The Gaussian Latent Machine: Efficient Prior and Posterior Sampling for Inverse Problems

We consider the problem of sampling from a product-of-experts-type model that encompasses many standard prior and posterior distributions commonly found in Bayesian imaging. We show that this model can be easily lifted into a novel latent variable model, which we refer to as a Gaussian latent machine. This leads to a general sampling approach that unifies and generalizes many existing sampling algorithms in the literature. Most notably, it yields a highly efficient and effective two-block Gibbs sampling approach in the general case, while also specializing to direct sampling algorithms in particular cases. Finally, we present detailed numerical experiments that demonstrate the efficiency and effectiveness of our proposed sampling approach across a wide range of prior and posterior sampling problems from Bayesian imaging.

==> fig/data/bacf/acf_gibbs_1_1.csv <==
x,y,upper,lower
1,-0.00014233569416136844,0.011494379441337252,-0.011779050829659988
2,-0.00015753015767995134,0.011384474917039561,-0.011699535232399465
3,-0.0002803333713484491,0.011189618796000835,-0.011750285538697733
4,-0.00033210836391777933,0.011322785870657947,-0.011987002598493505
5,-0.00013109316585711685,0.011412143287530064,-0.011674329619244297
6,-0.00035771092158055424,0.011238827500360562,-0.01195424934352167
7,0.00011090466372155156,0.011585648478444307,-0.011363839151001203
8,-0.00017862607677360685,0.011372595405000364,-0.011729847558547576
9,-0.00023066143155878703,0.011125925893018387,-0.01158724875613596
10,-0.0003139863319207721,0.011269122228949836,-0.011897094892791381
11,-1.6967561591325772e-05,0.011636908898542488,-0.011670844021725139
12,-0.0002595047963020566,0.011365264441697094,-0.011884274034301206
13,-0.00015524136290256512,0.011383886357288755,-0.011694369083093884
14,-0.00011119543205393654,0.011474030844149675,-0.011696421708257547
15,-0.0003469705203850463,0.011072579499179468,-0.01176652053994956
16,-0.00020960260535517644,0.011226863992132052,-0.011646069202842406
17,-0.00013825130658025623,0.011275418213110233,-0.011551920826270747
18,-0.00020129287442420237,0.01139084143722399,-0.011793427186072394
19,-7.889039146857142e-05,0.01132719494949779,-0.011484975732434932
20,-0.000274821356712518,0.011351586612735344,-0.011901229326160381
21,-0.00019518010609602691,0.011353660431810068,-0.011744020644002123
22,-0.00014439741846017796,0.011225705816904233,-0.011514500653824587
23,-7.473268954304143e-05,0.011513050421142477,-0.01166251580022856
24,-1.304059416928273e-05,0.011646763145341505,-0.01167284433368007
25,-4.5934413530487716e-05,0.011420026117673104,-0.01151189494473408
26,-6.251913806360955e-05,0.011365231757975023,-0.011490270034102242
27,-0.00019226123042600244,0.011234026734191502,-0.011618549195043506
28,-0.00018596533300338156,0.011378268653692953,-0.011750199319699716
29,-0.00024024680042980515,0.011249266552973803,-0.011729760153833414
30,-8.322193587955631e-05,0.011443346774893589,-0.0116097906466527
31,-8.956253885361781e-05,0.011340221838252085,-0.01151934691595932
32,7.012709661852491e-05,0.011540236961411167,-0.011399982768174116
33,-0.00028268748179158856,0.0111367304260538,-0.011702105389636976
34,-0.0002630013048516239,0.0112403555692333,-0.011766358178936547
35,-0.0002509196277256461,0.011325445837390206,-0.011827285092841498
36,-8.935865204794515e-05,0.011446290953905583,-0.011625008258001472
37,-0.00033230928277996555,0.011164939451116325,-0.011829558016676256
38,-0.00019726913937915774,0.011287397248630567,-0.011681935527388882


==> fig/data/bacf/acf_gibbs_1_2.csv <==
x,y,upper,lower
1,-1.4526266629266693e-05,0.0164571700852814,-0.016486222618539936
2,-9.99163409117651e-05,0.01274580969587423,-0.012945642377697759
3,-0.0001816936011910795,0.011694699305109567,-0.012058086507491727
4,-0.00025445285444415997,0.011447613738454541,-0.011956519447342861
5,3.286419799333308e-05,0.011574278669746448,-0.011508550273759783
6,-0.0003842788861198976,0.011206343211631201,-0.011974900983870997
7,1.78467062759155e-05,0.011468493091807965,-0.011432799679256136
8,-0.00017661707439849085,0.011464679273790303,-0.011817913422587286
9,-0.00022741325767649983,0.011096056633509894,-0.011550883148862892
10,-0.00031063376993849246,0.011269427105892637,-0.011890694645769622
11,-1.7697819706250217e-05,0.01165885247440731,-0.011694248113819809
12,-0.0002805227407323046,0.01136543839937989,-0.011926483880844501
13,-0.0002022895639601563,0.01130960823044237,-0.011714187358362682
14,-0.0001437111836156223,0.011431006413228563,-0.011718428780459807
15,-0.00016960977746450609,0.011348430581497726,-0.011687650136426737
16,-0.00010287046151179826,0.011457433695312573,-0.01166317461833617
17,-3.145339836647642e-05,0.011349927759111336,-0.011412834555844287
18,-0.0002209425567556752,0.011312290324986094,-0.011754175438497444
19,-0.00020931873874444683,0.011335411906302146,-0.011754049383791041
20,-0.00034932617076433795,0.0110748153797546,-0.011773467721283274
21,-0.00013991644754580748,0.011462766156230559,-0.011742599051322175
22,-0.00023543916448546786,0.01118705382172505,-0.011657932150695985
23,-5.868147783418026e-05,0.011480861888121068,-0.011598224843789428
24,-2.9932026527744127e-05,0.011600669985451187,-0.011660534038506674
25,-5.212273805723164e-05,0.01155344743310743,-0.011657692909221893
26,8.25607587500279e-06,0.011355913680943243,-0.011339401529193239
27,-5.654314131354444e-05,0.01124346717541696,-0.01135655345804405
28,-0.00017996573532452057,0.011419134092094312,-0.011779065562743354
29,-0.00013182338492539892,0.011420892451206999,-0.011684539221057796
30,-6.314118774209854e-05,0.011524043734015684,-0.011650326109499882
31,-1.028045078370955e-05,0.011486834332701288,-0.011507395234268709
32,-1.942765396234672e-05,0.011445141250255992,-0.011483996558180685
33,-0.0001761590869560651,0.011299693096146283,-0.011652011270058412
34,-0.00015839041698845685,0.011375170981766547,-0.011691951815743461
35,-0.0002632344795249951,0.011179066861272765,-0.011705535820322755
36,-0.00017953809597039914,0.011321015441707659,-0.011680091633648458
37,-0.00020063674407346598,0.011261285508740546,-0.011662558996887479
38,-6.854999870259985e-05,0.011386372297823822,-0.01152347229522902


==> fig/data/bacf/acf_gibbs_1_3.csv <==
x,y,upper,lower
1,-0.0003174523013154339,0.01584047527556494,-0.016475379878195806
2,-5.146260263501565e-05,0.012350372779190285,-0.012453297984460316
3,-5.723564672342848e-05,0.011716225881249494,-0.011830697174696352
4,-0.00022291888846343212,0.011420770598679077,-0.011866608375605941
5,-0.00015457206711228655,0.01133322318599244,-0.011642367320217013
6,-0.0001809960057639036,0.011315657608521584,-0.011677649620049392
7,-0.0002918409191552554,0.011259961156113227,-0.011843642994423738
8,3.471868561982836e-05,0.011408561137961046,-0.01133912376672139
9,-0.00016429538070926442,0.011424948876155958,-0.011753539637574487
10,-5.6190802899578083e-05,0.011370264813047308,-0.011482646418846464
11,-6.701665358766368e-05,0.011450915115520034,-0.011584948422695363
12,-0.0001361577530750092,0.011372529793862874,-0.011644845300012894
13,-0.0003408966755670065,0.011089156715919871,-0.011770950067053886
14,-0.00010605699275517138,0.01149850730762761,-0.011710621293137954
15,-0.00012210800456293163,0.011470623462605429,-0.01171483947173129
16,-0.00011081483570175958,0.011396668051294393,-0.011618297722697913
17,0.00010796012198192038,0.011742392437712103,-0.011526472193748263
18,1.8287874240352338e-05,0.01144098552464904,-0.011404409776168335
19,-3.092052795756909e-05,0.011518801468211288,-0.011580642524126425
20,-3.39824384032702e-05,0.011625533788348975,-0.011693498665155516
21,6.581773621432367e-05,0.011744153714310744,-0.011612518241882098
22,-5.32152104614788e-05,0.011573519535976446,-0.011679949956899404
23,0.0001463148124614842,0.011763650815504945,-0.011471021190581975
24,-0.00011664924941111066,0.011524134961509488,-0.011757433460331711
25,-2.0336820232574034e-05,0.011507740945768556,-0.011548414586233704
26,-0.00033248614023603334,0.01119353732350478,-0.011858509603976846
27,-0.0001712294194841633,0.011265234633061227,-0.011607693472029553
28,-0.00021801345527982732,0.01131763541171063,-0.011753662322270285
29,-0.00017577865489742207,0.0112513783146693,-0.011602935624464145
30,-1.9389571218382487e-05,0.01154507592848696,-0.011583855070923726
31,-0.00021021098933884184,0.01142487001697976,-0.011845291995657444
32,-0.00016590055112313223,0.011422203587726646,-0.011754004689972909
33,-0.00024779759530906345,0.011034179654947051,-0.011529774845565178
34,-2.0003209462516686e-05,0.011503181460792117,-0.01154318787971715
35,-0.0002887587557363378,0.011155579161805923,-0.0117330966732786
36,3.787844475045972e-05,0.011693166520966528,-0.011617409631465608
37,-5.027108050657977e-05,0.011363254948524405,-0.011463797109537564
38,-0.00011061048902119477,0.011520784134157008,-0.011742005112199395


==> fig/data/bacf/acf_gibbs_1_4.csv <==
x,y,upper,lower
1,6.444026015923206e-05,0.014046624510727943,-0.01391774399040948
2,-8.06080013726374e-05,0.012928042248386463,-0.013089258251131738
3,-0.00016583761826990498,0.012191748432202281,-0.01252342366874209
4,-0.00023136550755608348,0.011842805217078593,-0.012305536232190759
5,-0.00011577838653832603,0.011746835119134914,-0.011978391892211566
6,5.3996356969123283e-05,0.01173652778515264,-0.011628535071214393
7,-0.0003361592656039513,0.01135923496748089,-0.012031553498688792
8,-0.000179626649412111,0.011322098740246969,-0.011681352039071191
9,-0.00013842486449446188,0.011405558160943668,-0.011682407889932592
10,-0.00044229336164706366,0.011178681405691865,-0.01206326812898599
11,-8.325939360972822e-05,0.0114774955653262,-0.011644014352545657
12,-0.00010070347901702376,0.011590976327681421,-0.01179238328571547
13,-0.0003408054808101185,0.01122690836160492,-0.011908519323225158
14,7.345235035056461e-05,0.011550595879060531,-0.011403691178359402
15,-7.346537609073501e-05,0.011618353503343322,-0.011765284255524791
16,-0.0001940448045361852,0.011268491745187926,-0.011656581354260296
17,-8.689531188309728e-05,0.01132522663696133,-0.011499017260727525
18,3.4672671111446285e-05,0.011573991739417037,-0.011504646397194142
19,-6.080361934712022e-05,0.01157499255889461,-0.011696599797588851
20,-0.0001356442423220051,0.011423679064104655,-0.011694967548748665
21,-0.0002004909255703834,0.011397065473838763,-0.01179804732497953
22,-0.000217903608364752,0.011335487242590269,-0.011771294459319775
23,-0.000303433223170321,0.011227925420492777,-0.01183479186683342
24,-3.0508593683299014e-06,0.01143606190368783,-0.011442163622424489
25,-0.00012489041266467102,0.011430486895728486,-0.011680267721057827
26,-0.00018787148887134447,0.011230819498997215,-0.011606562476739902
27,-7.060824711162437e-05,0.011423423138534708,-0.011564639632757957
28,-0.00017900763985910463,0.011309661256598534,-0.011667676536316745
29,-0.00030716059166148945,0.011196847205750654,-0.011811168389073633
30,-0.00010146847813951641,0.011425225279649598,-0.01162816223592863
31,-0.00028765284434151923,0.011231821061277621,-0.01180712674996066
32,-7.06228810582698e-05,0.011549380751169555,-0.011690626513286093
33,0.00012159373709929546,0.011504908461257958,-0.011261720987059366
34,-5.618329972447118e-05,0.011579418021367147,-0.011691784620816088
35,-0.00036168958508329247,0.011123867194637916,-0.011847246364804501
36,-8.143602547397755e-05,0.01132606858505088,-0.011488940635998835
37,-0.00012167217204806364,0.011580144497847463,-0.01182348884194359
38,-0.00023613129224923647,0.011217416589802916,-0.011689679174301387
39,-0.00014451639519829,0.011339638283541145,-0.011628671073937724
40,6.678738211605737e-05,0.011619940669982383,-0.011486365905750267
41,-8.82222460015811e-05,0.011484816304297664,-0.011661260796300825
42,-7.491844766998407e-05,0.011465179535878865,-0.011615016431218834
43,-0.0001771274725813108,0.011297543965017452,-0.011651798910180072
44,-0.00021869342208138853,0.01118189809450842,-0.011619284938671195
45,4.71863005628498e-05,0.011718809376313644,-0.011624436775187943
46,-0.00015546268282453133,0.011253997007302032,-0.011564922372951095
47,7.77357585720308e-05,0.011624787560142145,-0.011469316042998084
48,-0.00019823313807597987,0.011296285941513471,-0.011692752217665432
49,-0.00023406684227904973,0.01129125327671964,-0.01175938696127774
50,-0.0003317936029721724,0.011219465508072807,-0.011883052714017153
51,-6.947156221916966e-05,0.011390111212950249,-0.01152905433738859
52,-5.432392976703092e-05,0.01142867982201816,-0.011537327681552223
53,-0.0003810153903135433,0.01111282327231955,-0.011874854052946637
54,-0.0002517115511966448,0.011283820724492797,-0.011787243826886088
55,-0.00019254505820117404,0.011224080487056375,-0.011609170603458722
56,-0.00015102394536597438,0.011361275491742762,-0.011663323382474711
57,-0.00023269400366880732,0.011372405622826636,-0.01183779363016425
58,-0.0001790626052072535,0.011383709973861636,-0.011741835184276142
59,5.30049829985485e-05,0.011743719336316039,-0.011637709370318943
60,-0.0002647146551806247,0.011111906457293649,-0.011641335767654897
61,0.00010777497031242851,0.011566531403003098,-0.01135098146237824
62,-0.000160863611503417,0.01153050504159759,-0.011852232264604422
63,7.821837924173894e-05,0.011556673649198745,-0.011400236890715268
64,-0.000138997848256344,0.011285190400051265,-0.011563186096563953
65,-0.00017759302161760487,0.011283445873763108,-0.01163863191699832
66,-0.0003139984038905064,0.011167536288927906,-0.01179553309670892
67,-0.00031941148727654444,0.01111424473548769,-0.011753067710040779
68,-6.269641541731652e-05,0.011327275377509834,-0.011452668208344466
69,-9.968677218558198e-05,0.011424969513050937,-0.011624343057422102
70,-0.00015796638741403897,0.01133000563209779,-0.011645938406925868
71,3.8554514821189725e-05,0.011434050315256208,-0.011356941285613827
72,8.700447754940299e-05,0.011353307885262388,-0.011179298930163582
73,-4.671997077832608e-06,0.011558427357300373,-0.011567771351456039
74,-0.0002106007277915871,0.011344281849893214,-0.01176548330547639
75,-0.0002942033808226465,0.011212730963707604,-0.011801137725352896
76,-4.9173372413805616e-05,0.011432700973743683,-0.011531047718571295
77,-0.00013955241100878816,0.011416982217181253,-0.01169608703919883
78,-5.977990046605977e-05,0.011367174995344308,-0.011486734796276429
79,-0.0002836038597500874,0.011163497100542489,-0.011730704820042664
80,-0.00010817798136897539,0.011450676147588901,-0.011667032110326851
81,-0.00014193798410060447,0.011313514863787831,-0.011597390831989041
82,-0.00019017964549097703,0.01129981240219228,-0.011680171693174235
83,-8.11913691416181e-05,0.011336277886525479,-0.011498660624808714
84,-0.0003413495480367772,0.011159222972620002,-0.011841922068693556
85,-4.3465337098439946e-05,0.01137193579564372,-0.011458866469840602
86,-0.00020006411089092154,0.011277943119116767,-0.01167807134089861
87,-0.00024026675822670792,0.011288212156659533,-0.01176874567311295
88,-1.2876210809283583e-05,0.011227409668860279,-0.011253162090478845
89,6.937922431133067e-05,0.011588944130402502,-0.011450185681779839
90,-0.00017302076604262535,0.011339760389653659,-0.011685801921738908
91,-4.781753661592378e-05,0.011464359264670602,-0.01155999433790245
92,-7.917839888411098e-05,0.011284276123792238,-0.01144263292156046
93,1.6938288713443804e-05,0.011531884706817833,-0.011498008129390946
94,-0.00028454057408839364,0.011106247858629563,-0.011675329006806349
95,-0.0001845611495112617,0.011375668499385715,-0.01174479079840824
96,8.834459012187799e-05,0.01148744595048569,-0.011310756770241936
97,-0.00032206717811609695,0.011053285380368172,-0.011697419736600366
98,-0.0002934181443335136,0.011065937998316483,-0.011652774286983511
99,7.689501365058476e-05,0.01151521562163718,-0.01136142559433601
100,-7.723091145935098e-05,0.011285242731494265,-0.011439704554412969
101,-0.00027807015441818283,0.011287046010353853,-0.01184318631919022
102,-0.00010672883275895775,0.011266629057823205,-0.01148008672334112
103,-0.00030273174761422355,0.011281687132018516,-0.011887150627246962
104,-0.0001256722985034857,0.01133121801221362,-0.011582562609220592
105,-0.00030003577340705214,0.011144540634377972,-0.011744612181192077
106,-1.605366959127059e-05,0.011492640344545255,-0.011524747683727795
107,-3.7830129269217875e-06,0.011387546045943742,-0.011395112071797586
108,2.3013920063426337e-05,0.011463347326459815,-0.01141731948633296
109,-0.00026721043243701294,0.01114787821749116,-0.011682299082365188
110,-6.597157684888474e-05,0.011315101468547417,-0.011447044622245186
111,-0.0001364815642370221,0.011340638596262317,-0.011613601724736362
112,-0.0002003097216141773,0.01103984805638131,-0.011440467499609665
113,0.00015685129706836235,0.011575891327158357,-0.011262188733021632
114,-7.515680116290786e-05,0.011392223077269965,-0.011542536679595782
115,3.169318787513376e-06,0.011441707400958664,-0.011435368763383639
116,-0.00018088304192442176,0.011348174684695655,-0.0117099407685445
117,-0.00013499890616326145,0.011401524858737508,-0.011671522671064031
118,-0.00023043390924628319,0.011204619902065878,-0.011665487720558443
119,-0.00015825744226059558,0.011245358384048844,-0.011561873268570036
120,-1.631748752862114e-05,0.011423811825450922,-0.011456446800508165
121,-0.0002780683609240449,0.011260369883899186,-0.011816506605747276
122,1.1713187479613627e-05,0.011421752058986663,-0.011398325684027436
123,-6.446461616921763e-05,0.01120925824556504,-0.011338187477903477
124,0.00010475577678463863,0.011459613602177813,-0.011250102048608537
125,-0.00019735535695910585,0.011228186078919993,-0.011622896792838205
126,-0.00023270722362644795,0.01116171078060942,-0.011627125227862314
127,-0.00018508602175117228,0.011160251172156221,-0.011530423215658567
128,-2.9479120382885537e-06,0.011429755473611027,-0.011435651297687604
129,-0.0001424007374158563,0.01136232228062359,-0.011647123755455303
130,-0.00010793184056437621,0.011378974036576561,-0.011594837717705312
131,-0.00030618424933152573,0.011032397914035473,-0.011644766412698524
132,-0.00022781623290355006,0.011192400480859361,-0.01164803294666646
133,3.0082494743065076e-05,0.011519209867308495,-0.011459044877822365
134,-0.0001505307578271223,0.011141647886608473,-0.011442709402262717
135,-7.514515941204327e-05,0.011272207345543645,-0.011422497664367731
136,4.960374562448719e-06,0.011599877760650478,-0.01158995701152558
137,-0.00016307886902647878,0.011372220312957797,-0.011698378051010754
138,-0.0004182113232632692,0.01088328829416403,-0.011719710940690567
139,-0.0004023650237179377,0.010961568544159014,-0.011766298591594889
140,-0.00015138712775217533,0.011342468945767592,-0.011645243201271941
141,-0.00010564809704045972,0.011372698115781184,-0.011583994309862105
142,-2.1085617648749656e-05,0.011458619244909252,-0.011500790480206753
143,-0.00017880127864071976,0.011303293553800404,-0.011660896111081842
144,-0.00011516699670780848,0.011266765585934275,-0.011497099579349891
145,-0.00021381070900845507,0.011180374271064502,-0.011607995689081411
146,-0.00015083250056780896,0.011328103425455307,-0.011629768426590926
147,-8.584432813398919e-05,0.011301691722605008,-0.011473380378872985
148,-5.3949737221089874e-05,0.011385409908790285,-0.011493309383232463
149,6.437125009590657e-05,0.011560299115020293,-0.01143155661482848
150,-0.00024953948460519035,0.011159559443891118,-0.0116586384131015
151,-0.00010799276235712704,0.011222964593419553,-0.011438950118133806
152,-0.0002811284144759791,0.011174219589254884,-0.011736476418206843
153,-0.0002077732810245109,0.011252970334012484,-0.011668516896061505
154,-0.00033264272733212,0.01089287511469355,-0.011558160569357788
155,-3.8160916328423886e-05,0.011505421504591789,-0.011581743337248636
156,-0.00010774049499945666,0.01124924616959534,-0.011464727159594254
157,-0.00026437808960472046,0.011145062079828827,-0.011673818259038267
158,-0.00017577532917887435,0.011069148552288976,-0.011420699210646725
159,-6.13352387662051e-05,0.011223186984253024,-0.011345857461785435
160,6.119384237233604e-05,0.011605234096273943,-0.01148284641152927
161,-0.00044566425365675616,0.010980241271653207,-0.011871569778966718
162,3.4459858186450814e-05,0.011426560334894158,-0.011357640618521255
163,-0.00018882566056328657,0.011259632169444775,-0.011637283490571347
164,-0.0003794261832415689,0.011078253275720335,-0.011837105642203472
165,-0.0003372992529154913,0.011045237322191018,-0.011719835828022001
166,7.495385155262412e-05,0.011453037500155652,-0.011303129797050403
167,-4.9692214342794833e-05,0.011227584950329458,-0.011326969379015046
168,-0.00012158613253760342,0.01127445193923548,-0.011517624204310689
169,-0.0001879377708710826,0.01128223842156414,-0.011658113963306306
170,-0.00022480255675336896,0.011132329949531077,-0.011581935063037814
171,-0.00022518329181759106,0.011210379675940936,-0.011660746259576119
172,-3.101831350421442e-05,0.011379290120460843,-0.011441326747469272
173,9.032195535427174e-06,0.011382701415837054,-0.0113646370247662
174,-0.00011572095047647144,0.01119452617183594,-0.011425968072788882
175,-0.00012113036178523429,0.011330347954185815,-0.011572608677756283
176,-0.00018618049446622112,0.011251151046274896,-0.011623512035207338
177,-0.0001024842868038187,0.011459088569885093,-0.01166405714349273
178,-0.0002565075524888032,0.011138457802362918,-0.011651472907340523
179,-0.0002314668932808105,0.011052525695895479,-0.011515459482457099
180,-0.00019087626834399273,0.01118147336180428,-0.011563225898492265
181,-0.00012239006949354248,0.011230650555096906,-0.011475430694083992
182,-0.000228333985406242,0.011089464469198814,-0.011546132440011297
183,-0.00048014109496100364,0.010833738537172228,-0.011794020727094236
184,-0.00013054346679414796,0.011334029002192686,-0.011595115935780984
185,-0.000294297823582383,0.011079854817044914,-0.011668450464209681
186,-0.0002289980737954153,0.011157250254545148,-0.011615246402135978
187,-0.0002615005068510693,0.011152786963516171,-0.01167578797721831
188,-0.00022728480659445994,0.01114392504379707,-0.011598494656985989
189,4.091415259899549e-05,0.011519725188452332,-0.01143789688325434
190,-0.00021415798426243274,0.011274327790514953,-0.01170264375903982
191,-1.1731072236421002e-05,0.011500940917732029,-0.01152440306220487
192,-1.5030873203362358e-05,0.011473751416248096,-0.011503813162654822
193,-0.00013942865515799484,0.011406486774431839,-0.011685344084747827
194,-1.4225186106775261e-05,0.011272728595209818,-0.011301178967423369
195,-0.000296031602351679,0.011024591440256708,-0.011616654644960067
196,0.00010673849395875435,0.011551154781380128,-0.01133767779346262
197,-0.00012234927941811598,0.011233670447174009,-0.011478369006010241
198,-0.00012784723527487486,0.011272650234401745,-0.011528344704951494
199,-7.988375801977653e-06,0.011307299440788753,-0.01132327619239271
200,-0.0002783662779154936,0.01116318242569851,-0.011719914981529496
201,-0.00017431711390348328,0.011255009937091822,-0.01160364416489879
202,1.3183712862412502e-05,0.01131382957094327,-0.011287462145218443
203,-0.0003151270716425261,0.011213109907235704,-0.011843364050520755
204,-7.054621551826594e-05,0.011272245076248417,-0.01141333750728495
205,-0.00017850078658516823,0.011168585060456836,-0.011525586633627172
206,-0.0001864324046603975,0.011169943024501807,-0.011542807833822602
207,-0.00020972960121036008,0.011180248921128596,-0.011599708123549315
208,-0.000275890602313606,0.011024962152663197,-0.01157674335729041
209,-0.00013128276833285497,0.011119495888656253,-0.011382061425321964
210,-0.00018987747901196591,0.01119021068958113,-0.011569965647605061
211,-0.00026853603981893747,0.011050711166370892,-0.011587783246008768
212,-0.00010983101863250481,0.011293783700461186,-0.011513445737726195
213,-0.0001531037666697028,0.011303519241986432,-0.011609726775325839
214,4.954262794887681e-06,0.011418941096243062,-0.011409032570653286
215,-0.00012561692984441026,0.01129410231932178,-0.0115453361790106
216,-0.00016738476818779958,0.011208288993224048,-0.011543058529599647
217,-0.0001683095004120607,0.011106551231499706,-0.011443170232323828
218,-0.00013705055785092412,0.01118388394303752,-0.01145798505873937
219,-0.00022681171154699745,0.011208184712754336,-0.01166180813584833
220,0.00010127708414835164,0.011485945741044968,-0.011283391572748264
221,-3.545395498361346e-05,0.011302422566013237,-0.011373330475980466
222,1.2694035312886656e-05,0.01157351422063618,-0.011548126150010406
223,-0.0002819753420581056,0.01118211881570109,-0.011746069499817302
224,6.756185624529036e-06,0.011375490247578019,-0.01136197787632896
225,-0.00022819729455598404,0.011289437485400568,-0.011745832074512534
226,-9.980395951776836e-05,0.011150866850664368,-0.011350474769699904
227,-0.00014741734976886538,0.01125921691293718,-0.01155405161247491
228,-0.00013904732567443132,0.011345933553443847,-0.01162402820479271
229,-1.800649378055878e-05,0.011375390346950403,-0.011411403334511521
230,-0.0002109563953629546,0.01112538027600777,-0.011547293066733678
231,-2.724537811639991e-05,0.011339330385407164,-0.011393821141639964
232,-0.00022537806864206868,0.011115365133254698,-0.011566121270538837
233,-0.00014253148375069103,0.011252168368997792,-0.011537231336499176
234,-0.00024035479434959388,0.011276732012609987,-0.011757441601309176
235,-1.0381937966536581e-05,0.011339330420994444,-0.011360094296927517
236,-0.00019411669334599705,0.011175855922497126,-0.011564089309189118
237,-9.029261475306423e-05,0.01119604844141325,-0.01137663367091938
238,-5.9610136224110944e-05,0.011294488760839574,-0.011413709033287797
239,-0.0001572309233934409,0.011365815943743326,-0.011680277790530208
240,-6.868600509302837e-05,0.011438809722165622,-0.011576181732351679
241,-0.0001680991942132619,0.011199420595226179,-0.011535618983652702
242,-1.4671240576448571e-05,0.011256813407842814,-0.011286155888995711
243,-8.287886300274452e-05,0.011203170793609453,-0.01136892851961494
244,-0.00020469897685041754,0.01117311188510408,-0.011582509838804916
245,-0.0001310502501383028,0.011106718483102643,-0.011368818983379249
246,-4.35768683498316e-05,0.011338957830655328,-0.01142611156735499
247,-8.593607355388388e-05,0.01125416768316553,-0.011426039830273297
248,-0.00014315135138206694,0.011224567327896699,-0.011510870030660833
249,-3.9673538368995554e-05,0.01137786365047052,-0.011457210727208511
250,-0.00010975782517834147,0.011341190389156526,-0.011560706039513207
251,-0.00015583863819920601,0.011235248400290809,-0.01154692567668922
252,-3.519042267751829e-05,0.01115635343548324,-0.011226734280838278
253,-6.813602667139041e-05,0.011377738335646453,-0.011514010388989235
254,-6.0055564657771224e-05,0.011258211807225516,-0.01137832293654106
255,-7.01840314261161e-05,0.01113932657125848,-0.011279694634110712
256,-0.00028022871840378404,0.011102737369651559,-0.011663194806459129
257,-0.0003557637166411201,0.010939062017185953,-0.011650589450468193
258,-0.00013543132192917956,0.011152436591932578,-0.011423299235790937
259,-4.029524169334639e-05,0.01131141520997455,-0.011392005693361244
260,-0.00026214741442479543,0.010957184923325593,-0.011481479752175184
261,-0.00023375428006666495,0.010957460221478664,-0.011424968781611995
262,-0.00018470766811786793,0.011240723203510022,-0.011610138539745758
263,-7.999320922438974e-05,0.011218608141516564,-0.011378594559965344
264,-0.00020068667054568636,0.01100633817029246,-0.011407711511383834
265,-0.00021670150137477405,0.011077854800684232,-0.011511257803433782
266,-2.05561274672372e-05,0.011143963146793364,-0.01118507540172784
267,-9.34470591430933e-05,0.01111456106436575,-0.011301455182651937
268,-0.00023868052646415855,0.010935076356824319,-0.011412437409752636
269,-0.00019338118786234632,0.011122956177443629,-0.011509718553168322
270,-0.00021431081964626912,0.011040169033930824,-0.011468790673223364
271,-5.4091698840721925e-05,0.011284171620457311,-0.011392355018138756
272,-0.0002660060841339004,0.011144619176677945,-0.011676631344945745
273,-0.0002938750135474978,0.010880878631662145,-0.011468628658757139
274,-0.00021371114275624614,0.011198205447884173,-0.011625627733396666
275,-0.0002217508095199975,0.01111921070658686,-0.011562712325626855
276,-0.00024125674665790214,0.011102096517816004,-0.01158461001113181
277,-8.24329340138817e-05,0.011107237778691713,-0.011272103646719477
278,-0.00015359693954064823,0.011303747238997757,-0.011610941118079055
279,-0.00022558276460504358,0.0110975908131124,-0.011548756342322488
280,5.4201044554720934e-05,0.0113452589867776,-0.011236856897668157
281,-0.00010783400271892201,0.011196566481338013,-0.011412234486775856
282,-0.00029211612960507296,0.011121738955066487,-0.011705971214276634
283,-8.50934279905746e-06,0.011271054775220933,-0.011288073460819047
284,0.0001750838383173651,0.011621793370103776,-0.011271625693469046
285,-0.0003072968657448313,0.010991519634309953,-0.011606113365799618
286,-0.00038872150769102325,0.010813266666912838,-0.011590709682294883
287,0.00010141033713834007,0.011457836918818735,-0.011255016244542056
288,-0.0002060139388174404,0.011002564746987664,-0.011414592624622544
289,-0.00019844661206762745,0.011282746536022329,-0.011679639760157583
290,-0.00011545035782365531,0.011326408711933886,-0.011557309427581198
291,-0.00011987582897152711,0.01122110778594075,-0.011460859443883803
292,-2.408609594319917e-05,0.011250271194819883,-0.011298443386706282
293,-4.986885491717601e-05,0.011176488840953427,-0.01127622655078778
294,-4.646844005541134e-05,0.01128798596622899,-0.011380922846339812
295,-9.177348493775062e-05,0.011308577222304947,-0.01149212419218045
296,-0.00020279968362957153,0.011152508445355269,-0.011558107812614411
297,-8.479097933158132e-05,0.011162133429419028,-0.011331715388082189
298,-0.00019510026440792115,0.011100499902851647,-0.01149070043166749
299,-6.89638536070879e-05,0.011276059202899775,-0.01141398691011395
300,-0.00020215125269363375,0.011118413756694041,-0.01152271626208131
301,-1.4878541664127326e-05,0.011278019647604835,-0.01130777673093309
302,-0.00013085542276732246,0.011121225324917595,-0.011382936170452239
303,-0.00011725603472716208,0.011153790014217811,-0.011388302083672135
304,-3.907379475491841e-05,0.011296601978814295,-0.011374749568324133
305,5.7514803776891885e-05,0.01138403472778019,-0.011269005120226406
306,5.790247561432239e-05,0.011357079437581657,-0.011241274486353012
307,-0.00021731016348020584,0.011110662010824094,-0.011545282337784504
308,-4.1411597383291e-05,0.011219735131021119,-0.0113025583257877
309,-0.000146854640718841,0.011153484140520177,-0.011447193421957859
310,-3.4581883776441095e-05,0.01118151961816388,-0.011250683385716763
311,-0.00011978592097854106,0.011116548183881324,-0.011356120025838405
312,-0.0001063373013813233,0.011200736175747364,-0.011413410778510009
313,-0.00020134377656928356,0.011070920652624522,-0.01147360820576309
314,-0.00011940409780327996,0.01110147913472434,-0.011340287330330899
315,-0.00012762910356453597,0.011152180301320053,-0.011407438508449125
316,-0.00010711709606129016,0.011303727573645275,-0.011517961765767854
317,-0.00020816392793558496,0.011052202573544377,-0.011468530429415548
318,-0.0002878294694490512,0.011085665269013693,-0.011661324207911794
319,-0.00015344187331147488,0.011109587589878778,-0.011416471336501727
320,-0.00010892876238454463,0.011231389065408829,-0.011449246590177917
321,-0.00017672453725573508,0.011188198878168264,-0.011541647952679732
322,-0.0001810344229331032,0.01121260498468986,-0.011574673830556067
323,-0.00013837501960410048,0.011120696630193577,-0.011397446669401779
324,-0.0001463904661625471,0.011234713140685504,-0.011527494073010599
325,-0.0001799888851974421,0.011095621524823903,-0.011455599295218787
326,-0.0002133048464697513,0.011073214480855478,-0.01149982417379498
327,-0.00028671908352174855,0.010953515461171457,-0.011526953628214954
328,-8.208414741015988e-05,0.011253850597511763,-0.011418018892332083
329,-6.276458299743861e-05,0.011222241131076895,-0.011347770297071772
330,0.00010633798641507696,0.011488418986516244,-0.011275743013686092
331,-0.0002022717196401512,0.011188319306324555,-0.011592862745604858
332,-0.0002868185248263131,0.010977182440656347,-0.011550819490308974
333,1.2872259790550834e-05,0.011376510806187904,-0.011350766286606803
334,-8.014664196624348e-05,0.011149108686926068,-0.011309401970858555
335,-0.00026570774102102444,0.010929382482027288,-0.011460797964069337
336,-0.00014598235339782146,0.011033148056624727,-0.011325112763420369
337,-0.0001631926317168177,0.011181437547172676,-0.01150782281060631
338,-9.033089467832163e-05,0.011237287571641942,-0.011417949360998587
339,-7.571219092083472e-05,0.01122007324627082,-0.01137149762811249
340,-9.005454590980724e-05,0.011337284043845135,-0.011517393135664751
341,4.817888661690888e-06,0.011321249008119993,-0.011311613230796613
342,2.12840239004498e-05,0.011172610589958417,-0.011130042542157518
343,4.414426038254345e-05,0.011467702117872652,-0.011379413597107566
344,-0.00010186838593246721,0.0111387627308255,-0.011342499502690437
345,-8.04713761628039e-05,0.01126432570218148,-0.011425268454507089
346,-0.00021822674172182452,0.01108067269260159,-0.01151712617604524
347,-0.00026506077242550264,0.011163619319891457,-0.011693740864742463
348,-0.00018542622069651318,0.011217584634105526,-0.011588437075498554
349,-8.055753789153247e-05,0.011337788851029913,-0.011498903926812977
350,-0.00023798007809123006,0.01098688702854605,-0.01146284718472851
351,-0.00014130520793551477,0.011252548445121408,-0.011535158860992439
352,-0.0001405077138912803,0.011203394872502749,-0.011484410300285311
353,-8.204036716464008e-05,0.011137671753745148,-0.01130175248807443
354,-0.0001841615193683629,0.011088286595058141,-0.011456609633794867
355,-0.00027672408725354727,0.010855077290810556,-0.01140852546531765
356,-1.723038283022873e-05,0.011110013656649034,-0.011144474422309493
357,-0.00016581562686277307,0.011006664027232153,-0.0113382952809577
358,-0.000204698408908102,0.01093193123423382,-0.011341328052050023
359,-3.246239312541041e-05,0.011156690088856332,-0.011221614875107155
360,-0.0002029638340490113,0.011108208361547486,-0.011514136029645508
361,-9.213639536407264e-05,0.011056890111361706,-0.011241162902089851
362,-8.220814756276935e-05,0.011282337937507133,-0.011446754232632672
363,-0.00017844105128108126,0.011065896195065731,-0.011422778297627894
364,-5.429837734680513e-05,0.011186263163339724,-0.011294859918033332
365,1.78122849489219e-05,0.011134572218745094,-0.011098947648847252
366,-7.547996170664203e-05,0.011160160368047156,-0.011311120291460438
367,-0.00020249634671647376,0.010939567165013772,-0.011344559858446719
368,-0.0002500543303825987,0.011006261105430295,-0.011506369766195493
369,-0.00019876368311818528,0.011030692165581373,-0.011428219531817742
370,-0.000320867585748765,0.010894998619088422,-0.011536733790585951
371,-0.00013581648178860698,0.011077824238683791,-0.011349457202261007
372,-3.2316978477641915e-05,0.011204756479257073,-0.011269390436212357
373,9.183801203128327e-05,0.011266829390158436,-0.01108315336609587
374,-5.585994320298818e-06,0.01117540474325854,-0.011186576731899137
375,-0.00026241445717072753,0.011084163055888266,-0.01160899197022972
376,7.034021885713801e-06,0.01128514343194052,-0.011271075388169094
377,9.522652233810614e-06,0.011131879681214459,-0.011112834376746839
378,-4.2757281743425374e-05,0.011243481543471502,-0.011328996106958351
379,-0.00014870764792399558,0.01123280439607386,-0.011530219691921851
380,-0.000146552795469537,0.01101848902147747,-0.011311594612416544
381,-0.00018581552920166758,0.011079442907362248,-0.011451073965765583
382,-0.00010120511084556652,0.01112246927352701,-0.011324879495218144
383,-0.0001805388835391506,0.010938788495557667,-0.011299866262635969
384,-4.859067912407996e-05,0.011130603945955707,-0.011227785304203866
385,-0.00024846833377629356,0.011127202116854121,-0.011624138784406707
386,-0.00019999857142643103,0.011107530452066201,-0.011507527594919062
387,-0.00016253697776836559,0.01115628591441477,-0.011481359869951501
388,0.00010036919337299234,0.011342573982747982,-0.011141835596001997
389,-0.0001022199218245953,0.01110281639275256,-0.011307256236401749
390,0.00011928155866468828,0.01121489880590597,-0.010976335688576594
391,-4.675881515552792e-06,0.011257787863001108,-0.011267139626032213
392,-0.00023361903725132113,0.01098247858158237,-0.011449716656085011
393,-0.00018497355562060704,0.011163746771131694,-0.011533693882372907
394,-6.461141908224835e-06,0.011141889740736339,-0.011154812024552787
395,-0.00034301507723606033,0.010942168245822156,-0.011628198400294276
396,-0.00011903795801439174,0.01120303370677807,-0.011441109622806854
397,-1.0760676515261519e-05,0.011091666260890578,-0.0111131876139211
398,-6.680112268028629e-05,0.011208113704553987,-0.011341715949914559
399,3.973618002903362e-05,0.011244646598774721,-0.011165174238716654
400,-0.00034894538696375317,0.010867697677873999,-0.011565588451801504
401,-4.41766054487997e-05,0.011307601517260032,-0.011395954728157633
402,2.3228871957508535e-05,0.011362948377996064,-0.011316490634081048
403,3.8693056929940224e-05,0.011213880951687606,-0.011136494837827724
404,-0.00015132497432661525,0.01110814937880136,-0.01141079932745459
405,6.508416574972086e-05,0.01135081307704271,-0.011220644745543268
406,-4.776758206895105e-05,0.011184894084036933,-0.011280429248174835
407,-0.00011115848225178037,0.011137886337014829,-0.01136020330151839
408,-0.00014786756601525348,0.01103829135390015,-0.011334026485930656
409,-0.000183108589806319,0.010974625928156859,-0.011340843107769498
410,-0.0003202105717096576,0.010779966453704954,-0.01142038759712427
411,-0.00015695075201067294,0.011132827297128665,-0.011446728801150012
412,-0.00024618678883081357,0.011026597260780573,-0.011518970838442201
413,-0.00011359417436418802,0.011117296819210868,-0.011344485167939244
414,-2.644156018852558e-05,0.011275903155514279,-0.011328786275891331
415,-0.00024340064222408975,0.010863817244263097,-0.011350618528711276
416,-0.0001083444280567409,0.011135662535575188,-0.01135235139168867
417,-9.038051224117076e-06,0.011169041325404827,-0.01118711742785306
418,-2.3194705837661744e-05,0.011352518137611909,-0.011398907549287232
419,7.996866032791278e-05,0.011228263523161811,-0.011068326202505984
420,-0.0003208767836563645,0.010927779330637752,-0.011569532897950482
421,3.362536643851758e-05,0.011205362949254066,-0.011138112216377031
422,-0.0002864880983324123,0.010805768524089378,-0.011378744720754204
423,-2.1146334084512737e-05,0.01123999578879159,-0.011282288456960617
424,-6.8731801963843e-06,0.011175781698004272,-0.011189528058397041
425,-2.5755571932342337e-05,0.011202956279543028,-0.011254467423407712
426,-3.448014409388171e-05,0.011075302933887664,-0.011144263222075425
427,-0.0001454522997771041,0.011003306293417617,-0.011294210892971824
428,-0.00010444501473513014,0.01109699066056511,-0.01130588069003537
429,-3.296162052783258e-05,0.011153201441616804,-0.011219124682672468
430,-2.797032969866298e-05,0.011164977964890136,-0.011220918624287462
431,-0.00028839123879429514,0.010878924939900465,-0.011455707417489056
432,5.9140020753330443e-05,0.011378657821958281,-0.01126037778045162
433,-0.00019537816305452283,0.010866883979916725,-0.01125764030602577
434,-1.0488312821114666e-05,0.011149932543555358,-0.011170909169197586
435,-5.959869102978411e-05,0.011118873663769947,-0.011238071045829516
436,-0.0002183508099323308,0.010980443454499242,-0.011417145074363902
437,1.740568203165212e-05,0.011229113509481707,-0.011194302145418404
438,-0.0001662692310839213,0.011010568369323044,-0.011343106831490887
439,-0.00024266204553297132,0.010903434344070704,-0.011388758435136646
440,0.00014468426000370933,0.011288926955572652,-0.010999558435565234
441,-0.00024042315621391564,0.011028038839880685,-0.011508885152308515
442,-0.00023226409911829507,0.011004134811562,-0.01146866300979859
443,-0.0002983024904102254,0.010969034215403026,-0.011565639196223476
444,-0.00011846141640100983,0.011031152805766567,-0.011268075638568586
445,-6.656995852746319e-05,0.011142818927980304,-0.01127595884503523
446,-0.00015599548570182823,0.011137458534000931,-0.011449449505404588
447,-0.00018103828222893338,0.010961186616144876,-0.011323263180602741
448,5.35897277764762e-05,0.011162679218434151,-0.011055499762881199
449,2.8421522576900733e-05,0.011290236676852522,-0.01123339363169872
450,-0.0003463222939778828,0.010892332762849075,-0.011584977350804842
451,-5.00385437792857e-07,0.011150374308505068,-0.011151375079380655
452,-0.0001105330511694979,0.011227189601826467,-0.011448255704165465
453,-7.904086935236328e-05,0.011043644253727673,-0.0112017259924324
454,-0.0002582740210931037,0.010868101983694284,-0.011384650025880492
455,-0.00016363336954773198,0.01103422573991757,-0.011361492479013035
456,-0.00023979546801888678,0.011036425321954736,-0.01151601625799251
457,-0.0001263564697608918,0.011158852637574587,-0.01141156557709637
458,-9.534468778286934e-05,0.011140277936451224,-0.011330967312016963
459,-0.00036051585549490197,0.010865446925084406,-0.011586478636074211
460,-0.0001605275468766004,0.011148912528211367,-0.011469967621964568
461,-0.00022966721600499018,0.011001793653461534,-0.011461128085471516
462,-2.3980855063048372e-05,0.01102626172955881,-0.011074223439684906
463,1.172543477576773e-05,0.011327073179466324,-0.011303622309914788
464,-0.00024087553026437387,0.010867447179071444,-0.011349198239600192
465,-2.5673106476906383e-05,0.011118467840799263,-0.011169814053753075
466,-0.00022109755602575456,0.010969920712245743,-0.011412115824297252
467,-0.00019231842910697415,0.010940250110125622,-0.011324886968339571
468,-0.00011485815918757313,0.011094503514187372,-0.011324219832562519
469,-0.00030894101467917337,0.010849191465305604,-0.01146707349466395
470,9.175010342334639e-05,0.011211687708691206,-0.011028187501844514
471,-0.00011833357404917128,0.011028643967486321,-0.011265311115584663
472,-9.144150408688312e-05,0.011226719022069306,-0.011409602030243072
473,-3.427002919481023e-06,0.01113403542312913,-0.011140889428968091
474,-0.00022676909456272553,0.010873119455964215,-0.011326657645089666
475,-0.00018509922831621854,0.01099444073926718,-0.011364639195899615
476,-0.00021692863792581782,0.010945304157804188,-0.011379161433655824
477,2.1719663803248622e-05,0.011099089059596718,-0.011055649731990221
478,3.83548523808941e-05,0.01124117167153442,-0.011164461966772631
479,-0.00019393104168898093,0.01094938935223302,-0.011337251435610983
480,-0.00023522825045616585,0.011055487850835943,-0.011525944351748273
481,-0.00018650024644116596,0.010969186618889648,-0.011342187111771979
482,-0.0001004408215159235,0.01101087390615398,-0.011211755549185827
483,-5.746153941948894e-05,0.011071524098491617,-0.011186447177330593
484,4.5537546822702476e-05,0.011115600705335224,-0.01102452561168982
485,-0.00022506611301007694,0.010972646593667501,-0.011422778819687654
486,-0.00010134009514993822,0.011120610921966277,-0.011323291112266154
487,-4.4247397173156036e-05,0.011135828956251195,-0.011224323750597507
488,-8.498662380317889e-05,0.01110071861552626,-0.011270691863132619
489,8.482019050207858e-05,0.011236490143695344,-0.011066849762691186
490,-0.00013774980007436497,0.011154790929976828,-0.011430290530125559
491,-0.0003191520821083031,0.010760638263366403,-0.011398942427583008
492,-0.00014952804992365002,0.01096295396767622,-0.01126201006752352
493,-2.8331917958237326e-06,0.011223947298433354,-0.011229613682025
494,-0.00020408291635321527,0.011007868520558932,-0.011416034353265362
495,-8.823087923974124e-05,0.011175781532782638,-0.011352243291262122
496,2.076370841160128e-06,0.011166187132737598,-0.011162034391055278
497,-8.742277076948593e-06,0.011273320883919668,-0.011290805438073566
498,-0.00012190603109799342,0.01087248236936496,-0.011116294431560947
499,-2.3821366000108592e-05,0.010980109315750419,-0.011027752047750637
500,2.7238459636877244e-05,0.011199556242202242,-0.011145079322928486
501,-0.0002996921228991931,0.010846740377446483,-0.01144612462324487
502,-0.0001632023626997596,0.01111080045199534,-0.01143720517739486
503,-0.0003158400535627647,0.010759422438014164,-0.011391102545139694
504,-5.546829487451429e-05,0.01124767906333935,-0.01135861565308838
505,-9.50295040478353e-05,0.011089281629340572,-0.011279340637436241
506,-0.000326355095732111,0.010759475313370868,-0.011412185504835089
507,-2.6889591880379248e-05,0.011077598940463599,-0.011131378124224356
508,-3.486382556118017e-05,0.010940064574124638,-0.011009792225246997
509,-0.00015312206052529927,0.01093899252022516,-0.011245236641275757
510,-7.548349380906427e-05,0.011186462732825144,-0.011337429720443272
511,-0.0002158744186347011,0.010973650885040525,-0.011405399722309927
512,-0.00027805180010758823,0.010898543059010527,-0.011454646659225702
513,-0.00023406200005707665,0.011001530048498142,-0.011469654048612294
514,-3.5099922605962166e-05,0.011085599749148627,-0.011155799594360551
515,0.00010153616041537932,0.011236440650580323,-0.011033368329749563
516,-3.895011265248483e-06,0.01106906005164865,-0.011076850074179145
517,-0.00019521567363920664,0.010954639625505051,-0.011345070972783465
518,-0.00012145562647943365,0.011051260598248262,-0.01129417185120713
519,-5.721840103404395e-05,0.01109372698900424,-0.011208163791072328
520,-3.3984427255945994e-05,0.01107456697616881,-0.011142535830680703
521,1.5178524665162262e-05,0.011171132474227864,-0.011140775424897538
522,-8.734593282169686e-05,0.010964258457978137,-0.011138950323621532
523,-0.00023802577621443572,0.010938114374555413,-0.011414165926984285
524,-3.9367076317066576e-05,0.011101189965686894,-0.011179924118321026
525,-0.00020304591479851402,0.010892663511449841,-0.011298755341046868
526,-7.615597391644218e-05,0.011111380613654515,-0.011263692561487399
527,-0.00016077635965246306,0.011021074288076086,-0.011342627007381013
528,-0.0002510401962703123,0.010859118173934016,-0.01136119856647464
529,-8.619305555641614e-05,0.011089723264731276,-0.011262109375844107
530,-0.00016515311432041324,0.011008107759923537,-0.011338413988564364
531,-0.0002054173448794161,0.010862709541502315,-0.011273544231261147
532,-9.903443302563965e-05,0.011045474383312789,-0.011243543249364068
533,-6.333498100301096e-05,0.011113497660405201,-0.011240167622411224
534,-9.988884703358597e-06,0.011181681715315769,-0.011201659484722485
535,-9.064957028700564e-05,0.010948256736612408,-0.011129555877186418
536,-4.998219454395905e-05,0.011053647596964587,-0.011153611986052506
537,-0.00024027284081285975,0.01075646422833642,-0.01123700990996214
538,-0.00010124900634786232,0.010979326142085015,-0.01118182415478074
539,-0.00039797369685472766,0.010777531258922245,-0.0115734786526317
540,-0.0003162431187792814,0.010654677531600246,-0.011287163769158807
541,-0.00020664681572958715,0.01087607890919101,-0.011289372540650185
542,-0.00019518542419939562,0.01087210881533248,-0.01126247966373127
543,-7.145963999946363e-05,0.010986539695086098,-0.011129458975085027
544,-3.660653686412045e-05,0.011039607799504612,-0.011112820873232853
545,-0.00013350431646646762,0.010943031810370556,-0.01121004044330349
546,-9.702023128801237e-05,0.010946309234850685,-0.011140349697426711
547,-0.00015109131260794635,0.010962205703871991,-0.011264388329087882
548,9.052877928841659e-05,0.011080102818276817,-0.010899045259699985
549,-0.00019335383866651986,0.010869734989561473,-0.011256442666894514
550,-8.060336328507978e-05,0.011022634881329879,-0.011183841607900038
551,4.5995363259580296e-05,0.01115509822964782,-0.01106310750312866
552,-0.00021165743157467416,0.010900379814453746,-0.011323694677603094
553,-6.327714456788919e-05,0.011047091828880603,-0.011173646118016382
554,1.5451825984614708e-05,0.011116561171031459,-0.011085657519062228
555,-0.00016528053846214666,0.010972560427795954,-0.011303121504720248
556,-0.0002455097818058548,0.010952136063863197,-0.011443155627474905
557,-0.00014684699623602066,0.010919997387100838,-0.011213691379572878
558,-0.00011354521211615523,0.011008086271185739,-0.01123517669541805
559,-8.693997923065521e-05,0.011090142961242775,-0.011264022919704087
560,-0.00029636380958870045,0.010743870256661884,-0.011336597875839285
561,-0.000169456240303787,0.01088084286509679,-0.011219755345704364
562,-0.00010730270847927233,0.011104335933272973,-0.011318941350231516
563,-0.00021205991719100702,0.01091245547761838,-0.011336575312000396
564,-0.00018632219963495982,0.010849727792368837,-0.011222372191638758
565,-0.00016883309517074204,0.010960789745563412,-0.011298455935904894
566,-0.00010301755342665039,0.010982173228976405,-0.011188208335829706
567,-8.562325600766024e-05,0.01099029063394909,-0.011161537145964408
568,-1.1034022295334378e-05,0.010981676945446803,-0.011003744990037471
569,-3.0425779877757863e-05,0.011206157662219142,-0.011267009221974659
570,-5.901385813942367e-05,0.01108467953637255,-0.011202707252651399
571,-0.0002562005921569056,0.010849009309784694,-0.011361410494098504
572,-4.6319583843695654e-05,0.011129482127571226,-0.011222121295258616
573,-0.00011910349213048231,0.010991657998693094,-0.01122986498295406
574,8.818725233250054e-06,0.011009503840089125,-0.010991866389622624
575,-0.00012353907474141785,0.0110986087463752,-0.011345686895858038
576,-5.1371252686515036e-05,0.010928780581734082,-0.011031523087107113
577,-0.00016988120314224698,0.010969680233873616,-0.011309442640158108
578,-0.0003594962744064442,0.010816142531613606,-0.011535135080426496
579,-0.00016851870853572655,0.01096762214323599,-0.011304659560307443
580,-0.00011586851817216084,0.011084060372725643,-0.011315797409069966
581,-5.5963988944253385e-05,0.010970085759911229,-0.011082013737799736
582,-0.0003124036067535591,0.010796637912188968,-0.011421445125696088
583,-0.00013477365769336234,0.01093262850198826,-0.011202175817374985
584,-5.299891767251803e-05,0.010942622610113676,-0.011048620445458712
585,-0.0001877569001594902,0.010776580956082454,-0.011152094756401436
586,5.523715883226992e-07,0.011183197528872743,-0.011182092785696096
587,-6.1021580074534655e-05,0.010919505399002808,-0.011041548559151878
588,-8.279163921121387e-05,0.010939905364648039,-0.011105488643070467
589,-0.0001621511377107513,0.010888155257777778,-0.011212457533199282
590,-0.00019962272508038115,0.010822071104344808,-0.01122131655450557
591,-2.6814352636900906e-05,0.010999352658413742,-0.011052981363687544
592,-8.317537764565624e-05,0.01102826921805261,-0.01119461997334392
593,-0.00020475272437793052,0.010984364522717541,-0.011393869971473401
594,-0.00019423337063893497,0.010886552363681528,-0.011275019104959398
595,-6.622167324176118e-05,0.010811460878924917,-0.01094390422540844
596,-0.0001665775731837413,0.010864725303603183,-0.011197880449970665
597,-1.265433408199797e-05,0.011104774211247377,-0.011130082879411371
598,-0.00022509152341364266,0.0107069868222565,-0.011157169869083786
599,-0.00011954976873429226,0.010894982079277287,-0.01113408161674587
600,-0.0001340397943003527,0.010802464192260787,-0.01107054378086149
601,-0.0001302831967977483,0.010880782634065379,-0.011141349027660875
602,3.6083378383097106e-05,0.011104273420833364,-0.011032106664067171
603,-0.0001549296755513276,0.010802332400086925,-0.011112191751189581
604,-0.00014080997678851497,0.01094019308298794,-0.01122181303656497
605,-7.51140965854539e-05,0.010940014245860141,-0.01109024243903105
606,-0.00017908187305347152,0.010895418700546666,-0.011253582446653608
607,-0.00020052918813990518,0.010874894357555644,-0.011275952733835453
608,0.000190223474115288,0.011212756002481618,-0.010832309054251041
609,-0.0002548730808514184,0.010765874934376168,-0.011275621096079005
610,-0.0002108346332815342,0.010878039947123047,-0.011299709213686117
611,-1.4501707217520796e-05,0.010883259480486282,-0.010912262894921324
612,3.0367664443648816e-05,0.01106407400340185,-0.011003338674514552
613,-0.0001751671023668174,0.010888289236388052,-0.011238623441121686
614,-0.0002665114298565845,0.010727018271332621,-0.01126004113104579
615,-6.419794607570581e-05,0.010932834355154257,-0.011061230247305669
616,2.9101417313362328e-05,0.011029296492287228,-0.010971093657660502
617,-9.525735097026954e-05,0.010874583824461452,-0.011065098526401992
618,-0.00018688986105409305,0.010899396547073977,-0.011273176269182164
619,-7.754329202506435e-05,0.01073999398909626,-0.01089508057314639
620,-3.911685736041202e-05,0.010865320605121324,-0.010943554319842149
621,-8.59774664781028e-05,0.010963941931040921,-0.011135896863997128
622,-5.8757747746085834e-05,0.0111970468600903,-0.01131456235558247
623,-0.00011205486828743708,0.01072178873990301,-0.010945898476477884
624,-0.0002224884615269691,0.010669189479468953,-0.011114166402522892
625,-3.004387065559765e-05,0.011146220659467191,-0.011206308400778388
626,-2.057401002886633e-05,0.011127446045979105,-0.011168594066036836
627,-0.00013996906110213823,0.010840491488653431,-0.011120429610857706
628,-0.00033274945518289216,0.010702920748403729,-0.011368419658769512
629,-6.827443793753243e-05,0.010926524210737172,-0.011063073086612236
630,-8.052085341203269e-05,0.010923377315478879,-0.011084419022302944
631,-0.00031413830694667315,0.010809182237446582,-0.011437458851339928
632,-0.00023429508818212548,0.010870628431035069,-0.01133921860739932
633,-0.00015181449027550596,0.010934748372845672,-0.011238377353396684
634,-0.0001055851080129592,0.011065134996968876,-0.011276305212994796
635,-6.834375828380076e-05,0.011003350501128483,-0.011140038017696084
636,-1.698481272070896e-05,0.011147665257322527,-0.011181634882763946
637,-0.00016792458892907094,0.010826900173644759,-0.0111627493515029
638,-1.418522089222602e-05,0.011091180285646535,-0.011119550727430988
639,-5.205339994923687e-05,0.011024945652511135,-0.011129052452409608
640,-0.0004578372438779124,0.01066184581685488,-0.011577520304610704
641,-0.00032628036606855115,0.01058830289639102,-0.01124086362852812
642,-0.00013125156903271082,0.010816156262542646,-0.011078659400608067
643,-5.279524578111413e-05,0.010974525720144955,-0.011080116211707182
644,-0.000251816677717115,0.010755190181345688,-0.011258823536779919
645,-8.784484693600721e-05,0.011006422764575243,-0.011182112458447259
646,3.791522373363334e-05,0.011143434194845538,-0.011067603747378271
647,-5.9296190631953815e-05,0.011085070739389415,-0.011203663120653322
648,-0.0004058546118960337,0.01043600572036812,-0.011247714944160188
649,-0.00020025734340699183,0.010757165730762432,-0.011157680417576418
650,-9.84940073648629e-05,0.01081561896223494,-0.011012606976964667
651,-0.00013463459667828907,0.010952330433492469,-0.011221599626849049
652,-1.1388612097057869e-05,0.01104147919255755,-0.011064256416751666
653,-0.0002660933457573402,0.010835523700808073,-0.011367710392322752
654,-3.93395452889371e-05,0.010972712748222426,-0.011051391838800299
655,2.278137174872707e-05,0.011048819124151756,-0.011003256380654303
656,4.976409849516136e-05,0.01100045506848115,-0.01090092687149083
657,-0.0001121166768558113,0.01106684865369338,-0.011291082007405003
658,-0.0003276175485720746,0.010677572872244603,-0.01133280796938875
659,-0.0002359427762107532,0.010670654648405952,-0.011142540200827458
660,-0.00028912011230749254,0.010695020393550192,-0.011273260618165176
661,-0.00024911674388795733,0.010652921853119767,-0.011151155340895681
662,-9.68312097977233e-05,0.01086707348894376,-0.011060735908539206
663,-0.000153201474230102,0.01076521945742942,-0.011071622405889624
664,-9.227198152844406e-05,0.01086740012913148,-0.011051944092188367
665,-0.0003296330975774453,0.010655049251815601,-0.011314315446970492
666,-0.0002956037239665535,0.01088019574710474,-0.011471403195037847
667,-0.0004483348242869539,0.010583467956273657,-0.011480137604847566
668,-0.00012133481344675361,0.010957237630929255,-0.011199907257822762
669,-0.0002861531254962756,0.010780531048727063,-0.011352837299719615
670,-0.0002788708900788692,0.010692621976977956,-0.011250363757135694
671,-0.00024001357454019913,0.010780743952488809,-0.011260771101569207
672,-0.00011767367703264544,0.011004733481522061,-0.011240080835587352
673,-0.00018493569038054093,0.010925086522520852,-0.011294957903281935
674,-0.00011103659246900795,0.010945835358328633,-0.01116790854326665
675,-0.00018972298986338714,0.010831883622528815,-0.01121132960225559
676,-0.0002384833474748459,0.01069148825256549,-0.01116845494751518
677,-0.00031317128425640157,0.010742075685390788,-0.011368418253903593
678,-0.00018612987165020811,0.010733902146974748,-0.011106161890275166
679,-0.00030860504517086313,0.010812705324390793,-0.01142991541473252
680,-0.00015968553880912456,0.010856352387784922,-0.01117572346540317
681,5.611747702724443e-05,0.011033478438389439,-0.010921243484334951
682,-3.376121665412361e-05,0.010895323869807884,-0.010962846303116131
683,-0.00014942177267297975,0.010911654652179739,-0.011210498197525698
684,-0.0002041846796178477,0.010843448015964917,-0.011251817375200613
685,1.4334244903465924e-05,0.011020366852977276,-0.010991698363170346
686,-0.00010543387403087932,0.01088382948050467,-0.011094697228566429
687,-0.00012029860581928114,0.011093359210787844,-0.011333956422426407
688,-0.00019517918830947112,0.010858465565113504,-0.011248823941732445
689,-5.44169155900586e-05,0.011008157914675885,-0.011116991745856002
690,8.41781520354775e-05,0.011088235986938807,-0.010919879682867853
691,-0.00012100383907178848,0.010832547984960063,-0.011074555663103641
692,-0.00015541111190849836,0.01092976266502067,-0.011240584888837665
693,-7.20185150536058e-05,0.011064226303142933,-0.011208263333250144
694,-9.600933294432911e-05,0.01089578434770883,-0.01108780301359749
695,5.082573092923816e-05,0.011207252387273672,-0.011105600925415196
696,-7.135217022505882e-05,0.010796291787666798,-0.010938996128116914
697,8.288611473538862e-06,0.01109491666342472,-0.011078339440477642
698,2.4024695005550197e-05,0.010962580595768075,-0.010914531205756974
699,-1.3028168437131013e-05,0.011034501765888431,-0.011060558102762692
700,-0.00023220228373345143,0.010894921507723919,-0.01135932607519082
701,-0.00016727176939991176,0.010812208238689558,-0.011146751777489382
702,6.690187875130329e-05,0.011060603776387049,-0.010926800018884441
703,-0.00010156874736327161,0.010924114016198526,-0.011127251510925069
704,3.3094616441608516e-06,0.010771579229492935,-0.010764960306204614
705,-8.131691686906589e-05,0.010896506461273714,-0.011059140295011847
706,-0.00024472837856505457,0.010725105199958947,-0.011214561957089055
707,-0.00020235396435757077,0.010752769201309078,-0.011157477130024218
708,-3.247046737526053e-05,0.0110789845297871,-0.01114392546453762
709,-0.00021181852016016972,0.010825890973835456,-0.011249528014155795
710,-0.00018267778477956537,0.010864378876667394,-0.011229734446226524
711,-0.0003017204600924821,0.01078145042890691,-0.011384891349091873
712,-9.495448815930611e-05,0.010844976821882096,-0.011034885798200708
713,-0.00017012252594945143,0.010764797321834524,-0.011105042373733425
714,-0.00016951939500208229,0.01092249314930296,-0.011261531939307127
715,-0.00012101097238235223,0.010883739506541474,-0.01112576145130618
716,-9.908739882232565e-05,0.01088604937278365,-0.0110842241704283
717,-0.00015796334915986918,0.010814371037144834,-0.011130297735464574
718,-0.0002017651752670063,0.010785932643678445,-0.01118946299421246
719,-0.00022169480696334904,0.010909517585231404,-0.0113529071991581
720,-0.00017523201730669145,0.010799881683829662,-0.011150345718443045
721,-8.454299546931561e-05,0.010915921223239606,-0.011085007214178239
722,-9.915806773284567e-05,0.010892913317729578,-0.011091229453195269
723,-4.537583343371189e-05,0.010990487546341422,-0.011081239213208844
724,2.710431039757394e-05,0.011094617619273288,-0.01104040899847814
725,-9.32196932641988e-05,0.010985751072921959,-0.011172190459450355
726,-0.00023252056616520234,0.010743791379949904,-0.01120883251228031
727,-0.0003117506332274202,0.010710972176682099,-0.011334473443136938
728,-0.00016241175610321555,0.010844388885078859,-0.011169212397285291
729,-0.00032872288124767584,0.010605316150766105,-0.011262761913261456
730,2.644157216258897e-06,0.011105529030631915,-0.011100240716199397
731,-0.0001257851675071853,0.01082552719628357,-0.01107709753129794
732,-0.00025195167667087655,0.01068116657038206,-0.011185069923723812
733,-0.00028227036843659416,0.010664888021127346,-0.011229428758000535
734,-2.9664631421910982e-05,0.010976825436558053,-0.011036154699401876
735,-0.00029284327412104736,0.010673587683704307,-0.011259274231946403
736,-4.2339119148235795e-05,0.010793249098883071,-0.010877927337179542
737,-0.00010772049958234338,0.010901465871612354,-0.01111690687077704
738,-6.524693494140483e-05,0.01088003581233917,-0.01101052968222198
739,-0.0003540932169830645,0.010715936636251911,-0.011424123070218041
740,-0.00014600524549843887,0.010842283052682755,-0.011134293543679633
741,-0.00036412386436844097,0.010441117863793415,-0.011169365592530296
742,-0.00014766482474354642,0.010819337789985898,-0.011114667439472991
743,5.2000620441470577e-05,0.011045106606919888,-0.010941105366036947
744,-0.00022449655724365768,0.010745811767814395,-0.011194804882301708
745,-0.00026014103199498373,0.010718146170084398,-0.011238428234074364
746,-0.00017113759158249116,0.01077885490466204,-0.011121130087827023
747,-0.00019020734277541324,0.010831278578691698,-0.011211693264242525
748,1.2157049811033632e-06,0.011021565741109237,-0.01101913433114703
749,-7.810392641541009e-05,0.010714127965316995,-0.010870335818147817
750,6.085211593170376e-05,0.010993764702772552,-0.010872060470909144
751,-0.0002509537587612927,0.010701927890900232,-0.011203835408422819
752,-9.950779111891434e-05,0.010968860307230887,-0.011167875889468715
753,-0.00018793193243117902,0.010602323918662932,-0.010978187783525292
754,-0.000107654349567487,0.010944364221511585,-0.011159672920646558
755,-0.00036475531181742456,0.01053234476993573,-0.011261855393570578
756,-0.00027722859777914397,0.010695863250265182,-0.011250320445823471
757,-3.790112949895032e-05,0.010948217612304462,-0.011024019871302361
758,-1.2778224043457776e-05,0.010747703397392365,-0.010773259845479279
759,-0.00014439028165780395,0.010747647723469672,-0.01103642828678528
760,-0.00016943519996065525,0.010812526333153896,-0.011151396733075206
761,-0.00012071984738883442,0.01074590506910721,-0.010987344763884879
762,-9.924614765961052e-05,0.010774197370825696,-0.010972689666144918
763,-9.049001004538142e-06,0.010913540185798489,-0.010931638187807563
764,-5.568797682719565e-05,0.010850576335836398,-0.01096195228949079
765,-6.283292096017856e-05,0.010853709470110069,-0.010979375312030425
766,9.430493841059613e-05,0.010904054348642219,-0.010715444471821028
767,-0.00012655989459270397,0.010817733089365957,-0.011070852878551364
768,-8.78160000464853e-05,0.010963573639675032,-0.011139205639768002
769,-6.926926135687611e-06,0.011016115130572126,-0.011029968982843502
770,-0.0001627377326701776,0.010658493044342646,-0.010983968509683001
771,-0.00017250933003427245,0.01092287788999523,-0.011267896550063774
772,-0.00036465343566691806,0.01048702326794215,-0.011216330139275987
773,-0.000190306253767959,0.010749143409714099,-0.011129755917250017
774,-0.0002179803220244949,0.0106911030157683,-0.01112706365981729
775,9.53629698350365e-05,0.010966351810181886,-0.010775625870511812
776,-0.00012040162900652272,0.010821831092920049,-0.011062634350933095
777,1.9272494027692508e-05,0.010937824595000832,-0.010899279606945447
778,0.00012318374902069976,0.011195592321215564,-0.010949224823174163
779,-0.00018618728371276006,0.010692023667033864,-0.011064398234459386
780,-0.0003195064209502789,0.010542053064827495,-0.011181065906728052
781,-0.00011512940454855862,0.010944730653216522,-0.011174989462313639
782,-0.00020097426646539557,0.010718319412511293,-0.011120267945442085
783,-0.00015790716072158054,0.010848672767572688,-0.01116448708901585
784,-0.00017895625292926165,0.010695895240029488,-0.011053807745888012
785,-8.501030438294886e-05,0.010835008935714738,-0.011005029544480637
786,-1.2886077806176793e-05,0.01094101588358404,-0.010966788039196393
787,-3.2780623832242836e-05,0.010844915712681914,-0.010910476960346398
788,1.12315237348384e-05,0.010968314654892857,-0.010945851607423179
789,-0.00027831201907252466,0.010815995236884113,-0.011372619275029161
790,-8.32605382923535e-05,0.01086635298711157,-0.011032874063696277
791,-0.00017667294662894535,0.010757796359392094,-0.011111142252649983
792,-0.00036648470133509626,0.01039492881248087,-0.011127898215151063
793,-4.947223689716878e-05,0.010780660887634758,-0.010879605361429096
794,3.3153720243104665e-05,0.010937835781253775,-0.010871528340767567
795,-8.161939483929791e-05,0.010849377784686705,-0.011012616574365301
796,-0.00011256920236562988,0.010832097090637462,-0.01105723549536872
797,-6.331208857689977e-05,0.01075152444902862,-0.01087814862618242
798,-0.0001488276425161185,0.01072552264396289,-0.011023177928995128
799,-1.641806739163045e-05,0.010745741590917594,-0.010778577725700856
800,-0.00016052488456021793,0.010943562415038991,-0.011264612184159426
801,-0.00023956450899366568,0.010624754486323608,-0.01110388350431094
802,-0.00023106252951213117,0.01073599860510183,-0.011198123664126092
803,-3.407638401464483e-05,0.010865758790932439,-0.01093391155896173
804,-3.987315754302631e-05,0.010944605231486356,-0.011024351546572409
805,-6.533869653245479e-05,0.010715694460880757,-0.010846371853945666
806,5.1901282157592795e-06,0.010908912536835616,-0.010898532280404096
807,-0.00031643362220734123,0.01056981796591892,-0.011202685210333602
808,-0.0001767119786961482,0.01079793570937656,-0.011151359666768857
809,-6.884157557804738e-05,0.010599344743626728,-0.010737027894782822
810,-0.0002041778404026577,0.010624773243168288,-0.011033128923973602
811,-9.394640469036696e-05,0.010684496059556159,-0.010872388868936893
812,-0.00014729907524119653,0.010868763783540257,-0.011163361934022651
813,-0.0001560327391442281,0.010687881995919008,-0.010999947474207466
814,-0.00024989050113191185,0.010643523926533381,-0.011143304928797204
815,-0.00018332940363483428,0.010673860537599179,-0.011040519344868849
816,-0.0001490180825986049,0.010542918415124622,-0.01084095458032183
817,-0.00010340388165000887,0.010790567626793694,-0.010997375390093711
818,-4.887129190062806e-05,0.01085340767825988,-0.010951150262061135
819,-0.0001459699542645762,0.010686474835721958,-0.010978414744251111
820,-0.00021034565083704124,0.010699643162468424,-0.011120334464142506
821,5.502112989654718e-05,0.010733480281518371,-0.010623438021725277
822,-0.00012255823580792566,0.010744326625943575,-0.010989443097559426
823,-9.520867720539574e-05,0.010842335969753437,-0.011032753324164228
824,-0.00023573825441565023,0.010676607181856977,-0.011148083690688279
825,-0.0002556646508974001,0.010607389137863917,-0.011118718439658715
826,-0.00017698591406739157,0.010608234273848471,-0.010962206101983256
827,-0.0002603423268173213,0.010505586924908638,-0.011026271578543282
828,-3.0417771876847676e-05,0.010930320711344541,-0.010991156255098238
829,1.9868385288127164e-05,0.011034536911560557,-0.010994800140984303
830,-6.142159546346966e-05,0.010695551176596856,-0.010818394367523795
831,-7.277083750883435e-05,0.010841173609996242,-0.010986715285013911
832,-4.641558745909527e-05,0.010797935742066802,-0.010890766916984991
833,-0.00015112171971778696,0.010617031671316626,-0.010919275110752202
834,-6.17303497582381e-05,0.01079150766641311,-0.010914968365929584
835,-0.00018996351002218103,0.010770628480667942,-0.011150555500712303
836,-0.00031315389655779945,0.010645650847437058,-0.011271958640552658
837,-0.00013637097279259281,0.010667118122436568,-0.010939860068021754
838,3.933359301349498e-07,0.01093350810576555,-0.01093272143390528
839,-9.706116744004215e-05,0.01067970696280493,-0.010873829297685014
840,-0.000138151687382714,0.010665193255871192,-0.010941496630636621
841,-0.0001187991459568354,0.010616595577112628,-0.0108541938690263
842,-7.293086051271089e-05,0.010689988938012873,-0.010835850659038294
843,-2.4954233246732227e-05,0.010837690935484081,-0.010887599401977545
844,-0.00011441033110564636,0.010741751864259016,-0.01097057252647031
845,-0.0001228074838854599,0.010671959248862342,-0.010917574216633263
846,0.00014892129112847668,0.01097401896960272,-0.010676176387345766
847,-0.00013489809080682223,0.010721776110346144,-0.010991572291959788
848,-0.00019608823075595668,0.010748677800200952,-0.011140854261712865
849,-0.0002702576046232742,0.01055891228689421,-0.011099427496140759
850,-0.00012060408046503208,0.01073048069548989,-0.010971688856419954
851,-0.00012220791224792018,0.01072537760651827,-0.010969793431014112
852,-0.00021506981997375098,0.010797433663802584,-0.011227573303750085
853,-0.0002562112926774248,0.010556454446577568,-0.011068877031932418
854,0.0002079335637202378,0.011143462343818772,-0.010727595216378297
855,7.91211174948123e-05,0.010913598496888994,-0.01075535626189937
856,-3.4825534187887407e-06,0.01078929138573186,-0.010796256492569439
857,-0.00013799023295669,0.01070458189582907,-0.01098056236174245
858,-0.00027404593082703605,0.010608327835777493,-0.011156419697431565
859,-0.00013281144418841886,0.010836400535718589,-0.011102023424095426
860,-0.00015017199968470093,0.010676521236408958,-0.01097686523577836
861,-0.0003665748861940186,0.010414510150057895,-0.011147659922445933
862,-0.00011277657373457044,0.010809390942898409,-0.01103494409036755
863,-8.588353718657105e-05,0.010817731523207575,-0.010989498597580718
864,-0.00019047661775598411,0.010654563515896082,-0.011035516751408049
865,5.406769256078268e-05,0.010998087343060051,-0.010889951957938486
866,-5.43692623418192e-05,0.010757561732774857,-0.010866300257458494
867,0.0001303971794621449,0.010928490884983127,-0.010667696526058836
868,-0.00014987742014682895,0.010619786554615285,-0.010919541394908942
869,-0.0002786310461666657,0.010613348461215734,-0.011170610553549065
870,-0.00015771166194183936,0.010593179207247838,-0.010908602531131517
871,-0.00021051914309438201,0.010700562539244948,-0.011121600825433713
872,-4.8332066737175774e-05,0.010797424865254644,-0.010894088998728997
873,1.0155873192431018e-05,0.01089056187904859,-0.010870250132663729
874,-6.632434201729969e-05,0.010724836754189157,-0.010857485438223756
875,-0.0001661907844943227,0.010572870631175757,-0.010905252200164401
876,-0.0005728880692709216,0.010209611785563892,-0.011355387924105734
877,-0.00014921855663112225,0.010801336108220764,-0.01109977322148301
878,-0.0002070548741141646,0.010742058984473914,-0.011156168732702244
879,-0.00022047969112879985,0.010547649220858919,-0.010988608603116517
880,0.0001250741701100114,0.011056574213458755,-0.010806425873238731
881,-0.0002599673879173018,0.01074806370459457,-0.011267998480429175
882,2.0038285751784476e-06,0.010877995522132753,-0.010873987864982398
883,-7.959840568161679e-05,0.010737289633701623,-0.010896486445064857
884,9.640907122746092e-05,0.010913531064837343,-0.010720712922382422
885,-0.0002024636462860569,0.010640602043993249,-0.011045529336565364
886,-0.0002726315601134609,0.010530960361953825,-0.011076223482180748
887,-0.00013486945982723458,0.010702009022096512,-0.010971747941750981
888,-9.7495349603427e-05,0.010710720799469501,-0.010905711498676356
889,-0.00030924936891159647,0.010587838654992519,-0.011206337392815712
890,-0.00012055446096992182,0.010697635985356951,-0.010938744907296795
891,-2.074494100448595e-05,0.010843153594867518,-0.010884643476876489
892,-1.4794906139536207e-05,0.010761549879652152,-0.010791139691931226
893,-0.0002491111100719216,0.010578244878798151,-0.011076467098941995
894,-0.00014245136250099486,0.01063230600722159,-0.01091720873222358
895,-0.00013335171618291165,0.010618680385548997,-0.010885383817914821
896,-0.00027161475927684793,0.010536379976172537,-0.011079609494726233
897,1.9415525721526455e-05,0.010846855415008327,-0.010808024363565273
898,-7.826844137912666e-05,0.010804899409005085,-0.010961436291763339
899,-0.00021959021773763768,0.010497194614977626,-0.0109363750504529
900,-9.72027043871999e-05,0.010771910949441894,-0.010966316358216295
901,-0.00021353057461877668,0.010642196052610275,-0.011069257201847827
902,3.2795177733907575e-05,0.010712286484222271,-0.010646696128754456
903,-6.025733699127206e-05,0.010846894216120824,-0.01096740889010337
904,-6.629798542973306e-05,0.010784171846272941,-0.010916767817132406
905,-0.0001312868786776594,0.010677603324691863,-0.010940177082047182
906,-0.0002071294424042124,0.010764060532608406,-0.011178319417416831
907,-0.0003380937838677412,0.010478459923262047,-0.01115464749099753
908,-6.751368201357322e-05,0.010607092682789131,-0.010742120046816279
909,-0.00035961461043714974,0.01038462566136628,-0.011103854882240579
910,-1.5784856833137367e-05,0.010961240396944046,-0.01099281011061032
911,-0.00020189005098710387,0.010675085395350883,-0.01107886549732509
912,1.4300516651020045e-05,0.010776592810977368,-0.010747991777675327
913,-0.00014871873849777427,0.010728323153348717,-0.011025760630344265
914,-0.00016947290136097934,0.010682323015803605,-0.011021268818525564
915,1.859982913328612e-05,0.01076319771909625,-0.010725998060829679
916,-3.032809809847374e-05,0.010768305729979246,-0.010828961926176193
917,-0.00022974277773436946,0.01045651212040073,-0.01091599767586947
918,-1.4098265153951317e-05,0.010820422134117137,-0.01084861866442504
919,-2.88485588903997e-05,0.01080958593781301,-0.010867283055593807
920,-0.00011584798831331621,0.010626789157564551,-0.010858485134191182
921,-8.348673080036003e-05,0.010674607984686953,-0.010841581446287673
922,-6.191482980522478e-05,0.01058992622932524,-0.010713755888935689
923,-0.0001385178767875343,0.010570825827687303,-0.010847861581262372
924,3.1211941272666666e-05,0.010817556030124404,-0.01075513214757907
925,-0.00010911030906309318,0.010662420179343676,-0.010880640797469863
926,-0.0001762666480565783,0.010475251987915338,-0.010827785284028495
927,-0.00015488070069258615,0.01059586069074341,-0.010905622092128585
928,-0.00014519635611935975,0.010617749709954782,-0.010908142422193502
929,5.4108560619610716e-05,0.010858055810821953,-0.010749838689582732
930,-2.2753533565961762e-05,0.010815284893880185,-0.01086079196101211
931,-0.00011767460824364792,0.010572367663899265,-0.01080771688038656
932,-0.00010812958203791376,0.010615060698978307,-0.010831319863054136
933,6.363844810457256e-05,0.010953490489450273,-0.01082621359324113
934,-9.429517797431355e-06,0.010745004773306312,-0.010763863808901175
935,-0.00011407403783862941,0.010764771823789222,-0.010992919899466483
936,-6.0621645057903164e-05,0.010781821365587058,-0.010903064655702864
937,-9.587058708562614e-05,0.010687709477643208,-0.01087945065181446
938,6.644079907604887e-05,0.010839948854823266,-0.010707067256671168
939,-0.0001996702783976985,0.010542169402268056,-0.010941509959063452
940,-9.658328255542202e-05,0.01059518229239698,-0.010788348857507825
941,-3.8378492852753066e-05,0.010817294361472753,-0.01089405134717826
942,-0.00017403321519036345,0.010673315622713033,-0.011021382053093762
943,-3.381919982731319e-05,0.010675792326661812,-0.01074343072631644
944,8.78963367619901e-07,0.01070882420451989,-0.01070706627778465
945,-9.032722073575483e-05,0.01066999844916255,-0.01085065289063406
946,-6.727114786194785e-05,0.010708278660067407,-0.010842820955791302
947,-0.00012367755798587144,0.010695710214520399,-0.010943065330492142
948,-0.00012080208860199484,0.010615972267070506,-0.010857576444274496
949,-0.00016979925412600593,0.010571153247436599,-0.010910751755688612
950,-4.413273418495072e-05,0.010773341408077002,-0.010861606876446904
951,-0.00021704804078544516,0.010503140320799763,-0.010937236402370654
952,-0.00026031290292999587,0.010484758863556707,-0.011005384669416697
953,-0.000191912570237889,0.01074538479742842,-0.011129209937904198
954,-2.4883628955012897e-05,0.010734271539282289,-0.010784038797192315
955,9.080903234898005e-05,0.010905357756251285,-0.010723739691553325
956,-6.176950558927399e-05,0.010728303761467571,-0.010851842772646118
957,5.055772409912586e-05,0.010804197382697275,-0.010703081934499023
958,-8.517162035159529e-05,0.010777427930418958,-0.010947771171122148
959,5.090886257111954e-06,0.010838896992359421,-0.010828715219845197
960,-0.0002598789207569697,0.010450324063761214,-0.010970081905275155
961,-0.00010999034774469207,0.01059062173736927,-0.010810602432858652
962,-8.586408109013381e-05,0.01059168643555184,-0.01076341459773211
963,-0.00021990951628729144,0.010472094539209678,-0.010911913571784261
964,-0.00017109640650738928,0.01051516003207024,-0.010857352845085018
965,2.1812236791087916e-06,0.010625991221691373,-0.010621628774333156
966,-2.6042602260469215e-06,0.010797372166912669,-0.010802580687364763
967,3.8956756900353474e-05,0.010783251237266112,-0.010705337723465406
968,-0.0003344964777470842,0.010462069016541974,-0.01113106197203614
969,-0.00021350937798176063,0.01042097542723036,-0.010847994183193882
970,-5.619033921403094e-05,0.010719507334729761,-0.010831888013157823
971,-0.00010215039949766747,0.010695597265389645,-0.010899898064384982
972,-6.066983982569968e-05,0.010720996644521516,-0.010842336324172915
973,-0.00014563490186899277,0.01062783948762231,-0.010919109291360297
974,-2.268501122043976e-05,0.010743969834876979,-0.010789339857317858
975,-7.93830275751984e-05,0.010550882108348576,-0.010709648163498972
976,-8.580615458208173e-05,0.010756133918724585,-0.01092774622788875
977,6.023966534884503e-06,0.010871206067345504,-0.010859158134275735
978,2.960381408521262e-05,0.01082560403976749,-0.010766396411597066
979,1.2751135197240127e-05,0.01082162183745116,-0.01079611956705668
980,-3.205308491111876e-05,0.01067197965139144,-0.010736085821213678
981,-0.00014850203369012782,0.010637718706650767,-0.01093472277403102
982,-9.378679126029147e-05,0.010663867882353894,-0.010851441464874477
983,-0.00012135521859297764,0.010599973370737382,-0.010842683807923336
984,-0.00018220688685792504,0.010562372663455761,-0.01092678643717161
985,7.016436366723894e-05,0.01086383558508513,-0.01072350685775065
986,-0.00027393269782220964,0.01048863654684072,-0.011036501942485137
987,-0.00016709477869227083,0.010475234696500513,-0.010809424253885053
988,-0.00013601824869928733,0.010745397302701175,-0.011017433800099749
989,-0.00039985292848951034,0.010340162079824232,-0.011139867936803253
990,1.0723442842951463e-05,0.010710988524512867,-0.010689541638826962
991,-1.108378481872517e-05,0.010663516153614353,-0.010685683723251805
992,-0.0001835752064202134,0.010536414914153004,-0.01090356532699343
993,8.585169672438504e-05,0.010818168752263083,-0.010646465358814314
994,-4.624954596769562e-05,0.010759765639456088,-0.01085226473139148
995,-2.275950775994437e-05,0.010609479544012389,-0.010654998559532277
996,-0.00014183308247558304,0.010591794608871679,-0.010875460773822844
997,-7.819185438407035e-05,0.010570133153898464,-0.010726516862666605
998,3.923963387655291e-05,0.01077443997350998,-0.010695960705756872
999,-0.00019282191192558737,0.01050511062154281,-0.010890754445393986
1000,-2.7746015000432095e-05,0.010911229968888011,-0.010966721998888875
1001,-0.00016578520249934246,0.010611822974809611,-0.010943393379808295
1002,2.8241325389471162e-05,0.010711739989304414,-0.010655257338525473
1003,-0.00014183450339567928,0.010767736326075424,-0.011051405332866783
1004,-0.0001314270342206119,0.010641174579446053,-0.010904028647887278
1005,-0.0002587548594465677,0.010442512857047552,-0.010960022575940687
1006,-0.0001306924402367551,0.010617730874155918,-0.010879115754629428
1007,-0.0001305494834336307,0.010633076737687425,-0.010894175704554686
1008,-0.000140662822732671,0.010514669766922256,-0.010795995412387599
1009,-9.178969467461332e-05,0.010737518019805714,-0.01092109740915494
1010,-8.236931243274229e-05,0.010707720189672776,-0.01087245881453826
1011,-0.00021594571708941283,0.01046923288147926,-0.010901124315658085
1012,-0.0003045076848605365,0.010390169219053612,-0.010999184588774686
1013,-4.758147143611977e-05,0.01069465637645071,-0.010789819319322947
1014,-0.0001552777934191138,0.010454236603412832,-0.01076479219025106
1015,-0.00016237480384262738,0.01052011816208238,-0.010844867769767636
1016,-7.241929540702814e-05,0.01055996163089989,-0.010704800221713945
1017,-0.00019291729823726677,0.010394603193272088,-0.010780437789746623
1018,-0.0002492532553457093,0.01048775582491767,-0.01098626233560909
1019,-0.00010656924394854035,0.010633613870821802,-0.010846752358718884
1020,-0.000249065541974455,0.010441644027999453,-0.010939775111948363
1021,5.061342536602522e-06,0.010699876211939118,-0.010689753526865913
1022,-2.667475568150657e-05,0.010714966435101328,-0.01076831594646434
1023,-0.00021063293504418112,0.010445055033997489,-0.010866320904085852
1024,8.955148874541238e-05,0.0108129374483229,-0.010633834470832075
1025,-0.0002633767703676344,0.010465080399753978,-0.010991833940489248
1026,-0.00016177078951236528,0.010458413976649926,-0.010781955555674657
1027,-4.5664666733614535e-05,0.010615195027732552,-0.010706524361199782
1028,-0.00017438996563106212,0.010624003491246101,-0.010972783422508224
1029,-0.00017131227462416704,0.010476922395794414,-0.010819546945042748
1030,9.012871916651e-06,0.010519196269582896,-0.010501170525749594
1031,-0.000241054332009429,0.010458498510590832,-0.010940607174609691
1032,8.404401363428354e-06,0.010670580050579739,-0.010653771247852882
1033,5.540661961964838e-05,0.010777921989928206,-0.01066710875068891
1034,6.228360746859073e-05,0.010848283687068822,-0.01072371647213164
1035,-0.00012413514380369087,0.010569542052680861,-0.010817812340288242
1036,-0.00013779217087836048,0.010536302177739936,-0.010811886519496659
1037,-9.867428126430068e-05,0.010657396698558952,-0.010854745261087552
1038,-8.223426999909793e-05,0.010589905160072815,-0.010754373700071011
1039,1.7522921723704352e-05,0.010785606305073612,-0.010750560461626202
1040,-0.0001319555156141108,0.010506213723158814,-0.010770124754387034
1041,-0.00016172120205543698,0.010549196984985427,-0.0108726393890963
1042,-4.1411123284866115e-05,0.010612500390671922,-0.010695322637241655
1043,-0.0002321704988321223,0.010564488443186266,-0.01102882944085051
1044,-2.6424731935521157e-05,0.010638810870239695,-0.010691660334110738
1045,-8.548103376774352e-05,0.010598853439470757,-0.010769815507006245
1046,-0.00010696832979756783,0.010612897608634935,-0.010826834268230072
1047,5.1026598074160043e-05,0.010783340513371252,-0.010681287317222931
1048,7.103321653232897e-05,0.010827329871320355,-0.010685263438255698
1049,-2.0712207212870283e-05,0.010525841392767174,-0.010567265807192916
1050,-0.00011989367407874607,0.01062208446550087,-0.01086187181365836
1051,-5.3594545606839936e-05,0.010539026275263298,-0.010646215366476978
1052,-0.00014340019683207848,0.010566120596399773,-0.01085292099006393
1053,-0.00018213041300686107,0.01051277251262665,-0.01087703333864037
1054,1.385030023360092e-06,0.010780844391329283,-0.010778074331282562
1055,3.6107214999487283e-06,0.010781311952619565,-0.010774090509619666
1056,-7.130361367860834e-05,0.010609582363278414,-0.01075218959063563
1057,8.749021865481412e-06,0.010733314259866176,-0.010715816216135212
1058,-7.940311406864826e-05,0.010591990816753544,-0.010750797044890842
1059,-1.4594547852322428e-05,0.010644123417861346,-0.01067331251356599
1060,-0.00013368331533198765,0.010617637695249198,-0.010885004325913172
1061,-0.00020711283300387645,0.010457712398061023,-0.010871938064068776
1062,-6.8604689710243e-05,0.010634495854933855,-0.010771705234354343
1063,-0.0002544589061831625,0.010413146481229107,-0.010922064293595431
1064,-2.1262998347294016e-05,0.010691053721241331,-0.01073357971793592
1065,-1.9787278606908278e-05,0.010613098606800823,-0.01065267316401464
1066,-1.3910925439429317e-05,0.01082568244467566,-0.010853504295554518
1067,-9.62388371918992e-05,0.010604838789569805,-0.010797316463953604
1068,-0.00024211633684474352,0.010487063706814142,-0.010971296380503629
1069,-0.00047221035671254105,0.010181182980434035,-0.011125603693859116
1070,-7.339183349131758e-05,0.0105785968237935,-0.010725380490776136
1071,-5.2393656063706614e-05,0.010596004076986286,-0.010700791389113699
1072,-0.00012689024541635117,0.010582639358785008,-0.010836419849617711
1073,-3.119706559028705e-05,0.010506498597172304,-0.010568892728352878
1074,-4.0410797811402535e-05,0.010620026874546565,-0.010700848470169371
1075,4.172637224871057e-05,0.010501926666130063,-0.010418473921632643
1076,-6.96138764591743e-05,0.01050648230489771,-0.010645710057816058
1077,-0.00014267020710694885,0.010493888584683666,-0.010779228998897564
1078,4.099149107386259e-05,0.010775675051908202,-0.010693692069760476
1079,-0.00010622520731429567,0.010514156519354537,-0.010726606933983128
1080,-0.00014705708807455592,0.01045109797700384,-0.010745212153152951
1081,-3.8796503079490344e-05,0.010599374241287011,-0.010676967247445992
1082,-9.893150960468929e-05,0.010740707068932213,-0.010938570088141593
1083,-0.00034320517775977,0.010403864011773184,-0.011090274367292723
1084,-1.0501027012428737e-05,0.010478499033397629,-0.010499501087422486
1085,-7.551092970703353e-05,0.010497145965682825,-0.01064816782509689
1086,-0.00019324530667806533,0.010296780387175434,-0.010683271000531564
1087,0.00014946579741956118,0.010709835869725938,-0.010410904274886817
1088,-0.00014214111884233707,0.010410730280394282,-0.010695012518078957
1089,-4.4989569193910855e-05,0.010490075327698769,-0.010580054466086591
1090,-0.00015961221065895857,0.010429191352652141,-0.010748415773970059
1091,-0.0002591912357554705,0.01050595568987206,-0.011024338161383002
1092,-0.0001938113910681996,0.010618811376502592,-0.01100643415863899
1093,-5.6402518300784114e-05,0.010613406126299244,-0.010726211162900814
1094,-8.151440535619496e-05,0.010522176744269045,-0.010685205554981434
1095,-9.639494649516455e-05,0.010569313985730602,-0.010762103878720931
1096,-1.4291751380630149e-05,0.010639928920885972,-0.010668512423647233
1097,-0.00013705361563823043,0.010572731745381946,-0.010846838976658408
1098,-0.00018147331225849036,0.010384865028332226,-0.010747811652849205
1099,-0.0001919242959927561,0.010378238646904847,-0.010762087238890359
1100,-0.00024078462197222493,0.010606143320613692,-0.011087712564558141
1101,-0.0002057108277291134,0.010436493134675708,-0.010847914790133936
1102,-0.0001723794089510588,0.010556379065802804,-0.010901137883704922
1103,-0.00015191103561430376,0.010598807211759868,-0.010902629282988477
1104,-7.171149940658728e-05,0.010546463521556106,-0.010689886520369282
1105,-0.0002310624444427574,0.010440036363308364,-0.010902161252193879
1106,-0.0002235958792864889,0.010286021389083798,-0.010733213147656776
1107,-4.468758922409396e-05,0.010614327082363354,-0.010703702260811543
1108,-3.176844965417144e-08,0.01060704345757294,-0.010607106994472247
1109,-0.0001040974105215825,0.010515514395615756,-0.010723709216658921
1110,0.00023588384165139383,0.010943244659730133,-0.010471476976427346
1111,2.4096304342840553e-06,0.010512513825388209,-0.010507694564519639
1112,-0.00011560595895397974,0.0104177937171995,-0.01064900563510746
1113,-0.0001604850746702776,0.010527099143906413,-0.010848069293246967
1114,-2.504023373876844e-05,0.010531650175894346,-0.010581730643371883
1115,-0.00016026423364337146,0.010536924973145373,-0.010857453440432117
1116,-0.0002655505915737436,0.010261841210252752,-0.010792942393400238
1117,-4.3053204056755355e-05,0.010631331908753438,-0.010717438316866949
1118,-6.893011548995421e-05,0.010516362027047402,-0.010654222258027311
1119,-0.00017972282924711208,0.010485002389235288,-0.010844448047729513
1120,7.013414824857339e-05,0.010670883263582884,-0.010530614967085739
1121,-0.000219785543847147,0.010331755685834368,-0.01077132677352866
1122,-0.00015361334502430742,0.010459512453042396,-0.010766739143091012
1123,-0.0004088784728429202,0.010269936318608007,-0.011087693264293848
1124,-0.00022656490043539975,0.010422999061298791,-0.010876128862169591
1125,-0.0002605378319163342,0.01043707220279432,-0.010958147866626989
1126,-0.00019573570093645818,0.010448195982608896,-0.010839667384481813
1127,-8.062885965836804e-05,0.010509498833096258,-0.010670756552412994
1128,-7.433263553595873e-05,0.01064854145232657,-0.010797206723398487
1129,-8.275683951731861e-05,0.010548757594057554,-0.01071427127309219
1130,-0.00010534894147662208,0.010561825391747628,-0.010772523274700872
1131,-0.00014795078639195166,0.010471951901662519,-0.010767853474446424
1132,0.00011215002237668295,0.010752225315153985,-0.01052792527040062
1133,-0.0003884959447060186,0.01031277984668166,-0.011089771736093698
1134,0.0001462931711138852,0.01079035685345308,-0.010497770511225309
1135,0.0001850946402847628,0.010888493289264679,-0.010518304008695153
1136,-0.00018183317873797554,0.010489644598906462,-0.010853310956382412
1137,-0.0001849443908910527,0.010514129106099088,-0.010884017887881195
1138,-0.0003315842165388791,0.010208291787579558,-0.010871460220657318
1139,-0.00015140222171701047,0.010503898103907915,-0.010806702547341937
1140,-0.00014734424972611738,0.010502541771232892,-0.010797230270685127
1141,-0.0002233913932977428,0.01043889248658739,-0.010885675273182877
1142,6.036777134886554e-05,0.010722037814003887,-0.010601302271306156
1143,-8.479560532800391e-05,0.010491344886852313,-0.01066093609750832
1144,-1.359237270433591e-05,0.010593296930603643,-0.010620481676012315
1145,-0.0002945209755640896,0.010444760206178462,-0.01103380215730664
1146,-0.0001494729590650834,0.010600539653620046,-0.010899485571750214
1147,-0.00025145005207873153,0.010413685269998323,-0.010916585374155787
1148,4.8471450100164345e-05,0.010763101828659966,-0.010666158928459636
1149,-8.494680445708574e-05,0.010553648812699774,-0.010723542421613944
1150,4.604898976278973e-06,0.010542717850353215,-0.010533508052400657
1151,-8.420478745430557e-06,0.010669959358098592,-0.010686800315589454
1152,-0.00021689974601236438,0.010424966096788293,-0.010858765588813022
1153,-3.625886408489041e-05,0.010469100486625763,-0.010541618214795545
1154,8.107222247305522e-05,0.010627307303915996,-0.010465162858969885
1155,-0.00016936937978313872,0.010461005559419995,-0.010799744318986271
1156,-6.960006896862393e-05,0.010441277822294754,-0.010580477960232001
1157,-0.000154477855931198,0.010450789915571775,-0.01075974562743417
1158,-6.321347305153568e-05,0.010447969382538025,-0.010574396328641095
1159,-0.00015735554987566315,0.010337809401486446,-0.010652520501237774
1160,9.238661379515674e-05,0.010793108982314234,-0.01060833575472392
1161,-8.294660222994379e-05,0.010477513180105365,-0.010643406384565252
1162,-9.86137246423288e-05,0.010502998495762745,-0.010700225945047404
1163,-0.00010733533862176061,0.010442913975863635,-0.010657584653107156
1164,-0.00019049249321097462,0.01040848201085357,-0.010789466997275518
1165,-0.0002066907613956486,0.010261471329227164,-0.010674852852018461
1166,-0.0001662296278655405,0.010307443415935702,-0.010639902671666784
1167,-0.0002235771982014886,0.010255803998452136,-0.010702958394855114
1168,-0.00033602600827097696,0.01028476251814622,-0.010956814534688174
1169,-0.00031721325839440494,0.010252187536604574,-0.010886614053393385
1170,-8.493397556649466e-05,0.010478915017500631,-0.01064878296863362
1171,-1.1602741459423424e-05,0.010764607789403425,-0.010787813272322271
1172,-0.0001192791331326734,0.010571386509936496,-0.010809944776201843
1173,-0.00011926600807446675,0.010419865473042729,-0.010658397489191661
1174,-3.419219346153618e-05,0.010522178260393674,-0.010590562647316745
1175,-0.0001354852291530558,0.010441579094716897,-0.010712549553023008
1176,-5.143104674805182e-05,0.010608703516688618,-0.01071156561018472
1177,-0.00027522436148698186,0.010323040836120468,-0.010873489559094432
1178,-0.00022060818421207662,0.010451061162346766,-0.010892277530770919
1179,-5.301074781488211e-05,0.0105458222177497,-0.010651843713379464
1180,-3.651282750938574e-06,0.010627338252202093,-0.010634640817703971
1181,-8.091432616299118e-05,0.010484409153318278,-0.010646237805644259
1182,9.89866898950865e-05,0.010642416349007058,-0.010444442969216886
1183,8.642069498989889e-05,0.010649053315830142,-0.010476211925850343
1184,-0.00010522749783167646,0.010334887118646694,-0.010545342114310047
1185,-0.00018320933996222543,0.010435099047942245,-0.010801517727866696
1186,-9.960484616957594e-05,0.010579943428242854,-0.010779153120582008
1187,2.2656556641221816e-05,0.010608795684074702,-0.010563482570792258
1188,-0.00021484839782521498,0.010394171897286636,-0.010823868692937067
1189,1.104300071519655e-06,0.01059924226916943,-0.01059703366902639
1190,4.2351545176156994e-05,0.010772131143436767,-0.010687428053084452
1191,-0.0001239221525336926,0.010323544821673017,-0.010571389126740402
1192,-0.00011578322982774913,0.010390151632496807,-0.010621718092152304
1193,-0.0002714484898089796,0.010479906830766708,-0.011022803810384669
1194,-0.00015083295620943116,0.010587648626763035,-0.010889314539181898
1195,-0.0002470388323626806,0.010334465758238291,-0.010828543422963651
1196,-0.0002450890513467683,0.010409861313911596,-0.01090003941660513
1197,3.523486990852128e-05,0.010676003709819243,-0.010605533970002202
1198,-0.00010722494892863185,0.010560191485763867,-0.01077464138362113
1199,-0.00010840860685992608,0.010504914137620502,-0.010721731351340354
1200,-0.00016859531766876692,0.010411361852601917,-0.01074855248793945
1201,-0.00018583823322971315,0.010393918012534486,-0.010765594478993914
1202,-0.00013030314147612104,0.010437196398077022,-0.010697802681029264
1203,-0.00020945196853658032,0.010301259938250934,-0.010720163875324094
1204,-0.00020736013510190156,0.010392100624399284,-0.010806820894603088
1205,-2.4726216001182076e-05,0.01046535311760789,-0.010514805549610253
1206,-0.0003899876335132994,0.010278604777003165,-0.011058580044029763
1207,-1.093071698643884e-05,0.010522642102592291,-0.010544503536565168
1208,-3.931450328259223e-06,0.010479593731049461,-0.01048745663170598
1209,-0.00022475827981976226,0.010346639005900184,-0.01079615556553971
1210,-0.00040228208857122507,0.010116774372658743,-0.010921338549801193
1211,-0.00014655820659244186,0.010465927853435898,-0.010759044266620783
1212,-0.00025489017527102964,0.010305653774355078,-0.010815434124897137
1213,3.8510898653055056e-05,0.010544474051843474,-0.010467452254537364
1214,1.531314394719805e-05,0.010544901798179324,-0.010514275510284929
1215,-0.00013256055027033122,0.010501387173231945,-0.010766508273772608
1216,-3.377392312511278e-05,0.010478639086742406,-0.010546186932992634
1217,-0.0001721174694873182,0.01057978813903618,-0.010924023078010816
1218,-0.0001772297823412267,0.010394269141630443,-0.010748728706312898
1219,-6.761775090639356e-05,0.010491751928407338,-0.010626987430220124
1220,-3.395986158553511e-05,0.010584357071639985,-0.010652276794811056
1221,-0.0003239569427804097,0.01027950009845548,-0.0109274139840163
1222,-0.00010567085373014564,0.01057610933126447,-0.010787451038724761
1223,0.00014688309808549827,0.010648504218051849,-0.010354738021880852
1224,-8.525238617222453e-06,0.010541488531780939,-0.010558539009015383
1225,-0.00013500499151870626,0.010381284628698731,-0.010651294611736145
1226,-0.00023301994278715826,0.010224566077892953,-0.01069060596346727
1227,3.317158723479218e-05,0.010628760323717188,-0.010562417149247603
1228,7.999245470117104e-06,0.0105424267024986,-0.010526428211558367
1229,-0.0001529953497496983,0.01044981721281574,-0.010755807912315136
1230,-9.957519852116712e-05,0.01029669479318543,-0.010495845190227766
1231,-5.4467637128620606e-05,0.010445035043956299,-0.010553970318213542
1232,-0.000256695851287987,0.01023063968064044,-0.010744031383216415
1233,-0.00013933299601297212,0.010492561850013895,-0.01077122784203984
1234,-0.00012110343546704791,0.010453277540025173,-0.01069548441095927
1235,-7.355997851849792e-05,0.010475792259061594,-0.01062291221609859
1236,-0.0002712362981066275,0.010426466161593744,-0.010968938757806999
1237,6.410839962396505e-05,0.010584519592043687,-0.010456302792795759
1238,-0.00015728653436116976,0.010482145631637529,-0.010796718700359868
1239,-0.00012705896603854724,0.010409657094285495,-0.01066377502636259
1240,1.6796412884370322e-05,0.010479519315054924,-0.010445926489286184
1241,-0.00022777728347069762,0.01035269333705316,-0.010808247903994556
1242,-5.968146013275405e-05,0.010575961385166038,-0.010695324305431545
1243,-0.0002540447384724775,0.010334369630802726,-0.010842459107747681
1244,-0.00014040746840179196,0.010382263087147821,-0.010663078023951405
1245,-0.0002891447094321855,0.010064713981677952,-0.010643003400542321
1246,-0.00023941814127342962,0.01031456852401212,-0.01079340480655898
1247,1.913305457547349e-05,0.010537643466677347,-0.0104993773575264
1248,-4.338972572586527e-05,0.010411587922901037,-0.010498367374352766
1249,-0.0002704970063764089,0.010105320076419379,-0.010646314089172198
1250,-7.697690007403087e-06,0.010439448158022892,-0.010454843538037698


==> fig/data/bacf/acf_gibbs_2_1.csv <==
x,y,upper,lower
1,-4.275963182844392e-05,0.011370709089194929,-0.011456228352851816
2,-0.00011732318039025658,0.011380643260688456,-0.011615289621468971
3,-0.00026439438306978243,0.011292957355676545,-0.011821746121816109
4,-0.00012181687612385006,0.01118221502627758,-0.011425848778525281
5,-9.721352806785348e-05,0.011538986290605471,-0.011733413346741179
6,-0.00042319387792455547,0.01118330074246522,-0.01202968849831433
7,-0.00019184314433891235,0.011263468550994265,-0.01164715483967209
8,-0.0002589398401058951,0.011285642203081685,-0.011803521883293474
9,-0.0001306666204803895,0.011538853496564097,-0.011800186737524875
10,-0.00014727518265432186,0.011522989365189234,-0.011817539730497876
11,-0.0004066174442811383,0.01108493925066744,-0.011898174139229716
12,-3.6322204258544877e-06,0.011555661574195538,-0.011562926015047248
13,4.768502103022807e-05,0.011597610074231978,-0.011502240032171521
14,-0.00019464131621346945,0.0113637937176629,-0.011753076350089839
15,-0.0002651621569309634,0.011269820043634466,-0.011800144357496394
16,4.4639897990452496e-05,0.011608014359174568,-0.011518734563193665
17,-0.0002680379811750275,0.01127514365441374,-0.011811219616763794
18,-0.0001299092184951798,0.01142023807032313,-0.01168005650731349
19,-0.0001385024640072967,0.01152780336437608,-0.011804808292390672
20,-0.00013262285492339517,0.011632037734715944,-0.011897283444562734
21,-0.00020364207610312727,0.011322527739347476,-0.011729811891553732
22,-0.00014137754838637267,0.011394227274175762,-0.011676982370948507
23,-0.00018303198761087291,0.011287695437025519,-0.011653759412247265
24,-8.903693433187789e-05,0.011359799416447087,-0.011537873285110843
25,-0.00019813751290161094,0.011311953379547771,-0.011708228405350993
26,-4.409033698822961e-05,0.011365260953042078,-0.011453441627018536
27,-9.643327706661264e-05,0.011535080410551879,-0.011727946964685104
28,-0.00016289076738982538,0.011381513765594223,-0.011707295300373875
29,-0.00018473157113198154,0.011281335383921167,-0.011650798526185129
30,0.00017411619993609924,0.011795241985586409,-0.01144700958571421
31,-0.00010541709305992414,0.01129672452897931,-0.011507558715099158
32,-0.00014997446899432773,0.011446488079113758,-0.011746437017102415
33,-8.931958632401162e-05,0.011398112077767695,-0.011576751250415717
34,-0.0002592124470865061,0.011112989061141545,-0.011631413955314559
35,-0.0003025277627717761,0.011325276153314388,-0.011930331678857941
36,-4.292557683343035e-05,0.011453219128184347,-0.01153907028185121
37,-0.00020606725540451524,0.011184124251254715,-0.011596258762063747
38,-0.00027879718485628074,0.011380632614924039,-0.0119382269846366


==> fig/data/bacf/acf_gibbs_2_2.csv <==
x,y,upper,lower
1,0.00028803099059620407,0.016569013137768353,-0.015992951156575945
2,-0.0001615499795041963,0.012688621704710532,-0.013011721663718926
3,-0.00038511770963304913,0.011572182578392112,-0.012342417997658211
4,-0.00013086529036450276,0.011454370019113602,-0.011716100599842606
5,0.00014227330978661314,0.011802871286001883,-0.011518324666428657
6,-0.00033573972642381806,0.01123995762022561,-0.011911437073073248
7,-0.00025256718507278954,0.011288616382397183,-0.011793750752542761
8,-9.642082592265579e-05,0.011403332816532843,-0.011596174468378156
9,-0.0002309989536034831,0.011377452870106124,-0.011839450777313089
10,-0.00010760895995406305,0.011470095899881603,-0.011685313819789728
11,-0.00024201794083504707,0.011351018838711079,-0.011835054720381174
12,5.656577151028965e-05,0.011595248714384698,-0.011482117171364119
13,5.752846201748811e-05,0.011691516751039223,-0.011576459827004247
14,-0.0002814915008902821,0.011333342837590564,-0.01189632583937113
15,-0.0001351879043813992,0.011424692096576337,-0.011695067905339137
16,4.950656302217054e-05,0.011613798384675638,-0.011514785258631298
17,-0.0001881933820473469,0.011288406823527707,-0.0116647935876224
18,-0.00016504120103484737,0.011482739505859499,-0.011812821907929195
19,5.876139318040598e-06,0.011522979486191128,-0.011511227207555048
20,-8.63787856433559e-05,0.011458351942204174,-0.011631109513490886
21,-0.0002024653282465664,0.011519791914329275,-0.011924722570822407
22,-4.854071988115771e-05,0.011565458650306046,-0.011662540090068362
23,-0.00012318397788903588,0.011399361089188875,-0.011645729044966947
24,-5.292762065681889e-06,0.011524431400308118,-0.011535016924439482
25,-0.00011147267537142965,0.011484025972117127,-0.011706971322859987
26,-9.490439405487964e-05,0.011224218491572,-0.011414027279681757
27,7.455952658763483e-07,0.011561201745375844,-0.011559710554844092
28,-0.0001228898157236934,0.011412999527065494,-0.01165877915851288
29,-0.0002094670095018579,0.011219169022954468,-0.011638103041958182
30,-8.169061952742209e-05,0.011495870226361933,-0.011659251465416775
31,-0.0002188075429233186,0.011270580087774784,-0.011708195173621422
32,-0.00016990013007642444,0.011339113458737678,-0.011678913718890526
33,-0.0001221658251761652,0.011498870407363733,-0.011743202057716064
34,-0.00011853451348234056,0.01126206340778737,-0.01149913243475205
35,-0.0003161305681685057,0.0112971128657929,-0.011929374002129914
36,-0.0001917108090134288,0.011358091106007696,-0.011741512724034554
37,-0.0001929824901161165,0.011325780215130893,-0.011711745195363124
38,-0.00026621546538874944,0.011290470956986993,-0.01182290188776449


==> fig/data/bacf/acf_gibbs_2_3.csv <==
x,y,upper,lower
1,-0.00025833565780557265,0.011697164962580301,-0.012213836278191446
2,-4.1458038574461295e-05,0.011481350785410783,-0.011564266862559704
3,4.015942992994233e-05,0.011699535974353865,-0.011619217114493981
4,-0.00019479812349534192,0.01129987869666768,-0.011689474943658363
5,-0.00021491963372990885,0.011460334747216768,-0.011890174014676584
6,-0.0003534345129017866,0.01115276424137903,-0.011859633267182604
7,-0.00022079989554123545,0.011308719196414683,-0.011750318987497154
8,-0.000287103748975858,0.011162540466189166,-0.01173674796414088
9,4.403748138060859e-06,0.01152238246029988,-0.011513574964023759
10,-0.00015352355229252652,0.011396693610150948,-0.011703740714736002
11,-0.00011052333955748635,0.011351515845269538,-0.01157256252438451
12,-9.320939149268501e-05,0.011413827801207466,-0.011600246584192838
13,-1.0577106103141237e-05,0.011559313881030106,-0.011580468093236389
14,-0.0003784943931443392,0.011149060740807817,-0.011906049527096493
15,-0.00015635275969364784,0.011283429562089836,-0.011596135081477133
16,-0.0001675823132708422,0.011359282200776888,-0.011694446827318574
17,-0.0001347003713569488,0.011493957965244453,-0.01176335870795835
18,-7.875098661471169e-05,0.011431036755760442,-0.011588538728989867
19,-0.00015558280614162622,0.0114775736016294,-0.011788739213912654
20,-8.569307830066515e-05,0.011370873657519709,-0.01154225981412104
21,-8.131696591163451e-05,0.011434718481351682,-0.011597352413174953
22,-8.05240193331054e-05,0.011524602945338587,-0.011685650984004797
23,-0.00012033964401919453,0.011460194445425472,-0.011700873733463861
24,-1.1642322351578149e-05,0.011539797056117684,-0.011563081700820842
25,-6.729576360546156e-05,0.011324867152284488,-0.011459458679495412
26,-7.556114561592994e-05,0.011373967060391312,-0.01152508935162317
27,-0.00014808392359630867,0.011391974628465869,-0.011688142475658487
28,-0.00011844471295227799,0.011428715314725797,-0.011665604740630352
29,6.005463717638722e-05,0.011525483793630718,-0.011405374519277945
30,-0.0001304869278340961,0.01141639293325036,-0.011677366788918554
31,-0.0002811449454136014,0.011097797972287245,-0.01166008786311445
32,-0.0001047524095840816,0.011472386062441796,-0.011681890881609959
33,-0.00028279852250734627,0.011204991232906972,-0.011770588277921663
34,-7.289709555639373e-05,0.01138483336148058,-0.011530627552593367
35,-0.00020209122572535648,0.011343706196964747,-0.01174788864841546
36,-0.00011650212993114679,0.011478638173424224,-0.011711642433286517
37,-0.0004432748664273741,0.011106005156381518,-0.011992554889236267
38,-0.00022370130708414208,0.011291785494117058,-0.011739188108285344


==> fig/data/bacf/acf_gibbs_2_4.csv <==
x,y,upper,lower
1,-0.0010449020406651812,0.0984307525380998,-0.10052055661943016
2,0.00019785947425863542,0.06627745912362659,-0.06588174017510931
3,-0.0002520632302768091,0.04632709589546712,-0.04683122235602074
4,-0.00022041316687383707,0.034389136441071964,-0.03482996277481964
5,-0.0008034742482204626,0.02501571281792947,-0.026622661314370397
6,-0.0002500525199692656,0.02093211096313812,-0.021432216003076654
7,-0.00031976094193473907,0.0161419671989963,-0.01678148908286578
8,4.0538422029527506e-05,0.014508930971391517,-0.014427854127332463
9,-0.00010649410709960084,0.013283558488116612,-0.013496546702315813
10,-8.773162286434324e-05,0.012110596402975248,-0.012286059648703936
11,0.00023212862593667864,0.012088278459407926,-0.011624021207534568
12,-0.00013469650776692823,0.011810950265525677,-0.012080343281059532
13,-0.0002170792986391595,0.011645943264613825,-0.012080101861892142
14,-0.0002701168174498594,0.011407138199376096,-0.011947371834275813
15,-0.00020286049649438352,0.010967366120205524,-0.01137308711319429
16,-0.00012964894980734172,0.010806630018470896,-0.01106592791808558
17,-0.00024861077548041336,0.010766618711640037,-0.011263840262600865
18,-0.0004528464983025963,0.010728781877242348,-0.011634474873847542
19,-0.00014146739919749152,0.010866813463379713,-0.011149748261774697
20,-0.00023060108946434577,0.01068484793014422,-0.011146050109072912
21,-2.1037177006299323e-05,0.011040784346894515,-0.011082858700907115
22,-0.00014292815986455086,0.01097653785483006,-0.011262394174559162
23,0.0001880975762702763,0.011338512736168985,-0.010962317583628433
24,3.0152352507293123e-05,0.011276980481298141,-0.011216675776283555
25,9.488161390558493e-07,0.011138337861049459,-0.011136440228771347
26,-4.453364310958591e-05,0.011016026077580435,-0.011105093363799607
27,-8.52370246539762e-05,0.010896317177166246,-0.0110667912264742
28,-0.00012658963519485137,0.0109360095783023,-0.011189188848692003
29,-0.0002161777153732956,0.010853386563253698,-0.011285741994000289
30,-5.435928758622173e-05,0.010894550220258753,-0.011003268795431198
31,-0.00019399672614035,0.010903595746707188,-0.011291589198987886
32,-0.0002649130205492417,0.010823009368874821,-0.011352835409973304
33,-9.07738451174553e-05,0.01116026995900973,-0.011341817649244641
34,-0.0001435029780504464,0.011144845716801266,-0.01143185167290216
35,-0.00019852212319279182,0.010776571056100063,-0.011173615302485647
36,-5.0357179183338305e-05,0.011064577538187388,-0.011165291896554063
37,-0.0001420278409296761,0.011157998585674973,-0.011442054267534325
38,-0.00010959230664177755,0.010958118608943928,-0.011177303222227484
39,-1.4642644200651558e-05,0.010928443309929979,-0.010957728598331282
40,-3.4772295717383745e-05,0.011018449276439614,-0.01108799386787438
41,-0.00023506136028103976,0.010785570385071322,-0.0112556931056334
42,-0.00022343719949748192,0.010840249092537637,-0.011287123491532602
43,-7.510206146207321e-05,0.01108934025398616,-0.011239544376910307
44,-0.00031742258741704056,0.011005922268268615,-0.011640767443102695
45,-4.67676071165411e-06,0.010855507937364978,-0.010864861458788285
46,-8.519873619884011e-05,0.01113457014840348,-0.01130496762080116
47,-0.00013691753219104348,0.010921581104449362,-0.011195416168831449
48,-0.00025441163989022193,0.010977952951860888,-0.011486776231641332
49,-0.00016402628589458465,0.010878022419228878,-0.011206074991018049
50,9.454206408557841e-05,0.011048966844160625,-0.010859882715989469
51,6.326158059387337e-05,0.011304109986181641,-0.011177586824993894
52,-0.00020854467495960574,0.011069213072241782,-0.011486302422160992
53,-9.809466023360891e-06,0.01142881707866262,-0.01144843601070934
54,-0.0001354899325709529,0.010992564105615145,-0.011263543970757052
55,-1.4822239926469935e-05,0.011139648087810785,-0.011169292567663726
56,5.3097520225004124e-05,0.011461102018132944,-0.011354906977682936
57,-0.00014532442946130854,0.010946774498129284,-0.011237423357051902
58,-0.0003524719330637608,0.010746277234172314,-0.011451221100299834
59,-0.00022405510107783867,0.010716302458916057,-0.011164412661071732
60,-0.00014622778169242685,0.010788776600936,-0.011081232164320854
61,-5.7190545287341234e-05,0.011232637449027142,-0.011347018539601825
62,-0.0001919289419347784,0.010834026784740644,-0.0112178846686102
63,-0.00013384067432798468,0.011105748344200554,-0.011373429692856525
64,-0.00011797825591677618,0.011001111117091811,-0.011237067628925365
65,-0.00015677645327065052,0.010967818042803248,-0.01128137094934455
66,-0.00011919151129491563,0.011121470638364868,-0.011359853660954699
67,1.9424997111267383e-05,0.011147631075733033,-0.011108781081510498
68,-0.00028284251608947123,0.01084645010406888,-0.011412135136247824
69,-0.0002161980057576996,0.010883018782785052,-0.01131541479430045
70,-7.383131649148649e-05,0.011104846213954864,-0.011252508846937835
71,-0.00014843500979489817,0.010961538035654977,-0.011258408055244773
72,-0.00031505175935261914,0.01103151185508753,-0.011661615373792768
73,2.3585136359205084e-05,0.011367784218358589,-0.01132061394564018
74,-0.0001883273333541114,0.010867440359295266,-0.01124409502600349
75,-0.00018162581552332683,0.01090041706678188,-0.011263668697828534
76,-0.00014714556269714713,0.011050155666759648,-0.011344446792153942
77,-0.00029571798185066,0.010811111236533706,-0.011402547200235027
78,-0.00023054448260550743,0.011020651311245496,-0.01148174027645651
79,-6.873395758149075e-05,0.011048996918716195,-0.011186464833879178
80,-0.00023188140565670863,0.01083824908708001,-0.011302011898393428
81,-0.00014295808501771956,0.010819395891571678,-0.011105312061607116
82,-0.00016109447468310464,0.01077184012177507,-0.011094029071141279
83,-0.00029426093701349253,0.010774789473515099,-0.011363311347542083
84,8.24120332855487e-05,0.011219359553286129,-0.011054535486715032
85,-0.00021368951965459546,0.010802593805236939,-0.011229972844546129
86,-0.00011627248474937653,0.010785217651581037,-0.01101776262107979
87,-0.00017502219575201664,0.010772980912155223,-0.011123025303659257
88,-5.671150163274157e-05,0.010882015032287385,-0.010995438035552868
89,-0.00018286815297509812,0.010897828811560087,-0.011263565117510284
90,-4.234019426293628e-05,0.011007972077334512,-0.011092652465860383
91,-2.4222963489650555e-06,0.010843223657057784,-0.010848068249755713
92,-5.243863076255173e-05,0.011138918395203918,-0.011243795656729021
93,-0.00015609547279659777,0.010910580669570055,-0.01122277161516325
94,-7.759558127480707e-05,0.01091588668568578,-0.011071077848235395
95,-0.00012304322327301437,0.010912700534455184,-0.011158786981001213
96,-1.8372837695127518e-05,0.01133982662038269,-0.011376572295772946
97,8.019490383196195e-05,0.011212180190813725,-0.011051790383149802
98,-0.00012102122482776298,0.011104384537163711,-0.011346426986819237
99,9.967830463928112e-05,0.011406745199519905,-0.011207388590241342
100,-0.0002144938617439636,0.010772136089216247,-0.011201123812704175
101,-0.0001738709360005796,0.010803455428682284,-0.011151197300683445
102,-1.2568522207031646e-05,0.01118643763771838,-0.011211574682132444
103,-0.00029140789369102167,0.010874010077956162,-0.011456825865338204
104,-6.689088775414334e-05,0.01116271904557187,-0.011296500821080156
105,-0.00011865835382962963,0.011043737406073286,-0.011281054113732545
106,-0.0003443220780988434,0.010698879315526922,-0.011387523471724607
107,-0.0001791345371808164,0.010866958310281057,-0.01122522738464269
108,-5.199561610324434e-06,0.01113112332608851,-0.01114152244930916
109,-0.00012607788452793323,0.010799184845147164,-0.011051340614203032
110,-0.00013750783972045998,0.010860124401685472,-0.011135140081126392
111,-5.7911343452670216e-05,0.010970546172039457,-0.011086368858944796
112,-0.00017136288670625046,0.011021010347526386,-0.011363736120938885
113,-3.447935483327299e-05,0.011132739377974026,-0.011201698087640571
114,1.7511880359438566e-05,0.011178468116909458,-0.01114344435619058
115,0.00010047476315354389,0.0111550828958024,-0.010954133369495312
116,4.9988755963115636e-05,0.011087639334779078,-0.010987661822852846
117,0.00010050526094664427,0.011263680799871122,-0.011062670277977835
118,-0.00023305443722251094,0.010617568163714402,-0.011083677038159425
119,-0.00022281673737888604,0.011006721503906268,-0.01145235497866404
120,-0.00016153477271166466,0.010792734034559829,-0.01111580357998316
121,-9.561875207384944e-05,0.011381295788083062,-0.011572533292230762
122,-0.0003642962508679667,0.01107113084325944,-0.011799723344995374
123,-5.827094702099804e-05,0.011346109285642624,-0.011462651179684619
124,-5.6850273044953156e-05,0.01112442401710824,-0.011238124563198146
125,1.0294287118629124e-05,0.011316378499591266,-0.01129578992535401
126,-0.00018858634486812828,0.010841682870091978,-0.011218855559828234
127,9.999594380238112e-05,0.011053264301916185,-0.010853272414311424
128,-0.00027525864863965226,0.010743732522566022,-0.011294249819845328
129,-0.000265786100168,0.010805437556717916,-0.011337009757053915
130,-0.0002648129235562404,0.01094885233761532,-0.0114784781847278
131,-8.456710569958432e-05,0.010968917108991134,-0.011138051320390304
132,-0.00020314496136313292,0.010809614608930141,-0.011215904531656409
133,3.999520386958868e-05,0.011376456073549764,-0.011296465665810586
134,-2.8717902377140526e-05,0.01144533331881684,-0.011502769123571122
135,-8.075310789317561e-05,0.01109251485494081,-0.011254021070727163
136,-0.00010470924109281512,0.010823227803130971,-0.011032646285316602
137,-5.920742411462857e-05,0.011146482128964944,-0.011264896977194202
138,-0.00018075868340519386,0.0110281303529851,-0.011389647719795486
139,-0.0002339684551132567,0.010773180126733757,-0.011241117036960272
140,6.603129144868573e-06,0.011123939700308807,-0.011110733442019068
141,-9.528737726589279e-05,0.010967639947494032,-0.011158214702025819
142,-7.70169876341278e-06,0.011027991133943984,-0.011043394531470808
143,-8.045322050592114e-05,0.010977680410536058,-0.011138586851547902
144,-0.0002988176488148663,0.010520967498148197,-0.01111860279577793
145,-1.548022841010651e-05,0.01092844186881136,-0.010959402325631574
146,-8.088315668932268e-05,0.0108958595770575,-0.011057625890436146
147,-0.00012897703385135543,0.01085582371417275,-0.011113777781875459
148,-0.00015696890990896182,0.010956133115805875,-0.011270070935623797
149,-0.00016523444294113673,0.011118352298062984,-0.011448821183945258
150,-0.00010245027662538793,0.010757739328165903,-0.010962639881416679
151,-0.0001961618691795277,0.010709206847496057,-0.011101530585855111
152,-0.00024625732499542494,0.010850687518503295,-0.011343202168494144
153,-7.867810443542324e-05,0.011042664134122799,-0.011200020342993644
154,-0.00018253783748746786,0.010794967166762915,-0.011160042841737852
155,-7.112530211594921e-05,0.010670495849094576,-0.010812746453326473
156,-4.62469722241212e-05,0.010862574227123443,-0.010955068171571684
157,-4.385010775559249e-07,0.010976394043184299,-0.010977271045339411
158,-0.0001051515406020358,0.010983168693331933,-0.011193471774536006
159,-0.00010100836077277527,0.010966527996346424,-0.011168544717891976
160,-0.0002684055731033481,0.010768046088336881,-0.011304857234543579
161,-0.00013155166733852118,0.010801371381845493,-0.011064474716522537
162,-3.276744124222979e-05,0.01095132756555126,-0.01101686244803572
163,5.423830766603446e-06,0.010969651501513305,-0.010958803839980097
164,-0.00011909067173081726,0.01107904743130146,-0.011317228774763094
165,-5.076931962392697e-05,0.011143604532523535,-0.01124514317177139
166,-0.00023898217713365003,0.010791109912810784,-0.011269074267078084
167,-0.00023915460647338827,0.010762707192055243,-0.011241016405002021
168,-0.00017984090453240968,0.010932304236905603,-0.011291986045970422
169,-0.00035256867359167413,0.010598418402348037,-0.011303555749531386
170,-0.00029960333164558926,0.010756775545311008,-0.011355982208602185
171,-6.344254703785048e-05,0.01083118476974733,-0.010958069863823033
172,-0.00020582514413434864,0.010796371866833212,-0.011208022155101909
173,-0.00012663030022520751,0.011027242886240265,-0.011280503486690682
174,-0.000150322319652131,0.010888213991163666,-0.011188858630467927
175,-0.00023646547203810237,0.010641288292866707,-0.011114219236942913
176,-9.389847501485358e-05,0.01086720813230041,-0.011055005082330118
177,0.0001458421580195489,0.011145959016058382,-0.010854274700019284
178,-0.00022327826482639507,0.010674955095793592,-0.011121511625446383
179,-0.00010961632911409216,0.010911893500327613,-0.011131126158555797
180,-1.125549011610194e-05,0.010847414091312976,-0.01086992507154518
181,-5.46945443140045e-05,0.011075642111807898,-0.011185031200435907
182,-0.00014986978692325462,0.010955878422814596,-0.011255617996661105
183,-0.00030777813237982957,0.010757078125869513,-0.011372634390629171
184,-0.00022407942544955964,0.010803003482749164,-0.011251162333648283
185,-0.00041372059209838705,0.01061280526923533,-0.011440246453432104
186,-0.00014512317741981553,0.010793870587069916,-0.011084116941909547
187,-6.430499175104928e-05,0.010994097088571197,-0.011122707072073294
188,-0.00011327338677841797,0.010821463421843338,-0.011048010195400172
189,-0.0003222960426661313,0.010682524067875097,-0.011327116153207358
190,-9.790183017139012e-06,0.010791878572979937,-0.010811458939014215
191,-0.00013753180283843834,0.010735066909537364,-0.01101013051521424
192,-0.00011835406866980633,0.010753934569305004,-0.010990642706644618
193,-0.00012983940028335814,0.01097995632662524,-0.011239635127191956
194,-0.0001737029593748272,0.010984506650449758,-0.011331912569199413
195,-0.00017152074230968414,0.010916644930976719,-0.011259686415596087
196,-0.0001727212301493082,0.01070280732749836,-0.011048249787796977
197,-8.67527949909653e-05,0.010983143110652113,-0.011156648700634045
198,0.000104139970166418,0.011109437122492086,-0.010901157182159251
199,-0.00026345601950598837,0.010743702161957715,-0.01127061420096969
200,-8.576311373147519e-05,0.010847610233756152,-0.011019136461219102
201,-0.0002078874824771499,0.010705016439637952,-0.011120791404592253
202,-3.456879026639842e-05,0.010915989547543055,-0.010985127128075851
203,-0.0002267003526133356,0.010816601972158987,-0.01127000267738566
204,-0.00015524820788881337,0.010999746885109265,-0.011310243300886893
205,-2.603825922024173e-05,0.010923419999046715,-0.010975496517487198
206,-0.00010923003418830428,0.010903958948860945,-0.011122419017237555
207,-0.00010283395420428493,0.010789956019980767,-0.010995623928389337
208,-7.801406657013085e-05,0.010786807079116494,-0.010942835212256755
209,3.4224696504179706e-05,0.010768090843204348,-0.010699641450195987
210,-0.00021367516670544134,0.010694433536076424,-0.011121783869487306
211,-6.642597605176605e-05,0.010828346111094185,-0.010961198063197716
212,-5.245996770646434e-05,0.010961283545470426,-0.011066203480883356
213,-0.0003008941809971425,0.010804843133624651,-0.011406631495618935
214,-0.0002516649386552729,0.010859054619232405,-0.011362384496542952
215,7.3308500181276565e-06,0.011158393335223971,-0.011143731635187717
216,3.202881775037376e-05,0.011328939123323346,-0.011264881487822597
217,-0.00012502033519222905,0.010703599311765824,-0.010953639982150284
218,-0.00020242165630897206,0.010702105039388721,-0.011106948352006665
219,-4.535095076221134e-05,0.010759231037348745,-0.010849932938873168
220,-0.0001247143835074024,0.010886479271836969,-0.011135908038851774
221,-0.00010796370009714169,0.010994053046076058,-0.01120998044627034
222,-0.00027073197448129196,0.010689231629678029,-0.011230695578640613
223,-0.00017876334950102878,0.010861027681466741,-0.0112185543804688
224,-8.959893633917131e-05,0.01068787726300918,-0.010867075135687522
225,-0.00011960618497897714,0.011101815194637085,-0.011341027564595041
226,-0.00010788803858410165,0.010874355895375925,-0.011090131972544128
227,-6.484687172505284e-05,0.011138443929061232,-0.01126813767251134
228,-0.00018672123131436755,0.010913376438084849,-0.011286818900713584
229,-5.678518734831615e-05,0.011052041905885213,-0.011165612280581844
230,-4.092665451203782e-05,0.010845325169237691,-0.010927178478261768
231,-9.558206916503509e-05,0.01081386292471435,-0.011005027063044421
232,-0.00020902975623654827,0.010774736722979251,-0.011192796235452348
233,-8.77671517776192e-05,0.010810577611491937,-0.010986111915047175
234,-0.00012061973723638639,0.010844616100818695,-0.01108585557529147
235,-0.0003166960283115985,0.010764590625451634,-0.01139798268207483
236,-0.00024398307545238574,0.01072812732930325,-0.01121609348020802
237,-0.00014983546277092476,0.010774821085984473,-0.011074492011526323
238,-0.0003486855396502549,0.010771484561396203,-0.011468855640696713
239,-0.0003462856936570849,0.010568489049462346,-0.011261060436776516
240,-7.850770892120696e-05,0.010876482140064328,-0.011033497557906741
241,-0.00016086198930119328,0.010869915858814487,-0.011191639837416873
242,5.519116919734447e-05,0.010918358758413599,-0.010807976420018909
243,-0.0001731930705746799,0.010452308635947255,-0.010798694777096616
244,-8.807715093143244e-05,0.010690656043050627,-0.010866810344913493
245,-0.00038275540680404556,0.010436637946504563,-0.011202148760112654
246,-1.091899226686694e-05,0.010854962537933778,-0.010876800522467511
247,-0.0001391771344325539,0.010662397546410034,-0.010940751815275143
248,9.192396362811675e-05,0.011038969782082282,-0.010855121854826047
249,-0.00011040955417990428,0.010661141774124194,-0.010881960882484002
250,-7.49540894575582e-05,0.010747224924292031,-0.010897133103207148
251,8.306713923512988e-05,0.011114339506923435,-0.010948205228453176
252,-0.0001787964018039959,0.010654995519994846,-0.01101258832360284
253,-0.00022192180742410984,0.010677676251153541,-0.011121519866001761
254,-0.00017853196676032265,0.010574215497805274,-0.010931279431325918
255,-9.446005512964258e-05,0.011034102435185546,-0.011223022545444833
256,-0.0002091117121731508,0.010618642152292145,-0.011036865576638445
257,3.725527661008308e-05,0.01084214375456089,-0.010767633201340722
258,-7.229087359262893e-05,0.010764215315002903,-0.010908797062188162
259,-0.0001394791013949839,0.010659389605596006,-0.010938347808385974
260,-8.362816257946472e-05,0.010811216738603448,-0.010978473063762376
261,-0.00018995909995781716,0.010313998499009446,-0.010693916698925079
262,-0.00010419567108569128,0.010826330017120474,-0.011034721359291857
263,-0.00010457501108652388,0.01083229493858132,-0.011041444960754366
264,-2.5734531242473746e-05,0.0110093344388991,-0.011060803501384046
265,-0.00016320304641372234,0.010950464777378125,-0.01127687087020557
266,-0.0002153298454620629,0.010619585533395069,-0.011050245224319195
267,-0.00020561623071007978,0.010525640975943034,-0.010936873437363194
268,-0.00032443752205075263,0.010434399996425101,-0.011083275040526605
269,-0.00013285480335947073,0.010693888098588317,-0.010959597705307259
270,-0.00014465637549590824,0.010685549576510476,-0.010974862327502293
271,-0.00012048735183517411,0.01060818689346292,-0.01084916159713327
272,-0.00015181350766012064,0.010707178471690842,-0.011010805487011084
273,-0.00020888461714248027,0.010619422862950503,-0.011037192097235464
274,7.922303299632088e-05,0.01082106815912414,-0.010662622093131499
275,-0.00015930176116072506,0.010805607404948734,-0.011124210927270185
276,-2.4879260588696428e-05,0.010951359449491226,-0.01100111797066862
277,0.00011375571441181402,0.011142819129520429,-0.0109153077006968
278,-0.0001922353658480173,0.01071626807614334,-0.011100738807839374
279,-0.00010209917116791571,0.01082526973749459,-0.011029468079830422
280,-0.00012979813136939085,0.011070841083608224,-0.011330437346347007
281,-8.254805102371986e-05,0.01067425100782804,-0.01083934710987548
282,-0.00019582039188569694,0.010881816565238085,-0.011273457349009478
283,-0.00022021051587621607,0.010806351673588673,-0.011246772705341107
284,0.00012071447375468253,0.010886105256602352,-0.010644676309092988
285,-4.791458436268583e-05,0.010855771959957976,-0.010951601128683349
286,-0.00026147721126332175,0.010504894319580614,-0.01102784874210726
287,-0.0001311499395400433,0.01088432057412642,-0.011146620453206506
288,-0.00017730485411313418,0.010583131736451716,-0.010937741444677984
289,-0.00014587404397637302,0.010715078636813563,-0.01100682672476631
290,-0.00011312205616214952,0.011048855273932876,-0.011275099386257176
291,-0.0002707226312451262,0.010610655254947516,-0.01115210051743777
292,-9.568897258048618e-05,0.011120796124171078,-0.011312174069332052
293,-0.00020326451746154414,0.0109186845535504,-0.011325213588473488
294,-4.6943915993021465e-05,0.010890155997814642,-0.010984043829800685
295,-8.961608470652899e-05,0.01069132519515988,-0.010870557364572937
296,-1.3236877071441445e-05,0.010811217371474625,-0.010837691125617508
297,-0.00012198528461009336,0.010673365986465852,-0.01091733655568604
298,-8.973144123145514e-05,0.010715276106579635,-0.010894738989042545
299,-7.10992155531125e-05,0.01087596742800491,-0.011018165859111136
300,8.454527745798486e-05,0.01104435491267435,-0.01087526435775838
301,-0.0002714663476635763,0.010799459192169366,-0.01134239188749652
302,9.906639232040743e-06,0.010830690675182724,-0.010810877396718642
303,-0.00017873802690628689,0.010812820516476224,-0.011170296570288799
304,-0.00012339942941641316,0.010711429959614771,-0.010958228818447598
305,-0.00017127106798732895,0.011082703774111453,-0.01142524591008611
306,5.389447740376054e-05,0.011123117968388135,-0.011015329013580613
307,4.797632692327378e-05,0.01108613514862786,-0.010990182494781314
308,-0.00018189565856099844,0.010693356240766904,-0.011057147557888902
309,-0.00012628156221789762,0.010811858514213329,-0.011064421638649125
310,-0.00017272222481835183,0.010950634026735118,-0.011296078476371822
311,2.9832316307536893e-05,0.011067373730979302,-0.01100770909836423
312,-0.000152575588530923,0.010701460414904995,-0.01100661159196684
313,-0.0002971232394630569,0.010803112478536693,-0.011397358957462807
314,-9.431348305132819e-05,0.01089976682642242,-0.011088393792525077
315,-0.00013169464555299405,0.010676631589623705,-0.010940020880729694
316,-0.00021194841258659713,0.010713570946475086,-0.01113746777164828
317,-0.00035653859651367314,0.010457009079181871,-0.011170086272209218
318,-0.00026261637516580735,0.01067041085912762,-0.011195643609459233
319,-0.00012929881906582322,0.010963910180420137,-0.011222507818551785
320,-0.00025177755123536146,0.010638071479441005,-0.011141626581911727
321,-5.62852231289544e-05,0.010937940860630666,-0.011050511306888574
322,-1.6705016189679883e-05,0.011225181434814071,-0.011258591467193432
323,-0.000268404388546655,0.010529322665385497,-0.011066131442478807
324,-7.57684241015667e-05,0.010835657024360137,-0.010987193872563271
325,-0.00013206919330364456,0.01089792210399455,-0.011162060490601838
326,-0.00015780589985623226,0.010709196571662015,-0.011024808371374479
327,-8.78061841598052e-05,0.011058863264521537,-0.011234475632841147
328,-0.0002555517710126549,0.010670699504614524,-0.011181803046639833
329,-9.424366479705378e-05,0.010860118775015293,-0.0110486061046094
330,-4.710772233881782e-05,0.010812507839931266,-0.010906723284608903
331,-7.624407290412546e-05,0.011065275465859304,-0.011217763611667554
332,0.00019853244133383302,0.011035180926320831,-0.010638116043653164
333,-0.00019958595908444962,0.010513173185872084,-0.010912345104040983
334,-0.00012700380067821643,0.010507496884116237,-0.01076150448547267
335,-0.0003198833359861799,0.010579950741958959,-0.011219717413931319
336,-0.00012982165642465865,0.010770826280439027,-0.011030469593288343
337,-1.0154010961956968e-05,0.010901038645609432,-0.010921346667533346
338,-0.0002798662080820417,0.01067708095456588,-0.011236813370729962
339,1.6374516756949724e-05,0.01094577733843547,-0.01091302830492157
340,2.8057717687703333e-05,0.011209944180391394,-0.011153828745015986
341,-6.678450898478255e-05,0.011270567764069138,-0.011404136782038702
342,-0.00017743349859787006,0.01085247812047568,-0.011207345117671422
343,-0.00010028100338184984,0.010774832503183082,-0.01097539450994678
344,-0.00016056641828495613,0.010881317868936322,-0.011202450705506234
345,-8.79204222139841e-05,0.01095099351339176,-0.011126834357819729
346,-0.00011170332187527762,0.010780530799501909,-0.011003937443252464
347,-5.4706402602481566e-05,0.010722720884005329,-0.01083213368921029
348,-5.255914359593541e-05,0.010937527054972487,-0.01104264534216436
349,-0.00016091009438062818,0.010511387689416339,-0.010833207878177596
350,-1.3425354397603006e-05,0.010740057072384578,-0.010766907781179783
351,-9.377345614752948e-05,0.010701125392274734,-0.010888672304569793
352,8.185129365741738e-05,0.011104517370746596,-0.010940814783431762
353,-0.00010702273493285832,0.011005669343062014,-0.011219714812927729
354,-0.00018876799824606204,0.010637862008051063,-0.011015398004543186
355,-1.2214567845466224e-05,0.010793219497902967,-0.0108176486335939
356,1.4669495522597126e-05,0.010823174071241075,-0.010793835080195881
357,-8.784041962249817e-05,0.010699951679298839,-0.010875632518543836
358,-2.2346043163483122e-05,0.010897205685135088,-0.010941897771462053
359,-0.0002448238417926529,0.010647815145699645,-0.01113746282928495
360,-0.0003438195067178,0.010523656613809279,-0.011211295627244879
361,-6.779399483014883e-05,0.01084661909865242,-0.010982207088312717
362,-0.00021307810886969926,0.010518152761774062,-0.010944308979513461
363,-7.437377194556144e-05,0.010770563812717229,-0.010919311356608353
364,-0.0001568696148619653,0.010598437955622599,-0.01091217718534653
365,-0.00010798619989100324,0.010943239700671863,-0.01115921210045387
366,-0.0001692072691937688,0.01069021685613619,-0.011028631394523728
367,-0.00026837579197881386,0.010850484491049871,-0.011387236075007499
368,-7.273744476606521e-05,0.010909108470032196,-0.011054583359564328
369,-0.00026007448429916355,0.010541621652305821,-0.01106177062090415
370,-0.00021022946737725662,0.010495432584922238,-0.01091589151967675
371,-0.00010312265959268739,0.010913718327088703,-0.011119963646274076
372,-0.0001987536607770471,0.01064970265720824,-0.011047209978762334
373,-0.0002870944275320222,0.010368079321339476,-0.01094226817640352
374,-0.00017145344867607463,0.010588089775245613,-0.01093099667259776
375,-4.5737800512421236e-05,0.010677325960864298,-0.010768801561889139
376,-0.00019207155827993924,0.010577893206043118,-0.010962036322602998
377,-0.00013259771769476088,0.010651393510199432,-0.010916588945588954
378,-0.00024595631707233207,0.010830691615880591,-0.011322604250025256
379,-4.950829842902869e-05,0.011201071722060259,-0.011300088318918315
380,-0.00015097579199741445,0.01113318896357948,-0.01143514054757431
381,-0.0002892111430368879,0.010720227301434447,-0.011298649587508222
382,-8.329744157171956e-05,0.010761768751740921,-0.01092836363488436
383,2.901204348189916e-05,0.01109730867480063,-0.011039284587836833
384,-0.00011426730779513891,0.010824902214149367,-0.011053436829739647
385,-0.00012746389955412484,0.010844226220090795,-0.011099154019199045
386,-9.631468510364999e-05,0.010624569116160434,-0.010817198486367733
387,-7.798197771683035e-05,0.010871698098477869,-0.01102766205391153
388,-0.0002316471831359583,0.010768846303399034,-0.011232140669670949
389,-0.0002181795978479428,0.010799764438830534,-0.011236123634526422
390,-0.00019414820864453944,0.010591682551703103,-0.010979978968992181
391,-0.00013299582463673076,0.01076604949933255,-0.011032041148606012
392,-0.00018485282208326775,0.010748249045861386,-0.01111795469002792
393,-0.00013444979956603686,0.010690104238354162,-0.010959003837486235
394,-0.0001413597239391062,0.010443423464835316,-0.010726142912713527
395,-7.944523607238956e-05,0.010716889582446579,-0.010875780054591359
396,-0.00016503246560774373,0.010649910008411334,-0.010979974939626823
397,0.00011456286486976683,0.011007378503223605,-0.010778252773484072
398,-0.00017016345322028818,0.010469092560493403,-0.01080941946693398
399,6.710600277644478e-05,0.01096844598547178,-0.010834233979918891
400,-0.0001970583136949575,0.010629544511106937,-0.011023661138496852
401,-0.000218873584191403,0.010350289889403508,-0.010788037057786314
402,-0.00018494326347704394,0.010492892181544814,-0.010862778708498902
403,-0.00017372385606237946,0.010647118107637988,-0.010994565819762747
404,-0.00012931010680014603,0.010702447809548842,-0.010961068023149133
405,0.00018748699505324951,0.010833808491871193,-0.010458834501764696
406,-5.4728314144420656e-05,0.010695515162968405,-0.010804971791257247
407,-0.0002688212066297011,0.010439146503215346,-0.01097678891647475
408,3.0804404807531705e-05,0.010973924069809987,-0.010912315260194923
409,-0.0003037248563187186,0.010580739955653963,-0.0111881896682914
410,-3.0065903880897038e-05,0.010985978633370105,-0.011046110441131898
411,2.0193339987054282e-05,0.01072228826875965,-0.010681901588785542
412,3.362142009007517e-05,0.010696099101144224,-0.010628856260964074
413,-0.00010224898758146377,0.010627303377683705,-0.010831801352846632
414,-5.901575464421571e-05,0.010631069534863494,-0.010749101044151926
415,-0.00027243518309368834,0.010547373922327373,-0.011092244288514751
416,-0.00016060438349056985,0.010601980189030014,-0.010923188956011153
417,-0.00010268486557971546,0.010681239522268836,-0.010886609253428268
418,-0.0001812752791995584,0.010541343157198914,-0.010903893715598032
419,-0.0002553059376174348,0.010308276321776234,-0.010818888197011102
420,-0.0002582264161623799,0.010651917556537676,-0.011168370388862434
421,-0.00017760501740242732,0.010549541452500968,-0.010904751487305823
422,-0.0002687626864657045,0.01045428539636203,-0.01099181076929344
423,-0.0001881009679619317,0.010503671464731303,-0.010879873400655165
424,-0.00013091000119009718,0.010702553226422438,-0.01096437322880263
425,-0.0002168583364731703,0.010650173832109708,-0.01108389050505605
426,-6.201916121696194e-05,0.010694083637619691,-0.010818121960053615
427,-0.0001600194054335995,0.010508311409520962,-0.01082835022038816
428,-0.00010646975492898312,0.010535466249101722,-0.01074840575895969
429,-8.972353011309611e-05,0.010649914575739543,-0.010829361635965734
430,-0.00016992514824560326,0.01070605070691117,-0.011045901003402376
431,-0.00016301448715642559,0.010726246693348799,-0.01105227566766165
432,-3.660696955071236e-05,0.010574205700843272,-0.010647419639944696
433,-0.00023626301809718937,0.010543949673759602,-0.01101647570995398
434,-8.880881542806107e-05,0.010664722585405538,-0.01084234021626166
435,-1.7335888646833615e-05,0.010677145467887077,-0.010711817245180744
436,-9.861932089200696e-05,0.010858916714788327,-0.011056155356572341
437,-0.00014813214065372717,0.01068059190396109,-0.010976856185268544
438,-0.00018536598186894433,0.010666147469024527,-0.011036879432762414
439,-0.00010612593955506277,0.010608481051069528,-0.010820732930179653
440,-0.00012616504539990584,0.010586288756495334,-0.010838618847295145
441,-1.2552615648576557e-05,0.011122516903549895,-0.011147622134847048
442,-0.0002621212347154432,0.010769551476333161,-0.011293793945764049
443,-5.763731914764404e-05,0.010662688391989136,-0.010777963030284422
444,1.9109595322793493e-05,0.01089821756945174,-0.01085999837880615
445,-0.00010057629538436417,0.010802883665210674,-0.011004036255979403
446,-0.00016521638767640675,0.010693694371944645,-0.01102412714729746
447,-0.0002463013658777288,0.010458547224924437,-0.010951149956679894
448,-0.00012577244766735164,0.01068245046686294,-0.010933995362197642
449,-0.00013671969325368093,0.01075420201779531,-0.01102764140430267
450,-0.0002356583337958672,0.010513324657902272,-0.010984641325494007
451,-0.00013581808176275936,0.010799051523953867,-0.011070687687479385
452,-0.00011144441949043227,0.010630381674744368,-0.010853270513725232
453,-0.00016134555298360766,0.01044382629120514,-0.010766517397172354
454,-6.517207236248703e-05,0.010474066409193027,-0.010604410553918
455,-0.0001814998579567488,0.010584170320733957,-0.010947170036647455
456,-0.00018306567738978703,0.010868931225435367,-0.011235062580214939
457,-9.087992735774043e-05,0.010936480610628727,-0.011118240465344209
458,-0.00019087307701253073,0.01053650783364327,-0.010918253987668332
459,-0.00017750693645271444,0.010622688230877054,-0.010977702103782483
460,-7.312487330831154e-05,0.010723395010823901,-0.010869644757440525
461,-0.0001780498787100502,0.010755488086696505,-0.011111587844116606
462,-9.362861893534504e-05,0.010569310964183141,-0.010756568202053833
463,-0.00013904631211297027,0.010468552578822232,-0.010746645203048171
464,-0.00023980624587885085,0.010440505025072641,-0.010920117516830342
465,-9.221674673599678e-05,0.010884309018703027,-0.01106874251217502
466,-0.00016623278159494853,0.010816950580585424,-0.011149416143775322
467,8.579561766253164e-05,0.01082182985854964,-0.010650238623224575
468,3.361317360599852e-05,0.010562296620053986,-0.01049507027284199
469,-0.00030157585994473066,0.010478431624675632,-0.011081583344565092
470,-4.4433911060136695e-05,0.010733457622005102,-0.010822325444125376
471,-0.00029046975388676905,0.010437360533747015,-0.011018300041520553
472,-2.5504358139957518e-05,0.010443932128908307,-0.010494940845188223
473,-0.0002918212186425807,0.010449503194398005,-0.011033145631683167
474,-1.9114134328228716e-05,0.010671358151401215,-0.010709586420057671
475,-0.00010884542567675247,0.010822361663998518,-0.011040052515352023
476,-0.0003079971967511744,0.010505255881981137,-0.011121250275483488
477,-0.00019038939841692647,0.010812468741719346,-0.0111932475385532
478,-0.00016639657769820185,0.010654493398152203,-0.010987286553548605
479,-0.000197900010678201,0.010740754053120508,-0.011136554074476909
480,-0.00016416237597745618,0.010562189483459375,-0.010890514235414287
481,-0.0002363982817615311,0.01083045897310269,-0.011303255536625752
482,-2.5602550981091664e-05,0.010930597442817864,-0.010981802544780048
483,-0.0001011459605112302,0.010925841850365197,-0.011128133771387657
484,-0.00010812626426784051,0.01095192941173394,-0.01116818194026962
485,-6.351729543249945e-05,0.010863221664896075,-0.010990256255761072
486,-2.2288693232478807e-05,0.011149966332079769,-0.011194543718544727
487,2.2800392500372822e-05,0.010901397363025363,-0.010855796578024619
488,-0.00025278759712497103,0.010665915502520463,-0.011171490696770406
489,-0.00032137860077429385,0.010671098833399714,-0.011313856034948302
490,-8.235232888868994e-05,0.010562257485247032,-0.010726962143024411
491,8.623972777173819e-05,0.011006928908891413,-0.010834449453347935
492,3.483319051680935e-05,0.01098934482559115,-0.010919678444557534
493,-3.181628741113218e-05,0.010564138177259114,-0.010627770752081378
494,-0.00021435305475120785,0.010507158005983668,-0.010935864115486083
495,-0.0002652987212247539,0.010386326632423386,-0.010916924074872894
496,5.644040883270417e-05,0.011278896467965472,-0.011166015650300065
497,-7.3334833710159e-05,0.010663113417770122,-0.010809783085190441
498,-0.00020722280775636764,0.010580354656102317,-0.01099480027161505
499,-7.178408455253025e-05,0.01092235365520603,-0.01106592182431109
500,-0.00020527815500522012,0.01055589267189512,-0.01096644898190556
501,-8.722184440851252e-05,0.010747667443709742,-0.010922111132526766
502,-0.00010937741643800976,0.01068819474724068,-0.0109069495801167
503,-0.00016422783767696333,0.010481404383997223,-0.01080986005935115
504,-0.00023266299955529272,0.010334872585123663,-0.010800198584234248
505,-6.617261227547651e-05,0.010501606604715245,-0.010633951829266198
506,-0.00011265926145483525,0.010404827407957331,-0.010630145930867
507,-9.220593617665089e-05,0.010368638200795791,-0.010553050073149094
508,-0.00014265586639779722,0.0104370047322258,-0.010722316465021395
509,-2.6071831018356788e-05,0.010495545613239687,-0.010547689275276401
510,-0.00010181700323922205,0.010673638738314332,-0.010877272744792776
511,-0.00010965287166261928,0.010596858043855482,-0.01081616378718072
512,-9.177358823411307e-05,0.01063582890784112,-0.010819376084309345
513,-1.556284521693699e-05,0.010939634445327948,-0.010970760135761821
514,5.1404657450887505e-05,0.010808569254101013,-0.01070575993919924
515,-1.0129612820188969e-05,0.01080841555032345,-0.01082867477596383
516,-3.385421260756843e-05,0.010550788146662203,-0.01061849657187734
517,-0.0003157048707294915,0.010361357991916951,-0.010992767733375935
518,-0.00016300160706369195,0.01053214171495481,-0.010858144929082195
519,-0.00014769192660187905,0.010456523638955464,-0.010751907492159221
520,-0.0001914095504542671,0.010521097015371308,-0.010903916116279843
521,-9.824300184799257e-05,0.010492300567722043,-0.010688786571418026
522,-0.0001705920759057341,0.010575693971482523,-0.010916878123293991
523,9.344522239586947e-05,0.010864452594576038,-0.010677562149784298
524,-5.564182140084417e-05,0.010601692355125803,-0.01071297599792749
525,-0.00017599888057427324,0.010369535346455782,-0.010721533107604328
526,-0.00019529905002438702,0.010490992086728698,-0.010881590186777472
527,-0.00012716656079875038,0.010663907733222523,-0.010918240854820025
528,-4.180552295222499e-05,0.010590186546286125,-0.010673797592190577
529,1.4325869223503893e-05,0.010583870333813975,-0.010555218595366966
530,1.927107813624277e-05,0.011029733416077261,-0.010991191259804774
531,-0.00028372326396927173,0.01069653997080666,-0.011263986498745203
532,3.751464200312916e-05,0.010965808321272582,-0.010890779037266325
533,-0.000103359973125242,0.010728686240175258,-0.010935406186425743
534,-0.000105301376628026,0.010782658806641674,-0.010993261559897726
535,-0.0004976684765460038,0.010449902931281476,-0.011445239884373484
536,-0.00025391063893195735,0.010656773554996953,-0.011164594832860867
537,-7.432930532705056e-05,0.01113562411670105,-0.01128428272735515
538,-0.00024279274044915024,0.010635626446460747,-0.011121211927359048
539,-0.00023211997326181942,0.010661249130324745,-0.011125489076848384
540,-2.839098233668289e-05,0.010813111642090428,-0.010869893606763792
541,-0.00018768605022781724,0.010570122874011198,-0.010945494974466834
542,-0.00013385412111866505,0.010779891847682972,-0.011047600089920302
543,-4.1418763456221753e-05,0.01071752374465782,-0.010800361271570262
544,5.6875702746388525e-06,0.01080505792755694,-0.010793682787007663
545,-0.00030490288137142795,0.010435304704573354,-0.01104511046731621
546,-0.0001953475159448584,0.010729480095067466,-0.011120175126957182
547,-0.0001490386898378637,0.010595622154924732,-0.01089369953460046
548,-0.0002362020532301744,0.010610488012084487,-0.011082892118544838
549,-0.00010179826651542588,0.010551421739256687,-0.01075501827228754
550,-0.0002082682556307901,0.010441541351680276,-0.010858077862941856
551,-0.00013819413830458264,0.010676907107807323,-0.010953295384416488
552,8.85776004569785e-05,0.01090747964735227,-0.010730324446438313
553,-7.832034643389349e-05,0.010537196327803847,-0.010693837020671634
554,-0.00011496857911131066,0.010611669747578803,-0.010841606905801425
555,-0.00019921471920085482,0.010456758268144871,-0.01085518770654658
556,-0.00012383634998704173,0.010829896332983141,-0.011077569032957224
557,3.15043987941338e-05,0.010743910824092472,-0.010680902026504206
558,-0.00023171064889823754,0.010572877001442665,-0.011036298299239139
559,-0.00016021736688212745,0.0105534578155603,-0.010873892549324556
560,-0.00035112384821474167,0.010397116172953897,-0.01109936386938338
561,7.234569408094076e-06,0.010820030150817084,-0.010805561012000897
562,-0.00011733268510192882,0.010579031591081797,-0.010813696961285656
563,-0.00031269031440327876,0.010205063888301572,-0.010830444517108129
564,0.00011489348966292994,0.010742832306852525,-0.010513045327526666
565,2.7691859949902676e-05,0.010501748526523746,-0.010446364806623941
566,-9.238942928636419e-05,0.010605982727466684,-0.01079076158603941
567,-0.00023596850788511583,0.010577026473770734,-0.011048963489540965
568,-0.0001426418338253773,0.010959434874744291,-0.011244718542395046
569,-0.00018767118552313127,0.010709110145336176,-0.01108445251638244
570,-0.00035546467448753673,0.010315141411222115,-0.011026070760197189
571,-0.00012138450418851435,0.010691226218855454,-0.010933995227232483
572,-0.00010309706809280019,0.010720014025034679,-0.01092620816122028
573,-0.00019390575249357634,0.01068978076291533,-0.01107759226790248
574,-0.00015681873944198152,0.01062812930069281,-0.010941766779576772
575,-0.0001329282321127432,0.010674049785442988,-0.010939906249668474
576,-4.290078720357306e-05,0.010562985772130972,-0.01064878734653812
577,-4.0632490754990715e-05,0.010602508258713552,-0.010683773240223534
578,-0.00013914664723786978,0.01054562494148777,-0.010823918235963507
579,-0.00011030302822630091,0.01069198309403897,-0.010912589150491571
580,8.151087078144883e-05,0.010783818170560752,-0.010620796428997855
581,-0.0002059100245171833,0.010373401676107995,-0.010785221725142362
582,-0.0003239077655487645,0.010205751540001527,-0.010853567071099057
583,-0.00011186260330523239,0.010514458848578384,-0.01073818405518885
584,-5.826317568909432e-05,0.010779336564252713,-0.010895862915630902
585,-0.000154404599183438,0.01076757173254716,-0.011076380930914035
586,2.0381057702776785e-05,0.010743876401620228,-0.010703114286214675
587,4.602293596961005e-05,0.010757347742402034,-0.010665301870462813
588,-0.00017052783151201808,0.010567494286556336,-0.010908549949580371
589,-0.00014290559591241642,0.010540806168556849,-0.010826617360381683
590,-1.808282738190447e-05,0.010651034422534495,-0.010687200077298306
591,9.567701087800048e-06,0.010747386109510145,-0.010728250707334547
592,-3.388946543610058e-05,0.01073649618989894,-0.01080427512077114
593,-0.0002115666161806634,0.010403674305178528,-0.010826807537539855
594,-9.286884344888581e-05,0.010816401730012729,-0.011002139416910502
595,3.011315954765765e-05,0.010608971959273534,-0.010548745640178218
596,-0.0002346973737505814,0.010884203838290104,-0.011353598585791267
597,-0.00010405448924204572,0.010822965311119322,-0.011031074289603413
598,-0.00016346052145488606,0.010862616289897901,-0.011189537332807675
599,-0.0001546153979569111,0.0105323385855732,-0.010841569381487021
600,-0.0001806941432019567,0.010489063354766074,-0.01085045164116999
601,-0.00022142970707447168,0.010475486129819397,-0.010918345543968342
602,-0.00013309821619108544,0.010488200403849854,-0.010754396836232026
603,0.00013920818157018005,0.010795997091625322,-0.01051758072848496
604,-5.0605323042791296e-05,0.010671407660709472,-0.010772618306795054
605,-6.110096245490776e-05,0.010839011705380801,-0.010961213630290616
606,-7.250787608693232e-05,0.010692716746797757,-0.01083773249897162
607,-0.0002688553215067206,0.010291819491483344,-0.010829530134496786
608,-0.0002767023823286952,0.010331521635810902,-0.010884926400468292
609,-4.605233692499979e-05,0.010988345122460823,-0.011080449796310822
610,-0.00016798413862981985,0.010616689488686347,-0.010952657765945988
611,-7.110657443509962e-05,0.010657698390993547,-0.010799911539863746
612,-3.539697967359559e-05,0.01070808725875702,-0.010778881218104212
613,-0.00011978128979311493,0.010656019346191205,-0.010895581925777434
614,6.014573677789181e-05,0.010897602411869088,-0.010777310938313306
615,3.6365227389106095e-05,0.010805315075402017,-0.010732584620623806
616,-8.411327674672596e-05,0.010697920306693295,-0.010866146860186748
617,-5.493322224519367e-05,0.010650348627047394,-0.010760215071537783
618,-2.7052169162210726e-05,0.010804910759927865,-0.010859015098252284
619,1.0211359506077959e-05,0.010787136569016151,-0.010766713850003997
620,-0.00010944025428462623,0.010378756470194643,-0.010597636978763897
621,-6.107152537650848e-05,0.010477486342901658,-0.010599629393654676
622,-0.00011069805801081593,0.010440139715094204,-0.010661535831115836
623,-0.0002644357812114253,0.010382538515771178,-0.01091141007819403
624,-0.0002826573430871775,0.010417696568299672,-0.010983011254474026
625,-0.000214276057158395,0.010525000872958289,-0.01095355298727508
626,-0.00022963446927654668,0.010566121116780243,-0.011025390055333335
627,-0.00014235178402209037,0.010589931757874009,-0.01087463532591819
628,-0.0002742968330384483,0.010279955444195231,-0.010828549110272126
629,-0.00024600069064043624,0.010445969172620435,-0.010937970553901308
630,-0.00024653111516594755,0.010416332602439961,-0.010909394832771856
631,-0.00012233949797981416,0.010548468461881939,-0.010793147457841568
632,-0.0002686399901959027,0.01036617496499587,-0.010903454945387674
633,-0.00024252234546914405,0.010452832928189328,-0.010937877619127618
634,-3.734813964444311e-07,0.010461798248689886,-0.010462545211482776
635,-4.7355849936715704e-05,0.01037016999828107,-0.0104648816981545
636,-0.00020466741998810404,0.010361081965240541,-0.010770416805216749
637,-0.000149184709163861,0.010416836422288545,-0.010715205840616268
638,-0.0001295048364515055,0.010445299880831578,-0.01070430955373459
639,-0.00022188703097527577,0.010674679604880229,-0.011118453666830782
640,-8.293303731932931e-05,0.010828237954874378,-0.010994104029513035
641,-0.00023613890296322749,0.010626094040459035,-0.011098371846385489
642,-0.00015760717030072522,0.010664989260949045,-0.010980203601550496
643,-0.0002787453765348373,0.010288798802359344,-0.010846289555429017
644,-0.00017361824055176246,0.010246508539801068,-0.010593745020904594
645,-0.00015219394082154422,0.010257072528222777,-0.010561460409865865
646,3.036204722349613e-05,0.01050411585491494,-0.010443391760467947
647,0.00011422558046743791,0.010739312422475673,-0.0105108612615408
648,-0.00020855476130153644,0.010469137519732087,-0.010886247042335161
649,-0.00014744205689347625,0.010621724475419378,-0.010916608589206329
650,-8.439937759262035e-05,0.010694777995903055,-0.010863576751088297
651,-7.874207971538838e-05,0.01047686848799245,-0.010634352647423228
652,-0.0001338551513645834,0.010525291758831776,-0.010793002061560942
653,-0.00019350605415558345,0.010381881479770363,-0.010768893588081531
654,-0.0002265566545534736,0.010372288676809418,-0.010825401985916364
655,-0.0002350264185542957,0.010312620143884026,-0.010782672980992619
656,2.767410826247373e-05,0.010593914850633886,-0.010538566634108938
657,-0.00019204973135539106,0.010625283408521072,-0.011009382871231854
658,-0.00022573044444059663,0.010578528084246247,-0.011029988973127439
659,-7.623016848573104e-05,0.01059180014212553,-0.010744260479096992
660,-0.0002129821146048306,0.01036896712340962,-0.010794931352619283
661,-0.0001034935414984022,0.01052287754616614,-0.010729864629162946
662,-4.469046581001577e-05,0.010437586566014892,-0.010526967497634923
663,-0.0001360641001066656,0.01047441864463892,-0.010746546844852252
664,-0.00012779473291400892,0.010704931964369658,-0.010960521430197677
665,-0.00021552272439684264,0.010467308110953243,-0.010898353559746927
666,-0.0003319217985834126,0.010322582733176119,-0.010986426330342943
667,2.3417160114744904e-05,0.010644365771956876,-0.010597531451727385
668,-5.046720962388988e-05,0.010564682446346767,-0.010665616865594547
669,-0.0003711106759792379,0.01011653730004038,-0.010858758651998857
670,-0.00025479546883367104,0.010265668296497808,-0.010775259234165151
671,-9.352852921922113e-05,0.010366464869435555,-0.010553521927873998
672,-0.0001627239560116794,0.010305239479369307,-0.010630687391392666
673,-0.0003136393270200604,0.010277898063429167,-0.010905176717469286
674,-0.00010239701275109703,0.010401976046463467,-0.010606770071965662
675,3.3239920290981765e-05,0.010464860121799594,-0.010398380281217631
676,-0.00020678696303455353,0.010318277698605301,-0.010731851624674408
677,-0.0003363754515617211,0.010326316415765334,-0.010999067318888778
678,-0.00013195314365308227,0.01038493895791521,-0.010648845245221377
679,-0.00010508563943277873,0.010427270127960192,-0.01063744140682575
680,-0.00016737691834978245,0.01035882150432709,-0.010693575341026653
681,-7.525051948812468e-05,0.010667079568735006,-0.010817580607711257
682,-0.00014979646632756416,0.010294046327132548,-0.010593639259787676
683,-9.073433551302032e-05,0.010462773639169672,-0.010644242310195713
684,-6.896795898204183e-05,0.010542180071599724,-0.010680115989563806
685,-0.0001770829350595178,0.010330600274167826,-0.010684766144286862
686,-6.0557179949539485e-05,0.010391522888267385,-0.010512637248166463
687,-0.00019997729083054915,0.010105253588472961,-0.01050520817013406
688,-7.911178604785908e-05,0.010350946065162058,-0.010509169637257775
689,-0.0001993063038777965,0.010206534344774454,-0.010605146952530045
690,-0.00010576623558712914,0.010594652157129226,-0.010806184628303486
691,-9.841996305002127e-05,0.010407134912754476,-0.010603974838854517
692,1.4963180680582206e-05,0.010580441829872096,-0.010550515468510933
693,-8.317678546912447e-05,0.010511009664014763,-0.010677363234953012
694,-0.00010509272832902547,0.010618152990255505,-0.010828338446913555
695,-0.00023696830751355585,0.010414559473648905,-0.010888496088676015
696,-3.4609401431713974e-05,0.010697996351129054,-0.010767215153992482
697,-0.00021410642079712337,0.010250337792398494,-0.01067855063399274
698,-0.00015742131747602096,0.010511950420023938,-0.01082679305497598
699,-0.00015674834197278457,0.01056316675126997,-0.01087666343521554
700,7.883202296614074e-05,0.010626861786076738,-0.010469197740144457
701,-1.0694119802514959e-05,0.010376430181469958,-0.010397818421074989
702,-0.00019435735217227958,0.01019345090122337,-0.01058216560556793
703,-0.0001261123973457052,0.010402859732728462,-0.01065508452741987
704,-6.86634501510916e-05,0.01067608594074554,-0.010813412841047724
705,-0.0002516453615321402,0.010161030123509844,-0.010664320846574126
706,-0.0002717223031305017,0.010333608264927536,-0.01087705287118854
707,-0.00021466879689591322,0.01050135164787273,-0.010930689241664557
708,-0.0001815991018440712,0.010149201127004633,-0.010512399330692774
709,-0.00010120953598784475,0.010577669082578038,-0.010780088154553726
710,-0.00020910838752391658,0.010530644579013699,-0.010948861354061533
711,-9.264142516528085e-05,0.01074662705389835,-0.01093190990422891
712,-4.743768119330464e-05,0.010416054748357976,-0.010510930110744584
713,4.724735958162253e-05,0.01048867384927131,-0.010394179130108067
714,6.957156117583981e-05,0.010533439769256456,-0.010394296646904777
715,-8.184155665513325e-05,0.010441748728462104,-0.010605431841772369
716,-5.294500706523145e-06,0.010285453749528849,-0.010296042750941894
717,-0.00016471420629439508,0.010374960963767084,-0.010704389376355873
718,-0.00022791812225107035,0.010519378550475158,-0.0109752147949773
719,-0.00013969015760158875,0.010277575857952127,-0.010556956173155305
720,-0.00013900232290414594,0.01049443516881824,-0.010772439814626531
721,-2.151896447917871e-05,0.010722653954353786,-0.010765691883312143
722,-4.5512044462224986e-05,0.010511629689550012,-0.010602653778474462
723,-0.00015701363345240534,0.010362418948274577,-0.010676446215179389
724,1.556570170353378e-05,0.010488920381637332,-0.010457788978230263
725,-4.777958502957477e-05,0.010387246936404193,-0.010482806106463342
726,6.635833165526364e-05,0.010796628316328586,-0.01066391165301806
727,-0.000227875026526663,0.010406929760692307,-0.010862679813745633
728,-0.00023783090348187703,0.010273931104268434,-0.01074959291123219
729,-0.00032545912425766964,0.01027908485105028,-0.01093000309956562
730,-5.020959805763557e-05,0.010444954298842422,-0.010545373494957693
731,-0.00017363852593021848,0.010157109036042652,-0.010504386087903089
732,9.738789231031744e-05,0.010729350823716632,-0.010534575039095998
733,-0.0001706418436306926,0.01024879710218406,-0.010590080789445445
734,-2.437882754932614e-05,0.010281932989739076,-0.010330690644837728
735,-0.00019860704254670342,0.01017677074146443,-0.010573984826557838
736,-0.00016562470701304898,0.010210765752346902,-0.010542015166372999
737,-0.00014038759130619168,0.01038177996844322,-0.010662555151055604
738,-0.00011112214254550918,0.01043298467195802,-0.010655228957049036
739,-0.00013069970156553878,0.010425803174685017,-0.010687202577816093
740,7.719236121289169e-05,0.010475742808518276,-0.010321358086092493
741,-0.00010433530146229932,0.010278246890540424,-0.010486917493465024
742,-3.1118976616026015e-05,0.01068651251677528,-0.010748750470007331
743,-2.0348118365739433e-05,0.010446052457257835,-0.010486748693989313
744,2.7390023358730203e-05,0.010720014496354993,-0.010665234449637533
745,-1.3366940363064794e-05,0.010728699746021694,-0.010755433626747822
746,-0.00013262635115732853,0.010592212218076765,-0.010857464920391423
747,-0.00015225728998242703,0.01097316625597652,-0.011277680835941373
748,-0.00032840945502972055,0.010292097700823873,-0.010948916610883314
749,6.065371375238418e-05,0.010741768019782,-0.01062046059227723
750,-0.00017076864453780975,0.01043873882389472,-0.01078027611297034
751,-0.0003385946374889442,0.010229340757767273,-0.010906530032745162
752,-0.00010335962826285301,0.010250398665570348,-0.010457117922096052
753,-7.634663343266083e-05,0.01054818588553917,-0.01070087915240449
754,6.14919316520256e-06,0.010594614195986445,-0.010582315809656039
755,5.761195868664704e-05,0.01056579027348527,-0.010450566356111976
756,-0.00019154986953459792,0.010188114543371795,-0.010571214282440991
757,-0.00017468559061687442,0.010239724062903736,-0.010589095244137484
758,-8.02108827827764e-05,0.010395446647942083,-0.010555868413507636
759,-0.00011593067726948505,0.010439311591507133,-0.010671172946046104
760,5.176942989286826e-05,0.010605133072825053,-0.010501594213039317
761,-0.0001309286548279233,0.010417075596921887,-0.010678932906577733
762,-0.00020053926535253895,0.010368808493171433,-0.010769887023876509
763,-6.335393628478229e-05,0.010634733261177965,-0.01076144113374753
764,-0.00022996784420153488,0.010456397412406443,-0.010916333100809512
765,0.00012533802558022147,0.010474611166624955,-0.010223935115464513
766,4.781110384641013e-05,0.010581877277640692,-0.01048625506994787
767,-0.00010207764687720665,0.01058251013010275,-0.010786665423857164
768,-0.0001614626888669886,0.010370258666627306,-0.010693184044361283
769,-0.0003602664387757478,0.010284474035252955,-0.011005006912804451
770,-9.20821869040427e-05,0.010403480821932785,-0.010587645195740871
771,-0.0002382913976699064,0.01047932880942207,-0.010955911604761882
772,-0.0002470694717207633,0.010132001114506194,-0.010626140057947722
773,-8.796094167402754e-05,0.010225014516569764,-0.010400936399917817
774,1.1918065435974527e-06,0.010421956919415061,-0.010419573306327867
775,5.53431735052504e-05,0.010675224324883712,-0.01056453797787321
776,-0.00030363989093003485,0.010161581090707746,-0.010768860872567815
777,-4.1894667515045194e-05,0.01029202313722712,-0.01037581247225721
778,-0.00020726129254278498,0.010250548916932724,-0.010665071502018295
779,-0.00018244182770615883,0.010335880052873293,-0.010700763708285611
780,-0.0002963228203904821,0.0101720688598668,-0.010764714500647766
781,-0.0002690681988199791,0.010236725157034646,-0.010774861554674603
782,-0.00013222461625456185,0.010400239893087682,-0.010664689125596805
783,-0.00012634283634186573,0.010498641023487923,-0.010751326696171654
784,-0.00027825280353305015,0.010398136648326122,-0.010954642255392224
785,-0.00010888542492040259,0.010604969828730845,-0.01082274067857165
786,-0.00023441393975008875,0.010631077176266964,-0.011099905055767143
787,-8.329249968502316e-05,0.010801760692711921,-0.010968345692081967
788,-0.00030774315006990965,0.0103507095289947,-0.010966195829134518
789,-9.904796952951004e-05,0.010632636484630762,-0.010830732423689782
790,-9.442194495677537e-05,0.010726386228762156,-0.010915230118675706
791,-0.00018775809092096837,0.010573917510344314,-0.01094943369218625
792,-5.92187846066614e-05,0.010336047279356808,-0.010454484848570129
793,-0.00011553016624810828,0.010505929399457584,-0.0107369897319538
794,-0.00011348667988112169,0.010423973949385918,-0.010650947309148161
795,-0.00023636580786351587,0.010186664579428014,-0.010659396195155046
796,-0.00022958946711035727,0.010263448264126536,-0.010722627198347252
797,-0.00018738538200175026,0.010263513794084578,-0.010638284558088077
798,-0.00017568005920896702,0.010251283904960207,-0.010602644023378141
799,-0.00012233964791833127,0.010539369518990387,-0.010784048814827049
800,-0.00013050810648652242,0.010214977121017675,-0.01047599333399072
801,-0.00023443521663673274,0.010207110602685657,-0.010675981035959122
802,-0.00026610881636315777,0.010202864167433892,-0.010735081800160206
803,-5.1630998657761215e-06,0.010420337774440104,-0.010430663974171656
804,-0.00017023745653754836,0.01016617658364131,-0.010506651496716405
805,-0.00010727928461500276,0.010359296968399222,-0.01057385553762923
806,-1.0888827672028965e-06,0.010606483866288204,-0.01060866163182261
807,-4.209978238752932e-05,0.01045235016051841,-0.01053654972529347
808,-9.448657816230922e-05,0.010705739392420956,-0.010894712548745574
809,-0.00010819373793928566,0.010548767180559379,-0.01076515465643795
810,0.0001296760057991497,0.011161238018584374,-0.010901886006986074
811,-0.0002112009655692743,0.010476981511834056,-0.010899383442972603
812,7.540236882720698e-06,0.010418406473753606,-0.010403325999988165
813,-0.00016176555314299616,0.010484014900089997,-0.01080754600637599
814,-0.00017183143396838722,0.01047930177165383,-0.010822964639590605
815,-2.7772679507051807e-05,0.010408791665430817,-0.01046433702444492
816,-0.00015501084254637018,0.010374550905768085,-0.010684572590860825
817,-0.0004571093416436615,0.010257383630468799,-0.011171602313756123
818,6.477441371749193e-05,0.010587915144770688,-0.010458366317335703
819,0.00012948348112693442,0.01070631713755092,-0.01044735017529705
820,-0.0001317536602182457,0.01022516827584415,-0.010488675596280642
821,-0.00012577493541276503,0.010174667253469279,-0.010426217124294809
822,-0.0001734956733620698,0.010193792839066075,-0.010540784185790216
823,-0.00016698532722702637,0.01030079918524704,-0.010634769839701092
824,-0.00013222860788488264,0.010460923455260295,-0.010725380671030061
825,-0.0001815255942444932,0.010326304306777563,-0.010689355495266551
826,3.7945654716706106e-05,0.010425249809704551,-0.01034935850027114
827,-0.0001407445071854741,0.010401664981777496,-0.010683153996148444
828,-0.00011907439697040568,0.010516579845274631,-0.010754728639215444
829,-0.00017048798841798877,0.010234945066785255,-0.010575921043621232
830,-3.490903574386594e-05,0.010510236752433741,-0.010580054823921473
831,2.7954667589569427e-05,0.010753610538654363,-0.010697701203475225
832,-8.660867354875176e-05,0.010438611689604867,-0.01061182903670237
833,3.614116152529933e-05,0.01060724239430859,-0.01053496007125799
834,-0.00033234755868131826,0.010255560383711022,-0.010920255501073658
835,-5.229027838022181e-05,0.010836240157791428,-0.010940820714551871
836,-0.00013113902271120548,0.010353108831674878,-0.010615386877097288
837,-9.55924326077703e-05,0.01045375176284213,-0.010644936628057673
838,-0.00015475556803583367,0.01015935941436057,-0.010468870550432236
839,-4.719584914709845e-05,0.01046843541811004,-0.010562827116404236
840,-7.889086027829478e-05,0.010334520341674543,-0.010492302062231132
841,-0.0002711233221615619,0.01021042924105702,-0.010752675885380142
842,-0.00011066126772649847,0.010537731157405328,-0.010759053692858326
843,-0.0001844196064130036,0.010506871486081775,-0.01087571069890778
844,-0.00021459147364253584,0.010288547539702481,-0.010717730486987551
845,-8.740043854396894e-05,0.01040589607712869,-0.010580696954216626
846,-0.00025745660725742337,0.010472003180496878,-0.010986916395011724
847,-0.0001860526958848022,0.01033631959565969,-0.010708424987429294
848,-7.681305289249587e-05,0.010732142741262055,-0.010885768847047048
849,-7.602433842579986e-05,0.010277255326727741,-0.010429304003579342
850,-0.00022376246627893833,0.010203055439283095,-0.010650580371840971
851,-4.6166766962754026e-05,0.010444188579429314,-0.010536522113354822
852,-0.0001747456965900088,0.010421418476972234,-0.010770909870152251
853,-4.034807324656299e-05,0.010638934365848169,-0.010719630512341293
854,-9.866029446959088e-05,0.010524344409754006,-0.01072166499869319
855,-0.00018160324153793827,0.010236985494517039,-0.010600191977592915
856,3.64679891140137e-05,0.010786500218557244,-0.010713564240329218
857,-0.00029193947589039253,0.010331993091608243,-0.010915872043389029
858,-7.363832607938034e-05,0.01040424278041651,-0.01055151943257527
859,-0.0002180926630074867,0.010205655446241746,-0.01064184077225672
860,-0.0002867723360003237,0.010085707661083071,-0.01065925233308372
861,-2.1699189757667224e-07,0.010523686242311567,-0.010524120226106722
862,-3.4856995583958075e-05,0.010285813011398815,-0.010355527002566733
863,-0.00013909102598119648,0.01032504617862381,-0.010603228230586204
864,-2.169460498471162e-05,0.010274753524557704,-0.010318142734527126
865,3.8955321150464275e-06,0.01037133466652402,-0.010363543602293926
866,-0.0003581669629504033,0.01028276346596912,-0.010999097391869926
867,-0.00011533993902432398,0.010379638659665884,-0.010610318537714533
868,-0.00018778148332894266,0.010347665551039449,-0.010723228517697334
869,-0.00015884039198032875,0.010358484876100495,-0.010676165660061153
870,0.0001303080200106865,0.010681487652018415,-0.010420871611997042
871,5.234204223305443e-05,0.01052030803640369,-0.010415623951937581
872,-1.262177331797853e-05,0.010424362461253124,-0.01044960600788908
873,-0.00011819766928392172,0.010262077692380989,-0.010498473030948833
874,-0.00012125238698219077,0.010171892947659866,-0.010414397721624249
875,-0.0001730773343218582,0.010399171122081373,-0.010745325790725091
876,-4.3962128652991726e-05,0.010393797043705556,-0.010481721301011541
877,-7.605855071690204e-05,0.010504215962212491,-0.010656333063646294
878,-0.0001724027541447194,0.010341109831133214,-0.010685915339422652
879,-0.000157283815154463,0.010438819216011546,-0.01075338684632047
880,-0.00019178069516500763,0.010203279057547606,-0.010586840447877622
881,-0.0002700403870419557,0.010116432237286617,-0.010656513011370527
882,-4.908713811187542e-05,0.010444741335669597,-0.010542915611893348
883,-9.40875850682902e-05,0.010369432284190407,-0.010557607454326988
884,-6.493767229071788e-05,0.01021752794487245,-0.010347403289453884
885,-8.61163217721297e-05,0.010295129524779388,-0.01046736216832365
886,-0.00012128123412539238,0.01058867864508026,-0.010831241113331044
887,-0.00023716318302279693,0.010320559768451382,-0.010794886134496976
888,-6.226428838820717e-05,0.010683269259276281,-0.010807797836052695
889,-0.0001749779752481014,0.010199858584540101,-0.010549814535036303
890,-0.00014266686874241766,0.010289627915911287,-0.010574961653396123
891,-8.229563115050179e-05,0.010565380250783135,-0.010729971513084137
892,-0.00010887561869183315,0.010455165460913456,-0.010672916698297123
893,-4.731145664030831e-05,0.010543099188220446,-0.010637722101501063
894,-0.00011394835456991202,0.01030906975231709,-0.010536966461456914
895,-5.2795648886895766e-05,0.010659355713407594,-0.010764947011181384
896,-2.120905736552499e-05,0.010597608400863327,-0.010640026515594377
897,-5.131283988960457e-05,0.010476351398051394,-0.010578977077830605
898,-3.0046139786666058e-05,0.010554684514446779,-0.01061477679402011
899,-8.173744442363946e-05,0.010301493460603958,-0.010464968349451235
900,-9.699718230401327e-05,0.010174471146450042,-0.01036846551105807
901,-5.9711486896156116e-05,0.010205591677636882,-0.010325014651429194
902,-0.00010354190838962015,0.010236452297853579,-0.01044353611463282
903,9.94979839689441e-05,0.010565141359261083,-0.010366145391323196
904,-0.00013823100172579637,0.010445012554456068,-0.01072147455790766
905,-0.00020966920142844554,0.010359125538658987,-0.01077846394151588
906,-5.731776517174528e-05,0.010209568234540322,-0.010324203764883811
907,-0.00020628915769696317,0.010079099582254811,-0.010491677897648738
908,-0.00010885951159522211,0.010437702268815123,-0.010655421292005567
909,-0.00017956445286766026,0.010292595341125414,-0.010651724246860735
910,-0.00012174240647494877,0.010340248045618627,-0.010583732858568524
911,-0.00020293159666304753,0.010274938378393269,-0.010680801571719363
912,-0.0001373347977590998,0.010270481315349108,-0.010545150910867307
913,-2.8221330543440932e-05,0.010363615349494548,-0.010420058010581431
914,-0.00011627340365863443,0.010440719789541881,-0.01067326659685915
915,-0.00011369095778675573,0.010498993982091621,-0.010726375897665133
916,-0.00020134337217065802,0.010507503033665542,-0.01091018977800686
917,-2.7295353902518055e-05,0.010477445976951142,-0.010532036684756179
918,-6.915909563077822e-05,0.010236490182898874,-0.010374808374160431
919,0.00015155688401525633,0.010688140797292446,-0.010385027029261935
920,-0.00028940746342654105,0.010119667181716798,-0.01069848210856988
921,-8.297228622318884e-05,0.010376572815552194,-0.01054251738799857
922,-8.09508492810243e-05,0.010553439339731257,-0.010715341038293304
923,-6.535354630847725e-05,0.010227998796209425,-0.010358705888826378
924,-0.00010881577657174748,0.010153107580059112,-0.010370739133202607
925,-7.985598149053635e-05,0.010439316889865375,-0.010599028852846448
926,-3.158613661188897e-05,0.010289758585769578,-0.010352930858993355
927,-0.00010062992323020974,0.01041910194663183,-0.010620361793092248
928,-8.845705423849505e-05,0.010602820804912228,-0.01077973491338922
929,-0.00010989592446117813,0.010280300759245698,-0.010500092608168055
930,-0.0001270868712569498,0.010278530659899891,-0.010532704402413792
931,-7.38022541951655e-05,0.010093424916149688,-0.01024102942454002
932,-0.00011045921387077898,0.010136906940272146,-0.010357825368013704
933,-3.151790794188426e-05,0.01024863712932295,-0.01031167294520672
934,-3.5955038029794575e-05,0.010345802694747913,-0.010417712770807504
935,-0.0001047104654835655,0.010354335156623313,-0.010563756087590444
936,-2.16440695023702e-05,0.010610087031496135,-0.010653375170500875
937,7.772943123252977e-05,0.010727504702033059,-0.010572045839568
938,-0.0002655567108095807,0.010043855600510247,-0.01057496902212941
939,-4.327325855429397e-05,0.010092388886748621,-0.01017893540385721
940,0.00011871219450521192,0.01071434673606675,-0.010476922347056326
941,-0.00018863957787746202,0.0102195904153141,-0.010596869571069024
942,-0.00015371223864598838,0.010294530728384982,-0.01060195520567696
943,-0.00018033690614501388,0.010510714382536882,-0.01087138819482691
944,-0.00015094076423307338,0.010793636429617563,-0.011095517958083709
945,-2.37214867958138e-07,0.010546575620104545,-0.010547050049840462
946,-0.00014700474476542363,0.010236423610314113,-0.010530433099844961
947,-0.00017583730962481667,0.010167838503071874,-0.010519513122321508
948,-0.00013056164473247578,0.010403791748300655,-0.010664915037765605
949,-1.5207652423287913e-06,0.010422275375591997,-0.010425316906076655
950,-0.00016935263572577533,0.01021611518038902,-0.01055482045184057
951,-8.511869545199927e-05,0.010577853326301175,-0.010748090717205172
952,-0.00031979521036759487,0.010182085122451707,-0.010821675543186896
953,-0.00021724724076303633,0.010376788153885722,-0.010811282635411795
954,-3.3852749250145495e-05,0.010251085027196082,-0.010318790525696373
955,-0.00010281357617897555,0.01038879299659033,-0.010594420148948283
956,-0.0003521079007246296,0.0100953481460353,-0.01079956394748456
957,5.107785257523183e-05,0.01059055976920411,-0.010488404064053648
958,-1.6798200659216433e-05,0.01023112668798878,-0.010264723089307214
959,-0.00026491674548705443,0.010169645367782065,-0.010699478858756174
960,-0.0001251448064537775,0.010199374691050169,-0.010449664303957724
961,3.287445532935151e-05,0.010410100852032384,-0.010344351941373682
962,-7.468372288869575e-05,0.01047531263568275,-0.010624680081460142
963,-0.0001879195436972805,0.010466691324853152,-0.010842530412247711
964,-8.129279578626937e-05,0.010375894834313112,-0.010538480425885649
965,-0.00016587793967905731,0.010496151302763155,-0.010827907182121269
966,-0.0002277806296007281,0.010272124477969352,-0.010727685737170808
967,-9.104868936619375e-05,0.010290689508141784,-0.010472786886874173
968,-9.186272226356773e-05,0.010406800209641583,-0.01059052565416872
969,-0.00015778266494047792,0.010117280153382207,-0.010432845483263163
970,5.3663156480287066e-05,0.010393128443730113,-0.010285802130769538
971,-6.583256889996575e-05,0.01030101886872806,-0.010432684006527991
972,-0.00015040497213867086,0.010302446260993412,-0.010603256205270755
973,-0.00022432980583241542,0.01012584722452422,-0.010574506836189051
974,1.0596776082077944e-05,0.010351491350655311,-0.010330297798491154
975,-0.00027916967560576,0.010358882574431396,-0.010917221925642916
976,-0.0002232417140765706,0.010309763807145251,-0.010756247235298394
977,-7.909877201246004e-05,0.010329636298965382,-0.010487833842990303
978,-9.763584646456262e-05,0.010208331850289507,-0.01040360354321863
979,-0.0001658377873716338,0.010103567977458866,-0.010435243552202133
980,-0.0001386641122964742,0.010140352601602001,-0.01041768082619495
981,-0.00011902426199372027,0.010243928989139835,-0.010481977513127277
982,-0.0002309462288814728,0.009957820184515747,-0.010419712642278691
983,-8.86356607648171e-06,0.010674376218619141,-0.010692103350772105
984,-3.537678295068432e-05,0.010296163104519421,-0.010366916670420789
985,4.602643897141581e-05,0.010309504610681483,-0.010217451732738652
986,-0.00010813411551595213,0.010317689282891942,-0.010533957513923846
987,-0.00010156461561739534,0.010174894956673881,-0.010378024187908673
988,-0.00011401045974924222,0.010197152656857899,-0.010425173576356382
989,-0.0001642355973146674,0.010309121605154967,-0.0106375927997843
990,-0.000143346032033645,0.010068279313654165,-0.010354971377721456
991,-2.9804808007253436e-05,0.010316019983921454,-0.01037562959993596
992,-1.0950862287692013e-05,0.010325227600821987,-0.01034712932539737
993,-4.728003189552185e-05,0.010556344228970978,-0.01065090429276202
994,-0.00026305350325187736,0.010077546953542717,-0.01060365396004647
995,-9.716381725452442e-05,0.010277773483017049,-0.0104721011175261
996,-0.0001955354018033669,0.010237467242631684,-0.010628538046238417
997,8.030588001958468e-05,0.010515382115515804,-0.010354770355476635
998,-0.00019960793583258382,0.009985345445475309,-0.010384561317140478
999,8.432707732606117e-05,0.010185523160478728,-0.010016869005826606
1000,-0.0002230641531529062,0.009963455518203965,-0.010409583824509776
1001,1.3376289162835434e-05,0.01054650216784384,-0.01051974958951817
1002,-0.00022998044538294487,0.01025623397337878,-0.01071619486414467
1003,-0.00013605192182736129,0.01019057280837317,-0.010462676652027892
1004,-7.228924597116475e-05,0.010361280189968508,-0.010505858681910838
1005,1.2370621229302841e-05,0.010134648860906917,-0.01010990761844831
1006,7.730327036167678e-06,0.010236607495825943,-0.010221146841753606
1007,-0.00014541103927661315,0.01000466493944453,-0.010295487017997757
1008,-0.00024202265599638877,0.009991609219235333,-0.010475654531228111
1009,-5.403619633622688e-05,0.010355745775756856,-0.01046381816842931
1010,-0.0001447461281073313,0.010066275802675446,-0.01035576805889011
1011,-0.00019028700498039194,0.009974495115696253,-0.010355069125657037
1012,-9.213170593741488e-05,0.01012021668087266,-0.01030448009274749
1013,-0.00014456842455713319,0.0100411054505461,-0.010330242299660368
1014,-0.00023737526480754046,0.01000004292655638,-0.01047479345617146
1015,0.00018290383361613694,0.01052533797954858,-0.010159530312316305
1016,-6.927895476394931e-05,0.010165214087239818,-0.010303771996767717
1017,3.666811994179125e-05,0.010287451991710531,-0.010214115751826949
1018,-0.00022590648993725838,0.010374117657968125,-0.010825930637842643
1019,-0.00013599703466225848,0.010151599457973668,-0.010423593527298184
1020,9.698998437886478e-06,0.010324705414352525,-0.01030530741747675
1021,1.8906858299729058e-05,0.01048551254928911,-0.010447698832689652
1022,-0.00013707293821267082,0.01064565913613238,-0.010919805012557722
1023,-1.0248594837107083e-07,0.010401424338477351,-0.010401629310374095
1024,3.1965798197932334e-05,0.010601383994521275,-0.010537452398125412
1025,-0.0001287001496847179,0.010331739779292621,-0.010589140078662058
1026,-0.00015591499180062288,0.010161034062122844,-0.01047286404572409
1027,-0.00025489867025160474,0.010238337131608087,-0.010748134472111296
1028,-8.119010853893434e-05,0.010329371890777329,-0.010491752107855199
1029,-0.00016101510491760377,0.010081382163918007,-0.010403412373753217
1030,-0.00015209679321340848,0.010311694511696277,-0.010615888098123095
1031,-8.85767773664257e-05,0.010371502295777095,-0.010548655850509948
1032,4.485048579464523e-05,0.010515536758311631,-0.010425835786722341
1033,4.975868177684327e-05,0.010308412887860826,-0.010208895524307138
1034,-0.0001927666274413169,0.010031944604944764,-0.010417477859827396
1035,-0.00021887761792373085,0.010088392275848313,-0.010526147511695774
1036,-0.00011983302716488809,0.010144060432177481,-0.010383726486507257
1037,-0.000157039490579378,0.01034581729834783,-0.010659896279506587
1038,-0.00034700662467530526,0.010022068515428825,-0.010716081764779435
1039,-5.572116056382789e-05,0.010373510443200708,-0.010484952764328363
1040,-0.00010293938873859643,0.010281528615689315,-0.010487407393166509
1041,-1.377710429303647e-05,0.010527509740463483,-0.010555063949049558
1042,-0.00018493663492581352,0.010263673810915898,-0.010633547080767525
1043,-8.878611658328266e-06,0.010274218157040287,-0.010291975380356944
1044,3.4701871613759885e-05,0.010301283293478633,-0.010231879550251113
1045,-0.0002203475618210731,0.01010188284981392,-0.010542577973456067
1046,-0.00020833885633782313,0.009972735012607672,-0.010389412725283317
1047,-0.00015127954766104007,0.01028459931808089,-0.010587158413402971
1048,-8.617789521706855e-05,0.010098562684969012,-0.01027091847540315
1049,-0.00015334076629883587,0.010440169366324713,-0.010746850898922383
1050,-6.91371019826185e-05,0.010390698934881142,-0.01052897313884638
1051,-0.00017075081176466124,0.010478660556173627,-0.01082016217970295
1052,-0.00029286300910881904,0.0099593530633605,-0.010545079081578137
1053,-9.444954483476533e-05,0.010385675407773059,-0.01057457449744259
1054,-2.5223292280825436e-05,0.010262057737591816,-0.010312504322153467
1055,-6.761842696881934e-05,0.010366929986224897,-0.010502166840162537
1056,-0.00010076395395199494,0.010552019052193943,-0.010753546960097934
1057,-0.00011584982317694586,0.010512550729009034,-0.010744250375362927
1058,-0.00017007354621839348,0.009988959097283829,-0.010329106189720615
1059,-0.00020577328589704288,0.010046503986142789,-0.010458050557936876
1060,-0.0001351687253495254,0.010152580305221186,-0.010422917755920236
1061,8.009851334398602e-05,0.010368771659666948,-0.010208574632978976
1062,-0.00011301753990083619,0.010009403331808749,-0.01023543841161042
1063,-0.0001321128161894022,0.00992557524602863,-0.010189800878407436
1064,-1.3979074735476618e-05,0.0102877262242525,-0.010315684373723455
1065,1.5690457713569707e-05,0.010248003827816102,-0.010216622912388965
1066,-0.00011016449132390383,0.010176995674448672,-0.01039732465709648
1067,-0.0002693485751245994,0.010169933924863402,-0.010708631075112602
1068,1.774190587140894e-05,0.01034020148232025,-0.010304717670577432
1069,-0.00017386193629277888,0.010014011820654917,-0.010361735693240474
1070,-0.00011422627186212905,0.010188058168138704,-0.010416510711862961
1071,-8.204280846363583e-05,0.01025709360792641,-0.010421179224853682
1072,-0.00015326530722097935,0.01004597711036977,-0.010352507724811728
1073,2.7190817835761687e-05,0.010398468540807705,-0.01034408690513618
1074,-0.0002255437420226926,0.010220611373537632,-0.010671698857583019
1075,-5.642136885773216e-05,0.010185733829037548,-0.010298576566753011
1076,-0.00021074491514887347,0.010197858834777458,-0.010619348665075206
1077,-3.3753669377825704e-05,0.010243139979464199,-0.010310647318219849
1078,-1.4487481028135984e-05,0.010239587012385207,-0.01026856197444148
1079,-0.00029461321364463724,0.00996999508172952,-0.010559221509018795
1080,-0.00029807773804088877,0.010108642724194804,-0.010704798200276583
1081,-9.222408965440378e-05,0.010109577522488115,-0.010294025701796923
1082,-7.972211084729531e-05,0.010176918871905067,-0.010336363093599659
1083,-0.00022308275047877113,0.009906465469789322,-0.010352630970746863
1084,-0.00012403909631767716,0.010030894162830007,-0.010278972355465361
1085,-0.0001778197337217979,0.010111359478502802,-0.010466998945946398
1086,-9.803019867330698e-05,0.010017114380477869,-0.010213174777824484
1087,-9.318852836358055e-05,0.010009619089331801,-0.010195996146058964
1088,-8.036103908329492e-05,0.009910923408252103,-0.010071645486418692
1089,0.00015321068171751868,0.010450189989170347,-0.01014376862573531
1090,-0.00014446841513231362,0.010123535325683376,-0.010412472155948004
1091,-0.00023522312708364486,0.010028126065951213,-0.010498572320118504
1092,-0.0001293286128323387,0.009949222130517207,-0.010207879356181884
1093,-1.688018711271873e-05,0.010124288466542513,-0.01015804884076795
1094,-0.00023473681847922437,0.009760943892948386,-0.010230417529906836
1095,-5.900953934923554e-05,0.0101701649991987,-0.010288184077897172
1096,-8.794999687646199e-05,0.010178508598134559,-0.010354408591887482
1097,-0.00023418602787873976,0.01028508576479808,-0.01075345782055556
1098,-5.592578151965865e-06,0.010371929360000438,-0.01038311451630437
1099,-7.410779899246308e-05,0.010141573237102717,-0.010289788835087642
1100,-1.2319813528565152e-05,0.010424616213048441,-0.010449255840105573
1101,0.0001468358520455751,0.010316114228545895,-0.010022442524454746
1102,-7.101765251848479e-05,0.010299095318357957,-0.010441130623394928
1103,-0.00026134124380618,0.010029654055599838,-0.010552336543212198
1104,-9.609040578909838e-05,0.010175090371149073,-0.01036727118272727
1105,-2.4470397151292577e-05,0.010172653782734796,-0.010221594577037382
1106,-8.609525264421754e-05,0.010157489741730981,-0.010329680247019416
1107,-4.745833592744669e-05,0.01023873560366127,-0.010333652275516166
1108,-0.00015423669575183362,0.010340343839382808,-0.010648817230886475
1109,-6.970448605934038e-05,0.010134534702377726,-0.010273943674496407
1110,-8.509329457842637e-05,0.010270839920997398,-0.01044102651015425
1111,-4.726575849032585e-05,0.01033548099568905,-0.0104300125126697
1112,-0.00024196757733722203,0.010109021181884649,-0.010592956336559094
1113,1.4990401664278824e-05,0.010129826474375065,-0.010099845671046506
1114,-9.324987941810458e-05,0.010239356623110396,-0.010425856381946605
1115,-0.00030356672653294607,0.010042759008601318,-0.01064989246166721
1116,-0.00011232542114729383,0.010240650376641073,-0.010465301218935661
1117,-3.231552798825965e-05,0.010335360062086425,-0.010399991118062942
1118,-0.00010536129058518535,0.010078398263882555,-0.010289120845052927
1119,-0.00026140766278986814,0.010085228980419766,-0.010608044305999502
1120,-0.0002795137071316631,0.010066582346303062,-0.010625609760566387
1121,-0.00012977225540591192,0.010161608071237362,-0.010421152582049186
1122,-3.0481820678841198e-05,0.010408877163376956,-0.01046984080473464
1123,-0.00020975729051066167,0.010075273884855523,-0.010494788465876847
1124,-0.0002712839127618084,0.010027325166328293,-0.010569892991851909
1125,-7.059027445061454e-05,0.01042262258924011,-0.010563803138141337
1126,-0.00021534447972757235,0.009942578573728912,-0.010373267533184058
1127,-0.00020887672906744504,0.010045385506234598,-0.010463138964369489
1128,-6.047056460593683e-06,0.010358127478239188,-0.010370221591160375
1129,1.78690231858985e-05,0.010201949760863463,-0.010166211714491667
1130,-0.00019438937234915308,0.010025889688707865,-0.01041466843340617
1131,6.286879282744723e-06,0.010416312409324086,-0.010403738650758595
1132,-0.00013403386816738082,0.010089538202508973,-0.010357605938843734
1133,-0.00025161567194494723,0.009993642507339971,-0.010496873851229866
1134,-9.859551700665716e-05,0.009966356401581769,-0.010163547435595085
1135,-0.00018668259256613583,0.010088035399046503,-0.010461400584178774
1136,-0.00011223022031815267,0.0100665872911634,-0.010291047731799705
1137,-2.2361313954405183e-05,0.010288412367559532,-0.01033313499546834
1138,1.1571209481929719e-05,0.010321423613169107,-0.010298281194205247
1139,-0.0002902168545986307,0.00983952697662221,-0.010419960685819471
1140,-7.656607831091677e-06,0.010334734318378579,-0.01035004753404076
1141,-0.00016265221040031062,0.010117945753122163,-0.010443250173922785
1142,-0.00019741314361063794,0.01020049714484329,-0.010595323432064565
1143,-0.00016257975592506494,0.010003686489475964,-0.010328846001326095
1144,-0.00027246060364058617,0.010037741520380932,-0.010582662727662104
1145,-0.0001760929895666236,0.009922437634789918,-0.010274623613923166
1146,7.63801383148365e-05,0.01029549730804002,-0.010142737031410347
1147,-4.2753159366029354e-05,0.010093365773196196,-0.010178872091928253
1148,-0.0002023906573348814,0.010110356537687661,-0.010515137852357423
1149,-0.00027494085322673633,0.00991752877458244,-0.010467410481035914
1150,-0.00030796855301788094,0.00986824433973153,-0.01048418144576729
1151,-2.7764674517936982e-05,0.010439159931422543,-0.010494689280458418
1152,-0.00011537511034247814,0.010042560020236459,-0.010273310240921414
1153,-2.52480127261741e-05,0.010284721101736432,-0.010335217127188781
1154,6.917136762820687e-06,0.010325250329405691,-0.010311416055880051
1155,-0.00011433533743121327,0.0103791993260496,-0.010607870000912026
1156,-0.0002253152987957034,0.010076501895446314,-0.010527132493037722
1157,-2.63192463190631e-06,0.010478495996445045,-0.01048375984570886
1158,-0.00019785154676224873,0.010120827144271937,-0.010516530237796435
1159,-0.00016517684926853913,0.010079188206624947,-0.010409541905162025
1160,-5.784498969036902e-05,0.010182119055454918,-0.010297809034835657
1161,-7.746516066685786e-05,0.010040406313075371,-0.010195336634409085
1162,-0.00016014674887280533,0.01014625468455972,-0.010466548182305331
1163,-0.00015182216055424448,0.01017771547995987,-0.01048135980106836
1164,-0.00022129552869483847,0.010079115956932847,-0.010521707014322522
1165,-0.0001912678799352726,0.01001113414015045,-0.010393669900020995
1166,2.4866691186904348e-05,0.010162179360529936,-0.010112445978156127
1167,2.654397420886426e-05,0.010184786154092683,-0.010131698205674953
1168,-6.187581320794854e-05,0.01010944620210016,-0.010233197828516057
1169,-0.000479181741865197,0.009665189378904497,-0.01062355286263489
1170,-0.00019744891808755566,0.010006067752806198,-0.010400965588981308
1171,-0.0001797031261226435,0.00993971813340733,-0.010299124385652617
1172,-3.467365621227735e-05,0.010275404703352909,-0.010344752015777465
1173,-7.596505646537699e-05,0.01042076000698291,-0.010572690119913663
1174,-6.310454229687308e-05,0.010289105813963554,-0.010415314898557302
1175,-7.89155475733361e-05,0.010238150230135905,-0.010395981325282577
1176,-0.0001271659439690651,0.01002599255966338,-0.01028032444760151
1177,-1.9144564214261552e-05,0.010067468934349488,-0.01010575806277801
1178,6.10360145066847e-05,0.010203808952414418,-0.01008173692340105
1179,-0.0002986740411753594,0.009656238960093775,-0.010253587042444492
1180,-0.0003782372406208179,0.009495760620390429,-0.010252235101632066
1181,-3.467717673240658e-05,0.00998692941746627,-0.010056283770931084
1182,-6.552742352065926e-05,0.009927576154255682,-0.010058631001297
1183,2.3896486254045532e-05,0.010123035136976717,-0.010075242164468624
1184,-0.00017393596725719058,0.010150534325629918,-0.0104984062601443
1185,-6.188765039471794e-05,0.010111645854477432,-0.010235421155266867
1186,-0.00016741473946031476,0.010361248617286663,-0.010696078096207293
1187,-0.00015212921332849198,0.009892633038943135,-0.010196891465600117
1188,-0.00022119644061060627,0.009955247761279415,-0.010397640642500629
1189,-9.093635235793394e-05,0.010122538413392144,-0.010304411118108012
1190,4.350648126110693e-06,0.01021988013689111,-0.01021117884063889
1191,-0.0001214379747046793,0.010004903697131853,-0.010247779646541213
1192,-0.00010094029528409848,0.010137449060406103,-0.0103393296509743
1193,-8.810617068525281e-05,0.010262456307918298,-0.010438668649288805
1194,-4.9544328812903824e-05,0.010132691810922268,-0.010231780468548076
1195,-4.911499870540261e-05,0.010393598006992223,-0.010491828004403028
1196,-0.0001649686458297534,0.010140481931551515,-0.010470419223211022
1197,-7.442493776660609e-05,0.010175639754662931,-0.010324489630196143
1198,-0.00011826389100683396,0.010253875679607788,-0.010490403461621457
1199,-9.898988816337997e-05,0.01019991536170998,-0.01039789513803674
1200,-0.00018302307534037417,0.010090422627398695,-0.010456468778079443
1201,-4.62078881393441e-05,0.010246385405461972,-0.01033880118174066
1202,-0.00020807510044646658,0.010046370964485787,-0.010462521165378722
1203,-0.00015718509344334256,0.010248286678363234,-0.010562656865249919
1204,-0.0001749866056845639,0.010372766805771342,-0.01072274001714047
1205,-0.00016884818755439027,0.010382625360835519,-0.010720321735944298
1206,-0.0002503616341304123,0.010284968144516302,-0.010785691412777127
1207,-9.244330234329811e-05,0.010096528212832209,-0.010281414817518804
1208,-2.774212370216012e-05,0.010116166155316225,-0.010171650402720545
1209,-3.9694346313861455e-05,0.009982731029535228,-0.01006211972216295
1210,-0.0002451562216186566,0.010022419393880188,-0.010512731837117503
1211,-9.637494177050619e-06,0.010603670026431948,-0.010622945014786047
1212,-0.00017769376022459303,0.01025500400871792,-0.010610391529167106
1213,-0.00022695081148748573,0.009940520407861411,-0.01039442203083638
1214,-0.00013908809723953605,0.009879056165375846,-0.010157232359854919
1215,-0.00017514788112908482,0.010088681347219776,-0.010438977109477946
1216,-0.00020076444732165872,0.010179943723002962,-0.010581472617646278
1217,-0.00025268645663251117,0.010365151923809414,-0.010870524837074437
1218,-9.514296874678982e-05,0.009960299696166491,-0.010150585633660072
1219,-0.00018469157200117544,0.009900009049245869,-0.010269392193248222
1220,-0.00032730026975089614,0.0098458348834009,-0.010500435422902693
1221,-5.5728423332330134e-05,0.010140579986843245,-0.010252036833507906
1222,-0.0003868354202680282,0.00969175342635348,-0.010465424266889537
1223,-5.996828959775261e-05,0.010162711930043769,-0.010282648509239274
1224,-5.873657163891784e-05,0.009975971392007258,-0.010093444535285096
1225,-0.00015154624906581335,0.009946159772533748,-0.010249252270665376
1226,1.618468640986499e-05,0.01017543052383441,-0.01014306115101468
1227,-0.00015696190094783652,0.009833599595236548,-0.01014752339713222
1228,-5.4763045239175156e-05,0.01010429007920787,-0.010213816169686219
1229,-0.0001701636499953436,0.0099841422915012,-0.010324469591491886
1230,0.00011280187888775521,0.01024174481778137,-0.010016141060005859
1231,-0.00014345427785426287,0.009944308491615823,-0.01023121704732435
1232,-0.00013098370230927163,0.009931960479027842,-0.010193927883646384
1233,-0.00014330980967519705,0.010097148710462774,-0.01038376832981317
1234,5.3927366224658123e-05,0.010263819901840696,-0.010155965169391379
1235,6.74395841647209e-06,0.010018344860134814,-0.010004856943301868
1236,-0.0002453845416794863,0.009945304142581692,-0.010436073225940663
1237,-0.00018901311140016318,0.010134452661851125,-0.010512478884651451
1238,-8.345034019026213e-05,0.009957892631779252,-0.010124793312159775
1239,-9.147405174342243e-05,0.010090101100375398,-0.010273049203862244
1240,2.618860628547884e-05,0.010157363037351529,-0.010104985824780572
1241,-0.00034664128215544806,0.009821890687474494,-0.01051517325178539
1242,-3.1092274567976533e-06,0.010199055617145925,-0.01020527407205952
1243,9.206691090212593e-05,0.010257311785763727,-0.010073177963959474
1244,-2.4502960963527062e-05,0.010163190512601955,-0.010212196434529008
1245,-0.0001435648695448733,0.00981812834215239,-0.010105258081242139
1246,-3.0184819203274333e-05,0.009989829457058319,-0.010050199095464866
1247,-4.168889492376989e-06,0.010024000388781257,-0.01003233816776601
1248,-0.00010365692338454837,0.009871945295956948,-0.010079259142726045
1249,-5.8092136440466115e-05,0.010123326702251578,-0.01023951097513251
1250,-0.00021731449257189178,0.010004728543385553,-0.010439357528529335


==> fig/data/bacf/acf_gibbs_3_1.csv <==
x,y,upper,lower
1,-7.572764617079134e-05,0.011452108964601871,-0.011603564256943455
2,-0.00016394709054449918,0.011382565840008789,-0.011710460021097786
3,-0.00020007757197647514,0.01129199764617476,-0.011692152790127709
4,-0.00010373576452671514,0.011455439533482197,-0.011662911062535627
5,-7.771502365899369e-05,0.011475688201370652,-0.01163111824868864
6,-0.0002547173819766706,0.01132762249204278,-0.011837057255996122
7,-0.00010364427344479113,0.011418414761079564,-0.011625703307969146
8,-0.00019817821875756466,0.011406096882791903,-0.011802453320307032
9,-0.0001443904314584142,0.011361960733895102,-0.011650741596811929
10,-8.542491943898988e-05,0.01142326540640094,-0.011594115245278919
11,-0.0003120783050389941,0.01125725180897987,-0.01188140841905786
12,-6.410540668296859e-05,0.011484248920560046,-0.011612459733925983
13,-0.00017117799968989253,0.01130741318563823,-0.011649769185018016
14,-0.0002191938148187988,0.011314503940091427,-0.011752891569729024
15,-0.00017848347725573177,0.011302015199102683,-0.011658982153614146
16,-2.5941990220065942e-05,0.011518540847339723,-0.011570424827779854
17,-0.00011995454828271103,0.011414884228435323,-0.011654793325000745
18,-0.00016749570722368297,0.011409619261878046,-0.011744610676325411
19,-0.00016489633565016783,0.011363424407288053,-0.01169321707858839
20,-0.00016280318227992522,0.011388182394296087,-0.011713788758855937
21,-0.00011595998052176424,0.011427031743188145,-0.011658951704231675
22,-0.00016953500608851664,0.011307277945702944,-0.011646347957879978
23,-6.792040352522174e-05,0.011403840017163977,-0.011539680824214419
24,-5.683252163379887e-05,0.011511201739809629,-0.011624866783077226
25,-0.00013706170782848922,0.011313755114273452,-0.01158787852993043
26,-7.549496532776792e-05,0.011443011501785012,-0.011594001432440548
27,-7.630768737127105e-05,0.011481691626109312,-0.011634307000851853
28,-0.00023724265837595882,0.011280152453268947,-0.011754637770020863
29,-0.00019297290071523904,0.011337871013334312,-0.011723816814764792
30,-0.00011752164481187157,0.011421350613078965,-0.011656393902702707
31,-0.00016679607470933305,0.011328796548214122,-0.011662388697632788
32,-8.980019684346914e-05,0.011432799827033057,-0.011612400220719996
33,-0.0001341397799854447,0.011338646628314119,-0.011606926188285007
34,-0.0001794118108037877,0.01128804681375027,-0.011646870435357845
35,-0.00021614933241413442,0.01135033474641252,-0.01178263341124079
36,-8.179532045520745e-05,0.011444978999855398,-0.011608569640765811
37,-0.00019952316122979542,0.01128623482741773,-0.011685281149877321
38,-0.00020629530758069006,0.011359573626409367,-0.011772164241570748


==> fig/data/bacf/acf_gibbs_3_2.csv <==
x,y,upper,lower
1,-0.00010857718613001306,0.014645908725737818,-0.014863063097997843
2,-9.763859498689592e-05,0.012171550380378416,-0.012366827570352207
3,-0.00017349811569388957,0.011517848939291137,-0.011864845170678916
4,-0.00010727088605925276,0.011444028352003062,-0.011658570124121569
5,-0.0001230872081747962,0.011407989418437367,-0.011654163834786959
6,-0.00020213833386673174,0.011335078399129306,-0.01173935506686277
7,-0.00010620186653433965,0.011414204384559277,-0.011626608117627956
8,-0.00029003840601218454,0.011290876094836264,-0.011870952906860634
9,-0.00012686123203288724,0.011411191544751384,-0.011664914008817157
10,-0.00013420742179619697,0.011349302200806953,-0.011617717044399348
11,-0.00032943062660581424,0.011284820423105328,-0.011943681676316957
12,-8.195708256537961e-05,0.011451137856637003,-0.011615052021767764
13,-0.00021367933022950044,0.011225317480958326,-0.011652676141417325
14,-5.114984278723139e-05,0.011427117097584507,-0.011529416783158969
15,-0.000246283492139019,0.011278565258471086,-0.011771132242749123
16,-6.052040880552053e-05,0.011492951921863118,-0.011613992739474159
17,-6.374230193151905e-05,0.011493843592519485,-0.011621328196382522
18,-0.00011144877900387156,0.011380224960744001,-0.011603122518751745
19,-0.00013329301903397024,0.011383791364929983,-0.011650377402997923
20,-0.00012506272688991683,0.011454430661114632,-0.011704556114894465
21,-0.00011050949804572785,0.011426178387512797,-0.011647197383604252
22,-0.0001286776744430116,0.011359060069616162,-0.011616415418502184
23,-0.00014386280163017175,0.011317425458651493,-0.011605151061911836
24,-8.115974377094857e-05,0.011459931917643103,-0.011622251405185
25,-0.00015151063545595648,0.01138557043095741,-0.011688591701869321
26,-0.00012089463711497347,0.011421280654030844,-0.011663069928260791
27,-6.952937645414565e-05,0.01141474006677954,-0.011553798819687832
28,-0.00021802744144116084,0.011216138447070352,-0.011652193329952673
29,-0.00020304791892151867,0.011305959784694829,-0.011712055622537866
30,-0.00011578510395177761,0.011400437240834393,-0.01163200744873795
31,-0.000202044824345397,0.011344227677051894,-0.01174831732574269
32,-3.491154808476467e-05,0.011522396322986047,-0.011592219419155577
33,-0.00013354906307545814,0.0113231585058417,-0.011590256631992616
34,-0.000156109424099523,0.011360081685964616,-0.011672300534163661
35,-0.00021936589749832103,0.011336270285829425,-0.011775002080826068
36,-7.050619553359625e-05,0.011407385356088836,-0.011548397747156028
37,-0.00021453231137447292,0.011295547504564981,-0.011724612127313927
38,-0.00017012176932922494,0.011390327644272993,-0.011730571182931441


==> fig/data/bacf/acf_gibbs_3_3.csv <==
x,y,upper,lower
1,-0.00019812061996570432,0.012640910271206701,-0.013037151511138111
2,-0.00016149616457002106,0.011556733233805192,-0.011879725562945235
3,-0.00016946395214327258,0.01132335681886785,-0.011662284723154394
4,-0.00016782752745323067,0.011280633420985467,-0.011616288475891929
5,-0.0001876268570980342,0.011328021687653194,-0.011703275401849263
6,-0.00015109961170324556,0.011361307030501524,-0.011663506253908015
7,-0.0002519312264489968,0.011313091885093954,-0.011816954337991948
8,-0.0001685202484345852,0.011294728076196279,-0.01163176857306545
9,-0.00013740377367604405,0.011394847103094585,-0.011669654650446674
10,-0.00010958163950693717,0.01141967131125259,-0.011638834590266467
11,-0.00017056022742971183,0.011368227198105275,-0.0117093476529647
12,-7.7054389245864e-05,0.011496055279631368,-0.011650164058123098
13,-8.618752593075997e-05,0.01152362342704609,-0.01169599847890761
14,-0.00017063627992194229,0.011356912729894041,-0.011698185289737924
15,-5.5246383674383096e-05,0.011436017742616583,-0.011546510509965347
16,-0.00019036468756385293,0.011339908112276482,-0.011720637487404189
17,-0.0001779496102469207,0.011413162217791888,-0.01176906143828573
18,-0.00014720690261120966,0.011367852902326196,-0.011662266707548616
19,-6.877926891582646e-05,0.011450386495219319,-0.011587945033050972
20,-9.087474184552597e-05,0.011532599852926257,-0.011714349336617308
21,-0.00029597773122176446,0.011241026524130402,-0.011832981986573931
22,-0.00013549499517274177,0.011427710341894949,-0.01169870033224043
23,-0.00011237351155679684,0.011484619591983202,-0.011709366615096797
24,-0.00013310645423263707,0.011366620859637038,-0.011632833768102311
25,-6.734026240137401e-05,0.011482280810659483,-0.011616961335462231
26,-0.00014806170763140335,0.011360695537295113,-0.011656818952557919
27,-0.00012649707351694984,0.01137169263315615,-0.011624686780190048
28,-0.00019303621328441303,0.01133933632454682,-0.011725408751115647
29,-9.985760421599495e-05,0.011385854387921057,-0.011585569596353047
30,-0.0001486651213401482,0.011360073239541838,-0.011657403482222136
31,-0.000179105850941271,0.011378941180212002,-0.011737152882094544
32,-0.00016203301978210625,0.01137226038640301,-0.011696326425967222
33,-0.00020404059759214857,0.011276618290194449,-0.011684699485378746
34,-9.520218424616416e-05,0.011418963325866177,-0.011609367694358505
35,-9.281440922789202e-05,0.011366716340278133,-0.011552345158733915
36,1.1834025708562512e-09,0.0115581766224693,-0.01155817425566416
37,-0.00016856653514911308,0.011313480640372464,-0.01165061371067069
38,-0.00024434655988192657,0.01133516649602157,-0.011823859615785423


==> fig/data/bacf/acf_gibbs_3_4.csv <==
x,y,upper,lower
1,-8.412880069113006e-05,0.01518924379624397,-0.015357501397626231
2,-2.101744081032507e-05,0.013499974055741566,-0.013542008937362217
3,-0.00015734394617787474,0.01265169919720519,-0.01296638708956094
4,-0.0001746072315300647,0.012197405388062408,-0.012546619851122537
5,-0.00018019015959308272,0.01193070269857044,-0.012291083017756605
6,-8.134962300778335e-05,0.01186225470995962,-0.012024953955975188
7,-0.00019971594030012706,0.011644862613532083,-0.012044294494132338
8,-5.015633426303139e-05,0.011662892240181385,-0.011763204908707447
9,-7.81937639567305e-05,0.0116475062450623,-0.01180389377297576
10,-0.00025901898001888193,0.011364972646059878,-0.011883010606097642
11,-0.00011369287098556699,0.01145137361523902,-0.011678759357210154
12,-7.889680120210745e-05,0.011534749265868468,-0.011692542868272685
13,-0.00030204748272073074,0.011193128210198282,-0.011797223175639745
14,-0.0002605257362533814,0.011343858064648292,-0.011864909537155056
15,-0.00011568157336092432,0.011404653935784756,-0.011636017082506604
16,-5.935707925876352e-05,0.011470383127722023,-0.01158909728623955
17,-0.00017232406468514752,0.011334459358926218,-0.011679107488296514
18,-0.0001903922394113297,0.011342004420231115,-0.011722788899053775
19,-0.00011473463001023471,0.011395515082238695,-0.011624984342259165
20,-0.00011003490418309634,0.011353405895667886,-0.011573475704034079
21,-0.0001698378550775068,0.011405027776210814,-0.011744703486365827
22,-0.00022504625976847758,0.011292235768840147,-0.011742328288377102
23,-0.00017993568660625811,0.011306016412120359,-0.011665887785332877
24,-6.366610020589562e-05,0.011495427881741196,-0.011622760082152989
25,-0.00023334103426445285,0.011309434251199848,-0.011776116319728752
26,-0.00017623237673173797,0.011369048010626073,-0.011721512764089548
27,-0.0001234155603166685,0.011372373938561935,-0.01161920505919527
28,-0.00015438398609971956,0.011361370390396443,-0.011670138362595884
29,-0.0002058511193717247,0.011301232498644861,-0.01171293473738831
30,-0.00022816022100887424,0.011293588815029492,-0.01174990925704724
31,-0.00011747054803421164,0.01146751064518879,-0.011702451741257213
32,-0.00010937963611381335,0.01145569298467952,-0.011674452256907148
33,-6.105083280472323e-05,0.01141499489719928,-0.011537096562808725
34,-0.00021428534712799506,0.011317417862786857,-0.011745988557042846
35,-0.00017914444997903863,0.011306809548877573,-0.011665098448835651
36,-0.00017598488044586328,0.011360270652049281,-0.011712240412941007
37,2.5147454142584685e-05,0.011570235715807837,-0.011519940807522668
38,-0.00010223694519183286,0.011447691953070223,-0.011652165843453889
39,-0.00010753176479624673,0.011418643591912402,-0.011633707121504895
40,-3.172713385566159e-05,0.01143677418317655,-0.011500228450887873
41,-0.0001792256604593696,0.01134877575847033,-0.011707227079389069
42,-9.062072523773766e-05,0.011490754981737837,-0.011671996432213312
43,-0.00014813173667358755,0.011324639732547919,-0.011620903205895095
44,-0.00012934175581500712,0.011353736671720254,-0.011612420183350269
45,-0.0001780642550161449,0.011432872418848678,-0.01178900092888097
46,-0.0001731264160687156,0.011336571172092268,-0.011682824004229698
47,8.711276473748527e-05,0.011605042165794744,-0.011430816636319773
48,-0.00010004737389326026,0.011456369624467779,-0.0116564643722543
49,-0.00011867395656242827,0.01147120413446753,-0.011708552047592385
50,-7.875332883603746e-05,0.011521957583060644,-0.011679464240732719
51,-0.0001578493264679328,0.011320796811436665,-0.01163649546437253
52,2.4733855321355684e-06,0.011499082478866166,-0.011494135707801896
53,-9.95268674306083e-05,0.011469037790202355,-0.011668091525063573
54,-0.00014529087660789656,0.011369913922215261,-0.011660495675431055
55,-0.00016605435228719508,0.011359268080409038,-0.011691376784983427
56,-7.106555689276484e-05,0.01140511424095563,-0.01154724535474116
57,-0.00016677085726394034,0.011348889937323052,-0.011682431651850933
58,-0.00032864641722193006,0.011176330301351603,-0.011833623135795465
59,-2.6347861520418665e-05,0.011529657092182989,-0.011582352815223827
60,-0.0002084089368461881,0.01131441489573817,-0.011731232769430545
61,-0.00017394203156366307,0.011348425701390838,-0.011696309764518164
62,-0.00011582281455117697,0.011429923503449697,-0.01166156913255205
63,-0.00014314411768512854,0.01136744658463951,-0.011653734820009767
64,-0.00019311729850944625,0.011259576622534375,-0.011645811219553267
65,-3.6224039317882775e-05,0.011424599792504377,-0.01149704787114014
66,-9.14383532872001e-05,0.01144581932812443,-0.011628696034698831
67,-0.00010478523437889571,0.011321852720618355,-0.011531423189376147
68,-0.00016951303197478912,0.011256239555208606,-0.011595265619158183
69,-0.0001366725191849757,0.011320577129818748,-0.011593922168188699
70,-0.00011118213536307877,0.011367752026117022,-0.011590116296843178
71,-0.00016870670905235556,0.011387251021493012,-0.011724664439597724
72,-0.00014223063706865632,0.011316328183812176,-0.01160078945794949
73,-8.642190336270443e-05,0.011418258974111382,-0.01159110278083679
74,-6.309248944014594e-05,0.011410246746346681,-0.011536431725226972
75,-8.232980820037036e-05,0.011419851507867887,-0.011584511124268627
76,-0.0001592294280283696,0.011323944220737434,-0.011642403076794174
77,-6.72876633611404e-05,0.011391751349113834,-0.011526326675836113
78,-0.00015080455152341593,0.011368104163037506,-0.011669713266084339
79,-9.003325240291423e-05,0.011384123825775394,-0.011564190330581222
80,-0.00013845393052324887,0.011352323955074437,-0.011629231816120935
81,-0.0001655301367256295,0.011316084493996957,-0.011647144767448216
82,-0.00013466493410122776,0.011383768155673742,-0.011653098023876199
83,-0.0003215912563233284,0.011199616007971567,-0.011842798520618224
84,-4.066177207849631e-05,0.011464423853373911,-0.011545747397530903
85,-8.696690641942417e-05,0.011416679723043279,-0.011590613535882128
86,-0.00013975628846321273,0.011337184896089147,-0.011616697473015573
87,-0.0002152092861216971,0.011183096989287707,-0.0116135155615311
88,-7.262485621458434e-05,0.011402618744634805,-0.011547868457063973
89,-1.8888959763682008e-05,0.011465603279005422,-0.011503381198532786
90,-9.683202643268542e-05,0.011412743318085049,-0.01160640737095042
91,-0.00020628022331163916,0.011220773881837126,-0.011633334328460405
92,-0.00014412205916844017,0.011293438094594183,-0.011581682212931065
93,-0.00012686196620679985,0.011366383823762637,-0.011620107756176236
94,-9.800388505032437e-05,0.011359329538749938,-0.011555337308850586
95,-0.00012584971070637587,0.011308691410588097,-0.01156039083200085
96,-6.205163309795147e-06,0.011478369375681106,-0.011490779702300696
97,-8.757786094164262e-05,0.01131453334590982,-0.011489689067793105
98,-0.00011176225410527918,0.011396338984753396,-0.011619863492963955
99,2.032728936238512e-06,0.01151290704102323,-0.011508841583150752
100,-0.00020113800421526213,0.01130577416062114,-0.011708050169051664
101,-0.00017102381530283758,0.011386282427224961,-0.011728330057830638
102,-0.00020319849406348075,0.011205381094368319,-0.011611778082495281
103,-0.00011927220408834023,0.01143370846218161,-0.01167225287035829
104,-5.951475750301143e-05,0.011428718120775014,-0.011547747635781038
105,-0.00013377612612939206,0.011322996741058428,-0.011590548993317212
106,-0.00015010139851066493,0.011302878654258977,-0.011603081451280308
107,-0.00015091697489940634,0.01130205364962166,-0.011603887599420474
108,-0.00022422138140463575,0.011263813477987732,-0.011712256240797003
109,-9.905854393529654e-05,0.011337306191774704,-0.011535423279645298
110,-8.998892361508764e-05,0.011406535835971031,-0.011586513683201207
111,-0.00023540553960204794,0.011283405455340442,-0.011754216534544538
112,-0.0001922090488913708,0.011224355391287254,-0.011608773489069996
113,-6.418029903378176e-05,0.011424810096241723,-0.011553170694309289
114,-0.0001914165490879983,0.011274236218848679,-0.011657069317024676
115,-7.88926457912188e-05,0.011389228541370264,-0.011547013832952703
116,-0.00015261797273983168,0.011300016524948168,-0.011605252470427832
117,-5.3061448430589996e-05,0.011336750004122587,-0.011442872900983767
118,-0.00021719047751591938,0.011209865347848388,-0.011644246302880228
119,-0.00016079058951996863,0.011294532538723449,-0.011616113717763386
120,2.3543235933058488e-06,0.011403850536092676,-0.011399141888906063
121,-0.0002016145820311649,0.011239903940615746,-0.011643133104678077
122,-0.00012053249564012598,0.011347492183298408,-0.01158855717457866
123,-0.00014915520454844677,0.011255819025202177,-0.011554129434299072
124,-0.00020084569346111216,0.011276631722346456,-0.011678323109268682
125,-5.009189440359929e-05,0.01136391373141128,-0.011464097520218477
126,-0.00023421105948053693,0.011267890521375485,-0.011736312640336559
127,-0.0001764890989828106,0.011272364056888593,-0.011625342254854213
128,-6.894096523494248e-05,0.011429331851969716,-0.0115672137824396
129,-0.00011254293463684697,0.011294686516701314,-0.011519772385975008
130,-0.00012022419276498344,0.011354791776888331,-0.011595240162418297
131,-0.0001403511424485315,0.011333780175217715,-0.011614482460114777
132,-0.00014201128808461402,0.011331499437567836,-0.011615522013737065
133,-0.00010593650096995637,0.011327441154493809,-0.01153931415643372
134,-8.937456791405613e-05,0.011430730035465466,-0.011609479171293577
135,-5.246160292597111e-05,0.011390166006778573,-0.011495089212630516
136,-0.00015974450761306507,0.011252952308968797,-0.011572441324194925
137,-0.00014305688045918656,0.011288551739263844,-0.011574665500182218
138,-0.00012764874237061275,0.011287827940779175,-0.0115431254255204
139,-0.0003164332380621443,0.01110201994830591,-0.0117348864244302
140,-0.00015121578057510977,0.011244257772220333,-0.011546689333370552
141,-7.632920414010966e-05,0.011421597549619961,-0.01157425595790018
142,-0.0001954580674297268,0.011182736136794241,-0.011573652271653696
143,-7.42477133855111e-05,0.011404080849380974,-0.011552576276151997
144,-0.00010759367005567437,0.01135218132830144,-0.011567368668412787
145,-0.0002450593398377175,0.011214343219304321,-0.011704461898979756
146,-0.00018107562032356757,0.011214568110662834,-0.01157671935130997
147,-0.00017167890320451281,0.01118846312713907,-0.011531820933548095
148,-0.00017226650021160003,0.011226154730775751,-0.011570687731198952
149,-7.013114987122247e-05,0.01134248678640722,-0.011482749086149664
150,-0.00015831610310066362,0.011367090373954298,-0.011683722580155625
151,-0.00012954859330397125,0.011281442453167666,-0.01154053963977561
152,-0.00016515516030616588,0.011255958424640413,-0.011586268745252745
153,-0.00021007146822136114,0.011265834338581101,-0.011685977275023825
154,-0.00016604425075598833,0.011257557833399998,-0.011589646334911973
155,-0.00015468193423984978,0.011332735035114257,-0.011642098903593955
156,-0.00013772094715384117,0.011282482449695942,-0.011557924344003623
157,-0.00010044390143041884,0.011327386152415127,-0.011528273955275965
158,-0.00020275753798807322,0.011147670405119289,-0.011553185481095437
159,-5.098241904724503e-05,0.011329169206612132,-0.011431134044706621
160,-0.00013153596977896707,0.01125785496253504,-0.011520926902092976
161,-0.00017883126325676256,0.01118506911332405,-0.011542731639837576
162,-0.00017807896345410572,0.011263386299845857,-0.01161954422675407
163,-0.0002604960706945322,0.01116514874538136,-0.011686140886770426
164,-0.00021300892337997433,0.011233418255441517,-0.011659436102201465
165,-0.00019849238558873632,0.011271517074730023,-0.011668501845907495
166,-8.012885176128962e-05,0.011372752798797705,-0.011533010502320286
167,-2.158626788666069e-05,0.011408315791203676,-0.011451488326976999
168,-1.2237227366005453e-05,0.011378131427275038,-0.01140260588200705
169,-0.00016751277333065773,0.01121346136554515,-0.011548486912206467
170,-0.00019025173006299826,0.011222101741835338,-0.011602605201961335
171,-0.00019510557911979874,0.011225330971306482,-0.011615542129546078
172,-8.133613294387236e-05,0.011336935701935853,-0.011499607967823598
173,-6.869433413571698e-05,0.011310101762018384,-0.011447490430289817
174,-0.00017836788754174623,0.0112027846701312,-0.01155952044521469
175,-0.00018632427140037258,0.011289865241604009,-0.011662513784404754
176,-0.0001448155713781396,0.011302741988381774,-0.011592373131138051
177,-0.00011852476660940462,0.011327498854293926,-0.011564548387512735
178,-7.15161109115251e-05,0.011341667672892608,-0.011484699894715658
179,-0.00016723936723504428,0.011217840689254278,-0.011552319423724366
180,-8.452216385169624e-05,0.011295405191710826,-0.011464449519414218
181,-0.00018156319886222062,0.011161620788949436,-0.011524747186673878
182,-0.0001275297596414528,0.011265169591383607,-0.011520229110666514
183,-0.0001752226411119254,0.011233475038640908,-0.011583920320864758
184,-3.113315455964767e-05,0.011388673778882318,-0.011450940088001613
185,-0.00018421598295958975,0.011174751622608928,-0.011543183588528108
186,-0.00019036476533768672,0.011224307097610058,-0.011605036628285433
187,-6.339038107552063e-05,0.011338539098854305,-0.011465319861005345
188,-7.780111071441703e-05,0.011354503082642657,-0.011510105304071492
189,-0.000174631651325947,0.011176397228166692,-0.011525660530818587
190,-0.00022867149219270882,0.01114385585164649,-0.011601198836031907
191,-7.661731823679896e-05,0.011321901715679818,-0.011475136352153416
192,-6.334020446239172e-05,0.011292009946368127,-0.01141869035529291
193,-3.448579859713908e-05,0.011405897895943734,-0.011474869493138012
194,-4.231572901968244e-05,0.011340776926400916,-0.011425408384440281
195,-0.0002127627198000044,0.011110660943988939,-0.011536186383588947
196,-0.00011264308275948312,0.011297685529785636,-0.0115229716953046
197,-0.0001326910468414258,0.011213823652404241,-0.011479205746087092
198,-0.00016388217871246433,0.011224827037153226,-0.011552591394578154
199,-6.995590686455428e-05,0.011280136697750348,-0.011420048511479456
200,-6.457309598127194e-05,0.011322508900532963,-0.011451655092495506
201,-0.00015335095269789346,0.011228462006259822,-0.011535163911655608
202,-3.875198101846292e-05,0.011337418261692067,-0.011414922223728993
203,-0.0001423188199467104,0.0112026192839761,-0.01148725692386952
204,-2.8858432415655705e-05,0.011329181871808834,-0.011386898736640144
205,-9.891875627020452e-05,0.011259238431168219,-0.011457075943708627
206,-0.00011482203066693457,0.011279110144546734,-0.011508754205880604
207,-0.0001236769667651318,0.011294130419393403,-0.011541484352923665
208,-0.0001458007781537748,0.011230959959276495,-0.011522561515584047
209,-0.00013845453671117682,0.011268627309996707,-0.01154553638341906
210,-0.00024166953239197083,0.011096924858421507,-0.011580263923205448
211,-9.178109892736833e-05,0.011239866312265177,-0.011423428510119914
212,-0.00012369930175348175,0.01124887491014494,-0.011496273513651902
213,-0.0001339990205887485,0.011241000984603918,-0.011508999025781416
214,-8.815668007833658e-05,0.011209767600326706,-0.011386080960483378
215,-0.00010880493265281656,0.011184843639750844,-0.011402453505056477
216,-0.00011912096394143264,0.011302337272022166,-0.01154057919990503
217,-2.8936719309483266e-05,0.011400267197149892,-0.01145814063576886
218,-0.0001330375866005758,0.011244139727400296,-0.011510214900601449
219,-7.761513805320291e-05,0.011387075019432716,-0.01154230529553912
220,-4.870584968998137e-05,0.011324073668292255,-0.011421485367672218
221,-0.00016177703370588663,0.011228045847074633,-0.011551599914486408
222,-0.00023986636564543202,0.011140161046135952,-0.011619893777426817
223,-0.00014326704854745315,0.011169037412455318,-0.011455571509550224
224,-0.0001527141432699747,0.011242092158237028,-0.011547520444776976
225,-0.00012044955139682909,0.011343401043864313,-0.011584300146657971
226,2.520910614253342e-05,0.011402361275734846,-0.011351943063449778
227,-8.62038948028126e-05,0.011274679931611957,-0.011447087721217584
228,-1.7807313990432258e-05,0.011307923410463473,-0.011343538038444338
229,-5.152025206954157e-05,0.011342698493378753,-0.011445738997517836
230,-0.00026964845762864433,0.011054006960240947,-0.011593303875498236
231,-7.428041052160273e-05,0.01126941673489518,-0.011417977555938385
232,-0.00014695591425582092,0.011189679038094815,-0.011483590866606457
233,-0.00011136484900049203,0.011278004012959907,-0.011500733710960892
234,-0.0001205688896542811,0.011249956305398066,-0.011491094084706627
235,-0.0002515324388496696,0.011114847641419751,-0.011617912519119089
236,-0.00010271903925782746,0.011385545449620985,-0.01159098352813664
237,-6.292461312442582e-05,0.011243442226924104,-0.011369291453172954
238,-0.00016521898903774178,0.011229329550409775,-0.01155976752848526
239,-0.00019907962327853058,0.01120000935320292,-0.011598168599759982
240,-5.053696265543386e-05,0.011375379669542718,-0.011476453594853584
241,-0.00021873847847104363,0.01104675808553466,-0.011484235042476747
242,-7.293945111171062e-05,0.01129794818411729,-0.011443827086340709
243,-0.00021061499763499718,0.011148364607240604,-0.011569594602510598
244,-7.471981082552998e-05,0.011308819344009288,-0.01145825896566035
245,-0.000153455277535108,0.01119800120378733,-0.011504911758857546
246,-1.390857626311606e-05,0.011353105071154754,-0.011380922223680985
247,-0.00021438764217708646,0.011154114094844843,-0.011582889379199015
248,-9.565014445421444e-05,0.011206547863225922,-0.011397848152134352
249,-0.00024567943995388035,0.01105793117898681,-0.011549290058894572
250,-0.00018128928406024191,0.011176242823929775,-0.011538821392050258
251,-0.00015841548738133667,0.011315748561176262,-0.011632579535938936
252,-0.00019899577027828404,0.01106313081794954,-0.01146112235850611
253,-0.00020406880219047926,0.011104383030285306,-0.011512520634666264
254,-1.914017642252816e-05,0.0113360824527793,-0.011374362805624356
255,-0.00019952986149513567,0.011022817669579818,-0.01142187739257009
256,-7.346703981710298e-05,0.011270951987929776,-0.011417886067563983
257,-0.00012827257816048216,0.011255212952348503,-0.011511758108669466
258,-0.00011962579743286126,0.01122976668635434,-0.011469018281220062
259,-5.855589571272182e-05,0.01124784943671646,-0.011364961228141903
260,-0.0002711948226265299,0.011017282836196532,-0.011559672481449592
261,-0.00020382488980571424,0.011125692056778672,-0.011533341836390099
262,-0.0001589581220572772,0.011129561372325007,-0.01144747761643956
263,-3.6553609331004e-05,0.011308367302612388,-0.011381474521274396
264,-0.00022764933241885,0.01110705455648511,-0.011562353221322808
265,-5.180844239004049e-05,0.011266802363460901,-0.011370419248240981
266,-5.890568969249488e-05,0.011401471320218447,-0.011519282699603438
267,-0.00013900693754532,0.011197010585920321,-0.01147502446101096
268,-0.00017536817951139747,0.011167198226829012,-0.011517934585851807
269,-0.00019044467527262672,0.011167288228177523,-0.011548177578722778
270,-0.00014793740325405542,0.011149821348210751,-0.011445696154718863
271,-0.0001996802254533629,0.011070649972954079,-0.011470010423860805
272,-0.00015900406296123673,0.011184036733168723,-0.011502044859091195
273,-8.698621178030626e-05,0.01126836586819333,-0.011442338291753942
274,-0.0001250058417429165,0.011182207734501967,-0.0114322194179878
275,-0.00013567412761224915,0.011164896076084762,-0.011436244331309261
276,-9.269269046704571e-05,0.011188772649588565,-0.011374158030522658
277,-0.00016495703841989143,0.011160416568807084,-0.011490330645646866
278,-8.125751872956395e-05,0.01126825302652186,-0.011430768063980988
279,-0.00019538888925006313,0.0110764341150894,-0.011467211893589527
280,-0.000126086921544595,0.01121085349157668,-0.01146302733466587
281,-0.0002578917557624099,0.011041756892407766,-0.011557540403932587
282,-0.00016974241459993488,0.011132596493674544,-0.011472081322874413
283,-7.15675453889118e-05,0.011259882595150927,-0.011403017685928753
284,2.3434608893280787e-06,0.011390336178054145,-0.011385649256275488
285,2.420708586782892e-05,0.011225486262831862,-0.011177072091096205
286,-0.0002510993671258362,0.011038913563718646,-0.011541112297970318
287,-0.00011028624133357516,0.011319206161924092,-0.011539778644591244
288,4.0028761246708014e-06,0.011394631707905608,-0.011386625955656267
289,-7.748752039163343e-05,0.011270676468580104,-0.011425651509363371
290,-0.00019589827187382013,0.011084892442895738,-0.011476688986643379
291,-0.0001923159704270812,0.01108738883785826,-0.011472020778712422
292,-0.00017011437533677085,0.011154710315435136,-0.011494939066108678
293,-0.00016574735940316356,0.011152202572842199,-0.011483697291648528
294,-0.00011216224083073376,0.011201225964325925,-0.011425550445987394
295,3.911764747736954e-06,0.011332803610268609,-0.011324980080773137
296,-8.438581132298388e-05,0.011235653014333961,-0.011404424636979929
297,-0.000140506916458528,0.01126112441291277,-0.011542138245829826
298,-0.0001751142676019386,0.01114763488304571,-0.011497863418249588
299,-2.971370671175893e-05,0.01121951559449296,-0.011278943007916478
300,-0.00018536378892660427,0.011085976267538869,-0.011456703845392076
301,-0.00015198125353204392,0.011246752493987607,-0.011550715001051693
302,-0.0001281085289639115,0.01112350381525477,-0.011379720873182592
303,-0.00018280351247181064,0.011132755979592535,-0.011498363004536155
304,-0.00022416427662252228,0.01103159159426906,-0.011479920147514104
305,-7.06723178205747e-05,0.011226630597387485,-0.011367975233028633
306,-0.00013246473326779316,0.011092036290318581,-0.011356965756854166
307,-0.0001406335597870602,0.011092961291828013,-0.011374228411402133
308,-0.0002141273682784544,0.011057632437683441,-0.01148588717424035
309,-2.6799451486508558e-05,0.011254700349792066,-0.011308299252765084
310,-0.00020792130838676232,0.011124918801604843,-0.011540761418378367
311,-0.00012879319836377136,0.011166009720491423,-0.011423596117218967
312,-0.00014069421544991154,0.011139719603269779,-0.011421108034169602
313,-0.0001268547599809698,0.011088696668947289,-0.011342406188909228
314,-8.773552868289458e-05,0.01121087781631046,-0.011386348873676249
315,-0.000248554333945263,0.011063890968047291,-0.011560999635937819
316,-0.0002425048393586389,0.01095683205995396,-0.011441841738671238
317,-6.077979144449331e-05,0.011249161957231394,-0.011370721540120381
318,-9.603373279879419e-05,0.01122964258937528,-0.011421710054972868
319,-0.0001942955037125185,0.01107038406971687,-0.011458975077141907
320,-0.00011863910564691831,0.011138444926554822,-0.011375723137848659
321,-0.0002088218508473255,0.011138331159425287,-0.01155597486111994
322,-0.0002719439607954463,0.011092310674684991,-0.011636198596275885
323,-0.00020016394987946193,0.011127934279487533,-0.011528262179246455
324,-0.00021335687934168318,0.011107973523515415,-0.01153468728219878
325,-0.00016461643300535585,0.01112594725469465,-0.011455180120705363
326,-0.00020817072062620826,0.011085607977671478,-0.011501949418923895
327,-0.00012861188421058452,0.01108009344010701,-0.011337317208528179
328,-0.0001433161551336394,0.011078283808040166,-0.011364916118307445
329,-0.00013040957747296195,0.011105457442922394,-0.011366276597868317
330,-9.125224389965247e-05,0.011265387867162725,-0.01144789235496203
331,-0.00026947018834660254,0.0109759001402624,-0.011514840516955605
332,-0.0001523663801615746,0.011072690925129169,-0.01137742368545232
333,-2.0520039803253863e-05,0.011242070729538377,-0.011283110809144885
334,-3.984357691082731e-05,0.011245261342952496,-0.011324948496774151
335,-5.8207208899207476e-05,0.011219738001933051,-0.011336152419731467
336,-0.00013835060385244627,0.011123526277198072,-0.011400227484902964
337,-0.0001551610649714994,0.011144613239062882,-0.01145493536900588
338,8.868598645200805e-06,0.0112643966114349,-0.011246659414144497
339,-0.00015136308921192028,0.011121650086757924,-0.011424376265181765
340,-5.7495548481809766e-05,0.011230570735335187,-0.011345561832298807
341,-0.00020335246736888856,0.011077483950777577,-0.011484188885515355
342,-9.377969364156556e-06,0.011232885846929042,-0.011251641785657355
343,-0.0001671876372839457,0.011119968162214177,-0.011454343436782068
344,-9.610849329617779e-05,0.011214607309403404,-0.011406824295995759
345,5.5682399681493434e-05,0.011359552046048325,-0.011248187246685337
346,-0.00017040552336397915,0.011169899022230563,-0.011510710068958522
347,-0.0002967136850842447,0.011018482990321201,-0.011611910360489692
348,-0.00014628444005115393,0.011116330070471414,-0.011408898950573721
349,-7.81274347073954e-05,0.01121749663442188,-0.011373751503836672
350,-9.945143370734549e-05,0.011203887976954012,-0.011402790844368701
351,-0.0002189034339717863,0.011095093928836607,-0.01153290079678018
352,-0.00010831605571608714,0.011124975564536413,-0.011341607675968587
353,-6.108625122787901e-05,0.011234206121214646,-0.011356378623670404
354,-8.298085796751228e-05,0.011227593325842845,-0.01139355504177787
355,-0.00016019834134805045,0.011084981704188552,-0.011405378386884654
356,-2.4594428769831704e-05,0.011225374601645558,-0.01127456345918522
357,-8.059033292134498e-05,0.01115301061323033,-0.011314191279073021
358,-4.975344165935372e-05,0.011207488378792228,-0.011306995262110937
359,1.2570735746066351e-06,0.011234220697168163,-0.011231706550018952
360,-4.7500437406006064e-05,0.011162194683707419,-0.011257195558519431
361,3.148190740136599e-05,0.011372464862371466,-0.011309501047568735
362,-0.00019757860169841682,0.011066434097379126,-0.01146159130077596
363,-0.00019179832075175499,0.011091789897060257,-0.011475386538563767
364,-0.0002476393061141081,0.011025409638135874,-0.011520688250364092
365,-0.00010406820314788909,0.01115782947911914,-0.011365965885414919
366,-8.425296802831584e-05,0.011206508288055798,-0.01137501422411243
367,-0.00015871194293826923,0.010992908426013,-0.01131033231188954
368,-0.00014585813304816728,0.011098410621006485,-0.011390126887102819
369,-0.00015141609629523877,0.011089038331702937,-0.011391870524293414
370,-0.00024688496687796073,0.010987125967441017,-0.011480895901196938
371,-6.217839457380962e-05,0.011196638488774007,-0.011320995277921625
372,1.2178009173242567e-05,0.01118333809177136,-0.011158982073424877
373,-8.267755883237933e-05,0.011163559568376464,-0.011328914686041223
374,-0.00010064836063698584,0.011113150494539405,-0.011314447215813376
375,-8.892901920877163e-05,0.011116857750680541,-0.011294715789098084
376,-0.0001354702778067336,0.011078184698962903,-0.011349125254576369
377,-7.160641628715338e-05,0.01118150400440891,-0.01132471683698322
378,-3.6324335865001047e-05,0.01117464461721396,-0.011247293288943963
379,-4.412489488142701e-05,0.011232432514138488,-0.011320682303901342
380,1.5627069601750915e-05,0.011239285642903553,-0.011208031503700052
381,-0.00012100345595160584,0.01113738589561715,-0.011379392807520362
382,-0.00013441660570390594,0.01104373340638835,-0.011312566617796161
383,-7.420925285265505e-05,0.01116365118244084,-0.011312069688146152
384,-0.00014726867294548817,0.011109776481083451,-0.011404313826974427
385,-0.0001675081439704505,0.011160584627278229,-0.01149560091521913
386,-1.5339742959055273e-05,0.011288621634026616,-0.011319301119944726
387,-0.00012339766260432362,0.011129631354478189,-0.011376426679686835
388,-0.00013999425105950156,0.011108097872780486,-0.01138808637489949
389,-0.0001438051736596358,0.011156754883805119,-0.01144436523112439
390,-1.8529914487971588e-06,0.011170368373137049,-0.011174074356034642
391,-0.00018193841848333347,0.011138442684793231,-0.011502319521759896
392,-9.805917718188279e-05,0.0110854469238417,-0.011281565278205466
393,-0.00014476522307271575,0.011101780051164137,-0.01139131049730957
394,-1.3943580264613172e-05,0.011218102696502467,-0.011245989857031694
395,-7.879207697305417e-05,0.01118141084001806,-0.011338994993964168
396,-0.0001640076952864248,0.01103500844010002,-0.011363023830672869
397,-0.0001263387341777696,0.011100848988984018,-0.011353526457339556
398,-0.00011939878969665831,0.011128234400503659,-0.011367031979896976
399,-0.0001232528250686081,0.011076620733385912,-0.011323126383523128
400,-0.000141698875698168,0.011045641596091116,-0.011329039347487451
401,-9.144957305708887e-05,0.01117757858062139,-0.011360477726735567
402,-0.0001468172344784431,0.011089747606408252,-0.011383382075365137
403,-0.0001741642929799984,0.011026782227696205,-0.011375110813656202
404,-0.00011986338776832225,0.011154768765141349,-0.011394495540677993
405,-3.518150444319744e-05,0.011181634137169376,-0.011251997146055771
406,-0.00019814582850645723,0.01099034854811461,-0.011386640205127523
407,-0.000197168830315433,0.011053981264908492,-0.01144831892553936
408,-0.00024710230101138386,0.010941103576300895,-0.011435308178323661
409,-7.187816792323739e-05,0.011172095855877971,-0.011315852191724445
410,-0.0002282269341693193,0.010986287220705826,-0.011442741089044466
411,-0.0002534185564665039,0.010940296204357238,-0.011447133317290244
412,-0.00011538929279559308,0.011105734277897987,-0.011336512863489174
413,-0.00011195953760056514,0.011071777378680779,-0.011295696453881909
414,-2.8807211256538495e-05,0.011222637651529335,-0.011280252074042412
415,-0.00014475859256845664,0.01106376767202329,-0.011353284857160202
416,-0.000213520750066486,0.010962193014121283,-0.011389234514254255
417,-0.00017540056044771735,0.011028396438670887,-0.011379197559566321
418,-9.002496868777979e-05,0.011165324808988764,-0.011345374746364325
419,-3.270318453074168e-05,0.0111360296528332,-0.011201436021894683
420,-0.00017917995370337022,0.011044236538623468,-0.011402596446030207
421,-8.071142327210685e-05,0.011137016029694831,-0.011298438876239046
422,-0.0002615533040695328,0.010953599497210363,-0.011476706105349429
423,3.363487850522796e-06,0.011205175525189957,-0.01119844854948891
424,-0.00012964930380245852,0.011090128329975676,-0.011349426937580592
425,-0.00015636869640223104,0.011069241481228998,-0.011381978874033461
426,-9.920672042173759e-05,0.01111049366284801,-0.011308907103691484
427,-0.00017561802435849956,0.011096374701753236,-0.011447610750470237
428,-0.0001183307556040649,0.011133909713947034,-0.011370571225155165
429,-0.00012527363929832312,0.011039307028289447,-0.011289854306886093
430,-0.00019863468075153882,0.010884225669439895,-0.011281495030942971
431,-0.00017242865029797958,0.011032697837680766,-0.011377555138276724
432,-4.7530912658943585e-05,0.011134450152788312,-0.0112295119781062
433,-0.00012868098850679762,0.011079924668063741,-0.011337286645077337
434,-0.000197202252682375,0.010948320280976092,-0.011342724786340843
435,-0.0001794064044735938,0.010990864385933588,-0.011349677194880775
436,-0.00019966069220186082,0.011007348340025109,-0.01140666972442883
437,-0.00010967085414507807,0.011077091420896528,-0.011296433129186685
438,-8.66917147895551e-05,0.011014996054922233,-0.011188379484501344
439,-0.0001894919162863257,0.011019281309494927,-0.01139826514206758
440,-0.0001620485631870455,0.01096596269499299,-0.01129005982136708
441,-0.00016321862897170504,0.01105164471095506,-0.011378081968898468
442,-0.00013366161271232855,0.011055958605294505,-0.011323281830719163
443,-7.48260216865136e-05,0.011126121617290489,-0.011275773660663516
444,-1.5916545800874797e-05,0.011189666336558282,-0.011221499428160031
445,-0.00013799262238341613,0.011052287019346898,-0.01132827226411373
446,-0.00016247482054089246,0.011006799621493086,-0.011331749262574872
447,-6.573803731612408e-05,0.01118391852331799,-0.011315394597950237
448,-0.00010805275491934912,0.011069678712302296,-0.011285784222140993
449,-0.00016479122399637076,0.011091689890478878,-0.01142127233847162
450,-0.0001609853170661653,0.010967011488046643,-0.011288982122178975
451,-7.973803585248087e-05,0.011082283343133483,-0.011241759414838444
452,-0.00015591220071609703,0.010995867414875165,-0.01130769181630736
453,-6.809579329160922e-05,0.011075720483312505,-0.011211912069895722
454,-0.00015409090710360668,0.01106872100734764,-0.011376902821554853
455,-0.00014149077116455265,0.011064421728502093,-0.0113474032708312
456,-0.00016529849349590135,0.011004718183928024,-0.011335315170919827
457,-0.00010558973765773852,0.011024478140072475,-0.011235657615387952
458,-0.00015338269696266288,0.011074982238341507,-0.011381747632266834
459,-9.603150436056013e-05,0.011063464503117506,-0.011255527511838627
460,-9.355251430741988e-05,0.011144111055773185,-0.011331216084388024
461,-0.00019470697122553958,0.01104741748491832,-0.0114368314273694
462,-0.00016945450225071935,0.011047875761601586,-0.011386784766103025
463,-3.7478371153387344e-05,0.011126315391380374,-0.01120127213368715
464,-0.00019715186996578695,0.010985939643786849,-0.011380243383718422
465,-0.00010696531834884928,0.011017115581441082,-0.011231046218138781
466,-9.122572927564093e-05,0.011089775141223238,-0.011272226599774518
467,-0.0001509553029358577,0.01096254835238741,-0.011264458958259126
468,-0.0002658441602494329,0.010913576794668154,-0.01144526511516702
469,-0.00018767203057425323,0.01099080416401799,-0.011366148225166496
470,-9.364958903212936e-05,0.011154366977847103,-0.011341666155911362
471,-0.0001115364440223827,0.01094115700449836,-0.011164229892543124
472,-7.99618342196798e-05,0.011118742639712438,-0.011278666308151797
473,-0.00016308317723956565,0.010990267245491717,-0.01131643359997085
474,3.528347568130426e-05,0.011261678700190831,-0.011191111748828224
475,-6.949850024188016e-05,0.011090423521842,-0.011229420522325761
476,-7.999808530236987e-05,0.01108267548594085,-0.011242671656545591
477,-3.3278114578921054e-05,0.011136088037718737,-0.011202644266876578
478,-7.165988038950675e-05,0.011129535899031926,-0.011272855659810939
479,-0.0001510212053320093,0.011061109164003737,-0.011363151574667756
480,-0.00012919093643865085,0.011041472492248702,-0.011299854365126002
481,-9.781644045346163e-05,0.011063784277894544,-0.01125941715880147
482,-2.149993440892191e-05,0.011120369076658407,-0.01116336894547625
483,-0.00018086071600987034,0.011016483041336523,-0.011378204473356265
484,-9.94361529765453e-05,0.011085740263903032,-0.011284612569856124
485,-0.00010503589792531518,0.011089427118993751,-0.011299498914844382
486,-0.00022983962949147657,0.01098397860397337,-0.011443657862956324
487,-6.231272672427288e-05,0.011050073729249375,-0.01117469918269792
488,-0.00016698746941369236,0.011029460203308038,-0.011363435142135423
489,-4.465424417985387e-05,0.011102620203779948,-0.011191928692139655
490,-0.00018221532093989586,0.01094601609982659,-0.011310446741706382
491,-0.00018855491941520075,0.010979865290288939,-0.01135697512911934
492,-0.00012131935258982873,0.011011948429757201,-0.011254587134936858
493,-9.831231679935717e-06,0.01108730963233224,-0.011106972095692112
494,-9.562776156495854e-05,0.01110884170095434,-0.011300097224084255
495,-7.04630855130299e-05,0.011098654716895763,-0.011239580887921824
496,-9.475549879051574e-05,0.011024704199148097,-0.011214215196729129
497,-6.591356108548942e-05,0.011101358341336418,-0.011233185463507397
498,-0.00017031001738473809,0.010964251059042276,-0.011304871093811751
499,-7.242148629224908e-05,0.01103563663589219,-0.011180479608476688
500,-6.175092910939456e-05,0.011097333391543313,-0.011220835249762102
501,-0.00010567767417228176,0.01097354746371522,-0.011184902812059784
502,-6.644192183931073e-05,0.011055696455472793,-0.011188580299151414
503,-0.00011274229848602948,0.011038507028732774,-0.011263991625704834
504,2.1181205680671655e-05,0.011253662713221002,-0.011211300301859657
505,2.6953885683055268e-05,0.011116972885513868,-0.011063065114147756
506,-0.000125960236357993,0.01103490912121585,-0.011286829593931838
507,-0.00010546629034265173,0.010988191994225412,-0.011199124574910714
508,-0.0002181220504361547,0.010891915540457802,-0.011328159641330111
509,-0.0001656164757264625,0.01095525867291246,-0.011286491624365385
510,-0.0001315168208874225,0.011053263638895696,-0.01131629728067054
511,-9.831101352951429e-05,0.01111195892877861,-0.011308580955837639
512,-0.00011169870636372232,0.011045052744608565,-0.011268450157336012
513,-0.00018711745808351265,0.010972023584183154,-0.01134625850035018
514,-0.00015292831505551115,0.010991919162487344,-0.011297775792598367
515,-0.00011243504294526237,0.011052418426596641,-0.011277288512487167
516,-9.083428445395467e-05,0.01102370946011231,-0.01120537802902022
517,-4.354308622449693e-05,0.011098564545096416,-0.011185650717545409
518,-0.00011918856514187772,0.011053470796985366,-0.01129184792726912
519,-4.26190131245635e-05,0.01110136602283583,-0.011186604049084956
520,-0.00018156902932563735,0.010930337479211388,-0.011293475537862661
521,-0.00014274818083398792,0.01102912411028452,-0.011314620471952497
522,-0.0001664580841167715,0.011028848288449626,-0.01136176445668317
523,-8.038059912674191e-05,0.01101831678046321,-0.011179077978716695
524,-0.0001217947235786687,0.01096271440123858,-0.011206303848395919
525,-0.0001387795131103136,0.010984560311406667,-0.011262119337627293
526,-0.0001422073160236567,0.010963674467835704,-0.011248089099883018
527,-0.00014450819876826658,0.011111337349029096,-0.01140035374656563
528,-0.00021996199229609505,0.010946293206474568,-0.011386217191066758
529,-8.455497549638112e-06,0.011124704089522345,-0.011141615084621621
530,-0.00014198024725073152,0.010954196482427968,-0.011238156976929432
531,-0.0002080442779548214,0.010911462451586378,-0.011327551007496021
532,-7.194210794999035e-05,0.01106127030644412,-0.011205154522344102
533,-0.00011852616563194327,0.010974167139071298,-0.011211219470335184
534,-9.542396821265545e-05,0.011081301262831406,-0.011272149199256716
535,-0.00010318318849805072,0.01103137078279904,-0.01123773715979514
536,-8.402214222356291e-05,0.011042189714018047,-0.011210233998465172
537,-0.0001846390177157895,0.01093286739899386,-0.011302145434425438
538,-0.00013516025794421357,0.01096059919056353,-0.011230919706451957
539,-0.0002725081148631542,0.010844882380645937,-0.011389898610372247
540,4.6846229411969874e-05,0.01114237926931976,-0.01104868681049582
541,-0.0002961026264570042,0.010798487190730581,-0.011390692443644589
542,-0.00011142907391571992,0.010971992230578915,-0.011194850378410356
543,-0.00012274217562657718,0.010955035639475667,-0.011200519990728823
544,-0.00011297499270378706,0.011001483193867154,-0.011227433179274729
545,-0.00019813066203560364,0.010848725441625085,-0.011244986765696291
546,-0.0001933532526183702,0.010973406034254478,-0.01136011253949122
547,-9.836034809399223e-05,0.011081713073963308,-0.01127843377015129
548,-3.438970834863432e-05,0.011088247576119235,-0.011157026992816503
549,-8.315551463053801e-05,0.010991835917752352,-0.011158146947013427
550,-0.0001358630613029056,0.011001801764183946,-0.011273527886789756
551,-0.0001521597885388566,0.011024102266650156,-0.011328421843727869
552,-0.00015189902763941684,0.010916329721547522,-0.011220127776826357
553,-8.309440361992321e-05,0.010968143584383,-0.011134332391622846
554,-7.738311991205822e-05,0.01094681462054499,-0.011101580860369106
555,-0.00016076176331176944,0.010933786899242483,-0.011255310425866024
556,-0.00011313838787642813,0.010997470839317153,-0.011223747615070008
557,-0.00013520040844876042,0.010985190593850811,-0.011255591410748333
558,-0.00017025315612862819,0.01098464632454698,-0.011325152636804236
559,-7.245866425726514e-05,0.0110143664466326,-0.01115928377514713
560,-0.0001507014134707549,0.01095489489167818,-0.011256297718619692
561,-0.00011059614958507804,0.01095578358893232,-0.011176975888102476
562,-0.00011124888469958599,0.010950526844127506,-0.011173024613526678
563,-0.00011531245108604262,0.01094148849937673,-0.011172113401548816
564,-0.0002098448907811508,0.01092758593508686,-0.011347275716649162
565,-8.122138427201208e-06,0.011040899898893343,-0.011057144175747746
566,-0.0001170111607341776,0.011032652544065883,-0.011266674865534239
567,-0.00012967564135691996,0.01100888763944988,-0.01126823892216372
568,-9.274069020927172e-05,0.0110506024090554,-0.011236083789473945
569,-3.640102483372146e-05,0.011023063808186188,-0.011095865857853632
570,-0.00012579449969250852,0.010894573613759728,-0.011146162613144744
571,-0.0002296745085516612,0.010815865781198588,-0.011275214798301911
572,-0.00022059802872465437,0.010926958979662284,-0.011368155037111591
573,-2.5720320296927864e-05,0.011044765696235848,-0.011096206336829704
574,-0.00011191094067125789,0.010969150614676217,-0.011192972496018732
575,-0.00017819735591061213,0.010978240992817242,-0.011334635704638465
576,-0.00011002386634558541,0.010957698911709654,-0.011177746644400823
577,-0.00013454700496497502,0.010908959422861499,-0.011178053432791449
578,-0.00011674972006501894,0.010946418561194066,-0.011179918001324105
579,-0.00013288264946335315,0.0109184805992611,-0.011184245898187808
580,-8.424363422796726e-05,0.01097502134915056,-0.011143508617606494
581,-0.0001667071709742914,0.010918369610363752,-0.011251783952312333
582,-0.0001146942502549265,0.010949053569594356,-0.01117844207010421
583,-0.00010980360333906341,0.011018615927296943,-0.01123822313397507
584,-5.489629342265373e-05,0.011065025755825688,-0.011174818342670994
585,-0.00013974285473795586,0.01096316764057877,-0.011242653350054681
586,-7.425046100910367e-05,0.010989604737707064,-0.011138105659725272
587,-0.00011597297888108679,0.010952480851478404,-0.011184426809240576
588,-9.183023018741489e-05,0.011051483155382394,-0.011235143615757224
589,-6.720360808086972e-05,0.0109821694209554,-0.011116576637117142
590,-0.00012108421271843135,0.010917808514566528,-0.011159976940003391
591,-4.663002403508527e-05,0.01095892665955973,-0.011052186707629901
592,-0.00014285223490368259,0.010930706584185585,-0.01121641105399295
593,3.4137678572295165e-05,0.011067165926218167,-0.010998890569073575
594,-0.0002243959919456758,0.01079280547119092,-0.011241597455082271
595,-0.00020980030364552057,0.01079308032361223,-0.01121268093090327
596,-0.00015623365549014817,0.010916787789400773,-0.01122925510038107
597,-0.0001365720640458745,0.010953529331057891,-0.01122667345914964
598,-0.00010370993172786623,0.011078385999637,-0.01128580586309273
599,-8.042805039406367e-05,0.011025678718269382,-0.01118653481905751
600,-0.00010516962722453327,0.010935342515033374,-0.01114568176948244
601,-7.877351912112796e-05,0.011002988302143364,-0.011160535340385622
602,-0.00012336446676557036,0.010962256416636831,-0.01120898535016797
603,-7.122798711380026e-05,0.010990146706697169,-0.01113260268092477
604,-0.00010913123142832188,0.010966079008984685,-0.011184341471841327
605,-0.00025713200026699056,0.010833078238696198,-0.011347342239230177
606,-7.975827373816854e-05,0.01098358551326872,-0.011143102060745057
607,-0.00016715647138492286,0.010910280260613883,-0.011244593203383727
608,-9.000304533055342e-05,0.010902917375647548,-0.011082923466308655
609,-0.00017732076125801807,0.010946439414382994,-0.01130108093689903
610,-0.00021529264602080712,0.010824071329295144,-0.011254656621336758
611,-0.00015918674793025036,0.010877678422954624,-0.011196051918815127
612,-2.102757251797031e-05,0.011004773513182868,-0.01104682865821881
613,-0.00012128989664460592,0.010840335188145884,-0.011082914981435096
614,-0.00016943584010226692,0.010964798419634913,-0.011303670099839446
615,-8.925553557050126e-05,0.010934889520675155,-0.011113400591816158
616,-0.00019200853518935507,0.010921769266858491,-0.011305786337237202
617,-7.457579547401608e-05,0.011056858055821054,-0.011206009646769087
618,-0.00011916998216358922,0.010915826538391321,-0.011154166502718499
619,-0.00017379874142632126,0.010844919653693351,-0.011192517136545992
620,-0.00011696948366936981,0.010896003684018432,-0.011129942651357172
621,-0.00018211975097714813,0.010829252930493886,-0.011193492432448182
622,-9.469544769821884e-05,0.010967147528994744,-0.011156538424391182
623,-9.181927466780901e-05,0.010943618880684569,-0.011127257430020188
624,-0.00022996156143633543,0.010791319055283162,-0.011251242178155834
625,-0.00014816364449533938,0.010938535483648069,-0.011234862772638746
626,-7.993113320215419e-05,0.010973898738696128,-0.011133761005100436
627,-0.00011024462178419498,0.010961081554233958,-0.011181570797802347
628,-0.00018024798301053823,0.010856643589111738,-0.011217139555132816
629,-0.00014010331215257217,0.01091528266352522,-0.011195489287830363
630,-0.00020238370064814304,0.01083097526298013,-0.011235742664276415
631,-0.00016788585334968228,0.010921059967579907,-0.011256831674279271
632,-0.0001319412149106686,0.010878246683284024,-0.011142129113105362
633,-0.00011485335490744326,0.010918833930270808,-0.011148540640085695
634,4.183377101155971e-05,0.011038935226333589,-0.010955267684310469
635,-0.00014487945746237548,0.010926016620601367,-0.011215775535526119
636,-0.00014406566843436425,0.010927512957784049,-0.011215644294652776
637,-5.673098633773399e-05,0.011002879748213274,-0.011116341720888741
638,-0.00017914870940497442,0.01088906443771318,-0.01124736185652313
639,-0.00010707824398498153,0.011048286319350174,-0.011262442807320137
640,-8.391286506432768e-06,0.010986623592598615,-0.011003406165611481
641,-0.00016338882107105112,0.010860641367834508,-0.011187419009976612
642,-0.00011212578813671629,0.010934441442889471,-0.011158693019162905
643,-6.849092875292957e-05,0.010891616712236854,-0.011028598569742714
644,-0.0002332099808836448,0.01080017877331616,-0.01126659873508345
645,-8.522730567533563e-05,0.010947596218428097,-0.011118050829778769
646,-0.00010450718551502605,0.010982552877159985,-0.011191567248190036
647,2.1118859659463322e-05,0.01105788959104958,-0.011015651871730653
648,-0.00010272927255652098,0.01085032348212447,-0.011055782027237514
649,-0.00012017929926393495,0.010892434609483335,-0.011132793208011204
650,-0.00014511117708595003,0.010832014058073222,-0.011122236412245122
651,-0.00021728773461838146,0.010821356680435028,-0.011255932149671792
652,-0.00010857853733851628,0.010882984224490069,-0.0111001412991671
653,-0.00016004033974844324,0.01086356361490435,-0.011183644294401236
654,-0.00019154447690095122,0.010854416864712793,-0.011237505818514695
655,-0.00014809421237856768,0.010902601624626439,-0.011198790049383574
656,-4.767103520304771e-05,0.010891407326283555,-0.01098674939668965
657,-5.146354781147814e-05,0.010963765689789256,-0.011066692785412212
658,-0.00030221441688924473,0.010742169246584688,-0.011346598080363176
659,-0.0001110448551090083,0.010928074165255474,-0.011150163875473492
660,-0.00018853998315370292,0.01076032056364265,-0.011137400529950055
661,-5.027617482348016e-05,0.010913925333085373,-0.011014477682732334
662,-9.567958270934343e-05,0.01089274457242233,-0.011084103737841017
663,-0.0001388523943414304,0.010868905457583294,-0.011146610246266156
664,-2.1838482478356363e-05,0.011033753259071123,-0.011077430224027834
665,-0.00024262465618511087,0.01073393558929245,-0.01121918490166267
666,-0.00014996730739289294,0.010849408076808134,-0.01114934269159392
667,-4.024587130278933e-05,0.010971417232116488,-0.011051908974722068
668,-2.5816339445471516e-05,0.0109989159845471,-0.011050548663438043
669,-4.957306058166368e-05,0.010883797470794777,-0.010982943591958104
670,-0.0001663668507770331,0.010909926679348243,-0.01124266038090231
671,-0.00012157858358777689,0.010927352631929923,-0.011170509799105478
672,-5.9455240403685395e-05,0.01093230763347461,-0.01105121811428198
673,-0.00017384730233255927,0.010805155179102357,-0.011152849783767476
674,-7.035390198830511e-05,0.010966100792410607,-0.011106808596387218
675,-0.00015326461745266052,0.010813842341770609,-0.01112037157667593
676,-5.593577078383624e-05,0.01093361454450334,-0.011045486086071012
677,-0.00013766439365342926,0.010858045987685697,-0.011133374774992554
678,-0.00021298176545728794,0.010807259548183876,-0.011233223079098454
679,-0.0001423990424265183,0.010871630222613806,-0.011156428307466843
680,-1.2540301828858175e-05,0.010945585036138102,-0.01097066563979582
681,-0.00010537348353250593,0.010896465504679941,-0.011107212471744954
682,-1.8554315519406597e-05,0.01099095632156881,-0.011028064952607622
683,-0.00015977324492176542,0.01077129500985164,-0.011090841499695171
684,-0.00020690655283900933,0.010874738476209102,-0.01128855158188712
685,-0.0002270739376699008,0.010762323806404598,-0.011216471681744401
686,-0.00010824498501298851,0.010889007293259615,-0.011105497263285592
687,-0.00013132608519100862,0.010842204544346961,-0.011104856714728977
688,-0.00013777503259731832,0.010916527129166425,-0.011192077194361062
689,-6.0010854221193424e-05,0.011007623861127662,-0.011127645569570048
690,-0.0001912188071714217,0.010831545284337663,-0.011213982898680506
691,-0.00014152638008747573,0.010811928777048811,-0.011094981537223764
692,-0.00014221428818751196,0.010852794979392575,-0.011137223555767599
693,-8.297741360167788e-05,0.01094889574020852,-0.011114850567411877
694,-9.744372374833177e-05,0.010878225724723769,-0.011073113172220431
695,-3.975478121664169e-05,0.010933765175589485,-0.011013274738022768
696,-0.00010054028684107079,0.010903273885207124,-0.011104354458889267
697,-0.00011759244949148984,0.010867229030631904,-0.011102413929614885
698,-5.3785653176305456e-05,0.010859041749917999,-0.01096661305627061
699,-0.0001916870499415488,0.01080407978692101,-0.011187453886804108
700,-0.00010161808209770984,0.010921608814175641,-0.011124844978371061
701,2.058234869255924e-05,0.011031438798494036,-0.010990274101108918
702,-0.00010455272634444493,0.010863582581616505,-0.011072688034305396
703,-0.00012514116912495398,0.010866712747656892,-0.0111169950859068
704,-6.98599469361156e-05,0.0108729092927764,-0.01101262918664863
705,-0.00013939718167474787,0.010903703449634039,-0.011182497812983534
706,-0.00011445674239588206,0.010868363288561788,-0.011097276773353551
707,-0.0001907558539842777,0.010748695808475607,-0.011130207516444163
708,-0.0002611074266012038,0.010723881357621168,-0.011246096210823576
709,-9.284546612098766e-05,0.010816647158334813,-0.01100233809057679
710,-3.4106209338707266e-05,0.010936354393815703,-0.011004566812493117
711,-0.00010334276977833594,0.010876250988091446,-0.011082936527648118
712,-0.00014742654559189125,0.010885662613760427,-0.011180515704944211
713,-1.6439078302086016e-05,0.010964353906277034,-0.010997232062881205
714,-7.336727147974303e-05,0.010878308355931279,-0.011025042898890764
715,-0.00017471563419831478,0.010809316559161624,-0.011158747827558253
716,-5.871528877834889e-05,0.01091489363962972,-0.011032324217186418
717,-0.0001418711047692118,0.010840221566022296,-0.01112396377556072
718,-8.995398491981283e-05,0.010863108318939064,-0.01104301628877869
719,-0.0001834729771032263,0.010802085950310538,-0.011169031904516992
720,-8.862746385922458e-05,0.010897233540431171,-0.01107448846814962
721,-0.00023626890368634365,0.010692513744743514,-0.011165051552116202
722,-0.00018093908017408804,0.010811611654736982,-0.011173489815085157
723,-8.13150329977307e-05,0.010977069658390563,-0.011139699724386026
724,-7.06888397105909e-05,0.010881267879553127,-0.011022645558974307
725,-0.0001992623527487348,0.010808876885969215,-0.011207401591466685
726,-0.00016663702753540467,0.010814163485846528,-0.011147437540917338
727,-9.259526525588121e-05,0.010932683831129672,-0.011117874361641434
728,-0.00017243314698063347,0.01074135540533559,-0.011086221699296859
729,-0.00013675783813086,0.01083379191750886,-0.011107307593770578
730,-0.0001457629925066344,0.010816636723964657,-0.011108162708977926
731,-6.891499226837112e-05,0.010892640947731026,-0.011030470932267769
732,-7.765342435814262e-05,0.01089465005661315,-0.011049956905329436
733,-0.0002475623609855805,0.010647770181374536,-0.011142894903345696
734,-0.00011510846368534802,0.010807368394022701,-0.011037585321393397
735,-6.920138149641923e-05,0.010903824077535816,-0.011042226840528654
736,-2.1256370741506025e-05,0.01095848328436998,-0.011000996025852992
737,-6.0055598052946934e-05,0.010862153356807657,-0.010982264552913552
738,-0.0002020268922174801,0.010769336991069803,-0.011173390775504763
739,-0.00018119143897101991,0.010790003980064139,-0.011152386858006179
740,-9.078026568388782e-05,0.010814599641578916,-0.010996160172946693
741,-0.0001860390086063427,0.010793112142467429,-0.011165190159680113
742,-0.0001307409204279731,0.010745727198671727,-0.011007209039527672
743,-0.00015325701742985632,0.010740221359337733,-0.011046735394197446
744,4.309012274322906e-05,0.010982885492633716,-0.010896705247147257
745,-7.897789354529053e-05,0.010888365496939884,-0.011046321284030465
746,-0.0001794506299808026,0.010758270917787296,-0.011117172177748902
747,-3.694569697142768e-05,0.01084457397466693,-0.010918465368609787
748,-0.00016227970905348176,0.010749022811285473,-0.011073582229392438
749,-0.00015284698208775023,0.010774312522661339,-0.011080006486836838
750,-2.9691067395921954e-05,0.010935900040763067,-0.010995282175554911
751,-7.663859404465236e-05,0.010924528650308346,-0.011077805838397651
752,-4.7008384709213475e-05,0.010958472971519778,-0.011052489740938205
753,-0.00016063179975033234,0.010731525034855001,-0.011052788634355664
754,-6.965448060697431e-05,0.010849134380018962,-0.010988443341232912
755,-0.00014466460239537108,0.010767618373200836,-0.011056947577991577
756,-0.0001908333873986152,0.010768355502783291,-0.01115002227758052
757,-3.622496093975062e-05,0.010910140602907946,-0.010982590524787448
758,-7.903331367082311e-05,0.010878638965866072,-0.011036705593207718
759,-3.735828716751647e-05,0.010852761008542705,-0.010927477582877739
760,-0.00011884443350181226,0.010737009090397313,-0.010974697957400938
761,-0.00016987258380081347,0.010786520566715531,-0.011126265734317157
762,-0.0001715288159276996,0.010734000587435934,-0.011077058219291332
763,-6.491263865453661e-05,0.010869946697072088,-0.01099977197438116
764,2.5311830347583625e-05,0.010894651311455632,-0.010844027650760464
765,-0.00016356644607272026,0.010805140123136369,-0.01113227301528181
766,-9.537243476592631e-05,0.010894918010778264,-0.011085662880310116
767,-0.0001306709167989821,0.010784162409581865,-0.011045504243179828
768,-0.00024076539852749666,0.010785641798144292,-0.011267172595199285
769,-0.0001086345345420368,0.010795948023407494,-0.011013217092491569
770,-7.69181514585329e-05,0.010816874243280688,-0.010970710546197755
771,-0.0001022440461395802,0.010810969107110388,-0.011015457199389548
772,-0.00011562662972240761,0.010761307358062439,-0.010992560617507252
773,-9.858111369997489e-05,0.010899160434729148,-0.011096322662129099
774,-6.994273369839395e-05,0.010846311342403134,-0.010986196809799922
775,-4.481901043149362e-05,0.010870753686869948,-0.010960391707732936
776,-0.00015204667981093218,0.010757915306624429,-0.011062008666246294
777,-2.0561746262121795e-05,0.010919952490075916,-0.01096107598260016
778,-0.0001351605825707711,0.010881276780047158,-0.0111515979451887
779,-0.00014859908663153264,0.010768188923928773,-0.011065387097191839
780,-1.4099111131226927e-05,0.010931297391385474,-0.010959495613647929
781,-5.402632593123882e-05,0.010903764843010028,-0.011011817494872506
782,-9.620461291087729e-05,0.010825221250888199,-0.011017630476709953
783,-0.00014507268659412267,0.010776392801958854,-0.0110665381751471
784,-0.00024650511719122157,0.010643042787885032,-0.011136053022267474
785,-0.00013367785572771952,0.010828540190748871,-0.011095895902204311
786,-0.00020168142102344703,0.010664625597494542,-0.011067988439541437
787,-3.694291951140613e-05,0.010881357410453278,-0.01095524324947609
788,-0.00017687268846588642,0.010764163963853652,-0.011117909340785425
789,-0.00014345839213614987,0.010714591178554712,-0.01100150796282701
790,-3.529695574613152e-05,0.010909188746061461,-0.010979782657553725
791,-9.374395885467803e-05,0.01082871679440751,-0.011016204712116867
792,-8.07621926871237e-05,0.010894870440214251,-0.011056394825588498
793,-0.0001923477949641113,0.010747002205037057,-0.011131697794965279
794,-7.546743119731717e-05,0.010841078769034859,-0.010992013631429492
795,-0.0001213983612232003,0.010772322899974965,-0.011015119622421366
796,-0.0001810283653483952,0.010701142602584984,-0.011063199333281775
797,-3.491070904821858e-05,0.010872516860836103,-0.01094233827893254
798,-0.00021190704548220912,0.010752167265975459,-0.011175981356939877
799,-5.098736890472568e-05,0.010880088981763068,-0.010982063719572518
800,-8.602984972564439e-05,0.01084182242677237,-0.011013882126223657
801,-7.359436178293552e-05,0.010797610479998537,-0.010944799203564406
802,-0.00013916234889331373,0.010759240560650002,-0.011037565258436629
803,-0.00012847130838116212,0.010769101379639753,-0.011026043996402078
804,-0.0002460322081113774,0.010687165726804775,-0.011179230143027529
805,-0.00010932162706329698,0.010748960309069267,-0.010967603563195859
806,-4.3266040199078335e-05,0.010816217272211465,-0.010902749352609622
807,-0.0001787849033238238,0.010673356158554638,-0.011030925965202285
808,-3.819796839637315e-05,0.010917193782959507,-0.010993589719752254
809,-0.00017260219634194815,0.010658088313781301,-0.011003292706465198
810,-0.00019644668496805487,0.010688587134499505,-0.011081480504435616
811,-0.0001082468795268147,0.010828328076802105,-0.011044821835855735
812,-2.6295207179191132e-05,0.010842055690180624,-0.010894646104539007
813,-0.00023417383711650812,0.010618200332946881,-0.011086548007179899
814,-0.00016080314923862284,0.010733725888148244,-0.011055332186625489
815,-0.0002000962305381309,0.010697891241915086,-0.011098083702991347
816,-9.27162577704096e-05,0.010817830690505653,-0.01100326320604647
817,-9.04153684772802e-05,0.010772553548436772,-0.010953384285391332
818,-0.00013046486175058718,0.010795402753720807,-0.011056332477221983
819,-7.137924592629767e-05,0.010792370362218475,-0.010935128854071071
820,8.35254093927473e-06,0.010838759822033453,-0.010822054740154905
821,1.7028974774383776e-05,0.010893772709758406,-0.01085971476020964
822,-3.333368569963651e-05,0.010842180761172562,-0.010908848132571834
823,-5.2870462360311096e-05,0.010806411627968204,-0.010912152552688827
824,-0.00025318179190284896,0.010616345294975469,-0.011122708878781166
825,-0.00016502675315438188,0.010719397487752103,-0.011049450994060865
826,-0.0001916662779611368,0.010687961989296321,-0.011071294545218595
827,-0.0001236591143359187,0.010670417748813374,-0.010917735977485212
828,-7.707620637572428e-05,0.010780690776686894,-0.010934843189438343
829,-9.353998879256662e-05,0.010783227615441081,-0.010970307593026215
830,4.790697326573949e-05,0.010938608919390379,-0.0108427949728589
831,-5.6508916996802414e-05,0.010832553818128218,-0.010945571652121821
832,-0.00011997956240265269,0.010804208582413315,-0.011044167707218621
833,-8.312423492066162e-05,0.010820593296383067,-0.01098684176622439
834,2.5355875224287783e-05,0.010907046388203584,-0.010856334637755007
835,-0.00011987779352264967,0.010728044161334849,-0.010967799748380148
836,-0.0001604635366821864,0.010778409312862398,-0.01109933638622677
837,-8.220899739640281e-05,0.010815338209694252,-0.01097975620448706
838,-0.00010666569786197668,0.010766638203733954,-0.010979969599457908
839,-0.00012483240191209794,0.010727898324517175,-0.01097756312834137
840,-4.902043950442088e-05,0.010859746792859804,-0.010957787671868646
841,-8.222110078546753e-05,0.01073815929612056,-0.010902601497691494
842,-8.683958977607252e-05,0.010736112023820576,-0.01090979120337272
843,-0.00012578314419637386,0.010736050670346449,-0.010987616958739198
844,-5.093466775879578e-05,0.010837940067312245,-0.010939809402829835
845,-6.749326234138313e-05,0.010817492983597568,-0.010952479508280334
846,-7.963708155042396e-05,0.010705344043018896,-0.010864618206119742
847,-0.00021969761419344606,0.010639181704308812,-0.011078576932695703
848,-8.130792704339904e-05,0.010775591992944101,-0.0109382078470309
849,-9.337356347357095e-05,0.010758042167266814,-0.010944789294213955
850,-0.00022701367684261232,0.010658906072847632,-0.011112933426532858
851,-0.00017106823368314423,0.010699437227806384,-0.011041573695172672
852,-0.0002638777668912314,0.010572718086992613,-0.011100473620775077
853,-0.0002083027527448897,0.010646628809829016,-0.011063234315318795
854,-6.844523987042119e-05,0.010851719423194841,-0.010988609902935683
855,-0.00016088887808170214,0.010677913808825178,-0.010999691564988583
856,-9.995443443709528e-05,0.010772786999523361,-0.010972695868397551
857,-7.550271980332523e-05,0.010775652239667515,-0.010926657679274164
858,-3.903321648313222e-05,0.010837298744684304,-0.01091536517765057
859,-0.00014154778933246558,0.010707925887504554,-0.010991021466169487
860,-0.00013813004331267352,0.010704455505784553,-0.0109807155924099
861,-0.0002046998475527134,0.010649765081387886,-0.011059164776493312
862,-0.00016259028309013936,0.010709688862030773,-0.011034869428211051
863,-0.00020257816433845606,0.01063420065564029,-0.011039356984317203
864,-0.00011582806946354145,0.010731043354080665,-0.010962699493007747
865,-9.862532344661298e-05,0.010740124631235642,-0.010937375278128868
866,-0.00014054941519181966,0.010712233531810807,-0.010993332362194448
867,-0.00011537822449261644,0.010734746813818741,-0.010965503262803974
868,-0.0001512763502914577,0.010643077029931777,-0.010945629730514692
869,-0.00017605961844612225,0.010722117912594796,-0.01107423714948704
870,-7.458380621769697e-05,0.010729452424734576,-0.010878620037169969
871,-0.00016983700595062136,0.010675550399137848,-0.01101522441103909
872,-5.008856627644359e-05,0.010828506612841484,-0.010928683745394373
873,-9.922480120186836e-05,0.010685044940442551,-0.01088349454284629
874,-6.25263385789772e-05,0.010765879143115305,-0.01089093182027326
875,-9.626679230360918e-05,0.010795044607502203,-0.010987578192109422
876,-0.000253171571330889,0.01055600754543204,-0.011062350688093818
877,-3.897684419173201e-05,0.01083380740537979,-0.010911761093763253
878,-0.0001632038757051725,0.010677020554349423,-0.011003428305759767
879,-9.144888632735408e-05,0.01077546073436292,-0.010958358507017629
880,-5.294313604322243e-05,0.010835572895609534,-0.010941459167695977
881,-0.00013843032302353223,0.010720854825348484,-0.010997715471395548
882,-0.00011350297690691592,0.01078903794339294,-0.011016043897206772
883,-0.00024504603579541607,0.010577864251555618,-0.01106795632314645
884,-0.00012921745718100645,0.010743726407302808,-0.01100216132166482
885,-5.778347506473154e-05,0.010665543634025616,-0.010781110584155078
886,-0.00018445067166707947,0.010676682937768528,-0.011045584281102685
887,-8.779551424876364e-05,0.01070143263020557,-0.010877023658703097
888,-4.5900486702754065e-05,0.010763536846353276,-0.010855337819758785
889,-0.00013554470372691873,0.010660070097205368,-0.010931159504659204
890,-0.00015120373631380906,0.010693525936974462,-0.01099593340960208
891,-8.529031066958545e-05,0.010735490953777556,-0.010906071575116727
892,-0.00014088555879489308,0.010705531857755256,-0.010987302975345042
893,-0.00011023442347507823,0.01073311762341995,-0.010953586470370107
894,-0.00014886350254866983,0.010659236168248057,-0.010956963173345397
895,-2.894016111374998e-06,0.01084445222777185,-0.010850240259994598
896,-0.00012135721482891644,0.010674124355530158,-0.01091683878518799
897,-0.00023989976880464382,0.010559896406603143,-0.01103969594421243
898,-0.0001091234008350512,0.010766227177773495,-0.010984473979443599
899,8.870794907941896e-06,0.010839914247337962,-0.010822172657522076
900,2.0535998504053034e-06,0.01081130470726203,-0.010807197507561218
901,-0.00019535290463693782,0.01053987229314947,-0.010930578102423346
902,-1.9488961452492013e-06,0.010844558202741566,-0.010848455995032065
903,-5.438128588569381e-05,0.010775253199953823,-0.010884015771725212
904,-0.00011088799599312704,0.010609245972923103,-0.010831021964909357
905,-0.00010581934528358917,0.010666540174921418,-0.010878178865488598
906,-0.00012840725331334592,0.01072944528960553,-0.010986259796232222
907,-0.0002579318468289096,0.010554610175897951,-0.011070473869555772
908,-0.00010000913187459544,0.01066807027135942,-0.010868088535108612
909,-0.00012976743356870506,0.010687689145489255,-0.010947224012626664
910,-0.00014299663518484092,0.010659592588766306,-0.010945585859135989
911,-0.00015365426625024942,0.010751435055010472,-0.01105874358751097
912,-5.130974977648551e-05,0.010748727473162648,-0.010851346972715618
913,-0.00016633760197158512,0.010700003843169806,-0.011032679047112975
914,-0.00019707771161768056,0.01064239735064697,-0.01103655277388233
915,-7.585523500759311e-05,0.01073174192729667,-0.010883452397311855
916,-0.00018522427516990994,0.010606028553696295,-0.010976477104036117
917,-0.00012807362982668276,0.010615293870206467,-0.010871441129859834
918,-0.0001190830686181912,0.010683714104080007,-0.01092188024131639
919,-5.4785370604166514e-05,0.010756907801959384,-0.010866478543167718
920,-6.555182569461055e-05,0.010750533928419678,-0.010881637579808898
921,-0.00010959494063858262,0.010684905677914538,-0.010904095559191702
922,-0.0001491212828272119,0.01057941010531286,-0.010877652670967283
923,-0.00018247648496543382,0.010690500501427343,-0.01105545347135821
924,-7.323342328451015e-05,0.010748709084819395,-0.010895175931388416
925,-2.9453583500417445e-05,0.010742920063513099,-0.010801827230513933
926,-0.00015870302328570762,0.010662362802249548,-0.010979768848820964
927,-0.00022056023393443968,0.01059764362328104,-0.011038764091149919
928,-0.00025894025055349883,0.010505298620021022,-0.01102317912112802
929,-0.00019320995998797544,0.010613483555266272,-0.010999903475242224
930,-0.00016411371047260275,0.010627947785864417,-0.010956175206809624
931,-0.000126377013704244,0.010681094484334373,-0.010933848511742863
932,-6.699923399480567e-05,0.010753167346480609,-0.010887165814470221
933,-0.00013377764285971397,0.010600965190515612,-0.010868520476235039
934,-0.00013095034155325734,0.010693078628966254,-0.010954979312072769
935,-8.816938351706351e-05,0.010662639525041536,-0.010838978292075661
936,-0.00017872946334205011,0.010648209208207155,-0.011005668134891254
937,-0.0002096061385886391,0.010615498247929187,-0.011034710525106467
938,-7.840795660601193e-05,0.010687774481230572,-0.010844590394442596
939,-1.3387279966318468e-05,0.01083497431884865,-0.010861748878781285
940,-7.627517693221215e-05,0.010672163017703224,-0.01082471337156765
941,-5.9976996428378125e-05,0.010713331010181302,-0.01083328500303806
942,-9.875646511521564e-05,0.010654885036488588,-0.010852397966719019
943,-0.0002037286519274897,0.010592691336847487,-0.011000148640702466
944,-8.968301929732035e-05,0.010721300560213977,-0.010900666598808619
945,-0.0001430497662870139,0.010676201746419879,-0.010962301278993907
946,-0.00017375083529711543,0.010632964021893626,-0.010980465692487855
947,-0.000132574302295951,0.01063873276666864,-0.01090388137126054
948,-0.00015474655156589507,0.010649918095203437,-0.010959411198335225
949,-9.624036908266734e-05,0.010617393535839483,-0.01080987427400482
950,-0.00013729342416754376,0.010673245014423178,-0.010947831862758264
951,-0.00025897516237313316,0.010479504136707294,-0.010997454461453561
952,-0.00018108801569957335,0.010604723806665195,-0.01096689983806434
953,-8.329324818272836e-05,0.01082076512289263,-0.010987351619258085
954,-6.311124016643802e-05,0.010698814450901581,-0.010825036931234457
955,-0.00018107341473311088,0.010603137135604205,-0.010965283965070427
956,-0.00024074546840992497,0.01059802574959829,-0.011079516686418139
957,-8.416583523901383e-05,0.010718399884547024,-0.010886731555025052
958,-0.00012822984066271638,0.010698640410933467,-0.0109551000922589
959,-0.0002462106699035103,0.010521314562711456,-0.011013735902518475
960,-8.894807977477574e-05,0.010675421476628135,-0.010853317636177686
961,-8.603949691107023e-05,0.01068273371117241,-0.010854812704994552
962,-2.978291320599153e-05,0.010747361464813419,-0.0108069272912254
963,-0.00015591921268857297,0.010594168888335935,-0.01090600731371308
964,-0.000213081070570008,0.010485347629686592,-0.010911509770826609
965,-6.983660307337662e-05,0.010708291816981923,-0.010847965023128675
966,1.619791699488237e-05,0.0108224902210699,-0.010790094387080137
967,-6.381066668498407e-05,0.010752891569603306,-0.010880512902973274
968,-0.00013148137038242633,0.010619249771306617,-0.01088221251207147
969,-8.805939724361217e-05,0.010683886488285764,-0.01086000528277299
970,-9.48215432556355e-05,0.0107115712211318,-0.01090121430764307
971,-3.09657489851324e-05,0.010710205618767166,-0.01077213711673743
972,-8.758369927934484e-05,0.010637280042769122,-0.010812447441327812
973,-8.564671404695954e-05,0.010604822693112309,-0.010776116121206226
974,-4.6659395310961674e-05,0.010655650985426781,-0.010748969776048705
975,-9.67993395229285e-05,0.010640142343570068,-0.010833741022615926
976,-0.00014802402826701128,0.01067739248616979,-0.010973440542703813
977,-0.00015037831431387593,0.010626348203798458,-0.010927104832426211
978,-0.00020968063744083537,0.010508516802989509,-0.010927878077871178
979,-2.7873967874855094e-05,0.010713226462900476,-0.010768974398650185
980,-0.00013116385015270616,0.010664608197484934,-0.010926935897790344
981,-0.00013193669146651824,0.010606514296042698,-0.010870387678975735
982,-9.20396227166233e-05,0.010635416424148272,-0.010819495669581519
983,-0.00010805564049934832,0.010615837054714037,-0.010831948335712735
984,-0.00016671150072593435,0.010524001622313336,-0.010857424623765205
985,-8.287172389540311e-05,0.010656063857119074,-0.010821807304909881
986,-0.00010208618247591103,0.010680286547923811,-0.010884458912875632
987,-0.0001435190947231161,0.010577187066993857,-0.01086422525644009
988,-0.00010451735355541243,0.0106306675478367,-0.010839702254947525
989,-0.00019745929936783015,0.010544769788738865,-0.010939688387474524
990,-0.00013972125053714985,0.010619411222288922,-0.010898853723363224
991,-6.429217047393767e-05,0.010708800793918243,-0.010837385134866118
992,-0.00015568567819822178,0.01068207291864716,-0.010993444275043606
993,-0.00011713710802410222,0.010640833928461598,-0.010875108144509801
994,-8.622122377840897e-05,0.010703904174220551,-0.010876346621777368
995,-0.00011158343954992702,0.010698882316948793,-0.01092204919604865
996,-0.00010285738269908884,0.010670928615812363,-0.01087664338121054
997,-9.953934789875281e-05,0.010601546308969801,-0.010800625004767306
998,-3.2949382886777926e-05,0.010726532053148396,-0.010792430818921953
999,-8.736422591982327e-05,0.01061839179295914,-0.010793120244798789
1000,-5.7250538844446286e-05,0.010687373882330212,-0.010801874960019105
1001,-2.152548728740678e-05,0.01070817701843576,-0.010751227993010572
1002,-4.265941425114215e-05,0.01064763281912588,-0.010732951647628166
1003,-3.125102276173171e-05,0.010734614471500835,-0.010797116517024297
1004,-0.00017642207715812364,0.010541508747673409,-0.010894352901989658
1005,-0.00015286790689244192,0.010584615647797259,-0.010890351461582144
1006,-0.00016077101471468678,0.010513324442685467,-0.01083486647211484
1007,-0.0001265612295904655,0.010583103752535692,-0.010836226211716623
1008,-0.0001500016078925,0.010593583425554215,-0.010893586641339216
1009,-3.512921950629691e-05,0.010750199562271466,-0.01082045800128406
1010,-0.00019047024793593566,0.010521181155033803,-0.010902121650905674
1011,-0.00018344168628754348,0.010562452647551497,-0.010929336020126584
1012,-0.00011742949713790582,0.010623068627835202,-0.010857927622111014
1013,-1.7663333409096305e-05,0.010739907963477232,-0.010775234630295425
1014,-7.42567088756693e-05,0.010646551579967497,-0.010795064997718836
1015,-0.00017647265881090722,0.010525458973566843,-0.010878404291188658
1016,1.4513207811121059e-05,0.010656838076486078,-0.010627811660863835
1017,-7.278407663666514e-05,0.010663908929672707,-0.010809477082946037
1018,-0.00015620994384561205,0.01052734255065629,-0.010839762438347514
1019,-5.2899061178355e-05,0.010620706034445765,-0.010726504156802473
1020,-4.9128278850703786e-05,0.010634178790448987,-0.010732435348150394
1021,9.85797450001899e-06,0.010741595658811193,-0.010721879709811154
1022,-5.326192373086973e-05,0.010668081302490364,-0.010774605149952104
1023,-0.00016166642139812305,0.0105887291540945,-0.010912061996890744
1024,-8.496089475553663e-05,0.01059103671231255,-0.010760958501823625
1025,-0.00012968059668761627,0.010544027697256755,-0.010803388890631987
1026,-9.852581725567524e-05,0.01061255032725958,-0.01080960196177093
1027,-0.00019215495535927112,0.010519140384949732,-0.010903450295668273
1028,-0.00019814191717302046,0.010577180530779447,-0.010973464365125488
1029,-7.886800861849859e-05,0.010660205762593824,-0.010817941779830823
1030,-0.00013965802154119398,0.01058599090173638,-0.010865306944818767
1031,-0.0001386102601397795,0.010559890400509803,-0.010837110920789364
1032,-2.627058657498692e-05,0.01067287311606811,-0.010725414289218083
1033,-0.0001012579269506402,0.010572890751921882,-0.010775406605823162
1034,-0.0001459518667903601,0.010542276977365674,-0.010834180710946394
1035,-0.000149423753811335,0.010574581527421117,-0.010873429035043788
1036,-0.00013890628128131505,0.010609373021704657,-0.010887185584267288
1037,-6.639659611668945e-05,0.010668676369855972,-0.01080146956208935
1038,-4.819310124403636e-06,0.010655723336239443,-0.01066536195648825
1039,-9.451365980865776e-05,0.010633159288059562,-0.010822186607676879
1040,-0.00012917953635216707,0.010647244570706836,-0.010905603643411171
1041,-0.00011757834575146708,0.010537544124267207,-0.010772700815770142
1042,-6.481104287608806e-05,0.010635781753308227,-0.010765403839060403
1043,-0.000123064651187533,0.010619646910372408,-0.010865776212747475
1044,-0.00020547086892297876,0.010434502609519053,-0.01084544434736501
1045,-0.00013191974524151198,0.01049838086815046,-0.010762220358633483
1046,-0.0002037880915078865,0.01051125682273119,-0.010918833005746963
1047,-0.00015274492841192033,0.010486977149071444,-0.010792467005895284
1048,-6.467607339875115e-05,0.010639062213377086,-0.01076841436017459
1049,-3.0307056617546287e-05,0.010676849511782773,-0.010737463625017865
1050,-0.00013331594286175092,0.010657891730694381,-0.010924523616417882
1051,-0.00011531668610249528,0.01058146097359611,-0.0108120943458011
1052,-8.414463698407845e-05,0.010639117953957245,-0.0108074072279254
1053,-9.584553393435479e-05,0.010560789011167387,-0.010752480079036095
1054,-4.686464174934482e-05,0.010674931063948836,-0.010768660347447527
1055,-0.0001728402630656806,0.01057073568924551,-0.010916416215376873
1056,-3.122525788485906e-05,0.010689378495052316,-0.010751829010822033
1057,-4.142238822540576e-05,0.010640679150074512,-0.010723523926525324
1058,-8.608324388870927e-05,0.010585457829434722,-0.010757624317212139
1059,-0.00013494891551535135,0.01061827367753917,-0.010888171508569874
1060,-0.0001791934565044454,0.010437539966949778,-0.010795926879958668
1061,-5.947514306076964e-05,0.010581790074619724,-0.010700740360741264
1062,-6.505842032196392e-05,0.010590156158594264,-0.010720272999238193
1063,-0.00015219634529210866,0.010652854679017106,-0.010957247369601325
1064,-8.8609916263339e-05,0.010651740769710871,-0.01082896060223755
1065,-2.9307057285156273e-05,0.01057760674729072,-0.010636220861861034
1066,-0.0001185410679288178,0.010549180159850935,-0.010786262295708572
1067,-8.020044207365414e-05,0.010708270355047346,-0.010868671239194655
1068,-1.4572325425312315e-05,0.010690678328228401,-0.010719822979079027
1069,-9.752095870618592e-05,0.010539672747703826,-0.010734714665116198
1070,-0.00012454560209400513,0.010550078309737027,-0.010799169513925037
1071,-4.0609887335330996e-05,0.010620142194183864,-0.010701361968854526
1072,-0.0001012543812659732,0.010525836068677637,-0.010728344831209585
1073,-0.0001778111704078406,0.010528654118722858,-0.01088427645953854
1074,-5.7368725405060405e-05,0.010574647406660231,-0.010689384857470353
1075,-0.00017609257259624015,0.010479403467213474,-0.010831588612405955
1076,-0.00011823504047667032,0.010510486643492387,-0.010746956724445728
1077,6.895651421470459e-06,0.010647124083730336,-0.010633332780887395
1078,-6.182463029165647e-05,0.010592682814346962,-0.010716332074930274
1079,-0.000148221374008425,0.010562761642739161,-0.010859204390756012
1080,-0.00017667235420971118,0.010474549978491827,-0.01082789468691125
1081,-1.8169411089831543e-05,0.010613122563079589,-0.01064946138525925
1082,-6.33325077765089e-05,0.010661483773102791,-0.01078814878865581
1083,-0.00015423124412365733,0.010506855008940903,-0.010815317497188216
1084,-0.00013244932162381886,0.010519136686258411,-0.01078403532950605
1085,-6.870981612730529e-05,0.0106633521607872,-0.01080077179304181
1086,-0.00017817448792021423,0.010475985227499348,-0.010832334203339776
1087,-4.722595583098842e-07,0.01066896632573438,-0.010669910844851001
1088,-0.0001489365210436548,0.010540251679249865,-0.010838124721337175
1089,-0.0001052578353168524,0.010494428734968626,-0.010704944405602332
1090,-8.33725984677545e-05,0.010535799895620547,-0.010702545092556056
1091,-2.5862607776158097e-05,0.010587010027458472,-0.010638735243010787
1092,-0.00016547851918457258,0.010529374646161173,-0.010860331684530317
1093,-0.00014392654905935612,0.01054492191615299,-0.010832775014271703
1094,-0.0001336530572043025,0.01046050984967179,-0.010727815964080395
1095,-8.378047830720729e-05,0.010647365848319799,-0.010814926804934212
1096,2.9063742629373066e-06,0.010697102487848728,-0.010691289739322854
1097,-0.0001395166458686898,0.010510171575401206,-0.010789204867138585
1098,-0.00011555060803631545,0.010556519732773837,-0.010787620948846466
1099,-0.00015437286968545167,0.010554408590174777,-0.01086315432954568
1100,-5.094160911565602e-05,0.010646580791126702,-0.010748464009358014
1101,-0.0002110690028107822,0.010403853824088932,-0.010825991829710497
1102,-0.00010331938066815938,0.010545726529942036,-0.010752365291278355
1103,-0.0001084932912486945,0.010558633862414325,-0.010775620444911715
1104,-7.9022201627059e-06,0.01068803834690215,-0.010703842787227563
1105,-0.00020752016368529646,0.010477611281651904,-0.010892651609022499
1106,-0.00014451353109254205,0.010465432648554651,-0.010754459710739735
1107,-8.29860117736598e-05,0.010567357512309757,-0.010733329535857077
1108,-0.00015887873923812508,0.01045610555224412,-0.01077386303072037
1109,-7.732190562335415e-05,0.010598436343277479,-0.010753080154524187
1110,-1.4914855622039413e-05,0.010579989373281978,-0.010609819084526058
1111,-0.00015027750755067405,0.010501396565896584,-0.010801951580997933
1112,-0.00014970273040034484,0.01048177537937404,-0.010781180840174728
1113,-0.00014437695753725499,0.010507858673775445,-0.010796612588849954
1114,-0.00010342011631219579,0.010598675407657191,-0.010805515640281583
1115,-0.00010310841480387596,0.010481897421661654,-0.010688114251269407
1116,-0.00013685263933099168,0.010523097756499386,-0.010796803035161371
1117,-5.426047475587672e-05,0.010568266170380184,-0.010676787119891938
1118,-0.0002533446177507579,0.010401844403499306,-0.01090853363900082
1119,-4.902846626471756e-05,0.010572999110442141,-0.010671056042971576
1120,-8.749820465267798e-05,0.010571743517084453,-0.01074673992638981
1121,-0.00014304817552685927,0.010515809946620543,-0.01080190629767426
1122,-8.848446666238278e-05,0.010577779310211666,-0.01075474824353643
1123,-0.00020627193031334313,0.01042098911525174,-0.010833532975878427
1124,-0.00021132662154304133,0.010428487252819738,-0.010851140495905819
1125,-0.0001540195416568149,0.010514277215325782,-0.010822316298639412
1126,-9.806098980698558e-06,0.010623305258494578,-0.010642917456455974
1127,-0.00015626438909776598,0.010471139248628754,-0.010783668026824286
1128,-2.5796400735428654e-05,0.010675742748585418,-0.010727335550056276
1129,-0.00019623631091510938,0.010462513286419338,-0.010854985908249555
1130,-6.245462788312811e-05,0.010562905753604404,-0.010687815009370659
1131,-2.0007235655021498e-05,0.010584589426137162,-0.010624603897447207
1132,-9.01775038069085e-05,0.010608517977610046,-0.010788872985223862
1133,-0.00022179547801994435,0.010449296884843817,-0.010892887840883707
1134,-4.3525825767383245e-05,0.010567678403582602,-0.010654730055117367
1135,-4.3413859268023534e-05,0.010554740687212747,-0.010641568405748794
1136,-8.617050295203525e-05,0.01060059263353205,-0.010772933639436122
1137,-0.00014762937021591633,0.010510466626342418,-0.010805725366774252
1138,-0.00020376456235100484,0.010334162218723277,-0.010741691343425286
1139,-6.38140536325481e-05,0.010545887473230098,-0.010673515580495195
1140,-3.943420766328958e-05,0.01067778597597628,-0.010756654391302857
1141,-0.00019476165201132007,0.010456462245235646,-0.010845985549258285
1142,-7.145684162902209e-05,0.010493513015816245,-0.01063642669907429
1143,-0.00013069600998693483,0.010535318383972831,-0.0107967104039467
1144,-3.007480259601753e-05,0.010560282961537007,-0.010620432566729041
1145,-0.0002725671985288464,0.010307945113467935,-0.010853079510525627
1146,-8.084607741807006e-05,0.010485377593665609,-0.010647069748501747
1147,-0.00014496930181320187,0.010491100042707348,-0.01078103864633375
1148,-0.00018225453724502036,0.010483587007619102,-0.010848096082109144
1149,-0.0001502548009739668,0.010397258618476355,-0.010697768220424288
1150,-0.00014838393840760486,0.010347336931001918,-0.010644104807817129
1151,-8.120513049270005e-05,0.01056021189291749,-0.010722622153902892
1152,-0.0001875717795215509,0.010460670383019094,-0.010835813942062195
1153,-0.0001583213191063089,0.010482362157652511,-0.010799004795865128
1154,-0.00013355169911073202,0.010460013500073214,-0.010727116898294678
1155,-8.834198557975545e-05,0.010465597672280986,-0.010642281643440497
1156,-9.301970952279943e-05,0.010529304308455835,-0.010715343727501435
1157,-4.208162988613823e-05,0.010622616450343647,-0.010706779710115922
1158,-0.00017389207458274906,0.01040425960193882,-0.01075204375110432
1159,-9.532739550248668e-05,0.010497633590800278,-0.01068828838180525
1160,-8.284472308011837e-05,0.010508011462062152,-0.01067370090822239
1161,-0.00022849553730069173,0.010332878778625085,-0.01078986985322647
1162,-0.0002139858889149366,0.010448052104320356,-0.010876023882150228
1163,-0.00016771721198905433,0.010470983503863414,-0.010806417927841523
1164,-0.0002119874825813775,0.010398610737079077,-0.010822585702241833
1165,-9.251124718265761e-05,0.010530653228118674,-0.01071567572248399
1166,-9.151956011074301e-05,0.010548287873016102,-0.010731326993237587
1167,-0.0001320881084141504,0.010459277755454017,-0.010723453972282316
1168,-0.0001118263171902068,0.010468239398953355,-0.01069189203333377
1169,-0.0001774526744797879,0.01042448866491413,-0.010779394013873705
1170,-0.00015258220155497557,0.010410076788717894,-0.010715241191827846
1171,-6.995623731616198e-05,0.010557977352036334,-0.01069788982666866
1172,-9.539113535241257e-05,0.010543804045905783,-0.010734586316610607
1173,-0.0001334046856727914,0.010467741772373411,-0.010734551143718993
1174,-0.00011235665509344823,0.010512010372849235,-0.01073672368303613
1175,-8.82568279988459e-06,0.010611607397762944,-0.010629258763362714
1176,-6.834947408615962e-05,0.010583666408118681,-0.010720365356291001
1177,-0.00015300881289548353,0.010462172435179017,-0.010768190060969983
1178,-0.0001553077566742369,0.010412258768788376,-0.01072287428213685
1179,-0.00014653431155051922,0.010531518938351749,-0.010824587561452789
1180,-0.00011260165101756499,0.01056154850429982,-0.01078675180633495
1181,-7.395095952461912e-05,0.010510998056561168,-0.010658899975610406
1182,-4.8849893791565376e-05,0.010577428220383562,-0.010675128007966692
1183,-7.973594257086069e-05,0.010598452109620345,-0.010757923994762067
1184,-0.0002333570260407425,0.010352115779509468,-0.010818829831590953
1185,-8.850368462946325e-05,0.01050382735640857,-0.010680834725667495
1186,-0.00011044877235366418,0.010484675958744838,-0.010705573503452167
1187,-0.00014864507371598344,0.010408953921185649,-0.010706244068617617
1188,-0.0002315257309626846,0.01036385278423799,-0.010826904246163359
1189,-4.282306611084028e-05,0.010542740821832434,-0.010628386954054114
1190,-0.00025764278259493356,0.010330360306414235,-0.010845645871604102
1191,-4.7147984527038055e-05,0.010536914214744609,-0.010631210183798687
1192,-0.00016203427058166287,0.010451660939708843,-0.01077572948087217
1193,-3.1995988395153105e-05,0.010567903001910597,-0.010631894978700904
1194,-0.00014105129349809066,0.010459847430477509,-0.01074195001747369
1195,-4.583868013220037e-05,0.010505714535500895,-0.010597391895765295
1196,-0.00013913035474427088,0.01037236584261822,-0.010650626552106763
1197,-6.467649343862362e-05,0.010503010536370296,-0.010632363523247541
1198,-7.176940691356426e-05,0.010527071281139415,-0.010670610094966544
1199,-0.0001284487371026421,0.010452902210504744,-0.010709799684710029
1200,-0.0001453991831308512,0.010462738273031534,-0.010753536639293237
1201,-1.8735486895563082e-05,0.010542708938400057,-0.010580179912191182
1202,-5.781182977469246e-05,0.01048223755156736,-0.010597861211116746
1203,-0.00013951562399633423,0.010418178583640135,-0.010697209831632802
1204,-0.00013255461969909464,0.010439606052258786,-0.010704715291656975
1205,3.6031503941249124e-05,0.010577713344375005,-0.010505650336492508
1206,-0.00011005357202082178,0.010451506598604884,-0.010671613742646528
1207,-8.64486486905848e-05,0.010472689818916867,-0.010645587116298037
1208,-0.00018235615420758176,0.010310620355018086,-0.01067533266343325
1209,-0.00010801468893250822,0.010390596675239503,-0.01060662605310452
1210,-0.00019494544323757018,0.010332275991790364,-0.010722166878265504
1211,-0.0001448553452590694,0.010412108240639914,-0.010701818931158052
1212,-0.00011264463892884073,0.010440328089828187,-0.010665617367685868
1213,-0.00015927113733768674,0.010400607588739707,-0.010719149863415081
1214,-0.00011540294363666648,0.010508232709550201,-0.010739038596823533
1215,-0.00011422333843078448,0.01051504337440339,-0.01074349005126496
1216,-0.00012437281384590856,0.010418227698384467,-0.010666973326076284
1217,-0.0001607132700490503,0.010451379878705713,-0.010772806418803814
1218,-7.56994593509868e-05,0.010467177506765325,-0.010618576425467298
1219,-9.28342619874291e-05,0.01042369805428639,-0.010609366578261246
1220,-7.98891311624958e-05,0.010516591184051828,-0.010676369446376819
1221,-0.00023631134864964914,0.01040419175676107,-0.010876814454060368
1222,-3.439244194016635e-05,0.01052376702199932,-0.010592551905879653
1223,4.353431961261118e-05,0.010608223719203443,-0.01052115507997822
1224,-8.44447787729102e-05,0.010442614059351209,-0.01061150361689703
1225,-8.754955277219943e-05,0.010474241831811091,-0.010649340937355489
1226,-0.0001258032843380875,0.010390584020658587,-0.01064219058933476
1227,-0.00011570488304179938,0.010420188693513317,-0.010651598459596914
1228,-0.00017440908834750988,0.010404524323950923,-0.010753342500645944
1229,-3.6265533219464824e-05,0.010519956752295202,-0.01059248781873413
1230,-7.307746280805485e-05,0.010431555358385575,-0.010577710284001686
1231,-5.793718145076795e-05,0.01045234498738432,-0.010568219350285858
1232,-0.00018690663228101588,0.010387429647493665,-0.010761242912055697
1233,-9.473415830114469e-05,0.010467126137053136,-0.010656594453655424
1234,-0.00010423528322402906,0.010420000350312248,-0.010628470916760306
1235,-9.366019765170914e-05,0.010489153707337386,-0.010676474102640806
1236,-9.390893374923895e-05,0.010451135842920942,-0.01063895371041942
1237,-0.00010487971182171599,0.010428385577983252,-0.010638145001626685
1238,-0.00014700898724684256,0.01038502182501534,-0.010679039799509025
1239,-0.00015759331635214167,0.010343379784423606,-0.010658566417127889
1240,-2.5948239079785618e-05,0.010462164393081546,-0.010514060871241116
1241,-0.00019923213713248474,0.010312126141278577,-0.010710590415543546
1242,-3.220416543287222e-05,0.010548188889052955,-0.010612597219918697
1243,-5.4832560770958016e-05,0.010473526041535158,-0.010583191163077075
1244,-0.00026082585147932147,0.010273789926856682,-0.010795441629815326
1245,-9.372182007067481e-05,0.010430602488076337,-0.010618046128217686
1246,-0.00011854571214026195,0.010387474328011423,-0.010624565752291945
1247,-0.0001750176467582705,0.010390043983299915,-0.010740079276816455
1248,-0.00011557188246771808,0.010420129424920595,-0.010651273189856033
1249,-0.00016353017347867321,0.010405688635115802,-0.010732748982073147
1250,-9.646131000186708e-05,0.01035634404632801,-0.010549266666331745


==> fig/data/bacf/acf_gibbs_inner_4_1.csv <==
x,y,upper,lower
1,-5.21493253189237e-05,0.011697692083228682,-0.01180199073386653
2,-0.00020704075440210965,0.011358245700319666,-0.011772327209123884
3,-0.0002699052977401529,0.011338616410401767,-0.011878427005882073
4,-6.620609364133299e-05,0.011538127341415556,-0.011670539528698223
5,-0.00035719705727054547,0.011210295034660677,-0.01192468914920177
6,-0.00022803177638466607,0.011426446143224765,-0.011882509695994099
7,3.515339868815994e-05,0.011592609259773042,-0.011522302462396721
8,-0.00021609848834227337,0.011243146758970177,-0.011675343735654726
9,6.992836013906805e-05,0.011590817900158581,-0.011450961179880445
10,-7.723485339933803e-05,0.011389125115460478,-0.011543594822259154
11,-0.00011755321866111037,0.011438929562878555,-0.011674036000200777
12,-0.00012678910288863984,0.011427163066702469,-0.011680741272479747
13,-0.00026924546408671246,0.011342537735911812,-0.011881028664085238
14,4.876861630057406e-05,0.011685050635707442,-0.011587513403106294
15,-0.0002068425960794712,0.011250803445147433,-0.011664488637306375
16,-9.682641458077167e-05,0.011339454366774599,-0.011533107195936143
17,-0.00013111232329972078,0.011551763079005023,-0.011813987725604465
18,-0.000123056798449128,0.011341394243109372,-0.011587507840007628
19,-7.56930143153637e-05,0.011367363112420812,-0.011518749141051539
20,-0.000158256520978605,0.011448939053578404,-0.011765452095535613
21,-5.6785582107935536e-05,0.011438910982032228,-0.011552482146248098
22,-0.0003500197270261949,0.011263015387615555,-0.011963054841667944
23,-0.0002507121489517655,0.011262202480724449,-0.01176362677862798
24,-0.0001302787570610585,0.011385799848936519,-0.011646357363058637
25,-0.00028858210793609334,0.011130815626293917,-0.011707979842166103
26,6.664544739599723e-05,0.011625256088043037,-0.011491965193251042
27,5.8678215844381366e-05,0.011635107848759681,-0.011517751417070917
28,-0.0001295467387934899,0.011489733706276463,-0.011748827183863442
29,-0.0002164944597468564,0.011339999793989024,-0.011772988713482736
30,-5.681458219575527e-05,0.011463363951742151,-0.011576993116133662
31,0.00013251487947444528,0.01168620362545841,-0.01142117386650952
32,2.7559981290522728e-05,0.011521795067740972,-0.011466675105159927
33,-0.00013815015605233547,0.011355460010333374,-0.011631760322438046
34,6.972970707982688e-05,0.011592189479744436,-0.011452730065584784
35,-0.00011544218761704019,0.011471923632189674,-0.011702808007423755
36,-0.00016266757020154984,0.011321331678947565,-0.011646666819350664
37,-5.175042786633095e-05,0.011271105413084084,-0.011374606268816746
38,-0.00013882837068081945,0.011303163377359994,-0.011580820118721634


==> fig/data/bacf/acf_gibbs_inner_4_2.csv <==
x,y,upper,lower
1,-0.00020828220643448665,0.013973425831361247,-0.01438999024423022
2,-7.054362970699716e-05,0.01202812102812033,-0.012169208287534325
3,-0.0001956221816319248,0.01150292244428087,-0.011894166807544718
4,-4.1639379032778016e-05,0.011576426514580823,-0.01165970527264638
5,-0.000248306330055989,0.011273529977387887,-0.011770142637499866
6,-0.00019013521990067942,0.011406664739396727,-0.011786935179198087
7,-1.8742059274805565e-06,0.011462597576386917,-0.011466345988241878
8,-0.00023212069280825984,0.011266931725288325,-0.011731173110904844
9,6.909213251365436e-05,0.011527393147208747,-0.011389208882181439
10,-0.00019221537438149613,0.01124672287817339,-0.011631153626936381
11,-4.8554266437081216e-05,0.011536854970145675,-0.011633963503019838
12,-0.00011377078175892417,0.011401704080061484,-0.011629245643579332
13,-0.0002569990520167616,0.011387179547032411,-0.011901177651065934
14,0.00019104130365691204,0.011799459009067356,-0.011417376401753533
15,-0.00015848272525211554,0.011335074822644247,-0.011652040273148477
16,6.342543211184561e-05,0.011648565241449568,-0.011521714377225878
17,-0.00015075745661933436,0.011510478401267033,-0.0118119933145057
18,2.305547970870003e-05,0.01161914196069234,-0.011573031001274938
19,1.006722174146846e-05,0.0115593539320274,-0.011539219488544463
20,-0.00013735257543255752,0.011509068112942248,-0.011783773263807364
21,5.824179481227844e-05,0.011442462911527146,-0.011325979321902588
22,-0.00028923988256704825,0.011357350698546383,-0.011935830463680481
23,-0.0002338443817694488,0.011386078064874705,-0.011853766828413602
24,-0.00019634908165307193,0.011408107300905513,-0.011800805464211656
25,-0.00035821580929324207,0.011058370031971862,-0.011774801650558346
26,6.454268835378843e-05,0.011643231226730767,-0.01151414585002319
27,6.628747338255199e-05,0.01171272376184789,-0.011580148815082786
28,-0.00016234723000810723,0.01137724886800031,-0.011701943328016523
29,-0.00013858025813478762,0.011332175232571793,-0.011609335748841368
30,-0.0001260365204737642,0.011429098437386207,-0.011681171478333736
31,0.00017940321298875767,0.011571776112570464,-0.011212969686592947
32,0.00010261318539845425,0.01168590669688302,-0.01148068032608611
33,-0.00013903290755827263,0.011268055841982533,-0.011546121657099078
34,8.137983131629257e-05,0.011583823681520028,-0.011421064018887442
35,-5.025097743036334e-05,0.011560313201866219,-0.011660815156726947
36,-0.00020128678682802278,0.011172027562465957,-0.011574601136122003
37,-0.00015902297826695159,0.011147565125274777,-0.01146561108180868
38,-0.000238378058849298,0.011218244660744912,-0.011695000778443508


==> fig/data/bacf/acf_gibbs_inner_4_3.csv <==
x,y,upper,lower
1,-6.245654182986658e-05,0.012338846258665869,-0.012463759342325601
2,3.188302813003462e-05,0.011688055083489824,-0.011624289027229754
3,-5.9400445708772706e-05,0.011401731550269514,-0.01152053244168706
4,-4.072680206516562e-05,0.011486990758709901,-0.011568444362840232
5,-0.00018222559842541962,0.011346087911530483,-0.011710539108381322
6,-0.00014608104902477266,0.011491568591664371,-0.011783730689713917
7,-6.243348711224774e-05,0.01144966223486811,-0.011574529209092604
8,-6.06951553018319e-05,0.01132338605311642,-0.011444776363720084
9,-0.00014325664602687208,0.011479359242124827,-0.011765872534178571
10,-0.00012737010186850297,0.01142591343560278,-0.011680653639339787
11,-0.0002247306425871349,0.0112668491318253,-0.011716310416999571
12,-0.00015902448472961974,0.01122333130839909,-0.01154138027785833
13,-9.234546135343558e-05,0.011450994471284717,-0.011635685393991587
14,-0.00017672408559452968,0.011394550236820566,-0.011747998408009625
15,-0.00031078163600750213,0.011089008641514445,-0.011710571913529448
16,-0.00013125923766970222,0.011412450460776151,-0.011674968936115554
17,-0.0001614356479188447,0.011445273180155693,-0.011768144475993383
18,-0.00027320615679044327,0.011183985965285508,-0.011730398278866395
19,-0.00015789636014364923,0.011381651833001686,-0.011697444553288984
20,-0.0002540952005400333,0.011342511809252009,-0.011850702210332076
21,-1.3983442038368586e-05,0.01150904600999964,-0.011537012894076376
22,-3.3453292358132745e-05,0.011529031145665523,-0.01159593773038179
23,4.10576307175905e-05,0.011612178141844348,-0.011530062880409168
24,-0.00011003452605815817,0.011340727845770511,-0.011560796897886829
25,-0.00021674175466845322,0.011167607639646127,-0.011601091148983035
26,-0.00022028276754692424,0.011105436165478407,-0.011546001700572255
27,-0.0002953115515144607,0.011275355609688566,-0.011865978712717487
28,-0.0001582919426748687,0.011494514861844806,-0.011811098747194543
29,-6.425629968493667e-05,0.011442916841837542,-0.011571429441207415
30,-0.0002401967258736529,0.0111791994696298,-0.011659592921377105
31,-0.0002044076839723525,0.011336377986413211,-0.011745193354357917
32,7.441909992711576e-05,0.011636361708150711,-0.011487523508296479
33,-0.00020070595289742568,0.01127531602305588,-0.01167672792885073
34,8.66591863673277e-05,0.011670524297277085,-0.01149720592454243
35,-0.00023415433589861912,0.011203669347850925,-0.011671978019648161
36,-0.00010171425175265472,0.011500235359294314,-0.011703663862799623
37,-9.246690542198709e-05,0.011479942387275477,-0.01166487619811945
38,-0.00018964955712563617,0.011403651409710426,-0.011782950523961697


==> fig/data/bacf/acf_gibbs_inner_4_4.csv <==
x,y,upper,lower
1,-0.00018715427039137886,0.016153902802598714,-0.01652821134338147
2,-0.00016781785599978986,0.01428957764371748,-0.014625213355717058
3,-0.0003185464260162947,0.01299107935108552,-0.013628172203118108
4,-5.632138930242991e-05,0.012674000720979536,-0.012786643499584397
5,0.00010047432554754094,0.012471956854728999,-0.012271008203633915
6,-0.00017696052812435188,0.01206234959564156,-0.012416270651890264
7,-0.0001696073545301083,0.011845873192774357,-0.012185087901834575
8,-0.00011694322685901113,0.011628366438538235,-0.011862252892256255
9,-0.0003652176794539935,0.011396791303612503,-0.012127226662520491
10,-0.00012373317463292962,0.011423132650681463,-0.01167059899994732
11,-4.5572239180589366e-05,0.011631018299447448,-0.011722162777808626
12,-0.00012381826539078458,0.011666027353356475,-0.011913663884138045
13,-0.00016446847304666285,0.01146031886605908,-0.011789255812152406
14,-0.00026258907516373545,0.011289822772284528,-0.011815000922611998
15,-0.00010858262169215281,0.011409628379511375,-0.01162679362289568
16,-7.44723024938911e-05,0.011609451017550792,-0.011758395622538576
17,-0.00010344186164580715,0.011545865885109027,-0.011752749608400642
18,-0.00014560889420635445,0.011323181593782353,-0.011614399382195063
19,-0.00018020031137326196,0.011378754039307853,-0.011739154662054378
20,-6.723590045274241e-05,0.01150961798934629,-0.011644089790251775
21,-2.956504708632101e-05,0.01161333082650266,-0.011672460920675302
22,-5.1196550185444644e-05,0.011459053686316513,-0.0115614467866874
23,-6.788592931844608e-05,0.011343679013525234,-0.011479450872162124
24,1.0360494629536566e-05,0.01161816367913519,-0.011597442689876118
25,-0.0001311390700631907,0.011363644844405408,-0.011625922984531788
26,-0.0002572673757601702,0.011221607007001868,-0.011736141758522207
27,-0.0001918046911929233,0.011410484202121367,-0.011794093584507212
28,-8.018686812147489e-06,0.011405979938400453,-0.011422017312024748
29,-0.00021718758854398078,0.01136354936752829,-0.011797924544616253
30,-2.2426397908406066e-05,0.01139821721706515,-0.011443070012881962
31,0.00010189396484218805,0.011757683199327051,-0.011553895269642676
32,0.00015233644996081314,0.01160399856934526,-0.011299325669423634
33,4.1715760405666035e-05,0.011479969062657582,-0.011396537541846248
34,-6.267852331021306e-05,0.01142404624820253,-0.011549403294822956
35,-0.0002659514835900823,0.011330960013184916,-0.011862862980365079
36,-0.00014398876273266105,0.011417925800490955,-0.011705903325956278
37,-7.188070757151209e-05,0.011354683519439428,-0.011498444934582451
38,1.2802586598163551e-05,0.011472455120931691,-0.011446849947735364
39,-0.00013791259131096584,0.01141589692880002,-0.011691722111421951
40,-6.98642942722767e-05,0.011388303246808753,-0.011528031835353305
41,-0.00019782903731009306,0.01126206497835519,-0.011657723052975376
42,1.0260728611184992e-05,0.011556984589775025,-0.011536463132552655
43,-5.687438071284785e-05,0.01140399081559609,-0.011517739577021787
44,-0.00023403640570470347,0.01116382607789203,-0.011631898889301438
45,-0.000174913245163267,0.01134468724776685,-0.011694513738093383
46,-0.00018026049249255744,0.0114072040994724,-0.011767725084457514
47,-0.00013508018046487187,0.011401799840219882,-0.011671960201149625
48,-0.00021122386360919557,0.011389878742189751,-0.011812326469408144
49,-9.1222894809773e-05,0.01124248489268686,-0.011424930682306407
50,1.0499783387509043e-05,0.0114717329096065,-0.011450733342831483
51,-0.00018745697453577073,0.01115376533474372,-0.011528679283815261
52,-0.00025517575621663245,0.011277385212298994,-0.011787736724732259
53,-0.0003433849867430606,0.010967768252042683,-0.011654538225528805
54,-7.035684029581423e-05,0.011341276801855016,-0.011481990482446644
55,-8.808716703496642e-05,0.01144849006445659,-0.011624664398526522
56,-0.00024421572607300455,0.011393820946210931,-0.01188225239835694
57,-6.349131204094893e-05,0.01142533629305257,-0.011552318917134468
58,-0.00037915292199523516,0.011118646884060522,-0.01187695272805099
59,0.00010133356836861059,0.011734001432999363,-0.01153133429626214
60,-0.00022054459863565134,0.011244710988412602,-0.011685800185683904
61,-0.0002189394586084492,0.011236283992925812,-0.011674162910142711
62,2.5305639199031527e-05,0.01153886423716542,-0.011488252958767356
63,-7.785865058372238e-05,0.01132596932785695,-0.011481686629024395
64,-0.0002206463320851048,0.011212174109754464,-0.011653466773924676
65,-0.00021616973141932948,0.011356914938330308,-0.011789254401168969
66,-0.00010722756495898364,0.011317471903377513,-0.01153192703329548
67,-2.7938921944749655e-05,0.011333946235640673,-0.011389824079530172
68,-0.00016969500295108264,0.0113477163741085,-0.011687106380010666
69,-0.0003727705305615507,0.011077725867216353,-0.011823266928339455
70,-0.00025025622219684683,0.011359252311941178,-0.011859764756334872
71,-0.00016856446688303547,0.011366303790255692,-0.011703432724021762
72,-0.00019043195090861714,0.011158967687795843,-0.011539831589613078
73,-7.88591883227281e-05,0.011411913267960084,-0.01156963164460554
74,-0.0001003970088876877,0.011253030230442836,-0.011453824248218211
75,-0.00023916202813399536,0.011281532301212243,-0.011759856357480232
76,-0.00013990209765445133,0.011330810524774698,-0.0116106147200836
77,-0.00018667823063230545,0.011321638475384517,-0.011694994936649128
78,-0.00025384731705013964,0.011182125785957519,-0.011689820420057798
79,-0.00020452530964528988,0.01134677233201453,-0.011755822951305108
80,-4.706744297800462e-05,0.011402797637048911,-0.01149693252300492
81,-0.00025386721903865637,0.01108678962360874,-0.011594524061686054
82,-0.00018030938469039328,0.011279138389949806,-0.011639757159330594
83,-0.00026574155832412354,0.011182684613763122,-0.011714167730411368
84,-9.470397419546673e-05,0.011439210398497789,-0.011628618346888723
85,-0.00017260691151279518,0.011297687836866608,-0.011642901659892197
86,-0.00026995468897225645,0.011157086250380503,-0.011696995628325017
87,-0.0002466128152536574,0.01120441063419798,-0.011697636264705297
88,8.438750781026806e-05,0.011412495014907329,-0.011243719999286793
89,-0.0002856902763539541,0.011030342141241664,-0.011601722693949571
90,-0.00022980771204495897,0.011169611881287145,-0.011629227305377065
91,-0.00024696238865908293,0.011253029517944569,-0.011746954295262733
92,-0.00016907661796941765,0.0112322161182174,-0.011570369354156234
93,-0.0001111133497577502,0.011401219899742748,-0.011623446599258248
94,-0.0002904299196534157,0.011204734237998015,-0.011785594077304846
95,-8.441809095147868e-05,0.011300171571191904,-0.01146900775309486
96,-1.256522131675652e-05,0.01157690387077236,-0.011602034313405871
97,-0.00029624076230822015,0.011134961292621398,-0.011727442817237838
98,-8.153821939353556e-05,0.011403203197027898,-0.011566279635814969
99,-6.999761867682986e-05,0.011421494752439648,-0.01156148998979331
100,-4.574084375438016e-06,0.011489706191164328,-0.011498854359915203
101,-2.238427221211802e-05,0.011347778387612953,-0.011392546932037189
102,-6.147796094179979e-05,0.011336061665987149,-0.011459017587870747
103,-0.00020365763606422052,0.011209913473982303,-0.011617228746110743
104,-0.0003624610306800824,0.011096316560076668,-0.011821238621436834
105,-0.00024537393282342637,0.011317479782030756,-0.011808227647677609
106,1.9928676323800942e-05,0.011411191195262788,-0.011371333842615185
107,0.00014492239685583505,0.011533782489653824,-0.011243937695942154
108,-0.00018036050576606194,0.011182471003519455,-0.011543192015051579
109,-0.0001043928187644646,0.01127579944713634,-0.011484585084665268
110,-0.00020079601832228859,0.01125213921136733,-0.011653731248011905
111,-3.9680410256727725e-05,0.011393406028036929,-0.011472766848550385
112,-0.00015343907187362785,0.011394528084416945,-0.011701406228164202
113,-0.00018647555340080458,0.011191639408649028,-0.011564590515450637
114,-0.00028015525691906917,0.011087706841424322,-0.011648017355262458
115,-0.00024977297186644246,0.011260257319939626,-0.01175980326367251
116,6.21730309035132e-05,0.011476670234225834,-0.011352324172418809
117,-0.00011484449742118614,0.011385632966762696,-0.01161532196160507
118,-0.0002875939587190224,0.011212764772677046,-0.01178795269011509
119,-0.00026013279950830374,0.0112912677744969,-0.011811533373513506
120,-0.00036140260420510357,0.011177218976569793,-0.011900024184979999
121,-0.0001628457368876682,0.01128949936746453,-0.011615190841239869
122,-0.0003001601363733242,0.011130817178381602,-0.011731137451128252
123,-2.1689267698196728e-05,0.01140767902954267,-0.011451057564939065
124,-9.503863569121596e-05,0.011313543439502211,-0.011503620710884642
125,-8.678702407932834e-05,0.011287202785884765,-0.011460776834043422
126,-0.00017572987103620086,0.011297177445767298,-0.0116486371878397
127,-6.737445772830873e-05,0.011425610902675413,-0.01156035981813203
128,1.014355302262263e-05,0.011519644581828239,-0.011499357475782993
129,-0.0002562911607428279,0.011129633725981601,-0.011642216047467256
130,-0.00019770638845483885,0.011276093102049993,-0.01167150587895967
131,2.4298528942821933e-05,0.01146200296779885,-0.011413405909913205
132,1.294875244836342e-06,0.011266961310514937,-0.011264371560025266
133,-0.0001443733810681486,0.011308876095890588,-0.011597622858026886
134,-0.00015383757884029838,0.011393272808782096,-0.011700947966462694
135,-0.00011630001933663914,0.011281000251070544,-0.011513600289743823
136,-0.00013721902190044687,0.011324675114005131,-0.011599113157806026
137,-1.945151808465995e-05,0.011517721489042758,-0.011556624525212078
138,-8.155104544963642e-05,0.01140462909603916,-0.011567731186938433
139,-5.733422239336964e-05,0.011439254688156588,-0.011553923132943329
140,-9.698992335541013e-05,0.011389327321758031,-0.011583307168468851
141,8.617987003001701e-05,0.011476306447482881,-0.011303946707422846
142,-7.95108509015837e-05,0.011280061530022055,-0.011439083231825221
143,-0.00023352609898339845,0.011102994925639209,-0.011570047123606007
144,-0.00025505321868313284,0.011257968526436877,-0.011768074963803141
145,-0.0002673944058212453,0.011172762498775404,-0.011707551310417895
146,2.555914822038674e-06,0.011311321492284988,-0.01130620966264091
147,-0.00014517473492241234,0.011364045950681412,-0.011654395420526237
148,-0.00024939197646198485,0.010984619387848681,-0.01148340334077265
149,-0.00014200052186284472,0.011101512794230226,-0.011385513837955915
150,-0.00023386316979749023,0.011139697132054437,-0.011607423471649416
151,-0.00012832207065091572,0.01119922293209189,-0.011455867073393721
152,-0.00015226544918891467,0.011350311167760953,-0.01165484206613878
153,-0.00024108289259591005,0.011185270589630196,-0.011667436374822017
154,-0.00021035223772819238,0.011016300111685081,-0.011437004587141465
155,-0.0003992446258047355,0.011129891008575189,-0.01192838026018466
156,-0.00010015601027525087,0.011367082826930643,-0.011567394847481146
157,-0.0001384392117529502,0.0112098355936788,-0.011486714017184702
158,4.620228226984502e-05,0.011442954554011894,-0.011350549989472204
159,-0.000313165421444184,0.01121236274937005,-0.011838693592258418
160,-0.0003047759226992974,0.011116929110209627,-0.011726480955608222
161,-0.00018856544124168224,0.01126770409790802,-0.011644834980391384
162,2.9805846373581274e-05,0.01149439888079508,-0.011434787188047918
163,-0.0001772937182603072,0.011188692207377213,-0.011543279643897827
164,-0.00010948647333203556,0.011257716870830145,-0.011476689817494216
165,-0.00011755373803182671,0.011284558667414174,-0.011519666143477826
166,-0.00021164419793079427,0.011039411958851142,-0.011462700354712729
167,-0.00019008083015796968,0.011071098307278714,-0.011451259967594652
168,-7.499187482835476e-05,0.011329578815752417,-0.011479562565409128
169,-0.0002948429369200843,0.011147769278093921,-0.011737455151934091
170,-0.0001303093808833559,0.011357304668882696,-0.011617923430649409
171,6.330883551172434e-05,0.011405038501375956,-0.011278420830352508
172,3.115567477209216e-06,0.011422560338823657,-0.011416329203869239
173,5.4875220174345395e-05,0.011492146231394208,-0.011382395791045517
174,-0.00012377476737987332,0.011280495959971352,-0.011528045494731099
175,-0.00018075254030931593,0.011164540043654967,-0.011526045124273599
176,-0.00018044599797863525,0.011271824554034464,-0.011632716549991734
177,-0.00016520487775263732,0.011199713472039647,-0.01153012322754492
178,-8.404069530259563e-05,0.011347965352723222,-0.011516046743328413
179,-0.00021841417603064874,0.01120851297950406,-0.011645341331565357
180,-0.00010871058967569221,0.011180406441308091,-0.011397827620659474
181,-0.0003283552764119607,0.011170021517716105,-0.011826732070540025
182,-0.0003031767562300201,0.011027347519760807,-0.011633701032220847
183,-0.00023258987191990176,0.011269514042370955,-0.011734693786210757
184,-0.00020563899443840406,0.011154061098659273,-0.011565339087536082
185,-0.0002584466560868874,0.011177804752378982,-0.011694698064552755
186,-7.521472502222429e-05,0.011372578401926145,-0.011523007851970595
187,-0.00012280645686545404,0.011147884814845122,-0.011393497728576032
188,-4.8984084081203565e-05,0.011360296787023301,-0.01145826495518571
189,-0.0001405484470990397,0.011166296584621494,-0.011447393478819573
190,-0.00012524993759818994,0.011467666763814078,-0.011718166639010456
191,-0.00012344822212558785,0.011243679845376688,-0.011490576289627862
192,-3.0207074542654016e-05,0.011392906993590985,-0.011453321142676293
193,-0.00016230117821978027,0.011134971849717066,-0.011459574206156628
194,-9.382291112616286e-05,0.011329963278082434,-0.01151760910033476
195,-0.00022606720015181102,0.011184406049974055,-0.011636540450277679
196,-0.0001797847241537778,0.011205404749173913,-0.011564974197481467
197,-1.5517802580535455e-05,0.011380218040506894,-0.011411253645667963
198,-8.230355720352924e-05,0.011273952801007113,-0.01143855991541417
199,-8.509089600026552e-06,0.011423312847206194,-0.011440331026406248
200,-0.00024035246537771728,0.011085602929631882,-0.011566307860387315
201,-0.0001926735046030292,0.011244569103248711,-0.011629916112454768
202,-0.00028186735590157426,0.010858726024164512,-0.011422460735967659
203,-4.2027197399494384e-05,0.011244859628615593,-0.011328914023414582
204,-2.004137864560669e-05,0.011426826460393343,-0.011466909217684555
205,-3.078801722538332e-05,0.011249623072906261,-0.011311199107357027
206,-0.00032434181133419955,0.010996660351548998,-0.011645343974217398
207,8.967617299165237e-06,0.011282116415584499,-0.011264181180986169
208,-0.00010485100738354183,0.011167173078024579,-0.011376875092791661
209,-4.716231361982449e-05,0.01132331391728555,-0.011417638544525198
210,-0.00012131586696286582,0.011230200165820917,-0.01147283189974665
211,-9.101764108550648e-05,0.011302769619384688,-0.011484804901555701
212,-5.49452476603417e-05,0.01124302952035136,-0.011352920015672043
213,-7.8456686014753e-05,0.011375196354797602,-0.011532109726827108
214,-0.00014100901896723717,0.01122944095280996,-0.011511458990744433
215,-4.1802743702923915e-05,0.0114397857872073,-0.011523391274613149
216,-0.00010906025117722137,0.011488116522774122,-0.011706237025128564
217,-7.323274605261303e-05,0.01121546421796595,-0.011361929710071177
218,-0.00014931974867641616,0.011239934425314405,-0.011538573922667238
219,-8.306456023786762e-05,0.011256107551089477,-0.011422236671565212
220,7.07393316919546e-05,0.011289577433613546,-0.011148098770229636
221,-0.0001673274787916448,0.011168602159417137,-0.011503257117000428
222,1.7539426372214413e-05,0.011379047808691456,-0.011343968955947028
223,-0.0001500619968410755,0.011174061021334458,-0.011474185015016607
224,-0.00012551696711726208,0.011134433049889952,-0.011385466984124477
225,-0.00019142078571289726,0.011282734956228425,-0.01166557652765422
226,2.6792330761677793e-06,0.011396740871261636,-0.0113913824051093
227,-4.36432015313244e-05,0.01129257359376326,-0.011379859996825907
228,-0.0002423044892147816,0.011088841754469872,-0.011573450732899436
229,-0.00017978622469065487,0.011226458230988197,-0.011586030680369506
230,-0.0002072580963808768,0.01134162264870018,-0.011756138841461934
231,-3.4541308309866095e-05,0.011325390511136055,-0.011394473127755787
232,-7.023143231593152e-05,0.011196464665311672,-0.011336927529943535
233,-0.0003055648515809356,0.011013378168327898,-0.011624507871489768
234,-0.0001467536057143171,0.011191429138479364,-0.011484936349907998
235,-2.5241631426859368e-05,0.011374211184383087,-0.011424694447236806
236,-0.0001059043449017857,0.011269408203407282,-0.011481216893210855
237,-0.00023177246113369993,0.011018159277448121,-0.011481704199715522
238,-0.00019810225539747075,0.011213371726045704,-0.011609576236840646
239,-8.663626646659487e-05,0.011356762768130198,-0.011530035301063387
240,-6.911175793353334e-05,0.01131378655662942,-0.011452010072496488
241,-0.00011645053441258806,0.011110750042197155,-0.01134365111102233
242,-5.372846113585657e-06,0.011309840505945091,-0.011320586198172262
243,-1.1617757814050026e-05,0.011316737340983471,-0.01133997285661157
244,-6.861594809365294e-05,0.01129808054631022,-0.011435312442497526
245,-0.00020851169760229986,0.011055525008364528,-0.011472548403569129
246,-0.00019144058951273688,0.011166086373691864,-0.011548967552717337
247,-0.0003817115372088478,0.01080400853912556,-0.011567431613543257
248,-0.0001359683918104184,0.01122684692450714,-0.011498783708127975
249,-0.00014506033120983194,0.011128157687551102,-0.011418278349970768
250,1.0260597100169355e-05,0.01131931139967425,-0.011298790205473912
251,-0.00012565054602045673,0.011245494827366797,-0.011496795919407709
252,3.029928984192589e-05,0.011445536302633275,-0.011384937722949424
253,-7.120167460581232e-05,0.011176812150241877,-0.011319215499453502
254,-0.00010266049438993747,0.011167080205624931,-0.011372401194404807
255,-8.873434815890627e-05,0.011331163702343565,-0.011508632398661378
256,-8.511769408915126e-05,0.011229399981974893,-0.011399635370153196
257,2.0666232162028546e-05,0.011171201579666293,-0.011129869115342236
258,-3.064113169055908e-05,0.011310453942864363,-0.011371736206245481
259,-4.149621169030373e-05,0.011360162023961003,-0.011443154447341612
260,-9.245207586067956e-05,0.011272840789306043,-0.011457744941027404
261,-0.00022227413245313974,0.011207442620704175,-0.011651990885610456
262,-0.00014422918291887577,0.011199671022165956,-0.011488129388003707
263,-0.00010688902129396956,0.011323799625131463,-0.0115375776677194
264,-4.001094296140818e-05,0.011231729548239082,-0.0113117514341619
265,2.5233397590161915e-05,0.0113279444689327,-0.011277477673752376
266,-9.068950231400575e-05,0.01135247079167984,-0.011533849796307852
267,-0.00021398683346177087,0.011009828765161808,-0.01143780243208535
268,-0.0002880566265671598,0.011187421081063721,-0.01176353433419804
269,-8.859315301616705e-05,0.011158410237100192,-0.011335596543132527
270,-0.0001717044963983737,0.011126420737509001,-0.011469829730305749
271,-2.3326689032891334e-05,0.01124359686285173,-0.011290250240917515
272,-0.000154102290219264,0.011157896218238268,-0.011466100798676795
273,9.352496832618084e-07,0.011333172275273563,-0.011331301775907038
274,-0.0001864884748630079,0.0111446141429199,-0.011517591092645918
275,-0.0002637884192058108,0.011054470412382443,-0.011582047250794066
276,-0.0002112876309336486,0.011101665953350862,-0.011524241215218159
277,-0.0001147139165666669,0.011247553138988318,-0.011476980972121652
278,-8.22632223624805e-05,0.011200855274931728,-0.011365381719656687
279,-8.35906573471624e-05,0.011162842159898356,-0.011330023474592681
280,-4.6537577965687135e-05,0.011162804948778624,-0.011255880104709997
281,-0.00013567611716044833,0.011104881132351887,-0.011376233366672782
282,-0.0003703658816442384,0.011037963473127443,-0.011778695236415919
283,-9.507058879509108e-05,0.01112871544408491,-0.011318856621675094
284,-0.0001817738829869627,0.01119355827446937,-0.011557106040443296
285,-5.797827597661281e-06,0.01141934231461304,-0.01143093796980836
286,-1.2566985566821493e-05,0.011225421463964505,-0.011250555435098147
287,-0.0002611522982865627,0.011142017925236709,-0.011664322521809834
288,-9.466710558228917e-05,0.011166380404052073,-0.011355714615216651
289,1.7551779702498396e-05,0.011356460789832903,-0.011321357230427907
290,-6.96026241236727e-05,0.01127139950813851,-0.011410604756385856
291,-0.0002012359213615037,0.011135354441045109,-0.011537826283768116
292,-0.00017559223956813732,0.011054435790466824,-0.011405620269603097
293,-0.0001642553396099758,0.011229826732575351,-0.011558337411795303
294,-0.00011349071330198157,0.01118457033528269,-0.011411551761886652
295,-0.0002569576155481736,0.011082199809214505,-0.011596115040310852
296,-6.348050907182096e-05,0.01128822940198321,-0.01141519042012685
297,-0.00024165486277531674,0.011049449653138043,-0.011532759378688678
298,3.694552147938743e-05,0.011301870697430777,-0.011227979654472002
299,-0.0003107060867789551,0.010975515019655054,-0.011596927193212963
300,0.000141107135404833,0.011414386637924911,-0.011132172367115245
301,-0.00027910302614785304,0.010999143663639003,-0.011557349715934707
302,-0.00013330308459049705,0.011067205302521916,-0.01133381147170291
303,-0.0003433519825083926,0.011164877747244265,-0.01185158171226105
304,-0.0002593468723561819,0.011111210592125274,-0.01162990433683764
305,-0.0002632029707666381,0.010941243528271243,-0.011467649469804518
306,3.932008164954206e-05,0.011402602630708641,-0.011323962467409557
307,-0.00023650378345461872,0.011021212167534015,-0.011494219734443251
308,-6.428992442362808e-05,0.01125428339983093,-0.011382863248678187
309,-7.98975970004863e-05,0.011323365474355767,-0.011483160668356739
310,9.694426986105776e-05,0.011273876281670332,-0.011079987741948218
311,-0.00022814416055915126,0.011118075841532779,-0.01157436416265108
312,-0.000139930386388114,0.01118836205392335,-0.011468222826699579
313,-0.0002800152197098995,0.0110363892549667,-0.011596419694386498
314,-4.3432340833870445e-05,0.011096398565454786,-0.011183263247122528
315,-3.834409389768113e-05,0.011178921057082833,-0.011255609244878194
316,-6.356582579973632e-05,0.011368333418940947,-0.011495465070540419
317,-0.00024460789229779575,0.011166820748431476,-0.011656036533027067
318,-0.00010660084719421104,0.01110038616311797,-0.011313587857506392
319,-0.00022418957061871083,0.011082118947387287,-0.01153049808862471
320,-0.0002528403997429386,0.011165106900276877,-0.011670787699762755
321,-0.0001726463970166932,0.011216273952057142,-0.011561566746090527
322,-0.0001840627924880536,0.011256777925503933,-0.011624903510480039
323,4.609686506142271e-05,0.011413258707685031,-0.011321064977562186
324,-0.00017746578394910043,0.011055951456330143,-0.011410883024228343
325,-0.00028065527396091996,0.011091830933341202,-0.01165314148126304
326,-0.00023579341467714205,0.011089667191117309,-0.011561254020471591
327,-0.0002826344979127171,0.011068251402014673,-0.011633520397840106
328,-0.00015026337492357483,0.0110585049606567,-0.011359031710503849
329,-0.0002398917359796111,0.01102444902482464,-0.011504232496783862
330,-2.8113889953816645e-05,0.011193569578334726,-0.01124979735824236
331,-0.00011154093936596343,0.011135685375713585,-0.011358767254445512
332,-3.2924642216397695e-05,0.011223325394050146,-0.011289174678482942
333,4.226261617040767e-06,0.01126301801973869,-0.01125456549650461
334,-0.0001318829010819026,0.011034474308685921,-0.011298240110849728
335,-7.702260718013117e-05,0.011267310785505412,-0.011421355999865672
336,-7.463946411055443e-06,0.011254614668214683,-0.011269542561036792
337,6.946810882441064e-05,0.011364679743501615,-0.011225743525852793
338,-3.00432124336611e-05,0.01111951766985991,-0.011179604094727232
339,-0.0002597058195082347,0.010996348900870874,-0.011515760539887343
340,-0.00016323911584536704,0.011257519121784418,-0.011583997353475152
341,-0.000208726760832248,0.01106291260111284,-0.011480366122777334
342,-0.00014822039299295848,0.011030338557289115,-0.011326779343275032
343,-7.806178434682428e-05,0.011225821105070786,-0.011381944673764435
344,-0.00035488296649274466,0.010886211013610609,-0.011595976946596098
345,-0.0001672003334414818,0.011070508404668937,-0.011404909071551901
346,-0.00015052294396092244,0.01118001510119903,-0.011481060989120873
347,-0.0002667266842638877,0.011141849901326847,-0.011675303269854621
348,-0.00023153892433977084,0.011075046737783891,-0.011538124586463434
349,-9.898530607169509e-06,0.01125399758291746,-0.011273794644131798
350,-0.0001413701887708681,0.011148363406791088,-0.011431103784332826
351,-3.1376121122315356e-05,0.011326483636429924,-0.011389235878674554
352,-0.00017713233232662608,0.01097040958594261,-0.011324674250595863
353,-0.00017978304804996392,0.011175096088619534,-0.011534662184719463
354,-0.00014947266009855052,0.011174301809157407,-0.011473247129354507
355,-1.7005871621096456e-05,0.011312194107276715,-0.011346205850518909
356,-0.00020254853331556024,0.010927355780082346,-0.011332452846713467
357,-0.0002770122683755311,0.010951472504253813,-0.011505497041004877
358,-1.281838403800172e-05,0.011119610545276819,-0.011145247313352823
359,-0.0001122158626184139,0.011113857837362661,-0.011338289562599487
360,0.00013641158464743647,0.011419428582422918,-0.011146605413128046
361,-0.00020639813003194978,0.01101429290386247,-0.01142708916392637
362,-0.00022570932195031755,0.011045251054292202,-0.011496669698192838
363,-0.0002628642815122653,0.01103636279639985,-0.01156209135942438
364,-0.00020167577883321966,0.0110859697794556,-0.01148932133712204
365,-3.8605041139933664e-05,0.011280444858110233,-0.011357654940390101
366,-0.00010832081295133931,0.011150960447771125,-0.011367602073673802
367,-0.00020547928244016628,0.01112572937073456,-0.011536687935614893
368,-3.780878974223869e-05,0.011232626690146394,-0.011308244269630872
369,-7.023782490465055e-05,0.011281643303209533,-0.011422118953018834
370,-0.00015390432714965435,0.01120650856300659,-0.011514317217305899
371,-5.259079355553956e-05,0.011101820741271338,-0.011207002328382416
372,9.911418495191354e-06,0.01122031632289389,-0.011200493485903507
373,-0.0001378078258866752,0.011157139349975479,-0.01143275500174883
374,-0.0001198918177354968,0.011093644754101491,-0.011333428389572483
375,-7.845513054086441e-05,0.011302095398281907,-0.011459005659363636
376,-0.00019940954996660386,0.011002941316681045,-0.011401760416614254
377,-6.015635389406095e-05,0.01115476444211939,-0.011275077149907511
378,-0.00023707399746727845,0.011106511021386987,-0.011580659016321543
379,-5.3181076606095556e-05,0.011107298899476172,-0.011213661052688364
380,6.919178187145752e-05,0.011216998261893709,-0.011078614698150793
381,-0.0002963642690206287,0.010865332162267264,-0.011458060700308522
382,-0.00017181725160708879,0.011077046423906289,-0.011420680927120466
383,-0.0002802297463848651,0.011005526775098667,-0.011565986267868398
384,-2.991061694199471e-06,0.011296576527968245,-0.011302558651356643
385,-0.0002326080001782376,0.010947469302975054,-0.01141268530333153
386,1.539221419647446e-05,0.011151502395672298,-0.011120717967279349
387,-0.0001641968459212591,0.010987561102460795,-0.011315954794303312
388,-0.00011879925310322132,0.011171282513015926,-0.01140888101922237
389,-0.00031427384058971367,0.01090490640134501,-0.011533454082524439
390,-0.0001807947773197426,0.011086560499160346,-0.011448150053799832
391,9.435388540010917e-06,0.01123926402768697,-0.011220393250606947
392,-0.00022277478330123653,0.011035598714757889,-0.011481148281360362
393,-0.0002848219200307646,0.011073482169459699,-0.011643126009521228
394,-4.8306709871442696e-05,0.011229298582817578,-0.011325912002560463
395,-9.765630803445657e-05,0.011100213929461023,-0.011295526545529937
396,-2.4512623889436548e-05,0.011235445198849267,-0.011284470446628139
397,-2.063654402689665e-05,0.011216351387561491,-0.011257624475615286
398,-0.00011103437386773052,0.011101056291430359,-0.011323125039165821
399,-0.00022737277879891757,0.010906036549402276,-0.011360782107000112
400,-0.00018662570695093965,0.010989951038398199,-0.011363202452300079
401,-0.00013688658410371572,0.011091060714270589,-0.01136483388247802
402,-0.00017341492930806143,0.011117833778922453,-0.011464663637538576
403,-0.000240569546175978,0.010926801915222772,-0.011407941007574727
404,-0.00018183068010461752,0.010982235578504928,-0.011345896938714163
405,-0.0003014147143191529,0.010991987123615739,-0.011594816552254044
406,-0.0001260571753523229,0.011032507969988788,-0.011284622320693435
407,-0.00019248575475201796,0.010996690494089995,-0.011381662003594032
408,-0.00026893251601214235,0.010943365125982225,-0.01148123015800651
409,-9.067452783949879e-05,0.01097157169143274,-0.011152920747111737
410,-0.00015785947319229947,0.011159675932709542,-0.011475394879094141
411,-0.00021294537876572793,0.010986005915735033,-0.011411896673266489
412,-3.090449101735042e-05,0.011190450211572502,-0.011252259193607202
413,-0.000213024876423815,0.011014361697556376,-0.011440411450404005
414,-0.00013964135693218872,0.011036528032599338,-0.011315810746463715
415,-0.0001457598647063874,0.011130494286406277,-0.01142201401581905
416,-0.0001215603682120384,0.010887342394629667,-0.011130463131053744
417,-0.00019661936963363979,0.010868511658003682,-0.011261750397270962
418,-0.00011835649790665246,0.011003223155672587,-0.01123993615148589
419,-2.7588297638359587e-05,0.011148917805825732,-0.011204094401102453
420,-0.0002718081457634007,0.011043880928341476,-0.011587497219868279
421,-0.0001342834047212631,0.011157031255878054,-0.01142559806532058
422,-0.0004193124136703472,0.010885086109727582,-0.011723710937068277
423,9.774477111480611e-06,0.011315914279654763,-0.0112963653254318
424,-0.00027446946598519363,0.010927926216218279,-0.011476865148188667
425,-0.00012259166697656135,0.011062033152107853,-0.011307216486060975
426,-0.00024560863139488204,0.010975009338864672,-0.011466226601654436
427,0.00010325948151885072,0.011311496399285073,-0.011104977436247372
428,-6.124013419695867e-05,0.011135010921227298,-0.011257491189621214
429,-7.433907981011611e-05,0.011300223820697635,-0.011448901980317868
430,-9.622108882245263e-05,0.011081123668604994,-0.011273565846249901
431,-9.979470330163858e-05,0.011158631296439429,-0.011358220703042708
432,-4.6069474571257396e-05,0.011194822066706803,-0.011286961015849317
433,-0.0003197427962543778,0.010915740494653037,-0.011555226087161793
434,6.880756085366612e-05,0.011253335786316493,-0.01111572066460916
435,5.5897620002554014e-05,0.011227272489526853,-0.011115477249521746
436,-0.00017511932320219244,0.011020866699222209,-0.011371105345626593
437,-0.0001409907519458835,0.01102874824249491,-0.011310729746386675
438,-0.00010369715084343684,0.011106388829610727,-0.0113137831312976
439,-0.00013027769159193372,0.0110340302143698,-0.011294585597553669
440,-0.00018176327428158119,0.010849896447654647,-0.01121342299621781
441,-6.272178507585422e-05,0.011144114158727533,-0.011269557728879243
442,5.4426938826928786e-05,0.011163028217040094,-0.011054174339386236
443,-0.0001952199977698788,0.011081188247829105,-0.011471628243368863
444,-0.00017049703377490665,0.010992912522038312,-0.011333906589588126
445,-4.936798461732192e-05,0.0111406454635783,-0.011239381432812943
446,-0.0001840447199744014,0.011051877478896266,-0.011419966918845068
447,-0.00012961801934902547,0.011094706897952897,-0.011353942936650948
448,-2.5438173932141743e-05,0.011206810669747847,-0.011257687017612131
449,-0.0002517455566407304,0.0110560950027815,-0.011559586116062961
450,-4.117682052256712e-06,0.011210089997718694,-0.011218325361823206
451,9.03357954637568e-05,0.01130463647949927,-0.011123964888571758
452,-6.700693400071215e-05,0.01116313635863194,-0.011297150226633364
453,-0.000295452202411105,0.010940163663539398,-0.011531068068361608
454,-0.00010921903048951393,0.011038431034641534,-0.011256869095620563
455,-5.875759688979905e-05,0.011043644689959943,-0.011161159883739542
456,-4.7118515641496703e-05,0.011230969689314144,-0.011325206720597138
457,-0.00011806331869040832,0.011110175006299863,-0.011346301643680681
458,9.402053758848443e-05,0.011239670634320756,-0.011051629559143787
459,5.493205409253822e-06,0.01107728445084089,-0.011066298040022382
460,9.090242935237046e-05,0.011231060965495407,-0.011049256106790667
461,-0.00036134365264891275,0.010620096900525112,-0.011342784205822937
462,8.088709647143638e-05,0.0112202318585716,-0.011058457665628726
463,-2.554673441173335e-05,0.011155721794793738,-0.011206815263617206
464,-0.00019962060536098523,0.011036351543460202,-0.011435592754182171
465,-0.00010117344708441698,0.011037736123042706,-0.011240083017211541
466,-0.00013836427657882484,0.010972585108069269,-0.011249313661226917
467,-4.8147850051674665e-05,0.011122329192496602,-0.011218624892599952
468,-4.692242433647713e-05,0.011135270658474118,-0.011229115507147072
469,-0.0001907523853131398,0.010923410340880823,-0.011304915111507103
470,-0.0002862299132754278,0.011020535226121545,-0.011592995052672401
471,-6.153877923272722e-05,0.011100418627319097,-0.01122349618578455
472,-0.0001639914767358377,0.011034127241584061,-0.011362110195055735
473,-0.0001292643738940505,0.011029110113250478,-0.011287638861038578
474,1.7613603433791534e-05,0.011118092238710357,-0.011082865031842772
475,6.794947421709252e-05,0.011254429914693002,-0.011118530966258817
476,-0.00016879329900206782,0.011044813374996486,-0.011382399973000622
477,-0.0002339886242785985,0.010988681249378142,-0.011456658497935339
478,-0.00017186645951952308,0.011040386916540895,-0.01138411983557994
479,-0.00018178074062587826,0.011001080063136324,-0.01136464154438808
480,-0.00017794753633613007,0.011040068562553813,-0.011395963635226072
481,-0.00016258465322288346,0.010973056674489013,-0.011298225980934782
482,-0.00014854715430428323,0.010901124077806443,-0.01119821838641501
483,-0.0002101330992023899,0.010887317203766459,-0.01130758340217124
484,-0.00028753403515107084,0.010844812774213878,-0.011419880844516018
485,0.00017690205060171257,0.011491217980740355,-0.011137413879536928
486,-3.505599175502869e-05,0.011089765150450563,-0.011159877133960619
487,-1.1259570061958542e-05,0.011293536154067148,-0.011316055294191066
488,-7.257739775986027e-05,0.011068030314870152,-0.011213185110389873
489,-0.0001806507568787451,0.010958926420352729,-0.011320227934110218
490,-0.0002484956800586256,0.010930728633504076,-0.011427719993621327
491,-4.5725889399757064e-06,0.011051572603655446,-0.011060717781535398
492,-0.0001955597047996217,0.011019938299374896,-0.011411057708974139
493,9.834759765418095e-05,0.011268322194879016,-0.011071626999570653
494,1.71102910726249e-05,0.011163205774901529,-0.011128985192756279
495,-0.00018444797869857966,0.011036576493280702,-0.011405472450677861
496,-0.0001960712880689746,0.01099739653564111,-0.011389539111779057
497,-0.0001785943383608344,0.011021329780347497,-0.011378518457069166
498,3.2520655679572174e-05,0.011141730669414948,-0.011076689358055803
499,1.424050729849178e-05,0.011046460157601325,-0.011017979143004342
500,-0.00014807439504872205,0.011201020972505273,-0.011497169762602719
501,-0.0003175194317021563,0.010764231979723666,-0.01139927084312798
502,-0.00013812850359396124,0.011026248462143768,-0.01130250546933169
503,-2.7437034784327567e-05,0.011039506972589385,-0.011094381042158041
504,4.9028948050176564e-05,0.01114821565025191,-0.011050157754151559
505,-0.00017570407068569864,0.010930760391593446,-0.011282168532964845
506,-0.00031613932585056637,0.010836334523331173,-0.011468613175032307
507,-0.00013071482116244426,0.011124805394100554,-0.011386235036425442
508,-0.0001811536187621689,0.010747306791064169,-0.011109614028588505
509,-0.00019668921685926045,0.010920661414642466,-0.011314039848360985
510,-0.00015169918637583115,0.01104241491193311,-0.011345813284684772
511,-0.00014059024754011965,0.011100228114265765,-0.011381408609346005
512,-0.0003053815638703277,0.010831011865545168,-0.011441774993285823
513,-0.00021135028938840038,0.010853927354774504,-0.011276627933551307
514,-8.644155372291727e-05,0.01099869847046735,-0.011171581577913186
515,-0.0002315831376970607,0.010793370560462893,-0.011256536835857015
516,-2.5167430407245893e-05,0.011291829892171501,-0.011342164752985993
517,-0.00014713611597887236,0.011045822597281695,-0.011340094829239441
518,-7.824771765709034e-05,0.010968431686388537,-0.011124927121702717
519,-0.00010570875707436306,0.011026155462652195,-0.011237572976800921
520,-9.824353580024169e-05,0.011071574151639719,-0.011268061223240203
521,-6.237158818838603e-05,0.011084086482943118,-0.011208829659319889
522,-6.832883792210948e-05,0.01092420707833165,-0.01106086475417587
523,3.5941491738468535e-05,0.011250753209650757,-0.01117887022617382
524,-0.00013419161812019707,0.011083325689846083,-0.011351708926086479
525,-0.0003425104154007147,0.010848158222837058,-0.011533179053638487
526,-0.0001495945868032816,0.010973137679876437,-0.011272326853482999
527,-0.00030337429950730207,0.01080635144699795,-0.011413100046012552
528,-0.00015552225142532753,0.010903402353358441,-0.011214446856209094
529,-0.00011602941184221487,0.010927686981574725,-0.011159745805259155
530,-0.00018002742241379687,0.01089970942918098,-0.011259764274008575
531,-0.0002797752643199282,0.010771903592813518,-0.011331454121453375
532,3.555116141255283e-05,0.011243405203588863,-0.011172302880763756
533,-0.0003439494996454981,0.01074811710741864,-0.011436016106709636
534,-1.1206872601035826e-05,0.011132025931605106,-0.011154439676807178
535,-0.000263877485911867,0.010866163368076415,-0.011393918339900149
536,-0.00021292671551773052,0.01078882446444539,-0.011214677895480852
537,-0.00013972830565170364,0.01100637906464553,-0.011285835675948938
538,-0.00012036453883306206,0.010894564796755735,-0.01113529387442186
539,-0.0001642592983877184,0.011053229880612265,-0.011381748477387703
540,-1.6430615204346854e-05,0.011102728409514241,-0.011135589639922935
541,-0.00014483583484567575,0.011127165911143688,-0.01141683758083504
542,-0.00013331537890955253,0.011029310906660124,-0.01129594166447923
543,-0.00031742190373470157,0.010857469069397508,-0.011492312876866912
544,0.00012067724095930768,0.011364437228388867,-0.011123082746470251
545,-9.603727756716638e-05,0.010982749034984031,-0.011174823590118363
546,-3.325752038269587e-05,0.01102587441431355,-0.011092389455078941
547,-7.089894122708748e-05,0.011038928688948743,-0.011180726571402918
548,-8.223276174789635e-05,0.010997227505135316,-0.01116169302863111
549,0.00013228401068273758,0.011292096223662448,-0.011027528202296973
550,-0.00017087423093766822,0.011011451670872405,-0.01135320013274774
551,-8.459779818392425e-05,0.011104843055446685,-0.011274038651814533
552,-0.0003265536700419169,0.010790476437525573,-0.011443583777609406
553,0.00012731864142852527,0.011279138472182166,-0.011024501189325117
554,-0.00022558727425773829,0.010816767472288958,-0.011267942020804436
555,-0.00018103771126813553,0.01091023608929866,-0.01127231151183493
556,-0.00022655976705048783,0.010844357490068735,-0.011297477024169712
557,-0.00023313664231389567,0.010828419266264915,-0.011294692550892705
558,-0.00019617240469686935,0.010954210461766043,-0.011346555271159782
559,-0.000263167651741889,0.010793835880335253,-0.011320171183819032
560,-0.00021314236187319172,0.010840186931271398,-0.011266471655017783
561,-0.00020212452559195695,0.010918306420741798,-0.011322555471925712
562,-0.00017523868542536914,0.010862056745210008,-0.011212534116060746
563,5.1779791355372196e-05,0.011059034987554556,-0.010955475404843812
564,-0.00013536666097762522,0.010868153948885868,-0.011138887270841117
565,-6.156612605908589e-05,0.011196349307493273,-0.011319481559611445
566,7.373619752868746e-05,0.011152484090225496,-0.011005011695168121
567,9.027291203863525e-06,0.011061724671300822,-0.011043670088893096
568,-3.116422083900916e-05,0.011056892590766719,-0.011119221032444736
569,-0.00029328259115858103,0.010830122083221393,-0.011416687265538555
570,-3.3234791076293414e-05,0.011010394461175726,-0.011076864043328312
571,-0.0002453126899127959,0.010791908978569102,-0.011282534358394694
572,0.00011132944376430882,0.01131846770190427,-0.011095808814375652
573,-0.00018023059298748895,0.010960136274075764,-0.011320597460050742
574,-6.10744583691163e-05,0.011075827414163174,-0.011197976330901407
575,5.8990422967610436e-05,0.011210137289829768,-0.011092156443894547
576,-9.413496459912519e-05,0.010950227287233334,-0.011138497216431585
577,-6.263076675812175e-05,0.011012646671720151,-0.011137908205236394
578,-0.00024401988897781383,0.010752650219510914,-0.01124068999746654
579,-0.00012139123843824788,0.01096152616650611,-0.011204308643382607
580,-0.0001057436453463485,0.010896200688230882,-0.011107687978923577
581,-0.00011896573739621945,0.010978752562081185,-0.011216684036873623
582,-7.899538132675773e-05,0.011005381727999914,-0.01116337249065343
583,-0.00011672038373006883,0.010961455007589683,-0.011194895775049821
584,-0.0002127448296809507,0.010762200027298295,-0.011187689686660198
585,2.776319203423163e-05,0.0111336269559856,-0.011078100571917136
586,-8.208696714601257e-05,0.010956496305871921,-0.011120670240163947
587,2.499275343045337e-05,0.011166791124023464,-0.011116805617162558
588,-6.141337056855807e-05,0.01111630785275741,-0.011239134593894527
589,-0.0002560890979467802,0.010748014388210853,-0.011260192584104413
590,-0.00013887960722578502,0.011055575088797969,-0.011333334303249539
591,-0.00016479515335889044,0.010942313445594869,-0.01127190375231265
592,-0.00024659189030710104,0.010832340083982003,-0.011325523864596206
593,-8.422612826851686e-05,0.011086211200218155,-0.011254663456755189
594,4.445428527066342e-05,0.011143274458729509,-0.011054365888188181
595,-3.308092356220297e-05,0.010976850426466093,-0.0110430122735905
596,-6.481915325141448e-05,0.010912270342951245,-0.011041908649454073
597,-0.0001359226612176488,0.010773673055168432,-0.011045518377603728
598,-0.00036548202390436046,0.010557448872440239,-0.011288412920248958
599,-0.00022800356289577102,0.010942917640484844,-0.011398924766276386
600,0.00017189210723573642,0.011289867773789201,-0.01094608355931773
601,-0.00023097423101463836,0.010900832397789587,-0.011362780859818863
602,-2.851347100634459e-06,0.01107595214583496,-0.01108165484003623
603,-0.00012726288284532089,0.010885720652831034,-0.011140246418521675
604,-0.00027526795246591516,0.010758574429717062,-0.011309110334648891
605,-0.00020420540195187397,0.010912201873563005,-0.011320612677466752
606,8.119656285330967e-05,0.010996709227246592,-0.010834316101539973
607,0.00013335516122660326,0.011315922466635523,-0.011049212144182316
608,-0.00024347141607957337,0.010898027117994095,-0.011384969950153243
609,-0.00036178557591115556,0.01085230304786023,-0.011575874199682541
610,-0.0002540410614050725,0.010876857286937054,-0.011384939409747198
611,-0.0004643756338165391,0.01061488684411979,-0.011543638111752868
612,-0.00021789411171334856,0.010848577024722294,-0.01128436524814899
613,-0.00029265724421631025,0.010791642540835823,-0.011376957029268444
614,-0.0001620558458006364,0.010946679548693713,-0.011270791240294984
615,-0.00016109225162736214,0.010905456502576655,-0.01122764100583138
616,6.953732961377926e-06,0.011183509314172738,-0.011169601848249982
617,-0.00016565244722438325,0.010892955728538347,-0.011224260622987113
618,-0.00015478864085762112,0.010946429534153236,-0.01125600681586848
619,-0.00021354920325393495,0.010883205970503764,-0.011310304377011634
620,-0.0002243978561001679,0.010747369847636003,-0.011196165559836338
621,-0.00029873750244336505,0.010814549603741019,-0.011412024608627749
622,2.521769998280271e-06,0.011074951839509174,-0.011069908299512612
623,4.43934314112316e-07,0.01107971321827648,-0.011078825349648257
624,-0.00010057422583450641,0.010909482974713114,-0.011110631426382127
625,-0.0001650108155957775,0.010799297924151179,-0.011129319555342732
626,-9.988538351440656e-05,0.010935792926487909,-0.011135563693516723
627,-0.0001956592362855551,0.010854602476589897,-0.011245920949161006
628,-0.00017574769185837237,0.010922077668124839,-0.011273573051841585
629,-5.286026909839603e-05,0.01108427098395163,-0.011189991522148423
630,-0.00010071360599501956,0.010921060998193339,-0.01112248821018338
631,5.690748911839544e-05,0.011006069725176358,-0.010892254746939568
632,-0.00015340581446178842,0.011028203404895144,-0.01133501503381872
633,-0.00037327722496006965,0.01066320906970489,-0.011409763519625029
634,-0.0001585334200047038,0.010950544435808503,-0.01126761127581791
635,-0.00018295770824355203,0.010985527264332749,-0.011351442680819852
636,-0.00017782916688850611,0.010938936021030363,-0.011294594354807374
637,-0.0003451062917436349,0.010636282671628777,-0.011326495255116049
638,-0.00016681081694485168,0.010823720792263134,-0.011157342426152838
639,-0.0002995069678733121,0.01083468783092563,-0.011433701766672254
640,-0.0002571475186854919,0.010767872137113403,-0.011282167174484386
641,-0.00010560068060513404,0.011034741883879056,-0.011245943245089323
642,-3.677104354138322e-05,0.01089086602206978,-0.010964408109152548
643,-0.00014332308744882652,0.010845319594830993,-0.011131965769728646
644,-0.0002805972704533376,0.01072719985889665,-0.011288394399803324
645,4.654406119487684e-05,0.011112475225437663,-0.01101938710304791
646,-0.0002499295490562867,0.010656832763475876,-0.011156691861588448
647,-0.00012503549653466897,0.010985939742358399,-0.011236010735427735
648,-0.00033423036537816157,0.010699614563830347,-0.01136807529458667
649,-0.00014059412062791113,0.010891673330955469,-0.011172861572211291
650,-5.531166782296979e-05,0.011010916649490438,-0.011121539985136377
651,-0.0001541898600984488,0.01086892385903309,-0.011177303579229986
652,-0.00012645043679067986,0.010762608324988458,-0.011015509198569818
653,-9.962014208648373e-05,0.010978809429763594,-0.01117804971393656
654,-0.0001610693549767062,0.010917095957200357,-0.011239234667153769
655,4.7234898603508e-05,0.011041910319954584,-0.010947440522747568
656,7.31592412657675e-05,0.011149326858528808,-0.011003008375997273
657,-0.00018267156431911623,0.010803218149793854,-0.011168561278432087
658,-0.00015647137139981288,0.010755701238600103,-0.01106864398139973
659,-0.00023114721484039,0.010726199848025858,-0.011188494277706637
660,-0.00021452143703865043,0.010811177900927735,-0.011240220775005036
661,-0.0002636281863760163,0.010615010807449452,-0.011142267180201483
662,-6.705034568304252e-05,0.010857529351977877,-0.01099163004334396
663,-7.638793994272521e-05,0.01095737519809126,-0.01111015107797671
664,-0.00016912976878135285,0.010828007018836702,-0.011166266556399409
665,0.00010610226842780338,0.01108367913653621,-0.010871474599680605
666,-0.0002884480694174804,0.010827951881806328,-0.01140484802064129
667,-5.521608872133268e-05,0.011045746653538312,-0.011156178830980978
668,-0.00035927902251260447,0.010671891108331506,-0.011390449153356717
669,-0.0002051718496307724,0.010792515833064458,-0.011202859532326003
670,-0.0001644102288130636,0.010986324723118807,-0.011315145180744935
671,-3.1437695445421354e-05,0.010998688465231164,-0.011061563856122008
672,-7.866612504128692e-05,0.01093745769780274,-0.011094789947885313
673,4.857444958064375e-05,0.01120218582060102,-0.01110503692143973
674,-8.989665442199653e-05,0.010899951598040821,-0.011079744906884815
675,5.382046548782646e-05,0.011142305519373211,-0.011034664588397558
676,-0.0001318807877829446,0.010843522264024512,-0.0111072838395904
677,-0.0001736425575252748,0.010870992415470099,-0.011218277530520647
678,-0.00035493275860475873,0.01043492155716568,-0.011144787074375198
679,-7.393429659792177e-05,0.010960224343471225,-0.011108092936667067
680,2.5419314969070717e-05,0.011113364129895834,-0.011062525499957693
681,-7.290929861179031e-05,0.011010523802963999,-0.01115634240018758
682,-0.00013833297795515803,0.010872043238011594,-0.01114870919392191
683,-0.00016953741923943834,0.010798729313653036,-0.011137804152131914
684,-5.4811679160213366e-05,0.01080564013828339,-0.010915263496603815
685,-4.27550566492751e-05,0.01097319060537351,-0.011058700718672062
686,-0.00016363174134270938,0.010850947496979282,-0.0111782109796647
687,-7.638913914420308e-05,0.010844397524509799,-0.010997175802798204
688,-0.00025233737225436264,0.010722125513263077,-0.011226800257771802
689,2.3215117180199778e-06,0.011109839005555492,-0.011105195982119452
690,-9.770114551703713e-05,0.010896876196213339,-0.011092278487247411
691,-0.00022093844346562124,0.01065467338201273,-0.011096550268943971
692,-2.9714219318652625e-05,0.01090868905294863,-0.010968117491585935
693,-0.00013204508545671043,0.010848615310033168,-0.011112705480946589
694,-0.00018066078146592894,0.010892812137849487,-0.011254133700781346
695,-0.00013374884322150366,0.01087116907124798,-0.011138666757690988
696,-7.358567705264361e-05,0.011057652117567275,-0.011204823471672563
697,5.495019676045559e-05,0.01101717070235771,-0.0109072703088368
698,2.6195737179718475e-05,0.011097708092990198,-0.011045316618630762
699,-0.00025278787416624154,0.010667759498801931,-0.011173335247134415
700,-0.0002048265812720221,0.010801638313027667,-0.01121129147557171
701,-7.90691573218322e-05,0.010786615160998297,-0.010944753475641961
702,-0.0002875312497903803,0.01076305466288937,-0.01133811716247013
703,-7.555789095866855e-05,0.010872588689004396,-0.011023704470921733
704,-9.960596847183173e-05,0.010931111269658752,-0.011130323206602415
705,-4.499785897708087e-05,0.011115075769216266,-0.011205071487170426
706,-9.69985351314843e-05,0.01091131949037612,-0.011105316560639088
707,-0.00017322816862148455,0.010789986201249617,-0.011136442538492585
708,-0.0001241166332528054,0.010884071499961175,-0.011132304766466785
709,1.3839392658567176e-05,0.010962962488531786,-0.010935283703214652
710,0.0001454703776909279,0.0112561395605427,-0.010965198805160845
711,-4.209071216314155e-05,0.01086790639160221,-0.010952087815928492
712,-0.00025041511558104537,0.010705018401093998,-0.011205848632256089
713,-1.1346284305647016e-05,0.011008566903423384,-0.011031259472034679
714,-0.0002649855416899863,0.010685105815141581,-0.011215076898521555
715,-0.0001747742353989029,0.010710411954133744,-0.011059960424931549
716,-5.479640555066304e-05,0.010942060838965782,-0.01105165365006711
717,-0.00022053867327654508,0.010538261365568258,-0.010979338712121348
718,-0.00021044383624897604,0.010711310692908633,-0.011132198365406585
719,2.3759737858651475e-05,0.010981145924505763,-0.010933626448788461
720,-0.00033967256595565616,0.010553747538698264,-0.011233092670609577
721,-2.3754183363623223e-07,0.010903634797207937,-0.010904109880875208
722,-0.00020791351171133807,0.010834537226116265,-0.011250364249538942
723,-0.00012940802156848522,0.01091622047641108,-0.011175036519548051
724,-1.8056462648934833e-05,0.01095557775147556,-0.01099169067677343
725,-0.00011824896131509449,0.010969445774092682,-0.011205943696722872
726,-1.5378812951440277e-05,0.010901075729496413,-0.010931833355399294
727,-0.00025985022451184325,0.010633530061268536,-0.011153230510292223
728,-9.954554254557086e-05,0.010782459737433782,-0.010981550822524923
729,-0.000340292881352226,0.01062052001376309,-0.011301105776467542
730,5.556439637322381e-05,0.010923149036445092,-0.010812020243698645
731,-0.00015500607368131472,0.010735740379572416,-0.011045752526935047
732,-0.00015202734570495232,0.010712920397870807,-0.01101697508928071
733,5.3033374985739615e-05,0.011115603709124903,-0.011009536959153424
734,-0.00014213574379515792,0.010768060417972871,-0.011052331905563186
735,-0.0001988463186313263,0.010844477790249175,-0.011242170427511829
736,5.2680743754301796e-05,0.011029095647202643,-0.010923734159694038
737,-0.0002006068522849265,0.01088417219977605,-0.011285385904345902
738,-0.00018346943427151915,0.010834011752104914,-0.011200950620647951
739,-0.00020222025482820536,0.01076050962601875,-0.01116495013567516
740,-4.5127769361268164e-07,0.01102835995150404,-0.011029262506891267
741,-0.0001195445713343384,0.010749301254984989,-0.010988390397653666
742,-0.0003145674855691595,0.010585995010012818,-0.011215129981151137
743,0.0001599344611920929,0.011221696141063612,-0.010901827218679425
744,-7.473000078253369e-05,0.010877814910434658,-0.011027274911999726
745,-0.000130022415804943,0.010672814535844276,-0.010932859367454162
746,-2.8088775914491782e-05,0.011003905723808388,-0.01106008327563737
747,-9.802941670482147e-05,0.010775413966084463,-0.010971472799494106
748,-9.216595918982488e-05,0.010828615333264534,-0.011012947251644183
749,-4.22367076166441e-05,0.010948622896763937,-0.011033096311997224
750,-0.00010294075200110475,0.010796045514240434,-0.011001927018242643
751,-0.00016758579381416584,0.010731427204857655,-0.011066598792485985
752,9.474020391465205e-05,0.010989621540262486,-0.010800141132433182
753,-6.738222941915902e-05,0.011001187350007687,-0.011135951808846004
754,-9.14450453204583e-05,0.010750867296869313,-0.01093375738751023
755,-9.063220275265407e-05,0.010929144822357142,-0.01111040922786245
756,-0.00018043342844172597,0.010679298836897767,-0.011040165693781218
757,-3.888710418744363e-05,0.010802316718383134,-0.01088009092675802
758,-8.299042366083367e-05,0.010856159477075716,-0.011022140324397384
759,-7.33622330734615e-05,0.01076080512910692,-0.010907529595253844
760,-0.0001697580014619495,0.010689208914860396,-0.011028724917784295
761,-0.0002427420276103943,0.010767598431719157,-0.011253082486939944
762,-0.00021532125695304224,0.01090186549472162,-0.011332508008627703
763,-0.00026451096556672865,0.010697661284264278,-0.011226683215397734
764,0.00013600551709568604,0.01110839759765418,-0.01083638656346281
765,-0.00016652663217926712,0.010717296686329274,-0.011050349950687809
766,-6.741518246910241e-05,0.01089205661033261,-0.011026886975270813
767,-0.00010980063283851256,0.010750527003724803,-0.010970128269401828
768,-0.00016402923527713404,0.010718959469413218,-0.011047017939967487
769,-0.00011472016601420856,0.01092273142067985,-0.011152171752708266
770,-5.444697188154256e-05,0.010836769125384536,-0.01094566306914762
771,-2.9965467903900313e-05,0.011037004197193563,-0.011096935133001362
772,-9.117374353928935e-05,0.010824283814374381,-0.01100663130145296
773,-7.118617910645794e-05,0.010756703713632894,-0.01089907607184581
774,-0.00014584109321194566,0.010700945887459871,-0.010992628073883763
775,5.772355404905567e-05,0.010994897724142149,-0.010879450616044038
776,-0.00011227878535896101,0.010958416485150033,-0.011182974055867954
777,-2.8025906578386384e-05,0.010938927933395834,-0.010994979746552606
778,-0.00012335948219228122,0.010725547261331908,-0.01097226622571647
779,-0.00021404383011209527,0.010677916710146703,-0.011106004370370895
780,-6.741514941116363e-05,0.0108912409982403,-0.011026071297062626
781,-0.00013186586278860475,0.010846750917662396,-0.011110482643239605
782,-1.4684032802425812e-05,0.01091257725052951,-0.010941945316134363
783,5.018050283540367e-05,0.01092494747097172,-0.010824586465300913
784,-7.196728365238654e-05,0.010858639558818377,-0.011002574126123151
785,8.443517667149304e-05,0.01097316232006214,-0.010804291966719155
786,-0.0002918322722924741,0.010706734318301912,-0.01129039886288686
787,-0.00014975381831155047,0.010851592754097052,-0.011151100390720155
788,2.8618270785586868e-05,0.01073988893230845,-0.010682652390737278
789,-0.00012345905138704555,0.0107374522173578,-0.01098437032013189
790,-0.0001120676864948482,0.010829290932974169,-0.011053426305963863
791,-6.059207844429347e-05,0.010835430383326657,-0.010956614540215242
792,-0.00021976065672764787,0.01060691223855584,-0.011046433552011134
793,-1.677552296995996e-05,0.010901994722719728,-0.010935545768659646
794,-0.0001326457068288683,0.010811921685756289,-0.011077213099414026
795,-0.0001910513645734873,0.01072099026432738,-0.011103092993474355
796,-0.00017381927999602173,0.010825027283049711,-0.011172665843041754
797,-0.000131271208572693,0.010745833455540012,-0.011008375872685397
798,-0.0002769013633988522,0.010644447989831855,-0.01119825071662956
799,-7.703895002361421e-05,0.01080595990056739,-0.010960037800614617
800,-2.3400480963403588e-05,0.010863099748401573,-0.010909900710328381
801,-0.00011623094560212255,0.01063366027566044,-0.010866122166864686
802,-0.00030630920945019704,0.010508191190137121,-0.011120809609037514
803,-4.42572961674306e-05,0.011094696974364212,-0.011183211566699072
804,-0.00032819743414296487,0.010493813191713157,-0.011150208059999087
805,-7.971384782572549e-05,0.010808729108440936,-0.010968156804092386
806,-0.00016447989697349343,0.010857948174280872,-0.01118690796822786
807,-7.8984537040958e-05,0.010807533886970202,-0.010965502961052117
808,-0.00013640291514727086,0.010792620188802548,-0.01106542601909709
809,-0.00021898607143984705,0.010629608568737762,-0.011067580711617455
810,-0.00017260639380988163,0.010664194626727633,-0.011009407414347396
811,-9.610156183617175e-05,0.010745239824119979,-0.010937442947792324
812,-6.744140328941198e-05,0.010953540523758553,-0.011088423330337377
813,-0.00011201874883528374,0.010796074047313675,-0.011020111544984243
814,-5.133558947558886e-05,0.010806646440232753,-0.010909317619183932
815,-0.0002747424626082644,0.01066034267928225,-0.011209827604498778
816,-7.168318258336454e-05,0.010696884094439333,-0.010840250459606062
817,-2.214638607327099e-05,0.010962517366345136,-0.011006810138491679
818,-9.377796643681841e-05,0.010877943094565214,-0.011065499027438853
819,4.8569011199219085e-05,0.01100054530863556,-0.010903407286237123
820,-0.0002463114369462963,0.010650068793385734,-0.011142691667278326
821,-7.93583355187966e-05,0.010843024067692027,-0.01100174073872962
822,-0.0002673227900624787,0.010630742966980753,-0.011165388547105711
823,-0.00010519824419162644,0.010774514164465105,-0.010984910652848357
824,-6.026489723348182e-05,0.01078176815567413,-0.010902297950141093
825,-8.173235099874704e-05,0.01092413173914038,-0.011087596441137873
826,-0.00010058286287876342,0.01090405663003226,-0.011105222355789786
827,-0.00036674293430563967,0.010590263496662929,-0.011323749365274208
828,-0.0001334053285699582,0.010733454155443443,-0.011000264812583361
829,-0.00014255705610171504,0.010595012237364225,-0.010880126349567655
830,-6.639806404915286e-05,0.010831228005851502,-0.010964024133949809
831,-3.0052415889840188e-05,0.01090746251392568,-0.010967567345705361
832,-1.2180103208358347e-05,0.010947893435472512,-0.01097225364188923
833,7.859295660162401e-05,0.01096464698153133,-0.010807461068328084
834,-0.00018150025441014984,0.010670002556750572,-0.011033003065570873
835,-9.503133211921278e-05,0.010887999256548531,-0.011078061920786957
836,-0.00020503244111881068,0.010582415102367735,-0.010992479984605357
837,2.1698955167342726e-05,0.010705131996635848,-0.010661734086301161
838,-4.139564435174047e-05,0.010810301393812475,-0.010893092682515955
839,-7.154878470368746e-05,0.010816325610075289,-0.010959423179482662
840,7.358529890615038e-05,0.01094664175372256,-0.010799471155910258
841,7.875433202712584e-05,0.010936754079732849,-0.010779245415678596
842,3.056287976817661e-05,0.01096956884080471,-0.010908443081268357
843,-0.0002294235909192214,0.010644426095837127,-0.011103273277675569
844,-0.0003004125401183276,0.0105597575426074,-0.011160582622844056
845,-9.945063841492308e-05,0.010760133192881705,-0.01095903446971155
846,3.107184170930487e-05,0.010871244047111877,-0.010809100363693267
847,-3.445313313524352e-05,0.011006652468970942,-0.011075558735241428
848,-7.41015793870934e-05,0.010680793767635597,-0.010828996926409784
849,-0.0001875802157276232,0.010652171891663143,-0.011027332323118389
850,-0.00020992757852585905,0.010694092223672354,-0.011113947380724073
851,-0.00012533806576549888,0.010736371206239851,-0.010987047337770848
852,-0.0002752418243109152,0.010581236561777787,-0.011131720210399617
853,-8.597372900816933e-05,0.01073673937211732,-0.010908686830133659
854,-0.00011096272478996925,0.010724141312932913,-0.01094606676251285
855,-6.434243630245467e-05,0.010861736825687737,-0.010990421698292646
856,-0.0002637224017508264,0.01057893547575458,-0.011106380279256232
857,-9.766574067073782e-05,0.010708977137558182,-0.010904308618899659
858,4.6333680566981065e-05,0.010970322669192952,-0.010877655308058991
859,4.0471266690159756e-05,0.010915683768072868,-0.010834741234692549
860,-0.00028362513325544126,0.01055308976678459,-0.011120340033295472
861,-0.0001721953884795815,0.010625535947079195,-0.010969926724038358
862,-6.960713092408983e-05,0.010760439986919725,-0.010899654248767906
863,2.1014487556234263e-05,0.010913766976935142,-0.010871738001822673
864,-0.0002544919141632004,0.01060712304906934,-0.011116106877395742
865,3.1774988508427895e-05,0.010848012501709027,-0.010784462524692172
866,-0.00024048502200411007,0.010476128245645028,-0.01095709828965325
867,-0.00012043941104309277,0.010740339435081934,-0.010981218257168121
868,-0.00018101486634955358,0.0106067779490681,-0.010968807681767206
869,-0.00017712271155135317,0.010649808006582925,-0.01100405342968563
870,-0.00028362575999415287,0.010613249325776293,-0.0111805008457646
871,-0.00012887317167223144,0.010608077151247626,-0.01086582349459209
872,-0.00019098725474960674,0.010583005487901134,-0.010964979997400348
873,-5.299420752358155e-05,0.010718182872628074,-0.010824171287675238
874,-0.00011330802878815036,0.01068885538715472,-0.01091547144473102
875,-0.0002589575302613939,0.01064395354424105,-0.011161868604763838
876,-0.0001794098595783741,0.010642854917214799,-0.011001674636371547
877,-0.00029081066578863697,0.010682275395631416,-0.01126389672720869
878,-0.0003411106756439624,0.010511224465849381,-0.011193445817137307
879,-2.8309102268993075e-06,0.010807141054690193,-0.010812802875143992
880,-0.0002968813736470892,0.010687298283489194,-0.011281061030783373
881,2.8611664940326553e-05,0.01085832373627483,-0.010801100406394178
882,-0.00014923922344348145,0.010795434100073881,-0.011093912546960844
883,-0.00016682266731905785,0.010759905310529559,-0.011093550645167675
884,-8.229467012558765e-05,0.010736921486845538,-0.010901510827096712
885,-5.678183513855417e-05,0.010623409314922378,-0.010736972985199487
886,-2.0405244037380017e-05,0.010926543183512646,-0.010967353671587406
887,-0.00011340740412430795,0.01072029507194567,-0.010947109880194286
888,-0.00019967980011658298,0.010587211835196229,-0.010986571435429396
889,-0.00022706796907876283,0.010675467200384986,-0.01112960313854251
890,-0.0003807489462196227,0.010487300744088594,-0.011248798636527838
891,-0.00015229809335718544,0.010489381317648035,-0.010793977504362406
892,-0.0001527371221923096,0.01070355072584264,-0.01100902497022726
893,-8.121852968834236e-05,0.010832725142692264,-0.01099516220206895
894,-0.0002931403079014058,0.01050038360717346,-0.011086664222976272
895,-0.00017935675031840098,0.01061599265514092,-0.010974706155777723
896,-0.00014448792786787783,0.010706494620893577,-0.010995470476629333
897,-9.754077146399436e-05,0.010770418905080167,-0.010965500448008154
898,1.7386688821944168e-05,0.010876522410926152,-0.010841749033282265
899,-7.547221172367903e-05,0.010836449965075974,-0.01098739438852333
900,-0.00018264526523423602,0.010692192139897035,-0.011057482670365507
901,-6.918445461573607e-05,0.0107549471241047,-0.01089331603333617
902,-7.548049948899158e-05,0.010783946593931578,-0.01093490759290956
903,-0.00021948562334581144,0.01062614692816659,-0.011065118174858212
904,-9.56534071220681e-05,0.010808756683404813,-0.011000063497648949
905,-0.0001445885636788116,0.010586671228342354,-0.010875848355699977
906,-0.00027013751495265516,0.010530922595567253,-0.011071197625472564
907,-0.0003232257714448931,0.010545080071351205,-0.011191531614240992
908,7.329829869780688e-06,0.010924207659832326,-0.010909548000092764
909,-0.00010168295723016642,0.010679913278564091,-0.010883279193024425
910,-0.00012729432193511953,0.010735003547519781,-0.01098959219139002
911,-0.00024613563851078735,0.01063681502953777,-0.011129086306559345
912,-4.783895625373586e-05,0.010771494878423509,-0.01086717279093098
913,-0.00016208643274920047,0.010769362316434548,-0.011093535181932948
914,-0.00021100020914317352,0.01051639912087898,-0.010938399539165325
915,-0.00019150382095155133,0.010512728381306393,-0.010895736023209495
916,-0.0003623979853054926,0.010430097256663178,-0.011154893227274162
917,-0.00022836484715535707,0.01055553130322971,-0.011012260997540423
918,-0.0002292685476560298,0.010687051336208788,-0.011145588431520847
919,-2.2058476269773154e-06,0.010769690439766149,-0.010774102135020103
920,-0.0001617848424571733,0.010650607657011478,-0.010974177341925824
921,-0.00022111276094945368,0.010517682288834318,-0.010959907810733225
922,-0.0002472584120668688,0.010521990113932594,-0.011016506938066332
923,7.550400676598121e-05,0.010918453578863795,-0.010767445565331834
924,-0.00011698885221825057,0.010820498629595316,-0.011054476334031818
925,-6.751371627663112e-05,0.010671949519799225,-0.010806976952352488
926,-1.4881055778126957e-05,0.0108364500217379,-0.010866212133294154
927,-2.481885354078428e-05,0.010836105191718681,-0.01088574289880025
928,-6.976879086317044e-05,0.010705239169840276,-0.010844776751566615
929,-1.404611105817726e-05,0.010875059001561672,-0.010903151223678026
930,-0.00016453208179977342,0.010680142688459966,-0.011009206852059514
931,-0.00020814883831788875,0.010675390923662926,-0.011091688600298704
932,-3.5363752566113065e-05,0.010736681651681781,-0.010807409156814008
933,-7.228216041302166e-05,0.01067779607420143,-0.010822360395027472
934,4.920077930659545e-06,0.010705400935561223,-0.010695560779699905
935,5.3216407242547264e-06,0.010706145210445415,-0.010695501928996907
936,-2.2073765094638022e-05,0.010706132194401478,-0.010750279724590753
937,-7.58486978508254e-05,0.010760621127472492,-0.010912318523174144
938,-0.00018401319712971412,0.010604743952553706,-0.010972770346813134
939,-0.00015133989295856615,0.010674595768767095,-0.010977275554684229
940,-7.972624487323035e-05,0.010627369301718634,-0.010786821791465093
941,-2.3267732570219766e-05,0.010801451103633595,-0.010847986568774035
942,-0.00016134291541906043,0.010654030746754284,-0.010976716577592404
943,-4.031519737286755e-05,0.010802020518159554,-0.010882650912905288
944,-0.00012832701169700756,0.010614875870804029,-0.010871529894198043
945,0.00010308026920961098,0.01096075747321117,-0.010754596934791947
946,-0.00034640926664045944,0.010417192398079448,-0.011110010931360366
947,-2.4753416135330386e-05,0.010665971159314289,-0.010715477991584949
948,-8.351465048774396e-05,0.010758624635064058,-0.010925653936039545
949,-4.4413576595732955e-05,0.010691817529604608,-0.010780644682796074
950,-1.6527872514051534e-05,0.010709690509383732,-0.010742746254411835
951,-0.00036529836480510454,0.010466803649035163,-0.011197400378645372
952,-5.798870698186641e-05,0.010711791378865434,-0.010827768792829165
953,-3.0181161681365046e-06,0.010778878738277042,-0.010784914970613315
954,-0.0001310393599834885,0.010712135328733304,-0.010974214048700281
955,-0.00020838848240189442,0.010541914307735437,-0.010958691272539227
956,-4.8718423140303934e-05,0.010575186944139019,-0.010672623790419626
957,-0.00025470227600570206,0.010641491768731281,-0.011150896320742685
958,-3.426534741439961e-05,0.010732044459108305,-0.010800575153937104
959,-5.075936913840818e-05,0.010742362104036373,-0.01084388084231319
960,-9.51764988300248e-05,0.010613590075249918,-0.010803943072909968
961,-0.00023737906498435635,0.010497740092726079,-0.01097249822269479
962,-0.00029703113799554675,0.0105430992731258,-0.011137161549116894
963,-0.00011772343192694233,0.010533689386977426,-0.010769136250831311
964,-0.0001585607711331709,0.010792958290918649,-0.011110079833184992
965,-5.9534468202466593e-05,0.010688602668325336,-0.010807671604730269
966,0.0002218229559547878,0.011073372020778422,-0.010629726108868847
967,-0.0002058413855612344,0.01067343949297671,-0.011085122264099178
968,-0.00035402355321486316,0.010456144765860709,-0.011164191872290435
969,-0.00029681588736746463,0.010419010336501021,-0.01101264211123595
970,-0.00026974252723622317,0.010521440387638624,-0.011060925442111071
971,5.0267014754310544e-05,0.010735481999722851,-0.01063494797021423
972,-0.00026065059400124724,0.010470296414616246,-0.01099159760261874
973,-1.8708590932970865e-05,0.010824125041689375,-0.010861542223555315
974,-0.00022544080741772647,0.010475099732568922,-0.010925981347404376
975,-0.00028716166711425053,0.010429884002160878,-0.011004207336389378
976,-6.128081080302094e-05,0.010718406955604123,-0.010840968577210165
977,-0.0001398656920881935,0.01064450502045735,-0.010924236404633737
978,8.64037729593114e-05,0.010930473431266961,-0.010757665885348338
979,-0.00016875257146092528,0.010425615580072104,-0.010763120722993954
980,-0.0001049227324806944,0.010583220970020037,-0.010793066434981426
981,-0.00013895590329400314,0.010613847482092514,-0.010891759288680521
982,-6.810253523433779e-05,0.01080247271897459,-0.010938677789443267
983,-0.00018539153997670514,0.010461419752173783,-0.010832202832127194
984,-0.00013385972892806917,0.010651938328368953,-0.010919657786225091
985,-0.00017135483296122612,0.010513002375331548,-0.010855712041254
986,-0.00010816458308426471,0.01055880607518433,-0.010775135241352858
987,0.00014021109969590515,0.010911941592181906,-0.010631519392790095
988,-0.00010339371880911725,0.010588071476617295,-0.010794858914235528
989,-0.00023021158445927226,0.01050666221534331,-0.010967085384261855
990,-9.299551461504593e-06,0.010803764478320379,-0.010822363581243387
991,-7.41731777307103e-05,0.010608277356998803,-0.010756623712460224
992,-5.1937873759024675e-05,0.010702733524754189,-0.01080660927227224
993,-0.00019430795160316555,0.010600937053007213,-0.010989552956213544
994,-0.00017262306311957522,0.010649688753241144,-0.010994934879480295
995,-0.00014261876879230757,0.01057140230311417,-0.010856639840698786
996,-0.00010503860496998267,0.010630819508400675,-0.01084089671834064
997,-0.00013905096157642113,0.010610398485098175,-0.010888500408251017
998,-0.00014516119491517253,0.010567297702209204,-0.010857620092039548
999,-0.0001986883658526164,0.01045570762582502,-0.010853084357530253
1000,-0.00011543011034947128,0.01069977653277067,-0.010930636753469612
1001,-7.049399085773109e-05,0.010803538751769617,-0.010944526733485078
1002,-9.896408664350296e-05,0.010656849005608645,-0.010854777178895651
1003,9.771414311641616e-05,0.010763183576645137,-0.010567755290412303
1004,2.7104593356370883e-05,0.010727464221497184,-0.010673255034784442
1005,-3.571858105311587e-06,0.01064274858953815,-0.010649892305748773
1006,-6.0476967893970186e-06,0.010624447786932266,-0.010636543180511061
1007,-6.612755644655572e-05,0.010740272264004242,-0.010872527376897355
1008,-3.0085553999940463e-05,0.010739785864380413,-0.010799956972380294
1009,-0.00011471721740241532,0.010635374921714602,-0.010864809356519433
1010,3.932168444836456e-05,0.010747201770617928,-0.0106685584017212
1011,-0.00011112597621513014,0.010669143342491541,-0.0108913952949218
1012,8.865895421040209e-06,0.010832605192635918,-0.010814873401793839
1013,-1.20861183386823e-05,0.010770677964881707,-0.010794850201559071
1014,-0.0002667525476211151,0.010498153620039849,-0.01103165871528208
1015,-5.925337977630062e-05,0.01074393514852626,-0.010862441908078863
1016,-0.00013561006310207284,0.01055163642072295,-0.010822856546927096
1017,0.00010814943320596593,0.01078973051068766,-0.010573431644275728
1018,-9.39902465715861e-05,0.01065129988911966,-0.010839280382262832
1019,9.464009431857425e-06,0.01083743527582691,-0.010818507256963195
1020,-0.00010701667312800174,0.010715307474461122,-0.010929340820717124
1021,-9.801806691662474e-05,0.010661028159863292,-0.010857064293696542
1022,-0.0002902913358057177,0.010507369604310212,-0.011087952275921648
1023,9.486377865460442e-05,0.010720741355210955,-0.010531013797901745
1024,-9.521725736461201e-05,0.010616614004231414,-0.010807048518960638
1025,-0.00019484658058712502,0.01051905714922509,-0.010908750310399342
1026,-0.00019977385945156923,0.010531162412329246,-0.010930710131232384
1027,-0.00010854187952272618,0.010640918115330661,-0.010858001874376112
1028,-0.00012351166833740658,0.010437139495727438,-0.01068416283240225
1029,-5.928253908858267e-05,0.010531922535489738,-0.010650487613666902
1030,-0.0002623445419205507,0.01039607995639884,-0.010920769040239942
1031,-0.0002114042962030704,0.01049268550440882,-0.010915494096814962
1032,-0.0003519269894680238,0.010343459666594024,-0.011047313645530072
1033,-0.00015876557214274751,0.010475923717899542,-0.010793454862185038
1034,-0.00011689735908392027,0.010682046829321746,-0.010915841547489586
1035,-1.973459464564367e-05,0.010603490474166888,-0.010642959663458176
1036,-0.00010300122907845022,0.01052070319617716,-0.010726705654334062
1037,-0.0002250491618114899,0.010534621864421717,-0.010984720188044696
1038,-0.00033561930786189077,0.010501113934578763,-0.011172352550302545
1039,-8.241604657162437e-05,0.010594138553301163,-0.010758970646444413
1040,-7.493915616374157e-05,0.010658072381513105,-0.010807950693840588
1041,-9.172126137096616e-05,0.010752572967956833,-0.010936015490698765
1042,-0.00018231062004720415,0.010537297469865302,-0.01090191870995971
1043,8.760771543285702e-06,0.010660006899344574,-0.010642485356258002
1044,-0.00022926152876110567,0.010464653298278254,-0.010923176355800465
1045,1.543555487266803e-05,0.010723289790760026,-0.01069241868101469
1046,-0.00020985810150359003,0.010550337420594632,-0.010970053623601813
1047,-0.0002461852161791377,0.010425350147447695,-0.010917720579805971
1048,5.682433074616701e-05,0.010737061990764296,-0.010623413329271962
1049,9.953155654253677e-05,0.010978850503991531,-0.010779787390906459
1050,-3.858491918028567e-05,0.010693597016578734,-0.010770766854939304
1051,-7.10261183409618e-05,0.010677427421638004,-0.010819479658319928
1052,-0.0001880645722002689,0.010380036505212733,-0.010756165649613273
1053,1.260809673441298e-05,0.01083208508764506,-0.010806868894176234
1054,-0.00030421682512977896,0.010410136600037647,-0.011018570250297203
1055,-0.0002599617225652347,0.010475399308315807,-0.010995322753446276
1056,-7.927771578487165e-05,0.010728964180495001,-0.010887519612064744
1057,-2.1125765935142884e-05,0.010631346481818548,-0.010673598013688836
1058,-0.00010136705060676572,0.01058126302596289,-0.01078399712717642
1059,-0.00019327353694325406,0.010464299995910304,-0.010850847069796813
1060,-0.0001685382713364765,0.010527217159653001,-0.010864293702325955
1061,-0.00012955760406067684,0.010545337111664393,-0.010804452319785747
1062,-0.00016640494122656003,0.01065734477630129,-0.01099015465875441
1063,-9.935545813713528e-05,0.010566695323689224,-0.010765406239963493
1064,0.0001239576662241536,0.010864105600120787,-0.01061619026767248
1065,-0.00026770739704749184,0.010458673042931882,-0.010994087837026864
1066,-0.00016149080191852255,0.010498404559572024,-0.01082138616340907
1067,-0.00020209819380082316,0.010578389631735389,-0.010982586019337036
1068,-7.545352699583634e-05,0.010652485008296433,-0.010803392062288104
1069,-0.00024347168146106638,0.010536468322571725,-0.011023411685493858
1070,-0.0002859852190308533,0.0104028978579556,-0.010974868296017307
1071,-0.00017787623453623978,0.010446888610826797,-0.010802641079899276
1072,-0.00024227076660762425,0.010478118448872488,-0.010962659982087735
1073,-0.00023190824149133565,0.010550671259074223,-0.011014487742056893
1074,-0.00011878926549058948,0.01064348557045791,-0.010881064101439087
1075,-0.00013849231175984547,0.01051154566663788,-0.010788530290157571
1076,-0.0001724484322889119,0.010521785379387942,-0.010866682243965765
1077,-3.4018088042464485e-05,0.010700441158479922,-0.01076847733456485
1078,-0.00019936379715275655,0.010340793787221202,-0.010739521381526715
1079,-0.0002516700272088864,0.010327176711210825,-0.010830516765628599
1080,-8.029642998255141e-05,0.010628703945252869,-0.010789296805217972
1081,-0.0002530332318053074,0.010442246790547803,-0.010948313254158418
1082,0.00022529896383168135,0.010879480761161789,-0.010428882833498425
1083,-0.0003324235126781166,0.010332212522541039,-0.010997059547897273
1084,-4.066772421120507e-05,0.010515257850986573,-0.010596593299408982
1085,-7.009958722626497e-07,0.010680099939835154,-0.01068150193157968
1086,-0.0001387853394768129,0.01048569261686489,-0.010763263295818518
1087,-0.00011291771452463805,0.01053933069073555,-0.010765166119784826
1088,-0.00012086509109126406,0.010474681414415349,-0.010716411596597877
1089,-0.0001023902110427581,0.010644161652022081,-0.010848942074107599
1090,5.749176000473074e-07,0.010675054154617569,-0.010673904319417473
1091,-0.0001269795152444148,0.01045170857427018,-0.010705667604759009
1092,-0.0002428851275107932,0.010326159577534817,-0.010811929832556404
1093,-0.00018526524432981907,0.010543988553709764,-0.010914519042369402
1094,-0.00013285741548025402,0.010469586661657796,-0.010735301492618305
1095,-8.034874516378012e-05,0.010551380235940508,-0.010712077726268069
1096,-0.00010253626193634415,0.010495209077795008,-0.010700281601667697
1097,-0.000289725219922197,0.010437706781299055,-0.01101715722114345
1098,-0.00023120200700455597,0.0104364447554188,-0.010898848769427913
1099,-0.00010647963587533251,0.010600494954865869,-0.010813454226616535
1100,-0.00011782661388796233,0.010592097077878336,-0.010827750305654261
1101,-3.147273818658657e-05,0.010660981314303047,-0.010723926790676219
1102,-8.001915277913885e-05,0.01045774188105107,-0.010617780186609348
1103,-0.00011102752006411892,0.010557086813089913,-0.01077914185321815
1104,4.063108743373042e-05,0.010680811254260342,-0.010599549079392883
1105,-7.245638158800712e-05,0.010573395356248095,-0.01071830811942411
1106,-7.813709692708711e-05,0.010531163086833047,-0.010687437280687221
1107,1.8984430253820883e-05,0.010747426708340932,-0.010709457847833292
1108,-2.0478914709296147e-05,0.010729997048621565,-0.010770954878040159
1109,-0.00012625879848183447,0.010570248390272721,-0.010822765987236391
1110,4.1810629123246514e-05,0.010729263570373215,-0.010645642312126722
1111,-0.00010094422257347042,0.010648057698595781,-0.010849946143742722
1112,-0.00012382590080259196,0.010522799420068006,-0.010770451221673189
1113,-8.597469443408914e-05,0.010537217301990327,-0.010709166690858505
1114,-2.5791267902117697e-05,0.010618399184744097,-0.010669981720548333
1115,-0.00011611627490098113,0.010482779485224723,-0.010715012035026686
1116,-0.00017109117484921215,0.010584846080097198,-0.010927028429795621
1117,-0.0002398423563478169,0.010467930134890838,-0.010947614847586471
1118,-8.824971556103272e-05,0.010386436335619656,-0.010562935766741721
1119,-0.0001674628923046271,0.01045607270288593,-0.010790998487495186
1120,-0.00021927151799976672,0.010503434609604508,-0.010941977645604041
1121,-0.0003524845753913108,0.010274576049116324,-0.010979545199898947
1122,2.302122751485284e-05,0.010595707092295365,-0.01054966463726566
1123,-0.00017835333642572267,0.010517153162332185,-0.010873859835183632
1124,-7.720760047139404e-05,0.010610279542749597,-0.010764694743692385
1125,-1.6747263480031125e-05,0.01063212378681194,-0.010665618313772001
1126,-0.00034024425406145505,0.010251372799260257,-0.010931861307383169
1127,-0.00011282008044434118,0.010635948484439774,-0.010861588645328457
1128,-7.491329049710493e-05,0.010571015406650794,-0.010720841987645004
1129,1.6607090522543145e-05,0.01078105915831472,-0.010747844977269634
1130,-6.121612125213862e-05,0.010585316492944166,-0.010707748735448441
1131,-5.11681802894552e-05,0.010503088533785511,-0.010605424894364423
1132,5.3059457977299396e-05,0.010624704323894205,-0.010518585407939606
1133,-0.0001244464374728243,0.010508655870744246,-0.010757548745689894
1134,-0.00011618755142207048,0.010459895085013781,-0.01069227018785792
1135,-7.40362431208239e-05,0.010545317787745713,-0.01069339027398736
1136,-0.00019254499404682256,0.01053591813672026,-0.010921008124813907
1137,-0.0002241004681607385,0.0104245684999785,-0.010872769436299978
1138,-0.000265299331723012,0.010469031414330051,-0.010999630077776075
1139,-0.00021243254041081677,0.01042818329323459,-0.010853048374056224
1140,-0.0001837619913961315,0.010527867825495049,-0.010895391808287311
1141,-0.0002908971035494063,0.010303155540479761,-0.010884949747578575
1142,-1.2280144615085196e-05,0.01057881351508802,-0.010603373804318191
1143,-1.55472867361759e-05,0.010594731392735418,-0.01062582596620777
1144,-0.00019423612599460497,0.010339797654130426,-0.010728269906119638
1145,-0.00020336101049841062,0.010459476639169796,-0.010866198660166616
1146,-0.00011688649979286609,0.010574739892212014,-0.010808512891797748
1147,-0.0001805612457535051,0.010318976047650367,-0.010680098539157377
1148,-9.338056007309873e-05,0.010559519502773616,-0.010746280622919815
1149,-0.0001221454690666128,0.010600059175394526,-0.01084435011352775
1150,-0.00010568620975847378,0.010557597668460325,-0.010768970087977272
1151,-8.132622316956556e-05,0.010568709776812419,-0.01073136222315155
1152,8.996608531397983e-06,0.010597292504076185,-0.010579299287013389
1153,6.669882708154848e-05,0.010724576691168127,-0.010591179037005032
1154,-6.257993919061817e-08,0.01066659403694684,-0.010666719196825221
1155,-0.00011207308431610203,0.010409029048703377,-0.01063317521733558
1156,-4.6725216181394343e-05,0.010623271841229453,-0.010716722273592242
1157,-0.00024779955334211577,0.010298732598692012,-0.010794331705376243
1158,-8.383628261180689e-06,0.010675281204038307,-0.010692048460560667
1159,-0.0002409449229731975,0.01021380370913192,-0.010695693555078316
1160,-7.296178049401754e-05,0.010564242272261236,-0.010710165833249272
1161,-0.00011692026338326677,0.010631603188339393,-0.010865443715105925
1162,-0.00017266264607467235,0.010439395697017262,-0.010784720989166606
1163,-0.00019617397351342624,0.010462383211556021,-0.010854731158582875
1164,-0.00024935320840043906,0.010347205304333692,-0.010845911721134568
1165,-0.00024037132789179972,0.010406630584464794,-0.010887373240248395
1166,-1.1951184694096525e-05,0.010590184958584341,-0.010614087327972534
1167,-9.419124716063096e-05,0.010573771423955847,-0.010762153918277109
1168,-0.00029355977230295974,0.010311680616219832,-0.010898800160825752
1169,8.897926167137611e-05,0.01059914844692918,-0.010421189923586427
1170,-5.017241825539993e-05,0.010527812637218824,-0.010628157473729624
1171,-6.551239932511107e-05,0.010325562167078901,-0.010456586965729124
1172,-0.000165366917085049,0.010420244087944591,-0.010750977922114689
1173,-0.0001381894073559987,0.010403132850333582,-0.010679511665045579
1174,-0.00010156419877386693,0.01067816872947211,-0.010881297127019844
1175,-9.203460010686377e-05,0.010420230344048558,-0.010604299544262284
1176,-0.00011429173512284168,0.010556783442225546,-0.01078536691247123
1177,-0.00019863221686252562,0.010386247097640211,-0.010783511531365262
1178,-8.310017288189404e-05,0.010578186621632506,-0.010744386967396293
1179,5.758163927978241e-05,0.010634429200291546,-0.01051926592173198
1180,-0.0001560102025314348,0.010449468571570388,-0.010761488976633257
1181,-6.957239197403734e-05,0.010468125452769435,-0.010607270236717509
1182,-0.00025294130346845627,0.010288150406391349,-0.010794033013328262
1183,-0.00021642333155192785,0.010270812254668428,-0.010703658917772285
1184,-0.00037740184793279237,0.010183621124710579,-0.010938424820576165
1185,-9.873300302797005e-05,0.010456424188043214,-0.010653890194099154
1186,-1.4266272620388668e-05,0.01063555163450305,-0.010664084179743828
1187,-0.0001926952029893111,0.010393065278892537,-0.010778455684871159
1188,-0.00014593678480399753,0.010416052963774701,-0.010707926533382695
1189,0.00010592004452344754,0.010718386516237759,-0.010506546427190863
1190,3.124592229368116e-05,0.01060952205449557,-0.010547030209908206
1191,-0.00016690363763554477,0.010435786945388508,-0.010769594220659597
1192,-0.00016010063617379633,0.010493190398418598,-0.01081339167076619
1193,-3.2896053204338286e-05,0.01052717035659159,-0.010592962463000266
1194,-8.973166427785271e-05,0.010507480424189019,-0.010686943752744723
1195,-0.0003012441901402465,0.010301514294371438,-0.010904002674651931
1196,-0.00019814400795761748,0.010423210360045268,-0.010819498375960504
1197,-0.0001719743228433703,0.010459032389410068,-0.010802981035096809
1198,-8.243278422922705e-05,0.010399994669186625,-0.01056486023764508
1199,-6.910374602123785e-05,0.010457788247891961,-0.010595995739934435
1200,3.959183323860022e-06,0.010648500368164414,-0.010640582001516692
1201,-0.00022138114611335312,0.01045883643031339,-0.010901598722540097
1202,-0.00015187265446468267,0.010440177834717405,-0.01074392314364677
1203,-0.000104392501114226,0.010386615505059496,-0.010595400507287949
1204,-4.013415312869764e-05,0.010463836625282484,-0.01054410493153988
1205,-5.7027140570313285e-05,0.010502889836338092,-0.01061694411747872
1206,-0.0002360786432193905,0.010302762962394515,-0.010774920248833295
1207,-0.00014839188880257545,0.010375755355784787,-0.01067253913338994
1208,-0.0001295971989417619,0.010547144565363112,-0.010806338963246634
1209,-3.124683060373384e-05,0.010595817754844578,-0.010658311416052045
1210,-4.238469254671625e-05,0.010452431741381546,-0.010537201126474978
1211,-8.675958083076173e-05,0.010391803570311126,-0.010565322731972651
1212,-7.215014119539054e-06,0.010458057408201084,-0.01047248743644016
1213,-0.0002598721959593158,0.010321273127644628,-0.01084101751956326
1214,-0.00016270085349409126,0.010449523638494494,-0.010774925345482677
1215,-9.953184191309953e-05,0.010404597072958915,-0.010603660756785115
1216,-7.983820282133236e-05,0.01045772563871573,-0.010617402044358397
1217,-0.0002503878500571625,0.010219996593690437,-0.010720772293804763
1218,-0.0001202834824095794,0.010304331597244967,-0.010544898562064127
1219,-0.0002591260025613927,0.01032634768191328,-0.010844599687036065
1220,-0.00012009567227763278,0.010467873029204912,-0.010708064373760179
1221,-0.00015848081273622263,0.010529943655093202,-0.010846905280565648
1222,-5.7386892006524074e-05,0.010720114641249948,-0.010834888425262996
1223,-0.0001931916706394761,0.010333876871877716,-0.01072026021315667
1224,-0.0001431758551511307,0.01032129270207529,-0.010607644412377552
1225,-0.0003167368992376866,0.010113311925455115,-0.010746785723930487
1226,-0.0001283958360020227,0.01059377075563265,-0.010850562427636696
1227,-0.00019686143735219913,0.010357370359176415,-0.010751093233880814
1228,-0.00016931661752795602,0.010483268708795025,-0.010821901943850938
1229,-6.403124243621739e-05,0.010473337376453506,-0.010601399861325942
1230,-0.0001740250005515219,0.010320099850875761,-0.010668149851978805
1231,7.599859772031667e-05,0.010783154054724674,-0.01063115685928404
1232,-9.3180095332697e-05,0.010404503792898296,-0.01059086398356369
1233,-0.00017584834698120843,0.010304934799366804,-0.010656631493329221
1234,-2.7490910668261716e-05,0.010530317594662235,-0.010585299415998757
1235,0.00019958916119607696,0.010719547541218307,-0.010320369218826153
1236,-5.4911276913199636e-05,0.010543115559220936,-0.010652938113047336
1237,-0.0002000718275871345,0.010300862869064785,-0.010701006524239052
1238,-0.0002714841947936185,0.010282591892454177,-0.010825560282041412
1239,-0.0002659658841683943,0.010207381684719831,-0.01073931345305662
1240,-0.00011648148337995234,0.010422688636040237,-0.010655651602800142
1241,-0.0003292514544057724,0.010191738810413796,-0.01085024171922534
1242,-0.00019367015192380696,0.01035406536549486,-0.010741405669342473
1243,0.00010552652961300726,0.010599224850797005,-0.01038817179157099
1244,-3.0776422818766596e-05,0.010478466279856432,-0.010540019125493964
1245,-0.00030106959347081134,0.01018784184452327,-0.010789981031464894
1246,8.299358067449004e-06,0.010575198130134326,-0.010558599413999429
1247,-7.124508255469629e-05,0.010502991374101368,-0.010645481539210761
1248,-3.491439640801034e-05,0.010511410459172085,-0.010581239251988107
1249,-0.00023764826258165423,0.010370581094440764,-0.010845877619604073
1250,-0.00013502256568527387,0.010299033705849262,-0.010569078837219808


==> fig/data/bacf/acf_gibbs_outer_4_1.csv <==
x,y,upper,lower
1,-2.5412376994990845e-05,0.011551688115414528,-0.01160251286940451
2,-0.0001439496035351451,0.011366080464815756,-0.011653979671886045
3,-0.0001711001125692769,0.01133326720651559,-0.011675467431654145
4,-0.0001122631955757977,0.011390612693171901,-0.011615139084323498
5,-0.0001389219812997521,0.011441520632914827,-0.01171936459551433
6,-0.00023631337308463733,0.011298345941351259,-0.011770972687520535
7,-0.00012427469388213527,0.011397945840347565,-0.011646495228111835
8,-0.00016034088292495068,0.011361819617110856,-0.011682501382960757
9,-0.00014186214576140328,0.01144778027839138,-0.011731504569914186
10,-0.00016594094033664893,0.011356822473726696,-0.011688704354399993
11,-0.00018314052534309643,0.011391966786168446,-0.01175824783685464
12,-0.00015219123382037979,0.011381913508653349,-0.011686295976294107
13,-0.00013546858975232564,0.011349620315059858,-0.011620557494564508
14,-0.00013827639696243176,0.011430061799527165,-0.011706614593452028
15,-0.0002189169796176911,0.01125150556853547,-0.011689339527770851
16,-0.00011151740753591742,0.011474692135064952,-0.011697726950136786
17,-0.0001071802259525088,0.011397748881784001,-0.011612109333689018
18,-0.0001343800741110488,0.011434330308938917,-0.011703090457161015
19,-7.024378432141126e-05,0.011431623890072008,-0.01157211145871483
20,-0.00011547342985430095,0.011447586522998305,-0.011678533382706907
21,-0.00012835624801215486,0.011383440682845776,-0.011640153178870087
22,-0.00012352113930303054,0.011432864319741104,-0.011679906598347166
23,-0.0001183901416108586,0.011374482679669099,-0.011611262962890815
24,-0.00011104476363874294,0.01145197751933495,-0.011674067046612438
25,-0.00012439096179382855,0.011382042125795655,-0.011630824049383313
26,-9.526272487922445e-05,0.011434182025736766,-0.011624707475495216
27,-0.00010347415222637685,0.011391780257252555,-0.011598728561705308
28,-0.00012199543681600938,0.011380554874186988,-0.011624545747819008
29,-0.00015147548537927508,0.011379470654939236,-0.011682421625697785
30,-6.218581185859186e-05,0.011406099091053872,-0.011530470714771056
31,-0.0001308973048323728,0.011382700765091186,-0.01164449537475593
32,-9.467093102223646e-05,0.01138154930528518,-0.011570891167329653
33,-0.00014200434613904523,0.011335118938480169,-0.01161912763075826
34,-0.0001528897484463507,0.011337185770469414,-0.011642965267362113
35,-0.00019357949980529327,0.011351759959367949,-0.011738918958978536
36,-3.399945798277115e-05,0.011489691336357204,-0.011557690252322747
37,-0.00012799167989400718,0.011353796977182608,-0.011609780336970622
38,-0.00019477425284528948,0.011263173589588926,-0.011652722095279506


==> fig/data/bacf/acf_gibbs_outer_4_2.csv <==
x,y,upper,lower
1,-4.819472437669149e-05,0.014631060465237064,-0.014727449913990448
2,-0.00013888719262665204,0.012139348841586538,-0.01241712322683984
3,-0.00023271779428413487,0.01147285277374808,-0.01193828836231635
4,-0.00015280058335740722,0.011454054329077864,-0.011759655495792679
5,-0.00011059677722402172,0.01150607855059957,-0.011727272105047615
6,-0.0001878410368910439,0.011349022302258602,-0.011724704376040689
7,-7.866570173897545e-05,0.011474879236850248,-0.0116322106403282
8,-0.00015451348086212584,0.011380814052020438,-0.01168984101374469
9,-0.00011796968260034106,0.011411463398385585,-0.011647402763586268
10,-0.0002023028188296708,0.011389058616782053,-0.011793664254441394
11,-0.00019310991828355595,0.011362125968887376,-0.011748345805454486
12,-0.00012087091487575843,0.01142685699589504,-0.011668598825646557
13,-0.0001224244279665185,0.011444088264991286,-0.011688937120924324
14,-0.00012215694297766115,0.011448780986797732,-0.011693094872753055
15,-0.0002714426728917302,0.011217346920038165,-0.011760232265821626
16,-5.448324322404306e-05,0.011538676530077379,-0.011647643016525464
17,-0.00014293933299292603,0.011367531016851545,-0.011653409682837398
18,-0.00016203738698917955,0.011363862410345121,-0.011687937184323479
19,-3.6814239038305334e-05,0.011465818502904346,-0.011539446980980958
20,-9.883827587260088e-05,0.0114323911155344,-0.011630067667279602
21,-7.608015879781282e-05,0.011444779640873967,-0.011596939958469592
22,-0.0001787002713429499,0.011383567217005085,-0.011740967759690985
23,-0.0001325703630933817,0.011337066859358712,-0.011602207585545476
24,-0.00010794745050237609,0.011432545232499718,-0.011648440133504469
25,-0.00017224840307299028,0.01134513473546868,-0.01168963154161466
26,-0.00011898782421442892,0.011401188761293191,-0.011639164409722048
27,-0.00015813755583327064,0.011348554333931673,-0.011664829445598214
28,-0.0001750416400978131,0.011354751364337168,-0.011704834644532792
29,-0.00017197784438723057,0.011335704154718169,-0.01167965984349263
30,-9.058216211603442e-05,0.011371926001394939,-0.011553090325627008
31,-0.00014370592571794357,0.011343812093963308,-0.011631223945399196
32,-0.00012271722241089775,0.01138675982006619,-0.011632194264887987
33,-0.00017554087531797925,0.011328331540774433,-0.011679413291410392
34,-9.689841839848847e-05,0.011397303232585308,-0.011591100069382286
35,-0.00017686901588522132,0.011369920940394273,-0.011723658972164716
36,-6.761084841258621e-05,0.011422965389972943,-0.011558187086798115
37,-0.00012069382282817782,0.011375298321391154,-0.011616685967047508
38,-0.0001562095319190836,0.011349853889938536,-0.011662272953776705


==> fig/data/bacf/acf_gibbs_outer_4_3.csv <==
x,y,upper,lower
1,-7.245380425339627e-05,0.01267843755136449,-0.012823345159871283
2,-0.00019183982900706362,0.011535211199847354,-0.011918890857861481
3,-0.00011296578699630234,0.011414577168126877,-0.011640508742119483
4,-9.803001815402958e-05,0.011488354444035518,-0.011684414480343576
5,-0.00013581527751875352,0.011449807846980391,-0.011721438402017899
6,-0.00019445956206605466,0.01136324721603591,-0.011752166340168018
7,-8.615623827381641e-05,0.011433529372656044,-0.011605841849203677
8,-0.00013145151033292293,0.0113636499978274,-0.011626553018493246
9,-0.00017134942767736228,0.011394352492853423,-0.011737051348208146
10,-0.00013718596820680253,0.011395930301206624,-0.01167030223762023
11,-0.0001244990427456129,0.011348199427265972,-0.011597197512757198
12,-0.00015089044796511472,0.011399281397866138,-0.011701062293796369
13,-0.00012877174974511472,0.011445732717383415,-0.011703276216873644
14,-0.00014788136475769943,0.011370615097993612,-0.01166637782750901
15,-0.00010629379296985812,0.011462557272834982,-0.011675144858774699
16,-8.489335613687191e-05,0.011375875942472993,-0.011545662654746738
17,-9.112879780269866e-05,0.011446748891106766,-0.011629006486712163
18,-0.00012600806744198317,0.011403399871287443,-0.011655416006171409
19,-0.0001625979719710319,0.011336380396681575,-0.011661576340623639
20,-0.00011098072057017506,0.011491899786651206,-0.011713861227791555
21,-0.00014937930915653755,0.01139487300794345,-0.011693631626256524
22,-3.6874801996805487e-05,0.011486373927736111,-0.011560123531729721
23,-9.995530766857752e-05,0.011471923505032303,-0.011671834120369456
24,-0.00012513530820235233,0.01136112365468448,-0.011611394271089185
25,-0.00014193443143439708,0.011322411102832233,-0.011606279965701027
26,-0.0001798331068850098,0.011390530950354168,-0.011750197164124189
27,-0.0001688937149041132,0.011319325675546736,-0.011657113105354963
28,-0.0001599935692123414,0.011367923507347074,-0.011687910645771757
29,-0.00014326050134377268,0.011405446534767263,-0.011691967537454809
30,-0.00011749590323772965,0.011381604931103793,-0.011616596737579253
31,-0.00014596356274299162,0.011384281201603768,-0.011676208327089752
32,-0.00010822636520552537,0.011398712306304484,-0.011615165036715534
33,-0.00020709259813164412,0.011278805998744847,-0.011692991195008134
34,-0.00013458470828524844,0.01141071823793951,-0.011679887654510007
35,-0.00029134972646396233,0.011200232717021669,-0.011782932169949592
36,-0.0001111316102050944,0.011450566463165494,-0.011672829683575685
37,-0.00013735002226904103,0.011366203179652042,-0.011640903224190122
38,-0.00011649363519921648,0.011384944859424958,-0.01161793212982339


==> fig/data/bacf/acf_gibbs_outer_4_4.csv <==
x,y,upper,lower
1,-0.0002460686546441804,0.015269635160371744,-0.015761772469660106
2,-0.00012688190501733727,0.013695754185639565,-0.01394951799567424
3,-0.00019726695665821172,0.012888107116818794,-0.013282641030135219
4,-0.00010607147697965678,0.01241345655423906,-0.012625599508198374
5,-0.00013989923831472432,0.012137488898235278,-0.012417287374864727
6,-2.667993866936725e-05,0.012008362093057764,-0.0120617219703965
7,-0.0001461971759677885,0.011730428976257598,-0.012022823328193174
8,-7.550009199426948e-05,0.01166696908650119,-0.011817969270489727
9,-7.349072092451604e-05,0.011679600310446356,-0.011826581752295387
10,-4.396095465797203e-05,0.011585682220172967,-0.01167360412948891
11,-7.879195800243464e-05,0.011513940871034125,-0.011671524787038994
12,-0.0001569597087692801,0.011442804083886421,-0.01175672350142498
13,-0.00014529196117279633,0.011441196946151096,-0.011731780868496688
14,-0.00015185783783101041,0.011428991820398561,-0.011732707496060583
15,-0.0001421980417659908,0.011398466797223242,-0.011682862880755224
16,6.478830563715517e-05,0.011608464023701557,-0.011478887412427245
17,-0.00018018005752334622,0.011325654596246567,-0.011686014711293258
18,-0.00013517935145241388,0.011422830943704611,-0.011693189646609438
19,-4.07628536139216e-05,0.011523306238151699,-0.011604831945379543
20,-0.0001207352734427241,0.01142159722143095,-0.011663067768316398
21,-0.00021171460994213486,0.011309631412548433,-0.011733060632432703
22,-0.00024120876537284144,0.011193788913420405,-0.011676206444166087
23,-9.118025718535936e-05,0.01144409722444715,-0.01162645773881787
24,-0.00013957925740256603,0.01138781530606347,-0.011666973820868601
25,-0.00018876968699824145,0.011384921978234779,-0.011762461352231262
26,-0.0001288495080720896,0.011460195211699347,-0.011717894227843527
27,-0.00013709079782072087,0.011402803239624405,-0.011676984835265846
28,-0.00014679229081383948,0.011380517222373846,-0.011674101804001526
29,-0.00013980539519503182,0.011347353244780124,-0.011626964035170186
30,-9.263344423648185e-05,0.01143485108846287,-0.011620117976935835
31,-0.00015258264958889392,0.011346752287684527,-0.011651917586862313
32,-8.095678189006704e-05,0.011432086078871967,-0.0115939996426521
33,-0.0001384659271359416,0.011328222877838154,-0.011605154732110037
34,-0.0001595596969801012,0.011377691483899414,-0.011696810877859615
35,-0.00017697321941612964,0.01132563717614153,-0.01167958361497379
36,-8.989355477219317e-05,0.011385197185745611,-0.011564984295289996
37,-0.00023679550823567304,0.011263959570815843,-0.01173755058728719
38,-0.00014038622115309933,0.011358956274596923,-0.01163972871690312
39,-0.00015949615442839967,0.01132441811140377,-0.011643410420260568
40,-0.00016396909891337933,0.011325478550398291,-0.01165341674822505
41,-0.00018761376625053838,0.011304591165876052,-0.011679818698377128
42,-3.580234774198653e-05,0.01146033167707246,-0.011531936372556431
43,-0.00012940380392335656,0.011390768807564764,-0.011649576415411478
44,-0.00014755080651776033,0.011325940494234955,-0.011621042107270475
45,-0.00017670306792015158,0.011366919693902482,-0.011720325829742787
46,-0.00017812734407592702,0.01131995552264021,-0.011676210210792065
47,-4.5234178020051846e-05,0.011436596218078679,-0.011527064574118782
48,-0.000146248207058059,0.011331334183479648,-0.011623830597595768
49,-8.753789125379472e-05,0.011405464858854766,-0.011580540641362356
50,-6.246082922430792e-05,0.011450025861139738,-0.011574947519588354
51,-0.00016074707540193587,0.011304959417696069,-0.01162645356849994
52,-0.00016821461072523734,0.011333864278940018,-0.011670293500390493
53,-0.00021375063322882213,0.011313829875479058,-0.011741331141936703
54,-0.00023992801886806508,0.011272802187130388,-0.011752658224866519
55,-0.0001348931341659443,0.011362225758465046,-0.011632012026796935
56,-0.00017191893109430532,0.011381248851646817,-0.01172508671383543
57,-0.00012540463358960233,0.011390980741330504,-0.011641790008509708
58,-0.00013934589014972222,0.011364055089994298,-0.011642746870293742
59,-8.312062551235192e-05,0.011429233075910095,-0.0115954743269348
60,-0.00013404820460158237,0.011395081126658164,-0.011663177535861328
61,-0.00014886660819136312,0.011332922857899214,-0.01163065607428194
62,-0.00017786864577013753,0.01129809050731259,-0.011653827798852866
63,-9.11665105796986e-05,0.01144656245169174,-0.011628895472851137
64,-0.00011094913792279875,0.011421855188871143,-0.01164375346471674
65,-0.00016987901877345846,0.01135154638460756,-0.011691304422154476
66,-0.000186916950328628,0.011330688510875707,-0.011704522411532964
67,-0.00014196125678589712,0.011369867563024463,-0.011653790076596258
68,-0.00017470146860108402,0.01130346084357897,-0.011652863780781139
69,-0.00012745969013667818,0.01136439192226092,-0.011619311302534277
70,-0.00014025613754988254,0.011361681701965241,-0.011642193977065007
71,-0.0001529804144971443,0.011345806697867868,-0.011651767526862155
72,-0.00014946578080453165,0.011316618456713428,-0.011615550018322492
73,-0.00012439536752195532,0.01138829240601002,-0.01163708314105393
74,-0.00012897806149028172,0.011360646117411383,-0.011618602240391946
75,-0.00018143350904846676,0.011304173758032774,-0.011667040776129707
76,-8.647760146722838e-06,0.011490670649503645,-0.01150796616979709
77,-4.529329974661627e-05,0.011440597773128933,-0.011531184372622166
78,-0.00011309536160089017,0.011338022078641943,-0.011564212801843724
79,-0.00012739662175112012,0.011380357429513226,-0.011635150673015465
80,-0.0002042380313039114,0.011273378674105869,-0.011681854736713692
81,-3.573822951571621e-05,0.011427555196854079,-0.01149903165588551
82,-0.00017770616925305468,0.011282708463043488,-0.011638120801549596
83,-0.0001316115576121649,0.01131474329073113,-0.01157796640595546
84,-0.00017089478212906046,0.011296241621864206,-0.011638031186122328
85,-0.00021600797218800067,0.011294911567196853,-0.011726927511572855
86,-0.00018673010860430716,0.011272034657195514,-0.011645494874404128
87,-0.00013330307006298204,0.01133744843502689,-0.011604054575152855
88,-0.00011466879849750788,0.011316559134771252,-0.011545896731766267
89,-0.00012272207995774035,0.01136987434769558,-0.01161531850761106
90,-0.0001449804748471816,0.01135062172230539,-0.011640582671999754
91,-0.00018358455778879975,0.011298208283190902,-0.011665377398768502
92,-3.078798797625746e-05,0.011451813016463018,-0.011513388992415533
93,-0.00012896353709071685,0.011387251475214355,-0.011645178549395788
94,-8.756699456605716e-05,0.011376073192103271,-0.011551207181235385
95,-6.346998146607902e-05,0.011413697356848525,-0.011540637319780682
96,-0.00014396447391973872,0.011336318821395656,-0.011624247769235133
97,-0.00015279350568327477,0.011326172278351495,-0.011631759289718045
98,-0.00026762264353115113,0.011208574499182146,-0.011743819786244447
99,-7.349647099361129e-05,0.011401207638867936,-0.011548200580855159
100,-0.00018851634994011902,0.011258156088241262,-0.011635188788121498
101,-0.00017619223368331834,0.01123338493942901,-0.011585769406795645
102,-0.00010788466272171432,0.011344032349471986,-0.011559801674915417
103,-0.00015896067710642676,0.011314014919755125,-0.011631936273967977
104,-0.00013246710207010095,0.01125510392781898,-0.011520038131959183
105,-0.00013471415141621648,0.011280603012702489,-0.01155003131553492
106,-0.00010401221988060975,0.01133119992740515,-0.011539224367166367
107,-4.528886246908975e-05,0.011389944512414285,-0.011480522237352466
108,-0.00010400463501612443,0.011348581424666096,-0.011556590694698344
109,-9.19368701252938e-05,0.011361265790862279,-0.011545139531112867
110,-0.0001984197021848281,0.011255520413622582,-0.011652359817992237
111,-0.00011473607167727919,0.011354826107989224,-0.011584298251343782
112,-0.0001612081196305636,0.011247635344468552,-0.011570051583729679
113,-8.882755042123056e-05,0.011358160416944133,-0.011535815517786594
114,-0.00018830946360901422,0.011291349992707282,-0.011667968919925309
115,-0.00015310913096135817,0.011248790929505977,-0.011555009191428694
116,-5.2635172344035304e-05,0.01140169588823672,-0.011506966232924791
117,-0.00019791227329254055,0.01123982847306433,-0.011635653019649412
118,-8.287789294832082e-05,0.011414046856882307,-0.01157980264277895
119,-0.00010186828442427785,0.011338917623001155,-0.01154265419184971
120,-5.59487750191429e-05,0.011402961862544202,-0.011514859412582488
121,-0.00010616442432887271,0.011290935626670391,-0.011503264475328137
122,-0.00017813833284753075,0.01128703636051643,-0.01164331302621149
123,-0.0001446965927400664,0.011323841955420483,-0.011613235140900617
124,-0.00015688167439842045,0.011345332306988328,-0.011659095655785169
125,-0.00012435392792490687,0.011414041569355675,-0.01166274942520549
126,-0.00010333936392160561,0.011358315726801835,-0.011564994454645046
127,-0.0001883777104864231,0.011256704296027778,-0.011633459717000624
128,-0.00015420494018328142,0.01131556259595702,-0.011623972476323583
129,-0.00022185867774602246,0.011231204810976848,-0.011674922166468893
130,-0.00010300658416432979,0.01129887220001064,-0.011504885368339298
131,-0.00014465727654973547,0.011272052947708234,-0.011561367500807706
132,-0.00010873668612035817,0.01129484461889853,-0.011512317991139246
133,-0.00011615253877147875,0.011341552283340037,-0.011573857360882994
134,-0.0001467543209101771,0.011274182264467613,-0.011567690906287969
135,-6.099371774479931e-05,0.011447519911720749,-0.011569507347210349
136,-0.00010859857857825595,0.011326446122965544,-0.011543643280122057
137,-0.0001613978151259177,0.011318024222875435,-0.011640819853127269
138,-0.00016701969300899846,0.01126546380822907,-0.011599503194247067
139,-0.00015757065134577628,0.011230299386531632,-0.011545440689223186
140,-0.00011087453496737787,0.011332892775471845,-0.011554641845406602
141,-2.5678790773883045e-05,0.011446736862306746,-0.011498094443854513
142,-0.0001167974753503701,0.011285796080062001,-0.011519391030762742
143,-0.00014281470718734526,0.011262042053660798,-0.011547671468035488
144,-0.00019368920981304076,0.01123758800339744,-0.011624966423023521
145,-0.00020628262354996423,0.0111950063721266,-0.011607571619226528
146,-0.0001742084572297805,0.01128697825669087,-0.01163539517115043
147,-0.0002343764393659796,0.011204824607929506,-0.011673577486661464
148,-0.0001522773204417425,0.011286148219651264,-0.011590702860534747
149,-0.0001706288382776149,0.011286920209963204,-0.011628177886518433
150,-0.00015584378854656132,0.011201324607204952,-0.011513012184298073
151,-0.00011282076928753093,0.011267188425566215,-0.011492829964141277
152,-0.00016426372437420815,0.01126439283069553,-0.011592920279443945
153,-0.00011616725078479099,0.011305119947651442,-0.011537454449221024
154,-0.0001923241418637603,0.011231170530800113,-0.011615818814527635
155,-0.00010743820393177503,0.011323462841978606,-0.011538339249842157
156,-0.00013634881132216435,0.011333711215104654,-0.011606408837748982
157,-0.00019136485500970417,0.01120670395428305,-0.01158943366430246
158,-0.00010378046152373882,0.01134915081500498,-0.011556711738052458
159,-0.00010652760040443523,0.011326981545600094,-0.011540036746408964
160,-0.0001506563442332464,0.011250385027975643,-0.011551697716442136
161,-0.00014385395068360044,0.011299202824079107,-0.011586910725446308
162,-3.398710693255679e-05,0.011377107133807738,-0.011445081347672853
163,-0.00015175658571908398,0.011263798378792052,-0.01156731155023022
164,-0.00012492481779731153,0.011256231232358013,-0.011506080867952635
165,-5.439595109545579e-05,0.011287054801603308,-0.01139584670379422
166,-0.00014754855795180228,0.011224095890845224,-0.011519193006748828
167,-0.00011944554111655362,0.01118847237580049,-0.011427363458033597
168,-5.7379084676998466e-05,0.011373945868583774,-0.01148870403793777
169,-0.0002206470639716252,0.011209228803076673,-0.011650522931019924
170,-0.00026637822161314906,0.011182696843785958,-0.011715453287012257
171,-0.0001696000046056419,0.01128385972602811,-0.011623059735239392
172,-0.00018681914663700702,0.011231098212905757,-0.011604736506179773
173,-0.00016632274953196392,0.01125992797907963,-0.011592573478143558
174,-0.00012518002128280401,0.011287997518618706,-0.011538357561184315
175,-9.902965651247504e-05,0.01139790466946146,-0.01159596398248641
176,-0.0001154101769274081,0.011292874635173845,-0.011523694989028662
177,-7.934316205945992e-05,0.011356586628111256,-0.011515272952230177
178,-5.701419945060194e-05,0.011391121207248995,-0.011505149606150197
179,-0.00017668657058990351,0.011261255302044257,-0.011614628443224065
180,-0.00012421284516216083,0.011273843503071288,-0.01152226919339561
181,-0.00012109846942899115,0.011297656598798162,-0.011539853537656143
182,-0.00023870047833587587,0.011097680902269765,-0.011575081858941516
183,-0.00016528717197136024,0.01128146230346471,-0.011612036647407432
184,-0.00010101152372458409,0.011289408861932363,-0.011491431909381532
185,-0.00019152151885291536,0.011217733649723291,-0.011600776687429122
186,-0.00011868336897853814,0.011313281269949977,-0.011550648007907054
187,-0.00017004600371464326,0.011172905736829662,-0.011512997744258948
188,-0.00015774948200880139,0.011204891053455908,-0.01152039001747351
189,-6.135202477860157e-05,0.011339772571860782,-0.011462476621417986
190,-0.000168149010592019,0.011222138058432888,-0.011558436079616928
191,-7.119785241241076e-05,0.01133158939152633,-0.01147398509635115
192,-0.00018081991562576808,0.01118105210895745,-0.011542691940208986
193,-0.00013999857061627614,0.011256763197894839,-0.011536760339127393
194,-0.0001456048226654595,0.011225359947293252,-0.01151656959262417
195,-0.0001768581730822347,0.011259468116347513,-0.011613184462511982
196,-2.6652443695208028e-05,0.011366360721948904,-0.01141966560933932
197,-0.00019171723092060436,0.011179629950119467,-0.011563064411960677
198,-0.0002107770179849757,0.011144878765989541,-0.011566432801959492
199,-8.847226230860024e-05,0.011285382237121028,-0.01146232676173823
200,-8.455800362467333e-05,0.011290519654738825,-0.011459635661988172
201,-0.00018554860312273335,0.011180124564794367,-0.011551221771039833
202,-0.00012785996882058417,0.011227197199032203,-0.011482917136673371
203,-9.018991789145935e-05,0.011295043504144554,-0.011475423339927474
204,-0.00013590563881061708,0.011225175691390334,-0.01149698696901157
205,-0.00020028420000086297,0.011176102670084734,-0.011576671070086461
206,-0.00018530604627456533,0.01116708544547856,-0.011537697538027691
207,-0.00013545487886577778,0.011254914380617265,-0.011525824138348819
208,-0.0001406247493800615,0.01130777572552411,-0.011589025224284235
209,-0.00010047719111143888,0.011256961880199525,-0.011457916262422404
210,-0.00014211304643659198,0.011211400694990225,-0.011495626787863408
211,-0.00016861643399380808,0.011190467666260008,-0.011527700534247624
212,-0.00018143964763443746,0.011153803212310166,-0.011516682507579042
213,-8.126856399846289e-05,0.011234996746080608,-0.011397533874077534
214,-3.2619044233454336e-05,0.01134440986621916,-0.01140964795468607
215,-4.030549537383011e-05,0.01137400560361152,-0.011454616594359179
216,-8.510063160147439e-05,0.01121569881733248,-0.011385900080535428
217,-9.609376751616144e-05,0.01126970136383819,-0.011461888898870514
218,-0.00026737678776669654,0.011090838302043212,-0.011625591877576606
219,-8.984895774790031e-05,0.011230849745777285,-0.011410547661273085
220,-6.298662758690369e-05,0.011243214009607191,-0.011369187264780999
221,-0.00010079389649948971,0.011223688010226269,-0.011425275803225247
222,-0.00011793534527447724,0.011179858843091951,-0.011415729533640905
223,-0.00012466692294324546,0.011185961751313242,-0.011435295597199732
224,-0.00011851154441880986,0.01122984408594646,-0.01146686717478408
225,-0.00013762176250013396,0.011275292968725844,-0.01155053649372611
226,-4.671230119155328e-05,0.011313019473103264,-0.01140644407548637
227,-0.00013064209946353605,0.011263686305091386,-0.01152497050401846
228,-0.00018977463974869432,0.011142319468960177,-0.011521868748457568
229,-5.389650453116105e-05,0.011305847935041878,-0.0114136409441042
230,-0.0002174519573322469,0.01115157325688202,-0.011586477171546514
231,-9.49979991350745e-05,0.01129176274853455,-0.0114817587468047
232,-0.00016828252797006463,0.01121131415811004,-0.011547879214050169
233,-0.00020238210644134652,0.011123811467577202,-0.011528575680459894
234,-8.290403336009955e-05,0.011267357083852951,-0.01143316515057315
235,-0.00017019304216479836,0.011172785160445916,-0.011513171244775513
236,-0.00013817079855038778,0.011256711043758118,-0.011533052640858892
237,-0.00012636558453607053,0.011252463067237251,-0.011505194236309392
238,-8.991492975737755e-05,0.01126843287299799,-0.011448262732512744
239,-0.00014025062207747432,0.011203577177428368,-0.011484078421583317
240,-0.00012213765035777558,0.011188534570628468,-0.01143280987134402
241,-0.0001447034597029449,0.011274748213946964,-0.011564155133352854
242,-0.00017500907305111,0.011163305515595062,-0.011513323661697283
243,-9.807076083023639e-05,0.011311962384739525,-0.011508103906399997
244,-0.00016162614314354254,0.01123314940548585,-0.011556401691772933
245,-0.00015229382716457377,0.011213675723610378,-0.011518263377939526
246,-0.00015558516128666035,0.011196340679005096,-0.011507511001578418
247,-0.00020192575452033726,0.011120926365721762,-0.011524777874762436
248,-0.00013448439076002398,0.011174980281972061,-0.01144394906349211
249,-0.00017153199666617672,0.01112954563520387,-0.011472609628536225
250,-0.00012648986892174153,0.011189086499153395,-0.01144206623699688
251,-0.00019876508320033047,0.011109926249859771,-0.011507456416260432
252,-5.4949168464449054e-05,0.011337625178025154,-0.011447523514954053
253,-7.10402243687849e-05,0.011267543487514714,-0.011409623936252285
254,-1.567069200739456e-05,0.011340959510258718,-0.011372300894273508
255,-0.00020839992762267676,0.011146988076317798,-0.01156378793156315
256,-9.452101089644339e-05,0.011233954367824057,-0.011422996389616944
257,-0.00011955811312144141,0.011266180965480878,-0.011505297191723761
258,-0.0001582676397570684,0.011188249759238694,-0.01150478503875283
259,-2.6540092206692805e-05,0.011293253838768355,-0.011346334023181739
260,-6.209786338352925e-05,0.011184165026947331,-0.011308360753714388
261,-0.0002478640743390246,0.011116632120252339,-0.011612360268930389
262,-0.00017333501513302834,0.011172568672927907,-0.011519238703193964
263,-0.0001681672386491344,0.011130004615772201,-0.011466339093070469
264,-0.00017406181745622176,0.011108369894474274,-0.011456493529386718
265,-0.0001847144017969306,0.011179106231483297,-0.011548535035077157
266,3.936352868495669e-05,0.01136016052113944,-0.011281433463769525
267,-6.219638914135973e-05,0.011292800154206833,-0.011417192932489554
268,-0.00017059557645447828,0.011177308041829774,-0.011518499194738732
269,-7.929570917337934e-05,0.011319291272142144,-0.011477882690488904
270,-0.00018528508807857355,0.01116937886455865,-0.011539949040715798
271,-4.807934100426212e-05,0.011300316147330056,-0.01139647482933858
272,-6.763353523490659e-05,0.011283175193470156,-0.011418442263939968
273,-0.00010702427653403751,0.01122390387610298,-0.011437952429171056
274,-0.00013742038561329989,0.011221067226879487,-0.011495907998106085
275,-0.0002053037597641347,0.01119150350909858,-0.011602111028626847
276,-0.00011877729912835025,0.011247592008967236,-0.011485146607223938
277,-0.00013697138529524645,0.011201040822378683,-0.011474983592969177
278,-0.00014799140893833836,0.01124469079739396,-0.011540673615270636
279,-0.0002404540704547677,0.011079627709386995,-0.011560535850296531
280,-0.0001465411332957909,0.011188235088050039,-0.011481317354641621
281,-0.00019098262770734305,0.011213190638991653,-0.01159515589440634
282,-9.510809048135488e-05,0.01120367064833108,-0.01139388682929379
283,-0.00010891967130534687,0.011187858695111678,-0.011405698037722373
284,-0.00010804252582888996,0.011254348210624565,-0.011470433262282346
285,-0.0001738596073357209,0.011158267682883237,-0.011505986897554677
286,-0.00011092761226764251,0.011183381934905192,-0.011405237159440479
287,-0.00016150475917673217,0.01117977756403978,-0.011502787082393244
288,-0.00015238182816810277,0.011135833388771256,-0.011440597045107463
289,-0.00016773180109119914,0.011187255388747652,-0.011522718990930051
290,-0.000150401635887969,0.011181640568332792,-0.01148244384010873
291,-0.00020191268293986352,0.011082672334444038,-0.011486497700323764
292,-0.0001124762361874106,0.011196752908093745,-0.011421705380468565
293,-0.00014073475090622126,0.011251001799375781,-0.011532471301188223
294,-7.321049511596408e-05,0.011215701058593746,-0.011362122048825675
295,-0.00017290472349356645,0.011135181079070411,-0.011480990526057545
296,-0.0001355196855568464,0.011125518564750636,-0.011396557935864329
297,-0.000216918682961954,0.011091750191412649,-0.011525587557336557
298,-2.2675569084128903e-05,0.011288067672419327,-0.011333418810587585
299,-0.00010228503272735227,0.01114416114084857,-0.011348731206303276
300,-0.00015498059610217162,0.011160517173442182,-0.011470478365646526
301,-0.00012251475506711625,0.011148230779098572,-0.011393260289232807
302,-0.0001512539302578734,0.01108472809361438,-0.011387235954130126
303,-3.0146912203109692e-05,0.011321057817605982,-0.011381351642012202
304,-0.00013316877194051002,0.011221632295051505,-0.011487969838932523
305,-0.00014811538095729773,0.011171670766879268,-0.011467901528793864
306,-7.019102901437416e-05,0.011227479243843543,-0.011367861301872293
307,-0.00013893076464322564,0.011172553674921934,-0.011450415204208387
308,-0.00017541079287446628,0.011150571476837543,-0.011501393062586476
309,-0.00012101618963903984,0.011197697657412225,-0.011439730036690306
310,-0.00010852848591778355,0.01121143338914648,-0.011428490360982048
311,-0.00011028745367964986,0.011193678758249583,-0.011414253665608883
312,-0.00011029811192334802,0.011204631767983425,-0.01142522799183012
313,-6.815861367472411e-05,0.011164763586209115,-0.011301080813558564
314,-0.00010232370952252056,0.011199434522517182,-0.011404081941562222
315,-0.00022616483948032873,0.011011041807169868,-0.011463371486130525
316,-0.00012656870598426475,0.011203568353699034,-0.011456705765667563
317,-7.52846456686419e-05,0.011312595117105171,-0.011463164408442455
318,-0.0001723767990583047,0.011098431196296924,-0.011443184794413532
319,-0.0002691609828359577,0.010989470675075635,-0.01152779264074755
320,-0.0001929929441372106,0.011096163140231435,-0.011482149028505856
321,-0.00019647018778932133,0.011129518144807967,-0.01152245852038661
322,-0.00016993281109554156,0.011077643898208218,-0.0114175095203993
323,-0.0001472674334461047,0.01120665475516003,-0.01150118962205224
324,-0.00010490585925212457,0.011196253061272345,-0.011406064779776594
325,-0.00019474663705129776,0.011062707224109751,-0.011452200498212347
326,-0.00010018933019574711,0.011176225027920842,-0.011376603688312335
327,-0.00016669364854583277,0.011121372528671616,-0.01145475982576328
328,-0.00019649959091997017,0.011083276149055105,-0.011476275330895045
329,-5.9017667172391776e-05,0.011287588981055812,-0.011405624315400596
330,-0.00017443457923325915,0.011120272304927693,-0.011469141463394212
331,-0.00012727774391126955,0.011162539102384511,-0.01141709459020705
332,-0.0002570197725100113,0.011027013873957589,-0.011541053418977612
333,-4.1779473125597295e-05,0.011265044247883675,-0.011348603194134868
334,-7.357248357694173e-05,0.011241996889372618,-0.011389141856526501
335,-0.0002057718043634583,0.011050427466451547,-0.011461971075178464
336,-0.00019058963340366384,0.011133109897653233,-0.011514289164460562
337,-0.00010926912412470003,0.011103712134770226,-0.011322250383019627
338,-5.426860294315708e-05,0.011208711131960198,-0.011317248337846511
339,-0.00015652635360481607,0.011131119889075211,-0.011444172596284843
340,-6.718706730483375e-05,0.01124291890229116,-0.011377293036900826
341,-0.0001030602081795667,0.011158239753762842,-0.011364360170121974
342,-5.6382536531565856e-05,0.01120414330745425,-0.011316908380517382
343,-0.0001694350549500175,0.011091355774182472,-0.011430225884082507
344,-9.255232505396823e-05,0.01126841501947342,-0.011453519669581358
345,-7.558220674069962e-05,0.011199244824198502,-0.011350409237679902
346,-0.00010707028139865637,0.011174242186803707,-0.01138838274960102
347,-0.0001229400627377994,0.011135765276964442,-0.01138164540244004
348,-0.00015345863355686342,0.011168348180535902,-0.01147526544764963
349,-1.5004043188260243e-05,0.0112711303666349,-0.011301138453011422
350,-0.0001417101189141525,0.011103732651165961,-0.011387152888994266
351,-0.00011127694994993842,0.011118825105485126,-0.011341379005385004
352,-0.00010724407758020008,0.011129329144797008,-0.011343817299957409
353,-9.079186691758215e-05,0.01123234764982022,-0.011413931383655386
354,-0.00017163658558087626,0.011135979155254433,-0.011479252326416186
355,-3.3233702610293004e-05,0.01125728405751764,-0.011323751462738226
356,-0.00014335696379196762,0.011034239704406333,-0.011320953631990267
357,-0.00015171934307120746,0.01112567233004112,-0.011429111016183534
358,-0.00015300164187362697,0.011108027605897,-0.011414030889644254
359,-4.481214949792519e-05,0.011203452220757103,-0.011293076519752952
360,-0.0001568598063358402,0.011070030136158331,-0.011383749748830012
361,4.2109961339487175e-05,0.01129422703674408,-0.011210007114065106
362,-0.00011728688973464967,0.011111065040328372,-0.011345638819797672
363,-9.342149474719287e-05,0.011164697733254444,-0.01135154072274883
364,-0.00014034472581211764,0.011069713545786028,-0.011350402997410263
365,-0.00012179734313208445,0.011144134852405311,-0.011387729538669481
366,-0.00012973268976710254,0.011078490946744173,-0.011337956326278379
367,-0.00020358032809679523,0.01108336596811486,-0.01149052662430845
368,-0.00010110062545927384,0.01115231902698495,-0.011354520277903499
369,-0.00014652671570972045,0.011112578943136475,-0.011405632374555915
370,-0.00017800960440106622,0.011103611779026934,-0.011459630987829065
371,-0.00012397113424006287,0.011153796146259443,-0.011401738414739567
372,-0.0001522206085864007,0.011126803226161917,-0.01143124444333472
373,-6.18432804865778e-05,0.011212704604760627,-0.011336391165733782
374,-0.00016554684057076054,0.011077465047402797,-0.01140855872854432
375,-0.00011629387865815625,0.011114892887643847,-0.01134748064496016
376,-0.00010577458981139168,0.011084481680639396,-0.01129603086026218
377,-0.00016788380430274213,0.011049655491216486,-0.011385423099821969
378,-0.00020014960789994886,0.011061805113341854,-0.011462104329141753
379,-0.0001226704853652826,0.01117597057270651,-0.011421311543437075
380,-5.8883831407250166e-05,0.011108759058053018,-0.011226526720867517
381,-0.00011967024466760787,0.011054916016343393,-0.01129425650567861
382,-0.00011928585252980196,0.011159397378207689,-0.011397969083267293
383,-1.5497447148469064e-05,0.011210033830560004,-0.011241028724856942
384,-8.715962526970023e-05,0.011167848989455645,-0.011342168239995046
385,-0.00011791699200418191,0.011118626465118067,-0.011354460449126429
386,-0.00010627581418980513,0.011136879766427934,-0.011349431394807544
387,-8.173432090892045e-05,0.01112485688177609,-0.011288325523593932
388,-0.00018431360065923074,0.011093397869106424,-0.011462025070424885
389,-0.00016539439067369467,0.011119494190906533,-0.01145028297225392
390,-3.255736464758963e-05,0.011221598956136733,-0.011286713685431911
391,-0.00011152950465174381,0.011139566543032529,-0.011362625552336015
392,-2.026711335026441e-05,0.011144973556488299,-0.011185507783188827
393,-9.488737655616272e-05,0.011126410803278846,-0.011316185556391172
394,-0.00014276999614609178,0.011076766505780133,-0.011362306498072317
395,-0.00011686465501012934,0.011084542362807696,-0.011318271672827954
396,-0.00014524365788904907,0.011116455349215975,-0.011406942664994072
397,-0.00017496178298126084,0.011070508169426563,-0.011420431735389085
398,-0.0001799347385689825,0.01096996424341535,-0.011329833720553314
399,-0.00011712351283118915,0.01110463505330359,-0.011338882078965969
400,-0.00015768473129241695,0.011033184918633934,-0.011348554381218769
401,-0.00017255023126974114,0.01107255342811021,-0.011417653890649693
402,-0.00014616240195846887,0.011102562252357706,-0.011394887056274642
403,-0.00018831303481556169,0.011031019356247902,-0.011407645425879024
404,-0.000205524981742831,0.011042337290846612,-0.011453387254332275
405,-7.506273807768702e-06,0.011194746549965691,-0.01120975909758123
406,-2.9403234442326547e-05,0.01117241995861053,-0.011231226427495182
407,-0.00020955450931890848,0.010971673251701232,-0.01139078227033905
408,-8.616979668085312e-05,0.011164778103512319,-0.011337117696874026
409,-0.0001428558026132718,0.011104889977014388,-0.011390601582240931
410,-0.00019463167761531983,0.011040164345657397,-0.011429427700888038
411,-0.00017334686987063004,0.011071869618507563,-0.011418563358248823
412,-5.918416872570218e-05,0.011125962294914724,-0.011244330632366129
413,-0.00011087015845007655,0.01109872315644851,-0.011320463473348663
414,-0.00011047350326533037,0.0111203078498877,-0.01134125485641836
415,-9.055401883034596e-05,0.011134289656730287,-0.01131539769439098
416,-8.847619096816419e-05,0.011180275441127747,-0.011357227823064074
417,-0.00017303050752513348,0.011051949244988198,-0.011398010260038467
418,-0.00011162897598344509,0.011075731854345468,-0.01129898980631236
419,-0.00014339514488243764,0.011017244900124352,-0.011304035189889226
420,-8.93024080439818e-05,0.011188620476822574,-0.011367225292910538
421,-6.197286729150109e-05,0.01120686919316245,-0.011330814927745453
422,-3.737893993177819e-05,0.011122790071809375,-0.01119754795167293
423,-8.553975635485744e-05,0.011116620103759968,-0.011287699616469684
424,-0.00010698278970100678,0.011115583351119469,-0.011329548930521481
425,-0.00015009361925187784,0.011066673441954116,-0.011366860680457872
426,-7.543714661453027e-05,0.011092575283158717,-0.011243449576387779
427,-0.00017998368462856067,0.011026113669287366,-0.011386081038544486
428,-0.00021849822791199434,0.011000089509255837,-0.011437085965079825
429,-0.00020509163961666185,0.010962314395192834,-0.011372497674426156
430,-0.00012063907796489799,0.011106463287322005,-0.0113477414432518
431,-0.0001890599241556927,0.010990411869277763,-0.011368531717589149
432,-0.00015744006351718615,0.011128223795953896,-0.011443103922988269
433,-0.0002038114688645441,0.011025100981322995,-0.011432723919052083
434,-0.00010626920554005199,0.011114555412628891,-0.011327093823708997
435,-9.729766394566159e-05,0.011084213542011011,-0.011278808869902335
436,-7.372294991506997e-05,0.011098605401226105,-0.011246051301056246
437,-0.00015113640708317553,0.010995497201389108,-0.01129777001555546
438,-0.000204329596180453,0.011005776568897846,-0.011414435761258753
439,-0.00020352701429436924,0.010939385531622867,-0.011346439560211606
440,-0.0001076342531978533,0.011067521338337945,-0.011282789844733652
441,-0.00014598198012435017,0.0110136296736176,-0.011305593633866299
442,-0.0001581426335011272,0.011027249557285465,-0.011343534824287719
443,-4.728865533687058e-05,0.01113271041940136,-0.011227287730075102
444,-3.6054012481190036e-05,0.01110629058613575,-0.011178398611098131
445,-0.0001482777027199741,0.011012492719031229,-0.011309048124471179
446,-0.0001779508519059683,0.01101103917205458,-0.011366940875866517
447,-0.00019293965880577433,0.010928980194999792,-0.011314859512611342
448,-9.955222339384034e-05,0.011062329643660197,-0.011261434090447879
449,-0.0001116885231466634,0.011114040127855534,-0.011337417174148861
450,-0.0001566306069638682,0.011050448126737953,-0.011363709340665688
451,-8.634088817206541e-05,0.0110406530871325,-0.011213334863476632
452,-0.000125714431528084,0.011053912147709361,-0.01130534101076553
453,-9.591865018881587e-05,0.011120210185222478,-0.011312047485600111
454,-8.670696582548841e-05,0.011076730919631616,-0.011250144851282591
455,-0.00011112450365724354,0.011085016543525032,-0.011307265550839518
456,-5.8039313328060455e-05,0.011085288310526326,-0.011201366937182447
457,-0.0001253693067139137,0.011037738799780955,-0.011288477413208781
458,-8.090754163542168e-05,0.011160248012353546,-0.01132206309562439
459,-0.00022724432025877144,0.01099696705578164,-0.01145145569629918
460,-0.00012942918216945912,0.011090466032329398,-0.011349324396668315
461,-0.00024399798029519864,0.010892969791634037,-0.011380965752224434
462,-0.0001200582612626572,0.011051830289918846,-0.01129194681244416
463,-5.395475063767068e-05,0.011137712439208332,-0.011245621940483673
464,-0.00014545044978678747,0.011034633920761948,-0.011325534820335523
465,-8.735774671970439e-05,0.0110708442069863,-0.01124555970042571
466,-0.00010935441802265987,0.011066105072406468,-0.011284813908451789
467,-0.00012680877203996064,0.011079975714508895,-0.011333593258588816
468,-0.00015111806005920674,0.01105416264083372,-0.011356398760952133
469,-0.00010267210391830501,0.011090001373732858,-0.011295345581569466
470,-7.352125094400145e-05,0.011040408119059512,-0.011187450620947515
471,-0.00021771246816660778,0.010977429533096088,-0.011412854469429305
472,-2.2118379741511623e-05,0.011183715865654122,-0.011227952625137146
473,-0.0001370802358676112,0.01109937918665484,-0.011373539658390063
474,-0.00010091710159686609,0.011029199272935768,-0.011231033476129498
475,-5.9459347743530776e-05,0.011037793589886189,-0.011156712285373252
476,-0.00012677261145732264,0.01103385283457506,-0.011287398057489706
477,-0.00015985521527220447,0.010991474958969964,-0.011311185389514374
478,-0.00020893179995709745,0.010882253930893234,-0.01130011753080743
479,-0.00016978870303502953,0.010986248537884557,-0.011325825943954617
480,-0.00017331766552555327,0.011029741577775986,-0.011376376908827094
481,-0.00014787521296049082,0.011000027133576801,-0.011295777559497785
482,-5.351575295452863e-05,0.011109866624977585,-0.011216898130886643
483,-0.00016158269771267714,0.010980557828055857,-0.011303723223481213
484,-0.00020114757082859424,0.010985570722563481,-0.011387865864220671
485,-7.762877239995603e-05,0.011099651853422274,-0.011254909398222187
486,-0.00019460685684283933,0.010950119794353758,-0.011339333508039437
487,-0.00013522756842722968,0.01099945617325741,-0.01126991131011187
488,-0.00012711250822462547,0.011018995077855151,-0.011273220094304403
489,-0.00017672712617331366,0.010934709679673906,-0.011288163932020532
490,-0.00021934621313554706,0.010953155076203567,-0.011391847502474663
491,-0.00014370529488395048,0.011078467037465544,-0.011365877627233444
492,-0.00011834246849205219,0.011069803054430782,-0.011306487991414888
493,8.535128494909522e-06,0.011155379685455833,-0.011138309428466013
494,-9.934142573896921e-05,0.011064304719816707,-0.011262987571294646
495,-0.00010531607664181809,0.01105944117249576,-0.011270073325779395
496,-0.0001898412811213476,0.010966844202475727,-0.011346526764718423
497,-0.00016966152807160694,0.011004929973306364,-0.011344253029449579
498,-0.00012908056473742623,0.010978287528397357,-0.011236448657872208
499,-4.64475463684341e-05,0.01106655538280714,-0.01115945047554401
500,-0.00016026130665500033,0.011016123912062763,-0.011336646525372763
501,-0.00010623336990520087,0.011059747073095063,-0.011272213812905465
502,-2.763017484751428e-05,0.011162198566567059,-0.011217458916262087
503,-1.8215835354134594e-05,0.011084989992180487,-0.011121421662888757
504,3.18748848027343e-05,0.011179374910116063,-0.011115625140510595
505,-2.6902700651634358e-05,0.011092485339518041,-0.01114629074082131
506,-0.00011012291160748275,0.01109354261641212,-0.011313788439627086
507,-0.00010259837301230588,0.01103073662379126,-0.01123593336981587
508,-0.0001462705900817294,0.01095994594179897,-0.011252487121962428
509,-0.00013583064193970775,0.011016291278150417,-0.011287952562029833
510,-0.00010807950489229386,0.01099817711939953,-0.011214336129184117
511,-7.730723339215125e-05,0.011055156007292231,-0.011209770474076534
512,-0.00022794224262371083,0.010948064268835487,-0.01140394875408291
513,-0.00014696440557509288,0.011006329620012419,-0.011300258431162603
514,-0.0001621308648095473,0.010963576046454218,-0.011287837776073312
515,-0.0001601219900178111,0.010975371107767301,-0.011295615087802925
516,-7.821390580864759e-05,0.011032134971625342,-0.011188562783242637
517,-0.00030097150335170393,0.010836993934705476,-0.011438936941408885
518,-0.00010210137262463192,0.011025312778009343,-0.011229515523258606
519,-9.230072984311031e-05,0.011041850141122873,-0.011226451600809092
520,-2.3773304920993895e-05,0.011107831862134574,-0.011155378471976563
521,-8.626176946164836e-05,0.011073424936188594,-0.01124594847511189
522,-9.220955544136154e-05,0.011018648299588787,-0.011203067410471512
523,-0.00019193876166573426,0.010915527997616007,-0.011299405520947476
524,-0.00011361426946329449,0.011027078443423318,-0.011254306982349908
525,-0.00012433208267871495,0.011031516623956513,-0.011280180789313941
526,-0.00012042576207336662,0.010976073885204336,-0.01121692540935107
527,-0.00010004474431185402,0.011029997158501613,-0.01123008664712532
528,-0.00017369370915771797,0.010997024293411291,-0.011344411711726727
529,-0.00019411252609052214,0.010910852419902277,-0.01129907747208332
530,-0.00019035910366772333,0.010958082008528472,-0.011338800215863918
531,-0.00015668500555725097,0.011004586946735761,-0.011317956957850263
532,-0.00010739310968960817,0.01101812587890367,-0.011232912098282888
533,-0.00018639244910044492,0.01093231436514419,-0.011305099263345079
534,-0.0001682737820092371,0.010895869274416454,-0.011232416838434928
535,-0.00021121684631296545,0.010918458054942586,-0.011340891747568518
536,-3.732275881607739e-05,0.0110709973009086,-0.011145642818540753
537,-0.0001384625670963441,0.010929267148993803,-0.011206192283186492
538,-9.035992578847581e-05,0.011066246392693407,-0.011246966244270358
539,-0.0002024941673200233,0.010922363749197394,-0.011327352083837441
540,-9.954782275138364e-05,0.010986667993776936,-0.011185763639279702
541,-0.00011996037315848681,0.01099827558737097,-0.011238196333687944
542,-9.406124384349582e-05,0.011083393539630114,-0.011271516027317104
543,-0.00016340099358502688,0.01097063102090295,-0.011297433008073001
544,-0.00015568453223619683,0.01094588423645296,-0.011257253300925356
545,-0.00011531859935630884,0.01090658459428882,-0.011137221793001438
546,-0.00010997706264686634,0.011045820488053594,-0.011265774613347325
547,-0.00013726993016964574,0.01098100387807918,-0.01125554373841847
548,-0.0001401640802130572,0.010974215042553026,-0.01125454320297914
549,-7.374002990546345e-05,0.01098591101848687,-0.011133391078297795
550,-0.0002412163342579649,0.01083875943938517,-0.011321192107901102
551,-0.00010275022216748183,0.010994550842480175,-0.011200051286815137
552,-0.00015765282492423267,0.010991765715059167,-0.011307071364907632
553,-0.0001251269526005234,0.010935634961682964,-0.011185888866884012
554,-0.00016341340425087976,0.010923213951246626,-0.011250040759748387
555,-0.00016975708913489625,0.010951931012694566,-0.01129144519096436
556,-0.000145679279085073,0.010900944296091793,-0.01119230285426194
557,-0.00014451916978754878,0.010969687049691082,-0.01125872538926618
558,-0.00017696230081666137,0.010948933960776595,-0.011302858562409916
559,-0.00012375706004314556,0.01102125338843857,-0.011268767508524862
560,-0.00025766060181088113,0.010830460378594543,-0.011345781582216304
561,-0.00011848439392549234,0.01101182558648219,-0.011248794374333173
562,-0.00018942615236238768,0.010865617122814855,-0.01124446942753963
563,-0.0001431040680688791,0.010987802532590758,-0.011274010668728515
564,-8.916305647839481e-05,0.01097692464959053,-0.011155250762547319
565,-6.921439424333168e-05,0.011022796026491444,-0.011161224814978108
566,-0.00022200611280477796,0.010824091811550711,-0.011268104037160267
567,-8.201412266991611e-05,0.011019682152625516,-0.011183710397965348
568,-0.00013411337324850567,0.010978401706311746,-0.011246628452808756
569,-0.0001313371484677072,0.01088043930741143,-0.011143113604346845
570,-8.926588307152907e-05,0.010981958102011575,-0.011160489868154632
571,-0.00016823026626331333,0.010901640664291456,-0.011238101196818083
572,-5.6019728590048394e-05,0.01109392408162041,-0.011205963538800507
573,-9.454418159151515e-05,0.010961767980761442,-0.01115085634394447
574,-2.372095450021842e-05,0.011126140540715387,-0.011173582449715823
575,-0.00022785245684910698,0.010852226886130079,-0.011307931799828294
576,-0.00010350016673842535,0.010982083239419156,-0.011189083572896006
577,-9.996061061647315e-05,0.011051327877193186,-0.011251249098426133
578,-0.0001607356184874686,0.010947271995539638,-0.011268743232514575
579,-0.0001676048694301561,0.010846542784606434,-0.011181752523466747
580,-0.00013400537624895625,0.010973640697342387,-0.0112416514498403
581,-0.00015368236819601186,0.01092712669138121,-0.011234491427773234
582,-0.00011603500497027106,0.010991127212799079,-0.011223197222739621
583,-0.0001185645262766005,0.011002936866104917,-0.011240065918658117
584,-8.033856573856045e-05,0.011010296432427234,-0.011170973563904356
585,-0.00026160234024520006,0.010814325384060477,-0.011337530064550877
586,-0.00011226319907819693,0.010955962317515071,-0.011180488715671464
587,3.930287031916995e-05,0.011084320678821683,-0.011005714938183342
588,-0.00014048370291969893,0.01094058371699567,-0.011221551122835067
589,-3.792115137339558e-05,0.01105714942557965,-0.011132991728326443
590,-9.619569510855817e-05,0.011013672682508194,-0.01120606407272531
591,-3.712865363524287e-05,0.011009129131447668,-0.011083386438718153
592,-5.90991119999906e-05,0.011018415276969035,-0.011136613500969016
593,-2.2882299640937627e-05,0.011037621151579047,-0.011083385750860921
594,-0.00012715510765489777,0.010931035446478034,-0.011185345661787829
595,-0.00019706053189803664,0.010829024758114729,-0.011223145821910802
596,-0.0001428749381948276,0.010898452556309793,-0.011184202432699446
597,-0.00015455352461610081,0.010891150590547604,-0.011200257639779805
598,-0.0001589549421282016,0.010930490527310903,-0.011248400411567305
599,-0.00015830130017983654,0.01092948354764436,-0.011246086148004035
600,-0.0001589997634329138,0.010902325405581746,-0.011220324932447574
601,-0.00011980473659288824,0.010948728845278283,-0.01118833831846406
602,-0.0001464397937701079,0.010842017158218708,-0.011134896745758925
603,-0.00010389925494999924,0.010987174942373413,-0.011194973452273412
604,-0.0001370521211916766,0.010959601355840563,-0.011233705598223917
605,-0.00014726532779486161,0.010915071397256093,-0.011209602052845815
606,-0.0002562103910089022,0.01079617191294954,-0.011308592694967345
607,-0.00014310289936956711,0.010915661749495811,-0.011201867548234946
608,-0.0001544515988801344,0.01095507536717136,-0.011263978564931628
609,-0.00019490338160748749,0.010931735977861127,-0.0113215427410761
610,-0.00011295386767826973,0.010991361715605975,-0.011217269450962516
611,-0.00013816430896701351,0.010911467827492001,-0.011187796445426028
612,7.481525659357535e-07,0.011068816356223513,-0.011067320051091642
613,-0.00018877655277514075,0.010804864095025186,-0.01118241720057547
614,-0.0002094605462802428,0.01081392059931367,-0.011232841691874156
615,-0.00015014817023793688,0.010902252844680809,-0.011202549185156684
616,1.779504295998092e-05,0.011082989072496535,-0.011047398986576574
617,-8.942659312503808e-05,0.01097288698390542,-0.011151740170155498
618,-0.00020425966790173182,0.010849107250088565,-0.011257626585892029
619,-0.00014082232203813422,0.010895499130631545,-0.011177143774707814
620,-0.00010741941051547897,0.010998855628155061,-0.011213694449186018
621,-0.00019429539005975504,0.01085747712244979,-0.011246067902569299
622,-0.00011970234163828922,0.010976511154146279,-0.011215915837422858
623,-9.811108309669517e-05,0.010971013735354179,-0.01116723590154757
624,-0.00015943928287585682,0.010853737320608061,-0.011172615886359776
625,-0.00018277236799871057,0.010888541930332916,-0.011254086666330338
626,-0.00012019698898988083,0.010905250381767562,-0.011145644359747324
627,-0.00011600298358619413,0.010948095776052222,-0.01118010174322461
628,-0.00012401323163201632,0.0109019542742932,-0.011149980737557233
629,-0.00013343342462466222,0.010908750887384694,-0.011175617736634018
630,-0.00011666906451908923,0.010916365259307248,-0.011149703388345427
631,-0.00020070921509231224,0.010854947037356441,-0.011256365467541066
632,-0.00016587692004196923,0.010887421383065858,-0.011219175223149795
633,-0.00012671455318752052,0.010860286326402058,-0.011113715432777099
634,-5.930259795425598e-05,0.011037973608589142,-0.011156578804497655
635,-7.632279685571938e-05,0.010953732574836571,-0.011106378168548009
636,-8.01839653213088e-05,0.01099571332543706,-0.011156081256079677
637,-0.00012258641998888958,0.010895520393060866,-0.011140693233038646
638,-0.00019644203476619634,0.010844076149074898,-0.011236960218607291
639,-0.00016155210897770048,0.010888853947303304,-0.011211958165258705
640,-0.00010960392654638672,0.011002136524713862,-0.011221344377806634
641,-0.00013390839342257646,0.010907671638906428,-0.01117548842575158
642,-0.00011945355077946592,0.010931514432278355,-0.011170421533837287
643,-5.343887228886463e-05,0.01102104735460302,-0.011127925099180747
644,-0.00018664106080762695,0.010790509905268414,-0.01116379202688367
645,-5.454907377156903e-05,0.01094406756186284,-0.011053165709405979
646,-8.895958256188287e-06,0.011010517133379059,-0.011028309049891435
647,-5.542367159121386e-05,0.011011331329958084,-0.011122178673140512
648,-8.997542915453335e-05,0.01097581830420452,-0.011155769162513587
649,-0.00013488512704554404,0.010899894649184413,-0.0111696649032755
650,-3.474666428479344e-05,0.0110186247961128,-0.011088118124682389
651,-0.00011919419831874806,0.010876360621471359,-0.011114749018108855
652,-0.00018095228878690453,0.010850189824215286,-0.011212094401789094
653,-7.840407507675322e-05,0.010994273138136492,-0.011151081288289998
654,-0.00014519494906871128,0.010845736865707827,-0.01113612676384525
655,-7.660870827565821e-05,0.010979644549028509,-0.011132861965579824
656,-6.187159292412107e-05,0.010962269141586135,-0.011086012327434377
657,-0.00018998836270956302,0.010866134301954895,-0.01124611102737402
658,-0.0002120800813560313,0.010783614128650991,-0.011207774291363054
659,-0.0001870878908160269,0.010829521396601652,-0.011203697178233708
660,-0.00017317333194160372,0.010821896968948358,-0.011168243632831565
661,-6.936206367662111e-05,0.01096788596463646,-0.011106610091989702
662,-0.0001731076797511311,0.010861345345481862,-0.011207560704984123
663,-7.599029457548927e-05,0.01092475924283859,-0.011076739831989568
664,-0.00019029722222471316,0.010820016568046655,-0.011200611012496082
665,-0.00020276892088826954,0.010774526131697179,-0.011180063973473717
666,-3.907250879185877e-05,0.010970695115581297,-0.011048840133165014
667,-7.458830736192728e-05,0.010971469149212687,-0.011120645763936543
668,-4.229071353644494e-05,0.011011097727917488,-0.011095679154990379
669,-8.535182586163359e-05,0.010981868235093917,-0.011152571886817184
670,-0.00015461181668365595,0.01081367697222435,-0.01112290060559166
671,-0.00010831809420196595,0.010935192209187854,-0.011151828397591785
672,-6.882401228969193e-05,0.010919941108312946,-0.01105758913289233
673,-0.0001731430288281093,0.010857712373858797,-0.011203998431515014
674,-0.00012500007273762154,0.010846462549813175,-0.011096462695288418
675,-5.1718257265112454e-05,0.010946896121013853,-0.011050332635544079
676,-0.00019189587645241198,0.01080652656243954,-0.011190318315344363
677,-0.00013693293577862243,0.010859267825341362,-0.011133133696898606
678,-0.00011119464686075174,0.01087084278657394,-0.011093232080295442
679,-0.00010087217599450729,0.010891690262079893,-0.011093434614068908
680,-0.00015826182196091012,0.010818141845683808,-0.011134665489605629
681,-7.529579714805285e-05,0.010901082148112608,-0.011051673742408716
682,-0.0001579934462255873,0.010888355047879154,-0.01120434194033033
683,-0.0001416009220831328,0.010837215649932343,-0.011120417494098608
684,-5.541628180770659e-05,0.010937467740708938,-0.011048300304324351
685,-9.121024313623938e-05,0.010877728330904354,-0.011060148817176834
686,-0.00014239593363760887,0.010865893256148012,-0.011150685123423229
687,-0.00012474583910177472,0.010835508445595393,-0.011085000123798943
688,-7.493190820604497e-05,0.01088071106708246,-0.011030574883494551
689,-0.0001287522563333442,0.010893098046686164,-0.011150602559352853
690,-0.00017306619084415711,0.010848738645658931,-0.011194871027347246
691,-0.00019497976152591372,0.010805208868093039,-0.011195168391144865
692,-0.00011882203130708008,0.010823342000987357,-0.011060986063601516
693,-0.00016497408590249301,0.010797265196060273,-0.01112721336786526
694,-6.551197835609817e-05,0.010971455942482188,-0.011102479899194384
695,-9.985243898762578e-05,0.010929482750605696,-0.011129187628580946
696,-7.446062628466462e-05,0.010973549584403674,-0.011122470836973004
697,-6.693374371647572e-05,0.010930395956517451,-0.011064263443950402
698,-6.186456232747398e-05,0.010912679608541651,-0.0110364087331966
699,-0.0001649498455624524,0.010844877624627608,-0.011174777315752513
700,-4.143694165255087e-05,0.010987811504180359,-0.011070685387485462
701,-0.0001092972500191223,0.010897371518624585,-0.011115966018662831
702,-8.360971998425102e-05,0.01091771105390186,-0.011084930493870363
703,-0.00012880994243229862,0.010818037498919608,-0.011075657383784207
704,-2.8410314535737426e-05,0.010945338449365946,-0.01100215907843742
705,-0.00016994048666438275,0.010784734282684227,-0.011124615256012993
706,-0.0002510620470486624,0.01068581746031248,-0.011187941554409803
707,-7.271317683336889e-05,0.010892462580536007,-0.011037888934202746
708,-9.405321016362545e-05,0.010910265377772505,-0.011098371798099757
709,-0.0001400924751775497,0.010804213427003544,-0.011084398377358643
710,-9.558914482302572e-05,0.010861992243091532,-0.011053170532737583
711,-0.00011919572903357109,0.01083330195226535,-0.01107169341033249
712,-0.00018405074829405294,0.01077903028314432,-0.011147131779732427
713,-3.85317154360964e-05,0.010906111649724866,-0.01098317508059706
714,-0.0001260415655739812,0.01088723859822591,-0.011139321729373871
715,-0.0001914245828241375,0.010757983579909624,-0.011140832745557898
716,-0.00010062429971177367,0.010852172497194034,-0.011053421096617581
717,-0.00017225740251522963,0.010791869627972985,-0.011136384433003445
718,-4.424410495839455e-05,0.010944491203120979,-0.011032979413037769
719,-0.00011505208251211512,0.010890239738628441,-0.01112034390365267
720,-7.51982952582421e-05,0.010919910538040936,-0.01107030712855742
721,-9.951510564723196e-05,0.010850398095890104,-0.011049428307184568
722,-2.770332151011165e-05,0.01090961473247933,-0.010965021375499555
723,-0.00014154092334924686,0.010850707728377445,-0.011133789575075938
724,-5.9289831487778784e-05,0.010933956990917083,-0.01105253665389264
725,-0.00011375609924636536,0.010856834177989962,-0.011084346376482694
726,-0.00010461343958715754,0.01080792478572358,-0.011017151664897896
727,-9.270225541395231e-05,0.01091038314382152,-0.011095787654649424
728,-0.0001036118566872886,0.010894557365732338,-0.011101781079106915
729,-0.0002029671785780887,0.010839276483294415,-0.011245210840450591
730,-4.972717718047995e-05,0.010909736420693577,-0.011009190775054536
731,-8.114180589948785e-05,0.010875481636581589,-0.011037765248380564
732,-0.00011872124043417213,0.01085034147501744,-0.011087783955885782
733,-0.00016104448603956997,0.01081268769511449,-0.011134776667193631
734,-9.124995587869123e-07,0.010979049016975639,-0.010980874016093213
735,-0.00013847511338965134,0.010792958337432065,-0.011069908564211367
736,-7.072206113057234e-05,0.010792077797640914,-0.010933521919902057
737,-0.00014132754081046036,0.01078879231122645,-0.01107144739284737
738,-0.0001609643511279343,0.010864009591849376,-0.011185938294105243
739,-0.0001666149791441816,0.010785911418956217,-0.01111914137724458
740,-0.00011440751854736632,0.010861316268157969,-0.011090131305252703
741,-8.023353424687023e-05,0.010922624367571111,-0.01108309143606485
742,-0.00011975421752142093,0.01082168338012871,-0.011061191815171552
743,-0.00015966475822571787,0.010751202180764786,-0.011070531697216224
744,-0.0001283455788571024,0.010816127279497816,-0.011072818437212022
745,-0.00013767397081906798,0.010807311653570226,-0.01108265959520836
746,-0.00015754873298166305,0.010791916020859499,-0.011107013486822826
747,-6.476683800593984e-05,0.010934106574776042,-0.011063640250787921
748,-0.00014726402186140947,0.010827495299385167,-0.011122023343107986
749,-0.00014718683472627535,0.010820479798643558,-0.011114853468096108
750,-7.856444840176849e-05,0.010871065673700268,-0.011028194570503805
751,-0.0001134364668476259,0.01089530965739757,-0.011122182591092822
752,-0.00011328066562741564,0.010822818098648273,-0.011049379429903106
753,-0.00012460063061640043,0.010797994162561542,-0.011047195423794343
754,-8.454025845872029e-05,0.010863561941662462,-0.011032642458579904
755,-0.00017826810369708305,0.010765221681111447,-0.011121757888505612
756,-0.00020883656332543383,0.010764876215044641,-0.011182549341695509
757,-3.7336005393119365e-05,0.010943207830483173,-0.011017879841269411
758,-0.00011775406438388525,0.01079179345243919,-0.011027301581206959
759,-7.228650372630771e-05,0.01089881657663002,-0.011043389584082637
760,-0.00011033353143168025,0.010835241311169115,-0.011055908374032477
761,-0.00021788041108496432,0.01068861890105665,-0.01112437972322658
762,-0.00016291834772293008,0.010810819718112763,-0.011136656413558623
763,-6.562171494068853e-05,0.010858301396621056,-0.010989544826502433
764,-0.00014869320613700347,0.0108126662651518,-0.011110052677425807
765,-0.0001634425402388909,0.010723685561489001,-0.011050570641966784
766,-0.0001405654395498917,0.01075362576102408,-0.011034756640123863
767,1.7772972458587924e-05,0.011009701184541039,-0.010974155239623862
768,-0.00017146091378080478,0.01078518816919794,-0.011128109996759549
769,-0.00013040357997725312,0.010831663530076098,-0.011092470690030604
770,-0.0001274409452295001,0.010798635517942452,-0.011053517408401452
771,-0.0001561168443284764,0.010799050557890908,-0.011111284246547861
772,-0.00012658677622354693,0.010746018324221129,-0.010999191876668223
773,-0.00010375699330604766,0.010807787776101361,-0.011015301762713458
774,-0.00013011675375923377,0.010804722467125156,-0.011064955974643622
775,-4.754040220021661e-05,0.010893899089518818,-0.01098897989391925
776,-0.00015175186335550101,0.010774270802276293,-0.011077774528987294
777,-0.00010224612199392215,0.010814525794596538,-0.011019018038584382
778,-0.000131332606166988,0.010797593514228833,-0.011060258726562808
779,-1.352158069429105e-05,0.01094371359407529,-0.01097075675546387
780,-0.00013915520131941813,0.010817288788704174,-0.01109559919134301
781,-9.882189990808476e-05,0.010792148807988485,-0.010989792607804654
782,-0.00013020419808036364,0.010790194346997,-0.011050602743157726
783,-0.0002047970588282989,0.010737129153692215,-0.011146723271348814
784,-0.00014310366303191851,0.010739080547533952,-0.011025287873597788
785,-6.663791936194716e-05,0.010881976179504786,-0.01101525201822868
786,-0.00012089640932921168,0.010708461912189422,-0.010950254730847845
787,-8.70898904990093e-05,0.010835751143111947,-0.011009930924109967
788,-0.0001187571005042132,0.010790222844002518,-0.011027737045010944
789,-0.00017311624766400913,0.010678744181043483,-0.0110249766763715
790,-8.288183109745296e-05,0.010849713327637447,-0.011015476989832353
791,-7.70673583938499e-05,0.010840771013878895,-0.010994905730666594
792,-9.858850986485385e-05,0.010796708411886133,-0.01099388543161584
793,-0.00012939267869094506,0.010737461170947057,-0.010996246528328946
794,-0.0001976441283102595,0.010709174854731825,-0.011104463111352346
795,-0.00015164682240983234,0.010745415717825382,-0.011048709362645048
796,-0.00018754954957507402,0.010708252981175347,-0.011083352080325494
797,-9.986549094973244e-05,0.01080051233226069,-0.011000243314160153
798,-0.00012488051123370311,0.010788872453208807,-0.011038633475676215
799,-7.295918503696796e-05,0.01084491464594995,-0.010990833016023886
800,-0.0001273637775724724,0.010817470141031417,-0.01107219769617636
801,-0.00017940607318350592,0.010757476092742432,-0.011116288239109444
802,-0.00011230348075439477,0.010773076589771296,-0.010997683551280083
803,-5.456908485189693e-05,0.010828478080627901,-0.010937616250331695
804,-0.00019317582217522975,0.01068047453154802,-0.011066826175898478
805,-2.7576648081734357e-05,0.010899720212824005,-0.010954873508987472
806,-7.55455504032191e-05,0.010767191782026767,-0.010918282882833205
807,-0.00012259915487921902,0.010758419034398703,-0.011003617344157142
808,-0.00017829324545904124,0.010757503280953712,-0.011114089771871795
809,-0.00013958274870515115,0.010723996809240185,-0.011003162306650487
810,-0.00015839735336391827,0.010740627803245214,-0.011057422509973052
811,-7.984732911789019e-05,0.010812783365203613,-0.010972478023439394
812,-8.603537625266394e-05,0.010807428332149356,-0.010979499084654685
813,-0.0001648257175104181,0.010757124414472139,-0.011086775849492974
814,-0.00015342831127716235,0.010721592128575116,-0.011028448751129441
815,-0.00014381365178828484,0.010758514414024806,-0.011046141717601375
816,-5.742315149163414e-05,0.010836178564182754,-0.010951024867166023
817,-0.00011962279459422733,0.010779463113789856,-0.01101870870297831
818,-0.00015870375222884638,0.010745355918863525,-0.011062763423321218
819,-2.93888897865205e-05,0.01085963229010185,-0.01091841006967489
820,-0.00010297414667688413,0.010732016153306432,-0.010937964446660202
821,-0.00011884413475110814,0.010702786942569148,-0.010940475212071364
822,-0.00019198668236743987,0.010724341973333266,-0.011108315338068147
823,-0.00012455325218875652,0.010749048551530287,-0.010998155055907802
824,-4.4064909879325574e-05,0.010812599911718377,-0.01090072973147703
825,-6.582888068400973e-05,0.01081252986211084,-0.010944187623478862
826,-0.00018777192086870113,0.010688741710983432,-0.011064285552720833
827,-0.00015680965688475568,0.010701400301096922,-0.011015019614866433
828,-9.388816834236131e-05,0.010785465724868088,-0.01097324206155281
829,-8.238509029100424e-05,0.010779365277814526,-0.010944135458396535
830,-0.00011434501036739165,0.010758335173758045,-0.010987025194492827
831,-0.00012129806290250141,0.010819148011947352,-0.011061744137752355
832,-0.0001363618520627344,0.010697854517526122,-0.010970578221651591
833,-0.00014497052901436583,0.010809421815159382,-0.011099362873188115
834,-0.00018399569227701078,0.01067523473237796,-0.011043226116931983
835,-7.99078103166559e-05,0.010794398553951657,-0.01095421417458497
836,-7.421455558966912e-05,0.010816121449551134,-0.010964550560730472
837,-0.00016970080181055475,0.010702433233037994,-0.011041834836659105
838,-0.00012295876273469856,0.01077925697074969,-0.011025174496219085
839,-8.891701117784577e-05,0.010782226476955335,-0.010960060499311027
840,4.5764253877239944e-06,0.010898323765811416,-0.010889170915035967
841,-0.00011002339755349273,0.010777150631086842,-0.010997197426193827
842,-0.00015889820113549537,0.01067736935706222,-0.01099516575933321
843,-0.00015775646407562892,0.010733914734555136,-0.011049427662706394
844,-0.00011794207480772055,0.010729791866493513,-0.010965676016108953
845,-0.00013405025099481063,0.010737203045302764,-0.011005303547292384
846,-0.0001668149801952058,0.010763380303254829,-0.01109701026364524
847,-2.2611457824139196e-05,0.010822345497255397,-0.010867568412903674
848,-3.801068678463972e-05,0.010837985964830958,-0.010914007338400237
849,-7.834676862543847e-05,0.010797489254940052,-0.01095418279219093
850,-0.00018698434821410012,0.010733037773620266,-0.011107006470048465
851,-0.00021631947035210102,0.010649462997706237,-0.011082101938410438
852,-0.0001480005822673258,0.010636032262860933,-0.010932033427395583
853,-0.00010717967020466891,0.010725830951648955,-0.010940190292058291
854,-0.00010926653089799921,0.010761101584726658,-0.010979634646522657
855,-0.00012882027176647887,0.010746613014095064,-0.011004253557628022
856,-2.10229815883949e-05,0.010853101147642564,-0.010895147110819353
857,-0.00015115006269504654,0.010714114713649813,-0.011016414839039906
858,-7.000755134702666e-05,0.010815252211051332,-0.010955267313745387
859,-0.00022601135530604427,0.010665172594070167,-0.011117195304682257
860,-0.00016616283575970585,0.010678687905861958,-0.011011013577381368
861,-0.0001655832238393755,0.010728814362224443,-0.011059980809903195
862,-0.00017098434256186505,0.010635003898888003,-0.010976972584011733
863,-0.00011845650190200629,0.010643142616286436,-0.010880055620090447
864,-0.00014801766978511172,0.010636094687860857,-0.01093213002743108
865,-5.778602578048071e-05,0.010749792674246549,-0.01086536472580751
866,-2.9569703374329478e-05,0.010817901260115408,-0.010877040666864067
867,-6.879153630635562e-05,0.010825003529995636,-0.010962586602608347
868,-0.0001942274108075158,0.01067871942796889,-0.011067174249583922
869,-0.00017951399482253377,0.01069360412165705,-0.011052632111302118
870,-0.00013045886284670903,0.010705462926947962,-0.01096638065264138
871,-0.00019554512906165528,0.010667751968026272,-0.011058842226149583
872,-0.00017770995404799557,0.010703291447406981,-0.011058711355502971
873,-0.00012774107709152938,0.010700660307011212,-0.010956142461194272
874,-6.74861050615684e-05,0.01078801738021941,-0.010922989590342548
875,-0.00011324122177397647,0.010718757764054215,-0.010945240207602167
876,-0.00017280603977809047,0.010647426767010195,-0.010993038846566374
877,-0.00011943085459059896,0.010740780833535768,-0.010979642542716965
878,-6.921700643275893e-05,0.010811659572238392,-0.010950093585103909
879,-5.521054627940795e-05,0.010757980438462718,-0.010868401531021532
880,-0.00010784970995084856,0.010732342757168686,-0.010948042177070383
881,-9.098582560687838e-05,0.010762425272735958,-0.010944396923949714
882,-2.113893145710213e-05,0.010841992948740019,-0.010884270811654224
883,-0.00014429622678444496,0.010699699446676349,-0.01098829190024524
884,-0.0001269683291081188,0.010729279336350652,-0.01098321599456689
885,-0.000150931917629465,0.010670968738663838,-0.010972832573922769
886,-0.0001967609140462449,0.010655060346909094,-0.011048582175001586
887,-0.00019799428265795566,0.010619015442642802,-0.011015004007958714
888,-0.0001293151487410058,0.010754956866365257,-0.011013587163847267
889,-0.00020889927609914197,0.010650451394415245,-0.01106824994661353
890,-0.00012640060767336314,0.010709712055486292,-0.01096251327083302
891,-0.00010651449592212726,0.010751781305942303,-0.010964810297786556
892,-5.550478804212829e-05,0.010739881628933695,-0.01085089120501795
893,-0.0001859926477724848,0.010679581448944412,-0.01105156674448938
894,-0.0001508915855960911,0.010651659338919359,-0.01095344251011154
895,-3.7551578588851147e-05,0.010803712271491775,-0.010878815428669477
896,-0.00011457988526933869,0.010713023243094907,-0.010942183013633585
897,-6.0993316076239214e-05,0.010789157356704663,-0.01091114398885714
898,-9.31523233933376e-05,0.010700079543195575,-0.01088638418998225
899,-5.400894126381509e-05,0.010844722486243059,-0.010952740368770688
900,-3.619714252315992e-05,0.010719268069291611,-0.010791662354337931
901,-0.00016502694569819085,0.010656097284221512,-0.010986151175617893
902,-6.120277207794363e-05,0.01072890215134008,-0.010851307695495966
903,-0.00016586543623120945,0.010653148748085295,-0.010984879620547715
904,-5.913109390886989e-05,0.010796428576646023,-0.010914690764463764
905,-0.000154417835721609,0.010619834262197252,-0.010928669933640469
906,-0.00011805682049115871,0.010728766984080785,-0.010964880625063103
907,-0.0001113649933996187,0.01062436850661044,-0.010847098493409677
908,-0.00011663114981101349,0.010689054220966747,-0.010922316520588773
909,-0.000177894607205863,0.010603168970636899,-0.010958958185048625
910,-8.305138153779002e-05,0.010730338948584649,-0.010896441711660229
911,-0.00011231956847267972,0.010685768392665393,-0.010910407529610753
912,-0.00015554436994461132,0.010693256171615078,-0.011004344911504302
913,-0.00017747673630627168,0.010655738107050698,-0.011010691579663242
914,-0.00014524395273024336,0.01067012718724289,-0.010960615092703376
915,-0.0001574631067339636,0.01065547477989487,-0.010970400993362798
916,-0.00015500695525091557,0.010615525656455222,-0.010925539566957054
917,-5.5450635307614526e-05,0.010758157259230546,-0.010869058529845774
918,-7.187034174968945e-05,0.010694674913756863,-0.010838415597256242
919,-5.866917889101866e-05,0.01070435334064858,-0.010821691698430618
920,-0.00011599539103373995,0.010754928603204539,-0.01098691938527202
921,-0.00015626092293876737,0.010683215097503257,-0.010995736943380791
922,-0.00014568433228280377,0.010662908757175392,-0.010954277421741
923,-0.00013952791514232576,0.01065281998736052,-0.010931875817645171
924,-9.192118705172791e-05,0.01069979837447262,-0.010883640748576076
925,-9.204160692254286e-05,0.010709120388920015,-0.0108932036027651
926,-0.00013483125803017947,0.010716430511049585,-0.010986093027109943
927,-0.0001993631413318899,0.010600071185596475,-0.010998797468260255
928,-0.0001232962769314421,0.010694184293578133,-0.010940776847441016
929,-8.078777875118459e-05,0.010667124218874006,-0.010828699776376374
930,-8.715619670340208e-05,0.010696762014553643,-0.010871074407960446
931,-0.00012322895058226806,0.010674191631383645,-0.010920649532548182
932,-0.00012794157932863987,0.01065207750027188,-0.01090796065892916
933,-0.00013369358389067991,0.010604312907928407,-0.010871700075709766
934,-0.00011062575424423499,0.0106560683378833,-0.01087731984637177
935,-9.63936313895296e-05,0.010752841509218958,-0.010945628771998017
936,-0.00014809534096933423,0.010576442936322308,-0.010872633618260975
937,-9.463382838452492e-05,0.010706775702449645,-0.010896043359218694
938,-8.52108768529668e-05,0.01072698494006187,-0.010897406693767805
939,-8.007156886661222e-05,0.010703917667282263,-0.010864060805015488
940,-0.00010257668410144025,0.010690820210858322,-0.010895973579061203
941,-0.00011597324964028142,0.010710166237113825,-0.010942112736394387
942,-9.397409714660164e-05,0.010736748617618697,-0.0109246968119119
943,-0.00016611076582082849,0.010571069056534902,-0.01090329058817656
944,-0.00013415291275317026,0.010642989067344745,-0.010911294892851085
945,-0.00010499815176608708,0.010666923020290028,-0.010876919323822204
946,-0.00011675087880469769,0.010632975673598602,-0.010866477431207998
947,-8.42992775593772e-05,0.010725216082367258,-0.010893814637486014
948,-0.0001628705186348079,0.010684100712079658,-0.011009841749349273
949,-0.00011713008985249988,0.010611699302038475,-0.010845959481743475
950,-0.0001903594024122008,0.010604739718804799,-0.010985458523629199
951,-0.0001562516333605124,0.010653142981706692,-0.010965646248427718
952,-0.0001742800790742004,0.010598970521543611,-0.010947530679692013
953,-9.003415335305425e-05,0.010736206136874952,-0.01091627444358106
954,-0.0001515028364135561,0.010675248594664002,-0.010978254267491114
955,-0.00012698310183995558,0.010633792372273484,-0.010887758575953395
956,-0.00013525085097329317,0.010665078778105134,-0.010935580480051721
957,-0.00014205782616983132,0.010627967435360573,-0.010912083087700235
958,-6.871501164659528e-05,0.010736565818588789,-0.01087399584188198
959,-6.379696779046352e-05,0.010711960048917113,-0.01083955398449804
960,-0.00020383613325695058,0.010590224928334953,-0.010997897194848855
961,-0.00016825252608853878,0.010627324606164435,-0.010963829658341511
962,-8.098755663541902e-05,0.010734752611474316,-0.010896727724745155
963,-0.0001627589862725849,0.010621757135835061,-0.010947275108380231
964,-5.0195014210871564e-05,0.010671582713022976,-0.01077197274144472
965,-3.061265203366644e-05,0.01078028876069445,-0.010841514064761783
966,-4.627689939284545e-06,0.01074622206552129,-0.010755477445399859
967,-0.0001950817545201253,0.010592218998676064,-0.010982382507716314
968,-9.374621810348465e-05,0.010705817618952214,-0.010893310055159184
969,-0.0001906128469489941,0.010605382130135933,-0.01098660782403392
970,-4.147826011454022e-05,0.010709330686751553,-0.010792287206980633
971,-7.4228515074199e-05,0.010617047277771626,-0.010765504307920025
972,-2.2365249071474857e-05,0.01073008938759592,-0.01077481988573887
973,-0.0001258846813720742,0.010605202742789982,-0.010856972105534131
974,-0.00010417129731903729,0.010627436385947894,-0.010835778980585969
975,-0.00011362594335175409,0.010688086535866241,-0.010915338422569748
976,-6.645174300492122e-05,0.010722717448287459,-0.010855620934297303
977,-0.00017064912150541685,0.010547782994531072,-0.010889081237541906
978,-6.143266747826343e-05,0.010722041106296841,-0.010844906441253369
979,-3.1879109964257776e-05,0.010742222695479328,-0.010805980915407845
980,-0.00023061259709225226,0.010605600802178494,-0.011066825996362998
981,-5.981736036903635e-05,0.01069181496748417,-0.010811449688222244
982,-0.00012636722864930056,0.010664371568013368,-0.01091710602531197
983,-7.127400425872207e-05,0.010698455314440655,-0.010841003322958098
984,-0.00013908230757264664,0.010590174347621904,-0.010868338962767198
985,-7.061555366722046e-05,0.010673042416950239,-0.010814273524284681
986,-3.4017456265692217e-05,0.010759373124624773,-0.010827408037156159
987,-0.0002061350679280813,0.010538928833446782,-0.010951198969302944
988,-9.471816605097333e-05,0.010623847458906353,-0.0108132837910083
989,-0.00013408972246239313,0.010602638725407332,-0.010870818170332117
990,-4.7134715995641736e-05,0.010695195266900609,-0.010789464698891893
991,-1.3752283541814315e-05,0.010794282942194623,-0.010821787509278251
992,-0.00019125267590085982,0.010526101373541083,-0.010908606725342801
993,-0.00013299839619214986,0.010658841663392914,-0.010924838455777212
994,-0.0001050816893468,0.010635755158692166,-0.010845918537385766
995,-0.0002044991978546806,0.010537214038810394,-0.010946212434519756
996,-8.876206797946268e-05,0.010673073977525064,-0.01085059811348399
997,-0.00018267295526914166,0.010558620599320119,-0.010923966509858402
998,-0.00013539798233038708,0.01058664347456435,-0.010857439439225125
999,-9.501801070148887e-05,0.010652080017715814,-0.010842116039118792
1000,-5.3343016683821385e-05,0.010713350959668204,-0.010820036993035848
1001,-0.0001518118719409348,0.010575828873495141,-0.01087945261737701
1002,-7.283105450315757e-05,0.010699218985066518,-0.010844881094072834
1003,-4.828473006508515e-05,0.010680364387996197,-0.010776933848126368
1004,-0.00011217146427554163,0.010630978963824887,-0.01085532189237597
1005,-6.918018318285319e-05,0.01064155497893272,-0.010779915345298426
1006,-3.163249172862894e-05,0.010731697189938614,-0.01079496217339587
1007,-0.00011028673784570165,0.010636474965738857,-0.010857048441430261
1008,-4.295977647315346e-05,0.010712643763937013,-0.01079856331688332
1009,-0.00011786878937630849,0.01061830725715274,-0.010854044835905359
1010,-0.00013659749858752423,0.010576996754957017,-0.010850191752132065
1011,-0.00022391058565122773,0.010477226739137485,-0.01092504791043994
1012,-0.00016339999609402432,0.010600211314428721,-0.01092701130661677
1013,-6.414177733310017e-05,0.01067215839722547,-0.010800441951891672
1014,-0.00016122059350454074,0.01057343175779249,-0.010895872944801571
1015,-0.0001224604802250439,0.010635657888057358,-0.010880578848507445
1016,-3.679798383030268e-05,0.010670082751496482,-0.010743678719157086
1017,-4.773933697742015e-05,0.010646023283936485,-0.010741501957891324
1018,-0.00017822123434247178,0.010537624351606595,-0.010894066820291539
1019,-0.00015883755902656448,0.010538571784934725,-0.010856246902987855
1020,-4.778261499385432e-05,0.010658306510389565,-0.010753871740377273
1021,-0.0001838208023754079,0.01051858876653609,-0.010886230371286908
1022,-0.00013325446612530217,0.010560563700448776,-0.01082707263269938
1023,-0.00014190729450107685,0.010561222092014252,-0.010845036681016405
1024,-9.144581218978358e-05,0.010617176045299681,-0.010800067669679248
1025,-5.711400134843506e-05,0.010646795929497242,-0.010761023932194113
1026,-0.00010568598631987227,0.010618601124805619,-0.010829973097445364
1027,-0.00012746575023723472,0.010549704576328965,-0.010804636076803436
1028,-0.0001496067367935671,0.010589783458061275,-0.01088899693164841
1029,-7.3661121686115e-05,0.010605504818465256,-0.010752827061837486
1030,-0.00011838338899870764,0.010582533549430555,-0.01081930032742797
1031,-0.00015081460401638054,0.01058976859182942,-0.010891397799862182
1032,-7.483058459330707e-05,0.010648739579432725,-0.01079840074861934
1033,4.9964423996228316e-05,0.010734360561995393,-0.010634431714002936
1034,-0.00011805951899240999,0.01058278925355891,-0.01081890829154373
1035,-0.00011549524664056575,0.010626421180500183,-0.010857411673781315
1036,-0.00023244222910480896,0.010480378206235944,-0.010945262664445562
1037,-4.5378275486767985e-05,0.010651526502081522,-0.010742283053055057
1038,-8.865320026579855e-05,0.01058565542403938,-0.010762961824570975
1039,-8.567917230633144e-05,0.010629351983924234,-0.010800710328536895
1040,-9.960291826000704e-05,0.010575607466022157,-0.010774813302542171
1041,-8.47514904086445e-05,0.010585917483602306,-0.010755420464419596
1042,-0.00010810314464221759,0.010585685823822513,-0.01080189211310695
1043,-7.762780358013441e-05,0.010593150678513262,-0.010748406285673532
1044,-0.0001576945630150878,0.010584428802154702,-0.010899817928184877
1045,-9.806425384614704e-05,0.010588147302990313,-0.010784275810682607
1046,-0.00010580956325514428,0.01060672473420586,-0.010818343860716149
1047,-0.00011434566280434425,0.01062861542612415,-0.01085730675173284
1048,-8.63730507741635e-05,0.010613000339057741,-0.010785746440606068
1049,-3.629449109362571e-05,0.010714459263597405,-0.010787048245784655
1050,-0.0001029322724297657,0.01061560876330062,-0.010821473308160152
1051,-0.00013856090827991358,0.010525187367639924,-0.010802309184199752
1052,-6.602882702924493e-05,0.01064590317870455,-0.010777960832763039
1053,-0.00010047621813191121,0.01059646598968981,-0.010797418425953631
1054,-0.00012128465233247268,0.0106098923371499,-0.010852461641814843
1055,-0.00021648556890338836,0.010447759533661458,-0.010880730671468235
1056,-6.190721118912832e-05,0.010576117628855389,-0.010699932051233646
1057,-4.965114475452033e-05,0.010676808269346286,-0.010776110558855327
1058,-0.00021590235983376965,0.010481841970630804,-0.010913646690298342
1059,-0.00010229514486528738,0.010616755369555862,-0.010821345659286436
1060,-7.692895090153319e-05,0.01059903349062499,-0.010752891392428056
1061,-0.00013724423412602062,0.010591810301911787,-0.010866298770163828
1062,-0.00018617931810517707,0.010514463945211898,-0.010886822581422253
1063,-0.00015784546650704894,0.010551675867006515,-0.010867366800020612
1064,-0.0001219594285376484,0.010580480725799314,-0.01082439958287461
1065,-7.482302458026122e-05,0.010624598386063293,-0.010774244435223816
1066,-0.00012815296073358172,0.010540606177171782,-0.010796912098638946
1067,-0.00012833558145622102,0.010613340555503399,-0.01087001171841584
1068,-4.538727544437656e-05,0.010706768147136845,-0.010797542698025598
1069,-0.00013094442742500001,0.010567576058101545,-0.010829464912951546
1070,-0.0002008031631880533,0.010501015567851352,-0.010902621894227457
1071,-8.825084924338841e-05,0.01062393485463768,-0.010800436553124458
1072,-2.2718887517466815e-05,0.010604144111925414,-0.010649581886960349
1073,-0.00019631575513546606,0.010476299056815564,-0.010868930567086495
1074,-4.3945903228872975e-05,0.010556350216194702,-0.01064424202265245
1075,-0.00013854151853292398,0.010518916617032081,-0.01079599965409793
1076,-5.162724990948775e-05,0.010630713051678394,-0.010733967551497369
1077,-8.458193413255151e-05,0.010615099606084939,-0.01078426347435004
1078,-4.5004525471365345e-05,0.01058321256303986,-0.01067322161398259
1079,-0.00011116552038187234,0.010614937716149067,-0.010837268756912813
1080,2.8579989064223828e-05,0.010679301849312331,-0.010622141871183884
1081,-0.00013575988146313577,0.01054216693487237,-0.010813686697798641
1082,-0.00014661380317653244,0.010540256154470493,-0.010833483760823558
1083,-0.00012837660576865974,0.010580398618951275,-0.010837151830488596
1084,-0.00014385867367550765,0.010572304877711209,-0.010860022225062224
1085,-5.369621349945999e-05,0.010614366532913104,-0.010721758959912025
1086,-0.00015810145783559754,0.010521066830999442,-0.010837269746670639
1087,-5.538496700010297e-05,0.010596660745168135,-0.010707430679168342
1088,-0.00017106053534075757,0.01050796499659182,-0.010850086067273333
1089,-3.406585784335626e-05,0.010601404731572417,-0.010669536447259131
1090,6.368551069398523e-06,0.010675577554883423,-0.010662840452744626
1091,-2.6006086619084086e-05,0.01062841231486936,-0.010680424488107527
1092,-0.0001223256250538678,0.010567168856740089,-0.010811820106847824
1093,-4.6960655760388113e-05,0.010645507441997515,-0.01073942875351829
1094,-0.00012034624019341593,0.010497800091899852,-0.010738492572286684
1095,-9.95677965310761e-05,0.010540111691201373,-0.010739247284263525
1096,-5.8689496204922895e-05,0.010619022145724799,-0.010736401138134646
1097,-0.0001161303970648217,0.010576749624629149,-0.01080901041875879
1098,-0.00012851226338078295,0.010540884626380245,-0.010797909153141811
1099,-0.00011605945869023499,0.010550108645658189,-0.01078222756303866
1100,-0.00010592428951688105,0.010535909554515319,-0.010747758133549081
1101,-4.274590689160298e-05,0.010582302656697365,-0.010667794470480572
1102,-0.00011994912512603567,0.010559445603713342,-0.010799343853965413
1103,-7.61278446992683e-05,0.010580854331452156,-0.010733110020850692
1104,-8.562111561053381e-05,0.01056844500287251,-0.010739687234093579
1105,-0.00011291647934472347,0.010531175196953695,-0.010757008155643141
1106,-9.593536230528362e-05,0.010562340750737642,-0.010754211475348208
1107,-9.083460681099982e-05,0.010597275749287831,-0.010778944962909832
1108,-0.00014426443329547303,0.010521090448561641,-0.010809619315152586
1109,-9.428713906323907e-05,0.010546980835056192,-0.010735555113182669
1110,-0.00015941648155909897,0.010433143636413345,-0.010751976599531542
1111,-8.545038802191794e-05,0.01056155787916109,-0.010732458655204925
1112,-0.0001596100639440434,0.010474548623569892,-0.01079376875145798
1113,-0.0001302336991256415,0.010541956009456874,-0.010802423407708157
1114,-3.346408971446604e-05,0.010659120221673918,-0.010726048401102849
1115,-3.243234868201744e-05,0.010616247612507308,-0.010681112309871343
1116,-0.00018047297977349046,0.010500228976541594,-0.010861174936088576
1117,-0.00015192694776870684,0.010497038065269937,-0.010800891960807352
1118,-0.00010406226450214185,0.010508448498967352,-0.010716573027971637
1119,-4.1625896966338e-05,0.010571016624635022,-0.010654268418567698
1120,-0.00011327525367898699,0.010517264661503706,-0.01074381516886168
1121,-0.00017936086232447012,0.010433458143377261,-0.010792179868026202
1122,-0.00012576433080406868,0.010551412407615646,-0.010802941069223783
1123,-0.00016073991887185083,0.010501710592208216,-0.010823190429951916
1124,-0.00019953273425135442,0.010431878699017572,-0.010830944167520281
1125,-6.47073970410468e-05,0.010576324761119046,-0.010705739555201139
1126,-0.00016118556242935184,0.01047485797425298,-0.010797229099111684
1127,-8.356634147218726e-05,0.010581409634003348,-0.010748542316947723
1128,-0.00013956296474189366,0.01049732595789979,-0.010776451887383577
1129,-0.0001077033445430401,0.010501717163377151,-0.010717123852463232
1130,-3.5548781744381975e-05,0.010574563713060434,-0.0106456612765492
1131,-0.0001404403656350863,0.010505046501775663,-0.010785927233045837
1132,-5.8811714500594056e-05,0.010552363560917117,-0.010669986989918306
1133,-9.607480506357059e-05,0.010465836977965621,-0.010657986588092763
1134,-5.222448483345331e-05,0.01057174745014895,-0.010676196419815856
1135,-9.531320208858111e-05,0.010504959491918773,-0.010695585896095936
1136,-0.00013855614178844185,0.010496696741132183,-0.010773809024709067
1137,-0.0001238826027060853,0.010507807589410062,-0.010755572794822232
1138,-0.00016847798102194076,0.010447453835775385,-0.010784409797819267
1139,-6.0509960264097947e-05,0.01054779356134961,-0.010668813481877806
1140,-0.00016303050145547785,0.010439667135584951,-0.010765728138495906
1141,-0.000192372667002642,0.01042645398818282,-0.010811199322188105
1142,-7.328910603591554e-05,0.010520002046462308,-0.010666580258534139
1143,-0.00016042975362139968,0.010448404567173318,-0.010769264074416118
1144,-7.542519497375363e-05,0.010530588441900222,-0.010681438831847728
1145,-0.0001789817837681072,0.010464174299899464,-0.01082213786743568
1146,-8.294992267902182e-05,0.010555608306617548,-0.010721508151975593
1147,-0.00015823815225052404,0.010463609766806159,-0.010780086071307208
1148,-8.358000972215823e-05,0.010546102775960228,-0.010713262795404545
1149,-8.049928990206353e-05,0.010535007221580977,-0.010696005801385104
1150,-8.452472281754619e-05,0.010538295605778295,-0.010707345051413387
1151,-5.955957902844035e-05,0.010540239214309076,-0.010659358372365956
1152,-0.00011640779108928991,0.010516458010944592,-0.010749273593123172
1153,-5.294145091883415e-05,0.01059491570111171,-0.010700798602949379
1154,-8.485025364313399e-05,0.01054640225048053,-0.010716102757766797
1155,-6.886710762445785e-05,0.010553136554293484,-0.0106908707695424
1156,-0.00013887027956051626,0.01045387361620375,-0.010731614175324783
1157,-7.652663291184126e-05,0.010561644092752853,-0.010714697358576535
1158,-0.00014422258508636678,0.010472665274593458,-0.010761110444766193
1159,-3.1773687272117786e-05,0.01057148237286147,-0.010635029747405706
1160,-0.0001091130299790512,0.010527665678036926,-0.010745891737995028
1161,-0.00024407253776270388,0.010370969610560365,-0.010859114686085773
1162,-2.446292769727434e-05,0.010637493428119047,-0.010686419283513595
1163,-0.00011709944258399284,0.01045064873102827,-0.010684847616196256
1164,-0.0001305393351326491,0.010524876656316118,-0.010785955326581418
1165,-0.00018084026113535527,0.010475727419577714,-0.010837407941848422
1166,-4.910436173645858e-05,0.010531723998764097,-0.010629932722237013
1167,-0.0001075035258564818,0.010468216353760697,-0.01068322340547366
1168,-0.00012656162323717576,0.010455477591744932,-0.010708600838219284
1169,-9.57048085699835e-05,0.010530454030485201,-0.010721863647625169
1170,-9.794099837090513e-05,0.01046180554039582,-0.010657687537137629
1171,-9.350419452681847e-05,0.010534230130922967,-0.010721238519976603
1172,-0.00014692214063307603,0.010428521216435612,-0.010722365497701763
1173,-0.00011329123552205091,0.010453930657865665,-0.010680513128909767
1174,-4.640080815119457e-05,0.010550538219398173,-0.01064333983570056
1175,-0.00011672313849682783,0.010504942918018732,-0.010738389195012387
1176,-9.95161043122164e-05,0.01054453113623402,-0.010743563344858452
1177,-0.00013285959441175038,0.010521961010525568,-0.010787680199349068
1178,-0.0001169842516610322,0.010446560306992873,-0.010680528810314938
1179,-0.00011446123768117541,0.010472777479803949,-0.010701699955166299
1180,-0.00012905794258053199,0.01044947600597753,-0.010707591891138592
1181,-9.55964874814988e-05,0.010493801538509076,-0.010684994513472075
1182,-4.583804187055301e-05,0.010563675895060451,-0.010655351978801558
1183,-0.0001310807888544024,0.010434542790168201,-0.010696704367877006
1184,-0.00015495431617962969,0.010437992550493902,-0.010747901182853162
1185,-8.043551101747215e-05,0.010547136368015677,-0.01070800739005062
1186,-9.684207807774295e-05,0.010523944152150659,-0.010717628308306146
1187,-0.00016059830598556018,0.01037388599907184,-0.01069508261104296
1188,-0.00017747051728340566,0.010494876598545283,-0.010849817633112095
1189,-0.00012073302064299022,0.010452750328344742,-0.010694216369630723
1190,-8.768792844101143e-05,0.010502506180039785,-0.010677882036921807
1191,-0.00011011222815706116,0.010478117064647977,-0.0106983415209621
1192,-0.0001836589309227433,0.010410685704359816,-0.010778003566205303
1193,-0.0002033660357296696,0.010382753029437256,-0.010789485100896595
1194,-8.75763085121797e-05,0.010429265729098964,-0.010604418346123324
1195,-0.00019336803872164305,0.010389652223935087,-0.010776388301378373
1196,-8.89233174564827e-05,0.010543628979792762,-0.010721475614705727
1197,-0.00016489485569077823,0.010380628188751378,-0.010710417900132933
1198,-0.00018330662262617398,0.010367091914480328,-0.010733705159732676
1199,-0.00013704767567254415,0.010420608338285257,-0.010694703689630344
1200,-0.00015727893043651335,0.010446080957871204,-0.01076063881874423
1201,-7.854764401567384e-05,0.010528762060862727,-0.010685857348894075
1202,-9.022131098712914e-05,0.010500456419206283,-0.010680899041180542
1203,-0.00011995808022343382,0.010408275527265755,-0.010648191687712623
1204,-0.00013621936830785834,0.010404941090326627,-0.010677379826942343
1205,-3.692562558982863e-05,0.010570289224638305,-0.010644140475817961
1206,-3.920829270621824e-05,0.010595726187936697,-0.010674142773349132
1207,-8.808752432107127e-05,0.010522242644052235,-0.010698417692694378
1208,-0.00016888309260985087,0.010379325007805598,-0.010717091193025299
1209,-9.329971175383522e-05,0.010491938894452808,-0.010678538317960477
1210,-0.00018497188608342693,0.010406033054176258,-0.01077597682634311
1211,-0.00016849935028599895,0.01038210058965125,-0.010719099290223248
1212,-8.547540437746529e-05,0.010462976041845621,-0.010633926850600552
1213,-9.364716454948234e-05,0.010461575006054357,-0.010648869335153322
1214,-0.00010108364721069496,0.010476209534333467,-0.010678376828754856
1215,-0.00011204983934309771,0.010420954726336732,-0.010645054405022928
1216,-7.613149852175493e-05,0.010536996091862453,-0.010689259088905964
1217,-0.00010301472611490861,0.01047033903384038,-0.010676368486070197
1218,-0.0001541072429958805,0.010375564681655208,-0.01068377916764697
1219,-0.0001484124110085565,0.01045612706423093,-0.010752951886248042
1220,-0.00011398803380365045,0.010449649072662492,-0.010677625140269792
1221,-0.000209037139011985,0.010339577734117774,-0.010757652012141744
1222,-0.00010303205079252028,0.010492420358466967,-0.010698484460052008
1223,-7.413789173994603e-05,0.010514118023286799,-0.01066239380676669
1224,-5.132451978614207e-05,0.01049210916234692,-0.010594758201919203
1225,-0.00011240114930568111,0.010443831964528368,-0.010668634263139729
1226,-0.00011790047281799516,0.010398080997614535,-0.010633881943250526
1227,-0.00011988030598090939,0.010447352400285229,-0.010687113012247049
1228,-0.00015101868339465943,0.010399309606453414,-0.010701346973242733
1229,-0.0001842621898463515,0.010449380430674091,-0.010817904810366794
1230,-0.00017097101974463842,0.010311103536118837,-0.010653045575608115
1231,-0.00012719732988849197,0.010396184610671676,-0.01065057927044866
1232,-0.00016261194292688146,0.010394926078271582,-0.010720149964125344
1233,-6.567347237174478e-05,0.010508692010345558,-0.010640038955089047
1234,-0.00015391543162649967,0.0103395480691018,-0.010647378932354798
1235,-5.629320048660247e-05,0.01046620290550577,-0.010578789306478974
1236,-0.00013097982223152425,0.010460751893040224,-0.010722711537503272
1237,-5.0028549841399925e-05,0.01050713669011953,-0.01060719378980233
1238,-0.00017638111966863107,0.010349403771109664,-0.010702166010446925
1239,-0.00016621921960878057,0.010385028096359264,-0.010717466535576826
1240,-0.00010138239886343528,0.010459025165210295,-0.010661789962937167
1241,-0.00013202356127114669,0.01047439584884614,-0.010738442971388432
1242,5.6516318519789705e-05,0.010654209712255277,-0.010541177075215697
1243,-0.00011577666182435466,0.010442981345901579,-0.01067453466955029
1244,-0.00021428535547699282,0.010302136530819342,-0.010730707241773328
1245,-0.0001411462493908525,0.01041253601440656,-0.010694828513188263
1246,-0.00017247277788307096,0.010439640197217511,-0.010784585752983652
1247,-3.3627364513568033e-05,0.010535033310482333,-0.01060228803950947
1248,-4.691030414103869e-05,0.010519601384952622,-0.0106134219932347
1249,-0.0001536632113626238,0.010365999204016508,-0.010673325626741755
1250,-8.403653683575531e-05,0.010434774866636113,-0.010602847940307624


==> fig/data/bacf/acf_mala_1_1.csv <==
x,y,upper,lower
1,0.16441943027342462,0.18151723220891713,0.1473216283379321
2,0.04098124187602519,0.055641847683193434,0.02632063606885695
3,0.012447881627306659,0.025874054484855802,-0.0009782912302424823
4,0.004201574125453838,0.016890889884461184,-0.00848774163355351
5,0.0014673046367909737,0.013746820208601618,-0.010812210935019672
6,0.00040090828704080525,0.012490156982829612,-0.011688340408748003
7,-0.00010254804001804649,0.011928691247653151,-0.012133787327689246
8,-9.946808979227602e-05,0.011844636732809086,-0.012043572912393639
9,-0.00015488251597566788,0.0118064458234925,-0.012116210855443838
10,-0.00037700879423310465,0.011596916761271963,-0.012350934349738172
11,-0.00016391111614108634,0.011676697655053971,-0.012004519887336142
12,-0.0003160854932292455,0.011585659350256208,-0.0122178303367147
13,-0.00027222655344813615,0.011640226445803434,-0.012184679552699708
14,-0.00027926951193295177,0.011776362116802335,-0.012334901140668238
15,-0.00021233081253415497,0.011691696806858028,-0.012116358431926337
16,-0.0001676725507443898,0.01164332605669369,-0.01197867115818247
17,-0.00018585244786024316,0.011761823704862963,-0.01213352860058345
18,-7.26550395072059e-05,0.011842948172073696,-0.011988258251088109
19,-0.0002341824897869886,0.011436876682846464,-0.01190524166242044
20,-0.0003744367291044442,0.011394666261446092,-0.01214353971965498
21,-0.00014496063390717238,0.011607059760018155,-0.011896981027832501
22,-4.260816526434358e-05,0.011707736648529655,-0.011792952979058342
23,-0.0003878809736736696,0.01156328783020029,-0.01233904977754763
24,-0.00037252879866607567,0.011376912847439281,-0.012121970444771434
25,-0.00023874482762819977,0.011711595365445327,-0.012189085020701726
26,-0.0001912314548416284,0.011824579651723548,-0.012207042561406804
27,-0.0002652366842576786,0.011506874765935808,-0.012037348134451165
28,-0.00028128571839620286,0.01160396483385648,-0.012166536270648886
29,-0.0005150882500459451,0.011402744334322255,-0.012432920834414144
30,-0.0002706591583720426,0.011554980988979432,-0.012096299305723517
31,-0.00031815677616765786,0.011463812714539546,-0.012100126266874862
32,-0.0002297738912378533,0.011686601673118113,-0.01214614945559382
33,-9.950909485268953e-05,0.011756840346508346,-0.011955858536213724
34,-0.00016185300175253954,0.011602591332882465,-0.011926297336387543
35,-8.970584380110913e-05,0.011652368651208101,-0.01183178033881032
36,-0.0002254542765295882,0.011623018514600332,-0.012073927067659506
37,-0.0003246045756193488,0.011482273799680046,-0.012131482950918742
38,-0.0003329698914307794,0.01149964591839203,-0.012165585701253588


==> fig/data/bacf/acf_mala_1_2.csv <==
x,y,upper,lower
1,0.36154679425866476,0.383918745284992,0.33917484323233754
2,0.1513632829684447,0.174466393339989,0.1282601725969004
3,0.06770698186481451,0.08821407165018985,0.04719989207943917
4,0.03155281646404094,0.04945161098919412,0.013654021938887765
5,0.015108799370979552,0.0311326251821994,-0.000915026440240295
6,0.007171962488681599,0.021911208140232376,-0.007567283162869179
7,0.003395908963542351,0.01751823468990446,-0.01072641676281976
8,0.0014705740690937556,0.015183420974224787,-0.012242272836037276
9,0.00047408556736790056,0.013888825681308942,-0.012940654546573142
10,0.0001287292732974536,0.013535373119612922,-0.013277914573018015
11,-2.1689752357796484e-05,0.013330850504174619,-0.01337423000889021
12,-0.000224556585342639,0.013118080502971117,-0.013567193673656396
13,-0.00032542340190309883,0.012834899586875784,-0.013485746390681983
14,-0.00037324241636609403,0.012772420429117212,-0.0135189052618494
15,-0.0004763111552871991,0.012660508893553553,-0.013613131204127953
16,-0.0002864098963152516,0.012768944034491386,-0.013341763827121888
17,-0.00014843037699739078,0.012994272529677548,-0.01329113328367233
18,-0.00021908652462547052,0.01294819295954342,-0.01338636600879436
19,-0.00021881733668457858,0.012904092465240503,-0.013341727138609661
20,-0.0003239577946375346,0.012804571368873629,-0.013452486958148697
21,-0.00048294186860154775,0.012678613966019435,-0.013644497703222529
22,-0.00029421227695888066,0.012834122295182325,-0.013422546849100088
23,-0.00034298776217380833,0.012746045272589263,-0.013432020796936879
24,-0.00021426851223269527,0.012874700031927597,-0.013303237056392988
25,-0.0004995161573892137,0.012517215087731647,-0.013516247402510072
26,-0.0004809729834312841,0.012688651837733154,-0.013650597804595722
27,-0.00039287196063559856,0.012763586316212083,-0.01354933023748328
28,-0.0003319379331709686,0.012860146766305633,-0.01352402263264757
29,-0.00022459919285849753,0.012961610883310533,-0.013410809269027527
30,-0.0001705966345330442,0.013057704959724406,-0.013398898228790495
31,-0.00012546087513424267,0.013175656237091313,-0.013426577987359797
32,-0.0001246314057794561,0.013259293351605885,-0.013508556163164799
33,-0.0003302557909594029,0.012857463221514678,-0.013517974803433485
34,-0.00025628278530574197,0.012953901688859964,-0.013466467259471449
35,-0.00025541705850381906,0.012981791777595626,-0.013492625894603264
36,-0.00017687402550278225,0.012989698223456398,-0.013343446274461964
37,-0.00014756561106847127,0.012993229169268799,-0.01328836039140574
38,-0.00015164665389062214,0.012991950650892072,-0.013295243958673316


==> fig/data/bacf/acf_mala_1_3.csv <==
x,y,upper,lower
1,0.2502235114868509,0.28382451814463283,0.21662250482906897
2,0.0929687737577292,0.12879056139026132,0.05714698612519709
3,0.04319215224740456,0.07704610635484806,0.009338198139961063
4,0.02364797263774493,0.05481647983924767,-0.007520534563757817
5,0.014460053129544391,0.04321971717963466,-0.014299610920545875
6,0.009341714503474553,0.03591123782313245,-0.017227808816183347
7,0.006713681365607698,0.031157101496084333,-0.017729738764868934
8,0.0050150448153995835,0.027736825350346564,-0.017706735719547395
9,0.0035183858629193104,0.024740605855353714,-0.01770383412951509
10,0.002554332478484361,0.022316077795894895,-0.01720741283892617
11,0.0019674701095904606,0.020664403513467117,-0.016729463294286196
12,0.0014249748071660743,0.019172904068381375,-0.01632295445404923
13,0.001011133162872552,0.017861249942073748,-0.015838983616328642
14,0.0007947666159153979,0.01680874857745157,-0.015219215345620776
15,0.0007996647061454678,0.016207186518512388,-0.014607857106221452
16,0.000599864203431404,0.015409021489555743,-0.014209293082692935
17,0.0004908067291024359,0.014912701878344058,-0.013931088420139185
18,0.0002372404449546402,0.014266355455289682,-0.013791874565380401
19,7.470168087875884e-05,0.013740810831185316,-0.013591407469427797
20,-3.634672895588376e-05,0.013368545009937553,-0.01344123846784932
21,0.00010772301255870147,0.013304198806276299,-0.013088752781158897
22,-2.202549621090335e-06,0.01291973084667351,-0.01292413594591569
23,-0.00023620077832253698,0.012460922524517363,-0.012933324081162437
24,-0.0002199076336921737,0.012509266042316374,-0.012949081309700721
25,-0.00026131777711411075,0.012366352835286178,-0.0128889883895144
26,-0.00025889140503960637,0.012147590833591038,-0.012665373643670251
27,-0.00020552309016105502,0.012250737207520656,-0.012661783387842766
28,-0.0003009846048558641,0.01217203891629201,-0.012774008126003739
29,-0.00019147461322984916,0.01223471012115658,-0.01261765934761628
30,-0.00014811292501207192,0.012413670496400738,-0.012709896346424884
31,-0.00012587744250858532,0.012275727932690047,-0.012527482817707217
32,-0.00027575527865533804,0.012043419345922688,-0.012594929903233363
33,-0.00023259685058721997,0.012108666926741169,-0.01257386062791561
34,-9.861615204740192e-05,0.012363754491785632,-0.012560986795880436
35,-0.00022068164033563992,0.012128639446153873,-0.012570002726825154
36,-0.0003244266426461172,0.011992492281402346,-0.012641345566694582
37,-0.0004159136668187644,0.011833960610251394,-0.012665787943888921
38,-0.0001972057554661994,0.012043384723119766,-0.012437796234052164


==> fig/data/bacf/acf_mala_1_4.csv <==
x,y,upper,lower
1,0.9966592448392024,0.9983021912266193,0.9950162984517855
2,0.9934093240784292,0.9966258949249502,0.9901927532319081
3,0.9901988041258394,0.994956537351001,0.9854410709006778
4,0.9870134783882926,0.9932925636173772,0.980734393159208
5,0.9838473952552609,0.9916334862065462,0.9760613043039755
6,0.9806985258355162,0.9899769340257308,0.9714201176453016
7,0.9775660230846026,0.9883228232943861,0.9668092228748191
8,0.9744484731208984,0.9866707882824587,0.9622261579593382
9,0.9713468307454503,0.9850207347645129,0.9576729267263876
10,0.9682601545818948,0.9833708549092013,0.9531494542545884
11,0.9651872672867876,0.9817217349813767,0.9486527995921985
12,0.9621290062714248,0.980072619538192,0.9441853930046576
13,0.959083971084018,0.9784257423054382,0.9397421998625978
14,0.9560512143464109,0.9767802629121995,0.9353221657806223
15,0.9530321117382043,0.9751353384141568,0.9309288850622519
16,0.9500259028155333,0.9734916725347654,0.9265601330963013
17,0.9470317734138267,0.9718504014234857,0.9222131454041678
18,0.9440483401560111,0.9702114801959919,0.9178852001160304
19,0.9410764227250664,0.9685728163461934,0.9135800291039394
20,0.9381175179921994,0.9669347298146798,0.9093003061697191
21,0.9351702627352572,0.965297780389007,0.9050427450815073
22,0.9322350489968314,0.9636631025701219,0.9008069954235409
23,0.929312007186253,0.9620302668072577,0.8965937475652482
24,0.9264003636681407,0.960398427251593,0.8924023000846885
25,0.9234993117647924,0.9587678241832278,0.888230799346357
26,0.920609384110477,0.9571381857400982,0.8840805824808557
27,0.9177304963074677,0.9555086092975429,0.8799523833173926
28,0.9148621402371742,0.9538797076687058,0.8758445728056425
29,0.9120052954782446,0.952253322585839,0.8717572683706503
30,0.9091598102246198,0.9506284844752043,0.8676911359740352
31,0.906324365162078,0.9490033602377317,0.8636453700864244
32,0.9035000918260812,0.9473770827385232,0.8596231009136391
33,0.9006855526787197,0.9457517766611322,0.8556193286963073
34,0.8978823848936063,0.9441271615476358,0.8516376082395768
35,0.8950889147857244,0.9425046189479661,0.8476732106234827
36,0.8923050013699191,0.9408830165961306,0.8437269861437076
37,0.8895304249885765,0.9392621781272644,0.8397986718498885
38,0.886765034471917,0.9376417843117621,0.8358882846320719
39,0.8840089677023003,0.9360253262803142,0.8319926091242864
40,0.8812605704351482,0.9344112893212432,0.8281098515490531
41,0.8785209270087662,0.9327970712359822,0.8242447827815501
42,0.875790888196793,0.9311840993685944,0.8203976770249916
43,0.8730692010256426,0.9295720164676674,0.8165663855836177
44,0.8703567502649421,0.927961271183633,0.8127522293462511
45,0.8676519559829471,0.9263533449048412,0.808950567061053
46,0.8649567381622905,0.9247473350149803,0.8051661413096006
47,0.8622713493833398,0.9231414222791535,0.8014012764875261
48,0.8595958790949757,0.9215379771520779,0.7976537810378735
49,0.8569283124222266,0.9199348527746289,0.7939217720698242
50,0.8542699423744933,0.918333153296114,0.7902067314528726
51,0.8516205062919334,0.916733745844386,0.7865072667394808
52,0.848978940865925,0.9151353808224441,0.7828225009094059
53,0.8463452379784414,0.9135391885461104,0.7791512874107724
54,0.8437215200076682,0.9119456342355967,0.7754974057797397
55,0.8411064716122406,0.9103537952101166,0.7718591480143646
56,0.8384985946606889,0.9087637504099568,0.7682334389114209
57,0.8359007077636821,0.9071726246551436,0.7646287908722206
58,0.8333111617189174,0.9055819401166826,0.7610403833211522
59,0.8307302024853368,0.9039912111923503,0.7574691937783233
60,0.8281564267882786,0.9024008920014829,0.7539119615750743
61,0.8255904743542531,0.9008115408487631,0.7503694078597432
62,0.8230330945178314,0.8992234685547404,0.7468427204809223
63,0.8204841068201393,0.897636946551726,0.7433312670885526
64,0.8179427922735707,0.8960520354785151,0.7398335490686263
65,0.8154106539131308,0.8944681397236836,0.7363531681025781
66,0.812885941793604,0.8928847563064362,0.7328871272807718
67,0.8103696929732163,0.891301929639219,0.7294374563072136
68,0.8078615196680542,0.8897182544380057,0.7260047848981027
69,0.8053613301635542,0.8881379513712286,0.7225847089558797
70,0.8028686471606489,0.8865597898548031,0.7191775044664946
71,0.800384632324119,0.8849801549435349,0.7157891097047032
72,0.7979069632087931,0.8834025342154979,0.7124113922020883
73,0.7954375052050807,0.8818251505677671,0.7090498598423943
74,0.7929762573802004,0.8802503377431015,0.7057021770172993
75,0.790523043550316,0.8786769355601008,0.7023691515405311
76,0.7880768749986726,0.8771047544060748,0.6990489955912704
77,0.7856372814104106,0.875536019169353,0.6957385436514681
78,0.783204925464132,0.8739692264377691,0.6924406244904949
79,0.7807785613134546,0.8724036544117169,0.6891534682151923
80,0.7783613768001459,0.8708389723499818,0.6858837812503101
81,0.7759517217584891,0.8692757970322887,0.6826276464846895
82,0.7735494903442762,0.8677120953215256,0.6793868853670268
83,0.7711543249557782,0.866148800269561,0.6761598496419954
84,0.7687652496965887,0.8645871447530958,0.6729433546400815
85,0.7663837711698069,0.8630256196827724,0.6697419226568415
86,0.7640095507085324,0.8614653856421152,0.6665537157749496
87,0.7616421106008092,0.8599084577037533,0.6633757634978651
88,0.7592821049248348,0.8583529357412029,0.6602112741084668
89,0.7569279393427886,0.8568017479736751,0.657054130711902
90,0.754581933483569,0.8552522248845094,0.6539116420826285
91,0.7522419790788826,0.8537032410908508,0.6507807170669143
92,0.7499087223045918,0.8521561093163353,0.6476613352928483
93,0.747582815393304,0.8506104318795886,0.6445551989070193
94,0.7452629697433084,0.8490655047715856,0.6414604347150312
95,0.7429503196024101,0.8475202363640482,0.638380402840772
96,0.7406456261449843,0.8459781919827699,0.6353130603071987
97,0.7383480816161635,0.8444371726034872,0.6322589906288398
98,0.7360583087402817,0.84289912039255,0.6292174970880133
99,0.7337754232609187,0.8413632816636136,0.6261875648582238
100,0.7315008723722942,0.8398307688462991,0.6231709758982893
101,0.7292344059252017,0.8383025121947234,0.62016629965568
102,0.7269740397115536,0.8367756557070363,0.617172423716071
103,0.7247204390416508,0.8352504380268675,0.6141904400564342
104,0.7224721622031776,0.8337252859186842,0.6112190384876709
105,0.720231357852303,0.8322024878832459,0.60826022782136
106,0.7179975339809165,0.8306808892593078,0.6053141787025251
107,0.7157695998935254,0.8291611120142259,0.6023780877728249
108,0.7135481023076008,0.8276434792218985,0.5994527253933031
109,0.7113324891398389,0.8261280347481145,0.5965369435315634
110,0.7091229146029291,0.8246150564114856,0.5936307727943726
111,0.7069204487394266,0.8231059565526214,0.5907349409262318
112,0.7047253138560876,0.8215984262929036,0.5878522014192716
113,0.7025375520569592,0.8200937611935859,0.5849813429203325
114,0.7003573792323626,0.8185921244002762,0.5821226340644491
115,0.6981843842588182,0.8170934980641902,0.5792752704534463
116,0.6960176262033652,0.8155959933205379,0.5764392590861924
117,0.6938587290043509,0.8141011471409421,0.5736163108677597
118,0.6917067204172206,0.8126072753019594,0.5708061655324818
119,0.6895614521682591,0.8111158549105135,0.5680070494260048
120,0.6874237086464957,0.8096267398058186,0.5652206774871729
121,0.68529158975326,0.808139668539485,0.5624435109670349
122,0.6831639163278997,0.8066543057094824,0.5596735269463171
123,0.6810420821597458,0.8051706971227374,0.5569134671967543
124,0.678927579788648,0.8036879681631109,0.5541671914141851
125,0.6768196523540435,0.8022081786544939,0.5514311260535931
126,0.6747191140011762,0.8007300249007516,0.5487082031016008
127,0.672624603447301,0.7992529247969833,0.5459962820976187
128,0.6705374607054176,0.7977769083658328,0.5432980130450025
129,0.6684562481772912,0.7963040421103686,0.5406084542442138
130,0.6663812542355768,0.7948333631046758,0.5379291453664778
131,0.6643125393080299,0.7933634730213803,0.5352616055946795
132,0.662250074248518,0.7918967758689098,0.5326033726281262
133,0.6601945801724892,0.7904335290682013,0.5299556312767771
134,0.6581446534144728,0.7889726444698049,0.5273166623591408
135,0.6561001971025932,0.7875135377825687,0.5246868564226176
136,0.6540626725165055,0.7860549304535023,0.5220704145795088
137,0.6520311153572311,0.7845973235727209,0.5194649071417413
138,0.650004171407997,0.7831396122819846,0.5168687305340095
139,0.6479845014618545,0.7816848527801066,0.5142841501436024
140,0.6459714906767235,0.7802322904224971,0.51171069093095
141,0.6439636744761456,0.7787811383084599,0.5091462106438313
142,0.641960422855288,0.7773302733842791,0.5065905723262969
143,0.6399644488245012,0.7758812183846908,0.5040476792643116
144,0.6379724260334627,0.7744324625347763,0.5015123895321492
145,0.6359860797760328,0.772985076642225,0.49898708290984056
146,0.6340043653822387,0.7715403349004903,0.49646839586398706
147,0.6320292085504617,0.7700976887891223,0.49396072831180116
148,0.6300601094899587,0.7686562659805394,0.49146395299937806
149,0.6280967578028072,0.7672167412890374,0.488976774316577
150,0.6261393903692908,0.7657789542996766,0.486499826438905
151,0.6241888600452363,0.7643435580259352,0.4840341620645374
152,0.6222439445891312,0.7629112288401336,0.4815766603381288
153,0.6203055516778541,0.7614820587553576,0.47912904460035055
154,0.6183726002900195,0.7600554858555167,0.47668971472452226
155,0.6164457265271416,0.7586318473894076,0.47425960566487557
156,0.614525437379206,0.757210912555791,0.4718399622026209
157,0.6126107937439595,0.7557925916449801,0.46942899584293896
158,0.6107023346117603,0.7543753955648032,0.46702927365871744
159,0.6087984968001924,0.7529585886210928,0.464638404979292
160,0.6068998152009363,0.7515441539484877,0.4622554764533849
161,0.605005143677175,0.7501316276604593,0.45987865969389063
162,0.603116765438494,0.7487215934720994,0.4575119374048886
163,0.6012344730497237,0.7473127815338338,0.4551561645656135
164,0.5993564929216043,0.7459063429711432,0.4528066428720654
165,0.5974823582609105,0.7445017147876132,0.4504630017342077
166,0.5956136699992188,0.7430979993456028,0.44812934065283483
167,0.5937520810406152,0.7416940661189225,0.4458100959623078
168,0.5918954902691476,0.740292586590722,0.4434983939475732
169,0.5900448882964957,0.7388922194783061,0.4411975571146853
170,0.5881991585550918,0.7374927248612988,0.4389055922488847
171,0.5863589231409579,0.7360951620345018,0.4366226842474141
172,0.5845253845736029,0.7346991222685969,0.43435164687860894
173,0.5826965784710344,0.7333064745652443,0.43208668237682446
174,0.58087240499553,0.7319157736286162,0.4298290363624437
175,0.579053555883555,0.7305285196235903,0.4275785921435197
176,0.5772399815889606,0.729143123425531,0.42533683975239023
177,0.5754334063923382,0.7277589261270386,0.42310788665763777
178,0.5736325746952686,0.726375912731421,0.42088923665911626
179,0.5718366181802763,0.724993836589407,0.41867939977114565
180,0.5700460722496068,0.7236134132102082,0.41647873128900537
181,0.5682603726926821,0.7222357960524263,0.414284949332938
182,0.5664799104476345,0.7208610014813922,0.4120988194138767
183,0.5647051626017985,0.7194881614137041,0.4099221637898929
184,0.5629361571480165,0.7181174463221168,0.40775486797391614
185,0.5611715797992027,0.7167496681319709,0.40559349146643453
186,0.5594114388585365,0.7153839179156608,0.4034389598014122
187,0.5576567421792861,0.7140195334119902,0.40129395094658193
188,0.5559066812655781,0.7126586487384543,0.39915471379270184
189,0.5541607928770539,0.7112983413034533,0.3970232444506545
190,0.5524207478380696,0.7099388869252421,0.3949026087508971
191,0.5506867619317751,0.7085802370851648,0.39279328677838543
192,0.5489566728414494,0.7072235305185135,0.39068981516438533
193,0.5472323455103281,0.7058691033651563,0.38859558765549984
194,0.5455131987546029,0.7045161892781895,0.38651020823101634
195,0.5437988800348628,0.703165382536364,0.3844323775333616
196,0.5420890389493459,0.7018171372407068,0.382360940657985
197,0.5403835420620904,0.7004719609712904,0.3802951231528904
198,0.5386823655828678,0.6991281317569223,0.37823659940881316
199,0.5369856275286338,0.6977877123013181,0.37618354275594945
200,0.5352942217164792,0.6964489109692888,0.37413953246366954
201,0.5336074815163423,0.695112788264963,0.37210217476772156
202,0.5319234846474948,0.6937794533953907,0.3700675158995989
203,0.5302454526193534,0.6924483672048054,0.3680425380339014
204,0.5285728143255444,0.6911193728278274,0.3660262558232613
205,0.5269055736511694,0.689793680506355,0.3640174667959838
206,0.5252425532646535,0.6884711770040352,0.3620139295252719
207,0.5235843641645127,0.6871517903287084,0.360016938000317
208,0.521931080462707,0.6858337991424182,0.35802836178299574
209,0.520281390188029,0.6845173448655522,0.35604543551050577
210,0.5186369973612538,0.6832015529414948,0.3540724417810128
211,0.5169985119988101,0.6818864026219511,0.35211062137566906
212,0.5153653966579904,0.6805727268222167,0.35015806649376413
213,0.5137382450750188,0.6792609136997707,0.3482155764502668
214,0.5121160835647854,0.677950728231336,0.346281438898235
215,0.5104990623347482,0.6766431489491537,0.3443549757203427
216,0.5088865415200112,0.6753376313312709,0.34243545170875156
217,0.5072792534475344,0.6740349306381953,0.3405235762568736
218,0.5056765962385575,0.6727356900172576,0.33861750245985744
219,0.5040774148937615,0.6714388709544878,0.33671595883303507
220,0.5024830890554526,0.6701446920124815,0.33482148609842366
221,0.5008915334376554,0.6688527977496368,0.3329302691256739
222,0.49930372660136224,0.6675635042331738,0.33104394896955075
223,0.4977196946744365,0.6662759851617377,0.3291634041871353
224,0.4961411306002638,0.6649915268460594,0.3272907343544682
225,0.49456636692967976,0.6637096311244435,0.32542310273491604
226,0.49299560862648034,0.6624314596860936,0.323559757566867
227,0.49142966235596713,0.6611558250405712,0.321703499671363
228,0.48986786244951563,0.6598819569183898,0.31985376798064147
229,0.48831052443601464,0.6586107352061872,0.3180103136658421
230,0.48675715176060896,0.6573409973476054,0.31617330617361245
231,0.48520650521699016,0.6560737096067535,0.3143393008272268
232,0.4836599587952569,0.654808465827951,0.3125114517625628
233,0.4821179152459816,0.6535459764579714,0.31068985403399174
234,0.48058102722491797,0.6522867571738801,0.30887529727595586
235,0.4790486344541141,0.651030317266382,0.3070669516418462
236,0.47752123915024347,0.6497746831562798,0.30526779514420704
237,0.4759991829757046,0.6485209205449766,0.3034774454064326
238,0.47448233141672097,0.6472695393382265,0.30169512349521543
239,0.4729706992514728,0.6460193392166307,0.2999220592863149
240,0.4714640473648552,0.6447724116786197,0.29815568305109075
241,0.46996059589877814,0.6435267697159277,0.2963944220816286
242,0.4684620761156758,0.6422841165454302,0.29464003568592145
243,0.4669675767747337,0.6410428207317242,0.29289233281774324
244,0.4654771471782605,0.6398041343916938,0.29115015996482724
245,0.4639911008384739,0.6385680203560318,0.289414181320916
246,0.4625074518307305,0.6373318753714791,0.28768302828998193
247,0.46102791974307655,0.6360975156174596,0.28595832386869346
248,0.4595512761956443,0.6348665843147561,0.2842359680765325
249,0.4580778551673824,0.6336371788099097,0.2825185315248552
250,0.4566075957991202,0.6324091524303609,0.2808060391678795
251,0.45514046174755113,0.6311838931698921,0.27909703032521016
252,0.4536769670500533,0.6299598917040367,0.2773940423960699
253,0.45221895401879036,0.6287371513404015,0.2757007566971792
254,0.4507640029612439,0.6275163369191435,0.2740116690033443
255,0.44931240594575855,0.6262981206083628,0.27232669128315434
256,0.44786515967382284,0.6250817332268896,0.27064858612075604
257,0.4464232113877865,0.6238668218009306,0.26897960097464246
258,0.4449867000689663,0.6226557725573609,0.2673176275805716
259,0.4435543235879657,0.6214469530263081,0.26566169414962326
260,0.4421260176126423,0.6202403024675057,0.2640117327577789
261,0.4407005713547202,0.6190346921759978,0.26236645053344254
262,0.43927898249601893,0.617830539063159,0.2607274259288789
263,0.4378632112807693,0.6166281577083648,0.2590982648531739
264,0.43645093251089156,0.6154282718545461,0.2574735931672371
265,0.43504161755920834,0.6142299481153447,0.25585328700307197
266,0.43363628606700194,0.6130355221594793,0.25423704997452456
267,0.43223444091631075,0.6118427543609167,0.25262612747170476
268,0.43083672452045846,0.6106521134475827,0.25102133559333417
269,0.4294424688548866,0.6094636920351747,0.24942124567459856
270,0.42805178287901025,0.608277702483346,0.24782586327467448
271,0.42666558652815595,0.6070937262388542,0.2462374468174577
272,0.4252826520711017,0.6059125453715122,0.2446527587706912
273,0.423903110617004,0.6047324852580724,0.24307373597593548
274,0.42252872066179054,0.6035558629716349,0.24150157835194616
275,0.42116053839038214,0.6023832355055129,0.2399378412752514
276,0.4197945170147614,0.6012120803659216,0.2383769536636013
277,0.41843193360835795,0.600043694776971,0.23682017243974496
278,0.4170717312206951,0.5988779295209308,0.23526553292045943
279,0.41571614273108387,0.5977133904998331,0.2337188949623346
280,0.4143640568824225,0.5965488558826064,0.2321792578822386
281,0.4130156332391433,0.5953854332323423,0.2306458332459443
282,0.4116690435612796,0.5942235711878734,0.2291145159346858
283,0.4103276984103819,0.5930648599039768,0.227590536916787
284,0.40898985202613897,0.5919081505370664,0.2260715535152116
285,0.40765413630697983,0.5907538546751694,0.22455441793879025
286,0.4063233750984204,0.5896020692608631,0.2230446809359777
287,0.4049962916957884,0.5884524804299265,0.2215401029616503
288,0.4036739096278533,0.5873046957774888,0.2200431234782178
289,0.4023561112915353,0.5861594641508868,0.2185527584321838
290,0.40104207928134245,0.5850142758579796,0.2170698827047053
291,0.39973128144124137,0.5838718509226387,0.21559071195984403
292,0.39842442650068044,0.5827312428893092,0.2141176101120517
293,0.39712123326608245,0.5815932830015861,0.21264918353057882
294,0.3958212208171204,0.5804565587167094,0.21118588291753135
295,0.39452474450955966,0.5793208759463201,0.20972861307279925
296,0.39323121288343116,0.5781876740097611,0.20827475175710117
297,0.3919417426879565,0.5770563333598323,0.20682715201608068
298,0.3906556543418015,0.5759272223881995,0.2053840862954035
299,0.38937326526077215,0.5748001349999057,0.20394639552163862
300,0.38809477249564395,0.5736763766605502,0.20251316833073774
301,0.3868201298587822,0.5725532769634414,0.20108698275412304
302,0.3855481146363386,0.5714315883684797,0.19966464090419744
303,0.3842784007577807,0.5703127228614637,0.19824407865409766
304,0.38301152862333376,0.569195942019216,0.19682711522745155
305,0.3817480350701994,0.5680807098244585,0.1954153603159403
306,0.38048779918118675,0.566965742738665,0.19400985562370857
307,0.3792305537470567,0.5658514051909874,0.19260970230312602
308,0.3779758713585439,0.5647385416952788,0.1912132010218089
309,0.37672551671235166,0.5636284303883343,0.18982260303636905
310,0.37547753243219256,0.5625190964968667,0.18843596836751844
311,0.37423403022042306,0.5614133303486782,0.1870547300921679
312,0.3729919017397209,0.5603095282929018,0.18567427518654003
313,0.37175330667170925,0.5592082460870855,0.18429836725633297
314,0.37051782572474856,0.5581084981892097,0.18292715326028738
315,0.36928634283422346,0.5570101592911313,0.18156252637731563
316,0.3680563336036661,0.5559123017080522,0.18020036549927995
317,0.3668294367963888,0.5548163789831898,0.17884249460958776
318,0.3656035499067666,0.5537219477425896,0.17748515207094345
319,0.3643808417644324,0.5526300255113972,0.17613165801746763
320,0.3631610254423165,0.5515390205018508,0.17478303038278223
321,0.36194505465140253,0.5504496565480966,0.17344045275470843
322,0.3607318662366857,0.5493624906263388,0.1721012418470326
323,0.3595230861228355,0.5482766885904425,0.17076948365522848
324,0.3583175609299456,0.5471932771898396,0.16944184467005163
325,0.3571155197868925,0.546111381517377,0.168119658056408
326,0.3559179674646402,0.5450305542536193,0.16680538067566106
327,0.3547236527101742,0.5439525632638083,0.1654947421565402
328,0.3535335177621397,0.5428776060258597,0.16418942949841978
329,0.3523460688394715,0.5418048191294227,0.16288731854952032
330,0.3511621331979123,0.5407340344613127,0.16159023193451177
331,0.34998069632134254,0.5396650635881375,0.16029632905454758
332,0.3488033920914215,0.5385961430917474,0.1590106410910957
333,0.3476288500350985,0.5375309532505628,0.1577267468196343
334,0.34645611446144325,0.5364679310270923,0.1564442978957942
335,0.3452877866655073,0.5354070065857407,0.15516856674527393
336,0.34412319065873476,0.5343483503835276,0.15389803093394197
337,0.34296127153858214,0.5332907935495059,0.15263174952765837
338,0.3418031540054675,0.5322351413731511,0.15137116663778397
339,0.3406492396755434,0.531182048175028,0.1501164311760588
340,0.33949883992133145,0.5301301377579376,0.14886754208472533
341,0.3383514103857896,0.5290789290026809,0.1476238917688982
342,0.3372070909419782,0.5280301375273554,0.14638404435660105
343,0.3360656290606476,0.5269830748367546,0.1451481832845406
344,0.334927421985452,0.5259373653373716,0.14391747863353238
345,0.3337916310092193,0.5248939279858876,0.14268933403255102
346,0.33265971317612436,0.523853647095624,0.14146577925662476
347,0.331530702188982,0.5228146160253031,0.14024678835266097
348,0.33040502069824557,0.5217754320485564,0.13903460934793482
349,0.32928131511772546,0.5207379413115734,0.1378246889238776
350,0.3281607642413921,0.519702243083739,0.13661928539904522
351,0.32704403262106446,0.5186674733519301,0.1354205918901989
352,0.3259305471708763,0.5176355443456602,0.13422554999609237
353,0.3248188875537621,0.5166047119576249,0.13303306314989924
354,0.3237083189528943,0.5155739100148748,0.13184272789091378
355,0.32259968588316806,0.5145452523094592,0.1306541194568769
356,0.3214944044460161,0.5135196718720524,0.12946913701997986
357,0.3203922395070579,0.5124962517620584,0.12828822725205752
358,0.3192935747066125,0.5114759979506448,0.1271111514625802
359,0.318197921561243,0.5104584868581625,0.12593735626432348
360,0.317104831565496,0.5094429700014923,0.12476669312949976
361,0.31601543559943573,0.5084276887973058,0.1236031824015657
362,0.31492937223743495,0.5074133687889049,0.12244537568596506
363,0.3138458962739788,0.5064000686243114,0.12129172392364615
364,0.31276386134412426,0.5053885817416409,0.12013914094660763
365,0.3116845521202069,0.504379240752703,0.11898986348771079
366,0.31060860738720714,0.5033716338871799,0.1178455808872344
367,0.30953586719573467,0.5023673006815281,0.11670443370994121
368,0.3084654327648962,0.5013631535289654,0.11556771200082697
369,0.3073973670960429,0.5003601943976086,0.1144345397944771
370,0.3063326125108967,0.4993597990811811,0.1133054259406123
371,0.3052711523537709,0.4983607233402457,0.11218158136729603
372,0.3042131847584287,0.49736390715367573,0.1110624623631816
373,0.3031575610249686,0.49636988245736136,0.10994523959257585
374,0.3021054316838568,0.4953783128314275,0.10883255053628604
375,0.30105557580955944,0.49438863523503584,0.10772251638408306
376,0.30000834799046394,0.4934019083447564,0.10661478763617149
377,0.29896415592518444,0.49241794980850195,0.1055103620418669
378,0.2979217336026084,0.49143390206675885,0.1044095651384579
379,0.2968816253524154,0.4904504786681126,0.10331277203671824
380,0.2958441539233624,0.48946926806677094,0.10221903977995386
381,0.2948087023158915,0.48849038290069047,0.10112702173109253
382,0.29377732000785395,0.4875143432897651,0.10004029672594278
383,0.2927502291099682,0.48653896622790926,0.09896149199202706
384,0.2917263368745199,0.4855655700961028,0.09788710365293693
385,0.29070397058748176,0.4845920102182475,0.09681593095671606
386,0.28968361298910794,0.4836192159973592,0.0957480099808567
387,0.28866578309141433,0.4826472638090493,0.09468430237377931
388,0.2876501395409707,0.4816780380869082,0.09362224099503319
389,0.2866378909102024,0.48070870641531593,0.09256707540508893
390,0.28562765642534643,0.47974071700429843,0.09151459584639446
391,0.2846207006218583,0.478773023552019,0.0904683776916976
392,0.2836161185376461,0.47780581035625774,0.0894264267190345
393,0.2826134036617494,0.4768394631161311,0.08838734420736769
394,0.28161440981594443,0.4758757188413689,0.08735310079051997
395,0.28061833006635584,0.47491425434560347,0.0863224057871082
396,0.2796256753516081,0.4739560093790108,0.08529534132420541
397,0.2786352769160798,0.47299969659279706,0.08427085723936253
398,0.27764750071684174,0.47204469364873625,0.08325030778494721
399,0.27666154056153364,0.47109226990563324,0.08223081121743403
400,0.27567932217735386,0.4701431277275747,0.08121551662713303
401,0.2746990302207308,0.46919479385623597,0.08020326658522559
402,0.2737220771215698,0.4682486936807284,0.07919546056241125
403,0.27274722191795353,0.46730360450511965,0.07819083933078744
404,0.2717745120491594,0.4663595299363239,0.07718949416199494
405,0.27080512968342535,0.465418153550091,0.0761921058167597
406,0.2698403858929299,0.464478177714054,0.07520259407180588
407,0.2688793465538197,0.4635403841895204,0.07421830891811892
408,0.26792152006512565,0.46260261835056116,0.07324042177969012
409,0.2669660047261056,0.4616662102245605,0.0722657992276507
410,0.26601381884018777,0.46073228807641475,0.07129534960396075
411,0.26506493064138276,0.4597996860942759,0.07033017518848964
412,0.2641187667334875,0.4588690176562682,0.06936851581070677
413,0.2631749850024939,0.4579396487280776,0.06841032127691024
414,0.2622337161010657,0.45701223322248297,0.06745519897964844
415,0.26129478121351746,0.45608631209987155,0.06650325032716337
416,0.2603593354444379,0.4551618051586531,0.06555686573022268
417,0.2594270980727188,0.454238845502762,0.0646153506426756
418,0.2584965320554099,0.45331749136837535,0.06367557274244445
419,0.2575692272448473,0.4523977574410985,0.06274069704859614
420,0.2566457271582606,0.45148068250534834,0.06181077181117292
421,0.2557236308295181,0.450565676827964,0.06088158483107223
422,0.2548039123768963,0.4496529330885757,0.059954891665216975
423,0.25388680252240625,0.4487413251957301,0.05903227984908238
424,0.2529714360394181,0.44783263896276754,0.05811023311606861
425,0.25205849467168107,0.4469256300759378,0.05719135926742433
426,0.25114691384848226,0.44602088867200085,0.056272939024963664
427,0.2502377509889696,0.4451168952422823,0.0553586067356569
428,0.249331684508119,0.4442158678729967,0.054447501143241234
429,0.24842719758376583,0.4433166691841175,0.053537725983414164
430,0.2475253052658629,0.44241847618942093,0.05263213434230485
431,0.2466268082214432,0.44152108573245297,0.051732530710433405
432,0.24573038711966624,0.44062543466568993,0.05083533957364256
433,0.2448368499091349,0.4397317308775583,0.04994196894071151
434,0.24394508777459267,0.4388382914721799,0.04905188407700545
435,0.24305571094128844,0.4379456866079134,0.0481657352746635
436,0.24217027501438892,0.4370556005973555,0.04728494943142239
437,0.24128644920763323,0.4361677409746338,0.04640515744063267
438,0.24040501079819124,0.4352810399993069,0.04552898159707561
439,0.2395250395278807,0.4343963137382454,0.044653765317516
440,0.2386473768722296,0.43351384591479264,0.04378090782966654
441,0.2377720299231075,0.4326335737031797,0.04291048614303536
442,0.23689808397392545,0.4317551509913333,0.042041016956517574
443,0.23602606284059757,0.4308784156836182,0.041173709997576996
444,0.23515603716761616,0.43000179113647297,0.04031028319875937
445,0.23428950042441507,0.4291270328448621,0.03945196800396805
446,0.23342473794729782,0.42825365136357724,0.0385958245310184
447,0.23256164622516703,0.4273811074568086,0.037742184993525496
448,0.23170234072828366,0.4265107685021835,0.03689391295438382
449,0.23084487422990446,0.4256434052418725,0.036046343217936455
450,0.22998972384290883,0.42477787680336937,0.035201570882448296
451,0.229138126523219,0.42391446867758525,0.03436178436885273
452,0.22828818828755976,0.42305218881828627,0.033524187756833246
453,0.22744182897203696,0.42219215014416045,0.03269150779991348
454,0.2265978186431888,0.4213335994542099,0.03186203783216765
455,0.22575588190992957,0.4204761209205772,0.031035642899281957
456,0.2249166578584281,0.4196216348727162,0.030211680844140026
457,0.2240810111708912,0.41877034289389126,0.02939167944789109
458,0.22324818313096143,0.4179216983287438,0.028574667933179032
459,0.22241727687745924,0.41707520007334953,0.027759353681568927
460,0.22158861673648259,0.41623118934847814,0.026946044124487062
461,0.22076275142311433,0.41538872280895556,0.026136780037273127
462,0.21993915202637482,0.41454840466035076,0.02532989939239888
463,0.2191174149056334,0.4137089454089222,0.024525884402344628
464,0.2182983033749066,0.4128723856861708,0.023724221063642387
465,0.21748151878106833,0.4120371670365005,0.02292587052563619
466,0.2166662238279239,0.41120379863696044,0.022128649018887336
467,0.21585288636623123,0.4103725078944097,0.021333264838052785
468,0.21504106828664626,0.40954252140244707,0.020539615170845432
469,0.21423166127951482,0.40871425151222385,0.01974907104680576
470,0.21342381347657347,0.40788683050088625,0.018960796452260703
471,0.21261699060908995,0.40706031857564495,0.018173662642534977
472,0.21181080322633952,0.4062344178625601,0.01738718859011898
473,0.21100655734543858,0.4054100123986585,0.016603102292218674
474,0.21020410626550787,0.40458745117713046,0.01582076135388527
475,0.20940413755467593,0.40376679815745165,0.015041476951900251
476,0.20860551842430564,0.40294933602534955,0.014261700823261725
477,0.20780847105491818,0.40213297285244104,0.013483969257395312
478,0.20701327546124285,0.4013181202116446,0.012708430710841073
479,0.20621965075357113,0.4005039245463346,0.011935376960807653
480,0.205428620958145,0.39969230235878284,0.011164939557507136
481,0.20464005597469898,0.3988842544097706,0.010395857539627379
482,0.20385331001282306,0.39807700849038585,0.009629611535260263
483,0.20306875505915883,0.3972716577420799,0.00886585237623777
484,0.2022862903363558,0.3964682952286277,0.008104285444083897
485,0.2015064237151425,0.395664870837142,0.0073479765931429575
486,0.20072704101816366,0.3948619247679743,0.006592157268353022
487,0.1999500582626614,0.39406188744018467,0.005838229085138147
488,0.19917506439123134,0.39326443943077377,0.005085689351688905
489,0.19840245548238677,0.3924692839804892,0.004335626984284385
490,0.19763222746349035,0.39167610872718883,0.0035883461997918698
491,0.19686437663325737,0.39088427444697676,0.0028444788195379767
492,0.1960990603744569,0.3900933979934471,0.0021047227554666925
493,0.19533618474001893,0.389304316388293,0.0013680530917448974
494,0.19457546002860066,0.38851727213959997,0.000633647917601371
495,0.19381603081410123,0.38773243132531593,-0.0001003696971134671
496,0.19305895472461612,0.3869504304082314,-0.0008325209589991334
497,0.1923038746317529,0.3861709687894397,-0.0015632195259338288
498,0.19155143290611146,0.38539380189221223,-0.002290936079989314
499,0.19080105974470685,0.38461873917048517,-0.0030166196810714474
500,0.19005203177680607,0.3838430029137416,-0.0037389393601294785
501,0.18930575112253273,0.3830680000054292,-0.004456497760363748
502,0.18856072969333348,0.3822932545449712,-0.005171795158304238
503,0.1878171019933673,0.38151915581507256,-0.005884951828337981
504,0.1870746274068902,0.3807459719388952,-0.006596717125114782
505,0.18633445903181786,0.3799750012679585,-0.0073060832043228
506,0.18559480278739518,0.3792043365346403,-0.008014730959849947
507,0.1848566933274053,0.3784348517017884,-0.008721465046977794
508,0.18411940773818292,0.37766551054424247,-0.009426695067876634
509,0.18338402247410338,0.3768984941279689,-0.010130449179762135
510,0.18265059630008687,0.3761331516956875,-0.010831959095513738
511,0.18191982384997105,0.3753695984683387,-0.011529950768396663
512,0.1811906727401399,0.37460742776505596,-0.012226082284776174
513,0.18046510701739896,0.3738473091702056,-0.012917095135407647
514,0.17974188467114496,0.373088114911724,-0.013604345569434101
515,0.17902038628184425,0.37233005399397584,-0.014289281430287348
516,0.17830069828406236,0.3715736383940312,-0.014972241825906452
517,0.17758314833474004,0.3708194087881417,-0.015653112118661605
518,0.17686825461883965,0.3700661150685247,-0.01632960583084539
519,0.1761550487576669,0.3693157444945367,-0.01700564697920287
520,0.17544407078088906,0.36856682391204276,-0.017678682350264652
521,0.17473542042794124,0.36781920803608553,-0.01834836718020305
522,0.17402823785563523,0.36707334148923,-0.019016865777959524
523,0.1733235395268449,0.36632872136852196,-0.01968164231483216
524,0.17262031053917826,0.3655853126798416,-0.020344691601485138
525,0.17191869497757303,0.3648430999078487,-0.021005709952702623
526,0.1712194250247302,0.36410245135700214,-0.021663601307541774
527,0.1705212700243771,0.36336389158686,-0.022321351538105855
528,0.1698235018506912,0.3626272099671312,-0.022980206265748815
529,0.16912725190162964,0.3618915390812357,-0.023637035277976448
530,0.1684326534583629,0.36115664510260237,-0.024291338185876615
531,0.16774115572849774,0.3604238554439337,-0.02494154398693821
532,0.16705068311308294,0.35969041923576983,-0.02558905300960393
533,0.1663620779920107,0.35895900750930765,-0.02623485152528629
534,0.16567540519638832,0.3582287589423577,-0.026877948549581032
535,0.16499177591118225,0.35750120634879906,-0.027517654526434565
536,0.1643113507305898,0.35677479777581805,-0.028152096314638442
537,0.16363404316483035,0.3560509312807434,-0.02878284495108266
538,0.1629587788871112,0.3553289346952835,-0.029411376921061133
539,0.16228496644637302,0.35460837726451017,-0.030038444371764117
540,0.16161194391974731,0.3538887290642442,-0.03066484122474955
541,0.16094155982153674,0.3531714168886087,-0.031288297245535224
542,0.16027344541740768,0.35245620554660784,-0.03190931471179245
543,0.15960761181637917,0.35174127059791305,-0.03252604696515468
544,0.15894331577426446,0.35102758246549615,-0.0331409509169672
545,0.1582809847891466,0.350315095605332,-0.03375312602703884
546,0.15762012080661383,0.34960425500761805,-0.03436401339439035
547,0.1569621209035522,0.34889572924146106,-0.03497148743435671
548,0.15630557665934686,0.3481893273889764,-0.035578174070282687
549,0.1556494776754421,0.34748393808748457,-0.03618498273660034
550,0.15499591971431745,0.3467798029479241,-0.036787963519289174
551,0.15434358615781651,0.3460762585446184,-0.037389086228985347
552,0.1536927329859554,0.34537475873002177,-0.03798929275811094
553,0.15304390308795415,0.34467396448140275,-0.03858615830549442
554,0.1523976026596735,0.34397524219234055,-0.03918003687299357
555,0.15175297630660703,0.3432772783867739,-0.03977132577355985
556,0.151109768095341,0.34258146491361396,-0.04036192872293201
557,0.15046927170530922,0.3418879745850699,-0.04094943117445152
558,0.14982969404693416,0.3411952053356484,-0.04153581724178004
559,0.14919179990188391,0.34050414044207744,-0.04212054063830961
560,0.14855497939444523,0.33981476706796837,-0.04270480827907791
561,0.1479200633962283,0.3391275045137687,-0.04328737772131214
562,0.14728670570543084,0.3384401738767453,-0.043866762465883585
563,0.1466558020965807,0.33775418121194656,-0.044442577018785206
564,0.14602653702035268,0.33706856210906533,-0.04501548806835998
565,0.14539918316028316,0.33638529511030857,-0.04558692878974227
566,0.1447723915125753,0.335702578662074,-0.046157795636923404
567,0.1441475779402869,0.33502184129965934,-0.046726685419085534
568,0.1435238892044282,0.33434185514732156,-0.04729407673846514
569,0.14290250611687708,0.3336626855796755,-0.04785767334592134
570,0.1422827515513163,0.3329849401985513,-0.048419437095918644
571,0.14166530522594434,0.33230912919817934,-0.048978518746290695
572,0.14104925026540288,0.3316347920495064,-0.04953629151870062
573,0.14043472404514748,0.33096196228558084,-0.0500925141952859
574,0.13982150300478044,0.3302908149145837,-0.05064780890502282
575,0.13920981734426854,0.3296202643355858,-0.05120062964704869
576,0.13859782103511264,0.3289508638264696,-0.05175522175624431
577,0.13798720673490733,0.32828237741018196,-0.0523079639403673
578,0.1373780173129639,0.3276160964317851,-0.052860061805857284
579,0.13676998693371026,0.326951662749729,-0.053411688882308433
580,0.13616297758642926,0.3262885522973039,-0.0539625971244454
581,0.13555690588099317,0.32562635895316916,-0.054512547191182814
582,0.13495180734754353,0.32496365880717615,-0.05506004411208912
583,0.13434795722578907,0.3243020833833516,-0.05560616893177345
584,0.13374606332437086,0.3236414893376246,-0.05614936268888285
585,0.13314512913860038,0.3229824708680279,-0.0566922125908271
586,0.132546211820188,0.32232424939884663,-0.05723182575847066
587,0.1319490716358769,0.32166713995856433,-0.05776899668681054
588,0.1313540438127396,0.3210114291895226,-0.058303341564043376
589,0.13076137508692084,0.3203568854579768,-0.058834135284135086
590,0.13017157529029652,0.31970515346599493,-0.059362002885401915
591,0.12958487462019008,0.31905632014020213,-0.05988657089982194
592,0.1289986985708208,0.3184073543098758,-0.06040995716823422
593,0.12841464998088462,0.3177602237513435,-0.06093092378957429
594,0.1278314097692007,0.3171136935916717,-0.061450874053270266
595,0.1272478450681589,0.31646660188664977,-0.06197091175033198
596,0.1266664773515724,0.315821785679397,-0.06248883097625221
597,0.12608575464065086,0.31517795497139645,-0.06300644569009475
598,0.12550639600935706,0.31453541672175844,-0.06352262470304429
599,0.12492841578903933,0.31389502594204816,-0.0640381943639695
600,0.12435237333858731,0.3132574599153459,-0.06455271323817133
601,0.12377953092850025,0.3126230068034832,-0.06506394494648274
602,0.12320587790763836,0.3119879516211899,-0.06557619580591321
603,0.12263378179804812,0.3113546210254479,-0.06608705742935167
604,0.12206252085038341,0.31072242165208175,-0.06659737995131493
605,0.12149370449341579,0.3100918545609779,-0.0671044455741463
606,0.12092635766812894,0.30946210048534756,-0.06760938514908969
607,0.12036031071849941,0.3088330067223601,-0.06811238528536127
608,0.11979632904247545,0.3082059111882386,-0.06861325310328767
609,0.11923564459472609,0.30758167759368804,-0.06911038840423585
610,0.11867774212255375,0.30695976615266085,-0.06960428190755338
611,0.1181213605926069,0.30633885349560447,-0.07009613231039065
612,0.11756775756229974,0.3057212345054778,-0.0705857193808783
613,0.11701581612088775,0.3051056977537884,-0.07107406551201288
614,0.11646410727552482,0.3044906654913286,-0.07156245094027895
615,0.11591319347967557,0.3038750702019247,-0.0720486832425736
616,0.11536294979324907,0.3032601937624908,-0.07253429417599269
617,0.11481459016756937,0.302647221827143,-0.07301804149200425
618,0.11426755233845817,0.3020345241935487,-0.07349941951663236
619,0.11372173565512651,0.30142301863251797,-0.07397954732226496
620,0.11317732451859297,0.30081307420138537,-0.07445842516419943
621,0.11263448502382864,0.3002057693219832,-0.0749367992743259
622,0.11209264815980648,0.2995992597870443,-0.07541396346743139
623,0.11155251748587648,0.2989950054220076,-0.07588997045025463
624,0.11101551940676846,0.2983924523045661,-0.07636141349102918
625,0.11047778262542933,0.29779010820790663,-0.07683454295704796
626,0.109940560237864,0.2971886935305929,-0.07730757305486491
627,0.10940559836311702,0.2965897306601232,-0.07777853393388916
628,0.10887285592467663,0.2959935399244542,-0.07824782807510092
629,0.10834243349967139,0.2953993507947818,-0.07871448379543904
630,0.10781365495250436,0.29480665775861625,-0.07917934785360756
631,0.10728761804561177,0.29421530444264543,-0.0796400683514219
632,0.10676183997546378,0.293625013101497,-0.08010133315056948
633,0.1062370857465881,0.29303507826925274,-0.08056090677607652
634,0.10571291214305328,0.29244661304383024,-0.08102078875772364
635,0.10519033413285697,0.2918600787088207,-0.08147941044310675
636,0.10466950429356811,0.29127555420189616,-0.08193654561475994
637,0.10415001044441122,0.2906925239694803,-0.0823925030806579
638,0.10363293921651588,0.2901112997905091,-0.08284542135747734
639,0.10311756365120973,0.2895325874189444,-0.08329746011652493
640,0.10260346435995453,0.2889546805849965,-0.08374775186508744
641,0.10209058646524351,0.2883775598909628,-0.08419638696047581
642,0.10157998031553633,0.28780230151931946,-0.08464234088824679
643,0.10107042257826869,0.2872275504076953,-0.08508670525115795
644,0.10056272057857384,0.2866543746174982,-0.08552893346035052
645,0.10005570861962367,0.28608112366008887,-0.08596970642084152
646,0.0995504285791528,0.2855088960901796,-0.08640803893187399
647,0.09904618120069486,0.2849375636469135,-0.0868452012455238
648,0.09854489875921832,0.2843688206356847,-0.08727902311724806
649,0.0980442900025931,0.2838007983029896,-0.0877122182978034
650,0.09754425642099838,0.2832340781006295,-0.08814556525863275
651,0.0970462836236096,0.28266877380256744,-0.08857620655534822
652,0.09655066588166046,0.28210548076351344,-0.0890041490001925
653,0.09605578434093597,0.2815422750238018,-0.08943070634192989
654,0.09556220108430312,0.28097989792945627,-0.08985549576085004
655,0.09507045611757901,0.2804185896217567,-0.09027767738659868
656,0.09458075665125723,0.27985740905541756,-0.0906958957529031
657,0.09409314672390787,0.2792973555665732,-0.09111106211875747
658,0.09360565100905929,0.27873842392890164,-0.09152712191078305
659,0.09311979352041933,0.27818091579748183,-0.09194132875664321
660,0.09263578464200183,0.2776261579177774,-0.09235458863377373
661,0.0921534425744183,0.27707135368606584,-0.09276446853722921
662,0.0916719400684713,0.2765187207826853,-0.0931748406457427
663,0.0911915204539893,0.2759668331929598,-0.09358379228498116
664,0.09071233877246422,0.27541582924025515,-0.0939911516953267
665,0.09023518388497484,0.2748660838780774,-0.09439571610812778
666,0.08975984217307571,0.27431889251936303,-0.0947992081732116
667,0.08928576907313684,0.27377343191619763,-0.09520189376992391
668,0.08881240477720594,0.2732291884093572,-0.09560437885494537
669,0.0883394481336075,0.27268528547241155,-0.09600638920519652
670,0.08786689100760041,0.2721423042950944,-0.09640852227989356
671,0.08739466763223615,0.27160102813472714,-0.09681169287025483
672,0.08692334782313382,0.2710609351134564,-0.0972142394671888
673,0.08645379605877254,0.2705215592456668,-0.0976139671281217
674,0.08598486798755893,0.2699823155010592,-0.09801257952594135
675,0.08551697665396527,0.26944354822199396,-0.09840959491406343
676,0.08504994805044842,0.26890675455613194,-0.09880685845523508
677,0.08458397726314516,0.26837038660197965,-0.09920243207568931
678,0.08412006670873995,0.2678368209048232,-0.09959668748734327
679,0.08365628825788425,0.2673036842963324,-0.09999110778056387
680,0.08319279452526471,0.26677073733032164,-0.10038514827979222
681,0.08273113553886172,0.26623893822271205,-0.10077666714498862
682,0.08227038839819203,0.2657082441425187,-0.10116746734613463
683,0.08181021051953376,0.265178536913896,-0.10155811587482845
684,0.08134958445619918,0.26464844269220184,-0.10194927377980346
685,0.0808907059501718,0.2641200073230967,-0.1023385954227531
686,0.08043420081448878,0.26359284895722107,-0.10272444732824353
687,0.07997842057919421,0.26306674949391795,-0.1031099083355295
688,0.07952374233700622,0.26254149290626777,-0.10349400823225534
689,0.0790707730593235,0.26201693998928743,-0.10387539387064043
690,0.07861786416501015,0.26149135688215086,-0.10425562855213055
691,0.07816563302783723,0.26096621557959176,-0.10463494952391732
692,0.07771523208473904,0.26044146092704024,-0.10501099675756215
693,0.07726662244532306,0.25991831323045456,-0.10538506833980846
694,0.07681949023883436,0.25939679931990695,-0.10575781884223823
695,0.07637235562754416,0.2588758815075881,-0.10613117025249977
696,0.0759254539030495,0.2583563395697598,-0.10650543176366081
697,0.0754795091801824,0.2578372230459227,-0.10687820468555795
698,0.07503353913081667,0.25731920619153087,-0.10725212792989752
699,0.07458925684491817,0.25680334928030263,-0.10762483559046628
700,0.07414673395422468,0.2562874562926506,-0.10799398838420125
701,0.07370431419427569,0.2557730533376061,-0.1083644249490547
702,0.07326284751993771,0.25525973469515617,-0.10873403965528074
703,0.07282163053319461,0.2547465532819982,-0.10910329221560895
704,0.0723806510207126,0.25423343983166174,-0.10947213779023655
705,0.07194067639235997,0.25372202006782846,-0.10984066728310853
706,0.07150225304758254,0.2532117606798197,-0.11020725458465463
707,0.07106435722325816,0.252701188819464,-0.1105724743729477
708,0.07062763401946537,0.25219247643237885,-0.11093720839344812
709,0.07019218779427434,0.25168527094595006,-0.11130089535740138
710,0.06975726930252259,0.25117874263624396,-0.11166420403119877
711,0.06932367673310116,0.25067233747848805,-0.1120249840122857
712,0.06889209233935388,0.2501682312748099,-0.11238404659610214
713,0.06846146101274306,0.24966492327087156,-0.11274200124538544
714,0.06803271674630335,0.24916350621657274,-0.11309807272396605
715,0.06760521392125117,0.2486622688973636,-0.11345184105486124
716,0.06717890886616078,0.24816225615106557,-0.113804438418744
717,0.06675299143208911,0.24766296909163626,-0.11415698622745805
718,0.06632726627187299,0.2471627892868975,-0.11450825674315152
719,0.06590270353699516,0.24666399295657404,-0.11485858588258373
720,0.06547896754337715,0.24616723647219255,-0.11520930138543825
721,0.06505571481958757,0.2456720574165186,-0.11556062777734348
722,0.06463299706511388,0.24517768136403592,-0.11591168723380815
723,0.06421057024126561,0.2446840704553269,-0.11626292997279566
724,0.06378846652489968,0.24419026345967126,-0.11661333040987189
725,0.06336747919000939,0.24369739809130786,-0.1169624397112891
726,0.06294824435796653,0.24320504147798624,-0.11730855276205318
727,0.06253030563627945,0.24271514268630673,-0.11765453141374782
728,0.06211359467992727,0.24222656701219417,-0.11799937765233962
729,0.06169706710467505,0.24173824818466347,-0.11834411397531339
730,0.06128001565101025,0.24125003297719566,-0.11869000167517517
731,0.060864370461257894,0.24076377238816582,-0.11903503146565003
732,0.06044952822368738,0.24027989697544272,-0.11938084052806797
733,0.060036148900411195,0.23979698074502734,-0.11972468294420494
734,0.059623474141956775,0.239314234914194,-0.12006728663028048
735,0.059211791035834314,0.23883162902396743,-0.12040804695229879
736,0.0588010161871871,0.23834924553649872,-0.12074721316212454
737,0.05839235910087142,0.23786856609919135,-0.1210838478974485
738,0.05798432829711727,0.23738660798321426,-0.1214179513889797
739,0.057578419381290755,0.23690784999367298,-0.12175101123109146
740,0.057173991416625145,0.2364293478105311,-0.1220813649772808
741,0.056771358626934935,0.23595163813811681,-0.12240892088424693
742,0.056369296513029826,0.23547364291198705,-0.1227350498859274
743,0.055967612590432134,0.23499645226235483,-0.12306122708149057
744,0.055567104952508294,0.23452160488117463,-0.12338739497615803
745,0.05516837673501676,0.2340477751179501,-0.12371102164791659
746,0.05476997891368522,0.23357421113204874,-0.12403425330467828
747,0.054373612336687305,0.23310213008019898,-0.12435490540682437
748,0.053977229922678234,0.23263034501336985,-0.1246758851680134
749,0.05358357995080986,0.23216110082513833,-0.12499394092351859
750,0.05319097126350542,0.23169338963696626,-0.12531144710995543
751,0.05279872712458857,0.231226996229338,-0.12562954198016085
752,0.0524077529761689,0.23076242218127677,-0.12594691622893897
753,0.05201796736713801,0.2302994310924238,-0.12626349635814776
754,0.05162978678187123,0.2298373826479439,-0.1265778090842014
755,0.0512417992913689,0.22937554707627322,-0.1268919484935354
756,0.05085487560976961,0.22891502641236613,-0.1272052751928269
757,0.0504682260628532,0.22845515703942101,-0.12751870491371461
758,0.05008163272104354,0.22799507310260372,-0.12783180766051663
759,0.04969602196928278,0.2275353239040405,-0.12814327996547495
760,0.04931230871222353,0.22707736518376784,-0.12845274775932078
761,0.04892907411420333,0.2266199529930223,-0.12876180476461563
762,0.048547613052223604,0.2261633554433899,-0.12906812933894268
763,0.04816696375471219,0.22570767594262942,-0.12937374843320504
764,0.047786357612283774,0.22525271213260561,-0.12967999690803805
765,0.04740873157069837,0.22480114764284753,-0.12998368450145076
766,0.047033683618354374,0.2243528962723529,-0.13028552903564417
767,0.04665799129563561,0.22390413485408925,-0.13058815226281803
768,0.04628358527377813,0.22345784615005035,-0.1308906756024941
769,0.04591024607475055,0.2230122809154757,-0.1311917887659746
770,0.04553653075601892,0.22256696103136853,-0.13149389951933066
771,0.04516307099815937,0.22212187526299226,-0.13179573326667354
772,0.04479043992311803,0.22167878494694065,-0.13209790510070463
773,0.044419094923543734,0.22123765101069723,-0.13239946116360976
774,0.044048673541744104,0.22079735115008844,-0.13270000406660024
775,0.04367944097715019,0.22035836018313376,-0.1329994782288334
776,0.04331273431285454,0.2199217844886898,-0.1332963158629807
777,0.04294863887002501,0.21948929538329526,-0.13359201764324524
778,0.042585803723859554,0.2190583686152757,-0.13388676116755657
779,0.042223256321949995,0.21862764035625748,-0.13418112771235752
780,0.04186218563276657,0.21819921231925,-0.13447484105371688
781,0.04150122295965254,0.21777098269824974,-0.13476853677894468
782,0.0411413149749997,0.21734389844076824,-0.13506126849076883
783,0.04078259125996928,0.21691822474700195,-0.1353530422270634
784,0.0404258919590073,0.21649464865703566,-0.13564286473902104
785,0.04006997351012468,0.216071649964946,-0.13593170294469664
786,0.03971436466487245,0.21565022102483106,-0.13622149169508613
787,0.039360102627539,0.21523054339268244,-0.13651033813760444
788,0.03900712075447817,0.2148116903772997,-0.13679744886834339
789,0.03865455636442155,0.2143931033058754,-0.1370839905770323
790,0.03830501267619621,0.2139772079776075,-0.13736718262521508
791,0.037955261689454366,0.21356138090390867,-0.13765085752499992
792,0.03760625586725407,0.21314701089211846,-0.1379344991576103
793,0.03725814061746121,0.21273347514374621,-0.13821719390882378
794,0.036911358053838925,0.212320487819545,-0.1384977717118671
795,0.03656506821878916,0.2119086102092794,-0.13877847377170108
796,0.03621948024457112,0.21149831175849723,-0.139059351269355
797,0.03587500835297654,0.2110900310669231,-0.13934001436097
798,0.035530863258412225,0.21068287511835235,-0.13962114860152788
799,0.03518938186548902,0.21027869147653577,-0.1398999277455577
800,0.03484916856328916,0.2098770704773854,-0.1401787333508071
801,0.034509302024015566,0.20947595069097993,-0.14045734664294882
802,0.03417031921262535,0.20907677101029826,-0.14073613258504758
803,0.03383273133540087,0.20867926353056604,-0.14101380085976428
804,0.033496473980419564,0.2082829768941779,-0.14129002893333875
805,0.03316022469738494,0.20788623237874962,-0.14156578298397973
806,0.03282442258522581,0.20748903375504413,-0.14184018858459252
807,0.03248895751769548,0.2070917448818534,-0.14211382984646242
808,0.03215554483103915,0.2066976153692654,-0.14238652570718713
809,0.031823113411099765,0.20630449603214923,-0.14265826920994967
810,0.03149092134414127,0.2059126337835606,-0.14293079109527804
811,0.031159963640337157,0.20552307436585618,-0.14320314708518186
812,0.030830532283176983,0.205134366706871,-0.14347330214051704
813,0.030501173476449275,0.20474602551407461,-0.14374367856117604
814,0.030172213252526427,0.2043586563065911,-0.14401422980153827
815,0.029844241015408737,0.20397258376993083,-0.14428410173911338
816,0.029516726948191276,0.20358707673931375,-0.14455362284293122
817,0.029190994390525672,0.20320341252417737,-0.14482142374312604
818,0.028866596704042378,0.20282157800479741,-0.14508838459671267
819,0.028542712742572588,0.20244101893761063,-0.14535559345246546
820,0.028220147060069957,0.20206198463250793,-0.14562169051236803
821,0.027898182048019544,0.2016846803216661,-0.14588831622562698
822,0.027576345198762862,0.2013076611766249,-0.14615497077909917
823,0.02725459619544835,0.20093126115777082,-0.14642206876687414
824,0.02693379166610955,0.20055528855376817,-0.1466877052215491
825,0.026615111868782168,0.20018043445607847,-0.1469502107185141
826,0.026298242918695536,0.19980646716208267,-0.1472099813246916
827,0.02597992257521131,0.19943159122332782,-0.1474717460729052
828,0.025662729680550417,0.19905780661531391,-0.14773234725421308
829,0.02534566169108228,0.1986846188524401,-0.1479932954702755
830,0.025028501169452946,0.1983125182373951,-0.14825551589848923
831,0.02471169344268381,0.19793920499771178,-0.14851581811234416
832,0.02439543777163394,0.19756685455548464,-0.14877597901221676
833,0.024081012473803568,0.1971964450882157,-0.14903442014060858
834,0.023767481280182478,0.19682764236760122,-0.1492926798072363
835,0.023455719555650432,0.19646036288159438,-0.14954892377029352
836,0.02314470185694885,0.19609510841841654,-0.14980570470451887
837,0.0228353332674925,0.1957316585639603,-0.15006099202897527
838,0.02252786573059745,0.19536981775435588,-0.15031408629316098
839,0.0222213933376712,0.19500831343421374,-0.15056552675887133
840,0.021915524597417538,0.19464762169015404,-0.150816572495319
841,0.02161126136514753,0.19428771927448774,-0.15106519654419265
842,0.021307606883735578,0.1939283995744292,-0.15131318580695802
843,0.021004964450986947,0.19356937527983026,-0.15155944637785634
844,0.020702217471641696,0.19321025883179807,-0.15180582388851468
845,0.020399120498173735,0.1928511085357723,-0.15205286753942482
846,0.020096952672604307,0.19249267747446439,-0.15229877212925577
847,0.01979558528783248,0.19213434849186872,-0.15254317791620375
848,0.019495976009548582,0.19177773663274109,-0.15278578461364392
849,0.01919722035929601,0.19142230186075487,-0.15302786114216282
850,0.018897384766076844,0.1910664625280038,-0.15327169299585008
851,0.01859841339680547,0.1907106887906403,-0.15351386199702938
852,0.018300150034184115,0.19035574626491739,-0.15375544619654916
853,0.018003381340593323,0.19000402643530528,-0.15399726375411865
854,0.01770638861760456,0.18965381896080252,-0.1542410417255934
855,0.017411011116418924,0.18930471427639994,-0.15448269204356208
856,0.017115256401535293,0.18895555847047776,-0.15472504566740716
857,0.0168202463403937,0.18860655443263946,-0.15496606175185207
858,0.01652620371205305,0.1882578053230295,-0.1552053978989234
859,0.016233300757029737,0.1879091211642247,-0.15544251965016526
860,0.0159405132378951,0.1875613598781441,-0.15568033340235388
861,0.01564864324499586,0.18721519399241865,-0.15591790750242696
862,0.015357199307312093,0.18686945076612335,-0.1561550521514992
863,0.015067255116248032,0.18652480890380127,-0.1563902986713052
864,0.014777393658527456,0.1861818314042264,-0.15662704408717149
865,0.014487383727095165,0.1858392737325198,-0.15686450627832949
866,0.014197090205105314,0.18549657089119195,-0.15710239048098132
867,0.013908767345950295,0.18515605362734944,-0.15733851893544887
868,0.013622011186026997,0.18481746637989493,-0.15757344400784096
869,0.013336381501234567,0.18448062235374146,-0.15780785935127234
870,0.013052175854399769,0.1841462741932276,-0.15804192248442805
871,0.012769466825342093,0.18381346033252932,-0.1582745266818451
872,0.012487136805571009,0.183481440538446,-0.158507166927304
873,0.012205086458656445,0.18315110173880317,-0.15874092882149027
874,0.01192399072852249,0.18282127674059462,-0.15897329528354964
875,0.011644466994676073,0.18249263208122696,-0.1592036980918748
876,0.011365442749917744,0.18216358596045074,-0.15943270046061525
877,0.011087680275398673,0.1818353445510317,-0.15965998400023437
878,0.010809789555490014,0.18150720689280925,-0.15988762778182924
879,0.010533556666052251,0.18117955354691323,-0.16011244021480875
880,0.010257406841833403,0.18085218507108144,-0.16033737138741463
881,0.009981068323433553,0.18052529364637288,-0.16056315699950574
882,0.009705332023692849,0.1801988920434941,-0.16078822799610842
883,0.009430805647854245,0.17987248392032898,-0.16101087262462047
884,0.009157193793964237,0.17954591882643767,-0.1612315312385092
885,0.008884478720592443,0.17921987665734881,-0.16145091921616392
886,0.008613741723277508,0.17889613733918897,-0.16166865389263396
887,0.008342711180881108,0.17857203553878154,-0.1618866131770193
888,0.008071722205511403,0.17824847762208235,-0.16210503321105957
889,0.00780205863289211,0.17792591254015744,-0.16232179527437324
890,0.007532489733292142,0.17760480938465056,-0.16253982991806626
891,0.007264857322214168,0.1772849095575027,-0.16275519491307439
892,0.0069980059750610465,0.17696558334226378,-0.16296957139214172
893,0.006731949705965229,0.17664694804785688,-0.16318304863592645
894,0.006467650991422783,0.17632948575109275,-0.16339418376824716
895,0.006203572760979641,0.17601253106029574,-0.16360538553833648
896,0.005939842382375978,0.17569708385413443,-0.1638173990893825
897,0.005677387336231154,0.1753833165844013,-0.16402854191193897
898,0.0054158052293219175,0.1750700009756402,-0.16423839051699637
899,0.005155730410966743,0.17475746799922082,-0.16444600717728736
900,0.004894759295698625,0.17444292229491298,-0.16465340370351572
901,0.004634240812542645,0.17412921085423186,-0.16486072922914655
902,0.004373846568438906,0.17381607603928215,-0.16506838290240436
903,0.004113409867419466,0.1735033502421244,-0.1652765305072855
904,0.0038536201920197277,0.17319140989232296,-0.16548416950828349
905,0.0035946298563511634,0.17287859454252844,-0.1656893348298261
906,0.0033361356466533863,0.1725664378261787,-0.16589416653287192
907,0.003078034229065185,0.17225506523998038,-0.16609899678185
908,0.00282035652983378,0.17194456433274202,-0.16630385127307445
909,0.002564069205383652,0.17163592633930408,-0.16650778792853677
910,0.0023093412982951316,0.1713273525506678,-0.16670866995407754
911,0.0020554984256664047,0.1710190138904324,-0.16690801703909958
912,0.0018030210703702707,0.170711439026383,-0.16710539688564244
913,0.0015509390523148296,0.17040535191834985,-0.1673034738137202
914,0.0012995566079634644,0.17009992076270364,-0.1675008075467767
915,0.001048322997630623,0.1697945600424851,-0.16769791404722384
916,0.0007983291054266158,0.16948970285090711,-0.16789304464005386
917,0.0005498560989494487,0.16918667137138033,-0.16808695917348143
918,0.0003023926729270176,0.16888410177434998,-0.16827931642849597
919,5.632536737600654e-05,0.1685828384607586,-0.16847018772600658
920,-0.00018940473321740054,0.16828185519220482,-0.16866066465863963
921,-0.000435777859530874,0.16798055535770043,-0.16885211107676215
922,-0.0006805900606771533,0.16768154355666698,-0.1690427236780213
923,-0.0009241136229361743,0.1673840286801917,-0.16923225592606406
924,-0.0011675121480709996,0.1670866298065038,-0.1694216541026458
925,-0.001410675045538089,0.16679034677950205,-0.16961169687057825
926,-0.0016536730438873875,0.16649378316410074,-0.16980112925187552
927,-0.0018969012926344686,0.1661963082551762,-0.16999011084044516
928,-0.0021390857074586713,0.16590075307646676,-0.17017892449138408
929,-0.002379398318480242,0.16560695098474174,-0.17036574762170223
930,-0.0026193962484537254,0.1653149523690523,-0.17055374486595976
931,-0.002857943296435649,0.16502487441419933,-0.17074076100707064
932,-0.0030956453665457145,0.1647345191423095,-0.17092580987540093
933,-0.003333227767888482,0.16444489120359518,-0.17111134673937212
934,-0.0035696142298809563,0.164156030233944,-0.1712952586937059
935,-0.003806599729359187,0.16386693908326705,-0.1714801385419854
936,-0.0040425457672555315,0.16357880183650736,-0.17166389337101845
937,-0.004278228662863336,0.16329038702023976,-0.17184684434596645
938,-0.0045128018400644974,0.16300443793908137,-0.17203004161921037
939,-0.004746363564340115,0.16271961553072323,-0.17221234265940344
940,-0.004978082453853566,0.16243567374931492,-0.17239183865702204
941,-0.005209456712338855,0.16215176121766764,-0.17257067464234535
942,-0.0054405378017146865,0.1618682658934239,-0.17274934149685328
943,-0.0056693385625704576,0.16158703992167556,-0.17292571704681647
944,-0.005897635499337243,0.1613069031121959,-0.1731021741108704
945,-0.006124875839645736,0.16102888070955115,-0.17327863238884264
946,-0.006351522969307307,0.16075144066645314,-0.17345448660506774
947,-0.00657913475666622,0.16047363281632576,-0.1736319023296582
948,-0.0068054344305640896,0.16019660529543372,-0.1738074741565619
949,-0.007031449407979662,0.15991994975072454,-0.1739828485666839
950,-0.007257690390202902,0.15964428506641543,-0.17415966584682124
951,-0.007485349487703745,0.1593682117869535,-0.174338910762361
952,-0.00771279079534076,0.15909246443303288,-0.1745180460237144
953,-0.007939446664625541,0.15881788415997367,-0.17469677748922474
954,-0.008166461281028778,0.15854338671387969,-0.17487630927593723
955,-0.008392789703095515,0.1582706271098067,-0.1750562065159977
956,-0.008617988257197522,0.1579993481886312,-0.17523532470302627
957,-0.00884375928302417,0.1577269873985432,-0.17541450596459154
958,-0.009068353727759893,0.15745488949314618,-0.17559159694866594
959,-0.009292912259908408,0.15718267244850734,-0.17576849696832417
960,-0.009517278388439163,0.15691060905427998,-0.1759451658311583
961,-0.00974059485052473,0.1566396207161687,-0.17612081041721814
962,-0.009962698458958743,0.15637105447019906,-0.17629645138811656
963,-0.010184299904322259,0.1561035067421989,-0.17647210655084342
964,-0.010406228360719395,0.15583584251455507,-0.17664829923599384
965,-0.010629109883653074,0.1555681720834873,-0.17682639185079344
966,-0.01085142795807294,0.15530111198541025,-0.17700396790155615
967,-0.011073440976612465,0.15503323889004367,-0.17718012084326862
968,-0.011294607306374261,0.15476625064363142,-0.17735546525637996
969,-0.01151568243053422,0.15449911085183532,-0.17753047571290376
970,-0.011735782831174659,0.15423285878523516,-0.17770442444758447
971,-0.011955477873718236,0.15396762724291693,-0.1778785829903534
972,-0.012173376455555362,0.15370391382585355,-0.17805066673696426
973,-0.012390218682927584,0.153441890178168,-0.17822232754402317
974,-0.012607849710004969,0.15317860547477938,-0.17839430489478933
975,-0.012823739995052147,0.15291799568450004,-0.17856547567460435
976,-0.013039957565847542,0.15265674000640198,-0.17873665513809708
977,-0.013255842657072288,0.15239611205387804,-0.1789077973680226
978,-0.01347177760722875,0.1521361642594849,-0.1790797194739424
979,-0.013686432232280018,0.15187641703674834,-0.1792492815013084
980,-0.013901982352368645,0.15161552357193128,-0.17941948827666857
981,-0.014116833504461588,0.15135470771684015,-0.1795883747257633
982,-0.014330554242935644,0.1510944090718836,-0.17975551755775487
983,-0.014542554204456784,0.15083596086789863,-0.17992106927681223
984,-0.01475277742667171,0.15057957610401138,-0.18008513095735482
985,-0.014961845302858507,0.15032340437697475,-0.18024709498269179
986,-0.015173099961029751,0.15006605859419309,-0.1804122585162526
987,-0.015384123411626751,0.14980886645972724,-0.18057711328298076
988,-0.015594024993044431,0.14955345122091518,-0.18074150120700405
989,-0.01580304616124482,0.14929891513767032,-0.18090500746015994
990,-0.0160107285637915,0.14904590446965732,-0.1810673615972403
991,-0.016217856399871708,0.148794193897964,-0.1812299066977074
992,-0.01642517970897208,0.14854301237921916,-0.18139337179716333
993,-0.016630649678982885,0.14829334023496077,-0.18155463959292656
994,-0.016836752137452966,0.14804295388120864,-0.1817164581561146
995,-0.017041537320505656,0.14779460690563104,-0.18187768154664233
996,-0.017246230284035265,0.14754595193145092,-0.18203841249952146
997,-0.017450926797128237,0.14729691668848183,-0.1821987702827383
998,-0.017655657945981475,0.14704809524304682,-0.18235941113500978
999,-0.01785998604433498,0.14680009868676097,-0.18252007077543092
1000,-0.018063641820369104,0.14655310183169673,-0.18268038547243493
1001,-0.01826767382437432,0.14630490579589558,-0.18284025344464425
1002,-0.018472056485372656,0.1460563366510825,-0.1830004496218278
1003,-0.018676439570341753,0.1458076026014605,-0.18316048174214403
1004,-0.018881863978706826,0.1455591066813827,-0.18332283463879637
1005,-0.019086401261523018,0.14531111417011291,-0.18348391669315897
1006,-0.019289483143947107,0.14506377368664397,-0.18364273997453817
1007,-0.019491444804451676,0.14481710448531862,-0.18379999409422196
1008,-0.019693178654485707,0.14457047029658415,-0.1839568276055556
1009,-0.019895276251900233,0.1443247276193651,-0.18411528012316558
1010,-0.020095939369584214,0.1440797880627214,-0.1842716668018898
1011,-0.020295960117610493,0.14383555736476294,-0.1844274775999839
1012,-0.02049467298180984,0.14359254442917097,-0.18458189039279066
1013,-0.020690983313422992,0.1433519432734643,-0.1847339099003103
1014,-0.020888546022638836,0.14311026052404868,-0.18488735256932637
1015,-0.021085220761481942,0.14286966624757302,-0.18504010777053692
1016,-0.02128089101463014,0.14262961105762584,-0.1851913930868861
1017,-0.02147578875290109,0.1423906091872105,-0.1853421866930127
1018,-0.021671688278502237,0.14215073836152436,-0.18549411491852885
1019,-0.021867720115177236,0.14191072589705298,-0.18564616612740745
1020,-0.022064654588112038,0.14167065549591823,-0.18579996467214233
1021,-0.022262414959062334,0.14143022506570285,-0.18595505498382753
1022,-0.022458001301688905,0.14119208662463636,-0.18610808922801417
1023,-0.02265314008418246,0.14095504161032293,-0.18626132177868784
1024,-0.022848054743303477,0.14071706539192497,-0.18641317487853193
1025,-0.023041147405656486,0.14048113675000187,-0.18656343156131486
1026,-0.023232663383261448,0.14024648947006652,-0.1867118162365894
1027,-0.02342421437700074,0.14001222538865976,-0.18686065414266123
1028,-0.023615127791571707,0.13977876993139407,-0.1870090255145375
1029,-0.023805515293894516,0.1395457064167632,-0.18715673700455224
1030,-0.023995203443085394,0.13931257314033507,-0.18730298002650586
1031,-0.024184348433363916,0.13908004840351976,-0.1874487452702476
1032,-0.024373418022617367,0.13884682134919782,-0.18759365739443254
1033,-0.024561902662584366,0.13861544990084937,-0.18773925522601811
1034,-0.024749732446880474,0.13838540526100981,-0.18788487015477076
1035,-0.024937480836295278,0.13815512460515658,-0.18803008627774712
1036,-0.02512408714259646,0.13792604223614083,-0.18817421652133373
1037,-0.025310414249139008,0.13769838733546774,-0.18831921583374578
1038,-0.025497455169201225,0.1374709587363902,-0.18846586907479262
1039,-0.025683367300344092,0.13724468303714946,-0.18861141763783765
1040,-0.025866956777213533,0.13702097094628657,-0.18875488450071365
1041,-0.026050759051073562,0.13679712370000283,-0.18889864180214996
1042,-0.02623415906277026,0.1365740892950814,-0.18904240742062195
1043,-0.026417547692918184,0.13635063565456823,-0.1891857310404046
1044,-0.026599888794570127,0.13612945685386166,-0.1893292344430019
1045,-0.026783172299908235,0.1359071081605496,-0.18947345276036606
1046,-0.02696543497150113,0.13568707771688562,-0.1896179476598879
1047,-0.027146938132561627,0.13546877591060102,-0.1897626521757243
1048,-0.02732812145422327,0.13524985955989108,-0.18990610246833764
1049,-0.027510409381315958,0.13502918129487648,-0.1900500000575084
1050,-0.02769286689607867,0.13480872942804203,-0.19019446322019937
1051,-0.027876280830681527,0.13458756553844367,-0.19034012719980672
1052,-0.028058765732801663,0.134368773523953,-0.19048630498955632
1053,-0.02823994825010382,0.1341518581560253,-0.19063175465623292
1054,-0.028421489775543148,0.13393520342023119,-0.1907781829713175
1055,-0.02860257026363217,0.13371869123406532,-0.19092383176132965
1056,-0.028780820587378957,0.13350457221320336,-0.1910662133879613
1057,-0.02895747682412394,0.1332910030899973,-0.1912059567382452
1058,-0.029131912138637164,0.13307901502482244,-0.19134283930209678
1059,-0.029306064868154937,0.1328674472867574,-0.19147957702306725
1060,-0.029480847249130745,0.1326558192835881,-0.1916175137818496
1061,-0.02965570206277138,0.1324439742086154,-0.19175537833415815
1062,-0.02983020684065949,0.13223258321805156,-0.19189299689937053
1063,-0.030003828606185442,0.1320212043591879,-0.1920288615715588
1064,-0.030177290965724076,0.13181072056983792,-0.19216530250128608
1065,-0.030348327470963454,0.13160352244287457,-0.19230017738480146
1066,-0.03052009992348373,0.1313957569497683,-0.19243595679673575
1067,-0.03069081601932521,0.1311884940603813,-0.19257012609903174
1068,-0.030860490959580728,0.13098254638616594,-0.19270352830532742
1069,-0.03102885444653597,0.13077764324270202,-0.19283535213577396
1070,-0.031196786841105488,0.13057282921869565,-0.19296640290090664
1071,-0.03136313050611435,0.13036988674074645,-0.19309614775297512
1072,-0.03152856622647732,0.13016695772091058,-0.19322409017386522
1073,-0.03169308685352265,0.12996466885000096,-0.19335084255704627
1074,-0.03185734049245207,0.1297627753026782,-0.19347745628758234
1075,-0.03202192122953718,0.12956075451853047,-0.19360459697760482
1076,-0.03218603981127092,0.12936036544243532,-0.19373244506497714
1077,-0.032349375290599974,0.1291607562587848,-0.19385950683998474
1078,-0.03251176070880845,0.12896229289529373,-0.19398581431291065
1079,-0.032674141183050676,0.12876383977139655,-0.1941121221374979
1080,-0.03283653714165319,0.12856610218471548,-0.19423917646802186
1081,-0.03299710698605468,0.12836998714354886,-0.19436420111565822
1082,-0.03315769692597939,0.12817301596267122,-0.19448840981463
1083,-0.03331739147441875,0.12797640166714538,-0.1946111846159829
1084,-0.03347716347092446,0.12777970594514276,-0.1947340328869917
1085,-0.033636508603864156,0.1275826305057272,-0.19485564771345554
1086,-0.03379563136626652,0.1273866101211454,-0.19497787285367843
1087,-0.03395389691268755,0.1271916391942498,-0.1950994330196249
1088,-0.034110861238360844,0.12699927629092655,-0.19522099876764826
1089,-0.034267536821228926,0.1268075332462638,-0.19534260688872165
1090,-0.034424310880114814,0.12661505435109055,-0.1954636761113202
1091,-0.034580262420294945,0.12642349808877845,-0.19558402292936833
1092,-0.034735031480396035,0.12623373769746576,-0.19570380065825782
1093,-0.03488911116848439,0.126045578603296,-0.19582380094026478
1094,-0.03504376131848688,0.1258576309794554,-0.19594515361642917
1095,-0.03519546889632631,0.12567242794411615,-0.19606336573676875
1096,-0.035345873395496906,0.12548814874942163,-0.19617989554041546
1097,-0.03549586009920454,0.12530447571714382,-0.19629619591555286
1098,-0.03564574660247916,0.12512186621427923,-0.19641335941923754
1099,-0.03579617964860381,0.12493874770482645,-0.19653110700203408
1100,-0.03594626426452557,0.12475646171365401,-0.19664899024270516
1101,-0.036095892215669945,0.1245743098864304,-0.19676609431777028
1102,-0.03624377236746636,0.12439435902419593,-0.19688190375912867
1103,-0.036391245510962365,0.12421503312453491,-0.19699752414645966
1104,-0.036537909110624774,0.12403617115688567,-0.1971119893781352
1105,-0.03668296368004767,0.12385881198577303,-0.19722473934586837
1106,-0.03682735341850381,0.12368258169202277,-0.19733728852903037
1107,-0.03697152555479997,0.12350622395144487,-0.1974492750610448
1108,-0.03711627532717086,0.12332905136603733,-0.19756160202037903
1109,-0.037261258367057154,0.12315256567933455,-0.19767508241344886
1110,-0.03740689945235487,0.12297597091292647,-0.1977897698176362
1111,-0.037552743809091654,0.12279873178106251,-0.19790421939924582
1112,-0.037697693460365375,0.12262228235999996,-0.19801766928073072
1113,-0.03784248153360576,0.12244644316963804,-0.19813140623684955
1114,-0.037985461388101195,0.12227286867392179,-0.19824379145012416
1115,-0.03812532668824089,0.1221017165013728,-0.1983523698778546
1116,-0.038264745622067144,0.12193187088805305,-0.19846136213218732
1117,-0.038405139855782144,0.12176136100226764,-0.19857164071383193
1118,-0.03854344712866764,0.12159191782963033,-0.1986788120869656
1119,-0.038680897696523595,0.12142214565248523,-0.19878394104553243
1120,-0.03881812292019085,0.12125252345849619,-0.1988887692988779
1121,-0.03895505150545632,0.12108368327488563,-0.19899378628579828
1122,-0.039091620869302166,0.12091509303194257,-0.1990983347705469
1123,-0.0392271125500637,0.12074729264739095,-0.19920151774751835
1124,-0.039362446657326695,0.12058025764382288,-0.19930515095847626
1125,-0.03949563425458323,0.12041459538385986,-0.19940586389302634
1126,-0.03962937666837968,0.12024877563190955,-0.1995075289686689
1127,-0.03976132998723644,0.12008537009126655,-0.19960803006573943
1128,-0.03989296825824684,0.11992218538082486,-0.19970812189731854
1129,-0.04002390778407755,0.11975976165903515,-0.19980757722719025
1130,-0.04015476410879095,0.11959811022991537,-0.1999076384474973
1131,-0.040285800961444664,0.11943687722097943,-0.20000847914386874
1132,-0.04041680530429607,0.1192772942733793,-0.20011090488197142
1133,-0.040547147105469375,0.1191182483087863,-0.20021254251972503
1134,-0.04067580221326539,0.11896000712838506,-0.20031161155491584
1135,-0.040805112208425726,0.1188010989385832,-0.20041132335543466
1136,-0.040934463076840226,0.11864145907854734,-0.2005103852322278
1137,-0.041063764583681606,0.11848136480416571,-0.20060889397152892
1138,-0.04119202139261799,0.1183229805958495,-0.20070702338108548
1139,-0.0413197370583821,0.11816364923938691,-0.2008031233561511
1140,-0.041447335750358444,0.11800383609063925,-0.20089850759135613
1141,-0.041574537918300375,0.1178439767114369,-0.20099305254803765
1142,-0.04170039458042305,0.11768599317546913,-0.20108678233631522
1143,-0.0418255330721454,0.11752827723121936,-0.20117934337551016
1144,-0.041950903836594104,0.11736977810170396,-0.20127158577489218
1145,-0.042076780833419314,0.11721112544526921,-0.20136468711210784
1146,-0.042202523747254826,0.11705270509058896,-0.20145775258509863
1147,-0.04232765018779161,0.11689488551460273,-0.20155018589018595
1148,-0.04245232302633179,0.11673656485930761,-0.20164121091197118
1149,-0.04257576711652181,0.11658009462292068,-0.2017316288559643
1150,-0.042697728400386374,0.11642470576306563,-0.2018201625638384
1151,-0.04281934404209656,0.11627032318501651,-0.20190901126920963
1152,-0.04293954143533786,0.11611612024200853,-0.20199520311268426
1153,-0.04305944525578306,0.1159617742183705,-0.20208066472993663
1154,-0.04317923333704918,0.11580715284476753,-0.20216561951886589
1155,-0.04329948246390958,0.11565108761446102,-0.20225005254228018
1156,-0.043421119514382295,0.1154934910387081,-0.20233573006747269
1157,-0.04354286720844595,0.11533574144591158,-0.20242147586280346
1158,-0.043663768523297036,0.1151794337302631,-0.20250697077685717
1159,-0.04378398992263575,0.1150228663826603,-0.20259084622793178
1160,-0.043904794464114716,0.11486595385749027,-0.2026755427857197
1161,-0.04402630874838266,0.11470920796547059,-0.20276182546223592
1162,-0.044146484209740426,0.11455207112945992,-0.2028450395489408
1163,-0.044266689685218956,0.11439453059207916,-0.20292790996251708
1164,-0.04438781710949751,0.11423600433755329,-0.20301163855654833
1165,-0.044508100749830755,0.11407853808790719,-0.20309473958756868
1166,-0.044627943012737925,0.11392131575295344,-0.2031772017784293
1167,-0.044747052989703946,0.11376403218876383,-0.2032581381681717
1168,-0.04486563219170599,0.11360620872105749,-0.20333747310446948
1169,-0.0449840292562725,0.11344798272417465,-0.20341604123671964
1170,-0.04510222314877486,0.11329022314394271,-0.20349466944149242
1171,-0.045220069880241374,0.11313272757868612,-0.20357286733916888
1172,-0.04533705111748656,0.1129760578683181,-0.20365016010329123
1173,-0.04545276889414004,0.11282029221266632,-0.2037258300009464
1174,-0.045568767129207495,0.1126644683120164,-0.20380200257043138
1175,-0.045683401738701376,0.11250933813385984,-0.2038761416112626
1176,-0.04579833688922782,0.11235333749906828,-0.20395001127752393
1177,-0.0459140130314534,0.11219562855000265,-0.20402365461290944
1178,-0.04603070013072243,0.11203723588521992,-0.2040986361466648
1179,-0.04614872166874539,0.11187747993859823,-0.20417492327608902
1180,-0.04626633383327576,0.1117182362076491,-0.20425090387420064
1181,-0.04638374523046068,0.11155894958559323,-0.2043264400465146
1182,-0.04650025471339845,0.11140240791554992,-0.2044029173423468
1183,-0.04661551854255826,0.1112461766859797,-0.20447721377109623
1184,-0.046731133644374215,0.11109018123628202,-0.20455244852503046
1185,-0.04684444726816214,0.11093703621746531,-0.2046259307537896
1186,-0.04695796238753066,0.11078372860341504,-0.20469965337847637
1187,-0.04707102051024614,0.11063199057801668,-0.20477403159850896
1188,-0.04718276430238864,0.11048263440275222,-0.20484816300752948
1189,-0.04729342780233647,0.11033418603033099,-0.20492104163500394
1190,-0.04740380537114089,0.11018618128351487,-0.20499379202579665
1191,-0.047512876047496024,0.11003991793801515,-0.20506567003300719
1192,-0.047620927578818695,0.1098952917755947,-0.2051371469332321
1193,-0.04772916340874545,0.10974907594834632,-0.2052074027658372
1194,-0.047836980003128915,0.10960220398099324,-0.20527616398725107
1195,-0.04794462039815312,0.1094552870214208,-0.20534452781772702
1196,-0.04805277461423062,0.10930743956321272,-0.20541298879167397
1197,-0.048160014119360696,0.10916036072540852,-0.2054803889641299
1198,-0.0482668436775291,0.10901371201776991,-0.2055473993728281
1199,-0.04837215581266905,0.10886851416393722,-0.2056128257892753
1200,-0.04847647875594721,0.10872446219251825,-0.20567741970441267
1201,-0.048580036638912985,0.10858263403591946,-0.20574270731374544
1202,-0.04868423927754879,0.10843944031172495,-0.2058079188668225
1203,-0.04878934773404171,0.10829576138612647,-0.2058744568542099
1204,-0.04889536391959247,0.1081512659872464,-0.20594199382643136
1205,-0.04900087186642091,0.10800819111669419,-0.206009934849536
1206,-0.049106554932803304,0.10786498124410018,-0.2060780911097068
1207,-0.04921082141065985,0.10772373984602415,-0.20614538266734386
1208,-0.0493141235645867,0.10758454223484251,-0.2062127893640159
1209,-0.049415701015552635,0.10744712639718705,-0.2062785284282923
1210,-0.049515983934313966,0.10731116936738996,-0.2063431372360179
1211,-0.049617167618472846,0.10717399763642477,-0.20640833287337046
1212,-0.049718305789797065,0.10703682694728227,-0.20647343852687638
1213,-0.04982009165081629,0.10689962364564874,-0.2065398069472813
1214,-0.04992154371969502,0.10676343634866706,-0.20660652378805708
1215,-0.05002334044592056,0.10662655868520252,-0.20667323957704362
1216,-0.05012465321305527,0.10649019662851757,-0.20673950305462813
1217,-0.05022477773728061,0.10635521598685431,-0.20680477146141552
1218,-0.05032533779911922,0.10621941199568655,-0.20687008759392497
1219,-0.05042703407990275,0.10608204896796185,-0.20693611712776733
1220,-0.050528580416142395,0.10594607964104089,-0.20700324047332566
1221,-0.05063007984606329,0.10581065754354413,-0.20707081723567072
1222,-0.050731443788815514,0.1056754015371741,-0.20713828911480514
1223,-0.05083200474621056,0.10554203443641491,-0.20720604392883601
1224,-0.05093175867707255,0.10541014459525327,-0.2072736619493984
1225,-0.05103136693630789,0.10527932712437632,-0.2073420609969921
1226,-0.05113175579288071,0.10514697345377438,-0.2074104850395358
1227,-0.051232390628372024,0.10501429587926821,-0.20747907713601227
1228,-0.05133230140599468,0.10488281993409573,-0.2075474227460851
1229,-0.05143229305351596,0.1047514492868816,-0.20761603539391352
1230,-0.05153124530135019,0.10462115542559972,-0.2076836460283001
1231,-0.05163044482386306,0.10449055975963864,-0.20775144940736476
1232,-0.051728550887920735,0.10436071728353381,-0.2078178190593753
1233,-0.05182846277286021,0.1042288051595705,-0.20788573070529093
1234,-0.051928676453246225,0.10409629253407679,-0.20795364544056924
1235,-0.05202944307858932,0.10396210001887857,-0.2080209861760572
1236,-0.05212984287759503,0.10382848183080357,-0.20808816758599363
1237,-0.05223002184495126,0.10369677803418104,-0.20815682172408356
1238,-0.05232840826062053,0.10356780888295687,-0.20822462540419795
1239,-0.05242504431722933,0.10344096067045538,-0.20829104930491404
1240,-0.052522152444451034,0.10331481294862215,-0.2083591178375242
1241,-0.052618908175993746,0.10318966230540344,-0.20842747865739092
1242,-0.05271572171249216,0.10306485719309261,-0.20849630061807695
1243,-0.052810832213953475,0.10294223188113805,-0.20856389630904498
1244,-0.052906149806620895,0.1028191968582444,-0.20863149647148618
1245,-0.05300154509125484,0.10269545001148467,-0.20869854019399436
1246,-0.05309632064745741,0.10257249475370304,-0.20876513604861785
1247,-0.053191211324000766,0.10244918814357923,-0.20883161079158075
1248,-0.05328544161823606,0.1023267225026609,-0.20889760573913302
1249,-0.05338008852258406,0.1022036794178024,-0.2089638564629705
1250,-0.05347439389215158,0.10207995795881705,-0.20902874574312022


==> fig/data/bacf/acf_mala_2_1.csv <==
x,y,upper,lower
1,0.16441934428730426,0.18151725888116135,0.14732142969344716
2,0.040981407042131004,0.05564197537919916,0.026320838705062848
3,0.01244793356569636,0.02587411650754374,-0.000978249376151017
4,0.0042017255766560735,0.016890939621458736,-0.008487488468146589
5,0.0014673403167882774,0.01374695245700837,-0.010812271823431816
6,0.0004009393954264336,0.01249015435135688,-0.011688275560504011
7,-0.00010261391758758929,0.011928749991316566,-0.012133977826491744
8,-9.945526769805006e-05,0.011844778769252443,-0.012043689304648542
9,-0.00015481987731230768,0.011806488873516069,-0.012116128628140686
10,-0.0003768242481153729,0.011597281816571324,-0.01235093031280207
11,-0.00016385223646399512,0.011676821620852384,-0.012004526093780374
12,-0.00031604759993205815,0.011585855483191613,-0.01221795068305573
13,-0.00027218441019280834,0.011640212037573693,-0.01218458085795931
14,-0.0002792818133459472,0.01177638477330571,-0.012334948399997605
15,-0.00021231139443643224,0.011691740783377869,-0.012116363572250734
16,-0.00016778431034744957,0.011643227441707408,-0.011978796062402307
17,-0.0001859546548069345,0.01176152739320782,-0.012133436702821689
18,-7.283623013142392e-05,0.011842858262563014,-0.011988530722825862
19,-0.00023436600620210931,0.011436831746905395,-0.011905563759309614
20,-0.00037444560449227465,0.011394776407828081,-0.01214366761681263
21,-0.00014497756608027415,0.011607246813152089,-0.011897201945312637
22,-4.258874260764675e-05,0.011707687991863254,-0.011792865477078548
23,-0.0003879318401342914,0.011562774952645844,-0.012338638632914426
24,-0.00037246468231984665,0.011377089711578348,-0.01212201907621804
25,-0.0002387159338663121,0.0117116482271945,-0.012189080094927125
26,-0.0001912645821973311,0.011824456724105535,-0.012206985888500195
27,-0.000265039285898172,0.011507212885066839,-0.012037291456863181
28,-0.00028117861182696646,0.011604147781761687,-0.012166505005415619
29,-0.0005150071017159724,0.011402825265097255,-0.0124328394685292
30,-0.0002704870518907091,0.011555045943977365,-0.012096020047758782
31,-0.0003181060661353364,0.011463765257836343,-0.012099977390107017
32,-0.0002295727189649857,0.011686873431434564,-0.012146018869364535
33,-9.927980133568312e-05,0.01175710334195748,-0.011955662944628844
34,-0.0001619236211707299,0.011602478542548764,-0.011926325784890226
35,-8.963913189085239e-05,0.011652587453151446,-0.011831865716933152
36,-0.00022536128321845096,0.011623130631295822,-0.012073853197732723
37,-0.000324535303660641,0.011482339247123533,-0.012131409854444814
38,-0.00033284111815098824,0.011499809569793526,-0.012165491806095502


==> fig/data/bacf/acf_mala_2_2.csv <==
x,y,upper,lower
1,0.37074510792927096,0.393079140888724,0.34841107496981794
2,0.15856084560965847,0.18190521785632305,0.1352164733629939
3,0.07251349151364563,0.09338466814581176,0.051642314881479495
4,0.03449509973833632,0.05272816747607846,0.016262032000594173
5,0.01691067303534515,0.03313327976228466,0.0006880663084056424
6,0.008190722769106425,0.023162480880497195,-0.006781035342284346
7,0.004010223127616452,0.0183280357313022,-0.010307589476069292
8,0.001999727033863109,0.015776980738440294,-0.011777526670714075
9,0.0008648318508385074,0.01435605369221471,-0.012626389990537695
10,0.000208658276267958,0.013609173073520671,-0.013191856520984754
11,6.231291418636669e-05,0.013377691620753532,-0.013253065792380798
12,-8.298918129146559e-05,0.013266496056057226,-0.013432474418640155
13,-0.00015023814521849908,0.013068146134146972,-0.01336862242458397
14,-0.00019225327652633474,0.013071116479246166,-0.013455623032298835
15,-0.0003846875246266019,0.012945369102284153,-0.013714744151537358
16,-0.0004479401254445368,0.012795680305392434,-0.013691560556281509
17,-0.00023361392935055542,0.013001516588542648,-0.013468744447243759
18,-0.00040397626253152783,0.012930740170353738,-0.013738692695416794
19,-0.00036769772447541304,0.01297897038530533,-0.013714365834256158
20,-0.00032029251995157216,0.013059508578590635,-0.01370009361849378
21,-0.00033215716905994483,0.013021863893973229,-0.013686178232093118
22,-0.00033841579381457685,0.013127994466997361,-0.013804826054626514
23,-0.0002630830031767349,0.013064944699419581,-0.013591110705773053
24,-0.00016577250613808873,0.013163084605647494,-0.013494629617923673
25,-0.0003705266448994818,0.012791842828363466,-0.01353289611816243
26,-0.00040435597934866587,0.012963486045296888,-0.013772198003994218
27,-0.00033736664482896883,0.013041048357116244,-0.013715781646774181
28,-0.0002589380314369442,0.013044294280748795,-0.013562170343622683
29,-0.00040301775057475906,0.012932848497815449,-0.013738883998964967
30,-0.0002926778205479368,0.013112357452189955,-0.013697713093285829
31,-0.00019289236285758673,0.013224533041551184,-0.013610317767266357
32,7.96118919720919e-05,0.013428070287935042,-0.013268846503990859
33,-0.00020429146694327986,0.013036502127718733,-0.013445085061605293
34,-0.00014550314678830065,0.01314195633898718,-0.01343296263256378
35,-0.00010941164882396276,0.01333493010535732,-0.013553753403005247
36,-0.00021355487654519298,0.013199570594928186,-0.013626680348018573
37,-0.00036607864098959293,0.013095532536113745,-0.013827689818092933
38,-0.00023257214405234805,0.013207526950734927,-0.013672671238839624


==> fig/data/bacf/acf_mala_2_3.csv <==
x,y,upper,lower
1,0.15274813074702373,0.16996737115096833,0.13552889034307913
2,0.04315133397557796,0.057369149055663905,0.028933518895492012
3,0.013593087692484858,0.02666084001753223,0.0005253353674374833
4,0.0048053343116656105,0.017336006667360338,-0.007725338044029118
5,0.001749122594414051,0.01389830326002111,-0.010400058071193007
6,0.0004544559121542179,0.01270043635131196,-0.011791524527003524
7,8.451856814455509e-05,0.011980561383367316,-0.011811524247078207
8,-0.00018803202394032003,0.011782466927877685,-0.012158530975758324
9,-0.0001829099394975688,0.011802664285848473,-0.01216848416484361
10,-0.0003236710798622433,0.011460745606630986,-0.012108087766355472
11,-0.00021101361563189447,0.011608386881829504,-0.012030414113093291
12,-0.00015616973453930015,0.011586878262206472,-0.011899217731285073
13,-0.0002845406903815767,0.011451551224558853,-0.012020632605322006
14,-0.0001631169105145675,0.011642008418708228,-0.011968242239737364
15,-0.00024245502967928904,0.011606442139972474,-0.012091352199331053
16,-0.00029317425419732687,0.011669887101375016,-0.01225623560976967
17,-0.00026757113634678453,0.011612572304658503,-0.012147714577352071
18,-0.00019282959316925497,0.01166561420766761,-0.01205127339400612
19,-0.00024738171118909966,0.011549396088312014,-0.012044159510690215
20,-0.0003106933669689611,0.011565114095104658,-0.01218650082904258
21,-8.89032407244355e-05,0.01182363001464705,-0.01200143649609592
22,-6.872483886755756e-05,0.011769587871110801,-0.011907037548845917
23,-0.00038392821657820786,0.011576601337076244,-0.012344457770232659
24,-0.00024170570457146884,0.01144142979836403,-0.011924841207506968
25,-0.0003575106998082076,0.011471551809779185,-0.0121865732093956
26,-0.00015238561185219537,0.011636317403321394,-0.011941088627025784
27,-0.0002326773677243721,0.01152876780965828,-0.011994122545107025
28,-0.00022700365154201596,0.011688550317783267,-0.0121425576208673
29,-0.00023336402612580666,0.011760840053167467,-0.01222756810541908
30,-0.00013009405624674522,0.0116069413452497,-0.011867129457743191
31,-0.00031722936784368334,0.01152794295026696,-0.012162401685954326
32,-0.0001579551981171468,0.011787615923217098,-0.012103526319451392
33,-5.6241710788847735e-05,0.011669573679691028,-0.011782057101268725
34,-0.0002173006388757357,0.011401327619754955,-0.011835928897506426
35,-0.00010607491863941027,0.011690213048413809,-0.01190236288569263
36,-9.504689428998705e-05,0.011634557485789506,-0.01182465127436948
37,-5.4475756296762944e-05,0.011651401276273675,-0.0117603527888672
38,-0.00020769607077870665,0.011550535361364389,-0.011965927502921801


==> fig/data/bacf/acf_mala_2_4.csv <==
x,y,upper,lower
1,0.32471383241466745,0.507413060360859,0.14201460446847594
2,0.21977872024445447,0.42748298155276643,0.01207445893614248
3,0.1891954964728315,0.40103772596745346,-0.02264673302179046
4,0.1746426593615856,0.3862526303641033,-0.036967311640932116
5,0.16453451511825015,0.3744221402100534,-0.0453531099735531
6,0.15628887476019726,0.3639978731440746,-0.051420123623680064
7,0.14900792972571678,0.3543723464709734,-0.0563564870195398
8,0.14237513774691585,0.3451685080411746,-0.06041823254734288
9,0.13596908458729753,0.33622265328621326,-0.06428448411161819
10,0.13032304764869995,0.32783004224704604,-0.06718394694964613
11,0.1247991072991358,0.31936644615650894,-0.06976823155823735
12,0.11956102899004836,0.31131973824217635,-0.07219768026207962
13,0.11465468985190712,0.303570376412207,-0.0742609967083928
14,0.10994779309617088,0.2960424830187371,-0.07614689682639535
15,0.10552102436178372,0.28878101075625356,-0.07773896203268614
16,0.10137782830373539,0.2818517127803956,-0.07909605617292485
17,0.09727070647003039,0.2749625634500777,-0.08042115051001691
18,0.09343904653295666,0.26829799047376746,-0.08141989740785412
19,0.08969970363494303,0.2618971957030107,-0.08249778843312461
20,0.08633502880056258,0.25586710345297253,-0.08319704585184738
21,0.08308906581721119,0.2499455179509898,-0.08376738631656742
22,0.07993279241130104,0.24413611699617632,-0.08427053217357423
23,0.07680737363926364,0.23848098588297628,-0.08486623860444902
24,0.07403950458032789,0.23307028463751772,-0.08499127547686193
25,0.07138281998938166,0.22786857792524806,-0.08510293794648476
26,0.06868317783433481,0.22264501255987618,-0.08527865689120656
27,0.06613688651471408,0.2177007109365941,-0.08542693790716593
28,0.06372787803786559,0.21282359507815007,-0.0853678390024189
29,0.06150136851651593,0.20813339038870365,-0.08513065335567181
30,0.05937375535718151,0.20365957256492018,-0.08491206185055716
31,0.05726536955122685,0.1992710460965847,-0.08474030699413099
32,0.05506971223301746,0.19486354158028113,-0.08472411711424621
33,0.053304139267134454,0.19085686747470587,-0.08424858894043696
34,0.051499724414105046,0.1868975452288835,-0.08389809640067339
35,0.04958820913375033,0.1829138954872758,-0.08373747721977512
36,0.04784049211005251,0.17908864749124132,-0.0834076632711363
37,0.046186854445028104,0.1753482553901497,-0.0829745465000935
38,0.044549556562955415,0.17173518604956423,-0.08263607292365338
39,0.043137379715790104,0.16833920850425765,-0.08206444907267746
40,0.04166869410099367,0.16497414825380852,-0.08163676005182116
41,0.04003447338965165,0.1615481194635421,-0.08147917268423882
42,0.038897523182817466,0.1584501287958957,-0.08065508243026079
43,0.03753005387678513,0.15525277409539856,-0.08019266634182831
44,0.03626498215971658,0.152307542629069,-0.07977757830963583
45,0.03502581424735443,0.14934478153497222,-0.07929315304026337
46,0.034021854220619666,0.14659124794142978,-0.07854753950019044
47,0.03286705401037986,0.1437611092885981,-0.07802700126783835
48,0.03186973785586062,0.1411084312525372,-0.07736895554081594
49,0.030709900992985213,0.13833488604164912,-0.0769150840556787
50,0.029897640848060566,0.13587917106592245,-0.07608388936980132
51,0.028917622770270452,0.1334166923256942,-0.07558144678515329
52,0.027927099267281603,0.130904994605368,-0.07505079607080481
53,0.0271304823499188,0.1286459282037672,-0.0743849635039296
54,0.02629355046820196,0.12634000010747382,-0.07375289917106989
55,0.02524728849829342,0.12393151566934527,-0.07343693867275844
56,0.024582977303882154,0.12189753410610121,-0.07273157949833689
57,0.023867972806541182,0.11983155901069072,-0.07209561339760835
58,0.023147081469714285,0.11778177402691259,-0.07148761108748403
59,0.022450260615375358,0.11574152674346641,-0.07084100551271569
60,0.021731450704899277,0.11377914096697565,-0.0703162395571771
61,0.021083035507934177,0.11189896546157856,-0.0697328944457102
62,0.02006636912410291,0.10979619590074143,-0.06966345765253561
63,0.019515327978125604,0.10803645813544537,-0.06900580217919415
64,0.01890834701153737,0.10622444896517788,-0.06840775494210313
65,0.01839155384159614,0.10452400541890718,-0.06774089773571489
66,0.017858207413114748,0.1029101278163322,-0.0671937129901027
67,0.01718859501281627,0.10116361162620163,-0.06678642160056908
68,0.016633144844421025,0.09958728266380837,-0.06632099297496633
69,0.016245456159250903,0.09814682060859328,-0.06565590829009149
70,0.0157461355828397,0.09660371493096385,-0.06511144376528445
71,0.015324859704381844,0.09520205100396006,-0.06455233159519638
72,0.014820439739285863,0.09370133940791392,-0.0640604599293422
73,0.014459682029029444,0.09236280018028291,-0.06344343612222401
74,0.014115364505965152,0.09106225859257311,-0.06283152958064281
75,0.013691254795764092,0.08976937317537825,-0.062386863583850066
76,0.013108115667720887,0.08830876946669423,-0.06209253813125246
77,0.012480480654145499,0.08683891267812434,-0.06187795136983334
78,0.012297178136842304,0.0857393468227766,-0.06114499054909199
79,0.012030118529871351,0.08462882345509709,-0.060568586395354396
80,0.01167820937568392,0.08348799806576183,-0.06013157931439399
81,0.011454474980929717,0.08242861754206228,-0.05951966758020284
82,0.011144775597631978,0.08130499552956652,-0.05901544433430256
83,0.01073805486617835,0.08012037971901598,-0.05864426998665928
84,0.01061835137624572,0.07924032361512703,-0.0580036208626356
85,0.010239717395511879,0.07809555957394179,-0.05761612478291803
86,0.009835541137485799,0.07698688235462171,-0.05731580007965011
87,0.009491971347461051,0.07594641872532222,-0.056962476030400125
88,0.009354378335346048,0.07507762180951365,-0.05636886513882155
89,0.008984461955028904,0.07401255580821954,-0.056043631898161736
90,0.008575198165572574,0.07297360591151414,-0.05582320958036899
91,0.008378014488565054,0.07213210625543467,-0.05537607727830457
92,0.008338434087424273,0.071385414709123,-0.05470854653427446
93,0.00800703970693221,0.0704187922481225,-0.05440471283425808
94,0.007882475218635413,0.06967296295767644,-0.05390801252040561
95,0.0076046838266119535,0.06879437482007547,-0.05358500716685157
96,0.007272214145956767,0.06786258543004062,-0.05331815713812708
97,0.0072351924411710586,0.06721907170428562,-0.05274868682194351
98,0.007171605347046104,0.06655701601769841,-0.052213805323606206
99,0.00695277313200581,0.06580408582210959,-0.05189853955809797
100,0.006762642329061518,0.06506565101428242,-0.05154036635615939
101,0.006621614326144754,0.06431834379021428,-0.05107511513792477
102,0.006556402756877576,0.06371874786402665,-0.05060594235027149
103,0.006432514106428931,0.06314600632800467,-0.050280978115146806
104,0.0062007831894534,0.0623560917181642,-0.0499545253392574
105,0.006008931300656238,0.061691445310520385,-0.04967358270920791
106,0.005871210887246073,0.06102454295933591,-0.04928212118484377
107,0.005590655838501433,0.06029248067874435,-0.04911116900174148
108,0.005524990752851291,0.0597599161149928,-0.048709934609290226
109,0.00560791435756985,0.059352055197955146,-0.04813622648281545
110,0.005473643431744123,0.058779337175075455,-0.0478320503115872
111,0.005295066686844823,0.058201214472158445,-0.047611081098468795
112,0.005360684723118341,0.05778406274753083,-0.04706269330129415
113,0.005031939182608769,0.05699995228692105,-0.046936073921703514
114,0.004826870162084822,0.05643889921165495,-0.04678515888748531
115,0.004678488315398966,0.055831795924032784,-0.046474819293234854
116,0.004711688643964159,0.05548453596046628,-0.04606115867253796
117,0.004365681884435377,0.05475655482306196,-0.04602519105419121
118,0.004193215225570148,0.05419600205870483,-0.04580957160756454
119,0.004199507543184034,0.05380112127744674,-0.04540210619107868
120,0.004109261024878862,0.053318793276572615,-0.045100271226814884
121,0.0040313275557723825,0.05286255599903718,-0.044799900887492417
122,0.003998462299382852,0.05243344211778932,-0.04443651751902361
123,0.003813350026198703,0.051856694285856646,-0.04422999423345924
124,0.0035908629345120765,0.05132200333555304,-0.044140277466528884
125,0.0035683208613835012,0.05093377754420528,-0.04379713582143828
126,0.0036633424753230357,0.05068897959558232,-0.043362294644936246
127,0.003623184920616595,0.05029098170771672,-0.043044611866483534
128,0.003173517907840568,0.049481487623112455,-0.04313445180743132
129,0.003305831350718454,0.0492590965372611,-0.042647433835824186
130,0.0032905077136210557,0.04891437739955214,-0.04233336197231003
131,0.0031654418343798397,0.04842413878176417,-0.04209325511300449
132,0.0032178659283175334,0.048192618945453874,-0.041756887088818806
133,0.003156798588731965,0.04778242576805801,-0.04146882859059409
134,0.00295971174303805,0.04728455832894116,-0.04136513484286506
135,0.002861015206813386,0.04688161879543739,-0.041159588381810615
136,0.0027847284281618157,0.04650224387984181,-0.04093278702351817
137,0.0028575729893840743,0.0462676965375956,-0.04055255055882744
138,0.002399663237184976,0.045553009187026906,-0.040753682712656954
139,0.0024200384528470357,0.04525103857670421,-0.04041096167101014
140,0.0024284611596513427,0.0449938981171596,-0.04013697579785692
141,0.0025141225582414667,0.04472520857788214,-0.039696963461399205
142,0.0024845948574578236,0.04445694239652943,-0.03948775268161377
143,0.0024407703396650353,0.04414015026916934,-0.039258609589839275
144,0.002310882422807595,0.043762715651502776,-0.03914095080588759
145,0.002360514237563583,0.043489075724860125,-0.03876804724973296
146,0.0021603574283468323,0.043095479782631764,-0.0387747649259381
147,0.0020598428757955885,0.04265924688103296,-0.038539561129441784
148,0.0019913315150971145,0.04239207283915851,-0.038409409808964276
149,0.001781455938356385,0.04194763849837678,-0.038384726621664006
150,0.0018781646001721764,0.041707011404691866,-0.03795068220434751
151,0.0017726740167549955,0.04136844170351514,-0.03782309367000515
152,0.0016698299944915888,0.04106502800559044,-0.03772536801660726
153,0.0015946295619079355,0.04074183652888252,-0.037552577405066644
154,0.0017417243272284935,0.04059076266802972,-0.03710731401357273
155,0.0016261078580084572,0.04025292767353692,-0.037000711957520006
156,0.0014895220216340388,0.03993514913212495,-0.03695610508885687
157,0.001482002496435973,0.03973098726793143,-0.036766982275059486
158,0.0014384685617930232,0.03944718304035562,-0.03657024591676958
159,0.0014649950572830674,0.03922425386957128,-0.036294263755005135
160,0.0013970795018855375,0.038982487707120546,-0.036188328703349475
161,0.0013626185059287608,0.03870531626041419,-0.035980079248556666
162,0.0011299678216525621,0.03826276791511252,-0.036002832271807395
163,0.0011579936281955264,0.03812239230775998,-0.03580640505136893
164,0.0013367316050016227,0.03802595860002292,-0.03535249539001967
165,0.0012554318964192426,0.03771039301815073,-0.03519952922531224
166,0.0010884767926166302,0.0373210951132379,-0.03514414152800464
167,0.0011356841932813084,0.03721621264780892,-0.03494484426124631
168,0.0012108051380542533,0.03706177831292118,-0.03464016803681268
169,0.001096939917132625,0.03685138202561808,-0.03465750219135283
170,0.0011227023002629572,0.03663089712872591,-0.034385492528199994
171,0.0012133295142762125,0.03652344034580815,-0.03409678131725573
172,0.0010929847730216805,0.03625867608299091,-0.03407270653694755
173,0.0009887484030909944,0.035960979688176846,-0.033983482881994855
174,0.0010599466023196804,0.03582064092376346,-0.033700747719124104
175,0.0010638048181356673,0.03561542891945199,-0.03348781928318066
176,0.0007348808153662539,0.03515341388084799,-0.033683652250115485
177,0.0008195368867597091,0.035038954634445035,-0.033399880860925615
178,0.001007935168054237,0.03503240767961813,-0.03301653734350965
179,0.0008630032789346593,0.03474748919435681,-0.033021482636487486
180,0.0007660643331351578,0.03448403753180075,-0.03295190886553044
181,0.0007311579436803116,0.03424305272213359,-0.03278073683477297
182,0.000683592524514816,0.0340063450187633,-0.03263915996973366
183,0.0006951985727692699,0.033926747095194616,-0.032536349949656075
184,0.0005807657487881641,0.03362329671553612,-0.032461765217959786
185,0.000681018785925941,0.03351208650271294,-0.032150048930861055
186,0.0007922213076887543,0.03347632428434888,-0.031891881668971375
187,0.0005961836133161045,0.03303955047388192,-0.03184718324724971
188,0.0006062711943661221,0.03297338290473723,-0.031760840516004994
189,0.00046203381467502876,0.032627129134292006,-0.03170306150494195
190,0.0005185191562749063,0.032550912284478255,-0.031513873971928445
191,0.0005057547436098952,0.03236042240245368,-0.031348912915233895
192,0.0004722103140676219,0.032177119335471314,-0.03123269870733607
193,0.0003897825445137753,0.031947584774233755,-0.031168019685206206
194,0.00036828825997775973,0.03176737734703616,-0.03103080082708064
195,0.00018675646324538113,0.03138577121998172,-0.031012258293490955
196,0.0003181586434077557,0.03138528175164744,-0.03074896446483193
197,0.00026356990111696914,0.031201486835024696,-0.03067434703279076
198,0.00031875249150618303,0.031094950131075782,-0.03045744514806342
199,0.0002495564951069758,0.030825679490429615,-0.030326566500215667
200,0.0003482949963000156,0.030785985868798497,-0.030089395876198462
201,0.0002924591156317646,0.03061210047120075,-0.030027182239937222
202,0.00030554762797439306,0.03050485261985382,-0.02989375736390503
203,0.0002427460130406606,0.03023654663406722,-0.029751054607985897
204,0.00017107303022209267,0.030067905479539664,-0.029725759419095478
205,0.00031704141500914093,0.030059851420537336,-0.029425768590519052
206,0.00018320893239892274,0.02983859866522175,-0.029472180800423905
207,0.00018809485750103798,0.029660385341553477,-0.0292841956265514
208,0.00025632655570598207,0.029611636873229794,-0.02909898376181783
209,0.00036909988915541863,0.029581465652301978,-0.028843265873991143
210,0.00024208848523369126,0.029259041082855573,-0.02877486411238819
211,0.00010237299894173222,0.029021119458295015,-0.028816373460411552
212,0.00023449970755641457,0.029079932726465224,-0.028610933311352393
213,3.733467446697766e-05,0.02870945962827992,-0.028634790279345963
214,-0.00010892787785055198,0.028495149982854018,-0.02871300573855512
215,-7.514842362557519e-06,0.02841292335465074,-0.028427953039375856
216,0.00015891856004236792,0.02842589452288056,-0.028108057402795823
217,0.00015148230548821115,0.028304669775513745,-0.02800170516453732
218,0.0001809791168539824,0.028159214608234045,-0.02779725637452608
219,4.578158050174608e-05,0.027988121515011337,-0.027896558354007846
220,-3.7173381173858724e-05,0.027790029557977904,-0.02786437632032562
221,-1.5125144098262094e-05,0.027702296105377677,-0.0277325463935742
222,5.520615232917825e-05,0.027663181496306852,-0.027552769191648493
223,0.0001704845143646313,0.027726369273796608,-0.027385400245067342
224,6.14852131344345e-05,0.02749117402805976,-0.027368203601790892
225,6.365609406284539e-05,0.027360077539308608,-0.027232765351182915
226,1.2441186491280426e-05,0.0271746393378369,-0.027149756964854343
227,-5.752636093521757e-05,0.026962830898664074,-0.02707788362053451
228,-0.0001952070100767791,0.026791174522894798,-0.027181588543048356
229,5.95045654940022e-05,0.02690380563839338,-0.026784796507405378
230,-8.43100859102448e-05,0.02667540881435788,-0.02684402898617837
231,-0.00029894625165650615,0.026350833943076354,-0.026948726446389366
232,-0.0003615480945331114,0.026189309238394857,-0.026912405427461077
233,-0.00017687063498539042,0.02622326627877527,-0.02657700754874605
234,-0.00028773864912689113,0.026041998938371263,-0.026617476236625044
235,-0.0003123664043285307,0.025900816004125467,-0.02652554881278253
236,-0.0003018586349088,0.0258007963373368,-0.026404513607154404
237,-0.000130245389805601,0.025842109064541863,-0.026102599844153068
238,-0.0003030084729698259,0.02559140273400009,-0.026197419679939743
239,-0.00022482380747063964,0.02552196904051747,-0.025971616655458746
240,-0.0001869846260384778,0.025486641146079472,-0.02586061039815643
241,-0.0003536448953746561,0.025171982880664773,-0.025879272671414086
242,-0.00033364293242289366,0.02513206607991873,-0.025799351944764518
243,-0.0003452887037106212,0.02500498034476981,-0.02569555775219105
244,-0.0002734491482252199,0.02487585820627922,-0.025422756502729658
245,-0.0003737922728518125,0.024698234869485643,-0.025445819415189266
246,-0.000277165352884323,0.02470045204208566,-0.025254782747854303
247,-0.0002796663540014723,0.024602157174310257,-0.0251614898823132
248,-0.0004087561379181411,0.024411351812554678,-0.02522886408839096
249,-0.0004878829115982098,0.02418440966918423,-0.025160175492380647
250,-0.0005824581825029059,0.024092283633071157,-0.02525719999807697
251,-0.0005403496478661008,0.024070882361701563,-0.025151581657433763
252,-0.00048637025927922577,0.023967254188078345,-0.024939994706636798
253,-0.0005944186701151921,0.023725424062707997,-0.02491426140293838
254,-0.00046373370772925175,0.023842698669973073,-0.024770166085431575
255,-0.0005115934195960803,0.023680729297397993,-0.024703916136590155
256,-0.0004058125629157645,0.023698152725941567,-0.024509777851773096
257,-0.00027514200534477267,0.023717570158922677,-0.024267854169612222
258,-0.00037118867816047016,0.023552919757803093,-0.024295297114124034
259,-0.0003099590086245634,0.023501591862147612,-0.024121509879396742
260,-0.0003471315923010601,0.02343513993678963,-0.024129403121391748
261,-0.0004955648116257312,0.02316444248929835,-0.024155572112549813
262,-0.0006352461648449154,0.023006436337992587,-0.024276928667682416
263,-0.0004403317868524576,0.023133057234803446,-0.02401372080850836
264,-0.0004029825145734569,0.023031727427806,-0.023837692456952914
265,-0.0005412550325510811,0.022801017648128745,-0.023883527713230907
266,-0.0004922090548943834,0.02282447145888512,-0.02380888956867389
267,-0.0005623440840824529,0.02258715792383954,-0.023711846092004444
268,-0.000546684509685908,0.02257660682268873,-0.023669975842060542
269,-0.0005304986014524834,0.02244709382085017,-0.023508091023755135
270,-0.000598994355371339,0.0223600730271167,-0.023558061737859376
271,-0.0004356228703336459,0.02242872304613725,-0.023299968786804542
272,-0.00044538704467613117,0.022300433104368664,-0.02319120719372093
273,-0.0006539662772354034,0.021990952655157023,-0.02329888520962783
274,-0.0006711909951266519,0.021873971712603336,-0.023216353702856643
275,-0.0005829087506756548,0.021914901628973416,-0.023080719130324723
276,-0.0006688424009307685,0.021680553154339432,-0.023018237956200966
277,-0.0007801285257451117,0.02157792735135593,-0.023138184402846155
278,-0.0007258138400820645,0.021473451522161627,-0.022925079202325758
279,-0.0006213883291401969,0.021515366314206287,-0.022758142972486683
280,-0.0006637345216242487,0.021441201945155447,-0.022768670988403947
281,-0.0006588456747660519,0.021346105979717537,-0.022663797329249637
282,-0.0005819071363285193,0.021359532355224347,-0.02252334662788139
283,-0.000850277134263064,0.020997839582534362,-0.022698393851060487
284,-0.0007393083141782453,0.02101890129233278,-0.022497517920689273
285,-0.0006422270679065466,0.021105037839591063,-0.022389491975404158
286,-0.0005898230432115124,0.021025181239820372,-0.0222048273262434
287,-0.0006038837266791406,0.020983476539992947,-0.022191243993351227
288,-0.0006660658499236746,0.020835856455849153,-0.0221679881556965
289,-0.0006619956780493989,0.020653026232474888,-0.021977017588573688
290,-0.0007314379865842214,0.020593303276212307,-0.02205617924938075
291,-0.000685546136529038,0.020547294586364537,-0.02191838685942261
292,-0.0007887321849561592,0.020358755851997007,-0.021936220221909324
293,-0.0008279986591916198,0.020293478871692406,-0.02194947619007565
294,-0.0009380193981245472,0.020102456808476936,-0.021978495604726034
295,-0.0007850686251880293,0.02011171974615021,-0.02168185699652627
296,-0.0007546942394659686,0.020178281902286488,-0.021687670381218424
297,-0.0007683268614907088,0.020051475330380337,-0.021588129053361754
298,-0.0008972230906754826,0.019795552751244696,-0.021589998932595663
299,-0.0008710370358649481,0.019861692671031075,-0.02160376674276097
300,-0.000860611588475874,0.0197674313768087,-0.021488654553760447
301,-0.0007839175570661798,0.01969417631820554,-0.0212620114323379
302,-0.0008724482481543981,0.019630991561439624,-0.02137588805774842
303,-0.0008404922785410024,0.019620980521985684,-0.021301965079067686
304,-0.0008411618748058585,0.01958683336077053,-0.02126915711038225
305,-0.0007970131568548981,0.019595647955852037,-0.021189674269561837
306,-0.000834378835023614,0.019447781498065222,-0.021116539168112448
307,-0.0007152591643633075,0.019512394878097986,-0.0209429132068246
308,-0.0009006057545380117,0.019274867143042957,-0.02107607865211898
309,-0.0009173981676712354,0.019147666587308907,-0.020982462922651376
310,-0.0007727477522107449,0.019323103431929084,-0.020868598936350576
311,-0.0008345216793992864,0.019181163004441143,-0.02085020636323972
312,-0.0007763450301009322,0.019161196708900527,-0.020713886769102394
313,-0.0008492315728077901,0.019098875705616795,-0.020797338851232375
314,-0.0008958212038617655,0.018972201362008854,-0.020763843769732386
315,-0.0007895350734107932,0.019084960235435353,-0.020664030382256938
316,-0.000846025097918246,0.018938837799904885,-0.02063088799574138
317,-0.001012123580512164,0.01876832650263841,-0.020792573663662734
318,-0.0009527408538013473,0.018853364146509864,-0.020758845854112556
319,-0.0006110329348696901,0.019214691904446378,-0.020436757774185757
320,-0.0009231677985447743,0.018745772486719523,-0.020592108083809072
321,-0.0010723491039996845,0.018610331010398124,-0.020755029218397492
322,-0.0011232202742920265,0.01855846646698205,-0.020804907015566105
323,-0.0009274649276801489,0.018656289598912225,-0.02051121945427252
324,-0.0011176957752220956,0.018382403714298393,-0.020617795264742587
325,-0.001136706133258137,0.018369194264295154,-0.02064260653081143
326,-0.0011919062100595142,0.018283356706979153,-0.020667169127098182
327,-0.0011970563465471373,0.018225586570027714,-0.020619699263121988
328,-0.0011658106471652775,0.01810115428097538,-0.02043277557530593
329,-0.0013846938376413024,0.018051719231812164,-0.02082110690709477
330,-0.0012697542623456928,0.018045334302386924,-0.020584842827078308
331,-0.001163518257449883,0.018111714037367454,-0.02043875055226722
332,-0.0012997944909546217,0.01790425771894786,-0.0205038467008571
333,-0.0011473381796640793,0.017948866187689524,-0.020243542547017684
334,-0.0011700942796547408,0.01801507039338322,-0.0203552589526927
335,-0.0010834260800913777,0.01810683446482455,-0.020273686625007302
336,-0.001140270614417601,0.017895177922507124,-0.02017571915134233
337,-0.001170188866453235,0.017734384163132277,-0.020074761896038747
338,-0.0013039238517569241,0.017560214038185196,-0.020168061741699043
339,-0.0011752203726640563,0.01761848275232184,-0.019968923497649956
340,-0.0011616474291937377,0.01756546440257485,-0.019888759260962327
341,-0.0012415462017089471,0.017541808020856486,-0.02002490042427438
342,-0.0010340371908341887,0.01774207070274312,-0.0198101450844115
343,-0.001052569157867834,0.017686567176306813,-0.01979170549204248
344,-0.001081570163897419,0.017496319421860362,-0.019659459749655203
345,-0.0011179323580559227,0.017473462692139795,-0.019709327408251643
346,-0.000925304565979693,0.017620639384945312,-0.019471248516904696
347,-0.0010184036503519509,0.017436893523230957,-0.019473700823934858
348,-0.00106525348532315,0.01743064413225339,-0.019561151102899695
349,-0.0010970382717008604,0.01733465340208293,-0.019528729945484654
350,-0.0010708858533259981,0.017324604080777628,-0.019466375787429623
351,-0.0012938174627790306,0.01704639141836581,-0.019634026343923867
352,-0.001238796349796756,0.016949657322093154,-0.019427250021686663
353,-0.001255551638389823,0.01700777234234351,-0.019518875619123157
354,-0.0012474107313300404,0.016944967763706874,-0.019439789226366952
355,-0.0011499927238738765,0.01697316155416392,-0.019273147001911673
356,-0.0012513355551927762,0.016838195521779196,-0.01934086663216475
357,-0.0013485757874899717,0.01664448044158477,-0.01934163201656471
358,-0.0012291140289357517,0.016765380798913057,-0.019223608856784563
359,-0.0012133524031279488,0.016719598434141603,-0.0191463032403975
360,-0.0012080278023482488,0.01681498806913061,-0.019231043673827105
361,-0.00118096457550022,0.016601318901617663,-0.018963248052618103
362,-0.001286012711423299,0.0165178024469962,-0.019089827869842795
363,-0.0011413974128404113,0.016538196701312326,-0.018820991526993146
364,-0.0010831144382788297,0.016628277243753955,-0.018794506120311614
365,-0.001180998633376921,0.01651747563281315,-0.018879472899566988
366,-0.0011387758555604158,0.016580158958805928,-0.01885771066992676
367,-0.0011227719256035101,0.016595555303738546,-0.018841099154945563
368,-0.0011162306966128984,0.016600242369752626,-0.018832703762978423
369,-0.0012179081146275028,0.01638584255061566,-0.018821658779870663
370,-0.001102384872169425,0.016471314723223027,-0.018676084467561877
371,-0.001231187259317825,0.01620290277288985,-0.018665277291525503
372,-0.0012023474176575469,0.016214514312139387,-0.01861920914745448
373,-0.0011197222521739198,0.01626589039202016,-0.018505334896368002
374,-0.0011186458883119452,0.016296635121922014,-0.018533926898545907
375,-0.0011185682307713884,0.01627085632455381,-0.018507992786096588
376,-0.001158836282173756,0.016273183406338588,-0.0185908559706861
377,-0.0011944261413768414,0.01610000377374098,-0.018488856056494665
378,-0.0011619619551380665,0.01616487592449613,-0.018488799834772262
379,-0.001182376583272384,0.016149451158059196,-0.018514204324603965
380,-0.0012171936100487508,0.01615755276341894,-0.01859193998351644
381,-0.0013722076712136917,0.015928343949274427,-0.018672759291701813
382,-0.001151558859019774,0.016082763981987703,-0.018385881700027248
383,-0.0010309922418637672,0.016111249291147507,-0.01817323377487504
384,-0.0010775408589852012,0.015996432012264233,-0.018151513730234634
385,-0.0011382568451743184,0.01590848143235793,-0.018184995122706563
386,-0.0009752549239355236,0.016063808532645506,-0.018014318380516554
387,-0.0010186331633337833,0.015864352005504925,-0.01790161833217249
388,-0.0010235760688712319,0.01594264006078731,-0.017989792198529777
389,-0.0012317614172014098,0.0156125774827327,-0.01807610031713552
390,-0.0011596720327926868,0.015538593275819008,-0.01785793734140438
391,-0.0012732033393813194,0.015540065125371115,-0.018086471804133752
392,-0.0012627072260334566,0.015457150775212028,-0.01798256522727894
393,-0.0013196252984137074,0.015443243905740884,-0.0180824945025683
394,-0.0013066604739675938,0.015509510228895353,-0.018122831176830542
395,-0.0013082101289910656,0.015315369157409713,-0.017931789415391843
396,-0.0012485190583443103,0.01540927850334402,-0.017906316620032642
397,-0.0013247682127308653,0.015280902393700602,-0.01793043881916233
398,-0.001379363365619883,0.015218572474980069,-0.017977299206219835
399,-0.0011618978818866029,0.015436396024751874,-0.01776019178852508
400,-0.001205516149138387,0.015370749323908568,-0.01778178162218534
401,-0.0012240229045970032,0.015354904604086617,-0.017802950413280623
402,-0.0012101212923089338,0.015318263907592609,-0.017738506492210475
403,-0.0015053908971431555,0.015080706452406846,-0.018091488246693155
404,-0.0015405900167075371,0.01501768899698593,-0.018098869030401005
405,-0.0013809032519154125,0.015192892387391481,-0.017954698891222306
406,-0.001426350497023759,0.015300330297733457,-0.018153031291780974
407,-0.0014742372590128758,0.015211917714488323,-0.018160392232514075
408,-0.0012689605759482058,0.015418667967982403,-0.017956589119878814
409,-0.0012999497414628739,0.015331302085892262,-0.01793120156881801
410,-0.001269893156169244,0.01542237497181286,-0.01796216128415135
411,-0.0012903231979873356,0.015288337909473234,-0.017868984305447904
412,-0.0012887066150342977,0.015343689902715861,-0.017921103132784458
413,-0.0013265349823045024,0.015454015029524981,-0.018107084994133986
414,-0.0012257083178771546,0.015511186467022497,-0.017962603102776805
415,-0.0012238375752441192,0.015516377591269602,-0.01796405274175784
416,-0.001216634326776184,0.015456889279387775,-0.017890157932940142
417,-0.0013826485526204897,0.015355010526351362,-0.018120307631592343
418,-0.0013289046202399804,0.015387871208416747,-0.018045680448896706
419,-0.0011869276059559345,0.0156682705421982,-0.018042125754110072
420,-0.0012692714915936302,0.015478368851085635,-0.018016911834272894
421,-0.0014499204301933943,0.01519968440561124,-0.01809952526599803
422,-0.0012825838219488839,0.015327917966337461,-0.01789308561023523
423,-0.001552644678485216,0.015080473902443456,-0.018185763259413887
424,-0.0014563931673694296,0.01507946889916528,-0.01799225523390414
425,-0.0014153097495480508,0.015041733336142933,-0.017872352835239035
426,-0.0011897293836553328,0.015300656208936975,-0.017680114976247642
427,-0.0012961353188715248,0.015167041439611567,-0.017759312077354615
428,-0.0014654943624098774,0.015007362554054427,-0.017938351278874182
429,-0.0012256359650481823,0.015130145693017148,-0.017581417623113514
430,-0.0011357298469781335,0.015164146770464014,-0.01743560646442028
431,-0.001087552926393997,0.015142245806505637,-0.017317351659293632
432,-0.001210029096582265,0.014962919357658942,-0.01738297755082347
433,-0.0013931080404528948,0.014794511848039902,-0.017580727928945692
434,-0.0013886600723697414,0.014633753597672067,-0.01741107374241155
435,-0.0013941709842723521,0.014629472357384769,-0.01741781432592947
436,-0.0013188726079857791,0.014664034049044847,-0.017301779265016404
437,-0.0014355013129971562,0.014483311402514411,-0.017354314028508722
438,-0.001410942369892816,0.014479846396872338,-0.01730173113665797
439,-0.0014339212069929366,0.014536710981038021,-0.017404553395023895
440,-0.0014089458609863254,0.014416816268004392,-0.017234707989977043
441,-0.0015169752284285689,0.014293871138535894,-0.01732782159539303
442,-0.0014033566215371723,0.014300212151520797,-0.017106925394595143
443,-0.0014701481683642823,0.014192028767384186,-0.01713232510411275
444,-0.001393129255203822,0.014227757146988273,-0.017014015657395916
445,-0.001175946723344128,0.014567932284682276,-0.016919825731370533
446,-0.0011687541533847484,0.014497944860672215,-0.01683545316744171
447,-0.0013235293241514738,0.01425158395592046,-0.01689864260422341
448,-0.0014952651104406538,0.014106108122936053,-0.01709663834381736
449,-0.0014747561472646326,0.01400825607948808,-0.016957768374017346
450,-0.0013377016255834069,0.014027293272365933,-0.016702696523532748
451,-0.001329047998848198,0.014185711978617831,-0.016843807976314226
452,-0.001449270339373121,0.013872383257843925,-0.016770923936590167
453,-0.001462345319685391,0.013897230292392024,-0.016821920931762806
454,-0.0014561719590311575,0.013912113301306076,-0.016824457219368393
455,-0.0014222409529408829,0.013796622159500348,-0.016641104065382113
456,-0.0014675503794014811,0.013795555263849239,-0.0167306560226522
457,-0.0014045872049649464,0.013842631274632979,-0.01665180568456287
458,-0.0013185617502291902,0.013912658326988406,-0.016549781827446788
459,-0.0013589946816271786,0.013859167901496314,-0.01657715726475067
460,-0.0012325870822042103,0.013921121826635168,-0.01638629599104359
461,-0.0012093459071033656,0.013936082662209843,-0.016354774476416575
462,-0.0011307662562218955,0.014052735524556494,-0.016314268037000285
463,-0.0014626581837125033,0.013750364019974195,-0.0166756803873992
464,-0.0012757603776312285,0.013814266202107567,-0.016365786957370024
465,-0.0013429451599414942,0.013681867883836239,-0.01636775820371923
466,-0.001385289081424674,0.01377599989881225,-0.0165465780616616
467,-0.0013489899334710104,0.01371610349253055,-0.01641408335947257
468,-0.0014685844033124663,0.01349168662000125,-0.01642885542662618
469,-0.0013452539801695684,0.013615530903056708,-0.016306038863395846
470,-0.0011890730876527437,0.013669716554465115,-0.0160478627297706
471,-0.0011848353482036662,0.013754491714374331,-0.016124162410781663
472,-0.0013058955648626908,0.013602225505321579,-0.01621401663504696
473,-0.001225031375921382,0.013681900089304215,-0.016131962841146978
474,-0.0010967556279781875,0.013738959315137864,-0.01593247057109424
475,-0.0012236840300817397,0.01373486673185471,-0.01618223479201819
476,-0.001388682734547899,0.013602821685626636,-0.016380187154722434
477,-0.001411311471282296,0.013437916589496564,-0.016260539532061156
478,-0.0014489083765928169,0.013418057786254071,-0.016315874539439706
479,-0.0014537425443758819,0.01329839027809101,-0.016205875366842773
480,-0.0014153141991759383,0.01344639271874564,-0.01627702111709752
481,-0.0013956729086285254,0.013455281511251109,-0.016246627328508158
482,-0.0013372726186081684,0.013597192833505224,-0.01627173807072156
483,-0.0012430001650092979,0.013686446773005583,-0.01617244710302418
484,-0.001331876304908701,0.01347542163888034,-0.016139174248697742
485,-0.0013650319372414553,0.01350336004140032,-0.01623342391588323
486,-0.0013200338745749925,0.013554622798059635,-0.01619469054720962
487,-0.0014206001297258303,0.013459767770178085,-0.016300968029629746
488,-0.0015049102635139619,0.01325874056925437,-0.016268561096282295
489,-0.0013249693854555482,0.013682539743786012,-0.01633247851469711
490,-0.0014116301231892306,0.013514207402893566,-0.016337467649272026
491,-0.0014509342508827008,0.013430819555650488,-0.01633268805741589
492,-0.001424673052103276,0.013524249578391151,-0.016373595682597702
493,-0.0014343773033653187,0.01342299826328976,-0.0162917528700204
494,-0.001491753710631323,0.013307075363757154,-0.0162905827850198
495,-0.001450742846598045,0.013284559040457828,-0.01618604473365392
496,-0.0014588097943888424,0.013343687059593,-0.016261306648370687
497,-0.0015819943945979864,0.013161823278235944,-0.016325812067431916
498,-0.0016265317296078844,0.013120899940658083,-0.01637396339987385
499,-0.0013772805045333463,0.013299242658896513,-0.016053803667963207
500,-0.001418919102058697,0.013361740059569808,-0.016199578263687203
501,-0.001507393002684095,0.013306209196995974,-0.016320995202364165
502,-0.0016610142825317616,0.013088824240078088,-0.016410852805141613
503,-0.0013584404028264305,0.013457630182158503,-0.016174510987811364
504,-0.001266604076348381,0.013562848147560123,-0.016096056300256886
505,-0.0013094708675680637,0.013483927867225751,-0.016102869602361878
506,-0.0013011735734123717,0.013485642258108188,-0.01608798940493293
507,-0.0013974527020528178,0.01329352070661121,-0.016088426110716845
508,-0.0014123965789869244,0.013266791380656874,-0.016091584538630722
509,-0.00152095771400611,0.013158635815921037,-0.016200551243933256
510,-0.0015540636849771874,0.013156753877790271,-0.016264881247744646
511,-0.0014878539676997325,0.013240810796711851,-0.016216518732111315
512,-0.001584367154005223,0.01310326911004271,-0.016272003418053155
513,-0.0015479519386617535,0.01309575108064556,-0.01619165495796907
514,-0.0014766153874151383,0.013320808979458343,-0.016274039754288618
515,-0.0013911302565538402,0.013353903695077392,-0.01613616420818507
516,-0.0013957723002531207,0.013332530040271363,-0.016124074640777603
517,-0.0014536670466425415,0.013361330422538151,-0.016268664515823233
518,-0.0014277521105571487,0.013331897539206241,-0.01618740176032054
519,-0.0013426018530978846,0.013531031388394668,-0.016216235094590435
520,-0.0012047508926006393,0.01362787946041679,-0.01603738124561807
521,-0.0013250732075945153,0.013422057582090823,-0.016072203997279853
522,-0.0012085306694275533,0.013684414616294637,-0.016101475955149745
523,-0.0013310223711696229,0.013552308607463776,-0.01621435334980302
524,-0.0010842807555550638,0.013840740580726735,-0.01600930209183686
525,-0.0011775941303827167,0.013722993964672813,-0.016078182225438248
526,-0.0011998788374272718,0.013756070929277447,-0.01615582860413199
527,-0.0011387013289388742,0.013833150365050544,-0.01611055302292829
528,-0.0012230661383427332,0.013729374557337004,-0.01617550683402247
529,-0.001199138515204336,0.013915354889738165,-0.016313631920146836
530,-0.001327486880865478,0.013642430744619623,-0.016297404506350577
531,-0.0012648546855137707,0.013751550053091434,-0.016281259424118975
532,-0.0011832756380588528,0.013952912591234181,-0.016319463867351888
533,-0.0013853023249961619,0.013695900111714917,-0.016466504761707242
534,-0.001513857868062741,0.01359722689789353,-0.01662494263401901
535,-0.0013624877301018172,0.013852638626793218,-0.01657761408699685
536,-0.0012794026530015701,0.013801076000318734,-0.016359881306321874
537,-0.001315025331973849,0.013806489162279003,-0.0164365398262267
538,-0.0013635984627411767,0.013767884862189776,-0.01649508178767213
539,-0.0013420144366368238,0.013988663622859325,-0.01667269249613297
540,-0.0012655261906214894,0.013857542152760194,-0.016388594534003174
541,-0.0012459262714478176,0.013933152839324217,-0.016425005382219852
542,-0.001254260464035402,0.013917683253467586,-0.01642620418153839
543,-0.0012293957990342952,0.013855400070257054,-0.016314191668325644
544,-0.001394520093824961,0.013720403991406796,-0.01650944417905672
545,-0.0013217283659995777,0.01371488911540911,-0.016358345847408265
546,-0.001192375321266004,0.013745832944685047,-0.016130583587217053
547,-0.0011781660725792113,0.013716161934541043,-0.016072494079699465
548,-0.0011148540486132302,0.013948117114125809,-0.01617782521135227
549,-0.0011602370547350116,0.01380255613488259,-0.016123030244352615
550,-0.0012349786791927054,0.01364300055349438,-0.01611295791187979
551,-0.001492251422539788,0.013352713652924173,-0.01633721649800375
552,-0.0013672509332244183,0.013395224548567201,-0.01612972641501604
553,-0.0014847790746664443,0.013448161707107175,-0.016417719856440062
554,-0.0013082534274072067,0.013459224222005534,-0.01607573107681995
555,-0.0012027136794665076,0.013432523396983826,-0.01583795075591684
556,-0.0012477488542401,0.013441982116898505,-0.015937479825378704
557,-0.0013029099988759935,0.01332908727498984,-0.015934907272741827
558,-0.0013322095620350019,0.01334342233962119,-0.016007841463691195
559,-0.001263316668673267,0.013369379831303832,-0.015896013168650365
560,-0.001344325955256694,0.013213312131814937,-0.015901964042328326
561,-0.0012478636267975757,0.013183543336417029,-0.01567927059001218
562,-0.001266741632654477,0.01299044408838414,-0.015523927353693096
563,-0.0014656805556870817,0.012830114624908398,-0.01576147573628256
564,-0.0015267724757037791,0.012681052850902465,-0.015734597802310023
565,-0.0012043260646532128,0.01297012106860861,-0.015378773197915037
566,-0.0014325899282026443,0.01298414194314055,-0.01584932179954584
567,-0.0014499969994426066,0.012776234878115744,-0.01567622887700096
568,-0.001422051035309414,0.012834500244247201,-0.01567860231486603
569,-0.0014228618233293833,0.01277910564839248,-0.015624829295051245
570,-0.0014466860078618336,0.012689620109878669,-0.015582992125602336
571,-0.0013521689668032273,0.0129038856483518,-0.015608223581958253
572,-0.0013471634215695455,0.013009838260920522,-0.015704165104059614
573,-0.0014525852540547368,0.01283793717129543,-0.015743107679404903
574,-0.0012419778556678356,0.013086252671870389,-0.01557020838320606
575,-0.0013201273328704772,0.012956136975313715,-0.015596391641054669
576,-0.0012312134586486454,0.013030960281092952,-0.015493387198390243
577,-0.001336697054859015,0.012923309172569158,-0.015596703282287187
578,-0.0013580569890918762,0.01291846262320234,-0.015634576601386094
579,-0.0013304314604843245,0.01289862532148771,-0.015559488242456359
580,-0.0013496033902293501,0.01286436410902952,-0.01556357088948822
581,-0.001368893907504046,0.012750541974680276,-0.015488329789688367
582,-0.0013128852995724154,0.012829960299717313,-0.015455730898862144
583,-0.001297387048212717,0.012908495083860088,-0.015503269180285523
584,-0.0013777975174192232,0.012721162921193564,-0.015476757956032011
585,-0.0013398289270127569,0.01274111760610401,-0.015420775460129526
586,-0.00127601500589832,0.012806463361289542,-0.015358493373086183
587,-0.0012798492133820959,0.01280671142450618,-0.015366409851270373
588,-0.0013408438535380564,0.012649432821823464,-0.015331120528899575
589,-0.0013261446253410335,0.01260296717568205,-0.015255256426364118
590,-0.0013674141713484465,0.012610277644883006,-0.0153451059875799
591,-0.0014702240635034414,0.012534347997129549,-0.015474796124136431
592,-0.0014631815888720412,0.012470628715208048,-0.01539699189295213
593,-0.001536335891634557,0.012508279781925187,-0.015580951565194302
594,-0.0014108063198307705,0.012556774768661655,-0.015378387408323195
595,-0.0014893883617270395,0.012305147749243774,-0.015283924472697854
596,-0.001375071120190334,0.012386247199018216,-0.015136389439398884
597,-0.0014358974820722712,0.012391178056880833,-0.015262973021025375
598,-0.0014262508529465916,0.012359446232010513,-0.015211947937903697
599,-0.001350316234267695,0.012390770863542294,-0.015091403332077683
600,-0.0014167670134232217,0.012299974357284088,-0.015133508384130532
601,-0.00125451640964445,0.012406009094722146,-0.014915041914011048
602,-0.0012407857516801844,0.012484442662975598,-0.014966014166335967
603,-0.0014070493213286792,0.0122377537234202,-0.015051852366077558
604,-0.0013000016881675432,0.012275052414110633,-0.014875055790445721
605,-0.0011862609681334386,0.012390114956742863,-0.014762636893009742
606,-0.0011863375113909422,0.012464295094026918,-0.014836970116808804
607,-0.0012145117041153586,0.012443210665149421,-0.014872234073380137
608,-0.0013419285972546895,0.012252458655370922,-0.0149363158498803
609,-0.0014545698755176017,0.012151195274821548,-0.015060335025856752
610,-0.0012177380522702564,0.012432290975061835,-0.01486776707960235
611,-0.0012972576425032177,0.012325977008623156,-0.014920492293629593
612,-0.001315717939970469,0.012278749844147854,-0.014910185724088792
613,-0.001340064390669995,0.012212369786670911,-0.014892498568010901
614,-0.0014380441050124914,0.012127033658228387,-0.01500312186825337
615,-0.0013804845458936419,0.012217150410676328,-0.014978119502463612
616,-0.0014365365288033797,0.012207015632403624,-0.015080088690010384
617,-0.0013492019750447795,0.012116960710462555,-0.014815364660552112
618,-0.0014362403599829632,0.012074833071065721,-0.014947313791031648
619,-0.0014674529907312466,0.011909500240880746,-0.014844406222343239
620,-0.0014300372057927313,0.012176965233777294,-0.015037039645362758
621,-0.0013556329410345268,0.01225559730493051,-0.014966863186999564
622,-0.0014209589181464171,0.012153455317336767,-0.0149953731536296
623,-0.0014349797021839903,0.012129202828742146,-0.014999162233110128
624,-0.001121477843499073,0.012414831944175992,-0.01465778763117414
625,-0.0013027014213904857,0.012177325670006373,-0.014782728512787346
626,-0.0013602591507788618,0.012179874046781546,-0.01490039234833927
627,-0.001456059448505742,0.012044646846615867,-0.014956765743627351
628,-0.0014356973094280321,0.012086940549812596,-0.014958335168668659
629,-0.0014404676821632607,0.012084185734409563,-0.014965121098736085
630,-0.001598288759999954,0.01193195053121389,-0.015128528051213798
631,-0.001392258529655418,0.012003603084898184,-0.014788120144209022
632,-0.0014936529970877145,0.012024917024650928,-0.015012223018826357
633,-0.0014646981500795503,0.012026237749781543,-0.014955634049940643
634,-0.0013518843308166556,0.01217934467146184,-0.014883113333095149
635,-0.0012446988855990295,0.012161512924828276,-0.014650910696026333
636,-0.00126580544790967,0.012236479274002714,-0.014768090169822053
637,-0.001290589478343845,0.012264657607702604,-0.014845836564390294
638,-0.0014362192214030574,0.012090183437837776,-0.014962621880643892
639,-0.0013987812956831396,0.01220967562865166,-0.015007238220017939
640,-0.0014211503564178238,0.012220888951765754,-0.015063189664601401
641,-0.0014486044675812693,0.012170401544222874,-0.015067610479385414
642,-0.0014143134390573312,0.01226671131618931,-0.015095338194303972
643,-0.0013173182092314556,0.012371890846948168,-0.01500652726541108
644,-0.0014502947162767625,0.012090538437906296,-0.014991127870459822
645,-0.0014864397785411122,0.012245001092826077,-0.015217880649908302
646,-0.001490468099287244,0.012213921371666592,-0.01519485757024108
647,-0.00143950489300844,0.012234375377565887,-0.015113385163582769
648,-0.0015492981055470199,0.012128121192806898,-0.015226717403900938
649,-0.0016265072148128076,0.012103880119346284,-0.015356894548971899
650,-0.001515885506612766,0.012197815680618528,-0.015229586693844058
651,-0.0014539750490125394,0.012292672042200182,-0.015200622140225259
652,-0.0013687950771708913,0.012364078662482424,-0.015101668816824208
653,-0.0013701972700928603,0.012347114146407243,-0.015087508686592963
654,-0.0014917598877925123,0.012196988788711402,-0.015180508564296426
655,-0.001543022923273145,0.012126362091027559,-0.015212407937573849
656,-0.00146265544018763,0.012297277458636586,-0.015222588339011845
657,-0.0015469984220013405,0.012205966764094842,-0.015299963608097523
658,-0.0016112381394995613,0.012224448895925753,-0.015446925174924873
659,-0.0015747345868639077,0.01231066385374343,-0.015460133027471245
660,-0.0014217936102576424,0.01247593750380161,-0.015319524724316894
661,-0.0014558846426788047,0.012489922128421219,-0.01540169141377883
662,-0.00165022795391213,0.012252313246478524,-0.015552769154302785
663,-0.0013888023770423827,0.012560073471832202,-0.015337678225916968
664,-0.00144922874884256,0.0123945624222577,-0.01529301991994282
665,-0.0013842623676197918,0.012643757476530315,-0.015412282211769898
666,-0.0014742301526911572,0.012493884849974794,-0.015442345155357107
667,-0.0015853615129638884,0.012276210435941043,-0.01544693346186882
668,-0.0015720741542329664,0.012393043953714607,-0.01553719226218054
669,-0.0015841571570868298,0.012462021285092991,-0.01563033559926665
670,-0.0015243942877768517,0.012624638084024004,-0.015673426659577706
671,-0.0015902652695606464,0.012452385139718134,-0.015632915678839426
672,-0.0017037645756071906,0.012547498867035682,-0.015955028018250064
673,-0.0015195572834430947,0.012679756886100542,-0.01571887145298673
674,-0.0015671456087955158,0.012516357943858615,-0.015650649161449648
675,-0.0015259627402084536,0.01261437287094644,-0.015666298351363347
676,-0.0014700503330382056,0.01269524874740852,-0.01563534941348493
677,-0.0016552630589856214,0.012510945074040053,-0.015821471192011296
678,-0.0018607187414651442,0.012369776315667488,-0.016091213798597775
679,-0.0017887646486761328,0.01238569351848507,-0.015963222815837338
680,-0.0017979871670043466,0.012391519234526348,-0.01598749356853504
681,-0.0015581777588213068,0.012640501981881616,-0.01575685749952423
682,-0.0016935884895242822,0.01243248623502759,-0.015819663214076154
683,-0.0016856986555637797,0.012535156315667586,-0.015906553626795147
684,-0.001692297754325275,0.012610456854789991,-0.01599505236344054
685,-0.0016535620192954577,0.012649404428587613,-0.01595652846717853
686,-0.0016101779489955412,0.012784001025797628,-0.01600435692378871
687,-0.0015781130810516486,0.012770911704998977,-0.015927137867102273
688,-0.0016114100981144677,0.012732041980687912,-0.01595486217691685
689,-0.0015656675902741646,0.012793864413573436,-0.015925199594121767
690,-0.001455188254795443,0.012983541135878294,-0.01589391764546918
691,-0.0014905650290182894,0.012956685706325721,-0.0159378157643623
692,-0.0015938089683727847,0.012948031788060928,-0.016135649724806498
693,-0.001588176922908523,0.012746950216335134,-0.01592330406215218
694,-0.0014075349033853153,0.012917638382860391,-0.01573270818963102
695,-0.0015036098665144625,0.01287757454215907,-0.015884794275187995
696,-0.0016865188920548906,0.012789792538498879,-0.016162830322608658
697,-0.0015520312846799894,0.012798283672232211,-0.015902346241592192
698,-0.001618009431925817,0.012798849298136268,-0.016034868161987903
699,-0.001672804233572272,0.012615221675812086,-0.01596083014295663
700,-0.0015296576043404512,0.012855479247445553,-0.015914794456126456
701,-0.0015686938022526204,0.012715724542034743,-0.015853112146539984
702,-0.0013576409553718097,0.012988155710747329,-0.01570343762149095
703,-0.0015786163910190836,0.01270594252183784,-0.015863175303876008
704,-0.0016277953194977705,0.012672720158002583,-0.015928310796998125
705,-0.0017841644888874375,0.012436314727189056,-0.01600464370496393
706,-0.001748315166143447,0.012550681638271888,-0.01604731197055878
707,-0.0016775985676261464,0.012572389803462912,-0.015927586938715203
708,-0.001713495980029195,0.012638447701640429,-0.016065439661698818
709,-0.0016477355704251678,0.012718052272047906,-0.01601352341289824
710,-0.0017240464625317977,0.012579819602476963,-0.016027912527540558
711,-0.0018632866094597568,0.012475173048749568,-0.01620174626766908
712,-0.001692037041941203,0.012516870299379616,-0.015900944383262023
713,-0.001742834459925216,0.012435997771769305,-0.015921666691619738
714,-0.0017945205232149006,0.0123529335938377,-0.0159419746402675
715,-0.0017899188743722575,0.012383918276928297,-0.015963756025672814
716,-0.001711029203943033,0.012496863610427483,-0.01591892201831355
717,-0.001799975322846288,0.01245965953086924,-0.016059610176561816
718,-0.0017594638128603617,0.012494708193301299,-0.016013635819022022
719,-0.0017462735463512427,0.012550660500183521,-0.016043207592886008
720,-0.0018228476993065786,0.012422222674686019,-0.016067918073299176
721,-0.0015844454464187501,0.012704510478844584,-0.015873401371682083
722,-0.0018276924604259896,0.012469545471891077,-0.016124930392743056
723,-0.0017328595270748918,0.012697008733825416,-0.0161627277879752
724,-0.0016983488083856112,0.012549825654045096,-0.015946523270816318
725,-0.0017804295516251902,0.012489342377878198,-0.016050201481128578
726,-0.00181360534436444,0.012489415400806177,-0.016116626089535055
727,-0.0018726751041798682,0.01245306634185144,-0.016198416550211175
728,-0.0018156162244454762,0.01247136583835448,-0.01610259828724543
729,-0.0017877771780868588,0.012555049292060607,-0.016130603648234324
730,-0.0018335063353967546,0.01246710449024057,-0.01613411716103408
731,-0.0018299262703629655,0.012425910582666226,-0.016085763123392157
732,-0.0016747391853233755,0.012716024058007069,-0.01606550242865382
733,-0.0016332420604179055,0.012610239974317048,-0.01587672409515286
734,-0.0017474190558094552,0.012547891149143321,-0.016042729260762233
735,-0.0016377739032518062,0.012633319065333926,-0.015908866871837537
736,-0.0016192121470822035,0.012745051339439003,-0.01598347563360341
737,-0.001781615992443655,0.012508785136968889,-0.0160720171218562
738,-0.0018749117110443319,0.01232958496376525,-0.016079408385853915
739,-0.0017100554864147685,0.012561752800991522,-0.015981863773821058
740,-0.0017787686291711878,0.01241183168790974,-0.015969368946252116
741,-0.0016448123384666077,0.012525069313942603,-0.015814693990875817
742,-0.001616444625978945,0.012672005216515281,-0.015904894468473173
743,-0.0016143582440813968,0.012619231980500826,-0.01584794846866362
744,-0.0015906665164069332,0.012672899930875297,-0.015854232963689163
745,-0.0015232488019667346,0.012639613583040029,-0.0156861111869735
746,-0.0016006811472015958,0.012673898730183462,-0.015875261024586654
747,-0.0016565673453170983,0.012584865723823354,-0.01589800041445755
748,-0.001771752525262664,0.012538698290214215,-0.016082203340739544
749,-0.0018568842846335746,0.01225779602958179,-0.01597156459884894
750,-0.0018075655934762236,0.012495366487101367,-0.016110497674053814
751,-0.001700122744861914,0.012514133222865367,-0.015914378712589196
752,-0.0018694450857022677,0.012371021404096324,-0.01610991157550086
753,-0.0017531213123159006,0.012442901957348658,-0.01594914458198046
754,-0.0017213714601060498,0.012504310357348539,-0.015947053277560637
755,-0.0016678687408434919,0.01260435211049541,-0.015940089592182394
756,-0.0017289689108008453,0.012469799136734298,-0.01592773695833599
757,-0.0017106272860622149,0.012450021016776619,-0.01587127558890105
758,-0.0015753004688226875,0.01253214617523339,-0.015682747112878766
759,-0.0017283937482914452,0.012390096753057071,-0.015846884249639964
760,-0.0016479125034586399,0.012465922751510518,-0.015761747758427796
761,-0.0016156872329755462,0.012590885833034587,-0.01582226029898568
762,-0.0014613259613424526,0.012766764069652228,-0.015689415992337134
763,-0.001504807666759733,0.012660777412971818,-0.015670392746491284
764,-0.0016748514181396015,0.012496490651914624,-0.015846193488193827
765,-0.0016625288403601913,0.012398449213556532,-0.015723506894276915
766,-0.0016099577718256231,0.012476457384050762,-0.01569637292770201
767,-0.0015219924341771445,0.01265190680970208,-0.01569589167805637
768,-0.0014635908078044723,0.012724554130187755,-0.0156517357457967
769,-0.0014666242891246003,0.012614917895080126,-0.015548166473329328
770,-0.0013976865934702657,0.012793873303480979,-0.015589246490421512
771,-0.001582590067719572,0.012538027442495235,-0.015703207577934378
772,-0.0016169049753314057,0.012532234853277521,-0.015766044803940334
773,-0.0015244218887611725,0.01264791640531676,-0.015696760182839106
774,-0.0014241610004516766,0.012704176192649939,-0.015552498193553293
775,-0.0016144924997641753,0.01256506697117215,-0.0157940519707005
776,-0.0017216382329575505,0.012431132860378674,-0.015874409326293776
777,-0.0015917677194271745,0.01262829453352276,-0.01581182997237711
778,-0.0016602121545930431,0.012513264110912917,-0.015833688420099003
779,-0.001412005838467884,0.012774213707033959,-0.015598225383969728
780,-0.0016235154693595984,0.012534668581268742,-0.015781699519987938
781,-0.0016707602721899968,0.01246635743047739,-0.015807877974857384
782,-0.0016622341250700618,0.012556149528534417,-0.01588061777867454
783,-0.001658958318036942,0.012515790213543163,-0.015833706849617046
784,-0.001709590174785712,0.012482137793943533,-0.015901318143514958
785,-0.00164927049869684,0.012528889475871757,-0.015827430473265437
786,-0.001761087153547785,0.01234366420381991,-0.01586583851091548
787,-0.001652667085472004,0.01243524515580076,-0.015740579326744768
788,-0.0015809397478969728,0.012583768371762576,-0.01574564786755652
789,-0.0018349224115056387,0.012209278206109325,-0.015879123029120604
790,-0.0015941959917612726,0.012296544836157101,-0.015484936819679645
791,-0.001576098103972446,0.012389367003364092,-0.015541563211308985
792,-0.0016005818281243378,0.012257000168773461,-0.015458163825022138
793,-0.001629570419893373,0.012200075246343794,-0.015459216086130538
794,-0.001718092099263324,0.012313011545057364,-0.01574919574358401
795,-0.0015678498557836096,0.012339632913590753,-0.015475332625157974
796,-0.001611518431740695,0.012349306611867089,-0.015572343475348478
797,-0.0015643108960152617,0.012304603853031044,-0.015433225645061567
798,-0.001674149967420812,0.012189182801968231,-0.015537482736809854
799,-0.0016024745189263197,0.012195603178331344,-0.015400552216183984
800,-0.0016208694038010384,0.01217496659634958,-0.015416705403951656
801,-0.0014770261771118547,0.012283967209943758,-0.015238019564167466
802,-0.0014542563718463384,0.012455640442003212,-0.015364153185695888
803,-0.0015430540476120027,0.012253686716784411,-0.015339794812008417
804,-0.0014144632713368175,0.012348014027681101,-0.015176940570354736
805,-0.0014224987656356546,0.012288967828286838,-0.015133965359558148
806,-0.0013649978230498728,0.012448319367084888,-0.015178315013184633
807,-0.0012450200585217275,0.012650567449152059,-0.015140607566195513
808,-0.0014265417191395547,0.012505968969170044,-0.015359052407449154
809,-0.0013067766903004717,0.012693993168234231,-0.015307546548835175
810,-0.0014247425453016063,0.01255652308313852,-0.015406008173741732
811,-0.0014062852860538774,0.01250405378809214,-0.015316624360199893
812,-0.0014923467901255768,0.012492205448769585,-0.015476899029020738
813,-0.0013038011084057781,0.01260460214124982,-0.015212204358061376
814,-0.0013556624423599983,0.01269417717387596,-0.015405502058595956
815,-0.0013481439427251972,0.012743514789526936,-0.015439802674977332
816,-0.001474852612465257,0.012562748827094673,-0.015512454052025185
817,-0.0015032144666920252,0.01265518282031604,-0.01566161175370009
818,-0.0012994993591123425,0.012814784543300978,-0.015413783261525664
819,-0.001347361990560568,0.012782962186933523,-0.015477686168054658
820,-0.0012945142612389657,0.01297303111609396,-0.015562059638571893
821,-0.0014191321840496952,0.012948940448380693,-0.015787204816480084
822,-0.0014118285077994815,0.012936686821884166,-0.015760343837483128
823,-0.0014474508153105965,0.012847278303345101,-0.015742179933966295
824,-0.0014967427701680742,0.012898902437010945,-0.015892387977347093
825,-0.001561722610967194,0.012861617727537834,-0.01598506294947222
826,-0.0016349338561564572,0.012770227450482442,-0.016040095162795358
827,-0.001574325164944419,0.012806487988272986,-0.015955138318161824
828,-0.0013759791010716945,0.013044326602957701,-0.01579628480510109
829,-0.00138271828662526,0.012964851381529474,-0.015730287954779994
830,-0.001460987494318578,0.012998991637218748,-0.015920966625855903
831,-0.0013220827150728222,0.013148449559317541,-0.015792614989463185
832,-0.0014609168260095082,0.013053453134993,-0.015975286787012016
833,-0.0015669712812938772,0.0129573664694373,-0.016091309032025054
834,-0.0015576733087849374,0.012937722930786195,-0.01605306954835607
835,-0.00141031803306316,0.013136407243624427,-0.015957043309750747
836,-0.001425451395756677,0.012976542810204375,-0.01582744560171773
837,-0.00143353134837953,0.012968010791747562,-0.015835073488506622
838,-0.001323213303348068,0.01323890511789147,-0.015885331724587604
839,-0.0013746196506253623,0.013055569894508234,-0.015804809195758957
840,-0.0014201584815472057,0.012989181251701698,-0.01582949821479611
841,-0.001277391191834535,0.013212602860859204,-0.015767385244528274
842,-0.0014135773763329505,0.01296437865342303,-0.01579153340608893
843,-0.0014939571761562367,0.0129585983768531,-0.015946512729165575
844,-0.0013924750721587109,0.012925230090886057,-0.01571018023520348
845,-0.001259314506420808,0.013174962339042261,-0.015693591351883876
846,-0.001278810391301011,0.013105171422087223,-0.015662792204689246
847,-0.001408893131174937,0.012856935524994959,-0.015674721787344834
848,-0.0013652912295367098,0.013010199458900949,-0.01574078191797437
849,-0.0012805325479841334,0.013020995442359233,-0.015582060538327499
850,-0.0012032954651641802,0.01323031837114766,-0.015636909301476022
851,-0.00132850540014591,0.013096986537319142,-0.015753997337610962
852,-0.0013854484176121415,0.012932522054382426,-0.015703418889606708
853,-0.0013126341592829976,0.013044410698104154,-0.01566967901667015
854,-0.0014385501573032885,0.012951321431315223,-0.0158284217459218
855,-0.0013773455866921754,0.013041973469686793,-0.015796664643071143
856,-0.001443122348702168,0.012920168450111432,-0.01580641314751577
857,-0.0014930429126934078,0.0128005100217456,-0.015786595847132417
858,-0.0014906204662959257,0.012789741147561078,-0.01577098208015293
859,-0.0013217261346975175,0.013062000129126713,-0.01570545239852175
860,-0.0013519973750816035,0.012907694455678203,-0.01561168920584141
861,-0.0013555883162425786,0.012922221738171431,-0.01563339837065659
862,-0.001371543416127843,0.012833784678297586,-0.015576871510553272
863,-0.0014680307495623123,0.012822719582106155,-0.01575878108123078
864,-0.0015348311866485236,0.012767702079957022,-0.01583736445325407
865,-0.0013125828030186634,0.013141782561302114,-0.01576694816733944
866,-0.0015542450448036793,0.012821956170545008,-0.015930446260152366
867,-0.0016864387627509676,0.012634874657034192,-0.01600775218253613
868,-0.0014829186973260669,0.01279453240386066,-0.015760369798512794
869,-0.001557223934472553,0.012763465865773971,-0.015877913734719078
870,-0.0015992441246298415,0.012795717739154822,-0.015994205988414504
871,-0.0014206877811616518,0.012926927544978836,-0.01576830310730214
872,-0.0014871790990470333,0.01274851619962196,-0.015722874397716025
873,-0.0016727154808394626,0.012592290885315497,-0.01593772184699442
874,-0.001718667069950951,0.012363153440395996,-0.0158004875802979
875,-0.0016379477951805558,0.012543018556488103,-0.015818914146849217
876,-0.0017040638598989795,0.012305240347374683,-0.01571336806717264
877,-0.0016463968987376766,0.012431549288199072,-0.015724343085674424
878,-0.00156193411214994,0.012496849885909966,-0.015620718110209845
879,-0.001708338089141412,0.012408785793047987,-0.01582546197133081
880,-0.0017161127014765172,0.012422111094342325,-0.01585433649729536
881,-0.0014448305447156702,0.01266497639757723,-0.015554637487008569
882,-0.0017237328635679205,0.012375602613845448,-0.015823068340981288
883,-0.0016254176542206502,0.012512962927438778,-0.01576379823588008
884,-0.001568379256938002,0.012417135700069543,-0.015553894213945547
885,-0.001799513023572887,0.012156960974564552,-0.015755987021710327
886,-0.0016968963596970784,0.012330727548761512,-0.015724520268155667
887,-0.0016185517879778186,0.012297587331279225,-0.015534690907234864
888,-0.0018515128249676305,0.012016294497007574,-0.015719320146942835
889,-0.00174147368119766,0.012063283878282833,-0.015546231240678152
890,-0.0016947475443744313,0.012119443430044705,-0.015508938518793567
891,-0.0017078107682934256,0.012179729936567307,-0.015595351473154159
892,-0.0016704546882338,0.012149524980211976,-0.015490434356679576
893,-0.001603166481253989,0.01201895295211671,-0.015225285914624688
894,-0.001518308074180705,0.012286637961220542,-0.01532325410958195
895,-0.0016108177030460156,0.012193344657332553,-0.015414980063424585
896,-0.0016296730664479386,0.01210656514252995,-0.015365911275425827
897,-0.0015973081444848156,0.01216828415887464,-0.01536290044784427
898,-0.0017244898583628205,0.012173072417635064,-0.015622052134360706
899,-0.0015291080377608207,0.01225312281642474,-0.01531133889194638
900,-0.001541764397435384,0.012258923769503821,-0.01534245256437459
901,-0.001597713084491554,0.012089672863469385,-0.015285099032452492
902,-0.0014698503881191225,0.012335600690081345,-0.015275301466319589
903,-0.0016989533302622583,0.012141547817862659,-0.015539454478387175
904,-0.0015598025549329396,0.012274848468554846,-0.015394453578420723
905,-0.0015546077643151753,0.012256617306015573,-0.015365832834645923
906,-0.001597473891569061,0.012259678333737877,-0.015454626116876001
907,-0.0014741813905725053,0.012256366831388857,-0.015204729612533866
908,-0.0015306218502073817,0.012251869594468199,-0.015313113294882962
909,-0.0016407428519076177,0.012149590473938786,-0.015431076177754022
910,-0.0015258695989351565,0.012385683554751165,-0.015437422752621477
911,-0.0016894100382054357,0.012148266894443191,-0.015527086970854063
912,-0.0015252632947962467,0.01239281892771773,-0.015443345517310225
913,-0.0016186539625255374,0.01236458411663712,-0.015601892041688195
914,-0.0015335310880624613,0.012520902213011623,-0.015587964389136545
915,-0.0016421593155234967,0.012405314155283956,-0.01568963278633095
916,-0.0016562403542141706,0.012330404232673167,-0.01564288494110151
917,-0.0015556679175280411,0.012610262278479525,-0.015721598113535608
918,-0.0016472265221602522,0.01237853715078978,-0.015672990195110283
919,-0.0016552801521750684,0.01245564356509532,-0.015766203869445456
920,-0.0016649721573467145,0.01243339236478871,-0.01576333667948214
921,-0.0017353506494340368,0.012301256503234036,-0.01577195780210211
922,-0.0019074193699368952,0.012133646890665584,-0.015948485630539376
923,-0.0016804149587185105,0.012565593971002877,-0.015926423888439897
924,-0.001638505652290797,0.01248247809495552,-0.015759489399537113
925,-0.0015829008633883143,0.012484473097597952,-0.01565027482437458
926,-0.0015751783101520943,0.012724562334272972,-0.015874918954577162
927,-0.001729276384234924,0.012360068096144754,-0.0158186208646146
928,-0.0016440738761446137,0.012369780489350338,-0.015657928241639564
929,-0.001530688251047699,0.01240317032647753,-0.015464546828572928
930,-0.0015705416439279996,0.012534910679387438,-0.015675993967243437
931,-0.0016097331645004498,0.012497263949895024,-0.015716730278895922
932,-0.0015328386688018098,0.012559266380665936,-0.015624943718269557
933,-0.0015376057800790027,0.01261755472003213,-0.015692766280190135
934,-0.0015765994233058155,0.012511558379069074,-0.015664757225680705
935,-0.0015905204912691389,0.012486122095800113,-0.015667163078338393
936,-0.0015651134417154805,0.01253963036071047,-0.01566985724414143
937,-0.0016185948781307759,0.012563552943194896,-0.015800742699456447
938,-0.0017072304469827777,0.012593336577419203,-0.01600779747138476
939,-0.0016195300347470677,0.01267986872853302,-0.015918928798027157
940,-0.0016163390720522841,0.012602616301259488,-0.015835294445364058
941,-0.0016390869485597853,0.012657230492492068,-0.01593540438961164
942,-0.001684343403870703,0.012522737257883651,-0.01589142406562506
943,-0.001705368388679629,0.012446832562747144,-0.015857569340106403
944,-0.0015618258864904572,0.012728977781798902,-0.015852629554779816
945,-0.0015415605829277442,0.012646216485800187,-0.015729337651655673
946,-0.0016005249276052364,0.012638259837259141,-0.015839309692469612
947,-0.0014120210246111127,0.012896602619114626,-0.01572064466833685
948,-0.0015775018038427361,0.012712250060016217,-0.01586725366770169
949,-0.0015957954181838882,0.012818401956023497,-0.016009992792391275
950,-0.0014357264659834573,0.012825344503656735,-0.01569679743562365
951,-0.001680285793059442,0.01269874944197899,-0.016059321028097876
952,-0.0017949780027411673,0.012300054622511302,-0.015890010627993636
953,-0.0015649356587609544,0.012683025568844635,-0.015812896886366543
954,-0.0017113539781721315,0.012299298938907275,-0.01572200689525154
955,-0.0016798083030886422,0.01251924115356624,-0.015878857759743525
956,-0.001402329927256385,0.012731630645397398,-0.015536290499910168
957,-0.0014584849978896326,0.012522162202025955,-0.015439132197805221
958,-0.0015004440850578658,0.012587935297178563,-0.015588823467294293
959,-0.0015860770227098574,0.012608702040897611,-0.015780856086317328
960,-0.0016653834000758994,0.012466436737316476,-0.015797203537468274
961,-0.0016182682458907006,0.012586242885892513,-0.015822779377673915
962,-0.001499102068695267,0.012575145778520942,-0.015573349915911475
963,-0.0012659776785058435,0.012909455827084656,-0.015441411184096343
964,-0.0013891311328171078,0.012731963126124726,-0.015510225391758942
965,-0.0013184758766817254,0.012799177470524118,-0.015436129223887568
966,-0.001596288350866205,0.012534632336613604,-0.015727209038346013
967,-0.0015782480296565491,0.012538001658801276,-0.015694497718114375
968,-0.0014805501851566788,0.012660621820207708,-0.015621722190521065
969,-0.0016146850530236896,0.012567834910380769,-0.01579720501642815
970,-0.0015108343535945323,0.01265472167604498,-0.015676390383234044
971,-0.0014101834030017418,0.01264103982812118,-0.015461406634124665
972,-0.001469199230058056,0.012741177815588665,-0.015679576275704776
973,-0.0015092278850042486,0.012560121639346396,-0.015578577409354893
974,-0.0014683277203183475,0.012697094472593276,-0.01563374991322997
975,-0.0012908031286238688,0.012856755598820014,-0.01543836185606775
976,-0.001391893765860491,0.012767150098139467,-0.01555093762986045
977,-0.001393673866238941,0.012775823261068195,-0.015563170993546078
978,-0.0014811451428525903,0.012742655758771575,-0.015704946044476756
979,-0.0015068623889906497,0.01254798530374792,-0.01556171008172922
980,-0.0013983789322375706,0.0126982950634854,-0.01549505292796054
981,-0.0013468243370925728,0.01274496204163018,-0.015438610715815326
982,-0.0013820782389423918,0.012733942686013055,-0.01549809916389784
983,-0.0014249984033205074,0.012797145073214219,-0.015647141879855234
984,-0.0015540626787173353,0.012535467730663247,-0.01564359308809792
985,-0.0014315611948142873,0.012730644256470112,-0.015593766646098687
986,-0.0015325854497104498,0.012696360992454178,-0.01576153189187508
987,-0.0013729488995613724,0.012887628750368496,-0.015633526549491242
988,-0.00149905054083657,0.012775277381494575,-0.015773378463167717
989,-0.001424005145687491,0.012880446409061476,-0.015728456700436457
990,-0.0012955794021087626,0.012873240190851827,-0.015464398995069352
991,-0.001364907841721054,0.012784460824215383,-0.015514276507657491
992,-0.0015151759537918677,0.012625999262628118,-0.015656351170211854
993,-0.0014760977505021715,0.012720417898042022,-0.015672613399046364
994,-0.0015046485237305632,0.01265674804531796,-0.015666045092779086
995,-0.001599351991378931,0.012544568451707767,-0.01574327243446563
996,-0.001437460094293104,0.012726213220854234,-0.015601133409440443
997,-0.0013999171357000962,0.012663681589274828,-0.01546351586067502
998,-0.0015111542727007574,0.012462213599402168,-0.015484522144803682
999,-0.0014725212985091333,0.012589137460617246,-0.015534180057635513
1000,-0.001372765142417521,0.012801348765426965,-0.015546879050262006
1001,-0.001395718586822651,0.01270700887125848,-0.015498446044903781
1002,-0.0014859500833046301,0.012598654286610392,-0.015570554453219653
1003,-0.0013207418590547321,0.012786917564140625,-0.01542840128225009
1004,-0.0013244978465762986,0.012764651476798453,-0.015413647169951049
1005,-0.0013749610557356208,0.01273650577945754,-0.015486427890928781
1006,-0.001644993840866513,0.012508670574813049,-0.015798658256546076
1007,-0.0014175859751148535,0.012835919080765886,-0.015671091030995593
1008,-0.0014837443526406898,0.012769727185460676,-0.015737215890742055
1009,-0.0015351154794748746,0.012712688202551713,-0.01578291916150146
1010,-0.001634248486467501,0.012655342656682386,-0.015923839629617388
1011,-0.001667435990078787,0.01264823825475046,-0.015983110234908032
1012,-0.0015666146451962435,0.012731866169901483,-0.01586509546029397
1013,-0.0013993269900396956,0.012918219824953774,-0.015716873805033164
1014,-0.0015803559369887735,0.012849189689694574,-0.016009901563672123
1015,-0.0015756733603355792,0.013002667626690756,-0.016154014347361915
1016,-0.0015911763446598798,0.012878614457336518,-0.016060967146656276
1017,-0.001376489512892267,0.013152636667237032,-0.015905615693021565
1018,-0.001422230977674046,0.013291992207146757,-0.01613645416249485
1019,-0.0014258637766087117,0.013180317535605585,-0.01603204508882301
1020,-0.0013502936096119393,0.013307613591368088,-0.016008200810591965
1021,-0.001404849952566729,0.013179346302694806,-0.015989046207828265
1022,-0.0015969288504968729,0.013044676304398435,-0.016238534005392182
1023,-0.0015929640084599373,0.01311194803001621,-0.016297876046936083
1024,-0.001551563914184297,0.013117753283574545,-0.01622088111194314
1025,-0.0016155021431010057,0.013044098271934595,-0.016275102558136606
1026,-0.0014813894385137662,0.013285033800266756,-0.016247812677294287
1027,-0.0014628936812869137,0.013293132328372832,-0.01621891969094666
1028,-0.001501660264031264,0.013308886411498466,-0.016312206939560994
1029,-0.0014251279719252503,0.013268229926053655,-0.016118485869904157
1030,-0.0014393311410211545,0.013212779817416656,-0.016091442099458966
1031,-0.0015433808010903664,0.013087601228007596,-0.01617436283018833
1032,-0.001444661113482069,0.013235316483414495,-0.016124638710378635
1033,-0.0013633171159568118,0.013339150860093817,-0.01606578509200744
1034,-0.0014405124302043844,0.013054277512908385,-0.015935302373317153
1035,-0.001663300202559443,0.012830582996603718,-0.016157183401722605
1036,-0.0016207723878415212,0.01291553645071317,-0.01615708122639621
1037,-0.0014671123329129997,0.012992032062637219,-0.015926256728463217
1038,-0.0015333467741891298,0.012965939373674339,-0.0160326329220526
1039,-0.0014405567956768286,0.012948194289491797,-0.015829307880845453
1040,-0.001400877237618521,0.013032111803971557,-0.0158338662792086
1041,-0.0014553873200164177,0.012983600711421812,-0.01589437535145465
1042,-0.0014327240581705409,0.012894400888289354,-0.015759849004630434
1043,-0.0015392532991841867,0.012623114816440554,-0.015701621414808926
1044,-0.0014671378389302595,0.01273889703830251,-0.015673172716163027
1045,-0.0015230140349245598,0.012582997782996194,-0.015629025852845313
1046,-0.0014364074673736205,0.012778985831636714,-0.015651800766383957
1047,-0.0012967787212173035,0.012859124663508198,-0.015452682105942804
1048,-0.001271838829240739,0.01284284957584095,-0.015386527234322428
1049,-0.0012316398936215178,0.01285985285269363,-0.015323132639936668
1050,-0.0012863303571691712,0.012855294859213263,-0.015427955573551606
1051,-0.0013459862342024233,0.012714643635778214,-0.015406616104183061
1052,-0.0014106210940601704,0.012541820155711546,-0.015363062343831887
1053,-0.0013966529711094203,0.0125430570661558,-0.01533636300837464
1054,-0.0014118113904474307,0.012368076528099287,-0.015191699308994147
1055,-0.0014424268119376383,0.012487293706899587,-0.015372147330774865
1056,-0.0014972294680725279,0.01247104314734641,-0.015465502083491466
1057,-0.0014331609548824478,0.012770001318851148,-0.015636323228616043
1058,-0.0016696457624852804,0.012280289864101067,-0.015619581389071628
1059,-0.0015871170755509514,0.012354706568059736,-0.01552894071916164
1060,-0.0014973731336025485,0.0124518782571632,-0.015446624524368298
1061,-0.001516406419190683,0.012472611994763566,-0.015505424833144934
1062,-0.0015603394914441638,0.012375439987178789,-0.015496118970067117
1063,-0.0013531008624051684,0.01267588749450135,-0.015382089219311685
1064,-0.0015699303911134205,0.012328388956908251,-0.015468249739135092
1065,-0.001601016064928923,0.012242438729934435,-0.015444470859792283
1066,-0.001788707983416811,0.012121807334560178,-0.0156992233013938
1067,-0.001705590119692017,0.012107668517847059,-0.015518848757231092
1068,-0.001720473430305288,0.012115908749836457,-0.015556855610447033
1069,-0.0014908534840766246,0.012322946361823635,-0.015304653329976884
1070,-0.0016010414767261246,0.012371735934054608,-0.015573818887506858
1071,-0.0015701158507338798,0.012284973726071447,-0.015425205427539206
1072,-0.0014674290540225947,0.012412897656467858,-0.015347755764513048
1073,-0.0015930216414561068,0.012387511673660262,-0.015573554956572476
1074,-0.0014482590609905303,0.012367574546857787,-0.015264092668838849
1075,-0.001353120493745049,0.012436299512856672,-0.01514254050034677
1076,-0.001516054019242988,0.012202306553915552,-0.015234414592401529
1077,-0.0015405942901984316,0.0123307191480975,-0.015411907728494365
1078,-0.0015159507120508942,0.01232196627442583,-0.015353867698527618
1079,-0.0015392903303078135,0.01229812536915492,-0.015376706029770546
1080,-0.001534592123109514,0.012225714434453222,-0.015294898680672249
1081,-0.0015314553799382262,0.012319910221272868,-0.01538282098114932
1082,-0.0015705566474745775,0.012300689666289178,-0.015441802961238335
1083,-0.0016047899125959865,0.012221570821076267,-0.015431150646268241
1084,-0.0016414415019111474,0.01228326113121149,-0.015566144135033783
1085,-0.0015300364612979625,0.0123865132034325,-0.015446586126028424
1086,-0.001616765676670564,0.012343840504272152,-0.01557737185761328
1087,-0.0015736176012927756,0.012501114353866392,-0.015648349556451942
1088,-0.0015403439060241904,0.012530509426309925,-0.015611197238358307
1089,-0.0015629064543040193,0.012433751265363268,-0.015559564173971306
1090,-0.0014735976834335017,0.01252249088907438,-0.015469686255941386
1091,-0.0015195436376808323,0.012526944805222167,-0.01556603208058383
1092,-0.0015275746429491614,0.012604185035796679,-0.015659334321695
1093,-0.0015131286937708674,0.012658868425611952,-0.015685125813153688
1094,-0.0015378691100109876,0.01257389413509595,-0.015649632355117925
1095,-0.0014247484476061412,0.012598737275856428,-0.015448234171068711
1096,-0.0015302813283330846,0.012662431505880626,-0.015722994162546796
1097,-0.0017097108752995697,0.012431290012827409,-0.015850711763426548
1098,-0.0015737481007160755,0.012628427593540653,-0.015775923794972804
1099,-0.0016348621323280096,0.012559645431557607,-0.015829369696213624
1100,-0.001548234510977506,0.012629055555395022,-0.015725524577350034
1101,-0.0014531944960895454,0.01281538474955059,-0.015721773741729683
1102,-0.0014303109890080141,0.012806581286446538,-0.015667203264462568
1103,-0.0014245987864036369,0.012771938775936882,-0.015621136348744158
1104,-0.0014365733066593436,0.012757848506138906,-0.01563099511945759
1105,-0.0015569117816410809,0.012749211649572208,-0.01586303521285437
1106,-0.0015159640356297223,0.012745574367881927,-0.01577750243914137
1107,-0.001444793006518884,0.01295038458011505,-0.015839970593152817
1108,-0.0012332312110704847,0.013232819777081871,-0.01569928219922284
1109,-0.001435391521607489,0.013039020086769234,-0.01590980312998421
1110,-0.0014666842432220447,0.013112133706601461,-0.01604550219304555
1111,-0.0013116223303522147,0.013144901947076829,-0.01576814660778126
1112,-0.0014815889366250731,0.012976129424136338,-0.015939307297386483
1113,-0.0015680289607955052,0.01299813378776999,-0.016134191709361
1114,-0.0015966412560737457,0.012929943369460312,-0.016123225881607806
1115,-0.0013968479487677717,0.013223322593295221,-0.016017018490830766
1116,-0.0016493196651205903,0.01302403433203513,-0.016322673662276313
1117,-0.0015513766096107214,0.013118873567969916,-0.016221626787191357
1118,-0.001673009153979561,0.012966736385828586,-0.016312754693787707
1119,-0.0014623237608375344,0.013184490252102134,-0.016109137773777205
1120,-0.0013694809003509374,0.013218183468999386,-0.01595714526970126
1121,-0.0014485164781912342,0.01322041126930653,-0.016117444225688997
1122,-0.0014853644888111273,0.01319084901106584,-0.016161577988688093
1123,-0.0014913869631249855,0.013042451747819239,-0.01602522567406921
1124,-0.0016420592900460015,0.012961183581010075,-0.01624530216110208
1125,-0.0016126134197452147,0.013036251912211139,-0.01626147875170157
1126,-0.0015208156759494254,0.01311079572316763,-0.01615242707506648
1127,-0.001533457663358569,0.013130929280419142,-0.01619784460713628
1128,-0.0016257726120359514,0.013029022369830374,-0.016280567593902277
1129,-0.0015232098830905735,0.013189479038881832,-0.01623589880506298
1130,-0.0016554177023952682,0.013072173292388632,-0.01638300869717917
1131,-0.0016691141969314741,0.012982139758376096,-0.016320368152239046
1132,-0.0015699754305088882,0.013103436668482696,-0.016243387529500473
1133,-0.0014536319419940695,0.013278828482306054,-0.016186092366294192
1134,-0.0013926406578021145,0.01320633932660726,-0.015991620642211487
1135,-0.001356122384906296,0.013198084831798731,-0.015910329601611324
1136,-0.0016589706654877006,0.012908680090285424,-0.016226621421260825
1137,-0.0015358693530829759,0.012917791812776832,-0.015989530518942783
1138,-0.0015755055587897153,0.013018418528145847,-0.016169429645725278
1139,-0.001452462719386401,0.013095998517530245,-0.016000923956303047
1140,-0.0014129673462202792,0.01316651475028562,-0.01599244944272618
1141,-0.0014720141116875312,0.012998555488606626,-0.01594258371198169
1142,-0.0013883519583494147,0.013064686937823191,-0.01584139085452202
1143,-0.0013974633636759754,0.013024838906998619,-0.015819765634350568
1144,-0.0013807660970534049,0.013064940477467913,-0.015826472671574724
1145,-0.001405300891255769,0.013112891612154402,-0.01592349339466594
1146,-0.0014322936616288833,0.013000707599317408,-0.015865294922575175
1147,-0.0014100068408704283,0.01292732206077669,-0.01574733574251755
1148,-0.0014361714386565206,0.01301318447214946,-0.0158855273494625
1149,-0.0014205554171166643,0.013017332039045678,-0.015858442873279005
1150,-0.001473849102204035,0.012920568944984886,-0.015868267149392955
1151,-0.0013384732547119635,0.013000738954266365,-0.01567768546369029
1152,-0.0014218283726055434,0.012969849577436195,-0.015813506322647282
1153,-0.0014069628082941142,0.01290626462063308,-0.015720190237221307
1154,-0.0014035823543044345,0.012833151998990395,-0.015640316707599265
1155,-0.0014017812498499501,0.012981512249058476,-0.015785074748758374
1156,-0.0013677155286243958,0.012949243305656388,-0.01568467436290518
1157,-0.0013718041200238944,0.012971537310362468,-0.01571514555041026
1158,-0.0014580318953827992,0.012760326390700615,-0.015676390181466212
1159,-0.0014303451650967162,0.012947451517533976,-0.01580814184772741
1160,-0.0014264140854952975,0.01292166381073757,-0.015774491981728166
1161,-0.0015360346107292637,0.012765830641907892,-0.01583789986336642
1162,-0.001572054658070541,0.012656404872143852,-0.015800514188284934
1163,-0.0014288867688786314,0.012785418413421264,-0.015643191951178526
1164,-0.0013292616318689233,0.012885818837968526,-0.015544342101706373
1165,-0.0013290180996951523,0.012999347666492547,-0.015657383865882852
1166,-0.0014617410725632207,0.012802160780200775,-0.015725642925327216
1167,-0.0014557945983028969,0.012667471210269,-0.015579060406874793
1168,-0.0013830573765287262,0.012721876381103212,-0.015487991134160665
1169,-0.001484813288829893,0.01257516452188449,-0.015544791099544274
1170,-0.0015339534975227394,0.012431311486527485,-0.015499218481572964
1171,-0.0015214346944508982,0.01242900302523511,-0.015471872414136906
1172,-0.0015463926226500675,0.012250190154369784,-0.015342975399669919
1173,-0.0015083967661875133,0.012386861514626042,-0.015403655047001068
1174,-0.001457751004647996,0.012377660672044646,-0.015293162681340637
1175,-0.0014580053189384864,0.012342381570123925,-0.015258392208000899
1176,-0.001434858035388147,0.01238974899584478,-0.015259465066621077
1177,-0.0014615101207392112,0.012355336581830844,-0.015278356823309266
1178,-0.0012973990478528298,0.012553126431294493,-0.015147924527000154
1179,-0.001536988281852135,0.012299864675252722,-0.015373841238956992
1180,-0.001414375508925345,0.012396785657654659,-0.01522553667550535
1181,-0.001525750173508883,0.012228173566346836,-0.015279673913364603
1182,-0.0014379998516519063,0.012363217492354207,-0.015239217195658019
1183,-0.0013802208852413988,0.012486641718656617,-0.015247083489139415
1184,-0.0014501390957297278,0.012228810063732823,-0.015129088255192278
1185,-0.0013292166828947414,0.012384636551320638,-0.015043069917110121
1186,-0.0014911372335741871,0.012233145090552419,-0.015215419557700794
1187,-0.0014293390376437817,0.01218851831113833,-0.015047196386425894
1188,-0.0013874219965690692,0.01224572223699948,-0.015020566230137616
1189,-0.0015166875249855536,0.012185406513995958,-0.015218781563967066
1190,-0.0015127517748920497,0.012187539551170547,-0.015213043100954646
1191,-0.0015693595434185146,0.011948656562187424,-0.015087375649024452
1192,-0.0014709602299686356,0.012021370220841505,-0.014963290680778774
1193,-0.0014730911229432087,0.012062435416186535,-0.015008617662072952
1194,-0.0014161626498729956,0.011979148296034444,-0.014811473595780436
1195,-0.0014962246322087452,0.011928451143190591,-0.01492090040760808
1196,-0.0014800059919542986,0.011943370482070365,-0.01490338246597896
1197,-0.0013257208192418888,0.012187890154543286,-0.014839331793027063
1198,-0.0013413173758005789,0.012166409306306792,-0.014849044057907948
1199,-0.0014614537788905488,0.01206707340970867,-0.014989980967489769
1200,-0.0014152523304439269,0.011950294183601506,-0.014780798844489358
1201,-0.0014870680157615676,0.01199609024337248,-0.014970226274895616
1202,-0.001423106282889556,0.012066357474846509,-0.014912570040625621
1203,-0.0016014947749611718,0.011850342158767456,-0.0150533317086898
1204,-0.0015106930149703054,0.012008621603133388,-0.015030007633073997
1205,-0.0014706783455377276,0.011953015000652326,-0.014894371691727783
1206,-0.001602468304597172,0.011802694273422638,-0.01500763088261698
1207,-0.00129146443333646,0.012154406559649885,-0.014737335426322804
1208,-0.001384362431503474,0.012066512970270435,-0.014835237833277382
1209,-0.0014172742392733377,0.012021392811141545,-0.014855941289688219
1210,-0.0013373806617657186,0.012098825435004974,-0.014773586758536409
1211,-0.0013491989419962729,0.012086155900189535,-0.014784553784182083
1212,-0.0014828159286173735,0.011988245490692079,-0.014953877347926827
1213,-0.0013839635550442365,0.012126020926016817,-0.01489394803610529
1214,-0.0012725630804760145,0.012258048110479487,-0.014803174271431515
1215,-0.001392232240306421,0.0120710884629851,-0.014855552943597942
1216,-0.0014984699335094782,0.011874207838172682,-0.014871147705191639
1217,-0.001413131698351146,0.01198154978158566,-0.014807813178287952
1218,-0.0013923904977217042,0.01200671751065398,-0.014791498506097388
1219,-0.0012514154400598985,0.012125574938129522,-0.01462840581824932
1220,-0.0013056858840056011,0.012234213336506644,-0.014845585104517845
1221,-0.00140665325409839,0.01205007772665342,-0.014863384234850202
1222,-0.0013537846805436215,0.012172995257587643,-0.014880564618674886
1223,-0.0012771882053705674,0.012234220285000772,-0.014788596695741908
1224,-0.0012976012511388142,0.012294431608630104,-0.014889634110907731
1225,-0.0012019906355543654,0.01233869126620808,-0.014742672537316813
1226,-0.0012118599622483962,0.012234240086634247,-0.01465796001113104
1227,-0.0014433928757338467,0.012141699274812378,-0.015028485026280071
1228,-0.0013170021366534323,0.01224354073300385,-0.014877545006310715
1229,-0.0014020234484554543,0.012236817348823164,-0.015040864245734071
1230,-0.0013684982437492648,0.012195470141320818,-0.014932466628819347
1231,-0.0015801717015396354,0.012025563798647436,-0.015185907201726707
1232,-0.0013851831398793374,0.012258641803596138,-0.015029008083354813
1233,-0.0011608907888263286,0.012455608040015125,-0.014777389617667782
1234,-0.001381055880660536,0.012218820798660494,-0.014980932559981567
1235,-0.0011982572999221217,0.012370325091131446,-0.014766839690975688
1236,-0.0013802628323279988,0.012283350911526335,-0.015043876576182332
1237,-0.0013513872868755313,0.012287705485131353,-0.014990480058882415
1238,-0.0013348735799958464,0.012334091265981392,-0.015003838425973085
1239,-0.0013720821719467033,0.012201471548308742,-0.01494563589220215
1240,-0.0014959008969074802,0.012169389488017572,-0.015161191281832532
1241,-0.0014685238522589854,0.012146220197524595,-0.015083267902042565
1242,-0.0015797500651805543,0.0121945656965734,-0.01535406582693451
1243,-0.0016406025494641562,0.012032962853779772,-0.015314167952708084
1244,-0.0016419311299117878,0.012052491679888378,-0.015336353939711953
1245,-0.001537082593456681,0.012214845392398517,-0.01528901057931188
1246,-0.0015276035173228725,0.012267879604891571,-0.015323086639537317
1247,-0.0014359871740504038,0.012380976278237237,-0.015252950626338045
1248,-0.0013673554084836475,0.012490003729349143,-0.015224714546316437
1249,-0.0013770532935009979,0.012337109639582403,-0.015091216226584398
1250,-0.001447299166632415,0.012376376173851634,-0.015270974507116465


==> fig/data/bacf/acf_mala_3_1.csv <==
x,y,upper,lower
1,0.4857486093581145,0.4984805190704682,0.47301669964576076
2,0.27580584641002825,0.29056856008935156,0.26104313273070495
3,0.16397389068014162,0.1793355348478258,0.14861224651245744
4,0.09957168909745008,0.11496519551375707,0.08417818268114309
5,0.06114444668936909,0.07652627135953412,0.04576262201920406
6,0.03787835681768504,0.05318947308546423,0.022567240549905852
7,0.023523794202909915,0.03873549496427141,0.008312093441548419
8,0.014566746146036445,0.029695010684738996,-0.0005615183926661049
9,0.008953395587974547,0.024066830293878655,-0.006160039117929559
10,0.005461841288913041,0.02052167317869677,-0.009597990600870685
11,0.003383638946938795,0.018520760161497504,-0.011753482267619911
12,0.0019433396184522192,0.017118161605497315,-0.013231482368592878
13,0.0011201711021967251,0.016223147446367967,-0.013982805241974518
14,0.0005505082308056657,0.015641078533577196,-0.014540062071965865
15,0.00011759532484620465,0.015207569882596684,-0.014972379232904273
16,-1.8010336743336038e-05,0.015040291579126614,-0.015076312252613284
17,-0.00014619230424414833,0.01490533242573786,-0.015197717034226158
18,-0.000236532523905958,0.014871575275862204,-0.01534464032367412
19,-0.00028520891870572403,0.014798057245583389,-0.015368475082994838
20,-0.0002709273130191215,0.014779986775875619,-0.015321841401913863
21,-0.0004069739596884209,0.014659017877881738,-0.015472965797258579
22,-0.0004055423387213241,0.014592359761842335,-0.015403444439284982
23,-0.0003596413623572101,0.014657852323754042,-0.01537713504846846
24,-0.0004348739507290682,0.014615909172009204,-0.015485657073467341
25,-0.00039808079915391517,0.014651938243417751,-0.015448099841725581
26,-0.0005416000756339488,0.014526435218187854,-0.015609635369455751
27,-0.00048525305243461123,0.014610257145872016,-0.01558076325074124
28,-0.0004176340977667701,0.014606771742553934,-0.015442039938087475
29,-0.00039608964212935985,0.014662897554662956,-0.015455076838921677
30,-0.0003607285030849908,0.014717248755382344,-0.015438705761552327
31,-0.0003689319367947239,0.01472455334760588,-0.015462417221195329
32,-0.0003568670764215059,0.014842405695735656,-0.01555613984857867
33,-0.00034157149692906055,0.014858708600512633,-0.015541851594370755
34,-0.00031459989983669814,0.01480682098414891,-0.015436020783822307
35,-0.00036139071797010867,0.014713193059255152,-0.015435974495195369
36,-0.0003745823141800365,0.014645916996898803,-0.015395081625258876
37,-0.00030601883548785086,0.014756025913115638,-0.015368063584091339
38,-0.0003655982536348807,0.014681479042973523,-0.015412675550243284


==> fig/data/bacf/acf_mala_3_2.csv <==
x,y,upper,lower
1,0.7624745858552747,0.778197384280067,0.7467517874304824
2,0.6028328084651624,0.6274093823372476,0.5782562345930772
3,0.4860501990398516,0.5159413995166345,0.4561589985630687
4,0.3968365090179158,0.42992214379542576,0.3637508742404058
5,0.3268129124955962,0.3617004452523465,0.29192537973884586
6,0.27088358705993376,0.30664556587393665,0.23512160824593087
7,0.22570024991412857,0.2616844724659449,0.18971602736231225
8,0.1887965709025276,0.22462225189084262,0.1529708899142126
9,0.1584027970695584,0.19376652739916678,0.12303906673995
10,0.13329943362346533,0.16803366377519813,0.09856520347173253
11,0.112458920742325,0.14645172675359774,0.07846611473105225
12,0.09500303122882474,0.12820484462518406,0.06180121783246541
13,0.08038102158618625,0.11274447160343579,0.04801757156893672
14,0.06810471289012551,0.09966625440760135,0.036543171372649674
15,0.05781174300765024,0.08862106704855827,0.02700241896674221
16,0.04914246421342253,0.07919141996712968,0.019093508459715382
17,0.04179283253609201,0.07116417281769041,0.012421492254493606
18,0.03554087246525278,0.06430499479630292,0.00677675013420264
19,0.03022700034232908,0.05842625796047085,0.002027742724187303
20,0.025732849220254667,0.053400702175076746,-0.0019350037345674115
21,0.021821782024923953,0.049030896377424985,-0.005387332327577082
22,0.018544382778385268,0.04534458249114018,-0.00825581693436964
23,0.01573902429091428,0.042165243077794,-0.010687194495965436
24,0.013303727187474126,0.03942344949254452,-0.012815995117596264
25,0.011234189842112864,0.037046134798847434,-0.014577755114621706
26,0.00942630634939159,0.03497502021055652,-0.016122407511773344
27,0.007898203703657236,0.03320356798620195,-0.017407160578887478
28,0.006638100605719946,0.03174457220781057,-0.018468370996370678
29,0.005538399435090885,0.03045298028437736,-0.019376181414195587
30,0.004594321167300127,0.02938145971023488,-0.020192817375634626
31,0.0038047398449735474,0.02851022485198409,-0.020900745162036997
32,0.0031113935000156617,0.027744364484625427,-0.021521577484594104
33,0.0025583938650700537,0.027135476055157374,-0.022018688325017268
34,0.002167736132029301,0.026642166252743,-0.022306693988684397
35,0.001787864851850445,0.026217195981692833,-0.022641466277991944
36,0.0014053541512837975,0.025747884282670722,-0.022937175980103124
37,0.0010847454198638117,0.02536465700490839,-0.023195166165180765
38,0.000850380286458297,0.02511470995399314,-0.02341394938107655


==> fig/data/bacf/acf_mala_3_3.csv <==
x,y,upper,lower
1,0.5375979745169661,0.5522387957150146,0.5229571533189177
2,0.32294920543182704,0.3412366443544538,0.3046617665092003
3,0.20317311793521484,0.22228211611467655,0.18406411975575313
4,0.13075568070869506,0.14967719228400492,0.1118341691333852
5,0.08520660125940331,0.10365277180440924,0.06676043071439738
6,0.056021312413090114,0.07394547749801816,0.038097147328162065
7,0.03700719450370856,0.05443136629514424,0.01958302271227288
8,0.024508317520438014,0.041518531140562406,0.007498103900313625
9,0.016210245182617523,0.03295801174282194,-0.0005375213775868949
10,0.010749519826001735,0.027301664710541594,-0.0058026250585381245
11,0.0070876014240579596,0.023480727159938777,-0.00930552431182286
12,0.004583199754008535,0.02093988124510719,-0.011773481737090117
13,0.0029301182756427597,0.01916033397991995,-0.013300097428634429
14,0.0018716516906250277,0.018022062710986764,-0.014278759329736709
15,0.001081923045755626,0.017206548255567913,-0.01504270216405666
16,0.000644095242745294,0.016717257304296632,-0.015429066818806045
17,0.0002741271032249259,0.01634600943138971,-0.015797755224939855
18,-9.082472741028493e-06,0.016039785437505547,-0.0160579503829876
19,-0.0001922402665296482,0.0158450992856734,-0.016229579818732697
20,-0.00034123024631317465,0.015628942562119497,-0.01631140305474585
21,-0.00044117775005785085,0.015533714213428841,-0.01641606971354454
22,-0.00043916685269599124,0.015445040326553514,-0.016323374031945496
23,-0.00040594647689338916,0.015476058051291415,-0.016287951005078193
24,-0.00046852324891112157,0.015504949819067025,-0.01644199631688927
25,-0.0004371195392819458,0.015609731834942818,-0.01648397091350671
26,-0.0005158360353364512,0.015512836319935896,-0.016544508390608798
27,-0.0005660638442712515,0.015449833758190673,-0.016581961446733177
28,-0.0005693410516495266,0.015422230924143514,-0.016560913027442566
29,-0.0005861119700859731,0.015392108622005986,-0.016564332562177934
30,-0.0005530853408454238,0.015457231155552007,-0.016563401837242853
31,-0.0005306435034920224,0.015436181728808503,-0.01649746873579255
32,-0.0005286284065915644,0.01547689148319052,-0.01653414829637365
33,-0.0005044238584109243,0.015515015602563709,-0.01652386331938556
34,-0.00044962318493503475,0.015510759932708907,-0.016410006302578977
35,-0.0004038462680791478,0.015593192086075625,-0.01640088462223392
36,-0.0003465882475623926,0.015659540673258178,-0.016352717168382963
37,-0.0003613084936436114,0.01563766750716108,-0.0163602844944483
38,-0.0003854795589237298,0.01561009135243874,-0.0163810504702862


==> fig/data/bacf/acf_mala_3_4.csv <==
x,y,upper,lower
1,0.9959872247476309,0.9983912089892031,0.9935832405060587
2,0.9922025628840887,0.9968183497299113,0.9875867760382661
3,0.9885263918927487,0.9952610286535017,0.9817917551319957
4,0.9849172716605379,0.9937092569712164,0.9761252863498594
5,0.9813571345514105,0.9921631536053842,0.9705511154974368
6,0.9778369636161176,0.9906185803022297,0.9650553469300055
7,0.9743515937147859,0.9890775150289473,0.9596256724006245
8,0.9708969906430979,0.9875351016070308,0.9542588796791649
9,0.9674717314297808,0.9859931434236359,0.9489503194359258
10,0.9640732858187222,0.9844519986950134,0.943694572942431
11,0.9607006184362945,0.9829128370329704,0.9384883998396186
12,0.9573517169062167,0.9813746464678843,0.933328787344549
13,0.9540266904418427,0.9798355203128898,0.9282178605707957
14,0.9507240054693424,0.9782980597256806,0.9231499512130042
15,0.9474428493502992,0.9767596493492353,0.9181260493513631
16,0.9441825184259544,0.9752223294706123,0.9131427073812964
17,0.9409421444533089,0.9736882531970809,0.908196035709537
18,0.9377202405203939,0.9721553681414675,0.9032851128993203
19,0.9345169497812529,0.9706236788025608,0.8984102207599449
20,0.9313332144601653,0.969094120051745,0.8935723088685855
21,0.9281674473174962,0.967564393462098,0.8887705011728945
22,0.9250191801473074,0.96603636649809,0.8840019937965249
23,0.9218884374726313,0.9645089773496648,0.8792678975955978
24,0.918774582258883,0.9629821969290631,0.8745669675887029
25,0.9156779716254637,0.9614561635000934,0.869899779750834
26,0.9125974871408722,0.9599310406432554,0.865263933638489
27,0.9095323326953978,0.9584065146304503,0.8606581507603452
28,0.9064832385101632,0.95688194791613,0.8560845291041964
29,0.9034488365507086,0.9553595331733677,0.8515381399280495
30,0.9004283420491603,0.9538374373433731,0.8470192467549476
31,0.8974227827704985,0.952316186462049,0.842529379078948
32,0.8944324172354583,0.950796839805265,0.8380679946656516
33,0.8914563035237923,0.9492782302253991,0.8336343768221856
34,0.8884949161262355,0.9477596378253467,0.8292301944271244
35,0.8855476506407667,0.9462416328886356,0.8248536683928978
36,0.8826152817006793,0.9447238030628743,0.8205067603384842
37,0.8796973153484381,0.9432065549434062,0.81618807575347
38,0.8767931511810894,0.9416912388582658,0.8118950635039129
39,0.8739028625935839,0.9401756911650695,0.8076300340220982
40,0.8710255656823157,0.938661319890086,0.8033898114745454
41,0.8681615014484849,0.9371474055583554,0.7991755973386144
42,0.8653103291771386,0.9356353052341897,0.7949853531200874
43,0.8624714080053394,0.9341240318804147,0.7908187841302641
44,0.8596459611248969,0.932614323363404,0.7866775988863898
45,0.8568324947329684,0.9311056548829743,0.7825593345829626
46,0.8540303850512533,0.9295974041353195,0.778463365967187
47,0.8512412533394128,0.9280903042165298,0.7743922024622958
48,0.848464066499292,0.9265835705558082,0.7703445624427757
49,0.8456987012227415,0.9250766105730971,0.7663207918723859
50,0.8429453561690574,0.9235694561344523,0.7623212562036625
51,0.8402050687209951,0.9220627034386539,0.7583474340033363
52,0.8374769786698404,0.9205566171767425,0.7543973401629382
53,0.8347601756894183,0.9190520235683152,0.7504683278105214
54,0.8320547440734976,0.9175486696420598,0.7465608185049353
55,0.8293610791212317,0.9160452501410296,0.7426769081014338
56,0.8266774261516199,0.914543239637861,0.7388116126653788
57,0.8240055825196357,0.913043858278046,0.7349673067612255
58,0.8213444258256044,0.9115434482155786,0.7311454034356302
59,0.8186938458020573,0.9100435438354854,0.7273441477686292
60,0.8160540910133812,0.9085434873960802,0.7235646946306823
61,0.8134247413160242,0.9070434709722104,0.7198060116598379
62,0.8108072147742884,0.9055439493515223,0.7160704801970545
63,0.808200385341789,0.9040461761449903,0.7123545945385876
64,0.8056035970160166,0.9025485330180785,0.7086586610139547
65,0.803017314802185,0.9010517292067538,0.7049829003976161
66,0.8004415330919801,0.8995561024124185,0.7013269637715417
67,0.7978760525960679,0.8980614048023644,0.6976907003897713
68,0.7953205129154867,0.896569217041705,0.6940718087892683
69,0.7927753057624228,0.895077046127283,0.6904735653975627
70,0.7902407403581786,0.8935855549146959,0.6868959258016613
71,0.7877169754461134,0.8920934932559377,0.6833404576362891
72,0.7852030210372901,0.8906033346667472,0.679802707407833
73,0.782699210172283,0.8891150922918835,0.6762833280526827
74,0.7802056714728175,0.887628544149014,0.672782798796621
75,0.7777220090088647,0.8861420817748323,0.669301936242897
76,0.7752471121577329,0.884656981478891,0.6658372428365747
77,0.7727821294791235,0.8831745227805377,0.6623897361777094
78,0.7703264583644301,0.881693377244395,0.6589595394844653
79,0.7678796060814822,0.8802133189105409,0.6555458932524235
80,0.7654430403969956,0.8787329768848404,0.6521531039091508
81,0.7630150125331698,0.8772531873434241,0.6487768377229156
82,0.7605951814855394,0.875776070896697,0.6454142920743818
83,0.7581840824867089,0.8743005289477933,0.6420676360256244
84,0.7557828169581324,0.8728260709902573,0.6387395629260075
85,0.7533906380249167,0.8713521225697537,0.6354291534800797
86,0.7510067497914824,0.8698797925432159,0.6321337070397489
87,0.7486316172936458,0.8684082737302455,0.6288549608570461
88,0.7462649204177334,0.8669375992765206,0.6255922415589462
89,0.7439064401151707,0.8654690894144393,0.6223437908159021
90,0.7415564076639103,0.8640023551889624,0.6191104601388582
91,0.739214152703544,0.8625392500230538,0.6158890553840342
92,0.7368812628771205,0.861078187019562,0.6126843387346791
93,0.734556783266315,0.8596173707146596,0.6094961958179704
94,0.7322399801204389,0.8581570122272432,0.6063229480136346
95,0.7299313959325453,0.8566981347621,0.6031646571029906
96,0.7276310267807178,0.8552402215727298,0.6000218319887057
97,0.7253387439938614,0.8537825231793724,0.5968949648083505
98,0.7230544542016456,0.8523259602389719,0.5937829481643193
99,0.7207776282309372,0.8508703384811889,0.5906849179806855
100,0.7185093413893413,0.8494154991408817,0.587603183637801
101,0.7162494188694712,0.84796271141873,0.5845361263202125
102,0.7139963003560194,0.8465117137729317,0.581480886939107
103,0.7117510733819957,0.8450618308964717,0.5784403158675198
104,0.7095136503378981,0.8436147764217243,0.575412524254072
105,0.7072845584504293,0.8421685429395049,0.5724005739613536
106,0.7050638657088653,0.8407245711859374,0.5694031602317932
107,0.70285100042008,0.839279967322554,0.5664220335176059
108,0.7006463583416542,0.837836223357154,0.5634564933261544
109,0.6984494438308078,0.8363928412417774,0.5605060464198381
110,0.6962603328747756,0.8349513223754674,0.5575693433740838
111,0.6940790714577126,0.8335095907858672,0.5546485521295581
112,0.691904883412917,0.8320690183301946,0.5517407484956394
113,0.6897393659399178,0.8306294907696243,0.5488492411102113
114,0.6875811923469013,0.8291917546350795,0.545970630058723
115,0.6854302091805674,0.8277547739075615,0.5431056444535733
116,0.6832855535286342,0.826319510851007,0.5402515962062614
117,0.681148878296973,0.8248851381474509,0.5374126184464951
118,0.6790190450544719,0.8234528850440641,0.5345852050648796
119,0.676897047248306,0.8220221153602103,0.5317719791364017
120,0.6747833128715608,0.8205928003240515,0.5289738254190701
121,0.6726754504060756,0.8191650610047774,0.5261858398073738
122,0.6705750398951051,0.8177383709880899,0.5234117088021204
123,0.6684810420753414,0.8163149429693328,0.52064714118135
124,0.6663934715029007,0.8148923130461092,0.5178946299596923
125,0.6643127994914704,0.8134710297827994,0.5151545692001414
126,0.6622381177157285,0.8120526033491303,0.5124236320823267
127,0.6601699320913407,0.8106347872774542,0.5097050769052272
128,0.6581088895448188,0.8092177393643548,0.5070000397252828
129,0.6560544978340199,0.8078022817388865,0.5043067139291534
130,0.6540072301747836,0.8063879758227306,0.5016264845268366
131,0.6519672602257756,0.8049757145730112,0.4989588058785399
132,0.6499340641795112,0.8035635453111356,0.4963045830478867
133,0.6479080398119768,0.802152872831861,0.4936632067920925
134,0.6458887209189001,0.8007437866933753,0.491033655144425
135,0.6438767063218467,0.7993377364421423,0.488415676201551
136,0.6418705184062397,0.7979332439081191,0.48580779290436016
137,0.6398722110365079,0.7965299372464683,0.48321448482654755
138,0.6378803774978526,0.7951292623904984,0.48063149260520693
139,0.6358948891159636,0.7937297895320972,0.47805998869982996
140,0.6339155846328506,0.7923322067426927,0.4754989625230085
141,0.6319423290588322,0.7909363482066889,0.4729483099109755
142,0.6299750258612536,0.7895426200366551,0.4704074316858522
143,0.6280149010432482,0.7881513556484518,0.46787844643804455
144,0.62606016176066,0.7867613067810891,0.46535901674023095
145,0.6241123985956604,0.7853729685676182,0.46285182862370255
146,0.6221715587429084,0.783985881011156,0.4603572364746609
147,0.620237639310804,0.7826007929977395,0.45787448562386845
148,0.6183098159187039,0.7812180150973239,0.45540161674008395
149,0.6163879086932362,0.7798367088592375,0.45293910852723496
150,0.6144723364863903,0.7784569951578962,0.4504876778148844
151,0.6125641616632541,0.7770792820083358,0.44804904131817247
152,0.6106619403911614,0.7757037664097054,0.4456201143726174
153,0.6087662859161225,0.7743292587024039,0.44320331312984107
154,0.6068771203663962,0.7729572505686856,0.4407969901641068
155,0.6049938317701602,0.7715855631025629,0.4384021004377575
156,0.6031172897246793,0.7702161186251903,0.43601846082416823
157,0.6012459958934111,0.7688478364132534,0.4336441553735689
158,0.5993813424351978,0.7674811700349652,0.4312815148354304
159,0.5975231718681151,0.7661165620548995,0.42892978168133067
160,0.5956700147626283,0.7647534656164572,0.42658656390879934
161,0.5938222513070068,0.7633929644207333,0.4242515381932803
162,0.5919816228073737,0.7620346185460236,0.4219286270687237
163,0.5901467993496059,0.7606780449420943,0.41961555375711745
164,0.5883191645643259,0.7593235039164291,0.41731482521222263
165,0.5864968292367128,0.7579705472652283,0.41502311120819724
166,0.584680750090854,0.7566195476194582,0.4127419525622498
167,0.5828697581244012,0.7552711809207588,0.41046833532804367
168,0.5810649639304661,0.753923495098335,0.40820643276259727
169,0.5792659664152763,0.752577332388123,0.4059546004424296
170,0.5774717188781862,0.7512327637935766,0.4037106739627957
171,0.5756829317094629,0.7498901227666519,0.401475740652274
172,0.5739009897032659,0.7485491683491017,0.39925281105743
173,0.5721243067315298,0.7472094564474917,0.3970391570155679
174,0.5703523664863602,0.745871660768251,0.3948330722044695
175,0.5685849593081913,0.7445371657315907,0.39263275288479194
176,0.5668226510785648,0.7432051808369365,0.390440121320193
177,0.5650663848541772,0.7418752589859947,0.3882575107223596
178,0.5633161473682391,0.7405483657028173,0.38608392903366084
179,0.5615708990005199,0.7392223332180774,0.38391946478296246
180,0.5598308665628792,0.737897655422098,0.38176407770366044
181,0.5580947629429169,0.7365744134051109,0.379615112480723
182,0.5563639169689798,0.7352526985448739,0.37747513539308575
183,0.5546385259028088,0.7339327447611306,0.37534430704448707
184,0.5529173115488961,0.7326142437195673,0.373220379378225
185,0.5512010246855387,0.7312982041426218,0.3711038452284555
186,0.5494888760382572,0.7299839427218373,0.3689938093546772
187,0.5477821624487069,0.7286703021894427,0.3668940227079711
188,0.546081858101245,0.7273575506782868,0.36480616552420314
189,0.5443861569313307,0.7260460969899782,0.36272621687268325
190,0.5426950101668581,0.7247360374676519,0.3606539828660642
191,0.541008582926175,0.7234277368839415,0.35858942896840856
192,0.5393277065835984,0.7221204396057592,0.3565349735614376
193,0.5376529333345449,0.7208158499386416,0.3544900167304482
194,0.5359834261668469,0.7195123179095994,0.35245453442409447
195,0.5343189983274153,0.7182113026170667,0.35042669403776383
196,0.5326606954907473,0.716913358422473,0.34840803255902175
197,0.5310067704902193,0.7156173716483378,0.3463961693321007
198,0.529358048478876,0.7143221825804242,0.3443939143773278
199,0.5277150181122351,0.7130294832499219,0.3424005529745483
200,0.5260763631157441,0.7117390159664546,0.34041371026503364
201,0.5244418731180659,0.710449638032556,0.3384341082035758
202,0.5228118927130803,0.7091610657961169,0.33646271963004354
203,0.5211863756201149,0.7078746179789301,0.3344981332612998
204,0.5195661794656451,0.7065899761858598,0.33254238274543035
205,0.5179516870059613,0.7053072373402929,0.3305961366716297
206,0.5163421266842373,0.7040264117047093,0.3286578416637653
207,0.5147370040191787,0.702748308514902,0.3267256995234553
208,0.5131371342323031,0.7014711022143105,0.32480316625029565
209,0.511541848072338,0.7001965516908196,0.32288714445385647
210,0.5099521234735465,0.6989238647148796,0.32098038223221337
211,0.5083665742729909,0.6976529250010131,0.3190802235449688
212,0.5067871188810572,0.6963833909455359,0.3171908468165785
213,0.5052130191229822,0.6951158097227494,0.31531022852321494
214,0.5036433908754935,0.6938494695287577,0.31343731222222926
215,0.5020787404225787,0.6925859657476123,0.3115715150975451
216,0.5005183570081658,0.6913238818142187,0.309712832202113
217,0.49896300355309897,0.6900635915703639,0.30786241553583404
218,0.49741208559507405,0.6888063772290204,0.3060177939611277
219,0.49586550845027977,0.6875514125884876,0.3041796043120719
220,0.49432390433726897,0.6862971061929051,0.3023507024816329
221,0.49278748039978026,0.6850449455645274,0.3005300152350331
222,0.4912555315926519,0.6837945757714389,0.2987164874138649
223,0.4897278904443344,0.6825452696451069,0.296910511243562
224,0.48820475631501314,0.6812980132436989,0.2951114993863274
225,0.48668666370991376,0.680052464831691,0.29332086258813655
226,0.48517266990100444,0.6788090971603692,0.2915362426416397
227,0.4836631194695065,0.6775673587059334,0.2897588802330796
228,0.48215792366319354,0.6763272082629487,0.2879886390634384
229,0.4806569591497899,0.6750877967995106,0.28622612150006915
230,0.4791608157456336,0.6738499474188507,0.2844716840724164
231,0.4776696985178314,0.6726140893956707,0.28272530763999215
232,0.4761840667627437,0.6713802635972483,0.2809878699282391
233,0.4747046623829824,0.6701486890174859,0.279260635748479
234,0.4732302245583993,0.6689187733930924,0.2775416757237062
235,0.4717595389975017,0.6676911632537273,0.2758279147412761
236,0.4702937515526511,0.6664664945865144,0.27412100851878773
237,0.46883279550209145,0.6652438649108844,0.2724217260932985
238,0.4673758862509643,0.66402370658365,0.2707280659182787
239,0.4659229509291059,0.6628058399161055,0.2690400619421063
240,0.46447660980545014,0.6615906028407681,0.2673626167701322
241,0.4630341597386894,0.6603771632658858,0.265691156211493
242,0.4615962453657513,0.6591656468701301,0.26402684386137243
243,0.46016247041838315,0.6579561396500824,0.2623688011866839
244,0.45873411091780625,0.6567474021828289,0.2607208196527836
245,0.4573105151533514,0.6555403750048,0.25908065530190283
246,0.45589038648982105,0.6543352931110816,0.2574454798685605
247,0.45447545712935333,0.6531318622375659,0.25581905202114075
248,0.45306571790023037,0.6519305696099152,0.2542008661905455
249,0.4516603285857541,0.6507308441456825,0.25258981302582567
250,0.45025847040749223,0.6495329915372868,0.2509839492776976
251,0.44886072160866597,0.6483373858612883,0.24938405735604366
252,0.4474666780895752,0.6471438124596975,0.2477895437194528
253,0.4460759602024941,0.6459520139271172,0.24619990647787104
254,0.444689038814148,0.6447627773672064,0.24461530026108963
255,0.44330680108060017,0.643575747451907,0.24303785470929326
256,0.44192790712876323,0.6423902032291864,0.24146561102834008
257,0.44055253052065807,0.6412058325536623,0.23989922848765394
258,0.43918147644532646,0.6400239381448566,0.23833901474579633
259,0.43781415562473747,0.6388436981217049,0.23678461312777002
260,0.43645105420759567,0.6376643917752987,0.23523771663989262
261,0.43509151990689754,0.6364868588195686,0.2336961809942265
262,0.4337354201033804,0.6353113544568019,0.23215948574995887
263,0.43238225118899964,0.6341372856577854,0.23062721672021394
264,0.431032682309482,0.632963855094323,0.22910150952464106
265,0.4296866292015233,0.631792461822766,0.22758079658028052
266,0.42834461553464115,0.630622950189828,0.22606628087945435
267,0.4270069711606192,0.6294554559676662,0.22455848635357226
268,0.42567339601502174,0.6282896935275984,0.223057098502445
269,0.42434297420586764,0.6271253609328878,0.22156058747884744
270,0.42301720475511145,0.6259641603686592,0.2200702491415637
271,0.4216943983945054,0.6248046911020733,0.21858410568693754
272,0.42037543211327366,0.6236468315811476,0.21710403264539965
273,0.41906003191564667,0.622491168519462,0.2156288953118314
274,0.41774740735879096,0.6213372578013308,0.21415755691625113
275,0.41643945742147626,0.6201856696917344,0.21269324515121815
276,0.4151353639047682,0.6190353392067415,0.2112353886027949
277,0.4138355463295793,0.6178863425333899,0.20978475012576867
278,0.4125385929091126,0.6167382238229338,0.20833896199529145
279,0.4112454829091419,0.6155924604970207,0.2068985053212632
280,0.40995605291179316,0.6144487807763577,0.20546332504722864
281,0.4086701858386791,0.6133072136527931,0.20403315802456506
282,0.4073888515386576,0.6121671115560803,0.20261059152123492
283,0.40611107550330044,0.6110288598964404,0.20119329111016046
284,0.4048374912210638,0.6098925555956004,0.19978242684652728
285,0.40356805766290016,0.6087581126895455,0.1983780026362548
286,0.4023018274241926,0.6076247592973035,0.1969788955510817
287,0.40103922391212293,0.6064930557781425,0.1955853920461034
288,0.399779802231992,0.605363874783629,0.19419572968035506
289,0.39852428149553587,0.6042363715348325,0.19281219145623923
290,0.3972720923197942,0.6031103428421729,0.19143384179741552
291,0.39602310889241626,0.6019853061722542,0.19006091161257826
292,0.3947775954922197,0.6008611547283462,0.18869403625609313
293,0.3935360180242409,0.5997393538534318,0.18733268219504992
294,0.39229845435190225,0.598619465678401,0.1859774430254035
295,0.39106427579924896,0.5975016675607093,0.18462688403778857
296,0.38983314704716154,0.596385556385582,0.18328073770874115
297,0.388605367796232,0.5952702689645044,0.1819404666279596
298,0.38738164148642046,0.5941577965854932,0.18060548638734772
299,0.38616063886048646,0.5930470645214572,0.17927421319951578
300,0.38494256662074466,0.59193816276859,0.1779469704728993
301,0.3837275918092133,0.5908312607631109,0.1766239228553157
302,0.3825162849989133,0.5897265817110131,0.17530598828681349
303,0.3813082958586525,0.5886229596902911,0.17399363202701387
304,0.38010345786908356,0.5875204534786582,0.17268646225950893
305,0.3789018412056586,0.5864194991265875,0.17138418328472974
306,0.37770332340860824,0.585320837514323,0.17008580930289355
307,0.37650841133576035,0.5842241666191339,0.16879265605238686
308,0.37531670055124344,0.5831296128951053,0.16750378820738154
309,0.3741276665232381,0.5820379069778512,0.16621742606862497
310,0.3729414140666026,0.5809487787090933,0.16493404942411183
311,0.37175880327598837,0.5798615026000233,0.1636561039519534
312,0.370578907954109,0.5787758392939278,0.1623819766142902
313,0.3694027858784849,0.5776922633819821,0.16111330837498777
314,0.3682304516471154,0.5766112886721819,0.15984961462204877
315,0.3670610070682131,0.5755314824764652,0.1585905316599609
316,0.3658941395693465,0.5744526612607352,0.15733561787795783
317,0.36473012820368983,0.573375825412999,0.15608443099438063
318,0.36356820186990463,0.5723007766868912,0.15483562705291812
319,0.3624101386162943,0.5712277422179202,0.15359253501466846
320,0.3612555504377873,0.5701563137391897,0.1523547871363848
321,0.36010496950644033,0.5690881155193431,0.15112182349353756
322,0.3589581564426112,0.5680216826879515,0.1498946301972709
323,0.3578157392150129,0.5669570262757591,0.14867445215426678
324,0.3566779169889917,0.5658943031969179,0.14746153078106553
325,0.3555424128169425,0.5648333011741853,0.14625152445969966
326,0.3544106129314802,0.5637743429538754,0.145046882909085
327,0.353282028776752,0.5627168483350855,0.1438472092184185
328,0.3521567031256334,0.5616613728056234,0.1426520334456433
329,0.35103353055369774,0.5606088520602763,0.14145820904711917
330,0.34991356183570893,0.5595579122128924,0.14026921145852544
331,0.3487972725341938,0.5585088035616487,0.1390857415067389
332,0.3476834495143725,0.5574612310948139,0.13790566793393114
333,0.3465733104820215,0.5564156732571903,0.13673094770685265
334,0.3454649750144627,0.5553709561227277,0.13555899390619772
335,0.34436078569131157,0.5543290911812245,0.13439248020139863
336,0.34325958314646204,0.5532891392913718,0.13323002700155231
337,0.3421611068087812,0.5522505852305637,0.13207162838699868
338,0.3410662646188347,0.5512139571318494,0.13091857210582
339,0.33997485708092506,0.550179517684593,0.12977019647725715
340,0.33888618465937204,0.5491470235387723,0.1286253457799718
341,0.33779991639469764,0.5481163305094187,0.12748350227997665
342,0.3367173048970052,0.5470874169871562,0.12634719280685416
343,0.3356380554430899,0.5460596103457381,0.12521650054044162
344,0.3345612830853292,0.5450333088486691,0.1240892573219893
345,0.3334892665057632,0.5440091861000664,0.12296934691146005
346,0.3324213638888169,0.5429864940253293,0.1218562337523045
347,0.33135579855055386,0.541965480713483,0.1207461163876247
348,0.330294664411631,0.5409466325445613,0.11964269627870078
349,0.32923571889678716,0.5399287688214829,0.1185426689720914
350,0.3281788982537167,0.5389132159660013,0.11744458054143209
351,0.32712432959848636,0.5378988101834123,0.11634984901356032
352,0.3260736278607054,0.5368865981868187,0.115260657534592
353,0.32502480489968577,0.5358766288595617,0.11417298093980988
354,0.32397910680758424,0.5348681580596419,0.11309005555552651
355,0.3229360127203542,0.5338614628645028,0.11201056257620567
356,0.3218960338097525,0.5328563351288953,0.11093573249060978
357,0.3208581079565383,0.531853024173208,0.10986319173986858
358,0.3198236703226238,0.530851500101696,0.10879584054355163
359,0.3187921786646661,0.5298523897077831,0.10773196762154902
360,0.31776336764395563,0.5288549801698966,0.10667175511801466
361,0.3167381083331873,0.5278602678831826,0.10561594878319189
362,0.3157155730959352,0.5268665028839807,0.10456464330788964
363,0.31469585692228164,0.5258740501948589,0.10351766364970438
364,0.31367906614703656,0.5248832691772685,0.10247486311680465
365,0.3126641440007609,0.5238939496103812,0.10143433839114074
366,0.3116524083808697,0.5229060352169604,0.10039878154477902
367,0.31064260278398614,0.5219199752400233,0.09936523032794894
368,0.30963544689426736,0.5209358030405782,0.09833509074795652
369,0.30863062721602225,0.5199532224594829,0.09730803197256158
370,0.3076285044019773,0.5189727881400314,0.0962842206639232
371,0.30662880643487683,0.5179932080040422,0.09526440486571139
372,0.3056333992886147,0.517016052134313,0.09425074644291648
373,0.30464100912411524,0.5160405987808123,0.09324141946741818
374,0.30365087582060385,0.5150675891163629,0.09223416252484487
375,0.3026626437456625,0.5140967419008388,0.09122854559048618
376,0.3016770498111196,0.5131276909237412,0.09022640869849799
377,0.3006951022957137,0.5121608829246322,0.08922932166679517
378,0.2997147439434211,0.5111957499611401,0.08823373792570208
379,0.29873639739825303,0.510232505678035,0.08724028911847106
380,0.29776010423469895,0.5092707847457929,0.08624942372360495
381,0.2967859234331086,0.5083100729962803,0.08526177386993691
382,0.2958147781583313,0.5073505763779729,0.08427897993868969
383,0.2948468654615177,0.5063929165310512,0.0833008143919842
384,0.2938814212935703,0.5054369153367484,0.08232592725039217
385,0.29291825717222175,0.5044823047726833,0.08135420957176018
386,0.2919578067659438,0.5035293754249717,0.08038623810691592
387,0.2909999182267002,0.5025774115436978,0.07942242490970253
388,0.29004372268529643,0.5016268183268072,0.07846062704378562
389,0.28909018838621886,0.5006788984139833,0.07750147835845447
390,0.2881386751978308,0.4997317935889607,0.07654555680670092
391,0.28719116890456353,0.4987865588687083,0.07559577894041875
392,0.2862455084286537,0.4978428806761023,0.07464813618120511
393,0.2853030976434849,0.49690173282175576,0.07370446246521403
394,0.2843635881460281,0.4959624956292606,0.07276468066279557
395,0.28342708603498423,0.49502502254565783,0.07182914952431063
396,0.2824939788775625,0.49408994630300923,0.07089801145211577
397,0.281563497556444,0.49315621856009506,0.06997077655279291
398,0.28063557251738036,0.4922239199532956,0.0690472250814651
399,0.2797107982860505,0.4912924906833842,0.06812910588871682
400,0.2787886411335105,0.4903637900093156,0.06721349225770534
401,0.27786914494403364,0.4894359127076415,0.06630237718042581
402,0.2769523252310157,0.4885097274369545,0.06539492302507693
403,0.276038346410537,0.48758571997872024,0.06449097284235375
404,0.2751264398444857,0.4866631385508302,0.06358974113814117
405,0.2742161342772747,0.4857418424943646,0.0626904260601848
406,0.2733080130056093,0.4848218957361286,0.06179413027509001
407,0.2724020675165893,0.48390296547817785,0.060901169555000745
408,0.2714975540042085,0.48298470583564745,0.06001040217276951
409,0.2705955866282867,0.4820679504565961,0.05912322279997728
410,0.2696960728542739,0.48115276980579325,0.05823937590275449
411,0.26880003159642135,0.48023906832645835,0.05736099486638435
412,0.2679066164756128,0.4793274689917894,0.05648576395943622
413,0.2670155028866355,0.47841802378863246,0.05561298198463854
414,0.2661265051445812,0.4775101632084381,0.05474284708072433
415,0.26524063714517976,0.4766040410786664,0.05387723321169316
416,0.26435774324784944,0.4756995390693133,0.0530159474263856
417,0.26347703153724383,0.47479566388829086,0.0521583991861968
418,0.2625976312202793,0.47389302526105065,0.05130223717950794
419,0.26172133765075767,0.47299233218390235,0.050450343117612956
420,0.26084711756439954,0.4720924713123667,0.04960176381643239
421,0.25997466658514606,0.47119417240645856,0.04875516076383357
422,0.25910423449143455,0.4702973243912818,0.04791114459158727
423,0.2582364672898259,0.46940163405954227,0.04707130052010955
424,0.25737136173109715,0.46850789620123906,0.046234827260955236
425,0.25650794934289767,0.4676149121602781,0.04540098652551722
426,0.2556465115050311,0.4667234096455489,0.04456961336451326
427,0.2547869964458443,0.46583258469741917,0.043741408194269416
428,0.2539297141717316,0.4649435580803673,0.0429158702630959
429,0.25307413364910947,0.46405565513188374,0.042092612166335225
430,0.2522210849605863,0.46317003536971213,0.04127213455146053
431,0.2513702163802878,0.4622854371516693,0.04045499560890625
432,0.2505214033461647,0.461402705447704,0.03964010124462536
433,0.24967472441601135,0.4605218017995244,0.03882764703249833
434,0.24883116247114567,0.45964237875900704,0.038019946183284276
435,0.24799046625093765,0.45876526680168467,0.03721566570019064
436,0.2471524354690973,0.4578902400335257,0.0364146309046689
437,0.2463160550430817,0.4570172371237522,0.035614872962411226
438,0.24548191322255936,0.4561452384652632,0.034818587979855514
439,0.24464965483703235,0.45527451846316647,0.03402479121089824
440,0.2438191703575319,0.4544053034349686,0.03323303728009519
441,0.24299173844304406,0.45353715785313203,0.032446319032956084
442,0.24216616580984004,0.4526704387810355,0.03166189283864454
443,0.24134443046832088,0.4518064751652525,0.030882385771389242
444,0.2405236508048023,0.4509444971678894,0.030102804441715175
445,0.23970497181884684,0.4500841878809457,0.029325755756748006
446,0.23888926921673778,0.4492264414644069,0.028552096969068685
447,0.23807430080685885,0.44836958005340305,0.027779021560314643
448,0.2372604116984352,0.4475141772128348,0.027006646184035588
449,0.23644926066876823,0.4466607177187064,0.02623780361883002
450,0.2356403580127037,0.44580891505869136,0.025471800966716057
451,0.23483419824882812,0.444959922145005,0.024708474352651194
452,0.23402948354804184,0.44411252375146737,0.02394644334461632
453,0.23322683413137923,0.44326752100389133,0.023186147258867112
454,0.23242638939411914,0.44242390297681855,0.022428875811419724
455,0.2316273015687762,0.44158121901542347,0.021673384122128936
456,0.230830934514744,0.4407409467022134,0.020920922327274577
457,0.23003763663358331,0.4399020534003463,0.020173219866820302
458,0.22924675425204585,0.43906449074407783,0.019429017760013906
459,0.22845764174900451,0.43822892297518434,0.018686360522824685
460,0.22767003278219014,0.4373940189741164,0.017946046590263887
461,0.22688436659160863,0.43656055202330274,0.017208181159914515
462,0.22610056418669874,0.43572821696230524,0.016472911411092223
463,0.22531862010536746,0.43489749789484666,0.015739742315888233
464,0.22453879055923232,0.434067843321158,0.015009737797306633
465,0.22376136937784927,0.4332399251752668,0.014282813580431708
466,0.22298557437446598,0.43241310152275636,0.013558047226175568
467,0.22221199693890697,0.4315881708518329,0.012835823025981075
468,0.22143940069374785,0.4307640932765193,0.012114708110976369
469,0.2206693309734368,0.4299419494320095,0.011396712514864099
470,0.21990192708313885,0.4291214585658677,0.010682395600410038
471,0.21913653504537187,0.4283031315641095,0.009969938526634275
472,0.21837422686574984,0.42748666543012814,0.009261788301371532
473,0.21761417082746906,0.4266723671347905,0.008555974520147586
474,0.21685504392314875,0.42585963390299436,0.007850453943303137
475,0.21609742732417422,0.4250478428333295,0.00714701181501895
476,0.2153425543977097,0.4242383905200348,0.006446718275384566
477,0.21458968676063472,0.42343091704705904,0.005748456474210406
478,0.21383837077456225,0.4226246928699765,0.0050520486791479635
479,0.2130886357158126,0.4218199200758954,0.004357351355729816
480,0.21233896075760786,0.4210151070658346,0.003662814449381102
481,0.21159081355599874,0.42021202678201125,0.0029696003299862217
482,0.21084450965538004,0.41941071828606746,0.0022783010246925917
483,0.21009904980195165,0.41861105240561997,0.0015870471982833423
484,0.20935595840358814,0.41781253722386874,0.0008993795833075469
485,0.2086148727417526,0.4170152660336507,0.00021447944985453216
486,0.20787554304130781,0.4162192884679678,-0.00046820238535216774
487,0.20713748985949643,0.4154246662483712,-0.0011496865293783576
488,0.20640162848321184,0.41463153375317086,-0.0018282767867471572
489,0.2056678358393546,0.41384008422775165,-0.002504412549042462
490,0.20493540042631608,0.4130502994499258,-0.0031794985972936063
491,0.20420538812707653,0.4122623130947116,-0.003851536840558556
492,0.2034766146611714,0.4114752709750106,-0.004522041652667785
493,0.20275055526758193,0.41068952391332586,-0.0051884133781620045
494,0.20202611236035597,0.40990539993477937,-0.005853175214067419
495,0.2013039508625368,0.40912294647482567,-0.006515044749752064
496,0.20058380971015258,0.4083419423492438,-0.007174322928938631
497,0.1998642264545139,0.4075614657578426,-0.007833012848814797
498,0.19914647491929915,0.40678209120194453,-0.008489141363346192
499,0.19843117578105068,0.40600405477885615,-0.00914170321675481
500,0.19771811916322746,0.405227349321586,-0.009791110995131108
501,0.1970060978888429,0.4044519371756694,-0.010439741397983565
502,0.19629519058517222,0.40367778740558335,-0.011087406235238906
503,0.19558674394105202,0.4029049169488368,-0.011731429066732718
504,0.19487991879678127,0.4021332937406877,-0.01237345614712515
505,0.19417660590873795,0.40136398109366933,-0.013010769276193407
506,0.19347431211324814,0.40059565178930234,-0.013647027562806086
507,0.1927738323661992,0.39982868801117866,-0.01428102327878028
508,0.1920746594973238,0.39906205336098916,-0.014912734366341551
509,0.191378115040936,0.39829778062444177,-0.01554155054256981
510,0.19068305062429153,0.3975347679417435,-0.01616866669316047
511,0.18999107030230178,0.39677335096236266,-0.016791210357759073
512,0.1893019187531299,0.3960134115341147,-0.01740957402785487
513,0.1886146886228104,0.39525504277065326,-0.018025665525032514
514,0.1879296637584528,0.39449765266310455,-0.018638325146198925
515,0.18724582283855878,0.3937412681033433,-0.01924962242622577
516,0.18656262093956452,0.3929858985992142,-0.019860656720085135
517,0.18588134262689524,0.39223171013956487,-0.0204690248857744
518,0.18520219528359097,0.39147953538595975,-0.021075144818777813
519,0.18452444558449096,0.3907289093902813,-0.02168001822129939
520,0.1838484278227227,0.38997934138098267,-0.022282485735537233
521,0.18317566283664025,0.3892318304168194,-0.022880504743538893
522,0.18250462669670536,0.3884856448484847,-0.023476391455073936
523,0.18183554805411875,0.3877413924194494,-0.02407029631121188
524,0.18116845316986063,0.3869985599340636,-0.02466165359434233
525,0.18050265582601463,0.3862573657007974,-0.025252054048768152
526,0.17983904006649964,0.38551770703647226,-0.025839626903472995
527,0.17917706936382477,0.38477893170051947,-0.026424792972869898
528,0.17851613932399077,0.3840414539395669,-0.02700917529158539
529,0.1778572637079566,0.38330523711583264,-0.027590709699919447
530,0.17719990691022397,0.3825705090849537,-0.028170695264505802
531,0.1765446627497655,0.3818370892109243,-0.028747763711393343
532,0.17589185506819682,0.3811058902790715,-0.029322180142677817
533,0.1752403827126396,0.38037665138612153,-0.02989588596084236
534,0.17459127970460453,0.3796490229482485,-0.030466463539039423
535,0.17394377507599562,0.37892290382369187,-0.031035353671700655
536,0.17329866153744636,0.37819841505367113,-0.03160109197877839
537,0.17265470501024444,0.37747492904258284,-0.03216551902209397
538,0.17201276576649605,0.3767536320283019,-0.03272810049530983
539,0.1713717477825201,0.3760342382892856,-0.033290742724245426
540,0.17073266299062098,0.3753164465786754,-0.03385112059743345
541,0.1700956438511479,0.3746003720203102,-0.03440908431801443
542,0.16946006332120547,0.37388539913777874,-0.03496527249536782
543,0.1688262308996788,0.37317247324256303,-0.035520011443205435
544,0.16819467869762653,0.3724614935110018,-0.03607213611574869
545,0.16756483475554593,0.37175169963333415,-0.0366220301222423
546,0.16693736667054576,0.3710436694719279,-0.03716893613083638
547,0.1663116054421236,0.37033707434437824,-0.037713863460131086
548,0.16568782372872756,0.36963194035241576,-0.03825629289496066
549,0.1650656292250874,0.3689279966536417,-0.03879673820346685
550,0.16444481862874266,0.36822529020044775,-0.03933565294296243
551,0.16382575297112492,0.36752374304828406,-0.03987223710603424
552,0.16320911434011662,0.36682409032859564,-0.04040586164836241
553,0.16259439925661842,0.3661254243359188,-0.04093662582268198
554,0.16198196625900518,0.3654284758253951,-0.04146454330738475
555,0.16137135282114237,0.3647330548776304,-0.04199034923534567
556,0.16076260712898804,0.3640390817345488,-0.04251386747657268
557,0.16015445420139632,0.3633467827052389,-0.043037874302446266
558,0.15954766133485285,0.3626556735578313,-0.0435603508881256
559,0.15894307866678872,0.36196639965386135,-0.044080242320283874
560,0.158340152333534,0.3612781997076908,-0.044597895040622865
561,0.15773742361927595,0.36059055626253134,-0.045115709023979406
562,0.15713577128195577,0.3599040220472562,-0.045632479483344646
563,0.1565344529899913,0.3592176185968002,-0.04614871261681758
564,0.15593426378625783,0.3585328561497356,-0.04666432857722
565,0.15533614789578498,0.35784947970413106,-0.047177183912561094
566,0.15473922869746284,0.3571665425515811,-0.0476880851566554
567,0.15414475184577162,0.3564852611618257,-0.048195757470282485
568,0.15355153284606388,0.35580494298409043,-0.04870187729196268
569,0.15296109639064617,0.3551264823555651,-0.04920428957427278
570,0.1523721000514354,0.35444961769465566,-0.0497054175917849
571,0.15178486003520855,0.3537741586571166,-0.05020443858669946
572,0.15119806772749145,0.3531003812524871,-0.05070424579750421
573,0.15061352315524024,0.3524281437503601,-0.051201097439879606
574,0.1500310136605106,0.35175789279141545,-0.05169586547039426
575,0.1494496673405097,0.35108885890542973,-0.05218952422441031
576,0.14886854086301676,0.3504207292141856,-0.052683647488152074
577,0.14828884076511242,0.34975442912488874,-0.0531767475946639
578,0.1477112408093888,0.34908925718481576,-0.05366677556603819
579,0.1471363090280624,0.34842553039909874,-0.054152912342973925
580,0.14656207457584314,0.34776331099641156,-0.05463916184472531
581,0.14598872213665975,0.34710230228563976,-0.05512485801232028
582,0.14541627651951727,0.34644193706281246,-0.055609384023777936
583,0.14484551629671072,0.3457824423468712,-0.056091409753449784
584,0.1442768841546516,0.3451244641671345,-0.05657069585783134
585,0.14371012994555543,0.3444684381257833,-0.057048178234672425
586,0.14314535980051402,0.34381364351005195,-0.05752292390902394
587,0.14258116620906802,0.34315987356537825,-0.057997541147242176
588,0.1420186430627542,0.34250805653630156,-0.05847077041079318
589,0.14145735279712518,0.3418576569249149,-0.058942951330664545
590,0.14089728416094066,0.34120894659816003,-0.05941437827627874
591,0.1403393028716249,0.34056191625680093,-0.05988331051355111
592,0.13978325869272262,0.3399160579872149,-0.0603495406017697
593,0.13923069044863207,0.33927194372328695,-0.06081056282602282
594,0.1386800504996809,0.3386293691364658,-0.06126926813710401
595,0.13812973052444144,0.3379880007078667,-0.06172853965898384
596,0.13758125012257377,0.337347894282337,-0.06218539403718948
597,0.13703427461980427,0.33670914081857284,-0.06264059157896432
598,0.13648829232143309,0.33607163703523596,-0.06309505239236979
599,0.13594408060534005,0.33543529201632016,-0.06354713080564009
600,0.1354011902615088,0.3348009274251661,-0.06399854690214848
601,0.13485911997587072,0.3341675479162711,-0.06444930796452966
602,0.13431784648286707,0.3335357166524074,-0.06490002368667325
603,0.13377772718818998,0.3329053134708943,-0.06534985909451435
604,0.1332396995054061,0.3322765820838156,-0.06579718307300345
605,0.13270369167888918,0.33164946973072323,-0.06624208637294488
606,0.13216885293284855,0.3310240308424275,-0.06668632497673041
607,0.13163573329726402,0.33039933170034524,-0.0671278651058172
608,0.1311048687422061,0.3297759547477982,-0.06756621726338599
609,0.13057398516810206,0.3291538158979574,-0.06800584556175326
610,0.13004412122780568,0.3285329750940217,-0.06844473263841033
611,0.12951609019300186,0.3279142346707365,-0.06888205428473276
612,0.1289901487233859,0.3272968160949433,-0.06931651864817148
613,0.12846539709757002,0.32668058915943854,-0.06974979496429848
614,0.12794184486986362,0.32606609524284696,-0.07018240550311972
615,0.12741949842315872,0.3254528582603412,-0.07061386141402376
616,0.12689718011988702,0.32483999552836706,-0.071045635288593
617,0.1263769705216008,0.32422976194226266,-0.07147582089906107
618,0.1258572992856618,0.3236199843680704,-0.07190538579674674
619,0.12533984758338193,0.3230123753345787,-0.07233268016781486
620,0.12482288944846666,0.3224054009592464,-0.07275962206231311
621,0.12430828801613436,0.3218001295725007,-0.07318355354023195
622,0.12379534305120005,0.3211964020442737,-0.07360571594187357
623,0.12328299909387565,0.3205937575616067,-0.0740277593738554
624,0.12277237237963744,0.3199926733510183,-0.07444792859174339
625,0.12226337832813135,0.31939304896238646,-0.07486629230612375
626,0.12175495293698665,0.3187949560348616,-0.07528505016088827
627,0.12124702019755541,0.31819745755488404,-0.07570341715977323
628,0.1207401830263174,0.3176016472555921,-0.0761212812029573
629,0.12023458445393333,0.31700671239911515,-0.07653754349124851
630,0.11972961088805571,0.31641259512695674,-0.0769533733508453
631,0.11922625898476895,0.3158203175380518,-0.0773677995685139
632,0.11872401857980901,0.31522936188246814,-0.07778132472285011
633,0.11822275750871995,0.3146397189349101,-0.07819420391747019
634,0.11772287006054163,0.31405067892681854,-0.07860493880573527
635,0.11722417861955596,0.3134630345233974,-0.0790146772842855
636,0.1167263136228795,0.3128758002804771,-0.07942317303471816
637,0.11622919410757386,0.3122900105404177,-0.07983162232527001
638,0.11573256929506917,0.3117044884246274,-0.08023934983448905
639,0.11523666359652336,0.31111971484268974,-0.080646387649643
640,0.11474238032683282,0.3105357172857117,-0.08105095663204609
641,0.11424893807971886,0.3099526393675628,-0.08145476320812503
642,0.11375630496327178,0.3093703544273125,-0.08185774450076892
643,0.11326486964615165,0.3087894552665752,-0.08225971597427192
644,0.11277541422342421,0.3082099652902103,-0.08265913684336185
645,0.11228726418097486,0.30763215684357176,-0.08305762848162203
646,0.1118001779559847,0.3070553216836243,-0.08345496577165491
647,0.11131485411420292,0.3064798669256964,-0.08385015869729054
648,0.11083245139027285,0.3059068030270021,-0.08424190024645643
649,0.11035212642651065,0.30533482075768287,-0.08463056790466156
650,0.10987223963295246,0.30476364795054756,-0.08501916868464264
651,0.10939341544696057,0.30419343988433056,-0.08540660899040944
652,0.10891578445266792,0.30362402955236223,-0.08579246064702642
653,0.10843898286936869,0.30305569359935325,-0.08617772786061585
654,0.10796378788791516,0.30248920539188745,-0.08656162961605712
655,0.10748924380653138,0.3019241130043467,-0.08694562539128392
656,0.10701607841219092,0.3013604774858821,-0.08732832066150022
657,0.1065452437703378,0.3007983388914746,-0.087707851350799
658,0.1060754580336307,0.30023702992926166,-0.08808611386200026
659,0.10560748254067447,0.299677737164577,-0.0884627720832281
660,0.1051402230464427,0.29911924433410975,-0.08883879824122436
661,0.10467337988536131,0.29856177768983805,-0.08921501791911544
662,0.10420840837230119,0.2980048662271825,-0.08958804948258012
663,0.10374508174598414,0.2974500167636054,-0.08995985327163712
664,0.1032831751025235,0.2968964473680703,-0.09033009716302329
665,0.10282237238198905,0.2963434652347441,-0.09069872047076596
666,0.10236318126155695,0.29579201068894945,-0.09106564816583555
667,0.10190566466231966,0.29524234615772416,-0.09143101683308481
668,0.10144935667985544,0.29469408464027635,-0.09179537128056547
669,0.10099503391816254,0.2941473838540395,-0.09215731601771442
670,0.1005416976027425,0.29360203757651093,-0.09251864237102593
671,0.10009044397283458,0.29305804860923645,-0.09287716066356728
672,0.09964136068637587,0.29251572599475945,-0.09323300462200772
673,0.09919377398821647,0.29197508330428457,-0.09358753532785166
674,0.09874649007492449,0.29143501278900313,-0.09394203263915417
675,0.09830141326880189,0.29089649501686593,-0.09429366847926217
676,0.0978571137895217,0.2903584646669646,-0.09464423708792116
677,0.09741458165367299,0.28982106335499586,-0.09499190004764986
678,0.09697314435712767,0.28928431548867084,-0.0953380267744155
679,0.09653192189077808,0.28874831252110955,-0.09568446873955336
680,0.09609187060831546,0.2882137420851119,-0.09603000086848097
681,0.09565192747111746,0.2876801093998043,-0.09637625445756941
682,0.09521212704725228,0.2871466713230493,-0.0967224172285447
683,0.09477296019233596,0.28661325079660543,-0.09706733041193351
684,0.0943342203381054,0.28607973646398627,-0.09741129578777546
685,0.0938965790365049,0.285547612071501,-0.09775445399849118
686,0.0934598169267097,0.2850170003054114,-0.098097366451992
687,0.09302461584482412,0.28448782621372587,-0.09843859452407765
688,0.09259031446013555,0.283959000556092,-0.09877837163582093
689,0.09215675137203827,0.28343024952524326,-0.09911674678116672
690,0.0917239107081792,0.28290263500239055,-0.09945481358603211
691,0.09129286609685434,0.28237646423266777,-0.09979073203895907
692,0.09086392353064165,0.2818523180249848,-0.10012447096370147
693,0.09043480640548278,0.28132831732288377,-0.1004587045119182
694,0.09000613251539001,0.28080589500283504,-0.10079362997205503
695,0.08957897734837231,0.280284943836224,-0.10112698913947937
696,0.08915265264670312,0.27976436480074807,-0.10145905950734181
697,0.0887268832110848,0.27924461840772163,-0.10179085198555202
698,0.08830126192568723,0.27872500033353875,-0.10212247648216428
699,0.08787641778946163,0.2782064641329384,-0.10245362855401517
700,0.08745335016764028,0.2776894100134024,-0.10278270967812186
701,0.0870311969267676,0.27717261038100394,-0.10311021652746875
702,0.08661020517632136,0.27665722015814,-0.10343680980549728
703,0.08619068938252453,0.27614291535181046,-0.10376153658676143
704,0.08577273547642465,0.2756298710963557,-0.10408440014350644
705,0.08535607925439714,0.2751183572446276,-0.10440619873583329
706,0.08494038960712556,0.2746074322665312,-0.10472665305228009
707,0.08452618043850647,0.2740969994500072,-0.10504463857299427
708,0.08411228432583887,0.2735873192409146,-0.10536275058923691
709,0.08369747129140745,0.2730776598655702,-0.1056827172827553
710,0.08328347493013558,0.27256893718630903,-0.10600198732603788
711,0.08287002753949572,0.2720610956744192,-0.10632104059542778
712,0.08245814899511529,0.27155424383763316,-0.10663794584740256
713,0.08204746060477466,0.2710480982492274,-0.10695317703967805
714,0.08163783261714326,0.2705434286223674,-0.10726776338808088
715,0.08122934943024683,0.27004036131201736,-0.10758166245152372
716,0.08082148467564204,0.2695379741672146,-0.10789500481593048
717,0.08041451015213862,0.26903638262016755,-0.10820736231589033
718,0.08000887037836155,0.2685362642535928,-0.10851852349686966
719,0.07960369992693199,0.26803740706928225,-0.10883000721541826
720,0.07919972601353852,0.2675396364492247,-0.10914018442214764
721,0.0787967087526234,0.2670432329600537,-0.10944981545480692
722,0.07839428863424436,0.2665473881345128,-0.10975881086602407
723,0.07799325042999491,0.2660530445293366,-0.11006654366934676
724,0.0775929043462043,0.26555983330081,-0.1103740246084014
725,0.07719394418363257,0.2650677872917787,-0.1106798989245136
726,0.0767956289709547,0.2645760488847768,-0.11098479094286744
727,0.07639883747552116,0.26408608569186376,-0.11128841074082142
728,0.07600445592871037,0.26359811817602086,-0.11158920631860013
729,0.07561086919269065,0.26311106809063206,-0.11188932970525074
730,0.07521852870190031,0.2626251712268165,-0.11218811382301587
731,0.07482716857612122,0.2621401027210365,-0.11248576556879404
732,0.0744369263715731,0.26165563137893816,-0.11278177863579196
733,0.07404757517611806,0.26117229386392027,-0.11307714351168414
734,0.07365811115509635,0.260689276195445,-0.11337305388525229
735,0.07326988807635193,0.2602070937529609,-0.11366731760025708
736,0.07288286790752403,0.25972586282439586,-0.11396012700934781
737,0.07249714498148084,0.25924516177798496,-0.11425087181502326
738,0.07211289800976325,0.25876614904825945,-0.11454035302873294
739,0.07172829800936624,0.25828772676353434,-0.11483113074480188
740,0.07134496076129734,0.25781119588707574,-0.11512127436448105
741,0.07096327687638095,0.25733586410149795,-0.11540931034873604
742,0.07058264915428661,0.2568615792737513,-0.11569628096517809
743,0.07020296170942172,0.2563880550188171,-0.1159821315999737
744,0.06982364997225544,0.25591508582175626,-0.11626778587724536
745,0.06944550538441817,0.2554429441334152,-0.11655193336457882
746,0.06906885977518504,0.25497174512710447,-0.11683402557673439
747,0.06869217471859809,0.254501230256314,-0.11711688081911784
748,0.06831692065235845,0.2540319013970836,-0.1173980600923667
749,0.06794255777148957,0.2535635621857676,-0.11767844664278844
750,0.06756966612460501,0.2530959666681826,-0.11795663441897263
751,0.06719750638433329,0.25262972702806574,-0.11823471425939915
752,0.06682737170887088,0.25216514692682135,-0.1185104035090796
753,0.06645754029122865,0.25170088036759497,-0.11878579978513766
754,0.0660887063187889,0.2512377584311896,-0.11906034579361184
755,0.06572067566776042,0.25077549428576074,-0.11933414295023988
756,0.06535386307980912,0.2503145576884317,-0.11960683152881346
757,0.06498667642866787,0.24985341764091498,-0.11988006478357924
758,0.06461994085134931,0.2493931877083018,-0.12015330600560317
759,0.0642535861375346,0.24893349958409855,-0.12042632730902936
760,0.06388835651244519,0.2484756305267214,-0.12069891750183102
761,0.06352272484323031,0.24801727688543396,-0.12097182719897336
762,0.06315767160637176,0.2475598396734279,-0.12124449646068439
763,0.06279300628825417,0.24710273091375862,-0.12151671833725027
764,0.06242874532791859,0.24664673892365604,-0.12178924826781887
765,0.0620660904749031,0.24619210488614954,-0.12205992393634332
766,0.06170437284670211,0.24573878116605313,-0.12233003547264892
767,0.06134309767982627,0.2452860161850657,-0.12259982082541318
768,0.060982412780541166,0.2448333977078229,-0.12286857214674055
769,0.06062288367406103,0.24438250358086133,-0.12313673623273926
770,0.0602641668402091,0.24393327304723525,-0.12340493936681704
771,0.05990602778988875,0.24348497011565717,-0.12367291453587965
772,0.05954808287977528,0.2430372189392927,-0.12394105317974213
773,0.05919253105151218,0.24259056409440283,-0.12420550199137848
774,0.05883836863339555,0.24214565305294072,-0.1244689157861496
775,0.05848469471232804,0.24170097779408606,-0.12473158836942999
776,0.058132359954576975,0.24125721950663798,-0.12499249959748404
777,0.05777996819295082,0.24081381541476266,-0.12525387902886104
778,0.0574288586298686,0.24037153457203939,-0.12551381731230218
779,0.05707811502234371,0.23992973855486222,-0.12577350851017483
780,0.05672837293327059,0.2394889429022506,-0.1260321970357094
781,0.05637965845004022,0.2390486347171668,-0.12628931781708636
782,0.05603253953597019,0.23860998388575339,-0.12654490481381298
783,0.05568610775110985,0.23817200599540184,-0.12679979049318213
784,0.055341538774152765,0.23773515800818748,-0.12705208045988195
785,0.05499704202122367,0.23729912226863864,-0.12730503822619132
786,0.05465255349656518,0.23686386475537136,-0.12755875776224102
787,0.054309279982120255,0.23643011472633604,-0.12781155476209552
788,0.05396708609505722,0.23599645869476316,-0.12806228650464868
789,0.05362516715102289,0.23556404711338685,-0.12831371281134107
790,0.053285282341765244,0.23513357744095623,-0.12856301275742574
791,0.052945626914576736,0.23470327291264734,-0.12881201908349385
792,0.05260716447809546,0.2342739017678863,-0.12905957281169536
793,0.05227030708639206,0.2338465409126873,-0.1293059267399032
794,0.051934142105627905,0.23341944873147322,-0.1295511645202174
795,0.051598903297509914,0.23299342284114966,-0.12979561624612984
796,0.05126399062436769,0.23256807795090195,-0.1300400967021666
797,0.05092930446217305,0.23214279133374072,-0.1302841824093946
798,0.050595395399004726,0.23171832934561787,-0.1305275385476084
799,0.0502624705873831,0.2312948998758635,-0.1307699587010973
800,0.049930302188355716,0.23087253563373444,-0.13101193125702298
801,0.04959799672335523,0.2304505214044819,-0.13125452795777148
802,0.049266135030755956,0.23002947559738168,-0.13149720553586974
803,0.048934431353703005,0.22960897784837359,-0.13174011514096756
804,0.04860332443890284,0.22918944279484205,-0.13198279391703638
805,0.048273089546225154,0.22877141683142588,-0.1322252377389756
806,0.047944627836696826,0.22835472853710798,-0.1324654728637143
807,0.04761615125509325,0.2279383101910133,-0.1327060076808268
808,0.04728843766527991,0.22752295591839522,-0.1329460805878354
809,0.046961670038650885,0.22710780405339426,-0.13318446397609252
810,0.04663617966715487,0.2266940481200178,-0.13342168878570804
811,0.04631131797171912,0.22628078595711207,-0.13365815001367384
812,0.04598705535102758,0.2258685793337108,-0.13389446863165566
813,0.04566260077921211,0.22545659223961761,-0.1341313906811934
814,0.0453392528708607,0.22504572260415856,-0.13436721686243713
815,0.04501677326290467,0.22463604556312633,-0.13460249903731697
816,0.04469468181554967,0.22422702719387216,-0.13483766356277282
817,0.04437405056382023,0.2238197895911525,-0.13507168846351203
818,0.04405534219791439,0.22341415940997839,-0.13530347501414963
819,0.0437383051822263,0.22301006864267017,-0.13553345827821758
820,0.04342175184228421,0.22260616494460167,-0.13576266126003328
821,0.043105756273916544,0.22220270483886018,-0.13599119229102707
822,0.04279132704770649,0.22179990124284715,-0.13621724714743416
823,0.04247803880246995,0.22139766571003333,-0.13644158810509344
824,0.042166034957162354,0.22099581352948278,-0.1366637436151581
825,0.04185496644962412,0.2205951205936187,-0.13688518769437047
826,0.04154447453442911,0.22019505809350096,-0.13710610902464274
827,0.04123482340959378,0.21979581552598507,-0.1373261687067975
828,0.04092603325544717,0.21939756300003674,-0.1375454964891424
829,0.04061747141265611,0.21899961658441458,-0.13776467375910234
830,0.040309013203341605,0.21860124467974415,-0.13798321827306095
831,0.04000086272230027,0.21820320691968104,-0.1382014814750805
832,0.039694588549460084,0.21780654949162437,-0.13841737239270419
833,0.03938860057008891,0.21741088564479905,-0.1386336845046212
834,0.039083115459563326,0.21701543062533013,-0.13884919970620346
835,0.03877769877357156,0.21662050747368553,-0.1390651099265424
836,0.03847351076721276,0.21622682084261238,-0.13927979930818687
837,0.038170995851624936,0.21583473634184158,-0.13949274463859168
838,0.03787031487304411,0.21544435983832527,-0.13970373009223702
839,0.03757094340208397,0.2150555781076297,-0.13991369130346176
840,0.03727185057667514,0.214667759741164,-0.1401240585878137
841,0.03697419118209968,0.21428149309629405,-0.14033311073209467
842,0.03667816499037428,0.21389663043420848,-0.1405403004534599
843,0.03638213762429394,0.21351229914442246,-0.1407480238958346
844,0.03608611168291041,0.21312860260710864,-0.1409563792412878
845,0.03579018631814867,0.21274543800776965,-0.1411650653714723
846,0.035494423927644514,0.21236293688654462,-0.1413740890312556
847,0.03519965850807955,0.21198149925890225,-0.14158218224274316
848,0.03490553445234965,0.21160100618698646,-0.14178993728228717
849,0.03461186032888201,0.21122142514003106,-0.14199770448226706
850,0.0343201438865437,0.210843701522611,-0.1422034137495236
851,0.034028225427190015,0.21046584272481839,-0.14240939187043833
852,0.033737107941719635,0.21008849792539386,-0.1426142820419546
853,0.03344708206630622,0.2097123616590511,-0.14281819752643865
854,0.03315737082040411,0.20933655043840005,-0.1430218087975918
855,0.03286808104996252,0.20896070439583767,-0.1432245422959126
856,0.032579558181572175,0.20858569655015421,-0.14342658018700985
857,0.03229194059823766,0.20821116719497018,-0.14362728599849484
858,0.032005545694537264,0.20783828463741366,-0.14382719324833915
859,0.03171922731539949,0.20746563983959027,-0.14402718520879132
860,0.031433614645746386,0.20709380190488935,-0.14422657261339655
861,0.031148608266951795,0.2067224324415683,-0.14442521590766472
862,0.03086450439859952,0.20635227631837885,-0.1446232675211798
863,0.030580993840245332,0.20598306102588987,-0.14482107334539918
864,0.03029760734499271,0.20561420277765594,-0.14501898808767053
865,0.030015544838913468,0.20524654573887133,-0.14521545606104438
866,0.029734947000008692,0.20488028643194198,-0.14541039243192458
867,0.02945467637634331,0.20451483496270617,-0.14560548221001957
868,0.029174625641042805,0.20415020855721655,-0.14580095727513093
869,0.028895270177364443,0.20378637599805377,-0.1459958356433249
870,0.02861691826330993,0.2034231835712711,-0.14618934704465125
871,0.02833874741570959,0.20305990057173318,-0.14638240574031403
872,0.028061703185221425,0.20269782666013153,-0.1465744202896887
873,0.02778564028970674,0.20233609625160956,-0.1467648156721961
874,0.027510564588683287,0.20197617447923902,-0.14695504530187245
875,0.027235082785050605,0.20161636484006196,-0.14714619926996075
876,0.026959737218083136,0.201256707012103,-0.1473372325759367
877,0.026685349855087834,0.20089878885136142,-0.14752808914118576
878,0.0264123517501526,0.20054173166484282,-0.1477170281645376
879,0.026140112577808797,0.20018609580495614,-0.14790587064933855
880,0.02586797751773934,0.19983092300903355,-0.14809496797355487
881,0.02559599347048913,0.19947671196484607,-0.1482847250238678
882,0.025324684401100857,0.1991239704907202,-0.14847460168851848
883,0.0250540893718944,0.19877222694193608,-0.14866404819814727
884,0.02478461486355505,0.19842125469834396,-0.14885202497123387
885,0.02451481306928483,0.19807086857410475,-0.1490412424355351
886,0.024246092706546693,0.19772134087347787,-0.14922915546038446
887,0.023978132736202497,0.19737299564514724,-0.14941673017274223
888,0.023710423011547705,0.19702579960855277,-0.14960495358545733
889,0.023441972507714657,0.1966786405463483,-0.14979469553091898
890,0.023173506673473888,0.19633157823662156,-0.14998456488967377
891,0.022906279996389865,0.1959853845703846,-0.1501728245776049
892,0.02263982870589446,0.19564059135905137,-0.15036093394726247
893,0.02237421034578845,0.19529599697709635,-0.15054757628551943
894,0.02210832944389118,0.1949520490307584,-0.15073539014297604
895,0.02184301139284459,0.1946090049401162,-0.15092298215442704
896,0.021578853447863536,0.19426725359064712,-0.15110954669492005
897,0.02131458459172155,0.1939261547518759,-0.1512969855684328
898,0.021050958040374535,0.19358559175954707,-0.15148367567879797
899,0.02078659284438128,0.19324515256695435,-0.1516719668781918
900,0.02052267424281081,0.19290479584176612,-0.15185944735614448
901,0.020258924835231115,0.1925646578421211,-0.15204680817165886
902,0.01999599730710248,0.1922247198690084,-0.15223272525480347
903,0.01973313971344438,0.19188471036542454,-0.1524184309385358
904,0.019471016497230154,0.19154589190697333,-0.15260385891251302
905,0.01920911387856093,0.19120754939582096,-0.15278932163869913
906,0.01894867654927919,0.19087019332654226,-0.15297284022798385
907,0.018689918398764657,0.19053456185380693,-0.1531547250562776
908,0.01843325629040148,0.19020084364136078,-0.1533343310605578
909,0.018177615946807436,0.1898678142785447,-0.15351258238492982
910,0.0179227283746706,0.1895347425960746,-0.15368928584673341
911,0.017669462773244042,0.18920350083603515,-0.15386457528954706
912,0.017416937001994707,0.18887260611392695,-0.15403873210993754
913,0.017164667747069567,0.18854300406124241,-0.15421366856710328
914,0.016912448873339175,0.18821376571042023,-0.15438886796374188
915,0.016660932785482255,0.18788510041287748,-0.15456323484191298
916,0.016409593775934976,0.18755654726765408,-0.15473735971578412
917,0.016158347279653297,0.18722821853273502,-0.15491152397342844
918,0.01590829789742973,0.1869002585701359,-0.15508366277527644
919,0.015658884303444337,0.18657343499638665,-0.15525566638949798
920,0.015410267780981774,0.18624714856271907,-0.1554266130007555
921,0.01516204602062535,0.18592138326507174,-0.15559729122382104
922,0.014915018574169943,0.18559692719085522,-0.15576689004251534
923,0.014668525693313597,0.18527337941634478,-0.1559363280297176
924,0.014422804963950273,0.18495050035038557,-0.15610489042248504
925,0.01417767364308076,0.18462798877467046,-0.15627264148850895
926,0.013933234060524845,0.1843063158546779,-0.1564398477336282
927,0.01368886354435199,0.18398510235185533,-0.15660737526315133
928,0.013445237463838853,0.1836644991781248,-0.1567740242504471
929,0.013202403908813866,0.18334438946251044,-0.15693958164488273
930,0.012960054628078812,0.18302455625593222,-0.1571044469997746
931,0.012718150471190175,0.18270531483178568,-0.1572690138894053
932,0.012477492589822583,0.1823864264045066,-0.15743144122486144
933,0.012237520672053158,0.18206791604942577,-0.15759287470531944
934,0.011998173804516217,0.18174993915357954,-0.15775359154454713
935,0.011759946639266076,0.18143239805453418,-0.15791250477600202
936,0.011521735742462196,0.18111487609710095,-0.15807140461217653
937,0.01128486106825259,0.18079818092468802,-0.15822845878818287
938,0.011047985482144449,0.18048183339394086,-0.15838586242965197
939,0.010811542844574945,0.1801665705674772,-0.1585434848783273
940,0.010575959282988032,0.17985238253365438,-0.15870046396767834
941,0.010341345004490184,0.17953984428361078,-0.1588571542746304
942,0.01010799291587736,0.179228394153452,-0.15901240832169727
943,0.009875714522014682,0.17891855635202294,-0.15916712730799357
944,0.009644258784179226,0.1786095356751347,-0.15932101810677624
945,0.009412087141275545,0.17830035662206561,-0.15947618233951455
946,0.009180801777193305,0.17799212761838576,-0.15963052406399916
947,0.008948253593601308,0.17768360991447252,-0.15978710272726993
948,0.008715365702088338,0.17737542370368153,-0.15994469229950486
949,0.008484483386504897,0.17706934781004044,-0.16010038103703064
950,0.008254599701694459,0.17676451598256937,-0.16025531657918046
951,0.008025660792213844,0.17646006785357096,-0.16040874626914328
952,0.007797799012015703,0.17615667348075645,-0.16056107545672502
953,0.007570563534844525,0.17585429666126903,-0.16071316959157997
954,0.00734296702802813,0.17555136523072853,-0.16086543117467225
955,0.007115136633298283,0.1752479238661956,-0.161017650599599
956,0.006886664248107471,0.17494381518517474,-0.1611704866889598
957,0.0066577777199410835,0.17463979489111114,-0.16132423945122898
958,0.006429026747407943,0.17433723747311608,-0.1614791839783002
959,0.006200224772693998,0.17403405871302657,-0.16163360916763858
960,0.00597258784689725,0.1737322216968386,-0.1617870460030441
961,0.005743860328656732,0.17342939006462413,-0.16194166940731067
962,0.005515935758474713,0.17312761630221535,-0.16209574478526595
963,0.005288565035295919,0.17282619459979273,-0.16224906452920088
964,0.0050615323811565634,0.17252511582400934,-0.16240205106169622
965,0.004834180924294399,0.1722239756923974,-0.16255561384380857
966,0.004606315286797888,0.17192275464223064,-0.16271012406863486
967,0.004379085252997177,0.17162186687115713,-0.16286369636516276
968,0.004152159489660696,0.17132147873633155,-0.16301715975701017
969,0.003925576921297842,0.1710214694891086,-0.16317031564651294
970,0.0036983432366586447,0.17072201698695397,-0.16332533051363665
971,0.0034712978923137515,0.17042309170944575,-0.16348049592481823
972,0.003244891377137244,0.17012505047311488,-0.1636352677188404
973,0.003019585559220622,0.16982800700327963,-0.16378883588483836
974,0.0027940659526927637,0.1695310860290925,-0.16394295412370696
975,0.0025692802218808255,0.1692351093375968,-0.16409654889383515
976,0.002344794459575384,0.16893906351618723,-0.16424947459703645
977,0.00212071514652938,0.16864354755631483,-0.1644021172632561
978,0.0018961277039444926,0.16834800540419076,-0.1645557499963018
979,0.0016724390276753435,0.16805325357524228,-0.16470837551989162
980,0.0014486841977150895,0.16775840310469228,-0.16486103470926208
981,0.0012256432542301944,0.16746406748355983,-0.16501278097509944
982,0.0010036803454975926,0.1671702548500047,-0.16516289415900953
983,0.0007818498844985564,0.1668769085739485,-0.16531320880495137
984,0.0005605458883351054,0.1665841137122683,-0.16546302193559811
985,0.00033958346006742726,0.1662922087528317,-0.16561304183269684
986,0.0001185154249497908,0.16600040174328037,-0.1657633708933808
987,-0.00010252433769966032,0.16570807905374818,-0.1659131277291475
988,-0.00032248848127885586,0.16541675713638523,-0.16606173409894295
989,-0.0005410167733540977,0.1651272572952533,-0.1662092908419615
990,-0.0007593010656736412,0.16483814470717942,-0.16635674683852672
991,-0.0009774341956711179,0.16454949109270708,-0.16650435948404932
992,-0.001194993242471371,0.16426165908644452,-0.16665164557138729
993,-0.0014117826723829595,0.16397409265221755,-0.16679765799698346
994,-0.0016279707406641212,0.16368759185349926,-0.1669435333348275
995,-0.001844043907909979,0.1634026452735609,-0.16709073308938088
996,-0.002059012543193951,0.16311941180503683,-0.16723743689142476
997,-0.0022724007851173313,0.16283707670017813,-0.16738187827041281
998,-0.002484591006568803,0.1625565493829573,-0.16752573139609492
999,-0.002696314220130538,0.16227637679915033,-0.1676690052394114
1000,-0.0029078106723741436,0.16199635639450274,-0.16781197773925102
1001,-0.0031188781241269546,0.16171639941938004,-0.16795415566763394
1002,-0.0033305263739917303,0.16143613631493597,-0.16809718906291943
1003,-0.003541476203320417,0.16115658679857095,-0.16823953920521176
1004,-0.003752164558108088,0.1608774762410609,-0.1683818053572771
1005,-0.003962373642051658,0.16059971562995598,-0.1685244629140593
1006,-0.004172672450425542,0.16032207803949883,-0.16866742294034992
1007,-0.004381872437604735,0.16004523461437897,-0.16880897948958845
1008,-0.004590623050947163,0.15976881883073712,-0.16895006493263143
1009,-0.004799889117141332,0.15949286113815245,-0.1690926393724351
1010,-0.005008710066196427,0.1592170210610155,-0.16923444119340839
1011,-0.0052168728619584265,0.1589423074324931,-0.16937605315640997
1012,-0.005424435612633915,0.15866806159015362,-0.16951693281542146
1013,-0.0056318441125652275,0.15839369362773084,-0.1696573818528613
1014,-0.00583911712069094,0.1581196239793523,-0.16979785822073418
1015,-0.006045144127545279,0.15784617893102743,-0.169936467186118
1016,-0.0062507191112513094,0.1575730344639123,-0.1700744726864149
1017,-0.006456501487011476,0.15729976149018526,-0.17021276446420824
1018,-0.0066611607514216065,0.157028383186548,-0.17035070468939123
1019,-0.006865773169356965,0.156758186353301,-0.17048973269201492
1020,-0.0070700163003571985,0.15648873081084705,-0.17062876341156144
1021,-0.007273943930480037,0.15621982730286657,-0.17076771516382663
1022,-0.007476594216637068,0.15595242855001323,-0.17090561698328738
1023,-0.00767867110002162,0.15568597843500817,-0.17104332063505143
1024,-0.007880967072612667,0.15541937826772306,-0.17118131241294837
1025,-0.00808254948814933,0.1551542368596034,-0.17131933583590203
1026,-0.008283725303048294,0.15488916994203472,-0.17145662054813132
1027,-0.008484424115613018,0.15462479628265707,-0.1715936445138831
1028,-0.00868398622495664,0.15436187381916042,-0.1717298462690737
1029,-0.008883400428937031,0.15409949488833719,-0.17186629574621126
1030,-0.009082414903386299,0.15383774854354812,-0.1720025783503207
1031,-0.009281617946117022,0.15357565292574696,-0.17213888881798098
1032,-0.009480291058335243,0.15331405223184738,-0.1722746343485179
1033,-0.009679472252345138,0.1530523283779886,-0.17241127288267888
1034,-0.00987807986772395,0.15279117746862222,-0.17254733720407014
1035,-0.010075818594011457,0.1525308332274621,-0.17268247041548504
1036,-0.010272317723677541,0.15227196445796798,-0.17281659990532305
1037,-0.010467503325429017,0.15201420143724406,-0.17294920808810207
1038,-0.010663703006382693,0.15175524862308468,-0.17308265463585007
1039,-0.010858544123544398,0.15149785363086446,-0.17321494187795325
1040,-0.011052411236495486,0.15124119621418491,-0.17334601868717586
1041,-0.01124592598525996,0.1509853536476214,-0.17347720561814128
1042,-0.011438917587142806,0.1507303323461724,-0.173608167520458
1043,-0.011631502921603783,0.15047577523444813,-0.1737387810776557
1044,-0.011823472306279234,0.1502227731950692,-0.17386971780762764
1045,-0.012014929125756874,0.14997005355701623,-0.17399991180853
1046,-0.012205597194662021,0.14971739029388922,-0.17412858468321327
1047,-0.012395735769305648,0.14946510890347592,-0.1742565804420872
1048,-0.01258589424596452,0.1492130875457003,-0.17438487603762934
1049,-0.012776127848426935,0.14896093734207644,-0.17451319303893031
1050,-0.012965151369817707,0.14870972233205854,-0.17464002507169396
1051,-0.01315333955941266,0.14845967486474596,-0.1747663539835713
1052,-0.013341016557121381,0.14821061573177988,-0.17489264884602265
1053,-0.013527104091516315,0.1479635348637748,-0.17501774304680742
1054,-0.013712763928810441,0.14771700385945657,-0.17514253171707744
1055,-0.013897994185041347,0.14747090725907558,-0.17526689562915826
1056,-0.014082271420450878,0.14722576619955582,-0.17539030904045758
1057,-0.014266918731867372,0.146980682198096,-0.17551451966183074
1058,-0.014451045961552845,0.14673612937493288,-0.17563822129803855
1059,-0.014634595487268417,0.14649240796892946,-0.1757615989434663
1060,-0.014817414714828584,0.14624935351167295,-0.17588418294133012
1061,-0.01499903318799095,0.14600770305538363,-0.17600576943136553
1062,-0.01518047840773253,0.14576676323603094,-0.17612772005149602
1063,-0.015360354581602245,0.14552698255443042,-0.17624769171763488
1064,-0.01554003062286943,0.14528717093223315,-0.176367232177972
1065,-0.015718793922981325,0.14504833447678356,-0.17648592232274624
1066,-0.015897470077258464,0.14480954149725572,-0.17660448165177267
1067,-0.01607571033070402,0.14457080424366855,-0.17672222490507658
1068,-0.01625253005462403,0.1443336253155033,-0.17683868542475134
1069,-0.01642912836018274,0.14409705426443598,-0.17695531098480144
1070,-0.016605028405588005,0.1438606339977787,-0.1770706908089547
1071,-0.016779003287049937,0.14362594682159058,-0.17718395339569043
1072,-0.016952192915123534,0.1433922066715947,-0.17729659250184177
1073,-0.01712545478967098,0.14315912521088214,-0.1774100347902241
1074,-0.017298260776856988,0.14292699332873787,-0.17752351488245183
1075,-0.017469752587697434,0.1426958813284537,-0.17763538650384855
1076,-0.017640166216703206,0.1424665969821684,-0.1777469294155748
1077,-0.01780981776483328,0.14223866757194498,-0.17785830310161155
1078,-0.017978603190848243,0.14201103271812518,-0.17796823909982165
1079,-0.018147145577563993,0.14178366029289735,-0.17807795144802535
1080,-0.0183151763748186,0.14155684908982166,-0.17818720183945888
1081,-0.018483423571618914,0.1413291222695092,-0.17829596941274703
1082,-0.01865148869754838,0.14110219999091797,-0.17840517738601472
1083,-0.01881945655197093,0.14087525373622026,-0.1785141668401621
1084,-0.01898752757289427,0.1406477857534088,-0.17862284089919733
1085,-0.019154301270151636,0.14042191321433373,-0.178730515754637
1086,-0.019320451832849604,0.14019697685405563,-0.17883788051975485
1087,-0.019486782471259102,0.1399719092069084,-0.1789454741494266
1088,-0.01965168418054877,0.13974814785999143,-0.17905151622108897
1089,-0.01981701120842361,0.13952322218645857,-0.1791572446033058
1090,-0.01998224556445727,0.13929903915372388,-0.17926353028263842
1091,-0.02014744009137746,0.139074727866143,-0.1793696080488979
1092,-0.020312498391737762,0.1388509704288771,-0.17947596721235262
1093,-0.020476892400115552,0.13862745394890166,-0.17958123874913276
1094,-0.020641523771732256,0.13840386565535462,-0.17968691319881913
1095,-0.020805619960685504,0.13818121372931663,-0.17979245365068763
1096,-0.020968845668147666,0.13795950292594683,-0.17989719426224215
1097,-0.021131708211232305,0.1377389031332897,-0.18000231955575433
1098,-0.021294733901780803,0.13751750755870407,-0.18010697536226566
1099,-0.021456897606943616,0.13729688146609534,-0.18021067667998256
1100,-0.02161835738578978,0.13707732156875724,-0.18031403634033683
1101,-0.02178043669254185,0.1368571490571274,-0.18041802244221108
1102,-0.021941706431416016,0.1366380798658739,-0.18052149272870593
1103,-0.022102949353399955,0.13641925397752652,-0.18062515268432644
1104,-0.022263525384202287,0.13620098510990283,-0.1807280358783074
1105,-0.022423308979837783,0.13598366368519127,-0.18083028164486686
1106,-0.02258227160304241,0.13576751710293913,-0.18093206030902395
1107,-0.02274102702909634,0.13555215894033473,-0.1810342129985274
1108,-0.02290019367849081,0.1353366482659423,-0.1811370356229239
1109,-0.023058056114321927,0.13512272314706644,-0.1812388353757103
1110,-0.023215394067226048,0.13490853553739496,-0.18133932367184707
1111,-0.023373143536309485,0.13469435074872463,-0.1814406378213436
1112,-0.023531017118034868,0.13448102658997366,-0.1815430608260434
1113,-0.02368881090760255,0.13426855995593523,-0.18164618177114034
1114,-0.023845852826250163,0.1340567216880538,-0.1817484273405541
1115,-0.02400398415976531,0.13384427981854363,-0.18185224813807427
1116,-0.02416179486167963,0.13363257516737004,-0.1819561648907293
1117,-0.024318830921634785,0.13342139788111054,-0.1820590597243801
1118,-0.02447577651274138,0.13321029913010296,-0.18216185215558572
1119,-0.02463195004094359,0.13299992628683938,-0.18226382636872657
1120,-0.024787574883611035,0.13279072637942568,-0.18236587614664773
1121,-0.024942952614330334,0.13258246359217138,-0.18246836882083203
1122,-0.025099248624833464,0.1323732747870268,-0.1825717720366937
1123,-0.02525565719073385,0.13216451668769535,-0.18267583106916307
1124,-0.025412699493247863,0.13195572720454418,-0.18278112619103992
1125,-0.02556920203749618,0.1317477374514057,-0.18288614152639807
1126,-0.025725099254411975,0.13154044266809778,-0.1829906411769217
1127,-0.025880335387294638,0.1313337397463576,-0.18309441052094688
1128,-0.026034535354554383,0.13112773703215658,-0.18319680774126534
1129,-0.0261876311486552,0.13092289360246362,-0.183298155899774
1130,-0.02633903651947108,0.13072000186697633,-0.1833980749059185
1131,-0.026490227949038502,0.13051736992809893,-0.1834978258261759
1132,-0.026641116112376722,0.1303153553573633,-0.18359758758211672
1133,-0.026791804555567716,0.13011411177172189,-0.1836977208828573
1134,-0.026942634499980033,0.12991282181140643,-0.18379809081136647
1135,-0.027092572464934305,0.12971279355968832,-0.1838979384895569
1136,-0.027242227289590734,0.12951336120990564,-0.18399781578908714
1137,-0.027391678829312593,0.12931415290380724,-0.18409751056243243
1138,-0.02754056218810864,0.1291157208940143,-0.18419684527023156
1139,-0.027689466755852682,0.12891752648577168,-0.18429645999747704
1140,-0.027838538601515778,0.12871899287779645,-0.184396070080828
1141,-0.027988329777614205,0.12852016198938937,-0.18449682154461777
1142,-0.02813768137200066,0.12832173770770153,-0.18459710045170283
1143,-0.028287616163541446,0.12812300173561297,-0.18469823406269587
1144,-0.02843723579936933,0.12792450897042898,-0.18479898056916763
1145,-0.028585312083058614,0.127727434699403,-0.18489805886552024
1146,-0.028732652855832368,0.12753121141363588,-0.18499651712530063
1147,-0.028879751575577803,0.1273351130493679,-0.18509461620052348
1148,-0.02902618784031746,0.12714017052580256,-0.1851925462064375
1149,-0.029172019821752156,0.1269461368630413,-0.1852901765065456
1150,-0.029317712793574414,0.12675207651279716,-0.185387502099946
1151,-0.029463147392711973,0.12655844007088143,-0.18548473485630537
1152,-0.02960823664218907,0.1263653957349101,-0.18558186901928822
1153,-0.02975321247835368,0.12617196904612293,-0.18567839400283032
1154,-0.02989789446545286,0.12597862581707878,-0.18577441474798448
1155,-0.030042092881212627,0.1257857611672868,-0.18586994692971204
1156,-0.030185238070074536,0.1255940280554448,-0.18596450419559388
1157,-0.030329168178031246,0.12540195521444203,-0.18606029157050452
1158,-0.030472774505572318,0.12521021203746982,-0.18615576104861445
1159,-0.03061578408703987,0.1250194335507427,-0.1862510017248224
1160,-0.03075844792533563,0.12482920498084882,-0.1863461008315201
1161,-0.030900955646805863,0.12463952002126388,-0.18644143131487562
1162,-0.031043859587213313,0.12445022632004768,-0.1865379454944743
1163,-0.031185359102319062,0.12426230178112846,-0.1866330199857666
1164,-0.031327397529466186,0.12407430062607931,-0.18672909568501167
1165,-0.03146845336388086,0.12388761980522643,-0.18682452653298814
1166,-0.03160887752098706,0.12370133881117673,-0.18691909385315086
1167,-0.03174756434054163,0.12351739829783487,-0.18701252697891813
1168,-0.03188601483908636,0.12333366301532646,-0.1871056926934992
1169,-0.032023491924348876,0.12315116281295048,-0.18719814666164825
1170,-0.03216029400682049,0.12296903584277244,-0.18728962385641343
1171,-0.03229673190348798,0.12278742883878555,-0.1873808926457615
1172,-0.032433270185566625,0.12260542382166348,-0.18747196419279674
1173,-0.03256985895284399,0.12242437562344226,-0.18756409352913023
1174,-0.03270581802045398,0.12224416510233445,-0.18765580114324243
1175,-0.03284129719431809,0.1220642309569829,-0.18774682534561907
1176,-0.03297586586431737,0.12188550102786991,-0.18783723275650463
1177,-0.033109326103742225,0.1217082923157681,-0.18792694452325256
1178,-0.03324260997984522,0.12153165677487288,-0.1880168767345633
1179,-0.033375450520185146,0.12135595417637873,-0.18810685521674902
1180,-0.03350716617869578,0.12118057211042146,-0.18819490446781303
1181,-0.03363798674667533,0.12100642213358702,-0.18828239562693766
1182,-0.03376861682259384,0.12083279921443334,-0.188370032859621
1183,-0.03389858629136964,0.12065964344759178,-0.18845681603033104
1184,-0.03402870976857371,0.12048663726622676,-0.18854405680337416
1185,-0.03415780811938473,0.12031493301850316,-0.18863054925727263
1186,-0.034287001177313293,0.12014341696008032,-0.1887174193147069
1187,-0.034415936548218264,0.11997190662957521,-0.18880377972601173
1188,-0.034544549728686834,0.1198008239815622,-0.18888992343893587
1189,-0.03467247882329699,0.11963016250286687,-0.18897512014946086
1190,-0.03480017275546863,0.11945920840503527,-0.1890595539159725
1191,-0.03492755339002403,0.11928852761736954,-0.1891436343974176
1192,-0.03505404467710381,0.11911844265445522,-0.18922653200866285
1193,-0.03518027111455941,0.11894901179851641,-0.18930955402763522
1194,-0.03530634680584964,0.1187803582743623,-0.1893930518860616
1195,-0.03543096238314123,0.11861299542908385,-0.1894749201953663
1196,-0.0355562858059011,0.11844535115849526,-0.18955792277029748
1197,-0.03568198773566712,0.1182778045130471,-0.18964177998438136
1198,-0.035805405190095334,0.11811371284041458,-0.18972452322060526
1199,-0.035928426240008846,0.11794895717483776,-0.18980580965485544
1200,-0.036051327811928886,0.11778531872006337,-0.18988797434392113
1201,-0.03617498588021376,0.11762170500433383,-0.18997167676476134
1202,-0.0362979353459029,0.1174590715703537,-0.1900549422621595
1203,-0.03642165302034524,0.11729597830588166,-0.19013928434657212
1204,-0.036544976029697564,0.11713367870641789,-0.190223630765813
1205,-0.03666814601109626,0.11697181711856784,-0.19030810914076035
1206,-0.03679150373557821,0.11681008647627397,-0.1903930939474304
1207,-0.03691523819341009,0.11664784433761924,-0.1904783207244394
1208,-0.03703890794881186,0.11648546727242769,-0.1905632831700514
1209,-0.0371620251636237,0.1163232285294807,-0.1906472788567281
1210,-0.03728531521423635,0.11616121780837359,-0.1907318482368463
1211,-0.03740915714755934,0.11599834864452498,-0.19081666293964367
1212,-0.03753303350515829,0.11583546939358963,-0.19090153640390622
1213,-0.03765764409193352,0.11567288719631126,-0.19098817538017832
1214,-0.03778205278422681,0.11550981568500604,-0.19107392125345965
1215,-0.03790564654590421,0.1153474589515636,-0.19115875204337202
1216,-0.03802943878244496,0.11518546688408099,-0.19124434444897093
1217,-0.038152672130402666,0.1150242428686663,-0.19132958712947162
1218,-0.0382756764623956,0.11486318538241058,-0.1914145383072018
1219,-0.038398472144881124,0.11470263822879179,-0.19149958251855403
1220,-0.03852057335234762,0.11454249099407784,-0.1915836376987731
1221,-0.03864243818043929,0.11438246601561776,-0.19166734237649635
1222,-0.03876353199277224,0.11422446917099988,-0.19175153315654436
1223,-0.03888440318205521,0.11406604088444464,-0.19183484724855507
1224,-0.03900448209006912,0.11390843980574958,-0.19191740398588783
1225,-0.03912330003418849,0.11375192187105754,-0.1919985219394345
1226,-0.03924167105557505,0.11359596953036352,-0.19207931164151362
1227,-0.039360184772243574,0.11344030286438964,-0.19216067240887677
1228,-0.039478688859824335,0.11328464840094574,-0.1922420261205944
1229,-0.039595874621368134,0.11312988628484913,-0.19232163552758538
1230,-0.03971208336479477,0.11297661168153207,-0.19240077841112163
1231,-0.03982930670455693,0.11282222447426832,-0.19248083788338216
1232,-0.03994596649579523,0.11266824713792631,-0.19256018012951678
1233,-0.04006212964304437,0.11251485945064987,-0.1926391187367386
1234,-0.04017846195305602,0.11236137586913211,-0.19271829977524416
1235,-0.04029552429807366,0.11220643898785514,-0.19279748758400245
1236,-0.04041223162296878,0.11205138438251974,-0.1928758476284573
1237,-0.04052864119382703,0.11189670755915236,-0.1929539899468064
1238,-0.04064482747360377,0.11174248023487068,-0.1930321351820782
1239,-0.0407602221414206,0.11159002729104084,-0.19311047157388206
1240,-0.040875096897076676,0.11143831774648773,-0.1931885115406411
1241,-0.040989504923608956,0.11128772520247293,-0.19326673504969083
1242,-0.04110334311330207,0.11113726091872844,-0.1933439471453326
1243,-0.04121703430683156,0.110986957217573,-0.1934210258312361
1244,-0.04133012072474255,0.11083713551206112,-0.1934973769615462
1245,-0.041443644779767384,0.11068724988936679,-0.19357453944890157
1246,-0.04155720449642696,0.11053741143273432,-0.19365182042558826
1247,-0.041670999669509066,0.11038805291384027,-0.19373005225285841
1248,-0.041784378422011194,0.11023975111071055,-0.19380850795473292
1249,-0.0418973818274481,0.11009187432361311,-0.1938866379785093
1250,-0.042010044312712276,0.1099446742917502,-0.19396476291717474


==> fig/data/bacf/acf_mala_inner_4_1.csv <==
x,y,upper,lower
1,0.5449992503397901,0.5574961893434636,0.5325023113361167
2,0.3504952571045103,0.3657685738231458,0.3352219403858748
3,0.24134541936625847,0.257524373031563,0.22516646570095397
4,0.17141352959712022,0.18788256171166376,0.1549444974825767
5,0.12367377063106626,0.1403343731746058,0.10701316808752674
6,0.08990191248633522,0.10672329159806458,0.07308053337460586
7,0.06565445823449777,0.0825257340467413,0.04878318242225425
8,0.04816840988420236,0.06495276415636075,0.031384055612043965
9,0.035397383693641746,0.05210204179040083,0.018692725596882658
10,0.02620861055571269,0.043050560016903265,0.009366661094522118
11,0.019265399003465272,0.03597230259823576,0.0025584954086947873
12,0.014119616583929863,0.03078137590401308,-0.002542142736153356
13,0.010350769217421675,0.026981341185573722,-0.0062798027507303695
14,0.00762661675879895,0.024235697451258507,-0.008982463933660607
15,0.005600536319803533,0.02213981306666187,-0.010938740427054804
16,0.003921747873852896,0.020374470811158445,-0.012530975063452653
17,0.002801101113658975,0.019343293433831527,-0.013741091206513577
18,0.0020979427630697274,0.01879668839507542,-0.014600802868935964
19,0.0013174198872143816,0.018077543907745748,-0.015442704133316984
20,0.0007890439174940145,0.01760621008904389,-0.016028122254055862
21,0.0003447579167792851,0.017243822693789247,-0.016554306860230676
22,0.00013304611281242937,0.016996579572378236,-0.016730487346753375
23,1.7231273019395183e-05,0.016953569449478074,-0.016919106903439285
24,-0.00012193327507306551,0.01666331680889771,-0.016907183359043843
25,-0.00024366049760672807,0.016446957744779635,-0.016934278739993088
26,-0.0004007809712171157,0.016109920254888783,-0.016911482197323018
27,-0.0003484342834918152,0.016252018759035224,-0.016948887326018854
28,-0.0002746016505698561,0.016307152955666027,-0.016856356256805743
29,-0.00031631937630934416,0.016276342089210118,-0.016908980841828805
30,-0.00039736503219711233,0.0162427776717923,-0.017037507736186525
31,-0.00048343335667876434,0.016062943483650727,-0.017029810197008256
32,-0.0005599295778690341,0.015887321128881738,-0.017007180284619807
33,-0.00045418670530119254,0.015975475638372268,-0.01688384904897465
34,-0.00038512358952036673,0.016075318842255625,-0.01684556602129636
35,-0.00036522785642022166,0.015982445135368405,-0.01671290084820885
36,-0.0003067131565809939,0.016198338280889846,-0.016811764594051835
37,-0.0003414338541192284,0.016123942405354225,-0.016806810113592682
38,-0.0004230760079578038,0.016058841283851745,-0.01690499329976735


==> fig/data/bacf/acf_mala_inner_4_2.csv <==
x,y,upper,lower
1,0.7731647744467329,0.7875825880062097,0.7587469608872561
2,0.6213274021876799,0.6438740431596187,0.5987807612157411
3,0.5106695533644178,0.5381812132430411,0.48315789348579435
4,0.42599997270326956,0.4566592999077786,0.3953406454987605
5,0.3592015566667926,0.39176595278292636,0.32663716055065883
6,0.3053642396895701,0.33900041588484847,0.27172806349429174
7,0.2612264896096326,0.2954555529959063,0.22699742622335883
8,0.2247813776583507,0.259166852467582,0.19039590284911947
9,0.19429620915133008,0.22857465137263677,0.1600177669300234
10,0.16860848174738313,0.20257843081848342,0.13463853267628284
11,0.14683528046840605,0.18036979817778656,0.11330076275902554
12,0.1281709667934766,0.1613471203629293,0.09499481322402388
13,0.11209548537765066,0.14479309376589128,0.07939787698941003
14,0.09824694419524356,0.13038965975784073,0.0661042286326464
15,0.08631152715944987,0.11794225698725541,0.054680797331644326
16,0.07583464885590271,0.10697430708172079,0.04469499063008464
17,0.06675814308595886,0.09738790844643191,0.0361283777254858
18,0.058899645424525957,0.08906300724991262,0.028736283599139302
19,0.05199712113578005,0.08164786222022172,0.022346380051338377
20,0.04588712194107853,0.07518011332641994,0.016594130555737115
21,0.04052768147135674,0.06943153972652033,0.011623823216193159
22,0.035840574950020875,0.06439541083003078,0.007285739070010965
23,0.031714713454892046,0.05996199101014875,0.00346743589963534
24,0.02813672607960966,0.05600742806566156,0.00026602409355776235
25,0.02496665373611174,0.05253326630952089,-0.002599958837297408
26,0.022088113421939677,0.0493643655796973,-0.005188138735817947
27,0.01952205840445258,0.04649718691936475,-0.007453070110459585
28,0.017333030731467705,0.04412746287437558,-0.009461401411440168
29,0.015333251967132411,0.0420373838612072,-0.011370879926942374
30,0.013542230354778377,0.04013947639312105,-0.013055015683564293
31,0.012015895044434564,0.038509732027771554,-0.014477941938902427
32,0.01067781583251738,0.03711273243726511,-0.015757100772230345
33,0.00947102500924743,0.03584911021786487,-0.016907060199370005
34,0.00843214732695126,0.03468196446803309,-0.01781766981413057
35,0.007341591019022104,0.033548039605861314,-0.018864857567817108
36,0.006408443892257209,0.032633057345398384,-0.01981616956088397
37,0.0056003583820604785,0.03178450578341481,-0.020583789019293856
38,0.004851497045726944,0.03099625644180495,-0.021293262350351064


==> fig/data/bacf/acf_mala_inner_4_3.csv <==
x,y,upper,lower
1,0.5672622728619893,0.5804800189072803,0.5540445268166982
2,0.3687031665690419,0.385423687527597,0.3519826456104868
3,0.2559690228166432,0.2738023973420106,0.23813564829127576
4,0.18392213699876517,0.202059547560001,0.16578472643752934
5,0.1347739782697022,0.1529439683562686,0.11660398818313578
6,0.09972234241743239,0.11777313491623134,0.08167154991863343
7,0.07426634142205064,0.09217038119544282,0.05636230164865847
8,0.055572062175033944,0.07332674503412184,0.037817379315946045
9,0.04182094770653103,0.059362504002094724,0.024279391410967337
10,0.03153689215473141,0.04896090862759273,0.014112875681870092
11,0.02378901182102953,0.04094742212349074,0.0066306015185683236
12,0.017931122685054767,0.03506084395454773,0.0008014014155618039
13,0.013405416169367896,0.030471102111997078,-0.0036602697732612873
14,0.010015928528393213,0.027060087055465115,-0.0070282299986786905
15,0.007600039356654695,0.02447962580851363,-0.00927954709520424
16,0.00551318523465031,0.022390348643275118,-0.011363978173974498
17,0.003975789277606169,0.020923396517715492,-0.012971817962503152
18,0.003020671059163628,0.020071559649970212,-0.014030217531642956
19,0.002159857003803252,0.01919826651883541,-0.014878552511228908
20,0.0014150528072136223,0.018453186091609185,-0.01562308047718194
21,0.0008226245962810038,0.01785193521009353,-0.01620668601753152
22,0.0005636503449237381,0.017585553618145008,-0.016458252928297532
23,0.00029933366372910877,0.017436247801517108,-0.01683758047405889
24,0.00010715735127305404,0.017170930745872625,-0.01695661604332652
25,-5.294959224864793e-05,0.01700386681207964,-0.017109765996576938
26,-0.00015934584310305932,0.016813221104547214,-0.01713191279075333
27,-0.0001232841396557179,0.016931651578775683,-0.01717821985808712
28,-0.000132214360770353,0.01692769374438339,-0.017192122465924095
29,-0.0002641088390017708,0.016818949438192343,-0.017347167116195883
30,-0.00031180055444180826,0.01671137991660049,-0.017334981025484107
31,-0.00036636153803612645,0.016546680404055433,-0.017279403480127683
32,-0.00034133760060284246,0.01657511433454498,-0.017257789535750665
33,-0.0003440331376478683,0.01664504141402097,-0.017333107689316708
34,-0.00027250705571028666,0.016651648708463883,-0.017196662819884453
35,-0.0003081629611211216,0.016700525850113338,-0.01731685177235558
36,-0.0002898778714584803,0.016691115904213197,-0.017270871647130155
37,-0.00033484521020874517,0.016706859871407853,-0.017376550291825346
38,-0.0004981057979604241,0.01655123156770034,-0.017547443163621192


==> fig/data/bacf/acf_mala_inner_4_4.csv <==
x,y,upper,lower
1,0.9955862317654486,0.9987924444786108,0.9923800190522863
2,0.9915907931763799,0.997605653736136,0.9855759326166238
3,0.9877816466003906,0.996415340185052,0.9791479530157292
4,0.9840809844027685,0.995223703223172,0.972938265582365
5,0.9804549411527045,0.9940348212409769,0.9668750610644321
6,0.9768849961961752,0.99284568512112,0.9609243072712303
7,0.9733658738573565,0.9916498350748787,0.9550819126398343
8,0.9698884139601519,0.9904537372034323,0.9493230907168715
9,0.9664491319430939,0.9892548108361511,0.9436434530500367
10,0.9630458693149241,0.9880517136068079,0.9380400250230403
11,0.9596760223609999,0.9868458247448204,0.9325062199771794
12,0.9563334586234643,0.985639862363107,0.9270270548838216
13,0.9530184304910998,0.9844321733272412,0.9216046876549584
14,0.9497291650218967,0.9832269167909601,0.9162314132528334
15,0.9464676212079718,0.9820183002697161,0.9109169421462274
16,0.9432323253697401,0.9808052413292672,0.9056594094102131
17,0.9400202647251692,0.9795929671488284,0.90044756230151
18,0.9368319280595073,0.9783794484035291,0.8952844077154856
19,0.9336655409653013,0.9771636448004772,0.8901674371301254
20,0.9305197990189897,0.9759472392026426,0.8850923588353369
21,0.9273975997643369,0.9747291106655006,0.8800660888631732
22,0.9242964316043092,0.9735100869051022,0.8750827763035162
23,0.9212135420189302,0.9722896285531782,0.8701374554846822
24,0.9181503288312733,0.9710655201661835,0.8652351374963632
25,0.915106843862248,0.9698383520345998,0.8603753356898963
26,0.9120816470136968,0.9686092754738864,0.8555540185535071
27,0.9090742761696258,0.9673805768361752,0.8507679755030764
28,0.906086976567929,0.9661500850330168,0.8460238681028412
29,0.9031179155039208,0.9649135493670488,0.8413222816407929
30,0.9001659627302852,0.9636774709653142,0.8366544544952561
31,0.8972325994018941,0.9624370521350941,0.8320281466686942
32,0.8943162811455692,0.961194879172364,0.8274376831187743
33,0.891415003177161,0.9599537647893093,0.8228762415650128
34,0.8885306163227773,0.9587108763285073,0.8183503563170473
35,0.885661971774359,0.9574684853409142,0.8138554582078038
36,0.8828095819687866,0.9562246011941551,0.809394562743418
37,0.8799740618726142,0.9549801624759673,0.8049679612692611
38,0.8771535253131532,0.9537330094628649,0.8005740411634414
39,0.8743501560781489,0.9524834696770307,0.7962168424792672
40,0.8715618584989113,0.9512324195674533,0.7918912974303693
41,0.8687869899430655,0.9499797996098129,0.787594180276318
42,0.8660268261611586,0.9487254902186951,0.783328162103622
43,0.8632809235449722,0.9474703539325906,0.7790914931573538
44,0.8605464207039555,0.9462201147583265,0.7748727266495845
45,0.8578261712831498,0.9449635525115037,0.7706887900547958
46,0.8551205910300304,0.9437067934168945,0.7665343886431663
47,0.8524272287882612,0.9424480803375692,0.7624063772389531
48,0.8497478985365393,0.9411873472048128,0.7583084498682658
49,0.8470814364679052,0.939928033646447,0.7542348392893635
50,0.8444276745866053,0.9386692305127424,0.7501861186604681
51,0.8417866563122935,0.9374106097867079,0.7461627028378792
52,0.8391597037260864,0.9361504680495218,0.7421689394026509
53,0.8365454381428344,0.9348887883164857,0.7382020879691832
54,0.8339446045129777,0.9336263253423563,0.734262883683599
55,0.8313558028784344,0.932363874885211,0.7303477308716577
56,0.8287790587596976,0.9311030896752948,0.7264550278441004
57,0.8262147986875976,0.9298390058976999,0.7225905914774954
58,0.8236620349569339,0.9285735259096612,0.7187505440042066
59,0.8211208828250898,0.9273063693702698,0.7149353962799098
60,0.8185914994473122,0.9260375111462206,0.7111454877484039
61,0.8160725381782278,0.9247689686949382,0.7073761076615174
62,0.8135673338965425,0.923499781962172,0.7036348858309129
63,0.8110720755222065,0.922229100089585,0.699915050954828
64,0.8085865970220111,0.920960529591788,0.6962126644522342
65,0.8061095420150426,0.9196927271884703,0.6925263568416149
66,0.8036426125162885,0.9184236873073706,0.6888615377252065
67,0.8011879255530736,0.9171585728284924,0.6852172782776548
68,0.7987429890347612,0.9158916304538562,0.6815943476156661
69,0.7963092347077964,0.9146256707806935,0.6779927986348993
70,0.7938858157789354,0.9133588704315441,0.6744127611263266
71,0.7914717743074616,0.9120920649451139,0.6708514836698094
72,0.7890679533609647,0.9108222714809648,0.6673136352409645
73,0.7866736609029586,0.9095534708807096,0.6637938509252077
74,0.7842908640364833,0.9082866735898848,0.6602950544830818
75,0.7819161947352874,0.9070216601004039,0.6568107293701709
76,0.7795501767631264,0.9057534401375688,0.6533469133886841
77,0.7771940541014001,0.9044854574859487,0.6499026507168515
78,0.7748498942323677,0.9032183672075866,0.6464814212571488
79,0.7725152395793229,0.901952133051346,0.6430783461072997
80,0.7701909919848013,0.9006873787532207,0.639694605216382
81,0.7678746045704877,0.8994223482254198,0.6363268609155557
82,0.7655697448958126,0.8981537282404767,0.6329857615511486
83,0.7632735413755407,0.8968830298360636,0.6296640529150178
84,0.7609855498179999,0.8956144658646291,0.6263566337713707
85,0.7587068536308007,0.8943449446140923,0.6230687626475091
86,0.7564346866455732,0.8930763334104914,0.619793039880655
87,0.7541728870375614,0.891805463646116,0.6165403104290067
88,0.7519213355815635,0.890532974269631,0.613309696893496
89,0.7496791074543655,0.8892619821261435,0.6100962327825875
90,0.7474457708377221,0.8879894253576558,0.6069021163177885
91,0.7452188656492392,0.8867191291636102,0.6037186021348683
92,0.7430016736504512,0.8854478628158451,0.6005554844850574
93,0.7407927507086011,0.8841784592324446,0.5974070421847575
94,0.7385910108261532,0.8829087456848776,0.5942732759674287
95,0.7363964042833381,0.881639090892276,0.5911537176744002
96,0.734209228117365,0.8803702679534329,0.5880481882812971
97,0.7320303118523308,0.8791001273030852,0.5849604964015764
98,0.7298596131086394,0.8778299091834575,0.5818893170338214
99,0.7276955820451979,0.8765603798949742,0.5788307841954217
100,0.7255412102961926,0.8752905558619108,0.5757918647304743
101,0.7233933975352751,0.8740226156319233,0.5727641794386269
102,0.7212527054232254,0.8727544650671604,0.5697509457792904
103,0.7191198842051373,0.8714858442854244,0.5667539241248502
104,0.7169945808824412,0.8702182831210572,0.5637708786438251
105,0.7148755147276888,0.8689532245535838,0.5607978049017939
106,0.7127644432959063,0.8676873495658697,0.5578415370259429
107,0.710660308127789,0.8664216362640758,0.5548989799915023
108,0.7085638567386263,0.8651571188684961,0.5519705946087565
109,0.706475476702244,0.8638926075366331,0.5490583458678548
110,0.7043959499888577,0.8626275207204102,0.5461643792573052
111,0.7023237213297622,0.8613621475238922,0.5432852951356322
112,0.700259573492029,0.8600995826125628,0.5404195643714953
113,0.6982030301649783,0.8588365618755326,0.537569498454424
114,0.6961552621367958,0.8575716727241295,0.5347388515494621
115,0.6941173168237459,0.8563069662318725,0.5319276674156193
116,0.6920870835571198,0.8550435702009076,0.529130596913332
117,0.6900659950760913,0.8537815993291148,0.5263503908230679
118,0.6880523866564265,0.8525182579730721,0.523586515339781
119,0.6860451141782407,0.8512565195228275,0.5208337088336538
120,0.684044870544275,0.8499981112212251,0.5180916298673248
121,0.6820515004643798,0.8487386517138001,0.5153643492149594
122,0.6800663644863847,0.8474796621210438,0.5126530668517256
123,0.6780876469056573,0.8462215055875005,0.509953788223814
124,0.6761169846589039,0.8449652398623171,0.5072687294554907
125,0.6741549380689362,0.8437089499550663,0.5046009261828062
126,0.6721996603703708,0.8424539360500591,0.5019453846906825
127,0.6702517027616536,0.8411970140424896,0.4993063914808176
128,0.6683087779892493,0.8399402794570994,0.49667727652139915
129,0.6663694757672928,0.8386864203746911,0.49405253115989445
130,0.6644370764849494,0.8374340936352354,0.49144005933466356
131,0.66251245288794,0.8361809037783554,0.48884400199752465
132,0.6605968456595942,0.8349294636200318,0.48626422769915656
133,0.6586882980336409,0.833677792599729,0.4836988034675529
134,0.6567862777346675,0.8324287381839675,0.4811438172853674
135,0.6548910263801065,0.831178533497345,0.47860351926286804
136,0.6530032949139012,0.8299274944436852,0.47607909538411725
137,0.6511207719407844,0.8286794827990043,0.4735620610825646
138,0.6492441477937653,0.8274340698377949,0.47105422574973566
139,0.6473732983910963,0.8261892550396869,0.46855734174250563
140,0.6455094449594648,0.8249465965215332,0.4660722933973965
141,0.6436491456495683,0.8237061491482734,0.4635921421508632
142,0.6417953234854136,0.8224673057891514,0.4611233411816758
143,0.63994871802746,0.821227577250895,0.458669858804025
144,0.6381062401685538,0.819988866179273,0.4562236141578345
145,0.6362702293595774,0.8187530357095083,0.4537874230096466
146,0.6344387904551726,0.817519412346003,0.4513581685643422
147,0.6326147018805675,0.8162854841401898,0.44894391962094515
148,0.6307964610358086,0.8150531833785679,0.4465397386930492
149,0.6289836610880146,0.8138201566672094,0.4441471655088198
150,0.627176106664772,0.8125872549468435,0.44176495838270047
151,0.6253751032569831,0.8113561699915558,0.4393940365224104
152,0.6235812259269735,0.8101245694616481,0.4370378823922989
153,0.6217925153932476,0.8088936945544936,0.43469133623200173
154,0.6200102458444599,0.8076639012211495,0.43235659046777025
155,0.6182331980382675,0.8064343499457864,0.4300320461307485
156,0.6164606064365652,0.8052074371353074,0.427713775737823
157,0.6146940415098132,0.8039816442298435,0.4254064387897829
158,0.6129326424787176,0.8027582655399002,0.42310701941753504
159,0.6111766722518147,0.8015372174201623,0.42081612708346716
160,0.6094243393347727,0.8003187869603275,0.41852989170921784
161,0.6076768542807148,0.7991019587579924,0.41625174980343727
162,0.6059361552946865,0.7978872264275854,0.4139850841617876
163,0.6042005514005787,0.7966759522212298,0.41172515057992765
164,0.60246895336311,0.7954681589154807,0.4094697478107393
165,0.6007392013252683,0.7942618173496938,0.4072165853008427
166,0.5990145005647807,0.793056900062525,0.4049721010670363
167,0.5972958726542749,0.79185321478598,0.4027385305225697
168,0.5955823699551551,0.7906515570850353,0.4005131828252749
169,0.5938741817507946,0.7894497277009231,0.3982986358006662
170,0.5921731898206577,0.7882500847221445,0.3960962949191709
171,0.5904777983681755,0.7870504748691629,0.39390512186718807
172,0.5887861689930551,0.7858508852092335,0.39172145277687676
173,0.5871020460203166,0.7846521599411248,0.38955193209950834
174,0.5854243496395949,0.7834541421404291,0.3873945571387607
175,0.5837529804136782,0.7822571827609512,0.3852487780664052
176,0.5820852583383636,0.7810624849951935,0.3831080316815336
177,0.5804224638244483,0.7798704130588314,0.3809745145900651
178,0.5787673464392761,0.7786779484784343,0.37885674440011785
179,0.5771179386270625,0.7774870362759916,0.3767488409781335
180,0.5754745446255444,0.7762976787432095,0.3746514105078792
181,0.5738358317452866,0.7751133835388753,0.37255827995169793
182,0.572201954774384,0.7739306757100166,0.37047323383875136
183,0.5705727571151992,0.7727504058265747,0.3683951084038236
184,0.5689488511013207,0.7715689233950389,0.36632877880760234
185,0.5673307755727514,0.770388613520733,0.36427293762476975
186,0.5657173690150131,0.7692104051374218,0.3622243328926044
187,0.5641100658379122,0.7680320175182389,0.36018811415758556
188,0.5625073458906867,0.7668546608335917,0.3581600309477818
189,0.5609124559239338,0.7656780469728348,0.3561468648750327
190,0.5593235263014323,0.7645020752812524,0.35414497732161226
191,0.5577392096784588,0.7633262092836077,0.3521522100733099
192,0.5561598485157327,0.762149730444091,0.35016996658737454
193,0.5545866894435353,0.7609733815216408,0.3481999973654297
194,0.5530182226300885,0.7597992268028109,0.34623721845736616
195,0.5514525026161855,0.7586257375936789,0.34427926763869215
196,0.5498920219534642,0.7574537724424572,0.34233027146447126
197,0.5483372803948303,0.7562815595896344,0.3403930012000263
198,0.5467873009339725,0.7551110039737488,0.3384635978941964
199,0.5452407819138518,0.7539404703985386,0.33654109342916505
200,0.5437003327633066,0.7527703682125061,0.3346302973141072
201,0.5421631134766464,0.7516005465817779,0.33272568037151484
202,0.5406296489649479,0.7504326473181122,0.3308266506117837
203,0.5391012904387138,0.7492654725032297,0.3289371083741979
204,0.5375752742999819,0.7480979206891893,0.32705262791077444
205,0.5360544218344242,0.7469316449241264,0.32517719874472195
206,0.5345408087133825,0.7457658621719077,0.32331575525485734
207,0.5330322741065467,0.7446023040416156,0.3214622441714778
208,0.5315247213862248,0.7434418092918181,0.31960763348063137
209,0.5300236243780718,0.742281338194636,0.31776591056150766
210,0.5285263622063094,0.7411242740355087,0.31592845037711015
211,0.5270325424737139,0.7399681451044579,0.31409693984296994
212,0.5255423447065676,0.73881345790994,0.31227123150319513
213,0.5240558455207407,0.7376590651765891,0.31045262586489236
214,0.52257445003399,0.7365047530904151,0.3086441469775648
215,0.521097941204573,0.7353527326578795,0.3068431497512664
216,0.5196257184166851,0.7342039114597656,0.3050475253736047
217,0.518158026859778,0.7330567231072963,0.3032593306122596
218,0.5166946219480455,0.7319091065913041,0.30148013730478684
219,0.5152338318685699,0.7307632274664233,0.2997044362707164
220,0.5137772408139304,0.7296160106314165,0.29793847099644427
221,0.5123254824230506,0.7284713294774525,0.29617963536864883
222,0.5108777118798352,0.7273305831010032,0.29442484065866725
223,0.5094332381406068,0.7261904557657647,0.29267602051544894
224,0.50799278777308,0.7250515845520953,0.2909339909940647
225,0.5065578510090145,0.7239135411874037,0.28920216083062533
226,0.5051273320825875,0.7227787011178194,0.2874759630473557
227,0.5037030362261147,0.721643137656197,0.2857629347960323
228,0.5022826327462981,0.7205088086262458,0.2840564568663505
229,0.5008657883929502,0.7193767224808261,0.2823548543050743
230,0.49945386862330676,0.7182469248702192,0.2806608123763943
231,0.49804547329207,0.7171167168430501,0.27897422974108993
232,0.4966416453268623,0.7159883831961411,0.27729490745758345
233,0.4952409457453538,0.7148601418627551,0.2756217496279525
234,0.4938449501332671,0.7137321480724061,0.2739577521941281
235,0.49245493813308205,0.7126024152145133,0.2723074610516508
236,0.4910710898745723,0.711475698065572,0.27066648168357266
237,0.48969280054739994,0.7103487003943911,0.2690369007004088
238,0.48831851105916074,0.7092244099986442,0.26741261211967726
239,0.48694672704586284,0.7081010964942165,0.2657923575975092
240,0.4855803153541334,0.7069806420450494,0.26417998866321735
241,0.4842185435011078,0.7058591138631876,0.26257797313902803
242,0.48286047515991043,0.7047401982065845,0.26098075211323635
243,0.48150816908449867,0.7036229076239051,0.25939343054509223
244,0.480159516247499,0.7025072750364061,0.25781175745859186
245,0.47881428096191575,0.7013936163981995,0.2562349455256319
246,0.4774741950218759,0.700280177431079,0.25466821261267275
247,0.476136284044905,0.6991665387918307,0.2531060292979793
248,0.47480355703012994,0.6980556149048369,0.25155149915542296
249,0.4734740173822954,0.6969462989082378,0.25000173585635305
250,0.47214834711437087,0.6958394414799542,0.24845725274878744
251,0.4708266013238389,0.6947318742638132,0.2469213283838646
252,0.4695084444443121,0.6936278013886473,0.24538908749997693
253,0.4681927280291147,0.6925244688476775,0.24386098721055194
254,0.4668807749080253,0.6914233085180727,0.24233824129797796
255,0.46557101291250474,0.6903255079666958,0.24081651785831368
256,0.46426622636715564,0.6892292644029228,0.2393031883313885
257,0.462965143131711,0.6881326208158209,0.23779766544760106
258,0.4616682162211138,0.6870368649046585,0.23629956753756903
259,0.4603743025424619,0.6859413037019509,0.23480730138297293
260,0.459084882432206,0.6848459919968449,0.23332377286756714
261,0.4577971627019381,0.6837516676643842,0.23184265773949203
262,0.4565134135219183,0.6826586125100205,0.23036821453381617
263,0.455234268278719,0.6815679267488707,0.22890060980856727
264,0.45395862280193494,0.6804798122814005,0.22743743332246935
265,0.45268612957876286,0.6793932498230811,0.22597900933444462
266,0.4514183319924373,0.6783082391956793,0.22452842478919532
267,0.4501533591440705,0.677223783494327,0.223082934793814
268,0.44889056334832966,0.6761418772133382,0.22163924948332112
269,0.4476321158186007,0.6750593642726452,0.22020486736455613
270,0.44637815349749016,0.673980022278914,0.21877628471606636
271,0.4451283180357762,0.672903183656386,0.21735345241516635
272,0.4438839835635533,0.6718266063333556,0.21594136079375098
273,0.44264373238838123,0.6707514931358585,0.21453597164090393
274,0.4414048297636217,0.6696800846970221,0.21312957483022138
275,0.440168976206951,0.668609361230596,0.211728591183306
276,0.4389371802774269,0.6675405000727339,0.21033386048211986
277,0.43770754648685706,0.6664729757116529,0.20894211726206127
278,0.4364793387391858,0.665407963874818,0.20755071360355357
279,0.43525609780796465,0.6643436373172321,0.20616855829869718
280,0.43403596994834653,0.6632802859681839,0.20479165392850923
281,0.4328173978469006,0.662218223580842,0.2034165721129591
282,0.43160102834577435,0.6611568046919292,0.20204525199961948
283,0.43038901877663965,0.6600980345158021,0.20068000303747718
284,0.42918006327515296,0.659039607587455,0.19932051896285097
285,0.42797491279694966,0.6579815250074117,0.19796830058648765
286,0.4267737326956879,0.656925419608035,0.1966220457833409
287,0.4255742625557729,0.655870677235867,0.19527784787567884
288,0.42437995851836785,0.654817222350428,0.1939426946863076
289,0.42319064177245364,0.6537639321447596,0.1926173514001477
290,0.42200582507220524,0.6527120578824267,0.1912995922619838
291,0.42082421482457283,0.6516606211213217,0.18998780852782396
292,0.41964639538756626,0.6506105406751824,0.18868225009995007
293,0.41847099199080656,0.6495611445145513,0.1873808394670619
294,0.41729646695575395,0.6485129985248091,0.18607993538669876
295,0.4161248881719333,0.6474656780341207,0.18478409830974593
296,0.41495892921512795,0.646419489107975,0.18349836932228095
297,0.41379564498966936,0.6453743974617719,0.18221689251756681
298,0.4126364466282882,0.6443319695871307,0.18094092366944572
299,0.4114804819116608,0.6432913985871815,0.17966956523614008
300,0.41032706275559094,0.6422497598613973,0.1784043656497846
301,0.4091746425699989,0.6412109537633461,0.17713833137665175
302,0.4080264852417167,0.6401736606523932,0.17587930983104014
303,0.4068812083341962,0.6391388853398199,0.17462353132857258
304,0.40574007337937235,0.6381048128176492,0.17337533394109553
305,0.40460373656571075,0.6370716258838804,0.17213584724754105
306,0.4034703539630319,0.6360410684944361,0.17089963943162767
307,0.4023393452012328,0.635012326296984,0.1696663641054816
308,0.4012106648609863,0.6339850281521038,0.16843630156986875
309,0.400085018684845,0.6329596682550263,0.1672103691146637
310,0.39896503204039024,0.631933702942997,0.16599636113778354
311,0.39784650808574745,0.630910351862272,0.16478266430922298
312,0.3967302929778637,0.6298877112549982,0.16357287470072923
313,0.39561630531652947,0.6288679792951182,0.1623646313379407
314,0.3945063893103065,0.627848621230495,0.161164157390118
315,0.3933987373032106,0.6268296524078466,0.1599678221985746
316,0.39229377954534306,0.6258114652426554,0.1587760938480307
317,0.39118969571018997,0.6247939158876871,0.15758547553269286
318,0.39009032130593124,0.6237782358629045,0.15640240674895803
319,0.3889938073218952,0.6227634920787853,0.15522412256500506
320,0.38789794450986864,0.621751776266163,0.15404411275357432
321,0.3868052377077322,0.6207422279972271,0.1528682474182372
322,0.38571450123387196,0.6197329915385322,0.15169601092921167
323,0.3846259719616475,0.6187253073998572,0.1505266365234378
324,0.3835390924114122,0.6177208383392458,0.14935734648357854
325,0.3824546945898785,0.6167169050064004,0.1481924841733566
326,0.3813743126464421,0.6157136498936547,0.14703497539922952
327,0.3802980616542731,0.614711653653637,0.14588446965490914
328,0.3792247327191515,0.6137107015488175,0.1447387638894856
329,0.3781526859556903,0.6127112508570324,0.14359412105434824
330,0.3770826269737163,0.6117141613846833,0.14245109256274932
331,0.37601457687435685,0.6107171268127682,0.14131202693594547
332,0.37494848338972686,0.6097225114491232,0.14017445533033054
333,0.37388401615999434,0.6087292405672072,0.13903879175278147
334,0.37282253864215187,0.6077374774182858,0.13790759986601797
335,0.3717652402331974,0.6067477137677268,0.1367827666986679
336,0.3707125627838847,0.6057597690171249,0.13566535655064452
337,0.3696641801024348,0.6047714778335804,0.1345568823712892
338,0.36861877125273107,0.6037847809175301,0.13345276158793207
339,0.36757632192545586,0.6027999797698106,0.13235266408110113
340,0.3665382006115828,0.6018156390536291,0.13126076216953653
341,0.36550143833087195,0.6008327869907023,0.13017008967104157
342,0.36446745855756846,0.599850077297013,0.12908483981812394
343,0.3634347263864624,0.5988684796791186,0.1280009730938062
344,0.3624037403029553,0.5978887360747916,0.12691874453111895
345,0.3613770098057844,0.5969113546592008,0.12584266495236804
346,0.3603551755003537,0.5959333213946889,0.1247770296060185
347,0.3593326170751978,0.5949582989010704,0.12370693524932516
348,0.3583125143696596,0.5939860325177282,0.122638996221591
349,0.35729647693187894,0.5930153002824445,0.12157765358131328
350,0.35628184021636455,0.5920444519741836,0.12051922845854549
351,0.35526962696784153,0.5910760139626776,0.1194632399730054
352,0.35426145657171654,0.5901107350454411,0.11841217809799204
353,0.35325692704194234,0.5891479785549846,0.1173658755289001
354,0.352257195702147,0.5881852626812635,0.1163291287230305
355,0.351259386876347,0.5872236567173319,0.1152951170353621
356,0.3502640854456853,0.5862634762424591,0.11426469464891156
357,0.3492725977561612,0.5853042101911343,0.11324098532118806
358,0.3482852726048136,0.5843468034926039,0.11222374171702332
359,0.3473001504487411,0.5833914834373559,0.11120881746012629
360,0.34631886589356975,0.5824367074357482,0.1102010243513914
361,0.3453400844322295,0.5814829320148374,0.10919723684962171
362,0.34436461139173324,0.5805300249633083,0.10819919782015819
363,0.34339172784696886,0.5795785800424497,0.10720487565148809
364,0.3424199066500143,0.5786274684115021,0.10621234488852652
365,0.3414500186092752,0.5776757434731863,0.10522429374536416
366,0.34048232809050377,0.5767247867947909,0.1042398693862166
367,0.33951888664641655,0.5757749552616216,0.10326281803121146
368,0.33855927529275953,0.5748280707230266,0.10229047986249248
369,0.3376007917576346,0.5738831515883336,0.10131843192693554
370,0.3366466244187142,0.5729399096815653,0.10035333915586303
371,0.33569571394631015,0.5719979955420214,0.09939343235059894
372,0.3347470840314658,0.5710563286598508,0.09843783940308085
373,0.3337991367933944,0.570115602314005,0.0974826712727837
374,0.33285485733500325,0.5691758590015168,0.09653385566848977
375,0.33191476237787076,0.5682380438943557,0.09559148086138586
376,0.3309778763113436,0.5673006528148397,0.09465509980784761
377,0.3300426667204228,0.5663643777015743,0.0937209557392713
378,0.32910936149872394,0.5654285472491193,0.09279017574832862
379,0.3281788011656019,0.5644935283156695,0.09186407401553431
380,0.3272494169313803,0.5635589566915429,0.09093987717121774
381,0.32632053498054003,0.5626271290826313,0.09001394087844869
382,0.3253945256317737,0.5616965912010646,0.0890924600624827
383,0.32447094011606875,0.5607679256252471,0.0881739546068904
384,0.32355104067181817,0.5598405127414897,0.08726156860214662
385,0.32263438363156116,0.5589137970838066,0.08635497017931573
386,0.32171987333034363,0.5579895726604179,0.08545017400026933
387,0.3208090608488527,0.5570672043421072,0.08455091735559811
388,0.31990054378056554,0.5561461731736417,0.08365491438748943
389,0.3189927715567742,0.5552260277654956,0.08275951534805279
390,0.3180883538354189,0.5543083017449232,0.0818684059259146
391,0.3171866948446692,0.5533924517066495,0.08098093798268896
392,0.31628885503295784,0.5524788600670374,0.08009884999887826
393,0.3153940754352256,0.5515660535928484,0.0792220972776028
394,0.31450255478271744,0.5506544851628202,0.07835062440261467
395,0.3136142311206608,0.5497446485354788,0.07748381370584276
396,0.31272803586081094,0.5488383043696571,0.07661776735196482
397,0.3118456150584739,0.5479330954310644,0.0757581346858835
398,0.3109648834543227,0.5470291316995003,0.07490063520914514
399,0.3100864830579531,0.5461285599582789,0.07404440615762733
400,0.30920842119530867,0.5452297958312275,0.07318704655938979
401,0.30833237146089876,0.5443303195243077,0.07233442339748991
402,0.30745815884646754,0.5434324213942797,0.07148389629865537
403,0.3065864733211122,0.5425359918012629,0.07063695484096158
404,0.3057148811632832,0.5416420219521964,0.06978774037437008
405,0.3048450888108025,0.5407477307746053,0.06894244684699982
406,0.3039763823383578,0.5398549435824402,0.06809782109427537
407,0.30311065191743763,0.5389638899649655,0.06725741386990983
408,0.30224782541932954,0.5380738161849401,0.06642183465371898
409,0.30138602663346264,0.5371852579051423,0.06558679536178305
410,0.30052623367056497,0.5362973433549015,0.06475512398622837
411,0.29966973672802033,0.5354108335107363,0.06392863994530437
412,0.2988147154621865,0.5345262142041103,0.0631032167202627
413,0.29795952548527105,0.5336441936456665,0.06227485732487556
414,0.2971062220298158,0.5327640202803141,0.06144842377931753
415,0.2962541907630551,0.5318852457416968,0.06062313578441336
416,0.29540373405267784,0.5310087204215413,0.059798747683814296
417,0.2945541285192648,0.5301328403183307,0.058975416720198875
418,0.2937067272077225,0.5292580682004914,0.05815538621495364
419,0.2928599600995278,0.5283838423040893,0.05733607789496631
420,0.2920156035645152,0.5275106151856639,0.05652059194336653
421,0.2911733479443086,0.5266375285077595,0.05570916738085771
422,0.2903331555801666,0.5257657178693909,0.05490059329094235
423,0.28949567568319007,0.5248966049604,0.054094746405980165
424,0.28866028790662157,0.5240277625441999,0.0532928132690432
425,0.2878276032512048,0.5231587823853765,0.05249642411703315
426,0.2869979958360904,0.522292145669268,0.05170384600291292
427,0.2861726441748785,0.5214285489498148,0.050916739399942124
428,0.2853467212023081,0.5205668618254684,0.05012658057914782
429,0.28452287012244454,0.5197069453856098,0.04933879485927928
430,0.2837005364356736,0.5188471722806532,0.04855390059069395
431,0.28287961981503645,0.5179899676603117,0.047769271969761246
432,0.28206039986802045,0.5171355262747532,0.046985273461287724
433,0.28124130840956674,0.516278903423629,0.0462037133955045
434,0.2804260883156809,0.5154218513394717,0.04543032529189012
435,0.27961248272537653,0.5145667492834498,0.044658216167303255
436,0.2788016219514141,0.5137132632465009,0.04388998065632729
437,0.2779920747957935,0.512862118867024,0.043122030724563
438,0.27718526608232197,0.5120121503429226,0.04235838182172136
439,0.27637883988525486,0.5111627461408328,0.04159493362967698
440,0.27557579547042776,0.5103150275340707,0.04083656340678482
441,0.27477489308974157,0.5094684392018195,0.040081346977663634
442,0.2739755885628682,0.5086230732783129,0.039328103847423496
443,0.273179248391878,0.5077787101136999,0.0385797866700561
444,0.27238657696806484,0.5069359357529345,0.03783721818319516
445,0.27159693760631787,0.5060945688786098,0.03709930633402589
446,0.2708078208295869,0.5052554714261892,0.03636017023298457
447,0.2700180953232161,0.5044167895293985,0.03561940111703368
448,0.2692320961543519,0.5035804633613836,0.034883728947320225
449,0.26844862462329483,0.5027450951391845,0.03415215410740513
450,0.2676674129425389,0.5019112950183384,0.033423530866739354
451,0.2668896534042436,0.5010783885643236,0.032700918244163546
452,0.26611443101785737,0.500246661538611,0.03198220049710376
453,0.26533895718128203,0.49941428217175904,0.031263632190805024
454,0.26456678288934204,0.4985828393149744,0.030550726463709682
455,0.26379670071940353,0.49775127200323754,0.029842129435569548
456,0.2630287923933491,0.496920842736172,0.029136742050526188
457,0.2622653948622253,0.4960927093284369,0.028438080396013643
458,0.26150218030122135,0.4952663204584768,0.027738040143965914
459,0.26074211125723284,0.49444051341381784,0.02704370910064785
460,0.25998241441599823,0.4936169006464167,0.02634792818557974
461,0.259226713587501,0.4927926607171809,0.02566076645782106
462,0.2584746111841188,0.4919690942467627,0.024980128121474904
463,0.2577258970124996,0.4911466315616953,0.024305162463303887
464,0.25697870267201295,0.4903260408211605,0.023631364522865378
465,0.2562314350607942,0.4895057863383886,0.022957083783199828
466,0.25548433714661717,0.488686682800071,0.022281991493163372
467,0.2547406571747006,0.48786921341537115,0.0216121009340301
468,0.25399625994393377,0.4870520358765422,0.020940484011325283
469,0.253254782047595,0.48623704224673825,0.02027252184845177
470,0.25251540460953076,0.4854247359719884,0.01960607324707314
471,0.2517770155785325,0.4846126443817407,0.018941386775324337
472,0.25103898668183156,0.4838021702132118,0.018275803150451325
473,0.2503027945200324,0.48299287689185033,0.017612712148214443
474,0.2495684001130727,0.48218562263144327,0.016951177594702133
475,0.24883629150974157,0.48137914846609725,0.016293434553385888
476,0.2481058407769862,0.4805753226505377,0.015636358903434677
477,0.2473767636440322,0.4797738976563046,0.014979629631759778
478,0.24664726142486165,0.47897462664956925,0.014319896200154059
479,0.2459169673253493,0.47817548367979856,0.013658450970900043
480,0.2451913463216333,0.4773779512864079,0.013004741356858668
481,0.24446663787058182,0.4765817180515761,0.012351557689587511
482,0.24374524663568126,0.475788414718795,0.011702078552567496
483,0.24302339797511707,0.47499594858524524,0.011050847364988903
484,0.2423032012524504,0.4742038300678896,0.010402572437011204
485,0.24158761433044446,0.4734146298497877,0.009760598811101195
486,0.24087138076963638,0.4726262714740406,0.00911649006523213
487,0.24015576379225737,0.4718389442363161,0.008472583348198642
488,0.23944275872174423,0.4710537915229227,0.007831725920565719
489,0.23873184940724929,0.47026924489817323,0.007194453916325366
490,0.2380235174135108,0.4694857496503603,0.0065612851766613245
491,0.2373177506467991,0.4687033367617778,0.005932164531820411
492,0.23661554171380675,0.4679222564173672,0.00530882701024632
493,0.2359173221852733,0.46714288974178075,0.004691754628765865
494,0.23522073258079795,0.4663657944465875,0.004075670715008417
495,0.23452658695574183,0.46558998621371567,0.0034631876977679887
496,0.23383261279449566,0.4648143479656538,0.002850877623337522
497,0.23313999926289597,0.46403948939202927,0.0022405091337626692
498,0.23244922400001425,0.46326608382202217,0.001632364178006357
499,0.23176036469603586,0.4624936518903149,0.0010270775017568734
500,0.2310726710763357,0.46172304793195307,0.00042229422071835
501,0.23038480649837761,0.4609541753787618,-0.00018456238200662
502,0.2296990220479131,0.4601868877193357,-0.0007888436235095331
503,0.229015879554477,0.4594215818366651,-0.0013898227277110986
504,0.2283352191645612,0.45865724672743796,-0.0019868083983155538
505,0.22765738756111908,0.4578946326154607,-0.0025798574932225093
506,0.22698290077100072,0.4571345676411847,-0.0031687660991832622
507,0.2263097959752388,0.45637430373064203,-0.0037547117801644547
508,0.2256405035524586,0.4556165733574965,-0.004335566252579304
509,0.22497116135455517,0.4548609470585204,-0.0049186243494100945
510,0.22430346898487225,0.45410519681935313,-0.005498258849608639
511,0.22363864208903983,0.4533510640261938,-0.006073779848114136
512,0.22297376855076956,0.4525971967829582,-0.006649659681419062
513,0.22230965051220497,0.45184373056715293,-0.007224429542742994
514,0.2216476787806238,0.45109061320078714,-0.007795255639539506
515,0.22098549145155738,0.45033852768026517,-0.008367544777150404
516,0.22032570296048457,0.44958851009462786,-0.008937104173658755
517,0.2196662857583905,0.4488397503943631,-0.009507178877582095
518,0.2190076368039729,0.44809200987318576,-0.010076736265239944
519,0.21834964299270274,0.44734514078867993,-0.010645854803274485
520,0.21769047323739102,0.44659826538548875,-0.01121731891070668
521,0.2170340986778056,0.4458529746060226,-0.011784777250411382
522,0.21637681800115952,0.4451075541445905,-0.012353918142271492
523,0.21572046246814858,0.4443633955531473,-0.012922470616850146
524,0.2150653733178513,0.4436211064468299,-0.013490359811127284
525,0.21441237456016193,0.44288073574338105,-0.01405598662305721
526,0.21376032126507952,0.4421440047331821,-0.014623362203023071
527,0.21310947190774931,0.4414084389557903,-0.015189495140291664
528,0.21246041034002747,0.44067294164301446,-0.015752120962959526
529,0.21181316108298956,0.43994005305015926,-0.016313730884180117
530,0.2111670217133086,0.439207952670588,-0.016873909243970836
531,0.21052168283225323,0.4384769799473309,-0.017433614282824444
532,0.20987881337030698,0.43774743134593175,-0.017989804605317794
533,0.20923677044915104,0.4370175920640935,-0.018544051165791414
534,0.2085968236805645,0.4362903999168771,-0.019096752555748137
535,0.20795602847631325,0.4355643623747075,-0.019652305422081018
536,0.20731958767797845,0.43483989613176965,-0.02020072077581278
537,0.20668565530268407,0.4341183677018051,-0.020747057096436955
538,0.20605522418063746,0.43339780542879003,-0.02128735706751514
539,0.2054263151202993,0.43267915269136076,-0.021826522450762165
540,0.20479856298157673,0.43196134169579903,-0.022364215732645576
541,0.20417372135497466,0.43124445499863207,-0.02289701228868274
542,0.2035503910993173,0.43052765126168324,-0.02342686906304861
543,0.20292777749653507,0.4298124210986558,-0.023956866105585672
544,0.2023066942514092,0.4290971140976503,-0.024483725594831862
545,0.20168991220223356,0.42838456731454766,-0.025004742910080535
546,0.20107378023781985,0.42767278974409806,-0.02552522926845832
547,0.20046083058229505,0.4269625742265626,-0.02604091306197248
548,0.1998478612208252,0.4262534354938556,-0.026557713052205167
549,0.1992332007943302,0.4255442133521458,-0.027077811763485393
550,0.19862004910863568,0.4248355760854071,-0.027595477868135793
551,0.1980087184131361,0.4241287281526991,-0.028111291326426868
552,0.19739871052387908,0.42342236548210455,-0.028624944434346378
553,0.19678949909057983,0.4227175657276897,-0.029138567546530048
554,0.19617939933054265,0.4220125641186896,-0.02965376545760426
555,0.19557164725052936,0.4213107558346318,-0.030167461333573065
556,0.19496694737785034,0.420610859749176,-0.03067696499347533
557,0.19436169594838434,0.4199127156616139,-0.03118932376484526
558,0.19375740348020046,0.419215020910952,-0.03170021395055109
559,0.19315357893836946,0.41851692288083175,-0.03220976500409284
560,0.19255396068370134,0.4178211416808584,-0.032713220313455665
561,0.19195552588217654,0.41712595344841097,-0.033214901684057885
562,0.19135824037704868,0.4164315230236416,-0.03371504226954422
563,0.19076113511708,0.4157376857111005,-0.03421541547694043
564,0.19016412997663987,0.41504463705241845,-0.03471637709913869
565,0.1895694597490067,0.41435210382145893,-0.0352131843234455
566,0.1889742657634153,0.41366144176140174,-0.035712910234571155
567,0.18838105039331815,0.41297137917578564,-0.03620927838914931
568,0.18778952864710285,0.4122827899877691,-0.03670373269356342
569,0.18719817716147905,0.4115947637915971,-0.03719840946863903
570,0.1866077963306596,0.4109074249488339,-0.037691832287514715
571,0.1860229783722557,0.4102226707061085,-0.03817671396159711
572,0.18543929241680984,0.40953819787177936,-0.03865961303815968
573,0.18485584329043697,0.40885510432773,-0.03914341774685601
574,0.18427361652634272,0.4081738631751585,-0.03962663012247308
575,0.18369263931158164,0.4074930293828035,-0.04010775075964021
576,0.18311152135700953,0.4068127018231955,-0.04058965910917642
577,0.18253287477603916,0.40613399722759547,-0.04106824767551717
578,0.18195430892251255,0.40545516421889044,-0.041546546373865345
579,0.18137603251412424,0.40477870497558865,-0.042026639947340155
580,0.18079770337108536,0.404102566126498,-0.042507159384327226
581,0.18022222634886764,0.40342734750404513,-0.042982894806309846
582,0.17964947821604366,0.4027521196197474,-0.04345316318766007
583,0.17907696125091332,0.4020779293908664,-0.043924006889039774
584,0.17850700426116406,0.4014045692455874,-0.044390560723259254
585,0.17793836931247917,0.4007310906177647,-0.044854351992806324
586,0.17736889670264583,0.40005868295808233,-0.04532088955279068
587,0.17680036399016388,0.39938827863563686,-0.04578755065530912
588,0.17623515821085414,0.3987191469563658,-0.046248830534657503
589,0.17567126151821452,0.39805189189788387,-0.046709368861454825
590,0.17510995918445052,0.39738562070818184,-0.0471657023392808
591,0.1745502832608575,0.39672135129610503,-0.047620784774390024
592,0.17399337868086082,0.3960596228610508,-0.048072865499329154
593,0.17343637168065398,0.3953995031231393,-0.04852675976183132
594,0.17288030741746974,0.39474058693912356,-0.04897997210418409
595,0.17232653296029093,0.3940832544943509,-0.04943018857376902
596,0.17177455614473092,0.39342618378119054,-0.04987707149172868
597,0.17122341904428814,0.3927700425968945,-0.0503232045083182
598,0.17067672909782597,0.39211561038286935,-0.050762152187217385
599,0.17013170421706908,0.39146237829495883,-0.051198969860820676
600,0.16958990824807968,0.3908100818144927,-0.051630265318333396
601,0.1690478894878245,0.3901590731037423,-0.052063294128093296
602,0.16850844076444177,0.3895079900182956,-0.052491108489412075
603,0.1679695884555612,0.38885896298366596,-0.05291978607254358
604,0.16743342539638797,0.388210884836394,-0.05334403404361801
605,0.16689928187123643,0.38756554215146066,-0.05376697840898778
606,0.16636556026788252,0.38692104093828183,-0.0541899204025168
607,0.16583117195450026,0.38627753647797214,-0.05461519256897163
608,0.1652988670724245,0.38563546294930157,-0.05503772880445257
609,0.16476843997828303,0.3849937187214913,-0.05545683876492524
610,0.16424077064733728,0.3843544489517423,-0.05587290765706779
611,0.16371537400623573,0.38371581375150454,-0.05628506573903311
612,0.1631888627462964,0.383077338955766,-0.056699613463173176
613,0.1626635387987009,0.38243904324386324,-0.0571119656464614
614,0.162138993876092,0.38180188847936564,-0.05752390072718161
615,0.16161535197997973,0.38116660381587864,-0.057935899855919154
616,0.16109183865750412,0.3805318087122697,-0.05834813139726147
617,0.16056803947342604,0.3798977304360739,-0.05876165148922177
618,0.16004552008272432,0.3792647508879037,-0.059173710722455
619,0.15952467644069648,0.3786331719870947,-0.05958381910570168
620,0.15900473576940977,0.37800311328924835,-0.05999364175042882
621,0.1584852551374163,0.37737519554571086,-0.060404685270878306
622,0.15796600164406385,0.3767487119657662,-0.0608167086776385
623,0.15745010792325723,0.37612390704408605,-0.06122369119757162
624,0.15693380559851206,0.37549939417849815,-0.06163178298147404
625,0.15641940207272542,0.37487566554696905,-0.06203686140151818
626,0.15590632574337765,0.374252359831723,-0.062439708344967704
627,0.15539507782173867,0.37363124060266273,-0.06284108495918536
628,0.15488559402295546,0.37301274178292554,-0.06324155373701462
629,0.15437795956887373,0.3723963533131023,-0.06364043417535481
630,0.15386981731375424,0.3717783902885047,-0.0640387556609962
631,0.15336098636288892,0.3711605725259576,-0.06443859980017977
632,0.15285298967235453,0.3705437858252987,-0.06483780648058965
633,0.15234700382896066,0.3699280011949732,-0.0652339935370519
634,0.1518425100013767,0.3693146641886689,-0.06562964418591549
635,0.15133974945061626,0.36870324939231414,-0.06602375049108158
636,0.15083613472327115,0.3680926480836101,-0.06642037863706776
637,0.15033415079040416,0.36748326618697547,-0.06681496460616712
638,0.14983286448885835,0.3668744381184636,-0.06720870914074689
639,0.1493322090557847,0.36626569198192144,-0.06760127387035203
640,0.14883101379132427,0.36565796549647855,-0.06799593791383002
641,0.14832965141683882,0.3650496881023242,-0.06839038526864652
642,0.1478292134705794,0.364442251362164,-0.06878382442100525
643,0.1473313094951125,0.3638358390805334,-0.06917322009030838
644,0.1468339013172003,0.3632286992518031,-0.06956089661740247
645,0.14633816079303044,0.3626223567269078,-0.06994603514084691
646,0.14584330549409516,0.3620168846526475,-0.07033027366445713
647,0.14534804989743547,0.3614111012788662,-0.07071500148399532
648,0.14485480299618156,0.3608074143600004,-0.07109780836763732
649,0.14436271149204974,0.3602056084032954,-0.0714801854191959
650,0.14387053586492943,0.359604592503984,-0.07186352077412514
651,0.1433770606543122,0.3590054708262277,-0.07225134951760334
652,0.1428832812490021,0.35840486314632203,-0.07263830064831783
653,0.14239074428314683,0.3578056347340245,-0.07302414616773081
654,0.14189675781187003,0.357206035451757,-0.07341251982801691
655,0.14140408423268633,0.3566084842053655,-0.07380031573999288
656,0.14091241294811788,0.356012698204617,-0.07418787230838125
657,0.14042370841678067,0.3554184534435677,-0.07457103661000639
658,0.13993852599180545,0.3548254792318132,-0.07494842724820228
659,0.13945428074918434,0.3542320937268003,-0.0753235322284316
660,0.13897023216682677,0.3536390753753857,-0.07569861104173214
661,0.1384874721775435,0.3530461780198657,-0.07607123366477869
662,0.1380038869208081,0.3524525087504724,-0.07644473490885623
663,0.13752229088581128,0.35186121291521877,-0.07681663114359619
664,0.13704287833299894,0.3512716917814993,-0.07718593511550143
665,0.13656589931200822,0.35068458480466946,-0.077552786180653
666,0.13609053813899472,0.3500979758757936,-0.07791689959780418
667,0.135615692376607,0.3495128156313617,-0.07828143087814768
668,0.13514233650958912,0.34892899874641425,-0.07864432572723604
669,0.1346715480082903,0.34834763121300283,-0.07900453519642223
670,0.1342023736056014,0.34776783934160416,-0.07936309213040135
671,0.13373499468789435,0.3471897126746536,-0.07971972329886493
672,0.1332674057958454,0.3466122526399642,-0.08007744104827338
673,0.13280030999082745,0.3460348150365793,-0.08043419505492441
674,0.13233411219416746,0.3454583177933114,-0.08079009340497645
675,0.13186807331814665,0.34488264902983556,-0.08114650239354224
676,0.13140190100576732,0.3443050937924188,-0.08150129178088414
677,0.13093724968489043,0.34372908833076443,-0.08185458896098355
678,0.1304747868760885,0.34315427584511254,-0.08220470209293557
679,0.13001331793064086,0.3425811310416723,-0.08255449518039057
680,0.12955346591506908,0.34201009061068266,-0.08290315878054452
681,0.1290939642246707,0.34143889605137917,-0.08325096760203776
682,0.12863433404485944,0.3408676677513502,-0.08359899966163131
683,0.12817568006597013,0.34029762085120485,-0.08394626071926456
684,0.1277186405862962,0.3397288947702427,-0.08429161359765033
685,0.12726448793095982,0.3391616740838461,-0.08463269822192646
686,0.12681088891395537,0.3385957237672921,-0.08497394593938132
687,0.12635687835909543,0.3380300576107437,-0.08531630089255285
688,0.1259041181153959,0.3374647231432928,-0.085656486912501
689,0.12545188164396745,0.33689920062591094,-0.08599543733797604
690,0.12500113105975755,0.33633417759446926,-0.0863319154749542
691,0.12455094428321502,0.3357711889576826,-0.08666930039125255
692,0.12410133987514005,0.3352084920811408,-0.08700581233086066
693,0.1236555406054762,0.3346481792528657,-0.08733709804191328
694,0.1232102347836153,0.3340895788010503,-0.08766910923381967
695,0.12276489571197285,0.33353151825246624,-0.08800172682852053
696,0.12232070550320395,0.332974640083645,-0.08833322907723712
697,0.12187667085902608,0.3324170339183751,-0.08866369220032298
698,0.12143312617954719,0.3318609436903617,-0.08899469133126728
699,0.1209916670126219,0.3313056575491178,-0.08932232352387398
700,0.12055111702682898,0.330750920703149,-0.08964868664949101
701,0.12011260746976038,0.3301972567245557,-0.0899720417850349
702,0.11967350838324965,0.3296430327701519,-0.0902960160036526
703,0.11923691243722091,0.32909114126303657,-0.09061731638859476
704,0.11880174166476004,0.3285417697717037,-0.09093828644218363
705,0.1183676385163036,0.327992185169425,-0.09125690813681785
706,0.11793348316363206,0.3274434028972377,-0.09157643656997363
707,0.11749937690415563,0.32689543672207966,-0.09189668291376843
708,0.1170657108749926,0.3263486525339213,-0.0922172307839361
709,0.11663252090514668,0.3258040506321069,-0.09253900882181353
710,0.11620027917408922,0.32526001582668307,-0.09285945747850462
711,0.11576847955816529,0.3247171058877664,-0.09318014677143586
712,0.11533683293431671,0.3241745213809608,-0.0935008555123274
713,0.11490669012374022,0.3236328985176762,-0.09381951827019572
714,0.11447838716630479,0.3230918733217273,-0.0941350989891177
715,0.11405164537711507,0.3225519537702891,-0.09444866301605898
716,0.11362672686980857,0.32201251911011985,-0.09475906537050272
717,0.1132021242384597,0.3214749057721494,-0.09507065729523
718,0.11277700937350008,0.3209364343055695,-0.09538241555856933
719,0.1123527403306211,0.32039950379226556,-0.09569402313102333
720,0.11192908822361189,0.31986376993663357,-0.09600559348940976
721,0.11150726503028206,0.3193293114013594,-0.09631478134079528
722,0.1110863790047805,0.31879392643185184,-0.09662116842229085
723,0.11066733948059655,0.3182603352083434,-0.09692565624715029
724,0.11025054911073141,0.31772811366285914,-0.0972270154413963
725,0.10983338456421579,0.3171963147102633,-0.09752954558183174
726,0.10941531916693746,0.31666337711880316,-0.09783273878492822
727,0.10899833833659323,0.31613193589021304,-0.09813525921702662
728,0.10858040652423692,0.3156031531547537,-0.09844234010627984
729,0.10816404088036385,0.3150755677292495,-0.09874748596852179
730,0.10774877486846228,0.3145488579572883,-0.09905130822036375
731,0.10733546729461432,0.3140231915438324,-0.09935225695460373
732,0.10692225844269203,0.31349802297544194,-0.09965350609005787
733,0.10651025537888772,0.31297422654261997,-0.09995371578484455
734,0.10609818633526888,0.3124503168369932,-0.10025394416645547
735,0.10568537266365019,0.3119259666284694,-0.10055522130116898
736,0.10527296659387546,0.31140233069541523,-0.1008563975076643
737,0.10486174157275593,0.3108800705479082,-0.10115658740239639
738,0.10445244634793571,0.31035889027873353,-0.10145399758286211
739,0.10404457358331642,0.3098406142890139,-0.10175146712238103
740,0.10363795433474361,0.30932412134356646,-0.10204821267407925
741,0.10323355130652426,0.3088076568412046,-0.10234055422815605
742,0.10282982507259616,0.3082925113771929,-0.10263286123200055
743,0.10242511219784806,0.30777917315708747,-0.10292894876139139
744,0.10202148983593422,0.3072659913581593,-0.10322301168629085
745,0.10161849564053525,0.3067537383320985,-0.10351674705102802
746,0.10121604278525226,0.3062413473073039,-0.10380926173679939
747,0.1008138199077158,0.3057295797324393,-0.10410193991700768
748,0.10041337748734519,0.30521911377672956,-0.10439235880203918
749,0.10001263458116776,0.30470955517256665,-0.10468428601023112
750,0.09961421694097106,0.3042005597191303,-0.10497212583718821
751,0.09921653313754628,0.3036939604115463,-0.10526089413645376
752,0.09881985702345147,0.3031884012601629,-0.10554868721325997
753,0.098425649806944,0.3026839306119283,-0.10583263099804026
754,0.09803321617101848,0.30218005991290775,-0.10611362757087078
755,0.09764261734694996,0.3016768999172764,-0.10639166522337651
756,0.09725343614758321,0.3011760036331731,-0.10666913133800669
757,0.09686473033383884,0.30067501749269765,-0.10694555682501995
758,0.09647653472294859,0.3001742329345799,-0.10722116348868269
759,0.09608845427709206,0.29967370725443143,-0.10749679870024731
760,0.09570174617480572,0.29917454479718986,-0.10777105244757841
761,0.09531572588206666,0.2986747458049199,-0.10804329404078661
762,0.09493003382867471,0.2981760793302088,-0.10831601167285937
763,0.09454463452609187,0.29767816404665126,-0.10858889499446751
764,0.09416309182488405,0.29718127040456344,-0.10885508675479533
765,0.09378157930452748,0.2966852864138071,-0.10912212780475215
766,0.09340051534545739,0.29619049883595866,-0.1093894681450439
767,0.09302078885712618,0.29569651210211334,-0.10965493438786096
768,0.09264112281195329,0.2952014473417699,-0.10991920171786333
769,0.09226208981367144,0.29470857011604723,-0.11018439048870436
770,0.09188460929599815,0.29421796966812475,-0.11044875107612848
771,0.09150909755471744,0.293729689701006,-0.1107114945915711
772,0.09113499083838993,0.2932412322131369,-0.11097125053635708
773,0.09076332627351329,0.29275452784392125,-0.11122787529689467
774,0.09039195854125975,0.2922684205634631,-0.11148450348094358
775,0.09002187807194033,0.29178334237581427,-0.11173958623193363
776,0.08965143336332448,0.29129918171238367,-0.1119963149857347
777,0.08928189281641828,0.290815486101276,-0.11225170046843945
778,0.08891335951363552,0.29033194285295133,-0.11250522382568029
779,0.08854336196944315,0.289846734898825,-0.1127600109599387
780,0.08817237388492785,0.2893625477108391,-0.11301779994098338
781,0.08780290137488694,0.2888795295034677,-0.1132737267536938
782,0.0874336073176041,0.28839617190982153,-0.11352895727461332
783,0.08706409801854728,0.28791249131917906,-0.11378429528208447
784,0.08669498598659868,0.28742823830995634,-0.11403826633675897
785,0.08632702893511718,0.28694409319626585,-0.11429003532603149
786,0.08595720306760753,0.2864594718788872,-0.11454506574367217
787,0.08558641479074099,0.28597465397168326,-0.1148018243902013
788,0.08521633642369193,0.28549103501469203,-0.11505836216730815
789,0.08484537555357895,0.28500747128745885,-0.11531672018030094
790,0.08447731623353492,0.2845266105697773,-0.11557197810270743
791,0.08410736190911229,0.284045323617874,-0.1158305997996494
792,0.08373949776693661,0.28356538952565613,-0.11608639399178293
793,0.08337322982853067,0.28308752485906324,-0.1163410652020019
794,0.08300665865579165,0.28260934773860075,-0.11659603042701744
795,0.08264233835634889,0.28213178431950775,-0.11684710760680996
796,0.08227878561744166,0.28165521005271404,-0.11709763881783074
797,0.08191546992792541,0.28117909220592463,-0.1173481523500738
798,0.08155159182851167,0.28070361021763685,-0.1176004265606135
799,0.08118702965059207,0.28022698932656465,-0.1178529300253805
800,0.08082339255040487,0.27975177789461764,-0.11810499279380791
801,0.08045829310401865,0.27927705633450234,-0.11836047012646504
802,0.08009532319907131,0.27880372096587336,-0.11861307456773074
803,0.07973258920691,0.2783310880335258,-0.11886590961970579
804,0.0793713847787618,0.27785933640096483,-0.11911656684344124
805,0.07901114456228166,0.27738758323851526,-0.11936529411395196
806,0.07864938340083114,0.2769160906215105,-0.11961732381984824
807,0.0782887278316521,0.276446152569855,-0.11986869690655082
808,0.07793007087514922,0.2759779807958672,-0.12011783904556878
809,0.07757311656740944,0.27551124589266823,-0.12036501275784935
810,0.07721723624589542,0.2750450614214181,-0.12061058892962724
811,0.07686126930283325,0.27457869650856553,-0.12085615790289904
812,0.07650888796182215,0.2741135998309898,-0.12109582390734555
813,0.07615754765104152,0.2736488794777405,-0.12133378417565746
814,0.07580568661355623,0.273184884888243,-0.12157351166113055
815,0.07545434401313277,0.2727217602590135,-0.12181307223274797
816,0.0751043396801382,0.2722607491566417,-0.12205206979636533
817,0.07475458504607375,0.27180058724688977,-0.12229141715474225
818,0.07440842128037345,0.27134385161138336,-0.12252700905063646
819,0.07406390630350031,0.2708900540699982,-0.12276224146299759
820,0.0737198119721971,0.27043659083829086,-0.12299696689389666
821,0.07337463270038137,0.2699841410000338,-0.12323487559927108
822,0.07303152216500564,0.2695325361162304,-0.1234694917862191
823,0.072689305470213,0.26908125026746477,-0.12370263932703875
824,0.0723484967191316,0.2686321196391072,-0.12393512620084401
825,0.0720095114029273,0.2681856338660585,-0.12416661106020388
826,0.07167079803948027,0.2677399644562878,-0.12439836837732725
827,0.0713320344542074,0.26729417053507976,-0.12463010162666498
828,0.0709947064448789,0.2668488594866124,-0.1248594465968546
829,0.07065794856681087,0.2664032899767813,-0.12508739284315956
830,0.07032191251250085,0.26595928758982856,-0.12531546256482684
831,0.06998725668768692,0.2655170377199393,-0.12554252434456548
832,0.0696523524093684,0.2650753744733112,-0.12577066965457437
833,0.069319232648709,0.26463502984782666,-0.1259965645504087
834,0.06898850103562515,0.2641940063573357,-0.12621700428608537
835,0.06865784395924206,0.26375473194377935,-0.12643904402529527
836,0.06832751439133307,0.26331665150934197,-0.12666162272667586
837,0.06799793139639915,0.26287908426049267,-0.12688322146769435
838,0.06766775241925815,0.2624410980859913,-0.127105593247475
839,0.0673362487958006,0.26200363199908966,-0.12733113440748844
840,0.06700464049846741,0.2615668216979923,-0.12755754070105746
841,0.06667295664729486,0.2611310796619291,-0.1277851663673394
842,0.06634100986199858,0.2606955411032549,-0.12801352137925776
843,0.06601146644386167,0.2602602539278162,-0.12823732104009283
844,0.06568082389033794,0.25982439951519776,-0.1284627517345219
845,0.06534926732279298,0.259388704596335,-0.12869016995074908
846,0.06501950391581066,0.2589551385639953,-0.12891613073237404
847,0.06468937891830273,0.2585218554896044,-0.1291430976529989
848,0.06436039892024718,0.2580892119580745,-0.12936841411758015
849,0.06403182236426479,0.25765536595078464,-0.1295917212222551
850,0.06370478440595433,0.25722267686501094,-0.1298131080531023
851,0.06337747876863475,0.2567915983777114,-0.13003664084044192
852,0.06305372417354957,0.25636362751250424,-0.1302561791654051
853,0.06273112834659197,0.25593663396056454,-0.1304743772673806
854,0.06240782854712833,0.2555105274325529,-0.1306948703382963
855,0.06208723094502636,0.2550859625953772,-0.13091150070532445
856,0.06176531385035999,0.2546619303010301,-0.13113130260031014
857,0.06144401250502961,0.2542392905270148,-0.13135126551695564
858,0.061122061446092835,0.25381628513681787,-0.13157216224463217
859,0.06080182221499884,0.2533950338058091,-0.1317913893758114
860,0.06048365778946518,0.2529760099673887,-0.13200869438845836
861,0.060166498149088046,0.2525571845754366,-0.13222418827726046
862,0.059850494152720764,0.2521397330888669,-0.13243874478342538
863,0.05953501538579505,0.2517232769037071,-0.132653246132117
864,0.059220972232973415,0.25130750280885417,-0.13286555834290736
865,0.05890888700503252,0.2508922535669264,-0.13307447955686136
866,0.0585979426985563,0.25047754748380874,-0.13328166208669615
867,0.058287872701761896,0.25006363914478225,-0.13348789374125847
868,0.05797813217763852,0.2496502195228928,-0.13369395516761579
869,0.0576682029710405,0.24923622468575438,-0.13389981874367338
870,0.05735872920405064,0.24882320263958752,-0.13410574423148625
871,0.05705034857022847,0.24841107960796216,-0.1343103824675052
872,0.05674195014341542,0.24799955458442147,-0.13451565429759066
873,0.056433260080093216,0.24758743883194587,-0.13472091867175942
874,0.056125324115058904,0.24717605362662937,-0.13492540539651154
875,0.05581879980189702,0.24676675842576476,-0.1351291588219707
876,0.05551388258668379,0.24635924268604092,-0.13533147751267333
877,0.055210155991724796,0.2459520690693589,-0.1355317570859093
878,0.05490677212351017,0.24554663091471798,-0.13573308666769765
879,0.05460443875046883,0.24514272126359693,-0.13593384376265927
880,0.05430127723298041,0.24473935502722405,-0.1361368005612632
881,0.05400143459237065,0.24433910876383746,-0.13633623957909619
882,0.05370184129267585,0.24393914111369727,-0.13653545852834556
883,0.053401017387477906,0.2435387031136697,-0.1367366683387139
884,0.05310146205516711,0.2431400486679695,-0.1369371245576353
885,0.05280365178482472,0.242743588574779,-0.1371362850051296
886,0.05250945235341259,0.24235134874686445,-0.13733244404003928
887,0.05221531192621036,0.24195903072101332,-0.13752840686859263
888,0.05192094753573765,0.24156541647735338,-0.1377235214058781
889,0.0516272469294822,0.24117211504257693,-0.13791762118361253
890,0.051332357235578184,0.24077886290418815,-0.13811414843303177
891,0.05103787827211038,0.240387581003814,-0.13831182445959325
892,0.05074476339965638,0.23999771395910494,-0.13850818715979216
893,0.050453159230670175,0.23960987840659428,-0.13870355994525393
894,0.05016369891662133,0.23922431395565252,-0.13889691612240984
895,0.04987398627594846,0.23883739760376382,-0.1390894250518669
896,0.04958392187212296,0.23845185723632745,-0.13928401349208153
897,0.04929624943064973,0.23806771976424376,-0.1394752209029443
898,0.04900842533221853,0.23768363286026684,-0.1396667821958298
899,0.04872180562179289,0.2373027100240077,-0.13985909878042196
900,0.048437238830499295,0.23692226307541955,-0.14004778541442095
901,0.04815354900791995,0.23654314112532457,-0.14023604310948465
902,0.047870160851529155,0.2361668163652812,-0.1404264946622229
903,0.047587412942670104,0.23578957299668224,-0.14061474711134203
904,0.047304703380387766,0.23541303025767035,-0.1408036234968948
905,0.04702323817551374,0.23503728908508836,-0.1409908127340609
906,0.046743482755132196,0.23466283820497386,-0.14117587269470944
907,0.04646508963340281,0.23429065573970273,-0.1413604764728971
908,0.04618585665478,0.23391789110200056,-0.14154617779244055
909,0.045907294127253445,0.23354466572115776,-0.14173007746665087
910,0.04562990323845529,0.23317242185594672,-0.14191261537903616
911,0.04535355463694378,0.23280225468181825,-0.14209514540793072
912,0.04508075629379219,0.23243431898518246,-0.1422728063975981
913,0.04480920983797703,0.23206752784286008,-0.142449108166906
914,0.04453794618016456,0.23170175342127586,-0.1426258610609467
915,0.04426678508564481,0.23133663332302914,-0.14280306315173955
916,0.04399579766631045,0.23097159123019198,-0.14297999589757107
917,0.0437241665613133,0.23060756964214849,-0.14315923651952187
918,0.04345314879346773,0.2302437876159503,-0.14333749002901483
919,0.04318295364104127,0.2298806432331999,-0.14351473595111736
920,0.042914811687243586,0.2295186338310738,-0.1436890104565866
921,0.04264633633035627,0.22915609435716597,-0.14386342169645341
922,0.042378974189451385,0.22879343532798524,-0.14403548694908247
923,0.04211130298823867,0.22842998863067396,-0.1442073826541966
924,0.041845212230681134,0.2280688313667093,-0.14437840690534703
925,0.04157943959679602,0.22770820054800966,-0.14454932135441761
926,0.04131424537849073,0.22734780094445076,-0.14471931018746928
927,0.04104886133687337,0.22698714978247847,-0.14488942710873176
928,0.04078329009479469,0.22662781378689628,-0.14506123359730688
929,0.04051837263955031,0.22626874667533897,-0.14523200139623832
930,0.040255427919417296,0.2259130068644543,-0.1454021510256197
931,0.03999275643983707,0.22555784567131487,-0.14557233279164072
932,0.039729445912737645,0.22520190410535515,-0.14574301227987987
933,0.03946733694488016,0.22484679697329618,-0.14591212308353585
934,0.03920544202453508,0.2244918520874361,-0.14608096803836595
935,0.03894407090099013,0.2241384428398669,-0.14625030103788667
936,0.03868249196401949,0.22378629806798295,-0.14642131413994397
937,0.038420483770366776,0.22343404600445024,-0.1465930784637167
938,0.038159067006791926,0.2230834440270301,-0.14676531001344625
939,0.037897911525674025,0.22273303216324375,-0.14693720911189573
940,0.03763603681202705,0.22238126744804973,-0.14710919382399565
941,0.03737573664190255,0.22203202825741314,-0.14728055497360804
942,0.03711475752056062,0.22168318614493587,-0.14745367110381463
943,0.03685341368349761,0.2213340094752077,-0.14762718210821246
944,0.03659094463076757,0.22098440984908244,-0.1478025205875473
945,0.03632565449107594,0.22063202342469107,-0.14798071444253919
946,0.036059845726966196,0.22027986772531197,-0.1481601762713796
947,0.035794599952587824,0.2199275152265778,-0.14833831532140215
948,0.03553108105890645,0.21957511007413483,-0.14851294795632192
949,0.03527055707312631,0.21922528785016102,-0.14868417370390838
950,0.035011911823648226,0.21887626289250994,-0.14885243924521352
951,0.03475141054285375,0.21852593622777214,-0.14902311514206465
952,0.0344910083744873,0.21817587429765486,-0.14919385754868028
953,0.03423212832164991,0.217826817922042,-0.1493625612787422
954,0.0339756231506768,0.21747888706695556,-0.14952764076560193
955,0.033719204560327745,0.21713037885338593,-0.14969196973273047
956,0.03346439781442282,0.2167832426196259,-0.14985444699078027
957,0.03321071016766576,0.21643710433608004,-0.1500156840007485
958,0.032957404974487625,0.2160919631721129,-0.15017715322313765
959,0.032705067254645157,0.21574803633238554,-0.15033790182309525
960,0.03245463892168799,0.21540409787243703,-0.15049482002906106
961,0.032205931082699875,0.21506240579971664,-0.1506505436343169
962,0.031955247232243404,0.21472003643725368,-0.15080954197276686
963,0.03170429407570248,0.2143774912301668,-0.15096890307876182
964,0.031454743641409384,0.21403512131838962,-0.15112563403557086
965,0.03120589113106995,0.21369328556792816,-0.15128150330578827
966,0.030958897005577007,0.21335241477838485,-0.15143462076723085
967,0.03071128830553988,0.21301288055176937,-0.15159030394068962
968,0.030463673950952896,0.21267249777324077,-0.15174514987133497
969,0.030214744571323105,0.21233172811015855,-0.15190223896751232
970,0.02996582527907096,0.21199122165190185,-0.15205957109375992
971,0.029718327756334033,0.21165277732725157,-0.1522161218145835
972,0.029470220572313945,0.21131327764482455,-0.15237283650019667
973,0.02922237279190735,0.210974314652763,-0.15252956906894832
974,0.028975230498650473,0.21063693466988523,-0.15268647367258428
975,0.028729375536937135,0.21030062255707882,-0.15284187148320455
976,0.02848195186774556,0.20996267372726535,-0.15299876999177425
977,0.028235726161834816,0.20962627196415382,-0.1531548196404842
978,0.02798820968038586,0.209289305755879,-0.15331288639510726
979,0.02774301112470878,0.20895242504339814,-0.15346640279398058
980,0.027499262727686033,0.20861670682590477,-0.15361818137053274
981,0.02725619378412389,0.20828214126602757,-0.1537697536977798
982,0.027013702532175797,0.20794802797572678,-0.15392062291137518
983,0.026770075882110587,0.20761505678428807,-0.1540749050200669
984,0.026525680237208502,0.2072818676486478,-0.1542305071742308
985,0.02628263108325333,0.20695013336100415,-0.1543848711944975
986,0.026039619876715648,0.20661822192998489,-0.15453898217655357
987,0.025797006723783603,0.2062862336449374,-0.1546922201973702
988,0.025556384299282805,0.2059558449895427,-0.15484307639097708
989,0.025314651103762225,0.20562547317753976,-0.15499617097001533
990,0.025073891165651677,0.20529700250653363,-0.15514922017523028
991,0.024834230024990092,0.20496960744207637,-0.15530114739209616
992,0.024595277203946515,0.20464441702732217,-0.15545386261942912
993,0.024356483375539254,0.20431857498971132,-0.15560560823863281
994,0.024118245068351463,0.2039923843367171,-0.15575589420001415
995,0.02387983693148485,0.2036651898197816,-0.1559055159568119
996,0.023641626802129508,0.2033386956098853,-0.1560554420056263
997,0.02340273997282685,0.20301087770662332,-0.15620539776096962
998,0.02316457311729278,0.20268470522201756,-0.156355558987432
999,0.022928279773199493,0.20236050934394978,-0.15650394979755078
1000,0.022692674338617127,0.20203555454007313,-0.15665020586283887
1001,0.02245734988122268,0.20170991934159288,-0.15679521957914755
1002,0.022220894241412523,0.2013834087574226,-0.15694162027459757
1003,0.02198550106805936,0.20105808469895808,-0.15708708256283938
1004,0.021749414689325237,0.20073191743576094,-0.15723308805711048
1005,0.021512554096083006,0.2004038282287297,-0.15737872003656367
1006,0.021276461565107783,0.2000769986178024,-0.15752407548758682
1007,0.021041753421947692,0.19975141714795494,-0.15766791030405955
1008,0.0208073756395977,0.1994268989353092,-0.15781214765611382
1009,0.020572863672651303,0.1991028290972105,-0.1579571017519079
1010,0.02033789285268699,0.19877873233392454,-0.15810294662855054
1011,0.020104368246697698,0.19845500632860943,-0.15824626983521403
1012,0.01987061977235055,0.1981310981478186,-0.1583898586031175
1013,0.019639336766503784,0.19781042606229357,-0.158531752529286
1014,0.01940701108504228,0.1974881735274084,-0.15867415135732385
1015,0.019176212587380434,0.1971673433666709,-0.15881491819191002
1016,0.018946089892996853,0.19684778332341418,-0.1589556035374205
1017,0.0187191646732486,0.19653134775380351,-0.1590930184073063
1018,0.01849352626043247,0.19621700598529992,-0.159229953464435
1019,0.01826875859680111,0.1959047660208841,-0.1593672488272819
1020,0.01804501074316381,0.19559320297637303,-0.15950318149004541
1021,0.017820387235835886,0.19528123746576337,-0.15964046299409163
1022,0.01759520842060882,0.1949695582444444,-0.15977914140322674
1023,0.017369471003894812,0.19465631178634046,-0.15991736977855087
1024,0.017143942044273292,0.1943437552193931,-0.1600558711308465
1025,0.016918438972173343,0.194032100577471,-0.1601952226331243
1026,0.016694474886742444,0.19372266594515164,-0.16033371617166675
1027,0.01647102773115875,0.1934145444808334,-0.1604724890185159
1028,0.016247811701068284,0.19310682688812292,-0.16061120348598634
1029,0.016024966487931815,0.19279845320341232,-0.1607485202275487
1030,0.015802763510046797,0.19249142093188426,-0.16088589391179065
1031,0.015582062161561324,0.19218579711913442,-0.16102167279601176
1032,0.015361783995317034,0.19188212890928155,-0.16115856091864747
1033,0.015143586261909377,0.1915812758503024,-0.16129410332648367
1034,0.014926609368170486,0.19128174789095134,-0.1614285291546104
1035,0.01471062075853637,0.1909831664901458,-0.16156192497307303
1036,0.014494305086870841,0.19068445639357448,-0.16169584621983282
1037,0.014278108256283378,0.19038593542533555,-0.16182971891276882
1038,0.01406100070330161,0.19008785036602474,-0.16196584895942154
1039,0.013847060849484373,0.1897926071878254,-0.16209848548885666
1040,0.013633564834301264,0.18949816228529578,-0.16223103261669328
1041,0.013420057739005287,0.1892035700724281,-0.16236345459441753
1042,0.013206979757793521,0.18891014375373805,-0.162496184238151
1043,0.012992745074746827,0.18861502995940224,-0.1626295398099086
1044,0.012780599307086669,0.1883204010732843,-0.16275920245911096
1045,0.012569468690037963,0.18802736514125407,-0.16288842776117812
1046,0.01235778776621558,0.18773550257340485,-0.1630199270409737
1047,0.012147727074344536,0.1874447414882784,-0.16314928733958933
1048,0.011938397725386156,0.18715399258343213,-0.1632771971326598
1049,0.011728488711318406,0.18686254978228992,-0.1634055723596531
1050,0.011518989842555264,0.18657236431773866,-0.16353438463262815
1051,0.011310471668612826,0.18628348124888916,-0.16366253791166352
1052,0.011101574852679109,0.18599248962884973,-0.16378933992349154
1053,0.010894147745710295,0.18570356806600033,-0.16391527257457975
1054,0.010687715623607276,0.18541576598790754,-0.16404033474069302
1055,0.010482543420383662,0.18513010297786806,-0.16416501613710074
1056,0.010277740182806357,0.18484371123596516,-0.16428823087035244
1057,0.010074141691107163,0.18455839961335724,-0.16441011623114293
1058,0.009869623133750074,0.1842708860251333,-0.16453163975763313
1059,0.009665772632677098,0.18398501198866432,-0.16465346672331013
1060,0.00946339863660524,0.1837007282308178,-0.16477393095760728
1061,0.009260411379522656,0.18341749397276746,-0.16489667121372215
1062,0.009057467072066835,0.18313628963521006,-0.16502135549107638
1063,0.008854513949676122,0.18285594908942457,-0.16514692119007232
1064,0.008652410383295178,0.18257522648188543,-0.16527040571529508
1065,0.00845133350668831,0.18229537252417646,-0.16539270551079985
1066,0.008250829082692075,0.18201596110097906,-0.16551430293559494
1067,0.008050843672528141,0.18173674857520875,-0.16563506123015245
1068,0.007851388873495613,0.18145698936158572,-0.16575421161459447
1069,0.007652269137420196,0.18117818676266534,-0.16587364848782493
1070,0.007451820357047849,0.1808993397480443,-0.1659956990339486
1071,0.007252450878075808,0.18062234522609516,-0.16611744346994356
1072,0.00705534306788999,0.1803470838159981,-0.1662363976802181
1073,0.006858584330932501,0.18007195775508922,-0.1663547890932242
1074,0.006662404549345057,0.179797359002498,-0.1664725499038079
1075,0.006464749970118116,0.17952157458604343,-0.1665920746458072
1076,0.006266893648202463,0.17924523246554355,-0.16671144516913863
1077,0.006070221594206655,0.1789697905953543,-0.16682934740694103
1078,0.0058742487319693735,0.17869574106487585,-0.1669472436009371
1079,0.00567668455503442,0.17842112565363513,-0.1670677565435663
1080,0.005478547419758905,0.17814512677769032,-0.16718803193817253
1081,0.005279682910792524,0.17786954233239707,-0.167310176510812
1082,0.005081112511495831,0.1775933969528535,-0.16743117192986182
1083,0.004882944412832421,0.17731819373936025,-0.16755230491369544
1084,0.004685778602444284,0.177045500296122,-0.16767394309123343
1085,0.0044889408988009255,0.17677146136103442,-0.16779357956343258
1086,0.004294039015999812,0.17649859499890713,-0.1679105169669075
1087,0.004101529933957115,0.17622724635365286,-0.1680241864857386
1088,0.003911831729755539,0.17595672043152624,-0.16813305697201517
1089,0.0037223829123731976,0.17568683295196283,-0.16824206712721643
1090,0.0035346237499596462,0.1754178015021241,-0.16834855400220483
1091,0.003347809851555598,0.17515090962901236,-0.16845528992590114
1092,0.0031612184983076962,0.17488365793958097,-0.16856122094296558
1093,0.0029746878565292687,0.1746160031155846,-0.16866662740252605
1094,0.0027877151828547284,0.17434862634334006,-0.1687731959776306
1095,0.0026018055782259177,0.1740819595961821,-0.16887834843973026
1096,0.0024167927369173545,0.17381544937804086,-0.16898186390420614
1097,0.0022329391654303797,0.17355070215688326,-0.1690848238260225
1098,0.002047666485856717,0.1732847333524154,-0.16918940038070196
1099,0.0018619395249187683,0.1730166493932659,-0.16929277034342832
1100,0.0016764518985214086,0.17274783114586154,-0.1693949273488187
1101,0.0014917161402607604,0.17248109612936893,-0.16949766384884743
1102,0.0013080401816410016,0.1722151799636235,-0.16959909960034153
1103,0.0011240647643764527,0.1719498723288013,-0.16970174280004838
1104,0.0009399289747385574,0.17168414606034305,-0.16980428811086595
1105,0.0007566114321880381,0.17141828022116973,-0.16990505735679368
1106,0.0005738154429016044,0.17115379541571027,-0.17000616452990705
1107,0.0003909590454729518,0.1708888257020201,-0.1701069076110742
1108,0.0002069537167025465,0.170622429228017,-0.1702085217946119
1109,2.2605952939746164e-05,0.17035583850239483,-0.17031062659651536
1110,-0.00015986444561393948,0.17009265791610023,-0.17041238680732812
1111,-0.0003428208040957096,0.16982909177138605,-0.17051473337957745
1112,-0.000525499370026977,0.16956584723714613,-0.17061684597720006
1113,-0.0007071890368189305,0.1693039643007418,-0.17071834237437966
1114,-0.0008894968761766255,0.1690407110139811,-0.17081970476633435
1115,-0.0010718192088373386,0.1687773464287204,-0.17092098484639506
1116,-0.0012553772087785888,0.1685126823475671,-0.17102343676512427
1117,-0.0014383970816899269,0.16824924251286594,-0.17112603667624582
1118,-0.0016201565646028157,0.1679855348428179,-0.17122584797202353
1119,-0.0018031079933007405,0.16771979207716442,-0.1713260080637659
1120,-0.0019875737077285757,0.16745310140584777,-0.1714282488213049
1121,-0.0021729860217054794,0.16718699455498798,-0.17153296659839895
1122,-0.002360134849941254,0.1669197155519724,-0.1716399852518549
1123,-0.002547383775483344,0.1666523129934844,-0.17174708054445106
1124,-0.0027345740063974026,0.16638554724142396,-0.17185469525421876
1125,-0.002923180997406246,0.16611910500069563,-0.1719654669955081
1126,-0.0031089445558443126,0.16585610179199411,-0.17207399090368275
1127,-0.003296075523488524,0.1655921309585816,-0.17218428200555863
1128,-0.003483513254574116,0.16532975551986892,-0.17229678202901713
1129,-0.0036684411678742485,0.16507043311060643,-0.1724073154463549
1130,-0.0038526463514570552,0.16481058032094167,-0.17251587302385576
1131,-0.004034222480676612,0.16455418531972846,-0.17262263028108168
1132,-0.004214665051556025,0.1642987118091031,-0.17272804191221514
1133,-0.0043931602469285454,0.16404456483432253,-0.1728308853281796
1134,-0.004571231840639717,0.1637915709433659,-0.17293403462464532
1135,-0.004748307896000842,0.1635394419277137,-0.17303605771971536
1136,-0.004925275946693789,0.16328852798127624,-0.17313907987466381
1137,-0.005104077183048029,0.16303570597751324,-0.1732438603436093
1138,-0.005282732988647585,0.16278266831060365,-0.17334813428789883
1139,-0.005460562245223534,0.16253044800669392,-0.173451572497141
1140,-0.0056361488390115,0.1622801957289866,-0.17355249340700962
1141,-0.005812032950149017,0.16203038085599678,-0.1736544467562948
1142,-0.005988730318180222,0.16178052216652608,-0.17375798280288654
1143,-0.0061619728435454435,0.16153277474501848,-0.17385672043210937
1144,-0.0063348933954256266,0.16128502656526472,-0.17395481335611596
1145,-0.006507940169285985,0.16103628347766547,-0.17405216381623745
1146,-0.006679089631589977,0.16078959555380926,-0.1741477748169892
1147,-0.006850619640041901,0.1605442445725512,-0.17424548385263502
1148,-0.007023287181773574,0.16029774998903026,-0.17434432435257743
1149,-0.007196305300488126,0.16005298499230575,-0.174445595593282
1150,-0.007370446778216413,0.1598069753044923,-0.17454786886092513
1151,-0.007544946103750263,0.15956110219840608,-0.1746509944059066
1152,-0.007719636272439754,0.15931476309855244,-0.17475403564343198
1153,-0.00789419135442655,0.15906879437947297,-0.17485717708832604
1154,-0.00806732839266304,0.15882386841395452,-0.17495852519928057
1155,-0.008240001015578311,0.15857950167744275,-0.17505950370859938
1156,-0.008411605587725881,0.15833652201749882,-0.17515973319295058
1157,-0.008582129439685537,0.15809538914892457,-0.17525964802829563
1158,-0.008754523477469361,0.15785165145550037,-0.17536069841043908
1159,-0.008924978808978794,0.1576099210953149,-0.1754598787132725
1160,-0.009093122801459533,0.1573702607130068,-0.1755565063159259
1161,-0.009261284381867376,0.15713051620963614,-0.1756530849733709
1162,-0.009427757827395708,0.15689484111507362,-0.17575035676986506
1163,-0.009594963020320355,0.15665939117894967,-0.17584931721959035
1164,-0.009761874015170351,0.15642267704563612,-0.1759464250759768
1165,-0.009928449475813828,0.15618549751238017,-0.17604239646400785
1166,-0.010094761917826177,0.15594987542412608,-0.17613939925977845
1167,-0.010261822051092386,0.15571505695601015,-0.17623870105819492
1168,-0.010426619288366674,0.15548184688427488,-0.1763350854610082
1169,-0.010592050063810272,0.15524768117167592,-0.1764317812992965
1170,-0.01075661507238738,0.15501374181360802,-0.17652697195838277
1171,-0.010921597260010133,0.15478038459689522,-0.17662357911691548
1172,-0.011087150984312977,0.15454727837772658,-0.17672158034635255
1173,-0.011252059464847631,0.15431361205013885,-0.17681773097983414
1174,-0.011415426002212532,0.15408056589531582,-0.1769114178997409
1175,-0.011578968125988283,0.1538484094870649,-0.17700634573904145
1176,-0.011741484111150299,0.15361739643678224,-0.17710036465908285
1177,-0.011904646617569223,0.1533850391098331,-0.17719433234497156
1178,-0.012067376039515822,0.15315347949776026,-0.1772882315767919
1179,-0.0122311819324227,0.1529206061398272,-0.1773829700046726
1180,-0.012394819877666457,0.15268671494807157,-0.1774763547034045
1181,-0.012557328947007009,0.15245461262838303,-0.17756927052239704
1182,-0.012718879463292207,0.15222504728083144,-0.17766280620741584
1183,-0.012880021586434798,0.15199537250458803,-0.17775541567745765
1184,-0.013042409183268691,0.15176512624933913,-0.1778499446158765
1185,-0.01320417724359038,0.15153637873092216,-0.17794473321810292
1186,-0.013364678143587876,0.1513103025374362,-0.17803965882461195
1187,-0.013524308689161898,0.15108531296354455,-0.17813393034186836
1188,-0.013684912841310808,0.150860043438942,-0.17822986912156363
1189,-0.013845912450256381,0.1506333747136636,-0.17832519961417634
1190,-0.014005088070519105,0.15040891652717353,-0.17841909266821177
1191,-0.014161938004592227,0.1501868196921341,-0.17851069570131856
1192,-0.014319519042604648,0.1499637083300469,-0.1786027464152562
1193,-0.014475554347916796,0.14974128712561358,-0.1786923958214472
1194,-0.014630429603276233,0.14952062879280262,-0.1787814879993551
1195,-0.0147863066174832,0.14930071057983232,-0.17887332381479873
1196,-0.014942200185675637,0.14907958981242633,-0.1789639901837776
1197,-0.015099044529254136,0.14885610648123124,-0.17905419553973953
1198,-0.015255934845788419,0.148633435390284,-0.17914530508186083
1199,-0.015410240663471075,0.148414189960965,-0.17923467128790715
1200,-0.015563278925521704,0.1481962501659661,-0.1793228080170095
1201,-0.01571710952075278,0.1479775536443616,-0.17941177268586717
1202,-0.015871827391484006,0.14775747310853862,-0.17950112789150666
1203,-0.016026004183684568,0.1475353851596904,-0.17958739352705955
1204,-0.01618201362366694,0.14731306879241687,-0.17967709603975077
1205,-0.016337933997431893,0.14708970726684267,-0.17976557526170645
1206,-0.01649174346424947,0.1468702444511453,-0.17985373137964425
1207,-0.016645033734140828,0.14665002442684397,-0.17994009189512564
1208,-0.016798107720586573,0.1464286748277373,-0.18002489026891044
1209,-0.01695102296873277,0.14620834704360677,-0.18011039298107231
1210,-0.01710538999018987,0.1459865292489394,-0.18019730922931915
1211,-0.017259890747991814,0.14576539780373007,-0.1802851792997137
1212,-0.017414451724945466,0.1455437565974611,-0.18037266004735203
1213,-0.017569527051824595,0.14532134092347146,-0.18046039502712066
1214,-0.017720913661665057,0.14510226712729113,-0.18054409445062125
1215,-0.01787073852338735,0.14488411876361415,-0.18062559581038887
1216,-0.018018768556891725,0.14466970959748707,-0.1807072467112705
1217,-0.018166587218089888,0.14445638745493591,-0.1807895618911157
1218,-0.01831242281013459,0.14424473566396356,-0.18086958128423275
1219,-0.018458391415338567,0.14403313319523336,-0.18094991602591048
1220,-0.018604348329429594,0.14382144002001915,-0.18103013667887832
1221,-0.018750736957938777,0.14360861872134537,-0.1811100926372229
1222,-0.018896154165840794,0.14339636017808002,-0.1811886685097616
1223,-0.019041659274354104,0.1431831428049659,-0.18126646135367414
1224,-0.0191873328894256,0.14297123257537578,-0.18134589835422696
1225,-0.01933353801879041,0.14276033632432333,-0.18142741236190418
1226,-0.019478143598056448,0.14255107971071032,-0.1815073669068232
1227,-0.019623807422848305,0.14234156838166337,-0.18158918322735998
1228,-0.01976904989899146,0.1421312708144855,-0.1816693706124684
1229,-0.019912256653677362,0.14192284765230365,-0.18174736095965835
1230,-0.020053757811278192,0.14171492516377923,-0.1818224407863356
1231,-0.020195381018362657,0.1415096274749593,-0.1819003895116846
1232,-0.020339865689529033,0.14130035152905523,-0.1819800829081133
1233,-0.02048435536942383,0.14109187052095437,-0.18206058125980204
1234,-0.02062741333708103,0.14088524124937754,-0.18214006792353962
1235,-0.020770906084120466,0.14067777210382268,-0.1822195842720636
1236,-0.02091544358410317,0.1404704914560767,-0.18230137862428303
1237,-0.021059837899710887,0.14026411690608376,-0.18238379270550553
1238,-0.021202104080971243,0.14005928493193692,-0.18246349309387944
1239,-0.021343482865539574,0.1398559268211951,-0.18254289255227427
1240,-0.02148411063837182,0.1396533667053929,-0.18262158798213657
1241,-0.021625808314345338,0.1394502955170871,-0.1827019121457778
1242,-0.02176849975400899,0.13924808335319766,-0.18278508286121564
1243,-0.021910609091470728,0.13904533781674297,-0.1828665559996844
1244,-0.022052791645665266,0.13884440013813898,-0.1829499834294695
1245,-0.022194447882116254,0.13864315736795257,-0.18303205313218507
1246,-0.0223358219216994,0.13844062087063932,-0.1831122647140381
1247,-0.022477001500557533,0.13823858762925803,-0.1831925906303731
1248,-0.022616727821896276,0.1380394123496109,-0.18327286799340345
1249,-0.022757941024748325,0.13783921612113903,-0.18335509817063567
1250,-0.02289833276146108,0.13763971881257936,-0.18343638433550152


==> fig/data/bacf/acf_mala_outer_4_1.csv <==
x,y,upper,lower
1,0.624078776274766,0.6356394273329399,0.6125181252165922
2,0.42903933437768166,0.4504402113004823,0.40763845745488103
3,0.31186561134478824,0.3431404280711931,0.2805907946183834
4,0.23583940869932413,0.2737758490019024,0.19790296839674587
5,0.18383539796206297,0.2254214913280675,0.14224930459605845
6,0.14668865050227267,0.1896250693370878,0.10375223166745753
7,0.11938455588621964,0.16211851302878655,0.07665059874365274
8,0.09859582707783958,0.14009687219788683,0.05709478195779232
9,0.08235700825397316,0.12200556462528296,0.042708451882663354
10,0.06948048126713488,0.10696905884661675,0.03199190368765301
11,0.05899297929704577,0.09424569235459931,0.02374026623949222
12,0.050335132766252524,0.08334505175803944,0.01732521377446561
13,0.04318694582940708,0.0740828043689442,0.012291087289869967
14,0.037165694965164614,0.06610620464557031,0.00822518528475892
15,0.03206098275002542,0.059264392658068495,0.0048575728419823425
16,0.02768013859812172,0.05334090289216144,0.0020193743040820035
17,0.023963880432866198,0.04834669129454173,-0.0004189304288093332
18,0.020804655934773483,0.044133102230871746,-0.002523790361324784
19,0.01803186127400355,0.04047444641623635,-0.004410723868229251
20,0.015599898846880766,0.0372943291290179,-0.006094531435256368
21,0.013500397138339228,0.03456618136998133,-0.007565387093302877
22,0.011655388020152145,0.03220702384056498,-0.008896247800260689
23,0.010030533516775922,0.030235521898322477,-0.010174454864770633
24,0.008613700882097352,0.02855511712249088,-0.011327715358296176
25,0.007380108490814186,0.02712373875155337,-0.012363521769924996
26,0.0062858014312412855,0.025843145695559358,-0.013271542833076785
27,0.005414575642345388,0.024788360231650215,-0.013959208946959437
28,0.004617680069135163,0.023906675965391273,-0.014671315827120949
29,0.003956807716739231,0.02317610405283311,-0.015262488619354649
30,0.0033383956631435987,0.022530054717327497,-0.015853263391040297
31,0.002771675439685036,0.021917217505150226,-0.016373866625780154
32,0.002261813605486188,0.02137142349944038,-0.016847796288468005
33,0.001907373204212518,0.02099234295779708,-0.01717759654937204
34,0.00157959385994785,0.02061167010084692,-0.01745248238095122
35,0.0013353745764399878,0.020307474049011745,-0.017636724896131772
36,0.0010952191830906689,0.020042349107476307,-0.01785191074129497
37,0.0009401203097969267,0.019845053846977538,-0.017964813227383684
38,0.0007494353864705035,0.01966401239719937,-0.01816514162425836


==> fig/data/bacf/acf_mala_outer_4_2.csv <==
x,y,upper,lower
1,0.8346328549193228,0.8488337777243902,0.8204319321142555
2,0.7133702988749652,0.7369994901212016,0.6897411076287288
3,0.6185482240758582,0.6493205746608856,0.5877758734908308
4,0.5417773640482687,0.5782460057457004,0.505308722350837
5,0.47819783536437577,0.5193079429442341,0.43708772778451743
6,0.42471043632082156,0.46960089488497475,0.37981997775666837
7,0.379179228434489,0.42712802894087654,0.3312304279281014
8,0.34005563527547117,0.39044834726844296,0.2896629232824994
9,0.30619323732853326,0.3584968032499211,0.2538896714071454
10,0.2766951139651156,0.3304489176028547,0.22294131032737644
11,0.25081947506625724,0.30563571978805987,0.1960032303444546
12,0.22802122787028228,0.28352906798002436,0.17251338776054018
13,0.20779638975046266,0.2636981869189244,0.15189459258200094
14,0.18982412955060346,0.2458719522473875,0.13377630685381942
15,0.17377782185750756,0.22974371571935123,0.1178119279956639
16,0.15942172547680106,0.2150895798465598,0.10375387110704232
17,0.14651213345882363,0.20174700488258537,0.0912772620350619
18,0.13487500932546914,0.18958358865310226,0.080166429997836
19,0.12434869484816002,0.17844333447240013,0.07025405522391993
20,0.11482554317641913,0.16820950740439522,0.06144157894844305
21,0.10617824841138261,0.15877483819083404,0.05358165863193118
22,0.09828598007384956,0.15003340182110678,0.04653855832659234
23,0.09108569251744808,0.1419540510782784,0.040217333956617765
24,0.0845061688533099,0.13444869824099004,0.03456363946562976
25,0.07848933980064333,0.12751503855208463,0.029463641049202037
26,0.07293686210459191,0.12103257785375784,0.024841146355425968
27,0.06785396464018982,0.11502359914263971,0.020684330137739924
28,0.06318023992445107,0.10946723876740552,0.016893241081496625
29,0.058857588695039854,0.10429102137503554,0.013424156015044174
30,0.05484606465641827,0.09941964072756743,0.0102724885852691
31,0.05114853291822283,0.09492584448308444,0.0073712213533612195
32,0.04775025166172861,0.09075808088102502,0.004742422442432191
33,0.04461833926042577,0.08686778897398884,0.0023688895468627
34,0.04170686321379722,0.08322064766265322,0.00019307876494121384
35,0.039032905298883785,0.07979520971461176,-0.0017293991168441866
36,0.036548647052327146,0.07661243069179785,-0.003515136587143558
37,0.034243555237846626,0.07367174204808188,-0.005184631572388625
38,0.03203972363431322,0.07085629016220497,-0.006776842893578536


==> fig/data/bacf/acf_mala_outer_4_3.csv <==
x,y,upper,lower
1,0.6578887444048884,0.6716713315433028,0.644106157266474
2,0.4683886407246139,0.4913101091055168,0.44546717234371097
3,0.3493288917312299,0.3811391145368818,0.31751866892557795
4,0.26924968736280647,0.30765173498847564,0.2308476397371373
5,0.21277677473635837,0.2553107266838786,0.17024282278883812
6,0.17152950551655163,0.21602219342366955,0.12703681760943372
7,0.14061586873276177,0.18555687265153858,0.09567486481398496
8,0.11681548407134766,0.1610974837911357,0.07253348435155964
9,0.09816365180964903,0.14104323988583514,0.055284063733462924
10,0.08327291323201583,0.12429174830100319,0.042254078163028466
11,0.07115046972178614,0.11012464707250438,0.032176292371067894
12,0.06112332884408928,0.09796105330325593,0.024285604384922638
13,0.05272333523940312,0.08747857984167202,0.017968090637134213
14,0.04568122076739793,0.07843836379499605,0.01292407773979981
15,0.03971719656474051,0.07060539221476923,0.008829000914711786
16,0.03460713381513892,0.06377605349094456,0.005438214139333274
17,0.03021895879472796,0.05789119370493927,0.002546723884516655
18,0.026466363993099606,0.05283306072865675,9.966725754246772e-05
19,0.023168132954095526,0.0484273208099473,-0.0020910549017562514
20,0.020241637141970224,0.04454465248917518,-0.004061378205234733
21,0.017715235372818872,0.04125936051875771,-0.005828889773119968
22,0.015568859993032178,0.038463295598779194,-0.007325575612714838
23,0.013666740324244444,0.03601837143335154,-0.008684890784862658
24,0.01195312104011412,0.03387801135144275,-0.009971769271214513
25,0.010440812777570327,0.0319973577211982,-0.011115732166057548
26,0.009101868098122341,0.03037761337171801,-0.012173877175473325
27,0.007966313805947077,0.02896643597355382,-0.013033808361659663
28,0.006956959547070805,0.027776230707307552,-0.013862311613165944
29,0.006028443822386145,0.026695356270925542,-0.01463846862615325
30,0.005204458028361536,0.025729097908662665,-0.015320181851939596
31,0.004480018900861499,0.02489778318016427,-0.01593774537844127
32,0.0038474829412534764,0.02419693290265455,-0.016501967020147595
33,0.00331524956482808,0.023620815419053472,-0.016990316289397314
34,0.0028394386445644913,0.023141301400092417,-0.017462424110963434
35,0.002448008358212175,0.02267853850222607,-0.017782521785801725
36,0.0020874488448412434,0.022281812729172793,-0.018106915039490305
37,0.0017928381645235152,0.021925953706317357,-0.018340277377270328
38,0.001469520225237848,0.021594532264100467,-0.01865549181362477


==> fig/data/bacf/acf_mala_outer_4_4.csv <==
x,y,upper,lower
1,0.9966177380348732,0.9991343886223248,0.9941010874474215
2,0.9934928673257679,0.9982625322842804,0.9887232023672554
3,0.9904820891414792,0.9973833784045498,0.9835807998784085
4,0.9875383936367653,0.9964995239914776,0.9785772632820531
5,0.9846417755084644,0.9956100732780498,0.973673477738879
6,0.9817813571416365,0.9947168054591105,0.9688459088241625
7,0.978952127364079,0.9938197020715739,0.9640845526565841
8,0.9761502355840098,0.9929187595901902,0.9593817115778295
9,0.9733734695505415,0.9920134204521321,0.9547335186489508
10,0.9706192425496694,0.9911053103124128,0.9501331747869259
11,0.9678862902485853,0.9901946716389592,0.9455779088582114
12,0.9651733707788761,0.989279784140377,0.9410669574173752
13,0.9624787042905006,0.9883617716613045,0.9365956369196968
14,0.9598019847552407,0.9874421774020615,0.9321617921084199
15,0.9571428203861196,0.9865186915640455,0.9277669492081938
16,0.9545009802348714,0.9855927919112497,0.9234091685584931
17,0.9518749884148545,0.9846640159922615,0.9190859608374475
18,0.9492640116820319,0.983732896454809,0.9147951269092548
19,0.9466671720105635,0.9828002270652161,0.9105341169559109
20,0.9440851169046682,0.9818642469290882,0.9063059868802482
21,0.9415175913986555,0.9809251470927718,0.9021100357045393
22,0.9389632651561901,0.9799845760768697,0.8979419542355105
23,0.9364228235502619,0.9790416653580873,0.8938039817424364
24,0.9338961349891415,0.9780954384896645,0.8896968314886184
25,0.931382986884628,0.9771463764862518,0.8856195972830041
26,0.928882258351864,0.9761951826868995,0.8815693340168285
27,0.926394036603347,0.9752420605790911,0.8775460126276028
28,0.9239178371697253,0.974285948963812,0.8735497253756386
29,0.9214528491245558,0.9733281702733042,0.8695775279758075
30,0.9189997495309504,0.9723687618744729,0.865630737187428
31,0.91655759101545,0.971408030795331,0.861707151235569
32,0.9141271757325449,0.9704458013361186,0.8578085501289712
33,0.9117084498087367,0.9694822661070105,0.8539346335104628
34,0.9093010828166207,0.9685168946395974,0.850085270993644
35,0.9069050798536978,0.9675501701633656,0.84625998954403
36,0.9045201069704039,0.9665821326333692,0.8424580813074385
37,0.9021458732684723,0.9656120531963984,0.8386796933405462
38,0.8997818906922391,0.964640568081937,0.8349232133025413
39,0.8974279609315626,0.9636677532292255,0.8311881686338998
40,0.8950844273706191,0.9626928843730118,0.8274759703682264
41,0.8927505349739194,0.9617162297072356,0.8237848402406033
42,0.8904258131646045,0.9607379252890165,0.8201137010401924
43,0.8881110212070289,0.9597577929928048,0.816464249421253
44,0.8858064404768676,0.958775817248114,0.8128370637056213
45,0.8835107102352082,0.9577932204969468,0.8092281999734696
46,0.8812243616361005,0.9568097589521631,0.8056389643200379
47,0.8789470886687261,0.9558248379300855,0.8020693394073666
48,0.8766787813555315,0.9548380475163084,0.7985195151947545
49,0.8744201954093448,0.953850086145499,0.7949903046731905
50,0.8721703946391574,0.9528614403942453,0.7914793488840695
51,0.8699301137038222,0.9518712159423305,0.787989011465314
52,0.8676985027936219,0.950878856201103,0.7845181493861408
53,0.8654747795726956,0.9498860553614654,0.7810635037839257
54,0.8632606296192962,0.9488909400708858,0.7776303191677065
55,0.8610552516599611,0.9478961002634856,0.7742144030564366
56,0.8588587225057664,0.9468994684543144,0.7708179765572185
57,0.856670757354671,0.9459014486563235,0.7674400660530185
58,0.8544904528125874,0.9449018855093465,0.7640790201158283
59,0.8523182494827082,0.9439021163396774,0.760734382625739
60,0.8501541227567899,0.9429009910371493,0.7574072544764305
61,0.8479977493600857,0.9418996558714536,0.7540958428487177
62,0.8458497874688119,0.9408970774880845,0.7508024974495393
63,0.8437097235938055,0.939893855209365,0.747525591978246
64,0.841576826586937,0.9388898638525384,0.7442637893213356
65,0.8394514359242147,0.9378856176138904,0.7410172542345389
66,0.837333404612593,0.9368796655860993,0.7377871436390867
67,0.8352234079952846,0.935872105848757,0.7345747101418122
68,0.8331206554678415,0.934864243250039,0.731377067685644
69,0.8310260875528239,0.9338547856193208,0.7281973894863271
70,0.8289386415103186,0.9328447565350564,0.7250325264855808
71,0.8268580691096207,0.9318338589549502,0.7218822792642912
72,0.8247847312861417,0.9308230805595816,0.7187463820127018
73,0.8227188810152468,0.9298118295106292,0.7156259325198644
74,0.8206606289945693,0.9287999440524757,0.7125213139366628
75,0.8186100119078321,0.9277872460436913,0.7094327777719729
76,0.8165660216379765,0.9267733322399283,0.7063587110360248
77,0.8145286500345809,0.9257588530136899,0.7032984470554718
78,0.8124977300276163,0.9247443533673495,0.700251106687883
79,0.8104739314861272,0.9237282854677467,0.6972195775045078
80,0.8084571502152456,0.9227112736779621,0.694203026752529
81,0.8064470892894335,0.921693779972326,0.691200398606541
82,0.8044439680477108,0.9206754347377777,0.6882125013576439
83,0.8024475580493957,0.9196554210373978,0.6852396950613936
84,0.8004577260631905,0.9186351439202894,0.6822803082060916
85,0.7984749594381109,0.9176143607470266,0.6793355581291951
86,0.7964974784653854,0.9165935917721307,0.6764013651586401
87,0.7945266180102497,0.9155720048737083,0.6734812311467911
88,0.79256235387366,0.914550664947709,0.6705740427996111
89,0.7906041053530867,0.9135290736477842,0.6676791370583891
90,0.7886522765596728,0.9125060749654057,0.66479847815394
91,0.7867060147229494,0.91148331538929,0.6619287140566089
92,0.7847660149158525,0.9104595757494551,0.6590724540822499
93,0.7828322506989368,0.9094353499755727,0.6562291514223009
94,0.7809041430335085,0.9084117773543443,0.6533965087126727
95,0.7789814171942268,0.9073877750494458,0.6505750593390077
96,0.777064334565909,0.9063635166643464,0.6477651524674715
97,0.7751527978040514,0.9053383004571718,0.6449672951509311
98,0.773246926469874,0.9043131154456747,0.6421807374940733
99,0.7713467262301792,0.9032882347465233,0.6394052177138351
100,0.7694526829441236,0.9022623948711638,0.6366429710170834
101,0.7675662702795778,0.9012353464962943,0.6338971940628613
102,0.7656849299823504,0.9002088381171672,0.6311610218475335
103,0.7638088169373677,0.8991812114236793,0.628436422451056
104,0.7619384405949224,0.8981531117011619,0.625723769488683
105,0.7600743490785135,0.897124954322136,0.6230237438348909
106,0.7582154584001451,0.8960964660045543,0.620334450795736
107,0.7563613882224226,0.8950674497696522,0.617655326675193
108,0.754512788028128,0.8940387937347267,0.6149867823215294
109,0.7526696828433002,0.8930104983948952,0.6123288672917051
110,0.7508321359554548,0.8919824095277356,0.6096818623831741
111,0.7490002172044794,0.8909551886518471,0.6070452457571117
112,0.7471734412028554,0.8899276691969227,0.6044192132087882
113,0.745351900056911,0.8889008775534919,0.6018029225603301
114,0.7435356859910914,0.8878736777123446,0.5991976942698383
115,0.7417247861706174,0.8868457424191565,0.5966038299220784
116,0.7399197018943559,0.8858172145140023,0.5940221892747094
117,0.7381204745447822,0.8847883513615227,0.5914525977280418
118,0.7363264767873251,0.8837590762831893,0.5888938772914609
119,0.7345383698437405,0.8827290154801101,0.586347724207371
120,0.7327560899235779,0.8816991752563235,0.5838130045908323
121,0.730979657146909,0.8806684014161903,0.5812909128776278
122,0.7292083178762947,0.8796386231598473,0.5787780125927421
123,0.7274421678516341,0.8786075662327618,0.5762767694705063
124,0.7256814494487218,0.8775763533942248,0.5737865455032188
125,0.7239254175834705,0.8765457411700547,0.5713050939968863
126,0.7221741718575173,0.8755157413111031,0.5688326024039315
127,0.7204283985499188,0.8744865431140303,0.5663702539858073
128,0.7186873219890216,0.8734577763020382,0.563916867676005
129,0.7169513072637588,0.8724285306692722,0.5614740838582454
130,0.7152203785343165,0.8713996164289763,0.5590411406396567
131,0.7134937455229454,0.87037123599044,0.5566162550554509
132,0.7117727879100405,0.8693418953611683,0.5542036804589127
133,0.7100569327774001,0.8683119497646596,0.5518019157901406
134,0.7083462139487193,0.8672823438778088,0.5494100840196299
135,0.70663967224938,0.8662531010970471,0.5470262434017128
136,0.7049382020084952,0.8652244297497311,0.5446519742672593
137,0.7032415916296629,0.8641964391738443,0.5422867440854816
138,0.7015502808183907,0.863167815918534,0.5399327457182473
139,0.6998632554594189,0.8621390089330283,0.5375875019858094
140,0.6981805298504609,0.8611107015572345,0.5352503581436873
141,0.6965023806130344,0.8600831480771706,0.5329216131488982
142,0.6948290864002634,0.8590549710270863,0.5306032017734406
143,0.6931604977774652,0.8580264958960468,0.5282944996588836
144,0.6914962589025603,0.8569981707953784,0.5259943470097421
145,0.6898365083152508,0.8559706835468334,0.5237023330836682
146,0.6881808595275907,0.854943984157753,0.5214177348974284
147,0.6865297804141105,0.8539174138149696,0.5191421470132515
148,0.6848838809169062,0.8528915606595174,0.516876201174295
149,0.6832418605743692,0.8518658003691133,0.5146179207796251
150,0.6816046968844321,0.8508412144839891,0.5123681792848752
151,0.6799728928955843,0.8498164718548801,0.5101293139362885
152,0.6783454721630325,0.8487925661454755,0.5078983781805896
153,0.6767226131145894,0.847769338329388,0.5056758878997908
154,0.6751038723443366,0.8467456309096683,0.5034621137790048
155,0.6734897556119105,0.8457226064161866,0.5012569048076344
156,0.6718800824746829,0.8446995064149856,0.4990606585343802
157,0.6702746042512872,0.8436762694929603,0.49687293900961405
158,0.6686741187066894,0.8426529722468414,0.4946952651665373
159,0.667077864286171,0.8416306268891363,0.49252510168320573
160,0.665485608115609,0.8406076745720641,0.4903635416591538
161,0.6638984371116016,0.83958488811107,0.4882119861121331
162,0.6623150700653804,0.8385617803972938,0.48606835973346696
163,0.6607361850270764,0.8375388389831121,0.48393353107104076
164,0.6591615146017884,0.836516215025227,0.48180681417834986
165,0.6575912344697843,0.8354934646875553,0.47968900425201333
166,0.656024844417727,0.8344710647196656,0.4775786241157884
167,0.6544624216632545,0.8334495233353606,0.47547531999114845
168,0.6529045327334485,0.8324286012851312,0.4733804641817658
169,0.6513505779226209,0.8314072561342318,0.4712938997110099
170,0.6498014497981893,0.8303854359656854,0.4692174636306933
171,0.6482568055294656,0.8293640886756157,0.46714952238331553
172,0.6467169075068926,0.8283435318244912,0.465090283189294
173,0.6451807972438476,0.8273232533721306,0.46303834111556447
174,0.6436485942360508,0.8263037991542103,0.46099338931789136
175,0.6421206394034499,0.8252849717576726,0.4589563070492272
176,0.6405967219810591,0.8242667497529781,0.45692669420914017
177,0.6390767332747611,0.8232490791853322,0.4549043873641901
178,0.637560292247572,0.8222320073176218,0.4528885771775223
179,0.6360479009334266,0.821214758649216,0.4508810432176371
180,0.6345393153406835,0.8201981220343412,0.4488805086470259
181,0.6330346395208338,0.8191821428291672,0.4468871362125004
182,0.6315333187175597,0.8181664736472296,0.44490016378788977
183,0.6300364278885476,0.8171517810298892,0.4429210747472061
184,0.6285436848267809,0.8161378867915876,0.4409494828619742
185,0.6270544467816821,0.8151250888767355,0.4389838046866287
186,0.6255693838897826,0.8141128141476383,0.43702595363192687
187,0.624088758198137,0.8131012595631848,0.4350762568330893
188,0.6226119631140603,0.8120899632934442,0.43313396293467643
189,0.6211388971748705,0.8110791038721115,0.43119869047762943
190,0.6196701813598713,0.8100691046505862,0.42927125806915634
191,0.6182057974231109,0.8090596417989593,0.4273519530472625
192,0.6167442959772451,0.8080511128591512,0.42543747909533897
193,0.6152869557118115,0.8070428881442473,0.42353102327937564
194,0.6138329812125327,0.8060348872016245,0.4216310752234409
195,0.6123821639660106,0.8050275320322942,0.4197367958997271
196,0.6109357301334635,0.8040201961683802,0.4178512640985467
197,0.6094934567859364,0.8030122618312889,0.4159746517405838
198,0.608055355196967,0.8020050785493105,0.41410563184462346
199,0.6066210559330079,0.8009978561383266,0.41224425572768914
200,0.6051910760164153,0.79999135644701,0.41039079558582053
201,0.6037646210983945,0.7989855068967925,0.40854373529999644
202,0.6023409926752241,0.7979800069134,0.4067019784370482
203,0.6009217539193116,0.7969747501261746,0.40486875771244857
204,0.599506096776513,0.7959704615966102,0.4030417319564158
205,0.5980938821702647,0.7949666419173185,0.401221122423211
206,0.5966856980526921,0.7939629057330093,0.3994084903723749
207,0.5952814986928693,0.7929602828654567,0.39760271452028184
208,0.5938808534429488,0.7919580705688472,0.3958036363170505
209,0.592484166718493,0.7909563813038184,0.39401195213316764
210,0.5910910989654974,0.7899560225870383,0.39222617534395643
211,0.5897019869597317,0.7889561851920681,0.3904477887273954
212,0.5883166928964472,0.7879576590326052,0.38867572676028916
213,0.586934367200755,0.7869599950504197,0.38690873935109027
214,0.5855556888554825,0.7859634672463447,0.3851479104646203
215,0.5841800545629807,0.7849674285498142,0.3833926805761473
216,0.5828077180404231,0.783971848257255,0.3816435878235912
217,0.5814389970832554,0.7829762246256073,0.37990176954090354
218,0.5800733847442485,0.7819803948332159,0.37816637465528113
219,0.578710452722963,0.7809845193586765,0.3764363860872494
220,0.5773503042424094,0.7799895468413476,0.3747110616434712
221,0.5759932109506656,0.7789948390918792,0.372991582809452
222,0.5746397426268739,0.7780003105887097,0.3712791746650382
223,0.5732891998424244,0.7770058603415084,0.3695725393433405
224,0.5719413673650791,0.7760120328010359,0.3678707019291222
225,0.5705969556082402,0.7750191492311171,0.36617476198536325
226,0.5692568844827679,0.7740269353683782,0.3644868335971576
227,0.5679202471125812,0.7730361934718044,0.3628043007533579
228,0.5665881888991827,0.7720458287713136,0.3611305490270519
229,0.5652591318935989,0.7710560712601098,0.35946219252708805
230,0.563933291182307,0.7700673000061875,0.35779928235842634
231,0.5626103713272638,0.7690789738447741,0.3561417688097535
232,0.5612911752126643,0.7680908021492929,0.35449154827603563
233,0.5599755742437696,0.7671028008933083,0.35284834759423106
234,0.5586643444425782,0.7661158579626453,0.3512128309225111
235,0.5573559637417029,0.7651296516339788,0.349582275849427
236,0.5560505839840907,0.7641437995126652,0.34795736845551617
237,0.5547479721686063,0.763158884209862,0.34633706012735055
238,0.5534480994939904,0.7621749421127213,0.34472125687525956
239,0.5521511601450486,0.7611912816622639,0.34311103862783326
240,0.5508577992793509,0.7602095487060323,0.3415060498526694
241,0.549567438738763,0.7592280627930407,0.33990681468448536
242,0.5482803348705118,0.7582473556906375,0.33831331405038606
243,0.5469961882314666,0.7572670052292575,0.33672537123367563
244,0.545715057610723,0.7562874430293313,0.3351426721921148
245,0.5444376003181743,0.7553084206114221,0.33356678002492657
246,0.5431632015372344,0.7543295902269673,0.33199681284750143
247,0.5418914334371537,0.7533511706471622,0.3304316962271453
248,0.5406228533781975,0.7523738182984766,0.32887188845791837
249,0.539356587243822,0.7513980922154233,0.3273150822722206
250,0.5380930662916521,0.7504236943115371,0.3257624382717671
251,0.5368321907212371,0.7494498721027824,0.32421450933969187
252,0.53557358100533,0.74847691332764,0.3226702486830201
253,0.5343170214378122,0.7475050608905829,0.3211289819850416
254,0.5330641705344672,0.7465342888804267,0.31959405218850767
255,0.5318148371611043,0.7455648397629793,0.31806483455922935
256,0.5305678791085766,0.7445966644820702,0.31653909373508304
257,0.5293243296781941,0.7436290385476879,0.3150196208087003
258,0.5280842494797384,0.7426617045364887,0.3135067944229881
259,0.5268466552539829,0.7416953333977809,0.31199797711018484
260,0.5256115678834693,0.7407293418849483,0.3104937938819903
261,0.524378824921902,0.7397634614297626,0.30899418841404147
262,0.5231474194118321,0.7387983741360259,0.30749646468763825
263,0.5219194576793479,0.7378336228287999,0.30600529252989583
264,0.5206945943242323,0.736869774099817,0.3045194145486475
265,0.5194731935503927,0.7359066137354862,0.30303977336529914
266,0.5182544606005272,0.7349448550492121,0.3015640661518421
267,0.5170383445251198,0.7339845386482813,0.3000921504019583
268,0.5158255939173354,0.7330250984568301,0.29862608937784074
269,0.5146155330163582,0.732066286220975,0.2971647798117414
270,0.5134075260289461,0.7311083152239859,0.2957067368339064
271,0.5122024866074015,0.7301511037249961,0.294253869489807
272,0.5109999610853172,0.729194522545528,0.29280539962510643
273,0.5098002593249286,0.7282388375096758,0.29136168114018135
274,0.50860254825181,0.7272828518448913,0.2899222446587286
275,0.5074076538564289,0.7263279641273774,0.28848734358548045
276,0.5062153230396901,0.725374075608896,0.28705657047048416
277,0.5050252987048812,0.7244210337761732,0.28562956363358927
278,0.5038382091739717,0.7234687389989365,0.284207679349007
279,0.5026541342708444,0.7225175338075349,0.2827907347341538
280,0.5014728261806964,0.7215671514061793,0.28137850095521355
281,0.500294845485996,0.7206174789272078,0.2799722120447842
282,0.49911906572868675,0.7196687900391363,0.2785693414182372
283,0.4979472851547394,0.7187203735670132,0.2771741967424656
284,0.496778480730513,0.7177732132585666,0.27578374820245943
285,0.49561303283320995,0.7168263805371987,0.2743996851292212
286,0.4944503803065989,0.7158804756212575,0.2730202849919403
287,0.493289984896565,0.714935463689238,0.271644506103892
288,0.4921324097988412,0.7139908306803843,0.27027398891729815
289,0.4909773411670102,0.7130475194219674,0.26890716291205297
290,0.48982448787170896,0.7121044608970687,0.2675445148463492
291,0.4886741535420664,0.7111624925675935,0.2661858145165394
292,0.4875262695603092,0.710221268363745,0.2648312707568734
293,0.48638163602209444,0.7092805987012833,0.2634826733429056
294,0.48523888847814406,0.7083406766139906,0.26213710034229754
295,0.4840990166835432,0.7074011426860041,0.26079689068108236
296,0.4829620806579642,0.7064622320793567,0.25946192923657174
297,0.48182732059331795,0.7055239961482523,0.25813064503838357
298,0.4806954758144609,0.7045860180622255,0.2568049335666963
299,0.4795656072079376,0.7036491473258674,0.25548206709000787
300,0.47843789621988814,0.7027137655714917,0.25416202686828454
301,0.47731204944184896,0.7017791120218773,0.25284498686182066
302,0.4761889753880451,0.700845514369969,0.2515324364061213
303,0.47506831874089095,0.699913173945452,0.2502234635363298
304,0.4739495821724699,0.6989817559936637,0.2489174083512761
305,0.4728334180864227,0.6980513123776789,0.24761552379516646
306,0.47172001909012035,0.6971220569465857,0.246317981233655
307,0.47060944423973694,0.6961933797166666,0.2450255087628072
308,0.4695022246116011,0.6952654252714702,0.24373902395173205
309,0.46839787939607747,0.694338301438417,0.24245745735373797
310,0.4672967386738583,0.6934115090535704,0.24118196829414623
311,0.4661980480443793,0.6924862764910974,0.23990981959766125
312,0.46510171443215226,0.6915616799215456,0.23864174894275886
313,0.4640078199872068,0.6906385760028133,0.23737706397160035
314,0.4629163315765886,0.6897159888486726,0.23611667430450461
315,0.46182775871608545,0.688794261470727,0.23486125596144394
316,0.4607415518543165,0.6878732678375719,0.23360983587106104
317,0.4596572034685584,0.686953162944594,0.23236124399252275
318,0.45857521955426295,0.68603387196029,0.2311165671482359
319,0.457495402098932,0.685115239210989,0.22987556498687503
320,0.45641711019103737,0.6841978884860676,0.22863633189600724
321,0.45534189623887983,0.6832809708899693,0.22740282158779035
322,0.45426930641899205,0.6823651452921532,0.22617346754583087
323,0.4531994855072131,0.6814508059062169,0.22494816510820936
324,0.4521321252702048,0.6805376251027623,0.22372662543764732
325,0.45106749525197515,0.6796245346212001,0.22251045588275017
326,0.45000487568702696,0.6787125442916535,0.22129720708240042
327,0.44894445700517216,0.677802041314379,0.22008687269596522
328,0.44788616974846535,0.6768922904175728,0.2188800490793579
329,0.44682914499637233,0.6759838385721284,0.21767445142061623
330,0.4457743940352234,0.6750759622651556,0.2164728258052912
331,0.4447219190356306,0.6741692099266197,0.21527462814464152
332,0.44367228658819685,0.673263803000916,0.21408077017547766
333,0.44262517404385726,0.6723593843568347,0.21289096373087982
334,0.4415810650454562,0.6714552817370087,0.21170684835390366
335,0.4405390980147556,0.6705522958620298,0.2105259001674814
336,0.4395001010123417,0.6696499390324828,0.20935026299220058
337,0.4384639503010593,0.668748347550612,0.20817955305150654
338,0.4374299469028967,0.6678474770251384,0.2070124167806551
339,0.436398534161147,0.6669476458552501,0.20584942246704388
340,0.4353690843315294,0.6660487943493141,0.20468937431374468
341,0.43434188012849495,0.6651510218082478,0.20353273844874212
342,0.4333170909156447,0.6642537792289872,0.2023804026023022
343,0.4322946653931621,0.6633571344223395,0.20123219636398476
344,0.43127443665481574,0.6624612986667382,0.20008757464289328
345,0.43025734807198757,0.6615663241716105,0.19894837197236462
346,0.4292427299696456,0.6606723339022402,0.19781312603705092
347,0.4282298108662324,0.659779301067116,0.1966803206653488
348,0.42721928272167947,0.6588874495375034,0.19555111590585555
349,0.4262101252827547,0.6579969508450276,0.19442329972048178
350,0.42520336904275474,0.6571067309265655,0.19330000715894408
351,0.4241986251088424,0.656216980532292,0.1921802696853927
352,0.42319552359350654,0.6553289608969421,0.1910620862900709
353,0.42219521078221556,0.6544416696620621,0.189948751902369
354,0.4211978205711393,0.6535554854165904,0.18884015572568824
355,0.42020248685452016,0.6526695077984592,0.18773546591058105
356,0.4192096249231469,0.6517846847924578,0.18663456505383602
357,0.418219346836161,0.6509002421361846,0.18553845153613746
358,0.4172311474228663,0.6500174233225368,0.1844448715231959
359,0.41624508470301724,0.6491355592843898,0.1833546101216447
360,0.4152608939250504,0.6482550878104397,0.18226670003966106
361,0.4142789069875768,0.6473757150362852,0.18118209893886836
362,0.4132994347445065,0.6464970243244899,0.18010184516452307
363,0.41232295152071935,0.6456194151501915,0.17902648789124725
364,0.4113480087316752,0.6447428326538054,0.17795318480954508
365,0.410375542568219,0.6438666640944275,0.17688442104201046
366,0.40940516973552116,0.6429914566069642,0.17581888286407807
367,0.4084370398450998,0.6421172561715798,0.17475682351861985
368,0.4074712406770886,0.6412439033214853,0.17369857803269192
369,0.406507593018817,0.6403712642863966,0.17264392175123747
370,0.4055465618963006,0.6394995053709724,0.17159361842162874
371,0.4045866103810779,0.6386287189353014,0.17054450182685443
372,0.4036281404634241,0.6377591259038402,0.16949715502300797
373,0.4026723372929194,0.6368903819683327,0.1684542926175061
374,0.4017181447149579,0.6360230860661414,0.1674132033637744
375,0.40076683641193256,0.6351568370571751,0.16637683576669002
376,0.3998176651479424,0.6342916205527243,0.16534370974316062
377,0.3988699043412249,0.6334284084424904,0.16431140023995933
378,0.39792412150836104,0.6325658291730232,0.16328241384369888
379,0.3969807453224341,0.6317034806589932,0.16225800998587497
380,0.3960390894012928,0.6308423982931639,0.1612357805094217
381,0.3950996803086634,0.6299824599095244,0.1602169007078024
382,0.39416290757676886,0.6291238434754542,0.1592019716780835
383,0.3932280542771091,0.6282662716925052,0.15818983686171306
384,0.3922945035305068,0.627409151198261,0.1571798558627526
385,0.3913623347628442,0.6265532918769232,0.1561713776487652
386,0.39043258912647627,0.6256992101574543,0.15516596809549815
387,0.38950509845160586,0.6248454650663403,0.15416473183687143
388,0.3885794627164091,0.6239931754554293,0.1531657499773888
389,0.3876552293057793,0.6231413706978318,0.1521690879137267
390,0.38673332745008304,0.6222904799631012,0.15117617493706495
391,0.38581355076008733,0.621440761133528,0.15018634038664672
392,0.38489576883878557,0.6205920435796608,0.14919949409791028
393,0.38397972364185406,0.6197438640846427,0.14821558319906547
394,0.38306582915013415,0.6188967401069856,0.1472349181932827
395,0.38215294005769923,0.6180505686801101,0.1462553114352884
396,0.3812422862914135,0.617205584883481,0.14527898769934597
397,0.38033348236973674,0.6163618510508704,0.1443051136886031
398,0.3794264734926557,0.6155187525246092,0.1433341944607022
399,0.37852179433817956,0.6146757075436518,0.14236788113270732
400,0.3776185536710538,0.6138335941419371,0.14140351320017056
401,0.3767176943926178,0.612992034228991,0.14044335455624463
402,0.3758182776672055,0.6121519911686282,0.13948456416578278
403,0.3749206329070723,0.6113127133181124,0.13852855249603213
404,0.3740242237199913,0.6104742544107608,0.13757419302922183
405,0.37312993822382656,0.6096365036870182,0.13662337276063496
406,0.37223728246875637,0.608799794560746,0.1356747703767668
407,0.37134670660287383,0.6079636292302872,0.13472978397546037
408,0.3704572816794045,0.6071286076687745,0.13378595569003446
409,0.3695702415459861,0.6062944665153613,0.1328460165766109
410,0.3686850240154513,0.6054613125537419,0.13190873547716062
411,0.3678020085395944,0.6046291190089159,0.1309748980702729
412,0.3669217350479767,0.6037975939646129,0.13004587613134058
413,0.3660430202522935,0.6029669865326261,0.1291190539719609
414,0.3651659432253664,0.6021373461559855,0.1281945402947473
415,0.3642908680389478,0.6013090967209924,0.1272726393569031
416,0.3634173017348039,0.6004817791348779,0.12635282433472997
417,0.36254517597762104,0.5996553348510825,0.1254350171041596
418,0.3616752712181462,0.5988292034736505,0.12452133896264181
419,0.36080687916992493,0.598003935393769,0.12360982294608092
420,0.35994066407877223,0.5971797707460922,0.12270155741145225
421,0.3590761236955882,0.5963564590333842,0.12179578835779228
422,0.3582139170918204,0.5955334167029034,0.12089441748073734
423,0.3573537548006545,0.5947105578197358,0.11999695178157327
424,0.3564953298780226,0.5938886370570936,0.11910202269895162
425,0.35563885252027005,0.5930687801584494,0.11820892488209064
426,0.35478450024734537,0.5922495811154278,0.11731941937926291
427,0.35393249591545944,0.5914315164828324,0.11643347534808643
428,0.3530822104518732,0.5906149531400396,0.11554946776370678
429,0.35223407161159065,0.5897991684161721,0.11466897480700922
430,0.3513872640257206,0.5889842163853076,0.11379031166613357
431,0.3505419959312249,0.5881700605444843,0.11291393131796554
432,0.34969841241607874,0.5873567580868747,0.11204006674528275
433,0.34885664378333286,0.5865445621733352,0.1111687253933305
434,0.34801692275541857,0.5857333310108185,0.11030051450001868
435,0.3471781428365171,0.5849228953391514,0.10943339033388275
436,0.34634167251430636,0.5841136169683314,0.10856972806028134
437,0.3455062345507735,0.5833054326021005,0.1077070364994464
438,0.34467233997005464,0.5824982007707599,0.10684647916934939
439,0.34383983481817504,0.5816914533152961,0.10598821632105387
440,0.34300960006475245,0.5808853884822651,0.10513381164723976
441,0.34218110690757325,0.5800799477392358,0.10428226607591068
442,0.3413546942059869,0.5792753507647892,0.10343403764718465
443,0.3405306623054727,0.5784718185159082,0.10258950609503711
444,0.33970761456219084,0.5776692158088832,0.10174601331549846
445,0.3388859735301178,0.5768673154018465,0.10090463165838903
446,0.33806632674047665,0.5760668468623136,0.10006580661863979
447,0.3372478624169079,0.5752668447516136,0.09922888008220226
448,0.3364313669654586,0.5744681045321512,0.09839462939876598
449,0.33561696336664,0.5736700347957864,0.09756389193749362
450,0.3348042419144009,0.5728731260172111,0.09673535781159076
451,0.3339929114695685,0.5720771704508325,0.09590865248830449
452,0.3331828461419628,0.5712820879996937,0.09508360428423188
453,0.33237396106023304,0.5704874899018507,0.09426043221861538
454,0.3315659029493917,0.5696938664963218,0.09343793940246156
455,0.3307595456247192,0.5689010946961381,0.09261799655330025
456,0.3299559678952416,0.5681089849190364,0.09180295087144683
457,0.32915450919610384,0.5673179369745093,0.09099108141769843
458,0.32835448037730525,0.5665279395005686,0.09018102125404193
459,0.32755623852837185,0.5657392214242792,0.08937325563246443
460,0.3267586904686428,0.5649513424845719,0.08856603845271374
461,0.3259628251060597,0.5641644356688068,0.08776121454331254
462,0.3251683782312058,0.5633783790079907,0.08695837745442087
463,0.32437579029256175,0.5625931996141976,0.08615838097092587
464,0.32358468021906295,0.5618087922819386,0.08536056815618726
465,0.32279486311139727,0.5610253616680528,0.08456436455474173
466,0.3220068419419998,0.5602430357213025,0.08377064816269708
467,0.3212212040731757,0.5594618200930362,0.08298058805331524
468,0.3204363220856668,0.558681104446511,0.08219153972482263
469,0.3196535431446957,0.5579007453954407,0.08140634089395074
470,0.3188728173715429,0.557121408620959,0.08062422612212675
471,0.31809309773960937,0.556342862702943,0.07984333277627573
472,0.3173146493941763,0.5555648706646203,0.07906442812373221
473,0.3165379574155324,0.5547880945700201,0.07828782026104478
474,0.31576342090622006,0.5540113229880158,0.07751551882442434
475,0.31499022006339206,0.5532348249190893,0.07674561520769488
476,0.31421865282540284,0.5524597370984985,0.0759775685523072
477,0.3134489302113777,0.5516853879745096,0.07521247244824575
478,0.3126810265760157,0.5509119192125919,0.07445013393943956
479,0.31191490615783357,0.5501394293848291,0.07369038293083807
480,0.3111501748799855,0.549367677115553,0.07293267264441797
481,0.31038703947333407,0.5485963933275089,0.07217768561915924
482,0.30962539622397206,0.547825608259467,0.07142518418847704
483,0.3088656205866873,0.5470555898796468,0.07067565129372783
484,0.30810775054804873,0.5462868790424971,0.06992862205360045
485,0.30735209461329105,0.5455194402328751,0.06918474899370694
486,0.30659705803150683,0.5447527810487013,0.06844133501431238
487,0.30584462608294494,0.5439873814533864,0.06770187071250341
488,0.3050934261124993,0.5432226011312935,0.06696425109370505
489,0.3043441099603038,0.5424588071921443,0.06622941272846328
490,0.30359559156204446,0.5416961929645787,0.06549499015951016
491,0.30284859759171834,0.5409345099417181,0.06476268524171855
492,0.3021032716975606,0.5401733373167277,0.06403320607839358
493,0.3013597831399392,0.5394129755232409,0.06330659075663764
494,0.30061765441580696,0.5386534254778634,0.06258188335375048
495,0.29987690324381255,0.5378945302318441,0.06185927625578108
496,0.2991377545168549,0.5371365722044534,0.06113893682925642
497,0.298400331065292,0.5363794873988115,0.060421174731772526
498,0.29766460080354196,0.5356238191852715,0.05970538242181242
499,0.2969299510974777,0.5348697006565086,0.05899020153844675
500,0.2961974539892603,0.5341165369468388,0.05827837103168171
501,0.29546646414282685,0.5333642462314778,0.05756868205417587
502,0.29473669204316605,0.5326125427135041,0.05686084137282796
503,0.2940085340152367,0.5318622072762864,0.05615486075418691
504,0.29328204660537394,0.5311128110413461,0.055451282169401706
505,0.2925569409731138,0.5303642096902356,0.054749672255992005
506,0.2918333299868233,0.5296164702144038,0.05405018975924278
507,0.2911107310006765,0.5288695750746679,0.05335188692668508
508,0.29038953822407165,0.5281234851106085,0.05265559133753481
509,0.28967008599606014,0.5273782478396191,0.05196192415250123
510,0.2889525233395015,0.5266339379946183,0.0512711086843847
511,0.28823657710127415,0.52589050989574,0.050582644306808255
512,0.28752191724044285,0.5251483664230323,0.049895468057853415
513,0.2868086936156734,0.5244077054490851,0.049209681782261705
514,0.2860960820784189,0.5236674260321355,0.04852473812470243
515,0.28538409862043523,0.5229278507025281,0.04784034653834232
516,0.28467391130925046,0.5221892610134832,0.047158561605017774
517,0.28396534925485173,0.5214519663758452,0.0464787321338582
518,0.28325838055205166,0.5207160419862447,0.045800719117858685
519,0.28255256392716976,0.519980822365915,0.04512430548842444
520,0.2818481270738846,0.5192464928556229,0.04444976129214637
521,0.2811453423846626,0.5185135626854327,0.04377712208389253
522,0.2804432772623504,0.51778123825634,0.04310531626836073
523,0.2797423681742992,0.5170494958236785,0.04243524052491987
524,0.27904300706498053,0.5163191288734212,0.04176688525653985
525,0.27834550236659367,0.5155899386806349,0.04110106605255248
526,0.27764940561242535,0.5148616873604519,0.040437123864398766
527,0.27695426093889236,0.5141338210153065,0.03977470086247828
528,0.2762608019383054,0.5134063570252351,0.03911524685137566
529,0.2755689522904796,0.5126794531089838,0.03845845147197541
530,0.2748787962800648,0.5119538006991841,0.037803791860945485
531,0.2741901173014872,0.5112290503629034,0.03715118424007091
532,0.273502290828023,0.5105049703622362,0.03649961129380991
533,0.27281518999344884,0.5097820569025817,0.035848323084315986
534,0.2721293125387055,0.5090600941304212,0.0351985309469898
535,0.2714450703937841,0.5083394239697975,0.03455071681777075
536,0.27076299431771805,0.5076197737821357,0.03390621485330034
537,0.27008178296986873,0.5069011116927049,0.033262454247032586
538,0.269402257010864,0.5061836517351328,0.03262086228659522
539,0.2687236929239312,0.505467552031635,0.03197983381622754
540,0.268046504920527,0.5047521234349068,0.03134088640614721
541,0.2673713688365452,0.5040373839939005,0.030705353679189862
542,0.266697393278666,0.5033240212075416,0.030070765349790335
543,0.26602384017634395,0.502611318489057,0.029436361863630883
544,0.2653518125525089,0.5018997024123962,0.028803922692621525
545,0.2646817563534808,0.5011888868751869,0.02817462583177463
546,0.2640131871831547,0.5004789745962943,0.027547399770015052
547,0.2633459530599301,0.4997702345370526,0.02692167158280756
548,0.2626800245205086,0.49906225280272415,0.026297796238293036
549,0.26201444874567664,0.4983552118092856,0.025673685682067682
550,0.26134949954408726,0.4976485672480029,0.025050431840171666
551,0.26068518360614773,0.49694245671012266,0.0244279105021728
552,0.2600216135820805,0.4962369946267774,0.023806232537383593
553,0.25935829480739087,0.49553202546304287,0.023184564151738862
554,0.25869607731772615,0.4948277576003091,0.02256439703514318
555,0.2580351997629045,0.4941245549099874,0.021945844615821636
556,0.2573756137044145,0.49342198804338444,0.02132923936544448
557,0.2567171281188109,0.49272025064542824,0.020714005592193607
558,0.2560605465606464,0.49201926941704677,0.020101823704246097
559,0.25540499503931685,0.4913192963129198,0.019490693765713885
560,0.25475104977322316,0.49062065539276556,0.018881444153680788
561,0.25409753821888514,0.48992244277446884,0.018272633663301424
562,0.2534448919730448,0.489224922523269,0.01766486142282067
563,0.252793551744752,0.48852814620182805,0.017058957287675924
564,0.2521431704338711,0.487832087283824,0.016454253583918138
565,0.2514943498536974,0.4871374913515704,0.015851208355824375
566,0.2508476287563688,0.4864436749843449,0.015251582528392704
567,0.2502021083733531,0.4857506774270003,0.014653539319705894
568,0.2495582598726624,0.48505883521353044,0.014057684531794318
569,0.24891545506217683,0.4843680175313928,0.013462892592960823
570,0.24827398617752364,0.4836775054446514,0.012870466910395895
571,0.24763409689361743,0.48298846287889574,0.012279730908339115
572,0.24699536196804964,0.48230043533751293,0.01169028859858634
573,0.24635772871951267,0.48161323169945897,0.011102225739566374
574,0.2457219679901402,0.48092697538670437,0.010516960593576069
575,0.2450871468860147,0.48024149571167496,0.009932798060354492
576,0.24445309157758366,0.4795565584877449,0.009349624667422368
577,0.2438200159127803,0.4788721197141227,0.008767912111437931
578,0.24318778420268758,0.4781884381261167,0.008187130279258437
579,0.24255653660432908,0.47750606293688047,0.007607010271777681
580,0.24192648356993768,0.4768249781078311,0.007027989032044296
581,0.24129772258694124,0.47614399997251594,0.006451445201366535
582,0.24066986145166624,0.4754640059120832,0.00587571699124928
583,0.24004348768288633,0.47478468658175504,0.005302288784017617
584,0.23941877273944404,0.4741058872114061,0.004731658267481981
585,0.23879575244663234,0.47342802159374986,0.004163483299514853
586,0.23817415022211533,0.4727510631153493,0.003597237328881342
587,0.23755412936640832,0.472075503439648,0.003032755293168654
588,0.2369356728813363,0.4714006131806585,0.0024707325820140513
589,0.23631803919655453,0.47072628920887594,0.0019097891842331516
590,0.23570193778410795,0.47005274161863264,0.0013511339495832497
591,0.2350871491988445,0.4693799004425643,0.000794397955124676
592,0.2344738201943695,0.46870782915588016,0.00023981123285884975
593,0.23386149949467064,0.46803676762443414,-0.000313768635092887
594,0.23325049068700227,0.4673667695023471,-0.0008657881283425928
595,0.2326409453749263,0.46669831774057136,-0.0014164269907187554
596,0.23203279065765034,0.4660307921622129,-0.00196521084691223
597,0.23142654829464684,0.46536397313476585,-0.002510876545472135
598,0.23082189721304483,0.46469800512493376,-0.0030542106988440954
599,0.2302185682256392,0.464033113751959,-0.0035959773006806195
600,0.22961664304477766,0.4633691425401951,-0.004135856450639797
601,0.22901604372232792,0.46270624043864994,-0.004674152993994124
602,0.22841625608056196,0.4620443889776649,-0.005211876816541006
603,0.22781713022001887,0.4613833336308596,-0.005749073190821852
604,0.2272194207501999,0.4607233296646354,-0.006284488164235602
605,0.22662244199978113,0.4600641791200224,-0.006819295120460117
606,0.22602614117468672,0.4594058843004868,-0.007353601951113342
607,0.22543104004713646,0.4587479606453576,-0.007885880551084717
608,0.2248373319813873,0.45809104224730646,-0.008416378284531817
609,0.22424430283696709,0.4574349497785746,-0.008946344104640375
610,0.2236525240099286,0.4567797075897935,-0.009474659569936317
611,0.2230625400239674,0.456125708815882,-0.010000628767947217
612,0.22247330656832728,0.4554720452847819,-0.010525432148127345
613,0.22188527087733093,0.4548191863622246,-0.011048644607562802
614,0.22129887090970388,0.4541668979767166,-0.011569156157308857
615,0.2207136544026807,0.4535157718875735,-0.012088463082212092
616,0.22012875738741589,0.4528646990494042,-0.012607184274572414
617,0.21954563358721502,0.4522147423586087,-0.013123475184178668
618,0.21896328645057672,0.4515657078206611,-0.013639134919507606
619,0.21838269694262055,0.4509179643681362,-0.014152570482895088
620,0.21780340649682464,0.45027128904877095,-0.014664476055121667
621,0.21722571086436201,0.4496255928830458,-0.015174171154321792
622,0.21664944755147839,0.4489811210857604,-0.01568222598280361
623,0.21607444109421364,0.44833733815004406,-0.016188455961616777
624,0.21550114306556414,0.44769440713113606,-0.016692121000007748
625,0.21492892628740307,0.4470527159561382,-0.01719486338133208
626,0.2143579010150904,0.4464115865191083,-0.017695784488927502
627,0.21378834296192697,0.4457714308352974,-0.01819474491144346
628,0.2132197887740119,0.44513217546884476,-0.018692597920820925
629,0.21265215507069932,0.4444937331495796,-0.01918942300818094
630,0.21208525735491734,0.443855710700355,-0.01968519599052032
631,0.21151925580617123,0.4432179119869274,-0.020179400374584905
632,0.2109542140190367,0.4425809075268856,-0.020672479488812207
633,0.21039024637205012,0.4419445977771288,-0.02116410503302857
634,0.2098275039069417,0.4413094517709181,-0.021654443957034752
635,0.20926602042498382,0.44067481773729633,-0.022142776887328686
636,0.20870506819665868,0.4400413087431161,-0.022631172349798695
637,0.20814453595819052,0.43940826933202526,-0.02311919741564425
638,0.20758558934416516,0.4387761239448147,-0.023604945256484378
639,0.20702751974686914,0.43814497013622133,-0.024089930642483076
640,0.2064700518085616,0.43751458213933264,-0.024574478522209453
641,0.20591357740422872,0.4368849107893338,-0.02505775598087634
642,0.2053585361017783,0.4362563926526506,-0.025539320449094044
643,0.20480489411406042,0.4356291382928854,-0.02601935006476455
644,0.20425284041278233,0.43500305341854995,-0.02649737259298532
645,0.2037016980256807,0.4343778226361895,-0.0269744265848281
646,0.20315144782011646,0.43375348640790684,-0.02745059076767392
647,0.20260236320919364,0.43312952243985925,-0.027924796021471965
648,0.2020546910205008,0.4325065350668462,-0.028397153025844613
649,0.2015079574644299,0.4318839984317995,-0.02886808350293965
650,0.20096198769999726,0.4312621331575406,-0.02933815775754603
651,0.20041622231007922,0.430640951813368,-0.029808507193209544
652,0.1998713113078514,0.4300206697262882,-0.030278047110585404
653,0.1993276239273892,0.4294013272597671,-0.03074607940498869
654,0.19878424813443468,0.4287829222920232,-0.03121442602315383
655,0.19824158078589255,0.42816553473855773,-0.03168237316677264
656,0.19770035271240768,0.4275492190722796,-0.032148513647464266
657,0.19716044233267507,0.4269338544332288,-0.03261296976787864
658,0.19662156022415653,0.4263197608783723,-0.033076640430059284
659,0.19608356220107848,0.42570608154161127,-0.03353895713945429
660,0.1955472861507271,0.42509338242036077,-0.033998810118906514
661,0.19501246919031745,0.4244813064577283,-0.034456368077093374
662,0.19447855455623073,0.42387026773609104,-0.034913158623629564
663,0.1939455714389967,0.42326035464530665,-0.035369211767313224
664,0.19341342165127978,0.42265082806774373,-0.03582398476518417
665,0.19288233854115075,0.42204247789694693,-0.03627780081464543
666,0.19235171635050213,0.4214346459449898,-0.03673121324398551
667,0.19182203832753605,0.42082776586309334,-0.03718368920802126
668,0.19129465869246587,0.4202220323509558,-0.03763271496602402
669,0.19076789647769862,0.41961693567468117,-0.03808114271928392
670,0.1902425839182859,0.41901290455947454,-0.03852773672290272
671,0.18971888275048535,0.4184098533263822,-0.038972087825411506
672,0.18919626822726743,0.41780720754200074,-0.03941467108746585
673,0.18867441631383441,0.41720489798945926,-0.0398560653617904
674,0.18815406674351196,0.4166034558189753,-0.04029532233195135
675,0.18763438122955028,0.4160027089134908,-0.04073394645439021
676,0.1871154618478755,0.4154027504763156,-0.04117182678056461
677,0.18659701837844525,0.41480329008539535,-0.04160925332850485
678,0.18607994311855586,0.41420507721023225,-0.04204519097312054
679,0.18556379589091276,0.41360728741801367,-0.04247969563618814
680,0.18504796190863088,0.4130101489284327,-0.042914225111170906
681,0.18453341382960448,0.4124135017625831,-0.04334667410337417
682,0.18401995205662866,0.41181759848289473,-0.04377769436963741
683,0.18350727186634486,0.4112224462321681,-0.04420790249947834
684,0.18299537317182826,0.4106276344789911,-0.04463688813533456
685,0.1824842516183131,0.41003391708946885,-0.04506541385284263
686,0.1819746420393321,0.4094410144466989,-0.045491730368034694
687,0.18146486857096816,0.40884852392687165,-0.04591878678493533
688,0.18095643520658927,0.40825681775392464,-0.046343947340746094
689,0.180449222821464,0.40766590799427627,-0.04676746235134824
690,0.17994339267061274,0.40707586732921675,-0.047189081987991294
691,0.179438318731418,0.40648643356440317,-0.04760979610156721
692,0.17893387942865974,0.4058978499058882,-0.0480300910485687
693,0.17842986402032857,0.4053098854559952,-0.04845015741533806
694,0.1779266556351869,0.40472262259899694,-0.048869311328623155
695,0.17742358469022565,0.40413510310394796,-0.049287933723496685
696,0.17692063748930026,0.4035482015781957,-0.049706926599595164
697,0.17641893567881853,0.40296204433035165,-0.0501241729727146
698,0.1759185407013087,0.4023773389431985,-0.05054025754058111
699,0.17541908175023216,0.40179325741317373,-0.050955093912709415
700,0.17492100777990177,0.40121018372923456,-0.05136816816943102
701,0.17442342584834894,0.40062836839606164,-0.05178151669936376
702,0.17392693118857536,0.4000469943097333,-0.05219313193258257
703,0.17343145832384016,0.3994664445022379,-0.05260352785455755
704,0.17293746522140158,0.3988866654100073,-0.05301173496720413
705,0.1724451929017982,0.39830788431192904,-0.05341749850833266
706,0.1719537680105559,0.39772994888830654,-0.05382241286719475
707,0.17146281379537226,0.39715285621964924,-0.05422722862890472
708,0.17097325764889132,0.39657631111160696,-0.05462979581382432
709,0.17048393003475185,0.39599985271597277,-0.055031992646469075
710,0.1699959038944915,0.3954240569084986,-0.05543224911951558
711,0.16950883313651144,0.39484895871329234,-0.055831292440269464
712,0.16902247845796048,0.3942750321733493,-0.05623007525742835
713,0.16853741739171488,0.39370223648289393,-0.056627401699464175
714,0.16805364391003222,0.39313026565423537,-0.05702297783417093
715,0.16757091394084717,0.3925588033308449,-0.05741697544915059
716,0.16708933758383268,0.39198883108098703,-0.0578101559133217
717,0.1666080879266856,0.3914194449189824,-0.05820326906561116
718,0.16612771187047137,0.3908509088821466,-0.05859548514120383
719,0.1656483737688087,0.39028354767282825,-0.05898680013521085
720,0.16516986631714906,0.38971724090543597,-0.05937750827113786
721,0.1646915051721479,0.38915129479530725,-0.059768284451011455
722,0.16421390041190445,0.38858645028501526,-0.06015864946120636
723,0.16373725109498577,0.3880224862815309,-0.06054798409155934
724,0.1632619830180718,0.3874595787635201,-0.06093561272737655
725,0.16278734256502916,0.38689747296747534,-0.061322787837417014
726,0.16231415019114198,0.3863361423307291,-0.06170784194844517
727,0.16184146991832177,0.3857754032317452,-0.06209246339510166
728,0.1613693984652281,0.38521538232852826,-0.06247658539807205
729,0.16089777497849775,0.3846558896130453,-0.06286033965604981
730,0.16042651942853092,0.3840970217573535,-0.06324398290029162
731,0.15995591963519698,0.38353865035490853,-0.0636268110845146
732,0.15948639552819954,0.38298086606609005,-0.06400807500969094
733,0.15901799079508938,0.3824238456529907,-0.06438786406281191
734,0.15855053257475246,0.38186783280487047,-0.06476676765536554
735,0.15808325191678227,0.38131189715664027,-0.0651453933230757
736,0.15761692496551472,0.3807567179211237,-0.06552286799009427
737,0.1571517909105742,0.38020236380617267,-0.06589878198502422
738,0.15668762872197323,0.3796482311210082,-0.06627297367706178
739,0.15622487566493504,0.3790953286330375,-0.06664557730316745
740,0.155762694335018,0.37854308675801895,-0.06701769808798297
741,0.15530157794824812,0.3779913976262967,-0.06738824172980046
742,0.1548411889351175,0.3774406670605175,-0.06775828919028246
743,0.15438129801671022,0.3768903480947532,-0.06812775206133273
744,0.1539222443033958,0.37634055748614625,-0.0684960688793547
745,0.15346427541958604,0.3757919120312647,-0.0688633611920926
746,0.153007016658814,0.37524403403112705,-0.06923000071349905
747,0.1525501751668265,0.37469673881172016,-0.06959638847806712
748,0.1520935360451449,0.3741500822110598,-0.06996301012077
749,0.1516376362319456,0.37360436386399637,-0.07032909140010518
750,0.15118337974655435,0.373059788513428,-0.07069302902031935
751,0.15072948309523626,0.3725156002507546,-0.07105663406028209
752,0.1502759209133975,0.3719724041769752,-0.07142056235018018
753,0.14982345108836176,0.3714301084892064,-0.07178320631248286
754,0.14937216816407592,0.37088847621984533,-0.07214413989169349
755,0.14892134574179564,0.37034736391198864,-0.07250467242839737
756,0.14847085390104148,0.3698062231268565,-0.07286451532477359
757,0.14802168816468667,0.3692662703522548,-0.07322289402288143
758,0.1475729448918255,0.36872671501197973,-0.07358082522832873
759,0.14712514292235782,0.3681879755778522,-0.07393768973313661
760,0.14667868031102663,0.3676501172074986,-0.07429275658544532
761,0.14623312097636812,0.367113307891864,-0.07464706593912782
762,0.14578827795058655,0.3665769403789242,-0.07500038447775109
763,0.14534352784065538,0.36604034271197194,-0.07535328703066119
764,0.14489990779136855,0.36550481380010336,-0.07570499821736623
765,0.14445719239123056,0.36497016357404916,-0.07605577879158804
766,0.14401495922333693,0.36443597339509926,-0.07640605494842537
767,0.1435739402031493,0.3639029727825749,-0.07675509237627634
768,0.143133504562758,0.36337037209307776,-0.07710336296756173
769,0.14269348143655317,0.36283885715928454,-0.07745189428617821
770,0.14225420613653764,0.3623078844777397,-0.07779947220466443
771,0.141815553230359,0.36177778623708984,-0.07814667977637185
772,0.1413779037441389,0.3612489114895014,-0.07849310400122361
773,0.14094079409788243,0.3607212275350195,-0.07883963933925464
774,0.1405046593043292,0.360194150001085,-0.07918483139242663
775,0.14006938294826204,0.3596675759596323,-0.07952881006310822
776,0.13963487218174203,0.35914175773209334,-0.0798720133686093
777,0.13920038975723428,0.35861620070008415,-0.08021542118561562
778,0.1387671362335317,0.3580912661483191,-0.08055699368125571
779,0.13833415413690495,0.3575669394029315,-0.08089863112912163
780,0.137901808922816,0.35704327118049783,-0.08123965333486585
781,0.13747102868338987,0.35652043283810597,-0.08157837547132621
782,0.13704127889498596,0.3559985834097893,-0.08191602561981734
783,0.13661213782301818,0.35547794023141244,-0.08225366458537611
784,0.13618417742982533,0.3549580192979878,-0.08258966443833715
785,0.13575660621420896,0.3544386292737308,-0.08292541684531293
786,0.13532999429074552,0.35391986724664115,-0.08325987866515011
787,0.13490397091776654,0.35340202489972794,-0.08359408306419483
788,0.13447936983618516,0.3528855576823381,-0.08392681800996779
789,0.13405568806770202,0.35236998347835424,-0.08425860734295024
790,0.1336333824645793,0.35185569408863504,-0.0845889291594765
791,0.1332106470219162,0.35134170947300414,-0.0849204154291717
792,0.1327882826151485,0.35082817616162154,-0.08525161093132452
793,0.1323668837342211,0.3503153955977783,-0.08558162812933612
794,0.1319465487330461,0.34980349370632813,-0.08591039624023594
795,0.13152718638574276,0.34929213988889773,-0.08623776711741218
796,0.13110795064279684,0.3487812635813875,-0.08656536229579381
797,0.13068940507132268,0.34827060155839507,-0.08689179141574974
798,0.13027172896838854,0.34776090378494134,-0.08721744584816427
799,0.12985470518800804,0.34725215622265826,-0.0875427458466422
800,0.12943883337027723,0.34674424878220955,-0.0878665820416551
801,0.12902312580246922,0.3462368259191658,-0.08819057431422736
802,0.1286083987341392,0.34573032757145483,-0.08851353010317645
803,0.12819421639768727,0.3452241961218015,-0.08883576332642695
804,0.1277806667559178,0.3447185861470571,-0.08915725263522148
805,0.1273670847324129,0.3442135218657423,-0.08947935240091648
806,0.12695405660941025,0.3437088400721827,-0.08980072685336221
807,0.12654126835481586,0.3432052234623976,-0.09012268675276591
808,0.12612902515749932,0.3427021175342868,-0.09044406721928816
809,0.12571669387537707,0.3421994689755362,-0.09076608122478205
810,0.1253052213036121,0.34169750303245916,-0.09108706042523493
811,0.12489414027056259,0.3411963415137762,-0.09140806097265106
812,0.12448421849410683,0.34069603391871056,-0.09172759693049688
813,0.1240748573093976,0.34019647546389487,-0.09204676084509966
814,0.12366552049339712,0.3396975274017422,-0.09236648641494795
815,0.12325698223761107,0.3391992821059158,-0.0926853176306937
816,0.1228490607294265,0.3387016322191746,-0.09300351076032162
817,0.12244204212758503,0.33820449142440223,-0.09332040716923218
818,0.12203621674856444,0.33770840210991093,-0.09363596861278203
819,0.1216320583808821,0.33721372970155133,-0.09394961293978714
820,0.1212280278161262,0.3367196808720105,-0.09426362523975808
821,0.12082436897438241,0.3362259527435339,-0.09457721479476906
822,0.1204216281811211,0.33573287709073424,-0.09488962072849205
823,0.120020159595929,0.3352405047111919,-0.09520018551933389
824,0.1196197724892114,0.3347489105500815,-0.0955093655716587
825,0.11922056110396966,0.3342578565221106,-0.09581673431417127
826,0.11882289677284881,0.33376760072742884,-0.0961218071817312
827,0.1184254895216336,0.33327774550166744,-0.09642676645840025
828,0.11802927755758426,0.33278871922563386,-0.09673016411046532
829,0.11763354771200894,0.3323002997666865,-0.09703320434266864
830,0.11723825869198015,0.3318126298311922,-0.09733611244723187
831,0.11684349649911906,0.3313257531234917,-0.09763876012525359
832,0.11644969702257603,0.33083987970602524,-0.09794048566087317
833,0.11605643118914448,0.33035454124486585,-0.09824167886657688
834,0.11566464768661494,0.329869732562918,-0.09854043718968813
835,0.11527242845915671,0.3293849552901867,-0.09884009837187326
836,0.11488054318520571,0.3289005669705898,-0.09913948060017833
837,0.11448898799073996,0.3284168343359479,-0.09943885835446799
838,0.1140977940232548,0.3279331578428638,-0.09973756979635422
839,0.11370722359846476,0.32745045181766236,-0.10003600462073282
840,0.11331729160655948,0.326968243859153,-0.10033366064603405
841,0.1129282910077737,0.32648649570177557,-0.10062991368622816
842,0.11254006614379321,0.32600527035840593,-0.1009251380708195
843,0.11215217162039304,0.3255242885023405,-0.10121994526155445
844,0.11176532034390721,0.325044117802304,-0.1015134771144896
845,0.11137953047676778,0.32456447632555474,-0.10180541537201919
846,0.11099395083894499,0.3240853413272381,-0.1020974396493481
847,0.11060904221845419,0.32360662829397624,-0.10238854385706786
848,0.1102253489315389,0.32312890778510184,-0.10267820992202403
849,0.10984236268521928,0.3226516302556429,-0.10296690488520437
850,0.10946017188229538,0.322175375126147,-0.10325503136155624
851,0.10907851600419956,0.321699935090487,-0.10354290308208787
852,0.10869720791572536,0.32122477621335027,-0.10383036038189956
853,0.10831713730982998,0.3207508803087784,-0.10411660568911846
854,0.1079375506502713,0.32027762823483036,-0.10440252693428775
855,0.10755931690315856,0.3198050305919762,-0.10468639678565908
856,0.10718171198509206,0.3193330905410107,-0.10496966657082658
857,0.10680411298587286,0.3188611389478482,-0.10525291297610245
858,0.10642709600712674,0.31838962438309204,-0.10553543236883853
859,0.10605116772898382,0.3179189167851719,-0.10581658132720426
860,0.1056759393459579,0.3174486838325715,-0.10609680514065575
861,0.1053010368628399,0.3169785234159461,-0.1063764496902663
862,0.10492698498922891,0.31650932352151373,-0.1066553535430559
863,0.10455371736771352,0.31604032745287663,-0.1069328927174496
864,0.1041813131493,0.31557213512458115,-0.10720950882598114
865,0.10380965523988037,0.31510488922281216,-0.10748557874305142
866,0.10343897632110582,0.3146387583500756,-0.10776080570786398
867,0.10306913548922794,0.314173141787101,-0.1080348708086451
868,0.10269964521302606,0.3137079390057832,-0.10830864857973106
869,0.10233137657199667,0.31324350281609836,-0.10858074967210504
870,0.1019642949756097,0.31278023230813135,-0.10885164235691196
871,0.10159841067769139,0.3123178794976152,-0.1091210581422324
872,0.10123307336350996,0.3118561714471807,-0.10939002472016075
873,0.10086813687809558,0.31139489372841916,-0.10965861997222802
874,0.1005040281744395,0.3109345053053181,-0.10992644895643906
875,0.10014063877473672,0.310474852321216,-0.11019357477174258
876,0.09977784603658525,0.3100161000084919,-0.11046040793532137
877,0.09941650789961007,0.3095584967573506,-0.11072548095813045
878,0.09905504073349235,0.3091010589340038,-0.1109909774670191
879,0.09869383240245272,0.30864371611825625,-0.11125605131335081
880,0.09833324367103133,0.3081868160161205,-0.11152032867405787
881,0.09797374251064239,0.30773095146479446,-0.11178346644350967
882,0.09761414091409992,0.30727523029021275,-0.11204694846201291
883,0.0972553726446334,0.3068202209757856,-0.11230947568651882
884,0.09689786593406663,0.30636574821413454,-0.11257001634600125
885,0.09654087592761577,0.305912583707977,-0.11283083185274549
886,0.09618528855647733,0.30546023287392743,-0.11308965576097275
887,0.09583015147126568,0.30500848770059524,-0.11334818475806387
888,0.09547472077293837,0.30455715301238045,-0.11360771146650372
889,0.09511921674997871,0.3041058108304405,-0.11386737733048309
890,0.0947641360007527,0.30365509664121226,-0.11412682463970689
891,0.09440948722040658,0.3032051138320201,-0.11438613939120694
892,0.09405501470119979,0.3027557295261253,-0.11464570012372574
893,0.09370101839026732,0.3023071867807713,-0.11490515000023663
894,0.09334769527319321,0.3018595303964351,-0.11516413985004868
895,0.092994477292353,0.30141215365551177,-0.11542319907080581
896,0.09264138180672794,0.30096502335377784,-0.11568225974032194
897,0.09228866483425618,0.3005180936819405,-0.11594076401342812
898,0.09193699462358783,0.3000718683924784,-0.11619787914530273
899,0.09158568606225381,0.29962596631724064,-0.11645459419273302
900,0.09123528075926347,0.2991805920645393,-0.11671003054601232
901,0.09088529198930226,0.29873585035759853,-0.11696526637899402
902,0.09053547127533929,0.2982913579852109,-0.1172204154345323
903,0.0901865211782478,0.2978474093247052,-0.11747436696820965
904,0.08983814464497497,0.29740389222285135,-0.11772760293290144
905,0.08948979065217727,0.29696069955118665,-0.11798111824683213
906,0.08914203456610097,0.29651775357664906,-0.11823368444444714
907,0.08879519166612691,0.29607561186508063,-0.11848522853282682
908,0.08844978468688376,0.29563444984851556,-0.11873488047474802
909,0.08810491869941044,0.2951940477777292,-0.11898421037890829
910,0.08775989803722911,0.2947537122442471,-0.1192339161697889
911,0.08741607769279092,0.2943146083750405,-0.11948245298945864
912,0.08707363791263135,0.29387619952245014,-0.11972892369718742
913,0.08673173720990282,0.29343833572236366,-0.119974861302558
914,0.08639016686163438,0.2930011356600101,-0.12022080193674135
915,0.08604894787611715,0.2925640980468989,-0.12046620229466463
916,0.08570805995648395,0.29212760222586576,-0.12071148231289788
917,0.08536685439556586,0.2916909020658544,-0.12095719327472267
918,0.08502568275722015,0.2912548946673081,-0.12120352915286776
919,0.08468604781813406,0.2908204986671047,-0.12144840303083655
920,0.0843463966778756,0.29038605165154824,-0.12169325829579702
921,0.08400755651688847,0.2899527141144328,-0.12193760108065586
922,0.08366906636649465,0.28951975425412757,-0.12218162152113823
923,0.0833308485316616,0.2890873577789217,-0.12242566071559847
924,0.0829934601242275,0.2886554477202957,-0.12266852747184072
925,0.08265640311840251,0.28822391299670724,-0.1229111067599022
926,0.08231985104628378,0.287793163162245,-0.12315346106967745
927,0.08198445062171625,0.2873631084863812,-0.1233942072429487
928,0.08164965375565097,0.28693363492744295,-0.123634327416141
929,0.08131556740528689,0.28650487125122764,-0.12387373644065386
930,0.0809823571370653,0.2860770844366076,-0.12411237016247702
931,0.08064994716851458,0.28565022354553005,-0.1243503292085009
932,0.08031768997639262,0.28522373226896997,-0.12458835231618474
933,0.07998578633170005,0.2847973759556467,-0.12482580329224659
934,0.0796549617371627,0.2843723384943491,-0.12506241502002374
935,0.07932463517268944,0.2839473600547102,-0.12529808970933132
936,0.07899425030592457,0.2835228120873467,-0.1255343114754976
937,0.07866508073731665,0.2830994184986776,-0.1257692570240443
938,0.07833658191073968,0.2826767475963914,-0.126003583774912
939,0.07800840085284691,0.28225462512104393,-0.12623782341535014
940,0.07768096105810897,0.2818331259851398,-0.12647120386892186
941,0.07735466017352381,0.28141251757963537,-0.12670319723258777
942,0.07702863133056355,0.28099258336577937,-0.1269353207046523
943,0.07670380784996972,0.280573519330757,-0.12716590363081756
944,0.07637959900064258,0.2801547267194637,-0.12739552871817855
945,0.07605545097922733,0.27973629473124834,-0.12762539277279367
946,0.07573185259315315,0.2793181191898453,-0.127854414003539
947,0.0754088938409199,0.27890004994790457,-0.12808226226606478
948,0.07508666632020342,0.27848307957359325,-0.12830974693318642
949,0.07476486764142254,0.27806659956832724,-0.1285368642854822
950,0.0744437115154445,0.27765027416987975,-0.12876285113899072
951,0.0741235632996183,0.2772350768424886,-0.12898795024325196
952,0.07380401022728374,0.276820409099956,-0.12921238864538848
953,0.07348494629526243,0.27640649626615,-0.12943660367562515
954,0.07316655696401395,0.27599301691574485,-0.12965990298771699
955,0.07284849370556679,0.2755799596188612,-0.12988297220772765
956,0.07253101489629393,0.27516752885561113,-0.1301054990630233
957,0.0722136392422634,0.27475543424254023,-0.13032815575801346
958,0.07189703042543005,0.2743440388845273,-0.13054997803366716
959,0.071580675942872,0.2739328457479771,-0.13077149386223313
960,0.07126476519979082,0.27352182608708725,-0.1309922956875056
961,0.07094944044038567,0.2731113267459785,-0.13121244586520714
962,0.0706345624885784,0.2727012012435377,-0.13143207626638087
963,0.07031996675746413,0.27229190897770905,-0.13165197546278082
964,0.07000608010254929,0.27188322067404624,-0.13187106046894764
965,0.06969275960601705,0.2714748705934431,-0.13208935138140898
966,0.06938055549793677,0.2710671000446215,-0.1323059890487479
967,0.06906922885621415,0.27066002772372244,-0.13252157001129417
968,0.06875868428067074,0.270253213388416,-0.13273584482707457
969,0.06844844940081184,0.2698472904570012,-0.13295039165537748
970,0.0681386949887978,0.26944219106869394,-0.13316480109109835
971,0.0678302920560866,0.2690384851136463,-0.13337790100147312
972,0.06752292521675864,0.26863583168653865,-0.13358998125302135
973,0.06721589827391315,0.26823322953640416,-0.13380143298857783
974,0.06691018194650745,0.26783190133099793,-0.13401153743798305
975,0.06660510451358377,0.267430898226617,-0.13422068919944946
976,0.06630011026113634,0.26703028404772955,-0.1344300635254569
977,0.0659943076553536,0.2666293229730996,-0.13464070766239242
978,0.06568866208587365,0.2662286884403214,-0.13485136426857408
979,0.06538367102109703,0.26582865041915554,-0.13506130837696145
980,0.06507910542694222,0.26542930738765386,-0.1352710965337694
981,0.06477496448683949,0.2650302955732634,-0.1354803665995844
982,0.06447165471382958,0.26463170170343947,-0.13568839227578033
983,0.06416899128630961,0.26423370538702196,-0.13589572281440276
984,0.06386607960206453,0.2638356433100868,-0.13610348410595777
985,0.06356415596714064,0.263438329201797,-0.13631001726751568
986,0.06326259835715761,0.26304153512527506,-0.1365163384109598
987,0.06296109239583635,0.2626452214094482,-0.13672303661777552
988,0.06266031366053207,0.26224991820558496,-0.1369292908845208
989,0.062360041313989964,0.26185586810189776,-0.13713578547391786
990,0.06206086379570958,0.2614632220717796,-0.13734149448036043
991,0.06176221311078982,0.26107120931223804,-0.13754678309065838
992,0.06146386259064202,0.2606795080532123,-0.13775178287192827
993,0.061166232287053764,0.2602890813576051,-0.13795661678349758
994,0.060868781452197845,0.2598990986923777,-0.138161535787982
995,0.060571570353362726,0.2595091539174714,-0.138366013210746
996,0.060273893940692096,0.2591188788826244,-0.13857109100124024
997,0.0599769203309985,0.2587294935457305,-0.1387756528837335
998,0.0596808602383342,0.2583408407757484,-0.13897912029908
999,0.059384959602071005,0.25795248204756616,-0.13918256284342412
1000,0.05908885754767606,0.25756464021141023,-0.13938692511605813
1001,0.05879352496071431,0.2571775576728124,-0.13959050775138382
1002,0.05849872914682493,0.25679098159908903,-0.13979352330543918
1003,0.05820419787074306,0.2564054514740963,-0.13999705573261018
1004,0.057909560048880517,0.256019622347219,-0.14020050224945793
1005,0.05761553682511643,0.2556343281288016,-0.14040325447856877
1006,0.057321844013943746,0.2552495426681116,-0.14060585464022413
1007,0.05702832405882131,0.25486524733232624,-0.1408085992146836
1008,0.056735010883885065,0.25448133566615944,-0.14101131389838928
1009,0.05644251086866081,0.25409813427219136,-0.14121311253486973
1010,0.05615060901610123,0.25371516328580224,-0.1414139452535998
1011,0.055859249295165295,0.2533326561600275,-0.14161415756969692
1012,0.05556802739747405,0.25295054551694435,-0.14181449072199626
1013,0.05527816835683454,0.252569201880699,-0.14201286516702988
1014,0.054988336834002075,0.25218803237623433,-0.14221135870823015
1015,0.05469929099841871,0.25180779402476566,-0.14240921202792822
1016,0.05441140373988539,0.25142884363809487,-0.14260603615832407
1017,0.054124325190965876,0.2510505205881347,-0.14280187020620297
1018,0.053838015062290794,0.2506731575308192,-0.1429971274062376
1019,0.05355247822894047,0.2502963861267346,-0.14319142966885365
1020,0.053266985003436136,0.24991995223767738,-0.14338598223080512
1021,0.052982066457923194,0.24954360404177525,-0.14357947112592886
1022,0.0526984218966827,0.2491684716172868,-0.14377162782392142
1023,0.05241542086086444,0.2487936666768492,-0.1439628249551203
1024,0.05213217614677507,0.2484190774713683,-0.14415472517781816
1025,0.051849388022873824,0.2480451818565208,-0.14434640581077313
1026,0.05156718595243015,0.24767157056201106,-0.14453719865715076
1027,0.05128558977942049,0.24729870150903402,-0.14472752195019303
1028,0.05100495651632948,0.2469267755993232,-0.1449168625666642
1029,0.05072440876426248,0.24655515726115226,-0.1451063397326273
1030,0.05044373319141867,0.24618365683167306,-0.1452961904488357
1031,0.05016288687250885,0.24581236453654753,-0.1454865907915298
1032,0.04988285715752523,0.24544205408800768,-0.1456763397729572
1033,0.04960333316760585,0.24507277321368645,-0.14586610687847476
1034,0.04932416097269052,0.24470374818389054,-0.1460554262385095
1035,0.04904520365794229,0.2443353084218866,-0.14624490110600202
1036,0.048766523973857626,0.24396705610736524,-0.14643400815965002
1037,0.0484883597293502,0.24359915934010914,-0.14662243988140874
1038,0.04821024685996245,0.24323164632241462,-0.14681115260248973
1039,0.04793235129555754,0.24286421799631103,-0.14699951540519596
1040,0.047655114108051636,0.24249738103489754,-0.1471871528187943
1041,0.04737864152933909,0.24213108897115737,-0.14737380591247917
1042,0.047102530710826346,0.24176539158096885,-0.14756033015931616
1043,0.04682661211062735,0.2413996058009083,-0.14774638157965359
1044,0.04655117993998417,0.24103418853481678,-0.14793182865484844
1045,0.04627667226727553,0.24066946128710917,-0.14811611675255812
1046,0.046002577869354584,0.2403051194737221,-0.14829996373501295
1047,0.045728727426412895,0.2399413071900184,-0.1484838523371926
1048,0.045455701415402554,0.23957865141243215,-0.14866724858162703
1049,0.0451835164307713,0.23921680950807095,-0.14884977664652832
1050,0.04491162898771656,0.23885553452774355,-0.14903227655231044
1051,0.0446405082378472,0.23849463914188487,-0.14921362266619045
1052,0.04436979493396153,0.23813399444708985,-0.14939440457916678
1053,0.04410073320317834,0.23777472425271792,-0.14957325784636125
1054,0.04383208291668425,0.2374162470214312,-0.14975208118806269
1055,0.04356366148916498,0.23705817752181732,-0.14993085454348734
1056,0.04329530782425579,0.23670064897948684,-0.15011003333097528
1057,0.043027660059226217,0.23634382503876455,-0.15028850492031215
1058,0.04276003542164968,0.23598747325036434,-0.15046740240706497
1059,0.04249294222883387,0.23563184224388903,-0.15064595778622128
1060,0.04222592693808942,0.23527629590969823,-0.1508244420335194
1061,0.04195893418595922,0.23492102948379018,-0.15100316111187173
1062,0.04169200174370863,0.23456613489137204,-0.15118213140395478
1063,0.04142513332621612,0.23421106545219864,-0.1513607987997664
1064,0.041158124932047825,0.23385596525998925,-0.15153971539589361
1065,0.04089168402041596,0.23350111908996266,-0.15171775104913074
1066,0.04062665004393105,0.23314731027672397,-0.1518940101888619
1067,0.040362383264674485,0.23279411910723022,-0.15206935257788126
1068,0.04009874321752274,0.23244164234931822,-0.15224415591427273
1069,0.03983531132033926,0.2320896019809461,-0.15241897934026757
1070,0.03957166626443805,0.23173746208196758,-0.15259412955309146
1071,0.03930855576075527,0.23138623591253848,-0.1527691243910279
1072,0.03904631984567802,0.23103569229639778,-0.15294305260504173
1073,0.038784828988372495,0.23068596760130605,-0.15311630962456108
1074,0.038523635396636495,0.2303367740669761,-0.1532895032737031
1075,0.038262940268393525,0.2299884809310505,-0.15346260039426346
1076,0.03800247973365634,0.22964035276648675,-0.15363539329917408
1077,0.037742731703183444,0.2292931216554407,-0.15380765824907378
1078,0.03748337945805056,0.22894638859505104,-0.15397962967894993
1079,0.037223878942707456,0.22859951745217244,-0.15415175956675753
1080,0.036964342363284726,0.2282523527419455,-0.15432366801537606
1081,0.03670551515821736,0.2279056984755166,-0.1544946681590819
1082,0.03644741944264684,0.2275599508620826,-0.15466511197678892
1083,0.036189550613157775,0.2272146165238368,-0.15483551529752126
1084,0.03593267208062252,0.22687017751252148,-0.1550048333512764
1085,0.03567650847125195,0.22652629026123794,-0.15517327331873404
1086,0.03542052888909571,0.22618281270471285,-0.1553417549265214
1087,0.03516554025567892,0.22584056219843857,-0.15550948168708073
1088,0.03491100730227988,0.2254985744243729,-0.15567655981981313
1089,0.03465657472405014,0.22515670385549508,-0.15584355440739478
1090,0.03440260070975029,0.2248154518350882,-0.1560102504155876
1091,0.03414916236326654,0.22447472907598248,-0.1561764043494494
1092,0.03389622456119784,0.22413469448980963,-0.15634224536741395
1093,0.033644127632290896,0.2237955848748862,-0.15650732961030445
1094,0.033391799897738654,0.22345712569583528,-0.15667352590035796
1095,0.033140338888763374,0.22311946151701184,-0.15683878373948507
1096,0.03288952367032119,0.2227829357859703,-0.15700388844532792
1097,0.03263895932348865,0.2224471261375418,-0.1571692074905645
1098,0.03238799558995247,0.22211134335607285,-0.1573353521761679
1099,0.032137652691788254,0.22177632661422605,-0.15750102123064955
1100,0.03188765889658893,0.22144186402582514,-0.15766654623264728
1101,0.03163862184891321,0.22110839940160038,-0.15783115570377398
1102,0.031389635205988545,0.22077486018719295,-0.15799558977521588
1103,0.031140832265697985,0.2204414813468234,-0.1581598168154274
1104,0.030892941912059758,0.22010904848548407,-0.15832316466136453
1105,0.030645847902373274,0.21977704522061728,-0.15848534941587075
1106,0.03039888354096774,0.21944535334112253,-0.15864758625918707
1107,0.030152655654457308,0.21911441092643863,-0.15880909961752399
1108,0.029906223104235945,0.21878353996938718,-0.1589710937609153
1109,0.029660398079479757,0.21845368109164798,-0.15913288493268846
1110,0.029414771244271696,0.2181243614169894,-0.15929481892844602
1111,0.029169739464612834,0.21779558870215499,-0.1594561097729293
1112,0.028925758874907847,0.21746818137361607,-0.1596166636238004
1113,0.028681996987217007,0.2171407598968263,-0.15977676592239226
1114,0.028438649617558955,0.21681391768791977,-0.15993661845280185
1115,0.028195294673768065,0.21648729040854225,-0.16009670106100615
1116,0.0279519847732957,0.2161606204548406,-0.16025665090824923
1117,0.02770932444273162,0.21583469257771204,-0.16041604369224882
1118,0.02746796471718917,0.21550962789379424,-0.16057369845941588
1119,0.027226698024178472,0.21518488259004137,-0.1607314865416844
1120,0.026985470601054124,0.21485989798079697,-0.1608889567786887
1121,0.026745088675024214,0.21453563683678198,-0.16104545948673357
1122,0.026505256418660535,0.21421219105401332,-0.16120167821669226
1123,0.026265776024778448,0.2138888092474048,-0.1613572571978479
1124,0.02602677924506058,0.2135661210132321,-0.16151256252311094
1125,0.0257880474941625,0.213243485803823,-0.161667390815498
1126,0.025549646978642405,0.21292163696359898,-0.16182234300631418
1127,0.025311101371263075,0.21259953559440925,-0.1619773328518831
1128,0.02507273298053581,0.2122780523696508,-0.1621325864085792
1129,0.02483539601517923,0.21195739713537143,-0.16228660510501297
1130,0.02459945027898281,0.21163800090303178,-0.16243910034506617
1131,0.024364475798809227,0.21131962820338862,-0.16259067660577015
1132,0.024129243742090117,0.21100132418639828,-0.16274283670221806
1133,0.023894591349252797,0.21068384762074113,-0.16289466492223556
1134,0.023659893926370516,0.21036623173932165,-0.1630464438865806
1135,0.02342574578959539,0.21004941349212844,-0.16319792191293767
1136,0.023191842339012544,0.20973239089810786,-0.16334870622008274
1137,0.022958174790277175,0.20941589577190742,-0.16349954619135307
1138,0.022724463161358493,0.2090994951175914,-0.16365056879487444
1139,0.022491704222504835,0.20878458414203582,-0.16380117569702618
1140,0.02225959319097805,0.2084705158051139,-0.16395132942315777
1141,0.02202777770298861,0.2081562843536047,-0.16410072894762748
1142,0.021795977131252853,0.20784253524702662,-0.1642505809845209
1143,0.02156458875792561,0.20752968921159398,-0.16440051169574277
1144,0.021333460809667228,0.2072173988865309,-0.16455047726719646
1145,0.021102014554251106,0.20690506892088611,-0.16470103981238393
1146,0.020870833579643592,0.2065934001603617,-0.16485173300107453
1147,0.02064044623414895,0.20628253625364118,-0.16500164378534327
1148,0.020410137707206424,0.2059718911447509,-0.16515161573033804
1149,0.020180281251836782,0.20566166652929052,-0.16530110402561699
1150,0.019950363229383563,0.20535175009657766,-0.16545102363781053
1151,0.019720699563619288,0.20504210599763836,-0.16560070687039977
1152,0.01949168109799392,0.2047329969473152,-0.16574963475132734
1153,0.019263462015807448,0.20442447606685993,-0.16589755203524503
1154,0.019035650354388874,0.20411653973405144,-0.1660452390252737
1155,0.018808111213464315,0.20380864050981556,-0.16619241808288693
1156,0.018580518959384968,0.20350066907032968,-0.16633963115155972
1157,0.018353287124359175,0.20319305208294916,-0.1664864778342308
1158,0.018126735740434215,0.20288621589166186,-0.16663274441079343
1159,0.01790107932541414,0.20257994361688325,-0.166777784966055
1160,0.017675673872851686,0.2022745831229722,-0.16692323537726883
1161,0.017450732737170786,0.2019700449713104,-0.16706857949696882
1162,0.017226334938940678,0.20166656737824876,-0.1672138975003674
1163,0.017002185753766694,0.2013641067839778,-0.1673597352764444
1164,0.01677874293209248,0.20106196851840322,-0.16750448265421827
1165,0.016555833710347256,0.2007604668878636,-0.1676487994671691
1166,0.01633328339394185,0.20045977397028397,-0.16779320718240026
1167,0.016110769308463276,0.20015908516634498,-0.16793754654941842
1168,0.015887933696096968,0.19985814922850367,-0.16808228183630972
1169,0.015665568205112838,0.19955807006023618,-0.1682269336500105
1170,0.0154439116763183,0.19925860369516496,-0.16837078034252834
1171,0.015222221126886213,0.19895924258218214,-0.16851480032840974
1172,0.015000205571376315,0.198660098447804,-0.16865968730505135
1173,0.014778930003962633,0.1983614620507095,-0.16880360204278425
1174,0.01455820877017195,0.19806353610839408,-0.1689471185680502
1175,0.014338185877925444,0.19776554258401835,-0.16908917082816743
1176,0.014118153841435511,0.19746782297552512,-0.16923151529265412
1177,0.013898072795798312,0.19716977632894903,-0.16937363073735243
1178,0.013677736317714448,0.19687169246208197,-0.16951621982665305
1179,0.013457479521953574,0.19657390166065786,-0.16965894261675069
1180,0.013237801926400382,0.1962764770798879,-0.16980087322708712
1181,0.013018511698023255,0.19597932996188314,-0.16994230656583661
1182,0.012799335985936168,0.1956825033966555,-0.17008383142478317
1183,0.012580843068206261,0.19538622818875412,-0.1702245420523416
1184,0.012362117790117685,0.19508998713971942,-0.17036575155948402
1185,0.012143762877264024,0.19479406275665176,-0.17050653700212373
1186,0.011926617150283553,0.19449874517614757,-0.17064551087558044
1187,0.01170988209551677,0.1942039598520381,-0.17078419566100456
1188,0.011493558238613984,0.19390985433313354,-0.1709227378559056
1189,0.01127721305714908,0.19361597306597098,-0.17106154695167283
1190,0.011061976472137835,0.19332343049692413,-0.17119947755264847
1191,0.010847104216195029,0.19303133228340663,-0.17133712385101657
1192,0.010632284471157218,0.1927395274986731,-0.17147495855635866
1193,0.010418230247886792,0.19244880033182135,-0.17161233983604776
1194,0.010203957000266613,0.19215808963672967,-0.17175017563619646
1195,0.009990819145152235,0.19186830636572494,-0.17188666807542047
1196,0.009777341712891432,0.19157825303731943,-0.17202356961153656
1197,0.009563225900829787,0.19128795980634286,-0.1721615080046833
1198,0.009349279651126351,0.19099809335227877,-0.17229953405002604
1199,0.009136038312122875,0.19070941627225504,-0.1724373396480093
1200,0.008923078472689226,0.19042120057399978,-0.17257504362862133
1201,0.008710181281359917,0.19013330898964187,-0.17271294642692203
1202,0.008496956347420452,0.18984573455404202,-0.17285182185920112
1203,0.008284053826522943,0.18955841121258443,-0.17299030355953854
1204,0.008071499615761908,0.18927172366584008,-0.1731287244343163
1205,0.007859381687945727,0.18898575404207552,-0.17326699066618406
1206,0.0076476775646080125,0.18870034886957596,-0.17340499374035992
1207,0.007436875391577659,0.18841571959630046,-0.17354196881314513
1208,0.007226086345852646,0.18813153456946535,-0.17367936187776006
1209,0.007015933805400345,0.18784783857677625,-0.1738159709659756
1210,0.006806101516018234,0.1875646238501469,-0.17395242081811044
1211,0.006596466670296545,0.18728176977822852,-0.17408883643763545
1212,0.0063867693348742234,0.18699864327578314,-0.1742251046060347
1213,0.006177032666476188,0.18671608565103884,-0.17436202031808648
1214,0.005967699570945361,0.18643431439862207,-0.17449891525673134
1215,0.005758655996539798,0.18615255612833215,-0.17463524413525255
1216,0.005549397784358234,0.18587038737828096,-0.1747715918095645
1217,0.005340541033295228,0.18558864411717763,-0.17490756205058716
1218,0.005131969636744452,0.18530734230415682,-0.17504340303066793
1219,0.004923334018221946,0.1850261061425695,-0.1751794381061256
1220,0.004714664453223229,0.18474528566285423,-0.1753159567564078
1221,0.0045065465830367,0.18446526628841262,-0.1754521731223392
1222,0.004299365339194198,0.18418644407336857,-0.17558771339498017
1223,0.0040932770703455985,0.18390871562047512,-0.17572216147978392
1224,0.003887221765871483,0.183631145206713,-0.17585670167497006
1225,0.0036819970962605293,0.18335473143536501,-0.17599073724284398
1226,0.00347745614705215,0.18307906087736125,-0.17612414858325698
1227,0.003273147306409638,0.1828035316885951,-0.17625723707577584
1228,0.00306911724862892,0.18252810963775715,-0.17638987514049928
1229,0.0028658203459474697,0.1822533309447402,-0.17652169025284528
1230,0.002662774846040555,0.1819784574863627,-0.1766529077942816
1231,0.0024595737855894833,0.18170401252088234,-0.17678486494970339
1232,0.002256535621315731,0.18143024950601022,-0.17691717826337877
1233,0.002053892943323115,0.18115687554770568,-0.17704908966105945
1234,0.0018508017178691942,0.18088361095530112,-0.17718200751956273
1235,0.001648145128301408,0.18061100785046594,-0.1773147175938631
1236,0.0014456731500492725,0.18033904368939577,-0.17744769738929725
1237,0.0012438258562273011,0.18006745238420271,-0.17757980067174814
1238,0.0010425508020899899,0.17979676153036567,-0.1777116599261857
1239,0.0008415989961776217,0.1795262996571263,-0.17784310166477107
1240,0.0006412120773196479,0.17925610754411156,-0.17797368338947225
1241,0.00044117499232842957,0.17898644707256695,-0.17810409708791008
1242,0.00024105063583899642,0.17871680023195813,-0.17823469896028016
1243,4.1633242205003584e-05,0.17844777503116258,-0.1783645085467526
1244,-0.0001569682603148633,0.178179264535929,-0.17849320105655872
1245,-0.00035592188753668947,0.17791063200310817,-0.17862247577818155
1246,-0.0005543949436284097,0.17764258087126658,-0.1787513707585234
1247,-0.0007523226679926996,0.17737549153053175,-0.17888013686651713
1248,-0.000950543274884617,0.17710811938677828,-0.1790092059365475
1249,-0.0011481353995180788,0.17684119027955358,-0.17913746107858974
1250,-0.0013450746207115528,0.17657495931434763,-0.1792651085557707


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_1_1.csv <==
x,y
0,-0.4960012951751396
1,-2.429595789693944
2,-2.600346401288852
3,-2.18473773482875
4,-2.3996126925271235
5,-2.2799709427902224
6,-2.4479181407381585
7,-2.581126647790518
8,-2.039723259662903
9,-2.1572534203367546
10,-2.1656043775495966
11,-2.10281430421346
12,-2.3999517963772456
13,-2.319030543702523
14,-2.2682939392391086
15,-2.318693561765618
16,-2.2786406789673403
17,-2.0918383024393106
18,-2.423636960245783
19,-2.330103088280737
20,-2.25628994783014
21,-2.037548105761757
22,-2.2115573764642487
23,-2.166895457279615
24,-2.300051925176941
25,-2.0289510000826465


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_1_2.csv <==
x,y
0,-0.522880409485292
1,-0.9531691222450057
2,-1.4579824732937967
3,-2.0092053114598527
4,-2.3780404648970745
5,-2.0418526556119287
6,-2.2069251750919396
7,-2.2638834751768373
8,-2.1492435100786182
9,-2.1129834135955265
10,-2.082760063803495
11,-2.18213624637654
12,-2.2689707427966392
13,-2.226163015446317
14,-2.2657898034316433
15,-2.369798978932774
16,-2.3252886276711964
17,-2.047338533449802
18,-2.349879311255722
19,-2.1895722759386755
20,-2.051568505802688
21,-1.962834390132319
22,-2.1223202304492044
23,-2.017276442784249
24,-2.2976759060341423
25,-1.9487178088272274


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_1_3.csv <==
x,y
0,-0.03690395047843713
1,-1.0748231099444694
2,-1.5522290991390262
3,-2.021579750466976
4,-1.7586043117431607
5,-1.6616262598208555
6,-1.5958369298744806
7,-1.7854255702496704
8,-1.7640048826279267
9,-1.61188078313166
10,-1.94343265577932
11,-1.8935471558005186
12,-1.715213785355645
13,-1.8616840378322728
14,-1.6433095762947312
15,-1.5180480560018697
16,-2.0221669342902073
17,-1.7743292058759104
18,-1.7678003071724748
19,-1.4876588546044152
20,-1.932126933730589
21,-1.6787684831345286
22,-1.6984672228773778
23,-1.9224180442800098
24,-1.7082320621577114
25,-1.703956728064578


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_1_4.csv <==
x,y
0,-0.7995795503969988
1,-0.8785595094672273
2,-1.0302445043661579
3,-1.1932686789124831
4,-1.3761564076958106
5,-1.5287255477680062
6,-1.7389176940631919
7,-1.8837382750054652
8,-1.9814534096250076
9,-2.183151711092684
10,-2.476311325883618
11,-2.4727894460501836
12,-2.387083868530882
13,-2.3779204678799926
14,-2.555612924166696
15,-2.3055162479176294
16,-2.641925914650061
17,-2.5028549561135884
18,-2.7034030775908935
19,-2.27906427553285
20,-2.5225722692590726
21,-2.623395798255162
22,-2.685084995970762
23,-2.423308543017232
24,-2.4749285900383313
25,-2.598255254997383
26,-2.640886259556815
27,-2.4471783579330397
28,-2.6374184422434572
29,-2.5141847985797683
30,-2.4670650755046615
31,-2.524445791452974
32,-2.4984324928170762
33,-2.59354676782439
34,-2.469203263308007
35,-2.440866831898633
36,-2.5309333125676616
37,-2.4536052653140485
38,-2.2725827562916545
39,-2.575407764707106
40,-2.543397243925358
41,-2.498636474833798
42,-2.679665946687355
43,-2.650075388634471
44,-2.484230709266655
45,-2.6145988042432644
46,-2.5401838789372886
47,-2.268034359046859
48,-2.5776920976026245
49,-2.489128664488495
50,-2.259618656741828


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_2_1.csv <==
x,y
0,-0.8454848588589756
1,-2.870675175645
2,-2.6817754969362895
3,-2.567354098325616
4,-2.7674594627013214
5,-2.7034073976776263
6,-2.570451666760108
7,-2.5132262383045174
8,-2.4797526669108887
9,-2.6119846292851996
10,-2.7177411536011853
11,-2.8134446406686635
12,-2.6799598131216724
13,-2.4955388147573223
14,-2.674645229392434
15,-2.6173249799419427
16,-2.8501899038901515
17,-2.5606658404657643
18,-2.6897504408202297
19,-2.6478352120901163
20,-2.465427159146087
21,-2.454583615084623
22,-2.706596356397803
23,-2.623670486132852
24,-2.77317017999054
25,-2.5990228331746


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_2_2.csv <==
x,y
0,-1.221840605072883
1,-1.6720932363857963
2,-2.1892246711418104
3,-2.9446040045805653
4,-3.060125747259971
5,-2.8121271827579224
6,-2.765664340829469
7,-2.889295656528211
8,-2.784099312282917
9,-2.815443720920872
10,-2.866372673051148
11,-2.874735134081966
12,-2.8684607408817206
13,-2.7268667559051476
14,-2.7080141409764504
15,-3.0954171023993715
16,-2.8204988879940314
17,-2.7992081223248015
18,-2.7897192403213924
19,-2.8139399804992835
20,-2.6893928463597367
21,-2.820187868563011
22,-3.124374376229183
23,-2.7947853282235235
24,-2.999865967915843
25,-2.737137762704317


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_2_3.csv <==
x,y
0,-0.4649500837926014
1,-2.105015658489874
2,-2.1449240184656
3,-2.214322457115059
4,-2.3391277087912234
5,-2.037936195952107
6,-2.311699257362594
7,-2.3069108220828367
8,-2.09040442895103
9,-2.4641222289054503
10,-2.2648007224911613
11,-2.2578466131180934
12,-2.3622000612728256
13,-2.1628692811544368
14,-2.25503236036799
15,-2.473295852004272
16,-2.4799749382702143
17,-2.1855100861809733
18,-2.356055432758454
19,-1.979724075332492
20,-2.235950851273719
21,-2.3105140107204187
22,-2.122274203900099
23,-2.379783885726309
24,-2.1611026308166976
25,-2.0923969710278865


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_2_4.csv <==
x,y
0,-2.6213256082467105
1,-3.530472961342337
2,-3.7399059743936887
3,-3.685315881758165
4,-3.9180530818765
5,-3.7177927244079734
6,-3.726017028676156
7,-3.767697356731133
8,-3.756788932433519
9,-3.6621785290269915
10,-3.731233198353205
11,-3.7744785204432323
12,-3.7432869978452947
13,-3.7531872412839973
14,-3.6766991663057356
15,-3.6746110123424782
16,-3.709661775598393
17,-3.6604674931286256
18,-3.6747187806975266
19,-3.8326377057258973
20,-3.8861467942732344
21,-3.8383934732075624
22,-3.814837949292506
23,-3.7102867576575944
24,-3.7210014260378883
25,-3.746956744496096


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_3_1.csv <==
x,y
0,-0.5584693738117391
1,-2.8364938958862433
2,-2.737940658996943
3,-2.7671695227527113
4,-2.6321900838502432
5,-2.8538043643396604
6,-2.675408278551269
7,-2.6720027676875366
8,-2.5168103761742806
9,-2.657351227981935
10,-2.8751254517076217
11,-2.7091922625036076
12,-2.88008220025308
13,-2.6385905413332136
14,-2.750958262586041
15,-2.5660750488141852
16,-2.547763073058315
17,-2.716792933989534
18,-2.694917110174072
19,-2.4745049006461177
20,-2.3932088606999877
21,-2.376055009471725
22,-2.817236080283757
23,-2.6779357971657336
24,-2.5953774902523685
25,-2.4132809371549313


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_3_2.csv <==
x,y
0,-0.6478183941174425
1,-1.0875771545936752
2,-1.5858032368968449
3,-2.154806398268998
4,-2.5001089798392457
5,-2.741883174338432
6,-2.617345420535381
7,-2.5461456577191246
8,-2.621370191521859
9,-2.7918597902919995
10,-2.7570698335455566
11,-2.7982931691880606
12,-2.6824340029442837
13,-2.548238277007482
14,-2.655531389341372
15,-2.879768989653786
16,-2.4949744989079785
17,-2.604018570467242
18,-2.693979775396192
19,-2.615750760689317
20,-2.3002593207902744
21,-2.356027520601324
22,-2.821928225923775
23,-2.522994812796095
24,-2.6226770825660024
25,-2.3966152919330654
26,-2.7209371396349225
27,-2.8175931418951303
28,-2.7662733190993496
29,-2.4664374433272163
30,-2.7796313028580246
31,-2.56136458252144
32,-2.6258930255880126
33,-2.4155933323078527
34,-2.8242739633782636
35,-2.639851795600273
36,-2.5840679468606926
37,-2.4496321602101188
38,-2.6060097239967317
39,-2.7226881061363297
40,-2.6085856843972244
41,-2.4044387605796946
42,-2.58362197207627
43,-2.549519532875583
44,-2.410834352262494
45,-2.608576599359289
46,-2.8152861162004674
47,-2.798132994833623
48,-2.6762023200091436
49,-2.7738206489447865
50,-2.5011676320468483
51,-2.588048702056559
52,-2.680995839477054
53,-2.5740381453861745
54,-2.46663458207254
55,-2.445950769556042
56,-2.6150251038004133
57,-2.6420511715734585
58,-2.637508007986829
59,-2.629974916184593
60,-2.567411988813877
61,-2.770144712567692
62,-2.557477294343345
63,-2.4889036164379026
64,-2.5304560355252472
65,-2.7575244002009307
66,-2.3470957660250167
67,-2.6569689970553707
68,-2.538411802328144
69,-2.6542268143335392
70,-2.590578995448798
71,-2.5158417269094357
72,-2.7068945604142822
73,-2.6995480224069444
74,-2.6885771589671674
75,-2.8120166640693625
76,-2.349224545176048
77,-2.704525749184308
78,-2.684419676471747
79,-2.650790627927571
80,-2.3878723533472943
81,-2.353120083785571
82,-2.5110053716231606
83,-2.499536341866962
84,-2.440292168191549
85,-2.3600525280571767
86,-2.7389639543814313
87,-2.7814976777809455
88,-2.7805038204815595
89,-2.6664712314302697
90,-2.567928265365082
91,-2.455952225370686
92,-2.758211193379368
93,-2.4822150087370036
94,-2.6648800643711303
95,-2.391444637201872
96,-2.9047742901692417
97,-2.915314672552424
98,-2.730639536154111
99,-2.436478691529321
100,-2.6567514818376465


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_3_3.csv <==
x,y
0,-0.12692703329273317
1,-1.3151698417122155
2,-2.132444792142001
3,-2.420084328152511
4,-2.1253286228121797
5,-1.9018269300627662
6,-2.20394258350598
7,-2.242529697397171
8,-2.2097618223130415
9,-2.050119471262767
10,-2.2441059621544186
11,-2.001472248034695
12,-2.2871419812741838
13,-1.9628497170671937
14,-2.376184438955592
15,-2.3756733092669964
16,-2.2627736276980324
17,-2.291271927358322
18,-2.1606721879344817
19,-2.0022456418946395
20,-2.1352577221915885
21,-2.064855622070616
22,-2.39508906619016
23,-2.1960137460372815
24,-2.227784540674765
25,-1.9990944517766485


==> fig/data/baseline-wasserstein/baseline_wasserstein_gibbs_3_4.csv <==
x,y
0,-0.952742191846369
1,-0.9959367738323271
2,-1.0662816645064281
3,-1.1661843168924173
4,-1.2834752482217853
5,-1.3979207763240398
6,-1.5415050532099461
7,-1.690222833567811
8,-1.8064616264482545
9,-1.9974382996113182
10,-2.07996525651386
11,-2.2595810370528384
12,-2.430114686920684
13,-2.394623027572209
14,-2.5742540020711133
15,-2.697306694271743
16,-2.8771411678201675
17,-2.9226468375421657
18,-2.9991180043386896
19,-2.9317395210230295
20,-2.6428283998523945
21,-2.924996332547521
22,-2.793550310370988
23,-2.9424238455859206
24,-2.8928836357983565
25,-2.685339052999068
26,-2.7151796127595804
27,-2.797366343836852
28,-2.91066394497715
29,-3.053381408079663
30,-3.0109336620416447
31,-2.8396805091795234
32,-2.7839090810665623
33,-2.9092651077970415
34,-2.8786528939953357
35,-2.934110335122387
36,-2.9843747804326966
37,-3.0003864900406088
38,-2.9550029063638226
39,-3.0388015466504545
40,-3.037851224442778
41,-2.915886497003783
42,-2.747094539708288
43,-2.85148036126157
44,-2.9394041741920205
45,-3.0747633273427932
46,-2.904755900608661
47,-2.9395484096182916
48,-3.1246902684166415
49,-2.933905289930554
50,-2.6752074987328966


==> fig/data/baseline-wasserstein/baseline_wasserstein_inner_gibbs_4_1.csv <==
x,y
0,-0.6069243941146487
1,-2.482205028265745
2,-2.3513941515824044
3,-2.3740411024589663
4,-2.492405937800313
5,-2.5028280108829426
6,-2.5696988483616257
7,-2.3018816992762625
8,-2.131113884204433
9,-2.2543587596975265
10,-2.540604542475899
11,-2.481621594321798
12,-2.4262926008028938
13,-2.359627681053774
14,-2.5229727461762543
15,-2.4527590852683216
16,-2.3015822315097507
17,-2.672896153053775
18,-2.5419563934341842
19,-2.483808054091038
20,-2.440292260892107
21,-2.6077008259981502
22,-2.4811828713269
23,-2.309756458751553
24,-2.2087285679501445
25,-2.511508375397989


==> fig/data/baseline-wasserstein/baseline_wasserstein_inner_gibbs_4_2.csv <==
x,y
0,-0.7225641615710323
1,-1.1482486339808826
2,-1.692590328542721
3,-2.4689416265480553
4,-2.380218358639806
5,-2.3893236788624095
6,-2.5720617337918816
7,-2.4312697342063534
8,-2.4088975307178138
9,-2.40257540476044
10,-2.6783179478030377
11,-2.452914092000462
12,-2.5840320083975246
13,-2.370908998852114
14,-2.6368503620157218
15,-2.559903656233538
16,-2.4167208976456487
17,-2.5043904370888024
18,-2.53686935857131
19,-2.6317333603077393
20,-2.4842877924923417
21,-2.682666459774664
22,-2.641174683511767
23,-2.4530609146809574
24,-2.3768703254688215
25,-2.4789805652223307
26,-2.7094234718445054
27,-2.4323098831042516
28,-2.4016019206707604
29,-2.6410873752946586
30,-2.47572736495854
31,-2.695435151311506
32,-2.4424180317928172
33,-2.4482746761383116
34,-2.2958760609331246
35,-2.6187357232036867
36,-2.47673579468751
37,-2.4644228447967924
38,-2.5360523697052164
39,-2.7616290970719763
40,-2.4744820757483943
41,-2.380907780818064
42,-2.562649122364344
43,-2.5271170010469
44,-2.6030197861653352
45,-2.5483275162985684
46,-2.351556973934523
47,-2.5829103461296055
48,-2.498812789006573
49,-2.3626301974953687
50,-2.5954482607083618
51,-2.3835286071187225
52,-2.5391488772763884
53,-2.600921394719385
54,-2.614915182924705
55,-2.5323610728801347
56,-2.3494604591859436
57,-2.5618306667204966
58,-2.1697325536834287
59,-2.2897096248435957
60,-2.531295743928253
61,-2.3546850541170365
62,-2.398612799036674
63,-2.6420873324035523
64,-2.584005243443149
65,-2.3962660421483704
66,-2.667408958182284
67,-2.5345140082045443
68,-2.6737997595373186
69,-2.3487975886437478
70,-2.2175279609280323
71,-2.484130042646712
72,-2.52282357445921
73,-2.599512048729233
74,-2.43188409249882
75,-2.566200342442034
76,-2.1736351907711757
77,-2.462434666448992
78,-2.340852715140711
79,-2.738149041527078
80,-2.514510757282515
81,-2.2174430986657176
82,-2.6500728608415067
83,-2.7302707283016994
84,-2.410353802574189
85,-2.5373194820923795
86,-2.3841159860244696
87,-2.3851259439234496
88,-2.581931336346751
89,-2.548714242652174
90,-2.6113854779373176
91,-2.461968370064949
92,-2.598975657664087
93,-2.714520798927203
94,-2.5428056054174872
95,-2.646667162078378
96,-2.206095028007649
97,-2.452871975024622
98,-2.437300261219964
99,-2.548075036860068
100,-2.6654575085903205


==> fig/data/baseline-wasserstein/baseline_wasserstein_inner_gibbs_4_3.csv <==
x,y
0,-0.18313726787241746
1,-1.4086139633551868
2,-1.778945801662455
3,-1.8941021328261687
4,-1.834178545224957
5,-1.8567934150310614
6,-1.8246682828421183
7,-1.9551133660064994
8,-1.848714934225922
9,-2.2642656713654814
10,-2.0493373773575816
11,-2.1622295558112135
12,-1.8546469409121822
13,-2.0951790158235903
14,-1.9720678425330673
15,-2.3766737301433953
16,-2.163751456546718
17,-2.0696038110635304
18,-2.080210155967522
19,-1.8339645844766435
20,-2.0190256894486653
21,-1.8828372259973576
22,-1.9868818713153373
23,-1.8631913681758407
24,-1.7316399694235076
25,-2.108804718152057


==> fig/data/baseline-wasserstein/baseline_wasserstein_inner_gibbs_4_4.csv <==
x,y
0,-1.0747020391227935
1,-1.1092354255486707
2,-1.1539210014556591
3,-1.2172351632642813
4,-1.3057062170976053
5,-1.3983979430042308
6,-1.4967564484023663
7,-1.6241181531805255
8,-1.7660140465524752
9,-1.88362779304751
10,-2.0257938067183257
11,-2.0892162556443883
12,-2.208711765007571
13,-2.3485033870539502
14,-2.4028856606602327
15,-2.6082397334086003
16,-2.42238446305616
17,-2.854059066655688
18,-2.951225778008431
19,-2.7191737751504284
20,-2.6927529346357195
21,-2.698330039062659
22,-2.9194534384780546
23,-2.6556013411602475
24,-2.6612071413574854
25,-2.857400100568311
26,-2.737222944359887
27,-2.737996251643699
28,-2.964756365112839
29,-2.4001114249237365
30,-2.849342496475039
31,-2.7277067270594153
32,-2.848894463431766
33,-2.871942361390179
34,-2.7624303566744324
35,-2.784824741772901
36,-2.813574550827566
37,-2.846272067637947
38,-2.5807488497565645
39,-2.635046806842439
40,-2.8634190473793915
41,-2.8032915923255306
42,-2.769755859422825
43,-2.834580444877022
44,-2.9427853021184145
45,-2.7614260901712373
46,-2.8324118088626027
47,-2.8456780098512318
48,-2.7482310079834895
49,-2.7434735014397162
50,-2.696477097129512


==> fig/data/baseline-wasserstein/baseline_wasserstein_inner_mala_4_1.csv <==
x,y
0,-0.6069243941146487
1,-0.7417171640589778
2,-0.8812419481960418
3,-1.0244191073539064
4,-1.1616778692338887
5,-1.3059257294605136
6,-1.449077800202292
7,-1.5614540805964803
8,-1.7468705017095392
9,-1.9462040097321385
10,-1.997423375512894
11,-2.2619575339729314
12,-2.3387813172153447
13,-2.233074014075764
14,-2.3066060560265593
15,-2.2843880662601936
16,-2.3628170536667685
17,-2.5291169716617254
18,-2.25276119424657
19,-2.39522988250987
20,-2.4201435401908324
21,-2.286476339863274
22,-2.28318993329059
23,-2.454674219557668
24,-2.587738210006967
25,-2.26540977098103


==> fig/data/baseline-wasserstein/baseline_wasserstein_inner_mala_4_2.csv <==
x,y
0,-0.7225641615710323
1,-0.7370289374092756
2,-0.7533616807723815
3,-0.7703843452426248
4,-0.7875947699492125
5,-0.8046664848517834
6,-0.8228307448512937
7,-0.8421562879621952
8,-0.8569636338282285
9,-0.8762057677533724
10,-0.8940483372686251
11,-0.9139954326395056
12,-0.9357413207980503
13,-0.9606481131959637
14,-0.9877857510336279
15,-1.01150097226858
16,-1.029153820669484
17,-1.0493356343826512
18,-1.0622773661537626
19,-1.0841773168459559
20,-1.1075503773591862
21,-1.12079172440944
22,-1.1431592955560212
23,-1.1707193119223025
24,-1.1990870047216993
25,-1.2167330250346458
26,-1.2216250088519316
27,-1.2572271757140678
28,-1.280784278031558
29,-1.2781062326005643
30,-1.296437662213361
31,-1.3199349497264512
32,-1.3495825765197378
33,-1.3809407928199606
34,-1.3968042696413359
35,-1.441108232052001
36,-1.4560914243561378
37,-1.493631760194035
38,-1.474248763843863
39,-1.535758729262679
40,-1.5534459342442428
41,-1.5629880930118838
42,-1.558958541799226
43,-1.563909400890846
44,-1.5853436239528047
45,-1.6058925658417214
46,-1.6608882731231145
47,-1.6654286290636593
48,-1.682818844508424
49,-1.7203539596776118
50,-1.7248959059510705
51,-1.759171009280111
52,-1.777463613695568
53,-1.7990496739453954
54,-1.8291604392918963
55,-1.848289661097715
56,-1.8576050819114527
57,-1.906423347623893
58,-1.93233848993356
59,-1.9592036892450566
60,-1.9763932979840508
61,-2.00099576857069
62,-2.054951580839591
63,-1.9627946936352876
64,-2.1318936394604324
65,-2.2108039463684994
66,-2.1044174659680324
67,-2.088154798868696
68,-2.179678299698382
69,-2.1347173789988596
70,-2.176414310554559
71,-2.115774651775632
72,-2.174922292704513
73,-2.225323605046194
74,-2.181230392642609
75,-2.2909695071772216
76,-2.415614001556291
77,-2.3443185197823837
78,-2.420435487370541
79,-2.3857110162007915
80,-2.546542818414083
81,-2.51449756564203
82,-2.503893120818101
83,-2.5194867594638066
84,-2.464505080287282
85,-2.5474505851465588
86,-2.4935298281679863
87,-2.5206984698354122
88,-2.4491618354328266
89,-2.5051610360631362
90,-2.539257003727249
91,-2.509191530962056
92,-2.51508586849681
93,-2.555771591066923
94,-2.469214195444905
95,-2.245354471084541
96,-2.203118805937799
97,-2.4583141685773513
98,-2.4355909174615142
99,-2.4444267057648816
100,-2.431588005541027


==> fig/data/baseline-wasserstein/baseline_wasserstein_inner_mala_4_3.csv <==
x,y
0,-0.18313726787241746
1,-0.2755601645196552
2,-0.3705380828255043
3,-0.4717887669829686
4,-0.5605526295343645
5,-0.6672283048836635
6,-0.7586912828211295
7,-0.8447483573641852
8,-0.9611449234486783
9,-1.0643826534641787
10,-1.1261395764783202
11,-1.2611390668738929
12,-1.3811403791858885
13,-1.5490352022505096
14,-1.6555349610471766
15,-1.8862012348484898
16,-1.8418803906186545
17,-1.8288539798598853
18,-2.0095547286033897
19,-2.0549927936211523
20,-1.9133616435654075
21,-1.9879195236565788
22,-1.8862615926250421
23,-2.1128395987873327
24,-1.8525967141673858
25,-2.0695929438958163


==> fig/data/baseline-wasserstein/baseline_wasserstein_inner_mala_4_4.csv <==
x,y
0,-1.0747020391227935
1,-1.0750667642285738
2,-1.0754545737305465
3,-1.0758388300642687
4,-1.0763162130205652
5,-1.0768067484543595
6,-1.07729347422607
7,-1.0777937033044165
8,-1.0782065776489194
9,-1.078576674083946
10,-1.0789913513914093
11,-1.0794144401807428
12,-1.0799057643274084
13,-1.0804919339212637
14,-1.0808714190040303
15,-1.0815515902424553
16,-1.0821267472325868
17,-1.0826507084166803
18,-1.0831745397756538
19,-1.0837156516295712
20,-1.0843602173967994
21,-1.0849173593765402
22,-1.0853297064866483
23,-1.085801988336611
24,-1.0862816981326509
25,-1.0869563991495048
26,-1.0876301464334135
27,-1.0883592781740876
28,-1.0888490864763516
29,-1.0893142281050976
30,-1.0903168722027095
31,-1.090928143767601
32,-1.091407644786962
33,-1.091948067238108
34,-1.0926740439049105
35,-1.0932129232401797
36,-1.0940927291757827
37,-1.094842046492165
38,-1.0953759365349847
39,-1.0960441840886779
40,-1.0966253396965016
41,-1.0972063286950564
42,-1.097757017148213
43,-1.0982561247142546
44,-1.0990924122312002
45,-1.1001610593545992
46,-1.1008051007596293
47,-1.1017716038340415
48,-1.1024610953712166
49,-1.1031766013695288
50,-1.1038196945165653


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_1_1.csv <==
x,y
0,-0.4960012951751396
1,-0.769293928531637
2,-1.0539492516179685
3,-1.3422695263105664
4,-1.5984830184499097
5,-1.8854594815213381
6,-2.0268622957439253
7,-2.1207830712140052
8,-1.8644411900207432
9,-2.3245137166080116
10,-2.2983386660917824
11,-2.262277640609443
12,-2.355551976910237
13,-2.474304801208748
14,-2.345727410158584
15,-2.081107463226101
16,-2.1628039597751396
17,-2.1406478567492035
18,-2.3047511093923765
19,-2.58256235699867
20,-2.511500856837312
21,-2.4634906382417627
22,-2.2574426822604132
23,-2.289672770049923
24,-2.3325694700971837
25,-2.2287586079325026


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_1_2.csv <==
x,y
0,-0.522880409485292
1,-0.6923262183387929
2,-0.8535297152100092
3,-1.0227205126646493
4,-1.1576573372171606
5,-1.3322989731019939
6,-1.4937548322199086
7,-1.6791974490557593
8,-1.7585802950606535
9,-1.8682350356497641
10,-2.1806159866277515
11,-2.2309333981021244
12,-2.2315220546304633
13,-1.8772518151836306
14,-2.0369296715129055
15,-1.9742444618401256
16,-2.0667455051906694
17,-2.1243820148803496
18,-2.2708665822863336
19,-2.2950172277317202
20,-2.3120547458668157
21,-2.203459099256915
22,-2.250921705405386
23,-2.1025786869854812
24,-2.4115309558758526
25,-2.1467161700364774


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_1_3.csv <==
x,y
0,-0.03690395047843713
1,-0.27951158009730176
2,-0.5266584431249528
3,-0.782187752458383
4,-1.011585388016907
5,-1.2317758462471038
6,-1.4341459373748264
7,-1.5746478047784422
8,-1.7009867592226573
9,-1.8721169403087345
10,-1.5821014365381734
11,-1.6602289759972033
12,-1.9047153181561407
13,-1.5113018110811238
14,-1.542967002198181
15,-1.6864683293432992
16,-1.7452658276181605
17,-1.4347478629459427
18,-1.5247140867758944
19,-1.6572766615456827
20,-2.0221565770364323
21,-1.832795196924656
22,-1.9447510584448144
23,-1.7337421236755026
24,-1.7775423880809633
25,-1.607430188705254


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_1_4.csv <==
x,y
0,-0.7995795503969988
1,-0.8119729133864283
2,-0.8210308504479368
3,-0.8286845422507664
4,-0.8347896589662955
5,-0.8397696813599388
6,-0.8449564946904874
7,-0.8497013476366128
8,-0.8539533107233814
9,-0.8574577317219162
10,-0.8614647576822942
11,-0.8646542854525677
12,-0.8692700191170392
13,-0.872824351678922
14,-0.8763965476059103
15,-0.8789124814228262
16,-0.8819665365690895
17,-0.8853743909820042
18,-0.8884599715908521
19,-0.8912866168975341
20,-0.8947242775791566
21,-0.8969203324761019
22,-0.8994722397823115
23,-0.9021642992129094
24,-0.9047086286319169
25,-0.9076106797791258
26,-0.910228046470413
27,-0.9128516327632427
28,-0.915069714413466
29,-0.91743455691851
30,-0.9198415655520579
31,-0.9219368282476484
32,-0.9237483170137162
33,-0.9263747954756372
34,-0.9292482333488443
35,-0.9306121235249077
36,-0.9324501994516471
37,-0.934455543441469
38,-0.9365956818144251
39,-0.9394760501168613
40,-0.9411263111669237
41,-0.9432908828775183
42,-0.9458142947247682
43,-0.9479508383470232
44,-0.9501704294867802
45,-0.9529923497800409
46,-0.9551376436499447
47,-0.956780050530634
48,-0.9600642357251138
49,-0.9613464469894358
50,-0.9640400427721996


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_2_1.csv <==
x,y
0,-0.8454848588589756
1,-1.1187830834894794
2,-1.4034373558044018
3,-1.6917404428471707
4,-1.9479233650008436
5,-2.2354665074933835
6,-2.3746072702286094
7,-2.465632418296482
8,-2.2082636998809697
9,-2.681053873345002
10,-2.6312211786371003
11,-2.6235055737733295
12,-2.710616127172508
13,-2.807464205655362
14,-2.688531881117197
15,-2.418372201995693
16,-2.5179871639767692
17,-2.476962221108616
18,-2.6705686425897075
19,-2.9196531893729794
20,-2.8736292594209196
21,-2.804853795844801
22,-2.6080243483166328
23,-2.620000332227565
24,-2.6782249201400847
25,-2.561659620581502


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_2_2.csv <==
x,y
0,-1.221840605072883
1,-1.3940111665649841
2,-1.56047757972357
3,-1.7332246364857669
4,-1.8711414425124993
5,-2.053717251115212
6,-2.2098231213127306
7,-2.3831783650319873
8,-2.492613485550923
9,-2.6252884319813816
10,-2.899200409734209
11,-2.9318622650399964
12,-2.902312962231188
13,-2.618243598099915
14,-2.871405454217616
15,-2.764355454842203
16,-2.5759538309638415
17,-2.692365908518095
18,-2.706775393069738
19,-2.7098507874929036
20,-3.050192665129559
21,-3.114920487076485
22,-3.04958777564351
23,-2.672673467607795
24,-3.1663705277587932
25,-2.710372464605234


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_2_3.csv <==
x,y
0,-0.4649500837926014
1,-0.7283948688854842
2,-1.0087658732006826
3,-1.2838125165302827
4,-1.5163867247459988
5,-1.7918193126480246
6,-1.9557756411244995
7,-2.264853720436908
8,-2.0255739162172475
9,-2.2791624039176424
10,-1.9736780439983588
11,-2.1073965582055676
12,-2.2818852853000835
13,-2.1795707082386366
14,-2.257065355537129
15,-2.0144897679601406
16,-2.27574927942809
17,-2.1258140062100304
18,-2.3009266740235437
19,-2.3886405348880926
20,-2.40124905590119
21,-2.532046140877076
22,-2.319881156288388
23,-2.3523774093704155
24,-2.3098679196477545
25,-2.225510973283228


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_2_4.csv <==
x,y
0,-2.6213256082467105
1,-2.975753443880691
2,-3.2660647385741517
3,-3.517692024450247
4,-3.6918125331009475
5,-3.6801998601039787
6,-3.6223464104804832
7,-3.628110512910804
8,-3.6072337232529192
9,-3.693193103199442
10,-3.617084569522454
11,-3.6373862568112396
12,-3.6080123008123017
13,-3.5579690230260015
14,-3.5358035326138015
15,-3.535403347757433
16,-3.620423400732183
17,-3.5879981616744594
18,-3.6521607285162205
19,-3.6784405853019777
20,-3.7023320697415016
21,-3.5962616420009765
22,-3.62552608185422
23,-3.597852203348743
24,-3.58459773481733
25,-3.5833234161680285


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_3_1.csv <==
x,y
0,-0.5584693738117391
1,-0.7301667377959892
2,-0.8946126865260766
3,-1.066747754276129
4,-1.2295314716411159
5,-1.3840784185781405
6,-1.5491223945982933
7,-1.7621233234022298
8,-1.9529687749600264
9,-2.1847331374586845
10,-2.220161727171363
11,-2.2228755355214003
12,-2.6141296320037077
13,-2.5659771796882453
14,-2.608144175769984
15,-2.575422834277221
16,-2.364970119244364
17,-2.2280207755155423
18,-2.399280038797463
19,-2.7229202393122924
20,-2.537451790200159
21,-2.4304490594922052
22,-2.6227770344763273
23,-2.5998558754363432
24,-2.7245673467290206
25,-2.359591505733794


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_3_2.csv <==
x,y
0,-0.6478183941174425
1,-0.6794029587494086
2,-0.7121279534567287
3,-0.7478285832392161
4,-0.7852242081340597
5,-0.8216355990980688
6,-0.857083640189058
7,-0.8932779421568117
8,-0.933138882893699
9,-0.9717081069055813
10,-1.0112277841184203
11,-1.047064750381118
12,-1.0934678537230722
13,-1.137236680860168
14,-1.1752093473984853
15,-1.2221584891284467
16,-1.2625149940612406
17,-1.3053738749174901
18,-1.343758979844668
19,-1.3843356490415704
20,-1.435452448782706
21,-1.4736930893299809
22,-1.4935272405240991
23,-1.5555251422817307
24,-1.5991446637534215
25,-1.6284363405045796
26,-1.679636371207413
27,-1.7378373794009399
28,-1.7694085385470877
29,-1.8338765944129245
30,-1.8869423487260968
31,-1.9601269331492968
32,-2.0431853992938267
33,-2.050339685878689
34,-2.0327605977710177
35,-2.0518160233797627
36,-2.0791604443050806
37,-2.1430686880193406
38,-2.147809521588782
39,-2.193442351460952
40,-2.1572649049539145
41,-2.1780398437746613
42,-2.2203560454716302
43,-2.2383975034640677
44,-2.349881440128692
45,-2.583478713473807
46,-2.513144904309192
47,-2.4626776716957473
48,-2.560797412177243
49,-2.5068427934839526
50,-2.5155215069432275
51,-2.4355243725966442
52,-2.574164851686538
53,-2.604329370602194
54,-2.4870241153763906
55,-2.4248941309326333
56,-2.4947299012035353
57,-2.2784756873004786
58,-2.348422784626449
59,-2.3264470561814057
60,-2.463136951149683
61,-2.7097347643212846
62,-2.5518715083604544
63,-2.3610850770268246
64,-2.3615292190353827
65,-2.527862147716612
66,-2.4803490800172203
67,-2.6324121000782412
68,-2.6632839094953185
69,-2.7596433322999423
70,-2.841581291258174
71,-2.8110367093675492
72,-2.7423583253850587
73,-2.686434135236156
74,-2.783079853991753
75,-2.745588039191215
76,-2.656205284832256
77,-2.589885406835046
78,-2.6712999461452065
79,-2.8098810400974683
80,-2.61880165148246
81,-2.5701797214448803
82,-2.5768949285043528
83,-2.6695402920907965
84,-2.700250589813336
85,-2.7053835019791808
86,-2.7716097529566732
87,-2.6050470791624587
88,-2.5222240221335475
89,-2.597112514248149
90,-2.6037311918925354
91,-2.617732433144675
92,-2.5168855022013443
93,-2.5611244743506436
94,-2.6442941375710354
95,-2.536356208194312
96,-2.4534679197833484
97,-2.4544351479914353
98,-2.4525530196235095
99,-2.4442371405555687
100,-2.5776928494762905


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_3_3.csv <==
x,y
0,-0.12692703329273317
1,-0.24351139093945873
2,-0.3607263247712106
3,-0.48653409370558287
4,-0.606468190719879
5,-0.7226336383571434
6,-0.8390704887639759
7,-0.9742665148652347
8,-1.0974072127642573
9,-1.2400594319127058
10,-1.3408611681167544
11,-1.4342952146537233
12,-1.6030835122423863
13,-1.6713371556671726
14,-1.842543424029106
15,-2.0497818185949606
16,-2.2409254920022645
17,-2.0036319538454106
18,-2.127785570808845
19,-2.185657574916962
20,-2.346490686179473
21,-2.291708251861336
22,-2.238225623414627
23,-2.249856744099407
24,-2.324262535341317
25,-1.9487178003645413


==> fig/data/baseline-wasserstein/baseline_wasserstein_mala_3_4.csv <==
x,y
0,-0.952742191846369
1,-0.9533591422047815
2,-0.9540878981568971
3,-0.9548147006958374
4,-0.9555990930673973
5,-0.9563584184744595
6,-0.9570548885686421
7,-0.9578606588553042
8,-0.9586565319969592
9,-0.9595526893562791
10,-0.9604469049450219
11,-0.9613400847685651
12,-0.9624046739913268
13,-0.9633447526741598
14,-0.96417962842999
15,-0.9650660852051004
16,-0.9660775590438723
17,-0.96701424769811
18,-0.9679156401938649
19,-0.9689745309559785
20,-0.9699958059420886
21,-0.9710879216784417
22,-0.9720574293528254
23,-0.973085426064843
24,-0.9740441613335356
25,-0.9750790476546798
26,-0.9759760195035277
27,-0.9769036006255302
28,-0.9779178263548967
29,-0.9788274045754273
30,-0.9799497428756178
31,-0.9809687950538412
32,-0.9820881970702096
33,-0.9831302468059846
34,-0.9842113611025666
35,-0.9852412350452543
36,-0.9862749909716805
37,-0.9872905705449738
38,-0.9885097534247062
39,-0.9893630192838571
40,-0.990427405630004
41,-0.9913075379709386
42,-0.9922400282094301
43,-0.9933870714641039
44,-0.9946221767414443
45,-0.9957884791491045
46,-0.9970667542905431
47,-0.99805035719207
48,-0.9991340762188234
49,-1.0003175855439226
50,-1.0011624069287681


==> fig/data/baseline-wasserstein/baseline_wasserstein_outer_gibbs_4_1.csv <==
x,y
0,-0.5633492841428202
1,-2.749081755044181
2,-2.665877542803132
3,-3.0730408884952323
4,-2.796048105834323
5,-2.9000322439540547
6,-2.9655224574201053
7,-2.8997045852650403
8,-2.457950052193592
9,-3.072494443484316
10,-2.7540601273420457
11,-2.7963751032777635
12,-2.7436034309324
13,-2.879412620317398
14,-2.804238749266072
15,-2.5162526056499144
16,-2.671621642203273
17,-2.6938302394756075
18,-2.94532452332404
19,-2.8366704457036214
20,-2.366725712841333
21,-2.8150657517761526
22,-2.9937442723151504
23,-2.495908414038857
24,-2.7482780576128056
25,-2.619664869511854


==> fig/data/baseline-wasserstein/baseline_wasserstein_outer_gibbs_4_2.csv <==
x,y
0,-0.66069041283767
1,-1.0998442466655187
2,-1.5960155570358552
3,-2.1763735013870837
4,-2.662725816739599
5,-2.7270401148016354
6,-2.8086266783886784
7,-2.6687503301911617
8,-2.7583529726673643
9,-2.6949203916487035
10,-2.6861381723999656
11,-2.848831023487082
12,-2.7861732909566155
13,-2.809880903585454
14,-2.939583070896884
15,-2.6794809456868354
16,-2.6820985580361287
17,-2.965475292346282
18,-2.931898135268865
19,-2.7338557529334393
20,-2.3549386555926457
21,-2.804126793836437
22,-2.7946569899334017
23,-2.421635337755383
24,-2.7922230474229526
25,-2.714540072614783
26,-2.8223160890811463
27,-2.6141255202897593
28,-2.836696506397555
29,-2.5732775450929593
30,-2.6983729939636523
31,-2.848474051629731
32,-2.6254863260600474
33,-2.5110277222856734
34,-2.9671514860165704
35,-2.815486794776766
36,-2.7647372870881943
37,-2.791788441350626
38,-2.8905717134448192
39,-3.041531606011969
40,-2.6095696804756567
41,-2.962102617755605
42,-2.9173930411068825
43,-2.8415731362880257
44,-2.7681014976797043
45,-2.5067539345888403
46,-2.9581587589560465
47,-2.717763602061841
48,-2.9792884693941604
49,-2.817872296126189
50,-2.7896265300109113
51,-2.6077030618694375
52,-2.5562524196254133
53,-2.8816107940361873
54,-2.59967648531215
55,-2.6340595287407176
56,-2.8493554465905073
57,-2.511056594689773
58,-2.738429499170438
59,-2.5890780293689937
60,-2.9802520469609335
61,-2.7429436282643507
62,-2.8464368064275725
63,-2.78240169384596
64,-2.7675025727121154
65,-2.557102657203754
66,-2.569278536427727
67,-2.688121103967731
68,-2.7808319194986235
69,-2.8090326081702943
70,-2.8153849456533315
71,-2.795517552035698
72,-2.8786029084503
73,-2.8783854621206655
74,-2.7932538735763375
75,-2.7663314606277014
76,-2.8301853339271528
77,-2.560598412709611
78,-2.7916245630519185
79,-2.765562728851933
80,-2.7316963167486357
81,-2.4431866627073435
82,-2.982026435881589
83,-2.955287278891684
84,-2.4802756759096813
85,-2.798547630196339
86,-2.8993519954897957
87,-2.8397487582580054
88,-2.878377291356733
89,-2.8369629977853985
90,-2.7584786076955523
91,-2.7816423064209235
92,-2.7557137672760357
93,-2.681589128851155
94,-2.9002787311927327
95,-2.6284077025491235
96,-2.6260245929248547
97,-3.0429809833587536
98,-2.708920001979654
99,-2.865214406978062
100,-2.661419157385793


==> fig/data/baseline-wasserstein/baseline_wasserstein_outer_gibbs_4_3.csv <==
x,y
0,-0.1343673949422785
1,-1.3716321770696225
2,-2.0736316684550284
3,-2.2774568065439342
4,-2.1587416150982532
5,-1.81445110488974
6,-2.2380326191179645
7,-2.184072268638745
8,-2.2121393578543334
9,-2.4401349821849116
10,-2.2126818076268675
11,-2.1963081053764486
12,-2.4042367524576918
13,-2.2494326152131725
14,-2.234185069701306
15,-2.4359524746959447
16,-2.48118843204286
17,-2.132349426735458
18,-2.1841915770043365
19,-2.3349105188533854
20,-2.100751203206507
21,-2.0411598066722956
22,-2.3488622088916156
23,-2.2470244083199282
24,-2.3205380859423146
25,-2.239645590213767


==> fig/data/baseline-wasserstein/baseline_wasserstein_outer_gibbs_4_4.csv <==
x,y
0,-0.9774200774045921
1,-1.017963500426816
2,-1.080488609407507
3,-1.1673781785577884
4,-1.2725707295050082
5,-1.3849460945923442
6,-1.5138346672299572
7,-1.6327655405454815
8,-1.7713378163151792
9,-1.9174121891556744
10,-2.070269237283779
11,-2.1320541535509965
12,-2.3132598143632723
13,-2.346997758656085
14,-2.369793206377666
15,-2.5324474278766655
16,-2.7674370811057085
17,-2.8789941962671355
18,-3.1698623773560044
19,-2.8316549426358377
20,-2.9112103694590195
21,-3.1325504092109204
22,-2.873345715314589
23,-2.678668867509963
24,-2.8442451567113056
25,-2.913296188242757
26,-2.965690435703185
27,-2.9192567572533163
28,-3.107738576923602
29,-2.9946353463492814
30,-3.0857492779914986
31,-3.3115553759537013
32,-3.1180212528801734
33,-2.8592587040339272
34,-3.074678333217807
35,-2.8211258796700993
36,-3.1284145261732106
37,-3.043822430977707
38,-2.9948014035796358
39,-3.287317052896384
40,-2.884063821458773
41,-3.056161116633763
42,-2.799720314748651
43,-3.101983589798901
44,-3.0509005239141747
45,-2.9961923840388525
46,-2.963562481648205
47,-3.024132373221285
48,-2.9096554598656255
49,-3.0023875507243902
50,-3.0613856936138535


==> fig/data/baseline-wasserstein/baseline_wasserstein_outer_mala_4_1.csv <==
x,y
0,-0.5633492841428202
1,-0.6896376724429348
2,-0.8206061026546058
3,-0.9572226339837072
4,-1.0874357402085755
5,-1.2147455663011184
6,-1.3517486523613722
7,-1.4803078712676945
8,-1.6051767918149382
9,-1.7348719066221914
10,-1.8804937625611098
11,-1.9770286669121908
12,-2.1145342806698864
13,-2.3000189978576167
14,-2.6451888444117615
15,-2.756542129054597
16,-2.3982048793764434
17,-2.433028251586243
18,-2.4650619387448884
19,-2.4277785368540385
20,-2.6896225898153046
21,-2.770626014538518
22,-2.4880361968216786
23,-2.704843755056372
24,-2.7501789769657865
25,-2.554548251702873


==> fig/data/baseline-wasserstein/baseline_wasserstein_outer_mala_4_2.csv <==
x,y
0,-0.66069041283767
1,-0.6740848005521669
2,-0.6895296167846033
3,-0.7041322116999673
4,-0.7204683288747131
5,-0.7360844122317607
6,-0.7516386780039349
7,-0.7698165405489931
8,-0.786995250933315
9,-0.8059018925581835
10,-0.8242640737297725
11,-0.8427164881650898
12,-0.8617553810723237
13,-0.8836201776326452
14,-0.9052504676671005
15,-0.9260357782077959
16,-0.9471139190799196
17,-0.9656347329661346
18,-0.9868771977198867
19,-1.0004519688365505
20,-1.0217689052123569
21,-1.041623558672415
22,-1.0626103726407008
23,-1.0899450103213397
24,-1.1103397112340663
25,-1.1293883712853983
26,-1.146894267363568
27,-1.1679103307286758
28,-1.1885594399035104
29,-1.2075813254753425
30,-1.2278144783016889
31,-1.2477229539271721
32,-1.2626997745899102
33,-1.2835634297584875
34,-1.306426947802956
35,-1.3249160773270894
36,-1.3540361349708332
37,-1.374415634762543
38,-1.3902226112316671
39,-1.4055954600223133
40,-1.4347145896286664
41,-1.4502393472347423
42,-1.4630867212706389
43,-1.4937058353915635
44,-1.5122998041849083
45,-1.5300205245504033
46,-1.5605620761193482
47,-1.5793280558507483
48,-1.6079903014739179
49,-1.6154341887063846
50,-1.6263643339894207
51,-1.6614544423834972
52,-1.6753818539674232
53,-1.7024963448932233
54,-1.7266578803164798
55,-1.7735735111911404
56,-1.7922324003496604
57,-1.8030141466357725
58,-1.8207032903760048
59,-1.819596858453447
60,-1.8284091307295927
61,-1.855524679793149
62,-1.8740334088022257
63,-1.924226796928099
64,-1.9592992898777701
65,-2.01463753172026
66,-2.051703423641843
67,-2.0922648926697094
68,-2.1074458157977123
69,-2.0921576837328835
70,-2.1558653341036
71,-2.1433722950484966
72,-2.182528605612944
73,-2.1809677510779855
74,-2.22752806168222
75,-2.2612356874931008
76,-2.239679130981511
77,-2.342475268973598
78,-2.418762986502214
79,-2.3404307409621703
80,-2.3127090251313063
81,-2.4274272820698135
82,-2.420058887149196
83,-2.5916622596470615
84,-2.5684993385629884
85,-2.483632538367791
86,-2.465437563303691
87,-2.521045498669366
88,-2.478649185267227
89,-2.4435584825412544
90,-2.488156473378006
91,-2.412229700080702
92,-2.458197520019454
93,-2.403211917492921
94,-2.5431291930954485
95,-2.56014509634941
96,-2.6030249746606313
97,-2.5458189828082354
98,-2.4347057194313995
99,-2.4752159224985464
100,-2.567102234565076


==> fig/data/baseline-wasserstein/baseline_wasserstein_outer_mala_4_3.csv <==
x,y
0,-0.1343673949422785
1,-0.22084010521774206
2,-0.31151066546611494
3,-0.4015897980112089
4,-0.4925779089811147
5,-0.5820499026277431
6,-0.673350026290956
7,-0.764794799733587
8,-0.853819514991309
9,-0.9413975413721238
10,-1.0488177483394665
11,-1.1192707670212885
12,-1.2245337096251803
13,-1.3457727587445307
14,-1.4736917435894448
15,-1.5580754982264657
16,-1.669985967686543
17,-1.6865591049084
18,-1.8233937265576032
19,-1.889600042493597
20,-1.9150781140629147
21,-1.9399540852835029
22,-2.085316825409736
23,-2.1861589962086985
24,-2.1993143841465157
25,-2.1116215270189724


==> fig/data/baseline-wasserstein/baseline_wasserstein_outer_mala_4_4.csv <==
x,y
0,-0.9774200774045921
1,-0.9777561376264143
2,-0.9781539002285622
3,-0.9784757850327028
4,-0.9788559513977728
5,-0.979154665645372
6,-0.9795851562078263
7,-0.9799654934828276
8,-0.980346384839225
9,-0.9807282531611197
10,-0.9811607292729295
11,-0.9815440188067059
12,-0.9820590629490628
13,-0.9825340026185412
14,-0.9829543536877497
15,-0.9833968122563207
16,-0.9838819968679987
17,-0.9843819201677491
18,-0.9848766615910164
19,-0.9852802517159999
20,-0.9857109490316246
21,-0.9861811773804462
22,-0.9866834911896054
23,-0.9872428910692855
24,-0.9877980524265777
25,-0.9883619155064237
26,-0.9889516222851928
27,-0.9895065555875799
28,-0.9899805651185879
29,-0.9905429777846948
30,-0.9911150049539765
31,-0.9916460424527007
32,-0.9921604316934086
33,-0.9927371752597393
34,-0.9932611064178418
35,-0.9937876157187111
36,-0.9943875180291867
37,-0.9949974641915195
38,-0.9955215129306055
39,-0.9960805414792245
40,-0.9966062328278213
41,-0.9972074783495614
42,-0.9978382576148058
43,-0.9984353763599771
44,-0.9989552991770673
45,-0.9995167550407408
46,-1.0000662348067113
47,-1.0006966411468208
48,-1.0012357217068117
49,-1.0018841480786598
50,-1.0025137167296267


==> fig/data/dctboost/gmm.csv <==
0
2.2190278865065096
7.243306061858167
3.6709591233648666
8.838181797921187
5.986376082876866
4.2287456012287805
3.4128979587795527
5.7498589431083715
5.049268719914213
5.091996131871163
8.19156755954834
1.8179063760268726
5.235308604474874
5.21201880824999
3.2164702939733267
8.271547468301378
12.024320045139028
2.6210548098209223
8.139077073376665
6.820081755919162
3.4400306644919496
3.8746132465181304
8.703016251517479
4.1463395550652145
2.932535548064063
5.959308512742151
14.798153948385671
7.71666822162743
4.1293241720679035
5.070860652954536
7.278322273864646
9.520358383945464
13.73160903306433
5.081073583995774
6.297853021727647
4.7938793251385015
3.1151193127695755
12.344299396692662
8.061646758687395
7.178377916178405
10.474685818036928
4.936767999085561
5.333829727046329
6.762259391028618
3.692960678825589
7.813387745813824
5.681952349562572
8.406749977206186
5.271264560087367
3.087193741876927
8.153726371823549
12.778299033491475
12.16841922814076
12.782672516210717
6.359488168634144
9.266474725295232
5.02788257955881
3.831290691085954
8.095026998547223
3.9004340259805623
4.56469304349713
6.478766676578733
6.741701559993405
3.338449412380509
4.869850335383941
9.349027802239881
7.669894883584323
7.018371699416317
4.609818654357518
10.079934920171066
6.028023020327119
13.732596750535876
9.04202947055575
10.389322102858237
10.503329967297688
11.126157302538275
5.852176284350723
5.926832216375786
3.8027488189678778
7.952119640968881
10.031149855124884
4.136844667177865
7.205982515499574
6.543037932780926
15.423425215294827
4.889901095116432
5.563478245760429
2.548555684743807
4.550893056324767
3.598350264819924
3.8424729372286492
11.687838013414535
5.504816032045461
3.102512473747005
5.79744112051263
12.284574036126596
2.4245959582201273
4.10987272136142
11.457108658153125
6.838815689905715
8.920330083293056
7.3840029372359055
3.9941005029970214
3.8912284111696103
4.964728357358709
4.5421012254726065
8.485962649494617
9.088584476587059
8.689544917274294
4.327124998254945
5.479063879456589
6.445531947874748
6.352175121390367
5.499006068773429
4.56022517653485
4.455163148276796
9.594945253162447
5.9719186956517945
8.311619461838742
5.134331490154512
4.158699222982072
6.570430679177608
4.727368631072721
11.47225085115517
3.2951995253889983
5.928925248161825
3.5490415761814234
3.564840528916587
4.0590685593747295
11.00990285701755
9.950392260300394
7.903306264426469
2.5008493455946166
7.651609164939519
5.549137582370097
3.7818042126544533
7.8734836224457965
3.467871920446143
3.0760687505482913
4.4104419661273795
3.5300042106495084
11.23717778998158
5.984646293029741
7.418349351078806
4.726061568999686
8.553989761014524
10.180813533101382
15.435642944034068
5.299027639164191
4.631044016062379
14.534372984436814
8.439242298514117
5.915568305319066
6.235312507259604
2.02168220393785
5.917783044964075
4.560676380507857
5.494182557934479
7.682585954055295
5.5622447904960595
5.817867496477188
5.630005974262765
10.296869524644872
8.074647715061186
5.683936867172701
5.900020994189248
4.135317340193062
12.100713254552652
5.238057849640857
9.101353844355309
4.521702736626914
1.1029738202751709
6.660538875424738
8.670781367779465
6.526974699448761
8.767601836329064
6.889504270446508
13.650112518327038
9.812520390248153
12.394148492162763
3.9293892819840046
9.059817860775603
3.0863148620749747
5.581951441945087
4.633392901797205
7.294386938294668
5.549485197134029
4.296276285642001
5.58100498208945
11.967929323548674
5.164395540829993
5.902220834854859
5.082636169752938
4.097127675670318
5.584936772900363
2.433460642957325
5.171614087776835
5.282529624881484
3.790289652572678
11.277772695788794
7.775266918029978
2.8625502657238187
3.3246115686047233
5.597585677955788
7.498846701868231
2.965236102202983
11.779882929431555
5.044123630265414
10.574029491403508
3.9110824800379405
5.109035467970251
6.010204894877912
5.595005139609388
4.171156359392576
3.7391418324486843
3.836593940853252
6.448130016999656
7.047084675579821
11.629174564886238
4.801219471354308
6.011861836641039
4.6210604155907085
4.259288777948747
4.761853197258969
3.7129638877973825
2.8240097884155944
7.11041789511582
8.454425912555841
9.302723004455629
4.1631749381917444
7.587460501321168
4.456331300955199
4.316241970451308
3.828800281161463
3.5823815461116304
14.021009473526338
7.193895133144064
9.594488186164998
4.8374359752255245
4.9826911009928025
12.76053482424004
3.353307901041081
4.263583735265165
3.4915939432631475
4.1840417126922596
10.628852684390303
8.015281815121725
5.047526111502663
2.741554745595387
4.7761275841135244
3.4330459948390697
4.582058505624872
2.4471775666274382
2.2137769654119808
7.926663166342589
6.632433034860046


==> fig/data/dctboost/laplace.csv <==
0
1.4470435046193977
5.458462833042187
2.8372760033997473
7.669957865734471
3.2027722479037024
2.611653943922544
1.7142565895601045
5.039968501321891
3.501632131108966
2.9635260480253294
7.629466398637977
-0.11595943518633689
5.129100853306891
4.959325139629936
2.370508008207171
8.060660529779348
10.802522659142284
1.5825112865015107
6.649411566217225
6.114897201574898
2.976346009136936
3.177678460222019
8.1775598455426
3.773391644835989
1.377334201860485
6.02618090055044
12.355995823409362
7.745617004125698
1.9456321767131861
3.310693623526948
7.338346675799567
9.78997698186037
11.929672849145199
4.009255189826646
5.733492536755108
3.9019712027768136
2.049592473254613
11.147472144959764
7.093130335743513
5.8915479908878154
9.984899280961432
4.231782844398769
4.541843450765022
6.16192330398966
3.0236877164836287
7.590048117398442
5.242041174584724
6.630415646034361
4.192286117190946
1.9486563242177972
7.263108851066804
10.861744827185955
10.863400808431603
11.418152789841244
5.7286313929762045
9.331245911578833
3.780109684158898
2.837621218338885
7.02816881436825
3.4203437897412314
4.32516548643191
4.723340194551497
6.088984684626386
0.9525007927296691
4.696467779107721
6.480015125282215
7.352894634238659
6.080657816203367
4.263874119377775
10.223239569222283
4.853621496098004
11.806221328643339
7.300924582702823
9.78436042732768
9.395152516850821
10.388117296601592
4.912654315768897
5.129626966836437
3.0802036144589167
6.2626718509585935
9.457250606792737
2.9030029289274033
6.181327686301543
6.578385300046314
12.379704278849793
3.655070210327608
4.524337450245948
1.422062367267138
3.4389251541898957
2.0789729359774007
2.6128129062162984
10.393666676631746
3.724864462392304
1.5338352570218596
3.3929177349291066
11.065909700225358
0.7506754160761808
0.71956612818121
10.313670582879134
6.049557473825729
7.452359397266775
6.466992109799012
2.642242810147085
2.800647713363958
4.046842677959948
4.3923321803778315
8.298939917561174
8.107970781320343
7.811322230281025
3.7075160885130707
4.479088398147933
4.323746712157881
3.999289392164158
4.127758934904094
4.404344205752658
4.028296914080919
8.930602181057267
5.777491698510779
8.41975877180375
4.8778733216781305
2.2124316919341425
6.629270512211548
4.1252194308071175
10.83261808450057
2.8142880834775674
3.3188359211143634
1.9894243427785625
3.140449854038131
3.2095455500416996
10.658644957664826
7.37710133625032
7.4911249036082985
2.3985679068490597
7.313662440594413
5.028589579777478
2.6273438012381796
5.941947352454992
2.858993764224408
0.37184129006951494
3.4437249301926194
1.8219443228494043
9.9964221220355
5.2441256858474325
6.015756538656635
3.34467065475652
7.521728984081083
8.603011281128932
12.608632015182462
5.411852049416993
4.254801250860147
11.988105480665723
6.932196259988306
5.061620425546696
6.123831801127416
-1.2465363901759012
5.3118890472002285
3.0489464145214207
5.750113311411589
4.198946383633768
5.344312296764073
4.355755221641466
5.68405713815314
9.638532939521781
7.165610323135436
4.772787080364026
5.791546339018037
3.892132660012738
10.69106046630348
3.4968600436764845
9.143611796845594
1.370875438277693
-0.38388886306564984
4.982012268628111
8.570518708396815
6.355875999208738
7.491057835413745
5.374190487040064
11.450211428792596
9.62091059244699
10.662248730945649
3.6081198557759997
8.127364574023794
2.2412409025477444
4.242656151520055
1.691593103573286
4.589320588136214
4.632630495219338
4.225633799037439
4.631970496931213
11.55551244281203
4.396711213323471
5.8690547606278685
4.840907405173162
2.764609881336451
5.135330283956847
0.7571963577724041
4.443880331407819
5.244858776712533
1.9199549691694706
11.01385266120278
7.472472121501028
2.274953613597919
2.0811397005190813
5.291019774027276
6.520991812448891
1.13180825648044
10.656937794725145
3.3410691175467093
9.562659994531433
1.871254944326271
4.24881313852665
4.586461619310612
4.92039501795292
2.313265941426611
3.0350219171024975
3.0192720741236307
5.262402664064293
4.808444648910108
10.147854214514187
4.65630425721676
4.80644466759664
3.546870868977198
3.8308399061260943
3.144866724865288
3.1861758816138774
1.8112355521120875
7.210895032942435
7.479571052984735
8.667333477167052
3.297263478375072
6.775880355992523
3.0049090923615687
4.095624151672201
3.111788876861173
2.83732288027511
11.556101944277767
7.184548482681375
7.783850331045297
3.8502495595691997
4.241329136914921
10.401733442807558
2.767820429422155
3.5417314038275975
2.6187658602607975
3.168269987144626
9.2973385648883
7.20445171989191
3.7905893180895127
1.244958485275756
3.6751620620115766
2.681464549237351
2.8512164359900467
1.0691945639025278
0.8237675991647393
7.545902497454183
4.26122792164017


==> fig/data/dctboost/normal.csv <==
0
2.004523283922577
4.239789614651649
3.0164044428177554
6.1991964015256755
2.2693946373619056
2.4233234343068517
1.7466572663478175
4.350504330989363
3.3261706965780427
3.056319237633147
6.642348577100115
0.08196578365406992
5.324313829238218
5.031498384692892
2.816617863569512
7.016826764510078
8.467319221680718
1.7038463925944356
5.379632341790742
6.156128309900716
3.2694264597564526
3.209232999572638
6.890591693832224
4.101393274814519
1.4015408142686852
5.915597171824626
9.081079503928073
7.2386219644512195
2.1495593841561345
2.5574709523655628
6.903807885845303
8.276102106570324
8.933570013033425
4.268366721526686
5.473020306216064
3.6708933412723788
2.3570296724975535
8.588883540473006
6.068182056627059
5.188701412296947
8.033319930934216
4.042793564319837
4.5589205408590985
5.372794901452583
3.2147134031807347
6.849491676651244
5.18879504521103
3.289545230485828
4.138725729420067
2.3555652782901113
6.608646031459866
8.527406570428933
8.554405818516859
8.625348213795945
5.504509831118199
7.950059073618807
3.5944054341329625
2.9991504508519817
5.346815976775851
3.8287708418228696
4.624823190162886
3.875652399282778
5.594230816691912
0.5055211502084767
4.817109066841073
5.629881025152812
6.671695923353436
5.264388119227004
3.744232670052991
8.403302501739624
4.3026604485584805
8.90382039636128
6.077111665775476
8.035380380472255
7.279223426015495
8.046020868878443
4.465669273938079
4.557052558336803
3.2611505467736635
4.905357052516184
7.87829969425432
3.052971245090877
4.992003045119745
6.249619490532936
8.971360982711946
2.9392646944278518
4.6346567925449484
1.9006190183167782
3.65559045314658
2.1279565087900565
2.9238145406215956
6.69038427633053
3.044813379942326
1.6042440945032794
2.301000567436425
8.59811819089811
1.0456890757275978
-0.8109436204605025
8.260470480941407
5.305878572641134
5.719238983960107
4.963886103524011
2.709793193514095
3.055212488587266
4.00558460339408
4.549455415283358
7.3518796960748745
6.935922756761759
6.121065392157643
4.053591975715449
4.0536233538018145
3.96990849941772
2.686842815658668
3.918241400383753
4.525391321219587
4.255093027694976
7.616185581112983
5.764361961892444
7.439322796323566
4.732068405053539
2.1956940924249118
6.095282378533849
4.486276075882149
8.513306925120073
2.5335211776615942
2.6405826748930252
2.000990795659952
3.383348263327896
2.9266951283791833
8.490005265357837
6.201546522066266
5.722471356194266
2.804499262540112
6.66427364817352
5.119100048555154
2.931478387793451
4.792121984463112
3.0030921414290646
0.2165704731133964
3.5990641775509644
1.1625060411284025
7.846373277483703
4.672818320618106
5.646398123491352
3.0095458730404836
6.587303068072284
6.660792695969064
9.141993537709489
5.349047478825298
4.372301211075065
8.84867637991459
4.385177357696605
4.743198458336945
5.990711323449162
-1.3166319178037647
4.946674610246209
3.257966639427721
5.7485737825803085
3.084161894143449
5.3177067684842925
3.8378611365247473
5.785117642879161
7.865281212832681
6.538090404148509
4.8881018335422795
5.282778884934711
4.1658968053852945
8.39271309003318
2.9868676452015954
7.95991027573988
0.8775001930294266
0.0963039096228826
4.873458802080236
6.883819378351575
6.123654764073063
6.242750625040376
4.164149573548066
8.758742767693626
7.9514415098491185
8.450914518778557
3.875439063950097
6.802592032488754
1.85681794120487
3.4047788960536103
0.5156094163260398
3.931452777838885
4.779065774100893
4.475002873838424
4.286173368326526
8.772127293652936
4.369170041009539
5.552203643084191
4.896241703680495
2.601889102038349
4.5009761371650505
1.146868757819707
3.495493964202467
5.266360235730048
1.824109792511333
8.647742354272236
6.643761770806616
2.684959299380754
2.5212319940885664
5.153662464004501
5.319136098289238
1.1876545753612326
8.403111333110296
3.08107613914823
7.933391139842929
0.8968386404192046
4.085791952329203
4.572336843154311
4.938725628505786
2.3135116829994367
2.824129590709518
3.2459513087545737
4.749203694822132
3.9981775292128496
8.037011829232757
4.724547009408234
3.8728459628078262
3.033200045822724
4.018317648055849
3.263702577643098
3.4691578390127233
2.0232342624287973
6.739308500538119
6.58768171822555
7.480827471365142
2.824665217059678
5.551231188511714
2.9476669020284625
4.3410137724665425
3.2475133200990633
2.9452706326314946
8.762556790844247
6.735495608801287
6.709005633293707
3.8097225372794803
4.006903710999222
8.083188402646325
3.021151783892563
3.6260802467099893
2.918892374656661
3.2736565446342567
7.798297168215488
6.419893004100054
3.598250156109337
1.528099360469728
3.28750564188109
2.968094319936874
2.502244666529009
1.479975431598362
1.2699124389476175
6.762718067525199
3.915112197463813


==> fig/data/dctboost/student-t.csv <==
0
1.3531298283743745
4.804086020712294
2.635983371185681
7.115357315717073
2.4212572925993925
2.121745411556777
1.255548819248169
4.651585017973979
2.954399399654225
2.5429900147018003
7.266598295203899
-0.532715083153434
5.088298256574582
4.89560491068967
2.164171482420553
7.688192171103299
10.349639961544433
1.1688461528933942
6.03722758083196
5.942674254950131
2.8633089707946056
2.9593903637171834
7.491089787086672
3.69700412092482
0.9652420550210756
5.958884081760818
11.690644721712712
7.68447646138285
1.6428925770614526
2.596706091449146
7.233565080077579
9.579384964731307
11.261800255772293
3.6247993909332017
5.584283187629232
3.514384724369819
1.794368194128129
10.627486067850704
6.642666405307704
5.255014577013021
9.485672864278701
3.8632475216242703
4.396627341549678
5.789157355167962
2.8589120012830804
7.452830671498802
5.166242264283838
6.158088279416955
3.896498449309643
1.7305080337582872
6.947187915984536
10.18998326185164
10.213716315005467
10.712482919366067
5.612021455228216
9.126634845143926
3.364653452821699
2.5095725604841306
5.994110171326618
3.34576492091918
4.097886195752295
4.0639951727964885
5.783664626842473
0.39417015119651566
4.639147551411625
5.902531507541045
6.991750031869341
5.3779678206884824
4.016563024176033
9.870158741242339
4.248906569950904
11.237673685151954
6.808411721763488
9.532477868791108
8.803748362587058
9.6098875377185
4.34327761318907
4.774989264563203
2.889048407315176
5.521599862468971
9.194866613157942
2.6153261112067447
5.436995651901054
6.564074552937058
11.66252795248117
3.1365348276424854
4.283199103555393
1.3222575569797819
2.950089157613718
1.7101823452487075
2.4158567397786435
9.483173254295185
2.9485401809959484
0.9634398404851403
2.6438827825487223
10.601235737122579
0.4204410589335801
-0.32375042176056823
9.99913728922025
5.701795591396063
6.727819947688399
5.860606181559387
2.21593156339123
2.4818751885931967
3.7731867658840343
4.38203905067061
8.081086426132572
7.692870951336708
7.009152122427544
3.481401231005318
3.9836656734715703
3.479788190350071
3.261940861484284
3.5442932326928727
4.3574780527489025
3.9498872764984228
8.615497807238675
5.72530048228862
8.219655137726487
4.68199555409549
1.736464003937062
6.563950969415906
3.890115519511795
10.4508068789365
2.536911936932558
2.7203375679118516
1.5617726038415078
2.968820680416105
2.962871844114215
10.281861411807856
6.684082144224078
6.923665881541002
2.4455440177809784
7.162416361196893
4.809759674243608
2.4569833127799754
5.256683695528583
2.5528866681785196
-0.20048416996437268
3.168246476086672
1.274244709088208
9.233329934424418
4.730291119353257
5.788695971488647
2.814033043415467
7.237263993642152
7.9797980549236875
11.866615859053656
5.351549246952992
4.071107003063336
11.336726087019692
6.04292040489932
4.62765691219769
6.083241680830007
-1.8520558491148478
4.972947115987523
2.7669397635173922
5.7458465370616665
3.3350811571007775
5.120604236478258
3.87565073326941
5.672617879841287
9.354770022677148
6.841422699437501
4.587151228898875
5.6849136263831035
3.8346436083605546
10.19633385669649
2.977266860685603
8.883564523841802
0.6608319709588422
-0.6542305108563404
4.631964962916516
7.920930821510222
6.299946777687641
6.843275681282389
4.808534461733178
10.834604784589771
9.240619455249078
10.162420065844369
3.575458787211005
7.539105572419249
2.025115954838096
3.6439606207999553
0.8038566136437773
3.935755244167563
4.343934239943422
4.212337771531413
4.146446936576293
11.042517213120497
4.08707617670893
5.69394592913774
4.716664283177586
2.2212269080930724
4.600769872582809
0.3866205778155525
4.166273684353815
5.180305583360568
1.456943446644683
10.654353225208837
7.073794822209997
2.1651500511644137
1.77960017726706
5.152121506585409
5.804518800355119
0.6645008579043292
10.256471725867204
2.774455075731346
9.218431323184454
1.2259764062983862
3.8495539907788974
4.412609168227455
4.732442672735445
1.7315854061596738
2.734880452290181
2.833638836061386
4.798132526523023
4.149479039682777
9.57421219696597
4.445133663829601
4.375668416920746
3.0032650986081215
3.6737114014164227
2.857931725093678
3.1446974146696007
1.5137622612138344
7.0325247620551785
6.99865238104471
8.393874907475858
2.9812870270373004
6.2741504542544995
2.605565527635733
4.075592806835708
2.944025522472618
2.6500592163949754
10.842149350006334
7.118943510724282
7.171672722326484
3.515389708826497
3.8727956527002263
9.642880167069265
2.613348168917934
3.2492872547432157
2.4453182505934805
3.012251479621412
8.898465938882808
6.884200954665154
3.321398312567002
0.8634840461667679
2.9300433824785337
2.4769035284223904
2.264138742187889
0.8929110975728705
0.5939032998686429
7.317790152165841
3.397550197751041


==> fig/data/denboost/gmm.csv <==
0
3.1396151013924367
8.50636648699044
4.718078235136062
10.06742730828849
6.935319492302259
5.140433374203511
4.461989046286295
6.781128590506633
6.062397486895364
6.609630478845258
9.288354405901707
2.6615842832606624
6.348080632710463
6.2465693583303405
4.19532225185602
9.455858228251202
13.292757222835128
3.8626046905080393
9.250552829688264
8.038412878475512
4.5203036055607235
4.994706822981797
9.985509624008397
5.168600264510683
3.989625531151056
7.217446917079574
15.764167436455189
8.60754919391658
5.249644322389095
6.108616627297199
8.534140087016752
10.582165988433815
14.39415266914197
6.264491026583428
7.178768410615451
5.928243400993264
4.171199241649081
13.50619130528775
9.22822142088799
8.394282394992235
11.84166396801912
5.949513258080081
6.716781279917434
7.698831611225284
4.825122334126501
8.90465296723767
6.871501521390844
9.732154483778153
6.305024409779552
4.066819581611622
9.043202660229767
13.446876811041832
12.938239481886669
13.637576574926182
7.663602360067067
10.427800785057272
6.12017260041279
4.847485851218305
9.264071136270005
4.837152869187467
5.66468245436938
7.577839223545286
7.666038104321657
4.219911081458498
5.9453373001523
10.334776933562246
8.82619810338618
8.278428059968341
5.842993581459911
10.961618757037126
7.0673631156161285
15.598450617607277
10.309366197519132
11.391562133426955
11.272459011423223
11.756814224749792
7.157466757674168
6.9304938800258
5.0150920398047525
9.239120452751251
10.806169827072804
5.17759875394168
8.283714845406706
7.69640227480857
15.706997317457908
5.850644926390451
6.760139293456511
3.2962670963353276
5.494770438085201
4.524808732066042
4.932608117429357
12.92023717037193
6.604495203686831
4.393427862992695
6.685241143326955
13.3204307877428
3.156608644203658
4.3573820833181856
12.331013415944469
7.957690070019122
10.379379966801352
8.303446735276836
4.916064039182167
5.122695533916669
6.14817639414478
5.598418090366124
9.760061732005692
10.569576750778296
9.61506417534251
5.371953941696454
6.567490608139302
7.4440463838833
7.328225649261103
6.440053216993189
5.564195722599102
5.738386972736151
10.800660028551992
7.113267767086647
9.545198299725858
6.238288708600063
5.21773240839012
7.493042669410748
5.943425376296645
12.10874514176593
4.390215322062112
7.119320937416624
4.496022568597521
5.796058035356932
5.06556612985937
12.352014644676423
11.161101350006664
9.084520213589755
3.2936322966395295
8.894924110289306
6.810552680593254
4.811035494101564
8.81493358588979
4.685053172501224
4.105031825087856
5.514342475921872
4.42448979131791
12.304652552159975
6.932778181443037
8.74273308420985
5.731208906743888
9.857475318975812
11.647425932977164
16.21703346724597
6.332009565078579
5.944066026552321
15.466834122711013
9.413753917235464
7.109593206701568
7.624658768610281
2.0617798028783305
6.986642773671711
5.590897649461873
6.67352060976506
8.96756311048999
6.486810683065375
6.91412363063446
6.7947371832410575
11.80778206035718
9.488874259531269
6.532201090585637
7.000926541204258
5.019536217447644
13.211183401808366
6.282264350829383
10.14299501198887
5.320949751576531
1.9811365192183459
8.07162524627677
9.614155594543302
7.8369670633725725
10.255461186566375
7.954000322193753
14.559762191396942
11.15055863361011
13.870147001419916
5.128218507553015
10.020351558002467
4.052108587639477
6.6532986576181585
5.66474340768729
8.821413566741878
6.497216266052508
5.35937563648552
6.689547420298791
12.902110550177493
6.087447645926659
6.975001940668747
6.237321624388205
4.983272529337718
6.516945208208519
3.243274782730662
6.065480849931923
6.326848413640992
5.096069248943024
12.569481511991512
8.686161717268952
3.665403252855736
4.396313298751508
6.748241234671937
8.726202531975783
3.796111331885566
12.595397563955565
6.088570083412655
11.780045974753953
4.572525623739132
6.171399351028569
6.987045652752354
6.976063584923796
5.456115716349391
4.690904030435263
4.870588957736871
7.532081774239387
8.796960400729677
13.186654801271828
5.901431524585089
7.066571309382724
5.714696864445536
5.525779848330949
5.973085579688501
4.911230899216033
3.8225382436471627
8.43538061790398
9.947092825698995
10.443144287249272
5.283641455914733
8.789960041599059
5.5702582141004555
5.299121258441772
5.08236597102292
4.580099560663864
15.278082296726758
8.438189447587956
10.460952697415305
6.0520859795005855
6.0364914274948624
13.757189471205322
4.464638494626282
5.344494430746607
4.447117637626032
5.7375149549272635
11.816696107855481
9.388111348282752
6.190563726233201
3.8629333226232703
5.9017047621492225
4.59362194691203
5.645514311229103
3.332562066225009
3.1297096611739725
9.011109385660784
7.548345234317637


==> fig/data/denboost/laplace.csv <==
0
2.0324780323631657
6.813155742239118
3.7658832608757855
8.946415003328276
4.189696963074148
3.5673583541160525
2.786759493594282
5.939932175443179
4.347263284658869
4.195179778632518
8.632856701661709
0.1341723717402843
6.190844180913658
5.984725825231415
3.273160279210181
9.172467163087887
11.641362513965607
2.2290467638093183
7.617928670232178
7.231534957331807
3.9496173447630376
4.17007700348044
9.360786250685546
4.757823865908854
2.153700623264921
7.159803401619687
13.004776900248338
8.858711722082138
2.8210345603450833
4.259244984664967
8.801035186401435
10.749564500765793
12.600816622050989
5.02295834187569
6.559177612812935
5.062043684397832
2.933945659642955
11.984193092330905
8.28971722606433
7.049709227650691
10.993305408035948
5.434907446995929
5.744132061669497
7.120505938178518
3.9716378778989068
8.634767921918932
6.401952373406665
8.248540956957392
5.193957923034294
2.7902680370123427
8.219033012360658
11.727739327820803
11.578395296809877
12.189820201318394
6.843290670768599
10.416505036753794
4.957494783318811
3.712661716532814
8.060405902873477
4.28015709015758
5.234064111238876
5.707299563305845
7.05890381600015
1.6360891793145278
5.739720441047211
7.870433446651322
8.3917510967154
7.254223976449914
5.440425781732245
10.826167603464352
5.896536159092705
12.863928865744086
8.352689277557069
10.874162358896317
10.516167456021194
11.116241918661114
6.0666462729707185
6.204470008490976
4.228187704985846
7.364671733081114
10.174505530291295
3.7572121419415048
7.076658741003449
7.735683713933767
12.901034067845021
4.645519692343555
5.539569360311816
1.92467849967219
4.304585750940873
2.9410320580558817
3.29365761278709
10.96319501314597
4.793531648934561
2.253383005880707
4.412268184296003
11.787843163119167
1.0794175672261872
1.01307559159806
11.353968549566861
7.123728824006122
8.909747073552403
7.558032416210004
3.6226859159009166
3.925465329610084
5.293270349943111
5.567410997666304
9.545572339528483
9.32147705325248
8.826003724894441
4.4820319773775275
5.660928327231385
5.546038956430426
5.058246330498864
4.971028672900754
5.295577312908165
5.251904505142157
10.201683321472153
6.966407208515925
9.510523188895856
5.888092275768564
3.2523764040449876
7.689848748909476
5.184273301809284
11.64037014399156
3.7259403960069655
4.54126233784104
2.7679343710291917
4.531991295448787
4.069468650499672
11.696311281349008
8.78785434510717
8.69174923385743
3.0646583545659993
8.501119102412403
6.333282395577157
3.3585447678940206
6.872487813037132
3.8537975171183128
0.7217192917609339
4.379450086517707
2.5087125156646266
10.742696717476445
6.101590981862142
7.078188561472196
4.353265988055767
8.671993964623415
10.001807794141172
13.183447744568525
6.392198832242286
5.475587040306607
12.777432421844232
7.72791370329033
6.106744437064158
7.505889813841424
-1.8326114502288569
6.439967579510082
4.042438775361482
6.87898791241588
5.53186495413776
6.148154125038793
5.481461617871002
6.845684701847187
10.970522031270669
8.31818944627949
5.9147231976668095
6.875408519279148
4.680683544245515
11.475710213403996
4.722375781293739
9.902145122364889
2.024653834362308
-0.3564438971226096
6.211162126578198
9.271418070676429
7.509591232353348
8.81062875755093
6.662631665497479
12.361104905707712
10.61267161900913
11.608291335198256
4.802734526660071
8.825258592803959
3.1471527899164577
5.193650115154735
2.5158660614099766
6.080624002094094
5.673205170240095
5.216699700331112
5.817700195344674
12.240847004077917
5.459409715560877
6.926558199911341
5.794808824156242
3.6366809256970463
6.016574404576296
1.2776856495593627
5.438602607585096
6.308109791587995
2.9271776511913963
12.173373368327702
8.459551969019444
2.8911081061077972
2.9913961501600355
6.314779681818454
7.6480281471093186
1.6603757562024484
11.517267510837065
4.331048618656492
10.758836275590596
2.3570080867148597
5.369962652046532
5.428054064169601
5.977750674748389
3.650749576544218
3.8755316307657033
4.1009635572912515
6.437903462809526
6.103043439120004
11.50656762004743
5.565265309282513
5.896223319181061
4.465174917922109
4.869242817567368
4.419189194799451
4.183737805760721
2.5592018928079163
8.521928057350323
8.903497343542266
9.683227591220145
4.411757398454892
7.94484952542037
4.112421381325994
5.049673401577227
4.040417139358123
3.651073158570636
12.661162934541267
8.37476248208744
8.841787782946078
4.934832302706777
5.3200884534507615
10.994177005817445
3.7795472272596022
4.502821143936131
3.558774243243068
4.383997314321515
10.200835262380927
8.522165315349007
4.731647734251929
1.961803694781171
4.7217512368700625
3.755039321946306
4.010281799744323
1.5598549551344085
1.3728323595608707
8.697412090808918
5.656473533586489


==> fig/data/denboost/normal.csv <==
0
2.7568695443516376
5.3799627061209385
4.046522142163152
7.199648960742696
3.1037239974595465
3.303506910097582
2.796649145730079
5.273575156026343
4.2190679300264655
4.223598412792622
7.513316298369546
0.3132462907300173
6.329518989676732
6.065024316289321
3.7885159488405726
7.94236064596026
9.114204190671508
2.3982284876477813
6.255365830976082
7.172327765990264
4.385862061762769
4.281904530999828
7.7734057825722545
5.113801273623036
2.148233389752562
6.950397136142605
9.53572299509836
8.095118280124904
2.9479105543280184
3.5254149396748353
8.160054346665376
8.984651674856217
9.391152405767151
5.315746327687744
6.298274243509745
4.833246362882342
3.283497212315588
9.245314017655122
7.0874648935330065
6.204927997376412
8.831359502684787
5.240441155320333
5.715982556236295
6.246885168987298
4.176321076674693
7.742620998414253
6.2661227800843555
4.602041611947762
5.1094892956948605
3.2510341131301814
7.385743126107307
9.141839105749877
8.986731454914917
9.205531904512217
6.533237806907017
8.740855741493952
4.693907993832237
3.902347985635057
6.36123045721855
4.810211259008046
5.623846908946099
4.750913603603262
6.508525178521307
1.0628377348409046
5.9547114741877465
6.684819626619902
7.623383752336931
6.339315126178068
4.921708611692658
8.87679982886731
5.268213623373143
9.481793229515763
7.0749226342888605
8.7948090079243
8.136759208025268
8.620191901843295
5.576770271534361
5.580154374156308
4.4635384490362355
5.9472334448628565
8.433671860704635
3.9182695365066493
5.844535009897243
7.295670379317588
9.394354289306687
3.8811867378579166
5.608607381021539
2.5740560794320047
4.5588602397857265
2.9888764908090977
3.701294292362352
7.421447744202119
4.065143698201727
2.3152663061505585
3.1300772639169487
9.08188613806449
1.4487630799438627
-0.9201438107388711
9.009883439392635
6.336504868613943
6.848709852295386
5.990941953306269
3.634770599127048
4.220290942555405
5.274700390917566
5.724261896749333
8.326518802008565
7.906550364449711
6.987191631271099
4.904351618755339
5.126826970336396
5.000194649106163
3.7165714454291
4.752793252514731
5.416495336517688
5.4846929863305895
8.628880664507307
6.919136599785421
8.236809685231211
5.737594404973475
3.1057918085747147
7.0844051581598215
5.557790515617079
9.162117635078324
3.513353125052724
3.608589313086725
2.8432031704255003
4.849663814632514
3.8164573393926986
9.121535799633065
7.227232669938164
6.712163339787853
3.671505079251247
7.623987036657322
6.375792366282916
3.7861017512858197
5.670839884670535
4.06550164569553
0.5236010602619139
4.603760642266398
1.8238650567628056
8.489786264187273
5.473096776197217
6.654834850464688
4.015014930916941
7.531352840355051
7.849555158263044
9.558790351343571
6.337987476030495
5.5653547180162946
9.434568492303512
5.192399226804113
5.689580182761894
7.286991762512091
-2.1434044494644695
5.998126614836032
4.232326191657428
6.79646707707948
4.1438891348783855
6.121943702527226
4.819163804470822
6.856696411845213
8.779832501206148
7.478001276688008
5.919886866971289
6.274354852967555
5.053593564859824
9.050212912632414
4.169229397961917
8.44922081664264
1.3737715227691538
0.2193456408423522
5.904081398094924
7.487872187980514
7.156412896029952
7.277467449867853
5.304677677964513
9.304663044086478
8.668521973944134
9.102610757020244
5.132498358611198
7.428788999301087
2.7829766396564395
4.369209328928054
1.0860723203993459
5.194530442908722
5.777880360743346
5.536510103886339
5.429183663441968
9.302367672612771
5.417328459355176
6.5039390678466695
5.852084776056273
3.4424213541479496
5.4756679262319885
1.775001893137766
4.5527287885125745
6.274466214721436
2.862931870600658
9.462668672596493
7.518484374183455
3.472005315942539
3.47136318593202
6.057767233892594
6.332108371517759
1.7300007988799742
9.009736463545067
4.076131131480228
8.750624168441092
1.3477406713590234
5.173151413055109
5.420237613215104
6.001530286843824
3.5244020363388664
3.69884905468345
4.332312163267268
5.824296823892215
5.0484676274491065
9.028953621467906
5.660565337297779
4.872342623937662
3.9782056715873217
5.059762443673108
4.4001956138925316
4.511300330045206
2.9258771137080295
7.817302055582015
7.692135111857631
8.276865557781974
3.9143588762390387
6.545846729835535
4.025740950971841
5.359071577001245
4.270620606468189
3.826722184057111
9.372818313554475
7.725741681692519
7.561692535141191
4.8729614258946015
5.07339171939795
8.569192611339162
4.132479069759995
4.6077623361294044
3.9357151262807513
4.461592547756307
8.411217496524962
7.438975561423266
4.512030303328675
2.3178058599430393
4.272523270624834
4.07576467117568
3.581078752898744
2.0655411035926363
1.9499024117302959
7.739838786009134
5.129302771756862


==> fig/data/denboost/student-t.csv <==
0
1.8889056425094637
6.087347482341805
3.5029024251690863
8.345896585446685
3.2299453367391777
2.9740775894687665
2.1928820620311384
5.5711648733785815
3.734847904432616
3.6398138761363263
8.228287024641045
-0.47686778538720986
6.140235110500779
5.9322207582612485
3.018887738814179
8.792659641204853
11.204852210120713
1.692697243418511
6.928934741224129
7.020410235239996
3.7983377093299993
3.901646009165802
8.619035702999966
4.663731605665802
1.557510137875493
7.032176788105929
12.309442318465315
8.768606004563555
2.353717635109824
3.509302994761118
8.652280005744338
10.48304120965853
11.971321202629525
4.5621727986819
6.3877101467977795
4.661489624907116
2.5928411801450153
11.434291129211367
7.7305942048168355
6.445400789213306
10.478555583034982
5.086690003785357
5.5024516576923475
6.694080869516078
3.7083913790990906
8.471658746414171
6.283999552095231
7.798087910681318
4.7973042266271335
2.4856367051227295
7.8974667879119735
11.067344020116291
10.937735486198115
11.514148919823835
6.6847810296818935
10.111385557636005
4.484658297158148
3.3267068554616515
7.063702740045482
4.184938554395082
5.000716651970684
5.012176477972428
6.75774317629465
0.9537830889750509
5.692923930341635
7.144014575203737
8.064440752267522
6.558816571651903
5.2050633841217895
10.510172909357923
5.212288977293593
12.149148558330403
7.875748240541853
10.550001381563355
9.87985216188818
10.39867523059316
5.461404320726185
5.82338980051669
4.015250006624495
6.602898636402756
9.883639465641373
3.3838667343014954
6.321029779017724
7.671758338413337
12.210466087981079
4.091350071742561
5.197706708370038
1.7601636514155743
3.7701876030960264
2.4856892018330257
3.0318702502369597
10.050741480452665
3.923815259893793
1.5571846909144504
3.626756152200322
11.281492040918081
0.6400711090936895
-0.17325446575607373
10.974520382426991
6.750115255513766
8.1003627317162
6.966760954269464
3.0976894433709248
3.5546966896375167
4.952705205640282
5.540981021795684
9.298659529414312
8.80135050349152
8.048284276772538
4.255694656199211
5.111264649247488
4.624748870361259
4.334818309361886
4.389757261188397
5.205457792027026
5.113501390083545
9.797711858440547
6.881083031883595
9.277053235788237
5.708765357124726
2.590124208687964
7.62097319960165
4.933855058623767
11.193842102039692
3.43466610786367
3.7963224026573386
2.30314378938138
4.257740507672416
3.7813462583753363
11.258315275129679
7.966106624152218
8.104817177517713
3.1157173369160027
8.327041532193569
6.088059246731472
3.126675958130587
6.172847939807681
3.5235932518417634
-0.03165811382377015
4.0262582099519015
1.8805981974823744
9.945821692605708
5.487876662336859
6.802423063865199
3.7883756634812116
8.345769846679943
9.347130690788013
12.405092221630476
6.3487138969952035
5.238958872482396
12.109762041043744
6.866879573275231
5.626465259465956
7.422397403949084
-2.776976914135652
6.123392759155202
3.660701293021159
6.861851501935167
4.548467305617599
5.933543945443539
4.897508725505961
6.814508096232139
10.568907455528691
7.9446527018067385
5.637904277256414
6.738687977017005
4.627468306210481
10.950826170484593
4.149231565696905
9.599416110444949
1.2128139542209375
-0.7820462739343377
5.722786265456829
8.587708715717138
7.405117737615953
8.092519316602093
6.0445493258459955
11.648843010384386
10.1420682620491
11.064154095304964
4.7951200048206815
8.263673442259634
2.890336814263346
4.6055078996458505
1.4998625663737641
5.286227389500166
5.339927019161319
5.203216450088661
5.286491769332258
11.721309920399062
5.101422242287036
6.7354749704130406
5.635635658515003
2.9820856184743114
5.497593507712203
0.8166014314000805
5.169989461615028
6.20913740109728
2.364613178861436
11.781462768736333
8.036896096661707
2.753394544881509
2.6051211220084802
6.095764742006374
6.957993170550978
1.0842277806872005
11.09910439402864
3.674955851547452
10.373335867494102
1.6530088215810288
4.944065752264084
5.172111787361718
5.746829689075717
2.889471256251017
3.5747739375598755
3.837874733588695
5.9369838079260475
5.28420202180174
10.823710519013325
5.36056479542334
5.430634708439975
3.8813289531487563
4.681315199416268
3.9846134550579784
4.08981642225309
2.236445631800983
8.326853379109409
8.378190374728181
9.363442414864224
4.059415593670199
7.454322303982963
3.6665341093757817
5.034584746321109
3.841921708065005
3.4469664615552276
11.791642409932411
8.285958295550817
8.168587413416041
4.548878378220291
4.9281549188299785
10.21497099088814
3.625358315020101
4.159665190656469
3.31960763000205
4.093297481888268
9.667718411484891
8.113783149788496
4.174006369395869
1.4271334851842106
3.940592675946217
3.495554274132406
3.3175195032867215
1.2823392137358027
1.0277431560904127
8.43540533836773
4.725871261936117


==> fig/data/dx-marginals/dx_marginals_dataset.csv <==
x,y
-0.9673202614379085,14.271663710666635
-0.9653647058823529,14.271663710666578
-0.9634091503267974,inf
-0.9614535947712418,inf
-0.9594980392156863,14.271663710666635
-0.9575424836601307,inf
-0.9555869281045751,12.325753561611267
-0.9536313725490196,inf
-0.951675816993464,13.578516530106633
-0.9497202614379086,14.271663710666635
-0.947764705882353,12.885369349546744
-0.9458091503267974,inf
-0.9438535947712419,12.074439133330417
-0.9418980392156863,14.271663710666635
-0.9399424836601307,12.479904241438524
-0.9379869281045752,14.271663710666635
-0.9360313725490196,12.479904241438524
-0.9340758169934641,13.57851653010669
-0.9321202614379085,12.074439133330417
-0.9301647058823529,14.271663710666578
-0.9282091503267974,12.662225798232535
-0.9262535947712418,14.271663710666578
-0.9242980392156863,13.57851653010669
-0.9223424836601307,inf
-0.9203869281045751,13.578516530106633
-0.9184313725490196,inf
-0.916475816993464,12.885369349546687
-0.9145202614379085,13.57851653010669
-0.912564705882353,12.662225798232535
-0.9106091503267973,12.885369349546687
-0.9086535947712419,12.662225798232535
-0.9066980392156863,13.17305142199847
-0.9047424836601308,12.885369349546744
-0.9027869281045752,13.57851653010669
-0.9008313725490196,14.271663710666578
-0.8988758169934641,14.271663710666635
-0.8969202614379085,12.192222168986799
-0.8949647058823529,13.578516530106633
-0.8930091503267974,12.192222168986799
-0.8910535947712418,12.885369349546687
-0.8890980392156863,12.662225798232535
-0.8871424836601307,inf
-0.8851869281045751,12.192222168986744
-0.8832313725490196,12.47990424143858
-0.881275816993464,12.885369349546687
-0.8793202614379085,12.325753561611322
-0.8773647058823529,12.47990424143858
-0.8754091503267973,13.578516530106633
-0.8734535947712418,12.074439133330417
-0.8714980392156862,13.578516530106633
-0.8695424836601308,12.192222168986799
-0.8675869281045752,13.173051421998526
-0.8656313725490196,12.662225798232479
-0.8636758169934641,12.662225798232535
-0.8617202614379085,12.662225798232535
-0.8597647058823529,12.325753561611267
-0.8578091503267974,12.325753561611322
-0.8558535947712418,11.969078617672533
-0.8538980392156863,12.47990424143858
-0.8519424836601307,13.57851653010669
-0.8499869281045751,11.499074988426798
-0.8480313725490196,12.47990424143858
-0.846075816993464,11.327224731500138
-0.8441202614379085,12.662225798232535
-0.8421647058823529,11.632606381051378
-0.8402091503267973,12.885369349546687
-0.8382535947712418,12.192222168986799
-0.8362980392156862,12.192222168986744
-0.8343424836601308,11.43845036661042
-0.8323869281045752,12.325753561611322
-0.8304313725490196,11.227141272943156
-0.8284758169934641,12.885369349546744
-0.8265202614379085,11.706714353205042
-0.824564705882353,11.96907861767259
-0.8226091503267974,11.632606381051378
-0.8206535947712418,11.786757060878578
-0.8186980392156863,10.87046632900448
-0.8167424836601307,11.632606381051378
-0.8147869281045751,10.975826844662251
-0.8128313725490196,12.192222168986799
-0.810875816993464,10.558091643962271
-0.8089202614379085,11.052787885798434
-0.8069647058823529,10.775156149200155
-0.8050091503267973,11.13616949473743
-0.8030535947712418,10.904367880680162
-0.8010980392156862,11.706714353205042
-0.7991424836601307,10.83767650618149
-0.7971869281045751,11.09360988031869
-0.7952313725490195,10.608102064536933
-0.7932758169934641,11.227141272943213
-0.7913202614379085,10.745303186050418
-0.789364705882353,11.275931437112645
-0.7874091503267974,10.83767650618149
-0.7854535947712418,10.582784256552642
-0.7834980392156863,10.533994092383267
-0.7815424836601307,11.09360988031869
-0.7795869281045751,10.582784256552642
-0.7776313725490196,11.706714353205099
-0.775675816993464,10.68814477221047
-0.7737202614379085,10.716315649177222
-0.7717647058823529,10.400462699758744
-0.7698091503267973,11.093609880318633
-0.7678535947712418,10.805927807866908
-0.7658980392156862,10.904367880680105
-0.7639424836601307,10.44302231417754
-0.7619869281045751,11.227141272943213
-0.7600313725490195,10.775156149200098
-0.758075816993464,10.83767650618149
-0.7561202614379084,10.42151610895652
-0.754164705882353,11.499074988426855
-0.7522091503267974,10.33983807794231
-0.7502535947712418,11.381291952770415
-0.7482980392156863,10.35964070523849
-0.7463424836601307,11.227141272943156
-0.7443869281045752,10.421516108956578
-0.7424313725490196,10.745303186050474
-0.740475816993464,10.379843412555953
-0.7385202614379085,10.805927807866908
-0.7365647058823529,10.28267966410236
-0.7346091503267973,11.327224731500138
-0.7326535947712418,10.228612442832086
-0.7306980392156862,10.805927807866851
-0.7287424836601307,10.023168468617277
-0.7267869281045751,10.487474076748374
-0.7248313725490195,10.359640705238434
-0.722875816993464,10.160789846493325
-0.7209202614379084,10.68814477221047
-0.718964705882353,9.902215858199614
-0.7170091503267974,10.37984341255601
-0.7150535947712418,9.864944463402326
-0.7130980392156863,10.5827842565527
-0.7111424836601307,9.840846911823265
-0.7091869281045752,10.44302231417754
-0.7072313725490196,10.08200896864021
-0.705275816993464,10.53399409238321
-0.7033202614379085,9.864944463402383
-0.7013647058823529,10.68814477221047
-0.6994091503267974,9.686696231996063
-0.6974535947712418,10.264330525434165
-0.6954980392156862,9.728368928396575
-0.6935424836601307,10.28267966410236
-0.6915869281045751,9.627272811525263
-0.6896313725490195,10.42151610895652
-0.687675816993464,9.509489775868879
-0.6857202614379084,10.112780627306908
-0.6837647058823529,9.877214555994197
-0.6818091503267973,10.35964070523849
-0.6798535947712417,9.38886178808021
-0.6778980392156863,10.28267966410236
-0.6759424836601307,9.435381803715101
-0.6739869281045752,10.160789846493325
-0.6720313725490196,9.646690897382364
-0.670075816993464,10.359640705238434
-0.6681202614379085,9.396466387465484
-0.6661647058823529,10.082008968640153
-0.6642091503267974,9.475873165069896
-0.6622535947712418,10.194126266760916
-0.6602980392156862,9.254383873851655
-0.6583424836601307,9.889637075992754
-0.6563869281045751,9.153669898249824
-0.6544313725490196,9.877214555994197
-0.652475816993464,9.2880570889583
-0.6505202614379084,9.87721455599414
-0.6485647058823529,9.315836653065375
-0.6466091503267973,10.023168468617277
-0.6446535947712417,9.254383873851655
-0.6426980392156862,9.877214555994197
-0.6407424836601306,9.254383873851655
-0.6387869281045752,9.79432689618843
-0.6368313725490196,9.029916695606993
-0.634875816993464,9.646690897382307
-0.6329202614379085,8.934125630965319
-0.6309647058823529,9.728368928396575
-0.6290091503267974,8.99866415210289
-0.6270535947712418,9.608224616554569
-0.6250980392156862,8.953543716822363
-0.6231424836601307,9.676543860532046
-0.6211869281045751,8.929329458701769
-0.6192313725490196,9.864944463402383
-0.617275816993464,8.929329458701826
-0.6153202614379084,9.443349973364278
-0.6133647058823529,8.929329458701826
-0.6114091503267973,9.686696231996063
-0.6094535947712417,8.83794170711234
-0.6074980392156862,9.589532483542417
-0.6055424836601306,8.695714607520262
-0.6035869281045751,9.580315828437492
-0.6016313725490195,8.60870323053069
-0.599675816993464,9.308819080406671
-0.5977202614379085,8.62268947250543
-0.5957647058823529,9.443349973364278
-0.5938091503267974,8.695714607520319
-0.5918535947712418,9.344410025509431
-0.5898980392156862,8.551351934059166
-0.5879424836601307,9.451382145061599
-0.5859869281045751,8.699509678488814
-0.5840313725490196,9.435381803715158
-0.582075816993464,8.601782787686115
-0.5801202614379084,9.411851306304907
-0.5781647058823529,8.651262844949485
-0.5762091503267973,9.254383873851655
-0.5742535947712418,8.481703539769383
-0.5722980392156862,9.190259345682172
-0.5703424836601306,8.494011387443923
-0.5683869281045751,9.118372116168857
-0.5664313725490195,8.466528741750146
-0.5644758169934639,9.288057088958244
-0.5625202614379085,8.535091413187445
-0.5605647058823529,9.159675922310036
-0.5586091503267974,8.487838528336898
-0.5566535947712418,8.99354905143612
-0.5546980392156862,8.402366797532805
-0.5527424836601307,9.095513978092807
-0.5507869281045751,8.282702293776715
-0.5488313725490196,9.045917036953433
-0.546875816993464,8.308084367048188
-0.5449202614379084,9.019390282619948
-0.5429647058823529,8.326243102060062
-0.5410091503267973,9.153669898249824
-0.5390535947712418,8.270248832705485
-0.5370980392156862,8.91980557719057
-0.5351424836601306,8.20323812242247
-0.5331869281045751,8.864491939206516
-0.5312313725490195,8.280199163558652
-0.5292758169934639,8.919805577190512
-0.5273202614379084,8.233792790744499
-0.5253647058823528,8.968358802607504
-0.5234091503267974,8.13177915844038
-0.5214535947712418,8.829246000144842
-0.5194980392156862,8.187164297591409
-0.5175424836601307,8.83358440174344
-0.5155869281045751,8.108348906631939
-0.5136313725490196,8.864491939206516
-0.511675816993464,8.085455086766142
-0.5097202614379084,8.762275374038602
-0.5077647058823529,7.996901689424697
-0.5058091503267973,8.803603569531447
-0.5038535947712418,7.9987867041204685
-0.5018980392156862,8.673241751668233
-0.49994248366013067,7.941942805143911
-0.4979869281045751,8.665861644370638
-0.4960313725490195,7.896638890838511
-0.494075816993464,8.824926339000298
-0.49212026143790844,7.920777993951868
-0.4901647058823529,8.56455344591776
-0.4882091503267973,7.864783724597293
-0.48625359477124175,8.691933884680385
-0.4842980392156862,7.704991280863366
-0.48234248366013066,8.54481596307941
-0.4803869281045751,7.945514237511537
-0.4784313725490195,8.4847663292999
-0.476475816993464,8.519091071840975
-0.47452026143790843,7.84194423262747
-0.4725647058823529,8.506472607881792
-0.4706091503267973,7.623975337103278
-0.46865359477124174,8.494011387443951
-0.4666980392156862,7.644945961417583
-0.46474248366013066,8.50961232788643
-0.4627869281045751,7.633095921500115
-0.4608313725490195,8.334127505584181
-0.45887581699346397,7.65559852553379
-0.4569202614379084,8.371766357084116
-0.4549647058823529,7.551443555531341
-0.4530091503267973,8.382785752333726
-0.45105359477124174,7.62009183707688
-0.4490980392156862,8.305516971542914
-0.44714248366013065,7.528783074874704
-0.4451869281045751,8.229030876984254
-0.4432313725490195,7.507778802104172
-0.44127581699346397,8.138265667669959
-0.4393202614379084,7.502021733814105
-0.4373647058823529,8.270248832705485
-0.4354091503267973,7.458219111155712
-0.43345359477124173,8.155771585183572
-0.4314980392156862,7.378007356063971
-0.42954248366013065,8.21020679173859
-0.4275869281045751,7.274067727684709
-0.4256313725490195,8.043152707075425
-0.42367581699346396,7.31607110227031
-0.4217202614379084,7.9912678717064125
-0.4197647058823529,7.322766488353295
-0.41780915032679733,8.006362497928926
-0.41585359477124173,7.312265198532632
-0.4138980392156862,7.905193262935169
-0.41194248366013064,7.180753888586624
-0.4099869281045751,7.92602734983804
-0.4080313725490195,7.168341648140495
-0.40607581699346396,7.848416747133087
-0.4041202614379084,7.164238236555903
-0.40216470588235287,7.9912678717064125
-0.4002091503267973,7.103854526350192
-0.3982535947712417,7.8730687761314
-0.3962980392156862,7.062323454063698
-0.39434248366013064,7.840332628733129
-0.3923869281045751,7.056423731936539
-0.3904313725490195,7.756951019794077
-0.38847581699346395,6.986842798098004
-0.3865202614379084,7.684113695841811
-0.38456470588235286,6.965803677982598
-0.3826091503267973,7.745168851095846
-0.3806535947712417,6.929531980081887
-0.3786980392156862,7.61880068131326
-0.37674248366013063,6.84988791702196
-0.3747869281045751,7.669075818477271
-0.37283137254901955,6.8643460001972185
-0.37087581699346395,7.642300457229158
-0.3689202614379084,6.852882827915813
-0.36696470588235286,7.597102318852182
-0.3650091503267973,6.81232481544634
-0.3630535947712417,7.57216337050493
-0.3610980392156862,6.7454847973204615
-0.35914248366013063,7.575864793608115
-0.3571869281045751,6.718377105066189
-0.35523137254901954,7.478197578086626
-0.35327581699346394,6.69402987806388
-0.3513202614379084,7.391279628480602
-0.34936470588235286,6.686890633054409
-0.3474091503267973,7.414149648121246
-0.3454535947712417,6.636359824407192
-0.34349803921568617,7.442951639024923
-0.3415424836601306,6.5777263851573355
-0.3395869281045751,7.400572416056061
-0.33763137254901954,6.536667516643854
-0.33567581699346394,7.349019819190719
-0.3337202614379084,6.556986236865681
-0.33176470588235285,7.373958767537972
-0.3298091503267973,6.50017495054902
-0.3278535947712417,7.255054026772388
-0.32589803921568616,6.47191039237936
-0.3239424836601306,7.271329250391377
-0.3219869281045751,6.490525200821592
-0.32003137254901953,7.184090005108663
-0.31807581699346393,6.440840715531292
-0.3161202614379084,7.15283746160453
-0.31416470588235285,6.335003555441181
-0.3122091503267973,7.085519406144311
-0.3102535947712417,6.363644266034137
-0.30829803921568616,7.078729489450808
-0.3063424836601306,6.326108282413118
-0.30438692810457507,7.087792995604155
-0.30243137254901953,6.247456224888058
-0.30047581699346393,7.064544854458852
-0.2985202614379084,6.19639216436915
-0.29656470588235284,6.92823748151924
-0.2946091503267973,6.19577008036775
-0.29265359477124175,6.966475495273599
-0.29069803921568615,6.151669882941501
-0.2887424836601306,6.912832812324254
-0.28678692810457507,6.107153441919564
-0.2848313725490195,6.843924870133742
-0.2828758169934639,6.046964148699373
-0.2809202614379084,6.835046445432381
-0.27896470588235284,6.019999787061018
-0.2770091503267973,6.798026602170401
-0.27505359477124175,5.984890479535384
-0.27309803921568615,6.731042182009455
-0.2711424836601306,5.949512640453705
-0.26918692810457506,6.739575567124884
-0.2672313725490195,5.918166611921189
-0.2652758169934639,6.719426423105807
-0.2633202614379084,5.833297299796341
-0.26136470588235283,6.648510642189706
-0.2594091503267973,5.837634760511138
-0.25745359477124174,6.628180803589435
-0.25549803921568615,5.790927056260985
-0.2535424836601306,6.555648444024021
-0.25158692810457506,5.750876983740254
-0.2496313725490195,6.473961675149917
-0.24767581699346394,5.682894320761148
-0.2457202614379084,6.470272390375136
-0.24376470588235283,5.651372561246802
-0.24180915032679728,6.463747081740213
-0.2398535947712417,5.603983685976434
-0.23789803921568617,6.386334471393431
-0.2359424836601306,5.63278400099377
-0.23398692810457505,6.3268169996646115
-0.2320313725490195,6.116588822855183
-0.23007581699346394,5.650110503926127
-0.2281202614379084,6.0760541433778466
-0.22616470588235282,5.6273093736336905
-0.22420915032679728,6.043219827662588
-0.2222535947712417,5.563850159641721
-0.22029803921568616,5.956341935289054
-0.2183424836601306,5.5385530130279
-0.21638692810457505,5.893502727945927
-0.2144313725490195,5.482917828728487
-0.21247581699346393,5.865625568616533
-0.2105202614379084,5.436453247002531
-0.20856470588235282,5.83850451486038
-0.20660915032679728,5.383320841557341
-0.2046535947712417,5.79238009232359
-0.20269803921568616,5.335102505973229
-0.2007424836601306,5.768366624442481
-0.19878692810457504,5.2708105635571485
-0.1968313725490195,5.674550896074511
-0.19487581699346393,5.252483844151584
-0.19292026143790839,5.661709039169073
-0.19096470588235281,5.184056104072722
-0.18900915032679727,5.571315976152538
-0.1870535947712417,5.156953569705674
-0.18509803921568616,5.538230744252955
-0.1831424836601306,5.09798732306203
-0.18118692810457504,5.463444045548199
-0.1792313725490195,5.080098494016773
-0.17727581699346392,5.413579488467446
-0.17532026143790838,5.0020172327930315
-0.1733647058823528,5.386222798959022
-0.17140915032679727,4.953366197185332
-0.16945359477124172,5.324768186778174
-0.16749803921568615,4.913593226666089
-0.1655424836601306,5.240689267658761
-0.16358692810457504,4.853090400111969
-0.1616313725490195,5.199781131838006
-0.15967581699346392,4.812823980113906
-0.15772026143790838,5.1491714292636335
-0.1557647058823528,4.7529566750458105
-0.15380915032679726,5.07969099604861
-0.15185359477124172,4.6957084751822356
-0.14989803921568615,5.030697145148664
-0.1479424836601306,4.649743629582421
-0.14598692810457503,4.9756962527229875
-0.1440313725490195,4.596143826810195
-0.14207581699346392,4.91428359604111
-0.14012026143790837,4.53582587469258
-0.1381647058823528,4.845647602223735
-0.13620915032679726,4.500565346176225
-0.1342535947712417,4.79404807601632
-0.13229803921568614,4.439564754218132
-0.1303424836601306,4.725494165933336
-0.12838692810457503,4.384559637381003
-0.12643137254901948,4.658060654137468
-0.12447581699346393,4.32828259446881
-0.12252026143790837,4.590132913965131
-0.12056470588235281,4.241851924796992
-0.11860915032679725,4.526703066358724
-0.1166535947712417,4.18356555653306
-0.11469803921568614,4.45542392669476
-0.1127424836601306,4.124759501976721
-0.11078692810457504,4.371080371277876
-0.10883137254901948,4.065630104030164
-0.10687581699346392,4.310473448002197
-0.10492026143790836,4.004227730225256
-0.1029647058823528,4.241499455303983
-0.10100915032679725,3.9282452131410364
-0.0990535947712417,4.164623256581281
-0.09709803921568615,3.8713480440083496
-0.09514248366013059,4.0863109710002705
-0.09318692810457503,3.8089890334866174
-0.09123137254901947,4.003741399580314
-0.08927581699346392,3.7354957993380586
-0.08732026143790836,3.9244844205501277
-0.0853647058823528,3.6540260904822626
-0.08340915032679724,3.841851270917565
-0.0814535947712417,3.576542030855887
-0.07949803921568614,3.7683236897948453
-0.07754248366013058,3.5176834068467637
-0.07558692810457503,3.6752540028868386
-0.07363137254901947,3.42465944000274
-0.07167581699346391,3.579014500387306
-0.06972026143790835,3.3543776629085125
-0.06776470588235281,3.487947931801547
-0.06580915032679725,3.2623731183267948
-0.0638535947712417,3.3947303457552715
-0.06189803921568614,3.1821942233254696
-0.05994248366013058,3.292320856584993
-0.05798692810457502,3.0925759557323613
-0.056031372549019465,3.194935794490336
-0.054075816993463914,3.0037184916197703
-0.052120261437908356,3.0757530126206665
-0.0501647058823528,2.8951652551472336
-0.04820915032679725,2.977765281498756
-0.04625359477124169,2.8032859219576998
-0.04429803921568613,2.8494729091588926
-0.042342483660130575,2.695237763134487
-0.04038692810457502,2.717970652655861
-0.03843137254901947,2.5865596216354843
-0.03647581699346391,2.587511340908045
-0.03452026143790835,2.4665463577667732
-0.0325647058823528,2.4439056082858874
-0.030609150326797244,2.335118927008179
-0.028653594771241686,2.2821128388917686
-0.02669803921568613,2.198037332436745
-0.024742483660130574,2.109490707426457
-0.02278692810457502,2.0498948970301165
-0.020831372549019463,1.9188103339282458
-0.018875816993463905,1.8824906450685794
-0.01692026143790835,1.6924219018290967
-0.014964705882352795,1.702525584245706
-0.01300915032679724,1.4256732624911157
-0.011053594771241683,1.4976160275710009
-0.009098039215686127,1.0787878170205372
-0.0071424836601305716,1.2542853638678917
-0.005186928104575016,0.5676066372976982
-0.00323137254901946,1.0055654240170333
-0.001275816993463904,0.0
0.0006797385620916519,0.9989442724753803
0.0026352941176472078,0.5334143988954971
0.004590849673202764,1.2517207308617548
0.0065464052287583195,1.0688749295954332
0.008501960784313875,2.168421450940506
0.010457516339869168,1.0535993207521037
0.012413071895424723,2.3729997677722543
0.01436862745098028,1.3014217401240402
0.016324183006535833,2.5578239435451176
0.01827973856209139,1.5083609778659932
0.02023529411764695,2.7281217505820234
0.022190849673202503,1.6991890825991312
0.024146405228758057,2.875081068956706
0.026101960784313614,1.8682290190410582
0.028057516339869172,3.0170298148577386
0.030013071895424726,2.018106514814719
0.03196862745098028,3.151188416727056
0.03392418300653584,2.15322627303175
0.035879738562091396,3.2650905563298283
0.03783529411764695,2.285732876184181
0.039790849673202504,3.3843389336044556
0.04174640522875806,2.4063715690276863
0.04370196078431362,3.4881760363573657
0.04565751633986917,2.5200678619487853
0.04761307189542473,3.587659331433634
0.049568627450980285,2.6322377620870445
0.05152418300653584,3.699757215795498
0.0534797385620914,2.7408885044335873
0.05543529411764695,3.782502835875774
0.05739084967320251,2.832126476925759
0.059346405228758066,3.8775430376524405
0.06130196078431362,2.9335322060697733
0.06325751633986917,3.95428002454447
0.06521307189542473,3.034755286617664
0.06716862745098029,4.049467913948604
0.06912418300653585,3.1259542663728532
0.0710797385620914,4.119793801952644
0.07303529411764695,3.201142272232606
0.0749908496732025,4.201899298505388
0.07694640522875806,3.279159763135824
0.07890196078431362,4.268149844063362
0.08085751633986918,3.3680039422756294
0.08281307189542474,4.350090690584102
0.0847686274509803,3.438377076231539
0.08672418300653585,4.42279075140371
0.08867973856209141,3.522758635900117
0.09063529411764695,4.493512649441784
0.09259084967320251,3.5926198413298236
0.09454640522875807,4.564921235590165
0.09650196078431363,3.676655299315125
0.09845751633986918,4.6254583581911835
0.10041307189542474,3.7323403442836547
0.1023686274509803,4.695431005702083
0.10432418300653584,3.8149521829478785
0.1062797385620914,4.771194262595599
0.10823529411764696,3.8758913580697616
0.11019084967320252,4.830290985955985
0.11214640522875807,3.9441837454084383
0.11410196078431363,4.876754309355998
0.11605751633986919,3.994098523263955
0.11801307189542475,4.93733735890944
0.1199686274509803,4.071633457246502
0.12192418300653585,5.00996504641529
0.1238797385620914,4.138652999852238
0.12583529411764696,5.061923518762471
0.12779084967320253,4.202195726549644
0.12974640522875808,5.1136698190626335
0.13170196078431362,4.267607103208798
0.1336575163398692,5.177632461090807
0.13561307189542474,4.319624117548328
0.1375686274509803,5.214707645589781
0.13952418300653585,4.397707960736531
0.14147973856209142,5.298819396229035
0.14343529411764697,4.4467865587123905
0.1453908496732025,5.333394563628072
0.14734640522875808,4.485553026284052
0.14930196078431363,5.414433216464675
0.1512575163398692,4.567237038928732
0.15321307189542474,5.431952331963146
0.1551686274509803,4.604468274199964
0.15712418300653586,5.494879326965115
0.1590797385620914,4.658595306292161
0.16103529411764697,5.5554557395147555
0.16299084967320251,4.697235935036253
0.1649464052287581,5.586247886835917
0.16690196078431363,4.7748670171644765
0.1688575163398692,5.646692927076939
0.17081307189542475,4.804822383722232
0.17276862745098032,5.70796868559895
0.17472418300653586,4.861980797562167
0.1766797385620914,5.758880227739084
0.17863529411764698,4.9350431727800945
0.18059084967320252,5.806184954937063
0.1825464052287581,4.938309562795281
0.18450196078431363,5.833730200236016
0.1864575163398692,5.032638704830516
0.18841307189542475,5.892583821380018
0.19036862745098032,5.071575715154776
0.19232418300653586,5.939355358447489
0.1942797385620914,5.112932472423669
0.19623529411764698,5.95609722710233
0.19819084967320252,5.152452272101541
0.2001464052287581,5.9988377070162064
0.20210196078431364,5.203347838719857
0.2040575163398692,6.065080096345856
0.20601307189542475,5.248496646215404
0.2079686274509803,6.09696082819716
0.20992418300653587,5.32164968113235
0.2118797385620914,6.150777689573783
0.21383529411764698,5.338923075800693
0.21579084967320253,6.225434609591244
0.2177464052287581,5.381666353381767
0.21970196078431364,6.236384799521941
0.2216575163398692,5.449783847982779
0.22361307189542476,6.302998010200373
0.2255686274509803,5.476232905626603
0.22752418300653587,6.319752328812419
0.22947973856209142,5.525265376557579
0.231435294117647,6.357411431924167
0.23339084967320253,5.556767860418127
0.2353464052287581,6.402644334167585
0.23730196078431365,5.583884218674836
0.2392575163398692,6.426639293425138
0.24121307189542476,5.639179474915635
0.2431686274509803,6.5018627146627255
0.24512418300653588,5.695824323817637
0.24707973856209142,6.512903166508959
0.249035294117647,5.7206489707748736
0.25099084967320257,6.54412860019116
0.2529464052287581,6.524498744146273
0.25490196078431365,5.815920481566593
0.2568575163398692,6.583208354116664
0.25881307189542474,5.831783622353068
0.26076862745098034,6.674267390453813
0.2627241830065359,5.860942763760887
0.2646797385620914,6.6407171297761485
0.26663529411764697,5.889603193241895
0.26859084967320257,6.717852858658375
0.2705464052287581,5.941041090333739
0.27250196078431366,6.778903409744228
0.2744575163398692,5.979115196690847
0.27641307189542474,6.805436154451155
0.27836862745098034,6.037364074970354
0.2803241830065359,6.808874553254159
0.28227973856209143,6.033919906775674
0.284235294117647,6.876556164104121
0.2861908496732025,6.113147465859804
0.2881464052287581,6.901433068859527
0.29010196078431366,6.113433793707115
0.2920575163398692,6.955780206156822
0.29401307189542475,6.192355518614674
0.29596862745098035,6.9478331444642905
0.2979241830065359,6.192975481436735
0.29987973856209144,7.009035109692366
0.301835294117647,6.254356202978026
0.3037908496732025,7.051289873942686
0.3057464052287581,6.3123877505502115
0.30770196078431367,7.045454700565935
0.3096575163398692,6.312038405568492
0.31161307189542475,7.148797052067554
0.31356862745098035,6.371027097648603
0.3155241830065359,7.13518050207636
0.31747973856209144,6.3901037936097085
0.319435294117647,7.187437288568692
0.3213908496732025,6.414569845764143
0.3233464052287581,7.2293775387268635
0.32530196078431367,6.45564987150758
0.3272575163398692,7.237275780751104
0.32921307189542476,6.4930335633407985
0.3311686274509803,7.272241243158675
0.3331241830065359,6.550315098048658
0.33507973856209144,7.347051314618048
0.337035294117647,6.588720540788316
0.33899084967320253,7.324687718531218
0.34094640522875813,6.5951900642774515
0.3429019607843137,7.36390843168447
0.3448575163398692,6.605441785003883
0.34681307189542476,7.432187272437765
0.3487686274509803,6.685874888934602
0.3507241830065359,7.498583335011072
0.35267973856209145,6.696079059108815
0.354635294117647,7.518225792068828
0.35659084967320254,6.7027680472596405
0.35854640522875814,7.508934203734729
0.3605019607843137,6.779460668047866
0.3624575163398692,7.577101652145512
0.36441307189542477,6.760139062275742
0.3663686274509803,7.578340042396687
0.3683241830065359,6.781134308605896
0.37027973856209145,7.594580249419472
0.372235294117647,6.86434600019719
0.37419084967320254,7.685492055811961
0.37614640522875814,6.870432446253593
0.3781019607843137,7.771876670010753
0.38005751633986923,6.952461251898759
0.38201307189542477,7.70780818413448
0.3839686274509803,6.9109238076083574
0.3859241830065359,7.6993811679726
0.38787973856209146,6.995107307947897
0.389835294117647,7.825943891281029
0.39179084967320255,7.035324367912292
0.39374640522875815,7.85820475349925
0.3957019607843137,7.078729489450808
0.39765751633986923,7.845175253208916
0.3996130718954248,7.042549832873306
0.4015686274509803,7.864783724597321
0.4035241830065359,7.094644944756707
0.40547973856209146,7.950895416416025
0.407435294117647,7.163419570935067
0.40939084967320255,8.010172026345565
0.4113464052287581,7.226758593537266
0.4133019607843137,8.012082246601684
0.41525751633986924,7.231127320450652
0.4172130718954248,8.12747807654096
0.4191686274509803,7.295315640218887
0.4211241830065359,8.0333390856271
0.42307973856209147,7.319891546267696
0.425035294117647,8.114684725081052
0.42699084967320255,7.335320974832557
0.4289464052287581,8.09996311325572
0.4309019607843137,7.320848942224023
0.43285751633986924,8.200925982664117
0.4348130718954248,7.334349629442926
0.43676862745098033,8.18944480029019
0.43872418300653593,7.450556238410142
0.44067973856209147,8.077258319561935
0.442635294117647,7.409952370185877
0.44459084967320256,8.187164297591437
0.4465464052287581,7.491741803194383
0.4485019607843137,8.267776643560069
0.45045751633986925,7.563579626813538
0.4524130718954248,8.243385190435909
0.45436862745098033,7.549033915811159
0.4563241830065359,8.308084367048188
0.4582797385620915,7.604706918237401
0.460235294117647,8.290249499412127
0.46219084967320256,7.5660246158066045
0.4641464052287581,8.326243102060062
0.4661019607843137,7.65426073269213
0.46805751633986925,8.422338930719748
0.4700130718954248,7.700780748327023
0.47196862745098034,8.472571056206082
0.4739241830065359,7.740786082940751
0.4758797385620915,8.512761936789326
0.477835294117647,7.770374040126218
0.47979084967320257,8.548078608714228
0.4817464052287581,7.759918381021908
0.4837019607843137,8.551351934059195
0.48565751633986926,7.796230993962517
0.4876130718954248,8.478650102282463
0.48956862745098034,7.838723617927428
0.4915241830065359,8.594909908398353
0.4934797385620915,7.81019553431289
0.49543529411764703,8.4847663292999
0.4973908496732026,8.36903037726524
0.4993464052287581,8.023620836158178
0.5013019607843137,8.554636009260413
0.5032575163398693,7.983805150504795
0.5052130718954247,8.598340443495143
0.5071686274509803,7.952695596920202
0.509124183006536,8.535091413187388
0.5110797385620914,8.106245856435216
0.513035294117647,8.548078608714256
0.5149908496732026,8.02362083615815
0.5169464052287581,8.53832243376889
0.5189019607843137,8.142613500606034
0.5208575163398692,8.714835648967098
0.5228130718954248,8.123195414748988
0.5247686274509804,8.846713693185176
0.5267241830065359,8.173589428500396
0.5286797385620915,8.746210771534795
0.530635294117647,8.200925982664145
0.5325908496732026,8.770405500121909
0.5345464052287582,8.1601963711639
0.5365019607843137,8.910371544957211
0.5384575163398693,8.331492457946148
0.5404130718954248,8.824926339000326
0.5423686274509804,8.272727148719952
0.544324183006536,8.901025682538915
0.5462797385620914,8.297854098797375
0.548235294117647,9.003805551603307
0.5501908496732026,8.248216117705546
0.5521464052287581,9.014168338638854
0.5541019607843137,8.342074567276685
0.5560575163398692,8.9733463441186
0.5580130718954248,8.402366797532862
0.5599686274509804,8.963396013265374
0.5619241830065359,8.431022053293237
0.5638797385620915,9.14769973126332
0.565835294117647,8.57122013727595
0.5677908496732026,9.15366989824988
0.5697464052287582,8.44861781518356
0.5717019607843137,9.234711108253006
0.5736575163398693,8.472571056206053
0.5756130718954248,9.171797282842437
0.5775686274509804,8.574570224161231
0.579524183006536,9.141764995743506
0.5814797385620915,8.619174530397984
0.583435294117647,9.190259345682115
0.5853908496732025,8.774495485373434
0.5873464052287581,9.267717404721177
0.5893019607843137,8.718704125744962
0.5912575163398692,9.202759508446405
0.5932130718954248,8.78686677717598
0.5951686274509804,9.241225789274143
0.5971241830065359,8.78686677717598
0.5990797385620915,9.411851306304907
0.601035294117647,8.707143303343942
0.6029908496732026,9.228238593747388
0.6049464052287582,8.83794170711234
0.6069019607843137,9.419633446747017
0.6088575163398693,8.82492633900027
0.6108130718954248,9.443349973364334
0.6127686274509804,8.882591980850135
0.614724183006536,9.36638893222815
0.6166797385620915,8.824926339000326
0.6186352941176471,9.451382145061542
0.6205908496732025,8.924556179949168
0.6225464052287581,9.381314582444883
0.6245019607843137,8.910371544957155
0.6264575163398692,9.59883487620473
0.6284130718954248,8.953543716822363
0.6303686274509803,9.589532483542417
0.6323241830065359,8.938944917401265
0.6342797385620915,9.728368928396575
0.636235294117647,9.029916695606993
0.6381908496732026,9.73906421751338
0.6401464052287582,9.234711108252949
0.6421019607843137,9.73906421751338
0.6440575163398693,9.17179728284238
0.6460130718954248,9.79432689618843
0.6479686274509804,9.130000154163977
0.649924183006536,9.562133509354245
0.6518797385620915,9.202759508446405
0.6538352941176471,9.58953248354236
0.6557908496732026,9.184067375434251
0.6577464052287582,9.954175597130327
0.6597019607843138,9.451382145061542
0.6616575163398692,9.686696231996063
0.6636130718954248,9.184067375434195
0.6655686274509803,9.840846911823322
0.6675241830065359,9.580315828437492
0.6694797385620915,10.02316846861722
0.671435294117647,9.589532483542417
0.6733908496732026,10.339838077942254
0.6753464052287581,9.59883487620473
0.6773019607843137,10.160789846493325
0.6792575163398693,9.696952732163197
0.6812130718954248,10.037557206069376
0.6831686274509804,9.50097908620097
0.685124183006536,10.21122070012016
0.6870797385620915,9.728368928396632
0.6890352941176471,10.443022314177483
0.6909908496732026,9.666493524678543
0.6929464052287582,10.32041999208521
0.6949019607843138,9.598834876204673
0.6968575163398693,10.32041999208521
0.6988130718954249,9.817316414413071
0.7007686274509803,10.37984341255601
0.7027241830065359,10.052156005490529
0.7046797385620915,10.634077550940194
0.706635294117647,9.954175597130327
0.7085908496732026,10.465001220896259
0.7105464052287581,9.981204269518244
0.7125019607843137,10.487474076748374
0.7144575163398693,10.144529325621487
0.7164130718954248,10.93945920049143
0.7183686274509804,10.160789846493325
0.720324183006536,10.634077550940194
0.7222797385620915,10.160789846493325
0.7242352941176471,10.634077550940194
0.7261908496732026,9.914954883977044
0.7281464052287582,10.745303186050474
0.7301019607843138,9.954175597130268
0.7320575163398693,11.227141272943213
0.7340130718954249,10.400462699758688
0.7359686274509804,10.745303186050474
0.737924183006536,10.32041999208521
0.7398797385620915,11.13616949473743
0.741835294117647,10.60810206453699
0.7437908496732026,10.42151610895652
0.7457464052287581,11.013567172645153
0.7477019607843137,10.421516108956578
0.7496575163398693,11.327224731500138
0.7516130718954248,10.264330525434165
0.7535686274509804,10.939459200491374
0.7555241830065359,10.510463594973073
0.7574797385620915,11.381291952770471
0.7594352941176471,10.379843412555953
0.7613908496732026,11.327224731500195
0.7633464052287582,10.716315649177222
0.7653019607843138,11.13616949473743
0.7672575163398693,10.558091643962328
0.7692130718954249,11.327224731500138
0.7711686274509804,10.5827842565527
0.773124183006536,11.052787885798434
0.7750797385620916,10.745303186050418
0.777035294117647,11.227141272943213
0.7789908496732026,10.510463594973016
0.7809464052287581,11.706714353205099
0.7829019607843137,10.904367880680162
0.7848575163398693,11.56361350956437
0.7868130718954248,11.013567172645153
0.7887686274509804,11.873768437868208
0.7907241830065359,11.09360988031869
0.7926797385620915,11.499074988426855
0.7946352941176471,10.870466329004422
0.7965908496732026,11.563613509564426
0.7985464052287582,11.563613509564426
0.8005019607843138,11.873768437868208
0.8024575163398693,11.052787885798434
0.8044130718954249,11.56361350956437
0.8063686274509804,11.381291952770471
0.808324183006536,11.632606381051378
0.8102797385620916,11.13616949473743
0.812235294117647,12.192222168986799
0.8141908496732027,11.052787885798377
0.8161464052287581,12.074439133330417
0.8181019607843137,10.87046632900448
0.8200575163398693,11.969078617672533
0.8220130718954248,11.136169494737487
0.8239686274509804,12.07443913333036
0.8259241830065359,11.381291952770471
0.8278797385620915,11.873768437868264
0.8298352941176471,11.499074988426798
0.8317908496732026,12.192222168986799
0.8337464052287582,11.275931437112588
0.8357019607843137,12.325753561611322
0.8376575163398693,11.706714353205099
0.8396130718954249,12.325753561611267
0.8415686274509804,11.873768437868264
0.843524183006536,12.662225798232535
0.8454797385620916,11.632606381051321
0.8474352941176471,12.192222168986799
0.8493908496732027,11.180621257308264
0.8513464052287582,13.173051421998526
0.8533019607843138,12.325753561611322
0.8552575163398694,12.885369349546687
0.8572130718954248,11.786757060878635
0.8591686274509804,13.578516530106633
0.8611241830065359,12.325753561611322
0.8630797385620915,14.271663710666635
0.8650352941176471,11.969078617672533
0.8669908496732026,12.662225798232535
0.8689464052287582,12.662225798232479
0.8709019607843137,13.173051421998526
0.8728575163398693,11.96907861767259
0.8748130718954249,13.578516530106633
0.8767686274509804,12.192222168986799
0.878724183006536,13.17305142199847
0.8806797385620915,11.632606381051378
0.8826352941176471,12.325753561611322
0.8845908496732027,11.706714353205042
0.8865464052287582,13.173051421998526
0.8885019607843138,12.192222168986799
0.8904575163398694,13.17305142199847
0.8924130718954248,12.47990424143858
0.8943686274509804,12.885369349546687
0.8963241830065359,12.192222168986799
0.8982797385620915,13.173051421998526
0.9002352941176471,12.662225798232479
0.9021908496732026,14.271663710666635
0.9041464052287582,12.325753561611267
0.9061019607843137,13.57851653010669
0.9080575163398693,12.662225798232535
0.9100130718954249,13.578516530106633
0.9119686274509804,12.885369349546744
0.913924183006536,12.885369349546687
0.9158797385620915,13.57851653010669
0.9178352941176471,13.173051421998526
0.9197908496732027,12.885369349546687
0.9217464052287582,13.173051421998526
0.9237019607843138,13.17305142199847
0.9256575163398693,13.173051421998526
0.9276130718954249,12.662225798232535
0.9295686274509805,inf
0.9315241830065359,12.885369349546744
0.9334797385620915,13.173051421998526
0.9354352941176471,13.17305142199847
0.9373908496732026,inf
0.9393464052287582,13.578516530106633
0.9413019607843137,inf
0.9432575163398693,14.271663710666635
0.9452130718954249,inf
0.9471686274509804,14.271663710666635
0.949124183006536,inf
0.9510797385620915,14.271663710666635
0.9530352941176471,14.271663710666635
0.9549908496732027,14.271663710666578
0.9569464052287582,14.271663710666635
0.9589019607843138,inf
0.9608575163398693,inf
0.9628130718954249,14.271663710666635
0.9647686274509805,inf
0.966724183006536,13.173051421998526
0.9686797385620916,inf
0.9706352941176472,inf
0.9725908496732026,inf
0.9745464052287582,inf
0.9765019607843137,inf
0.9784575163398693,inf
0.9804130718954249,inf
0.9823686274509804,inf
0.984324183006536,inf
0.9862797385620915,13.57851653010669


==> fig/data/dx-marginals/dx_marginals_gmm.csv <==
x,y
-1.2471363051662638,14.046749254992871
-1.244613533675516,inf
-1.2420907621847683,inf
-1.2395679906940205,inf
-1.2370452192032726,inf
-1.234522447712525,inf
-1.231999676221777,inf
-1.2294769047310292,inf
-1.2269541332402814,14.046749254992783
-1.2244313617495337,inf
-1.2219085902587858,14.046749254992871
-1.219385818768038,inf
-1.2168630472772903,inf
-1.2143402757865425,inf
-1.2118175042957946,inf
-1.209294732805047,inf
-1.206771961314299,inf
-1.2042491898235512,inf
-1.2017264183328036,inf
-1.1992036468420557,inf
-1.1966808753513078,inf
-1.19415810386056,inf
-1.1916353323698123,inf
-1.1891125608790645,inf
-1.1865897893883166,inf
-1.184067017897569,inf
-1.181544246406821,inf
-1.1790214749160732,inf
-1.1764987034253256,inf
-1.1739759319345777,inf
-1.1714531604438299,inf
-1.1689303889530822,inf
-1.1664076174623343,inf
-1.1638848459715865,14.046749254992871
-1.1613620744808386,inf
-1.158839302990091,inf
-1.156316531499343,inf
-1.1537937600085952,inf
-1.1512709885178476,inf
-1.1487482170270997,14.046749254992871
-1.1462254455363519,inf
-1.1437026740456042,inf
-1.1411799025548564,inf
-1.1386571310641085,inf
-1.1361343595733608,inf
-1.133611588082613,inf
-1.131088816591865,inf
-1.1285660451011175,inf
-1.1260432736103696,inf
-1.1235205021196217,inf
-1.1209977306288739,inf
-1.1184749591381262,14.046749254992871
-1.1159521876473784,inf
-1.1134294161566305,inf
-1.1109066446658828,inf
-1.108383873175135,14.046749254992871
-1.1058611016843871,14.046749254992783
-1.1033383301936395,inf
-1.1008155587028916,inf
-1.0982927872121437,inf
-1.095770015721396,inf
-1.0932472442306482,inf
-1.0907244727399004,14.046749254992871
-1.0882017012491525,inf
-1.0856789297584049,inf
-1.083156158267657,14.046749254992871
-1.0806333867769091,inf
-1.0781106152861615,inf
-1.0755878437954136,inf
-1.0730650723046657,inf
-1.070542300813918,inf
-1.0680195293231702,12.66045489387298
-1.0654967578324224,inf
-1.0629739863416747,inf
-1.0604512148509269,12.94813696632476
-1.057928443360179,inf
-1.0554056718694311,12.948136966324673
-1.0528829003786835,14.046749254992871
-1.0503601288879356,14.046749254992871
-1.0478373573971878,inf
-1.04531458590644,inf
-1.0427918144156922,inf
-1.0402690429249444,13.353602074432837
-1.0377462714341967,inf
-1.0352234999434489,inf
-1.032700728452701,14.046749254992783
-1.0301779569619534,inf
-1.0276551854712055,inf
-1.0251324139804576,inf
-1.0226096424897098,13.353602074432837
-1.0200868709989621,inf
-1.0175640995082142,13.353602074432926
-1.0150413280174664,14.046749254992783
-1.0125185565267187,14.046749254992871
-1.0099957850359709,14.046749254992871
-1.007473013545223,14.046749254992783
-1.0049502420544754,inf
-1.0024274705637275,14.046749254992871
-0.9999046990729796,inf
-0.9973819275822319,14.046749254992827
-0.9948591560914841,14.046749254992871
-0.9923363846007363,inf
-0.9898136131099885,14.046749254992827
-0.9872908416192407,13.353602074432926
-0.9847680701284929,14.046749254992827
-0.9822452986377451,12.94813696632476
-0.9797225271469973,inf
-0.9771997556562495,13.353602074432882
-0.9746769841655017,14.046749254992871
-0.9721542126747539,13.353602074432882
-0.9696314411840061,13.353602074432882
-0.9671086696932584,12.94813696632476
-0.9645858982025105,13.353602074432882
-0.9620631267117628,12.94813696632476
-0.9595403552210149,13.353602074432882
-0.9570175837302671,13.353602074432882
-0.9544948122395194,14.046749254992871
-0.9519720407487715,inf
-0.9494492692580238,12.66045489387298
-0.9469264977672759,14.046749254992827
-0.9444037262765281,inf
-0.9418809547857804,12.66045489387298
-0.9393581832950325,12.948136966324716
-0.9368354118042848,inf
-0.934312640313537,13.353602074432926
-0.9317898688227891,14.046749254992827
-0.9292670973320414,12.66045489387298
-0.9267443258412935,inf
-0.9242215543505458,inf
-0.921698782859798,12.94813696632476
-0.9191760113690501,13.353602074432882
-0.9166532398783024,13.353602074432926
-0.9141304683875545,12.948136966324716
-0.9116076968968068,12.437311342558726
-0.909084925406059,13.353602074432926
-0.9065621539153111,12.660454893872936
-0.9040393824245634,12.660454893872936
-0.9015166109338156,13.353602074432926
-0.8989938394430678,13.353602074432882
-0.89647106795232,12.254989785764815
-0.8939482964615721,12.948136966324716
-0.8914255249708244,12.100839105937514
-0.8889027534800766,12.94813696632476
-0.8863799819893288,12.254989785764772
-0.883857210498581,12.254989785764815
-0.8813344390078331,12.660454893872936
-0.8788116675170854,12.948136966324716
-0.8762888960263376,13.353602074432926
-0.8737661245355898,14.046749254992827
-0.871243353044842,12.254989785764772
-0.8687205815540943,12.66045489387298
-0.8661978100633464,13.353602074432882
-0.8636750385725986,12.43731134255877
-0.8611522670818508,12.254989785764772
-0.858629495591103,12.437311342558726
-0.8561067241003553,11.481799897531333
-0.8535839526096074,12.254989785764772
-0.8510611811188596,14.046749254992827
-0.8485384096281119,12.94813696632476
-0.846015638137364,12.100839105937514
-0.8434928666466163,12.100839105937558
-0.8409700951558684,11.74416416199878
-0.8384473236651206,11.849524677656607
-0.8359245521743729,12.43731134255877
-0.833401780683625,12.254989785764772
-0.8308790091928773,11.6488539821945
-0.8283562377021294,11.648853982194456
-0.8258334662113817,11.74416416199878
-0.8233106947206339,11.744164161998825
-0.820787923229886,12.100839105937514
-0.8182651517391383,11.48179989753129
-0.8157423802483905,11.56184260520487
-0.8132196087576427,11.561842605204827
-0.8106968372668949,12.254989785764815
-0.808174065776147,11.74416416199878
-0.8056512942853993,11.96730771331299
-0.8031285227946515,11.744164161998825
-0.8006057513039037,11.849524677656607
-0.7980829798131559,11.967307713313035
-0.795560208322408,11.96730771331299
-0.7930374368316603,12.100839105937514
-0.7905146653409125,11.002226817269447
-0.7879918938501647,11.407691925377568
-0.7854691223594169,11.48179989753129
-0.7829463508686691,10.91125503906372
-0.7804235793779213,11.849524677656607
-0.7779008078871735,11.338699053890661
-0.7753780363964257,11.274160532753045
-0.7728552649056779,11.74416416199878
-0.7703324934149302,11.213535910936654
-0.7678097219241823,11.48179989753129
-0.7652869504334345,11.05101698143888
-0.7627641789426867,10.955706801634511
-0.7602414074519389,11.156377497096662
-0.7577186359611912,11.10231027582643
-0.7551958644704433,11.051016981438835
-0.7526730929796955,10.750912388988498
-0.7501503214889478,10.868695424644924
-0.7476275499981999,10.788652716971344
-0.7451047785074522,10.868695424644924
-0.7425820070167043,11.21353591093661
-0.7400592355259565,11.338699053890616
-0.7375364640352088,11.002226817269447
-0.7350136925444609,11.002226817269403
-0.7324909210537132,10.788652716971344
-0.7299681495629654,10.788652716971388
-0.7274453780722175,10.491401193503412
-0.7249226065814698,10.612762050507724
-0.7223998350907219,10.714544744817623
-0.7198770635999742,10.38318760886318
-0.7173542921092264,10.46323031653676
-0.7148315206184785,10.550241693526345
-0.7123087491277308,10.491401193503457
-0.7097859776369829,10.550241693526345
-0.7072632061462352,10.679453425006352
-0.7047404346554874,10.383187608863224
-0.7022176631647395,10.38318760886318
-0.6996948916739918,10.240086765222506
-0.697172120183244,10.285549139299308
-0.6946493486924962,10.520388730376665
-0.6921265772017484,10.0394160697604
-0.6896038057110006,10.057765208428552
-0.6870810342202528,9.87236198509719
-0.684558262729505,10.435831342348646
-0.6820354912387572,10.240086765222506
-0.6795127197480094,10.55024169352639
-0.6769899482572616,10.240086765222506
-0.6744671767665138,10.218107858503732
-0.671944405275766,9.857094512966444
-0.6694216337850182,9.919614869947734
-0.6668988622942704,9.935875390819515
-0.6643760908035227,10.262559621074608
-0.6618533193127748,9.903614528601294
-0.659330547822027,9.842056635601905
-0.6568077763312792,10.076457341440705
-0.6542850048405314,9.903614528601294
-0.6517622333497837,9.872361985097234
-0.6492394618590358,9.82724154981672
-0.646716690368288,9.798254012943467
-0.6441939188775403,9.857094512966444
-0.6416711473867924,9.82724154981672
-0.6391483758960447,9.81264275039561
-0.6366256044052968,9.640030007728573
-0.634102832914549,9.677301402525805
-0.6315800614238013,9.615932456149556
-0.6290572899330534,9.615932456149512
-0.6265345184423057,9.615932456149556
-0.6240117469515578,9.742684161788656
-0.6214889754608101,9.580841136338242
-0.6189662039700623,9.472038276489487
-0.6164434324793144,9.51414976183957
-0.6139206609885667,9.580841136338242
-0.6113978894978189,9.52496067794383
-0.6088751180070711,9.60409799850251
-0.6063523465163233,9.210467348041393
-0.6038295750255754,9.441579069004735
-0.6013068035348277,9.48240106352499
-0.5987840320440799,9.514149761839613
-0.5962612605533321,9.558112885260686
-0.5937384890625843,9.328250383697776
-0.5912157175718364,9.24272821025957
-0.5886929460810887,9.126768329164701
-0.5861701745903409,9.259257512210825
-0.5836474030995931,9.163947332406455
-0.5811246316088453,9.163947332406455
-0.5786018601180976,9.202562168534278
-0.5760790886273497,9.00332413807358
-0.5735563171366019,9.126768329164745
-0.5710335456458541,9.063142633284489
-0.5685107741551063,9.097989364614659
-0.5659880026643586,8.984154221965904
-0.5634652311736107,8.990503449644518
-0.5609424596828629,8.893457660495091
-0.5584196881921151,8.940803781092246
-0.5558969167013673,8.821002581279625
-0.5533741452106196,8.88769395577834
-0.5508513737198717,8.952999054186064
-0.5483286022291239,8.946882827168627
-0.5458058307383762,8.85379240410266
-0.5432830592476283,8.74843188844479
-0.5407602877568806,8.810307292162921
-0.5382375162661327,8.805002239933184
-0.5357147447753849,8.62621425572054
-0.5331919732846372,8.723739275854461
-0.5306692017938893,8.76863459576231
-0.5281464303031416,8.680773239970975
-0.5256236588123938,8.709211175291552
-0.523100887321646,8.653121708640464
-0.5205781158308982,8.718873086203288
-0.5180553443401503,8.639577483532708
-0.5155325728494026,8.621799237511423
-0.5130098013586548,8.51335976626535
-0.510487029867907,8.541417719060464
-0.5079642583771592,8.37686833201235
-0.5054414868864113,8.40130235734959
-0.5029187153956636,8.440947188696828
-0.5003959439049158,8.470800151846532
-0.497873172414168,8.404842184054734
-0.4953504009234202,8.404842184054734
-0.4928276294326724,8.326437478385436
-0.4903048579419246,8.40130235734959
-0.4877820864511768,8.387267039233228
-0.485259314960429,8.297356269084595
-0.4827365434696812,8.226666324640487
-0.4802137719789334,8.339638990243973
-0.4776910004881856,8.149595387356085
-0.4751682289974378,8.284697872212671
-0.47264545750669,8.166216268592148
-0.4701226860159422,8.235608262016148
-0.4675999145251944,8.152346420727975
-0.46507714303444664,8.119823229022437
-0.46255437154369883,8.065335043738367
-0.460031600052951,8.067863490091726
-0.4575088285622032,8.030592095294473
-0.45498605707145545,7.957704379546001
-0.45246328558070764,7.946430302972784
-0.44994051408995983,8.117160111602955
-0.447417742599212,8.018470734762127
-0.44489497110846427,7.98296404630524
-0.44237219961771646,7.922065864098643
-0.43984942812696864,8.052787827686279
-0.43732665663622083,7.969107011643814
-0.434803885145473,7.838159228896197
-0.43228111365472527,7.902563620867202
-0.42975834216397746,7.84827053850054
-0.42723557067322965,7.822190825717488
-0.42471279918248184,7.762615093922024
-0.4221900276917341,7.798706380484418
-0.41966725620098627,7.804525989537684
-0.41714448471023846,7.685446777419854
-0.41462171321949065,7.749639935058891
-0.4120989417287429,7.742300452570866
-0.4095761702379951,7.675137407760992
-0.4070533987472473,7.663242620108843
-0.40453062725649946,7.569776892103144
-0.4020078557657517,7.673429465415836
-0.3994850842750039,7.612202736205395
-0.3969623127842561,7.7170283494701515
-0.3944395412935083,7.588410971648058
-0.39191676980276047,7.601029435607247
-0.3893939983120127,7.4885514521805785
-0.3868712268212649,7.487134017499606
-0.3843484553305171,7.463340032834083
-0.3818256838397693,7.495668919949422
-0.3793029123490215,7.473069088032203
-0.3767801408582737,7.498530152230476
-0.3742573693675259,7.342334900028741
-0.3717345978767781,7.4108026993061795
-0.36921182638603034,7.379792462563641
-0.36668905489528253,7.306229895386625
-0.3641662834045347,7.388738209122099
-0.3616435119137869,7.3337930543157785
-0.3591207404230391,7.2782560433441965
-0.35659796893229134,7.239919894600671
-0.35407519744154353,7.318120641908147
-0.3515524259507957,7.2344041608153695
-0.3490296544600479,7.252162674116327
-0.34650688296930016,7.1839913419414465
-0.34398411147855235,7.204065972754426
-0.34146133998780454,7.10749530895134
-0.3389385684970567,7.144006517834233
-0.33641579700630897,7.093065044122311
-0.33389302551556116,7.025665290703708
-0.33137025402481335,7.009721640306572
-0.32884748253406554,7.015891778876705
-0.3263247110433178,6.963361407367553
-0.32380193955257,7.018547822934844
-0.32127916806182216,6.947547511439756
-0.31875639657107435,6.957506099965334
-0.31623362508032654,6.926304882600338
-0.3137108535895788,6.867441285488814
-0.311188082098831,6.890572617512232
-0.30866531060808317,6.828572416589441
-0.30614253911733535,6.840371963520574
-0.3036197676265876,6.801094187398313
-0.3010969961358398,6.763301026236217
-0.298574224645092,6.775740716711857
-0.29605145315434417,6.755093045818365
-0.2935286816635964,6.694949385935072
-0.2910059101728486,6.690469378442099
-0.2884831386821008,6.65533402031749
-0.285960367191353,6.606602574330138
-0.2834375957006052,6.596669685185349
-0.2809148242098574,6.6042565321984075
-0.2783920527191096,6.5902946998166385
-0.2758692812283618,6.48562766546261
-0.273346509737614,6.506127726335674
-0.27082373824686623,6.4997751374763215
-0.2683009667561184,6.4503569509286525
-0.2657781952653706,6.496613912504419
-0.2632554237746228,6.37445679936407
-0.26073265228387504,6.405184813731876
-0.25820988079312723,6.345549074135402
-0.2556871093023794,6.35372350657496
-0.2531643378116316,6.303913299562077
-0.25064156632088386,6.250691280676724
-0.24811879483013605,6.2127529132833885
-0.24559602333938824,6.209194894111753
-0.24307325184864045,6.174675275125974
-0.24055048035789264,6.153550385448228
-0.23802770886714486,6.096246820183996
-0.23550493737639705,6.0857277891094785
-0.23298216588564924,6.051105650705566
-0.23045939439490146,6.035394145831562
-0.22793662290415365,5.978659628714594
-0.22541385141340586,5.959723784325147
-0.22289107992265805,5.9381259866382425
-0.22036830843191027,5.902650791654324
-0.21784553694116246,5.872609911563368
-0.21532276545041468,5.82231768177169
-0.21279999395966687,5.7914404432072395
-0.21027722246891908,5.814043245131872
-0.20775445097817127,5.754200741017076
-0.2052316794874235,5.714922250556791
-0.20270890799667568,5.694902516164593
-0.2001861365059279,5.662630417801953
-0.1976633650151801,5.615113951938257
-0.19514059352443228,5.576857336694613
-0.1926178220336845,5.539404399631425
-0.19009505054293668,5.527558060913927
-0.1875722790521889,5.490335350423329
-0.1850495075614411,5.46003000092799
-0.1825267360706933,5.421958052978592
-0.1800039645799455,5.380274360860845
-0.17748119308919771,5.363702699489963
-0.1749584215984499,5.332345894288895
-0.17243565010770212,5.298126932675628
-0.1699128786169543,5.244527508590382
-0.16739010712620653,5.2132865342729175
-0.16486733563545872,5.1530392774243285
-0.16234456414471093,5.1501611832016305
-0.15982179265396312,5.113480776356431
-0.1572990211632153,5.078480444216383
-0.15477624967246753,5.0273272870361385
-0.15225347818171972,4.980625733777064
-0.14973070669097194,4.93600824823942
-0.14720793520022413,4.900947404154225
-0.14468516370947634,4.867899550108036
-0.14216239221872853,4.830327412700786
-0.13963962072798075,4.7865716481694935
-0.13711684923723294,4.740190025276112
-0.13459407774648516,4.718359216242851
-0.13207130625573735,4.662119497919964
-0.12954853476498956,4.6255808574251045
-0.12702576327424175,4.58192171542252
-0.12450299178349396,4.528483104087837
-0.12198022029274616,4.4743385205610195
-0.11945744880199836,4.440724786763601
-0.11693467731125057,4.38775657968196
-0.11441190582050277,4.345745151074622
-0.11188913432975497,4.2940845921912985
-0.10936636283900718,4.235431817428845
-0.10684359134825938,4.184969505856505
-0.10432081985751158,4.141313601238698
-0.10179804836676379,4.077333522342608
-0.09927527687601599,4.020645918916527
-0.0967525053852682,3.956242861861143
-0.09422973389452038,3.907873424726068
-0.09170696240377259,3.844268838859067
-0.08918419091302479,3.774426001171341
-0.086661419422277,3.713689519005317
-0.0841386479315292,3.64336558878345
-0.0816158764407814,3.5850755073308864
-0.0790931049500336,3.5148930718389493
-0.07657033345928581,3.4352751717001295
-0.07404756196853801,3.360593795958357
-0.07152479047779021,3.2998212723968154
-0.06900201898704242,3.221128073599301
-0.06647924749629462,3.1470144204666326
-0.06395647600554683,3.070069791135519
-0.06143370451479902,2.9944951011278818
-0.058910933024051225,2.922623539861878
-0.05638816153330343,2.83781141168234
-0.05386539004255563,2.766853549245912
-0.051342618551807835,2.684100317412383
-0.04881984706106004,2.606136451634243
-0.046297075570312235,2.527642930947533
-0.04377430407956444,2.448040667028192
-0.04125153258881664,2.366412845964414
-0.038728761098068845,2.2870184010865042
-0.03620598960732105,2.210335480959696
-0.03368321811657325,2.128552033939081
-0.031160446625825455,2.034206748376012
-0.028637675135077655,1.9365379411232782
-0.02611490364432986,1.8279825214037841
-0.023592132153582062,1.6900091318039177
-0.021069360662834262,1.517372840632759
-0.018546589172086465,1.2991636942250997
-0.01602381768133867,1.0499491005638597
-0.013501046190590872,0.7793128466549755
-0.010978274699843074,0.5211378921480581
-0.008455503209095275,0.29768623918779635
-0.005932731718347479,0.12921474150187384
-0.0034099602275996814,0.027136894551983648
-0.0008871887368518839,0.0
0.0016355827538959136,0.050945863369156186
0.004158354244643711,0.1747298274301472
0.0066811257353915085,0.35964723391435083
0.009203897226139306,0.5951943669600235
0.011726668716887104,0.860902287695255
0.01424944020763481,1.123346702379723
0.016772211698382607,1.3689713038897036
0.019294983189130407,1.5725788131474174
0.021817754679878204,1.7340174374241912
0.024340526170626,1.861997288416434
0.026863297661373797,1.9689873676307068
0.029386069152121594,2.0612671724266978
0.03190884064286939,2.149187435498181
0.03443161213361719,2.236032983422548
0.03695438362436499,2.31323550061117
0.03947715511511279,2.3894118063018794
0.041999926605860584,2.4694602841993296
0.04452269809660838,2.5463924456984692
0.04704546958735618,2.6244489616366797
0.049568241078103974,2.7053478501572323
0.05209101256885177,2.7855597357009287
0.054613784059599574,2.8608844547565973
0.05713655555034737,2.939944112736995
0.05965932704109517,3.0172774669927542
0.062182098531842964,3.091304359161026
0.06470487002259076,3.171536263694459
0.06722764151333856,3.255946742819133
0.06975041300408635,3.3228212962393937
0.07227318449483415,3.3921522645589253
0.07479595598558195,3.457063610984976
0.07731872747632974,3.5374168502995658
0.07984149896707754,3.597136504703791
0.08236427045782534,3.6775798988600026
0.08488704194857313,3.7440829789912637
0.08740981343932094,3.7972281781179764
0.08993258493006874,3.8656678453637334
0.09245535642081654,3.9132617103460183
0.09497812791156433,3.9852755303999325
0.09750089940231213,4.044593530660014
0.10002367089305993,4.090811577455796
0.10254644238380772,4.141363505173635
0.10506921387455552,4.191664441684882
0.10759198536530332,4.258392009710346
0.11011475685605111,4.310083995803746
0.11263752834679891,4.360547444286764
0.1151602998375467,4.397122226432985
0.1176830713282945,4.452712333381644
0.1202058428190423,4.514035570774949
0.1227286143097901,4.53504582350902
0.1252513858005379,4.585494534757088
0.1277741572912857,4.625661852039007
0.1302969287820335,4.697778014847433
0.13281970027278128,4.720583317511075
0.1353424717635291,4.749589191064095
0.13786524325427688,4.792966325173829
0.1403880147450247,4.831918977743802
0.14291078623577247,4.881615475854744
0.14543355772652028,4.923492989923779
0.1479563292172681,4.972572307829526
0.15047910070801587,4.9886280959941764
0.15300187219876368,5.020812606014934
0.15552464368951147,5.070866194231149
0.15804741518025928,5.123024857286438
0.16057018667100706,5.15400048587459
0.16309295816175487,5.171462126884453
0.16561572965250265,5.196088335975697
0.16813850114325046,5.26580814142045
0.17066127263399825,5.297968265479738
0.17318404412474606,5.322216743807357
0.17570681561549384,5.322541894192284
0.17822958710624165,5.419267709682477
0.18075235859698943,5.440629854382209
0.18327513008773724,5.456677418164027
0.18579790157848503,5.512698946510188
0.18832067306923284,5.535775363390528
0.19084344455998065,5.549758770894119
0.19336621605072843,5.596978739894045
0.19588898754147624,5.644293741047023
0.19841175903222402,5.6576167336441285
0.20093453052297183,5.685975982847902
0.20345730201371962,5.742254357029282
0.20598007350446743,5.758466209785146
0.2085028449952152,5.791960328844123
0.21102561648596302,5.828231677503246
0.2135483879767108,5.86502879986474
0.2160711594674586,5.864749118699432
0.2185939309582064,5.88651676262516
0.2211167024489542,5.961262482889991
0.223639473939702,5.996364801925827
0.2261622454304498,5.994452755454201
0.2286850169211976,6.030431356489423
0.2312077884119454,6.072560585706837
0.2337305599026932,6.081550964380661
0.23625333139344099,6.101548122580089
0.2387761028841888,6.117262731678548
0.24129887437493658,6.189268468050319
0.2438216458656844,6.215529040388544
0.24634441735643217,6.274417679823235
0.24886718884717998,6.29055391104472
0.25138996033792776,6.271893488327327
0.2539127318286756,6.333858293502718
0.2564355033194234,6.3450968923506
0.25895827481017114,6.398486224090928
0.26148104630091895,6.416287993209221
0.26400381779166676,6.413379605313264
0.26652658928241457,6.428989678384343
0.2690493607731624,6.513055545144194
0.27157213226391014,6.514661111451126
0.27409490375465795,6.553432006130703
0.27661767524540576,6.5742485102552894
0.27914044673615357,6.617228412206364
0.2816632182269013,6.638218688098222
0.28418598971764913,6.649800652371834
0.28670876120839695,6.668365541996133
0.28923153269914476,6.670867106777814
0.2917543041898925,6.746951888234687
0.2942770756806403,6.718968716571217
0.29679984717138813,6.754412078818971
0.29932261866213594,6.778526233833261
0.3018453901528837,6.803951332199093
0.3043681616436315,6.822724446707017
0.3068909331343793,6.889792890377212
0.30941370462512713,6.859092090877892
0.31193647611587494,6.936053132013999
0.3144592476066227,6.92792300593077
0.3169820190973705,6.90234207467171
0.3195047905881183,6.9642006856375485
0.3220275620788661,6.9854148880823885
0.3245503335696139,6.994893632036954
0.3270731050603617,6.970940391014461
0.3295958765511095,7.0455036329233725
0.3321186480418573,7.090203811841257
0.33464141953260507,7.118211436828183
0.3371641910233529,7.175657960382303
0.3396869625141007,7.162262602950065
0.3422097340048485,7.165337951350291
0.34473250549559625,7.212640516179009
0.34725527698634406,7.253283122412839
0.3497780484770919,7.253283122412839
0.3523008199678397,7.338665171139779
0.3548235914585875,7.231109264918494
0.35734636294933525,7.306229895386625
0.35986913444008306,7.3026900686815015
0.36239190593083087,7.325323554202205
0.3649146774215787,7.368407140338494
0.36743744891232644,7.408181465826328
0.36996022040307425,7.355906977574286
0.37248299189382206,7.4885514521805785
0.37500576338456987,7.473069088032181
0.3775285348753176,7.501399594658428
0.38005130636606543,7.438748629696761
0.38257407785681324,7.498530152230476
0.38509684934756105,7.540965194864597
0.3876196208383088,7.508609431225178
0.3901423923290566,7.4786713435808725
0.39266516381980443,7.577498938197076
0.39518793531055224,7.654832141600247
0.39771070680130005,7.568239612784257
0.4002334782920478,7.633290297825491
0.4027562497827956,7.633290297825491
0.4052790212735434,7.7152474050991575
0.40780179276429124,7.749639935058891
0.410324564255039,7.7295845682455635
0.4128473357457868,7.760751160483984
0.4153701072365346,7.751483253553202
0.4178928787272824,7.715247405099134
0.4204156502180302,7.850305127198327
0.422938421708778,7.909022200906614
0.4254611931995258,7.904711849405492
0.4279839646902736,7.840173328267921
0.4305067361810214,7.911184363911087
0.4330295076717692,7.864664348276216
0.435552279162517,7.866732601340276
0.4380750506532648,8.016063994731585
0.4405978221440126,7.939726367250572
0.44312059363476036,8.057787838102985
0.4456433651255082,8.028156040496613
0.448166136616256,7.973704720892444
0.4506889081070038,8.035482080588665
0.45321167959775155,8.090911885528017
0.45573445108849936,8.185963031526983
0.45825722257924717,8.065335043738367
0.460779994069995,8.0257259056433
0.46330276556074274,8.083169911374402
0.46582553705149055,8.180281198059552
0.46834830854223836,8.160645223542693
0.47087108003298617,8.256789084095594
0.473393851523734,8.209018807826887
0.47591662301448173,8.20610759761945
0.47843939450522954,8.223703359509829
0.48096216599597735,8.316649472019273
0.48348493748672516,8.262924072663088
0.4860077089774729,8.339638990243973
0.48853048046822073,8.390757444172996
0.49105325195896854,8.319901507405651
0.49357602344971635,8.426348389275676
0.4960987949404641,8.411959651823599
0.4986215664312119,8.463252946211126
0.5011443379219597,8.501571810513308
0.5036671094127075,8.55781152883614
0.5061898809034553,8.570285703061359
0.5087126523942032,8.47080015184651
0.5112354238849509,8.553687811652278
0.5137581953756987,8.549581029699668
0.5162809668664465,8.644071873120547
0.5188037383571943,8.59571080142717
0.5213265098479422,8.60866994606963
0.5238492813386899,8.778891095929499
0.5263720528294377,8.553687811652322
0.5288948243201855,8.784059066087941
0.5314175958109333,8.753444430268333
0.533940367301681,8.738481557591665
0.5364631387924289,8.837263102151406
0.5389859102831767,8.805002239933227
0.5415086817739245,8.84274256791603
0.5440314532646723,8.916850540069753
0.54655422475542,9.00979665257924
0.5490769962461679,8.758482224298291
0.5515997677369157,8.946882827168672
0.5541225392276635,8.971575439758999
0.5566453107184113,8.887693955778298
0.559168082209159,9.036113960896614
0.5616908536999069,9.083904624732918
0.5642136251906547,9.00332413807358
0.5667363966814024,9.210467348041393
0.5692591681721503,9.083904624732918
0.571781939662898,9.14890945504196
0.5743047111536459,9.148909455041915
0.5768274826443937,9.126768329164701
0.5793502541351414,9.218435517690569
0.5818730256258893,9.04953698122871
0.584395797116637,9.063142633284489
0.5869185686073848,9.293159063886506
0.5894413400981326,9.218435517690525
0.5919641115888804,9.218435517690569
0.5944868830796283,9.24272821025957
0.597009654570376,9.431628738151566
0.5995324260611238,9.328250383697776
0.6020551975518716,9.51414976183957
0.6045779690426194,9.337219053680537
0.6071007405333673,9.293159063886462
0.609623512024115,9.524960677943787
0.6121462835148628,9.392788904835347
0.6146690550056106,9.472038276489444
0.6171918264963584,9.592401958739318
0.6197145979871062,9.664722620318988
0.622237369477854,9.60409799850251
0.6247601409686018,9.690040428303279
0.6272829124593496,9.729261141456515
0.6298056839500974,9.702943833139143
0.6323284554408451,9.827241549816764
0.634851226931593,9.812642750395566
0.6373739984223408,9.664722620318988
0.6398967699130886,9.8570945129664
0.6424195414038364,9.77008313597677
0.6449423128945841,9.677301402525849
0.647465084385332,9.969211811087106
0.6499878558760798,9.986306244446407
0.6525106273668275,9.756289813844479
0.6550333988575754,9.77008313597677
0.6575561703483231,9.96921181108715
0.660078941839071,10.076457341440705
0.6626017133298188,9.82724154981672
0.6651244848205665,10.154928956882243
0.6676472563113144,10.003697987158276
0.6701700278020621,9.95240469277077
0.67269279929281,9.935875390819515
0.6752155707835578,10.196601653282768
0.6777383422743055,10.24008676522255
0.6802611137650534,10.1549289568822
0.6827838852558011,9.969211811087106
0.6853066567465489,10.409163095266484
0.6878294282372968,10.175548244084935
0.6903521997280445,10.154928956882243
0.6928749712187924,10.240086765222506
0.6953977427095401,10.645551873330671
0.6979205142002879,10.309079636709502
0.7004432856910358,10.196601653282768
0.7029660571817835,10.679453425006352
0.7054888286725313,10.714544744817665
0.7080116001632791,10.491401193503412
0.7105343716540269,10.581013352193144
0.7130571431447748,10.435831342348601
0.7155799146355225,11.156377497096662
0.7181026861262703,10.581013352193144
0.7206254576170181,10.550241693526345
0.7231482291077659,10.520388730376709
0.7256710005985137,10.827873430124626
0.7281937720892615,10.714544744817623
0.7307165435800093,11.213535910936654
0.7332393150707571,10.714544744817623
0.7357620865615049,11.21353591093661
0.7382848580522526,10.612762050507724
0.7408076295430005,11.21353591093661
0.7433304010337483,11.05101698143888
0.7458531725244961,11.002226817269403
0.7483759440152439,11.21353591093661
0.7508987155059916,11.10231027582643
0.7534214869967395,10.911255039063676
0.7559442584874873,11.481799897531333
0.7584670299782351,11.338699053890616
0.7609898014689829,11.102310275826385
0.7635125729597306,11.002226817269447
0.7660353444504785,10.955706801634511
0.7685581159412262,11.102310275826385
0.771080887431974,11.744164161998825
0.7736036589227219,11.051016981438835
0.7761264304134696,11.274160532753088
0.7786492019042175,11.338699053890616
0.7811719733949652,11.648853982194456
0.783694744885713,11.338699053890661
0.7862175163764609,11.102310275826385
0.7887402878672086,11.561842605204827
0.7912630593579564,11.849524677656651
0.7937858308487042,11.338699053890616
0.796308602339452,11.967307713313035
0.7988313738301999,11.96730771331299
0.8013541453209476,11.274160532753045
0.8038769168116954,11.56184260520487
0.8063996883024432,11.849524677656607
0.808922459793191,11.407691925377613
0.8114452312839389,11.648853982194456
0.8139680027746866,11.849524677656607
0.8164907742654344,11.744164161998825
0.8190135457561822,11.849524677656607
0.82153631724693,11.96730771331299
0.8240590887376777,11.967307713313035
0.8265818602284256,12.100839105937514
0.8291046317191734,12.254989785764815
0.8316274032099212,12.254989785764772
0.834150174700669,11.74416416199878
0.8366729461914167,12.100839105937558
0.8391957176821646,12.948136966324716
0.8417184891729124,12.254989785764815
0.8442412606636602,13.353602074432882
0.846764032154408,12.100839105937514
0.8492868036451557,13.353602074432926
0.8518095751359036,12.660454893872936
0.8543323466266514,12.948136966324716
0.8568551181173991,12.66045489387298
0.859377889608147,14.046749254992827
0.8619006610988947,12.66045489387298
0.8644234325896426,12.254989785764772
0.8669462040803904,11.96730771331299
0.8694689755711381,14.046749254992871
0.871991747061886,12.254989785764772
0.8745145185526337,12.43731134255877
0.8770372900433816,11.96730771331299
0.8795600615341294,12.437311342558726
0.8820828330248771,12.66045489387298
0.884605604515625,12.660454893872936
0.8871283760063727,12.948136966324716
0.8896511474971205,12.43731134255877
0.8921739189878684,13.353602074432882
0.8946966904786161,13.353602074432926
0.897219461969364,12.948136966324716
0.8997422334601117,13.353602074432882
0.9022650049508595,12.254989785764815
0.9047877764416073,12.948136966324716
0.9073105479323551,14.046749254992827
0.9098333194231029,12.94813696632476
0.9123560909138507,13.353602074432882
0.9148788624045985,12.100839105937558
0.9174016338953463,12.948136966324716
0.9199244053860941,13.353602074432882
0.9224471768768419,13.353602074432926
0.9249699483675897,13.353602074432882
0.9274927198583375,14.046749254992871
0.9300154913490853,14.046749254992827
0.9325382628398331,14.046749254992827
0.9350610343305809,13.353602074432926
0.9375838058213287,14.046749254992827
0.9401065773120765,14.046749254992827
0.9426293488028242,12.94813696632476
0.9451521202935721,13.353602074432882
0.9476748917843199,12.94813696632476
0.9501976632750677,14.046749254992827
0.9527204347658155,12.437311342558726
0.9552432062565632,12.94813696632476
0.9577659777473111,14.046749254992827
0.9602887492380588,14.046749254992871
0.9628115207288067,13.353602074432882
0.9653342922195545,inf
0.9678570637103022,14.046749254992871
0.9703798352010501,13.353602074432882
0.9729026066917978,inf
0.9754253781825456,13.353602074432926
0.9779481496732935,14.046749254992827
0.9804709211640412,14.046749254992871
0.9829936926547891,14.046749254992827
0.9855164641455368,14.046749254992827
0.9880392356362846,14.046749254992871
0.9905620071270325,14.046749254992827
0.9930847786177802,inf
0.9956075501085281,14.046749254992827
0.9981303215992758,14.046749254992871
1.0006530930900237,14.046749254992783
1.0031758645807713,14.046749254992871
1.0056986360715192,inf
1.008221407562267,inf
1.0107441790530147,inf
1.0132669505437626,14.046749254992871
1.0157897220345105,inf
1.018312493525258,14.046749254992871
1.020835265016006,14.046749254992871
1.0233580365067538,14.046749254992871
1.0258808079975017,12.948136966324673
1.0284035794882493,inf
1.0309263509789972,inf
1.033449122469745,inf
1.0359718939604927,14.046749254992871
1.0384946654512406,inf
1.0410174369419884,14.046749254992783
1.043540208432736,14.046749254992871
1.046062979923484,14.046749254992871
1.0485857514142318,inf
1.0511085229049795,inf
1.0536312943957273,inf
1.0561540658864752,14.046749254992871
1.058676837377223,inf
1.0611996088679707,13.353602074432926
1.0637223803587186,inf
1.0662451518494664,14.046749254992783
1.068767923340214,inf
1.071290694830962,inf
1.0738134663217098,14.046749254992783
1.0763362378124575,inf
1.0788590093032053,14.046749254992871
1.0813817807939532,inf
1.0839045522847008,inf
1.0864273237754487,inf
1.0889500952661966,inf
1.0914728667569444,inf
1.093995638247692,inf
1.09651840973844,inf
1.0990411812291878,14.046749254992783
1.1015639527199355,14.046749254992871
1.1040867242106833,14.046749254992871
1.1066094957014312,inf
1.1091322671921788,inf
1.1116550386829267,inf
1.1141778101736746,inf
1.1167005816644222,inf
1.11922335315517,inf
1.121746124645918,inf
1.1242688961366658,inf
1.1267916676274135,inf
1.1293144391181613,inf
1.1318372106089092,inf
1.1343599820996568,inf
1.1368827535904047,inf
1.1394055250811526,inf
1.1419282965719002,inf
1.144451068062648,14.046749254992871
1.146973839553396,inf
1.1494966110441436,inf
1.1520193825348914,inf
1.1545421540256393,inf
1.1570649255163872,14.046749254992783
1.1595876970071348,inf
1.1621104684978827,inf
1.1646332399886306,inf
1.1671560114793782,inf
1.169678782970126,inf
1.172201554460874,inf
1.1747243259516216,inf
1.1772470974423694,inf
1.1797698689331173,inf
1.182292640423865,14.046749254992871
1.1848154119146128,inf
1.1873381834053607,inf
1.1898609548961083,inf
1.1923837263868562,inf
1.194906497877604,inf
1.197429269368352,inf
1.1999520408590996,inf
1.2024748123498474,13.353602074432926
1.2049975838405953,inf
1.207520355331343,inf
1.2100431268220908,14.046749254992871
1.2125658983128387,inf
1.2150886698035863,inf
1.2176114412943342,inf
1.220134212785082,inf
1.2226569842758297,inf
1.2251797557665776,inf
1.2277025272573254,inf
1.2302252987480733,inf
1.232748070238821,inf
1.2352708417295688,inf
1.2377936132203167,inf
1.2403163847110643,13.353602074432926
1.2428391562018122,inf
1.24536192769256,14.046749254992783
1.2478846991833077,inf
1.2504074706740556,inf
1.2529302421648034,inf
1.255453013655551,inf
1.257975785146299,inf
1.2604985566370468,inf
1.2630213281277947,inf
1.2655440996185423,inf
1.2680668711092902,inf
1.270589642600038,inf
1.2731124140907857,14.046749254992871


==> fig/data/dx-marginals/dx_marginals_laplace.csv <==
x,y
-0.4197005744562792,11.98162199032778
-0.4188401111774729,inf
-0.41797964789866665,inf
-0.41711918461986036,inf
-0.41625872134105407,inf
-0.41539825806224784,inf
-0.41453779478344155,inf
-0.41367733150463526,inf
-0.412816868225829,inf
-0.41195640494702274,11.98162199032778
-0.41109594166821645,inf
-0.4102354783894102,inf
-0.4093750151106039,inf
-0.40851455183179763,inf
-0.4076540885529914,inf
-0.4067936252741851,inf
-0.4059331619953789,inf
-0.4050726987165726,inf
-0.4042122354377663,inf
-0.40335177215896006,inf
-0.4024913088801538,inf
-0.4016308456013475,inf
-0.40077038232254125,inf
-0.39990991904373496,inf
-0.3990494557649287,inf
-0.39818899248612244,inf
-0.39732852920731615,inf
-0.39646806592850986,inf
-0.3956076026497036,inf
-0.39474713937089734,inf
-0.39388667609209105,inf
-0.3930262128132848,inf
-0.3921657495344785,inf
-0.39130528625567224,inf
-0.390444822976866,inf
-0.3895843596980597,inf
-0.3887238964192534,inf
-0.3878634331404472,11.98162199032778
-0.3870029698616409,inf
-0.3861425065828346,11.981621990327715
-0.3852820433040284,inf
-0.3844215800252221,inf
-0.3835611167464158,inf
-0.38270065346760956,inf
-0.3818401901888033,inf
-0.380979726909997,inf
-0.38011926363119075,11.98162199032778
-0.37925880035238446,inf
-0.3783983370735782,inf
-0.37753787379477194,inf
-0.37667741051596565,inf
-0.3758169472371594,inf
-0.3749564839583531,inf
-0.37409602067954684,inf
-0.3732355574007406,inf
-0.3723750941219343,inf
-0.371514630843128,11.28847480976777
-0.3706541675643218,inf
-0.3697937042855155,inf
-0.3689332410067092,inf
-0.368072777727903,inf
-0.3672123144490967,inf
-0.3663518511702904,inf
-0.36549138789148417,inf
-0.3646309246126779,inf
-0.3637704613338716,inf
-0.36290999805506535,11.288474809767834
-0.36204953477625906,11.288474809767834
-0.3611890714974528,11.981621990327715
-0.36032860821864654,inf
-0.35946814493984025,inf
-0.35860768166103396,inf
-0.3577472183822277,inf
-0.35688675510342144,inf
-0.35602629182461515,inf
-0.3551658285458089,11.98162199032778
-0.3543053652670026,11.98162199032778
-0.35344490198819634,inf
-0.3525844387093901,11.98162199032778
-0.3517239754305838,inf
-0.3508635121517776,inf
-0.3500030488729713,inf
-0.349142585594165,inf
-0.34828212231535877,11.98162199032778
-0.3474216590365525,11.98162199032778
-0.3465611957577462,inf
-0.34570073247893995,11.98162199032778
-0.34484026920013366,10.88300970165967
-0.3439798059213274,11.981621990327715
-0.34311934264252114,10.189862521099725
-0.34225887936371485,inf
-0.34139841608490856,11.981621990327715
-0.34053795280610233,11.288474809767834
-0.33967748952729604,11.98162199032778
-0.33881702624848975,inf
-0.3379565629696835,inf
-0.3370960996908772,11.98162199032778
-0.33623563641207094,11.28847480976777
-0.3353751731332647,10.88300970165967
-0.3345147098544584,11.98162199032778
-0.3336542465756521,10.883009701659605
-0.3327937832968459,11.288474809767834
-0.3319333200180396,10.88300970165967
-0.3310728567392333,10.883009701659605
-0.3302123934604271,11.98162199032778
-0.3293519301816208,10.595327629207889
-0.3284914669028145,10.883009701659605
-0.32763100362400827,11.288474809767834
-0.326770540345202,11.98162199032778
-0.3259100770663957,10.883009701659605
-0.32504961378758945,10.88300970165967
-0.32418915050878316,10.37218407789368
-0.3233286872299769,inf
-0.32246822395117064,11.288474809767834
-0.32160776067236435,10.18986252109966
-0.3207472973935581,11.98162199032778
-0.31988683411475183,11.288474809767834
-0.31902637083594554,11.981621990327715
-0.3181659075571393,11.288474809767834
-0.317305444278333,10.37218407789368
-0.3164449809995267,10.372184077893614
-0.3155845177207205,10.595327629207889
-0.3147240544419142,10.88300970165967
-0.3138635911631079,11.981621990327715
-0.3130031278843017,10.595327629207889
-0.3121426646054954,10.595327629207889
-0.3112822013266891,9.90218044864788
-0.31042173804788287,10.37218407789368
-0.3095612747690766,10.88300970165967
-0.3087008114902703,9.583726717529345
-0.30784034821146405,10.595327629207889
-0.30697988493265776,9.902180448647943
-0.3061194216538515,10.035711841272402
-0.30525895837504524,10.035711841272466
-0.30439849509623895,10.035711841272466
-0.30353803181743266,10.595327629207825
-0.30267756853862643,10.37218407789368
-0.30181710525982014,10.37218407789368
-0.30095664198101385,10.595327629207825
-0.3000961787022076,10.37218407789368
-0.2992357154234013,9.78439741299156
-0.29837525214459504,9.90218044864788
-0.2975147888657888,10.37218407789368
-0.2966543255869825,9.342564660712457
-0.2957938623081763,10.035711841272466
-0.29493339902937,9.78439741299156
-0.2940729357505637,10.18986252109966
-0.29321247247175747,9.091250232431616
-0.2923520091929512,9.49671534053978
-0.2914915459141449,9.496715340539716
-0.29063108263533866,9.34256466071252
-0.28977061935653237,9.416672632866243
-0.2889101560777261,9.148408646271498
-0.28804969279891984,9.34256466071252
-0.28718922952011355,9.583726717529409
-0.28632876624130726,9.342564660712457
-0.28546830296250103,9.27357178922557
-0.28460783968369474,9.49671534053978
-0.28374737640488845,9.496715340539716
-0.2828869131260822,9.34256466071252
-0.28202644984727593,8.890579536969463
-0.28116598656846964,9.273571789225505
-0.2803055232896634,9.416672632866243
-0.2794450600108571,9.091250232431616
-0.2785845967320508,9.342564660712457
-0.2777241334532446,9.209033268087998
-0.2768636701744383,8.937099552604357
-0.276003206895632,8.846127774398564
-0.2751427436168258,8.68578512432345
-0.2742822803380195,8.803568159979834
-0.2734218170592132,9.342564660712457
-0.27256135378040697,8.723525452306298
-0.2717008905016007,8.614326160341307
-0.2708404272227944,8.58042460866556
-0.26997996394398815,8.937099552604357
-0.26911950066518187,9.03718301116134
-0.2682590373863756,8.515886087527988
-0.26739857410756934,8.426273928838366
-0.26653811082876305,8.515886087527988
-0.2656776475499568,8.762746165459578
-0.26481718427115053,8.614326160341307
-0.26395672099234424,8.344035830601328
-0.263096257713538,8.268049923623472
-0.2622357944347317,8.580424608665624
-0.26137533115592543,8.29274253621378
-0.2605148678771192,8.398103051871669
-0.2596544045983129,8.580424608665624
-0.2587939413195066,8.426273928838302
-0.2579334780407004,8.318060344198134
-0.2570730147618941,8.455261465711619
-0.2562125514830878,8.110420979419825
-0.25535208820428157,7.838487263936247
-0.2544916249254753,8.030378271746352
-0.253631161646669,8.131474388617656
-0.25277069836786276,7.992637943763505
-0.25191023508905647,7.92117897978136
-0.2510497718102502,8.174959500557396
-0.25018930853144394,7.6911625491793885
-0.24932884525263765,7.733126748278388
-0.2484683819738314,7.887277428105646
-0.24760791869502513,7.854487605282688
-0.24674745541621884,7.515713871673164
-0.24588699213741258,7.7621142851516405
-0.24502652885860632,7.74751548573052
-0.24416606557980003,7.677556897123577
-0.24330560230099377,7.747515485730488
-0.2424451390221875,7.527274694074272
-0.24158467574338122,7.417273798859911
-0.24072421246457495,7.515713871673164
-0.2398637491857687,7.481812319997514
-0.2390032859069624,7.337231091186375
-0.23814282262815614,7.2994907632035275
-0.23728235934934988,7.327661640170256
-0.2364218960705436,7.470762483810897
-0.23556143279173733,7.470762483810897
-0.23470096951293107,7.106424667126628
-0.23384050623412478,7.16134042472271
-0.23298004295531852,7.076347211889318
-0.23211957967651226,7.153308253025446
-0.231259116397706,7.004888247907205
-0.2303986531188997,7.098820067741376
-0.22953818984009344,6.970986696231491
-0.22867772656128718,6.957741469481503
-0.2278172632824809,6.998015368619411
-0.22695680000367463,6.799838440035662
-0.22609633672486837,6.834127513514327
-0.22523587344606208,6.799838440035662
-0.22437541016725582,6.799838440035662
-0.22351494688844956,6.82256669111325
-0.22265448360964327,6.772135837486326
-0.221794020330837,6.64408391062643
-0.22093355705203074,6.597126927538659
-0.22007309377322448,6.5789446084555
-0.2192126304944182,6.452192902816324
-0.21835216721561193,6.539204279805953
-0.21749170393680567,6.488560546987231
-0.21663124065799938,6.484453765034545
-0.21577077737919312,6.386910610725908
-0.21491031410038686,6.409467958150015
-0.21404985082158057,6.413277486566651
-0.2131893875427743,6.294646633987927
-0.21232892426396804,6.325630179507927
-0.21146846098516175,6.254774242740551
-0.2106079977063555,6.281178416937061
-0.20974753442754923,6.176487021411291
-0.20888707114874294,6.167491458502681
-0.20802660786993668,6.135183215270023
-0.20716614459113042,6.010360150537317
-0.20630568131232413,5.967906834284945
-0.20544521803351787,6.000207779073267
-0.2045847547547116,5.917836781640139
-0.20372429147590534,5.883547708161539
-0.20286382819709906,5.924837977099123
-0.2020033649182928,5.777064227759057
-0.20114290163948653,5.856938599433574
-0.20028243836068024,5.759045722256379
-0.19942197508187398,5.755085321040282
-0.19856151180306772,5.7872165992231075
-0.19770104852426143,5.6644573035804635
-0.19684058524545517,5.686355988888101
-0.1959801219666489,5.6100101430959235
-0.19511965868784262,5.588031236377116
-0.19425919540903636,5.596427591330022
-0.1933987321302301,5.56980372261785
-0.19253826885142383,5.465428914284815
-0.19167780557261754,5.420591324431174
-0.19081734229381128,5.3995968514349215
-0.18995687901500502,5.372272747160399
-0.18909641573619873,5.303279875673415
-0.18823595245739247,5.262608835942487
-0.1873754891785862,5.339135188960523
-0.18651502589977992,5.245841976085421
-0.18565456262097366,5.187035409451248
-0.1847940993421674,5.185916215154265
-0.1839336360633611,5.150747755681568
-0.18307317278455484,5.17811673271941
-0.18221270950574858,5.03946528462831
-0.1813522462269423,5.128322897141669
-0.18049178294813603,5.033684921712778
-0.17963131966932977,5.021274261226472
-0.17877085639052348,4.9049681748837966
-0.17791039311171722,4.934104768970451
-0.17704992983291096,4.841168947226588
-0.1761894665541047,4.840376867977288
-0.1753290032752984,4.8215527827316205
-0.17446853999649214,4.770065257013946
-0.17360807671768588,4.759786165039331
-0.1727476134388796,4.748888854150133
-0.17188715016007333,4.640138137964586
-0.17102668688126707,4.6591115563303855
-0.17016622360246078,4.63174828558941
-0.16930576032365452,4.579780411583918
-0.16844529704484826,4.612021269801371
-0.16758483376604197,4.5102589021406505
-0.1667243704872357,4.492209906819028
-0.16586390720842945,4.4205004007975095
-0.16500344392962318,4.4220624943200795
-0.1641429806508169,4.407576984955547
-0.16328251737201063,4.375731989274626
-0.16242205409320437,4.322450622661721
-0.16156159081439808,4.296378382351914
-0.16070112753559182,4.270968666826546
-0.15984066425678556,4.220728794476756
-0.15898020097797927,4.210133230210131
-0.158119737699173,4.179003926885075
-0.15725927442036675,4.136989345863099
-0.15639881114156046,4.119124793097202
-0.1555383478627542,4.075443149932933
-0.15467788458394793,4.067369711585338
-0.15381742130514164,4.016771102880434
-0.15295695802633538,3.9927397370185203
-0.15209649474752912,3.926781769226755
-0.15123603146872283,3.918244167960721
-0.15037556818991657,3.8982933815413725
-0.1495151049111103,3.8610332785874775
-0.14865464163230405,3.8311540787037757
-0.14779417835349776,3.8074826468982774
-0.1469337150746915,3.761218890394018
-0.14607325179588523,3.7497137467636015
-0.14521278851707894,3.7126337808210907
-0.14435232523827268,3.659714022097323
-0.14349186195946642,3.6758908454519137
-0.14263139868066013,3.6345056292890274
-0.14177093540185387,3.5762546140937665
-0.1409104721230476,3.593854346352
-0.14005000884424132,3.5367844611036503
-0.13918954556543506,3.4767038297871222
-0.1383290822866288,3.4485554497552195
-0.13746861900782253,3.4327363521790524
-0.13660815572901625,3.440126506388545
-0.13574769245020998,3.3848785201535008
-0.13488722917140372,3.345402092489901
-0.13402676589259743,3.3318228343634884
-0.13316630261379117,3.291989241972006
-0.1323058393349849,3.253519785265675
-0.13144537605617862,3.224939569061214
-0.13058491277737236,3.2139814130699547
-0.1297244494985661,3.1675887886749954
-0.1288639862197598,3.1251034933078903
-0.12800352294095355,3.105356730373056
-0.12714305966214728,3.077263447974811
-0.126282596383341,3.0604314340783803
-0.12542213310453473,3.009158169267839
-0.12456166982572847,2.990433148396253
-0.1237012065469222,2.9758487840928547
-0.12284074326811592,2.927467701540893
-0.12198027998930966,2.907445043164452
-0.12111981671050338,2.867021890632416
-0.12025935343169711,2.855315613961574
-0.11939889015289085,2.812520366368178
-0.11853842687408457,2.802565908391331
-0.11767796359527831,2.7668912700502877
-0.11681750031647203,2.73968605676183
-0.11595703703766576,2.7323494083497772
-0.1150965737588595,2.6743364122951014
-0.11423611048005322,2.6478258144246465
-0.11337564720124696,2.6083977554501008
-0.11251518392244068,2.605851929227844
-0.11165472064363441,2.582067205300439
-0.11079425736482815,2.5363676114384552
-0.10993379408602187,2.5306911534336503
-0.1090733308072156,2.4854262132411913
-0.10821286752840933,2.451011356306648
-0.10735240424960306,2.428188491136252
-0.10649194097079678,2.4041416245650677
-0.10563147769199052,2.3903141418438163
-0.10477101441318425,2.364217788879703
-0.10391055113437798,2.32877766280843
-0.10305008785557171,2.296166077219669
-0.10218962457676543,2.2759148696481195
-0.10132916129795917,2.2417127517684547
-0.1004686980191529,2.2239119374049605
-0.09960823474034664,2.2111516769014465
-0.09874777146154036,2.1766848615209127
-0.09788730818273408,2.152588623716567
-0.09702684490392782,2.1272721623531834
-0.09616638162512155,2.1015566077361276
-0.09530591834631527,2.0756375575930317
-0.09444545506750901,2.047750733157195
-0.09358499178870273,2.0203845322507314
-0.09272452850989646,1.9812346130516598
-0.0918640652310902,1.962576097157363
-0.09100360195228392,1.938459455719137
-0.09014313867347766,1.907716785500505
-0.08928267539467138,1.8981907057836447
-0.08842221211586511,1.87834140008566
-0.08756174883705885,1.8547909064747592
-0.08670128555825257,1.8158470993597828
-0.08584082227944631,1.7808114883031738
-0.08498035900064004,1.7803287821690033
-0.08411989572183376,1.7458495272249674
-0.0832594324430275,1.722700263289036
-0.08239896916422122,1.6986711322224717
-0.08153850588541495,1.6785868034474922
-0.08067804260660869,1.652605298647729
-0.07981757932780241,1.6292586886017242
-0.07895711604899613,1.5976855506843448
-0.07809665277018987,1.5714072009518079
-0.0772361894913836,1.5649515944519505
-0.07637572621257734,1.5312565767331472
-0.07551526293377106,1.5116565338357675
-0.07465479965496478,1.4883497702268271
-0.07379433637615852,1.4617603160376038
-0.07293387309735225,1.4327866623649685
-0.07207340981854599,1.4200964343452578
-0.07121294653973971,1.396806834037032
-0.07035248326093343,1.3776145029022608
-0.06949201998212717,1.345550221324017
-0.0686315567033209,1.3198083162067187
-0.06777109342451462,1.3032229554290342
-0.06691063014570836,1.285209797868638
-0.06605016686690209,1.2499538681687792
-0.06518970358809581,1.244725439814864
-0.06432924030928955,1.220045016326233
-0.06346877703048327,1.189214902713596
-0.06260831375167701,1.1760440553186216
-0.061747850472870736,1.1545702219509737
-0.06088738719406447,1.1312563066496815
-0.0600269239152582,1.1138347992311683
-0.05916646063645192,1.0851049116985827
-0.058305997357645654,1.0731737052049728
-0.057445534078839386,1.0456263397265695
-0.05658507080003311,1.0296056492915042
-0.05572460752122684,1.0027225422939532
-0.05486414424242057,0.9888993109361144
-0.054003680963614305,0.9715539794743406
-0.053143217684808036,0.9512586838506663
-0.05228275440600176,0.9307161120641876
-0.05142229112719549,0.9074961045826402
-0.050561827848389224,0.8934514922501255
-0.04970136456958295,0.8645578973229966
-0.04884090129077668,0.8531685385867309
-0.04798043801197041,0.832237846142108
-0.04711997473316414,0.8092028881346756
-0.046259511454357874,0.7898112938977164
-0.0453990481755516,0.7732535150341526
-0.04453858489674533,0.763483779939355
-0.04367812161793906,0.7374652546980203
-0.042817658339132786,0.7149168080017132
-0.04195719506032652,0.7054320301912038
-0.04109673178152025,0.6839091100955377
-0.04023626850271398,0.6603292972826194
-0.03937580522390771,0.6433952102059417
-0.038515341945101436,0.632204178775863
-0.03765487866629517,0.6068442712491122
-0.0367944153874889,0.5898703030880272
-0.035933952108682624,0.5774851324343342
-0.035073488829876355,0.5553879535362365
-0.034213025551070086,0.5421600898018881
-0.03335256227226382,0.5254997081818373
-0.03249209899345755,0.5095497703660814
-0.031631635714651274,0.49417844937221833
-0.030771172435845005,0.47665813502822063
-0.029910709157038737,0.4566197441320816
-0.029050245878232465,0.45035575036067343
-0.028189782599426193,0.429514274482371
-0.027329319320619924,0.41299695288716
-0.026468856041813656,0.40019710893283866
-0.025608392763007384,0.3818584967251928
-0.02474792948420111,0.3674223474168943
-0.023887466205394843,0.34838335984751834
-0.023027002926588575,0.3397845357653333
-0.022166539647782302,0.3195957175552464
-0.02130607636897603,0.29924915304717814
-0.020445613090169762,0.29114465880592233
-0.019585149811363493,0.28042603196116556
-0.01872468653255722,0.2615847997563576
-0.01786422325375095,0.24644937569125247
-0.01700375997494468,0.23710079456167232
-0.016143296696138412,0.21923047093424586
-0.01528283341733214,0.2033290826398555
-0.01442237013852587,0.18982313568714337
-0.0135619068597196,0.17367892380760086
-0.01270144358091333,0.163574909612207
-0.011840980302107059,0.1534479251879426
-0.010980517023300789,0.14436193859993773
-0.010120053744494518,0.13130328441959982
-0.009259590465688248,0.1187300328462495
-0.008399127186881978,0.10106482648721427
-0.007538663908075708,0.09327146860602342
-0.006678200629269437,0.0789137446514716
-0.005817737350463167,0.06624261301886669
-0.004957274071656897,0.05757411666076573
-0.0040968107928506265,0.04135903794356288
-0.0032363475140443562,0.03454678338945527
-0.002375884235238086,0.0162651375687215
-0.0015154209564318157,0.012994680822652871
-0.0006549576776255454,0.0
0.00020550560118072492,0.006025967478585859
0.0010659688799869952,0.015858129391141507
0.0019264321587932655,0.028881521650397257
0.0027868954375995358,0.03778461758485907
0.003647358716405806,0.047134995862673446
0.004507821995212076,0.061546171407505845
0.005368285274018347,0.07361851013585152
0.006228748552824617,0.08445505370099138
0.007089211831630887,0.09677441252442032
0.007949675110437157,0.11012038982938988
0.008810138389243428,0.122599329056718
0.009670601668049698,0.13050434012484802
0.010531064946855954,0.1460696955583689
0.011391528225662225,0.1605061922743971
0.012251991504468495,0.1750572324316213
0.013112454783274765,0.18792578120852577
0.013972918062081036,0.1991962444661417
0.014833381340887306,0.21149170179031485
0.015693844619693576,0.22904990194430708
0.016554307898499848,0.2439143173748084
0.017414771177306117,0.25565179592073184
0.018275234456112385,0.2683795288031008
0.019135697734918657,0.2834625471165415
0.01999616101372493,0.2908851240414583
0.020856624292531198,0.309421852774753
0.021717087571337466,0.3264940851604039
0.02257755085014374,0.34033849150700557
0.02343801412895001,0.35873063075571276
0.02429847740775628,0.37417756757771836
0.025158940686562548,0.38904466328495557
0.02601940396536882,0.4053086659773557
0.02687986724417509,0.42188927825027034
0.02774033052298136,0.42750659853266426
0.02860079380178763,0.4515641266172301
0.0294612570805939,0.46600016380978815
0.030321720359400173,0.4803744476377818
0.03118218363820644,0.5010957578042043
0.03204264691701271,0.510842312371226
0.032903110195818985,0.5293811489740337
0.033763573474625254,0.5445737540306237
0.03462403675343152,0.5705631517610974
0.03548450003223779,0.5867033360496763
0.03634496331104406,0.5999676172446311
0.037205426589850335,0.6130404489944012
0.038065889868656604,0.6367365504457125
0.03892635314746287,0.6524871607191771
0.03978681642626915,0.6747248808161141
0.040647279705075416,0.6922151470018196
0.041507742983881685,0.7139962213184479
0.04236820626268795,0.7293083262866444
0.04322866954149422,0.7457684186973002
0.0440891328203005,0.7610695832974315
0.044949596099106766,0.7836949828154101
0.045810059377913034,0.8077561062690877
0.04667052265671931,0.8169640537260698
0.04753098593552558,0.8452681010107159
0.04839144921433185,0.8584851540806837
0.049251912493138116,0.8770106881704407
0.050112375771944384,0.8980496947942527
0.05097283905075066,0.9171891834362091
0.05183330232955693,0.9380763492103101
0.0526937656083632,0.9555452397420774
0.05355422888716947,0.9794388192622137
0.05441469216597574,0.998195414389139
0.05527515544478201,1.0145104980459954
0.05613561872358828,1.0386707774211732
0.056996082002394546,1.0616364455004548
0.05785654528120082,1.0781093591977076
0.05871700856000709,1.0996767447064015
0.05957747183881336,1.1242396835201138
0.060437935117619634,1.1432575044417927
0.0612983983964259,1.1605844990513097
0.06215886167523217,1.1833738244678433
0.06301932495403845,1.2074688839437395
0.06387978823284471,1.2281117217692104
0.06474025151165098,1.2511340413978118
0.06560071479045726,1.2684494409837224
0.06646117806926352,1.283672414282614
0.0673216413480698,1.317468805500851
0.06818210462687606,1.346776669467938
0.06904256790568233,1.3600507719416584
0.06990303118448861,1.382091454119648
0.07076349446329487,1.4047053880977936
0.07162395774210115,1.4218327933524963
0.07248442102090741,1.4498191547332318
0.07334488429971368,1.4829860481137924
0.07420534757851996,1.5019706127174928
0.07506581085732622,1.5170910978650272
0.0759262741361325,1.5415241150519172
0.07678673741493877,1.5597276240053153
0.07764720069374503,1.5896464517473594
0.07850766397255131,1.615092484879451
0.07936812725135758,1.6437579861890348
0.08022859053016385,1.6623560284084067
0.08108905380897012,1.6869034897112793
0.08194951708777638,1.7130400371601548
0.08280998036658266,1.735254204875092
0.08367044364538893,1.7547474407190617
0.0845309069241952,1.7758840011644579
0.08539137020300147,1.8118164610936132
0.08625183348180773,1.8188518398615523
0.08711229676061401,1.8660518338368504
0.08797276003942028,1.8779320337789769
0.08883322331822655,1.9124505221507042
0.08969368659703282,1.927991779361916
0.0905541498758391,1.9567578666251055
0.09141461315464536,1.9805541094527712
0.09227507643345163,1.9978456065628323
0.09313553971225791,2.0304401119289577
0.09399600299106417,2.0567154704183355
0.09485646626987045,2.0700670667138605
0.09571692954867671,2.1050432543488533
0.09657739282748298,2.1280076882873624
0.09743785610628926,2.169263371202721
0.09829831938509552,2.1788391419132678
0.0991587826639018,2.2177988849195938
0.10001924594270806,2.2374819310257683
0.10087970922151433,2.2685688146961405
0.10174017250032061,2.2849126350195648
0.10260063577912687,2.3189965395995253
0.10346109905793315,2.3545469179851857
0.10432156233673942,2.38025355804117
0.10518202561554568,2.3912026966338322
0.10604248889435196,2.4312443155658716
0.10690295217315823,2.440109114825255
0.1077634154519645,2.4813770175467025
0.10862387873077077,2.5086866112764272
0.10948434200957703,2.525046735813973
0.11034480528838331,2.559644007223573
0.11120526856718958,2.587710842157178
0.11206573184599584,2.6026364923738696
0.11292619512480212,2.6506581760278256
0.11378665840360838,2.67035089977314
0.11464712168241466,2.7017555557029707
0.11550758496122093,2.705119416097896
0.1163680482400272,2.752558004353478
0.11722851151883347,2.7837591398626933
0.11808897479763975,2.8160698011416985
0.118949438076446,2.8407388833668024
0.11980990135525228,2.870218366211604
0.12067036463405856,2.8977522824055133
0.12153082791286482,2.922802425992823
0.1223912911916711,2.9493323082948733
0.12325175447047736,2.994300177477639
0.12411221774928363,3.0130984349314116
0.12497268102808991,3.049541552224457
0.12583314430689618,3.06230259206886
0.12669360758570244,3.094936351262163
0.1275540708645087,3.116592803640014
0.128414534143315,3.1638798607529055
0.12927499742212126,3.193028559034012
0.13013546070092752,3.21991522186114
0.1309959239797338,3.2473838060591698
0.13185638725854007,3.2486724660313175
0.13271685053734633,3.293336724069104
0.1335773138161526,3.31102125228223
0.13443777709495888,3.3541404450173866
0.13529824037376514,3.3861723009457423
0.1361587036525714,3.4082375192617995
0.1370191669313777,3.452500228046236
0.13787963021018396,3.488721491480554
0.13874009348899022,3.506293003010241
0.1396005567677965,3.533778877046303
0.14046102004660277,3.5908994629654587
0.14132148332540903,3.612232993679936
0.14218194660421532,3.632137643337619
0.14304240988302158,3.666544983033644
0.14390287316182784,3.6699780418247685
0.1447633364406341,3.7011643037452187
0.1456237997194404,3.7838079581065456
0.14648426299824666,3.789881969050289
0.14734472627705292,3.841889710610109
0.1482051895558592,3.8366525732398724
0.14906565283466547,3.9085307906345923
0.14992611611347173,3.914786675910443
0.15078657939227802,3.93892249343011
0.15164704267108428,3.9672862530283233
0.15250750594989054,4.007433321041768
0.15336796922869683,4.052855668701052
0.1542284325075031,4.035004427083274
0.15508889578630936,4.1049835293523165
0.15594935906511564,4.1307393255178955
0.1568098223439219,4.132298172287187
0.15767028562272817,4.189273066214742
0.15853074890153446,4.236186380053367
0.15939121218034072,4.2496912683792605
0.16025167545914698,4.275459020128172
0.16111213873795324,4.3182143254343
0.16197260201675953,4.365338428747362
0.1628330652955658,4.384727552183204
0.16369352857437205,4.43043512303163
0.16455399185317834,4.434647872811221
0.1654144551319846,4.463557809094669
0.16627491841079087,4.54206268119446
0.16713538168959716,4.509121245590189
0.16799584496840342,4.546183970513196
0.16885630824720968,4.635611780414488
0.16971677152601597,4.6240657894173935
0.17057723480482223,4.709918283440379
0.1714376980836285,4.723209839732441
0.17229816136243475,4.779705672796153
0.17315862464124104,4.805367458310603
0.1740190879200473,4.7525081125344455
0.17487955119885357,4.8387945891661595
0.17574001447765986,4.9058131263493605
0.17660047775646612,4.860369537083206
0.17746094103527238,4.933235581605897
0.17832140431407867,4.984026007345821
0.17918186759288493,4.9987592388588045
0.1800423308716912,5.003408247697081
0.18090279415049748,5.097135338284964
0.18176325742930374,5.091012870180581
0.18262372070811,5.099184519329932
0.1834841839869163,5.17479262993557
0.18434464726572256,5.24346949573179
0.18520511054452882,5.255388587969033
0.1860655738233351,5.312123900469868
0.18692603710214137,5.273537906474678
0.18778650038094763,5.3261816399601
0.1886469636597539,5.374971804129564
0.18950742693856018,5.414949560524507
0.19036789021736644,5.37362136503166
0.1912283534961727,5.496986754692528
0.192088816774979,5.539081823859549
0.19294928005378525,5.5139232642233935
0.19380974333259152,5.574742004258465
0.1946702066113978,5.644796259181306
0.19553066989020407,5.669887181174833
0.19639113316901033,5.677173187905798
0.19725159644781662,5.7335791158193175
0.19811205972662288,5.757063561052387
0.19897252300542914,5.8331536944101
0.1998329862842354,5.805754720222018
0.2006934495630417,5.735515224846184
0.20155391284184795,5.8057547202219855
0.20241437612065422,5.906275959239095
0.2032748393994605,5.967906834284945
0.20413530267826677,6.0052710810298136
0.20499576595707303,5.929532821403363
0.20585622923587932,5.99516998504331
0.20671669251468558,6.132297210380888
0.20757715579349184,6.065419927720344
0.20843761907229813,6.138077573296387
0.2092980823511044,6.1734795003473035
0.21015854562991065,6.20087847453545
0.21101900890871694,6.241829078148513
0.2118794721875232,6.315195302215315
0.21273993546632947,6.36122112461063
0.21360039874513576,6.383200031329372
0.21446086202394202,6.513561849192616
0.21532132530274828,6.398125681546048
0.21618178858155454,6.587994443975418
0.21704225186036083,6.615645975305896
0.2179027151391671,6.606343582643582
0.21876317841797335,6.51779018530217
0.21962364169677964,6.552276361373306
0.2204841049755859,6.6635019964835305
0.22134456825439217,6.708622431764033
0.22220503153319845,6.887871789520985
0.22306549481200472,6.777615303250952
0.22392595809081098,6.7942361844870245
0.22478642136961727,6.845823553277485
0.22564688464842353,6.851723275404674
0.2265073479272298,6.925376184979439
0.22736781120603605,6.912717788107548
0.22822827448484234,6.857658010924489
0.2290887377636486,6.944669387914118
0.22994920104245486,7.047148057197088
0.23080966432126115,7.011808690751747
0.23167012760006742,7.054368305170542
0.23253059087887368,7.281141624535363
0.23339105415767997,6.970986696231491
0.23425151743648623,7.1694376349553295
0.2351119807152925,7.254234171615439
0.23597244399409878,7.308793155865841
0.23683290727290504,7.417273798859911
0.2376933705517113,7.427745098727239
0.2385538338305176,7.281141624535331
0.23941429710932385,7.704955871311692
0.24027476038813012,7.459833413278739
0.2411352236669364,7.527274694074239
0.24199568694574267,7.733126748278388
0.24285615022454893,7.527274694074239
0.2437166135033552,7.612174137860758
0.24457707678216148,7.650888650041416
0.24543754006096774,7.747515485730488
0.246298003339774,7.612174137860758
0.2471584666185803,7.776929370936781
0.24801892989738655,7.733126748278388
0.24887939317619281,7.870748126154468
0.2497398564549991,7.733126748278388
0.25060031973380537,7.838487263936247
0.25146078301261165,8.030378271746287
0.2523212462914179,7.854487605282688
0.2531817095702242,8.17495950055746
0.25404217284903047,8.131474388617656
0.2549026361278367,8.318060344198134
0.255763099406643,8.110420979419889
0.2566235626854493,8.243952372044347
0.2574840259642555,8.268049923623472
0.2583444892430618,8.17495950055746
0.2592049525218681,8.58042460866556
0.2600654158006743,8.4851144288613
0.2609258790794806,8.580424608665624
0.2617863423582869,8.030378271746287
0.26264680563709314,8.455261465711619
0.26350726891589943,8.547634785842568
0.26436773219470566,8.344035830601394
0.26522819547351195,8.547634785842632
0.26608865875231824,8.61432616034124
0.2669491220311245,8.762746165459578
0.26780958530993076,8.649417480152575
0.26867004858873705,8.547634785842568
0.2695305118675433,8.985889716773787
0.2703909751463496,8.370704077683556
0.27125143842515587,8.61432616034124
0.2721119017039621,8.547634785842632
0.2729723649827684,9.03718301116134
0.2738328282615747,8.846127774398564
0.2746932915403809,9.091250232431616
0.2755537548191872,8.68578512432345
0.2764142180979935,9.148408646271498
0.2772746813767997,8.937099552604357
0.278135144655606,8.985889716773787
0.2789956079344123,9.209033268087934
0.27985607121321854,9.49671534053978
0.2807165344920248,9.416672632866243
0.2815769977708311,9.148408646271498
0.28243746104963735,8.84612777439863
0.28329792432844364,8.937099552604357
0.28415838760724993,9.496715340539716
0.28501885088605616,9.902180448647943
0.28587931416486245,9.49671534053978
0.28673977744366874,9.583726717529345
0.287600240722475,9.679036897333734
0.28846070400128127,9.342564660712457
0.2893211672800875,9.03718301116134
0.2901816305588938,9.78439741299156
0.2910420938377001,9.496715340539716
0.2919025571165063,9.49671534053978
0.2927630203953126,9.49671534053978
0.2936234836741189,9.784397412991495
0.2944839469529251,9.78439741299156
0.2953444102317314,9.78439741299156
0.2962048735105377,10.035711841272402
0.29706533678934394,9.902180448647943
0.2979258000681502,9.78439741299156
0.2987862633469565,9.90218044864788
0.29964672662576275,10.595327629207889
0.30050718990456904,10.37218407789368
0.30136765318337533,9.784397412991495
0.30222811646218156,9.679036897333734
0.30308857974098785,9.902180448647943
0.30394904301979414,9.148408646271498
0.3048095062986004,9.902180448647943
0.30566996957740666,10.88300970165967
0.30653043285621295,9.784397412991495
0.3073908961350192,10.37218407789368
0.3082513594138255,10.595327629207889
0.30911182269263177,10.035711841272402
0.309972285971438,10.189862521099725
0.3108327492502443,10.189862521099725
0.3116932125290506,10.595327629207825
0.3125536758078568,11.288474809767834
0.3134141390866631,11.288474809767834
0.3142746023654694,10.883009701659605
0.3151350656442756,11.288474809767834
0.3159955289230819,11.288474809767834
0.3168559922018882,11.981621990327715
0.31771645548069444,10.88300970165967
0.3185769187595007,10.035711841272402
0.31943738203830696,10.88300970165967
0.32029784531711325,9.902180448647943
0.32115830859591954,11.28847480976777
0.3220187718747258,11.98162199032778
0.32287923515353206,10.88300970165967
0.32373969843233835,11.981621990327715
0.3246001617111446,10.37218407789368
0.3254606249899509,10.595327629207889
0.32632108826875716,11.981621990327715
0.3271815515475634,10.88300970165967
0.3280420148263697,11.98162199032778
0.328902478105176,11.28847480976777
0.3297629413839822,inf
0.3306234046627885,inf
0.3314838679415948,11.981621990327715
0.332344331220401,11.98162199032778
0.3332047944992073,inf
0.3340652577780136,inf
0.33492572105681984,inf
0.3357861843356261,10.595327629207889
0.3366466476144324,11.981621990327715
0.33750711089323865,11.98162199032778
0.33836757417204494,11.98162199032778
0.3392280374508512,11.981621990327715
0.34008850072965746,10.37218407789368
0.34094896400846375,11.98162199032778
0.34180942728727004,10.883009701659605
0.3426698905660763,11.98162199032778
0.34353035384488256,inf
0.3443908171236888,11.288474809767834
0.3452512804024951,inf
0.3461117436813014,inf
0.3469722069601076,11.98162199032778
0.3478326702389139,11.288474809767834
0.3486931335177202,11.981621990327715
0.3495535967965264,11.98162199032778
0.3504140600753327,inf
0.351274523354139,inf
0.35213498663294523,11.98162199032778
0.3529954499117515,inf
0.3538559131905578,11.981621990327715
0.35471637646936405,11.98162199032778
0.35557683974817034,11.98162199032778
0.3564373030269766,inf
0.35729776630578286,inf
0.35815822958458915,11.98162199032778
0.35901869286339544,11.28847480976777
0.3598791561422017,11.288474809767834
0.36073961942100796,11.98162199032778
0.36160008269981425,inf
0.3624605459786205,11.98162199032778
0.3633210092574268,11.98162199032778
0.36418147253623306,inf
0.3650419358150393,11.98162199032778
0.3659023990938456,11.98162199032778
0.3667628623726519,inf
0.3676233256514581,inf
0.3684837889302644,inf
0.3693442522090707,11.28847480976777
0.3702047154878769,inf
0.3710651787666832,inf
0.3719256420454895,inf
0.37278610532429574,inf
0.373646568603102,inf
0.37450703188190826,11.98162199032778
0.37536749516071455,inf
0.37622795843952084,inf
0.37708842171832707,11.98162199032778
0.37794888499713336,inf
0.37880934827593965,inf
0.3796698115547459,inf
0.3805302748335522,inf
0.38139073811235846,inf
0.3822512013911647,inf
0.383111664669971,inf
0.3839721279487773,inf
0.3848325912275835,inf
0.3856930545063898,11.98162199032778
0.3865535177851961,inf
0.3874139810640023,11.98162199032778
0.3882744443428086,inf
0.3891349076216149,inf
0.38999537090042113,inf
0.3908558341792274,inf
0.3917162974580337,inf
0.39257676073683995,inf
0.39343722401564624,inf
0.3942976872944525,inf
0.39515815057325876,inf
0.39601861385206505,inf
0.39687907713087134,inf
0.39773954040967757,inf
0.39860000368848386,inf
0.3994604669672901,inf
0.4003209302460964,inf
0.4011813935249027,inf
0.4020418568037089,inf
0.4029023200825152,inf
0.4037627833613215,inf
0.4046232466401277,inf
0.405483709918934,inf
0.4063441731977403,inf
0.40720463647654653,inf
0.4080650997553528,inf
0.4089255630341591,inf
0.40978602631296535,11.98162199032778
0.41064648959177164,inf
0.4115069528705779,inf
0.41236741614938416,inf
0.41322787942819045,inf
0.41408834270699674,inf
0.41494880598580297,inf
0.41580926926460926,inf
0.41666973254341555,inf
0.4175301958222218,inf
0.4183906591010281,inf
0.41925112237983436,inf
0.4201115856586406,11.98162199032778
0.4209720489374469,inf
0.4218325122162532,inf
0.4226929754950594,inf
0.4235534387738657,inf
0.424413902052672,inf
0.4252743653314782,inf
0.4261348286102845,inf
0.4269952918890908,inf
0.42785575516789703,inf
0.4287162184467033,inf
0.42957668172550956,inf
0.43043714500431585,inf
0.43129760828312214,inf
0.43215807156192837,inf
0.43301853484073466,inf
0.43387899811954095,inf
0.4347394613983472,inf
0.43559992467715347,inf
0.43646038795595976,inf
0.437320851234766,inf
0.4381813145135723,inf
0.4390417777923786,inf
0.4399022410711848,11.98162199032778


==> fig/data/dx-marginals/dx_marginals_normal.csv <==
x,y
-0.40125392968508217,11.299212307385114
-0.40040686354521526,inf
-0.39955979740534836,inf
-0.39871273126548146,inf
-0.3978656651256146,11.299212307385114
-0.3970185989857477,inf
-0.3961715328458808,11.299212307385114
-0.3953244667060139,11.299212307385114
-0.394477400566147,inf
-0.3936303344262801,inf
-0.3927832682864132,inf
-0.39193620214654634,inf
-0.39108913600667944,inf
-0.39024206986681254,11.299212307385114
-0.38939500372694563,inf
-0.38854793758707873,inf
-0.3877008714472118,inf
-0.3868538053073449,inf
-0.386006739167478,inf
-0.38515967302761117,inf
-0.38431260688774427,inf
-0.38346554074787736,inf
-0.38261847460801046,10.606065126825168
-0.38177140846814356,11.299212307385114
-0.38092434232827665,inf
-0.38007727618840975,10.606065126825102
-0.3792302100485429,inf
-0.378383143908676,11.299212307385114
-0.3775360777688091,10.606065126825168
-0.3766890116289422,inf
-0.3758419454890753,11.299212307385114
-0.3749948793492084,inf
-0.3741478132093415,10.606065126825102
-0.37330074706947464,11.299212307385114
-0.37245368092960773,inf
-0.37160661478974083,11.299212307385114
-0.3707595486498739,11.299212307385114
-0.369912482510007,10.606065126825168
-0.3690654163701401,10.606065126825168
-0.3682183502302732,inf
-0.3673712840904063,inf
-0.36652421795053947,11.299212307385114
-0.36567715181067256,10.200600018717005
-0.36483008567080566,10.606065126825168
-0.36398301953093876,10.606065126825168
-0.36313595339107185,11.299212307385114
-0.36228888725120495,9.912917946265223
-0.36144182111133805,10.200600018716939
-0.3605947549714712,10.606065126825168
-0.3597476888316043,11.299212307385114
-0.3589006226917374,inf
-0.3580535565518705,inf
-0.3572064904120036,11.299212307385114
-0.3563594242721367,11.299212307385114
-0.3555123581322698,10.606065126825102
-0.35466529199240293,10.606065126825168
-0.35381822585253603,10.200600018717005
-0.3529711597126691,10.606065126825168
-0.3521240935728022,9.912917946265223
-0.3512770274329353,9.689774394951014
-0.3504299612930684,9.912917946265223
-0.3495828951532015,11.299212307385114
-0.3487358290133346,9.912917946265157
-0.34788876287346776,9.689774394951014
-0.34704169673360086,9.3533021583298
-0.34619463059373395,10.200600018717005
-0.34534756445386705,10.200600018717005
-0.34450049831400015,10.200600018717005
-0.34365343217413324,9.101987730048894
-0.34280636603426634,9.507452838156993
-0.3419592998943995,9.3533021583298
-0.3411122337545326,9.3533021583298
-0.3402651676146657,8.996627214391069
-0.3394181014747988,9.689774394951014
-0.3385710353349319,8.996627214391069
-0.337723969195065,9.101987730048894
-0.3368769030551981,9.353302158329736
-0.3360298369153312,8.901317034586743
-0.3351827707754643,9.219770765705277
-0.3343357046355974,9.219770765705277
-0.3334886384957305,9.3533021583298
-0.3326415723558636,9.219770765705277
-0.3317945062159967,8.901317034586743
-0.3309474400761298,8.901317034586743
-0.3301003739362629,8.660154977769789
-0.32925330779639606,8.901317034586743
-0.32840624165652915,9.101987730048894
-0.32755917551666225,9.912917946265223
-0.32671210937679535,9.3533021583298
-0.32586504323692844,9.101987730048894
-0.32501797709706154,8.996627214391069
-0.32417091095719464,8.734262949923512
-0.3233238448173278,8.996627214391069
-0.3224767786774609,8.40884054948895
-0.321629712537594,8.660154977769857
-0.3207826463977271,8.901317034586743
-0.3199355802578602,8.354773328218673
-0.31908851411799327,9.101987730048894
-0.31824144797812637,8.408840549488882
-0.3173943818382595,8.40884054948895
-0.3165473156983926,8.254689869661691
-0.3157002495585257,8.354773328218673
-0.3148531834186588,8.163718091455964
-0.3140061172787919,8.121158477037168
-0.313159051138925,7.898014925722959
-0.3123119849990581,8.163718091455964
-0.3114649188591912,7.9670077972098445
-0.31061785271932435,7.93191647739864
-0.30977078657945745,8.121158477037168
-0.30892372043959054,7.538012191691552
-0.30807665429972364,7.898014925722959
-0.30722958815985674,7.7438642458957005
-0.30638252201998983,7.802704745918634
-0.30553545588012293,7.743864245895635
-0.3046883897402561,7.715693368929004
-0.3038413236003892,7.661626147658728
-0.3029942574605223,7.96700779720991
-0.3021471913206554,7.68829439474089
-0.30130012518078847,7.492549817614794
-0.30045305904092157,7.538012191691552
-0.29960599290105466,7.4490647056749895
-0.2987589267611878,7.256161039550564
-0.2979118606213209,7.449064705675055
-0.297064794481454,7.2387692968386945
-0.2962177283415871,7.3479685888036865
-0.2953706622017202,7.188338443211803
-0.2945235960618533,7.188338443211803
-0.2936765299219864,7.0797046022090075
-0.2928294637821195,7.008752866236658
-0.29198239764225264,7.156077580993581
-0.29113533150238574,7.109557565358688
-0.29028826536251884,7.022546188369058
-0.28944119922265193,6.95540688553143
-0.28859413308278503,6.95540688553143
-0.28774706694291813,6.929764454918092
-0.2869000008030512,6.968478967098718
-0.2860529346631844,6.799402637054849
-0.2852058685233175,6.766612814231858
-0.28435880238345057,6.674239494100843
-0.28351173624358367,6.892493060120861
-0.28266467010371676,6.694042121397023
-0.28181760396384986,6.799402637054849
-0.28097053782398296,6.545622116278683
-0.2801234716841161,6.617081080260895
-0.2792764055442492,6.563013858990619
-0.2784293394043823,6.295266001439655
-0.2775822732645154,6.386557421649062
-0.2767352071246485,6.4013725074342025
-0.2758881409847816,6.4013725074342025
-0.2750410748449147,6.424014984183897
-0.27419400870504784,6.302000033620999
-0.27334694256518094,6.275331786538837
-0.27249987642531404,6.199345879560916
-0.27165281028544713,6.111826501544359
-0.27080574414558023,6.217807942400651
-0.2699586780057133,6.005907482660621
-0.2691116118658464,6.068103690530528
-0.2682645457259795,5.937920141675623
-0.26741747958611267,6.1401570081705845
-0.26657041344624577,5.852474935718804
-0.26572334730637887,5.952104776667645
-0.26487628116651196,5.971336138595533
-0.26402921502664506,5.711963648984864
-0.26318214888677816,5.8698666784306734
-0.26233508274691125,5.865490303830809
-0.2614880166070444,5.7007903483867395
-0.2606409504671775,5.632785619272681
-0.2597938843273106,5.636251827249168
-0.2589468181874437,5.629331384404594
-0.2580997520475768,5.518468791592785
-0.2572526859077099,5.461481860219174
-0.256405619767843,5.418679320984348
-0.25555855362797614,5.295325240278575
-0.25471148748810923,5.290399121942519
-0.25386442134824233,5.322861398087181
-0.2530173552083754,5.348569754797387
-0.2521702890685085,5.214712894309942
-0.2513232229286416,5.280619092888879
-0.2504761567887747,5.230786719140971
-0.24962909064890784,5.285497151342312
-0.24878202450904094,5.165814264388466
-0.24793495836917404,5.13589750335044
-0.24708789222930716,5.150744011467467
-0.24624082608944026,5.129601574893658
-0.24539375994957335,5.066764290834559
-0.24454669380970648,4.967710457491423
-0.24369962766983957,4.996593331640209
-0.24285256152997267,4.879217379237971
-0.24200549539010577,4.9072951939924785
-0.2411584292502389,4.823779590681024
-0.240311363110372,4.787466977740387
-0.23946429697050509,4.771254389762563
-0.23861723083063818,4.73394733734972
-0.2377701646907713,4.741014504572846
-0.2369230985509044,4.622128846137978
-0.2360760324110375,4.654121337879437
-0.23522896627117063,4.553975957900752
-0.23438190013130372,4.568194206903031
-0.23353483399143682,4.519290399912862
-0.23268776785156992,4.507990844658895
-0.23184070171170304,4.474838637342028
-0.23099363557183614,4.408603187237947
-0.23014656943196923,4.458665778096394
-0.22929950329210236,4.346483662760246
-0.22845243715223545,4.287097013078734
-0.22760537101236855,4.342666864233545
-0.22675830487250165,4.265705823097384
-0.22591123873263477,4.264824377469611
-0.22506417259276787,4.231040306997072
-0.22421710645290097,4.138366400720815
-0.22337004031303406,4.183630181200628
-0.2225229741731672,4.103275080909545
-0.22167590803330028,4.02542598954022
-0.22082884189343338,4.059279716064612
-0.2199817757535665,4.009601785933946
-0.2191347096136996,3.975381741182797
-0.2182876434738327,3.9747223280365818
-0.2174405773339658,3.966843101456019
-0.21659351119409892,3.9096483537074787
-0.21574644505423202,3.88223268600396
-0.2148993789143651,3.8398734121648186
-0.2140523127744982,3.8216080641874925
-0.21320524663463133,3.789877041368522
-0.21235818049476443,3.7580598522488056
-0.21151111435489753,3.7226025404120437
-0.21066404821503065,3.6933223063319924
-0.20981698207516375,3.676059238908212
-0.20896991593529685,3.6339275889137634
-0.20812284979542994,3.597107967334032
-0.20727578365556307,3.559853104696016
-0.20642871751569616,3.572999656877585
-0.20558165137582926,3.513907124845252
-0.20473458523596236,3.49333026715646
-0.20388751909609548,3.47837142747777
-0.20304045295622858,3.4569335282677622
-0.20219338681636168,3.409378555990786
-0.2013463206764948,3.396355116104532
-0.2004992545366279,3.331932128442914
-0.199652188396761,3.3032318326213543
-0.1988051222568941,3.2988628120603973
-0.19795805611702721,3.2928447397348672
-0.1971109899771603,3.1975345599305425
-0.1962639238372934,3.212802032061331
-0.1954168576974265,3.191793495665107
-0.19456979155755963,3.1324280183289623
-0.19372272541769273,3.137266507916424
-0.19287565927782582,3.1172121710916763
-0.19202859313795895,3.0758534079058553
-0.19118152699809204,3.063056645701989
-0.19033446085822514,3.0074152023363805
-0.18948739471835824,2.998187053546628
-0.18864032857849136,2.939609036543647
-0.18779326243862446,2.9342383289463876
-0.18694619629875756,2.9354034228682337
-0.18609913015889065,2.886269137342643
-0.18525206401902378,2.8658356020619875
-0.18440499787915687,2.842193839004947
-0.18355793173928997,2.795712443100846
-0.1827108655994231,2.7708813715584206
-0.1818637994595562,2.7571314004610974
-0.1810167333196893,2.7237502078449007
-0.18016966717982238,2.6943746061167975
-0.1793226010399555,2.688346640106241
-0.1784755349000886,2.6358430058112754
-0.1776284687602217,2.616335200327945
-0.1767814026203548,2.5810393773563556
-0.17593433648048792,2.5740298124263443
-0.17508727034062102,2.5540870479228697
-0.17424020420075412,2.523508420817343
-0.17339313806088724,2.490245425613842
-0.17254607192102034,2.4863688738679186
-0.17169900578115344,2.4557415257577326
-0.17085193964128653,2.4518524319109076
-0.17000487350141966,2.3748221750159537
-0.16915780736155275,2.3609431603465647
-0.16831074122168585,2.3551839821245197
-0.16746367508181895,2.339900690212644
-0.16661660894195207,2.3085215974688853
-0.16576954280208517,2.2731554155164266
-0.16492247666221826,2.263939863491545
-0.1640754105223514,2.2225176202788495
-0.16322834438248449,2.2160237210694147
-0.16238127824261758,2.200697750591188
-0.16153421210275068,2.171927510546224
-0.1606871459628838,2.1472428487352606
-0.1598400798230169,2.125743410184836
-0.15899301368315,2.1099934320310427
-0.1581459475432831,2.0731954560238908
-0.15729888140341622,2.0538909665136855
-0.15645181526354932,2.031830195041734
-0.1556047491236824,2.0184134717603373
-0.15475768298381554,1.9839715255835615
-0.15391061684394863,1.9839715255835615
-0.15306355070408173,1.938471134741406
-0.15221648456421483,1.9210719751339644
-0.15136941842434795,1.9083853945607063
-0.15052235228448105,1.885033535152727
-0.14967528614461414,1.8557780532415533
-0.14882822000474724,1.8463964557951968
-0.14798115386488037,1.8195320572050149
-0.14713408772501346,1.7843327458907274
-0.14628702158514656,1.803617808031785
-0.14543995544527968,1.757771242589629
-0.14459288930541278,1.735753307672976
-0.14374582316554588,1.7098877045503642
-0.14289875702567897,1.7155857256649691
-0.1420516908858121,1.6783529529980878
-0.1412046247459452,1.667074266013207
-0.1403575586060783,1.648554616533556
-0.1395104924662114,1.6225626217514346
-0.1386634263263445,1.5994333935245884
-0.1378163601864776,1.5727006253181885
-0.1369692940466107,1.5521446741202547
-0.13612222790674383,1.546431372273689
-0.13527516176687693,1.5157477974487163
-0.13442809562701002,1.5097336714608534
-0.13358102948714312,1.4816094940061229
-0.13273396334727625,1.4610102215476153
-0.13188689720740934,1.445913396432273
-0.13103983106754244,1.4259262635820744
-0.13019276492767556,1.4036561251752662
-0.12934569878780866,1.3926793966630258
-0.12849863264794176,1.3659232636121963
-0.12765156650807485,1.3623866952384427
-0.12680450036820798,1.342800291541099
-0.12595743422834108,1.3235436378889782
-0.12511036808847417,1.2966036639811624
-0.12426330194860728,1.2806119477484814
-0.12341623580874038,1.27443675764177
-0.12256916966887349,1.2397899532282262
-0.12172210352900659,1.2347970907426875
-0.1208750373891397,1.2272908533402864
-0.12002797124927281,1.2074211263774839
-0.1191809051094059,1.1749840881510702
-0.11833383896953902,1.1593491347660583
-0.11748677282967211,1.154662703032415
-0.11663970668980522,1.1317080103251962
-0.11579264054993832,1.124705743293728
-0.11494557441007143,1.0982532555775055
-0.11409850827020453,1.0713612481778467
-0.11325144213033764,1.0639420684283474
-0.11240437599047073,1.0557230398851116
-0.11155730985060384,1.0412021254783799
-0.11071024371073696,1.0229205889803827
-0.10986317757087005,1.006050332647129
-0.10901611143100316,0.9762909975134257
-0.10816904529113626,0.973631988970949
-0.10732197915126937,0.9650468442694177
-0.10647491301140247,0.9349826312509656
-0.10562784687153558,0.9263150519425859
-0.10478078073166867,0.9097555070818454
-0.10393371459180178,0.8858696018374411
-0.10308664845193488,0.8866506641217851
-0.10223958231206799,0.8723284739091268
-0.1013925161722011,0.8568074239168116
-0.1005454500323342,0.8366805588125046
-0.09969838389246731,0.8238134391051571
-0.0988513177526004,0.8018179672730459
-0.09800425161273352,0.795158980584609
-0.09715718547286661,0.7810257206181661
-0.09631011933299972,0.7795126157631631
-0.09546305319313282,0.7589892082149872
-0.09461598705326593,0.7340682413803951
-0.09376892091339904,0.7305399015751619
-0.09292185477353214,0.7229843840666869
-0.09207478863366525,0.7005546218378158
-0.09122772249379835,0.6963967152139431
-0.09038065635393146,0.6728974201876301
-0.08953359021406455,0.658919604949561
-0.08868652407419766,0.6535017366424479
-0.08783945793433076,0.6424236514692772
-0.08699239179446387,0.6298383956487359
-0.08614532565459697,0.6181445183141949
-0.08529825951473008,0.6001563741898763
-0.08445119337486319,0.5928267103299214
-0.08360412723499629,0.5903879303004949
-0.0827570610951294,0.5663217712431696
-0.0819099949552625,0.5618161315807819
-0.0810629288153956,0.5486340587759699
-0.0802158626755287,0.5369360252462732
-0.07936879653566181,0.5252894975612843
-0.07852173039579491,0.5170943541574908
-0.07767466425592802,0.5009437064627134
-0.07682759811606112,0.48384373146351445
-0.07598053197619423,0.47731626700381335
-0.07513346583632734,0.47715661823079025
-0.07428639969646043,0.45849478696115886
-0.07343933355659354,0.451779946193015
-0.07259226741672664,0.4435843700811173
-0.07174520127685975,0.431501369219528
-0.07089813513699285,0.4149955068375768
-0.07005106899712596,0.4063880431067739
-0.06920400285725906,0.40040105568679074
-0.06835693671739217,0.3898492932327424
-0.06750987057752526,0.3794258053435975
-0.06666280443765837,0.36910984668811
-0.06581573829779148,0.36612319497012535
-0.06496867215792458,0.35158625156860857
-0.06412160601805769,0.343627719922345
-0.06327453987819079,0.3299111779322461
-0.0624274737383239,0.32917088987475696
-0.061580407598457,0.31529340911821646
-0.06073334145859011,0.30827453088706
-0.05988627531872321,0.29732915632314794
-0.059039209178856314,0.2945324639174809
-0.05819214303898942,0.28740969071948297
-0.05734507689912252,0.2703407156834403
-0.056498010759255625,0.2630331525280054
-0.05565094461938873,0.25382950233125223
-0.05480387847952183,0.24613422141623875
-0.053956812339654936,0.24010221146408028
-0.05310974619978805,0.2368173103971125
-0.05226268005992115,0.22387749402840074
-0.051415613920054254,0.22437328754056307
-0.05056854778018736,0.2158551118739347
-0.04972148164032046,0.2047460088184998
-0.048874415500453565,0.19968332084932183
-0.04802734936058667,0.19544375686159166
-0.04718028322071977,0.18139081297339166
-0.046333217080852876,0.17501283451876515
-0.04548615094098598,0.1717728682077293
-0.04463908480111908,0.16974587026041887
-0.043792018661252194,0.1633394360863638
-0.0429449525213853,0.15164220959516572
-0.0420978863815184,0.14359055541602395
-0.041250820241651505,0.14797432817715417
-0.04040375410178461,0.1368377196456496
-0.03955668796191771,0.12729937057830898
-0.038709621822050816,0.125163968465958
-0.03786255568218392,0.11613903992889107
-0.03701548954231702,0.11200313218459179
-0.03616842340245013,0.11084038964256293
-0.03532135726258323,0.10293096186869355
-0.03447429112271634,0.10020338217099889
-0.033627224982849445,0.09790647924435358
-0.03278015884298255,0.09415801683455416
-0.03193309270311565,0.08286167181497017
-0.031086026563248756,0.07773600143590231
-0.03023896042338186,0.07249000898725888
-0.029391894283514963,0.07480926786435105
-0.028544828143648067,0.07302269600628297
-0.027697762003781174,0.06376779038233371
-0.026850695863914278,0.06089475537938638
-0.02600362972404738,0.06306854039836995
-0.025156563584180485,0.05686273016397614
-0.02430949744431359,0.04789839024462528
-0.023462431304446696,0.04591285930650235
-0.0226153651645798,0.04256069117365113
-0.021768299024712903,0.04459135882267651
-0.020921232884846007,0.041734084733300314
-0.02007416674497911,0.034850771075994214
-0.019227100605112218,0.03161209878783344
-0.01838003446524532,0.028129130536629576
-0.017532968325378425,0.02830744949877606
-0.01668590218551153,0.029492804766140912
-0.015838836045644632,0.021882601668324897
-0.014991769905777738,0.0228829753089681
-0.014144703765910841,0.01626620473836704
-0.013297637626043947,0.019417600262154666
-0.01245057148617705,0.021515626865253434
-0.011603505346310154,0.014254511094577316
-0.01075643920644326,0.003622293446110536
-0.009909373066576363,0.011194448759639375
-0.009062306926709469,0.015121557724377732
-0.008215240786842572,0.008418405961483133
-0.007368174646975677,0.005052490746175753
-0.0065211085071087815,0.005326326944054216
-0.005674042367241885,0.0054383724595485905
-0.00482697622737499,2.4765654990321906e-05
-0.003979910087508094,0.0
-0.0031328439476411983,0.0023803041166043926
-0.0022857778077743024,0.004107087697740486
-0.001438711667907407,0.009705431548520105
-0.0005916455280405113,0.004903157147083226
0.0002554206118263844,0.0020824560665479996
0.00110248675169328,0.0057496758895134725
0.0019495528915601757,0.007020799135287525
0.002796619031427071,0.00480361380209593
0.003643685171293967,0.0034855990882676213
0.004490751311160863,0.00993051877076856
0.0053378174510277585,0.007919036405157787
0.006184883590894654,0.004007623560696505
0.007031949730761549,0.00584931345794204
0.007879015870628446,0.015310145641478368
0.00872608201049534,0.013325469697972325
0.009573148150362237,0.01713499811463981
0.010420214290229133,0.019758545947757167
0.011267280430096028,0.012309534479930662
0.012114346569962924,0.016241033574453168
0.01296141270982982,0.018799143733185364
0.013808478849696715,0.01965751288460349
0.014655544989563611,0.01838284762711284
0.015502611129430507,0.023884350699237666
0.016349677269297404,0.03202115425889773
0.017196743409164297,0.026869067366756205
0.018043809549031193,0.027250737049005824
0.01889087568889809,0.026487543300677707
0.019737941828764986,0.03560754520222309
0.020585007968631882,0.037264184658518884
0.021432074108498775,0.048639106954351474
0.022279140248365657,0.04640562985398233
0.023126206388232554,0.04945843268215655
0.023973272528099446,0.05177698736016145
0.024820338667966343,0.06262022224320618
0.02566740480783324,0.06483740100082547
0.026514470947700135,0.06790732348806294
0.027361537087567032,0.07444903010353143
0.028208603227433925,0.062396138514042576
0.02905566936730082,0.07169151012261765
0.029902735507167717,0.07744160434563097
0.030749801647034614,0.08548834277566075
0.03159686778690151,0.08702713688093233
0.032443933926768406,0.09247238643121802
0.0332910000666353,0.10290351196477476
0.0341380662065022,0.10268393985503121
0.03498513234636909,0.10689163540904878
0.035832198486235985,0.11670941520954403
0.03667926462610288,0.11133854233666218
0.03752633076596978,0.12791836529441425
0.038373396905836674,0.13278517275919222
0.03922046304570357,0.13238930112953495
0.040067529185570466,0.13221968982170762
0.04091459532543736,0.1417767744719003
0.04176166146530426,0.15180073502081415
0.042608727605171155,0.15208902746666597
0.04345579374503805,0.16697641454163326
0.04430285988490494,0.16871925141246913
0.04514992602477184,0.1769470853783668
0.045996992164638734,0.17829293083888542
0.04684405830450563,0.19009831852638603
0.047691124444372526,0.19539859144323923
0.04853819058423942,0.20031853918916775
0.04938525672410632,0.20809476986321518
0.050232322863973215,0.21490287712220857
0.05107938900384011,0.22951612494405893
0.05192645514370701,0.232120922673428
0.052773521283573904,0.23900080312364436
0.053620587423440794,0.24611838321925883
0.05446765356330769,0.2548994395944746
0.055314719703174586,0.2639356214863109
0.05616178584304148,0.268136357944351
0.05700885198290838,0.2808454937169962
0.057855918122775275,0.2807471120946037
0.05870298426264217,0.28413043195769894
0.05955005040250907,0.3007356887983226
0.060397116542375964,0.3155819824645294
0.06124418268224286,0.32125148203418563
0.06209124882210975,0.33037629021357384
0.06293831496197665,0.3389766702795749
0.06378538110184355,0.34485068384008555
0.06463244724171044,0.3565086761375327
0.06547951338157734,0.3663732306908003
0.06632657952144423,0.37971539286439926
0.06717364566131112,0.3878763294944656
0.06802071180117802,0.3964172805914703
0.06886777794104491,0.4047347970746302
0.06971484408091182,0.41345903405128137
0.0705619102207787,0.42399931608673036
0.07140897636064561,0.4349770430262869
0.0722560425005125,0.44084812665974304
0.0731031086403794,0.4574964214569135
0.07395017478024629,0.46734736183968395
0.0747972409201132,0.47263717397454186
0.07564430705998008,0.4959496583527465
0.07649137319984697,0.5001266461999203
0.07733843933971388,0.5119365537367884
0.07818550547958077,0.5198810877900129
0.07903257161944767,0.5343338129564768
0.07987963775931456,0.5446554439020606
0.08072670389918146,0.5546965074753614
0.08157377003904835,0.5625113303921998
0.08242083617891525,0.5808689206301685
0.08326790231878214,0.5870860510317657
0.08411496845864905,0.5960352572336456
0.08496203459851594,0.6131940131543387
0.08580910073838283,0.6260101291201621
0.08665616687824973,0.6375626041712965
0.08750323301811662,0.6525738610539465
0.08835029915798352,0.6621316504744932
0.08919736529785041,0.6774704134893111
0.09004443143771731,0.6863597962661903
0.0908914975775842,0.697067781115443
0.09173856371745111,0.7050556421645642
0.092585629857318,0.7191389600882656
0.0934326959971849,0.7417862875143051
0.09427976213705179,0.7516102678663357
0.09512682827691868,0.7633631465573045
0.09597389441678558,0.783299679367387
0.09682096055665247,0.7935969726762092
0.09766802669651937,0.7996668357209806
0.09851509283638626,0.821530043466334
0.09936215897625317,0.8363089869162139
0.10020922511612006,0.8458418928294688
0.10105629125598696,0.8769607237814581
0.10190335739585385,0.8785095877613103
0.10275042353572074,0.9012419504231688
0.10359748967558764,0.9092020696061524
0.10444455581545453,0.9210134740040072
0.10529162195532143,0.933312366299055
0.10613868809518832,0.9414059925234333
0.10698575423505523,0.9692812403556136
0.10783282037492212,0.973304206091408
0.10867988651478902,0.9873306072349253
0.10952695265465591,1.013153045554131
0.11037401879452281,1.0336543923933297
0.1112210849343897,1.0461952790711084
0.11206815107425659,1.0758175351024681
0.1129152172141235,1.0808775193245466
0.11376228335399038,1.0962870513863514
0.11460934949385729,1.1043246030287777
0.11545641563372418,1.1367894394367186
0.11630348177359108,1.1470694143660365
0.11715054791345797,1.155920762641669
0.11799761405332487,1.1686688667148442
0.11884468019319176,1.195604210692316
0.11969174633305867,1.1942543792162539
0.12053881247292556,1.227628905318997
0.12138587861279244,1.2404746795784267
0.12223294475265935,1.2526205778805184
0.12308001089252624,1.290284242390989
0.12392707703239314,1.3003236700857166
0.12477414317226003,1.3072103413182308
0.12562120931212692,1.3268985639191335
0.12646827545199382,1.346030237825134
0.12731534159186073,1.35592728497492
0.12816240773172763,1.3758240931426169
0.1290094738715945,1.4078479446512966
0.1298565400114614,1.4314555648047849
0.1307036061513283,1.4482820055876293
0.1315506722911952,1.4587710565666212
0.1323977384310621,1.475255093805794
0.133244804570929,1.4968719368539438
0.1340918707107959,1.505372224153484
0.13493893685066277,1.527429245846414
0.13578600299052968,1.5547204863394437
0.13663306913039658,1.5642025798222903
0.13748013527026348,1.5946636174663456
0.13832720141013036,1.6049037658128233
0.13917426754999726,1.621371436381314
0.14002133368986416,1.6555971266614669
0.14086839982973104,1.660471856018271
0.14171546596959794,1.6794148060312295
0.14256253210946485,1.7024537402210012
0.14340959824933175,1.7256882195573402
0.14425666438919862,1.7512574942089414
0.14510373052906553,1.775083615872671
0.14595079666893243,1.785808760918848
0.14679786280879933,1.8262769283337614
0.1476449289486662,1.8423244063157054
0.1484919950885331,1.8658883968960869
0.14933906122840002,1.8769915763733995
0.1501861273682669,1.901065448384407
0.1510331935081338,1.9255633177969074
0.1518802596480007,1.9245446419872554
0.1527273257878676,1.9775989329994696
0.15357439192773448,1.9896602853379832
0.15442145806760138,1.994471259987447
0.15526852420746828,2.014878255500605
0.1561155903473352,2.0619379341688173
0.15696265648720206,2.0569857465466095
0.15780972262706897,2.08777253996563
0.15865678876693587,2.0942865681103973
0.15950385490680274,2.131779436420208
0.16035092104666965,2.1565085841247424
0.16119798718653655,2.1801104158432025
0.16204505332640345,2.1869258758842864
0.16289211946627033,2.22767433828939
0.16373918560613723,2.2550445904635152
0.16458625174600414,2.2638207378734725
0.16543331788587104,2.3003339819492705
0.16628038402573792,2.3225710006626574
0.16712745016560482,2.3488091475521533
0.16797451630547172,2.377087483466823
0.1688215824453386,2.4115596170595275
0.1696686485852055,2.412803140535833
0.1705157147250724,2.4512775540566487
0.1713627808649393,2.4553086565495845
0.17220984700480618,2.4897973634750636
0.17305691314467309,2.5034787014343793
0.17390397928454,2.535940593372171
0.1747510454244069,2.574842358176713
0.17559811156427377,2.5998642397320206
0.17644517770414067,2.6265550133448046
0.17729224384400757,2.6606868308013185
0.17813930998387445,2.652395348175371
0.17898637612374135,2.697310388041922
0.17983344226360826,2.724316405840587
0.18068050840347516,2.7288575678546114
0.18152757454334204,2.7590841446863807
0.18237464068320894,2.7778279113504087
0.18322170682307584,2.851369194103637
0.18406877296294272,2.846024445944789
0.18491583910280962,2.8612787969545086
0.18576290524267652,2.9084897800228253
0.18660997138254343,2.9340054729667253
0.1874570375224103,2.9382051991582054
0.1883041036622772,2.964740752784171
0.1891511698021441,3.0059129486737906
0.189998235942011,3.0246003611755286
0.1908453020818779,3.055403883719833
0.1916923682217448,3.083935348448482
0.1925394343616117,3.1088579036218187
0.19338650050147857,3.157440102728664
0.19423356664134547,3.204833862412154
0.19508063278121238,3.2168100534588695
0.19592769892107928,3.248190099194403
0.19677476506094616,3.256512810487477
0.19762183120081306,3.2710832479533547
0.19846889734067996,3.329854565368768
0.19931596348054686,3.323991468731671
0.20016302962041374,3.3483574496651256
0.20101009576028064,3.3904575686018674
0.20185716190014755,3.4417315204425516
0.20270422804001442,3.44521922016087
0.20355129417988133,3.492109017259134
0.20439836031974823,3.523096830286372
0.20524542645961513,3.5421611653530674
0.206092492599482,3.5703564835325707
0.2069395587393489,3.619036666948524
0.20778662487921581,3.6025452258586523
0.20863369101908272,3.6301840187953984
0.2094807571589496,3.6428751409549314
0.2103278232988165,3.7282537242161036
0.2111748894386834,3.7375705617963013
0.21202195557855028,3.737050676159462
0.21286902171841718,3.7948207482238754
0.21371608785828408,3.8221738350654175
0.21456315399815098,3.903490698783036
0.21541022013801786,3.917710412878407
0.21625728627788476,3.8992027902224216
0.21710435241775167,3.9668431014560515
0.21795141855761857,3.987993922965453
0.21879848469748545,4.042915067694434
0.21964555083735235,4.061434115461671
0.22049261697721925,4.079570267254345
0.22133968311708613,4.151653036195659
0.22218674925695303,4.130632410121079
0.22303381539681993,4.181196102919781
0.22388088153668684,4.200010563831989
0.2247279476765537,4.204147930097983
0.22557501381642062,4.214148013432567
0.22642207995628752,4.321930965754367
0.22726914609615442,4.389459025740271
0.2281162122360213,4.40758641033286
0.2289632783758882,4.336968843118907
0.2298103445157551,4.430197856719374
0.23065741065562198,4.47050023574343
0.23150447679548888,4.500156445326318
0.2323515429353558,4.51475524474747
0.2331986090752227,4.6221288461379455
0.23404567521508957,4.615851361618839
0.23489274135495647,4.655422574237441
0.23573980749482337,4.65412133787947
0.23658687363469028,4.685828089005522
0.23743393977455715,4.725532140424468
0.23828100591442405,4.793428247256886
0.23912807205429096,4.785982196472775
0.23997513819415783,4.820702665176545
0.24082220433402474,4.828412803602513
0.24166927047389164,4.880847371448903
0.24251633661375854,4.974853345003771
0.24336340275362542,4.989294029158597
0.24421046889349232,4.9874774982322
0.24505753503335923,5.009496736476117
0.24590460117322613,5.086606211633562
0.246751667313093,5.080612187693385
0.2475987334529599,5.163647416303375
0.2484457995928268,5.1614852532988476
0.24929286573269369,5.1380049856900705
0.2501399318725606,5.240089111803252
0.25098699801242746,5.251840128338836
0.25183406415229437,5.322861398087181
0.25268113029216127,5.34596897309733
0.2535281964320282,5.374956509970582
0.2543752625718951,5.383010244777679
0.255222328711762,5.497093932008051
0.2560693948516289,5.455667890353689
0.25691646099149573,5.527771184255098
0.25776352713136264,5.556209119575632
0.25861059327122954,5.582184605978892
0.25945765941109644,5.653765409741877
0.26030472555096335,5.7157159986034145
0.26115179169083025,5.650238069223908
0.26199885783069715,5.928574279257451
0.26284592397056405,5.9239338997008835
0.2636929901104309,5.77375936825333
0.2645400562502978,5.793880771452751
0.2653871223901647,5.947354173909048
0.2662341885300316,5.892040535924996
0.2670812546698985,5.9055847610327525
0.2679283208097654,5.9810923135408975
0.2687753869496323,6.021097648154531
0.26962245308949917,6.151717830571661
0.2704695192293661,6.205462106578351
0.271316585369233,6.068103690530528
0.2721636515090999,6.288577013288858
0.2730107176489668,6.21161597215273
0.2738577837888337,6.371958622227909
0.2747048499287006,6.386557421648996
0.27555191606856744,6.255787190465868
0.27639898220843434,6.315605685676777
0.27724604834830124,6.439399903023442
0.27809311448816815,6.322478564964539
0.27894018062803505,6.393937528946685
0.27978724676790195,6.478930741780077
0.28063431290776886,6.664483319155478
0.28148137904763576,6.664483319155413
0.2823284451875026,6.856561050894798
0.2831755113273695,6.654821408243741
0.2840225774672364,6.75591752511511
0.2848696436071033,6.942503480695522
0.2857167097469702,6.995147214180944
0.2865637758868371,6.83330418873053
0.287410842026704,7.065105802787789
0.2882579081665709,6.799402637054849
0.2891049743064378,7.050717065335755
0.2899520404463047,7.094519687994148
0.2907991065861716,6.904763152712675
0.2916461727260385,7.3479685888036865
0.2924932388659054,7.156077580993581
0.2933403050057723,7.238769296838629
0.29418737114563914,7.407392009274488
0.29503443728550605,7.2387692968386945
0.29588150342537295,6.995147214180944
0.29672856956523985,7.449064705675055
0.29757563570510676,7.515022673466853
0.29842270184497366,7.291879122152643
0.29926976798484056,7.515022673466853
0.30011683412470747,7.585640240680741
0.3009639002645743,7.610332853271178
0.3018109664044412,7.635650661255467
0.3026580325443081,7.635650661255467
0.303505098684175,7.898014925722959
0.3043521648240419,7.585640240680807
0.30519923096390883,8.121158477037168
0.30604629710377573,7.833476404585322
0.3068933632436426,8.121158477037168
0.3077404293835095,8.2081698540268
0.3085874955233764,7.865225102899967
0.3094345616632433,7.772851782768953
0.3102816278031102,8.003375441380784
0.3111286939429771,8.121158477037168
0.311975760082844,8.163718091455898
0.31282282622271085,8.465998963328897
0.31366989236257775,8.591162106282905
0.31451695850244465,8.121158477037168
0.31536402464231156,8.526623585145334
0.31621109078217846,8.163718091455964
0.31705815692204536,8.354773328218673
0.31790522306191227,8.163718091455964
0.31875228920177917,8.041115769363566
0.319599355341646,8.996627214391069
0.3204464214815129,8.163718091455964
0.3212934876213798,8.814305657597114
0.32214055376124673,8.901317034586743
0.32298761990111363,8.591162106282905
0.32383468604098054,8.814305657597114
0.32468175218084744,9.10198773004883
0.3255288183207143,8.901317034586743
0.3263758844605812,9.689774394951014
0.3272229506004481,9.3533021583298
0.328070016740315,8.901317034586743
0.3289170828801819,9.219770765705277
0.3297641490200488,9.3533021583298
0.3306112151599157,9.507452838156993
0.33145828129978255,9.507452838157059
0.33230534743964946,9.507452838157059
0.33315241357951636,9.219770765705277
0.33399947971938326,9.219770765705277
0.33484654585925017,9.219770765705277
0.33569361199911707,9.912917946265223
0.336540678138984,10.606065126825168
0.3373877442788509,9.219770765705213
0.3382348104187177,9.219770765705277
0.3390818765585846,9.219770765705277
0.33992894269845153,10.606065126825168
0.34077600883831843,9.219770765705277
0.34162307497818534,9.912917946265223
0.34247014111805224,9.689774394951014
0.34331720725791914,9.689774394950948
0.344164273397786,9.912917946265223
0.3450113395376529,10.200600018717005
0.3458584056775198,10.200600018717005
0.3467054718173867,10.606065126825168
0.3475525379572536,9.689774394951014
0.3483996040971205,10.200600018717005
0.3492466702369874,10.606065126825102
0.35009373637685426,9.689774394951014
0.35094080251672116,10.200600018717005
0.35178786865658807,10.200600018717005
0.35263493479645497,10.606065126825168
0.35348200093632187,11.299212307385114
0.3543290670761888,11.299212307385114
0.3551761332160557,10.606065126825102
0.3560231993559225,10.606065126825168
0.35687026549578943,11.299212307385114
0.35771733163565633,10.606065126825168
0.35856439777552324,10.606065126825168
0.35941146391539014,9.912917946265223
0.36025853005525704,10.606065126825168
0.36110559619512395,10.200600018717005
0.36195266233499085,inf
0.3627997284748577,11.299212307385114
0.3636467946147246,inf
0.3644938607545915,11.299212307385114
0.3653409268944584,11.299212307385114
0.3661879930343253,10.606065126825168
0.3670350591741922,inf
0.3678821253140591,11.299212307385048
0.36872919145392596,11.299212307385114
0.36957625759379287,inf
0.37042332373365977,10.606065126825168
0.3712703898735267,inf
0.3721174560133936,inf
0.3729645221532605,10.606065126825168
0.3738115882931274,inf
0.37465865443299423,inf
0.37550572057286113,inf
0.37635278671272804,11.299212307385114
0.37719985285259494,inf
0.37804691899246184,inf
0.37889398513232875,inf
0.37974105127219565,11.299212307385114
0.38058811741206255,inf
0.3814351835519294,inf
0.3822822496917963,11.299212307385114
0.3831293158316632,11.299212307385114
0.3839763819715301,11.299212307385114
0.384823448111397,inf
0.3856705142512639,inf
0.3865175803911308,inf
0.38736464653099767,inf
0.3882117126708646,11.299212307385114
0.3890587788107315,inf
0.3899058449505984,inf
0.3907529110904653,inf
0.3915999772303322,inf
0.3924470433701991,inf
0.39329410951006594,11.299212307385114
0.39414117564993284,inf
0.39498824178979974,inf
0.39583530792966665,inf
0.39668237406953355,inf
0.39752944020940045,inf
0.39837650634926736,inf
0.39922357248913426,inf
0.4000706386290011,inf
0.400917704768868,11.299212307385114
0.4017647709087349,inf
0.4026118370486018,inf
0.4034589031884687,inf
0.4043059693283356,inf
0.4051530354682025,inf
0.4060001016080694,inf
0.4068471677479363,inf
0.4076942338878032,inf
0.4085413000276701,inf
0.409388366167537,inf
0.4102354323074039,inf
0.4110824984472708,inf
0.41192956458713764,inf
0.41277663072700455,inf
0.41362369686687145,11.299212307385114
0.41447076300673835,inf
0.41531782914660526,inf
0.41616489528647216,inf
0.41701196142633906,inf
0.41785902756620596,inf
0.4187060937060728,inf
0.4195531598459397,inf
0.4204002259858066,inf
0.4212472921256735,inf
0.4220943582655404,inf
0.42294142440540733,inf
0.42378849054527423,inf
0.4246355566851411,inf
0.425482622825008,inf
0.4263296889648749,inf
0.4271767551047418,inf
0.4280238212446087,inf
0.4288708873844756,inf
0.4297179535243425,inf
0.43056501966420935,inf
0.43141208580407625,inf
0.43225915194394315,inf
0.43310621808381006,inf
0.43395328422367696,inf
0.43480035036354386,inf
0.43564741650341077,inf
0.43649448264327767,inf
0.4373415487831445,inf
0.4381886149230114,inf
0.4390356810628783,inf
0.43988274720274523,inf
0.44072981334261213,inf
0.44157687948247903,inf
0.44242394562234594,inf
0.4432710117622128,inf
0.4441180779020797,inf
0.4449651440419466,11.299212307385114


==> fig/data/dx-marginals/dx_marginals_student-t.csv <==
x,y
-0.35388549979336303,11.491262508333964
-0.3531693058146605,inf
-0.35245311183595796,inf
-0.3517369178572554,inf
-0.3510207238785529,inf
-0.35030452989985034,inf
-0.3495883359211478,inf
-0.34887214194244526,inf
-0.3481559479637427,inf
-0.3474397539850401,inf
-0.3467235600063376,inf
-0.34600736602763504,inf
-0.3452911720489325,11.491262508333964
-0.34457497807022996,inf
-0.3438587840915274,inf
-0.3431425901128249,inf
-0.34242639613412235,inf
-0.3417102021554198,inf
-0.34099400817671727,inf
-0.3402778141980147,inf
-0.3395616202193122,inf
-0.33884542624060965,inf
-0.3381292322619071,10.798115327774019
-0.33741303828320457,inf
-0.33669684430450203,inf
-0.33598065032579943,inf
-0.3352644563470969,inf
-0.33454826236839436,inf
-0.3338320683896918,10.798115327774019
-0.3331158744109893,11.491262508333964
-0.33239968043228674,inf
-0.3316834864535842,inf
-0.33096729247488166,11.491262508333964
-0.3302510984961791,inf
-0.3295349045174766,inf
-0.32881871053877404,inf
-0.3281025165600715,inf
-0.32738632258136896,inf
-0.3266701286026664,inf
-0.3259539346239639,11.491262508333964
-0.32523774064526134,11.491262508333964
-0.3245215466665588,inf
-0.3238053526878562,11.491262508333964
-0.32308915870915367,11.491262508333964
-0.32237296473045113,inf
-0.3216567707517486,inf
-0.32094057677304605,inf
-0.3202243827943435,11.491262508333964
-0.31950818881564097,inf
-0.31879199483693843,inf
-0.3180758008582359,11.491262508333964
-0.31735960687953335,inf
-0.3166434129008308,inf
-0.3159272189221283,inf
-0.31521102494342573,11.491262508333964
-0.3144948309647232,inf
-0.31377863698602065,inf
-0.3130624430073181,inf
-0.3123462490286155,inf
-0.311630055049913,10.798115327774019
-0.31091386107121044,11.491262508333964
-0.3101976670925079,inf
-0.30948147311380536,11.491262508333964
-0.3087652791351028,inf
-0.3080490851564003,11.491262508333964
-0.30733289117769774,10.798115327774019
-0.3066166971989952,11.491262508333964
-0.30590050322029266,11.491262508333964
-0.3051843092415901,11.491262508333964
-0.3044681152628876,11.491262508333964
-0.30375192128418504,inf
-0.3030357273054825,10.392650219665855
-0.30231953332677997,inf
-0.3016033393480774,inf
-0.3008871453693749,10.798115327774097
-0.3001709513906723,11.491262508333964
-0.29945475741196975,10.798115327774019
-0.2987385634332672,inf
-0.2980223694545647,10.392650219665855
-0.29730617547586213,10.392650219665855
-0.2965899814971596,10.798115327774019
-0.29587378751845705,inf
-0.2951575935397545,11.491262508333964
-0.294441399561052,10.798115327774019
-0.29372520558234944,11.491262508333964
-0.2930090116036469,10.798115327774019
-0.29229281762494436,11.491262508333964
-0.2915766236462418,10.798115327774019
-0.2908604296675393,10.798115327774019
-0.29014423568883674,10.392650219665855
-0.2894280417101342,11.491262508334042
-0.2887118477314316,11.491262508333964
-0.28799565375272906,9.69950303910591
-0.2872794597740265,10.798115327774019
-0.286563265795324,10.104968147214073
-0.28584707181662145,10.104968147214073
-0.2851308778379189,10.392650219665855
-0.28441468385921637,10.798115327774019
-0.2836984898805138,11.491262508333964
-0.2829822959018113,10.104968147214073
-0.28226610192310875,9.69950303910591
-0.2815499079444062,10.392650219665855
-0.28083371396570367,9.54535235927865
-0.28011751998700113,11.491262508333964
-0.2794013260082986,10.392650219665855
-0.27868513202959605,9.69950303910591
-0.2779689380508935,10.104968147214073
-0.27725274407219097,9.699503039105986
-0.2765365500934884,9.69950303910591
-0.27582035611478584,9.54535235927865
-0.2751041621360833,9.294037930997744
-0.27438796815738076,9.093367235535593
-0.2736717741786782,10.392650219665855
-0.2729555801999757,9.54535235927865
-0.27223938622127314,8.852205178718705
-0.2715231922425706,9.411820966654128
-0.27080699826386806,9.411820966654128
-0.2700908042851655,9.54535235927865
-0.269374610306463,8.926313150872428
-0.26865841632776044,9.188677415339919
-0.2679422223490579,9.411820966654128
-0.26722602837035536,9.54535235927865
-0.2665098343916528,9.093367235535593
-0.2657936404129503,10.104968147214151
-0.2650774464342477,9.093367235535593
-0.26436125245554515,9.411820966654128
-0.2636450584768426,9.294037930997744
-0.26292886449814007,9.881824595899863
-0.26221267051943753,8.600890750437799
-0.261496476540735,9.294037930997744
-0.26078028256203245,8.852205178718705
-0.2600640885833299,8.600890750437799
-0.25934789460462737,9.093367235535593
-0.25863170062592483,9.188677415339919
-0.2579155066472223,8.658049164277749
-0.25719931266851975,8.658049164277749
-0.2564831186898172,8.852205178718705
-0.2557669247111147,8.658049164277749
-0.25505073073241213,8.495530234779974
-0.2543345367537096,8.600890750437799
-0.25361834277500706,8.400220054975726
-0.25290214879630446,8.600890750437799
-0.2521859548176019,8.313208677986019
-0.2514697608388994,8.495530234779974
-0.25075356686019684,8.658049164277749
-0.2500373728814943,8.600890750437799
-0.24932117890279176,8.233165970312482
-0.24860498492408922,8.272386683465763
-0.24788879094538668,8.195425642329635
-0.24717259696668414,8.195425642329635
-0.2464564029879816,8.15905799815876
-0.24574020900927906,7.88034459568974
-0.24502401503057653,8.400220054975687
-0.24430782105187396,8.15905799815876
-0.24359162707317142,8.400220054975648
-0.24287543309446888,7.9649019837178034
-0.24215923911576634,8.12396667834749
-0.2414430451370638,7.935914446844551
-0.24072685115836126,7.827700862204317
-0.24001065717965872,7.802383054220028
-0.23929446320095618,7.662621111844869
-0.23857826922225364,7.777690441629694
-0.23786207524355107,7.641114906623905
-0.23714588126484853,7.348127781942431
-0.236429687286146,7.599442210223337
-0.23571349330744346,7.730062392640402
-0.23499729932874092,7.540018789752537
-0.23428110535003838,7.396917946111863
-0.23356491137133584,7.599442210223337
-0.2328487173926333,7.380388644160691
-0.23213252341393073,7.599442210223337
-0.2314163294352282,7.380388644160654
-0.23070013545652565,7.380388644160654
-0.2299839414778231,7.301607766307539
-0.22926774749912057,7.2865698889429975
-0.22855155352041803,7.173774394797654
-0.2278353595417155,7.0486112518436475
-0.22711916556301295,7.096813353661565
-0.2264029715843104,7.060445709490651
-0.22568677760560785,7.072421900537366
-0.2249705836269053,7.242767266284606
-0.22425438964820277,6.9373856167334225
-0.22353819566950023,6.958663015180708
-0.2228220016907977,7.0486112518436475
-0.22210580771209515,7.072421900537366
-0.2213896137333926,6.712139015222473
-0.22067341975469004,6.790782142541548
-0.2199572257759875,6.7205778838683
-0.21924103179728496,6.958663015180708
-0.21852483781858242,6.679078152961546
-0.21780864383987988,6.729088573536208
-0.21709244986117734,6.639232244414346
-0.2163762558824748,6.56400882317676
-0.21566006190377227,6.480627214237709
-0.21494386792506973,6.549620085724699
-0.21422767394636716,6.454309905920335
-0.21351147996766462,6.56400882317676
-0.21279528598896208,6.460824586941529
-0.21207909201025954,6.535435450732702
-0.211362898031557,6.435016702985656
-0.21064670405285446,6.355464071283702
-0.20993051007415192,6.292765477068139
-0.20921431609544938,6.254820545504053
-0.20849812211674681,6.223404349270636
-0.20778192813804428,6.153724428632646
-0.20706573415934174,6.192945141785927
-0.2063495401806392,6.044525136667653
-0.20563334620193666,6.061916879379524
-0.20491715222323412,6.040224054768263
-0.20420095824453158,6.010623584991972
-0.20348476426582904,5.98593097240164
-0.20276857028712647,5.84935543739585
-0.20205237630842393,5.9040138499337145
-0.2013361823297214,5.919108476156199
-0.20061998835101885,5.770950731726552
-0.1999037943723163,5.965809569202181
-0.19918760039361377,5.665262400953514
-0.19847140641491123,5.719821385203948
-0.1977552124362087,5.6448237332762785
-0.19703901845750613,5.735520294747052
-0.1963228244788036,5.585900660279394
-0.19560663050010105,5.5616733649440695
-0.1948904365213985,5.512376743432842
-0.19417424254269597,5.556368312714376
-0.19345804856399343,5.551091255613533
-0.1927418545852909,5.386469275918979
-0.19202566060658835,5.388703913720395
-0.1913094666278858,5.351377956107747
-0.19059327264918324,5.3797951688312855
-0.1898770786704807,5.342794212416317
-0.18916088469177816,5.199693368775644
-0.18844469071307562,5.268686240262595
-0.18772849673437308,5.184987221385948
-0.18701230275567055,5.2529378832944555
-0.186296108776968,5.1299600307609685
-0.18557991479826547,5.074530225821677
-0.1848637208195629,5.104383188971319
-0.18414752684086036,5.056715989546511
-0.18343133286215782,5.063157235649368
-0.18271513888345528,4.99147546767811
-0.18199894490475274,4.925997538298603
-0.1812827509260502,4.892753479719449
-0.18056655694734766,4.917582341373318
-0.17985036296864512,4.859260730938373
-0.17913416898994255,4.8319685886503265
-0.17841797501124002,4.789302142331424
-0.17770178103253748,4.771042353198669
-0.17698558705383494,4.65285730748662
-0.1762693930751324,4.718182132678429
-0.17555319909642986,4.597606153731329
-0.17483700511772732,4.628504595282562
-0.17412081113902478,4.547175300104476
-0.1734046171603222,4.58952530167739
-0.17268842318161967,4.515848580878012
-0.17197222920291713,4.473756365392708
-0.1712560352242146,4.4639479942941875
-0.17053984124551205,4.44027306126592
-0.1698236472668095,4.442007667078127
-0.16910745328810697,4.383018368602423
-0.16839125930940443,4.314243742424065
-0.1676750653307019,4.276758094182859
-0.16695887135199933,4.284143652126208
-0.1662426773732968,4.256364088019133
-0.16552648339459425,4.227932890857128
-0.1648102894158917,4.170735546061224
-0.16409409543718917,4.117888198423916
-0.16337790145848663,4.083944797864547
-0.1626617074797841,4.052878978289657
-0.16194551350108155,4.099230940819412
-0.16122931952237898,3.998502207411585
-0.16051312554367644,3.98577023359654
-0.1597969315649739,3.93222425289058
-0.15908073758627136,3.8700673455241192
-0.15836454360756883,3.8878631685932943
-0.15764834962886629,3.8651797502615834
-0.15693215565016375,3.817574379066234
-0.1562159616714612,3.817109587052328
-0.15549976769275864,3.803265341940948
-0.1547835737140561,3.721461512330068
-0.15406737973535356,3.724845610314308
-0.15335118575665102,3.6947932652479065
-0.15263499177794848,3.654497725069897
-0.15191879779924594,3.6138653219806773
-0.1512026038205434,3.5950818997184726
-0.15048640984184086,3.5323360152838923
-0.1497702158631383,3.5333851498441513
-0.14905402188443576,3.503398412248277
-0.14833782790573322,3.497304960760399
-0.14762163392703068,3.4533962736243464
-0.14690543994832814,3.4082425891626347
-0.1461892459696256,3.3739500467319905
-0.14547305199092306,3.3457128765503805
-0.14475685801222052,3.2781518107372882
-0.14404066403351798,3.28795848153872
-0.1433244700548154,3.2703213400525746
-0.14260827607611287,3.206253612884085
-0.14189208209741033,3.1967129931902853
-0.1411758881187078,3.1500907611632014
-0.14045969414000525,3.1703275394505543
-0.13974350016130271,3.1105765615723895
-0.13902730618260017,3.0812091924756304
-0.13831111220389763,3.052679717499677
-0.13759491822519507,3.0365832223069686
-0.13687872424649253,2.9885740031206085
-0.13616253026779,2.983311898284659
-0.13544633628908745,2.9544627872788083
-0.1347301423103849,2.9287136151969295
-0.13401394833168237,2.888625835100259
-0.13329775435297983,2.8646769401465297
-0.1325815603742773,2.85273703175024
-0.13186536639557472,2.8254769128678996
-0.13114917241687218,2.7594419253718563
-0.13043297843816964,2.721755388303737
-0.1297167844594671,2.738997194738243
-0.12900059048076457,2.691450038808408
-0.12828439650206203,2.6446216952334782
-0.1275682025233595,2.654016864435495
-0.12685200854465695,2.6294871973331726
-0.12613581456595438,2.571007093425872
-0.12541962058725184,2.546060244374668
-0.1247034266085493,2.5341383719282837
-0.12398723262984676,2.5190524299803143
-0.12327103865114422,2.503440882903149
-0.12255484467244168,2.4491041295980165
-0.12183865069373914,2.430582910912207
-0.12112245671503659,2.4130830399601204
-0.12040626273633405,2.3923007243411707
-0.11969006875763151,2.3389750678063983
-0.11897387477892897,2.3286428725692128
-0.11825768080022642,2.3029632672346616
-0.11754148682152388,2.2778269314504787
-0.11682529284282134,2.2488422428943697
-0.1161090988641188,2.216633646475439
-0.11539290488541624,2.1976845377877257
-0.1146767109067137,2.17314454418435
-0.11396051692801117,2.1477908237545984
-0.11324432294930863,2.1306073756989323
-0.11252812897060607,2.0941106742909747
-0.11181193499190353,2.0785528842600485
-0.111095741013201,2.060742974507587
-0.11037954703449845,2.032812839025843
-0.1096633530557959,1.9990569492275652
-0.10894715907709336,1.9766779756070223
-0.10823096509839082,1.9697677077208584
-0.10751477111968828,1.9381128782807069
-0.10679857714098573,1.899476534093837
-0.10608238316228319,1.8915864101795006
-0.10536618918358065,1.8508294584248868
-0.10464999520487811,1.8451218284535633
-0.10393380122617556,1.793447026200041
-0.10321760724747302,1.7955374050737434
-0.10250141326877048,1.773442102842887
-0.10178521929006794,1.746243276569631
-0.1010690253113654,1.7186812256456543
-0.10035283133266285,1.7038032818579583
-0.0996366373539603,1.6753501280537888
-0.09892044337525777,1.6598618946927366
-0.09820424939655523,1.6307868463911463
-0.09748805541785267,1.6063972799259305
-0.09677186143915013,1.5820911393295383
-0.0960556674604476,1.5638143183529924
-0.09533947348174505,1.5467769767637831
-0.0946232795030425,1.5168040419272568
-0.09390708552433996,1.4995809450619197
-0.09319089154563742,1.4889708867392555
-0.09247469756693488,1.4592498236095697
-0.09175850358823233,1.4428091855476501
-0.09104230960952979,1.4057451082135426
-0.09032611563082725,1.3792172628120445
-0.08960992165212471,1.370287369339803
-0.08889372767342216,1.352781888126477
-0.08817753369471962,1.3299981205892757
-0.08746133971601708,1.3093480808603948
-0.08674514573731454,1.290563433129945
-0.08602895175861199,1.2685942162866841
-0.08531275777990945,1.25377004624048
-0.0845965638012069,1.2289473305410281
-0.08388036982250437,1.2075592819431415
-0.08316417584380181,1.1861505470756095
-0.08244798186509927,1.1762946420348843
-0.08173178788639673,1.148359408320124
-0.0810155939076942,1.1361899120761376
-0.08029939992899164,1.107975710636968
-0.0795832059502891,1.098244472572004
-0.07886701197158656,1.0781901014679782
-0.07815081799288402,1.0565586423841111
-0.07743462401418148,1.0403763518010245
-0.07671843003547893,1.0273023921424316
-0.07600223605677639,1.0076844975301873
-0.07528604207807385,0.9900379600425488
-0.07456984809937131,0.9718058399219449
-0.07385365412066876,0.9535023667510232
-0.07313746014196622,0.9291933404252046
-0.07242126616326368,0.9074344315073388
-0.07170507218456114,0.8976072093469101
-0.07098887820585859,0.8781148668636769
-0.07027268422715605,0.8660889104314697
-0.0695564902484535,0.8544459856050588
-0.06884029626975097,0.8283485824486423
-0.06812410229104841,0.8123337575118108
-0.06740790831234587,0.7939456863719814
-0.06669171433364333,0.7834666158903942
-0.0659755203549408,0.7569114018740766
-0.06525932637623824,0.747976574912198
-0.0645431323975357,0.7341471717157626
-0.06382693841883316,0.7146005149973091
-0.06311074444013062,0.7014074925750486
-0.062394550461428076,0.6808277389268431
-0.06167835648272553,0.6704048067041168
-0.06096216250402299,0.6545877762639607
-0.060245968525320444,0.6424886870824285
-0.059529774546617904,0.6223322204640862
-0.05881358056791536,0.6176212340335294
-0.05809738658921282,0.5920263025889752
-0.05738119261051027,0.5813693344814206
-0.05666499863180773,0.5635988982827536
-0.055948804653105186,0.55717387774627
-0.055232610674402646,0.53900088031071
-0.05451641669570011,0.527886170578918
-0.05380022271699756,0.5063257810083988
-0.05308402873829502,0.49896050960984706
-0.052367834759592474,0.4807316416518741
-0.051651640780889935,0.4761312790310437
-0.05093544680218739,0.4702754914112439
-0.05021925282348485,0.45170633008578265
-0.0495030588447823,0.43940471744754905
-0.04878686486607976,0.431349837836668
-0.048070670887377216,0.41585024944079363
-0.04735447690867468,0.4033826034508532
-0.04663828292997213,0.38607974321595795
-0.04592208895126959,0.37574470009417915
-0.045205894972567044,0.36505890865476465
-0.044489700993864505,0.3548940463247021
-0.04377350701516196,0.34587073063734386
-0.04305731303645942,0.33284291287478207
-0.04234111905775687,0.3214613560653261
-0.04162492507905433,0.3152933971507652
-0.040908731100351786,0.30604975687186986
-0.04019253712164925,0.28682064184497036
-0.0394763431429467,0.28273132338182805
-0.03876014916424416,0.2668995032428334
-0.038043955185541614,0.25787900327740787
-0.037327761206839075,0.2553561676472731
-0.03661156722813653,0.23304866414560776
-0.03589537324943399,0.23133431540368088
-0.03517917927073144,0.22418643221358336
-0.0344629852920289,0.21818178640136598
-0.033746791313326356,0.20185566500802854
-0.03303059733462382,0.20099321346746546
-0.03231440335592128,0.18994735886428193
-0.03159820937721873,0.18518902590106423
-0.030882015398516188,0.17731250987213043
-0.030165821419813645,0.1696549461991097
-0.0294496274411111,0.1582415236420902
-0.02873343346240856,0.14719366070417306
-0.028017239483706016,0.13667648381245345
-0.027301045505003473,0.13662962235833387
-0.02658485152630093,0.134452986389614
-0.025868657547598387,0.12500578284324315
-0.025152463568895844,0.12061514862339595
-0.0244362695901933,0.10875329308811765
-0.023720075611490758,0.10232554314790687
-0.023003881632788215,0.09151693974036568
-0.02228768765408567,0.08504290804230252
-0.02157149367538313,0.09165132877441784
-0.02085529969668059,0.08099011634332709
-0.020139105717978046,0.07915234860255671
-0.019422911739275503,0.07073746063607333
-0.01870671776057296,0.06170778279664746
-0.017990523781870417,0.06811952905824836
-0.017274329803167874,0.05439768997670469
-0.01655813582446533,0.05372891628851684
-0.015841941845762788,0.045043245558549216
-0.015125747867060245,0.0488668095542677
-0.014409553888357702,0.036315793587591294
-0.013693359909655159,0.035140226188050905
-0.012977165930952616,0.0375882337690312
-0.012260971952250073,0.031242162358729786
-0.01154477797354753,0.02879910437412936
-0.010828583994844987,0.01743136450482874
-0.010112390016142444,0.01864875143560729
-0.009396196037439901,0.02022210273726044
-0.008680002058737358,0.015800102096951152
-0.007963808080034815,0.017181827187307652
-0.007247614101332272,0.01358087480431669
-0.00653142012262973,0.00945626242261044
-0.005815226143927187,0.015198142596874353
-0.005099032165224644,0.007096665035165151
-0.004382838186522101,0.0064484935248156905
-0.0036666442078195577,0.003080657254656227
-0.0029504502291170147,0.009528477623940823
-0.002234256250414472,0.005081509566721376
-0.0015180622717119291,0.0023428918305867796
-0.0008018682930093862,0.0026809667532576853
-8.567431430684335e-05,0.004537291866214543
0.0006305196643956995,0.009611015668868461
0.0013467136430982424,0.0
0.0020629076218007854,0.010281889946392564
0.0027791016005033285,0.008270615822870031
0.003495295579205871,0.0029781572802258793
0.004211489557908439,0.011221870699517078
0.004927683536610982,0.00683940383645254
0.005643877515313525,0.011108199694284782
0.006360071494016068,0.012731820103183855
0.007076265472718611,0.022038178634839145
0.007792459451421154,0.01573781361822313
0.008508653430123697,0.023104310246280235
0.00922484740882624,0.02379476628852384
0.009941041387528783,0.020587140470570864
0.010657235366231326,0.021860600486930393
0.011373429344933869,0.02879910437412936
0.012089623323636412,0.032075429817220114
0.012805817302338953,0.03613566209111241
0.013522011281041496,0.04080836928905174
0.014238205259744039,0.045331912188018686
0.014954399238446582,0.04583460481276669
0.015670593217149125,0.04958602939279877
0.016386787195851668,0.050456225241765074
0.01710298117455421,0.06255595926819146
0.017819175153256754,0.06630524159721896
0.018535369131959297,0.0755971229876986
0.01925156311066184,0.07865473987860727
0.019967757089364383,0.07509026385062856
0.020683951068066926,0.0865794855632056
0.02140014504676947,0.09143855447675509
0.022116339025472012,0.09867584220227998
0.022832533004174555,0.10552289728566722
0.023548726982877098,0.10862797766333387
0.02426492096157964,0.11101166026828135
0.024981114940282184,0.12229979680350889
0.025697308918984727,0.1237096963794928
0.02641350289768727,0.13087069794796036
0.027129696876389813,0.1401268269882825
0.027845890855092356,0.15450159348395553
0.0285620848337949,0.15931949715646554
0.029278278812497442,0.16443773208977075
0.02999447279119998,0.1819108376311973
0.030710666769902525,0.17727590598113285
0.03142686074860507,0.18373891320179792
0.032143054727307614,0.1938100883737257
0.032859248706010154,0.20230593517774276
0.0335754426847127,0.21230142930961016
0.03429163666341524,0.21956819347661116
0.035007830642117786,0.22894172357540143
0.035724024620820326,0.23824831887016962
0.03644021859952287,0.24900468565638723
0.03715641257822541,0.2554485153231456
0.03787260655692796,0.2614031192723272
0.0385888005356305,0.27573280800316513
0.039304994514333044,0.28517475245529633
0.040021188493035584,0.295832483789511
0.04073738247173813,0.3101939470384063
0.04145357645044067,0.3210104676666543
0.04216977042914321,0.325146525680021
0.042885964407845756,0.33632713744771214
0.043602158386548295,0.35581254093297954
0.04431835236525084,0.3601979358487275
0.04503454634395338,0.3830324477698197
0.04575074032265593,0.3809811342851981
0.04646693430135847,0.39530809165811176
0.047183128280061014,0.4151535093817964
0.04789932225876355,0.4210991162163029
0.0486155162374661,0.43856461436663485
0.04933171021616864,0.4540046828739226
0.050047904194871186,0.46678166734815907
0.050764098173573725,0.47534194811242436
0.05148029215227627,0.4821043027622802
0.05219648613097881,0.5041747872502396
0.05291268010968136,0.50612233945476
0.0536288740883839,0.5257056353109424
0.054345068067086444,0.5439709036247213
0.05506126204578898,0.5560327932357088
0.05577745602449153,0.5645689175795559
0.05649365000319407,0.5832719016909005
0.057209843981896616,0.587878640068884
0.057926037960599155,0.6092420874602775
0.0586422319393017,0.6195561310633217
0.05935842591800424,0.6363487671554358
0.06007461989670679,0.643402239796725
0.06079081387540933,0.6660788592651399
0.061507007854111874,0.6833139196772597
0.062223201832814413,0.6981567953395262
0.06293939581151696,0.7135570003455887
0.0636555897902195,0.7303216936481753
0.06437178376892204,0.757238209942589
0.06508797774762458,0.7524340095347348
0.06580417172632713,0.7806519779244612
0.06652036570502967,0.7924096918525612
0.06723655968373221,0.811229166443338
0.06795275366243475,0.8208895142760921
0.0686689476411373,0.8391930683497901
0.06938514161983984,0.8564653141435417
0.07010133559854238,0.8790743591444892
0.07081752957724492,0.8877018151671769
0.07153372355594748,0.9100460279662714
0.07224991753465002,0.9291674615126351
0.07296611151335256,0.9446849917792612
0.0736823054920551,0.9699711255417005
0.07439849947075765,0.9926265661199931
0.07511469344946019,1.0021016335431236
0.07583088742816273,1.0220918967471304
0.07654708140686527,1.036940468012629
0.07726327538556782,1.0494995483237455
0.07797946936427036,1.0754304860625754
0.0786956633429729,1.1004226882174875
0.07941185732167544,1.1175213577969125
0.08012805130037799,1.1304766990496542
0.08084424527908053,1.148359408320124
0.08156043925778307,1.1696898163335692
0.08227663323648561,1.1913842289653989
0.08299282721518816,1.2066025402587162
0.0837090211938907,1.2264010692026384
0.08442521517259324,1.2457467536059417
0.08514140915129578,1.2620748161585533
0.08585760312999834,1.2777933758512883
0.08657379710870088,1.2998929033433888
0.08728999108740342,1.3310032235036422
0.08800618506610595,1.3529400158940423
0.0887223790448085,1.3803137318857526
0.08943857302351105,1.3864680990928009
0.09015476700221359,1.4097961484380184
0.09087096098091613,1.4364711817066709
0.09158715495961867,1.4409942245896605
0.09230334893832122,1.4751161376588984
0.09301954291702376,1.494557874086702
0.0937357368957263,1.5231114424721137
0.09445193087442884,1.5412731221464355
0.09516812485313139,1.5722461541802089
0.09588431883183393,1.5815444060472
0.09660051281053647,1.615146152593968
0.09731670678923901,1.6325108496392469
0.09803290076794156,1.6530070507354515
0.0987490947466441,1.6641701570515495
0.09946528872534664,1.694135971789246
0.10018148270404918,1.7186812256456543
0.10089767668275174,1.7328585329869868
0.10161387066145428,1.7657061642904976
0.10233006464015681,1.789462835082756
0.10304625861885935,1.8013395323317418
0.10376245259756191,1.8311212144295652
0.10447864657626445,1.8459629530219144
0.10519484055496699,1.8665633610794972
0.10591103453366953,1.9007748362339263
0.10662722851237208,1.93139266057992
0.10734342249107462,1.9486013622876202
0.10805961646977716,1.9667685467002078
0.1087758104484797,1.9863141038352865
0.10949200442718225,2.0090646142529716
0.11020819840588479,2.0447439067731157
0.11092439238458733,2.0688799781147456
0.11164058636328987,2.0977675932599347
0.11235678034199241,2.1048701925774416
0.11307297432069496,2.1451682153801612
0.1137891682993975,2.161806655467619
0.11450536227810004,2.200264233340327
0.11522155625680258,2.2203916366177685
0.11593775023550514,2.2469072577705034
0.11665394421420767,2.27136792355297
0.11737013819291021,2.299187945164674
0.11808633217161275,2.3313736798538987
0.11880252615031531,2.3320049265870972
0.11951872012901785,2.3666979133791854
0.12023491410772039,2.3900675836185794
0.12095110808642293,2.411258638085804
0.12166730206512548,2.4430881869481715
0.12238349604382802,2.464244193485319
0.12309969002253056,2.4975867215742817
0.1238158840012331,2.534782660334071
0.12453207797993565,2.563948397273368
0.1252482719586382,2.54723418307337
0.12596446593734073,2.6238350698089814
0.12668065991604327,2.6560520446698725
0.1273968538947458,2.667025890987326
0.12811304787344835,2.6866372757211936
0.12882924185215092,2.7155586217662253
0.12954543583085346,2.7575073769690714
0.130261629809556,2.7518862266986415
0.13097782378825853,2.7862628298932024
0.13169401776696107,2.8358738181663274
0.13241021174566361,2.8621702244203178
0.13312640572436615,2.9015626261309784
0.1338425997030687,2.892305015115087
0.13455879368177123,2.9321599138405556
0.1352749876604738,2.9712732296157256
0.13599118163917634,2.970675083849711
0.13670737561787888,2.9981571124468167
0.13742356959658142,3.0672816986399054
0.13813976357528396,3.085000877625008
0.1388559575539865,3.096462965131793
0.13957215153268904,3.1253574311315084
0.14028834551139158,3.156310876911549
0.14100453949009414,3.2158861334975577
0.14172073346879668,3.207768382171453
0.14243692744749922,3.2537832197203307
0.14315312142620176,3.2590882719500236
0.1438693154049043,3.307027734239143
0.14458550938360684,3.3101016503105543
0.14530170336230938,3.375144076724598
0.14601789734101192,3.403314953691333
0.1467340913197145,3.407933899547589
0.14745028529841703,3.4592271939351393
0.14816647927711957,3.488568346050026
0.1488826732558221,3.529892306614453
0.14959886723452465,3.562856482153429
0.15031506121322719,3.561775985019675
0.15103125519192973,3.5999317506720754
0.15174744917063226,3.6218607957569136
0.15246364314933483,3.668016817648441
0.15317983712803737,3.708038491997927
0.1538960311067399,3.746692698979469
0.15461222508544245,3.750163418298598
0.155328419064145,3.7824029072867895
0.15604461304284753,3.816645010969601
0.15676080702155007,3.8535460756691653
0.1574770010002526,3.833979715355774
0.15819319497895515,3.9004103846454217
0.15890938895765772,3.946930400280276
0.15962558293636026,3.9527675089204988
0.1603417769150628,4.036542558969963
0.16105797089376533,4.040020823346288
0.16177416487246787,4.070084979738571
0.1624903588511704,4.099847273658606
0.16320655282987295,4.082126064413837
0.1639227468085755,4.1733863097075075
0.16463894078727806,4.1439628075908
0.1653551347659806,4.26287405676036
0.16607132874468314,4.257807089712525
0.16678752272338568,4.296075188155255
0.16750371670208822,4.313480092138767
0.16821991068079076,4.35557516130582
0.1689361046594933,4.437676781140287
0.16965229863819584,4.379750391837846
0.1703684926168984,4.484567281496924
0.17108468659560094,4.490016886264488
0.17180088057430348,4.5414060533331915
0.17251707455300602,4.548140085514536
0.17323326853170856,4.586511738372126
0.1739494625104111,4.5510400392143255
0.17466565648911364,4.6180986741214465
0.17538185046781618,4.653929693648411
0.17609804444651875,4.71703862197635
0.1768142384252213,4.821764418476085
0.17753043240392383,4.840983459746543
0.17824662638262637,4.801663239154998
0.1789628203613289,4.8054015612656045
0.17967901434003145,4.871189301803608
0.18039520831873398,4.931647270840722
0.18111140229743652,4.999022673313492
0.18182759627613906,5.017371811981729
0.18254379025484163,4.972115220393569
0.18325998423354417,5.084382522264649
0.1839761782122467,5.126511751482052
0.18469237219094925,5.101021841268614
0.1854085661696518,5.086034050303123
0.18612476014835433,5.170494214083382
0.18684095412705687,5.159760658440273
0.1875571481057594,5.174097821586718
0.18827334208446198,5.197843229487482
0.18898953606316451,5.362212298273419
0.18970573004186705,5.3321671198420315
0.1904219240205696,5.432139312752167
0.19113811799927213,5.382014925569599
0.19185431197797467,5.462983988103266
0.1925705059566772,5.559017320885953
0.19328669993537975,5.487375441227464
0.19400289391408232,5.630476284868099
0.19471908789278486,5.540619955746237
0.1954352818714874,5.5996182965081935
0.19615147585018994,5.741869522425711
0.19686766982889248,5.689144132956901
0.19758386380759502,5.68312001835352
0.19830005778629756,5.741869522425711
0.1990162517650001,5.7775297028246335
0.19973244574370266,5.748259320524482
0.2004486397224052,5.831780292574343
0.20116483370110774,5.867245002146626
0.20188102767981028,5.900275527823108
0.20259722165851282,5.949998963175538
0.20331341563721536,5.938302923412347
0.2040296096159179,6.061916879379524
0.20474580359462044,6.120624480206301
0.20546199757332298,6.088585126461723
0.20617819155202555,6.134676233661951
0.2068943855307281,6.129970342624539
0.20761057950943063,6.298305657443754
0.20832677348813317,6.2655158346207624
0.2090429674668357,6.192945141785927
0.20975916144553824,6.460824586941529
0.21047535542424078,6.428667475306996
0.21119154940294332,6.454309905920374
0.2119077433816459,6.343768031520511
0.21262393736034843,6.467381987487688
0.21334013133905097,6.528417878074057
0.2140563253177535,6.460824586941529
0.21477251929645605,6.56400882317676
0.2154887132751586,6.60091338011221
0.21620490725386113,6.535435450732702
0.21692110123256367,6.790782142541586
0.21763729521126624,6.712139015222435
0.21835348918996877,6.7205778838683
0.21906968316867131,6.846871609192592
0.21978587714737385,6.790782142541548
0.2205020711260764,6.746330379970713
0.22121826510477893,6.980403001817114
0.22193445908348147,6.991452838003699
0.222650653062184,7.0486112518436865
0.22336684704088658,6.991452838003699
0.22408304101958912,7.228582631292648
0.22479923499829166,7.036915212080457
0.2255154289769942,7.084543261069712
0.22623162295569674,7.0026261386018245
0.22694781693439928,7.242767266284606
0.22766401091310182,7.396917946111863
0.22838020489180436,7.396917946111863
0.2290963988705069,7.228582631292687
0.22981259284920946,6.969473931284924
0.230528786827912,7.173774394797654
0.23124498080661454,7.257156003736705
0.23196117478531708,7.430819497787544
0.23267736876401962,7.413725064428245
0.23339356274272216,7.483929323101494
0.2341097567214247,7.2865698889429975
0.23482595070012724,7.707072874415742
0.2355421446788298,7.540018789752537
0.23625833865753235,7.707072874415703
0.23697453263623489,7.6846000185636445
0.23769072661493743,7.6846000185636445
0.23840692059363996,7.827700862204317
0.2391231145723425,7.88034459568974
0.23983930855104504,7.802383054220028
0.24055550252974758,7.802383054220066
0.24127169650845015,7.827700862204317
0.2419878904871527,7.9649019837178034
0.24270408446585523,7.9649019837178034
0.24342027844455777,7.730062392640402
0.2441364724232603,8.12396667834749
0.24485266640196285,7.935914446844551
0.2455688603806654,8.15905799815876
0.24628505435936793,8.233165970312522
0.2470012483380705,8.313208677986019
0.24771744231677303,8.355768292404814
0.24843363629547557,8.195425642329635
0.2491498302741781,7.994754946867484
0.24986602425288065,8.195425642329674
0.2505822182315832,8.783212307231754
0.25129841221028576,8.600890750437799
0.2520146061889883,8.400220054975648
0.25273080016769084,8.446740070610542
0.2534469941463934,8.926313150872428
0.2541631881250959,8.446740070610542
0.25487938210379846,8.852205178718705
0.255595576082501,8.658049164277749
0.25631177006120354,8.446740070610542
0.2570279640399061,8.355768292404814
0.2577441580186086,9.881824595899863
0.25846035199731116,8.658049164277749
0.2591765459760137,8.718673786094183
0.25989273995471623,8.546823529167524
0.2606089339334188,9.294037930997744
0.2613251279121213,9.699503039105986
0.2620413218908239,9.188677415339919
0.26275751586952645,9.093367235535593
0.263473709848229,9.093367235535593
0.2641899038269315,9.411820966654128
0.26490609780563407,9.411820966654128
0.2656222917843366,9.54535235927865
0.26633848576303915,9.294037930997744
0.2670546797417417,9.294037930997744
0.2677708737204442,9.294037930997744
0.26848706769914676,9.54535235927865
0.2692032616778493,9.881824595899863
0.26991945565655184,9.093367235535593
0.2706356496352544,8.852205178718705
0.2713518436139569,9.411820966654128
0.27206803759265946,9.69950303910591
0.272784231571362,10.104968147214073
0.27350042555006454,9.294037930997822
0.27421661952876714,9.294037930997744
0.2749328135074697,9.411820966654128
0.2756490074861722,9.294037930997744
0.27636520146487475,9.881824595899863
0.2770813954435773,9.881824595899863
0.27779758942227983,10.392650219665855
0.2785137834009824,10.392650219665855
0.2792299773796849,9.881824595899863
0.27994617135838745,9.54535235927865
0.28066236533709,10.392650219665855
0.28137855931579253,11.491262508333964
0.28209475329449507,11.491262508333964
0.2828109472731976,10.798115327774019
0.28352714125190015,10.392650219665855
0.2842433352306027,9.411820966654128
0.28495952920930523,9.699503039105986
0.2856757231880078,10.392650219665855
0.28639191716671036,10.798115327774019
0.2871081111454129,9.881824595899863
0.28782430512411544,inf
0.288540499102818,10.104968147214073
0.2892566930815205,10.798115327774019
0.28997288706022306,10.392650219665855
0.2906890810389256,inf
0.29140527501762814,10.392650219665855
0.2921214689963307,9.881824595899863
0.2928376629750332,10.104968147214073
0.29355385695373576,11.491262508333964
0.2942700509324383,inf
0.29498624491114084,10.798115327774019
0.2957024388898434,11.491262508333964
0.2964186328685459,10.104968147214073
0.29713482684724846,10.798115327774097
0.29785102082595105,inf
0.2985672148046536,11.491262508333964
0.29928340878335613,10.392650219665855
0.29999960276205867,10.798115327774019
0.3007157967407612,10.798115327774019
0.30143199071946375,10.392650219665855
0.3021481846981663,inf
0.30286437867686883,10.798115327774019
0.30358057265557137,inf
0.3042967666342739,11.491262508333964
0.30501296061297645,11.491262508333964
0.305729154591679,inf
0.3064453485703815,inf
0.30716154254908407,10.392650219665855
0.3078777365277866,inf
0.30859393050648914,inf
0.30931012448519174,11.491262508333964
0.3100263184638943,11.491262508333964
0.3107425124425968,inf
0.31145870642129936,11.491262508333964
0.3121749004000019,inf
0.31289109437870444,10.798115327774019
0.313607288357407,inf
0.3143234823361095,inf
0.31503967631481206,11.491262508333964
0.3157558702935146,inf
0.31647206427221714,11.491262508333964
0.3171882582509197,inf
0.3179044522296222,inf
0.31862064620832475,inf
0.3193368401870273,inf
0.32005303416572983,11.491262508333964
0.3207692281444324,inf
0.32148542212313497,inf
0.3222016161018375,inf
0.32291781008054005,inf
0.3236340040592426,inf
0.3243501980379451,inf
0.32506639201664767,11.491262508333964
0.3257825859953502,11.491262508333964
0.32649877997405274,11.491262508333964
0.3272149739527553,inf
0.3279311679314578,inf
0.32864736191016036,inf
0.3293635558888629,inf
0.33007974986756544,inf
0.330795943846268,inf
0.3315121378249705,11.491262508333964
0.33222833180367306,inf
0.33294452578237566,inf
0.3336607197610782,inf
0.33437691373978073,inf
0.3350931077184833,inf
0.3358093016971858,inf
0.33652549567588835,11.491262508333964
0.3372416896545909,inf
0.33795788363329343,inf
0.33867407761199597,inf
0.3393902715906985,inf
0.34010646556940105,inf
0.3408226595481036,inf
0.34153885352680613,inf
0.34225504750550867,inf
0.3429712414842112,inf
0.34368743546291375,inf
0.3444036294416163,inf
0.3451198234203189,11.491262508333964
0.3458360173990214,inf
0.34655221137772396,11.491262508333964
0.3472684053564265,inf
0.34798459933512904,inf
0.3487007933138316,inf
0.3494169872925341,inf
0.35013318127123666,inf
0.3508493752499392,inf
0.35156556922864174,inf
0.3522817632073443,inf
0.3529979571860468,inf
0.35371415116474936,inf
0.3544303451434519,inf
0.35514653912215444,inf
0.355862733100857,inf
0.35657892707955957,inf
0.3572951210582621,inf
0.35801131503696465,inf
0.3587275090156672,inf
0.35944370299436973,inf
0.36015989697307227,inf
0.3608760909517748,inf
0.36159228493047735,11.491262508333964


==> fig/data/ground-truth-csvs/ground-truth_1_1.csv <==
x,y
-2.0,12.502647801330516
-1.9995999599959997,12.497647801380527
-1.9991999199919992,12.492648801630565
-1.998799879987999,12.487650802080637
-1.9983998399839984,12.482653802730736
-1.997999799979998,12.477657803580867
-1.9975997599759976,12.472662804631025
-1.9971997199719973,12.467668805881218
-1.9967996799679968,12.462675807331436
-1.9963996399639965,12.457683808981686
-1.995999599959996,12.452692810831966
-1.9955995599559957,12.447702812882277
-1.9951995199519952,12.442713815132617
-1.994799479947995,12.437725817582987
-1.9943994399439944,12.432738820233386
-1.993999399939994,12.427752823083818
-1.9935993599359936,12.422767826134276
-1.9931993199319933,12.417783829384767
-1.9927992799279928,12.412800832835286
-1.9923992399239925,12.407818836485838
-1.991999199919992,12.402837840336417
-1.9915991599159917,12.397857844387028
-1.9911991199119912,12.392878848637666
-1.9907990799079909,12.387900853088338
-1.9903990399039904,12.382923857739037
-1.98999899989999,12.377947862589767
-1.9895989598959896,12.372972867640526
-1.9891989198919893,12.367998872891318
-1.9887988798879888,12.363025878342137
-1.9883988398839885,12.358053883992987
-1.987998799879988,12.353082889843867
-1.9875987598759877,12.34811289589478
-1.9871987198719872,12.343143902145718
-1.9867986798679869,12.33817590859669
-1.9863986398639863,12.333208915247686
-1.985998599859986,12.328242922098719
-1.9855985598559855,12.323277929149778
-1.9851985198519853,12.31831393640087
-1.9847984798479847,12.313350943851987
-1.9843984398439845,12.308388951503138
-1.983998399839984,12.303427959354318
-1.9835983598359836,12.298467967405529
-1.9831983198319831,12.293508975656767
-1.9827982798279828,12.28855098410804
-1.9823982398239823,12.28359399275934
-1.981998199819982,12.27863800161067
-1.9815981598159815,12.273683010662028
-1.9811981198119812,12.26872901991342
-1.9807980798079807,12.26377602936484
-1.9803980398039804,12.258824039016291
-1.97999799979998,12.253873048867769
-1.9795979597959796,12.248923058919281
-1.9791979197919791,12.24397406917082
-1.9787978797879788,12.239026079622391
-1.9783978397839783,12.23407909027399
-1.977997799779978,12.229133101125623
-1.9775977597759775,12.22418811217728
-1.9771977197719772,12.219244123428972
-1.9767976797679767,12.21430113488069
-1.9763976397639764,12.209359146532442
-1.975997599759976,12.204418158384222
-1.9755975597559756,12.199478170436032
-1.975197519751975,12.19453918268787
-1.9747974797479748,12.189601195139744
-1.9743974397439743,12.184664207791643
-1.973997399739974,12.179728220643575
-1.9735973597359735,12.174793233695533
-1.9731973197319732,12.169859246947524
-1.9727972797279727,12.164926260399545
-1.9723972397239724,12.159994274051595
-1.971997199719972,12.155063287903674
-1.9715971597159716,12.150133301955785
-1.971197119711971,12.145204316207925
-1.9707970797079708,12.140276330660097
-1.9703970397039703,12.135349345312294
-1.96999699969997,12.130423360164526
-1.9695969596959695,12.125498375216786
-1.9691969196919692,12.120574390469077
-1.968796879687969,12.1156514059214
-1.9683968396839684,12.11072942157375
-1.967996799679968,12.105808437426129
-1.9675967596759676,12.10088845347854
-1.9671967196719673,12.09596946973098
-1.9667966796679668,12.09105148618345
-1.9663966396639665,12.086134502835952
-1.965996599659966,12.08121851968848
-1.9655965596559657,12.07630353674104
-1.9651965196519652,12.07138955399363
-1.9647964796479649,12.066476571446252
-1.9643964396439644,12.061564589098902
-1.963996399639964,12.056653606951583
-1.9635963596359636,12.051743625004292
-1.9631963196319633,12.046834643257034
-1.9627962796279628,12.041926661709802
-1.9623962396239625,12.037019680362604
-1.961996199619962,12.032113699215433
-1.9615961596159617,12.027208718268295
-1.9611961196119612,12.022304737521184
-1.9607960796079609,12.017401756974104
-1.9603960396039604,12.012499776627054
-1.95999599959996,12.007598796480037
-1.9595959595959596,12.002698816533046
-1.9591959195919593,11.997799836786086
-1.9587958795879588,11.992901857239156
-1.9583958395839585,11.988004877892259
-1.957995799579958,11.983108898745387
-1.9575957595759577,11.978213919798549
-1.9571957195719571,11.973319941051738
-1.9567956795679569,11.96842696250496
-1.9563956395639563,11.963534984158208
-1.955995599559956,11.95864400601149
-1.9555955595559555,11.9537540280648
-1.9551955195519553,11.948865050318142
-1.9547954795479547,11.943977072771512
-1.9543954395439544,11.93909009542491
-1.953995399539954,11.934204118278341
-1.9535953595359536,11.929319141331804
-1.9531953195319531,11.924435164585292
-1.9527952795279528,11.919552188038814
-1.9523952395239523,11.914670211692362
-1.951995199519952,11.909789235545945
-1.9515951595159515,11.904909259599554
-1.9511951195119512,11.900030283853194
-1.9507950795079507,11.895152308306866
-1.9503950395039504,11.890275332960567
-1.94999499949995,11.885399357814295
-1.9495949594959496,11.880524382868057
-1.9491949194919491,11.875650408121848
-1.9487948794879488,11.870777433575668
-1.9483948394839483,11.865905459229518
-1.947994799479948,11.861034485083401
-1.9475947594759475,11.85616451113731
-1.9471947194719472,11.851295537391252
-1.9467946794679467,11.84642756384522
-1.9463946394639464,11.841560590499222
-1.945994599459946,11.83669461735325
-1.9455945594559456,11.831829644407312
-1.945194519451945,11.826965671661402
-1.9447944794479448,11.822102699115524
-1.9443944394439443,11.817240726769674
-1.943994399439944,11.812379754623855
-1.9435943594359435,11.807519782678066
-1.9431943194319432,11.802660810932307
-1.9427942794279427,11.797802839386575
-1.9423942394239424,11.792945868040878
-1.941994199419942,11.788089896895206
-1.9415941594159416,11.78323492594957
-1.941194119411941,11.778380955203959
-1.9407940794079408,11.77352798465838
-1.9403940394039403,11.76867601431283
-1.93999399939994,11.76382504416731
-1.9395939593959395,11.75897507422182
-1.9391939193919392,11.754126104476361
-1.938793879387939,11.749278134930933
-1.9383938393839384,11.744431165585533
-1.937993799379938,11.739585196440165
-1.9375937593759376,11.734740227494825
-1.9371937193719373,11.729896258749516
-1.9367936793679368,11.725053290204237
-1.9363936393639365,11.720211321858988
-1.935993599359936,11.715370353713766
-1.9355935593559357,11.710530385768578
-1.9351935193519352,11.705691418023418
-1.9347934793479349,11.70085345047829
-1.9343934393439344,11.696016483133189
-1.933993399339934,11.69118051598812
-1.9335933593359336,11.68634554904308
-1.9331933193319333,11.681511582298072
-1.9327932793279328,11.676678615753092
-1.9323932393239325,11.671846649408144
-1.931993199319932,11.667015683263223
-1.9315931593159317,11.662185717318335
-1.9311931193119312,11.657356751573476
-1.9307930793079309,11.652528786028647
-1.9303930393039304,11.647701820683846
-1.92999299929993,11.642875855539078
-1.9295929592959296,11.638050890594338
-1.9291929192919293,11.633226925849629
-1.9287928792879288,11.628403961304949
-1.9283928392839285,11.6235819969603
-1.927992799279928,11.61876103281568
-1.9275927592759277,11.613941068871092
-1.9271927192719271,11.609122105126533
-1.9267926792679269,11.604304141582002
-1.9263926392639263,11.599487178237503
-1.925992599259926,11.594671215093035
-1.9255925592559255,11.589856252148595
-1.9251925192519252,11.585042289404186
-1.9247924792479247,11.580229326859806
-1.9243924392439244,11.575417364515458
-1.923992399239924,11.570606402371137
-1.9235923592359236,11.56579644042685
-1.9231923192319231,11.560987478682588
-1.9227922792279228,11.55617951713836
-1.9223922392239223,11.55137255579416
-1.921992199219922,11.546566594649994
-1.9215921592159215,11.541761633705852
-1.9211921192119212,11.536957672961744
-1.9207920792079207,11.532154712417663
-1.9203920392039204,11.527352752073615
-1.91999199919992,11.522551791929594
-1.9195919591959196,11.517751831985606
-1.9191919191919191,11.512952872241646
-1.9187918791879188,11.508154912697718
-1.9183918391839183,11.503357953353818
-1.917991799179918,11.49856199420995
-1.9175917591759175,11.49376703526611
-1.9171917191719172,11.488973076522301
-1.9167916791679167,11.484180117978521
-1.9163916391639164,11.479388159634773
-1.915991599159916,11.474597201491052
-1.9155915591559156,11.469807243547365
-1.915191519151915,11.465018285803705
-1.9147914791479148,11.460230328260076
-1.9143914391439143,11.455443370916477
-1.913991399139914,11.450657413772907
-1.9135913591359135,11.445872456829367
-1.9131913191319132,11.44108850008586
-1.9127912791279127,11.43630554354238
-1.9123912391239124,11.431523587198932
-1.9119911991199119,11.426742631055511
-1.9115911591159116,11.421962675112123
-1.911191119111911,11.417183719368763
-1.9107910791079108,11.412405763825435
-1.9103910391039105,11.407628808482137
-1.90999099909991,11.402852853338867
-1.9095909590959095,11.398077898395627
-1.9091909190919092,11.39330394365242
-1.908790879087909,11.388530989109242
-1.9083908390839084,11.38375903476609
-1.9079907990799079,11.378988080622971
-1.9075907590759076,11.374218126679883
-1.9071907190719073,11.369449172936823
-1.9067906790679068,11.364681219393795
-1.9063906390639065,11.359914266050797
-1.905990599059906,11.355148312907826
-1.9055905590559057,11.350383359964889
-1.9051905190519052,11.345619407221978
-1.9047904790479049,11.3408564546791
-1.9043904390439044,11.33609450233625
-1.903990399039904,11.331333550193431
-1.9035903590359036,11.326573598250642
-1.9031903190319033,11.321814646507883
-1.9027902790279028,11.317056694965153
-1.9023902390239025,11.312299743622455
-1.901990199019902,11.307543792479786
-1.9015901590159017,11.302788841537147
-1.9011901190119012,11.298034890794538
-1.9007900790079009,11.293281940251958
-1.9003900390039004,11.28852998990941
-1.8999899989999,11.283779039766891
-1.8995899589958996,11.2790290898244
-1.8991899189918993,11.274280140081943
-1.8987898789878987,11.269532190539513
-1.8983898389838985,11.264785241197115
-1.897989798979898,11.260039292054746
-1.8975897589758977,11.255294343112407
-1.8971897189718971,11.250550394370096
-1.8967896789678969,11.24580744582782
-1.8963896389638963,11.24106549748557
-1.895989598959896,11.236324549343351
-1.8955895589558955,11.231584601401162
-1.8951895189518952,11.226845653659003
-1.8947894789478947,11.222107706116875
-1.8943894389438944,11.217370758774777
-1.893989398939894,11.212634811632705
-1.8935893589358936,11.207899864690669
-1.8931893189318931,11.203165917948658
-1.8927892789278928,11.19843297140668
-1.8923892389238923,11.19370102506473
-1.891989198919892,11.188970078922813
-1.8915891589158915,11.184240132980921
-1.8911891189118912,11.179511187239065
-1.8907890789078907,11.174783241697234
-1.8903890389038904,11.170056296355437
-1.88998899889989,11.165330351213665
-1.8895889588958896,11.160605406271928
-1.8891889188918891,11.155881461530218
-1.8887888788878888,11.151158516988541
-1.8883888388838883,11.146436572646891
-1.887988798879888,11.141715628505274
-1.8875887588758875,11.136995684563683
-1.8871887188718872,11.132276740822125
-1.8867886788678867,11.127558797280596
-1.8863886388638864,11.122841853939097
-1.885988598859886,11.118125910797627
-1.8855885588558856,11.11341096785619
-1.885188518851885,11.108697025114779
-1.8847884788478848,11.103984082573403
-1.8843884388438843,11.09927214023205
-1.883988398839884,11.094561198090734
-1.8835883588358835,11.089851256149444
-1.8831883188318832,11.085142314408186
-1.8827882788278827,11.080434372866957
-1.8823882388238824,11.075727431525758
-1.8819881988198819,11.071021490384588
-1.8815881588158816,11.066316549443451
-1.881188118811881,11.06161260870234
-1.8807880788078808,11.056909668161262
-1.8803880388038805,11.052207727820216
-1.87998799879988,11.047506787679195
-1.8795879587958795,11.042806847738206
-1.8791879187918792,11.038107907997247
-1.878787878787879,11.03340996845632
-1.8783878387838784,11.028713029115421
-1.8779877987798779,11.02401708997455
-1.8775877587758776,11.019322151033712
-1.8771877187718773,11.014628212292905
-1.8767876787678768,11.009935273752125
-1.8763876387638765,11.005243335411379
-1.875987598759876,11.000552397270658
-1.8755875587558757,10.99586245932997
-1.8751875187518752,10.99117352158931
-1.8747874787478749,10.986485584048683
-1.8743874387438744,10.981798646708082
-1.873987398739874,10.977112709567516
-1.8735873587358736,10.972427772626975
-1.8731873187318733,10.967743835886468
-1.8727872787278728,10.963060899345987
-1.8723872387238725,10.95837896300554
-1.871987198719872,10.953698026865121
-1.8715871587158717,10.949018090924731
-1.8711871187118712,10.944339155184373
-1.8707870787078709,10.939661219644044
-1.8703870387038704,10.934984284303745
-1.86998699869987,10.930308349163479
-1.8695869586958695,10.925633414223238
-1.8691869186918693,10.920959479483031
-1.8687868786878687,10.916286544942851
-1.8683868386838685,10.911614610602703
-1.867986798679868,10.906943676462582
-1.8675867586758677,10.902273742522496
-1.8671867186718671,10.897604808782434
-1.8667866786678669,10.892936875242407
-1.8663866386638663,10.888269941902408
-1.865986598659866,10.88360400876244
-1.8655865586558655,10.878939075822501
-1.8651865186518652,10.874275143082594
-1.8647864786478647,10.869612210542714
-1.8643864386438644,10.864950278202866
-1.863986398639864,10.860289346063045
-1.8635863586358636,10.855629414123259
-1.8631863186318631,10.850970482383499
-1.8627862786278628,10.846312550843772
-1.8623862386238623,10.841655619504072
-1.861986198619862,10.836999688364404
-1.8615861586158615,10.832344757424764
-1.8611861186118612,10.827690826685158
-1.8607860786078607,10.823037896145578
-1.8603860386038604,10.81838596580603
-1.85998599859986,10.81373503566651
-1.8595859585958596,10.809085105727023
-1.859185918591859,10.804436175987563
-1.8587858785878588,10.799788246448136
-1.8583858385838583,10.795141317108735
-1.857985798579858,10.790495387969369
-1.8575857585758575,10.785850459030028
-1.8571857185718572,10.78120653029072
-1.8567856785678567,10.776563601751441
-1.8563856385638564,10.771921673412194
-1.855985598559856,10.767280745272974
-1.8555855585558556,10.762640817333786
-1.855185518551855,10.758001889594626
-1.8547854785478548,10.7533639620555
-1.8543854385438543,10.748727034716401
-1.853985398539854,10.744091107577331
-1.8535853585358535,10.739456180638292
-1.8531853185318532,10.734822253899285
-1.8527852785278527,10.730189327360305
-1.8523852385238524,10.725557401021359
-1.851985198519852,10.72092647488244
-1.8515851585158516,10.71629654894355
-1.851185118511851,10.711667623204692
-1.8507850785078508,10.707039697665865
-1.8503850385038505,10.702412772327067
-1.84998499849985,10.697786847188297
-1.8495849584958495,10.693161922249557
-1.8491849184918492,10.68853799751085
-1.848784878487849,10.683915072972173
-1.8483848384838484,10.679293148633523
-1.8479847984798479,10.674672224494904
-1.8475847584758476,10.670052300556316
-1.8471847184718473,10.665433376817758
-1.8467846784678468,10.660815453279229
-1.8463846384638463,10.65619852994073
-1.845984598459846,10.651582606802263
-1.8455845584558457,10.646967683863826
-1.8451845184518452,10.642353761125415
-1.8447844784478447,10.637740838587035
-1.8443844384438444,10.633128916248689
-1.843984398439844,10.628517994110371
-1.8435843584358436,10.62390807217208
-1.8431843184318433,10.619299150433823
-1.8427842784278428,10.614691228895595
-1.8423842384238425,10.610084307557397
-1.841984198419842,10.605478386419227
-1.8415841584158417,10.60087346548109
-1.8411841184118412,10.59626954474298
-1.8407840784078409,10.591666624204905
-1.8403840384038403,10.587064703866854
-1.83998399839984,10.582463783728837
-1.8395839583958395,10.577863863790848
-1.8391839183918393,10.573264944052891
-1.8387838783878387,10.56866702451496
-1.8383838383838385,10.564070105177063
-1.837983798379838,10.559474186039193
-1.8375837583758377,10.554879267101358
-1.8371837183718371,10.550285348363547
-1.8367836783678368,10.545692429825769
-1.8363836383638363,10.541100511488018
-1.835983598359836,10.536509593350303
-1.8355835583558355,10.531919675412613
-1.8351835183518352,10.527330757674957
-1.8347834783478347,10.522742840137326
-1.8343834383438344,10.51815592279973
-1.833983398339834,10.51357000566216
-1.8335833583358336,10.508985088724621
-1.8331833183318331,10.504401171987112
-1.8327832783278328,10.499818255449636
-1.8323832383238323,10.495236339112186
-1.831983198319832,10.49065542297477
-1.8315831583158315,10.486075507037379
-1.8311831183118312,10.481496591300022
-1.8307830783078307,10.476918675762693
-1.8303830383038304,10.472341760425396
-1.82998299829983,10.467765845288127
-1.8295829582958296,10.463190930350889
-1.829182918291829,10.45861701561368
-1.8287828782878288,10.454044101076503
-1.8283828382838283,10.449472186739353
-1.827982798279828,10.444901272602236
-1.8275827582758275,10.440331358665146
-1.8271827182718272,10.43576244492809
-1.8267826782678267,10.431194531391059
-1.8263826382638264,10.426627618054063
-1.825982598259826,10.422061704917093
-1.8255825582558256,10.417496791980156
-1.825182518251825,10.412932879243247
-1.8247824782478248,10.40836996670637
-1.8243824382438243,10.40380805436952
-1.823982398239824,10.399247142232705
-1.8235823582358235,10.394687230295913
-1.8231823182318232,10.390128318559157
-1.8227822782278227,10.385570407022428
-1.8223822382238224,10.38101349568573
-1.8219821982198219,10.37645758454906
-1.8215821582158216,10.371902673612423
-1.821182118211821,10.367348762875814
-1.8207820782078208,10.362795852339238
-1.8203820382038205,10.35824394200269
-1.81998199819982,10.35369303186617
-1.8195819581958195,10.349143121929682
-1.8191819181918192,10.344594212193224
-1.818781878187819,10.340046302656797
-1.8183818381838184,10.335499393320397
-1.8179817981798179,10.330953484184029
-1.8175817581758176,10.326408575247692
-1.8171817181718173,10.321864666511384
-1.8167816781678168,10.317321757975105
-1.8163816381638163,10.312779849638856
-1.815981598159816,10.308238941502639
-1.8155815581558157,10.303699033566453
-1.8151815181518152,10.299160125830293
-1.8147814781478147,10.294622218294162
-1.8143814381438144,10.290085310958066
-1.813981398139814,10.285549403822
-1.8135813581358136,10.281014496885959
-1.8131813181318133,10.276480590149953
-1.8127812781278128,10.271947683613973
-1.8123812381238125,10.267415777278027
-1.811981198119812,10.262884871142107
-1.8115811581158117,10.258354965206221
-1.8111811181118112,10.253826059470361
-1.8107810781078109,10.249298153934534
-1.8103810381038103,10.244771248598735
-1.80998099809981,10.240245343462968
-1.8095809580958095,10.235720438527228
-1.8091809180918093,10.231196533791522
-1.8087808780878087,10.226673629255842
-1.8083808380838085,10.222151724920195
-1.807980798079808,10.217630820784576
-1.8075807580758076,10.213110916848988
-1.8071807180718071,10.20859201311343
-1.8067806780678068,10.204074109577903
-1.8063806380638063,10.199557206242403
-1.805980598059806,10.195041303106937
-1.8055805580558055,10.190526400171498
-1.8051805180518052,10.18601249743609
-1.8047804780478047,10.181499594900712
-1.8043804380438044,10.176987692565366
-1.803980398039804,10.172476790430045
-1.8035803580358036,10.167966888494758
-1.8031803180318031,10.1634579867595
-1.8027802780278028,10.158950085224273
-1.8023802380238023,10.154443183889073
-1.801980198019802,10.149937282753907
-1.8015801580158015,10.145432381818766
-1.8011801180118012,10.14092848108366
-1.8007800780078007,10.13642558054858
-1.8003800380038004,10.131923680213534
-1.7999799979998,10.127422780078515
-1.7995799579957996,10.122922880143529
-1.799179917991799,10.118423980408568
-1.7987798779877988,10.113926080873641
-1.7983798379837983,10.109429181538744
-1.797979797979798,10.104933282403875
-1.7975797579757975,10.100438383469038
-1.7971797179717972,10.09594448473423
-1.7967796779677967,10.091451586199451
-1.7963796379637964,10.086959687864704
-1.795979597959796,10.082468789729985
-1.7955795579557956,10.077978891795299
-1.795179517951795,10.073489994060639
-1.7947794779477948,10.069002096526013
-1.7943794379437943,10.064515199191414
-1.793979397939794,10.060029302056845
-1.7935793579357935,10.055544405122308
-1.7931793179317932,10.0510605083878
-1.7927792779277927,10.046577611853323
-1.7923792379237924,10.042095715518874
-1.7919791979197919,10.037614819384455
-1.7915791579157916,10.033134923450069
-1.791179117911791,10.02865602771571
-1.7907790779077908,10.024178132181383
-1.7903790379037905,10.019701236847087
-1.78997899789979,10.015225341712817
-1.7895789578957895,10.010750446778578
-1.7891789178917892,10.00627655204437
-1.7887788778877889,10.001803657510195
-1.7883788378837884,9.997331763176046
-1.7879787978797879,9.992860869041927
-1.7875787578757876,9.98839097510784
-1.7871787178717873,9.983922081373784
-1.7867786778677868,9.979454187839753
-1.7863786378637863,9.974987294505755
-1.785978597859786,9.970521401371787
-1.7855785578557857,9.966056508437852
-1.7851785178517852,9.961592615703942
-1.7847784778477847,9.957129723170064
-1.7843784378437844,9.952667830836216
-1.783978397839784,9.9482069387024
-1.7835783578357836,9.943747046768612
-1.7831783178317833,9.939288155034856
-1.7827782778277828,9.934830263501125
-1.7823782378237825,9.930373372167429
-1.781978197819782,9.92591748103376
-1.7815781578157817,9.921462590100123
-1.7811781178117811,9.917008699366514
-1.7807780778077809,9.912555808832938
-1.7803780378037803,9.908103918499387
-1.77997799779978,9.903653028365872
-1.7795779577957795,9.899203138432384
-1.7791779177917793,9.894754248698925
-1.7787778777877787,9.890306359165498
-1.7783778377837784,9.8858594698321
-1.777977797779778,9.88141358069873
-1.7775777577757776,9.876968691765395
-1.7771777177717771,9.872524803032086
-1.7767776777677768,9.86808191449881
-1.7763776377637763,9.86364002616556
-1.775977597759776,9.859199138032343
-1.7755775577557755,9.854759250099155
-1.7751775177517752,9.850320362365999
-1.7747774777477747,9.84588247483287
-1.7743774377437744,9.841445587499773
-1.773977397739774,9.837009700366703
-1.7735773577357736,9.832574813433668
-1.7731773177317731,9.828140926700659
-1.7727772777277728,9.823708040167682
-1.7723772377237723,9.819276153834734
-1.771977197719772,9.814845267701816
-1.7715771577157715,9.810415381768928
-1.7711771177117712,9.80598649603607
-1.7707770777077707,9.80155861050324
-1.7703770377037704,9.797131725170445
-1.76997699769977,9.792705840037677
-1.7695769576957696,9.788280955104941
-1.769176917691769,9.78385707037223
-1.7687768776877688,9.779434185839554
-1.7683768376837683,9.775012301506905
-1.767976797679768,9.77059141737429
-1.7675767576757675,9.766171533441701
-1.7671767176717672,9.761752649709143
-1.7667766776677667,9.757334766176616
-1.7663766376637664,9.752917882844118
-1.765976597659766,9.74850199971165
-1.7655765576557656,9.744087116779212
-1.765176517651765,9.739673234046805
-1.7647764776477648,9.735260351514427
-1.7643764376437643,9.730848469182078
-1.763976397639764,9.726437587049762
-1.7635763576357635,9.722027705117474
-1.7631763176317632,9.717618823385218
-1.7627762776277627,9.713210941852989
-1.7623762376237624,9.70880406052079
-1.7619761976197619,9.704398179388622
-1.7615761576157616,9.699993298456485
-1.761176117611761,9.695589417724378
-1.7607760776077608,9.691186537192301
-1.7603760376037605,9.686784656860254
-1.75997599759976,9.682383776728235
-1.7595759575957595,9.677983896796247
-1.7591759175917592,9.67358501706429
-1.7587758775877589,9.669187137532365
-1.7583758375837584,9.664790258200465
-1.7579757975797579,9.660394379068595
-1.7575757575757576,9.65599950013676
-1.7571757175717573,9.651605621404954
-1.7567756775677568,9.647212742873176
-1.7563756375637563,9.642820864541427
-1.755975597559756,9.63842998640971
-1.7555755575557557,9.634040108478024
-1.7551755175517552,9.629651230746365
-1.7547754775477546,9.625263353214736
-1.7543754375437544,9.62087647588314
-1.753975397539754,9.616490598751573
-1.7535753575357536,9.612105721820035
-1.7531753175317533,9.607721845088529
-1.7527752775277528,9.603338968557049
-1.7523752375237525,9.598957092225604
-1.751975197519752,9.594576216094184
-1.7515751575157517,9.590196340162798
-1.7511751175117511,9.58581746443144
-1.7507750775077509,9.581439588900114
-1.7503750375037503,9.577062713568814
-1.7499749974997498,9.572686838437546
-1.7495749574957495,9.56831196350631
-1.7491749174917492,9.563938088775103
-1.7487748774877487,9.559565214243925
-1.7483748374837484,9.555193339912778
-1.747974797479748,9.55082246578166
-1.7475747574757476,9.546452591850572
-1.7471747174717471,9.542083718119514
-1.7467746774677468,9.537715844588488
-1.7463746374637463,9.53334897125749
-1.745974597459746,9.528983098126522
-1.7455745574557455,9.524618225195585
-1.7451745174517452,9.52025435246468
-1.7447744774477447,9.5158914799338
-1.7443744374437444,9.511529607602954
-1.743974397439744,9.507168735472135
-1.7435743574357436,9.502808863541349
-1.7431743174317431,9.49844999181059
-1.7427742774277428,9.494092120279864
-1.7423742374237423,9.489735248949165
-1.741974197419742,9.485379377818498
-1.7415741574157415,9.48102450688786
-1.7411741174117412,9.476670636157253
-1.7407740774077407,9.472317765626673
-1.7403740374037404,9.467965895296128
-1.73997399739974,9.46361502516561
-1.7395739573957396,9.459265155235123
-1.739173917391739,9.454916285504666
-1.7387738773877388,9.450568415974239
-1.7383738373837383,9.44622154664384
-1.737973797379738,9.441875677513474
-1.7375737573757375,9.437530808583137
-1.7371737173717372,9.43318693985283
-1.7367736773677367,9.428844071322551
-1.7363736373637364,9.424502202992304
-1.7359735973597359,9.420161334862087
-1.7355735573557356,9.4158214669319
-1.735173517351735,9.411482599201742
-1.7347734773477348,9.407144731671616
-1.7343734373437343,9.402807864341517
-1.733973397339734,9.398471997211452
-1.7335733573357337,9.394137130281415
-1.7331733173317332,9.389803263551405
-1.7327732773277327,9.385470397021427
-1.7323732373237324,9.381138530691482
-1.731973197319732,9.376807664561566
-1.7315731573157316,9.372477798631676
-1.731173117311731,9.368148932901818
-1.7307730773077308,9.363821067371992
-1.7303730373037305,9.359494202042196
-1.72997299729973,9.355168336912428
-1.7295729572957295,9.350843471982689
-1.7291729172917292,9.346519607252983
-1.7287728772877289,9.342196742723306
-1.7283728372837284,9.337874878393658
-1.7279727972797279,9.33355401426404
-1.7275727572757276,9.329234150334454
-1.7271727172717273,9.324915286604897
-1.7267726772677268,9.32059742307537
-1.7263726372637263,9.31628055974587
-1.725972597259726,9.311964696616403
-1.7255725572557257,9.307649833686968
-1.7251725172517252,9.303335970957558
-1.7247724772477246,9.299023108428182
-1.7243724372437244,9.294711246098835
-1.723972397239724,9.29040038396952
-1.7235723572357236,9.286090522040231
-1.723172317231723,9.281781660310973
-1.7227722772277227,9.277473798781747
-1.7223722372237225,9.27316693745255
-1.721972197219722,9.268861076323383
-1.7215721572157214,9.264556215394244
-1.7211721172117211,9.260252354665138
-1.7207720772077209,9.255949494136061
-1.7203720372037203,9.251647633807012
-1.7199719971997198,9.247346773677995
-1.7195719571957195,9.243046913749009
-1.7191719171917192,9.238748054020052
-1.7187718771877187,9.234450194491124
-1.7183718371837184,9.230153335162228
-1.717971797179718,9.22585747603336
-1.7175717571757176,9.221562617104523
-1.7171717171717171,9.217268758375715
-1.7167716771677168,9.212975899846938
-1.7163716371637163,9.208684041518191
-1.715971597159716,9.204393183389474
-1.7155715571557155,9.200103325460786
-1.7151715171517152,9.19581446773213
-1.7147714771477147,9.191526610203502
-1.7143714371437144,9.187239752874905
-1.713971397139714,9.182953895746337
-1.7135713571357136,9.178669038817802
-1.7131713171317131,9.174385182089294
-1.7127712771277128,9.170102325560817
-1.7123712371237123,9.165820469232369
-1.711971197119712,9.161539613103953
-1.7115711571157115,9.157259757175565
-1.7111711171117112,9.15298090144721
-1.7107710771077107,9.14870304591888
-1.7103710371037104,9.144426190590586
-1.70997099709971,9.140150335462316
-1.7095709570957096,9.13587548053408
-1.709170917091709,9.131601625805871
-1.7087708770877088,9.127328771277696
-1.7083708370837083,9.123056916949547
-1.707970797079708,9.118786062821433
-1.7075707570757075,9.114516208893344
-1.7071707170717072,9.110247355165288
-1.7067706770677067,9.10597950163726
-1.7063706370637064,9.101712648309265
-1.7059705970597059,9.097446795181295
-1.7055705570557056,9.09318194225336
-1.705170517051705,9.088918089525452
-1.7047704770477048,9.084655236997575
-1.7043704370437043,9.080393384669728
-1.703970397039704,9.076132532541912
-1.7035703570357037,9.071872680614126
-1.7031703170317032,9.067613828886367
-1.7027702770277027,9.06335597735864
-1.7023702370237024,9.059099126030942
-1.701970197019702,9.054843274903277
-1.7015701570157016,9.05058842397564
-1.701170117011701,9.04633457324803
-1.7007700770077008,9.042081722720456
-1.7003700370037005,9.03782987239291
-1.6999699969997,9.033579022265391
-1.6995699569956995,9.029329172337903
-1.6991699169916992,9.025080322610448
-1.6987698769876989,9.020832473083022
-1.6983698369836984,9.016585623755622
-1.6979697969796979,9.012339774628254
-1.6975697569756976,9.008094925700918
-1.6971697169716973,9.003851076973612
-1.6967696769676968,8.999608228446336
-1.6963696369636962,8.995366380119087
-1.695969596959696,8.991125531991871
-1.6955695569556957,8.986885684064687
-1.6951695169516952,8.982646836337526
-1.6947694769476946,8.978408988810399
-1.6943694369436944,8.974172141483303
-1.693969396939694,8.969936294356238
-1.6935693569356935,8.965701447429199
-1.693169316931693,8.961467600702193
-1.6927692769276927,8.957234754175216
-1.6923692369236925,8.95300290784827
-1.691969196919692,8.948772061721352
-1.6915691569156914,8.944542215794463
-1.6911691169116911,8.940313370067607
-1.6907690769076908,8.936085524540783
-1.6903690369036903,8.931858679213983
-1.6899689968996898,8.927632834087216
-1.6895689568956895,8.92340798916048
-1.6891689168916892,8.919184144433775
-1.6887688768876887,8.914961299907096
-1.6883688368836884,8.910739455580451
-1.687968796879688,8.906518611453832
-1.6875687568756876,8.902298767527247
-1.6871687168716871,8.898079923800688
-1.6867686768676868,8.893862080274163
-1.6863686368636863,8.889645236947665
-1.685968596859686,8.885429393821198
-1.6855685568556855,8.88121455089476
-1.6851685168516852,8.877000708168355
-1.6847684768476847,8.872787865641978
-1.6843684368436844,8.868576023315631
-1.683968396839684,8.864365181189314
-1.6835683568356836,8.860155339263027
-1.683168316831683,8.85594649753677
-1.6827682768276828,8.851738656010545
-1.6823682368236823,8.847531814684347
-1.681968196819682,8.84332597355818
-1.6815681568156815,8.839121132632043
-1.6811681168116812,8.834917291905937
-1.6807680768076807,8.83071445137986
-1.6803680368036804,8.826512611053813
-1.67996799679968,8.822311770927795
-1.6795679567956796,8.81811193100181
-1.679167916791679,8.813913091275852
-1.6787678767876788,8.809715251749925
-1.6783678367836783,8.805518412424028
-1.677967796779678,8.801322573298162
-1.6775677567756775,8.797127734372324
-1.6771677167716772,8.792933895646518
-1.6767676767676767,8.78874105712074
-1.6763676367636764,8.784549218794995
-1.6759675967596759,8.780358380669277
-1.6755675567556756,8.776168542743592
-1.675167516751675,8.771979705017934
-1.6747674767476748,8.767791867492308
-1.6743674367436743,8.76360503016671
-1.673967396739674,8.759419193041145
-1.6735673567356737,8.75523435611561
-1.6731673167316732,8.751050519390102
-1.6727672767276727,8.746867682864623
-1.6723672367236724,8.742685846539178
-1.671967196719672,8.738505010413762
-1.6715671567156716,8.734325174488374
-1.671167116711671,8.730146338763017
-1.6707670767076708,8.725968503237691
-1.6703670367036705,8.721791667912395
-1.66996699669967,8.717615832787128
-1.6695669566956695,8.71344099786189
-1.6691669166916692,8.709267163136683
-1.6687668766876689,8.705094328611509
-1.6683668366836684,8.700922494286361
-1.6679667966796679,8.696751660161242
-1.6675667566756676,8.692581826236157
-1.6671667166716673,8.6884129925111
-1.6667666766676668,8.684245158986073
-1.6663666366636662,8.680078325661075
-1.665966596659666,8.67591249253611
-1.6655665566556657,8.671747659611174
-1.6651665166516652,8.667583826886268
-1.6647664766476646,8.663420994361388
-1.6643664366436643,8.659259162036545
-1.663966396639664,8.655098329911729
-1.6635663566356635,8.65093849798694
-1.663166316631663,8.646779666262182
-1.6627662766276627,8.642621834737458
-1.6623662366236625,8.638465003412762
-1.661966196619662,8.634309172288093
-1.6615661566156614,8.630154341363456
-1.6611661166116611,8.62600051063885
-1.6607660766076608,8.621847680114275
-1.6603660366036603,8.617695849789726
-1.6599659965996598,8.613545019665208
-1.6595659565956595,8.609395189740724
-1.6591659165916592,8.605246360016269
-1.6587658765876587,8.601098530491841
-1.6583658365836584,8.596951701167445
-1.657965796579658,8.592805872043078
-1.6575657565756576,8.588661043118742
-1.6571657165716571,8.584517214394435
-1.6567656765676568,8.580374385870158
-1.6563656365636563,8.57623255754591
-1.655965596559656,8.572091729421695
-1.6555655565556555,8.567951901497509
-1.6551655165516552,8.563813073773353
-1.6547654765476547,8.559675246249226
-1.6543654365436544,8.55553841892513
-1.653965396539654,8.551402591801063
-1.6535653565356536,8.547267764877025
-1.653165316531653,8.543133938153018
-1.6527652765276528,8.539001111629043
-1.6523652365236523,8.534869285305096
-1.651965196519652,8.53073845918118
-1.6515651565156515,8.526608633257291
-1.6511651165116512,8.522479807533438
-1.6507650765076507,8.518351982009609
-1.6503650365036504,8.514225156685814
-1.64996499649965,8.510099331562046
-1.6495649564956496,8.505974506638312
-1.649164916491649,8.501850681914604
-1.6487648764876488,8.49772785739093
-1.6483648364836483,8.49360603306728
-1.647964796479648,8.489485208943664
-1.6475647564756475,8.485365385020078
-1.6471647164716472,8.481246561296523
-1.6467646764676467,8.477128737772995
-1.6463646364636464,8.473011914449499
-1.6459645964596459,8.468896091326032
-1.6455645564556456,8.464781268402596
-1.645164516451645,8.460667445679189
-1.6447644764476448,8.456554623155814
-1.6443644364436443,8.452442800832467
-1.643964396439644,8.44833197870915
-1.6435643564356435,8.444222156785862
-1.6431643164316432,8.440113335062607
-1.6427642764276427,8.43600551353938
-1.6423642364236424,8.431898692216185
-1.641964196419642,8.42779287109302
-1.6415641564156416,8.423688050169881
-1.641164116411641,8.419584229446773
-1.6407640764076408,8.4154814089237
-1.6403640364036405,8.411379588600655
-1.63996399639964,8.407278768477637
-1.6395639563956395,8.403178948554649
-1.6391639163916392,8.399080128831693
-1.6387638763876389,8.394982309308768
-1.6383638363836384,8.390885489985871
-1.6379637963796378,8.386789670863003
-1.6375637563756376,8.382694851940167
-1.6371637163716373,8.378601033217363
-1.6367636763676368,8.374508214694584
-1.6363636363636362,8.370416396371837
-1.635963596359636,8.366325578249121
-1.6355635563556357,8.362235760326437
-1.6351635163516351,8.35814694260378
-1.6347634763476346,8.354059125081152
-1.6343634363436343,8.349972307758556
-1.633963396339634,8.345886490635992
-1.6335633563356335,8.341801673713453
-1.633163316331633,8.337717856990947
-1.6327632763276327,8.33363504046847
-1.6323632363236324,8.329553224146027
-1.631963196319632,8.325472408023609
-1.6315631563156314,8.32139259210122
-1.6311631163116311,8.317313776378866
-1.6307630763076308,8.313235960856542
-1.6303630363036303,8.309159145534244
-1.6299629962996298,8.305083330411975
-1.6295629562956295,8.301008515489741
-1.6291629162916292,8.296934700767535
-1.6287628762876287,8.292861886245358
-1.6283628362836282,8.288790071923211
-1.627962796279628,8.284719257801095
-1.6275627562756276,8.28064944387901
-1.6271627162716271,8.276580630156953
-1.6267626762676268,8.272512816634928
-1.6263626362636263,8.26844600331293
-1.625962596259626,8.264380190190964
-1.6255625562556255,8.260315377269027
-1.6251625162516252,8.256251564547123
-1.6247624762476247,8.252188752025246
-1.6243624362436244,8.2481269397034
-1.623962396239624,8.244066127581583
-1.6235623562356236,8.240006315659798
-1.623162316231623,8.235947503938041
-1.6227622762276228,8.231889692416315
-1.6223622362236223,8.227832881094617
-1.621962196219622,8.223777069972954
-1.6215621562156215,8.219722259051316
-1.6211621162116212,8.21566844832971
-1.6207620762076207,8.211615637808134
-1.6203620362036204,8.207563827486588
-1.61996199619962,8.20351301736507
-1.6195619561956196,8.199463207443586
-1.619161916191619,8.195414397722127
-1.6187618761876188,8.191366588200703
-1.6183618361836183,8.187319778879306
-1.617961796179618,8.18327396975794
-1.6175617561756175,8.179229160836604
-1.6171617161716172,8.1751853521153
-1.6167616761676167,8.171142543594021
-1.6163616361636164,8.167100735272776
-1.6159615961596159,8.16305992715156
-1.6155615561556156,8.159020119230373
-1.615161516151615,8.154981311509216
-1.6147614761476148,8.150943503988092
-1.6143614361436143,8.146906696666994
-1.613961396139614,8.142870889545929
-1.6135613561356135,8.138836082624891
-1.6131613161316132,8.134802275903887
-1.6127612761276127,8.13076946938291
-1.6123612361236124,8.126737663061965
-1.611961196119612,8.122706856941049
-1.6115611561156116,8.118677051020162
-1.611161116111611,8.114648245299305
-1.6107610761076108,8.11062043977848
-1.6103610361036105,8.106593634457685
-1.60996099609961,8.102567829336918
-1.6095609560956095,8.09854302441618
-1.6091609160916092,8.094519219695474
-1.6087608760876089,8.090496415174801
-1.6083608360836084,8.086474610854152
-1.6079607960796078,8.082453806733536
-1.6075607560756076,8.078434002812951
-1.6071607160716073,8.074415199092396
-1.6067606760676068,8.070397395571868
-1.6063606360636062,8.066380592251372
-1.605960596059606,8.062364789130907
-1.6055605560556057,8.058349986210471
-1.6051605160516051,8.054336183490065
-1.6047604760476046,8.050323380969688
-1.6043604360436043,8.046311578649341
-1.603960396039604,8.042300776529027
-1.6035603560356035,8.03829097460874
-1.603160316031603,8.034282172888483
-1.6027602760276027,8.03027437136826
-1.6023602360236024,8.026267570048063
-1.601960196019602,8.022261768927896
-1.6015601560156014,8.018256968007758
-1.6011601160116011,8.014253167287654
-1.6007600760076008,8.010250366767579
-1.6003600360036003,8.006248566447532
-1.5999599959995998,8.002247766327514
-1.5995599559955995,7.998247966407529
-1.5991599159915992,7.994249166687574
-1.5987598759875987,7.990251367167648
-1.5983598359835982,7.98625456784775
-1.597959795979598,7.9822587687278865
-1.5975597559755976,7.978263969808051
-1.5971597159715971,7.974270171088243
-1.5967596759675968,7.970277372568468
-1.5963596359635963,7.966285574248722
-1.595959595959596,7.962294776129006
-1.5955595559555955,7.95830497820932
-1.5951595159515952,7.9543161804896645
-1.5947594759475947,7.950328382970037
-1.5943594359435944,7.946341585650444
-1.593959395939594,7.942355788530875
-1.5935593559355936,7.938370991611341
-1.593159315931593,7.934387194891835
-1.5927592759275928,7.93040439837236
-1.5923592359235923,7.926422602052911
-1.591959195919592,7.922441805933497
-1.5915591559155915,7.91846201001411
-1.5911591159115912,7.914483214294755
-1.5907590759075907,7.910505418775427
-1.5903590359035904,7.906528623456133
-1.5899589958995899,7.902552828336866
-1.5895589558955896,7.898578033417632
-1.589158915891589,7.894604238698424
-1.5887588758875888,7.890631444179251
-1.5883588358835883,7.886659649860103
-1.587958795879588,7.882688855740987
-1.5875587558755875,7.878719061821901
-1.5871587158715872,7.874750268102847
-1.5867586758675867,7.8707824745838195
-1.5863586358635864,7.866815681264825
-1.5859585958595859,7.862849888145858
-1.5855585558555856,7.858885095226922
-1.585158515851585,7.854921302508016
-1.5847584758475848,7.850958509989141
-1.5843584358435843,7.846996717670294
-1.583958395839584,7.843035925551479
-1.5835583558355835,7.839076133632691
-1.5831583158315832,7.8351173419139375
-1.5827582758275827,7.83115955039521
-1.5823582358235824,7.827202759076515
-1.581958195819582,7.82324696795785
-1.5815581558155816,7.819292177039214
-1.581158115811581,7.815338386320606
-1.5807580758075808,7.811385595802033
-1.5803580358035805,7.8074338054834875
-1.57995799579958,7.80348301536497
-1.5795579557955794,7.799533225446485
-1.5791579157915792,7.7955844357280295
-1.5787578757875789,7.791636646209604
-1.5783578357835784,7.787689856891207
-1.5779577957795778,7.78374406777284
-1.5775577557755776,7.779799278854506
-1.5771577157715773,7.7758554901362
-1.5767576757675767,7.771912701617923
-1.5763576357635762,7.767970913299678
-1.575957595759576,7.764030125181463
-1.5755575557555757,7.760090337263279
-1.5751575157515751,7.756151549545121
-1.5747574757475746,7.752213762026994
-1.5743574357435743,7.748276974708899
-1.573957395739574,7.744341187590836
-1.5735573557355735,7.740406400672798
-1.573157315731573,7.736472613954792
-1.5727572757275727,7.732539827436817
-1.5723572357235724,7.728608041118871
-1.571957195719572,7.724677255000955
-1.5715571557155714,7.720747469083069
-1.5711571157115711,7.716818683365213
-1.5707570757075708,7.712890897847389
-1.5703570357035703,7.708964112529593
-1.5699569956995698,7.705038327411826
-1.5695569556955695,7.701113542494092
-1.5691569156915692,7.697189757776387
-1.5687568756875687,7.6932669732587105
-1.5683568356835682,7.689345188941063
-1.567956795679568,7.685424404823447
-1.5675567556755676,7.681504620905864
-1.5671567156715671,7.677585837188307
-1.5667566756675668,7.673668053670783
-1.5663566356635663,7.669751270353286
-1.565956595659566,7.665835487235821
-1.5655565556555655,7.6619207043183835
-1.5651565156515652,7.658006921600979
-1.5647564756475647,7.654094139083604
-1.5643564356435644,7.650182356766258
-1.563956395639564,7.646271574648942
-1.5635563556355636,7.642361792731657
-1.563156315631563,7.6384530110144
-1.5627562756275628,7.634545229497174
-1.5623562356235623,7.63063844817998
-1.561956195619562,7.626732667062814
-1.5615561556155615,7.622827886145679
-1.5611561156115612,7.618924105428574
-1.5607560756075607,7.6150213249114955
-1.5603560356035604,7.611119544594452
-1.5599559955995599,7.607218764477434
-1.5595559555955596,7.603318984560451
-1.559155915591559,7.599420204843494
-1.5587558755875588,7.595522425326569
-1.5583558355835583,7.591625646009673
-1.557955795579558,7.587729866892808
-1.5575557555755575,7.58383508797597
-1.5571557155715572,7.579941309259167
-1.5567556755675567,7.576048530742391
-1.5563556355635564,7.572156752425647
-1.5559555955595559,7.568265974308929
-1.5555555555555556,7.564376196392244
-1.555155515551555,7.560487418675589
-1.5547554755475548,7.556599641158964
-1.5543554355435543,7.552712863842368
-1.553955395539554,7.548827086725803
-1.5535553555355535,7.544942309809267
-1.5531553155315532,7.541058533092761
-1.5527552755275527,7.537175756576286
-1.5523552355235524,7.53329398025984
-1.551955195519552,7.529413204143426
-1.5515551555155516,7.525533428227039
-1.551155115511551,7.5216546525106835
-1.5507550755075508,7.517776876994358
-1.5503550355035505,7.513900101678063
-1.54995499549955,7.510024326561798
-1.5495549554955494,7.50614955164556
-1.5491549154915492,7.5022757769293555
-1.5487548754875489,7.498403002413182
-1.5483548354835484,7.494531228097035
-1.5479547954795478,7.490660453980919
-1.5475547554755475,7.486790680064834
-1.5471547154715473,7.48292190634878
-1.5467546754675467,7.479054132832754
-1.5463546354635462,7.475187359516756
-1.545954595459546,7.4713215864007925
-1.5455545554555457,7.467456813484857
-1.5451545154515451,7.46359304076895
-1.5447544754475446,7.459730268253075
-1.5443544354435443,7.455868495937231
-1.543954395439544,7.452007723821417
-1.5435543554355435,7.448147951905629
-1.543154315431543,7.444289180189873
-1.5427542754275427,7.440431408674149
-1.5423542354235424,7.436574637358454
-1.541954195419542,7.432718866242787
-1.5415541554155414,7.428864095327151
-1.5411541154115411,7.425010324611547
-1.5407540754075408,7.421157554095972
-1.5403540354035403,7.417305783780426
-1.5399539953995398,7.413455013664908
-1.5395539553955395,7.409605243749425
-1.5391539153915392,7.405756474033971
-1.5387538753875387,7.401908704518544
-1.5383538353835382,7.398061935203147
-1.537953795379538,7.394216166087784
-1.5375537553755376,7.39037139717245
-1.537153715371537,7.386527628457143
-1.5367536753675368,7.382684859941868
-1.5363536353635363,7.3788430916266226
-1.535953595359536,7.375002323511408
-1.5355535553555355,7.3711625555962215
-1.5351535153515352,7.367323787881066
-1.5347534753475347,7.36348602036594
-1.5343534353435344,7.359649253050845
-1.533953395339534,7.35581348593578
-1.5335533553355336,7.351978719020746
-1.533153315331533,7.34814495230574
-1.5327532753275328,7.3443121857907645
-1.5323532353235323,7.340480419475819
-1.531953195319532,7.3366496533609045
-1.5315531553155315,7.332819887446018
-1.5311531153115312,7.328991121731162
-1.5307530753075307,7.325163356216336
-1.5303530353035304,7.3213365909015415
-1.5299529952995299,7.317510825786776
-1.5295529552955296,7.313686060872042
-1.529152915291529,7.309862296157336
-1.5287528752875288,7.306039531642661
-1.5283528352835283,7.302217767328015
-1.527952795279528,7.298397003213401
-1.5275527552755275,7.294577239298816
-1.5271527152715272,7.29075847558426
-1.5267526752675267,7.286940712069734
-1.5263526352635264,7.2831239487552395
-1.5259525952595259,7.279308185640774
-1.5255525552555256,7.27549342272634
-1.525152515251525,7.271679660011934
-1.5247524752475248,7.267866897497559
-1.5243524352435243,7.264055135183211
-1.523952395239524,7.260244373068899
-1.5235523552355235,7.256434611154612
-1.5231523152315232,7.252625849440356
-1.5227522752275227,7.248818087926132
-1.5223522352235224,7.245011326611937
-1.521952195219522,7.241205565497774
-1.5215521552155216,7.237400804583636
-1.521152115211521,7.23359704386953
-1.5207520752075208,7.2297942833554565
-1.5203520352035205,7.225992523041413
-1.51995199519952,7.222191762927396
-1.5195519551955194,7.21839200301341
-1.5191519151915192,7.214593243299456
-1.5187518751875189,7.210795483785532
-1.5183518351835184,7.206998724471635
-1.5179517951795178,7.20320296535777
-1.5175517551755175,7.199408206443934
-1.5171517151715173,7.195614447730131
-1.5167516751675167,7.191821689216354
-1.5163516351635162,7.1880299309026086
-1.515951595159516,7.184239172788894
-1.5155515551555157,7.180449414875209
-1.5151515151515151,7.176660657161554
-1.5147514751475146,7.172872899647928
-1.5143514351435143,7.169086142334333
-1.513951395139514,7.165300385220769
-1.5135513551355135,7.161515628307233
-1.513151315131513,7.157731871593727
-1.5127512751275127,7.153949115080252
-1.5123512351235124,7.150167358766808
-1.511951195119512,7.1463866026533935
-1.5115511551155114,7.142606846740007
-1.5111511151115111,7.138828091026651
-1.5107510751075108,7.135050335513329
-1.5103510351035103,7.131273580200032
-1.5099509950995098,7.127497825086765
-1.5095509550955095,7.123723070173533
-1.5091509150915092,7.119949315460328
-1.5087508750875087,7.116176560947151
-1.5083508350835082,7.1124048066340055
-1.507950795079508,7.108634052520891
-1.5075507550755076,7.104864298607808
-1.507150715071507,7.101095544894751
-1.5067506750675068,7.097327791381728
-1.5063506350635063,7.0935610380687315
-1.505950595059506,7.089795284955766
-1.5055505550555055,7.08603053204283
-1.5051505150515052,7.082266779329927
-1.5047504750475047,7.0785040268170505
-1.5043504350435044,7.074742274504207
-1.503950395039504,7.07098152239139
-1.5035503550355036,7.067221770478605
-1.503150315031503,7.06346301876585
-1.5027502750275028,7.0597052672531255
-1.5023502350235023,7.055948515940431
-1.501950195019502,7.052192764827767
-1.5015501550155015,7.048438013915131
-1.5011501150115012,7.044684263202527
-1.5007500750075007,7.040931512689951
-1.5003500350035004,7.037179762377406
-1.4999499949994999,7.0334290122648895
-1.4995499549954996,7.029679262352406
-1.499149914991499,7.025930512639951
-1.4987498749874988,7.022182763127526
-1.4983498349834985,7.018436013815133
-1.497949794979498,7.014690264702766
-1.4975497549754975,7.01094551579043
-1.4971497149714972,7.0072017670781275
-1.496749674967497,7.003459018565852
-1.4963496349634964,6.999717270253607
-1.4959495949594959,6.99597652214139
-1.4955495549554956,6.992236774229207
-1.4951495149514953,6.988498026517053
-1.4947494749474948,6.9847602790049255
-1.4943494349434943,6.981023531692831
-1.493949394939494,6.977287784580765
-1.4935493549354937,6.973553037668733
-1.4931493149314932,6.9698192909567265
-1.4927492749274927,6.966086544444751
-1.4923492349234924,6.962354798132807
-1.491949194919492,6.958624052020893
-1.4915491549154916,6.954894306109006
-1.491149114911491,6.9511655603971505
-1.4907490749074908,6.947437814885326
-1.4903490349034905,6.943711069573533
-1.48994899489949,6.939985324461768
-1.4895489548954894,6.936260579550032
-1.4891489148914892,6.932536834838327
-1.4887488748874889,6.928814090326654
-1.4883488348834883,6.925092346015008
-1.4879487948794878,6.921371601903392
-1.4875487548754875,6.9176518579918085
-1.4871487148714873,6.913933114280253
-1.4867486748674867,6.910215370768729
-1.4863486348634862,6.906498627457232
-1.485948594859486,6.902782884345768
-1.4855485548554856,6.899068141434334
-1.4851485148514851,6.895354398722928
-1.4847484748474846,6.891641656211553
-1.4843484348434843,6.887929913900209
-1.483948394839484,6.884219171788896
-1.4835483548354835,6.880509429877609
-1.483148314831483,6.8768006881663535
-1.4827482748274827,6.873092946655129
-1.4823482348234824,6.869386205343936
-1.481948194819482,6.865680464232769
-1.4815481548154814,6.861975723321635
-1.4811481148114811,6.85827198261053
-1.4807480748074808,6.854569242099457
-1.4803480348034803,6.850867501788411
-1.4799479947994798,6.847166761677395
-1.4795479547954795,6.843467021766411
-1.4791479147914792,6.8397682820554575
-1.4787478747874787,6.836070542544531
-1.4783478347834782,6.832373803233635
-1.477947794779478,6.828678064122771
-1.4775477547754776,6.824983325211939
-1.477147714771477,6.821289586501132
-1.4767476747674766,6.817596847990357
-1.4763476347634763,6.813905109679613
-1.475947594759476,6.8102143715688985
-1.4755475547554755,6.8065246336582135
-1.475147514751475,6.802835895947556
-1.4747474747474747,6.7991481584369335
-1.4743474347434744,6.79546142112634
-1.473947394739474,6.791775684015773
-1.4735473547354734,6.788090947105239
-1.473147314731473,6.784407210394734
-1.4727472747274728,6.780724473884261
-1.4723472347234723,6.777042737573815
-1.4719471947194718,6.773362001463399
-1.4715471547154715,6.7696822655530156
-1.4711471147114712,6.766003529842662
-1.4707470747074707,6.762325794332336
-1.4703470347034702,6.758649059022041
-1.4699469946994699,6.754973323911777
-1.4695469546954696,6.751298589001543
-1.469146914691469,6.747624854291338
-1.4687468746874688,6.743952119781163
-1.4683468346834685,6.740280385471019
-1.467946794679468,6.736609651360904
-1.4675467546754675,6.732939917450819
-1.4671467146714672,6.7292711837407655
-1.4667466746674669,6.725603450230741
-1.4663466346634664,6.721936716920746
-1.4659465946594659,6.718270983810781
-1.4655465546554656,6.714606250900845
-1.4651465146514653,6.710942518190942
-1.4647464746474648,6.707279785681067
-1.4643464346434643,6.703618053371221
-1.463946394639464,6.699957321261408
-1.4635463546354637,6.696297589351625
-1.4631463146314632,6.692638857641869
-1.4627462746274627,6.688981126132141
-1.4623462346234624,6.68532439482245
-1.461946194619462,6.681668663712786
-1.4615461546154616,6.67801393280315
-1.461146114611461,6.674360202093544
-1.4607460746074608,6.67070747158397
-1.4603460346034605,6.667055741274426
-1.45994599459946,6.663405011164912
-1.4595459545954594,6.659755281255425
-1.4591459145914591,6.656106551545973
-1.4587458745874589,6.652458822036548
-1.4583458345834583,6.648812092727152
-1.4579457945794578,6.645166363617788
-1.4575457545754575,6.641521634708454
-1.4571457145714573,6.637877905999151
-1.4567456745674567,6.634235177489874
-1.4563456345634562,6.63059344918063
-1.455945594559456,6.626952721071415
-1.4555455545554556,6.623312993162232
-1.4551455145514551,6.619674265453076
-1.4547454745474546,6.616036537943952
-1.4543454345434543,6.612399810634857
-1.453945394539454,6.608764083525793
-1.4535453545354535,6.605129356616757
-1.453145314531453,6.601495629907751
-1.4527452745274527,6.597862903398779
-1.4523452345234524,6.594231177089835
-1.451945194519452,6.59060045098092
-1.4515451545154514,6.5869707250720335
-1.4511451145114511,6.583341999363181
-1.4507450745074508,6.579714273854357
-1.4503450345034503,6.576087548545562
-1.4499449944994498,6.572461823436797
-1.4495449544954495,6.568837098528062
-1.4491449144914492,6.565213373819359
-1.4487448744874487,6.561590649310684
-1.4483448344834482,6.557968925002038
-1.447944794479448,6.5543482008934255
-1.4475447544754476,6.55072847698484
-1.447144714471447,6.5471097532762865
-1.4467446744674466,6.54349202976776
-1.4463446344634463,6.539875306459267
-1.445944594459446,6.5362595833508035
-1.4455445544554455,6.5326448604423675
-1.445144514451445,6.529031137733963
-1.4447444744474447,6.525418415225589
-1.4443444344434444,6.521806692917245
-1.443944394439444,6.5181959708089305
-1.4435443544354434,6.514586248900645
-1.443144314431443,6.5109775271923915
-1.4427442744274428,6.507369805684167
-1.4423442344234423,6.503763084375972
-1.4419441944194418,6.500157363267807
-1.4415441544154415,6.4965526423596724
-1.4411441144114412,6.4929489216515694
-1.4407440744074407,6.489346201143494
-1.4403440344034402,6.485744480835448
-1.4399439943994399,6.4821437607274355
-1.4395439543954396,6.478544040819452
-1.439143914391439,6.4749453211114965
-1.4387438743874386,6.47134760160357
-1.4383438343834385,6.467750882295681
-1.437943794379438,6.464155163187815
-1.4375437543754375,6.460560444279979
-1.4371437143714372,6.456966725572174
-1.4367436743674369,6.453374007064403
-1.4363436343634364,6.449782288756657
-1.4359435943594359,6.446191570648942
-1.4355435543554356,6.442601852741257
-1.4351435143514353,6.439013135033605
-1.4347434743474348,6.43542541752598
-1.4343434343434343,6.431838700218384
-1.433943394339434,6.42825298311082
-1.4335433543354337,6.4246682662032875
-1.4331433143314332,6.421084549495781
-1.4327432743274326,6.417501832988307
-1.4323432343234324,6.413920116680863
-1.431943194319432,6.410339400573449
-1.4315431543154316,6.406759684666065
-1.431143114311431,6.40318096895871
-1.4307430743074308,6.399603253451387
-1.4303430343034305,6.396026538144092
-1.42994299429943,6.392450823036828
-1.4295429542954294,6.388876108129592
-1.4291429142914291,6.385302393422389
-1.4287428742874289,6.381729678915216
-1.4283428342834283,6.37815796460807
-1.4279427942794278,6.374587250500955
-1.4275427542754275,6.371017536593872
-1.4271427142714272,6.367448822886818
-1.4267426742674267,6.363881109379793
-1.4263426342634262,6.360314396072797
-1.425942594259426,6.356748682965835
-1.4255425542554256,6.353183970058902
-1.4251425142514251,6.3496202573519955
-1.4247424742474246,6.34605754484512
-1.4243424342434243,6.342495832538278
-1.423942394239424,6.338935120431463
-1.4235423542354235,6.335375408524678
-1.423142314231423,6.331816696817922
-1.4227422742274227,6.3282589853112
-1.4223422342234224,6.3247022740045065
-1.421942194219422,6.321146562897843
-1.4215421542154214,6.317591851991207
-1.4211421142114211,6.314038141284604
-1.4207420742074208,6.31048543077803
-1.4203420342034203,6.306933720471484
-1.4199419941994198,6.3033830103649695
-1.4195419541954195,6.299833300458486
-1.4191419141914192,6.296284590752032
-1.4187418741874187,6.292736881245608
-1.4183418341834182,6.289190171939213
-1.417941794179418,6.285644462832851
-1.4175417541754176,6.282099753926516
-1.417141714171417,6.278556045220212
-1.4167416741674166,6.275013336713936
-1.4163416341634163,6.271471628407694
-1.415941594159416,6.267930920301479
-1.4155415541554155,6.264391212395294
-1.415141514151415,6.26085250468914
-1.4147414741474147,6.257314797183016
-1.4143414341434144,6.253778089876922
-1.4139413941394139,6.250242382770859
-1.4135413541354134,6.246707675864823
-1.413141314131413,6.2431739691588195
-1.4127412741274128,6.239641262652846
-1.4123412341234123,6.236109556346902
-1.4119411941194118,6.232578850240985
-1.4115411541154115,6.229049144335104
-1.4111411141114112,6.22552043862925
-1.4107410741074107,6.221992733123425
-1.4103410341034102,6.21846602781763
-1.4099409940994099,6.2149403227118665
-1.4095409540954096,6.211415617806134
-1.409140914091409,6.207891913100429
-1.4087408740874086,6.204369208594754
-1.4083408340834083,6.200847504289111
-1.407940794079408,6.197326800183497
-1.4075407540754075,6.1938070962779115
-1.4071407140714072,6.190288392572359
-1.4067406740674069,6.186770689066837
-1.4063406340634064,6.1832539857613416
-1.4059405940594059,6.179738282655876
-1.4055405540554056,6.1762235797504434
-1.4051405140514053,6.17270987704504
-1.4047404740474048,6.169197174539665
-1.4043404340434043,6.165685472234319
-1.403940394039404,6.162174770129006
-1.4035403540354037,6.1586650682237245
-1.4031403140314032,6.155156366518469
-1.4027402740274026,6.151648665013244
-1.4023402340234024,6.148141963708051
-1.401940194019402,6.144636262602887
-1.4015401540154016,6.141131561697753
-1.401140114011401,6.137627860992648
-1.4007400740074007,6.134125160487574
-1.4003400340034005,6.13062346018253
-1.3999399939994,6.1271227600775156
-1.3995399539953994,6.123623060172532
-1.3991399139913991,6.120124360467578
-1.3987398739873989,6.116626660962655
-1.3983398339833983,6.11312996165776
-1.3979397939793978,6.109634262552895
-1.3975397539753975,6.106139563648062
-1.3971397139713972,6.102645864943259
-1.3967396739673967,6.099153166438484
-1.3963396339633962,6.0956614681337395
-1.395939593959396,6.092170770029027
-1.3955395539553956,6.088681072124343
-1.3951395139513951,6.085192374419689
-1.3947394739473946,6.081704676915063
-1.3943394339433943,6.078217979610471
-1.393939393939394,6.074732282505908
-1.3935393539353935,6.071247585601373
-1.393139313931393,6.067763888896867
-1.3927392739273927,6.064281192392395
-1.3923392339233924,6.060799496087952
-1.391939193919392,6.057318799983536
-1.3915391539153914,6.053839104079152
-1.3911391139113911,6.050360408374798
-1.3907390739073908,6.046882712870476
-1.3903390339033903,6.043406017566181
-1.3899389938993898,6.039930322461917
-1.3895389538953895,6.036455627557682
-1.3891389138913892,6.032981932853479
-1.3887388738873887,6.029509238349306
-1.3883388338833882,6.0260375440451615
-1.387938793879388,6.0225668499410485
-1.3875387538753876,6.019097156036965
-1.387138713871387,6.015628462332909
-1.3867386738673866,6.012160768828885
-1.3863386338633863,6.008694075524891
-1.385938593859386,6.005228382420929
-1.3855385538553855,6.001763689516995
-1.385138513851385,5.99829999681309
-1.3847384738473847,5.9948373043092165
-1.3843384338433844,5.991375612005374
-1.3839383938393839,5.987914919901559
-1.3835383538353834,5.984455227997774
-1.383138313831383,5.980996536294022
-1.3827382738273828,5.977538844790299
-1.3823382338233823,5.974082153486604
-1.3819381938193818,5.970626462382938
-1.3815381538153815,5.967171771479306
-1.3811381138113812,5.963718080775703
-1.3807380738073807,5.960265390272129
-1.3803380338033802,5.956813699968583
-1.3799379937993799,5.95336300986507
-1.3795379537953796,5.949913319961588
-1.379137913791379,5.9464646302581325
-1.3787378737873786,5.943016940754708
-1.3783378337833783,5.939570251451315
-1.377937793779378,5.936124562347953
-1.3775377537753775,5.932679873444618
-1.3771377137713772,5.929236184741315
-1.3767376737673769,5.925793496238041
-1.3763376337633764,5.922351807934797
-1.3759375937593759,5.9189111198315825
-1.3755375537553756,5.915471431928399
-1.3751375137513753,5.912032744225247
-1.3747374737473748,5.908595056722122
-1.3743374337433742,5.905158369419027
-1.373937393739374,5.901722682315965
-1.3735373537353737,5.898287995412932
-1.3731373137313732,5.894854308709927
-1.3727372737273726,5.891421622206952
-1.3723372337233724,5.8879899359040095
-1.371937193719372,5.884559249801097
-1.3715371537153715,5.881129563898213
-1.371137113711371,5.877700878195357
-1.3707370737073707,5.8742731926925345
-1.3703370337033705,5.870846507389743
-1.36993699369937,5.867420822286977
-1.3695369536953694,5.863996137384243
-1.3691369136913691,5.86057245268154
-1.3687368736873688,5.857149768178868
-1.3683368336833683,5.853728083876224
-1.3679367936793678,5.850307399773609
-1.3675367536753675,5.846887715871025
-1.3671367136713672,5.843469032168473
-1.3667366736673667,5.840051348665948
-1.3663366336633662,5.836634665363453
-1.365936593659366,5.833218982260991
-1.3655365536553656,5.829804299358559
-1.3651365136513651,5.826390616656154
-1.3647364736473646,5.822977934153778
-1.3643364336433643,5.819566251851436
-1.363936393639364,5.816155569749123
-1.3635363536353635,5.812745887846839
-1.363136313631363,5.809337206144585
-1.3627362736273627,5.805929524642361
-1.3623362336233624,5.802522843340169
-1.361936193619362,5.799117162238005
-1.3615361536153614,5.795712481335869
-1.361136113611361,5.7923088006337675
-1.3607360736073608,5.788906120131694
-1.3603360336033603,5.78550443982965
-1.3599359935993598,5.782103759727635
-1.3595359535953595,5.778704079825653
-1.3591359135913592,5.775305400123701
-1.3587358735873587,5.771907720621774
-1.3583358335833582,5.768511041319881
-1.357935793579358,5.765115362218017
-1.3575357535753576,5.761720683316186
-1.357135713571357,5.758327004614381
-1.3567356735673566,5.754934326112606
-1.3563356335633563,5.751542647810863
-1.355935593559356,5.74815196970915
-1.3555355535553555,5.744762291807467
-1.355135513551355,5.741373614105813
-1.3547354735473547,5.73798593660419
-1.3543354335433544,5.7345992593025965
-1.3539353935393539,5.731213582201033
-1.3535353535353534,5.727828905299498
-1.353135313531353,5.724445228597995
-1.3527352735273528,5.721062552096523
-1.3523352335233523,5.717680875795079
-1.3519351935193518,5.714300199693664
-1.3515351535153515,5.71092052379228
-1.3511351135113512,5.707541848090928
-1.3507350735073507,5.7041641725896035
-1.3503350335033502,5.700787497288308
-1.3499349934993499,5.697411822187046
-1.3495349534953496,5.694037147285814
-1.349134913491349,5.69066347258461
-1.3487348734873486,5.687290798083435
-1.3483348334833483,5.683919123782292
-1.347934793479348,5.680548449681179
-1.3475347534753475,5.677178775780096
-1.3471347134713472,5.6738101020790435
-1.3467346734673469,5.670442428578021
-1.3463346334633464,5.667075755277027
-1.3459345934593459,5.6637100821760615
-1.3455345534553456,5.660345409275129
-1.3451345134513453,5.656981736574227
-1.3447344734473448,5.653619064073352
-1.3443344334433442,5.650257391772508
-1.343934393439344,5.646896719671696
-1.3435343534353437,5.643537047770913
-1.3431343134313432,5.640178376070159
-1.3427342734273426,5.636820704569434
-1.3423342334233423,5.6334640332687425
-1.341934193419342,5.6301083621680785
-1.3415341534153415,5.626753691267444
-1.341134113411341,5.623400020566841
-1.3407340734073407,5.620047350066269
-1.3403340334033405,5.616695679765726
-1.33993399339934,5.6133450096652115
-1.3395339533953394,5.609995339764726
-1.3391339133913391,5.606646670064274
-1.3387338733873388,5.603299000563853
-1.3383338333833383,5.599952331263458
-1.3379337933793378,5.596606662163094
-1.3375337533753375,5.593261993262761
-1.3371337133713372,5.5899183245624595
-1.3367336733673367,5.586575656062184
-1.3363336333633362,5.58323398776194
-1.335933593359336,5.579893319661727
-1.3355335533553356,5.576553651761545
-1.3351335133513351,5.573214984061391
-1.3347334733473346,5.569877316561266
-1.3343334333433343,5.566540649261174
-1.333933393339334,5.563204982161112
-1.3335333533353335,5.559870315261078
-1.333133313331333,5.556536648561073
-1.3327332733273327,5.553203982061101
-1.3323332333233324,5.549872315761158
-1.331933193319332,5.546541649661243
-1.3315331533153314,5.54321198376136
-1.331133113311331,5.5398833180615075
-1.3307330733073308,5.536555652561685
-1.3303330333033303,5.533228987261891
-1.3299329932993298,5.529903322162127
-1.3295329532953295,5.5265786572623945
-1.3291329132913292,5.523254992562691
-1.3287328732873287,5.5199323280630175
-1.3283328332833282,5.516610663763373
-1.327932793279328,5.513289999663762
-1.3275327532753276,5.509970335764178
-1.327132713271327,5.506651672064624
-1.3267326732673266,5.5033340085650995
-1.3263326332633263,5.500017345265608
-1.325932593259326,5.496701682166146
-1.3255325532553255,5.493387019266711
-1.325132513251325,5.490073356567308
-1.3247324732473247,5.486760694067934
-1.3243324332433244,5.483449031768593
-1.3239323932393239,5.4801383696692785
-1.3235323532353234,5.476828707769995
-1.323132313231323,5.473520046070741
-1.3227322732273228,5.47021238457152
-1.3223322332233223,5.466905723272324
-1.3219321932193218,5.46360006217316
-1.3215321532153215,5.4602954012740295
-1.3211321132113212,5.456991740574926
-1.3207320732073207,5.453689080075852
-1.3203320332033202,5.450387419776808
-1.3199319931993199,5.447086759677795
-1.3195319531953196,5.443787099778813
-1.319131913191319,5.440488440079859
-1.3187318731873185,5.437190780580936
-1.3183318331833183,5.433894121282043
-1.317931793179318,5.43059846218318
-1.3175317531753175,5.427303803284346
-1.3171317131713172,5.424010144585544
-1.3167316731673169,5.420717486086772
-1.3163316331633164,5.417425827788028
-1.3159315931593158,5.414135169689313
-1.3155315531553156,5.410845511790631
-1.3151315131513153,5.407556854091979
-1.3147314731473148,5.404269196593356
-1.3143314331433142,5.400982539294761
-1.313931393139314,5.397696882196199
-1.3135313531353137,5.394412225297668
-1.3131313131313131,5.391128568599163
-1.3127312731273126,5.387845912100689
-1.3123312331233123,5.384564255802246
-1.311931193119312,5.381283599703835
-1.3115311531153115,5.378003943805451
-1.311131113111311,5.374725288107095
-1.3107310731073107,5.371447632608774
-1.3103310331033104,5.368170977310482
-1.30993099309931,5.364895322212218
-1.3095309530953094,5.361620667313984
-1.3091309130913091,5.358347012615781
-1.3087308730873088,5.355074358117609
-1.3083308330833083,5.351802703819464
-1.3079307930793078,5.348532049721351
-1.3075307530753075,5.345262395823269
-1.3071307130713072,5.341993742125217
-1.3067306730673067,5.338726088627192
-1.3063306330633062,5.335459435329199
-1.305930593059306,5.332193782231236
-1.3055305530553056,5.328929129333305
-1.3051305130513051,5.3256654766354
-1.3047304730473046,5.3224028241375265
-1.3043304330433043,5.319141171839684
-1.303930393039304,5.315880519741873
-1.3035303530353035,5.312620867844089
-1.303130313031303,5.309362216146335
-1.3027302730273027,5.306104564648612
-1.3023302330233024,5.30284791335092
-1.301930193019302,5.299592262253256
-1.3015301530153014,5.296337611355623
-1.301130113011301,5.29308396065802
-1.3007300730073008,5.289831310160448
-1.3003300330033003,5.286579659862904
-1.2999299929992998,5.28332900976539
-1.2995299529952995,5.2800793598679086
-1.2991299129912992,5.276830710170456
-1.2987298729872987,5.273583060673031
-1.2983298329832982,5.270336411375638
-1.297929792979298,5.267090762278276
-1.2975297529752976,5.263846113380945
-1.297129712971297,5.260602464683641
-1.2967296729672966,5.257359816186366
-1.2963296329632963,5.254118167889125
-1.295929592959296,5.250877519791912
-1.2955295529552955,5.247637871894728
-1.295129512951295,5.244399224197574
-1.2947294729472947,5.241161576700453
-1.2943294329432944,5.237924929403361
-1.2939293929392939,5.234689282306297
-1.2935293529352934,5.231454635409262
-1.293129312931293,5.228220988712261
-1.2927292729272928,5.224988342215289
-1.2923292329232923,5.221756695918344
-1.2919291929192918,5.218526049821431
-1.2915291529152915,5.215296403924549
-1.2911291129112912,5.212067758227697
-1.2907290729072907,5.208840112730874
-1.2903290329032902,5.20561346743408
-1.2899289928992899,5.202387822337316
-1.2895289528952896,5.199163177440585
-1.289128912891289,5.19593953274388
-1.2887288728872885,5.192716888247208
-1.2883288328832883,5.1894952439505655
-1.287928792879288,5.186274599853954
-1.2875287528752875,5.18305495595737
-1.287128712871287,5.179836312260816
-1.2867286728672869,5.176618668764295
-1.2863286328632864,5.1734020254678015
-1.2859285928592858,5.170186382371337
-1.2855285528552856,5.166971739474906
-1.2851285128512853,5.163758096778505
-1.2847284728472848,5.160545454282131
-1.2843284328432842,5.1573338119857866
-1.283928392839284,5.154123169889475
-1.2835283528352837,5.150913527993193
-1.2831283128312831,5.147704886296939
-1.2827282728272826,5.144497244800716
-1.2823282328232823,5.1412906035045225
-1.281928192819282,5.138084962408362
-1.2815281528152815,5.134880321512227
-1.281128112811281,5.131676680816124
-1.2807280728072807,5.128474040320052
-1.2803280328032804,5.125272400024009
-1.27992799279928,5.122071759927996
-1.2795279527952794,5.118872120032012
-1.2791279127912791,5.115673480336062
-1.2787278727872788,5.112475840840139
-1.2783278327832783,5.109279201544245
-1.2779277927792778,5.106083562448381
-1.2775277527752775,5.10288892355255
-1.2771277127712772,5.0996952848567485
-1.2767276727672767,5.096502646360975
-1.2763276327632762,5.09331100806523
-1.275927592759276,5.090120369969519
-1.2755275527552756,5.086930732073837
-1.2751275127512751,5.083742094378183
-1.2747274727472746,5.08055445688256
-1.2743274327432743,5.077367819586968
-1.273927392739274,5.0741821824914055
-1.2735273527352735,5.070997545595873
-1.273127312731273,5.0678139089003675
-1.2727272727272727,5.064631272404897
-1.2723272327232724,5.0614496361094545
-1.271927192719272,5.058269000014041
-1.2715271527152714,5.055089364118658
-1.271127112711271,5.051910728423305
-1.2707270727072708,5.048733092927984
-1.2703270327032703,5.04555645763269
-1.2699269926992698,5.042380822537426
-1.2695269526952695,5.039206187642195
-1.2691269126912692,5.036032552946994
-1.2687268726872687,5.03285991845182
-1.2683268326832682,5.029688284156675
-1.2679267926792679,5.026517650061564
-1.2675267526752676,5.023348016166482
-1.267126712671267,5.020179382471428
-1.2667266726672666,5.017011748976405
-1.2663266326632663,5.013845115681413
-1.265926592659266,5.0106794825864505
-1.2655265526552655,5.007514849691518
-1.265126512651265,5.004351216996614
-1.2647264726472647,5.001188584501742
-1.2643264326432644,4.998026952206901
-1.2639263926392639,4.994866320112088
-1.2635263526352634,4.991706688217304
-1.263126312631263,4.988548056522552
-1.2627262726272628,4.9853904250278305
-1.2623262326232623,4.982233793733137
-1.2619261926192618,4.979078162638473
-1.2615261526152615,4.975923531743842
-1.2611261126112612,4.97276990104924
-1.2607260726072607,4.969617270554666
-1.2603260326032601,4.966465640260122
-1.2599259925992599,4.96331501016561
-1.2595259525952596,4.96016538027113
-1.259125912591259,4.957016750576676
-1.2587258725872585,4.953869121082253
-1.2583258325832583,4.950722491787861
-1.257925792579258,4.947576862693499
-1.2575257525752574,4.944432233799166
-1.257125712571257,4.941288605104862
-1.2567256725672566,4.93814597661059
-1.2563256325632564,4.935004348316349
-1.2559255925592558,4.931863720222134
-1.2555255525552556,4.928724092327954
-1.2551255125512553,4.9255854646338015
-1.2547254725472547,4.9224478371396785
-1.2543254325432542,4.919311209845585
-1.253925392539254,4.9161755827515226
-1.2535253525352537,4.9130409558574915
-1.2531253125312531,4.909907329163488
-1.2527252725272526,4.906774702669514
-1.2523252325232523,4.903643076375573
-1.251925192519252,4.900512450281662
-1.2515251525152515,4.897382824387778
-1.251125112511251,4.894254198693924
-1.2507250725072507,4.891126573200102
-1.2503250325032504,4.8879999479063105
-1.24992499249925,4.884874322812548
-1.2495249524952494,4.8817496979188135
-1.2491249124912491,4.878626073225112
-1.2487248724872488,4.8755034487314415
-1.2483248324832483,4.872381824437797
-1.2479247924792478,4.8692612003441855
-1.2475247524752475,4.8661415764506035
-1.2471247124712472,4.863022952757051
-1.2467246724672467,4.859905329263528
-1.2463246324632462,4.856788705970034
-1.245924592459246,4.853673082876574
-1.2455245524552456,4.850558459983141
-1.2451245124512451,4.847444837289739
-1.2447244724472446,4.844332214796365
-1.2443244324432443,4.8412205925030225
-1.243924392439244,4.838109970409711
-1.2435243524352435,4.835000348516427
-1.243124312431243,4.831891726823175
-1.2427242724272427,4.828784105329953
-1.2423242324232424,4.8256774840367616
-1.241924192419242,4.822571862943599
-1.2415241524152414,4.8194672420504645
-1.241124112411241,4.816363621357363
-1.2407240724072408,4.813261000864292
-1.2403240324032403,4.81015938057125
-1.2399239923992398,4.807058760478235
-1.2395239523952395,4.803959140585254
-1.2391239123912392,4.800860520892302
-1.2387238723872387,4.797762901399379
-1.2383238323832382,4.794666282106485
-1.2379237923792379,4.7915706630136246
-1.2375237523752376,4.788476044120793
-1.237123712371237,4.78538242542799
-1.2367236723672366,4.782289806935216
-1.2363236323632363,4.779198188642475
-1.235923592359236,4.7761075705497635
-1.2355235523552355,4.77301795265708
-1.235123512351235,4.769929334964427
-1.2347234723472347,4.766841717471806
-1.2343234323432344,4.763755100179214
-1.2339233923392339,4.76066948308665
-1.2335233523352334,4.757584866194117
-1.233123312331233,4.754501249501615
-1.2327232723272328,4.751418633009145
-1.2323232323232323,4.748337016716702
-1.2319231923192318,4.745256400624289
-1.2315231523152315,4.742176784731907
-1.2311231123112312,4.739098169039556
-1.2307230723072307,4.736020553547233
-1.2303230323032301,4.732943938254939
-1.2299229922992299,4.729868323162677
-1.2295229522952296,4.726793708270446
-1.229122912291229,4.723720093578242
-1.2287228722872285,4.72064747908607
-1.2283228322832282,4.717575864793929
-1.227922792279228,4.714505250701816
-1.2275227522752274,4.711435636809734
-1.227122712271227,4.708367023117679
-1.2267226722672266,4.705299409625658
-1.2263226322632264,4.702232796333668
-1.2259225922592258,4.699167183241704
-1.2255225522552256,4.6961025703497725
-1.2251225122512253,4.693038957657873
-1.2247224722472247,4.689976345165999
-1.2243224322432242,4.686914732874156
-1.223922392239224,4.683854120782344
-1.2235223522352237,4.680794508890562
-1.2231223122312231,4.67773589719881
-1.2227222722272226,4.6746782857070865
-1.2223222322232223,4.671621674415395
-1.221922192219222,4.668566063323734
-1.2215221522152215,4.665511452432101
-1.221122112211221,4.662457841740498
-1.2207220722072207,4.659405231248925
-1.2203220322032204,4.656353620957384
-1.21992199219922,4.653303010865871
-1.2195219521952194,4.650253400974389
-1.2191219121912191,4.647204791282936
-1.2187218721872188,4.644157181791517
-1.2183218321832183,4.641110572500123
-1.2179217921792178,4.638064963408761
-1.2175217521752175,4.6350203545174296
-1.2171217121712172,4.631976745826128
-1.2167216721672167,4.628934137334854
-1.2163216321632162,4.625892529043611
-1.215921592159216,4.6228519209523995
-1.2155215521552156,4.619812313061217
-1.215121512151215,4.616773705370065
-1.2147214721472146,4.6137360978789435
-1.2143214321432143,4.610699490587852
-1.213921392139214,4.607663883496789
-1.2135213521352135,4.604629276605756
-1.213121312131213,4.601595669914754
-1.2127212721272127,4.598563063423782
-1.2123212321232124,4.595531457132841
-1.211921192119212,4.592500851041928
-1.2115211521152114,4.589471245151046
-1.211121112111211,4.586442639460195
-1.2107210721072108,4.5834150339693736
-1.2103210321032103,4.58038842867858
-1.2099209920992098,4.577362823587817
-1.2095209520952095,4.574338218697086
-1.2091209120912092,4.5713146140063845
-1.2087208720872087,4.568292009515712
-1.2083208320832082,4.565270405225069
-1.2079207920792079,4.562249801134456
-1.2075207520752076,4.559230197243876
-1.207120712071207,4.556211593553323
-1.2067206720672066,4.5531939900628
-1.2063206320632063,4.55017738677231
-1.205920592059206,4.547161783681847
-1.2055205520552055,4.544147180791414
-1.205120512051205,4.541133578101011
-1.2047204720472047,4.53812097561064
-1.2043204320432044,4.535109373320299
-1.2039203920392039,4.532098771229986
-1.2035203520352034,4.529089169339704
-1.203120312031203,4.526080567649453
-1.2027202720272028,4.523072966159232
-1.2023202320232023,4.520066364869038
-1.2019201920192017,4.5170607637788756
-1.2015201520152015,4.514056162888744
-1.2011201120112012,4.511052562198643
-1.2007200720072007,4.50804996170857
-1.2003200320032001,4.5050483614185275
-1.1999199919991999,4.502047761328516
-1.1995199519951996,4.499048161438536
-1.199119911991199,4.496049561748583
-1.1987198719871985,4.49305196225866
-1.1983198319831982,4.490055362968768
-1.197919791979198,4.487059763878907
-1.1975197519751974,4.484065164989074
-1.197119711971197,4.481071566299271
-1.1967196719671966,4.4780789678095
-1.1963196319631964,4.475087369519759
-1.1959195919591958,4.472096771430046
-1.1955195519551955,4.469107173540365
-1.1951195119511953,4.4661185758507145
-1.1947194719471947,4.463130978361091
-1.1943194319431942,4.460144381071499
-1.193919391939194,4.457158783981937
-1.1935193519351937,4.454174187092406
-1.1931193119311931,4.451190590402904
-1.1927192719271926,4.44820799391343
-1.1923192319231923,4.445226397623989
-1.191919191919192,4.442245801534579
-1.1915191519151915,4.439266205645195
-1.191119111911191,4.436287609955842
-1.1907190719071907,4.433310014466523
-1.1903190319031904,4.430333419177231
-1.18991899189919,4.427357824087968
-1.1895189518951894,4.424383229198735
-1.1891189118911891,4.4214096345095335
-1.1887188718871888,4.418437040020363
-1.1883188318831883,4.41546544573122
-1.1879187918791878,4.4124948516421085
-1.1875187518751875,4.409525257753026
-1.1871187118711872,4.4065566640639755
-1.1867186718671867,4.403589070574952
-1.1863186318631862,4.40062247728596
-1.185918591859186,4.397656884197
-1.1855185518551856,4.394692291308068
-1.185118511851185,4.391728698619167
-1.1847184718471846,4.3887661061302925
-1.1843184318431843,4.385804513841451
-1.183918391839184,4.38284392175264
-1.1835183518351835,4.379884329863858
-1.183118311831183,4.376925738175105
-1.1827182718271827,4.373968146686384
-1.1823182318231824,4.371011555397693
-1.181918191819182,4.368055964309031
-1.1815181518151814,4.365101373420398
-1.181118111811181,4.362147782731798
-1.1807180718071808,4.3591951922432255
-1.1803180318031803,4.356243601954683
-1.1799179917991798,4.353293011866171
-1.1795179517951795,4.350343421977691
-1.1791179117911792,4.347394832289238
-1.1787178717871787,4.3444472428008165
-1.1783178317831782,4.3415006535124245
-1.1779177917791779,4.338555064424062
-1.1775177517751776,4.335610475535731
-1.177117711771177,4.332666886847429
-1.1767176717671766,4.329724298359157
-1.1763176317631763,4.3267827100709155
-1.175917591759176,4.323842121982704
-1.1755175517551755,4.320902534094522
-1.175117511751175,4.317963946406369
-1.1747174717471747,4.315026358918248
-1.1743174317431744,4.312089771630157
-1.1739173917391739,4.309154184542095
-1.1735173517351734,4.306219597654062
-1.173117311731173,4.303286010966062
-1.1727172717271728,4.300353424478089
-1.1723172317231723,4.297421838190148
-1.1719171917191717,4.294491252102235
-1.1715171517151715,4.2915616662143545
-1.1711171117111712,4.288633080526504
-1.1707170717071707,4.28570549503868
-1.1703170317031701,4.282778909750888
-1.1699169916991699,4.279853324663128
-1.1695169516951696,4.276928739775396
-1.169116911691169,4.2740051550876945
-1.1687168716871685,4.271082570600022
-1.1683168316831682,4.268160986312381
-1.167916791679168,4.265240402224769
-1.1675167516751674,4.262320818337187
-1.167116711671167,4.2594022346496345
-1.1667166716671666,4.256484651162113
-1.1663166316631663,4.253568067874623
-1.1659165916591658,4.25065248478716
-1.1655165516551655,4.247737901899731
-1.1651165116511653,4.244824319212329
-1.1647164716471647,4.241911736724957
-1.1643164316431642,4.239000154437614
-1.163916391639164,4.236089572350304
-1.1635163516351636,4.233179990463022
-1.1631163116311631,4.230271408775769
-1.1627162716271626,4.227363827288547
-1.1623162316231623,4.224457246001357
-1.161916191619162,4.221551664914196
-1.1615161516151615,4.218647084027063
-1.161116111611161,4.2157435033399615
-1.1607160716071607,4.212840922852889
-1.1603160316031604,4.20993934256585
-1.15991599159916,4.207038762478836
-1.1595159515951594,4.204139182591854
-1.1591159115911591,4.201240602904903
-1.1587158715871588,4.198343023417982
-1.1583158315831583,4.19544644413109
-1.1579157915791578,4.192550865044227
-1.1575157515751575,4.189656286157398
-1.1571157115711572,4.186762707470596
-1.1567156715671567,4.183870128983825
-1.1563156315631562,4.180978550697082
-1.155915591559156,4.178087972610371
-1.1555155515551556,4.17519839472369
-1.155115511551155,4.172309817037037
-1.1547154715471546,4.169422239550416
-1.1543154315431543,4.166535662263826
-1.153915391539154,4.163650085177265
-1.1535153515351535,4.160765508290732
-1.153115311531153,4.15788193160423
-1.1527152715271527,4.154999355117759
-1.1523152315231524,4.152117778831318
-1.151915191519152,4.149237202744905
-1.1515151515151514,4.146357626858524
-1.151115111511151,4.1434790511721715
-1.1507150715071508,4.140601475685852
-1.1503150315031503,4.13772490039956
-1.1499149914991498,4.134849325313297
-1.1495149514951495,4.131974750427066
-1.1491149114911492,4.129101175740866
-1.1487148714871487,4.126228601254693
-1.1483148314831482,4.12335702696855
-1.1479147914791479,4.1204864528824405
-1.1475147514751476,4.11761687899636
-1.147114711471147,4.114748305310307
-1.1467146714671466,4.111880731824286
-1.1463146314631463,4.109014158538294
-1.145914591459146,4.106148585452333
-1.1455145514551455,4.103284012566402
-1.145114511451145,4.1004204398805
-1.1447144714471447,4.097557867394629
-1.1443144314431444,4.094696295108788
-1.1439143914391439,4.091835723022976
-1.1435143514351434,4.088976151137194
-1.143114311431143,4.086117579451443
-1.1427142714271428,4.0832600079657215
-1.1423142314231423,4.0804034366800295
-1.1419141914191417,4.077547865594369
-1.1415141514151415,4.074693294708737
-1.1411141114111412,4.071839724023135
-1.1407140714071407,4.068987153537565
-1.1403140314031401,4.066135583252022
-1.1399139913991398,4.063285013166512
-1.1395139513951396,4.06043544328103
-1.139113911391139,4.057586873595579
-1.1387138713871385,4.054739304110155
-1.1383138313831382,4.051892734824765
-1.137913791379138,4.049047165739404
-1.1375137513751374,4.046202596854073
-1.137113711371137,4.043359028168771
-1.1367136713671366,4.0405164596835
-1.1363136313631363,4.037674891398259
-1.1359135913591358,4.0348343233130475
-1.1355135513551353,4.031994755427865
-1.1351135113511353,4.029156187742716
-1.1347134713471347,4.0263186202575945
-1.1343134313431342,4.023482052972502
-1.133913391339134,4.020646485887442
-1.1335133513351336,4.01781191900241
-1.1331133113311331,4.014978352317408
-1.1327132713271326,4.012145785832436
-1.1323132313231323,4.0093142195474964
-1.131913191319132,4.0064836534625865
-1.1315131513151315,4.0036540875777025
-1.131113111311131,4.0008255218928515
-1.1307130713071307,3.9979979564080312
-1.1303130313031304,3.9951713911232405
-1.12991299129913,3.992345826038478
-1.1295129512951294,3.989521261153746
-1.1291129112911291,3.9866976964690455
-1.1287128712871288,3.983875131984375
-1.1283128312831283,3.9810535676997327
-1.1279127912791278,3.9782330036151206
-1.1275127512751275,3.97541343973054
-1.1271127112711272,3.9725948760459904
-1.1267126712671267,3.969777312561468
-1.1263126312631262,3.966960749276976
-1.125912591259126,3.9641451861925154
-1.1255125512551256,3.961330623308085
-1.125112511251125,3.958517060623683
-1.1247124712471246,3.9557044981393106
-1.1243124312431243,3.9528929358549703
-1.123912391239124,3.95008237377066
-1.1235123512351235,3.947272811886378
-1.123112311231123,3.9444642502021257
-1.1227122712271227,3.9416566887179054
-1.1223122312231224,3.9388501274337147
-1.121912191219122,3.9360445663495525
-1.1215121512151214,3.933240005465421
-1.121112111211121,3.9304364447813205
-1.1207120712071208,3.9276338842972502
-1.1203120312031203,3.9248323240132077
-1.1199119911991198,3.922031763929196
-1.1195119511951195,3.9192322040452154
-1.1191119111911192,3.916433644361265
-1.1187118711871187,3.9136360848773433
-1.1183118311831182,3.9108395255934507
-1.1179117911791179,3.9080439665095907
-1.1175117511751176,3.90524940762576
-1.117111711171117,3.9024558489419583
-1.1167116711671166,3.8996632904581867
-1.1163116311631163,3.896871732174446
-1.115911591159116,3.8940811740907355
-1.1155115511551155,3.8912916162070537
-1.115111511151115,3.8885030585234017
-1.1147114711471147,3.8857155010397815
-1.1143114311431144,3.8829289437561907
-1.1139113911391139,3.8801433866726294
-1.1135113511351133,3.877358829789097
-1.113111311131113,3.874575273105597
-1.1127112711271128,3.871792716622126
-1.1123112311231123,3.869011160338684
-1.1119111911191117,3.8662306042552728
-1.1115111511151115,3.8634510483718927
-1.1111111111111112,3.860672492688542
-1.1107110711071106,3.85789493720522
-1.1103110311031101,3.855118381921928
-1.1099109910991098,3.8523428268386675
-1.1095109510951096,3.8495682719554374
-1.109110911091109,3.8467947172722354
-1.1087108710871085,3.8440221627890634
-1.1083108310831082,3.841250608505923
-1.107910791079108,3.8384800544228126
-1.1075107510751074,3.835710500539731
-1.107110711071107,3.8329419468566797
-1.1067106710671066,3.830174393373659
-1.1063106310631063,3.827407840090669
-1.1059105910591058,3.8246422870077073
-1.1055105510551053,3.821877734124775
-1.105110511051105,3.8191141814418748
-1.1047104710471047,3.8163516289590045
-1.1043104310431042,3.813590076676163
-1.103910391039104,3.810829524593353
-1.1035103510351036,3.8080699727105722
-1.1031103110311031,3.80531142102782
-1.1027102710271026,3.802553869545098
-1.1023102310231023,3.7997973182624083
-1.101910191019102,3.797041767179748
-1.1015101510151015,3.7942872162971164
-1.101110111011101,3.791533665614514
-1.1007100710071007,3.7887811151319437
-1.1003100310031004,3.7860295648494042
-1.0999099909991,3.783279014766892
-1.0995099509950994,3.78052946488441
-1.0991099109910991,3.7777809152019604
-1.0987098709870988,3.7750333657195396
-1.0983098309830983,3.7722868164371475
-1.0979097909790978,3.769541267354786
-1.0975097509750975,3.766796718472456
-1.0971097109710972,3.764053169790156
-1.0967096709670967,3.761310621307884
-1.0963096309630962,3.7585690730256425
-1.095909590959096,3.755828524943432
-1.0955095509550956,3.753088977061252
-1.095109510951095,3.7503504293791
-1.0947094709470946,3.7476128818969787
-1.0943094309430943,3.744876334614889
-1.093909390939094,3.7421407875328283
-1.0935093509350935,3.739406240650797
-1.093109310931093,3.7366726939687944
-1.0927092709270927,3.7339401474868246
-1.0923092309230924,3.7312086012048846
-1.0919091909190919,3.728478055122973
-1.0915091509150914,3.725748509241091
-1.091109110911091,3.7230199635592407
-1.0907090709070908,3.720292418077421
-1.0903090309030903,3.7175658727956287
-1.0899089908990898,3.7148403277138673
-1.0895089508950895,3.7121157828321376
-1.0891089108910892,3.7093922381504365
-1.0887088708870887,3.7066696936687658
-1.0883088308830882,3.7039481493871236
-1.0879087908790879,3.7012276053055135
-1.0875087508750876,3.6985080614239334
-1.087108710871087,3.695789517742382
-1.0867086708670866,3.69307197426086
-1.0863086308630863,3.69035543097937
-1.085908590859086,3.6876398878979098
-1.0855085508550855,3.6849253450164783
-1.085108510851085,3.6822118023350767
-1.0847084708470847,3.679499259853707
-1.0843084308430844,3.6767877175723664
-1.0839083908390839,3.674077175491055
-1.0835083508350833,3.671367633609773
-1.083108310831083,3.6686590919285234
-1.0827082708270828,3.665951550447303
-1.0823082308230823,3.6632450091661117
-1.0819081908190817,3.66053946808495
-1.0815081508150814,3.6578349272038198
-1.0811081108110812,3.65513138652272
-1.0807080708070806,3.652428846041648
-1.0803080308030801,3.6497273057606066
-1.0799079907990798,3.647026765679597
-1.0795079507950796,3.644327225798617
-1.079107910791079,3.641628686117665
-1.0787078707870785,3.6389311466367436
-1.0783078307830782,3.6362346073558536
-1.077907790779078,3.633539068274993
-1.0775077507750774,3.630844529394162
-1.077107710771077,3.6281509907133604
-1.0767076707670766,3.62545845223259
-1.0763076307630763,3.62276691395185
-1.0759075907590758,3.6200763758711383
-1.0755075507550753,3.6173868379904572
-1.075107510751075,3.6146983003098074
-1.0747074707470747,3.612010762829187
-1.0743074307430742,3.6093242255485958
-1.073907390739074,3.6066386884680357
-1.0735073507350736,3.6039541515875055
-1.0731073107310731,3.6012706149070044
-1.0727072707270726,3.5985880784265327
-1.0723072307230723,3.595906542146093
-1.071907190719072,3.593226006065683
-1.0715071507150715,3.5905464701853016
-1.071107110711071,3.5878679345049496
-1.0707070707070707,3.5851903990246297
-1.0703070307030704,3.5825138637443397
-1.06990699069907,3.5798383286640787
-1.0695069506950694,3.577163793783847
-1.0691069106910691,3.574490259103647
-1.0687068706870688,3.571817724623477
-1.0683068306830683,3.5691461903433352
-1.0679067906790678,3.5664756562632243
-1.0675067506750675,3.563806122383144
-1.0671067106710672,3.5611375887030947
-1.0667066706670667,3.5584700552230726
-1.0663066306630662,3.5558035219430812
-1.065906590659066,3.5531379888631216
-1.0655065506550656,3.5504734559831914
-1.065106510651065,3.5478099233032903
-1.0647064706470646,3.545147390823419
-1.0643064306430643,3.542485858543579
-1.063906390639064,3.539825326463769
-1.0635063506350635,3.5371657945839874
-1.063106310631063,3.5345072629042362
-1.0627062706270627,3.5318497314245163
-1.0623062306230624,3.5291932001448267
-1.0619061906190619,3.5265376690651653
-1.0615061506150614,3.5238831381855333
-1.061106110611061,3.521229607505934
-1.0607060706070608,3.518577077026364
-1.0603060306030603,3.5159255467468227
-1.0599059905990598,3.5132750166673112
-1.0595059505950595,3.510625486787831
-1.0591059105910592,3.507976957108381
-1.0587058705870587,3.5053294276289604
-1.0583058305830582,3.5026828983495686
-1.0579057905790579,3.500037369270209
-1.0575057505750576,3.497392840390879
-1.057105710571057,3.4947493117115775
-1.0567056705670566,3.4921067832323067
-1.0563056305630563,3.4894652549530667
-1.055905590559056,3.4868247268738566
-1.0555055505550555,3.484185198994675
-1.055105510551055,3.4815466713155243
-1.0547054705470547,3.4789091438364044
-1.0543054305430544,3.4762726165573143
-1.0539053905390539,3.4736370894782533
-1.0535053505350533,3.471002562599222
-1.053105310531053,3.4683690359202224
-1.0527052705270528,3.4657365094412524
-1.0523052305230522,3.463104983162311
-1.0519051905190517,3.4604744570834
-1.0515051505150514,3.4578449312045203
-1.0511051105110512,3.45521640552567
-1.0507050705070506,3.452588880046849
-1.0503050305030501,3.449962354768058
-1.0499049904990498,3.447336829689298
-1.0495049504950495,3.444712304810568
-1.049104910491049,3.442088780131867
-1.0487048704870485,3.4394662556531954
-1.0483048304830482,3.436844731374556
-1.047904790479048,3.434224207295946
-1.0475047504750474,3.4316046834173655
-1.047104710471047,3.428986159738814
-1.0467046704670466,3.426368636260294
-1.0463046304630463,3.4237521129818043
-1.0459045904590458,3.421136589903343
-1.0455045504550453,3.4185220670249117
-1.045104510451045,3.4159085443465123
-1.0447044704470447,3.4132960218681427
-1.0443044304430442,3.410684499589801
-1.043904390439044,3.408073977511491
-1.0435043504350436,3.405464455633212
-1.0431043104310431,3.4028559339549607
-1.0427042704270426,3.4002484124767394
-1.0423042304230423,3.3976418911985498
-1.041904190419042,3.39503637012039
-1.0415041504150415,3.3924318492422585
-1.041104110411041,3.3898283285641577
-1.0407040704070407,3.3872258080860878
-1.0403040304030404,3.3846242878080486
-1.03990399039904,3.3820237677300375
-1.0395039503950394,3.379424247852056
-1.039103910391039,3.3768257281741065
-1.0387038703870388,3.374228208696187
-1.0383038303830383,3.3716316894182956
-1.0379037903790378,3.3690361703404346
-1.0375037503750375,3.3664416514626048
-1.0371037103710372,3.363848132784805
-1.0367036703670367,3.361255614307034
-1.0363036303630362,3.358664096029293
-1.035903590359036,3.3560735779515833
-1.0355035503550356,3.3534840600739035
-1.035103510351035,3.3508955423962528
-1.0347034703470346,3.348308024918631
-1.0343034303430343,3.3457215076410423
-1.033903390339034,3.343135990563482
-1.0335033503350335,3.340551473685951
-1.033103310331033,3.3379679570084497
-1.0327032703270327,3.3353854405309806
-1.0323032303230324,3.332803924253541
-1.0319031903190319,3.3302234081761295
-1.0315031503150314,3.327643892298749
-1.031103110311031,3.325065376621399
-1.0307030703070308,3.32248786114408
-1.0303030303030303,3.319911345866789
-1.0299029902990298,3.3173358307895273
-1.0295029502950295,3.314761315912298
-1.0291029102910292,3.3121878012350985
-1.0287028702870287,3.309615286757927
-1.0283028302830282,3.307043772480786
-1.0279027902790279,3.304473258403677
-1.0275027502750276,3.3019037445265975
-1.027102710271027,3.2993352308495467
-1.0267026702670266,3.2967677173725254
-1.0263026302630263,3.2942012040955353
-1.025902590259026,3.2916356910185764
-1.0255025502550255,3.2890711781416453
-1.025102510251025,3.2865076654647445
-1.0247024702470247,3.283945152987875
-1.0243024302430244,3.281383640711035
-1.0239023902390239,3.2788231286342238
-1.0235023502350233,3.2762636167574435
-1.023102310231023,3.2737051050806936
-1.0227022702270228,3.271147593603974
-1.0223022302230222,3.2685910823272835
-1.0219021902190217,3.266035571250622
-1.0215021502150214,3.263481060373993
-1.0211021102110212,3.260927549697393
-1.0207020702070206,3.258375039220822
-1.0203020302030201,3.255823528944281
-1.0199019901990198,3.253273018867772
-1.0195019501950195,3.2507235089912925
-1.019101910191019,3.248174999314841
-1.0187018701870185,3.2456274898384203
-1.0183018301830182,3.2430809805620306
-1.017901790179018,3.240535471485672
-1.0175017501750174,3.2379909626093406
-1.017101710171017,3.23544745393304
-1.0167016701670166,3.2329049454567707
-1.0163016301630163,3.230363437180531
-1.0159015901590158,3.22782292910432
-1.0155015501550153,3.225283421228139
-1.015101510151015,3.2227449135519897
-1.0147014701470147,3.2202074060758705
-1.0143014301430142,3.217670898799779
-1.0139013901390137,3.2151353917237184
-1.0135013501350136,3.21260088484769
-1.0131013101310131,3.210067378171689
-1.0127012701270126,3.2075348716957186
-1.0123012301230123,3.2050033654197794
-1.011901190119012,3.20247285934387
-1.0115011501150115,3.199943353467989
-1.011101110111011,3.197414847792138
-1.0107010701070107,3.1948873423163184
-1.0103010301030104,3.192360837040529
-1.00990099009901,3.1898353319647685
-1.0095009500950094,3.1873108270890382
-1.009100910091009,3.1847873224133383
-1.0087008700870088,3.182264817937669
-1.0083008300830083,3.179743313662028
-1.0079007900790078,3.1772228095864175
-1.0075007500750075,3.1747033057108376
-1.0071007100710072,3.1721848020352885
-1.0067006700670067,3.169667298559768
-1.0063006300630062,3.167150795284277
-1.005900590059006,3.1646352922088177
-1.0055005500550056,3.1621207893333882
-1.005100510051005,3.159607286657988
-1.0047004700470046,3.157094784182617
-1.0043004300430043,3.154583281907277
-1.003900390039004,3.1520727798319683
-1.0035003500350035,3.1495632779566876
-1.003100310031003,3.1470547762814367
-1.0027002700270027,3.1445472748062175
-1.0023002300230024,3.142040773531028
-1.0019001900190019,3.1395352724558676
-1.0015001500150014,3.137030771580736
-1.001100110011001,3.1345272709056373
-1.0007000700070008,3.1320247704305677
-1.0003000300030003,3.1295232701555267
-0.9998999899989998,3.1270227700805164
-0.9994999499949995,3.124523270205537
-0.999099909990999,3.1220247705305866
-0.9986998699869987,3.1195272710556674
-0.9982998299829984,3.1170307717807777
-0.9978997899789979,3.114535272705917
-0.9974997499749976,3.1120407738310876
-0.9970997099709971,3.109547275156287
-0.9966996699669968,3.107054776681518
-0.9962996299629963,3.1045632784067774
-0.995899589958996,3.102072780332068
-0.9954995499549955,3.0995832824573872
-0.9950995099509952,3.097094784782738
-0.9946994699469947,3.094607287308117
-0.9942994299429944,3.0921207900335284
-0.9938993899389938,3.0896352929589677
-0.9934993499349936,3.087150796084438
-0.993099309930993,3.0846672994099373
-0.9926992699269928,3.0821848029354686
-0.9922992299229922,3.079703306661028
-0.991899189918992,3.077222810586618
-0.9914991499149914,3.074743314712238
-0.9910991099109911,3.0722648190378883
-0.9906990699069906,3.0697873235635678
-0.9902990299029903,3.0673108282892785
-0.9898989898989898,3.064835333215018
-0.9894989498949895,3.0623608383407888
-0.989098909890989,3.0598873436665883
-0.9886988698869887,3.057414849192419
-0.9882988298829882,3.0549433549182785
-0.9878987898789879,3.0524728608441696
-0.9874987498749874,3.050003366970089
-0.9870987098709871,3.0475348732960397
-0.9866986698669866,3.045067379822019
-0.9862986298629863,3.04260088654803
-0.9858985898589858,3.0401353934740696
-0.9854985498549855,3.03767090060014
-0.985098509850985,3.0352074079262397
-0.9846984698469847,3.0327449154523705
-0.9842984298429842,3.03028342317853
-0.9838983898389839,3.0278229311047204
-0.9834983498349834,3.02536343923094
-0.9830983098309831,3.022904947557191
-0.9826982698269826,3.0204474560834704
-0.9822982298229823,3.017990964809781
-0.9818981898189818,3.015535473736121
-0.9814981498149815,3.013080982862492
-0.981098109810981,3.0106274921888914
-0.9806980698069807,3.008175001715322
-0.9802980298029802,3.0057235114417815
-0.9798979897989799,3.0032730213682726
-0.9794979497949794,3.000823531494792
-0.9790979097909791,2.9983750418213426
-0.9786978697869786,2.995927552347922
-0.9782978297829783,2.993481063074533
-0.9778977897789778,2.9910355740011725
-0.9774977497749775,2.9885910851278434
-0.977097709770977,2.9861475964545434
-0.9766976697669767,2.983705107981274
-0.9762976297629762,2.9812636197080336
-0.9758975897589759,2.9788231316348246
-0.9754975497549754,2.976383643761644
-0.9750975097509751,2.973945156088495
-0.9746974697469746,2.9715076686153745
-0.9742974297429743,2.9690711813422856
-0.9738973897389738,2.966635694269225
-0.9734973497349735,2.9642012073961963
-0.973097309730973,2.961767720723196
-0.9726972697269727,2.9593352342502266
-0.9722972297229722,2.956903747977286
-0.9718971897189719,2.954473261904377
-0.9714971497149714,2.9520437760314966
-0.9710971097109711,2.9496152903586474
-0.9706970697069706,2.9471878048858273
-0.9702970297029703,2.944761319613038
-0.9698969896989698,2.9423358345402777
-0.9694969496949695,2.9399113496675486
-0.969096909690969,2.9374878649948486
-0.9686968696869687,2.9350653805221794
-0.9682968296829684,2.9326438962495405
-0.9678967896789679,2.93022341217693
-0.9674967496749676,2.9278039283043507
-0.9670967096709671,2.9253854446318006
-0.9666966696669668,2.922967961159282
-0.9662966296629663,2.920551477886791
-0.965896589658966,2.918135994814332
-0.9654965496549655,2.915721511941902
-0.9650965096509652,2.913308029269503
-0.9646964696469646,2.9108955467971325
-0.9642964296429644,2.9084840645247936
-0.9638963896389638,2.9060735824524833
-0.9634963496349636,2.903664100580204
-0.963096309630963,2.901255618907954
-0.9626962696269628,2.8988481374357353
-0.9622962296229622,2.8964416561635447
-0.961896189618962,2.8940361750913857
-0.9614961496149614,2.8916316942192553
-0.9610961096109611,2.8892282135471565
-0.9606960696069606,2.8868257330750864
-0.9602960296029603,2.8844242528030475
-0.9598959895989598,2.882023772731037
-0.9594959495949595,2.879624292859058
-0.959095909590959,2.877225813187108
-0.9586958695869587,2.874828333715189
-0.9582958295829582,2.872431854443299
-0.9578957895789579,2.8700363753714395
-0.9574957495749574,2.867641896499609
-0.9570957095709571,2.8652484178278104
-0.9566956695669566,2.86285593935604
-0.9562956295629563,2.8604644610843013
-0.9558955895589558,2.858073983012591
-0.9554955495549555,2.8556845051409123
-0.955095509550955,2.853296027469262
-0.9546954695469547,2.8509085499976434
-0.9542954295429542,2.8485220727260527
-0.9538953895389539,2.846136595654494
-0.9534953495349534,2.8437521187829637
-0.9530953095309531,2.841368642111465
-0.9526952695269526,2.838986165639995
-0.9522952295229523,2.836604689368556
-0.9518951895189518,2.8342242132971456
-0.9514951495149515,2.831844737425767
-0.951095109510951,2.829466261754417
-0.9506950695069507,2.827088786283098
-0.9502950295029502,2.8247123110118073
-0.9498949894989499,2.8223368359405487
-0.9494949494949494,2.8199623610693183
-0.9490949094909491,2.8175888863981196
-0.9486948694869486,2.8152164119269494
-0.9482948294829483,2.812844937655811
-0.9478947894789478,2.8104744635847005
-0.9474947494749475,2.808104989713622
-0.947094709470947,2.805736516042572
-0.9466946694669467,2.803369042571553
-0.9462946294629462,2.8010025693005627
-0.9458945894589459,2.7986370962296037
-0.9454945494549454,2.7962726233586737
-0.9450945094509451,2.793909150687775
-0.9446944694469446,2.7915466782169047
-0.9442944294429443,2.7891852059460662
-0.9438943894389438,2.786824733875256
-0.9434943494349435,2.784465262004477
-0.943094309430943,2.782106790333727
-0.9426942694269427,2.7797493188630082
-0.9422942294229422,2.777392847592318
-0.9418941894189419,2.7750373765216594
-0.9414941494149414,2.7726829056510294
-0.9410941094109411,2.7703294349804306
-0.9406940694069406,2.7679769645098604
-0.9402940294029403,2.765625494239322
-0.9398939893989398,2.7632750241688115
-0.9394939493949395,2.760925554298333
-0.939093909390939,2.7585770846278828
-0.9386938693869387,2.7562296151574643
-0.9382938293829381,2.753883145887074
-0.9378937893789379,2.7515376768167155
-0.9374937493749376,2.7491932079463868
-0.9370937093709371,2.746849739276086
-0.9366936693669368,2.744507270805818
-0.9362936293629363,2.742165802535578
-0.935893589358936,2.739825334465369
-0.9354935493549354,2.737485866595189
-0.9350935093509352,2.73514739892504
-0.9346934693469346,2.7328099314549203
-0.9342934293429344,2.7304734641848314
-0.9338933893389338,2.7281379971147715
-0.9334933493349336,2.7258035302447428
-0.933093309330933,2.7234700635747426
-0.9326932693269328,2.721137597104774
-0.9322932293229322,2.7188061308348344
-0.931893189318932,2.7164756647649257
-0.9314931493149314,2.7141461988950457
-0.9310931093109311,2.711817733225197
-0.9306930693069306,2.709490267755377
-0.9302930293029303,2.7071638024855886
-0.9298929892989298,2.7048383374158282
-0.9294929492949295,2.7025138725461
-0.929092909290929,2.7001904078764
-0.9286928692869287,2.697867943406731
-0.9282928292829282,2.695546479137091
-0.9278927892789279,2.6932260150674825
-0.9274927492749274,2.6909065511979025
-0.9270927092709271,2.6885880875283537
-0.9266926692669266,2.6862706240588343
-0.9262926292629263,2.6839541607893453
-0.9258925892589258,2.6816386977198854
-0.9254925492549255,2.6793242348504567
-0.925092509250925,2.677010772181057
-0.9246924692469247,2.6746983097116885
-0.9242924292429242,2.6723868474423487
-0.9238923892389239,2.67007638537304
-0.9234923492349234,2.66776692350376
-0.9230923092309231,2.6654584618345116
-0.9226922692269226,2.663151000365292
-0.9222922292229223,2.660844539096103
-0.9218921892189218,2.658539078026943
-0.9214921492149215,2.6562346171578146
-0.921092109210921,2.6539311564887145
-0.9206920692069207,2.651628696019646
-0.9202920292029202,2.649327235750606
-0.9198919891989199,2.6470267756815975
-0.9194919491949194,2.644727315812618
-0.9190919091909191,2.642428856143669
-0.9186918691869186,2.6401313966747493
-0.9182918291829183,2.6378349374058607
-0.9178917891789178,2.6355394783370008
-0.9174917491749175,2.6332450194681725
-0.917091709170917,2.6309515607993723
-0.9166916691669167,2.628659102330604
-0.9162916291629162,2.6263676440618644
-0.9158915891589159,2.6240771859931558
-0.9154915491549154,2.6217877281244757
-0.9150915091509151,2.6194992704558273
-0.9146914691469146,2.6172118129872075
-0.9142914291429143,2.614925355718619
-0.9138913891389138,2.6126398986500594
-0.9134913491349135,2.6103554417815307
-0.913091309130913,2.608071985113031
-0.9126912691269127,2.6057895286445625
-0.9122912291229122,2.6035080723761226
-0.9118911891189119,2.601227616307714
-0.9114911491149114,2.5989481604393343
-0.9110911091109111,2.596669704770986
-0.9106910691069106,2.5943922493026665
-0.9102910291029103,2.5921157940343775
-0.9098909890989098,2.589840338966118
-0.9094909490949095,2.5875658840978897
-0.909090909090909,2.5852924294296895
-0.9086908690869087,2.5830199749615215
-0.9082908290829081,2.5807485206933816
-0.9078907890789079,2.5784780666252733
-0.9074907490749076,2.5762086127571946
-0.907090709070907,2.573940159089145
-0.9066906690669068,2.5716727056211264
-0.9062906290629063,2.569406252353137
-0.905890589058906,2.5671407992851787
-0.9054905490549054,2.5648763464172486
-0.9050905090509052,2.56261289374935
-0.9046904690469046,2.560350441281481
-0.9042904290429044,2.5580889890136422
-0.9038903890389038,2.5558285369458327
-0.9034903490349036,2.553569085078054
-0.903090309030903,2.5513106334103046
-0.9026902690269027,2.5490531819425857
-0.9022902290229022,2.546796730674896
-0.9018901890189019,2.544541279607238
-0.9014901490149014,2.5422868287396083
-0.9010901090109011,2.54003337807201
-0.9006900690069006,2.53778092760444
-0.9002900290029003,2.535529477336902
-0.8998899889988998,2.5332790272693924
-0.8994899489948995,2.531029577401914
-0.899089908990899,2.5287811277344643
-0.8986898689868987,2.526533678267046
-0.8982898289828982,2.5242872289996563
-0.8978897889788979,2.522041779932298
-0.8974897489748974,2.5197973310649684
-0.8970897089708971,2.51755388239767
-0.8966896689668966,2.5153114339304006
-0.8962896289628963,2.513069985663162
-0.8958895889588958,2.5108295375959524
-0.8954895489548955,2.508590089728774
-0.895089508950895,2.5063516420616248
-0.8946894689468947,2.5041141945945062
-0.8942894289428942,2.5018777473274167
-0.8938893889388939,2.499642300260358
-0.8934893489348934,2.4974078533933284
-0.8930893089308931,2.4951744067263304
-0.8926892689268926,2.4929419602593605
-0.8922892289228923,2.4907105139924224
-0.8918891889188918,2.488480067925513
-0.8914891489148915,2.4862506220586345
-0.891089108910891,2.484022176391785
-0.8906890689068907,2.481794730924967
-0.8902890289028902,2.479568285658177
-0.8898889888988899,2.477342840591419
-0.8894889488948894,2.475118395724689
-0.8890889088908891,2.472894951057991
-0.8886888688868886,2.4706725065913218
-0.8882888288828883,2.4684510623246836
-0.8878887888788878,2.466230618258074
-0.8874887488748875,2.4640111743914956
-0.887088708870887,2.4617927307249463
-0.8866886688668867,2.459575287258428
-0.8862886288628862,2.4573588439919383
-0.8858885888588859,2.45514340092548
-0.8854885488548854,2.4529289580590508
-0.8850885088508851,2.4507155153926523
-0.8846884688468846,2.448503072926283
-0.8842884288428843,2.4462916306599447
-0.8838883888388838,2.444081188593635
-0.8834883488348835,2.4418717467273567
-0.883088308830883,2.4396633050611074
-0.8826882688268827,2.4374558635948893
-0.8822882288228822,2.4352494223287
-0.8818881888188819,2.4330439812625415
-0.8814881488148814,2.4308395403964123
-0.8810881088108811,2.4286360997303142
-0.8806880688068806,2.4264336592642444
-0.8802880288028803,2.424232218998206
-0.8798879887988797,2.422031778932197
-0.8794879487948795,2.4198323390662186
-0.879087908790879,2.4176338994002693
-0.8786878687868787,2.415436459934351
-0.8782878287828781,2.4132400206684617
-0.8778877887788779,2.4110445816026034
-0.8774877487748773,2.408850142736774
-0.877087708770877,2.406656704070976
-0.8766876687668768,2.4044642656052075
-0.8762876287628762,2.4022728273394685
-0.875887588758876,2.40008238927376
-0.8754875487548754,2.397892951408081
-0.8750875087508752,2.395704513742433
-0.8746874687468746,2.3935170762768134
-0.8742874287428744,2.3913306390112252
-0.8738873887388738,2.3891452019456656
-0.8734873487348735,2.3869607650801377
-0.873087308730873,2.3847773284146383
-0.8726872687268727,2.38259489194917
-0.8722872287228722,2.3804134556837306
-0.8718871887188719,2.378233019618323
-0.8714871487148714,2.3760535837529435
-0.8710871087108711,2.3738751480875955
-0.8706870687068706,2.371697712622276
-0.8702870287028703,2.369521277356988
-0.8698869886988698,2.3673458422917286
-0.8694869486948695,2.3651714074265007
-0.869086908690869,2.3629979727613013
-0.8686868686868687,2.360825538296133
-0.8682868286828682,2.3586541040309936
-0.8678867886788679,2.3564836699658858
-0.8674867486748674,2.3543142361008065
-0.8670867086708671,2.3521458024357584
-0.8666866686668666,2.349978368970739
-0.8662866286628663,2.3478119357057508
-0.8658865886588658,2.345646502640792
-0.8654865486548655,2.3434820697758636
-0.865086508650865,2.341318637110964
-0.8646864686468647,2.339156204646096
-0.8642864286428642,2.336994772381257
-0.8638863886388639,2.334834340316449
-0.8634863486348634,2.33267490845167
-0.8630863086308631,2.3305164767869218
-0.8626862686268626,2.3283590453222023
-0.8622862286228623,2.3262026140575145
-0.8618861886188618,2.3240471829928553
-0.8614861486148615,2.3218927521282273
-0.861086108610861,2.319739321463628
-0.8606860686068607,2.3175868909990602
-0.8602860286028602,2.315435460734521
-0.8598859885988599,2.313285030670013
-0.8594859485948594,2.3111356008055335
-0.8590859085908591,2.308987171141086
-0.8586858685868586,2.3068397416766664
-0.8582858285828583,2.3046933124122786
-0.8578857885788578,2.3025478833479194
-0.8574857485748575,2.300403454483591
-0.857085708570857,2.298260025819292
-0.8566856685668567,2.296117597355024
-0.8562856285628562,2.293976169090785
-0.8558855885588559,2.291835741026577
-0.8554855485548554,2.2896963131623975
-0.8550855085508551,2.28755788549825
-0.8546854685468546,2.285420458034131
-0.8542854285428543,2.2832840307700426
-0.8538853885388538,2.2811486037059834
-0.8534853485348535,2.2790141768419554
-0.853085308530853,2.2768807501779564
-0.8526852685268527,2.2747483237139883
-0.8522852285228522,2.2726168974500496
-0.8518851885188519,2.2704864713861412
-0.8514851485148514,2.2683570455222624
-0.8510851085108511,2.2662286198584143
-0.8506850685068506,2.2641011943945952
-0.8502850285028503,2.2619747691308074
-0.8498849884988497,2.259849344067048
-0.8494849484948495,2.2577249192033206
-0.8490849084908489,2.255601494539621
-0.8486848684868487,2.2534790700759535
-0.8482848284828481,2.2513576458123143
-0.8478847884788479,2.2492372217487064
-0.8474847484748473,2.2471177978851276
-0.847084708470847,2.2449993742215795
-0.8466846684668468,2.2428819507580613
-0.8462846284628462,2.2407655274945726
-0.845884588458846,2.2386501044311147
-0.8454845484548454,2.2365356815676853
-0.8450845084508452,2.2344222589042877
-0.8446844684468446,2.2323098364409186
-0.8442844284428443,2.230198414177581
-0.8438843884388438,2.2280879921142716
-0.8434843484348435,2.225978570250994
-0.843084308430843,2.2238701485877446
-0.8426842684268427,2.2217627271245273
-0.8422842284228422,2.219656305861338
-0.8418841884188419,2.21755088479818
-0.8414841484148414,2.2154464639350513
-0.8410841084108411,2.213343043271953
-0.8406840684068406,2.211240622808884
-0.8402840284028403,2.2091392025458467
-0.8398839883988398,2.2070387824828375
-0.8394839483948395,2.2049393626198595
-0.839083908390839,2.2028409429569105
-0.8386838683868387,2.200743523493993
-0.8382838283828382,2.198647104231104
-0.8378837883788379,2.196551685168246
-0.8374837483748374,2.194457266305417
-0.8370837083708371,2.1923638476426195
-0.8366836683668366,2.1902714291798504
-0.8362836283628363,2.1881800109171126
-0.8358835883588358,2.1860895928544037
-0.8354835483548355,2.1840001749917257
-0.835083508350835,2.181911757329077
-0.8346834683468347,2.179824339866459
-0.8342834283428342,2.1777379226038702
-0.8338833883388339,2.1756525055413123
-0.8334833483348334,2.1735680886787834
-0.8330833083308331,2.1714846720162857
-0.8326832683268326,2.1694022555538166
-0.8322832283228323,2.1673208392913788
-0.8318831883188318,2.16524042322897
-0.8314831483148315,2.1631610073665923
-0.831083108310831,2.1610825917042433
-0.8306830683068307,2.1590051762419256
-0.8302830283028302,2.156928760979637
-0.8298829882988299,2.154853345917379
-0.8294829482948294,2.1527789310551504
-0.8290829082908291,2.1507055163929527
-0.8286828682868286,2.1486331019307836
-0.8282828282828283,2.1465616876686457
-0.8278827882788278,2.144491273606537
-0.8274827482748275,2.1424218597444593
-0.827082708270827,2.1403534460824103
-0.8266826682668267,2.1382860326203925
-0.8262826282628262,2.1362196193584038
-0.8258825882588259,2.1341542062964463
-0.8254825482548254,2.1320897934345173
-0.8250825082508251,2.1300263807726196
-0.8246824682468246,2.127963968310751
-0.8242824282428243,2.1259025560489135
-0.8238823882388238,2.1238421439871047
-0.8234823482348235,2.1217827321253266
-0.823082308230823,2.119724320463578
-0.8226822682268227,2.1176669090018603
-0.8222822282228222,2.1156104977401715
-0.8218821882188219,2.113555086678514
-0.8214821482148214,2.111500675816885
-0.8210821082108211,2.1094472651552874
-0.8206820682068205,2.1073948546937187
-0.8202820282028203,2.105343444432181
-0.8198819881988197,2.103293034370672
-0.8194819481948195,2.1012436245091943
-0.8190819081908189,2.0991952148477457
-0.8186818681868187,2.0971478053863284
-0.8182818281828181,2.095101396124939
-0.8178817881788178,2.0930559870635816
-0.8174817481748173,2.0910115782022527
-0.817081708170817,2.0889681695409554
-0.8166816681668165,2.0869257610796867
-0.8162816281628162,2.084884352818449
-0.815881588158816,2.0828439447572413
-0.8154815481548154,2.0808045368960624
-0.8150815081508151,2.078766129234915
-0.8146814681468146,2.0767287217737964
-0.8142814281428143,2.0746923145127085
-0.8138813881388138,2.07265690745165
-0.8134813481348135,2.0706225005906225
-0.813081308130813,2.068589093929624
-0.8126812681268127,2.066556687468656
-0.8122812281228122,2.0645252812077173
-0.8118811881188119,2.0624948751468097
-0.8114811481148114,2.060465469285931
-0.8110811081108111,2.0584370636250835
-0.8106810681068106,2.056409658164265
-0.8102810281028103,2.0543832529034773
-0.8098809880988098,2.052357847842719
-0.8094809480948095,2.0503334429819913
-0.809080908090809,2.0483100383212927
-0.8086808680868087,2.0462876338606253
-0.8082808280828082,2.044266229599986
-0.8078807880788079,2.042245825539379
-0.8074807480748074,2.0402264216788004
-0.8070807080708071,2.0382080180182527
-0.8066806680668066,2.036190614557734
-0.8062806280628063,2.0341742112972465
-0.8058805880588058,2.032158808236788
-0.8054805480548055,2.0301444053763604
-0.805080508050805,2.028131002715962
-0.8046804680468047,2.0261186002555944
-0.8042804280428042,2.0241071979952556
-0.8038803880388039,2.0220967959349485
-0.8034803480348034,2.0200873940746695
-0.8030803080308031,2.0180789924144222
-0.8026802680268026,2.0160715909542035
-0.8022802280228023,2.014065189694016
-0.8018801880188018,2.0120597886338576
-0.8014801480148015,2.0100553877737304
-0.801080108010801,2.0080519871136318
-0.8006800680068007,2.006049586653564
-0.8002800280028002,2.0040481863935256
-0.7998799879987999,2.002047786333518
-0.7994799479947994,2.0000483864735394
-0.7990799079907991,1.9980499868135921
-0.7986798679867986,1.9960525873536734
-0.7982798279827983,1.994056188093786
-0.7978797879787978,1.9920607890339275
-0.7974797479747975,1.9900663901741003
-0.797079707970797,1.9880729915143016
-0.7966796679667967,1.9860805930545342
-0.7962796279627962,1.9840891947947954
-0.7958795879587959,1.9820987967350883
-0.7954795479547954,1.9801093988754097
-0.7950795079507951,1.9781210012157624
-0.7946794679467946,1.9761336037561437
-0.7942794279427943,1.9741472064965562
-0.7938793879387938,1.9721618094369981
-0.7934793479347935,1.9701774125774705
-0.793079307930793,1.9681940159179718
-0.7926792679267927,1.9662116194585044
-0.7922792279227922,1.964230223199066
-0.7918791879187919,1.962249827139659
-0.7914791479147913,1.9602704312802803
-0.7910791079107911,1.958292035620933
-0.7906790679067905,1.9563146401616143
-0.7902790279027903,1.9543382449023272
-0.7898789878987897,1.9523628498430687
-0.7894789478947895,1.9503884549838415
-0.7890789078907889,1.9484150603246428
-0.7886788678867886,1.9464426658654754
-0.7882788278827881,1.944471271606337
-0.7878787878787878,1.9425008775472299
-0.7874787478747873,1.9405314836881513
-0.787078707870787,1.938563090029104
-0.7866786678667865,1.9365956965700857
-0.7862786278627862,1.9346293033110982
-0.785878587858786,1.9326639102521406
-0.7854785478547854,1.9306995173932124
-0.7850785078507851,1.928736124734315
-0.7846784678467846,1.9267737322754468
-0.7842784278427843,1.9248123400166093
-0.7838783878387838,1.9228519479578008
-0.7834783478347835,1.920892556099024
-0.783078307830783,1.9189341644402753
-0.7826782678267827,1.9169767729815579
-0.7822782278227822,1.9150203817228695
-0.7818781878187819,1.9130649906642128
-0.7814781478147814,1.9111105998055837
-0.7810781078107811,1.9091572091469868
-0.7806780678067806,1.9072048186884185
-0.7802780278027803,1.905253428429881
-0.7798779877987798,1.9033030383713725
-0.7794779477947795,1.9013536485128957
-0.779077907790779,1.899405258854447
-0.7786778677867787,1.89745786939603
-0.7782778277827782,1.8955114801376416
-0.7778777877787779,1.8935660910792844
-0.7774777477747774,1.8916217022209558
-0.7770777077707771,1.8896783135626585
-0.7766776677667766,1.8877359251043906
-0.7762776277627763,1.8857945368461535
-0.7758775877587758,1.883854148787945
-0.7754775477547755,1.8819147609297677
-0.775077507750775,1.8799763732716195
-0.7746774677467747,1.8780389858135025
-0.7742774277427742,1.876102598555414
-0.7738773877387739,1.8741672114973564
-0.7734773477347734,1.8722328246393283
-0.7730773077307731,1.8702994379813314
-0.7726772677267726,1.868367051523363
-0.7722772277227723,1.866435665265426
-0.7718771877187718,1.8645052792075174
-0.7714771477147715,1.8625758933496406
-0.771077107710771,1.8606475076917919
-0.7706770677067707,1.8587201222339749
-0.7702770277027702,1.8567937369761869
-0.7698769876987699,1.8548683519184292
-0.7694769476947694,1.852943967060701
-0.7690769076907691,1.8510205824030042
-0.7686768676867686,1.8490981979453358
-0.7682768276827683,1.8471768136876987
-0.7678767876787678,1.8452564296300906
-0.7674767476747675,1.8433370457725133
-0.767076707670767,1.841418662114965
-0.7666766676667667,1.8395012786574476
-0.7662766276627662,1.83758489539996
-0.7658765876587659,1.8356695123425029
-0.7654765476547654,1.8337551294850747
-0.7650765076507651,1.8318417468276773
-0.7646764676467646,1.8299293643703094
-0.7642764276427643,1.8280179821129723
-0.7638763876387638,1.8261076000556637
-0.7634763476347635,1.8241982181983865
-0.763076307630763,1.8222898365411382
-0.7626762676267627,1.8203824550839216
-0.7622762276227621,1.8184760738267332
-0.7618761876187619,1.816570692769576
-0.7614761476147613,1.8146663119124478
-0.761076107610761,1.8127629312553513
-0.7606760676067605,1.8108605507982825
-0.7602760276027603,1.8089591705412458
-0.7598759875987597,1.8070587904842372
-0.7594759475947594,1.8051594106272604
-0.7590759075907589,1.803261030970312
-0.7586758675867586,1.801363651513395
-0.7582758275827581,1.799467272256507
-0.7578757875787578,1.7975718931996498
-0.7574757475747573,1.795677514342822
-0.757075707570757,1.7937841356860251
-0.7566756675667565,1.7918917572292568
-0.7562756275627562,1.7900003789725196
-0.755875587558756,1.7881100009158128
-0.7554755475547554,1.7862206230591346
-0.7550755075507551,1.7843322454024877
-0.7546754675467546,1.7824448679458693
-0.7542754275427543,1.7805584906892826
-0.7538753875387538,1.7786731136327245
-0.7534753475347535,1.7767887367761972
-0.753075307530753,1.7749053601196993
-0.7526752675267527,1.7730229836632323
-0.7522752275227522,1.7711416074067943
-0.7518751875187519,1.769261231350387
-0.7514751475147514,1.7673818554940093
-0.7510751075107511,1.7655034798376623
-0.7506750675067506,1.7636261043813444
-0.7502750275027503,1.7617497291250572
-0.7498749874987498,1.759874354068799
-0.7494749474947495,1.7579999792125722
-0.749074907490749,1.7561266045563744
-0.7486748674867487,1.7542542301002073
-0.7482748274827482,1.7523828558440693
-0.7478747874787479,1.750512481787962
-0.7474747474747474,1.7486431079318838
-0.7470747074707471,1.7467747342758373
-0.7466746674667466,1.7449073608198193
-0.7462746274627463,1.7430409875638322
-0.7458745874587458,1.741175614507874
-0.7454745474547455,1.7393112416519476
-0.745074507450745,1.7374478689960493
-0.7446744674467447,1.7355854965401827
-0.7442744274427442,1.7337241242843442
-0.7438743874387439,1.7318637522285378
-0.7434743474347434,1.7300043803727596
-0.7430743074307431,1.7281460087170126
-0.7426742674267426,1.7262886372612947
-0.7422742274227423,1.724432266005608
-0.7418741874187418,1.7225768949499498
-0.7414741474147415,1.720722524094323
-0.741074107410741,1.718869153438725
-0.7406740674067407,1.7170167829831584
-0.7402740274027402,1.7151654127276204
-0.7398739873987399,1.7133150426721135
-0.7394739473947394,1.7114656728166353
-0.7390739073907391,1.7096173031611888
-0.7386738673867386,1.7077699337057708
-0.7382738273827383,1.705923564450384
-0.7378737873787378,1.704078195395026
-0.7374737473747375,1.7022338265396986
-0.737073707370737,1.7003904578844011
-0.7366736673667367,1.698548089429134
-0.7362736273627362,1.6967067211738964
-0.7358735873587359,1.6948663531186892
-0.7354735473547354,1.6930269852635118
-0.7350735073507351,1.6911886176083644
-0.7346734673467346,1.6893512501532468
-0.7342734273427343,1.68751488289816
-0.7338733873387338,1.6856795158431024
-0.7334733473347335,1.683845148988075
-0.733073307330733,1.6820117823330776
-0.7326732673267327,1.6801794158781105
-0.7322732273227321,1.6783480496231729
-0.7318731873187319,1.676517683568266
-0.7314731473147313,1.6746883177133882
-0.731073107310731,1.6728599520585412
-0.7306730673067305,1.6710325866037232
-0.7302730273027302,1.6692062213489365
-0.7298729872987297,1.6673808562941788
-0.7294729472947294,1.6655564914394518
-0.7290729072907289,1.6637331267847544
-0.7286728672867286,1.6619107623300873
-0.7282728272827281,1.6600893980754496
-0.7278727872787278,1.6582690340208428
-0.7274727472747273,1.656449670166265
-0.727072707270727,1.6546313065117184
-0.7266726672667265,1.6528139430572009
-0.7262726272627262,1.6509975798027137
-0.7258725872587257,1.649182216748256
-0.7254725472547254,1.6473678538938294
-0.7250725072507251,1.6455544912394324
-0.7246724672467246,1.6437421287850649
-0.7242724272427243,1.6419307665307281
-0.7238723872387238,1.6401204044764204
-0.7234723472347235,1.6383110426221439
-0.723072307230723,1.636502680967896
-0.7226722672267227,1.6346953195136789
-0.7222722272227222,1.6328889582594912
-0.7218721872187219,1.6310835972053348
-0.7214721472147214,1.629279236351207
-0.7210721072107211,1.62747587569711
-0.7206720672067206,1.6256735152430424
-0.7202720272027203,1.623872154989006
-0.7198719871987198,1.6220717949349979
-0.7194719471947195,1.6202724350810214
-0.719071907190719,1.6184740754270734
-0.7186718671867187,1.6166767159731572
-0.7182718271827182,1.614880356719269
-0.7178717871787179,1.6130849976654127
-0.7174717471747174,1.6112906388115849
-0.7170717071707171,1.6094972801577878
-0.7166716671667166,1.6077049217040207
-0.7162716271627163,1.605913563450284
-0.7158715871587158,1.6041232053965762
-0.7154715471547155,1.6023338475428992
-0.715071507150715,1.6005454898892517
-0.7146714671467147,1.598758132435635
-0.7142714271427142,1.5969717751820478
-0.7138713871387139,1.595186418128491
-0.7134713471347134,1.5934020612749635
-0.7130713071307131,1.5916187046214665
-0.7126712671267126,1.589836348167999
-0.7122712271227123,1.5880549919145621
-0.7118711871187118,1.5862746358611548
-0.7114711471147115,1.5844952800077783
-0.711071107110711,1.5827169243544303
-0.7106710671067107,1.5809395689011136
-0.7102710271027102,1.5791632136478264
-0.7098709870987099,1.5773878585945695
-0.7094709470947094,1.5756135037413421
-0.7090709070907091,1.5738401490881455
-0.7086708670867086,1.572067794634978
-0.7082708270827083,1.5702964403818411
-0.7078707870787078,1.5685260863287338
-0.7074707470747075,1.5667567324756568
-0.707070707070707,1.5649883788226093
-0.7066706670667067,1.563221025369593
-0.7062706270627062,1.5614546721166054
-0.7058705870587059,1.559689319063649
-0.7054705470547054,1.557924966210721
-0.7050705070507051,1.5561616135578245
-0.7046704670467046,1.5543992611049569
-0.7042704270427043,1.5526379088521205
-0.7038703870387037,1.5508775567993132
-0.7034703470347035,1.5491182049465366
-0.703070307030703,1.5473598532937891
-0.7026702670267027,1.5456025018410724
-0.7022702270227021,1.5438461505883847
-0.7018701870187019,1.5420907995357283
-0.7014701470147013,1.5403364486831008
-0.701070107010701,1.5385830980305042
-0.7006700670067005,1.5368307475779366
-0.7002700270027002,1.5350793973254002
-0.6998699869986997,1.5333290472728929
-0.6994699469946994,1.5315796974204163
-0.6990699069906989,1.5298313477679688
-0.6986698669866986,1.528083998315552
-0.6982698269826981,1.5263376490631648
-0.6978697869786978,1.5245923000108084
-0.6974697469746973,1.522847951158481
-0.697069706970697,1.5211046025061843
-0.6966696669666965,1.5193622540539167
-0.6962696269626962,1.5176209058016803
-0.6958695869586957,1.515880557749473
-0.6954695469546954,1.5141412098972964
-0.6950695069506951,1.5124028622451502
-0.6946694669466946,1.5106655147930326
-0.6942694269426943,1.5089291675409462
-0.6938693869386938,1.5071938204888888
-0.6934693469346935,1.5054594736368623
-0.693069306930693,1.5037261269848647
-0.6926692669266927,1.5019937805328984
-0.6922692269226922,1.5002624342809607
-0.6918691869186919,1.4985320882290547
-0.6914691469146914,1.4968027423771773
-0.6910691069106911,1.4950743967253306
-0.6906690669066906,1.4933470512735134
-0.6902690269026903,1.491620706021727
-0.6898689868986898,1.4898953609699692
-0.6894689468946895,1.488171016118243
-0.689068906890689,1.4864476714665456
-0.6886688668866887,1.4847253270148792
-0.6882688268826882,1.483003982763242
-0.6878687868786879,1.4812836387116355
-0.6874687468746874,1.479564294860058
-0.6870687068706871,1.4778459512085118
-0.6866686668666866,1.4761286077569942
-0.6862686268626863,1.4744122645055078
-0.6858685868586858,1.4726969214540504
-0.6854685468546855,1.4709825786026243
-0.685068506850685,1.4692692359512267
-0.6846684668466847,1.4675568934998604
-0.6842684268426842,1.4658455512485231
-0.6838683868386839,1.4641352091972166
-0.6834683468346834,1.4624258673459396
-0.6830683068306831,1.460717525694693
-0.6826682668266826,1.4590101842434757
-0.6822682268226823,1.4573038429922893
-0.6818681868186818,1.455598501941132
-0.6814681468146815,1.4538941610900058
-0.681068106810681,1.4521908204389087
-0.6806680668066807,1.450488479987842
-0.6802680268026802,1.448787139736805
-0.6798679867986799,1.4470867996857986
-0.6794679467946794,1.445387459834821
-0.6790679067906791,1.4436891201838749
-0.6786678667866786,1.4419917807329576
-0.6782678267826783,1.4402954414820712
-0.6778677867786778,1.4386001024312143
-0.6774677467746775,1.4369057635803877
-0.677067706770677,1.4352124249295906
-0.6766676667666767,1.4335200864788242
-0.6762676267626762,1.431828748228087
-0.6758675867586759,1.4301384101773804
-0.6754675467546754,1.4284490723267034
-0.6750675067506751,1.4267607346760571
-0.6746674667466745,1.42507339722544
-0.6742674267426743,1.4233870599748535
-0.6738673867386737,1.4217017229242965
-0.6734673467346735,1.42001738607377
-0.6730673067306729,1.4183340494232728
-0.6726672667266727,1.4166517129728065
-0.6722672267226721,1.4149703767223696
-0.6718671867186718,1.413290040671963
-0.6714671467146713,1.411610704821586
-0.671067106710671,1.4099323691712398
-0.6706670667066705,1.4082550337209225
-0.6702670267026702,1.406578698470636
-0.6698669866986697,1.4049033634203791
-0.6694669466946694,1.403229028570153
-0.6690669066906689,1.4015556939199558
-0.6686668666866686,1.3998833594697895
-0.6682668266826681,1.3982120252196526
-0.6678667866786678,1.396541691169546
-0.6674667466746673,1.394872357319469
-0.667066706670667,1.3932040236694228
-0.6666666666666665,1.3915366902194055
-0.6662666266626662,1.3898703569694195
-0.6658665866586657,1.3882050239194625
-0.6654665466546654,1.386540691069536
-0.6650665066506649,1.3848773584196392
-0.6646664666466646,1.3832150259697729
-0.6642664266426643,1.3815536937199364
-0.6638663866386638,1.3798933616701294
-0.6634663466346635,1.3782340298203533
-0.663066306630663,1.376575698170606
-0.6626662666266627,1.3749183667208902
-0.6622662266226622,1.3732620354712028
-0.6618661866186619,1.3716067044215468
-0.6614661466146614,1.3699523735719197
-0.6610661066106611,1.3682990429223234
-0.6606660666066606,1.3666467124727566
-0.6602660266026603,1.3649953822232201
-0.6598659865986598,1.3633450521737132
-0.6594659465946595,1.361695722324237
-0.659065906590659,1.3600473926747898
-0.6586658665866587,1.3584000632253739
-0.6582658265826582,1.356753733975987
-0.6578657865786579,1.3551084049266309
-0.6574657465746574,1.3534640760773038
-0.6570657065706571,1.3518207474280075
-0.6566656665666566,1.3501784189787407
-0.6562656265626563,1.3485370907295042
-0.6558655865586558,1.3468967626802972
-0.6554655465546555,1.3452574348311215
-0.655065506550655,1.3436191071819743
-0.6546654665466547,1.3419817797328584
-0.6542654265426542,1.340345452483771
-0.6538653865386539,1.338710125434715
-0.6534653465346534,1.3370757985856883
-0.6530653065306531,1.335442471936692
-0.6526652665266526,1.3338101454877251
-0.6522652265226523,1.3321788192387891
-0.6518651865186518,1.330548493189882
-0.6514651465146515,1.328919167341006
-0.651065106510651,1.3272908416921587
-0.6506650665066507,1.3256635162433428
-0.6502650265026502,1.3240371909945559
-0.6498649864986499,1.3224118659457997
-0.6494649464946494,1.3207875410970726
-0.6490649064906491,1.3191642164483768
-0.6486648664866486,1.31754189199971
-0.6482648264826483,1.315920567751074
-0.6478647864786478,1.314300243702467
-0.6474647464746475,1.3126809198538907
-0.647064706470647,1.311062596205344
-0.6466646664666467,1.309445272756828
-0.6462646264626462,1.307828949508341
-0.6458645864586459,1.306213626459885
-0.6454645464546453,1.3045993036114583
-0.6450645064506451,1.302985980963062
-0.6446644664466445,1.301373658514695
-0.6442644264426443,1.299762336266359
-0.6438643864386437,1.2981520142180525
-0.6434643464346435,1.2965426923697763
-0.6430643064306429,1.2949343707215295
-0.6426642664266426,1.2933270492733135
-0.6422642264226421,1.2917207280251266
-0.6418641864186418,1.2901154069769705
-0.6414641464146413,1.2885110861288438
-0.641064106410641,1.286907765480748
-0.6406640664066405,1.285305445032681
-0.6402640264026402,1.283704124784645
-0.6398639863986397,1.282103804736638
-0.6394639463946394,1.2805044848886622
-0.6390639063906389,1.2789061652407154
-0.6386638663866386,1.2773088457927995
-0.6382638263826381,1.2757125265449125
-0.6378637863786378,1.2741172074970568
-0.6374637463746373,1.2725228886492297
-0.637063706370637,1.2709295700014338
-0.6366636663666365,1.269337251553667
-0.6362636263626362,1.2677459333059309
-0.6358635863586357,1.2661556152582243
-0.6354635463546354,1.2645662974105485
-0.6350635063506349,1.2629779797629017
-0.6346634663466346,1.2613906623152857
-0.6342634263426343,1.2598043450676997
-0.6338633863386338,1.258219028020143
-0.6334633463346335,1.2566347111726168
-0.633063306330633,1.25505139452512
-0.6326632663266327,1.2534690780776545
-0.6322632263226322,1.2518877618302175
-0.6318631863186319,1.2503074457828118
-0.6314631463146314,1.2487281299354351
-0.6310631063106311,1.2471498142880888
-0.6306630663066306,1.2455724988407724
-0.6302630263026303,1.2439961835934863
-0.6298629862986298,1.2424208685462297
-0.6294629462946295,1.2408465536990039
-0.629062906290629,1.239273239051807
-0.6286628662866287,1.237700924604641
-0.6282628262826282,1.2361296103575046
-0.6278627862786279,1.2345592963103984
-0.6274627462746274,1.2329899824633217
-0.6270627062706271,1.2314216688162762
-0.6266626662666266,1.2298543553692594
-0.6262626262626263,1.2282880421222733
-0.6258625862586258,1.2267227290753167
-0.6254625462546255,1.2251584162283908
-0.625062506250625,1.2235951035814945
-0.6246624662466247,1.2220327911346285
-0.6242624262426242,1.220471478887792
-0.6238623862386239,1.2189111668409858
-0.6234623462346234,1.2173518549942095
-0.6230623062306231,1.2157935433474636
-0.6226622662266226,1.2142362319007467
-0.6222622262226223,1.212679920654061
-0.6218621862186218,1.2111246096074044
-0.6214621462146215,1.2095702987607786
-0.621062106210621,1.2080169881141818
-0.6206620662066207,1.2064646776676162
-0.6202620262026202,1.2049133674210797
-0.6198619861986199,1.2033630573745735
-0.6194619461946194,1.2018137475280972
-0.6190619061906191,1.2002654378816513
-0.6186618661866186,1.1987181284352348
-0.6182618261826183,1.1971718191888492
-0.6178617861786178,1.195626510142492
-0.6174617461746175,1.1940822012961667
-0.617061706170617,1.19253889264987
-0.6166616661666167,1.1909965842036043
-0.6162616261626161,1.1894552759573678
-0.6158615861586159,1.187914967911162
-0.6154615461546153,1.1863756600649853
-0.6150615061506151,1.1848373524188398
-0.6146614661466145,1.183300044972723
-0.6142614261426143,1.1817637377266372
-0.6138613861386137,1.1802284306805806
-0.6134613461346134,1.1786941238345552
-0.6130613061306129,1.1771608171885584
-0.6126612661266126,1.1756285107425928
-0.6122612261226121,1.1740972044966562
-0.6118611861186118,1.1725668984507505
-0.6114611461146113,1.1710375926048742
-0.611061106110611,1.1695092869590282
-0.6106610661066105,1.1679819815132118
-0.6102610261026102,1.166455676267426
-0.6098609860986097,1.1649303712216694
-0.6094609460946094,1.1634060663759436
-0.6090609060906089,1.1618827617302472
-0.6086608660866086,1.1603604572845816
-0.6082608260826081,1.158839153038945
-0.6078607860786078,1.1573188489933393
-0.6074607460746073,1.155799545147763
-0.607060706070607,1.1542812415022174
-0.6066606660666065,1.152763938056701
-0.6062606260626062,1.1512476348112153
-0.6058605860586057,1.1497323317657586
-0.6054605460546054,1.1482180289203328
-0.6050605060506049,1.1467047262749364
-0.6046604660466046,1.1451924238295708
-0.6042604260426041,1.1436811215842342
-0.6038603860386038,1.1421708195389288
-0.6034603460346035,1.140661517693653
-0.603060306030603,1.1391532160484066
-0.6026602660266027,1.137645914603191
-0.6022602260226022,1.1361396133580044
-0.6018601860186019,1.134634312312849
-0.6014601460146014,1.1331300114677223
-0.6010601060106011,1.1316267108226268
-0.6006600660066006,1.1301244103775607
-0.6002600260026003,1.128623110132525
-0.5998599859985998,1.1271228100875188
-0.5994599459945995,1.125623510242543
-0.599059905990599,1.1241252105975965
-0.5986598659865987,1.122627911152681
-0.5982598259825982,1.1211316119077948
-0.5978597859785979,1.119636312862939
-0.5974597459745974,1.1181420140181126
-0.5970597059705971,1.1166487153733171
-0.5966596659665966,1.1151564169285506
-0.5962596259625963,1.113665118683815
-0.5958595859585958,1.1121748206391087
-0.5954595459545955,1.1106855227944332
-0.595059505950595,1.1091972251497868
-0.5946594659465947,1.1077099277051712
-0.5942594259425942,1.106223630460585
-0.5938593859385939,1.1047383334160292
-0.5934593459345934,1.103254036571503
-0.5930593059305931,1.1017707399270074
-0.5926592659265926,1.1002884434825413
-0.5922592259225923,1.0988071472381056
-0.5918591859185918,1.0973268511936993
-0.5914591459145915,1.0958475553493239
-0.591059105910591,1.0943692597049774
-0.5906590659065907,1.0928919642606618
-0.5902590259025902,1.0914156690163757
-0.5898589858985899,1.0899403739721203
-0.5894589458945894,1.088466079127894
-0.5890589058905891,1.0869927844836984
-0.5886588658865886,1.0855204900395319
-0.5882588258825883,1.0840491957953966
-0.5878587858785878,1.0825789017512903
-0.5874587458745875,1.0811096079072149
-0.587058705870587,1.0796413142631685
-0.5866586658665867,1.0781740208191528
-0.5862586258625861,1.0767077275751666
-0.5858585858585859,1.0752424345312113
-0.5854585458545853,1.073778141687285
-0.585058505850585,1.0723148490433894
-0.5846584658465845,1.0708525565995233
-0.5842584258425843,1.069391264355688
-0.5838583858385837,1.0679309723118817
-0.5834583458345834,1.0664716804681063
-0.5830583058305829,1.0650133888243598
-0.5826582658265826,1.0635560973806446
-0.5822582258225821,1.0620998061369584
-0.5818581858185818,1.060644515093303
-0.5814581458145813,1.0591902242496767
-0.581058105810581,1.0577369336060811
-0.5806580658065805,1.056284643162515
-0.5802580258025802,1.0548333529189797
-0.5798579857985797,1.0533830628754735
-0.5794579457945794,1.051933773031998
-0.5790579057905789,1.0504854833885515
-0.5786578657865786,1.0490381939451363
-0.5782578257825781,1.0475919047017501
-0.5778577857785778,1.0461466156583947
-0.5774577457745773,1.0447023268150684
-0.577057705770577,1.0432590381717732
-0.5766576657665765,1.0418167497285071
-0.5762576257625762,1.0403754614852718
-0.5758575857585757,1.0389351734420655
-0.5754575457545754,1.03749588559889
-0.5750575057505749,1.036057597955744
-0.5746574657465746,1.0346203105126288
-0.5742574257425741,1.0331840232695426
-0.5738573857385738,1.0317487362264872
-0.5734573457345735,1.0303144493834617
-0.573057305730573,1.0288811627404657
-0.5726572657265727,1.0274488762975005
-0.5722572257225722,1.0260175900545643
-0.5718571857185719,1.0245873040116589
-0.5714571457145714,1.0231580181687825
-0.5710571057105711,1.0217297325259374
-0.5706570657065706,1.0203024470831212
-0.5702570257025703,1.018876161840336
-0.5698569856985698,1.01745087679758
-0.5694569456945695,1.0160265919548546
-0.569056905690569,1.0146033073121585
-0.5686568656865687,1.0131810228694933
-0.5682568256825682,1.011759738626857
-0.5678567856785679,1.0103394545842517
-0.5674567456745674,1.0089201707416757
-0.5670567056705671,1.0075018870991306
-0.5666566656665666,1.0060846036566145
-0.5662566256625663,1.0046683204141291
-0.5658565856585658,1.0032530373716733
-0.5654565456545655,1.0018387545292478
-0.565056505650565,1.0004254718868517
-0.5646564656465647,0.9990131894444865
-0.5642564256425642,0.9976019072021504
-0.5638563856385639,0.9961916251598452
-0.5634563456345634,0.9947823433175691
-0.5630563056305631,0.9933740616753238
-0.5626562656265626,0.9919667802331079
-0.5622562256225623,0.9905604989909226
-0.5618561856185618,0.9891552179487666
-0.5614561456145615,0.9877509371066412
-0.561056105610561,0.9863476564645454
-0.5606560656065607,0.9849453760224801
-0.5602560256025602,0.9835440957804441
-0.5598559855985599,0.982143815738439
-0.5594559455945594,0.980744535896463
-0.5590559055905591,0.9793462562545179
-0.5586558655865586,0.9779489768126017
-0.5582558255825583,0.9765526975707166
-0.5578557855785578,0.9751574185288606
-0.5574557455745575,0.9737631396870353
-0.557055705570557,0.9723698610452395
-0.5566556655665567,0.9709775826034744
-0.5562556255625561,0.9695863043617383
-0.5558555855585559,0.9681960263200331
-0.5554555455545553,0.9668067484783572
-0.555055505550555,0.9654184708367121
-0.5546554655465545,0.964031193395096
-0.5542554255425542,0.9626449161535109
-0.5538553855385537,0.961259639111955
-0.5534553455345534,0.9598753622704298
-0.5530553055305529,0.9584920856289338
-0.5526552655265526,0.9571098091874687
-0.5522552255225521,0.9557285329460328
-0.5518551855185518,0.9543482569046277
-0.5514551455145513,0.9529689810632518
-0.551055105510551,0.9515907054219067
-0.5506550655065505,0.9502134299805909
-0.5502550255025502,0.9488371547393057
-0.5498549854985497,0.9474618796980498
-0.5494549454945494,0.9460876048568247
-0.5490549054905489,0.9447143302156288
-0.5486548654865486,0.9433420557744637
-0.5482548254825481,0.9419707815333279
-0.5478547854785478,0.9406005074922227
-0.5474547454745473,0.9392312336511469
-0.547054705470547,0.9378629600101017
-0.5466546654665465,0.9364956865690859
-0.5462546254625462,0.9351294133281007
-0.5458545854585457,0.9337641402871449
-0.5454545454545454,0.9323998674462198
-0.5450545054505449,0.931036594805324
-0.5446544654465446,0.9296743223644589
-0.5442544254425441,0.9283130501236232
-0.5438543854385438,0.9269527780828181
-0.5434543454345435,0.9255935062420431
-0.543054305430543,0.924235234601297
-0.5426542654265427,0.9228779631605821
-0.5422542254225422,0.9215216919198962
-0.5418541854185419,0.9201664208792413
-0.5414541454145414,0.9188121500386156
-0.5410541054105411,0.9174588793980205
-0.5406540654065406,0.9161066089574547
-0.5402540254025403,0.9147553387169196
-0.5398539853985398,0.9134050686764137
-0.5394539453945395,0.9120557988359388
-0.539053905390539,0.910707529195493
-0.5386538653865387,0.9093602597550781
-0.5382538253825382,0.9080139905146923
-0.5378537853785379,0.9066687214743372
-0.5374537453745374,0.9053244526340114
-0.5370537053705371,0.9039811839937164
-0.5366536653665366,0.9026389155534507
-0.5362536253625363,0.9012976473132158
-0.5358535853585358,0.8999573792730099
-0.5354535453545355,0.8986181114328351
-0.535053505350535,0.8972798437926892
-0.5346534653465347,0.8959425763525743
-0.5342534253425342,0.8946063091124885
-0.5338533853385339,0.8932710420724335
-0.5334533453345334,0.891936775232408
-0.5330533053305331,0.8906035085924129
-0.5326532653265326,0.8892712421524472
-0.5322532253225323,0.8879399759125122
-0.5318531853185318,0.8866097098726066
-0.5314531453145315,0.8852804440327315
-0.531053105310531,0.883952178392886
-0.5306530653065307,0.882624912953071
-0.5302530253025302,0.8812986477132853
-0.5298529852985299,0.8799733826735302
-0.5294529452945294,0.8786491178338046
-0.5290529052905291,0.8773258531941096
-0.5286528652865286,0.8760035887544441
-0.5282528252825283,0.8746823245148092
-0.5278527852785277,0.8733620604752035
-0.5274527452745275,0.8720427966356287
-0.5270527052705269,0.8707245329960829
-0.5266526652665267,0.8694072695565681
-0.5262526252625261,0.8680910063170824
-0.5258525852585259,0.8667757432776274
-0.5254525452545253,0.8654614804382018
-0.525052505250525,0.864148217798807
-0.5246524652465245,0.8628359553594415
-0.5242524252425242,0.8615246931201065
-0.5238523852385237,0.8602144310808009
-0.5234523452345234,0.8589051692415259
-0.5230523052305229,0.8575969076022805
-0.5226522652265226,0.8562896461630655
-0.5222522252225221,0.85498338492388
-0.5218521852185218,0.853678123884725
-0.5214521452145213,0.8523738630455995
-0.521052105210521,0.8510706024065046
-0.5206520652065205,0.849768341967439
-0.5202520252025202,0.8484670817284042
-0.5198519851985197,0.8471668216893987
-0.5194519451945194,0.8458675618504239
-0.5190519051905189,0.8445693022114783
-0.5186518651865186,0.8432720427725634
-0.5182518251825181,0.841975783533678
-0.5178517851785178,0.840680524494823
-0.5174517451745173,0.8393862656559975
-0.517051705170517,0.8380930070172027
-0.5166516651665165,0.8368007485784372
-0.5162516251625162,0.8355094903397023
-0.5158515851585157,0.8342192323009967
-0.5154515451545154,0.832929974462322
-0.5150515051505149,0.8316417168236765
-0.5146514651465146,0.8303544593850616
-0.5142514251425141,0.8290682021464763
-0.5138513851385138,0.8277829451079215
-0.5134513451345133,0.8264986882693959
-0.513051305130513,0.8252154316309013
-0.5126512651265127,0.8239331751924366
-0.5122512251225122,0.8226519189540009
-0.5118511851185119,0.8213716629155962
-0.5114511451145114,0.8200924070772208
-0.5110511051105111,0.8188141514388759
-0.5106510651065106,0.8175368960005603
-0.5102510251025103,0.8162606407622756
-0.5098509850985098,0.8149853857240201
-0.5094509450945095,0.8137111308857954
-0.509050905090509,0.8124378762475999
-0.5086508650865087,0.8111656218094352
-0.5082508250825082,0.8098943675712997
-0.5078507850785079,0.8086241135331952
-0.5074507450745074,0.8073548596951196
-0.5070507050705071,0.8060866060570748
-0.5066506650665066,0.8048193526190596
-0.5062506250625063,0.8035530993810747
-0.5058505850585058,0.8022878463431194
-0.5054505450545055,0.8010235935051947
-0.505050505050505,0.7997603408672993
-0.5046504650465047,0.7984980884294346
-0.5042504250425042,0.7972368361915991
-0.5038503850385039,0.7959765841537945
-0.5034503450345034,0.794717332316019
-0.5030503050305031,0.7934590806782744
-0.5026502650265026,0.7922018292405589
-0.5022502250225023,0.7909455780028741
-0.5018501850185018,0.7896903269652189
-0.5014501450145015,0.7884360761275943
-0.501050105010501,0.7871828254899987
-0.5006500650065007,0.7859305750524341
-0.5002500250025002,0.7846793248148989
-0.49984998499849986,0.7834290747773942
-0.49944994499449935,0.7821798249399188
-0.49904990499049906,0.7809315753024741
-0.49864986498649855,0.7796843258650589
-0.49824982498249826,0.7784380766276742
-0.49784978497849774,0.7771928275903189
-0.49744974497449745,0.7759485787529943
-0.49704970497049694,0.7747053301156989
-0.49664966496649665,0.7734630816784344
-0.49624962496249614,0.772221833441199
-0.49584958495849585,0.7709815854039944
-0.49544954495449534,0.7697423375668191
-0.49504950495049505,0.7685040899296744
-0.49464946494649453,0.7672668424925592
-0.49424942494249424,0.7660305952554746
-0.49384938493849373,0.7647953482184192
-0.49344934493449344,0.7635611013813947
-0.4930493049304929,0.7623278547443995
-0.49264926492649264,0.7610956083074348
-0.4922492249224921,0.7598643620704996
-0.49184918491849183,0.7586341160335949
-0.4914491449144913,0.7574048701967196
-0.49104910491049103,0.7561766245598751
-0.4906490649064905,0.7549493791230598
-0.4902490249024902,0.7537231338862753
-0.4898489848984897,0.7524978888495201
-0.4894489448944894,0.7512736440127955
-0.4890489048904889,0.7500503993761003
-0.4886488648864886,0.7488281549394356
-0.4882488248824881,0.7476069107028005
-0.4878487848784878,0.7463866666661959
-0.4874487448744873,0.7451674228296207
-0.487048704870487,0.7439491791930761
-0.4866486648664865,0.7427319357565609
-0.4862486248624862,0.7415156925200764
-0.4858485848584857,0.7403004494836212
-0.4854485448544854,0.7390862066471967
-0.4850485048504849,0.7378729640108015
-0.4846484648464846,0.736660721574437
-0.4842484248424841,0.7354494793381018
-0.4838483848384838,0.7342392373017973
-0.4834483448344833,0.7330299954655222
-0.483048304830483,0.7318217538292776
-0.4826482648264827,0.7306145123930631
-0.4822482248224822,0.729408271156878
-0.4818481848184819,0.7282030301207234
-0.4814481448144814,0.7269987892845983
-0.4810481048104811,0.7257955486485038
-0.4806480648064806,0.7245933082124386
-0.4802480248024803,0.7233920679764042
-0.4798479847984798,0.7221918279403992
-0.4794479447944795,0.7209925881044246
-0.479047904790479,0.7197943484684795
-0.4786478647864787,0.718597109032565
-0.4782478247824782,0.7174008697966798
-0.4778477847784779,0.7162056307608254
-0.4774477447744774,0.7150113919250003
-0.4770477047704771,0.7138181532892058
-0.4766476647664766,0.7126259148534408
-0.4762476247624763,0.7114346766177063
-0.4758475847584758,0.7102444385820013
-0.4754475447544755,0.7090552007463268
-0.47504750475047497,0.7078669631106816
-0.4746474647464747,0.7066797256750673
-0.47424742474247417,0.7054934884394822
-0.4738473847384739,0.7043082514039278
-0.47344734473447336,0.7031240145684028
-0.4730473047304731,0.7019407779329083
-0.47264726472647256,0.7007585414974432
-0.47224722472247227,0.6995773052620089
-0.47184718471847176,0.6983970692266038
-0.47144714471447147,0.6972178333912294
-0.47104710471047095,0.6960395977558844
-0.47064706470647066,0.69486236232057
-0.47024702470247015,0.693686127085285
-0.46984698469846986,0.6925108920500307
-0.46944694469446935,0.6913366572148054
-0.46904690469046906,0.6901634225796112
-0.46864686468646855,0.6889911881444463
-0.46824682468246825,0.6878199539093117
-0.46784678467846774,0.6866497198742069
-0.46744674467446745,0.6854804860391323
-0.46704670467046694,0.6843122524040874
-0.46664666466646665,0.6831450189690732
-0.46624662466246614,0.6819787857340881
-0.46584658465846585,0.6808135526991338
-0.46544654465446533,0.6796493198642087
-0.46504650465046504,0.6784860872293144
-0.46464646464646453,0.6773238547944496
-0.46424642464246424,0.676162622559615
-0.4638463846384637,0.67500239052481
-0.46344634463446344,0.6738431586900357
-0.4630463046304629,0.6726849270552909
-0.46264626462646263,0.6715276956205767
-0.4622462246224621,0.6703714643858917
-0.46184618461846183,0.6692162333512374
-0.4614461446144613,0.6680620025166124
-0.461046104610461,0.666908771882018
-0.4606460646064605,0.6657565414474532
-0.4602460246024602,0.6646053112129189
-0.4598459845984597,0.6634550811784138
-0.4594459445944594,0.6623058513439397
-0.4590459045904589,0.6611576217094949
-0.4586458645864586,0.6600103922750805
-0.4582458245824581,0.6588641630406957
-0.4578457845784578,0.6577189340063414
-0.4574457445744573,0.6565747051720165
-0.457045704570457,0.6554314765377223
-0.4566456645664565,0.6542892481034571
-0.4562456245624562,0.653148019869223
-0.4558455845584557,0.6520077918350182
-0.4554455445544554,0.6508685640008439
-0.4550455045504549,0.649730336366699
-0.4546454645464546,0.6485931089325847
-0.4542454245424541,0.6474568816984999
-0.4538453845384538,0.6463216546644456
-0.4534453445344533,0.6451874278304208
-0.453045304530453,0.6440542011964265
-0.4526452645264525,0.6429219747624618
-0.4522452245224522,0.6417907485285275
-0.4518451845184519,0.6406605224946231
-0.4514451445144514,0.6395312966607485
-0.4510451045104511,0.6384030710269043
-0.4506450645064506,0.6372758455930894
-0.4502450245024503,0.6361496203593052
-0.4498449844984498,0.6350243953255503
-0.4494449444944495,0.6339001704918263
-0.449044904490449,0.6327769458581315
-0.4486448644864487,0.6316547214244673
-0.4482448244824482,0.6305334971908326
-0.4478447844784479,0.6294132731572284
-0.4474447444744474,0.6282940493236534
-0.4470447044704471,0.6271758256901092
-0.4466446644664466,0.6260586022565946
-0.4462446244624463,0.6249423790231105
-0.44584458445844577,0.6238271559896558
-0.4454445444544455,0.6227129331562314
-0.44504450445044497,0.6215997105228367
-0.4446444644464447,0.6204874880894725
-0.44424442444244416,0.6193762658561379
-0.4438443844384439,0.6182660438228337
-0.44344434443444336,0.6171568219895589
-0.44304430443044307,0.6160486003563147
-0.44264426442644256,0.6149413789231001
-0.44224422442244227,0.6138351576899159
-0.44184418441844175,0.6127299366567612
-0.44144414441444146,0.6116257158236372
-0.44104410441044095,0.6105224951905424
-0.44064406440644066,0.6094202747574783
-0.44024402440244015,0.6083190545244437
-0.43984398439843986,0.6072188344914394
-0.43944394439443935,0.6061196146584646
-0.43904390439043905,0.6050213950255208
-0.43864386438643854,0.6039241755926058
-0.43824382438243825,0.6028279563597219
-0.43784378437843774,0.6017327373268673
-0.43744374437443745,0.6006385184940431
-0.43704370437043694,0.5995452998612485
-0.43664366436643665,0.5984530814284844
-0.43624362436243613,0.5973618631957497
-0.43584358435843584,0.5962716451630455
-0.43544354435443533,0.5951824273303711
-0.43504350435043504,0.594094209697727
-0.4346434643464345,0.5930069922651123
-0.43424342434243424,0.5919207750325284
-0.4338433843384337,0.5908355579999734
-0.43344334433443343,0.5897513411674496
-0.4330433043304329,0.5886681245349549
-0.43264326432643263,0.5875859081024909
-0.4322432243224321,0.5865046918700563
-0.4318431843184318,0.5854244758376523
-0.4314431443144313,0.5843452600052774
-0.431043104310431,0.5832670443729335
-0.4306430643064305,0.5821898289406189
-0.4302430243024302,0.5811136137083351
-0.4298429842984297,0.5800383986760803
-0.4294429442944294,0.5789641838438564
-0.4290429042904289,0.5778909692116618
-0.4286428642864286,0.5768187547794976
-0.4282428242824281,0.5757475405473633
-0.4278427842784278,0.5746773265152593
-0.4274427442744273,0.5736081126831846
-0.427042704270427,0.5725398990511406
-0.4266426642664265,0.571472685619126
-0.4262426242624262,0.5704064723871419
-0.4258425842584257,0.5693412593551875
-0.4254425442544254,0.5682770465232636
-0.4250425042504249,0.567213833891369
-0.4246424642464246,0.5661516214595049
-0.4242424242424241,0.5650904092276705
-0.4238423842384238,0.5640301971958666
-0.4234423442344233,0.562970985364092
-0.423042304230423,0.5619127737323482
-0.4226422642264225,0.5608555623006334
-0.4222422242224222,0.5597993510689496
-0.4218421842184219,0.5587441400372957
-0.4214421442144214,0.5576899292056713
-0.4210421042104211,0.5566367185740774
-0.4206420642064206,0.5555845081425127
-0.4202420242024203,0.5545332979109788
-0.4198419841984198,0.5534830878794743
-0.4194419441944195,0.5524338780480004
-0.419041904190419,0.5513856684165561
-0.4186418641864187,0.5503384589851422
-0.4182418241824182,0.5492922497537576
-0.4178417841784179,0.5482470407224035
-0.4174417441744174,0.5472028318910791
-0.4170417041704171,0.5461596232597855
-0.41664166416641657,0.5451174148285209
-0.4162416241624163,0.544076206597287
-0.41584158415841577,0.5430359985660825
-0.4154415441544155,0.5419967907349087
-0.41504150415041496,0.5409585831037642
-0.4146414641464147,0.5399213756726503
-0.41424142414241416,0.5388851684415659
-0.41384138413841387,0.5378499614105121
-0.41344134413441336,0.5368157545794877
-0.41304130413041307,0.5357825479484938
-0.41264126412641255,0.5347503415175292
-0.41224122412241226,0.5337191352865955
-0.41184118411841175,0.5326889292556912
-0.41144114411441146,0.5316597234248174
-0.41104110411041095,0.5306315177939729
-0.41064106410641066,0.5296043123631591
-0.41024102410241015,0.5285781071323745
-0.40984098409840986,0.5275529021016209
-0.40944094409440934,0.5265286972708964
-0.40904090409040905,0.5255054926402025
-0.40864086408640854,0.5244832882095383
-0.40824082408240825,0.5234620839789046
-0.40784078407840774,0.5224418799483002
-0.40744074407440745,0.5214226761177264
-0.40704070407040693,0.5204044724871818
-0.40664066406640664,0.5193872690566682
-0.40624062406240613,0.5183710658261836
-0.40584058405840584,0.51735586279573
-0.4054405440544053,0.5163416599653058
-0.40504050405040504,0.5153284573349118
-0.4046404640464045,0.5143162549045476
-0.40424042404240423,0.5133050526742139
-0.4038403840384037,0.5122948506439094
-0.40344034403440343,0.5112856488136357
-0.4030403040304029,0.5102774471833914
-0.40264026402640263,0.5092702457531777
-0.4022402240224021,0.5082640445229933
-0.4018401840184018,0.5072588434928396
-0.4014401440144013,0.5062546426627151
-0.401040104010401,0.5052514420326216
-0.4006400640064005,0.5042492416025571
-0.4002400240024002,0.5032480413725237
-0.3998399839983997,0.5022478413425192
-0.3994399439943994,0.5012486415125453
-0.3990399039903989,0.5002504418826013
-0.3986398639863986,0.49925324245268743
-0.3982398239823981,0.49825704322280334
-0.3978397839783978,0.49726184419294955
-0.3974397439743973,0.4962676453631253
-0.397039703970397,0.49527444673333165
-0.3966396639663965,0.4942822483035673
-0.3962396239623962,0.49329105007383367
-0.3958395839583957,0.49230085204412943
-0.3954395439543954,0.49131165421445566
-0.3950395039503949,0.4903234565848116
-0.3946394639463946,0.48933625915519774
-0.3942394239423941,0.4883500619256136
-0.3938393839383938,0.48736486489605996
-0.3934393439343933,0.4863806680665357
-0.393039303930393,0.485397471437042
-0.3926392639263925,0.48441527500757786
-0.3922392239223922,0.48343407877814426
-0.3918391839183917,0.48245388274874007
-0.3914391439143914,0.48147468691936623
-0.3910391039103911,0.4804964912900227
-0.3906390639063906,0.47951929586070857
-0.3902390239023903,0.47854310063142486
-0.3898389838983898,0.4775679056021707
-0.3894389438943895,0.47659371077294704
-0.389038903890389,0.47562051614375284
-0.3886388638863887,0.47464832171458926
-0.3882388238823882,0.4736771274854552
-0.3878387838783879,0.4727069334563515
-0.38743874387438737,0.4717377396272774
-0.3870387038703871,0.47076954599823384
-0.38663866386638657,0.4698023525692196
-0.3862386238623863,0.4688361593402359
-0.38583858385838576,0.46787096631128194
-0.3854385438543855,0.46690677348235826
-0.38503850385038496,0.46594358085346405
-0.38463846384638467,0.46498138842460063
-0.38423842384238416,0.46402019619576657
-0.38383838383838387,0.463060004166963
-0.38343834383438336,0.46210081233818867
-0.38303830383038306,0.4611426207094452
-0.38263826382638255,0.4601854292807312
-0.38223822382238226,0.4592292380520476
-0.38183818381838175,0.4582740470233935
-0.38143814381438146,0.4573198561947699
-0.38103810381038095,0.45636666556617594
-0.38063806380638066,0.45541447513761224
-0.38023802380238014,0.4544632849090783
-0.37983798379837985,0.45351309488057473
-0.37943794379437934,0.45256390505210065
-0.37903790379037905,0.4516157154236571
-0.37863786378637854,0.45066852599524304
-0.37823782378237825,0.44972233676685947
-0.37783778377837773,0.4487771477385054
-0.37743774377437744,0.447832958910182
-0.37703770377037693,0.44688977028188787
-0.37663766376637664,0.4459475818536245
-0.3762376237623761,0.44500639362539035
-0.37583758375837584,0.44406620559718696
-0.3754375437543753,0.44312701776901287
-0.37503750375037503,0.4421888301408693
-0.3746374637463745,0.4412516427127553
-0.37423742374237423,0.4403154554846718
-0.3738373837383737,0.4393802684566179
-0.37343734373437343,0.4384460816285944
-0.3730373037303729,0.4375128950006004
-0.3726372637263726,0.4365807085726369
-0.3722372237223721,0.43564952234470283
-0.3718371837183718,0.4347193363167995
-0.3714371437143713,0.43379015048892544
-0.371037103710371,0.4328619648610821
-0.3706370637063705,0.431934779433268
-0.3702370237023702,0.43100859420548454
-0.3698369836983697,0.4300834091777306
-0.3694369436943694,0.42915922435000725
-0.3690369036903689,0.4282360397223133
-0.3686368636863686,0.42731385529464977
-0.3682368236823681,0.426392671067016
-0.3678367836783678,0.4254724870394125
-0.3674367436743673,0.42455330321183854
-0.367036703670367,0.42363511958429517
-0.3666366636663665,0.4227179361567812
-0.3662366236623662,0.4218017529292978
-0.3658365836583657,0.42088656990184387
-0.3654365436543654,0.4199723870744205
-0.3650365036503649,0.4190592044470266
-0.3646364636463646,0.41814702201966303
-0.3642364236423641,0.41723583979232926
-0.3638363836383638,0.41632565776502584
-0.3634363436343633,0.41541647593775205
-0.363036303630363,0.41450829431050856
-0.3626362636263625,0.4136011128832946
-0.3622362236223622,0.4126949316561113
-0.3618361836183617,0.41178975062895745
-0.3614361436143614,0.41088556980183416
-0.3610361036103611,0.4099823891747408
-0.3606360636063606,0.40908020874767675
-0.3602360236023603,0.4081790285206435
-0.3598359835983598,0.4072788484936396
-0.3594359435943595,0.40637966866666636
-0.359035903590359,0.40548148903972236
-0.3586358635863587,0.404584309612809
-0.35823582358235817,0.40368813038592527
-0.3578357835783579,0.402792951359072
-0.35743574357435737,0.4018987725322481
-0.3570357035703571,0.40100559390545476
-0.35663566356635656,0.4001134154786909
-0.3562356235623563,0.39922223725195766
-0.35583558355835576,0.39833205922525367
-0.35543554355435547,0.39744288139858047
-0.35503550355035496,0.39655470377193663
-0.35463546354635467,0.39566752634532326
-0.35423542354235416,0.39478134911873947
-0.35383538353835386,0.3938961720921863
-0.35343534353435335,0.3930119952656625
-0.35303530353035306,0.3921288186391691
-0.35263526352635255,0.3912466422127054
-0.35223522352235226,0.3903654659862722
-0.35183518351835175,0.3894852899598685
-0.35143514351435146,0.38860611413349505
-0.35103510351035094,0.3877279385071513
-0.35063506350635065,0.386850763080838
-0.35023502350235014,0.38597458785455424
-0.34983498349834985,0.38509941282830107
-0.34943494349434934,0.3842252380020773
-0.34903490349034905,0.383352063375884
-0.34863486348634853,0.38247988894972024
-0.34823482348234824,0.38160871472358715
-0.34783478347834773,0.3807385406974833
-0.34743474347434744,0.37986936687141015
-0.34703470347034693,0.37900119324536646
-0.34663466346634664,0.3781340198193532
-0.3462346234623461,0.37726784659336937
-0.34583458345834583,0.3764026735674162
-0.3454345434543453,0.3755385007414925
-0.34503450345034503,0.3746753281155993
-0.3446344634463445,0.3738131556897358
-0.34423442344234423,0.3729519834639024
-0.3438343834383437,0.3720918114380988
-0.3434343434343434,0.3712326396123255
-0.3430343034303429,0.37037446798658186
-0.3426342634263426,0.36951729656086857
-0.3422342234223421,0.36866112533518497
-0.3418341834183418,0.3678059543095317
-0.3414341434143413,0.3669517834839083
-0.341034103410341,0.366098612858315
-0.3406340634063405,0.36524644243275134
-0.3402340234023402,0.3643952722072181
-0.3398339833983397,0.3635451021817145
-0.3394339433943394,0.36269593235624126
-0.3390339033903389,0.36184776273079783
-0.3386338633863386,0.36100059330538453
-0.3382338233823381,0.36015442408000103
-0.3378337833783378,0.35930925505464784
-0.3374337433743373,0.3584650862293242
-0.337033703370337,0.3576219176040311
-0.3366336633663365,0.3567797491787674
-0.3362336233623362,0.3559385809535343
-0.3358335833583357,0.35509841292833083
-0.3354335433543354,0.3542592451031576
-0.3350335033503349,0.35342107747801393
-0.3346334633463346,0.35258391005290096
-0.3342334233423341,0.35174774282781723
-0.3338333833383338,0.3509125758027643
-0.3334333433343333,0.35007840897774073
-0.333033303330333,0.34924524235274756
-0.3326332633263325,0.348413075927784
-0.3322332233223322,0.34758190970285097
-0.33183318331833167,0.34675174367794726
-0.3314331433143314,0.3459225778530743
-0.3310331033103311,0.34509441222823106
-0.3306330633063306,0.3442672468034176
-0.3302330233023303,0.3434410815786347
-0.3298329832983298,0.34261591655388096
-0.3294329432943295,0.34179175172915793
-0.32903290329032897,0.3409685871044645
-0.3286328632863287,0.3401464226798015
-0.32823282328232817,0.3393252584551678
-0.3278327832783279,0.3385050944305647
-0.32743274327432736,0.3376859306059913
-0.3270327032703271,0.3368677669814482
-0.32663266326632656,0.3360506035569347
-0.32623262326232627,0.3352344403324517
-0.32583258325832576,0.3344192773079982
-0.32543254325432547,0.3336051144835752
-0.32503250325032496,0.3327919518591817
-0.32463246324632467,0.3319797894348186
-0.32423242324232415,0.3311686272104853
-0.32383238323832386,0.33035846518618217
-0.32343234323432335,0.32954930336190874
-0.32303230323032306,0.32874114173766583
-0.32263226322632255,0.3279339803134523
-0.32223222322232226,0.3271278190892692
-0.32183218321832174,0.3263226580651158
-0.32143214321432145,0.3255184972409928
-0.32103210321032094,0.32471533661689933
-0.32063206320632065,0.3239131761928365
-0.32023202320232014,0.32311201596880296
-0.31983198319831985,0.3223118559447999
-0.31943194319431933,0.3215126961208265
-0.31903190319031904,0.32071453649688353
-0.31863186318631853,0.31991737707297013
-0.31823182318231824,0.31912121784908715
-0.31783178317831773,0.31832605882523385
-0.31743174317431744,0.31753190000141074
-0.3170317031703169,0.31673874137761754
-0.31663166316631663,0.3159465829538544
-0.3162316231623161,0.31515542473012115
-0.31583158315831583,0.3143652667064181
-0.3154315431543153,0.3135761088827448
-0.31503150315031503,0.3127879512591018
-0.3146314631463145,0.3120007938354885
-0.3142314231423142,0.3112146366119055
-0.3138313831383137,0.3104294795883522
-0.3134313431343134,0.3096453227648292
-0.3130313031303129,0.3088621661413359
-0.3126312631263126,0.3080800097178729
-0.3122312231223121,0.3072988534944397
-0.3118311831183118,0.30651869747103677
-0.3114311431143113,0.3057395416476633
-0.311031103110311,0.30496138602432055
-0.3106310631063105,0.3041842306010072
-0.3102310231023102,0.3034080753777243
-0.3098309830983097,0.30263292035447087
-0.3094309430943094,0.30185876553124813
-0.3090309030903089,0.30108561090805475
-0.3086308630863086,0.300313456484892
-0.3082308230823081,0.29954230226175854
-0.3078307830783078,0.2987721482386557
-0.3074307430743073,0.2980029944155824
-0.307030703070307,0.2972348407925396
-0.3066306630663065,0.2964676873695262
-0.3062306230623062,0.2957015341465434
-0.3058305830583057,0.29493638112359016
-0.3054305430543054,0.2941722283006673
-0.3050305030503049,0.29340907567777413
-0.3046304630463046,0.2926469232549112
-0.3042304230423041,0.29188577103207786
-0.3038303830383038,0.291125619009275
-0.3034303430343033,0.29036646718650183
-0.303030303030303,0.28960831556375904
-0.30263026302630247,0.2888511641410459
-0.3022302230223022,0.28809501291836304
-0.30183018301830167,0.28733986189570976
-0.3014301430143014,0.2865857110730869
-0.30103010301030086,0.2858325604504937
-0.3006300630063006,0.28508041002793094
-0.3002300230023003,0.28432925980539814
-0.29982998299829977,0.28357910978289497
-0.2994299429942995,0.28282995996042204
-0.29902990299029897,0.2820818103379789
-0.2986298629862987,0.2813346609155661
-0.29822982298229817,0.28058851169318294
-0.2978297829782979,0.27984336267083004
-0.29742974297429736,0.27909921384850694
-0.29702970297029707,0.27835606522621426
-0.29662966296629656,0.27761391680395114
-0.29622962296229627,0.27687276858171833
-0.29582958295829576,0.27613262055951515
-0.29542954295429547,0.2753934727373424
-0.29502950295029495,0.27465532511519913
-0.29462946294629466,0.2739181776930864
-0.29422942294229415,0.27318203047100337
-0.29382938293829386,0.2724468834489507
-0.29342934293429335,0.27171273662692746
-0.29302930293029306,0.2709795900049347
-0.29262926292629254,0.2702474435829716
-0.29222922292229225,0.2695162973610388
-0.29182918291829174,0.2687861513391357
-0.29142914291429145,0.26805700551726297
-0.29102910291029094,0.2673288598954198
-0.29062906290629065,0.2666017144736071
-0.29022902290229013,0.265875569251824
-0.28982898289828984,0.26515042423007124
-0.28942894289428933,0.2644262794083483
-0.28902890289028904,0.26370313478665564
-0.28862886288628853,0.2629809903649925
-0.28822882288228824,0.2622598461433599
-0.2878287828782877,0.2615397021217567
-0.28742874287428744,0.260820558300184
-0.2870287028702869,0.26010241467864087
-0.28662866286628663,0.2593852712571283
-0.2862286228622861,0.25866912803564523
-0.28582858285828583,0.25795398501419253
-0.2854285428542853,0.2572398421927695
-0.285028502850285,0.2565266995713768
-0.2846284628462845,0.2558145571500137
-0.2842284228422842,0.255103414928681
-0.2838283828382837,0.2543932729073781
-0.2834283428342834,0.2536841310861054
-0.2830283028302829,0.2529759894648625
-0.2826282628262826,0.2522688480436498
-0.2822282228222821,0.25156270682246673
-0.2818281828182818,0.2508575658013141
-0.2814281428142813,0.2501534249801911
-0.281028102810281,0.24945028435909844
-0.2806280628062805,0.2487481439380355
-0.2802280228022802,0.24804700371700278
-0.2798279827982797,0.2473468636959999
-0.2794279427942794,0.24664772387502717
-0.2790279027902789,0.24594958425408436
-0.2786278627862786,0.24525244483317163
-0.2782278227822781,0.24455630561228872
-0.2778277827782778,0.24386116659143606
-0.2774277427742773,0.24316702777061316
-0.277027702770277,0.2424738891498206
-0.2766276627662765,0.24178175072905767
-0.2762276227622762,0.24109061250832495
-0.2758275827582757,0.24040047448762203
-0.2754275427542754,0.23971133666694946
-0.2750275027502749,0.2390231990463066
-0.2746274627462746,0.23833606162569404
-0.2742274227422741,0.23764992440511112
-0.2738273827382738,0.23696478738455853
-0.27342734273427327,0.23628065056403552
-0.273027302730273,0.235597513943543
-0.27262726272627247,0.23491537752308017
-0.2722272227222722,0.23423424130264756
-0.27182718271827166,0.23355410528224457
-0.2714271427142714,0.23287496946187208
-0.27102710271027086,0.2321968338415292
-0.27062706270627057,0.23151969842121667
-0.2702270227022703,0.2308435632009341
-0.26982698269826977,0.23016842818068126
-0.2694269426942695,0.22949429336045882
-0.26902690269026897,0.22882115874026587
-0.2686268626862687,0.22814902432010337
-0.26822682268226816,0.2274778900999705
-0.26782678267826787,0.226807756079868
-0.26742674267426736,0.22613862225979522
-0.26702670267026707,0.22547048863975266
-0.26662666266626656,0.22480335521973982
-0.26622662266226627,0.22413722199975725
-0.26582658265826575,0.2234720889798045
-0.26542654265426546,0.22280795615988197
-0.26502650265026495,0.22214482353998916
-0.26462646264626466,0.2214826911201268
-0.26422642264226415,0.2208215589002939
-0.26382638263826386,0.22016142688049148
-0.26342634263426334,0.21950229506071867
-0.26302630263026305,0.21884416344097607
-0.26262626262626254,0.21818703202126333
-0.26222622262226225,0.2175309008015809
-0.26182618261826174,0.21687576978192816
-0.26142614261426145,0.21622163896230567
-0.26102610261026093,0.21556850834271274
-0.26062606260626064,0.2149163779231504
-0.26022602260226013,0.21426524770361766
-0.25982598259825984,0.21361511768411523
-0.25942594259425933,0.21296598786464244
-0.25902590259025904,0.21231785824520003
-0.2586258625862585,0.21167072882578725
-0.25822582258225824,0.21102459960640482
-0.2578257825782577,0.21037947058705206
-0.25742574257425743,0.20973534176772965
-0.2570257025702569,0.20909221314843698
-0.25662566256625663,0.20845008472917462
-0.2562256225622561,0.20780895650994177
-0.2558255825582558,0.2071688284907393
-0.2554255425542553,0.20652970067156667
-0.255025502550255,0.20589157305242423
-0.2546254625462545,0.20525444563331158
-0.2542254225422542,0.20461831841422912
-0.2538253825382537,0.2039831913951765
-0.2534253425342534,0.20334906457615415
-0.2530253025302529,0.2027159379571614
-0.2526252625262526,0.20208381153819915
-0.2522252225222521,0.20145268531926647
-0.2518251825182518,0.20082255930036397
-0.2514251425142513,0.20019343348149132
-0.251025102510251,0.19956530786264898
-0.2506250625062505,0.1989381824438363
-0.2502250225022502,0.198312057225054
-0.2498249824982497,0.19768693220630132
-0.2494249424942494,0.19706280738757892
-0.2490249024902489,0.1964396827688862
-0.2486248624862486,0.19581755835022396
-0.2482248224822481,0.19519643413159132
-0.2478247824782478,0.19457631011298906
-0.24742474247424728,0.19395718629441633
-0.247024702470247,0.19333906267587414
-0.24662466246624648,0.19272193925736136
-0.2462246224622462,0.19210581603887908
-0.24582458245824568,0.1914906930204265
-0.2454245424542454,0.19087657020200421
-0.24502450245024487,0.19026344758361163
-0.24462446244624458,0.18965132516524924
-0.24422442244224407,0.18904020294691667
-0.24382438243824378,0.18843008092861435
-0.24342434243424327,0.18782095911034186
-0.24302430243024298,0.1872128374920995
-0.24262426242624247,0.18660571607388704
-0.24222422242224217,0.1859995948557047
-0.24182418241824166,0.1853944738375521
-0.24142414241424137,0.18479035301942975
-0.24102410241024086,0.18418723240133733
-0.24062406240624057,0.18358511198327504
-0.24022402240224006,0.1829839917652425
-0.23982398239823977,0.18238387174724013
-0.23942394239423948,0.18178475192926785
-0.23902390239023896,0.1811866323113253
-0.23862386238623867,0.1805895128934132
-0.23822382238223816,0.17999339367553063
-0.23782378237823787,0.17939827465767838
-0.23742374237423736,0.17880415583985593
-0.23702370237023707,0.17821103722206363
-0.23662366236623655,0.17761891880430114
-0.23622362236223626,0.17702780058656886
-0.23582358235823575,0.17643768256886633
-0.23542354235423546,0.1758485647511942
-0.23502350235023495,0.17526044713355177
-0.23462346234623466,0.17467332971593957
-0.23422342234223414,0.17408721249835699
-0.23382338233823385,0.17350209548080472
-0.23342334233423334,0.17291797866328232
-0.23302330233023305,0.17233486204579007
-0.23262326232623254,0.1717527456283276
-0.23222322232223225,0.17117162941089542
-0.23182318231823174,0.17059151339349296
-0.23142314231423144,0.17001239757612086
-0.23102310231023093,0.16943428195877844
-0.23062306230623064,0.16885716654146618
-0.23022302230223013,0.16828105132418375
-0.22982298229822984,0.1677059363069315
-0.22942294229422933,0.167131821489709
-0.22902290229022904,0.16655870687251692
-0.22862286228622852,0.16598659245535446
-0.22822282228222823,0.16541547823822247
-0.22782278227822772,0.1648453642211201
-0.22742274227422743,0.16427625040404778
-0.22702270227022692,0.16370813678700552
-0.22662266226622663,0.1631410233699933
-0.22622262226222611,0.162574910153011
-0.22582258225822582,0.16200979713605881
-0.2254225422542253,0.16144568431913647
-0.22502250225022502,0.1608825717022443
-0.2246224622462245,0.16032045928538188
-0.22422242224222422,0.15975934706854975
-0.2238223822382237,0.15919923505174743
-0.22342234223422341,0.15864012323497537
-0.2230223022302229,0.15808201161823288
-0.2226222622262226,0.15752490020152088
-0.2222222222222221,0.15696878898483843
-0.2218221822182218,0.15641367796818642
-0.2214221422142213,0.155859567151564
-0.221022102210221,0.15530645653497197
-0.2206220622062205,0.1547543461184096
-0.2202220222022202,0.15420323590187757
-0.2198219821982197,0.15365312588537516
-0.2194219421942194,0.1531040160689031
-0.2190219021902189,0.15255590645246075
-0.2186218621862186,0.1520087970360487
-0.21822182218221808,0.15146268781966643
-0.2178217821782178,0.1509175788033144
-0.21742174217421728,0.15037346998699205
-0.217021702170217,0.14983036137070005
-0.21662166216621648,0.14928825295443776
-0.2162216221622162,0.14874714473820574
-0.21582158215821567,0.14820703672200347
-0.21542154215421538,0.14766792890583139
-0.21502150215021487,0.14712982128968916
-0.21462146214621458,0.14659271387357714
-0.21422142214221407,0.14605660665749473
-0.21382138213821378,0.14552149964144284
-0.21342134213421327,0.14498739282542045
-0.21302130213021298,0.14445428620942846
-0.21262126212621246,0.1439221797934662
-0.21222122212221217,0.1433910735775342
-0.21182118211821166,0.142860967561632
-0.21142114211421137,0.1423318617457601
-0.21102110211021086,0.14180375612991777
-0.21062106210621057,0.14127665071410583
-0.21022102210221005,0.1407505454983235
-0.20982098209820976,0.14022544048257152
-0.20942094209420947,0.1397013356668496
-0.20902090209020896,0.1391782310511574
-0.20862086208620867,0.13865612663549548
-0.20822082208220816,0.13813502241986314
-0.20782078207820787,0.13761491840426127
-0.20742074207420735,0.13709581458868905
-0.20702070207020706,0.1365777109731472
-0.20662066206620655,0.13606060755763494
-0.20622062206220626,0.1355445043421531
-0.20582058205820575,0.13502940132670085
-0.20542054205420546,0.13451529851127889
-0.20502050205020494,0.1340021958958867
-0.20462046204620465,0.13349009348052474
-0.20422042204220414,0.1329789912651926
-0.20382038203820385,0.1324688892498906
-0.20342034203420334,0.1319597874346185
-0.20302030203020305,0.13145168581937655
-0.20262026202620254,0.13094458440416448
-0.20222022202220225,0.1304384831889826
-0.20182018201820173,0.12993338217383038
-0.20142014201420144,0.12942928135870854
-0.20102010201020093,0.12892618074361636
-0.20062006200620064,0.1284240803285545
-0.20022002200220013,0.12792298011352232
-0.19981998199819984,0.12742288009852043
-0.19941994199419932,0.12692378028354834
-0.19901990199019903,0.12642568066860654
-0.19861986198619852,0.12592858125369435
-0.19821982198219823,0.12543248203881258
-0.19781978197819772,0.1249373830239604
-0.19741974197419743,0.12444328420913853
-0.19701970197019691,0.12395018559434651
-0.19661966196619662,0.1234580871795846
-0.1962196219621961,0.12296698896485252
-0.19581958195819582,0.12247689095015074
-0.1954195419541953,0.12198779313547861
-0.19501950195019502,0.12149969552083677
-0.1946194619461945,0.12101259810622463
-0.19421942194219421,0.12052650089164288
-0.1938193819381937,0.12004140387709086
-0.1934193419341934,0.1195573070625689
-0.1930193019301929,0.11907421044807692
-0.1926192619261926,0.11859211403361512
-0.1922192219221921,0.1181110178191831
-0.1918191819181918,0.1176309218047813
-0.1914191419141913,0.11715182599040913
-0.191019101910191,0.11667373037606737
-0.1906190619061905,0.11619663496175539
-0.1902190219021902,0.11572053974747362
-0.1898189818981897,0.11524544473322161
-0.1894189418941894,0.1147713499189998
-0.18901890189018888,0.1142982553048078
-0.1886188618861886,0.1138261608906461
-0.18821882188218808,0.11335506667651411
-0.1878187818781878,0.11288497266241222
-0.18741874187418728,0.11241587884834028
-0.187018701870187,0.11194778523429846
-0.18661866186618647,0.11148069182028657
-0.18621862186218618,0.11101459860630486
-0.18581858185818567,0.11054950559235281
-0.18541854185418538,0.1100854127784311
-0.18501850185018487,0.10962232016453911
-0.18461846184618458,0.10916022775067731
-0.18421842184218407,0.10869913553684535
-0.18381838183818378,0.10823904352304367
-0.18341834183418326,0.10777995170927165
-0.18301830183018297,0.10732186009553002
-0.18261826182618246,0.10686476868181805
-0.18221822182218217,0.10640867746813634
-0.18181818181818166,0.10595358645448438
-0.18141814181418137,0.10549949564086265
-0.18101810181018085,0.10504640502727082
-0.18061806180618056,0.10459431461370919
-0.18021802180218005,0.10414322440017715
-0.17981798179817976,0.10369313438667543
-0.17941794179417925,0.10324404457320353
-0.17901790179017896,0.10279595495976188
-0.17861786178617867,0.10234886554635021
-0.17821782178217815,0.10190277633296835
-0.17781778177817786,0.10145768731961674
-0.17741774177417735,0.1010135985062948
-0.17701770177017706,0.10057050989300312
-0.17661766176617655,0.10012842147974121
-0.17621762176217626,0.09968733326650961
-0.17581758175817574,0.09924724525330778
-0.17541754175417545,0.09880815744013609
-0.17501750175017494,0.09837006982699414
-0.17461746174617465,0.09793298241388257
-0.17421742174217414,0.0974968952008006
-0.17381738173817385,0.09706180818774904
-0.17341734173417334,0.09662772137472718
-0.17301730173017305,0.09619463476173559
-0.17261726172617253,0.09576254834877372
-0.17221722172217224,0.09533146213584212
-0.17181718171817173,0.0949013761229402
-0.17141714171417144,0.09447229031006864
-0.17101710171017093,0.09404420469722688
-0.17061706170617064,0.09361711928441532
-0.17021702170217012,0.09319103407163347
-0.16981698169816983,0.0927659490588819
-0.16941694169416932,0.09234186424616006
-0.16901690169016903,0.09191877963346855
-0.16861686168616852,0.09149669522080676
-0.16821682168216823,0.0910756110081751
-0.16781678167816771,0.09065552699557339
-0.16741674167416742,0.09023644318300171
-0.1670167016701669,0.08981835957045994
-0.16661666166616662,0.08940127615794839
-0.1662166216621661,0.08898519294546661
-0.16581658165816582,0.088570109933015
-0.1654165416541653,0.08815602712059338
-0.16501650165016502,0.0877429445082018
-0.1646164616461645,0.08733086209583998
-0.1642164216421642,0.0869197798835084
-0.1638163816381637,0.08650969787120673
-0.1634163416341634,0.08610061605893515
-0.1630163016301629,0.08569253444669349
-0.1626162616261626,0.08528545303448185
-0.1622162216221621,0.08487937182230024
-0.1618161816181618,0.08447429081014865
-0.1614161416141613,0.08407020999802693
-0.161016101610161,0.08366712938593551
-0.1606160616061605,0.08326504897387371
-0.1602160216021602,0.08286396876184217
-0.15981598159815968,0.08246388874984051
-0.1594159415941594,0.08206480893786909
-0.15901590159015888,0.08166672932592728
-0.1586158615861586,0.08126964991401582
-0.15821582158215808,0.08087357070213418
-0.1578157815781578,0.08047849169028268
-0.15741574157415728,0.08008441287846096
-0.15701570157015698,0.07969133426666958
-0.15661566156615647,0.07929925585490781
-0.15621562156215618,0.07890817764317637
-0.15581558155815567,0.07851809963147474
-0.15541554155415538,0.0781290218198033
-0.15501550155015487,0.07774094420816159
-0.15461546154615458,0.0773538667965502
-0.15421542154215406,0.07696778958496857
-0.15381538153815377,0.07658271257341706
-0.15341534153415326,0.07619863576189546
-0.15301530153015297,0.07581555915040401
-0.15261526152615246,0.07543348273894229
-0.15221522152215217,0.075052406527511
-0.15181518151815165,0.07467233051610936
-0.15141514151415136,0.07429325470473788
-0.15101510151015085,0.07391517909339633
-0.15061506150615056,0.07353810368208487
-0.15021502150215005,0.07316202847080336
-0.14981498149814976,0.07278695345955193
-0.14941494149414924,0.07241287864833021
-0.14901490149014895,0.07203980403713893
-0.14861486148614866,0.07166772962597755
-0.14821482148214815,0.07129665541484602
-0.14781478147814786,0.07092658140374451
-0.14741474147414735,0.07055750759267297
-0.14701470147014706,0.07018943398163154
-0.14661466146614655,0.06982236057062007
-0.14621462146214625,0.06945628735963871
-0.14581458145814574,0.06909121434868717
-0.14541454145414545,0.06872714153776577
-0.14501450145014494,0.06836406892687417
-0.14461446144614465,0.0680019965160128
-0.14421442144214414,0.06764092430518134
-0.14381438143814385,0.06728085229438002
-0.14341434143414333,0.06692178048360836
-0.14301430143014304,0.06656370887286713
-0.14261426142614253,0.06620663746215551
-0.14221422142214224,0.06585056625147426
-0.14181418141814173,0.06549549524082267
-0.14141414141414144,0.06514142443020142
-0.14101410141014092,0.06478835381960991
-0.14061406140614063,0.06443628340904867
-0.14021402140214012,0.064085213198517
-0.13981398139813983,0.06373514318801582
-0.13941394139413932,0.06338607337754418
-0.13901390139013903,0.06303800376710299
-0.13861386138613851,0.06269093435669147
-0.13821382138213822,0.062344865146310185
-0.1378137813781377,0.061999796135958726
-0.13741374137413742,0.061655727325637455
-0.1370137013701369,0.06131265871534596
-0.13661366136613662,0.060970590305084685
-0.1362136213621361,0.060629522094853276
-0.13581358135813582,0.06028945408465189
-0.1354135413541353,0.0599503862744805
-0.135013501350135,0.05961231866433926
-0.1346134613461345,0.059275251254227876
-0.1342134213421342,0.05893918404414655
-0.1338133813381337,0.058604117034095106
-0.1334133413341334,0.05827005022407378
-0.1330133013301329,0.057936983614082546
-0.1326132613261326,0.05760491720412124
-0.1322132213221321,0.05727385099418977
-0.1318131813181318,0.05694378498428853
-0.1314131413141313,0.056614719174417245
-0.131013101310131,0.05628665356457593
-0.13061306130613048,0.05595958815476453
-0.1302130213021302,0.055633522944983395
-0.12981298129812968,0.055308457935231946
-0.1294129412941294,0.05498439312551079
-0.12901290129012888,0.05466132851581931
-0.1286128612861286,0.054339264106158226
-0.12821282128212808,0.054018199896526786
-0.12781278127812779,0.05369813588692557
-0.12741274127412727,0.053379072077354255
-0.12701270127012698,0.05306100846781307
-0.12661266126612647,0.05274394505830175
-0.12621262126212618,0.05242788184882048
-0.12581258125812567,0.052112818839369184
-0.12541254125412538,0.051798756029947976
-0.12501250125012486,0.051485693420556665
-0.12461246124612457,0.051173631011195424
-0.12421242124212406,0.050862568801864155
-0.12381238123812377,0.0505525067925629
-0.12341234123412326,0.05024344498329164
-0.12301230123012297,0.049935383374050575
-0.12261226122612245,0.04962832196483922
-0.12221222122212216,0.04932226075565805
-0.12181218121812165,0.04901719974650674
-0.12141214121412136,0.04871313893738559
-0.12101210121012085,0.04841007832829441
-0.12061206120612056,0.048108017919233234
-0.12021202120212005,0.0478069577102019
-0.11981198119811975,0.04750689770120072
-0.11941194119411924,0.047207837892229466
-0.11901190119011895,0.046909778283288364
-0.11861186118611866,0.0466127188743774
-0.11821182118211815,0.046316659665496036
-0.11781178117811786,0.04602160065664491
-0.11741174117411735,0.04572754184782366
-0.11701170117011706,0.04543448323903255
-0.11661166116611654,0.04514242483027135
-0.11621162116211625,0.044851366621540184
-0.11581158115811574,0.04456130861283905
-0.11541154115411545,0.044272250804167974
-0.11501150115011494,0.043984193195526745
-0.11461146114611465,0.043697135786915565
-0.11421142114211413,0.04341107857833438
-0.11381138113811384,0.04312602156978324
-0.11341134113411333,0.042841964761262064
-0.11301130113011304,0.04255890815277108
-0.11261126112611253,0.042276851744309785
-0.11221122112211224,0.04199579553587888
-0.11181118111811172,0.04171573952747765
-0.11141114111411143,0.0414366837191066
-0.11101110111011092,0.04115862811076543
-0.11061106110611063,0.04088157270245439
-0.11021102110211012,0.04060551749417315
-0.10981098109810983,0.04033046248592219
-0.10941094109410932,0.04005640767770105
-0.10901090109010902,0.03978335306951
-0.10861086108610851,0.03951129866134889
-0.10821082108210822,0.0392402444532178
-0.10781078107810771,0.03897019044511663
-0.10741074107410742,0.03870113663704566
-0.1070107010701069,0.03843308302900454
-0.10661066106610662,0.03816602962099345
-0.1062106210621061,0.037899976413012355
-0.10581058105810581,0.03763492340506137
-0.1054105410541053,0.03737087059714025
-0.10501050105010501,0.03710781798924922
-0.1046104610461045,0.03684576558138803
-0.1042104210421042,0.036584713373557176
-0.1038103810381037,0.03632466136575612
-0.1034103410341034,0.03606560955798508
-0.10301030103010289,0.03580755795024392
-0.1026102610261026,0.035550506542532986
-0.10221022102210209,0.03529445533485186
-0.1018101810181018,0.03503940432720098
-0.10141014101410128,0.0347853535195799
-0.101010101010101,0.034532302911988895
-0.10061006100610048,0.034280252504427886
-0.10021002100210019,0.03402920229689686
-0.09980998099809968,0.03377915228939584
-0.09940994099409939,0.03353010248192488
-0.09900990099009888,0.03328205287448381
-0.09860986098609859,0.03303500346707292
-0.09820982098209807,0.03278895425969184
-0.09780978097809778,0.03254390525234102
-0.09740974097409727,0.03229985644501999
-0.09700970097009698,0.03205680783772897
-0.09660966096609647,0.03181475943046799
-0.09620962096209618,0.031573711223237
-0.09580958095809566,0.031333663216036
-0.09540954095409537,0.031094615408865187
-0.09500950095009486,0.030856567801724237
-0.09460946094609457,0.030619520394613294
-0.09420942094209406,0.030383473187532307
-0.09380938093809377,0.03014842618048137
-0.09340934093409325,0.02991437937346045
-0.09300930093009296,0.02968133276646961
-0.09260926092609245,0.029449286359508477
-0.09220922092209216,0.029218240152577683
-0.09180918091809165,0.028988194145676615
-0.09140914091409136,0.02875914833880573
-0.09100910091009085,0.02853110273196474
-0.09060906090609055,0.02830405732515401
-0.09020902090209004,0.028078012118373012
-0.08980898089808975,0.02785296711162219
-0.08940894089408924,0.027628922304901174
-0.08900890089008895,0.027405877698210453
-0.08860886088608844,0.027183833291549504
-0.08820882088208815,0.026962789084918636
-0.08780878087808786,0.026742745078317892
-0.08740874087408734,0.02652370127174683
-0.08700870087008705,0.026305657665206136
-0.08660866086608654,0.02608861425869508
-0.08620862086208625,0.025872571052214254
-0.08580858085808574,0.025657528045763357
-0.08540854085408545,0.025443485239342627
-0.08500850085008493,0.025230442632951766
-0.08460846084608464,0.025018400226590985
-0.08420842084208413,0.02480735802026002
-0.08380838083808384,0.02459731601395917
-0.08340834083408333,0.024388274207688264
-0.08300830083008304,0.02418023260144756
-0.08260826082608252,0.023973191195236707
-0.08220822082208223,0.023767149989055936
-0.08180818081808172,0.023562108982905002
-0.08140814081408143,0.023358068176784368
-0.08100810081008092,0.023155027570693404
-0.08060806080608063,0.02295298716463271
-0.08020802080208012,0.02275194695860183
-0.07980798079807983,0.022551906952600956
-0.07940794079407931,0.02235286714663024
-0.07900790079007902,0.022154827540689415
-0.07860786078607851,0.021957788134778538
-0.07820782078207822,0.021761748928897946
-0.0778077807780777,0.021566709923047045
-0.07740774077407742,0.021372671117226273
-0.0770077007700769,0.021179632511435516
-0.07660766076607661,0.020987594105674693
-0.0762076207620761,0.020796555899943964
-0.07580758075807581,0.02060651789424326
-0.0754075407540753,0.020417480088572464
-0.075007500750075,0.020229442482931813
-0.0746074607460745,0.020042405077320948
-0.0742074207420742,0.019856367871740273
-0.07380738073807369,0.01967133086618944
-0.0734073407340734,0.019487294060668778
-0.07300730073007289,0.019304257455177973
-0.0726072607260726,0.019122221049717277
-0.07220722072207209,0.018941184844286564
-0.0718071807180718,0.01876114883888587
-0.07140714071407128,0.01858211303351509
-0.07100710071007099,0.01840407742817438
-0.07060706070607048,0.018227042022863592
-0.07020702070207019,0.01805100681758299
-0.06980698069806968,0.01787597181233222
-0.06940694069406939,0.01770193700711166
-0.06900690069006887,0.017528902401920808
-0.06860686068606858,0.01735686799676028
-0.06820682068206807,0.01718583379162949
-0.06780678067806778,0.017015799786528948
-0.06740674067406727,0.016846765981458168
-0.06700670067006698,0.01667873237641748
-0.06660666066606646,0.01651169897140678
-0.06620662066206617,0.016345665766426105
-0.06580658065806566,0.016180632761475487
-0.06540654065406537,0.016016599956554918
-0.06500650065006486,0.015853567351664183
-0.06460646064606457,0.01569153494680348
-0.06420642064206405,0.015530502741972874
-0.06380638063806376,0.01537047073717223
-0.06340634063406325,0.01521143893240165
-0.06300630063006296,0.015053407327661018
-0.06260626062606245,0.014896375922950324
-0.06220622062206216,0.014740344718269738
-0.061806180618061646,0.014585313713619113
-0.061406140614061355,0.014431282908998588
-0.06100610061006084,0.014278252304407851
-0.06060606060606055,0.01412622189984739
-0.06020602060206004,0.013975191695316701
-0.05980598059805975,0.013825161690816195
-0.05940594059405924,0.01367613188634538
-0.059005900590058946,0.013528102281904965
-0.058605860586058434,0.013381072877494219
-0.05820582058205814,0.013235043673113846
-0.05780578057805785,0.013090014668763307
-0.05740574057405734,0.012945985864442653
-0.05700570057005705,0.012802957260151966
-0.05660566056605654,0.01266092885589147
-0.05620562056205625,0.012519900651660944
-0.055805580558055734,0.012379872647460365
-0.055405540554055444,0.012240844843289751
-0.05500550055005493,0.012102817239149206
-0.05460546054605464,0.011965789835038734
-0.05420542054205413,0.01182976263095815
-0.05380538053805384,0.011694735626907647
-0.053405340534053325,0.011560708822887119
-0.053005300530053034,0.011427682218896588
-0.05260526052605252,0.011295655814935942
-0.05220522052205223,0.011164629611005452
-0.05180518051805172,0.011034603607104924
-0.05140514051405143,0.0109055778032344
-0.051005100510050916,0.010777552199393968
-0.050605060506050625,0.010650526795583412
-0.05020502050205011,0.010524501591802895
-0.04980498049804982,0.010399476588052374
-0.04940494049404931,0.010275451784331886
-0.04900490049004902,0.010152427180641512
-0.04860486048604851,0.010030402776980975
-0.048204820482048216,0.00990937857335045
-0.047804780478047704,0.00978935456974991
-0.04740474047404741,0.009670330766179479
-0.0470047004700469,0.009552307162638957
-0.04660466046604661,0.009435283759128592
-0.0462046204620461,0.009319260555648025
-0.04580458045804581,0.009204237552197701
-0.045404540454045295,0.009090214748777112
-0.045004500450045004,0.008977192145386741
-0.04460446044604449,0.008865169742026276
-0.0442044204420442,0.00875414753869585
-0.04380438043804369,0.008644125535395352
-0.0434043404340434,0.008535103732124962
-0.043004300430042885,0.008427082128884544
-0.042604260426042595,0.008320060725674157
-0.04220422042204208,0.008214039522493641
-0.04180418041804179,0.008109018519343317
-0.04140414041404128,0.008004997716222881
-0.04100410041004099,0.00790197711313241
-0.040604060406040476,0.00779995671007189
-0.040204020402040186,0.007698936507041641
-0.03980398039803967,0.0075989165040412565
-0.03940394039403938,0.0074998967010708895
-0.03900390039003887,0.007401877098130505
-0.03860386038603858,0.007304857695220013
-0.03820382038203807,0.007208838492339612
-0.03780378037803778,0.007113819489489334
-0.037403740374037264,0.0070198006866688
-0.037003700370036974,0.006926782083878523
-0.03660366036603646,0.006834763681118074
-0.03620362036203617,0.006743745478387797
-0.03580358035803566,0.006653727475687394
-0.03540354035403537,0.006564709673017055
-0.035003500350034855,0.006476692070376681
-0.034603460346034565,0.006389674667766431
-0.03420342034203405,0.0063036574651860215
-0.03380338033803376,0.006218640462635692
-0.03340334033403325,0.006134623660115255
-0.03300330033003296,0.006051607057625029
-0.032603260326032446,0.005969590655164641
-0.032203220322032156,0.00588857445273437
-0.03180318031803164,0.0058085584503340315
-0.03140314031403135,0.005729542647963744
-0.03100310031003084,0.005651527045623442
-0.03060306030603055,0.005574511643313169
-0.030203020302030037,0.005498496441032791
-0.029802980298029746,0.005423481438782477
-0.029402940294029234,0.005349466636562273
-0.029002900290028943,0.005276452034371883
-0.02860286028602843,0.0052044376322115515
-0.02820282028202814,0.005133423430081372
-0.027802780278027628,0.005063409427981024
-0.027402740274027337,0.004994395625910724
-0.027002700270027047,0.004926382023870482
-0.026602660266026534,0.004859368621860248
-0.026202620262026244,0.004793355419880035
-0.02580258025802573,0.0047283424179296926
-0.02540254025402544,0.004664329616009448
-0.025002500250024928,0.00460131701411921
-0.024602460246024638,0.004539304612259074
-0.024202420242024125,0.004478292410428712
-0.023802380238023835,0.004418280408628514
-0.023402340234023322,0.004359268606858168
-0.02300230023002303,0.004301257005118112
-0.02260226022602252,0.004244245603407739
-0.02220222022202223,0.004188234401727498
-0.021802180218021716,0.004133223400077402
-0.021402140214021426,0.004079212598457084
-0.021002100210020913,0.004026201996866852
-0.020602060206020623,0.003974191595306817
-0.02020202020202011,0.003923181393776579
-0.01980198019801982,0.003873171392276222
-0.019401940194019307,0.003824161590806083
-0.019001900190019017,0.0037761519893659344
-0.018601860186018504,0.0037291425879557214
-0.018201820182018214,0.0036831333865755007
-0.0178017801780177,0.0036381243852253637
-0.01740174017401741,0.0035941155839052364
-0.017001700170016898,0.0035511069826151057
-0.016601660166016607,0.0035090985813547903
-0.016201620162016095,0.0034680903801246944
-0.015801580158015804,0.0034280823789245452
-0.015401540154015292,0.0033890745777543398
-0.015001500150015001,0.003351066976614278
-0.014601460146014489,0.003314059575504121
-0.014201420142014198,0.0032780523744238735
-0.013801380138013686,0.0032430453733737793
-0.013401340134013395,0.003209038572353639
-0.013001300130012883,0.0031760319713635553
-0.012601260126012592,0.0031440255704034406
-0.01220122012201208,0.0031130193694732912
-0.01180118011801179,0.0030830133685732196
-0.011401140114011277,0.003054007567703029
-0.011001100110010986,0.0030260019668629985
-0.010601060106010474,0.002998996566052869
-0.010201020102010183,0.002972991365272709
-0.00980098009800967,0.0029479863645226526
-0.00940094009400938,0.0029239815638026205
-0.009000900090008868,0.0029009769631124713
-0.008600860086008577,0.002878972562452364
-0.008200820082008065,0.002857968361822322
-0.007800780078007774,0.0028379643612222293
-0.0074007400740072615,0.0028189605606521464
-0.007000700070006971,0.0028009569601120526
-0.0066006600660064585,0.0027839535596019096
-0.006200620062006168,0.00276795035912193
-0.0058005800580056555,0.0027529473586718326
-0.005400540054005365,0.0027389445582517483
-0.005000500050004852,0.0027259419578616675
-0.004600460046004562,0.0027139395575016497
-0.004200420042004049,0.0027029373571716836
-0.003800380038003759,0.0026929353568716464
-0.0034003400340032464,0.002683933556601579
-0.003000300030002956,0.0026759319563615016
-0.0026002600260024433,0.0026689305561514395
-0.002200220022002153,0.0026629293559714295
-0.0018001800180016403,0.0026579283558215154
-0.0014001400140013498,0.0026539275557015034
-0.0010001000100008373,0.00265092695561137
-0.0006000600060005468,0.002648926555551325
-0.00020002000200003422,0.0026479263555215186
0.00020002000200047831,0.0026479263555215186
0.0006000600060005468,0.002648926555551325
0.0010001000100010593,0.00265092695561137
0.0014001400140015718,0.0026539275557015034
0.0018001800180020844,0.0026579283558215154
0.002200220022002153,0.0026629293559714295
0.0026002600260026654,0.0026689305561514395
0.003000300030003178,0.0026759319563615016
0.0034003400340032464,0.002683933556601579
0.003800380038003759,0.0026929353568716464
0.0042004200420042714,0.0027029373571716836
0.004600460046004784,0.0027139395575016497
0.005000500050004852,0.0027259419578616675
0.005400540054005365,0.0027389445582517483
0.0058005800580058775,0.0027529473586718326
0.00620062006200639,0.00276795035912193
0.0066006600660064585,0.0027839535596019096
0.007000700070006971,0.0028009569601120526
0.007400740074007484,0.0028189605606521464
0.007800780078007996,0.0028379643612222293
0.008200820082008065,0.002857968361822322
0.008600860086008577,0.002878972562452364
0.00900090009000909,0.0029009769631124713
0.009400940094009602,0.0029239815638026205
0.00980098009800967,0.0029479863645226526
0.010201020102010183,0.002972991365272709
0.010601060106010696,0.002998996566052869
0.011001100110011208,0.0030260019668629985
0.011401140114011277,0.003054007567703029
0.01180118011801179,0.0030830133685732196
0.012201220122012302,0.0031130193694732912
0.012601260126012814,0.0031440255704034406
0.013001300130012883,0.0031760319713635553
0.013401340134013395,0.003209038572353639
0.013801380138013908,0.0032430453733737793
0.01420142014201442,0.0032780523744238735
0.014601460146014489,0.003314059575504121
0.015001500150015001,0.003351066976614278
0.015401540154015514,0.0033890745777543398
0.015801580158016026,0.0034280823789245452
0.016201620162016095,0.0034680903801246944
0.016601660166016607,0.0035090985813547903
0.01700170017001712,0.0035511069826151057
0.017401740174017633,0.0035941155839052364
0.0178017801780177,0.0036381243852253637
0.018201820182018214,0.0036831333865755007
0.018601860186018726,0.0037291425879557214
0.01900190019001924,0.0037761519893659344
0.019401940194019307,0.003824161590806083
0.01980198019801982,0.003873171392276222
0.020202020202020332,0.003923181393776579
0.020602060206020845,0.003974191595306817
0.021002100210020913,0.004026201996866852
0.021402140214021426,0.004079212598457084
0.021802180218021938,0.004133223400077402
0.02220222022202245,0.00418823440172761
0.02260226022602252,0.004244245603407739
0.02300230023002303,0.004301257005118112
0.023402340234023544,0.00435926860685828
0.023802380238024057,0.004418280408628626
0.024202420242024125,0.004478292410428712
0.024602460246024638,0.004539304612259074
0.02500250025002515,0.00460131701411921
0.025402540254025663,0.004664329616009448
0.02580258025802573,0.0047283424179296926
0.026202620262026244,0.004793355419880035
0.026602660266026756,0.004859368621860359
0.02700270027002727,0.004926382023870593
0.027402740274027337,0.004994395625910724
0.02780278027802785,0.005063409427981136
0.028202820282028362,0.005133423430081372
0.028602860286028875,0.0052044376322116625
0.029002900290028943,0.005276452034371883
0.029402940294029456,0.005349466636562273
0.02980298029802997,0.005423481438782589
0.03020302030203048,0.005498496441032791
0.03060306030603055,0.005574511643313169
0.031003100310031062,0.005651527045623442
0.031403140314031575,0.005729542647963744
0.03180318031803209,0.005808558450334143
0.032203220322032156,0.00588857445273437
0.03260326032603267,0.005969590655164641
0.03300330033003318,0.006051607057625141
0.03340334033403325,0.006134623660115255
0.03380338033803376,0.006218640462635692
0.034203420342034274,0.0063036574651860215
0.03460346034603479,0.006389674667766431
0.035003500350034855,0.006476692070376681
0.03540354035403537,0.006564709673017055
0.03580358035803588,0.006653727475687506
0.03620362036203639,0.006743745478387797
0.03660366036603646,0.006834763681118074
0.037003700370036974,0.006926782083878523
0.037403740374037486,0.0070198006866689115
0.037803780378038,0.007113819489489334
0.03820382038203807,0.007208838492339612
0.03860386038603858,0.007304857695220013
0.03900390039003909,0.007401877098130505
0.039403940394039605,0.0074998967010708895
0.03980398039803967,0.0075989165040412565
0.040204020402040186,0.007698936507041641
0.0406040604060407,0.007799956710072002
0.04100410041004121,0.00790197711313241
0.04140414041404128,0.008004997716222881
0.04180418041804179,0.008109018519343317
0.042204220422042305,0.008214039522493641
0.04260426042604282,0.008320060725674157
0.043004300430042885,0.008427082128884544
0.0434043404340434,0.008535103732124962
0.04380438043804391,0.008644125535395352
0.04420442044204442,0.00875414753869585
0.04460446044604449,0.008865169742026276
0.045004500450045004,0.008977192145386741
0.04540454045404552,0.009090214748777225
0.04580458045804603,0.009204237552197701
0.0462046204620461,0.009319260555648025
0.04660466046604661,0.009435283759128592
0.04700470047004712,0.00955230716263907
0.047404740474047635,0.009670330766179592
0.047804780478047704,0.00978935456974991
0.048204820482048216,0.00990937857335045
0.04860486048604873,0.010030402776980975
0.04900490049004924,0.010152427180641512
0.04940494049404931,0.010275451784331886
0.04980498049804982,0.010399476588052374
0.050205020502050335,0.010524501591803008
0.05060506050605085,0.010650526795583523
0.051005100510050916,0.010777552199393968
0.05140514051405143,0.0109055778032344
0.05180518051805194,0.011034603607105035
0.05220522052205245,0.011164629611005564
0.05260526052605252,0.011295655814935942
0.053005300530053034,0.011427682218896588
0.05340534053405355,0.011560708822887119
0.05380538053805406,0.01169473562690776
0.05420542054205413,0.01182976263095815
0.05460546054605464,0.011965789835038734
0.05500550055005515,0.012102817239149318
0.055405540554055666,0.012240844843289864
0.055805580558055734,0.012379872647460365
0.05620562056205625,0.012519900651660944
0.05660566056605676,0.012660928855891583
0.05700570057005727,0.012802957260152079
0.05740574057405734,0.012945985864442653
0.05780578057805785,0.013090014668763307
0.058205820582058365,0.013235043673113846
0.05860586058605888,0.013381072877494444
0.059005900590058946,0.013528102281904965
0.05940594059405946,0.013676131886345493
0.05980598059805997,0.013825161690816195
0.060206020602060484,0.013975191695316814
0.06060606060606055,0.01412622189984739
0.061006100610061065,0.014278252304407964
0.06140614061406158,0.014431282908998588
0.06180618061806209,0.014585313713619224
0.06220622062206216,0.014740344718269738
0.06260626062606267,0.014896375922950436
0.06300630063006318,0.01505340732766113
0.06340634063406325,0.01521143893240165
0.06380638063806376,0.01537047073717223
0.06420642064206428,0.015530502741972986
0.06460646064606479,0.01569153494680359
0.06500650065006486,0.015853567351664183
0.06540654065406537,0.016016599956554918
0.06580658065806588,0.016180632761475598
0.0662066206620664,0.016345665766426216
0.06660666066606646,0.01651169897140678
0.06700670067006698,0.01667873237641748
0.06740674067406749,0.016846765981458282
0.067806780678068,0.01701579978652906
0.06820682068206807,0.01718583379162949
0.06860686068606858,0.01735686799676028
0.0690069006900691,0.017528902401920923
0.06940694069406961,0.017701937007111774
0.06980698069806968,0.01787597181233222
0.07020702070207019,0.01805100681758299
0.0706070607060707,0.018227042022863703
0.07100710071007121,0.018404077428174494
0.07140714071407128,0.01858211303351509
0.0718071807180718,0.01876114883888587
0.07220722072207231,0.01894118484428668
0.07260726072607282,0.019122221049717388
0.07300730073007289,0.019304257455177973
0.0734073407340734,0.019487294060668778
0.07380738073807391,0.01967133086618955
0.07420742074207443,0.019856367871740388
0.0746074607460745,0.020042405077320948
0.075007500750075,0.020229442482931813
0.07540754075407552,0.020417480088572578
0.07580758075807603,0.020606517894243375
0.0762076207620761,0.020796555899943964
0.07660766076607661,0.020987594105674693
0.07700770077007713,0.021179632511435627
0.07740774077407764,0.021372671117226384
0.0778077807780777,0.021566709923047045
0.07820782078207822,0.021761748928897946
0.07860786078607873,0.021957788134778652
0.07900790079007924,0.02215482754068953
0.07940794079407931,0.02235286714663024
0.07980798079807983,0.022551906952600956
0.08020802080208034,0.022751946958601943
0.08060806080608085,0.022952987164632822
0.08100810081008092,0.023155027570693404
0.08140814081408143,0.023358068176784368
0.08180818081808194,0.023562108982905117
0.08220822082208246,0.02376714998905605
0.08260826082608252,0.023973191195236707
0.08300830083008304,0.02418023260144756
0.08340834083408355,0.02438827420768838
0.08380838083808406,0.024597316013959286
0.08420842084208413,0.02480735802026002
0.08460846084608464,0.025018400226590985
0.08500850085008516,0.025230442632951766
0.08540854085408567,0.025443485239342742
0.08580858085808574,0.025657528045763357
0.08620862086208625,0.025872571052214254
0.08660866086608676,0.026088614258695193
0.08700870087008727,0.02630565766520625
0.08740874087408734,0.02652370127174683
0.08780878087808786,0.026742745078317892
0.08820882088208837,0.02696278908491875
0.08860886088608888,0.027183833291549733
0.08900890089008895,0.027405877698210453
0.08940894089408946,0.02762892230490129
0.08980898089808997,0.027852967111622304
0.09020902090209049,0.02807801211837324
0.09060906090609055,0.02830405732515401
0.09100910091009107,0.02853110273196497
0.09140914091409158,0.028759148338805957
0.09180918091809209,0.02898819414567684
0.09220922092209216,0.029218240152577683
0.09260926092609267,0.02944928635950859
0.09300930093009319,0.029681332766469726
0.0934093409340937,0.02991437937346068
0.09380938093809377,0.03014842618048137
0.09420942094209428,0.03038347318753242
0.09460946094609479,0.03061952039461341
0.09500950095009486,0.030856567801724237
0.09540954095409537,0.031094615408865187
0.09580958095809589,0.03133366321603611
0.0962096209620964,0.03157371122323723
0.09660966096609647,0.03181475943046799
0.09700970097009698,0.03205680783772897
0.09740974097409749,0.032299856445020106
0.097809780978098,0.03254390525234113
0.09820982098209807,0.03278895425969184
0.09860986098609859,0.03303500346707292
0.0990099009900991,0.03328205287448404
0.09940994099409961,0.033530102481925
0.09980998099809968,0.03377915228939584
0.10021002100210019,0.03402920229689686
0.1006100610061007,0.034280252504428
0.10101010101010122,0.034532302911989006
0.10141014101410128,0.0347853535195799
0.1018101810181018,0.03503940432720098
0.10221022102210231,0.03529445533485209
0.10261026102610282,0.0355505065425331
0.10301030103010289,0.03580755795024392
0.1034103410341034,0.03606560955798508
0.10381038103810392,0.03632466136575624
0.10421042104210443,0.036584713373557294
0.1046104610461045,0.03684576558138803
0.10501050105010501,0.03710781798924922
0.10541054105410552,0.03737087059714036
0.10581058105810603,0.037634923405061485
0.1062106210621061,0.037899976413012355
0.10661066106610662,0.03816602962099345
0.10701070107010713,0.03843308302900465
0.10741074107410764,0.03870113663704578
0.10781078107810771,0.03897019044511663
0.10821082108210822,0.0392402444532178
0.10861086108610873,0.03951129866134889
0.10901090109010925,0.03978335306951012
0.10941094109410932,0.04005640767770105
0.10981098109810983,0.04033046248592219
0.11021102110211034,0.04060551749417326
0.11061106110611085,0.04088157270245451
0.11101110111011092,0.04115862811076543
0.11141114111411143,0.0414366837191066
0.11181118111811195,0.041715739527477765
0.11221122112211246,0.041995795535878996
0.11261126112611253,0.042276851744309785
0.11301130113011304,0.04255890815277108
0.11341134113411355,0.04284196476126218
0.11381138113811406,0.04312602156978348
0.11421142114211413,0.04341107857833438
0.11461146114611465,0.043697135786915565
0.11501150115011516,0.043984193195526856
0.11541154115411567,0.04427225080416809
0.11581158115811574,0.04456130861283905
0.11621162116211625,0.044851366621540184
0.11661166116611676,0.04514242483027159
0.11701170117011728,0.04543448323903278
0.11741174117411735,0.04572754184782366
0.11781178117811786,0.04602160065664491
0.11821182118211837,0.04631665966549615
0.11861186118611888,0.0466127188743774
0.11901190119011895,0.046909778283288364
0.11941194119411946,0.0472078378922297
0.11981198119811998,0.04750689770120095
0.12021202120212049,0.04780695771020225
0.12061206120612056,0.048108017919233234
0.12101210121012107,0.048410078328294526
0.12141214121412158,0.048713138937385825
0.1218121812181221,0.04901719974650709
0.12221222122212216,0.04932226075565805
0.12261226122612268,0.049628321964839336
0.12301230123012319,0.04993538337405069
0.1234123412341237,0.05024344498329199
0.12381238123812377,0.0505525067925629
0.12421242124212428,0.05086256880186439
0.1246124612461248,0.05117363101119566
0.12501250125012486,0.051485693420556665
0.12541254125412538,0.051798756029947976
0.1258125812581259,0.0521128188393693
0.1262126212621264,0.0524278818488206
0.12661266126612647,0.05274394505830175
0.12701270127012698,0.05306100846781307
0.1274127412741275,0.05337907207735437
0.127812781278128,0.05369813588692569
0.12821282128212808,0.054018199896526786
0.1286128612861286,0.054339264106158226
0.1290129012901291,0.05466132851581955
0.1294129412941296,0.05498439312551091
0.12981298129812968,0.055308457935231946
0.1302130213021302,0.055633522944983395
0.1306130613061307,0.05595958815476477
0.13101310131013122,0.056286653564576045
0.1314131413141313,0.056614719174417245
0.1318131813181318,0.05694378498428853
0.1322132213221323,0.05727385099419
0.13261326132613283,0.057604917204121475
0.1330133013301329,0.057936983614082546
0.1334133413341334,0.05827005022407378
0.13381338133813392,0.05860411703409534
0.13421342134213443,0.05893918404414679
0.1346134613461345,0.059275251254227876
0.135013501350135,0.05961231866433926
0.13541354135413552,0.05995038627448074
0.13581358135813604,0.060289454084652125
0.1362136213621361,0.060629522094853276
0.13661366136613662,0.060970590305084685
0.13701370137013713,0.0613126587153462
0.13741374137413764,0.06165572732563757
0.1378137813781377,0.061999796135958726
0.13821382138213822,0.062344865146310185
0.13861386138613874,0.06269093435669171
0.13901390139013925,0.0630380037671031
0.13941394139413932,0.06338607337754418
0.13981398139813983,0.06373514318801582
0.14021402140214034,0.06408521319851723
0.14061406140614086,0.06443628340904878
0.14101410141014092,0.06478835381960991
0.14141414141414144,0.06514142443020142
0.14181418141814195,0.0654954952408229
0.14221422142214246,0.0658505662514745
0.14261426142614253,0.06620663746215551
0.14301430143014304,0.06656370887286713
0.14341434143414356,0.0669217804836086
0.14381438143814407,0.06728085229438015
0.14421442144214414,0.06764092430518134
0.14461446144614465,0.0680019965160128
0.14501450145014516,0.06836406892687441
0.14541454145414567,0.06872714153776589
0.14581458145814574,0.06909121434868717
0.14621462146214625,0.06945628735963871
0.14661466146614677,0.06982236057062018
0.14701470147014728,0.07018943398163177
0.14741474147414735,0.07055750759267297
0.14781478147814786,0.07092658140374451
0.14821482148214837,0.07129665541484614
0.14861486148614889,0.07166772962597767
0.14901490149014895,0.07203980403713893
0.14941494149414947,0.07241287864833044
0.14981498149814998,0.07278695345955216
0.1502150215021505,0.07316202847080372
0.15061506150615056,0.07353810368208487
0.15101510151015107,0.07391517909339657
0.15141514151415159,0.07429325470473812
0.1518151815181521,0.07467233051610972
0.15221522152215217,0.075052406527511
0.15261526152615268,0.07543348273894253
0.1530153015301532,0.07581555915040414
0.1534153415341537,0.07619863576189594
0.15381538153815377,0.07658271257341706
0.15421542154215429,0.0769677895849688
0.1546154615461548,0.07735386679655043
0.15501550155015487,0.07774094420816159
0.15541554155415538,0.0781290218198033
0.1558155815581559,0.07851809963147498
0.1562156215621564,0.0789081776431766
0.15661566156615647,0.07929925585490781
0.15701570157015698,0.07969133426666958
0.1574157415741575,0.0800844128784612
0.157815781578158,0.08047849169028293
0.15821582158215808,0.08087357070213418
0.1586158615861586,0.08126964991401582
0.1590159015901591,0.08166672932592753
0.15941594159415962,0.08206480893786933
0.15981598159815968,0.08246388874984051
0.1602160216021602,0.08286396876184217
0.1606160616061607,0.08326504897387396
0.16101610161016122,0.08366712938593564
0.1614161416141613,0.08407020999802693
0.1618161816181618,0.08447429081014865
0.16221622162216232,0.08487937182230049
0.16261626162616283,0.0852854530344822
0.1630163016301629,0.08569253444669349
0.1634163416341634,0.08610061605893515
0.16381638163816392,0.08650969787120698
0.16421642164216443,0.08691977988350864
0.1646164616461645,0.08733086209583998
0.16501650165016502,0.0877429445082018
0.16541654165416553,0.08815602712059362
0.16581658165816604,0.08857010993301524
0.1662166216621661,0.08898519294546661
0.16661666166616662,0.08940127615794839
0.16701670167016713,0.0898183595704602
0.16741674167416765,0.09023644318300196
0.16781678167816771,0.09065552699557339
0.16821682168216823,0.0910756110081751
0.16861686168616874,0.09149669522080689
0.16901690169016925,0.09191877963346867
0.16941694169416932,0.09234186424616006
0.16981698169816983,0.0927659490588819
0.17021702170217035,0.0931910340716336
0.17061706170617086,0.09361711928441556
0.17101710171017093,0.09404420469722688
0.17141714171417144,0.09447229031006864
0.17181718171817195,0.09490137612294045
0.17221722172217246,0.09533146213584236
0.17261726172617253,0.09576254834877372
0.17301730173017305,0.09619463476173559
0.17341734173417356,0.09662772137472743
0.17381738173817407,0.09706180818774929
0.17421742174217414,0.0974968952008006
0.17461746174617465,0.09793298241388257
0.17501750175017516,0.0983700698269945
0.17541754175417568,0.09880815744013621
0.17581758175817574,0.09924724525330778
0.17621762176217626,0.09968733326650961
0.17661766176617677,0.10012842147974146
0.17701770177017728,0.10057050989300337
0.17741774177417735,0.1010135985062948
0.17781778177817786,0.10145768731961674
0.17821782178217838,0.10190277633296847
0.1786178617861789,0.10234886554635046
0.17901790179017896,0.10279595495976188
0.17941794179417947,0.10324404457320378
0.17981798179817998,0.10369313438667568
0.1802180218021805,0.10414322440017765
0.18061806180618056,0.10459431461370919
0.18101810181018108,0.10504640502727107
0.1814181418141816,0.10549949564086303
0.1818181818181821,0.10595358645448488
0.18221822182218217,0.10640867746813634
0.18261826182618268,0.10686476868181828
0.1830183018301832,0.10732186009553026
0.1834183418341837,0.10777995170927228
0.18381838183818378,0.10823904352304367
0.1842184218421843,0.1086991355368456
0.1846184618461848,0.10916022775067756
0.18501850185018487,0.10962232016453911
0.18541854185418538,0.1100854127784311
0.1858185818581859,0.11054950559235306
0.1862186218621864,0.11101459860630498
0.18661866186618647,0.11148069182028657
0.187018701870187,0.11194778523429846
0.1874187418741875,0.11241587884834053
0.187818781878188,0.1128849726624126
0.18821882188218808,0.11335506667651411
0.1886188618861886,0.1138261608906461
0.1890189018901891,0.11429825530480806
0.18941894189418962,0.11477134991900005
0.1898189818981897,0.11524544473322161
0.1902190219021902,0.11572053974747362
0.1906190619061907,0.11619663496175564
0.19101910191019122,0.11667373037606762
0.1914191419141913,0.11715182599040913
0.1918191819181918,0.1176309218047813
0.19221922192219232,0.11811101781918334
0.19261926192619283,0.11859211403361537
0.1930193019301929,0.11907421044807692
0.1934193419341934,0.1195573070625689
0.19381938193819392,0.12004140387709111
0.19421942194219444,0.12052650089164313
0.1946194619461945,0.12101259810622463
0.19501950195019502,0.12149969552083677
0.19541954195419553,0.12198779313547886
0.19581958195819604,0.12247689095015087
0.1962196219621961,0.12296698896485252
0.19661966196619662,0.1234580871795846
0.19701970197019714,0.12395018559434663
0.19741974197419765,0.12444328420913892
0.19781978197819772,0.1249373830239604
0.19821982198219823,0.12543248203881258
0.19861986198619874,0.1259285812536946
0.19901990199019925,0.12642568066860665
0.19941994199419932,0.12692378028354834
0.19981998199819984,0.12742288009852043
0.20022002200220035,0.1279229801135227
0.20062006200620086,0.12842408032855476
0.20102010201020093,0.12892618074361636
0.20142014201420144,0.12942928135870854
0.20182018201820195,0.12993338217383063
0.20222022202220247,0.13043848318898285
0.20262026202620254,0.13094458440416448
0.20302030203020305,0.13145168581937655
0.20342034203420356,0.13195978743461878
0.20382038203820407,0.13246888924989098
0.20422042204220414,0.1329789912651926
0.20462046204620465,0.13349009348052474
0.20502050205020517,0.13400219589588708
0.20542054205420568,0.13451529851127914
0.20582058205820575,0.13502940132670085
0.20622062206220626,0.1355445043421531
0.20662066206620677,0.1360606075576352
0.20702070207020729,0.13657771097314744
0.20742074207420735,0.13709581458868905
0.20782078207820787,0.13761491840426127
0.20822082208220838,0.13813502241986353
0.2086208620862089,0.13865612663549573
0.20902090209020896,0.1391782310511574
0.20942094209420947,0.1397013356668496
0.20982098209820998,0.1402254404825719
0.2102210221022105,0.14075054549832414
0.21062106210621057,0.14127665071410583
0.21102110211021108,0.14180375612991802
0.2114211421142116,0.14233186174576035
0.2118211821182121,0.14286096756163252
0.21222122212221217,0.1433910735775342
0.21262126212621268,0.14392217979346658
0.2130213021302132,0.14445428620942885
0.2134213421342137,0.1449873928254211
0.21382138213821378,0.14552149964144284
0.2142214221422143,0.14605660665749512
0.2146214621462148,0.1465927138735774
0.21502150215021532,0.14712982128968968
0.21542154215421538,0.14766792890583139
0.2158215821582159,0.1482070367220036
0.2162216221622164,0.148747144738206
0.21662166216621648,0.14928825295443776
0.217021702170217,0.14983036137070005
0.2174217421742175,0.1503734699869923
0.21782178217821802,0.15091757880331466
0.21822182218221808,0.15146268781966643
0.2186218621862186,0.1520087970360487
0.2190219021902191,0.15255590645246114
0.21942194219421962,0.15310401606890348
0.2198219821982197,0.15365312588537516
0.2202220222022202,0.15420323590187757
0.22062206220622071,0.15475434611840985
0.22102210221022123,0.15530645653497221
0.2214221422142213,0.155859567151564
0.2218221822182218,0.15641367796818642
0.22222222222222232,0.15696878898483882
0.22262226222622283,0.15752490020152113
0.2230223022302229,0.15808201161823288
0.22342234223422341,0.15864012323497537
0.22382238223822393,0.15919923505174768
0.22422242224222444,0.15975934706855013
0.2246224622462245,0.16032045928538188
0.22502250225022502,0.1608825717022443
0.22542254225422553,0.16144568431913672
0.22582258225822605,0.1620097971360591
0.22622262226222611,0.162574910153011
0.22662266226622663,0.1631410233699933
0.22702270227022714,0.16370813678700566
0.22742274227422765,0.1642762504040483
0.22782278227822772,0.1648453642211201
0.22822282228222823,0.16541547823822247
0.22862286228622875,0.16598659245535485
0.22902290229022926,0.16655870687251745
0.22942294229422933,0.167131821489709
0.22982298229822984,0.1677059363069315
0.23022302230223035,0.168281051324184
0.23062306230623086,0.16885716654146657
0.23102310231023093,0.16943428195877844
0.23142314231423144,0.17001239757612086
0.23182318231823196,0.17059151339349335
0.23222322232223247,0.1711716294108958
0.23262326232623254,0.1717527456283276
0.23302330233023305,0.17233486204579007
0.23342334233423356,0.17291797866328257
0.23382338233823408,0.1735020954808051
0.23422342234223414,0.17408721249835699
0.23462346234623466,0.17467332971593957
0.23502350235023517,0.1752604471335519
0.23542354235423568,0.17584856475119445
0.23582358235823575,0.17643768256886633
0.23622362236223626,0.17702780058656886
0.23662366236623678,0.17761891880430153
0.2370237023702373,0.17821103722206402
0.23742374237423736,0.17880415583985593
0.23782378237823787,0.17939827465767838
0.23822382238223838,0.1799933936755309
0.2386238623862389,0.1805895128934135
0.23902390239023896,0.1811866323113253
0.23942394239423948,0.18178475192926785
0.23982398239824,0.18238387174724055
0.2402240224022405,0.18298399176524302
0.24062406240624057,0.18358511198327504
0.24102410241024108,0.18418723240133758
0.2414241424142416,0.18479035301943014
0.2418241824182421,0.18539447383755275
0.24222422242224217,0.1859995948557047
0.2426242624262427,0.18660571607388715
0.2430243024302432,0.18721283749209977
0.2434243424342437,0.18782095911034252
0.24382438243824378,0.18843008092861435
0.2442244224422443,0.1890402029469171
0.2446244624462448,0.18965132516524966
0.24502450245024532,0.1902634475836123
0.2454245424542454,0.19087657020200421
0.2458245824582459,0.1914906930204268
0.2462246224622464,0.19210581603887947
0.24662466246624648,0.19272193925736136
0.247024702470247,0.19333906267587414
0.2474247424742475,0.19395718629441674
0.24782478247824802,0.19457631011298934
0.2482248224822481,0.19519643413159132
0.2486248624862486,0.19581755835022396
0.2490249024902491,0.1964396827688866
0.24942494249424962,0.1970628073875793
0.2498249824982497,0.19768693220630132
0.2502250225022502,0.198312057225054
0.2506250625062507,0.1989381824438367
0.25102510251025123,0.1995653078626494
0.2514251425142513,0.20019343348149132
0.2518251825182518,0.20082255930036397
0.2522252225222523,0.20145268531926674
0.25262526252625284,0.20208381153819943
0.2530253025302529,0.2027159379571614
0.2534253425342534,0.20334906457615415
0.25382538253825393,0.2039831913951768
0.25422542254225444,0.20461831841422964
0.2546254625462545,0.20525444563331158
0.255025502550255,0.20589157305242423
0.25542554255425554,0.2065297006715671
0.25582558255825605,0.20716882849073986
0.2562256225622561,0.20780895650994177
0.25662566256625663,0.20845008472917462
0.25702570257025714,0.20909221314843726
0.25742574257425765,0.20973534176773007
0.2578257825782577,0.21037947058705206
0.25822582258225824,0.21102459960640482
0.25862586258625875,0.21167072882578766
0.25902590259025926,0.2123178582452003
0.25942594259425933,0.21296598786464244
0.25982598259825984,0.21361511768411523
0.26022602260226035,0.21426524770361793
0.26062606260626087,0.21491637792315083
0.26102610261026093,0.21556850834271274
0.26142614261426145,0.21622163896230567
0.26182618261826196,0.21687576978192843
0.2622262226222625,0.21753090080158133
0.26262626262626254,0.21818703202126333
0.26302630263026305,0.21884416344097607
0.26342634263426357,0.21950229506071894
0.2638263826382641,0.22016142688049176
0.26422642264226415,0.2208215589002939
0.26462646264626466,0.2214826911201268
0.26502650265026517,0.22214482353998957
0.2654265426542657,0.2228079561598824
0.26582658265826575,0.2234720889798045
0.26622662266226627,0.22413722199975725
0.2666266626662668,0.2248033552197401
0.2670267026702673,0.22547048863975308
0.26742674267426736,0.22613862225979522
0.26782678267826787,0.226807756079868
0.2682268226822684,0.2274778900999709
0.2686268626862689,0.22814902432010378
0.26902690269026897,0.22882115874026587
0.2694269426942695,0.22949429336045882
0.26982698269827,0.23016842818068167
0.2702270227022705,0.23084356320093452
0.27062706270627057,0.23151969842121667
0.2710271027102711,0.2321968338415295
0.2714271427142716,0.2328749694618725
0.2718271827182721,0.2335541052822454
0.2722272227222722,0.23423424130264756
0.2726272627262727,0.2349153775230806
0.2730273027302732,0.23559751394354342
0.2734273427342737,0.23628065056403635
0.2738273827382738,0.23696478738455853
0.2742274227422743,0.2376499244051114
0.2746274627462748,0.23833606162569446
0.2750275027502753,0.2390231990463073
0.2754275427542754,0.23971133666694946
0.2758275827582759,0.24040047448762245
0.2762276227622764,0.2410906125083254
0.2766276627662765,0.24178175072905767
0.277027702770277,0.2424738891498206
0.2774277427742775,0.24316702777061347
0.277827782778278,0.24386116659143647
0.2782278227822781,0.24455630561228872
0.2786278627862786,0.24525244483317163
0.2790279027902791,0.24594958425408464
0.2794279427942796,0.24664772387502762
0.2798279827982797,0.2473468636959999
0.2802280228022802,0.24804700371700278
0.2806280628062807,0.24874814393803593
0.28102810281028123,0.24945028435909888
0.2814281428142813,0.2501534249801911
0.2818281828182818,0.2508575658013141
0.2822282228222823,0.2515627068224672
0.28262826282628284,0.2522688480436501
0.2830283028302829,0.2529759894648625
0.2834283428342834,0.2536841310861054
0.28382838283828393,0.25439327290737856
0.28422842284228444,0.25510341492868155
0.2846284628462845,0.2558145571500137
0.285028502850285,0.2565266995713768
0.28542854285428554,0.2572398421927699
0.28582858285828605,0.2579539850141929
0.2862286228622861,0.25866912803564523
0.28662866286628663,0.2593852712571283
0.28702870287028714,0.2601024146786413
0.28742874287428766,0.26082055830018436
0.2878287828782877,0.2615397021217567
0.28822882288228824,0.2622598461433599
0.28862886288628875,0.2629809903649929
0.28902890289028926,0.2637031347866559
0.28942894289428933,0.2644262794083483
0.28982898289828984,0.26515042423007124
0.29022902290229036,0.26587556925182443
0.29062906290629087,0.26660171447360753
0.29102910291029094,0.2673288598954198
0.29142914291429145,0.26805700551726297
0.29182918291829196,0.26878615133913614
0.2922292229222925,0.26951629736103927
0.29262926292629254,0.2702474435829716
0.29302930293029306,0.2709795900049347
0.29342934293429357,0.2717127366269279
0.2938293829382941,0.27244688344895096
0.29422942294229415,0.27318203047100337
0.29462946294629466,0.2739181776930864
0.2950295029502952,0.2746553251151996
0.2954295429542957,0.27539347273734266
0.29582958295829576,0.27613262055951515
0.29622962296229627,0.27687276858171833
0.2966296629662968,0.2776139168039514
0.2970297029702973,0.2783560652262146
0.29742974297429736,0.27909921384850694
0.2978297829782979,0.27984336267083004
0.2982298229822984,0.2805885116931834
0.2986298629862989,0.2813346609155665
0.29902990299029897,0.2820818103379789
0.2994299429942995,0.28282995996042204
0.2998299829983,0.28357910978289524
0.3002300230023005,0.2843292598053986
0.3006300630063006,0.28508041002793094
0.3010301030103011,0.28583256045049416
0.3014301430143016,0.28658571107308733
0.3018301830183021,0.28733986189571065
0.3022302230223022,0.28809501291836304
0.3026302630263027,0.28885116414104633
0.3030303030303032,0.2896083155637595
0.3034303430343037,0.2903664671865027
0.3038303830383038,0.291125619009275
0.3042304230423043,0.29188577103207836
0.3046304630463048,0.29264692325491165
0.3050305030503053,0.2934090756777749
0.3054305430543054,0.2941722283006673
0.3058305830583059,0.2949363811235906
0.3062306230623064,0.2957015341465438
0.3066306630663065,0.2964676873695262
0.307030703070307,0.2972348407925396
0.3074307430743075,0.29800299441558287
0.307830783078308,0.29877214823865617
0.3082308230823081,0.29954230226175854
0.3086308630863086,0.300313456484892
0.3090309030903091,0.3010856109080552
0.30943094309430963,0.3018587655312486
0.3098309830983097,0.30263292035447087
0.3102310231023102,0.3034080753777243
0.3106310631063107,0.3041842306010077
0.31103110311031124,0.304961386024321
0.3114311431143113,0.3057395416476633
0.3118311831183118,0.30651869747103677
0.31223122312231233,0.30729885349444014
0.31263126312631284,0.30808000971787336
0.3130313031303129,0.3088621661413359
0.3134313431343134,0.3096453227648292
0.31383138313831394,0.31042947958835265
0.31423142314231445,0.31121463661190596
0.3146314631463145,0.3120007938354885
0.31503150315031503,0.3127879512591018
0.31543154315431554,0.31357610888274523
0.31583158315831605,0.31436526670641846
0.3162316231623161,0.31515542473012115
0.31663166316631663,0.3159465829538544
0.31703170317031715,0.31673874137761787
0.31743174317431766,0.3175319000014112
0.31783178317831773,0.31832605882523385
0.31823182318231824,0.31912121784908715
0.31863186318631875,0.3199173770729706
0.31903190319031927,0.320714536496884
0.31943194319431933,0.3215126961208265
0.31983198319831985,0.3223118559447999
0.32023202320232036,0.3231120159688034
0.32063206320632087,0.3239131761928368
0.32103210321032094,0.32471533661689933
0.32143214321432145,0.3255184972409928
0.32183218321832197,0.32632265806511623
0.3222322232223225,0.3271278190892697
0.32263226322632255,0.3279339803134523
0.32303230323032306,0.32874114173766583
0.32343234323432357,0.3295493033619092
0.3238323832383241,0.3303584651861826
0.32423242324232415,0.3311686272104853
0.32463246324632467,0.3319797894348186
0.3250325032503252,0.3327919518591822
0.3254325432543257,0.3336051144835757
0.32583258325832576,0.3344192773079982
0.32623262326232627,0.3352344403324517
0.3266326632663268,0.33605060355693533
0.3270327032703273,0.33686776698144866
0.32743274327432736,0.3376859306059913
0.3278327832783279,0.3385050944305647
0.3282328232823284,0.3393252584551683
0.3286328632863289,0.3401464226798018
0.32903290329032897,0.3409685871044645
0.3294329432943295,0.34179175172915793
0.32983298329833,0.34261591655388146
0.3302330233023305,0.343441081578635
0.3306330633063306,0.3442672468034176
0.3310331033103311,0.34509441222823106
0.3314331433143316,0.34592257785307473
0.3318331833183321,0.3467517436779482
0.3322332233223322,0.34758190970285097
0.3326332633263327,0.3484130759277844
0.3330333033303332,0.34924524235274806
0.3334333433343337,0.3500784089777415
0.3338333833383338,0.3509125758027643
0.3342334233423343,0.3517477428278177
0.3346334633463348,0.3525839100529013
0.3350335033503353,0.3534210774780149
0.3354335433543354,0.3542592451031576
0.3358335833583359,0.3550984129283313
0.3362336233623364,0.35593858095353476
0.3366336633663365,0.3567797491787674
0.337033703370337,0.3576219176040311
0.3374337433743375,0.3584650862293247
0.337833783378338,0.35930925505464834
0.3382338233823381,0.36015442408000103
0.3386338633863386,0.36100059330538453
0.3390339033903391,0.3618477627307983
0.33943394339433963,0.3626959323562419
0.3398339833983397,0.3635451021817145
0.3402340234023402,0.3643952722072181
0.3406340634063407,0.36524644243275184
0.34103410341034124,0.36609861285831546
0.3414341434143413,0.3669517834839083
0.3418341834183418,0.3678059543095317
0.34223422342234233,0.36866112533518547
0.34263426342634284,0.3695172965608692
0.3430343034303429,0.37037446798658186
0.3434343434343434,0.3712326396123255
0.34383438343834394,0.3720918114380993
0.34423442344234445,0.3729519834639029
0.3446344634463445,0.3738131556897358
0.34503450345034503,0.3746753281155993
0.34543454345434554,0.37553850074149314
0.34583458345834606,0.3764026735674167
0.3462346234623461,0.37726784659336937
0.34663466346634664,0.3781340198193532
0.34703470347034715,0.37900119324536696
0.34743474347434766,0.3798693668714106
0.34783478347834773,0.3807385406974833
0.34823482348234824,0.38160871472358715
0.34863486348634876,0.38247988894972074
0.34903490349034927,0.3833520633758845
0.34943494349434934,0.3842252380020773
0.34983498349834985,0.38509941282830107
0.35023502350235036,0.3859745878545549
0.3506350635063509,0.38685076308083866
0.35103510351035094,0.3877279385071513
0.35143514351435146,0.38860611413349505
0.35183518351835197,0.3894852899598688
0.3522352235223525,0.39036546598627264
0.35263526352635255,0.3912466422127054
0.35303530353035306,0.3921288186391691
0.3534353435343536,0.393011995265663
0.3538353835383541,0.3938961720921868
0.35423542354235416,0.39478134911873947
0.35463546354635467,0.39566752634532326
0.3550355035503552,0.39655470377193713
0.3554355435543557,0.39744288139858114
0.35583558355835576,0.39833205922525367
0.3562356235623563,0.39922223725195766
0.3566356635663568,0.4001134154786914
0.3570357035703573,0.40100559390545526
0.35743574357435737,0.4018987725322481
0.3578357835783579,0.402792951359072
0.3582358235823584,0.4036881303859257
0.3586358635863589,0.40458430961280967
0.359035903590359,0.40548148903972236
0.3594359435943595,0.40637966866666636
0.35983598359836,0.4072788484936401
0.3602360236023605,0.40817902852064386
0.3606360636063606,0.40908020874767675
0.3610361036103611,0.4099823891747408
0.3614361436143616,0.4108855698018345
0.3618361836183621,0.41178975062895845
0.3622362236223622,0.4126949316561113
0.3626362636263627,0.41360111288329526
0.3630363036303632,0.41450829431050906
0.3634363436343637,0.41541647593775305
0.3638363836383638,0.41632565776502584
0.3642364236423643,0.41723583979232975
0.3646364636463648,0.41814702201966375
0.36503650365036533,0.41905920444702743
0.3654365436543654,0.4199723870744205
0.3658365836583659,0.42088656990184437
0.3662366236623664,0.4218017529292983
0.36663666366636694,0.4227179361567822
0.367036703670367,0.42363511958429517
0.3674367436743675,0.42455330321183904
0.36783678367836803,0.425472487039413
0.3682368236823681,0.426392671067016
0.3686368636863686,0.42731385529464977
0.3690369036903691,0.4282360397223138
0.36943694369436963,0.42915922435000764
0.3698369836983697,0.4300834091777306
0.3702370237023702,0.43100859420548454
0.37063706370637073,0.4319347794332685
0.37103710371037124,0.4328619648610826
0.3714371437143713,0.43379015048892544
0.3718371837183718,0.4347193363167995
0.37223722372237233,0.43564952234470333
0.37263726372637285,0.4365807085726374
0.3730373037303729,0.4375128950006004
0.37343734373437343,0.4384460816285944
0.37383738373837394,0.4393802684566184
0.37423742374237445,0.4403154554846723
0.3746374637463745,0.4412516427127553
0.37503750375037503,0.4421888301408693
0.37543754375437555,0.44312701776901336
0.37583758375837606,0.44406620559718746
0.3762376237623761,0.44500639362539035
0.37663766376637664,0.4459475818536245
0.37703770377037715,0.4468897702818884
0.37743774377437767,0.44783295891018254
0.37783778377837773,0.4487771477385054
0.37823782378237825,0.44972233676685947
0.37863786378637876,0.45066852599524354
0.37903790379037927,0.45161571542365764
0.37943794379437934,0.45256390505210065
0.37983798379837985,0.45351309488057473
0.38023802380238036,0.4544632849090786
0.3806380638063809,0.45541447513761274
0.38103810381038095,0.45636666556617594
0.38143814381438146,0.4573198561947699
0.38183818381838197,0.458274047023394
0.3822382238223825,0.45922923805204807
0.38263826382638255,0.4601854292807312
0.38303830383038306,0.4611426207094452
0.3834383438343836,0.4621008123381892
0.3838383838383841,0.4630600041669634
0.38423842384238416,0.46402019619576657
0.38463846384638467,0.46498138842460063
0.3850385038503852,0.46594358085346477
0.3854385438543857,0.4669067734823588
0.38583858385838576,0.46787096631128194
0.3862386238623863,0.4688361593402359
0.3866386638663868,0.46980235256922015
0.3870387038703873,0.47076954599823423
0.38743874387438737,0.4717377396272774
0.3878387838783879,0.4727069334563515
0.3882388238823884,0.47367712748545576
0.3886388638863889,0.4746483217145898
0.389038903890389,0.47562051614375284
0.3894389438943895,0.47659371077294704
0.38983898389839,0.47756790560217127
0.3902390239023905,0.47854310063142536
0.3906390639063906,0.47951929586070857
0.3910391039103911,0.4804964912900227
0.3914391439143916,0.48147468691936696
0.3918391839183921,0.4824538827487411
0.3922392239223922,0.48343407877814426
0.3926392639263927,0.48441527500757836
0.3930393039303932,0.4853974714370427
0.3934393439343937,0.4863806680665368
0.3938393839383938,0.48736486489605996
0.3942394239423943,0.48835006192561414
0.3946394639463948,0.4893362591551985
0.39503950395039533,0.4903234565848125
0.3954395439543954,0.49131165421445566
0.3958395839583959,0.49230085204413
0.3962396239623964,0.4932910500738342
0.39663966396639694,0.49428224830356843
0.397039703970397,0.49527444673333165
0.3974397439743975,0.49626764536312584
0.39783978397839803,0.4972618441929501
0.3982398239823981,0.49825704322280334
0.3986398639863986,0.49925324245268743
0.3990399039903991,0.5002504418826018
0.39943994399439964,0.5012486415125461
0.3998399839983997,0.5022478413425192
0.4002400240024002,0.5032480413725237
0.40064006400640073,0.5042492416025577
0.40104010401040124,0.5052514420326222
0.4014401440144013,0.5062546426627151
0.4018401840184018,0.5072588434928396
0.40224022402240234,0.5082640445229939
0.40264026402640285,0.5092702457531783
0.4030403040304029,0.5102774471833914
0.40344034403440343,0.5112856488136357
0.40384038403840394,0.51229485064391
0.40424042404240446,0.5133050526742144
0.4046404640464045,0.5143162549045476
0.40504050405040504,0.5153284573349118
0.40544054405440555,0.5163416599653063
0.40584058405840606,0.5173558627957305
0.40624062406240613,0.5183710658261836
0.40664066406640664,0.5193872690566682
0.40704070407040716,0.5204044724871824
0.40744074407440767,0.521422676117727
0.40784078407840774,0.5224418799483002
0.40824082408240825,0.5234620839789046
0.40864086408640876,0.5244832882095389
0.4090409040904093,0.5255054926402031
0.40944094409440934,0.5265286972708964
0.40984098409840986,0.5275529021016209
0.41024102410241037,0.5285781071323752
0.4106410641064109,0.5296043123631596
0.41104110411041095,0.5306315177939729
0.41144114411441146,0.5316597234248174
0.411841184118412,0.5326889292556918
0.4122412241224125,0.5337191352865962
0.41264126412641255,0.5347503415175292
0.41304130413041307,0.5357825479484938
0.4134413441344136,0.5368157545794883
0.4138413841384141,0.5378499614105127
0.41424142414241416,0.5388851684415659
0.4146414641464147,0.5399213756726503
0.4150415041504152,0.5409585831037648
0.4154415441544157,0.5419967907349093
0.41584158415841577,0.5430359985660825
0.4162416241624163,0.544076206597287
0.4166416641664168,0.5451174148285215
0.4170417041704173,0.5461596232597858
0.4174417441744174,0.5472028318910791
0.4178417841784179,0.5482470407224035
0.4182418241824184,0.5492922497537581
0.4186418641864189,0.5503384589851426
0.419041904190419,0.5513856684165561
0.4194419441944195,0.5524338780480004
0.41984198419842,0.553483087879475
0.4202420242024205,0.5545332979109794
0.4206420642064206,0.5555845081425127
0.4210421042104211,0.5566367185740774
0.4214421442144216,0.5576899292056716
0.4218421842184221,0.5587441400372963
0.4222422242224222,0.5597993510689496
0.4226422642264227,0.5608555623006342
0.4230423042304232,0.5619127737323487
0.42344234423442373,0.5629709853640932
0.4238423842384238,0.5640301971958666
0.4242424242424243,0.5650904092276711
0.4246424642464248,0.5661516214595056
0.42504250425042533,0.5672138338913701
0.4254425442544254,0.5682770465232636
0.4258425842584259,0.5693412593551882
0.42624262426242643,0.5704064723871427
0.42664266426642694,0.5714726856191271
0.427042704270427,0.5725398990511406
0.4274427442744275,0.5736081126831853
0.42784278427842803,0.5746773265152598
0.4282428242824281,0.5757475405473633
0.4286428642864286,0.5768187547794976
0.42904290429042913,0.5778909692116624
0.42944294429442964,0.5789641838438571
0.4298429842984297,0.5800383986760803
0.4302430243024302,0.5811136137083351
0.43064306430643073,0.5821898289406194
0.43104310431043125,0.5832670443729341
0.4314431443144313,0.5843452600052774
0.4318431843184318,0.5854244758376523
0.43224322432243234,0.5865046918700569
0.43264326432643285,0.5875859081024916
0.4330433043304329,0.5886681245349549
0.43344334433443343,0.5897513411674496
0.43384338433843395,0.5908355579999741
0.43424342434243446,0.5919207750325287
0.4346434643464345,0.5930069922651123
0.43504350435043504,0.594094209697727
0.43544354435443555,0.5951824273303714
0.43584358435843606,0.5962716451630462
0.43624362436243613,0.5973618631957497
0.43664366436643665,0.5984530814284844
0.43704370437043716,0.599545299861249
0.43744374437443767,0.6006385184940437
0.43784378437843774,0.6017327373268673
0.43824382438243825,0.6028279563597219
0.43864386438643876,0.6039241755926066
0.4390439043904393,0.6050213950255213
0.43944394439443935,0.6061196146584646
0.43984398439843986,0.6072188344914394
0.44024402440244037,0.608319054524444
0.4406440644064409,0.6094202747574788
0.44104410441044095,0.6105224951905424
0.44144414441444146,0.6116257158236372
0.441844184418442,0.6127299366567618
0.4422442244224425,0.6138351576899166
0.44264426442644256,0.6149413789231001
0.44304430443044307,0.6160486003563147
0.4434443444344436,0.6171568219895595
0.4438443844384441,0.6182660438228343
0.44424442444244416,0.6193762658561379
0.4446444644464447,0.6204874880894725
0.4450445044504452,0.6215997105228371
0.4454445444544457,0.622712933156232
0.44584458445844577,0.6238271559896558
0.4462446244624463,0.6249423790231105
0.4466446644664468,0.6260586022565953
0.4470447044704473,0.6271758256901101
0.4474447444744474,0.6282940493236534
0.4478447844784479,0.6294132731572284
0.4482448244824484,0.630533497190833
0.4486448644864489,0.631654721424468
0.449044904490449,0.6327769458581315
0.4494449444944495,0.6339001704918263
0.44984498449845,0.635024395325551
0.4502450245024505,0.6361496203593059
0.4506450645064506,0.6372758455930894
0.4510451045104511,0.6384030710269043
0.4514451445144516,0.639531296660749
0.4518451845184521,0.640660522494624
0.4522452245224522,0.6417907485285275
0.4526452645264527,0.6429219747624624
0.4530453045304532,0.6440542011964272
0.45344534453445373,0.645187427830422
0.4538453845384538,0.6463216546644456
0.4542454245424543,0.6474568816985006
0.4546454645464548,0.6485931089325856
0.45504550455045534,0.6497303363667003
0.4554455445544554,0.6508685640008439
0.4558455845584559,0.6520077918350189
0.45624562456245643,0.6531480198692237
0.45664566456645694,0.6542892481034587
0.457045704570457,0.6554314765377223
0.4574457445744575,0.656574705172017
0.45784578457845804,0.657718934006342
0.4582458245824581,0.6588641630406957
0.4586458645864586,0.6600103922750805
0.45904590459045913,0.6611576217094954
0.45944594459445964,0.6623058513439403
0.4598459845984597,0.6634550811784138
0.4602460246024602,0.6646053112129189
0.46064606460646074,0.6657565414474539
0.46104610461046125,0.6669087718820187
0.4614461446144613,0.6680620025166124
0.46184618461846183,0.6692162333512374
0.46224622462246234,0.6703714643858923
0.46264626462646286,0.6715276956205773
0.4630463046304629,0.6726849270552909
0.46344634463446344,0.6738431586900357
0.46384638463846395,0.6750023905248107
0.46424642464246446,0.6761626225596157
0.46464646464646453,0.6773238547944496
0.46504650465046504,0.6784860872293144
0.46544654465446555,0.6796493198642094
0.46584658465846607,0.6808135526991345
0.46624662466246614,0.6819787857340881
0.46664666466646665,0.6831450189690732
0.46704670467046716,0.684312252404088
0.4674467446744677,0.6854804860391331
0.46784678467846774,0.6866497198742069
0.46824682468246825,0.6878199539093117
0.46864686468646877,0.6889911881444468
0.4690469046904693,0.6901634225796118
0.46944694469446935,0.6913366572148054
0.46984698469846986,0.6925108920500307
0.4702470247024704,0.6936861270852857
0.4706470647064709,0.6948623623205706
0.47104710471047095,0.6960395977558844
0.47144714471447147,0.6972178333912294
0.471847184718472,0.6983970692266045
0.4722472247224725,0.6995773052620096
0.47264726472647256,0.7007585414974432
0.4730473047304731,0.7019407779329083
0.4734473447344736,0.7031240145684033
0.4738473847384741,0.7043082514039285
0.47424742474247417,0.7054934884394822
0.4746474647464747,0.7066797256750673
0.4750475047504752,0.7078669631106824
0.4754475447544757,0.7090552007463274
0.4758475847584758,0.7102444385820013
0.4762476247624763,0.7114346766177063
0.4766476647664768,0.7126259148534414
0.4770477047704773,0.7138181532892065
0.4774477447744774,0.7150113919250003
0.4778477847784779,0.7162056307608254
0.4782478247824784,0.7174008697966806
0.4786478647864789,0.7185971090325657
0.479047904790479,0.7197943484684795
0.4794479447944795,0.7209925881044246
0.47984798479848,0.7221918279403997
0.4802480248024805,0.7233920679764049
0.4806480648064806,0.7245933082124386
0.4810481048104811,0.7257955486485038
0.4814481448144816,0.726998789284599
0.48184818481848213,0.7282030301207242
0.4822482248224822,0.729408271156878
0.4826482648264827,0.7306145123930631
0.4830483048304832,0.7318217538292783
0.48344834483448373,0.7330299954655234
0.4838483848384838,0.7342392373017973
0.4842484248424843,0.7354494793381025
0.4846484648464848,0.7366607215744377
0.48504850485048534,0.7378729640108028
0.4854485448544854,0.7390862066471967
0.4858485848584859,0.740300449483622
0.48624862486248643,0.7415156925200771
0.48664866486648695,0.7427319357565622
0.487048704870487,0.7439491791930761
0.4874487448744875,0.7451674228296213
0.48784878487848804,0.7463866666661967
0.4882488248824881,0.7476069107028005
0.4886488648864886,0.7488281549394356
0.48904890489048913,0.750050399376101
0.48944894489448965,0.7512736440127962
0.4898489848984897,0.7524978888495201
0.4902490249024902,0.7537231338862753
0.49064906490649074,0.7549493791230605
0.49104910491049125,0.7561766245598757
0.4914491449144913,0.7574048701967196
0.49184918491849183,0.7586341160335949
0.49224922492249235,0.7598643620705002
0.49264926492649286,0.7610956083074355
0.4930493049304929,0.7623278547443995
0.49344934493449344,0.7635611013813947
0.49384938493849395,0.76479534821842
0.49424942494249446,0.7660305952554752
0.49464946494649453,0.7672668424925592
0.49504950495049505,0.7685040899296744
0.49544954495449556,0.7697423375668198
0.49584958495849607,0.7709815854039951
0.49624962496249614,0.772221833441199
0.49664966496649665,0.7734630816784344
0.49704970497049716,0.7747053301156996
0.4974497449744977,0.7759485787529949
0.49784978497849774,0.7771928275903189
0.49824982498249826,0.7784380766276742
0.49864986498649877,0.7796843258650595
0.4990499049904993,0.7809315753024749
0.49944994499449935,0.7821798249399188
0.49984998499849986,0.7834290747773942
0.5002500250025004,0.7846793248148997
0.5006500650065009,0.7859305750524349
0.501050105010501,0.7871828254899987
0.5014501450145015,0.7884360761275943
0.501850185018502,0.7896903269652196
0.5022502250225025,0.790945578002875
0.5026502650265026,0.7922018292405589
0.5030503050305031,0.7934590806782744
0.5034503450345036,0.7947173323160197
0.5038503850385041,0.7959765841537951
0.5042504250425042,0.7972368361915991
0.5046504650465047,0.7984980884294346
0.5050505050505052,0.7997603408673
0.5054505450545057,0.8010235935051954
0.5058505850585058,0.8022878463431194
0.5062506250625063,0.8035530993810747
0.5066506650665068,0.8048193526190602
0.5070507050705073,0.8060866060570755
0.5074507450745074,0.8073548596951196
0.5078507850785079,0.8086241135331952
0.5082508250825084,0.8098943675713004
0.5086508650865089,0.811165621809436
0.509050905090509,0.8124378762475999
0.5094509450945095,0.8137111308857954
0.50985098509851,0.8149853857240209
0.5102510251025105,0.8162606407622763
0.5106510651065106,0.8175368960005603
0.5110511051105111,0.8188141514388759
0.5114511451145116,0.8200924070772213
0.5118511851185121,0.8213716629155968
0.5122512251225122,0.8226519189540009
0.5126512651265127,0.8239331751924366
0.5130513051305132,0.8252154316309018
0.5134513451345137,0.8264986882693974
0.5138513851385138,0.8277829451079215
0.5142514251425143,0.8290682021464768
0.5146514651465148,0.8303544593850625
0.5150515051505153,0.8316417168236778
0.5154515451545154,0.832929974462322
0.5158515851585159,0.8342192323009975
0.5162516251625164,0.835509490339703
0.516651665166517,0.8368007485784386
0.517051705170517,0.8380930070172027
0.5174517451745175,0.8393862656559983
0.517851785178518,0.8406805244948238
0.5182518251825186,0.8419757835336793
0.5186518651865186,0.8432720427725634
0.5190519051905191,0.8445693022114791
0.5194519451945196,0.8458675618504246
0.5198519851985197,0.8471668216893987
0.5202520252025202,0.8484670817284042
0.5206520652065207,0.8497683419674397
0.5210521052105213,0.8510706024065053
0.5214521452145213,0.8523738630455995
0.5218521852185218,0.853678123884725
0.5222522252225223,0.8549833849238806
0.5226522652265229,0.8562896461630661
0.5230523052305229,0.8575969076022805
0.5234523452345234,0.8589051692415259
0.523852385238524,0.8602144310808016
0.5242524252425245,0.8615246931201072
0.5246524652465245,0.8628359553594415
0.525052505250525,0.864148217798807
0.5254525452545256,0.8654614804382027
0.5258525852585261,0.8667757432776281
0.5262526252625261,0.8680910063170824
0.5266526652665267,0.8694072695565681
0.5270527052705272,0.8707245329960838
0.5274527452745277,0.8720427966356293
0.5278527852785277,0.8733620604752035
0.5282528252825283,0.8746823245148092
0.5286528652865288,0.8760035887544447
0.5290529052905293,0.8773258531941105
0.5294529452945294,0.8786491178338046
0.5298529852985299,0.8799733826735302
0.5302530253025304,0.881298647713286
0.5306530653065309,0.8826249129530714
0.531053105310531,0.883952178392886
0.5314531453145315,0.8852804440327315
0.531853185318532,0.8866097098726072
0.5322532253225325,0.887939975912513
0.5326532653265326,0.8892712421524472
0.5330533053305331,0.8906035085924129
0.5334533453345336,0.8919367752324087
0.5338533853385341,0.8932710420724342
0.5342534253425342,0.8946063091124885
0.5346534653465347,0.8959425763525743
0.5350535053505352,0.8972798437926901
0.5354535453545357,0.8986181114328358
0.5358535853585358,0.8999573792730099
0.5362536253625363,0.9012976473132158
0.5366536653665368,0.9026389155534513
0.5370537053705373,0.9039811839937173
0.5374537453745374,0.9053244526340114
0.5378537853785379,0.9066687214743372
0.5382538253825384,0.9080139905146929
0.5386538653865389,0.9093602597550788
0.539053905390539,0.910707529195493
0.5394539453945395,0.9120557988359388
0.53985398539854,0.9134050686764146
0.5402540254025405,0.9147553387169203
0.5406540654065406,0.9161066089574547
0.5410541054105411,0.9174588793980205
0.5414541454145416,0.9188121500386163
0.5418541854185421,0.9201664208792419
0.5422542254225422,0.9215216919198962
0.5426542654265427,0.9228779631605821
0.5430543054305432,0.924235234601298
0.5434543454345437,0.9255935062420437
0.5438543854385438,0.9269527780828181
0.5442544254425443,0.928313050123624
0.5446544654465448,0.9296743223644599
0.5450545054505453,0.9310365948053255
0.5454545454545454,0.9323998674462198
0.5458545854585459,0.9337641402871456
0.5462546254625464,0.9351294133281015
0.546654665466547,0.9364956865690874
0.547054705470547,0.9378629600101017
0.5474547454745475,0.9392312336511475
0.547854785478548,0.9406005074922233
0.5482548254825486,0.9419707815333292
0.5486548654865486,0.9433420557744637
0.5490549054905491,0.9447143302156294
0.5494549454945497,0.9460876048568254
0.5498549854985497,0.9474618796980498
0.5502550255025502,0.9488371547393057
0.5506550655065507,0.9502134299805916
0.5510551055105513,0.9515907054219075
0.5514551455145513,0.9529689810632518
0.5518551855185518,0.9543482569046277
0.5522552255225524,0.9557285329460337
0.5526552655265529,0.9571098091874696
0.5530553055305529,0.9584920856289338
0.5534553455345534,0.9598753622704298
0.553855385538554,0.9612596391119558
0.5542554255425545,0.9626449161535118
0.5546554655465545,0.964031193395096
0.555055505550555,0.9654184708367121
0.5554555455545556,0.9668067484783579
0.5558555855585561,0.9681960263200339
0.5562556255625561,0.9695863043617383
0.5566556655665567,0.9709775826034744
0.5570557055705572,0.9723698610452401
0.5574557455745577,0.9737631396870362
0.5578557855785578,0.9751574185288606
0.5582558255825583,0.9765526975707166
0.5586558655865588,0.9779489768126025
0.5590559055905593,0.9793462562545184
0.5594559455945594,0.980744535896463
0.5598559855985599,0.982143815738439
0.5602560256025604,0.983544095780445
0.5606560656065609,0.984945376022481
0.561056105610561,0.9863476564645454
0.5614561456145615,0.9877509371066412
0.561856185618562,0.9891552179487675
0.5622562256225625,0.9905604989909236
0.5626562656265626,0.9919667802331079
0.5630563056305631,0.9933740616753238
0.5634563456345636,0.99478234331757
0.5638563856385641,0.996191625159846
0.5642564256425642,0.9976019072021504
0.5646564656465647,0.9990131894444865
0.5650565056505652,1.0004254718868526
0.5654565456545657,1.0018387545292486
0.5658565856585658,1.0032530373716733
0.5662566256625663,1.0046683204141291
0.5666566656665668,1.0060846036566153
0.5670567056705673,1.007501887099131
0.5674567456745674,1.0089201707416757
0.5678567856785679,1.0103394545842517
0.5682568256825684,1.011759738626858
0.5686568656865689,1.0131810228694942
0.569056905690569,1.0146033073121585
0.5694569456945695,1.0160265919548546
0.56985698569857,1.0174508767975805
0.5702570257025705,1.0188761618403368
0.5706570657065706,1.0203024470831212
0.5710571057105711,1.0217297325259374
0.5714571457145716,1.0231580181687834
0.5718571857185721,1.0245873040116598
0.5722572257225722,1.0260175900545643
0.5726572657265727,1.0274488762975005
0.5730573057305732,1.0288811627404666
0.5734573457345737,1.0303144493834626
0.5738573857385738,1.0317487362264872
0.5742574257425743,1.033184023269543
0.5746574657465748,1.0346203105126297
0.5750575057505753,1.0360575979557458
0.5754575457545754,1.03749588559889
0.5758575857585759,1.0389351734420664
0.5762576257625764,1.0403754614852727
0.576657665766577,1.041816749728509
0.577057705770577,1.0432590381717732
0.5774577457745775,1.0447023268150692
0.577857785778578,1.0461466156583956
0.5782578257825786,1.047591904701752
0.5786578657865786,1.0490381939451363
0.5790579057905791,1.0504854833885524
0.5794579457945797,1.0519337730319989
0.5798579857985797,1.0533830628754735
0.5802580258025802,1.0548333529189797
0.5806580658065807,1.056284643162516
0.5810581058105813,1.057736933606082
0.5814581458145813,1.0591902242496767
0.5818581858185818,1.060644515093303
0.5822582258225824,1.0620998061369593
0.5826582658265829,1.0635560973806455
0.5830583058305829,1.0650133888243598
0.5834583458345834,1.0664716804681063
0.583858385838584,1.0679309723118822
0.5842584258425845,1.0693912643556889
0.5846584658465845,1.0708525565995233
0.585058505850585,1.0723148490433894
0.5854585458545856,1.0737781416872858
0.5858585858585861,1.0752424345312122
0.5862586258625861,1.0767077275751666
0.5866586658665867,1.0781740208191528
0.5870587058705872,1.0796413142631693
0.5874587458745877,1.0811096079072158
0.5878587858785878,1.0825789017512903
0.5882588258825883,1.0840491957953966
0.5886588658865888,1.0855204900395328
0.5890589058905893,1.0869927844836993
0.5894589458945894,1.088466079127894
0.5898589858985899,1.0899403739721203
0.5902590259025904,1.0914156690163765
0.5906590659065909,1.0928919642606627
0.591059105910591,1.0943692597049774
0.5914591459145915,1.0958475553493239
0.591859185918592,1.0973268511937002
0.5922592259225925,1.0988071472381065
0.5926592659265926,1.1002884434825413
0.5930593059305931,1.1017707399270074
0.5934593459345936,1.1032540365715038
0.5938593859385941,1.1047383334160301
0.5942594259425942,1.106223630460585
0.5946594659465947,1.1077099277051712
0.5950595059505952,1.1091972251497877
0.5954595459545957,1.110685522794434
0.5958595859585958,1.1121748206391087
0.5962596259625963,1.113665118683815
0.5966596659665968,1.1151564169285515
0.5970597059705973,1.116648715373318
0.5974597459745974,1.1181420140181126
0.5978597859785979,1.119636312862939
0.5982598259825984,1.1211316119077952
0.5986598659865989,1.1226279111526818
0.599059905990599,1.1241252105975965
0.5994599459945995,1.125623510242543
0.5998599859986,1.1271228100875192
0.6002600260026005,1.128623110132526
0.6006600660066006,1.1301244103775607
0.6010601060106011,1.1316267108226268
0.6014601460146016,1.1331300114677232
0.6018601860186021,1.13463431231285
0.6022602260226022,1.1361396133580044
0.6026602660266027,1.137645914603191
0.6030603060306032,1.1391532160484075
0.6034603460346037,1.1406615176936539
0.6038603860386038,1.1421708195389288
0.6042604260426043,1.143681121584235
0.6046604660466048,1.1451924238295716
0.6050605060506054,1.1467047262749381
0.6054605460546054,1.1482180289203328
0.6058605860586059,1.1497323317657595
0.6062606260626064,1.1512476348112157
0.606660666066607,1.1527639380567023
0.607060706070607,1.1542812415022174
0.6074607460746075,1.1557995451477638
0.607860786078608,1.1573188489933401
0.6082608260826086,1.1588391530389468
0.6086608660866086,1.1603604572845816
0.6090609060906091,1.161882761730248
0.6094609460946097,1.1634060663759445
0.6098609860986097,1.1649303712216694
0.6102610261026102,1.166455676267426
0.6106610661066108,1.1679819815132126
0.6110611061106113,1.1695092869590291
0.6114611461146113,1.1710375926048742
0.6118611861186118,1.1725668984507505
0.6122612261226124,1.174097204496657
0.6126612661266129,1.1756285107425937
0.6130613061306129,1.1771608171885584
0.6134613461346134,1.1786941238345552
0.613861386138614,1.1802284306805815
0.6142614261426145,1.1817637377266381
0.6146614661466145,1.183300044972723
0.6150615061506151,1.1848373524188398
0.6154615461546156,1.1863756600649862
0.6158615861586161,1.187914967911163
0.6162616261626161,1.1894552759573678
0.6166616661666167,1.1909965842036043
0.6170617061706172,1.1925388926498708
0.6174617461746177,1.1940822012961676
0.6178617861786178,1.195626510142492
0.6182618261826183,1.1971718191888492
0.6186618661866188,1.1987181284352357
0.6190619061906193,1.2002654378816522
0.6194619461946194,1.2018137475280972
0.6198619861986199,1.2033630573745735
0.6202620262026204,1.2049133674210801
0.6206620662066209,1.2064646776676171
0.621062106210621,1.2080169881141818
0.6214621462146215,1.2095702987607786
0.621862186218622,1.2111246096074053
0.6222622262226225,1.212679920654062
0.6226622662266226,1.2142362319007467
0.6230623062306231,1.2157935433474636
0.6234623462346236,1.21735185499421
0.6238623862386241,1.2189111668409867
0.6242624262426242,1.220471478887792
0.6246624662466247,1.2220327911346285
0.6250625062506252,1.2235951035814954
0.6254625462546257,1.2251584162283917
0.6258625862586258,1.2267227290753167
0.6262626262626263,1.2282880421222733
0.6266626662666268,1.2298543553692602
0.6270627062706273,1.2314216688162767
0.6274627462746274,1.2329899824633217
0.6278627862786279,1.2345592963103984
0.6282628262826284,1.2361296103575055
0.6286628662866289,1.237700924604642
0.629062906290629,1.239273239051807
0.6294629462946295,1.2408465536990039
0.62986298629863,1.2424208685462306
0.6302630263026305,1.2439961835934872
0.6306630663066306,1.2455724988407724
0.6310631063106311,1.2471498142880888
0.6314631463146316,1.248728129935436
0.6318631863186321,1.2503074457828127
0.6322632263226322,1.2518877618302175
0.6326632663266327,1.2534690780776545
0.6330633063306332,1.255051394525121
0.6334633463346337,1.2566347111726177
0.6338633863386338,1.258219028020143
0.6342634263426343,1.2598043450676997
0.6346634663466348,1.2613906623152866
0.6350635063506354,1.262977979762903
0.6354635463546354,1.2645662974105485
0.6358635863586359,1.2661556152582252
0.6362636263626364,1.2677459333059318
0.636663666366637,1.2693372515536687
0.637063706370637,1.2709295700014338
0.6374637463746375,1.2725228886492306
0.637863786378638,1.2741172074970577
0.6382638263826386,1.2757125265449143
0.6386638663866386,1.2773088457927995
0.6390639063906391,1.2789061652407163
0.6394639463946397,1.280504484888663
0.6398639863986402,1.2821038047366398
0.6402640264026402,1.283704124784645
0.6406640664066408,1.285305445032682
0.6410641064106413,1.2869077654807488
0.6414641464146413,1.2885110861288438
0.6418641864186418,1.2901154069769705
0.6422642264226424,1.2917207280251275
0.6426642664266429,1.2933270492733144
0.6430643064306429,1.2949343707215295
0.6434643464346435,1.2965426923697763
0.643864386438644,1.2981520142180534
0.6442644264426445,1.29976233626636
0.6446644664466445,1.301373658514695
0.6450645064506451,1.302985980963062
0.6454645464546456,1.3045993036114591
0.6458645864586461,1.3062136264598858
0.6462646264626462,1.307828949508341
0.6466646664666467,1.309445272756828
0.6470647064706472,1.3110625962053448
0.6474647464746477,1.312680919853892
0.6478647864786478,1.314300243702467
0.6482648264826483,1.315920567751074
0.6486648664866488,1.3175418919997108
0.6490649064906493,1.3191642164483777
0.6494649464946494,1.3207875410970726
0.6498649864986499,1.3224118659457997
0.6502650265026504,1.3240371909945567
0.6506650665066509,1.3256635162433437
0.651065106510651,1.3272908416921587
0.6514651465146515,1.328919167341006
0.651865186518652,1.330548493189883
0.6522652265226525,1.33217881923879
0.6526652665266526,1.3338101454877251
0.6530653065306531,1.335442471936692
0.6534653465346536,1.3370757985856891
0.6538653865386541,1.3387101254347162
0.6542654265426542,1.340345452483771
0.6546654665466547,1.3419817797328584
0.6550655065506552,1.3436191071819752
0.6554655465546557,1.3452574348311224
0.6558655865586558,1.3468967626802972
0.6562656265626563,1.3485370907295042
0.6566656665666568,1.3501784189787416
0.6570657065706573,1.3518207474280084
0.6574657465746574,1.3534640760773038
0.6578657865786579,1.3551084049266309
0.6582658265826584,1.3567537339759879
0.6586658665866589,1.3584000632253748
0.659065906590659,1.3600473926747898
0.6594659465946595,1.361695722324237
0.65986598659866,1.363345052173714
0.6602660266026605,1.3649953822232215
0.6606660666066606,1.3666467124727566
0.6610661066106611,1.3682990429223234
0.6614661466146616,1.3699523735719206
0.6618661866186621,1.3716067044215476
0.6622662266226622,1.3732620354712028
0.6626662666266627,1.3749183667208902
0.6630663066306632,1.3765756981706074
0.6634663466346638,1.3782340298203541
0.6638663866386638,1.3798933616701294
0.6642664266426643,1.3815536937199364
0.6646664666466648,1.3832150259697737
0.6650665066506654,1.384877358419641
0.6654665466546654,1.386540691069536
0.6658665866586659,1.3882050239194634
0.6662666266626665,1.3898703569694204
0.666666666666667,1.3915366902194077
0.667066706670667,1.3932040236694228
0.6674667466746675,1.39487235731947
0.6678667866786681,1.396541691169547
0.6682668266826686,1.3982120252196544
0.6686668666866686,1.3998833594697895
0.6690669066906691,1.4015556939199567
0.6694669466946697,1.4032290285701539
0.6698669866986702,1.404903363420381
0.6702670267026702,1.406578698470636
0.6706670667066708,1.4082550337209234
0.6710671067106713,1.4099323691712407
0.6714671467146713,1.411610704821586
0.6718671867186718,1.413290040671963
0.6722672267226724,1.4149703767223705
0.6726672667266729,1.4166517129728078
0.6730673067306729,1.4183340494232728
0.6734673467346735,1.42001738607377
0.673867386738674,1.4217017229242974
0.6742674267426745,1.4233870599748548
0.6746674667466745,1.42507339722544
0.6750675067506751,1.4267607346760571
0.6754675467546756,1.4284490723267043
0.6758675867586761,1.4301384101773817
0.6762676267626762,1.431828748228087
0.6766676667666767,1.4335200864788242
0.6770677067706772,1.4352124249295914
0.6774677467746777,1.4369057635803886
0.6778677867786778,1.4386001024312143
0.6782678267826783,1.4402954414820712
0.6786678667866788,1.4419917807329585
0.6790679067906793,1.4436891201838757
0.6794679467946794,1.445387459834821
0.6798679867986799,1.4470867996857986
0.6802680268026804,1.448787139736806
0.6806680668066809,1.4504884799878432
0.681068106810681,1.4521908204389087
0.6814681468146815,1.4538941610900058
0.681868186818682,1.4555985019411328
0.6822682268226825,1.4573038429922902
0.6826682668266826,1.4590101842434757
0.6830683068306831,1.460717525694693
0.6834683468346836,1.4624258673459405
0.6838683868386841,1.4641352091972175
0.6842684268426842,1.4658455512485231
0.6846684668466847,1.4675568934998604
0.6850685068506852,1.4692692359512276
0.6854685468546857,1.4709825786026252
0.6858685868586858,1.4726969214540504
0.6862686268626863,1.4744122645055078
0.6866686668666868,1.476128607756995
0.6870687068706873,1.4778459512085127
0.6874687468746874,1.479564294860058
0.6878687868786879,1.4812836387116355
0.6882688268826884,1.4830039827632429
0.6886688668866889,1.4847253270148801
0.689068906890689,1.4864476714665456
0.6894689468946895,1.488171016118243
0.68986898689869,1.4898953609699706
0.6902690269026905,1.491620706021728
0.6906690669066906,1.4933470512735134
0.6910691069106911,1.4950743967253306
0.6914691469146916,1.4968027423771781
0.6918691869186921,1.4985320882290556
0.6922692269226922,1.5002624342809607
0.6926692669266927,1.5019937805328984
0.6930693069306932,1.5037261269848656
0.6934693469346938,1.5054594736368632
0.6938693869386938,1.5071938204888888
0.6942694269426943,1.5089291675409462
0.6946694669466948,1.5106655147930335
0.6950695069506954,1.512402862245151
0.6954695469546954,1.5141412098972964
0.6958695869586959,1.5158805577494738
0.6962696269626965,1.5176209058016812
0.696669666966697,1.519362254053919
0.697069706970697,1.5211046025061843
0.6974697469746975,1.5228479511584818
0.6978697869786981,1.5245923000108093
0.6982698269826986,1.5263376490631666
0.6986698669866986,1.528083998315552
0.6990699069906992,1.5298313477679697
0.6994699469946997,1.5315796974204172
0.6998699869987002,1.5333290472728947
0.7002700270027002,1.5350793973254002
0.7006700670067008,1.536830747577938
0.7010701070107013,1.538583098030505
0.7014701470147013,1.5403364486831008
0.7018701870187019,1.5420907995357283
0.7022702270227024,1.543846150588386
0.7026702670267029,1.5456025018410733
0.703070307030703,1.5473598532937891
0.7034703470347035,1.5491182049465366
0.703870387038704,1.550877556799314
0.7042704270427045,1.5526379088521214
0.7046704670467046,1.5543992611049569
0.7050705070507051,1.5561616135578245
0.7054705470547056,1.5579249662107224
0.7058705870587061,1.5596893190636498
0.7062706270627062,1.5614546721166054
0.7066706670667067,1.563221025369593
0.7070707070707072,1.5649883788226107
0.7074707470747077,1.5667567324756582
0.7078707870787078,1.5685260863287338
0.7082708270827083,1.5702964403818411
0.7086708670867088,1.5720677946349788
0.7090709070907093,1.5738401490881464
0.7094709470947094,1.5756135037413421
0.7098709870987099,1.5773878585945695
0.7102710271027104,1.5791632136478273
0.7106710671067109,1.580939568901115
0.711071107110711,1.5827169243544303
0.7114711471147115,1.5844952800077783
0.711871187118712,1.5862746358611557
0.7122712271227125,1.5880549919145635
0.7126712671267126,1.589836348167999
0.7130713071307131,1.5916187046214665
0.7134713471347136,1.5934020612749644
0.7138713871387141,1.5951864181284918
0.7142714271427142,1.5969717751820478
0.7146714671467147,1.598758132435635
0.7150715071507152,1.600545489889253
0.7154715471547157,1.6023338475429005
0.7158715871587158,1.6041232053965762
0.7162716271627163,1.605913563450284
0.7166716671667168,1.6077049217040216
0.7170717071707173,1.6094972801577891
0.7174717471747174,1.6112906388115849
0.7178717871787179,1.6130849976654127
0.7182718271827184,1.6148803567192704
0.7186718671867189,1.6166767159731577
0.719071907190719,1.6184740754270734
0.7194719471947195,1.6202724350810214
0.71987198719872,1.6220717949349992
0.7202720272027205,1.6238721549890065
0.7206720672067206,1.6256735152430424
0.7210721072107211,1.62747587569711
0.7214721472147216,1.6292792363512079
0.7218721872187221,1.6310835972053357
0.7222722272227222,1.6328889582594912
0.7226722672267227,1.6346953195136789
0.7230723072307232,1.6365026809678969
0.7234723472347238,1.6383110426221448
0.7238723872387238,1.6401204044764204
0.7242724272427243,1.6419307665307281
0.7246724672467248,1.6437421287850658
0.7250725072507254,1.6455544912394338
0.7254725472547254,1.6473678538938294
0.7258725872587259,1.6491822167482568
0.7262726272627265,1.650997579802715
0.726672667266727,1.6528139430572026
0.727072707270727,1.6546313065117184
0.7274727472747275,1.6564496701662659
0.7278727872787281,1.6582690340208437
0.7282728272827286,1.6600893980754519
0.7286728672867286,1.6619107623300873
0.7290729072907292,1.6637331267847553
0.7294729472947297,1.6655564914394532
0.7298729872987302,1.667380856294181
0.7302730273027302,1.6692062213489365
0.7306730673067308,1.6710325866037246
0.7310731073107313,1.672859952058542
0.7314731473147313,1.6746883177133882
0.7318731873187319,1.676517683568266
0.7322732273227324,1.6783480496231737
0.7326732673267329,1.6801794158781114
0.733073307330733,1.6820117823330776
0.7334733473347335,1.683845148988075
0.733873387338734,1.6856795158431028
0.7342734273427345,1.687514882898161
0.7346734673467346,1.6893512501532468
0.7350735073507351,1.6911886176083644
0.7354735473547356,1.6930269852635127
0.7358735873587361,1.6948663531186905
0.7362736273627362,1.6967067211738964
0.7366736673667367,1.698548089429134
0.7370737073707372,1.700390457884402
0.7374737473747377,1.7022338265397
0.7378737873787378,1.704078195395026
0.7382738273827383,1.705923564450384
0.7386738673867388,1.7077699337057717
0.7390739073907393,1.7096173031611896
0.7394739473947394,1.7114656728166353
0.7398739873987399,1.7133150426721135
0.7402740274027404,1.7151654127276212
0.7406740674067409,1.7170167829831593
0.741074107410741,1.718869153438725
0.7414741474147415,1.720722524094323
0.741874187418742,1.7225768949499511
0.7422742274227425,1.7244322660056088
0.7426742674267426,1.7262886372612947
0.7430743074307431,1.7281460087170126
0.7434743474347436,1.7300043803727605
0.7438743874387441,1.7318637522285387
0.7442744274427442,1.7337241242843442
0.7446744674467447,1.7355854965401827
0.7450745074507452,1.7374478689960506
0.7454745474547457,1.7393112416519485
0.7458745874587458,1.741175614507874
0.7462746274627463,1.7430409875638322
0.7466746674667468,1.7449073608198202
0.7470747074707473,1.7467747342758382
0.7474747474747474,1.7486431079318838
0.7478747874787479,1.750512481787962
0.7482748274827484,1.7523828558440702
0.7486748674867489,1.7542542301002082
0.749074907490749,1.7561266045563744
0.7494749474947495,1.7579999792125722
0.74987498749875,1.7598743540688
0.7502750275027505,1.7617497291250581
0.7506750675067506,1.7636261043813444
0.7510751075107511,1.7655034798376623
0.7514751475147516,1.7673818554940102
0.7518751875187522,1.7692612313503884
0.7522752275227522,1.7711416074067943
0.7526752675267527,1.7730229836632323
0.7530753075307532,1.7749053601197002
0.7534753475347538,1.7767887367761985
0.7538753875387538,1.7786731136327245
0.7542754275427543,1.7805584906892826
0.7546754675467549,1.7824448679458706
0.7550755075507554,1.7843322454024886
0.7554755475547554,1.7862206230591346
0.755875587558756,1.7881100009158128
0.7562756275627565,1.7900003789725205
0.756675667566757,1.791891757229259
0.757075707570757,1.7937841356860251
0.7574757475747576,1.795677514342823
0.7578757875787581,1.7975718931996512
0.7582758275827586,1.7994672722565093
0.7586758675867586,1.801363651513395
0.7590759075907592,1.8032610309703134
0.7594759475947597,1.8051594106272617
0.7598759875987602,1.8070587904842395
0.7602760276027603,1.8089591705412458
0.7606760676067608,1.8108605507982838
0.7610761076107613,1.8127629312553522
0.7614761476147613,1.8146663119124478
0.7618761876187619,1.816570692769576
0.7622762276227624,1.818476073826734
0.7626762676267629,1.8203824550839225
0.763076307630763,1.8222898365411382
0.7634763476347635,1.8241982181983865
0.763876387638764,1.826107600055665
0.7642764276427645,1.8280179821129732
0.7646764676467646,1.8299293643703094
0.7650765076507651,1.8318417468276773
0.7654765476547656,1.8337551294850756
0.7658765876587661,1.8356695123425038
0.7662766276627662,1.83758489539996
0.7666766676667667,1.8395012786574476
0.7670767076707672,1.8414186621149664
0.7674767476747677,1.8433370457725142
0.7678767876787678,1.8452564296300906
0.7682768276827683,1.8471768136876987
0.7686768676867688,1.8490981979453371
0.7690769076907693,1.851020582403005
0.7694769476947694,1.852943967060701
0.7698769876987699,1.8548683519184292
0.7702770277027704,1.8567937369761878
0.7706770677067709,1.8587201222339758
0.771077107710771,1.8606475076917919
0.7714771477147715,1.8625758933496406
0.771877187718772,1.8645052792075187
0.7722772277227725,1.8664356652654268
0.7726772677267726,1.868367051523363
0.7730773077307731,1.8702994379813314
0.7734773477347736,1.8722328246393296
0.7738773877387741,1.8741672114973578
0.7742774277427742,1.876102598555414
0.7746774677467747,1.8780389858135025
0.7750775077507752,1.8799763732716204
0.7754775477547757,1.8819147609297686
0.7758775877587758,1.883854148787945
0.7762776277627763,1.8857945368461535
0.7766776677667768,1.8877359251043915
0.7770777077707773,1.8896783135626598
0.7774777477747774,1.8916217022209558
0.7778777877787779,1.8935660910792844
0.7782778277827784,1.8955114801376425
0.7786778677867789,1.8974578693960313
0.779077907790779,1.899405258854447
0.7794779477947795,1.9013536485128957
0.77987798779878,1.9033030383713738
0.7802780278027805,1.9052534284298823
0.7806780678067806,1.9072048186884185
0.7810781078107811,1.9091572091469868
0.7814781478147816,1.911110599805585
0.7818781878187822,1.9130649906642136
0.7822782278227822,1.9150203817228695
0.7826782678267827,1.9169767729815579
0.7830783078307832,1.9189341644402766
0.7834783478347838,1.9208925560990249
0.7838783878387838,1.9228519479578008
0.7842784278427843,1.9248123400166093
0.7846784678467849,1.9267737322754481
0.7850785078507854,1.9287361247343164
0.7854785478547854,1.9306995173932124
0.785878587858786,1.9326639102521406
0.7862786278627865,1.9346293033110995
0.786678667866787,1.936595696570088
0.787078707870787,1.938563090029104
0.7874787478747876,1.9405314836881522
0.7878787878787881,1.9425008775472308
0.7882788278827886,1.9444712716063393
0.7886788678867886,1.9464426658654754
0.7890789078907892,1.9484150603246437
0.7894789478947897,1.9503884549838424
0.7898789878987902,1.952362849843071
0.7902790279027903,1.9543382449023272
0.7906790679067908,1.9563146401616156
0.7910791079107913,1.958292035620934
0.7914791479147918,1.9602704312802826
0.7918791879187919,1.962249827139659
0.7922792279227924,1.9642302231990674
0.7926792679267929,1.9662116194585058
0.793079307930793,1.9681940159179718
0.7934793479347935,1.9701774125774705
0.793879387938794,1.972161809436999
0.7942794279427945,1.9741472064965575
0.7946794679467946,1.9761336037561437
0.7950795079507951,1.9781210012157624
0.7954795479547956,1.980109398875411
0.7958795879587961,1.9820987967350892
0.7962796279627962,1.9840891947947954
0.7966796679667967,1.9860805930545342
0.7970797079707972,1.9880729915143025
0.7974797479747977,1.9900663901741011
0.7978797879787978,1.9920607890339275
0.7982798279827983,1.994056188093786
0.7986798679867988,1.9960525873536747
0.7990799079907993,1.9980499868135935
0.7994799479947994,2.0000483864735394
0.7998799879987999,2.002047786333518
0.8002800280028004,2.0040481863935264
0.8006800680068009,2.0060495866535653
0.801080108010801,2.0080519871136318
0.8014801480148015,2.0100553877737304
0.801880188018802,2.0120597886338585
0.8022802280228025,2.0140651896940174
0.8026802680268026,2.0160715909542035
0.8030803080308031,2.0180789924144222
0.8034803480348036,2.0200873940746704
0.8038803880388041,2.0220967959349494
0.8042804280428042,2.0241071979952556
0.8046804680468047,2.0261186002555944
0.8050805080508052,2.0281310027159627
0.8054805480548057,2.0301444053763618
0.8058805880588058,2.032158808236788
0.8062806280628063,2.0341742112972465
0.8066806680668068,2.0361906145577353
0.8070807080708073,2.038208018018254
0.8074807480748074,2.0402264216788004
0.8078807880788079,2.042245825539379
0.8082808280828084,2.044266229599988
0.808680868086809,2.046287633860626
0.809080908090809,2.0483100383212927
0.8094809480948095,2.0503334429819913
0.80988098809881,2.05235784784272
0.8102810281028106,2.0543832529034787
0.8106810681068106,2.056409658164265
0.8110811081108111,2.0584370636250835
0.8114811481148116,2.0604654692859325
0.8118811881188122,2.062494875146811
0.8122812281228122,2.0645252812077173
0.8126812681268127,2.066556687468656
0.8130813081308133,2.0685890939296248
0.8134813481348138,2.070622500590624
0.8138813881388138,2.07265690745165
0.8142814281428143,2.0746923145127085
0.8146814681468149,2.0767287217737973
0.8150815081508154,2.0787661292349164
0.8154815481548154,2.0808045368960624
0.815881588158816,2.0828439447572413
0.8162816281628165,2.08488435281845
0.816681668166817,2.086925761079689
0.817081708170817,2.0889681695409554
0.8174817481748176,2.0910115782022545
0.8178817881788181,2.0930559870635825
0.8182818281828186,2.095101396124942
0.8186818681868187,2.0971478053863284
0.8190819081908192,2.099195214847747
0.8194819481948197,2.1012436245091957
0.8198819881988202,2.1032930343706746
0.8202820282028203,2.105343444432181
0.8206820682068208,2.1073948546937196
0.8210821082108213,2.1094472651552887
0.8214821482148218,2.1115006758168873
0.8218821882188219,2.113555086678514
0.8222822282228224,2.1156104977401724
0.8226822682268229,2.1176669090018616
0.823082308230823,2.119724320463578
0.8234823482348235,2.1217827321253266
0.823882388238824,2.1238421439871056
0.8242824282428245,2.1259025560489144
0.8246824682468246,2.127963968310751
0.8250825082508251,2.1300263807726196
0.8254825482548256,2.1320897934345187
0.8258825882588261,2.1341542062964476
0.8262826282628262,2.1362196193584038
0.8266826682668267,2.1382860326203925
0.8270827082708272,2.1403534460824116
0.8274827482748277,2.1424218597444606
0.8278827882788278,2.144491273606537
0.8282828282828283,2.1465616876686457
0.8286828682868288,2.1486331019307845
0.8290829082908293,2.1507055163929536
0.8294829482948294,2.1527789310551504
0.8298829882988299,2.154853345917379
0.8302830283028304,2.156928760979638
0.8306830683068309,2.159005176241927
0.831083108310831,2.1610825917042433
0.8314831483148315,2.1631610073665923
0.831883188318832,2.1652404232289713
0.8322832283228325,2.1673208392913805
0.8326832683268326,2.1694022555538166
0.8330833083308331,2.1714846720162857
0.8334833483348336,2.1735680886787847
0.8338833883388341,2.1756525055413136
0.8342834283428342,2.1777379226038702
0.8346834683468347,2.179824339866459
0.8350835083508352,2.181911757329078
0.8354835483548357,2.184000174991727
0.8358835883588358,2.1860895928544037
0.8362836283628363,2.1881800109171126
0.8366836683668368,2.1902714291798513
0.8370837083708373,2.1923638476426204
0.8374837483748374,2.194457266305417
0.8378837883788379,2.196551685168246
0.8382838283828384,2.198647104231105
0.838683868386839,2.200743523493994
0.839083908390839,2.2028409429569105
0.8394839483948395,2.2049393626198595
0.83988398839884,2.2070387824828384
0.8402840284028406,2.2091392025458476
0.8406840684068406,2.211240622808884
0.8410841084108411,2.213343043271953
0.8414841484148416,2.215446463935052
0.8418841884188422,2.217550884798181
0.8422842284228422,2.219656305861338
0.8426842684268427,2.2217627271245273
0.8430843084308433,2.2238701485877463
0.8434843484348438,2.225978570250995
0.8438843884388438,2.2280879921142716
0.8442844284428443,2.230198414177581
0.8446844684468449,2.23230983644092
0.8450845084508454,2.234422258904289
0.8454845484548454,2.2365356815676853
0.845884588458846,2.2386501044311147
0.8462846284628465,2.2407655274945735
0.846684668466847,2.2428819507580626
0.847084708470847,2.2449993742215795
0.8474847484748476,2.2471177978851284
0.8478847884788481,2.2492372217487073
0.8482848284828486,2.2513576458123166
0.8486848684868487,2.2534790700759535
0.8490849084908492,2.2556014945396226
0.8494849484948497,2.2577249192033215
0.8498849884988502,2.2598493440670504
0.8502850285028503,2.2619747691308074
0.8506850685068508,2.2641011943945966
0.8510851085108513,2.2662286198584156
0.8514851485148518,2.2683570455222646
0.8518851885188519,2.2704864713861412
0.8522852285228524,2.2726168974500505
0.8526852685268529,2.2747483237139896
0.853085308530853,2.2768807501779564
0.8534853485348535,2.2790141768419554
0.853885388538854,2.2811486037059847
0.8542854285428545,2.283284030770044
0.8546854685468546,2.285420458034131
0.8550855085508551,2.28755788549825
0.8554855485548556,2.289696313162399
0.8558855885588561,2.291835741026578
0.8562856285628562,2.293976169090785
0.8566856685668567,2.296117597355024
0.8570857085708572,2.2982600258192933
0.8574857485748577,2.3004034544835923
0.8578857885788578,2.3025478833479194
0.8582858285828583,2.3046933124122786
0.8586858685868588,2.3068397416766677
0.8590859085908593,2.3089871711410868
0.8594859485948594,2.3111356008055335
0.8598859885988599,2.313285030670013
0.8602860286028604,2.315435460734522
0.8606860686068609,2.317586890999061
0.861086108610861,2.319739321463628
0.8614861486148615,2.3218927521282273
0.861886188618862,2.324047182992856
0.8622862286228625,2.3262026140575154
0.8626862686268626,2.3283590453222023
0.8630863086308631,2.3305164767869218
0.8634863486348636,2.3326749084516707
0.8638863886388641,2.3348343403164504
0.8642864286428642,2.336994772381257
0.8646864686468647,2.339156204646096
0.8650865086508652,2.3413186371109656
0.8654865486548657,2.343482069775865
0.8658865886588658,2.345646502640792
0.8662866286628663,2.3478119357057508
0.8666866686668668,2.3499783689707403
0.8670867086708673,2.3521458024357598
0.8674867486748674,2.3543142361008065
0.8678867886788679,2.3564836699658858
0.8682868286828684,2.358654104030995
0.868686868686869,2.3608255382961345
0.869086908690869,2.3629979727613013
0.8694869486948695,2.3651714074265007
0.86988698869887,2.36734584229173
0.8702870287028706,2.369521277356989
0.8706870687068706,2.371697712622276
0.8710871087108711,2.3738751480875955
0.8714871487148717,2.3760535837529444
0.8718871887188722,2.3782330196183237
0.8722872287228722,2.3804134556837306
0.8726872687268727,2.38259489194917
0.8730873087308733,2.3847773284146396
0.8734873487348738,2.3869607650801385
0.8738873887388738,2.3891452019456656
0.8742874287428744,2.3913306390112252
0.8746874687468749,2.3935170762768143
0.8750875087508754,2.395704513742434
0.8754875487548754,2.397892951408081
0.875887588758876,2.40008238927376
0.8762876287628765,2.40227282733947
0.876687668766877,2.404464265605209
0.877087708770877,2.406656704070976
0.8774877487748776,2.408850142736775
0.8778877887788781,2.4110445816026047
0.8782878287828786,2.4132400206684643
0.8786878687868787,2.415436459934351
0.8790879087908792,2.4176338994002706
0.8794879487948797,2.41983233906622
0.8798879887988802,2.4220317789321992
0.8802880288028803,2.424232218998206
0.8806880688068808,2.4264336592642457
0.8810881088108813,2.428636099730315
0.8814881488148818,2.4308395403964145
0.8818881888188819,2.4330439812625415
0.8822882288228824,2.435249422328701
0.8826882688268829,2.43745586359489
0.883088308830883,2.4396633050611074
0.8834883488348835,2.4418717467273567
0.883888388838884,2.4440811885936364
0.8842884288428845,2.4462916306599456
0.8846884688468846,2.448503072926283
0.8850885088508851,2.4507155153926523
0.8854885488548856,2.4529289580590516
0.8858885888588861,2.4551434009254813
0.8862886288628862,2.4573588439919383
0.8866886688668867,2.459575287258428
0.8870887088708872,2.461792730724947
0.8874887488748877,2.464011174391497
0.8878887888788878,2.466230618258074
0.8882888288828883,2.4684510623246836
0.8886888688868888,2.470672506591323
0.8890889088908893,2.4728949510579925
0.8894889488948894,2.475118395724689
0.8898889888988899,2.477342840591419
0.8902890289028904,2.4795682856581784
0.8906890689068909,2.481794730924968
0.891089108910891,2.484022176391785
0.8914891489148915,2.4862506220586345
0.891889188918892,2.488480067925514
0.8922892289228925,2.4907105139924237
0.8926892689268926,2.4929419602593605
0.8930893089308931,2.4951744067263304
0.8934893489348936,2.4974078533933297
0.8938893889388941,2.49964230026036
0.8942894289428942,2.5018777473274167
0.8946894689468947,2.5041141945945062
0.8950895089508952,2.5063516420616256
0.8954895489548957,2.5085900897287754
0.8958895889588958,2.5108295375959524
0.8962896289628963,2.513069985663162
0.8966896689668968,2.5153114339304015
0.8970897089708973,2.5175538823976713
0.8974897489748974,2.5197973310649684
0.8978897889788979,2.522041779932298
0.8982898289828984,2.5242872289996576
0.898689868986899,2.526533678267047
0.899089908990899,2.5287811277344643
0.8994899489948995,2.531029577401914
0.8998899889989,2.5332790272693937
0.9002900290029006,2.535529477336903
0.9006900690069006,2.53778092760444
0.9010901090109011,2.54003337807201
0.9014901490149017,2.5422868287396096
0.9018901890189022,2.544541279607239
0.9022902290229022,2.546796730674896
0.9026902690269027,2.5490531819425857
0.9030903090309033,2.5513106334103055
0.9034903490349038,2.5535690850780557
0.9038903890389038,2.5558285369458327
0.9042904290429044,2.5580889890136422
0.9046904690469049,2.5603504412814817
0.9050905090509054,2.5626128937493515
0.9054905490549054,2.5648763464172486
0.905890589058906,2.5671407992851787
0.9062906290629065,2.569406252353138
0.906690669066907,2.5716727056211277
0.907090709070907,2.573940159089145
0.9074907490749076,2.5762086127571946
0.9078907890789081,2.5784780666252747
0.9082908290829086,2.5807485206933842
0.9086908690869087,2.5830199749615215
0.9090909090909092,2.585292429429691
0.9094909490949097,2.587565884097891
0.9098909890989102,2.58984033896612
0.9102910291029103,2.5921157940343775
0.9106910691069108,2.5943922493026674
0.9110911091109113,2.5966697047709872
0.9114911491149118,2.598948160439337
0.9118911891189119,2.601227616307714
0.9122912291229124,2.603508072376124
0.9126912691269129,2.605789528644564
0.913091309130913,2.608071985113031
0.9134913491349135,2.6103554417815307
0.913891389138914,2.6126398986500607
0.9142914291429145,2.6149253557186203
0.9146914691469146,2.6172118129872075
0.9150915091509151,2.6194992704558273
0.9154915491549156,2.621787728124477
0.9158915891589161,2.624077185993157
0.9162916291629162,2.6263676440618644
0.9166916691669167,2.628659102330604
0.9170917091709172,2.6309515607993736
0.9174917491749177,2.633245019468174
0.9178917891789178,2.6355394783370008
0.9182918291829183,2.6378349374058607
0.9186918691869188,2.6401313966747506
0.9190919091909193,2.6424288561436704
0.9194919491949194,2.644727315812618
0.9198919891989199,2.6470267756815975
0.9202920292029204,2.6493272357506075
0.9206920692069209,2.6516286960196473
0.921092109210921,2.6539311564887145
0.9214921492149215,2.6562346171578146
0.921892189218922,2.6585390780269442
0.9222922292229225,2.660844539096104
0.9226922692269226,2.663151000365292
0.9230923092309231,2.6654584618345116
0.9234923492349236,2.6677669235037613
0.9238923892389241,2.6700763853730414
0.9242924292429242,2.6723868474423487
0.9246924692469247,2.6746983097116885
0.9250925092509252,2.6770107721810583
0.9254925492549257,2.679324234850458
0.9258925892589258,2.6816386977198854
0.9262926292629263,2.6839541607893453
0.9266926692669268,2.686270624058835
0.9270927092709274,2.6885880875283554
0.9274927492749274,2.6909065511979025
0.9278927892789279,2.6932260150674825
0.9282928292829284,2.6955464791370924
0.928692869286929,2.6978679434067323
0.929092909290929,2.7001904078764
0.9294929492949295,2.7025138725461
0.92989298929893,2.7048383374158296
0.9302930293029306,2.7071638024855895
0.9306930693069306,2.709490267755377
0.9310931093109311,2.711817733225197
0.9314931493149317,2.714146198895047
0.9318931893189322,2.716475664764927
0.9322932293229322,2.7188061308348344
0.9326932693269328,2.721137597104774
0.9330933093309333,2.7234700635747444
0.9334933493349338,2.725803530244744
0.9338933893389338,2.7281379971147715
0.9342934293429344,2.7304734641848314
0.9346934693469349,2.7328099314549217
0.9350935093509354,2.7351473989250414
0.9354935493549354,2.737485866595189
0.935893589358936,2.739825334465369
0.9362936293629365,2.742165802535579
0.936693669366937,2.744507270805819
0.9370937093709371,2.746849739276086
0.9374937493749376,2.7491932079463868
0.9378937893789381,2.751537676816717
0.9382938293829386,2.7538831458870763
0.9386938693869387,2.7562296151574643
0.9390939093909392,2.758577084627884
0.9394939493949397,2.760925554298334
0.9398939893989402,2.763275024168814
0.9402940294029403,2.765625494239322
0.9406940694069408,2.7679769645098617
0.9410941094109413,2.770329434980432
0.9414941494149418,2.772682905651032
0.9418941894189419,2.7750373765216594
0.9422942294229424,2.7773928475923193
0.9426942694269429,2.7797493188630096
0.9430943094309434,2.7821067903337298
0.9434943494349435,2.784465262004477
0.943894389438944,2.786824733875257
0.9442944294429445,2.789185205946067
0.9446944694469446,2.7915466782169047
0.9450945094509451,2.793909150687775
0.9454945494549456,2.796272623358675
0.9458945894589461,2.7986370962296054
0.9462946294629462,2.8010025693005627
0.9466946694669467,2.803369042571553
0.9470947094709472,2.805736516042573
0.9474947494749477,2.808104989713623
0.9478947894789478,2.8104744635847005
0.9482948294829483,2.812844937655811
0.9486948694869488,2.8152164119269507
0.9490949094909493,2.817588886398121
0.9494949494949494,2.8199623610693183
0.9498949894989499,2.8223368359405487
0.9502950295029504,2.8247123110118086
0.9506950695069509,2.827088786283099
0.951095109510951,2.829466261754417
0.9514951495149515,2.831844737425767
0.951895189518952,2.8342242132971474
0.9522952295229525,2.8366046893685573
0.9526952695269526,2.838986165639995
0.9530953095309531,2.841368642111465
0.9534953495349536,2.843752118782965
0.9538953895389541,2.8461365956544955
0.9542954295429542,2.8485220727260527
0.9546954695469547,2.8509085499976434
0.9550955095509552,2.853296027469263
0.9554955495549557,2.8556845051409137
0.9558955895589558,2.858073983012591
0.9562956295629563,2.8604644610843013
0.9566956695669568,2.8628559393560415
0.9570957095709574,2.8652484178278117
0.9574957495749574,2.867641896499609
0.9578957895789579,2.8700363753714395
0.9582958295829584,2.8724318544433
0.958695869586959,2.87482833371519
0.959095909590959,2.877225813187108
0.9594959495949595,2.879624292859058
0.95989598959896,2.8820237727310385
0.9602960296029606,2.884424252803049
0.9606960696069606,2.8868257330750864
0.9610961096109611,2.8892282135471565
0.9614961496149617,2.891631694219257
0.9618961896189622,2.894036175091387
0.9622962296229622,2.8964416561635447
0.9626962696269628,2.8988481374357353
0.9630963096309633,2.9012556189079555
0.9634963496349638,2.9036641005802055
0.9638963896389638,2.9060735824524833
0.9642964296429644,2.9084840645247936
0.9646964696469649,2.910895546797134
0.9650965096509654,2.913308029269504
0.9654965496549655,2.915721511941902
0.965896589658966,2.918135994814332
0.9662966296629665,2.920551477886793
0.966696669666967,2.922967961159283
0.9670967096709671,2.9253854446318006
0.9674967496749676,2.9278039283043507
0.9678967896789681,2.9302234121769315
0.9682968296829686,2.932643896249542
0.9686968696869687,2.9350653805221794
0.9690969096909692,2.93748786499485
0.9694969496949697,2.93991134966755
0.9698969896989702,2.9423358345402804
0.9702970297029703,2.944761319613038
0.9706970697069708,2.9471878048858287
0.9710971097109713,2.949615290358649
0.9714971497149718,2.9520437760314993
0.9718971897189719,2.954473261904377
0.9722972297229724,2.9569037479772873
0.9726972697269729,2.9593352342502275
0.9730973097309734,2.9617677207231985
0.9734973497349735,2.9642012073961963
0.973897389738974,2.9666356942692262
0.9742974297429745,2.969071181342287
0.9746974697469746,2.9715076686153745
0.9750975097509751,2.973945156088495
0.9754975497549756,2.9763836437616455
0.9758975897589761,2.978823131634826
0.9762976297629762,2.9812636197080336
0.9766976697669767,2.983705107981274
0.9770977097709772,2.9861475964545448
0.9774977497749777,2.9885910851278448
0.9778977897789778,2.9910355740011725
0.9782978297829783,2.993481063074533
0.9786978697869788,2.995927552347924
0.9790979097909793,2.998375041821344
0.9794979497949794,3.000823531494792
0.9798979897989799,3.0032730213682726
0.9802980298029804,3.005723511441783
0.9806980698069809,3.0081750017153235
0.981098109810981,3.0106274921888914
0.9814981498149815,3.013080982862492
0.981898189818982,3.015535473736122
0.9822982298229825,3.017990964809783
0.9826982698269826,3.0204474560834704
0.9830983098309831,3.022904947557191
0.9834983498349836,3.0253634392309414
0.9838983898389841,3.027822931104722
0.9842984298429842,3.03028342317853
0.9846984698469847,3.0327449154523705
0.9850985098509852,3.035207407926241
0.9854985498549858,3.0376709006001414
0.9858985898589858,3.0401353934740696
0.9862986298629863,3.04260088654803
0.9866986698669868,3.0450673798220205
0.9870987098709874,3.047534873296041
0.9874987498749874,3.050003366970089
0.9878987898789879,3.0524728608441696
0.9882988298829884,3.05494335491828
0.988698869886989,3.0574148491924205
0.989098909890989,3.0598873436665883
0.9894989498949895,3.0623608383407888
0.9898989898989901,3.0648353332150196
0.9902990299029906,3.0673108282892803
0.9906990699069906,3.0697873235635678
0.9910991099109911,3.0722648190378883
0.9914991499149917,3.074743314712239
0.9918991899189922,3.0772228105866195
0.9922992299229922,3.079703306661028
0.9926992699269928,3.0821848029354686
0.9930993099309933,3.0846672994099387
0.9934993499349938,3.0871507960844395
0.9938993899389938,3.0896352929589677
0.9942994299429944,3.0921207900335284
0.9946994699469949,3.0946072873081185
0.9950995099509954,3.0970947847827395
0.9954995499549955,3.0995832824573872
0.995899589958996,3.102072780332068
0.9962996299629965,3.1045632784067787
0.996699669966997,3.1070547766815193
0.9970997099709971,3.109547275156287
0.9974997499749976,3.1120407738310876
0.9978997899789981,3.1145352727059183
0.9982998299829986,3.117030771780779
0.9986998699869987,3.1195272710556674
0.9990999099909992,3.122024770530588
0.9994999499949997,3.1245232702055383
0.9998999899990002,3.127022770080519
1.0003000300030003,3.1295232701555267
1.0007000700070008,3.1320247704305677
1.0011001100110013,3.1345272709056387
1.0015001500150018,3.137030771580739
1.0019001900190019,3.1395352724558676
1.0023002300230024,3.142040773531028
1.002700270027003,3.144547274806219
1.0031003100310034,3.1470547762814394
1.0035003500350035,3.1495632779566876
1.003900390039004,3.1520727798319683
1.0043004300430045,3.154583281907279
1.0047004700470046,3.157094784182617
1.005100510051005,3.159607286657988
1.0055005500550056,3.1621207893333882
1.0059005900590061,3.164635292208819
1.0063006300630062,3.167150795284277
1.0067006700670067,3.169667298559768
1.0071007100710072,3.1721848020352885
1.0075007500750077,3.1747033057108394
1.0079007900790078,3.1772228095864175
1.0083008300830083,3.179743313662028
1.0087008700870088,3.182264817937669
1.0091009100910093,3.1847873224133396
1.0095009500950094,3.1873108270890382
1.00990099009901,3.1898353319647685
1.0103010301030104,3.192360837040529
1.010701070107011,3.1948873423163207
1.011101110111011,3.197414847792138
1.0115011501150115,3.199943353467989
1.011901190119012,3.20247285934387
1.0123012301230125,3.2050033654197807
1.0127012701270126,3.2075348716957186
1.0131013101310131,3.210067378171689
1.0135013501350136,3.21260088484769
1.0139013901390141,3.2151353917237215
1.0143014301430142,3.217670898799779
1.0147014701470147,3.2202074060758705
1.0151015101510152,3.222744913551991
1.0155015501550158,3.225283421228142
1.0159015901590158,3.22782292910432
1.0163016301630163,3.230363437180531
1.0167016701670168,3.232904945456772
1.0171017101710174,3.2354474539330424
1.0175017501750174,3.2379909626093406
1.017901790179018,3.240535471485672
1.0183018301830185,3.243080980562032
1.018701870187019,3.245627489838423
1.019101910191019,3.248174999314841
1.0195019501950195,3.2507235089912925
1.01990199019902,3.253273018867773
1.0203020302030206,3.255823528944284
1.0207020702070206,3.258375039220822
1.0211021102110212,3.260927549697393
1.0215021502150217,3.2634810603739943
1.0219021902190222,3.2660355712506246
1.0223022302230222,3.2685910823272835
1.0227022702270228,3.271147593603974
1.0231023102310233,3.273705105080695
1.0235023502350238,3.276263616757446
1.0239023902390239,3.2788231286342238
1.0243024302430244,3.281383640711035
1.0247024702470249,3.2839451529878763
1.0251025102510254,3.286507665464747
1.0255025502550255,3.2890711781416453
1.025902590259026,3.2916356910185764
1.0263026302630265,3.2942012040955366
1.026702670267027,3.296767717372528
1.027102710271027,3.2993352308495467
1.0275027502750276,3.3019037445265975
1.027902790279028,3.3044732584036782
1.0283028302830286,3.3070437724807893
1.0287028702870287,3.309615286757927
1.0291029102910292,3.3121878012350985
1.0295029502950297,3.3147613159122997
1.0299029902990302,3.3173358307895304
1.0303030303030303,3.319911345866789
1.0307030703070308,3.32248786114408
1.0311031103110313,3.3250653766214002
1.0315031503150318,3.3276438922987515
1.0319031903190319,3.3302234081761295
1.0323032303230324,3.332803924253541
1.032703270327033,3.335385440530982
1.0331033103310334,3.337967957008453
1.0335033503350335,3.340551473685951
1.033903390339034,3.343135990563482
1.0343034303430345,3.3457215076410436
1.0347034703470346,3.348308024918631
1.035103510351035,3.3508955423962528
1.0355035503550356,3.3534840600739035
1.0359035903590361,3.3560735779515847
1.0363036303630362,3.358664096029293
1.0367036703670367,3.361255614307034
1.0371037103710372,3.363848132784805
1.0375037503750377,3.366441651462606
1.0379037903790378,3.3690361703404346
1.0383038303830383,3.3716316894182956
1.0387038703870388,3.374228208696187
1.0391039103910393,3.3768257281741083
1.0395039503950394,3.379424247852056
1.03990399039904,3.3820237677300375
1.0403040304030404,3.3846242878080486
1.040704070407041,3.387225808086089
1.041104110411041,3.3898283285641577
1.0415041504150415,3.3924318492422585
1.041904190419042,3.39503637012039
1.0423042304230425,3.397641891198551
1.0427042704270426,3.4002484124767394
1.0431043104310431,3.4028559339549607
1.0435043504350436,3.405464455633212
1.0439043904390441,3.4080739775114934
1.0443044304430442,3.410684499589801
1.0447044704470447,3.4132960218681427
1.0451045104510452,3.4159085443465136
1.0455045504550458,3.418522067024915
1.0459045904590458,3.421136589903343
1.0463046304630463,3.4237521129818043
1.0467046704670468,3.426368636260295
1.0471047104710474,3.428986159738817
1.0475047504750474,3.4316046834173655
1.047904790479048,3.434224207295946
1.0483048304830485,3.436844731374557
1.048704870487049,3.439466255653198
1.049104910491049,3.442088780131867
1.0495049504950495,3.444712304810568
1.04990499049905,3.4473368296892994
1.0503050305030506,3.4499623547680605
1.0507050705070506,3.452588880046849
1.0511051105110512,3.45521640552567
1.0515051505150517,3.4578449312045216
1.0519051905190522,3.4604744570834027
1.0523052305230522,3.463104983162311
1.0527052705270528,3.4657365094412524
1.0531053105310533,3.4683690359202237
1.0535053505350538,3.4710025625992245
1.0539053905390539,3.4736370894782533
1.0543054305430544,3.4762726165573143
1.0547054705470549,3.4789091438364057
1.0551055105510554,3.481546671315527
1.0555055505550555,3.484185198994675
1.055905590559056,3.4868247268738566
1.0563056305630565,3.489465254953068
1.056705670567057,3.4921067832323094
1.057105710571057,3.4947493117115775
1.0575057505750576,3.497392840390879
1.057905790579058,3.5000373692702103
1.0583058305830586,3.5026828983495712
1.0587058705870587,3.5053294276289604
1.0591059105910592,3.507976957108381
1.0595059505950597,3.5106254867878333
1.0599059905990602,3.513275016667314
1.0603060306030603,3.5159255467468227
1.0607060706070608,3.518577077026364
1.0611061106110613,3.5212296075059353
1.0615061506150618,3.523883138185537
1.0619061906190619,3.5265376690651653
1.0623062306230624,3.5291932001448267
1.062706270627063,3.531849731424518
1.0631063106310634,3.534507262904239
1.0635063506350635,3.5371657945839874
1.063906390639064,3.539825326463769
1.0643064306430645,3.5424858585435803
1.064706470647065,3.5451473908234217
1.065106510651065,3.5478099233032903
1.0655065506550656,3.5504734559831914
1.0659065906590661,3.553137988863123
1.0663066306630662,3.5558035219430812
1.0667066706670667,3.5584700552230726
1.0671067106710672,3.5611375887030947
1.0675067506750677,3.5638061223831454
1.0679067906790678,3.5664756562632243
1.0683068306830683,3.5691461903433352
1.0687068706870688,3.571817724623477
1.0691069106910693,3.5744902591036483
1.0695069506950694,3.577163793783847
1.06990699069907,3.5798383286640787
1.0703070307030704,3.5825138637443397
1.070707070707071,3.5851903990246314
1.071107110711071,3.5878679345049496
1.0715071507150715,3.5905464701853016
1.071907190719072,3.593226006065683
1.0723072307230725,3.5959065421460945
1.0727072707270726,3.5985880784265327
1.0731073107310731,3.6012706149070044
1.0735073507350736,3.6039541515875055
1.0739073907390742,3.606638688468037
1.0743074307430742,3.6093242255485958
1.0747074707470747,3.612010762829187
1.0751075107510752,3.6146983003098088
1.0755075507550758,3.6173868379904603
1.0759075907590758,3.6200763758711383
1.0763076307630763,3.62276691395185
1.0767076707670769,3.625458452232592
1.0771077107710774,3.628150990713363
1.0775077507750774,3.630844529394162
1.077907790779078,3.633539068274993
1.0783078307830785,3.636234607355855
1.078707870787079,3.638931146636746
1.079107910791079,3.641628686117665
1.0795079507950796,3.644327225798617
1.07990799079908,3.6470267656795983
1.0803080308030806,3.64972730576061
1.0807080708070806,3.652428846041648
1.0811081108110812,3.65513138652272
1.0815081508150817,3.657834927203821
1.0819081908190822,3.660539468084953
1.0823082308230823,3.6632450091661117
1.0827082708270828,3.665951550447303
1.0831083108310833,3.6686590919285247
1.0835083508350838,3.6713676336097762
1.0839083908390839,3.674077175491055
1.0843084308430844,3.6767877175723664
1.0847084708470849,3.679499259853708
1.0851085108510854,3.68221180233508
1.0855085508550855,3.6849253450164783
1.085908590859086,3.6876398878979098
1.0863086308630865,3.690355430979371
1.086708670867087,3.693071974260863
1.087108710871087,3.695789517742382
1.0875087508750876,3.6985080614239334
1.087908790879088,3.701227605305515
1.0883088308830886,3.7039481493871267
1.0887088708870887,3.7066696936687658
1.0891089108910892,3.7093922381504365
1.0895089508950897,3.712115782832139
1.0899089908990902,3.71484032771387
1.0903090309030903,3.7175658727956287
1.0907090709070908,3.720292418077421
1.0911091109110913,3.723019963559242
1.0915091509150918,3.725748509241094
1.0919091909190919,3.728478055122973
1.0923092309230924,3.7312086012048846
1.092709270927093,3.733940147486826
1.0931093109310934,3.736672693968798
1.0935093509350935,3.739406240650797
1.093909390939094,3.7421407875328283
1.0943094309430945,3.74487633461489
1.094709470947095,3.7476128818969814
1.095109510951095,3.7503504293791
1.0955095509550956,3.753088977061252
1.0959095909590961,3.7558285249434333
1.0963096309630962,3.7585690730256425
1.0967096709670967,3.761310621307884
1.0971097109710972,3.764053169790156
1.0975097509750977,3.7667967184724573
1.0979097909790978,3.769541267354786
1.0983098309830983,3.7722868164371475
1.0987098709870988,3.7750333657195396
1.0991099109910993,3.7777809152019617
1.0995099509950994,3.78052946488441
1.0999099909991,3.783279014766892
1.1003100310031004,3.7860295648494042
1.100710071007101,3.7887811151319455
1.101110111011101,3.791533665614514
1.1015101510151015,3.7942872162971164
1.101910191019102,3.797041767179748
1.1023102310231025,3.7997973182624096
1.1027102710271026,3.802553869545098
1.1031103110311031,3.80531142102782
1.1035103510351036,3.8080699727105722
1.1039103910391042,3.810829524593354
1.1043104310431042,3.813590076676163
1.1047104710471047,3.8163516289590045
1.1051105110511052,3.819114181441876
1.1055105510551058,3.8218777341247776
1.1059105910591058,3.8246422870077073
1.1063106310631063,3.827407840090669
1.1067106710671069,3.8301743933736603
1.1071107110711074,3.8329419468566823
1.1075107510751074,3.835710500539731
1.107910791079108,3.8384800544228126
1.1083108310831085,3.8412506085059244
1.108710871087109,3.844022162789067
1.109110911091109,3.8467947172722354
1.1095109510951096,3.8495682719554374
1.10991099109911,3.8523428268386697
1.1103110311031106,3.855118381921931
1.1107110711071106,3.85789493720522
1.1111111111111112,3.860672492688542
1.1115111511151117,3.863451048371894
1.1119111911191122,3.8662306042552754
1.1123112311231123,3.869011160338684
1.1127112711271128,3.871792716622126
1.1131113111311133,3.8745752731055982
1.1135113511351138,3.8773588297891
1.1139113911391139,3.8801433866726294
1.1143114311431144,3.8829289437561907
1.1147114711471149,3.885715501039783
1.1151115111511154,3.8885030585234044
1.1155115511551155,3.8912916162070537
1.115911591159116,3.8940811740907355
1.1163116311631165,3.8968717321744473
1.116711671167117,3.8996632904581894
1.117111711171117,3.9024558489419583
1.1175117511751176,3.90524940762576
1.117911791179118,3.908043966509592
1.1183118311831186,3.9108395255934543
1.1187118711871187,3.9136360848773433
1.1191119111911192,3.916433644361265
1.1195119511951197,3.919232204045217
1.1199119911991202,3.9220317639291986
1.1203120312031203,3.9248323240132077
1.1207120712071208,3.9276338842972502
1.1211121112111213,3.9304364447813223
1.1215121512151218,3.9332400054654237
1.121912191219122,3.9360445663495525
1.1223122312231224,3.9388501274337147
1.122712271227123,3.9416566887179068
1.1231123112311234,3.9444642502021288
1.1235123512351235,3.947272811886378
1.123912391239124,3.95008237377066
1.1243124312431245,3.9528929358549716
1.124712471247125,3.9557044981393137
1.125112511251125,3.958517060623683
1.1255125512551256,3.961330623308085
1.1259125912591261,3.9641451861925168
1.1263126312631262,3.966960749276976
1.1267126712671267,3.969777312561468
1.1271127112711272,3.9725948760459904
1.1275127512751277,3.975413439730542
1.1279127912791278,3.9782330036151206
1.1283128312831283,3.9810535676997327
1.1287128712871288,3.983875131984375
1.1291129112911293,3.9866976964690473
1.1295129512951294,3.989521261153746
1.12991299129913,3.992345826038478
1.1303130313031304,3.9951713911232405
1.130713071307131,3.9979979564080326
1.131113111311131,4.0008255218928515
1.1315131513151315,4.0036540875777025
1.131913191319132,4.0064836534625865
1.1323132313231326,4.009314219547498
1.1327132713271326,4.012145785832436
1.1331133113311331,4.014978352317408
1.1335133513351336,4.01781191900241
1.1339133913391342,4.020646485887443
1.1343134313431342,4.023482052972502
1.1347134713471347,4.0263186202575945
1.1351135113511353,4.029156187742716
1.1355135513551358,4.031994755427869
1.1359135913591358,4.0348343233130475
1.1363136313631363,4.037674891398259
1.1367136713671369,4.040516459683502
1.1371137113711374,4.043359028168775
1.1375137513751374,4.046202596854073
1.137913791379138,4.049047165739404
1.1383138313831385,4.051892734824767
1.138713871387139,4.054739304110159
1.139113911391139,4.057586873595579
1.1395139513951396,4.06043544328103
1.13991399139914,4.063285013166514
1.1403140314031406,4.066135583252025
1.1407140714071407,4.068987153537565
1.1411141114111412,4.071839724023135
1.1415141514151417,4.074693294708739
1.1419141914191422,4.07754786559437
1.1423142314231423,4.0804034366800295
1.1427142714271428,4.0832600079657215
1.1431143114311433,4.086117579451445
1.1435143514351438,4.088976151137196
1.1439143914391439,4.091835723022976
1.1443144314431444,4.094696295108788
1.1447144714471449,4.097557867394631
1.1451145114511454,4.1004204398805015
1.1455145514551455,4.103284012566402
1.145914591459146,4.106148585452333
1.1463146314631465,4.1090141585382955
1.146714671467147,4.111880731824289
1.147114711471147,4.114748305310307
1.1475147514751476,4.11761687899636
1.147914791479148,4.120486452882442
1.1483148314831486,4.123357026968554
1.1487148714871487,4.126228601254693
1.1491149114911492,4.129101175740866
1.1495149514951497,4.131974750427068
1.1499149914991502,4.134849325313301
1.1503150315031503,4.13772490039956
1.1507150715071508,4.140601475685852
1.1511151115111513,4.143479051172175
1.1515151515151518,4.146357626858526
1.151915191519152,4.149237202744905
1.1523152315231524,4.152117778831318
1.152715271527153,4.154999355117759
1.1531153115311534,4.157881931604232
1.1535153515351535,4.160765508290732
1.153915391539154,4.163650085177265
1.1543154315431545,4.166535662263826
1.154715471547155,4.1694222395504195
1.155115511551155,4.172309817037037
1.1555155515551556,4.17519839472369
1.1559155915591561,4.178087972610372
1.1563156315631562,4.180978550697082
1.1567156715671567,4.183870128983825
1.1571157115711572,4.186762707470596
1.1575157515751577,4.189656286157399
1.1579157915791578,4.192550865044227
1.1583158315831583,4.19544644413109
1.1587158715871588,4.198343023417982
1.1591159115911593,4.201240602904905
1.1595159515951594,4.204139182591854
1.15991599159916,4.207038762478836
1.1603160316031604,4.20993934256585
1.160716071607161,4.212840922852893
1.161116111611161,4.2157435033399615
1.1615161516151615,4.218647084027063
1.161916191619162,4.221551664914196
1.1623162316231626,4.224457246001359
1.1627162716271626,4.227363827288547
1.1631163116311631,4.230271408775769
1.1635163516351636,4.233179990463022
1.1639163916391642,4.236089572350304
1.1643164316431642,4.239000154437614
1.1647164716471647,4.241911736724957
1.1651165116511653,4.244824319212329
1.1655165516551658,4.247737901899731
1.1659165916591658,4.25065248478716
1.1663166316631663,4.253568067874623
1.1667166716671669,4.256484651162115
1.1671167116711674,4.259402234649638
1.1675167516751674,4.262320818337187
1.167916791679168,4.265240402224769
1.1683168316831685,4.268160986312383
1.168716871687169,4.271082570600024
1.169116911691169,4.2740051550876945
1.1695169516951696,4.276928739775396
1.16991699169917,4.279853324663129
1.1703170317031706,4.282778909750892
1.1707170717071707,4.28570549503868
1.1711171117111712,4.288633080526504
1.1715171517151717,4.291561666214356
1.1719171917191722,4.2944912521022385
1.1723172317231723,4.297421838190148
1.1727172717271728,4.300353424478089
1.1731173117311733,4.303286010966064
1.1735173517351738,4.306219597654065
1.1739173917391739,4.309154184542095
1.1743174317431744,4.312089771630157
1.174717471747175,4.315026358918249
1.1751175117511754,4.317963946406373
1.1755175517551755,4.320902534094522
1.175917591759176,4.323842121982704
1.1763176317631765,4.326782710070917
1.176717671767177,4.32972429835916
1.177117711771177,4.332666886847429
1.1775177517751776,4.335610475535731
1.177917791779178,4.338555064424064
1.1783178317831786,4.341500653512426
1.1787178717871787,4.3444472428008165
1.1791179117911792,4.347394832289238
1.1795179517951797,4.350343421977691
1.1799179917991802,4.353293011866175
1.1803180318031803,4.356243601954683
1.1807180718071808,4.3591951922432255
1.1811181118111813,4.362147782731798
1.1815181518151818,4.365101373420401
1.181918191819182,4.368055964309031
1.1823182318231824,4.371011555397693
1.182718271827183,4.373968146686385
1.1831183118311834,4.3769257381751085
1.1835183518351835,4.379884329863858
1.183918391839184,4.38284392175264
1.1843184318431845,4.385804513841453
1.184718471847185,4.388766106130296
1.185118511851185,4.391728698619167
1.1855185518551856,4.394692291308068
1.1859185918591861,4.397656884197001
1.1863186318631862,4.40062247728596
1.1867186718671867,4.403589070574952
1.1871187118711872,4.4065566640639755
1.1875187518751877,4.409525257753028
1.1879187918791878,4.4124948516421085
1.1883188318831883,4.41546544573122
1.1887188718871888,4.418437040020363
1.1891189118911893,4.421409634509535
1.1895189518951894,4.424383229198735
1.18991899189919,4.427357824087968
1.1903190319031904,4.430333419177231
1.190719071907191,4.433310014466523
1.191119111911191,4.436287609955842
1.1915191519151915,4.439266205645195
1.191919191919192,4.442245801534579
1.1923192319231926,4.445226397623992
1.1927192719271926,4.44820799391343
1.1931193119311931,4.451190590402904
1.1935193519351937,4.454174187092406
1.1939193919391942,4.457158783981939
1.1943194319431942,4.460144381071499
1.1947194719471947,4.463130978361091
1.1951195119511953,4.4661185758507145
1.1955195519551958,4.469107173540367
1.1959195919591958,4.472096771430046
1.1963196319631964,4.475087369519759
1.1967196719671969,4.478078967809502
1.1971197119711974,4.481071566299274
1.1975197519751974,4.484065164989074
1.197919791979198,4.487059763878907
1.1983198319831985,4.49005536296877
1.198719871987199,4.4930519622586615
1.199119911991199,4.496049561748583
1.1995199519951996,4.499048161438536
1.1999199919992,4.502047761328518
1.2003200320032006,4.505048361418531
1.2007200720072007,4.50804996170857
1.2011201120112012,4.511052562198643
1.2015201520152017,4.514056162888746
1.2019201920192022,4.517060763778879
1.2023202320232023,4.520066364869038
1.2027202720272028,4.523072966159232
1.2031203120312033,4.526080567649455
1.2035203520352038,4.5290891693397075
1.2039203920392039,4.532098771229986
1.2043204320432044,4.535109373320299
1.204720472047205,4.538120975610642
1.2051205120512054,4.5411335781010145
1.2055205520552055,4.544147180791414
1.205920592059206,4.547161783681847
1.2063206320632065,4.55017738677231
1.206720672067207,4.553193990062804
1.207120712071207,4.556211593553323
1.2075207520752076,4.559230197243876
1.207920792079208,4.56224980113446
1.2083208320832086,4.565270405225071
1.2087208720872087,4.568292009515712
1.2091209120912092,4.5713146140063845
1.2095209520952097,4.574338218697086
1.2099209920992102,4.577362823587821
1.2103210321032103,4.58038842867858
1.2107210721072108,4.5834150339693736
1.2111211121112113,4.586442639460195
1.2115211521152118,4.589471245151049
1.211921192119212,4.592500851041928
1.2123212321232124,4.595531457132841
1.212721272127213,4.598563063423784
1.2131213121312134,4.601595669914756
1.2135213521352135,4.604629276605756
1.213921392139214,4.607663883496789
1.2143214321432145,4.610699490587853
1.214721472147215,4.613736097878945
1.215121512151215,4.616773705370065
1.2155215521552156,4.619812313061217
1.2159215921592161,4.622851920952401
1.2163216321632166,4.625892529043615
1.2167216721672167,4.628934137334854
1.2171217121712172,4.631976745826128
1.2175217521752177,4.6350203545174296
1.2179217921792178,4.638064963408761
1.2183218321832183,4.641110572500123
1.2187218721872188,4.644157181791517
1.2191219121912193,4.64720479128294
1.2195219521952194,4.650253400974389
1.21992199219922,4.653303010865871
1.2203220322032204,4.656353620957384
1.220722072207221,4.659405231248927
1.221122112211221,4.662457841740498
1.2215221522152215,4.665511452432101
1.221922192219222,4.668566063323734
1.2223222322232226,4.671621674415396
1.2227222722272226,4.6746782857070865
1.2231223122312231,4.67773589719881
1.2235223522352237,4.680794508890562
1.2239223922392242,4.683854120782346
1.2243224322432242,4.686914732874156
1.2247224722472247,4.689976345165999
1.2251225122512253,4.693038957657873
1.2255225522552258,4.696102570349774
1.2259225922592258,4.699167183241704
1.2263226322632264,4.702232796333668
1.2267226722672269,4.7052994096256615
1.2271227122712274,4.708367023117683
1.2275227522752274,4.711435636809734
1.227922792279228,4.714505250701816
1.2283228322832285,4.717575864793929
1.228722872287229,4.7206474790860735
1.229122912291229,4.723720093578242
1.2295229522952296,4.726793708270446
1.22992299229923,4.729868323162679
1.2303230323032306,4.732943938254943
1.2307230723072307,4.736020553547233
1.2311231123112312,4.739098169039556
1.2315231523152317,4.7421767847319085
1.2319231923192322,4.7452564006242905
1.2323232323232323,4.748337016716702
1.2327232723272328,4.751418633009145
1.2331233123312333,4.754501249501617
1.2335233523352338,4.7575848661941205
1.2339233923392339,4.76066948308665
1.2343234323432344,4.763755100179214
1.234723472347235,4.766841717471808
1.2351235123512354,4.769929334964431
1.2355235523552355,4.77301795265708
1.235923592359236,4.7761075705497635
1.2363236323632365,4.779198188642477
1.236723672367237,4.7822898069352195
1.237123712371237,4.78538242542799
1.2375237523752376,4.788476044120793
1.237923792379238,4.791570663013626
1.2383238323832386,4.794666282106489
1.2387238723872387,4.797762901399379
1.2391239123912392,4.800860520892302
1.2395239523952397,4.803959140585256
1.2399239923992402,4.807058760478238
1.2403240324032403,4.81015938057125
1.2407240724072408,4.813261000864292
1.2411241124112413,4.816363621357365
1.2415241524152418,4.819467242050468
1.241924192419242,4.822571862943599
1.2423242324232424,4.8256774840367616
1.242724272427243,4.828784105329955
1.2431243124312434,4.831891726823178
1.2435243524352435,4.835000348516427
1.243924392439244,4.838109970409711
1.2443244324432445,4.841220592503024
1.244724472447245,4.844332214796369
1.2451245124512451,4.847444837289739
1.2455245524552456,4.850558459983141
1.2459245924592461,4.853673082876574
1.2463246324632467,4.856788705970038
1.2467246724672467,4.859905329263528
1.2471247124712472,4.863022952757051
1.2475247524752477,4.866141576450605
1.2479247924792478,4.8692612003441855
1.2483248324832483,4.872381824437797
1.2487248724872488,4.8755034487314415
1.2491249124912494,4.878626073225115
1.2495249524952494,4.8817496979188135
1.24992499249925,4.884874322812548
1.2503250325032504,4.8879999479063105
1.250725072507251,4.891126573200104
1.251125112511251,4.894254198693924
1.2515251525152515,4.897382824387778
1.251925192519252,4.900512450281662
1.2523252325232526,4.903643076375575
1.2527252725272526,4.906774702669514
1.2531253125312531,4.909907329163488
1.2535253525352537,4.9130409558574915
1.2539253925392542,4.916175582751526
1.2543254325432542,4.919311209845585
1.2547254725472547,4.9224478371396785
1.2551255125512553,4.9255854646338015
1.2555255525552558,4.928724092327956
1.2559255925592558,4.931863720222134
1.2563256325632564,4.935004348316349
1.2567256725672569,4.938145976610592
1.2571257125712574,4.941288605104866
1.2575257525752574,4.944432233799166
1.257925792579258,4.947576862693499
1.2583258325832585,4.950722491787863
1.258725872587259,4.953869121082256
1.259125912591259,4.957016750576676
1.2595259525952596,4.96016538027113
1.25992599259926,4.963315010165612
1.2603260326032606,4.966465640260125
1.2607260726072607,4.969617270554666
1.2611261126112612,4.97276990104924
1.2615261526152617,4.9759235317438435
1.2619261926192622,4.979078162638476
1.2623262326232623,4.982233793733137
1.2627262726272628,4.9853904250278305
1.2631263126312633,4.9885480565225535
1.2635263526352638,4.991706688217308
1.2639263926392639,4.994866320112088
1.2643264326432644,4.998026952206901
1.264726472647265,5.001188584501744
1.2651265126512654,5.004351216996618
1.2655265526552655,5.007514849691518
1.265926592659266,5.0106794825864505
1.2663266326632665,5.0138451156814146
1.266726672667267,5.017011748976408
1.267126712671267,5.020179382471428
1.2675267526752676,5.023348016166482
1.267926792679268,5.026517650061566
1.2683268326832686,5.029688284156679
1.2687268726872687,5.03285991845182
1.2691269126912692,5.036032552946994
1.2695269526952697,5.039206187642197
1.2699269926992702,5.04238082253743
1.2703270327032703,5.04555645763269
1.2707270727072708,5.048733092927984
1.2711271127112713,5.051910728423307
1.2715271527152718,5.055089364118661
1.271927192719272,5.058269000014041
1.2723272327232724,5.0614496361094545
1.272727272727273,5.064631272404899
1.2731273127312734,5.067813908900371
1.2735273527352735,5.070997545595873
1.273927392739274,5.0741821824914055
1.2743274327432745,5.07736781958697
1.274727472747275,5.080554456882563
1.2751275127512751,5.083742094378183
1.2755275527552756,5.086930732073837
1.2759275927592761,5.0901203699695206
1.2763276327632767,5.093311008065234
1.2767276727672767,5.096502646360975
1.2771277127712772,5.0996952848567485
1.2775277527752777,5.102888923552552
1.2779277927792778,5.106083562448381
1.2783278327832783,5.109279201544245
1.2787278727872788,5.112475840840139
1.2791279127912794,5.1156734803360635
1.2795279527952794,5.118872120032012
1.27992799279928,5.122071759927996
1.2803280328032804,5.125272400024009
1.280728072807281,5.128474040320054
1.281128112811281,5.131676680816124
1.2815281528152815,5.134880321512227
1.281928192819282,5.138084962408362
1.2823282328232826,5.141290603504526
1.2827282728272826,5.144497244800716
1.2831283128312831,5.147704886296939
1.2835283528352837,5.150913527993193
1.2839283928392842,5.154123169889477
1.2843284328432842,5.1573338119857866
1.2847284728472848,5.160545454282131
1.2851285128512853,5.163758096778505
1.2855285528552858,5.166971739474908
1.2859285928592858,5.170186382371337
1.2863286328632864,5.1734020254678015
1.2867286728672869,5.176618668764295
1.2871287128712874,5.17983631226082
1.2875287528752875,5.18305495595737
1.287928792879288,5.186274599853954
1.2883288328832885,5.189495243950567
1.288728872887289,5.192716888247212
1.289128912891289,5.19593953274388
1.2895289528952896,5.199163177440585
1.28992899289929,5.20238782233732
1.2903290329032906,5.205613467434082
1.2907290729072907,5.208840112730874
1.2911291129112912,5.212067758227697
1.2915291529152917,5.215296403924551
1.2919291929192922,5.218526049821435
1.2923292329232923,5.221756695918344
1.2927292729272928,5.224988342215289
1.2931293129312933,5.228220988712263
1.2935293529352938,5.231454635409266
1.2939293929392939,5.234689282306297
1.2943294329432944,5.237924929403361
1.294729472947295,5.2411615767004545
1.2951295129512954,5.244399224197577
1.2955295529552955,5.247637871894728
1.295929592959296,5.250877519791912
1.2963296329632965,5.254118167889127
1.296729672967297,5.257359816186371
1.297129712971297,5.260602464683641
1.2975297529752976,5.263846113380945
1.2979297929792981,5.267090762278277
1.2983298329832986,5.2703364113756415
1.2987298729872987,5.273583060673031
1.2991299129912992,5.276830710170456
1.2995299529952997,5.28007935986791
1.2999299929993002,5.283329009765394
1.3003300330033003,5.286579659862904
1.3007300730073008,5.289831310160448
1.3011301130113013,5.293083960658022
1.3015301530153018,5.296337611355627
1.301930193019302,5.299592262253256
1.3023302330233024,5.30284791335092
1.302730273027303,5.306104564648614
1.3031303130313034,5.309362216146338
1.3035303530353035,5.312620867844089
1.303930393039304,5.315880519741873
1.3043304330433045,5.319141171839686
1.304730473047305,5.32240282413753
1.3051305130513051,5.3256654766354
1.3055305530553056,5.328929129333305
1.3059305930593061,5.332193782231238
1.3063306330633067,5.335459435329202
1.3067306730673067,5.338726088627192
1.3071307130713072,5.341993742125217
1.3075307530753078,5.345262395823271
1.3079307930793078,5.348532049721351
1.3083308330833083,5.351802703819464
1.3087308730873088,5.355074358117609
1.3091309130913094,5.358347012615784
1.3095309530953094,5.361620667313984
1.30993099309931,5.364895322212218
1.3103310331033104,5.368170977310482
1.310731073107311,5.371447632608776
1.311131113111311,5.374725288107095
1.3115311531153115,5.378003943805451
1.311931193119312,5.381283599703835
1.3123312331233126,5.384564255802248
1.3127312731273126,5.387845912100689
1.3131313131313131,5.391128568599163
1.3135313531353137,5.394412225297668
1.3139313931393142,5.3976968821962
1.3143314331433142,5.400982539294761
1.3147314731473148,5.404269196593356
1.3151315131513153,5.407556854091979
1.3155315531553158,5.410845511790633
1.3159315931593158,5.414135169689313
1.3163316331633164,5.417425827788028
1.3167316731673169,5.420717486086772
1.3171317131713174,5.424010144585546
1.3175317531753175,5.427303803284346
1.317931793179318,5.43059846218318
1.3183318331833185,5.433894121282044
1.318731873187319,5.43719078058094
1.319131913191319,5.440488440079859
1.3195319531953196,5.443787099778813
1.31993199319932,5.4470867596777985
1.3203320332033206,5.450387419776812
1.3207320732073207,5.453689080075852
1.3211321132113212,5.456991740574926
1.3215321532153217,5.4602954012740295
1.3219321932193222,5.463600062173164
1.3223322332233223,5.466905723272324
1.3227322732273228,5.47021238457152
1.3231323132313233,5.473520046070744
1.3235323532353238,5.476828707769998
1.3239323932393239,5.4801383696692785
1.3243324332433244,5.483449031768593
1.324732473247325,5.486760694067936
1.3251325132513254,5.49007335656731
1.3255325532553255,5.493387019266711
1.325932593259326,5.496701682166146
1.3263326332633265,5.50001734526561
1.326732673267327,5.503334008565105
1.327132713271327,5.506651672064624
1.3275327532753276,5.509970335764178
1.3279327932793281,5.513289999663762
1.3283328332833286,5.516610663763377
1.3287328732873287,5.5199323280630175
1.3291329132913292,5.523254992562691
1.3295329532953297,5.526578657262396
1.3299329932993302,5.529903322162131
1.3303330333033303,5.533228987261891
1.3307330733073308,5.536555652561685
1.3311331133113313,5.539883318061509
1.3315331533153318,5.543211983761363
1.331933193319332,5.546541649661243
1.3323332333233324,5.549872315761158
1.332733273327333,5.5532039820611026
1.3331333133313334,5.556536648561076
1.3335333533353335,5.559870315261078
1.333933393339334,5.563204982161112
1.3343334333433345,5.566540649261176
1.334733473347335,5.56987731656127
1.3351335133513351,5.573214984061391
1.3355335533553356,5.576553651761545
1.3359335933593361,5.579893319661728
1.3363336333633367,5.583233987761943
1.3367336733673367,5.586575656062184
1.3371337133713372,5.5899183245624595
1.3375337533753378,5.593261993262763
1.3379337933793378,5.596606662163094
1.3383338333833383,5.599952331263458
1.3387338733873388,5.603299000563853
1.3391339133913394,5.606646670064277
1.3395339533953394,5.609995339764726
1.33993399339934,5.6133450096652115
1.3403340334033405,5.616695679765726
1.340734073407341,5.620047350066271
1.341134113411341,5.623400020566841
1.3415341534153415,5.626753691267444
1.341934193419342,5.6301083621680785
1.3423342334233426,5.633464033268744
1.3427342734273426,5.636820704569434
1.3431343134313432,5.640178376070159
1.3435343534353437,5.643537047770913
1.3439343934393442,5.646896719671698
1.3443344334433442,5.650257391772508
1.3447344734473448,5.653619064073352
1.3451345134513453,5.656981736574227
1.3455345534553458,5.660345409275132
1.3459345934593459,5.6637100821760615
1.3463346334633464,5.667075755277027
1.3467346734673469,5.670442428578021
1.3471347134713474,5.673810102079045
1.3475347534753475,5.677178775780096
1.347934793479348,5.680548449681179
1.3483348334833485,5.683919123782296
1.348734873487349,5.687290798083438
1.349134913491349,5.69066347258461
1.3495349534953496,5.694037147285814
1.34993499349935,5.69741182218705
1.3503350335033506,5.700787497288314
1.3507350735073507,5.7041641725896035
1.3511351135113512,5.707541848090928
1.3515351535153517,5.710920523792282
1.3519351935193522,5.7143001996936675
1.3523352335233523,5.717680875795079
1.3527352735273528,5.721062552096523
1.3531353135313533,5.724445228597997
1.3535353535353538,5.727828905299502
1.3539353935393539,5.731213582201033
1.3543354335433544,5.7345992593025965
1.354735473547355,5.737985936604192
1.3551355135513554,5.741373614105816
1.3555355535553555,5.744762291807467
1.355935593559356,5.74815196970915
1.3563356335633565,5.751542647810865
1.356735673567357,5.754934326112609
1.357135713571357,5.758327004614381
1.3575357535753576,5.761720683316186
1.3579357935793581,5.765115362218021
1.3583358335833586,5.768511041319885
1.3587358735873587,5.771907720621774
1.3591359135913592,5.775305400123701
1.3595359535953597,5.778704079825655
1.3599359935993602,5.782103759727638
1.3603360336033603,5.78550443982965
1.3607360736073608,5.788906120131694
1.3611361136113613,5.792308800633769
1.3615361536153618,5.7957124813358725
1.361936193619362,5.799117162238005
1.3623362336233624,5.802522843340169
1.362736273627363,5.805929524642364
1.3631363136313634,5.809337206144589
1.3635363536353635,5.812745887846839
1.363936393639364,5.816155569749123
1.3643364336433645,5.8195662518514375
1.364736473647365,5.8229779341537835
1.3651365136513651,5.826390616656154
1.3655365536553656,5.829804299358559
1.3659365936593661,5.833218982260993
1.3663366336633667,5.836634665363457
1.3667366736673667,5.840051348665948
1.3671367136713672,5.843469032168473
1.3675367536753678,5.846887715871027
1.3679367936793683,5.850307399773612
1.3683368336833683,5.853728083876224
1.3687368736873688,5.857149768178868
1.3691369136913694,5.8605724526815415
1.3695369536953694,5.863996137384243
1.36993699369937,5.867420822286977
1.3703370337033705,5.870846507389743
1.370737073707371,5.874273192692536
1.371137113711371,5.877700878195357
1.3715371537153715,5.881129563898213
1.371937193719372,5.884559249801097
1.3723372337233726,5.887989935904011
1.3727372737273726,5.891421622206952
1.3731373137313732,5.894854308709927
1.3735373537353737,5.898287995412932
1.3739373937393742,5.901722682315967
1.3743374337433742,5.905158369419027
1.3747374737473748,5.908595056722122
1.3751375137513753,5.912032744225247
1.3755375537553758,5.9154714319284025
1.3759375937593759,5.9189111198315825
1.3763376337633764,5.922351807934797
1.3767376737673769,5.925793496238041
1.3771377137713774,5.929236184741317
1.3775377537753775,5.932679873444618
1.377937793779378,5.936124562347953
1.3783378337833785,5.939570251451318
1.378737873787379,5.9430169407547115
1.379137913791379,5.9464646302581325
1.3795379537953796,5.949913319961588
1.37993799379938,5.953363009865074
1.3803380338033806,5.956813699968588
1.3807380738073807,5.960265390272129
1.3811381138113812,5.963718080775703
1.3815381538153817,5.9671717714793076
1.3819381938193822,5.970626462382942
1.3823382338233823,5.974082153486604
1.3827382738273828,5.977538844790299
1.3831383138313833,5.980996536294024
1.3835383538353838,5.984455227997778
1.3839383938393839,5.987914919901559
1.3843384338433844,5.991375612005374
1.384738473847385,5.994837304309218
1.3851385138513854,5.998299996813094
1.3855385538553855,6.001763689516995
1.385938593859386,6.005228382420929
1.3863386338633865,6.008694075524895
1.386738673867387,6.012160768828888
1.387138713871387,6.015628462332909
1.3875387538753876,6.019097156036965
1.3879387938793881,6.0225668499410485
1.3883388338833886,6.026037544045165
1.3887388738873887,6.029509238349306
1.3891389138913892,6.032981932853479
1.3895389538953897,6.036455627557686
1.3899389938993902,6.03993032246192
1.3903390339033903,6.043406017566181
1.3907390739073908,6.046882712870476
1.3911391139113913,6.0503604083748
1.3915391539153918,6.053839104079156
1.391939193919392,6.057318799983536
1.3923392339233924,6.060799496087952
1.392739273927393,6.0642811923923965
1.3931393139313935,6.067763888896872
1.3935393539353935,6.071247585601373
1.393939393939394,6.074732282505908
1.3943394339433945,6.078217979610473
1.394739473947395,6.081704676915066
1.3951395139513951,6.085192374419689
1.3955395539553956,6.088681072124343
1.3959395939593962,6.092170770029028
1.3963396339633967,6.095661468133743
1.3967396739673967,6.099153166438484
1.3971397139713972,6.102645864943259
1.3975397539753978,6.106139563648064
1.3979397939793983,6.1096342625529
1.3983398339833983,6.11312996165776
1.3987398739873989,6.116626660962655
1.3991399139913994,6.12012436046758
1.3995399539953994,6.123623060172532
1.3999399939994,6.1271227600775156
1.4003400340034005,6.13062346018253
1.400740074007401,6.134125160487576
1.401140114011401,6.137627860992648
1.4015401540154016,6.141131561697753
1.401940194019402,6.144636262602887
1.4023402340234026,6.148141963708053
1.4027402740274026,6.151648665013244
1.4031403140314032,6.155156366518469
1.4035403540354037,6.1586650682237245
1.4039403940394042,6.162174770129008
1.4043404340434043,6.165685472234319
1.4047404740474048,6.169197174539665
1.4051405140514053,6.17270987704504
1.4055405540554058,6.176223579750445
1.4059405940594059,6.179738282655876
1.4063406340634064,6.1832539857613416
1.4067406740674069,6.186770689066837
1.4071407140714074,6.190288392572361
1.4075407540754075,6.1938070962779115
1.407940794079408,6.197326800183497
1.4083408340834085,6.200847504289113
1.408740874087409,6.204369208594757
1.409140914091409,6.207891913100429
1.4095409540954096,6.211415617806134
1.40994099409941,6.214940322711868
1.4103410341034106,6.218466027817634
1.4107410741074107,6.221992733123425
1.4111411141114112,6.22552043862925
1.4115411541154117,6.2290491443351055
1.4119411941194122,6.232578850240991
1.4123412341234123,6.236109556346902
1.4127412741274128,6.239641262652846
1.4131413141314133,6.243173969158821
1.4135413541354138,6.246707675864828
1.4139413941394139,6.250242382770859
1.4143414341434144,6.253778089876922
1.414741474147415,6.257314797183019
1.4151415141514154,6.260852504689144
1.4155415541554155,6.264391212395294
1.415941594159416,6.267930920301479
1.4163416341634165,6.271471628407696
1.416741674167417,6.27501333671394
1.417141714171417,6.278556045220212
1.4175417541754176,6.282099753926516
1.4179417941794181,6.2856444628328525
1.4183418341834186,6.289190171939218
1.4187418741874187,6.292736881245608
1.4191419141914192,6.296284590752032
1.4195419541954197,6.299833300458488
1.4199419941994202,6.303383010364975
1.4203420342034203,6.306933720471484
1.4207420742074208,6.31048543077803
1.4211421142114213,6.314038141284605
1.4215421542154218,6.31759185199121
1.421942194219422,6.321146562897843
1.4223422342234224,6.3247022740045065
1.422742274227423,6.328258985311203
1.4231423142314235,6.331816696817928
1.4235423542354235,6.335375408524678
1.423942394239424,6.338935120431463
1.4243424342434245,6.34249583253828
1.424742474247425,6.346057544845124
1.4251425142514251,6.3496202573519955
1.4255425542554256,6.353183970058902
1.4259425942594262,6.356748682965836
1.4263426342634267,6.360314396072802
1.4267426742674267,6.363881109379793
1.4271427142714272,6.367448822886818
1.4275427542754278,6.3710175365938735
1.4279427942794283,6.374587250500959
1.4283428342834283,6.37815796460807
1.4287428742874289,6.381729678915216
1.4291429142914294,6.385302393422391
1.4295429542954294,6.388876108129592
1.42994299429943,6.392450823036828
1.4303430343034305,6.396026538144092
1.430743074307431,6.399603253451387
1.431143114311431,6.40318096895871
1.4315431543154316,6.406759684666065
1.431943194319432,6.410339400573449
1.4323432343234326,6.413920116680865
1.4327432743274326,6.417501832988307
1.4331433143314332,6.421084549495781
1.4335433543354337,6.4246682662032875
1.4339433943394342,6.4282529831108235
1.4343434343434343,6.431838700218384
1.4347434743474348,6.43542541752598
1.4351435143514353,6.439013135033605
1.4355435543554358,6.4426018527412605
1.4359435943594359,6.446191570648942
1.4363436343634364,6.449782288756657
1.4367436743674369,6.453374007064403
1.4371437143714374,6.456966725572178
1.4375437543754375,6.460560444279979
1.437943794379438,6.464155163187815
1.4383438343834385,6.467750882295681
1.438743874387439,6.471347601603576
1.439143914391439,6.4749453211114965
1.4395439543954396,6.478544040819452
1.43994399439944,6.482143760727437
1.4403440344034406,6.485744480835452
1.4407440744074407,6.489346201143494
1.4411441144114412,6.4929489216515694
1.4415441544154417,6.496552642359676
1.4419441944194422,6.50015736326781
1.4423442344234423,6.503763084375972
1.4427442744274428,6.507369805684167
1.4431443144314433,6.510977527192393
1.4435443544354438,6.514586248900647
1.443944394439444,6.5181959708089305
1.4443444344434444,6.521806692917245
1.444744474447445,6.525418415225591
1.4451445144514454,6.529031137733966
1.4455445544554455,6.5326448604423675
1.445944594459446,6.5362595833508035
1.4463446344634465,6.539875306459269
1.446744674467447,6.543492029767764
1.447144714471447,6.5471097532762865
1.4475447544754476,6.55072847698484
1.4479447944794481,6.5543482008934255
1.4483448344834486,6.557968925002042
1.4487448744874487,6.561590649310684
1.4491449144914492,6.565213373819359
1.4495449544954497,6.568837098528064
1.4499449944994502,6.5724618234368
1.4503450345034503,6.576087548545562
1.4507450745074508,6.579714273854357
1.4511451145114513,6.583341999363183
1.4515451545154519,6.586970725072037
1.451945194519452,6.59060045098092
1.4523452345234524,6.594231177089835
1.452745274527453,6.597862903398781
1.4531453145314535,6.601495629907756
1.4535453545354535,6.605129356616757
1.453945394539454,6.608764083525793
1.4543454345434546,6.612399810634859
1.454745474547455,6.616036537943955
1.4551455145514551,6.619674265453076
1.4555455545554556,6.623312993162232
1.4559455945594562,6.626952721071417
1.4563456345634567,6.630593449180633
1.4567456745674567,6.634235177489874
1.4571457145714573,6.637877905999151
1.4575457545754578,6.641521634708456
1.4579457945794583,6.645166363617792
1.4583458345834583,6.648812092727152
1.4587458745874589,6.652458822036548
1.4591459145914594,6.6561065515459745
1.4595459545954594,6.659755281255425
1.45994599459946,6.663405011164912
1.4603460346034605,6.667055741274426
1.460746074607461,6.670707471583974
1.461146114611461,6.674360202093544
1.4615461546154616,6.67801393280315
1.461946194619462,6.681668663712786
1.4623462346234626,6.685324394822452
1.4627462746274627,6.688981126132141
1.4631463146314632,6.692638857641869
1.4635463546354637,6.696297589351625
1.4639463946394642,6.699957321261408
1.4643464346434643,6.703618053371221
1.4647464746474648,6.707279785681067
1.4651465146514653,6.710942518190942
1.4655465546554658,6.714606250900848
1.4659465946594659,6.718270983810781
1.4663466346634664,6.721936716920746
1.4667466746674669,6.725603450230741
1.4671467146714674,6.729271183740767
1.4675467546754675,6.732939917450819
1.467946794679468,6.736609651360904
1.4683468346834685,6.740280385471019
1.468746874687469,6.7439521197811665
1.469146914691469,6.747624854291338
1.4695469546954696,6.751298589001543
1.46994699469947,6.754973323911779
1.4703470347034706,6.758649059022044
1.4707470747074707,6.762325794332336
1.4711471147114712,6.766003529842662
1.4715471547154717,6.769682265553017
1.4719471947194722,6.773362001463402
1.4723472347234723,6.777042737573815
1.4727472747274728,6.780724473884261
1.4731473147314733,6.784407210394736
1.4735473547354738,6.788090947105243
1.473947394739474,6.791775684015773
1.4743474347434744,6.79546142112634
1.474747474747475,6.799148158436935
1.4751475147514754,6.802835895947561
1.4755475547554755,6.8065246336582135
1.475947594759476,6.8102143715688985
1.4763476347634765,6.813905109679615
1.476747674767477,6.817596847990361
1.477147714771477,6.821289586501132
1.4775477547754776,6.824983325211939
1.4779477947794781,6.828678064122773
1.4783478347834786,6.83237380323364
1.4787478747874787,6.836070542544531
1.4791479147914792,6.8397682820554575
1.4795479547954797,6.843467021766413
1.4799479947994802,6.847166761677398
1.4803480348034803,6.850867501788411
1.4807480748074808,6.854569242099457
1.4811481148114813,6.858271982610532
1.4815481548154819,6.861975723321638
1.481948194819482,6.865680464232769
1.4823482348234824,6.869386205343936
1.482748274827483,6.873092946655131
1.4831483148314835,6.876800688166357
1.4835483548354835,6.880509429877609
1.483948394839484,6.884219171788896
1.4843484348434846,6.88792991390021
1.484748474847485,6.891641656211558
1.4851485148514851,6.895354398722928
1.4855485548554856,6.899068141434334
1.4859485948594862,6.90278288434577
1.4863486348634867,6.9064986274572355
1.4867486748674867,6.910215370768729
1.4871487148714873,6.913933114280253
1.4875487548754878,6.91765185799181
1.4879487948794883,6.921371601903395
1.4883488348834883,6.925092346015008
1.4887488748874889,6.928814090326654
1.4891489148914894,6.932536834838329
1.4895489548954894,6.936260579550032
1.48994899489949,6.939985324461768
1.4903490349034905,6.943711069573533
1.490749074907491,6.94743781488533
1.491149114911491,6.9511655603971505
1.4915491549154916,6.954894306109006
1.491949194919492,6.958624052020893
1.4923492349234926,6.962354798132809
1.4927492749274927,6.966086544444751
1.4931493149314932,6.9698192909567265
1.4935493549354937,6.973553037668733
1.4939493949394942,6.977287784580769
1.4943494349434943,6.981023531692831
1.4947494749474948,6.9847602790049255
1.4951495149514953,6.988498026517053
1.4955495549554958,6.992236774229209
1.4959495949594959,6.99597652214139
1.4963496349634964,6.999717270253607
1.496749674967497,7.003459018565852
1.4971497149714974,7.0072017670781275
1.4975497549754975,7.01094551579043
1.497949794979498,7.014690264702766
1.4983498349834985,7.018436013815133
1.498749874987499,7.022182763127528
1.499149914991499,7.025930512639951
1.4995499549954996,7.029679262352406
1.4999499949995,7.033429012264893
1.5003500350035006,7.037179762377409
1.5007500750075007,7.040931512689951
1.5011501150115012,7.044684263202527
1.5015501550155017,7.048438013915133
1.5019501950195022,7.052192764827769
1.5023502350235023,7.055948515940431
1.5027502750275028,7.0597052672531255
1.5031503150315033,7.063463018765852
1.5035503550355038,7.067221770478609
1.503950395039504,7.07098152239139
1.5043504350435044,7.074742274504207
1.504750475047505,7.078504026817052
1.5051505150515054,7.082266779329929
1.5055505550555055,7.08603053204283
1.505950595059506,7.089795284955766
1.5063506350635065,7.093561038068733
1.506750675067507,7.09732779138173
1.507150715071507,7.101095544894751
1.5075507550755076,7.104864298607808
1.5079507950795081,7.108634052520893
1.5083508350835086,7.112404806634009
1.5087508750875087,7.116176560947151
1.5091509150915092,7.119949315460328
1.5095509550955097,7.123723070173535
1.5099509950995103,7.12749782508677
1.5103510351035103,7.131273580200032
1.5107510751075108,7.135050335513329
1.5111511151115113,7.138828091026655
1.5115511551155119,7.14260684674001
1.511951195119512,7.1463866026533935
1.5123512351235124,7.150167358766808
1.512751275127513,7.153949115080255
1.5131513151315135,7.157731871593731
1.5135513551355135,7.161515628307233
1.513951395139514,7.165300385220769
1.5143514351435146,7.169086142334336
1.514751475147515,7.172872899647931
1.5151515151515151,7.176660657161554
1.5155515551555157,7.180449414875209
1.5159515951595162,7.184239172788896
1.5163516351635167,7.188029930902612
1.5167516751675167,7.191821689216354
1.5171517151715173,7.195614447730131
1.5175517551755178,7.1994082064439375
1.5179517951795183,7.203202965357773
1.5183518351835184,7.206998724471635
1.5187518751875189,7.210795483785532
1.5191519151915194,7.214593243299458
1.5195519551955199,7.218392003013413
1.51995199519952,7.222191762927396
1.5203520352035205,7.225992523041413
1.520752075207521,7.229794283355458
1.521152115211521,7.23359704386953
1.5215521552155216,7.237400804583636
1.521952195219522,7.241205565497774
1.5223522352235226,7.245011326611939
1.5227522752275227,7.248818087926132
1.5231523152315232,7.252625849440356
1.5235523552355237,7.256434611154614
1.5239523952395242,7.2602443730689
1.5243524352435243,7.264055135183211
1.5247524752475248,7.267866897497559
1.5251525152515253,7.271679660011934
1.5255525552555258,7.275493422726342
1.5259525952595259,7.279308185640774
1.5263526352635264,7.2831239487552395
1.526752675267527,7.286940712069736
1.5271527152715274,7.290758475584262
1.5275527552755275,7.294577239298816
1.527952795279528,7.298397003213401
1.5283528352835285,7.302217767328019
1.528752875287529,7.306039531642664
1.529152915291529,7.309862296157336
1.5295529552955296,7.313686060872042
1.52995299529953,7.317510825786778
1.5303530353035306,7.321336590901545
1.5307530753075307,7.325163356216336
1.5311531153115312,7.328991121731162
1.5315531553155317,7.3328198874460195
1.5319531953195322,7.336649653360906
1.5323532353235323,7.340480419475819
1.5327532753275328,7.3443121857907645
1.5331533153315333,7.348144952305741
1.5335533553355338,7.351978719020748
1.533953395339534,7.35581348593578
1.5343534353435344,7.359649253050845
1.534753475347535,7.363486020365942
1.5351535153515354,7.36732378788107
1.5355535553555355,7.3711625555962215
1.535953595359536,7.375002323511408
1.5363536353635365,7.378843091626624
1.536753675367537,7.382684859941872
1.537153715371537,7.386527628457143
1.5375537553755376,7.39037139717245
1.5379537953795381,7.394216166087785
1.5383538353835386,7.398061935203151
1.5387538753875387,7.401908704518544
1.5391539153915392,7.405756474033971
1.5395539553955397,7.409605243749427
1.5399539953995403,7.4134550136649136
1.5403540354035403,7.417305783780426
1.5407540754075408,7.421157554095972
1.5411541154115413,7.425010324611549
1.5415541554155419,7.428864095327155
1.541954195419542,7.432718866242787
1.5423542354235424,7.436574637358454
1.542754275427543,7.440431408674151
1.5431543154315435,7.444289180189877
1.5435543554355435,7.448147951905629
1.543954395439544,7.452007723821417
1.5443544354435446,7.455868495937231
1.544754475447545,7.459730268253079
1.5451545154515451,7.46359304076895
1.5455545554555457,7.467456813484857
1.5459545954595462,7.471321586400794
1.5463546354635467,7.475187359516761
1.5467546754675467,7.479054132832754
1.5471547154715473,7.48292190634878
1.5475547554755478,7.486790680064837
1.5479547954795483,7.490660453980922
1.5483548354835484,7.494531228097035
1.5487548754875489,7.498403002413182
1.5491549154915494,7.502275776929359
1.54955495549555,7.506149551645565
1.54995499549955,7.510024326561798
1.5503550355035505,7.513900101678063
1.550755075507551,7.517776876994361
1.551155115511551,7.5216546525106835
1.5515551555155516,7.525533428227039
1.551955195519552,7.529413204143426
1.5523552355235526,7.533293980259842
1.5527552755275527,7.537175756576286
1.5531553155315532,7.541058533092761
1.5535553555355537,7.544942309809267
1.5539553955395542,7.5488270867258045
1.5543554355435543,7.552712863842368
1.5547554755475548,7.556599641158964
1.5551555155515553,7.56048741867559
1.5555555555555558,7.564376196392248
1.5559555955595559,7.568265974308929
1.5563556355635564,7.572156752425647
1.556755675567557,7.576048530742392
1.5571557155715574,7.579941309259169
1.5575557555755575,7.58383508797597
1.557955795579558,7.587729866892808
1.5583558355835585,7.591625646009675
1.558755875587559,7.595522425326571
1.559155915591559,7.599420204843494
1.5595559555955596,7.603318984560451
1.55995599559956,7.607218764477437
1.5603560356035606,7.6111195445944535
1.5607560756075607,7.6150213249114955
1.5611561156115612,7.618924105428574
1.5615561556155617,7.622827886145679
1.5619561956195622,7.626732667062816
1.5623562356235623,7.63063844817998
1.5627562756275628,7.634545229497174
1.5631563156315633,7.638453011014402
1.5635563556355638,7.642361792731659
1.563956395639564,7.646271574648942
1.5643564356435644,7.650182356766258
1.564756475647565,7.654094139083604
1.5651565156515654,7.6580069216009825
1.5655565556555655,7.6619207043183835
1.565956595659566,7.665835487235821
1.5663566356635665,7.669751270353288
1.566756675667567,7.673668053670784
1.5671567156715671,7.677585837188307
1.5675567556755676,7.681504620905864
1.5679567956795681,7.685424404823451
1.5683568356835687,7.689345188941067
1.5687568756875687,7.6932669732587105
1.5691569156915692,7.697189757776387
1.5695569556955697,7.701113542494092
1.5699569956995703,7.705038327411829
1.5703570357035703,7.708964112529593
1.5707570757075708,7.712890897847389
1.5711571157115714,7.716818683365217
1.5715571557155719,7.720747469083072
1.571957195719572,7.724677255000955
1.5723572357235724,7.728608041118871
1.572757275727573,7.732539827436819
1.5731573157315735,7.7364726139547955
1.5735573557355735,7.740406400672798
1.573957395739574,7.744341187590836
1.5743574357435746,7.748276974708903
1.574757475747575,7.752213762026999
1.5751575157515751,7.756151549545121
1.5755575557555757,7.760090337263279
1.5759575957595762,7.764030125181465
1.5763576357635767,7.767970913299683
1.5767576757675767,7.771912701617923
1.5771577157715773,7.7758554901362
1.5775577557755778,7.779799278854508
1.5779577957795783,7.7837440677728456
1.5783578357835784,7.787689856891207
1.5787578757875789,7.791636646209604
1.5791579157915794,7.795584435728031
1.57955795579558,7.799533225446488
1.57995799579958,7.80348301536497
1.5803580358035805,7.8074338054834875
1.580758075807581,7.811385595802035
1.581158115811581,7.815338386320606
1.5815581558155816,7.819292177039214
1.581958195819582,7.82324696795785
1.5823582358235826,7.827202759076519
1.5827582758275827,7.83115955039521
1.5831583158315832,7.8351173419139375
1.5835583558355837,7.839076133632695
1.5839583958395842,7.843035925551481
1.5843584358435843,7.846996717670294
1.5847584758475848,7.850958509989141
1.5851585158515853,7.854921302508018
1.5855585558555858,7.858885095226926
1.5859585958595859,7.862849888145858
1.5863586358635864,7.866815681264825
1.586758675867587,7.870782474583821
1.5871587158715874,7.874750268102849
1.5875587558755875,7.878719061821901
1.587958795879588,7.882688855740987
1.5883588358835885,7.886659649860105
1.588758875887589,7.890631444179252
1.589158915891589,7.894604238698424
1.5895589558955896,7.898578033417632
1.58995899589959,7.902552828336869
1.5903590359035906,7.906528623456136
1.5907590759075907,7.910505418775427
1.5911591159115912,7.914483214294755
1.5915591559155917,7.918462010014112
1.5919591959195922,7.922441805933499
1.5923592359235923,7.926422602052911
1.5927592759275928,7.93040439837236
1.5931593159315933,7.934387194891835
1.5935593559355938,7.938370991611343
1.593959395939594,7.942355788530875
1.5943594359435944,7.946341585650444
1.594759475947595,7.95032838297004
1.5951595159515954,7.954316180489666
1.5955595559555955,7.95830497820932
1.595959595959596,7.962294776129006
1.5963596359635965,7.966285574248722
1.596759675967597,7.9702773725684715
1.5971597159715971,7.974270171088243
1.5975597559755976,7.978263969808051
1.5979597959795981,7.982258768727888
1.5983598359835987,7.986254567847755
1.5987598759875987,7.990251367167648
1.5991599159915992,7.994249166687574
1.5995599559955997,7.998247966407533
1.5999599959996003,8.00224776632752
1.6003600360036003,8.006248566447532
1.6007600760076008,8.010250366767579
1.6011601160116014,8.014253167287656
1.6015601560156019,8.018256968007764
1.601960196019602,8.022261768927896
1.6023602360236024,8.026267570048063
1.602760276027603,8.03027437136826
1.6031603160316035,8.034282172888487
1.6035603560356035,8.03829097460874
1.603960396039604,8.042300776529027
1.6043604360436046,8.046311578649345
1.604760476047605,8.050323380969692
1.6051605160516051,8.054336183490065
1.6055605560556057,8.058349986210471
1.6059605960596062,8.062364789130909
1.6063606360636067,8.066380592251376
1.6067606760676068,8.070397395571868
1.6071607160716073,8.074415199092396
1.6075607560756078,8.078434002812953
1.6079607960796083,8.082453806733541
1.6083608360836084,8.086474610854152
1.6087608760876089,8.090496415174801
1.6091609160916094,8.094519219695478
1.60956095609561,8.098543024416184
1.60996099609961,8.102567829336918
1.6103610361036105,8.106593634457685
1.610761076107611,8.110620439778483
1.611161116111611,8.114648245299305
1.6115611561156116,8.118677051020162
1.611961196119612,8.122706856941049
1.6123612361236126,8.126737663061967
1.6127612761276127,8.13076946938291
1.6131613161316132,8.134802275903887
1.6135613561356137,8.138836082624895
1.6139613961396142,8.14287088954593
1.6143614361436143,8.146906696666994
1.6147614761476148,8.150943503988092
1.6151615161516153,8.15498131150922
1.6155615561556158,8.159020119230377
1.6159615961596159,8.16305992715156
1.6163616361636164,8.167100735272776
1.616761676167617,8.171142543594025
1.6171617161716174,8.1751853521153
1.6175617561756175,8.179229160836604
1.617961796179618,8.18327396975794
1.6183618361836185,8.187319778879306
1.618761876187619,8.191366588200705
1.619161916191619,8.195414397722127
1.6195619561956196,8.199463207443586
1.6199619961996201,8.203513017365072
1.6203620362036206,8.20756382748659
1.6207620762076207,8.211615637808134
1.6211621162116212,8.21566844832971
1.6215621562156217,8.219722259051316
1.6219621962196222,8.223777069972954
1.6223622362236223,8.227832881094617
1.6227622762276228,8.231889692416315
1.6231623162316233,8.235947503938043
1.6235623562356238,8.2400063156598
1.623962396239624,8.244066127581583
1.6243624362436244,8.2481269397034
1.624762476247625,8.252188752025248
1.6251625162516254,8.256251564547126
1.6255625562556255,8.260315377269027
1.625962596259626,8.264380190190964
1.6263626362636265,8.268446003312933
1.626762676267627,8.27251281663493
1.6271627162716271,8.276580630156953
1.6275627562756276,8.28064944387901
1.6279627962796281,8.284719257801099
1.6283628362836287,8.288790071923215
1.6287628762876287,8.292861886245358
1.6291629162916292,8.296934700767535
1.6295629562956297,8.301008515489743
1.6299629962996303,8.30508333041198
1.6303630363036303,8.309159145534244
1.6307630763076308,8.313235960856542
1.6311631163116314,8.31731377637887
1.6315631563156319,8.321392592101224
1.631963196319632,8.325472408023609
1.6323632363236324,8.329553224146027
1.632763276327633,8.333635040468474
1.6331633163316335,8.33771785699095
1.6335633563356335,8.341801673713453
1.633963396339634,8.345886490635992
1.6343634363436346,8.34997230775856
1.634763476347635,8.354059125081157
1.6351635163516351,8.35814694260378
1.6355635563556357,8.362235760326437
1.6359635963596362,8.366325578249125
1.6363636363636367,8.37041639637184
1.6367636763676368,8.374508214694584
1.6371637163716373,8.378601033217363
1.6375637563756378,8.38269485194017
1.6379637963796383,8.386789670863008
1.6383638363836384,8.390885489985871
1.6387638763876389,8.394982309308768
1.6391639163916394,8.399080128831697
1.63956395639564,8.403178948554654
1.63996399639964,8.407278768477637
1.6403640364036405,8.411379588600655
1.640764076407641,8.4154814089237
1.6411641164116415,8.41958422944678
1.6415641564156416,8.423688050169881
1.641964196419642,8.42779287109302
1.6423642364236426,8.431898692216187
1.6427642764276427,8.43600551353938
1.6431643164316432,8.440113335062607
1.6435643564356437,8.444222156785866
1.6439643964396442,8.448331978709152
1.6443644364436443,8.452442800832467
1.6447644764476448,8.456554623155814
1.6451645164516453,8.46066744567919
1.6455645564556458,8.464781268402598
1.6459645964596459,8.468896091326032
1.6463646364636464,8.473011914449499
1.646764676467647,8.477128737772997
1.6471647164716474,8.481246561296524
1.6475647564756475,8.485365385020078
1.647964796479648,8.489485208943664
1.6483648364836485,8.493606033067284
1.648764876487649,8.497727857390931
1.649164916491649,8.501850681914604
1.6495649564956496,8.505974506638312
1.6499649964996501,8.51009933156205
1.6503650365036506,8.514225156685816
1.6507650765076507,8.518351982009609
1.6511651165116512,8.522479807533438
1.6515651565156517,8.526608633257295
1.6519651965196522,8.530738459181183
1.6523652365236523,8.534869285305096
1.6527652765276528,8.539001111629043
1.6531653165316533,8.543133938153021
1.6535653565356538,8.547267764877029
1.653965396539654,8.551402591801063
1.6543654365436544,8.55553841892513
1.654765476547655,8.559675246249228
1.6551655165516554,8.563813073773355
1.6555655565556555,8.567951901497509
1.655965596559656,8.572091729421695
1.6563656365636565,8.576232557545914
1.656765676567657,8.580374385870162
1.6571657165716571,8.584517214394435
1.6575657565756576,8.588661043118742
1.6579657965796581,8.59280587204308
1.6583658365836587,8.596951701167448
1.6587658765876587,8.601098530491841
1.6591659165916592,8.605246360016269
1.6595659565956598,8.609395189740727
1.6599659965996603,8.613545019665214
1.6603660366036603,8.617695849789726
1.6607660766076608,8.621847680114275
1.6611661166116614,8.626000510638853
1.6615661566156619,8.630154341363461
1.661966196619662,8.634309172288093
1.6623662366236625,8.638465003412762
1.662766276627663,8.64262183473746
1.6631663166316635,8.646779666262187
1.6635663566356635,8.65093849798694
1.663966396639664,8.655098329911729
1.6643664366436646,8.659259162036545
1.664766476647665,8.663420994361395
1.6651665166516652,8.667583826886268
1.6655665566556657,8.671747659611174
1.6659665966596662,8.675912492536114
1.6663666366636667,8.68007832566108
1.6667666766676668,8.684245158986073
1.6671667166716673,8.6884129925111
1.6675667566756678,8.69258182623616
1.6679667966796683,8.696751660161247
1.6683668366836684,8.700922494286361
1.6687668766876689,8.705094328611509
1.6691669166916694,8.709267163136687
1.66956695669567,8.713440997861893
1.66996699669967,8.717615832787128
1.6703670367036705,8.721791667912395
1.670767076707671,8.725968503237693
1.6711671167116715,8.73014633876302
1.6715671567156716,8.734325174488374
1.671967196719672,8.738505010413762
1.6723672367236726,8.74268584653918
1.6727672767276727,8.746867682864623
1.6731673167316732,8.751050519390102
1.6735673567356737,8.75523435611561
1.6739673967396742,8.759419193041147
1.6743674367436743,8.76360503016671
1.6747674767476748,8.767791867492308
1.6751675167516753,8.771979705017937
1.6755675567556758,8.776168542743594
1.6759675967596759,8.780358380669277
1.6763676367636764,8.784549218794995
1.676767676767677,8.788741057120744
1.6771677167716774,8.792933895646522
1.6775677567756775,8.797127734372324
1.677967796779678,8.801322573298162
1.6783678367836785,8.80551841242403
1.678767876787679,8.809715251749928
1.679167916791679,8.813913091275852
1.6795679567956796,8.81811193100181
1.6799679967996801,8.822311770927797
1.6803680368036806,8.826512611053815
1.6807680768076807,8.83071445137986
1.6811681168116812,8.834917291905937
1.6815681568156817,8.839121132632044
1.6819681968196822,8.843325973558184
1.6823682368236823,8.847531814684347
1.6827682768276828,8.851738656010545
1.6831683168316833,8.855946497536772
1.6835683568356838,8.86015533926303
1.683968396839684,8.864365181189314
1.6843684368436844,8.868576023315631
1.684768476847685,8.87278786564198
1.6851685168516854,8.877000708168358
1.6855685568556855,8.88121455089476
1.685968596859686,8.885429393821198
1.6863686368636865,8.889645236947668
1.686768676867687,8.893862080274165
1.6871687168716871,8.898079923800688
1.6875687568756876,8.902298767527247
1.6879687968796881,8.906518611453835
1.6883688368836887,8.910739455580453
1.6887688768876887,8.914961299907096
1.6891689168916892,8.919184144433775
1.6895689568956898,8.923407989160483
1.6899689968996903,8.927632834087222
1.6903690369036903,8.931858679213983
1.6907690769076908,8.936085524540783
1.6911691169116914,8.94031337006761
1.6915691569156919,8.944542215794469
1.691969196919692,8.948772061721352
1.6923692369236925,8.95300290784827
1.692769276927693,8.957234754175218
1.6931693169316935,8.961467600702196
1.6935693569356935,8.965701447429199
1.693969396939694,8.969936294356238
1.6943694369436946,8.974172141483306
1.694769476947695,8.978408988810404
1.6951695169516952,8.982646836337526
1.6955695569556957,8.986885684064687
1.6959695969596962,8.991125531991873
1.6963696369636967,8.99536638011909
1.6967696769676968,8.999608228446336
1.6971697169716973,9.003851076973612
1.6975697569756978,9.008094925700922
1.6979697969796983,9.01233977462826
1.6983698369836984,9.016585623755622
1.6987698769876989,9.020832473083022
1.6991699169916994,9.02508032261045
1.6995699569957,9.029329172337908
1.6999699969997,9.033579022265391
1.7003700370037005,9.03782987239291
1.700770077007701,9.042081722720457
1.7011701170117015,9.046334573248036
1.7015701570157016,9.05058842397564
1.701970197019702,9.054843274903277
1.7023702370237026,9.059099126030945
1.7027702770277027,9.06335597735864
1.7031703170317032,9.067613828886367
1.7035703570357037,9.071872680614126
1.7039703970397042,9.076132532541914
1.7043704370437043,9.080393384669728
1.7047704770477048,9.084655236997575
1.7051705170517053,9.088918089525453
1.7055705570557058,9.093181942253363
1.7059705970597059,9.097446795181295
1.7063706370637064,9.101712648309265
1.706770677067707,9.105979501637261
1.7071707170717074,9.11024735516529
1.7075707570757075,9.114516208893344
1.707970797079708,9.118786062821433
1.7083708370837085,9.123056916949551
1.708770877087709,9.127328771277698
1.709170917091709,9.131601625805871
1.7095709570957096,9.13587548053408
1.7099709970997101,9.14015033546232
1.7103710371037106,9.144426190590586
1.7107710771077107,9.14870304591888
1.7111711171117112,9.15298090144721
1.7115711571157117,9.157259757175568
1.7119711971197122,9.161539613103956
1.7123712371237123,9.165820469232369
1.7127712771277128,9.170102325560817
1.7131713171317133,9.174385182089296
1.7135713571357138,9.178669038817803
1.713971397139714,9.182953895746337
1.7143714371437144,9.187239752874905
1.714771477147715,9.191526610203505
1.7151715171517155,9.195814467732133
1.7155715571557155,9.200103325460786
1.715971597159716,9.204393183389474
1.7163716371637165,9.208684041518193
1.716771677167717,9.212975899846942
1.7171717171717171,9.217268758375715
1.7175717571757176,9.221562617104523
1.7179717971797182,9.225857476033362
1.7183718371837187,9.23015333516223
1.7187718771877187,9.234450194491124
1.7191719171917192,9.238748054020052
1.7195719571957198,9.24304691374901
1.7199719971997203,9.247346773677998
1.7203720372037203,9.251647633807012
1.7207720772077209,9.255949494136061
1.7211721172117214,9.26025235466514
1.7215721572157219,9.264556215394249
1.721972197219722,9.268861076323383
1.7223722372237225,9.27316693745255
1.722772277227723,9.277473798781749
1.7231723172317235,9.281781660310978
1.7235723572357236,9.286090522040231
1.723972397239724,9.29040038396952
1.7243724372437246,9.294711246098837
1.724772477247725,9.299023108428186
1.7251725172517252,9.303335970957558
1.7255725572557257,9.307649833686968
1.7259725972597262,9.311964696616407
1.7263726372637267,9.316280559745875
1.7267726772677268,9.32059742307537
1.7271727172717273,9.324915286604897
1.7275727572757278,9.329234150334456
1.7279727972797283,9.333554014264044
1.7283728372837284,9.337874878393658
1.7287728772877289,9.342196742723306
1.7291729172917294,9.346519607252985
1.72957295729573,9.350843471982694
1.72997299729973,9.355168336912428
1.7303730373037305,9.359494202042196
1.730773077307731,9.363821067371994
1.7311731173117315,9.368148932901823
1.7315731573157316,9.372477798631676
1.731973197319732,9.376807664561566
1.7323732373237326,9.381138530691484
1.7327732773277327,9.385470397021427
1.7331733173317332,9.389803263551405
1.7335733573357337,9.394137130281415
1.7339733973397342,9.398471997211452
1.7343734373437343,9.402807864341517
1.7347734773477348,9.407144731671616
1.7351735173517353,9.411482599201744
1.7355735573557358,9.415821466931902
1.7359735973597359,9.420161334862087
1.7363736373637364,9.424502202992304
1.736773677367737,9.428844071322553
1.7371737173717374,9.433186939852833
1.7375737573757375,9.437530808583137
1.737973797379738,9.441875677513474
1.7383738373837385,9.446221546643843
1.738773877387739,9.45056841597424
1.739173917391739,9.454916285504666
1.7395739573957396,9.459265155235123
1.7399739973997401,9.463615025165613
1.7403740374037406,9.46796589529613
1.7407740774077407,9.472317765626673
1.7411741174117412,9.476670636157253
1.7415741574157417,9.481024506887863
1.7419741974197422,9.485379377818502
1.7423742374237423,9.489735248949165
1.7427742774277428,9.494092120279864
1.7431743174317433,9.498449991810594
1.7435743574357438,9.502808863541352
1.743974397439744,9.507168735472135
1.7443744374437444,9.511529607602954
1.744774477447745,9.515891479933801
1.7451745174517455,9.520254352464681
1.7455745574557455,9.524618225195585
1.745974597459746,9.528983098126522
1.7463746374637465,9.53334897125749
1.746774677467747,9.53771584458849
1.7471747174717471,9.542083718119514
1.7475747574757476,9.546452591850572
1.7479747974797482,9.55082246578166
1.7483748374837487,9.555193339912782
1.7487748774877487,9.559565214243925
1.7491749174917492,9.563938088775103
1.7495749574957498,9.56831196350631
1.7499749974997503,9.57268683843755
1.7503750375037503,9.577062713568814
1.7507750775077509,9.581439588900114
1.7511751175117514,9.585817464431441
1.7515751575157519,9.5901963401628
1.751975197519752,9.594576216094184
1.7523752375237525,9.598957092225604
1.752775277527753,9.603338968557052
1.7531753175317535,9.60772184508853
1.7535753575357536,9.612105721820035
1.753975397539754,9.616490598751573
1.7543754375437546,9.620876475883142
1.754775477547755,9.625263353214741
1.7551755175517552,9.629651230746365
1.7555755575557557,9.634040108478024
1.7559755975597562,9.638429986409712
1.7563756375637567,9.64282086454143
1.7567756775677568,9.647212742873176
1.7571757175717573,9.651605621404954
1.7575757575757578,9.655999500136762
1.7579757975797583,9.660394379068602
1.7583758375837584,9.664790258200465
1.7587758775877589,9.669187137532365
1.7591759175917594,9.673585017064292
1.75957595759576,9.677983896796253
1.75997599759976,9.682383776728235
1.7603760376037605,9.686784656860254
1.760776077607761,9.691186537192303
1.7611761176117615,9.695589417724381
1.7615761576157616,9.699993298456485
1.761976197619762,9.704398179388626
1.7623762376237626,9.708804060520794
1.7627762776277627,9.713210941852989
1.7631763176317632,9.717618823385218
1.7635763576357637,9.722027705117476
1.7639763976397642,9.726437587049764
1.7643764376437643,9.730848469182078
1.7647764776477648,9.735260351514427
1.7651765176517653,9.739673234046807
1.7655765576557658,9.744087116779216
1.765976597659766,9.74850199971165
1.7663766376637664,9.752917882844118
1.766776677667767,9.757334766176617
1.7671767176717674,9.761752649709146
1.7675767576757675,9.766171533441701
1.767976797679768,9.77059141737429
1.7683768376837685,9.775012301506909
1.768776877687769,9.779434185839557
1.769176917691769,9.78385707037223
1.7695769576957696,9.788280955104941
1.7699769976997701,9.792705840037678
1.7703770377037706,9.797131725170448
1.7707770777077707,9.80155861050324
1.7711771177117712,9.80598649603607
1.7715771577157717,9.81041538176893
1.7719771977197722,9.81484526770182
1.7723772377237723,9.819276153834734
1.7727772777277728,9.823708040167682
1.7731773177317733,9.82814092670066
1.7735773577357739,9.83257481343367
1.773977397739774,9.837009700366703
1.7743774377437744,9.841445587499773
1.774777477747775,9.845882474832871
1.7751775177517755,9.850320362366002
1.7755775577557755,9.854759250099155
1.775977597759776,9.859199138032343
1.7763776377637766,9.863640026165562
1.776777677767777,9.868081914498813
1.7771777177717771,9.872524803032086
1.7775777577757776,9.876968691765395
1.7779777977797782,9.881413580698734
1.7783778377837787,9.885859469832104
1.7787778777877787,9.890306359165498
1.7791779177917793,9.894754248698925
1.7795779577957798,9.899203138432386
1.7799779977997803,9.903653028365875
1.7803780378037803,9.908103918499387
1.7807780778077809,9.912555808832938
1.7811781178117814,9.917008699366518
1.7815781578157819,9.921462590100125
1.781978197819782,9.92591748103376
1.7823782378237825,9.930373372167429
1.782778277827783,9.934830263501128
1.7831783178317835,9.939288155034856
1.7835783578357836,9.943747046768612
1.783978397839784,9.9482069387024
1.7843784378437846,9.95266783083622
1.784778477847785,9.957129723170068
1.7851785178517852,9.961592615703942
1.7855785578557857,9.966056508437852
1.7859785978597862,9.97052140137179
1.7863786378637867,9.974987294505759
1.7867786778677868,9.979454187839753
1.7871787178717873,9.983922081373784
1.7875787578757878,9.988390975107842
1.7879787978797883,9.99286086904193
1.7883788378837884,9.997331763176046
1.7887788778877889,10.001803657510195
1.7891789178917894,10.006276552044374
1.78957895789579,10.010750446778582
1.78997899789979,10.015225341712817
1.7903790379037905,10.019701236847087
1.790779077907791,10.024178132181385
1.7911791179117915,10.028656027715714
1.7915791579157916,10.033134923450069
1.791979197919792,10.037614819384459
1.7923792379237926,10.042095715518878
1.7927792779277931,10.046577611853326
1.7931793179317932,10.0510605083878
1.7935793579357937,10.05554440512231
1.7939793979397942,10.060029302056849
1.7943794379437943,10.064515199191414
1.7947794779477948,10.069002096526013
1.7951795179517953,10.073489994060642
1.7955795579557958,10.0779788917953
1.795979597959796,10.082468789729985
1.7963796379637964,10.086959687864704
1.796779677967797,10.091451586199453
1.7971797179717974,10.095944484734233
1.7975797579757975,10.100438383469038
1.797979797979798,10.104933282403875
1.7983798379837985,10.109429181538745
1.798779877987799,10.113926080873645
1.799179917991799,10.118423980408568
1.7995799579957996,10.122922880143529
1.7999799979998001,10.127422780078517
1.8003800380038006,10.131923680213538
1.8007800780078007,10.13642558054858
1.8011801180118012,10.14092848108366
1.8015801580158017,10.14543238181877
1.8019801980198022,10.149937282753909
1.8023802380238023,10.154443183889073
1.8027802780278028,10.158950085224273
1.8031803180318033,10.163457986759502
1.8035803580358039,10.167966888494762
1.803980398039804,10.172476790430045
1.8043804380438044,10.176987692565366
1.804780478047805,10.181499594900714
1.8051805180518055,10.186012497436094
1.8055805580558055,10.190526400171498
1.805980598059806,10.195041303106937
1.8063806380638066,10.199557206242407
1.806780678067807,10.204074109577906
1.8071807180718071,10.20859201311343
1.8075807580758076,10.213110916848988
1.8079807980798082,10.21763082078458
1.8083808380838087,10.222151724920197
1.8087808780878087,10.226673629255842
1.8091809180918093,10.231196533791522
1.8095809580958098,10.235720438527231
1.8099809980998103,10.24024534346297
1.8103810381038103,10.244771248598735
1.8107810781078109,10.249298153934534
1.8111811181118114,10.253826059470365
1.8115811581158119,10.258354965206223
1.811981198119812,10.262884871142107
1.8123812381238125,10.267415777278027
1.812781278127813,10.271947683613975
1.8131813181318135,10.276480590149955
1.8135813581358136,10.281014496885959
1.813981398139814,10.285549403822
1.8143814381438146,10.29008531095807
1.814781478147815,10.294622218294169
1.8151815181518152,10.299160125830293
1.8155815581558157,10.303699033566453
1.8159815981598162,10.30823894150264
1.8163816381638167,10.31277984963886
1.8167816781678168,10.317321757975105
1.8171817181718173,10.321864666511384
1.8175817581758178,10.326408575247694
1.8179817981798183,10.330953484184032
1.8183818381838184,10.335499393320397
1.818781878187819,10.340046302656797
1.8191819181918194,10.344594212193227
1.81958195819582,10.349143121929687
1.81998199819982,10.35369303186617
1.8203820382038205,10.35824394200269
1.820782078207821,10.36279585233924
1.8211821182118215,10.36734876287582
1.8215821582158216,10.371902673612423
1.821982198219822,10.376457584549064
1.8223822382238226,10.381013495685734
1.8227822782278231,10.385570407022431
1.8231823182318232,10.390128318559157
1.8235823582358237,10.394687230295917
1.8239823982398242,10.399247142232705
1.8243824382438243,10.40380805436952
1.8247824782478248,10.40836996670637
1.8251825182518253,10.412932879243249
1.8255825582558258,10.41749679198016
1.825982598259826,10.422061704917093
1.8263826382638264,10.426627618054063
1.826782678267827,10.431194531391062
1.8271827182718274,10.435762444928091
1.8275827582758275,10.440331358665146
1.827982798279828,10.444901272602236
1.8283828382838285,10.449472186739357
1.828782878287829,10.454044101076505
1.829182918291829,10.45861701561368
1.8295829582958296,10.463190930350889
1.8299829982998301,10.467765845288127
1.8303830383038306,10.472341760425397
1.8307830783078307,10.476918675762693
1.8311831183118312,10.481496591300022
1.8315831583158317,10.486075507037382
1.8319831983198323,10.490655422974772
1.8323832383238323,10.495236339112186
1.8327832783278328,10.499818255449636
1.8331833183318333,10.504401171987116
1.8335833583358339,10.508985088724625
1.833983398339834,10.51357000566216
1.8343834383438344,10.51815592279973
1.834783478347835,10.52274284013733
1.8351835183518355,10.527330757674958
1.8355835583558355,10.531919675412613
1.835983598359836,10.536509593350303
1.8363836383638366,10.541100511488022
1.836783678367837,10.545692429825772
1.8371837183718371,10.550285348363547
1.8375837583758377,10.554879267101358
1.8379837983798382,10.559474186039196
1.8383838383838387,10.564070105177066
1.8387838783878387,10.56866702451496
1.8391839183918393,10.573264944052891
1.8395839583958398,10.57786386379085
1.8399839983998403,10.582463783728839
1.8403840384038403,10.587064703866854
1.8407840784078409,10.591666624204905
1.8411841184118414,10.596269544742983
1.8415841584158419,10.600873465481094
1.841984198419842,10.605478386419227
1.8423842384238425,10.610084307557397
1.842784278427843,10.614691228895596
1.8431843184318435,10.619299150433827
1.8435843584358436,10.62390807217208
1.843984398439844,10.628517994110371
1.8443844384438446,10.63312891624869
1.844784478447845,10.63774083858704
1.8451845184518452,10.642353761125415
1.8455845584558457,10.646967683863826
1.8459845984598462,10.651582606802265
1.8463846384638467,10.656198529940735
1.8467846784678468,10.660815453279229
1.8471847184718473,10.665433376817758
1.8475847584758478,10.670052300556318
1.8479847984798483,10.674672224494907
1.8483848384838484,10.679293148633523
1.848784878487849,10.683915072972173
1.8491849184918494,10.688537997510853
1.84958495849585,10.693161922249562
1.84998499849985,10.697786847188297
1.8503850385038505,10.702412772327067
1.850785078507851,10.707039697665866
1.8511851185118515,10.711667623204695
1.8515851585158516,10.71629654894355
1.851985198519852,10.72092647488244
1.8523852385238526,10.725557401021362
1.8527852785278531,10.73018932736031
1.8531853185318532,10.734822253899285
1.8535853585358537,10.739456180638294
1.8539853985398542,10.744091107577335
1.8543854385438543,10.748727034716401
1.8547854785478548,10.7533639620555
1.8551855185518553,10.75800188959463
1.8555855585558558,10.76264081733379
1.855985598559856,10.767280745272974
1.8563856385638564,10.771921673412194
1.856785678567857,10.776563601751443
1.8571857185718574,10.781206530290724
1.8575857585758575,10.785850459030028
1.857985798579858,10.790495387969369
1.8583858385838585,10.795141317108738
1.858785878587859,10.799788246448138
1.859185918591859,10.804436175987563
1.8595859585958596,10.809085105727023
1.8599859985998601,10.813735035666513
1.8603860386038606,10.818385965806032
1.8607860786078607,10.823037896145578
1.8611861186118612,10.827690826685158
1.8615861586158617,10.832344757424767
1.8619861986198623,10.836999688364408
1.8623862386238623,10.841655619504072
1.8627862786278628,10.846312550843772
1.8631863186318633,10.8509704823835
1.8635863586358639,10.855629414123262
1.863986398639864,10.860289346063045
1.8643864386438644,10.864950278202866
1.864786478647865,10.869612210542716
1.8651865186518655,10.874275143082595
1.8655865586558655,10.878939075822501
1.865986598659866,10.88360400876244
1.8663866386638666,10.888269941902411
1.866786678667867,10.89293687524241
1.8671867186718671,10.897604808782434
1.8675867586758677,10.902273742522496
1.8679867986798682,10.906943676462586
1.8683868386838687,10.911614610602706
1.8687868786878687,10.916286544942851
1.8691869186918693,10.920959479483031
1.8695869586958698,10.92563341422324
1.8699869986998703,10.93030834916348
1.8703870387038704,10.934984284303745
1.8707870787078709,10.939661219644044
1.8711871187118714,10.944339155184375
1.871587158715872,10.949018090924735
1.871987198719872,10.953698026865121
1.8723872387238725,10.95837896300554
1.872787278727873,10.96306089934599
1.8731873187318735,10.96774383588647
1.8735873587358736,10.972427772626975
1.873987398739874,10.977112709567516
1.8743874387438746,10.981798646708086
1.874787478747875,10.986485584048685
1.8751875187518752,10.99117352158931
1.8755875587558757,10.99586245932997
1.8759875987598762,11.00055239727066
1.8763876387638767,11.00524333541138
1.8767876787678768,11.009935273752125
1.8771877187718773,11.014628212292905
1.8775877587758778,11.019322151033716
1.8779877987798783,11.024017089974555
1.8783878387838784,11.028713029115421
1.878787878787879,11.03340996845632
1.8791879187918794,11.03810790799725
1.87958795879588,11.04280684773821
1.87998799879988,11.047506787679195
1.8803880388038805,11.052207727820216
1.880788078807881,11.056909668161266
1.8811881188118815,11.061612608702347
1.8815881588158816,11.066316549443451
1.881988198819882,11.071021490384592
1.8823882388238826,11.075727431525761
1.8827882788278831,11.08043437286696
1.8831883188318832,11.085142314408186
1.8835883588358837,11.089851256149446
1.8839883988398842,11.094561198090737
1.8843884388438843,11.09927214023205
1.8847884788478848,11.103984082573403
1.8851885188518853,11.108697025114783
1.8855885588558858,11.113410967856192
1.885988598859886,11.118125910797627
1.8863886388638864,11.122841853939097
1.886788678867887,11.127558797280598
1.8871887188718874,11.132276740822128
1.8875887588758875,11.136995684563683
1.887988798879888,11.141715628505274
1.8883888388838885,11.146436572646893
1.888788878887889,11.151158516988543
1.8891889188918891,11.155881461530218
1.8895889588958896,11.160605406271928
1.8899889988998901,11.165330351213669
1.8903890389038907,11.170056296355439
1.8907890789078907,11.174783241697234
1.8911891189118912,11.179511187239065
1.8915891589158917,11.184240132980925
1.8919891989198923,11.188970078922814
1.8923892389238923,11.19370102506473
1.8927892789278928,11.19843297140668
1.8931893189318934,11.20316591794866
1.8935893589358939,11.20789986469067
1.893989398939894,11.212634811632705
1.8943894389438944,11.217370758774777
1.894789478947895,11.222107706116876
1.8951895189518955,11.226845653659007
1.8955895589558955,11.231584601401162
1.895989598959896,11.236324549343351
1.8963896389638966,11.241065497485572
1.896789678967897,11.245807445827822
1.8971897189718971,11.250550394370096
1.8975897589758977,11.255294343112407
1.8979897989798982,11.260039292054747
1.8983898389838987,11.264785241197119
1.8987898789878987,11.269532190539513
1.8991899189918993,11.274280140081943
1.8995899589958998,11.279029089824403
1.8999899989999003,11.283779039766895
1.9003900390039004,11.28852998990941
1.9007900790079009,11.293281940251958
1.9011901190119014,11.29803489079454
1.901590159015902,11.30278884153715
1.901990199019902,11.307543792479786
1.9023902390239025,11.312299743622455
1.902790279027903,11.317056694965157
1.9031903190319035,11.321814646507887
1.9035903590359036,11.326573598250642
1.903990399039904,11.331333550193431
1.9043904390439046,11.336094502336252
1.904790479047905,11.340856454679104
1.9051905190519052,11.345619407221978
1.9055905590559057,11.350383359964889
1.9059905990599062,11.35514831290783
1.9063906390639067,11.359914266050799
1.9067906790679068,11.364681219393795
1.9071907190719073,11.369449172936823
1.9075907590759078,11.374218126679885
1.9079907990799083,11.378988080622976
1.9083908390839084,11.38375903476609
1.908790879087909,11.388530989109242
1.9091909190919094,11.393303943652421
1.90959095909591,11.398077898395632
1.90999099909991,11.402852853338867
1.9103910391039105,11.407628808482137
1.910791079107911,11.412405763825438
1.9111911191119115,11.417183719368769
1.9115911591159116,11.421962675112123
1.911991199119912,11.426742631055514
1.9123912391239126,11.431523587198933
1.9127912791279131,11.436305543542385
1.9131913191319132,11.44108850008586
1.9135913591359137,11.44587245682937
1.9139913991399142,11.45065741377291
1.9143914391439143,11.455443370916477
1.9147914791479148,11.460230328260076
1.9151915191519153,11.465018285803707
1.9155915591559158,11.469807243547368
1.915991599159916,11.474597201491052
1.9163916391639164,11.479388159634773
1.916791679167917,11.484180117978523
1.9171917191719174,11.488973076522305
1.9175917591759175,11.49376703526611
1.917991799179918,11.49856199420995
1.9183918391839185,11.50335795335382
1.918791879187919,11.508154912697721
1.9191919191919191,11.512952872241646
1.9195919591959196,11.517751831985606
1.9199919991999201,11.522551791929597
1.9203920392039207,11.527352752073618
1.9207920792079207,11.532154712417663
1.9211921192119212,11.536957672961744
1.9215921592159217,11.541761633705855
1.9219921992199223,11.546566594649995
1.9223922392239223,11.55137255579416
1.9227922792279228,11.55617951713836
1.9231923192319234,11.560987478682591
1.9235923592359239,11.565796440426853
1.923992399239924,11.570606402371137
1.9243924392439244,11.575417364515458
1.924792479247925,11.58022932685981
1.9251925192519255,11.58504228940419
1.9255925592559255,11.589856252148595
1.925992599259926,11.594671215093035
1.9263926392639266,11.599487178237505
1.926792679267927,11.604304141582006
1.9271927192719271,11.609122105126533
1.9275927592759277,11.613941068871092
1.9279927992799282,11.618761032815684
1.9283928392839287,11.623581996960304
1.9287928792879288,11.628403961304949
1.9291929192919293,11.633226925849629
1.9295929592959298,11.63805089059434
1.9299929992999303,11.642875855539081
1.9303930393039304,11.647701820683846
1.9307930793079309,11.652528786028647
1.9311931193119314,11.657356751573477
1.931593159315932,11.662185717318337
1.931993199319932,11.667015683263223
1.9323932393239325,11.671846649408144
1.932793279327933,11.676678615753094
1.9331933193319335,11.681511582298075
1.9335933593359336,11.68634554904308
1.933993399339934,11.69118051598812
1.9343934393439346,11.696016483133192
1.934793479347935,11.700853450478292
1.9351935193519352,11.705691418023418
1.9355935593559357,11.710530385768578
1.9359935993599362,11.71537035371377
1.9363936393639367,11.72021132185899
1.9367936793679368,11.725053290204237
1.9371937193719373,11.729896258749516
1.9375937593759378,11.734740227494827
1.9379937993799383,11.739585196440167
1.9383938393839384,11.744431165585533
1.938793879387939,11.749278134930933
1.9391939193919394,11.754126104476365
1.93959395939594,11.758975074221825
1.93999399939994,11.76382504416731
1.9403940394039405,11.768676014312831
1.940794079407941,11.773527984658383
1.9411941194119415,11.778380955203962
1.9415941594159416,11.78323492594957
1.9419941994199421,11.78808989689521
1.9423942394239426,11.79294586804088
1.9427942794279431,11.79780283938658
1.9431943194319432,11.802660810932307
1.9435943594359437,11.807519782678066
1.9439943994399442,11.812379754623858
1.9443944394439447,11.817240726769679
1.9447944794479448,11.822102699115524
1.9451945194519453,11.826965671661405
1.9455945594559458,11.831829644407316
1.945994599459946,11.83669461735325
1.9463946394639464,11.841560590499222
1.946794679467947,11.846427563845223
1.9471947194719474,11.851295537391254
1.9475947594759475,11.85616451113731
1.947994799479948,11.861034485083401
1.9483948394839485,11.865905459229522
1.948794879487949,11.870777433575672
1.9491949194919491,11.875650408121848
1.9495949594959496,11.880524382868057
1.9499949994999501,11.885399357814299
1.9503950395039507,11.89027533296057
1.9507950795079507,11.895152308306866
1.9511951195119512,11.900030283853194
1.9515951595159517,11.904909259599556
1.9519951995199523,11.909789235545947
1.9523952395239523,11.914670211692362
1.9527952795279528,11.919552188038814
1.9531953195319534,11.924435164585296
1.9535953595359539,11.929319141331806
1.953995399539954,11.934204118278341
1.9543954395439544,11.93909009542491
1.954795479547955,11.943977072771514
1.9551955195519555,11.948865050318144
1.9555955595559555,11.9537540280648
1.955995599559956,11.95864400601149
1.9563956395639566,11.96353498415821
1.956795679567957,11.968426962504964
1.9571957195719571,11.973319941051738
1.9575957595759577,11.978213919798549
1.9579957995799582,11.983108898745389
1.9583958395839587,11.98800487789226
1.9587958795879588,11.992901857239156
1.9591959195919593,11.997799836786086
1.9595959595959598,12.002698816533048
1.9599959995999603,12.007598796480039
1.9603960396039604,12.012499776627054
1.9607960796079609,12.017401756974104
1.9611961196119614,12.022304737521187
1.961596159615962,12.027208718268298
1.961996199619962,12.032113699215433
1.9623962396239625,12.037019680362604
1.962796279627963,12.041926661709805
1.9631963196319635,12.046834643257037
1.9635963596359636,12.051743625004292
1.963996399639964,12.056653606951583
1.9643964396439646,12.061564589098904
1.964796479647965,12.066476571446255
1.9651965196519652,12.07138955399363
1.9655965596559657,12.07630353674104
1.9659965996599662,12.081218519688482
1.9663966396639667,12.086134502835954
1.9667966796679668,12.09105148618345
1.9671967196719673,12.09596946973098
1.9675967596759678,12.100888453478541
1.9679967996799683,12.105808437426132
1.9683968396839684,12.11072942157375
1.968796879687969,12.1156514059214
1.9691969196919694,12.120574390469079
1.96959695969597,12.125498375216791
1.96999699969997,12.130423360164526
1.9703970397039705,12.135349345312298
1.970797079707971,12.140276330660098
1.9711971197119715,12.14520431620793
1.9715971597159716,12.150133301955785
1.9719971997199721,12.155063287903676
1.9723972397239726,12.159994274051598
1.9727972797279731,12.164926260399548
1.9731973197319732,12.169859246947524
1.9735973597359737,12.174793233695535
1.9739973997399742,12.179728220643577
1.9743974397439747,12.184664207791648
1.9747974797479748,12.189601195139744
1.9751975197519753,12.194539182687874
1.9755975597559758,12.199478170436036
1.975997599759976,12.204418158384222
1.9763976397639764,12.209359146532442
1.976797679767977,12.214301134880694
1.9771977197719774,12.219244123428975
1.9775977597759775,12.22418811217728
1.977997799779978,12.229133101125623
1.9783978397839785,12.234079090273992
1.978797879787979,12.239026079622395
1.9791979197919791,12.24397406917082
1.9795979597959796,12.248923058919281
1.9799979997999801,12.253873048867773
1.9803980398039807,12.258824039016295
1.9807980798079807,12.26377602936484
1.9811981198119812,12.26872901991342
1.9815981598159818,12.273683010662031
1.9819981998199823,12.278638001610673
1.9823982398239823,12.28359399275934
1.9827982798279828,12.28855098410804
1.9831983198319834,12.29350897565677
1.9835983598359839,12.298467967405532
1.983998399839984,12.303427959354318
1.9843984398439845,12.308388951503138
1.984798479847985,12.31335094385199
1.9851985198519855,12.318313936400871
1.9855985598559855,12.323277929149778
1.985998599859986,12.328242922098719
1.9863986398639866,12.33320891524769
1.986798679867987,12.338175908596693
1.9871987198719872,12.343143902145718
1.9875987598759877,12.34811289589478
1.9879987998799882,12.353082889843868
1.9883988398839887,12.35805388399299
1.9887988798879888,12.363025878342137
1.9891989198919893,12.367998872891318
1.9895989598959898,12.372972867640529
1.9899989998999903,12.377947862589771
1.9903990399039904,12.382923857739037
1.9907990799079909,12.387900853088338
1.9911991199119914,12.392878848637668
1.991599159915992,12.39785784438703
1.991999199919992,12.402837840336417
1.9923992399239925,12.407818836485838
1.992799279927993,12.412800832835288
1.9931993199319935,12.41778382938477
1.9935993599359936,12.422767826134276
1.993999399939994,12.427752823083818
1.9943994399439946,12.432738820233388
1.9947994799479951,12.43772581758299
1.9951995199519952,12.442713815132617
1.9955995599559957,12.447702812882277
1.9959995999599962,12.452692810831968
1.9963996399639967,12.45768380898169
1.9967996799679968,12.462675807331436
1.9971997199719973,12.467668805881218
1.9975997599759978,12.472662804631028
1.9979997999799983,12.47765780358087
1.9983998399839984,12.482653802730736
1.998799879987999,12.487650802080637
1.9991999199919994,12.492648801630567
1.999599959996,12.49764780138053
2.0,12.502647801330516


==> fig/data/ground-truth-csvs/ground-truth_1_2.csv <==
x,y
-4.5,14.48917437623401
-4.499099909990999,14.486174076204007
-4.498199819981998,14.483173776174004
-4.4972997299729975,14.480173476144001
-4.496399639963997,14.477173176113999
-4.495499549954996,14.474172876083996
-4.494599459945994,14.471172576053991
-4.493699369936993,14.468172276023989
-4.4927992799279926,14.465171975993986
-4.491899189918992,14.462171675963983
-4.490999099909991,14.45917137593398
-4.49009900990099,14.456171075903978
-4.489198919891989,14.453170775873975
-4.4882988298829884,14.450170475843972
-4.487398739873988,14.44717017581397
-4.486498649864987,14.444169875783967
-4.485598559855986,14.441169575753964
-4.484698469846984,14.438169275723958
-4.4837983798379835,14.435168975693955
-4.482898289828983,14.432168675663952
-4.481998199819982,14.42916837563395
-4.481098109810981,14.426168075603947
-4.48019801980198,14.423167775573944
-4.479297929792979,14.420167475543941
-4.4783978397839785,14.417167175513939
-4.477497749774978,14.414166875483936
-4.476597659765977,14.411166575453933
-4.475697569756976,14.40816627542393
-4.474797479747974,14.405165975393924
-4.4738973897389736,14.402165675363921
-4.472997299729973,14.399165375333919
-4.472097209720972,14.396165075303916
-4.471197119711971,14.393164775273913
-4.47029702970297,14.39016447524391
-4.4693969396939695,14.387164175213908
-4.468496849684969,14.384163875183905
-4.467596759675968,14.381163575153902
-4.466696669666967,14.3781632751239
-4.465796579657966,14.375162975093897
-4.4648964896489645,14.372162675063892
-4.463996399639964,14.36916237503389
-4.463096309630963,14.366162075003887
-4.462196219621962,14.363161774973884
-4.461296129612961,14.360161474943881
-4.46039603960396,14.357161174913879
-4.4594959495949595,14.354160874883876
-4.458595859585959,14.351160574853873
-4.457695769576958,14.34816027482387
-4.456795679567957,14.345159974793868
-4.455895589558956,14.342159674763865
-4.454995499549955,14.339159374733862
-4.454095409540954,14.336159074703856
-4.453195319531953,14.333158774673853
-4.452295229522952,14.33015847464385
-4.451395139513951,14.327158174613848
-4.4504950495049505,14.324157874583845
-4.44959495949595,14.321157574553842
-4.448694869486949,14.31815727452384
-4.447794779477948,14.315156974493837
-4.446894689468947,14.312156674463834
-4.445994599459946,14.309156374433831
-4.4450945094509455,14.306156074403829
-4.444194419441944,14.303155774373822
-4.443294329432943,14.30015547434382
-4.442394239423942,14.297155174313817
-4.441494149414941,14.294154874283814
-4.4405940594059405,14.291154574253811
-4.43969396939694,14.288154274223809
-4.438793879387939,14.285153974193806
-4.437893789378938,14.282153674163803
-4.436993699369937,14.2791533741338
-4.436093609360936,14.276153074103798
-4.435193519351936,14.273152774073795
-4.434293429342934,14.27015247404379
-4.433393339333933,14.267152174013788
-4.432493249324932,14.264151873983785
-4.4315931593159315,14.261151573953782
-4.430693069306931,14.25815127392378
-4.42979297929793,14.255150973893777
-4.428892889288929,14.252150673863774
-4.427992799279928,14.249150373833771
-4.427092709270927,14.246150073803769
-4.4261926192619265,14.243149773773766
-4.425292529252926,14.240149473743763
-4.424392439243924,14.237149173713757
-4.423492349234923,14.234148873683754
-4.422592259225922,14.231148573653751
-4.4216921692169215,14.228148273623749
-4.420792079207921,14.225147973593746
-4.41989198919892,14.222147673563743
-4.418991899189919,14.21914737353374
-4.418091809180918,14.216147073503738
-4.417191719171917,14.213146773473735
-4.416291629162917,14.210146473443732
-4.415391539153916,14.20714617341373
-4.414491449144914,14.204145873383723
-4.413591359135913,14.20114557335372
-4.4126912691269125,14.198145273323718
-4.411791179117912,14.195144973293715
-4.410891089108911,14.192144673263712
-4.40999099909991,14.18914437323371
-4.409090909090909,14.186144073203707
-4.408190819081908,14.183143773173704
-4.4072907290729075,14.180143473143701
-4.406390639063907,14.177143173113699
-4.405490549054906,14.174142873083696
-4.404590459045904,14.171142573053691
-4.403690369036903,14.168142273023689
-4.4027902790279025,14.165141972993686
-4.401890189018902,14.162141672963683
-4.400990099009901,14.15914137293368
-4.4000900090009,14.156141072903678
-4.399189918991899,14.153140772873675
-4.398289828982898,14.150140472843672
-4.397389738973898,14.14714017281367
-4.396489648964897,14.144139872783667
-4.395589558955896,14.141139572753664
-4.394689468946894,14.138139272723658
-4.3937893789378935,14.135138972693655
-4.392889288928893,14.132138672663652
-4.391989198919892,14.12913837263365
-4.391089108910891,14.126138072603647
-4.39018901890189,14.123137772573644
-4.389288928892889,14.120137472543641
-4.3883888388838885,14.117137172513639
-4.387488748874888,14.114136872483636
-4.386588658865887,14.111136572453633
-4.385688568856886,14.10813627242363
-4.384788478847884,14.105135972393624
-4.3838883888388835,14.102135672363621
-4.382988298829883,14.099135372333619
-4.382088208820882,14.096135072303616
-4.381188118811881,14.093134772273613
-4.38028802880288,14.09013447224361
-4.379387938793879,14.087134172213608
-4.378487848784879,14.084133872183605
-4.377587758775878,14.081133572153602
-4.376687668766877,14.0781332721236
-4.375787578757876,14.075132972093597
-4.374887488748875,14.072132672063594
-4.373987398739874,14.06913237203359
-4.373087308730873,14.066132072003587
-4.372187218721872,14.063131771973584
-4.371287128712871,14.060131471943581
-4.37038703870387,14.057131171913579
-4.3694869486948695,14.054130871883576
-4.368586858685869,14.051130571853573
-4.367686768676868,14.04813027182357
-4.366786678667867,14.045129971793568
-4.365886588658866,14.042129671763565
-4.3649864986498645,14.039129371733559
-4.364086408640864,14.036129071703556
-4.363186318631863,14.033128771673553
-4.362286228622862,14.03012847164355
-4.361386138613861,14.027128171613548
-4.36048604860486,14.024127871583545
-4.35958595859586,14.021127571553542
-4.358685868586859,14.01812727152354
-4.357785778577858,14.015126971493537
-4.356885688568857,14.012126671463534
-4.355985598559856,14.009126371433531
-4.3550855085508555,14.006126071403528
-4.354185418541854,14.003125771373522
-4.353285328532853,14.00012547134352
-4.352385238523852,13.997125171313517
-4.351485148514851,13.994124871283514
-4.3505850585058505,13.991124571253511
-4.34968496849685,13.988124271223509
-4.348784878487849,13.985123971193506
-4.347884788478848,13.982123671163503
-4.346984698469847,13.9791233711335
-4.346084608460846,13.976123071103498
-4.345184518451846,13.973122771073495
-4.344284428442844,13.97012247104349
-4.343384338433843,13.967122171013488
-4.342484248424842,13.964121870983485
-4.341584158415841,13.961121570953482
-4.340684068406841,13.95812127092348
-4.33978397839784,13.955120970893477
-4.338883888388839,13.952120670863474
-4.337983798379838,13.949120370833471
-4.337083708370837,13.946120070803468
-4.3361836183618365,13.943119770773466
-4.335283528352836,13.940119470743463
-4.334383438343834,13.937119170713457
-4.333483348334833,13.934118870683454
-4.332583258325832,13.931118570653451
-4.3316831683168315,13.928118270623449
-4.330783078307831,13.925117970593446
-4.32988298829883,13.922117670563443
-4.328982898289829,13.91911737053344
-4.328082808280828,13.916117070503438
-4.327182718271827,13.913116770473435
-4.326282628262827,13.910116470443432
-4.325382538253826,13.90711617041343
-4.324482448244824,13.904115870383423
-4.323582358235823,13.90111557035342
-4.322682268226822,13.898115270323418
-4.321782178217822,13.895114970293415
-4.320882088208821,13.892114670263412
-4.31998199819982,13.88911437023341
-4.319081908190819,13.886114070203407
-4.318181818181818,13.883113770173404
-4.3172817281728175,13.880113470143401
-4.316381638163817,13.877113170113399
-4.315481548154816,13.874112870083396
-4.314581458145814,13.871112570053391
-4.313681368136813,13.868112270023389
-4.3127812781278125,13.865111969993386
-4.311881188118812,13.862111669963383
-4.310981098109811,13.85911136993338
-4.31008100810081,13.856111069903378
-4.309180918091809,13.853110769873375
-4.308280828082808,13.850110469843372
-4.307380738073808,13.84711016981337
-4.306480648064807,13.844109869783367
-4.305580558055806,13.841109569753364
-4.304680468046804,13.838109269723358
-4.3037803780378034,13.835108969693355
-4.302880288028803,13.832108669663352
-4.301980198019802,13.82910836963335
-4.301080108010801,13.826108069603347
-4.3001800180018,13.823107769573344
-4.299279927992799,13.820107469543341
-4.2983798379837985,13.817107169513339
-4.297479747974798,13.814106869483336
-4.296579657965797,13.811106569453333
-4.295679567956796,13.80810626942333
-4.294779477947795,13.805105969393328
-4.2938793879387935,13.802105669363321
-4.292979297929793,13.799105369333319
-4.292079207920792,13.796105069303316
-4.291179117911791,13.793104769273313
-4.29027902790279,13.79010446924331
-4.289378937893789,13.787104169213308
-4.288478847884789,13.784103869183305
-4.287578757875788,13.781103569153302
-4.286678667866787,13.7781032691233
-4.285778577857786,13.775102969093297
-4.2848784878487844,13.772102669063292
-4.283978397839784,13.76910236903329
-4.283078307830783,13.766102069003287
-4.282178217821782,13.763101768973284
-4.281278127812781,13.760101468943281
-4.28037803780378,13.757101168913278
-4.2794779477947795,13.754100868883276
-4.278577857785779,13.751100568853273
-4.277677767776778,13.74810026882327
-4.276777677767777,13.745099968793268
-4.275877587758776,13.742099668763265
-4.274977497749775,13.739099368733262
-4.274077407740774,13.736099068703256
-4.273177317731773,13.733098768673253
-4.272277227722772,13.73009846864325
-4.271377137713771,13.727098168613248
-4.27047704770477,13.724097868583245
-4.26957695769577,13.721097568553242
-4.268676867686769,13.71809726852324
-4.267776777677768,13.715096968493237
-4.266876687668767,13.712096668463234
-4.265976597659766,13.709096368433231
-4.2650765076507655,13.706096068403228
-4.264176417641764,13.703095768373222
-4.263276327632763,13.70009546834322
-4.262376237623762,13.697095168313217
-4.261476147614761,13.694094868283214
-4.2605760576057605,13.691094568253211
-4.25967596759676,13.688094268223209
-4.258775877587759,13.685093968193206
-4.257875787578758,13.682093668163203
-4.256975697569757,13.6790933681332
-4.256075607560756,13.676093068103198
-4.255175517551756,13.673092768073195
-4.254275427542754,13.67009246804319
-4.253375337533753,13.667092168013188
-4.252475247524752,13.664091867983185
-4.251575157515751,13.661091567953182
-4.250675067506751,13.65809126792318
-4.24977497749775,13.655090967893177
-4.248874887488749,13.652090667863174
-4.247974797479748,13.649090367833171
-4.247074707470747,13.646090067803168
-4.2461746174617465,13.643089767773166
-4.245274527452746,13.640089467743163
-4.244374437443744,13.637089167713157
-4.243474347434743,13.634088867683154
-4.242574257425742,13.631088567653151
-4.2416741674167415,13.628088267623149
-4.240774077407741,13.625087967593146
-4.23987398739874,13.622087667563143
-4.238973897389739,13.61908736753314
-4.238073807380738,13.616087067503138
-4.237173717371737,13.613086767473135
-4.236273627362737,13.610086467443132
-4.235373537353736,13.60708616741313
-4.234473447344734,13.604085867383123
-4.233573357335733,13.60108556735312
-4.232673267326732,13.598085267323118
-4.231773177317732,13.595084967293115
-4.230873087308731,13.592084667263112
-4.22997299729973,13.58908436723311
-4.229072907290729,13.586084067203107
-4.228172817281728,13.583083767173104
-4.2272727272727275,13.580083467143101
-4.226372637263727,13.577083167113098
-4.225472547254726,13.574082867083096
-4.224572457245724,13.571082567053091
-4.223672367236723,13.568082267023089
-4.2227722772277225,13.565081966993086
-4.221872187218722,13.562081666963083
-4.220972097209721,13.55908136693308
-4.22007200720072,13.556081066903078
-4.219171917191719,13.553080766873075
-4.218271827182718,13.550080466843072
-4.217371737173718,13.54708016681307
-4.216471647164717,13.544079866783067
-4.215571557155716,13.541079566753064
-4.214671467146715,13.538079266723061
-4.213771377137713,13.535078966693055
-4.212871287128713,13.532078666663052
-4.211971197119712,13.52907836663305
-4.211071107110711,13.526078066603047
-4.21017101710171,13.523077766573044
-4.209270927092709,13.520077466543041
-4.2083708370837085,13.517077166513038
-4.207470747074708,13.514076866483036
-4.206570657065707,13.511076566453033
-4.205670567056706,13.50807626642303
-4.204770477047704,13.505075966393024
-4.2038703870387035,13.502075666363021
-4.202970297029703,13.499075366333019
-4.202070207020702,13.496075066303016
-4.201170117011701,13.493074766273013
-4.2002700270027,13.49007446624301
-4.199369936993699,13.487074166213008
-4.198469846984699,13.484073866183005
-4.197569756975698,13.481073566153002
-4.196669666966697,13.478073266123
-4.195769576957696,13.475072966092997
-4.194869486948695,13.472072666062994
-4.193969396939694,13.46907236603299
-4.193069306930693,13.466072066002987
-4.192169216921692,13.463071765972984
-4.191269126912691,13.460071465942981
-4.19036903690369,13.457071165912978
-4.1894689468946895,13.454070865882976
-4.188568856885689,13.451070565852973
-4.187668766876688,13.44807026582297
-4.186768676867687,13.445069965792968
-4.185868586858686,13.442069665762965
-4.1849684968496845,13.439069365732959
-4.184068406840684,13.436069065702956
-4.183168316831683,13.433068765672953
-4.182268226822682,13.43006846564295
-4.181368136813681,13.427068165612948
-4.18046804680468,13.424067865582945
-4.17956795679568,13.421067565552942
-4.178667866786679,13.41806726552294
-4.177767776777678,13.415066965492937
-4.176867686768677,13.412066665462934
-4.175967596759676,13.409066365432931
-4.1750675067506755,13.406066065402928
-4.174167416741674,13.403065765372922
-4.173267326732673,13.40006546534292
-4.172367236723672,13.397065165312917
-4.171467146714671,13.394064865282914
-4.1705670567056705,13.391064565252911
-4.16966696669667,13.388064265222908
-4.168766876687669,13.385063965192906
-4.167866786678668,13.382063665162903
-4.166966696669667,13.3790633651329
-4.166066606660666,13.376063065102898
-4.165166516651666,13.373062765072895
-4.164266426642664,13.37006246504289
-4.163366336633663,13.367062165012888
-4.162466246624662,13.364061864982885
-4.161566156615661,13.361061564952882
-4.160666066606661,13.35806126492288
-4.15976597659766,13.355060964892877
-4.158865886588659,13.352060664862874
-4.157965796579658,13.349060364832871
-4.157065706570657,13.346060064802868
-4.1561656165616565,13.343059764772866
-4.155265526552656,13.340059464742863
-4.154365436543654,13.337059164712857
-4.153465346534653,13.334058864682854
-4.152565256525652,13.331058564652851
-4.1516651665166515,13.328058264622848
-4.150765076507651,13.325057964592846
-4.14986498649865,13.322057664562843
-4.148964896489649,13.31905736453284
-4.148064806480648,13.316057064502838
-4.147164716471647,13.313056764472835
-4.146264626462647,13.310056464442832
-4.145364536453646,13.30705616441283
-4.144464446444644,13.304055864382823
-4.143564356435643,13.30105556435282
-4.142664266426642,13.298055264322818
-4.141764176417642,13.295054964292815
-4.140864086408641,13.292054664262812
-4.13996399639964,13.28905436423281
-4.139063906390639,13.286054064202807
-4.138163816381638,13.283053764172804
-4.1372637263726375,13.280053464142801
-4.136363636363637,13.277053164112798
-4.135463546354636,13.274052864082796
-4.134563456345635,13.271052564052793
-4.133663366336633,13.268052264022788
-4.1327632763276325,13.265051963992786
-4.131863186318632,13.262051663962783
-4.130963096309631,13.25905136393278
-4.13006300630063,13.256051063902778
-4.129162916291629,13.253050763872775
-4.128262826282628,13.250050463842772
-4.127362736273628,13.24705016381277
-4.126462646264627,13.244049863782767
-4.125562556255626,13.241049563752764
-4.124662466246624,13.238049263722758
-4.123762376237623,13.235048963692755
-4.122862286228623,13.232048663662752
-4.121962196219622,13.22904836363275
-4.121062106210621,13.226048063602747
-4.12016201620162,13.223047763572744
-4.119261926192619,13.220047463542741
-4.1183618361836185,13.217047163512738
-4.117461746174618,13.214046863482736
-4.116561656165617,13.211046563452733
-4.115661566156616,13.20804626342273
-4.114761476147615,13.205045963392728
-4.1138613861386135,13.202045663362721
-4.112961296129613,13.199045363332718
-4.112061206120612,13.196045063302716
-4.111161116111611,13.193044763272713
-4.11026102610261,13.19004446324271
-4.109360936093609,13.187044163212708
-4.108460846084609,13.184043863182705
-4.107560756075608,13.181043563152702
-4.106660666066607,13.1780432631227
-4.105760576057606,13.175042963092697
-4.104860486048604,13.172042663062692
-4.103960396039604,13.16904236303269
-4.103060306030603,13.166042063002687
-4.102160216021602,13.163041762972684
-4.101260126012601,13.160041462942681
-4.1003600360036,13.157041162912678
-4.0994599459945995,13.154040862882676
-4.098559855985599,13.151040562852673
-4.097659765976598,13.14804026282267
-4.096759675967597,13.145039962792668
-4.095859585958596,13.142039662762665
-4.094959495949595,13.139039362732662
-4.094059405940594,13.136039062702656
-4.093159315931593,13.133038762672653
-4.092259225922592,13.13003846264265
-4.091359135913591,13.127038162612648
-4.09045904590459,13.124037862582645
-4.08955895589559,13.121037562552642
-4.088658865886589,13.11803726252264
-4.087758775877588,13.115036962492637
-4.086858685868587,13.112036662462634
-4.085958595859586,13.109036362432631
-4.085058505850585,13.106036062402625
-4.084158415841584,13.103035762372622
-4.083258325832583,13.10003546234262
-4.082358235823582,13.097035162312617
-4.081458145814581,13.094034862282614
-4.0805580558055805,13.091034562252611
-4.07965796579658,13.088034262222608
-4.078757875787579,13.085033962192606
-4.077857785778578,13.082033662162603
-4.076957695769577,13.0790333621326
-4.076057605760576,13.076033062102598
-4.075157515751576,13.073032762072595
-4.074257425742574,13.07003246204259
-4.073357335733573,13.067032162012588
-4.072457245724572,13.064031861982585
-4.071557155715571,13.061031561952582
-4.070657065706571,13.05803126192258
-4.06975697569757,13.055030961892577
-4.068856885688569,13.052030661862574
-4.067956795679568,13.049030361832571
-4.067056705670567,13.046030061802568
-4.0661566156615665,13.043029761772566
-4.065256525652566,13.040029461742563
-4.064356435643564,13.037029161712557
-4.063456345634563,13.034028861682554
-4.062556255625562,13.031028561652551
-4.0616561656165615,13.028028261622548
-4.060756075607561,13.025027961592546
-4.05985598559856,13.022027661562543
-4.058955895589559,13.01902736153254
-4.058055805580558,13.016027061502538
-4.057155715571557,13.013026761472535
-4.056255625562557,13.010026461442532
-4.055355535553556,13.00702616141253
-4.054455445544554,13.004025861382523
-4.053555355535553,13.00102556135252
-4.052655265526552,12.998025261322518
-4.051755175517552,12.995024961292515
-4.050855085508551,12.992024661262512
-4.04995499549955,12.98902436123251
-4.049054905490549,12.986024061202507
-4.048154815481548,12.983023761172504
-4.0472547254725475,12.980023461142501
-4.046354635463547,12.977023161112498
-4.045454545454546,12.974022861082496
-4.044554455445544,12.971022561052491
-4.043654365436543,12.968022261022488
-4.0427542754275425,12.965021960992486
-4.041854185418542,12.962021660962483
-4.040954095409541,12.95902136093248
-4.04005400540054,12.956021060902478
-4.039153915391539,12.953020760872475
-4.038253825382538,12.950020460842472
-4.037353735373538,12.94702016081247
-4.036453645364537,12.944019860782467
-4.035553555355536,12.941019560752464
-4.034653465346535,12.938019260722461
-4.033753375337533,12.935018960692455
-4.032853285328533,12.932018660662452
-4.031953195319532,12.92901836063245
-4.031053105310531,12.926018060602447
-4.03015301530153,12.923017760572444
-4.029252925292529,12.920017460542441
-4.0283528352835285,12.917017160512438
-4.027452745274528,12.914016860482436
-4.026552655265527,12.911016560452433
-4.025652565256526,12.90801626042243
-4.024752475247524,12.905015960392424
-4.0238523852385235,12.902015660362421
-4.022952295229523,12.899015360332418
-4.022052205220522,12.896015060302416
-4.021152115211521,12.893014760272413
-4.02025202520252,12.89001446024241
-4.019351935193519,12.887014160212408
-4.018451845184519,12.884013860182405
-4.017551755175518,12.881013560152402
-4.016651665166517,12.8780132601224
-4.015751575157516,12.875012960092397
-4.014851485148515,12.872012660062394
-4.013951395139514,12.86901236003239
-4.013051305130513,12.866012060002387
-4.012151215121512,12.863011759972384
-4.011251125112511,12.860011459942381
-4.01035103510351,12.857011159912378
-4.0094509450945095,12.854010859882376
-4.008550855085509,12.851010559852373
-4.007650765076508,12.84801025982237
-4.006750675067507,12.845009959792367
-4.005850585058506,12.842009659762365
-4.0049504950495045,12.839009359732358
-4.004050405040504,12.836009059702356
-4.003150315031503,12.833008759672353
-4.002250225022502,12.83000845964235
-4.001350135013501,12.827008159612348
-4.0004500450045,12.824007859582345
-3.9995499549954996,12.821007559552342
-3.9986498649864988,12.81800725952234
-3.997749774977498,12.815006959492337
-3.996849684968497,12.812006659462334
-3.995949594959496,12.80900635943233
-3.995049504950495,12.806006059402327
-3.9941494149414942,12.803005759372324
-3.9932493249324934,12.800005459342321
-3.992349234923492,12.797005159312317
-3.9914491449144913,12.794004859282314
-3.9905490549054905,12.791004559252311
-3.9896489648964897,12.788004259222308
-3.988748874887489,12.785003959192306
-3.987848784878488,12.782003659162303
-3.986948694869487,12.7790033591323
-3.986048604860486,12.776003059102296
-3.985148514851485,12.773002759072293
-3.9842484248424843,12.77000245904229
-3.9833483348334835,12.767002159012288
-3.9824482448244822,12.764001858982285
-3.9815481548154814,12.761001558952282
-3.9806480648064806,12.75800125892228
-3.9797479747974798,12.755000958892277
-3.978847884788479,12.752000658862274
-3.977947794779478,12.749000358832271
-3.9770477047704773,12.746000058802268
-3.976147614761476,12.742999758772264
-3.9752475247524752,12.739999458742261
-3.9743474347434744,12.736999158712258
-3.9734473447344736,12.733998858682256
-3.9725472547254723,12.730998558652251
-3.9716471647164715,12.727998258622248
-3.9707470747074707,12.724997958592246
-3.96984698469847,12.721997658562243
-3.968946894689469,12.71899735853224
-3.968046804680468,12.715997058502237
-3.9671467146714674,12.712996758472235
-3.966246624662466,12.70999645844223
-3.9653465346534653,12.706996158412228
-3.9644464446444645,12.703995858382225
-3.9635463546354637,12.700995558352222
-3.9626462646264624,12.697995258322218
-3.9617461746174616,12.694994958292215
-3.9608460846084608,12.691994658262212
-3.95994599459946,12.68899435823221
-3.959045904590459,12.685994058202207
-3.9581458145814583,12.682993758172204
-3.9572457245724575,12.679993458142201
-3.9563456345634562,12.676993158112197
-3.9554455445544554,12.673992858082194
-3.9545454545454546,12.670992558052191
-3.9536453645364538,12.667992258022188
-3.9527452745274525,12.664991957992186
-3.9518451845184517,12.661991657962183
-3.950945094509451,12.65899135793218
-3.95004500450045,12.655991057902177
-3.949144914491449,12.652990757872175
-3.9482448244824484,12.649990457842172
-3.9473447344734476,12.64699015781217
-3.9464446444644463,12.643989857782165
-3.9455445544554455,12.640989557752162
-3.9446444644464447,12.63798925772216
-3.943744374437444,12.634988957692157
-3.9428442844284426,12.631988657662152
-3.9419441944194418,12.62898835763215
-3.941044104410441,12.625988057602147
-3.94014401440144,12.622987757572144
-3.9392439243924393,12.619987457542141
-3.9383438343834385,12.616987157512138
-3.9374437443744377,12.613986857482136
-3.9365436543654364,12.610986557452131
-3.9356435643564356,12.607986257422128
-3.9347434743474348,12.604985957392126
-3.933843384338434,12.601985657362123
-3.932943294329433,12.59898535733212
-3.932043204320432,12.595985057302116
-3.931143114311431,12.592984757272113
-3.93024302430243,12.58998445724211
-3.9293429342934294,12.586984157212108
-3.9284428442844286,12.583983857182105
-3.9275427542754278,12.580983557152102
-3.926642664266427,12.5779832571221
-3.9257425742574257,12.574982957092095
-3.924842484248425,12.571982657062092
-3.923942394239424,12.56898235703209
-3.923042304230423,12.565982057002087
-3.922142214221422,12.562981756972084
-3.921242124212421,12.559981456942081
-3.9203420342034203,12.556981156912078
-3.9194419441944195,12.553980856882076
-3.9185418541854187,12.550980556852073
-3.917641764176418,12.54798025682207
-3.916741674167417,12.544979956792067
-3.9158415841584158,12.541979656762063
-3.914941494149415,12.53897935673206
-3.914041404140414,12.535979056702057
-3.9131413141314133,12.532978756672055
-3.912241224122412,12.52997845664205
-3.911341134113411,12.526978156612047
-3.9104410441044104,12.523977856582045
-3.9095409540954096,12.520977556552042
-3.9086408640864088,12.51797725652204
-3.907740774077408,12.514976956492037
-3.906840684068407,12.511976656462034
-3.905940594059406,12.50897635643203
-3.905040504050405,12.505976056402027
-3.904140414041404,12.502975756372024
-3.9032403240324034,12.499975456342021
-3.902340234023402,12.496975156312017
-3.9014401440144013,12.493974856282014
-3.9005400540054005,12.490974556252011
-3.8996399639963997,12.487974256222008
-3.898739873987399,12.484973956192006
-3.897839783978398,12.481973656162003
-3.896939693969397,12.478973356132
-3.896039603960396,12.475973056101996
-3.895139513951395,12.472972756071993
-3.8942394239423943,12.46997245604199
-3.8933393339333935,12.466972156011987
-3.8924392439243922,12.463971855981985
-3.8915391539153914,12.460971555951982
-3.8906390639063906,12.45797125592198
-3.8897389738973898,12.454970955891977
-3.888838883888389,12.451970655861974
-3.887938793879388,12.448970355831971
-3.8870387038703873,12.445970055801968
-3.886138613861386,12.442969755771964
-3.885238523852385,12.439969455741961
-3.8843384338433844,12.436969155711958
-3.8834383438343836,12.433968855681956
-3.8825382538253823,12.430968555651951
-3.8816381638163815,12.427968255621948
-3.8807380738073807,12.424967955591946
-3.87983798379838,12.421967655561943
-3.878937893789379,12.41896735553194
-3.878037803780378,12.415967055501937
-3.8771377137713774,12.412966755471935
-3.876237623762376,12.40996645544193
-3.8753375337533753,12.406966155411927
-3.8744374437443745,12.403965855381925
-3.8735373537353737,12.400965555351922
-3.8726372637263724,12.397965255321918
-3.8717371737173716,12.394964955291915
-3.8708370837083708,12.391964655261912
-3.86993699369937,12.38896435523191
-3.869036903690369,12.385964055201907
-3.8681368136813683,12.382963755171904
-3.8672367236723675,12.379963455141901
-3.866336633663366,12.376963155111897
-3.8654365436543654,12.373962855081894
-3.8645364536453646,12.370962555051891
-3.8636363636363638,12.367962255021888
-3.8627362736273625,12.364961954991886
-3.8618361836183617,12.361961654961883
-3.860936093609361,12.35896135493188
-3.86003600360036,12.355961054901877
-3.859135913591359,12.352960754871875
-3.8582358235823584,12.349960454841872
-3.8573357335733576,12.34696015481187
-3.8564356435643563,12.343959854781865
-3.8555355535553555,12.340959554751862
-3.8546354635463547,12.33795925472186
-3.853735373537354,12.334958954691857
-3.852835283528353,12.331958654661854
-3.8519351935193518,12.32895835463185
-3.851035103510351,12.325958054601847
-3.85013501350135,12.322957754571844
-3.8492349234923493,12.319957454541841
-3.8483348334833485,12.316957154511838
-3.8474347434743477,12.313956854481836
-3.8465346534653464,12.310956554451831
-3.8456345634563456,12.307956254421828
-3.8447344734473448,12.304955954391826
-3.843834383438344,12.301955654361823
-3.842934293429343,12.29895535433182
-3.842034203420342,12.295955054301816
-3.841134113411341,12.292954754271813
-3.84023402340234,12.28995445424181
-3.8393339333933394,12.286954154211807
-3.8384338433843386,12.283953854181805
-3.8375337533753378,12.280953554151802
-3.836633663366337,12.2779532541218
-3.8357335733573357,12.274952954091795
-3.834833483348335,12.271952654061792
-3.833933393339334,12.26895235403179
-3.833033303330333,12.265952054001787
-3.832133213321332,12.262951753971784
-3.831233123312331,12.259951453941781
-3.8303330333033303,12.256951153911778
-3.8294329432943295,12.253950853881776
-3.8285328532853287,12.250950553851773
-3.827632763276328,12.24795025382177
-3.826732673267327,12.244949953791767
-3.8258325832583258,12.241949653761763
-3.824932493249325,12.23894935373176
-3.824032403240324,12.235949053701757
-3.8231323132313233,12.232948753671755
-3.822232223222322,12.22994845364175
-3.821332133213321,12.226948153611747
-3.8204320432043204,12.223947853581745
-3.8195319531953196,12.220947553551742
-3.8186318631863188,12.21794725352174
-3.817731773177318,12.214946953491737
-3.816831683168317,12.211946653461734
-3.815931593159316,12.20894635343173
-3.815031503150315,12.205946053401727
-3.814131413141314,12.202945753371724
-3.8132313231323134,12.199945453341721
-3.812331233123312,12.196945153311717
-3.8114311431143113,12.193944853281714
-3.8105310531053105,12.190944553251711
-3.8096309630963097,12.187944253221708
-3.808730873087309,12.184943953191706
-3.807830783078308,12.181943653161703
-3.806930693069307,12.1789433531317
-3.806030603060306,12.175943053101696
-3.805130513051305,12.172942753071693
-3.8042304230423043,12.16994245304169
-3.8033303330333035,12.166942153011687
-3.802430243024302,12.163941852981685
-3.8015301530153014,12.160941552951682
-3.8006300630063006,12.15794125292168
-3.7997299729972998,12.154940952891677
-3.798829882988299,12.151940652861674
-3.797929792979298,12.148940352831671
-3.7970297029702973,12.145940052801668
-3.796129612961296,12.142939752771664
-3.795229522952295,12.139939452741661
-3.7943294329432944,12.136939152711658
-3.7934293429342936,12.133938852681656
-3.7925292529252923,12.130938552651651
-3.7916291629162915,12.127938252621648
-3.7907290729072907,12.124937952591646
-3.78982898289829,12.121937652561643
-3.788928892889289,12.11893735253164
-3.788028802880288,12.115937052501637
-3.7871287128712874,12.112936752471635
-3.786228622862286,12.10993645244163
-3.7853285328532853,12.106936152411627
-3.7844284428442845,12.103935852381625
-3.7835283528352837,12.100935552351622
-3.7826282628262824,12.097935252321617
-3.7817281728172816,12.094934952291615
-3.7808280828082808,12.091934652261612
-3.77992799279928,12.08893435223161
-3.779027902790279,12.085934052201607
-3.7781278127812783,12.082933752171604
-3.7772277227722775,12.079933452141601
-3.776327632763276,12.076933152111597
-3.7754275427542754,12.073932852081594
-3.7745274527452746,12.070932552051591
-3.7736273627362737,12.067932252021588
-3.7727272727272725,12.064931951991586
-3.7718271827182717,12.061931651961583
-3.770927092709271,12.05893135193158
-3.77002700270027,12.055931051901577
-3.769126912691269,12.052930751871575
-3.7682268226822684,12.049930451841572
-3.7673267326732676,12.04693015181157
-3.7664266426642663,12.043929851781565
-3.7655265526552655,12.040929551751562
-3.7646264626462647,12.03792925172156
-3.763726372637264,12.034928951691557
-3.762826282628263,12.031928651661554
-3.7619261926192618,12.02892835163155
-3.761026102610261,12.025928051601547
-3.76012601260126,12.022927751571544
-3.7592259225922593,12.019927451541541
-3.7583258325832585,12.016927151511538
-3.7574257425742577,12.013926851481536
-3.756525652565257,12.010926551451533
-3.7556255625562556,12.007926251421528
-3.7547254725472547,12.004925951391526
-3.753825382538254,12.001925651361523
-3.752925292529253,11.99892535133152
-3.752025202520252,11.995925051301516
-3.751125112511251,11.992924751271513
-3.75022502250225,11.98992445124151
-3.7493249324932494,11.986924151211507
-3.7484248424842486,11.983923851181505
-3.7475247524752477,11.980923551151502
-3.746624662466247,11.9779232511215
-3.7457245724572457,11.974922951091495
-3.744824482448245,11.971922651061492
-3.743924392439244,11.96892235103149
-3.743024302430243,11.965922051001487
-3.742124212421242,11.962921750971484
-3.741224122412241,11.959921450941481
-3.7403240324032403,11.956921150911478
-3.7394239423942395,11.953920850881476
-3.7385238523852387,11.950920550851473
-3.737623762376238,11.94792025082147
-3.736723672367237,11.944919950791467
-3.7358235823582358,11.941919650761463
-3.734923492349235,11.93891935073146
-3.734023402340234,11.935919050701457
-3.7331233123312333,11.932918750671455
-3.732223222322232,11.92991845064145
-3.731323132313231,11.926918150611447
-3.7304230423042304,11.923917850581445
-3.7295229522952296,11.920917550551442
-3.7286228622862287,11.91791725052144
-3.727722772277228,11.914916950491437
-3.726822682268227,11.911916650461434
-3.725922592259226,11.90891635043143
-3.725022502250225,11.905916050401427
-3.724122412241224,11.902915750371424
-3.7232223222322234,11.899915450341421
-3.722322232223222,11.896915150311417
-3.7214221422142213,11.893914850281414
-3.7205220522052205,11.890914550251411
-3.7196219621962197,11.887914250221408
-3.718721872187219,11.884913950191406
-3.717821782178218,11.881913650161403
-3.716921692169217,11.8789133501314
-3.716021602160216,11.875913050101396
-3.715121512151215,11.872912750071393
-3.7142214221422143,11.86991245004139
-3.7133213321332135,11.866912150011387
-3.712421242124212,11.863911849981385
-3.7115211521152114,11.860911549951382
-3.7106210621062106,11.85791124992138
-3.7097209720972097,11.854910949891377
-3.708820882088209,11.851910649861374
-3.707920792079208,11.848910349831371
-3.7070207020702073,11.845910049801368
-3.706120612061206,11.842909749771364
-3.705220522052205,11.839909449741361
-3.7043204320432044,11.836909149711358
-3.7034203420342036,11.833908849681356
-3.7025202520252023,11.830908549651351
-3.7016201620162015,11.827908249621348
-3.7007200720072007,11.824907949591346
-3.6998199819982,11.821907649561343
-3.698919891989199,11.81890734953134
-3.698019801980198,11.815907049501337
-3.6971197119711974,11.812906749471335
-3.696219621962196,11.80990644944133
-3.6953195319531953,11.806906149411327
-3.6944194419441945,11.803905849381325
-3.6935193519351937,11.800905549351322
-3.6926192619261924,11.797905249321317
-3.6917191719171916,11.794904949291315
-3.6908190819081907,11.791904649261312
-3.68991899189919,11.78890434923131
-3.689018901890189,11.785904049201307
-3.6881188118811883,11.782903749171304
-3.6872187218721875,11.779903449141301
-3.686318631863186,11.776903149111297
-3.6854185418541854,11.773902849081294
-3.6845184518451846,11.770902549051291
-3.6836183618361837,11.767902249021288
-3.6827182718271825,11.764901948991286
-3.6818181818181817,11.761901648961283
-3.680918091809181,11.75890134893128
-3.68001800180018,11.755901048901277
-3.679117911791179,11.752900748871275
-3.6782178217821784,11.749900448841272
-3.6773177317731776,11.74690014881127
-3.6764176417641763,11.743899848781265
-3.6755175517551755,11.740899548751262
-3.6746174617461747,11.73789924872126
-3.673717371737174,11.734898948691256
-3.672817281728173,11.731898648661254
-3.6719171917191717,11.72889834863125
-3.671017101710171,11.725898048601247
-3.67011701170117,11.722897748571244
-3.6692169216921693,11.719897448541241
-3.6683168316831685,11.716897148511238
-3.6674167416741676,11.713896848481236
-3.666516651665167,11.710896548451233
-3.6656165616561656,11.707896248421228
-3.6647164716471647,11.704895948391226
-3.663816381638164,11.701895648361223
-3.662916291629163,11.69889534833122
-3.662016201620162,11.695895048301216
-3.661116111611161,11.692894748271213
-3.66021602160216,11.68989444824121
-3.6593159315931594,11.686894148211207
-3.6584158415841586,11.683893848181205
-3.6575157515751577,11.680893548151202
-3.656615661566157,11.6778932481212
-3.6557155715571557,11.674892948091195
-3.654815481548155,11.671892648061192
-3.653915391539154,11.66889234803119
-3.653015301530153,11.665892048001187
-3.652115211521152,11.662891747971184
-3.651215121512151,11.659891447941181
-3.6503150315031503,11.656891147911178
-3.6494149414941495,11.653890847881176
-3.6485148514851486,11.650890547851173
-3.647614761476148,11.64789024782117
-3.646714671467147,11.644889947791167
-3.6458145814581457,11.641889647761163
-3.644914491449145,11.63888934773116
-3.644014401440144,11.635889047701157
-3.6431143114311433,11.632888747671155
-3.642214221422142,11.62988844764115
-3.641314131413141,11.626888147611147
-3.6404140414041404,11.623887847581145
-3.6395139513951396,11.620887547551142
-3.6386138613861387,11.61788724752114
-3.637713771377138,11.614886947491136
-3.636813681368137,11.611886647461134
-3.635913591359136,11.60888634743113
-3.635013501350135,11.605886047401127
-3.634113411341134,11.602885747371124
-3.6332133213321334,11.599885447341121
-3.632313231323132,11.596885147311117
-3.6314131413141313,11.593884847281114
-3.6305130513051305,11.590884547251111
-3.6296129612961296,11.587884247221108
-3.628712871287129,11.584883947191106
-3.627812781278128,11.581883647161103
-3.626912691269127,11.5788833471311
-3.626012601260126,11.575883047101096
-3.625112511251125,11.572882747071093
-3.6242124212421243,11.56988244704109
-3.6233123312331235,11.566882147011087
-3.622412241224122,11.563881846981085
-3.6215121512151214,11.560881546951082
-3.6206120612061206,11.55788124692108
-3.6197119711971197,11.554880946891076
-3.618811881188119,11.551880646861074
-3.617911791179118,11.548880346831071
-3.6170117011701173,11.545880046801068
-3.616111611161116,11.542879746771064
-3.615211521152115,11.539879446741061
-3.6143114311431144,11.536879146711058
-3.6134113411341136,11.533878846681056
-3.6125112511251123,11.530878546651051
-3.6116111611161115,11.527878246621048
-3.6107110711071106,11.524877946591046
-3.60981098109811,11.521877646561043
-3.608910891089109,11.51887734653104
-3.608010801080108,11.515877046501037
-3.6071107110711074,11.512876746471035
-3.606210621062106,11.50987644644103
-3.6053105310531053,11.506876146411027
-3.6044104410441045,11.503875846381025
-3.6035103510351036,11.500875546351022
-3.6026102610261024,11.497875246321017
-3.6017101710171016,11.494874946291015
-3.6008100810081007,11.491874646261012
-3.5999099909991,11.48887434623101
-3.599009900990099,11.485874046201006
-3.5981098109810983,11.482873746171004
-3.5972097209720975,11.479873446141001
-3.596309630963096,11.476873146110997
-3.5954095409540954,11.473872846080994
-3.5945094509450946,11.470872546050991
-3.5936093609360937,11.467872246020988
-3.592709270927093,11.464871945990986
-3.5918091809180916,11.461871645960983
-3.590909090909091,11.45887134593098
-3.59000900090009,11.455871045900977
-3.589108910891089,11.452870745870975
-3.5882088208820884,11.449870445840972
-3.5873087308730875,11.44687014581097
-3.5864086408640863,11.443869845780965
-3.5855085508550855,11.440869545750962
-3.5846084608460846,11.43786924572096
-3.583708370837084,11.434868945690956
-3.582808280828083,11.431868645660954
-3.5819081908190817,11.42886834563095
-3.581008100810081,11.425868045600946
-3.58010801080108,11.422867745570944
-3.5792079207920793,11.419867445540941
-3.5783078307830785,11.416867145510938
-3.5774077407740776,11.413866845480936
-3.576507650765077,11.410866545450933
-3.5756075607560756,11.407866245420928
-3.5747074707470747,11.404865945390926
-3.573807380738074,11.401865645360923
-3.572907290729073,11.39886534533092
-3.572007200720072,11.395865045300916
-3.571107110711071,11.392864745270913
-3.57020702070207,11.38986444524091
-3.5693069306930694,11.386864145210907
-3.5684068406840685,11.383863845180905
-3.5675067506750677,11.380863545150902
-3.566606660666067,11.3778632451209
-3.5657065706570656,11.374862945090895
-3.564806480648065,11.371862645060892
-3.563906390639064,11.36886234503089
-3.563006300630063,11.365862045000886
-3.562106210621062,11.362861744970884
-3.561206120612061,11.359861444940881
-3.5603060306030603,11.356861144910878
-3.5594059405940595,11.353860844880876
-3.5585058505850586,11.350860544850873
-3.557605760576058,11.34786024482087
-3.556705670567057,11.344859944790867
-3.5558055805580557,11.341859644760863
-3.554905490549055,11.33885934473086
-3.554005400540054,11.335859044700857
-3.5531053105310533,11.332858744670855
-3.552205220522052,11.32985844464085
-3.551305130513051,11.326858144610847
-3.5504050405040504,11.323857844580845
-3.5495049504950495,11.320857544550842
-3.5486048604860487,11.31785724452084
-3.547704770477048,11.314856944490836
-3.546804680468047,11.311856644460834
-3.545904590459046,11.30885634443083
-3.545004500450045,11.305856044400826
-3.544104410441044,11.302855744370824
-3.5432043204320434,11.299855444340821
-3.542304230423042,11.296855144310816
-3.5414041404140413,11.293854844280814
-3.5405040504050405,11.290854544250811
-3.5396039603960396,11.287854244220808
-3.538703870387039,11.284853944190806
-3.537803780378038,11.281853644160803
-3.536903690369037,11.2788533441308
-3.536003600360036,11.275853044100796
-3.535103510351035,11.272852744070793
-3.5342034203420343,11.26985244404079
-3.5333033303330335,11.266852144010787
-3.532403240324032,11.263851843980785
-3.5315031503150314,11.260851543950782
-3.5306030603060305,11.25785124392078
-3.5297029702970297,11.254850943890776
-3.528802880288029,11.251850643860774
-3.527902790279028,11.248850343830771
-3.5270027002700273,11.245850043800768
-3.526102610261026,11.242849743770764
-3.525202520252025,11.239849443740761
-3.5243024302430244,11.236849143710758
-3.5234023402340235,11.233848843680756
-3.5225022502250223,11.230848543650751
-3.5216021602160215,11.227848243620748
-3.5207020702070206,11.224847943590746
-3.51980198019802,11.221847643560743
-3.518901890189019,11.21884734353074
-3.518001800180018,11.215847043500737
-3.5171017101710174,11.212846743470735
-3.516201620162016,11.20984644344073
-3.5153015301530153,11.206846143410727
-3.5144014401440145,11.203845843380725
-3.5135013501350136,11.200845543350722
-3.5126012601260124,11.197845243320717
-3.5117011701170116,11.194844943290715
-3.5108010801080107,11.191844643260712
-3.50990099009901,11.18884434323071
-3.509000900090009,11.185844043200706
-3.5081008100810083,11.182843743170704
-3.5072007200720074,11.179843443140701
-3.506300630063006,11.176843143110696
-3.5054005400540054,11.173842843080694
-3.5045004500450045,11.170842543050691
-3.5036003600360037,11.167842243020688
-3.502700270027003,11.164841942990686
-3.5018001800180016,11.161841642960683
-3.500900090009001,11.15884134293068
-3.5,11.155841042900677
-3.499099909990999,11.152840742870675
-3.4981998199819984,11.149840442840672
-3.4972997299729975,11.14684014281067
-3.4963996399639967,11.143839842780666
-3.4954995499549955,11.140839542750662
-3.4945994599459946,11.13783924272066
-3.493699369936994,11.134838942690656
-3.4927992799279926,11.131838642660652
-3.4918991899189917,11.12883834263065
-3.490999099909991,11.125838042600646
-3.49009900990099,11.122837742570644
-3.4891989198919893,11.119837442540641
-3.4882988298829884,11.116837142510638
-3.4873987398739876,11.113836842480636
-3.486498649864987,11.110836542450633
-3.4855985598559855,11.107836242420628
-3.4846984698469847,11.104835942390626
-3.483798379837984,11.101835642360623
-3.4828982898289826,11.098835342330618
-3.481998199819982,11.095835042300616
-3.481098109810981,11.092834742270613
-3.48019801980198,11.08983444224061
-3.4792979297929794,11.086834142210607
-3.4783978397839785,11.083833842180605
-3.4774977497749777,11.080833542150602
-3.476597659765977,11.0778332421206
-3.4756975697569756,11.074832942090595
-3.474797479747975,11.071832642060592
-3.473897389738974,11.06883234203059
-3.4729972997299727,11.065832042000586
-3.472097209720972,11.062831741970584
-3.471197119711971,11.059831441940581
-3.4702970297029703,11.056831141910578
-3.4693969396939695,11.053830841880576
-3.4684968496849686,11.050830541850573
-3.467596759675968,11.04783024182057
-3.466696669666967,11.044829941790567
-3.465796579657966,11.041829641760565
-3.464896489648965,11.03882934173056
-3.463996399639964,11.035829041700557
-3.463096309630963,11.032828741670553
-3.462196219621962,11.02982844164055
-3.461296129612961,11.026828141610547
-3.4603960396039604,11.023827841580545
-3.4594959495949595,11.020827541550542
-3.4585958595859587,11.01782724152054
-3.457695769576958,11.014826941490536
-3.456795679567957,11.011826641460534
-3.4558955895589563,11.008826341430531
-3.454995499549955,11.005826041400526
-3.454095409540954,11.002825741370524
-3.453195319531953,10.99982544134052
-3.452295229522952,10.996825141310516
-3.4513951395139513,10.993824841280514
-3.4504950495049505,10.990824541250511
-3.4495949594959496,10.987824241220508
-3.448694869486949,10.984823941190506
-3.447794779477948,10.981823641160503
-3.446894689468947,10.9788233411305
-3.4459945994599464,10.975823041100497
-3.445094509450945,10.972822741070493
-3.4441944194419443,10.96982244104049
-3.4432943294329434,10.966822141010487
-3.442394239423942,10.963821840980485
-3.4414941494149414,10.960821540950482
-3.4405940594059405,10.95782124092048
-3.4396939693969397,10.954820940890476
-3.438793879387939,10.951820640860474
-3.437893789378938,10.948820340830471
-3.4369936993699373,10.945820040800468
-3.4360936093609364,10.942819740770465
-3.435193519351935,10.939819440740461
-3.4342934293429344,10.936819140710458
-3.4333933393339335,10.933818840680456
-3.4324932493249323,10.930818540650451
-3.4315931593159315,10.927818240620448
-3.4306930693069306,10.924817940590446
-3.42979297929793,10.921817640560443
-3.428892889288929,10.91881734053044
-3.427992799279928,10.915817040500437
-3.4270927092709274,10.912816740470435
-3.4261926192619265,10.909816440440432
-3.4252925292529253,10.906816140410427
-3.4243924392439244,10.903815840380425
-3.4234923492349236,10.900815540350422
-3.4225922592259224,10.897815240320417
-3.4216921692169215,10.894814940290415
-3.4207920792079207,10.891814640260412
-3.41989198919892,10.88881434023041
-3.418991899189919,10.885814040200406
-3.4180918091809183,10.882813740170404
-3.4171917191719174,10.879813440140401
-3.4162916291629166,10.876813140110398
-3.4153915391539154,10.873812840080394
-3.4144914491449145,10.870812540050391
-3.4135913591359137,10.867812240020388
-3.4126912691269125,10.864811939990386
-3.4117911791179116,10.861811639960383
-3.410891089108911,10.85881133993038
-3.40999099909991,10.855811039900377
-3.409090909090909,10.852810739870375
-3.4081908190819084,10.849810439840372
-3.4072907290729075,10.84681013981037
-3.4063906390639067,10.843809839780366
-3.4054905490549054,10.840809539750362
-3.4045904590459046,10.83780923972036
-3.403690369036904,10.834808939690356
-3.4027902790279025,10.831808639660352
-3.4018901890189017,10.82880833963035
-3.400990099009901,10.825808039600346
-3.4000900090009,10.822807739570344
-3.3991899189918993,10.819807439540341
-3.3982898289828984,10.816807139510338
-3.3973897389738976,10.813806839480335
-3.396489648964897,10.810806539450333
-3.3955895589558955,10.807806239420328
-3.3946894689468947,10.804805939390326
-3.393789378937894,10.801805639360323
-3.3928892889288926,10.798805339330318
-3.391989198919892,10.795805039300316
-3.391089108910891,10.792804739270313
-3.39018901890189,10.78980443924031
-3.3892889288928894,10.786804139210307
-3.3883888388838885,10.783803839180305
-3.3874887488748877,10.780803539150302
-3.386588658865887,10.7778032391203
-3.3856885688568856,10.774802939090295
-3.384788478847885,10.771802639060292
-3.383888388838884,10.76880233903029
-3.3829882988298827,10.765802039000286
-3.382088208820882,10.762801738970284
-3.381188118811881,10.759801438940281
-3.3802880288028803,10.756801138910278
-3.3793879387938794,10.753800838880275
-3.3784878487848786,10.750800538850273
-3.377587758775878,10.74780023882027
-3.376687668766877,10.744799938790267
-3.375787578757876,10.741799638760265
-3.374887488748875,10.73879933873026
-3.373987398739874,10.735799038700257
-3.373087308730873,10.732798738670253
-3.372187218721872,10.72979843864025
-3.371287128712871,10.726798138610247
-3.3703870387038704,10.723797838580245
-3.3694869486948695,10.720797538550242
-3.3685868586858687,10.71779723852024
-3.367686768676868,10.714796938490236
-3.366786678667867,10.711796638460234
-3.3658865886588663,10.708796338430231
-3.364986498649865,10.705796038400226
-3.364086408640864,10.702795738370224
-3.363186318631863,10.69979543834022
-3.362286228622862,10.696795138310216
-3.3613861386138613,10.693794838280214
-3.3604860486048604,10.690794538250211
-3.3595859585958596,10.687794238220208
-3.358685868586859,10.684793938190206
-3.357785778577858,10.681793638160203
-3.356885688568857,10.6787933381302
-3.3559855985598563,10.675793038100197
-3.355085508550855,10.672792738070193
-3.3541854185418543,10.66979243804019
-3.3532853285328534,10.666792138010187
-3.352385238523852,10.663791837980185
-3.3514851485148514,10.660791537950182
-3.3505850585058505,10.65779123792018
-3.3496849684968497,10.654790937890176
-3.348784878487849,10.651790637860174
-3.347884788478848,10.648790337830171
-3.3469846984698473,10.645790037800168
-3.3460846084608464,10.642789737770165
-3.345184518451845,10.639789437740161
-3.3442844284428443,10.636789137710158
-3.3433843384338435,10.633788837680155
-3.3424842484248423,10.630788537650151
-3.3415841584158414,10.627788237620148
-3.3406840684068406,10.624787937590146
-3.33978397839784,10.621787637560143
-3.338883888388839,10.61878733753014
-3.337983798379838,10.615787037500137
-3.3370837083708373,10.612786737470135
-3.3361836183618365,10.609786437440132
-3.3352835283528353,10.606786137410127
-3.3343834383438344,10.603785837380125
-3.3334833483348336,10.600785537350122
-3.3325832583258324,10.597785237320117
-3.3316831683168315,10.594784937290115
-3.3307830783078307,10.591784637260112
-3.32988298829883,10.58878433723011
-3.328982898289829,10.585784037200106
-3.3280828082808283,10.582783737170104
-3.3271827182718274,10.579783437140101
-3.3262826282628266,10.576783137110098
-3.3253825382538253,10.573782837080094
-3.3244824482448245,10.570782537050091
-3.3235823582358237,10.567782237020088
-3.3226822682268224,10.564781936990085
-3.3217821782178216,10.561781636960083
-3.320882088208821,10.55878133693008
-3.31998199819982,10.555781036900077
-3.319081908190819,10.552780736870075
-3.3181818181818183,10.549780436840072
-3.3172817281728175,10.546780136810069
-3.3163816381638167,10.543779836780066
-3.3154815481548154,10.540779536750062
-3.3145814581458146,10.53777923672006
-3.313681368136814,10.534778936690056
-3.3127812781278125,10.531778636660052
-3.3118811881188117,10.52877833663005
-3.310981098109811,10.525778036600046
-3.31008100810081,10.522777736570044
-3.3091809180918093,10.519777436540041
-3.3082808280828084,10.516777136510038
-3.3073807380738076,10.513776836480035
-3.306480648064807,10.510776536450033
-3.3055805580558055,10.507776236420028
-3.3046804680468047,10.504775936390025
-3.303780378037804,10.501775636360023
-3.3028802880288026,10.498775336330018
-3.301980198019802,10.495775036300016
-3.301080108010801,10.492774736270013
-3.3001800180018,10.48977443624001
-3.2992799279927993,10.486774136210007
-3.2983798379837985,10.483773836180005
-3.2974797479747977,10.480773536150002
-3.296579657965797,10.477773236119999
-3.295679567956796,10.474772936089996
-3.294779477947795,10.471772636059992
-3.293879387938794,10.46877233602999
-3.2929792979297927,10.465772035999986
-3.292079207920792,10.462771735969984
-3.291179117911791,10.459771435939981
-3.2902790279027903,10.456771135909978
-3.2893789378937894,10.453770835879975
-3.2884788478847886,10.450770535849973
-3.287578757875788,10.44777023581997
-3.286678667866787,10.444769935789967
-3.285778577857786,10.441769635759965
-3.284878487848785,10.43876933572996
-3.283978397839784,10.435769035699957
-3.283078307830783,10.432768735669953
-3.282178217821782,10.42976843563995
-3.281278127812781,10.426768135609947
-3.2803780378037803,10.423767835579945
-3.2794779477947795,10.420767535549942
-3.2785778577857787,10.417767235519939
-3.277677767776778,10.414766935489936
-3.276777677767777,10.411766635459934
-3.2758775877587762,10.408766335429931
-3.274977497749775,10.405766035399926
-3.274077407740774,10.402765735369924
-3.2731773177317733,10.399765435339921
-3.272277227722772,10.396765135309916
-3.2713771377137713,10.393764835279914
-3.2704770477047704,10.390764535249911
-3.2695769576957696,10.387764235219908
-3.268676867686769,10.384763935189905
-3.267776777677768,10.381763635159903
-3.266876687668767,10.3787633351299
-3.2659765976597663,10.375763035099897
-3.265076507650765,10.372762735069893
-3.2641764176417642,10.36976243503989
-3.2632763276327634,10.366762135009887
-3.262376237623762,10.363761834979885
-3.2614761476147613,10.360761534949882
-3.2605760576057605,10.357761234919879
-3.2596759675967597,10.354760934889876
-3.258775877587759,10.351760634859874
-3.257875787578758,10.348760334829871
-3.2569756975697572,10.345760034799868
-3.2560756075607564,10.342759734769865
-3.255175517551755,10.339759434739861
-3.2542754275427543,10.336759134709858
-3.2533753375337535,10.333758834679855
-3.2524752475247523,10.330758534649851
-3.2515751575157514,10.327758234619848
-3.2506750675067506,10.324757934589845
-3.24977497749775,10.321757634559843
-3.248874887488749,10.31875733452984
-3.247974797479748,10.315757034499837
-3.2470747074707473,10.312756734469835
-3.2461746174617465,10.309756434439832
-3.2452745274527453,10.306756134409827
-3.2443744374437444,10.303755834379825
-3.2434743474347436,10.300755534349822
-3.2425742574257423,10.297755234319817
-3.2416741674167415,10.294754934289815
-3.2407740774077407,10.291754634259812
-3.23987398739874,10.28875433422981
-3.238973897389739,10.285754034199806
-3.2380738073807382,10.282753734169804
-3.2371737173717374,10.279753434139801
-3.2362736273627366,10.276753134109798
-3.2353735373537353,10.273752834079794
-3.2344734473447345,10.270752534049791
-3.2335733573357337,10.267752234019788
-3.2326732673267324,10.264751933989785
-3.2317731773177316,10.261751633959783
-3.230873087308731,10.25875133392978
-3.22997299729973,10.255751033899777
-3.229072907290729,10.252750733869775
-3.2281728172817283,10.249750433839772
-3.2272727272727275,10.246750133809769
-3.2263726372637267,10.243749833779766
-3.2254725472547254,10.240749533749762
-3.2245724572457246,10.237749233719759
-3.223672367236724,10.234748933689756
-3.2227722772277225,10.231748633659752
-3.2218721872187217,10.22874833362975
-3.220972097209721,10.225748033599746
-3.22007200720072,10.222747733569744
-3.2191719171917192,10.219747433539741
-3.2182718271827184,10.216747133509738
-3.2173717371737176,10.213746833479735
-3.216471647164717,10.210746533449733
-3.2155715571557155,10.207746233419728
-3.2146714671467147,10.204745933389725
-3.213771377137714,10.201745633359723
-3.2128712871287126,10.198745333329718
-3.211971197119712,10.195745033299715
-3.211071107110711,10.192744733269713
-3.21017101710171,10.18974443323971
-3.2092709270927093,10.186744133209707
-3.2083708370837085,10.183743833179705
-3.2074707470747077,10.180743533149702
-3.206570657065707,10.177743233119699
-3.205670567056706,10.174742933089696
-3.204770477047705,10.171742633059692
-3.203870387038704,10.168742333029689
-3.2029702970297027,10.165742032999686
-3.202070207020702,10.162741732969684
-3.201170117011701,10.159741432939681
-3.2002700270027002,10.156741132909678
-3.1993699369936994,10.153740832879675
-3.1984698469846986,10.150740532849673
-3.197569756975698,10.14774023281967
-3.196669666966697,10.144739932789667
-3.195769576957696,10.141739632759665
-3.194869486948695,10.13873933272966
-3.193969396939694,10.135739032699657
-3.193069306930693,10.132738732669653
-3.192169216921692,10.12973843263965
-3.191269126912691,10.126738132609647
-3.1903690369036903,10.123737832579645
-3.1894689468946895,10.120737532549642
-3.1885688568856887,10.117737232519639
-3.187668766876688,10.114736932489636
-3.186768676867687,10.111736632459634
-3.1858685868586862,10.10873633242963
-3.184968496849685,10.105736032399626
-3.184068406840684,10.102735732369624
-3.1831683168316833,10.099735432339621
-3.182268226822682,10.096735132309616
-3.1813681368136812,10.093734832279614
-3.1804680468046804,10.090734532249611
-3.1795679567956796,10.087734232219608
-3.178667866786679,10.084733932189605
-3.177767776777678,10.081733632159603
-3.176867686768677,10.0787333321296
-3.1759675967596763,10.075733032099597
-3.175067506750675,10.072732732069593
-3.1741674167416742,10.06973243203959
-3.1732673267326734,10.066732132009587
-3.172367236723672,10.063731831979585
-3.1714671467146713,10.060731531949582
-3.1705670567056705,10.057731231919579
-3.1696669666966697,10.054730931889576
-3.168766876687669,10.051730631859574
-3.167866786678668,10.04873033182957
-3.1669666966696672,10.045730031799568
-3.1660666066606664,10.042729731769565
-3.165166516651665,10.039729431739561
-3.1642664266426643,10.036729131709558
-3.1633663366336635,10.033728831679555
-3.1624662466246622,10.030728531649551
-3.1615661566156614,10.027728231619548
-3.1606660666066606,10.024727931589545
-3.15976597659766,10.021727631559543
-3.158865886588659,10.01872733152954
-3.157965796579658,10.015727031499537
-3.1570657065706573,10.012726731469535
-3.1561656165616565,10.009726431439532
-3.1552655265526552,10.006726131409527
-3.1543654365436544,10.003725831379525
-3.1534653465346536,10.000725531349522
-3.1525652565256523,9.997725231319517
-3.1516651665166515,9.994724931289515
-3.1507650765076507,9.991724631259512
-3.14986498649865,9.988724331229509
-3.148964896489649,9.985724031199506
-3.1480648064806482,9.982723731169504
-3.1471647164716474,9.979723431139501
-3.1462646264626466,9.976723131109498
-3.1453645364536453,9.973722831079494
-3.1444644464446445,9.970722531049491
-3.1435643564356437,9.967722231019488
-3.1426642664266424,9.964721930989485
-3.1417641764176416,9.961721630959483
-3.140864086408641,9.95872133092948
-3.13996399639964,9.955721030899477
-3.139063906390639,9.952720730869475
-3.1381638163816383,9.949720430839472
-3.1372637263726375,9.946720130809469
-3.1363636363636367,9.943719830779466
-3.1354635463546354,9.940719530749462
-3.1345634563456346,9.937719230719459
-3.133663366336634,9.934718930689456
-3.1327632763276325,9.931718630659452
-3.1318631863186317,9.928718330629449
-3.130963096309631,9.925718030599446
-3.13006300630063,9.922717730569444
-3.1291629162916292,9.91971743053944
-3.1282628262826284,9.916717130509438
-3.1273627362736276,9.913716830479435
-3.1264626462646268,9.910716530449433
-3.1255625562556255,9.907716230419428
-3.1246624662466247,9.904715930389425
-3.123762376237624,9.901715630359423
-3.1228622862286226,9.898715330329418
-3.121962196219622,9.895715030299415
-3.121062106210621,9.892714730269413
-3.12016201620162,9.88971443023941
-3.1192619261926193,9.886714130209407
-3.1183618361836185,9.883713830179405
-3.1174617461746177,9.880713530149402
-3.116561656165617,9.877713230119399
-3.115661566156616,9.874712930089396
-3.114761476147615,9.871712630059392
-3.113861386138614,9.868712330029389
-3.1129612961296127,9.865712029999386
-3.112061206120612,9.862711729969384
-3.111161116111611,9.85971142993938
-3.1102610261026102,9.856711129909378
-3.1093609360936094,9.853710829879375
-3.1084608460846086,9.850710529849373
-3.1075607560756078,9.84771022981937
-3.106660666066607,9.844709929789367
-3.105760576057606,9.841709629759364
-3.104860486048605,9.83870932972936
-3.103960396039604,9.835709029699357
-3.103060306030603,9.832708729669353
-3.102160216021602,9.82970842963935
-3.101260126012601,9.826708129609347
-3.1003600360036003,9.823707829579345
-3.0994599459945995,9.820707529549342
-3.0985598559855987,9.817707229519339
-3.097659765976598,9.814706929489336
-3.096759675967597,9.811706629459334
-3.0958595859585962,9.80870632942933
-3.094959495949595,9.805706029399326
-3.094059405940594,9.802705729369324
-3.0931593159315933,9.79970542933932
-3.092259225922592,9.796705129309316
-3.0913591359135912,9.793704829279314
-3.0904590459045904,9.790704529249311
-3.0895589558955896,9.787704229219308
-3.088658865886589,9.784703929189305
-3.087758775877588,9.781703629159303
-3.086858685868587,9.7787033291293
-3.0859585958595863,9.775703029099297
-3.085058505850585,9.772702729069293
-3.0841584158415842,9.76970242903929
-3.0832583258325834,9.766702129009287
-3.082358235823582,9.763701828979285
-3.0814581458145813,9.760701528949282
-3.0805580558055805,9.757701228919279
-3.0796579657965797,9.754700928889276
-3.078757875787579,9.751700628859274
-3.077857785778578,9.74870032882927
-3.0769576957695772,9.745700028799268
-3.0760576057605764,9.742699728769265
-3.075157515751575,9.73969942873926
-3.0742574257425743,9.736699128709258
-3.0733573357335735,9.733698828679255
-3.0724572457245722,9.730698528649251
-3.0715571557155714,9.727698228619248
-3.0706570657065706,9.724697928589245
-3.06975697569757,9.721697628559243
-3.068856885688569,9.71869732852924
-3.067956795679568,9.715697028499237
-3.0670567056705673,9.712696728469234
-3.0661566156615665,9.709696428439232
-3.0652565256525652,9.706696128409227
-3.0643564356435644,9.703695828379225
-3.0634563456345636,9.700695528349222
-3.0625562556255623,9.697695228319217
-3.0616561656165615,9.694694928289215
-3.0607560756075607,9.691694628259212
-3.05985598559856,9.688694328229209
-3.058955895589559,9.685694028199206
-3.0580558055805582,9.682693728169204
-3.0571557155715574,9.6796934281392
-3.0562556255625566,9.676693128109198
-3.0553555355535553,9.673692828079194
-3.0544554455445545,9.67069252804919
-3.0535553555355537,9.667692228019188
-3.0526552655265524,9.664691927989185
-3.0517551755175516,9.661691627959183
-3.050855085508551,9.65869132792918
-3.04995499549955,9.655691027899177
-3.049054905490549,9.652690727869174
-3.0481548154815483,9.649690427839172
-3.0472547254725475,9.646690127809169
-3.0463546354635467,9.643689827779166
-3.0454545454545454,9.640689527749162
-3.0445544554455446,9.637689227719159
-3.0436543654365438,9.634688927689156
-3.0427542754275425,9.631688627659152
-3.0418541854185417,9.628688327629149
-3.040954095409541,9.625688027599146
-3.04005400540054,9.622687727569144
-3.0391539153915392,9.61968742753914
-3.0382538253825384,9.616687127509138
-3.0373537353735376,9.613686827479135
-3.0364536453645368,9.610686527449133
-3.035553555355536,9.60768622741913
-3.0346534653465347,9.604685927389125
-3.033753375337534,9.601685627359123
-3.0328532853285326,9.598685327329118
-3.031953195319532,9.595685027299115
-3.031053105310531,9.592684727269113
-3.03015301530153,9.58968442723911
-3.0292529252925293,9.586684127209107
-3.0283528352835285,9.583683827179104
-3.0274527452745277,9.580683527149102
-3.026552655265527,9.577683227119099
-3.025652565256526,9.574682927089096
-3.0247524752475248,9.571682627059092
-3.023852385238524,9.568682327029089
-3.0229522952295227,9.565682026999086
-3.022052205220522,9.562681726969084
-3.021152115211521,9.55968142693908
-3.0202520252025202,9.556681126909078
-3.0193519351935194,9.553680826879075
-3.0184518451845186,9.550680526849073
-3.0175517551755178,9.54768022681907
-3.016651665166517,9.544679926789067
-3.015751575157516,9.541679626759064
-3.014851485148515,9.53867932672906
-3.013951395139514,9.535679026699057
-3.0130513051305132,9.532678726669054
-3.012151215121512,9.52967842663905
-3.011251125112511,9.526678126609047
-3.0103510351035103,9.523677826579044
-3.0094509450945095,9.520677526549042
-3.0085508550855087,9.517677226519039
-3.007650765076508,9.514676926489036
-3.006750675067507,9.511676626459034
-3.005850585058506,9.50867632642903
-3.004950495049505,9.505676026399026
-3.004050405040504,9.502675726369024
-3.0031503150315033,9.49967542633902
-3.002250225022502,9.496675126309016
-3.0013501350135012,9.493674826279014
-3.0004500450045004,9.49067452624901
-2.9995499549954996,9.487674226219008
-2.9986498649864988,9.484673926189005
-2.997749774977498,9.481673626159003
-2.996849684968497,9.478673326129
-2.9959495949594963,9.475673026098997
-2.995049504950495,9.472672726068993
-2.9941494149414942,9.46967242603899
-2.9932493249324934,9.466672126008987
-2.992349234923492,9.463671825978984
-2.9914491449144913,9.460671525948982
-2.9905490549054905,9.457671225918979
-2.9896489648964897,9.454670925888976
-2.988748874887489,9.451670625858974
-2.987848784878488,9.44867032582897
-2.986948694869487,9.445670025798968
-2.9860486048604864,9.442669725768965
-2.985148514851485,9.43966942573896
-2.9842484248424843,9.436669125708958
-2.9833483348334835,9.433668825678955
-2.9824482448244822,9.43066852564895
-2.9815481548154814,9.427668225618948
-2.9806480648064806,9.424667925588945
-2.9797479747974798,9.421667625558943
-2.978847884788479,9.41866732552894
-2.977947794779478,9.415667025498937
-2.9770477047704773,9.412666725468934
-2.9761476147614765,9.409666425438932
-2.9752475247524752,9.406666125408927
-2.9743474347434744,9.403665825378924
-2.9734473447344736,9.400665525348922
-2.9725472547254723,9.397665225318917
-2.9716471647164715,9.394664925288915
-2.9707470747074707,9.391664625258912
-2.96984698469847,9.388664325228909
-2.968946894689469,9.385664025198906
-2.968046804680468,9.382663725168904
-2.9671467146714674,9.3796634251389
-2.9662466246624666,9.376663125108898
-2.9653465346534653,9.373662825078894
-2.9644464446444645,9.37066252504889
-2.9635463546354637,9.367662225018888
-2.9626462646264624,9.364661924988885
-2.9617461746174616,9.361661624958883
-2.9608460846084608,9.35866132492888
-2.95994599459946,9.355661024898877
-2.959045904590459,9.352660724868874
-2.9581458145814583,9.349660424838872
-2.9572457245724575,9.346660124808869
-2.9563456345634567,9.343659824778866
-2.9554455445544554,9.340659524748862
-2.9545454545454546,9.337659224718859
-2.9536453645364538,9.334658924688856
-2.9527452745274525,9.331658624658852
-2.9518451845184517,9.328658324628849
-2.950945094509451,9.325658024598846
-2.95004500450045,9.322657724568844
-2.949144914491449,9.31965742453884
-2.9482448244824484,9.316657124508838
-2.9473447344734476,9.313656824478835
-2.9464446444644468,9.310656524448833
-2.945544554455446,9.30765622441883
-2.9446444644464447,9.304655924388825
-2.943744374437444,9.301655624358823
-2.9428442844284426,9.298655324328818
-2.9419441944194418,9.295655024298815
-2.941044104410441,9.292654724268813
-2.94014401440144,9.28965442423881
-2.9392439243924393,9.286654124208807
-2.9383438343834385,9.283653824178804
-2.9374437443744377,9.280653524148802
-2.936543654365437,9.277653224118799
-2.935643564356436,9.274652924088796
-2.9347434743474348,9.271652624058792
-2.933843384338434,9.268652324028789
-2.9329432943294327,9.265652023998786
-2.932043204320432,9.262651723968784
-2.931143114311431,9.25965142393878
-2.93024302430243,9.256651123908778
-2.9293429342934294,9.253650823878775
-2.9284428442844286,9.250650523848773
-2.9275427542754278,9.24765022381877
-2.926642664266427,9.244649923788767
-2.925742574257426,9.241649623758764
-2.924842484248425,9.23864932372876
-2.923942394239424,9.235649023698757
-2.923042304230423,9.232648723668754
-2.922142214221422,9.22964842363875
-2.921242124212421,9.226648123608747
-2.9203420342034203,9.223647823578744
-2.9194419441944195,9.220647523548742
-2.9185418541854187,9.217647223518739
-2.917641764176418,9.214646923488736
-2.916741674167417,9.211646623458734
-2.915841584158416,9.20864632342873
-2.914941494149415,9.205646023398726
-2.914041404140414,9.202645723368724
-2.9131413141314133,9.19964542333872
-2.912241224122412,9.196645123308716
-2.911341134113411,9.193644823278714
-2.9104410441044104,9.19064452324871
-2.9095409540954096,9.187644223218708
-2.9086408640864088,9.184643923188705
-2.907740774077408,9.181643623158703
-2.906840684068407,9.1786433231287
-2.9059405940594063,9.175643023098697
-2.905040504050405,9.172642723068693
-2.904140414041404,9.16964242303869
-2.9032403240324034,9.166642123008687
-2.902340234023402,9.163641822978684
-2.9014401440144013,9.160641522948682
-2.9005400540054005,9.157641222918679
-2.8996399639963997,9.154640922888676
-2.898739873987399,9.151640622858674
-2.897839783978398,9.14864032282867
-2.896939693969397,9.145640022798668
-2.8960396039603964,9.142639722768665
-2.895139513951395,9.13963942273866
-2.8942394239423943,9.136639122708658
-2.8933393339333935,9.133638822678655
-2.8924392439243922,9.13063852264865
-2.8915391539153914,9.127638222618648
-2.8906390639063906,9.124637922588645
-2.8897389738973898,9.121637622558643
-2.888838883888389,9.11863732252864
-2.887938793879388,9.115637022498637
-2.8870387038703873,9.112636722468634
-2.8861386138613865,9.109636422438632
-2.885238523852385,9.106636122408627
-2.8843384338433844,9.103635822378624
-2.8834383438343836,9.100635522348622
-2.8825382538253823,9.097635222318617
-2.8816381638163815,9.094634922288614
-2.8807380738073807,9.091634622258612
-2.87983798379838,9.088634322228609
-2.878937893789379,9.085634022198606
-2.878037803780378,9.082633722168604
-2.8771377137713774,9.0796334221386
-2.8762376237623766,9.076633122108598
-2.8753375337533753,9.073632822078594
-2.8744374437443745,9.07063252204859
-2.8735373537353737,9.067632222018588
-2.8726372637263724,9.064631921988585
-2.8717371737173716,9.061631621958583
-2.8708370837083708,9.05863132192858
-2.86993699369937,9.055631021898577
-2.869036903690369,9.052630721868574
-2.8681368136813683,9.049630421838572
-2.8672367236723675,9.046630121808569
-2.8663366336633667,9.043629821778566
-2.8654365436543654,9.040629521748562
-2.8645364536453646,9.037629221718559
-2.8636363636363638,9.034628921688556
-2.8627362736273625,9.031628621658552
-2.8618361836183617,9.028628321628549
-2.860936093609361,9.025628021598546
-2.86003600360036,9.022627721568544
-2.859135913591359,9.01962742153854
-2.8582358235823584,9.016627121508538
-2.8573357335733576,9.013626821478535
-2.8564356435643568,9.010626521448533
-2.855535553555356,9.00762622141853
-2.8546354635463547,9.004625921388525
-2.853735373537354,9.001625621358523
-2.8528352835283526,8.998625321328518
-2.8519351935193518,8.995625021298515
-2.851035103510351,8.992624721268513
-2.85013501350135,8.98962442123851
-2.8492349234923493,8.986624121208507
-2.8483348334833485,8.983623821178504
-2.8474347434743477,8.980623521148502
-2.846534653465347,8.977623221118499
-2.845634563456346,8.974622921088496
-2.8447344734473448,8.971622621058492
-2.843834383438344,8.968622321028489
-2.8429342934293427,8.965622020998486
-2.842034203420342,8.962621720968484
-2.841134113411341,8.95962142093848
-2.84023402340234,8.956621120908478
-2.8393339333933394,8.953620820878475
-2.8384338433843386,8.950620520848473
-2.8375337533753378,8.94762022081847
-2.836633663366337,8.944619920788467
-2.835733573357336,8.941619620758464
-2.834833483348335,8.93861932072846
-2.833933393339334,8.935619020698457
-2.833033303330333,8.932618720668454
-2.832133213321332,8.92961842063845
-2.831233123312331,8.926618120608447
-2.8303330333033303,8.923617820578444
-2.8294329432943295,8.920617520548442
-2.8285328532853287,8.917617220518439
-2.827632763276328,8.914616920488436
-2.826732673267327,8.911616620458434
-2.825832583258326,8.90861632042843
-2.824932493249325,8.905616020398426
-2.824032403240324,8.902615720368424
-2.8231323132313233,8.89961542033842
-2.822232223222322,8.896615120308416
-2.821332133213321,8.893614820278414
-2.8204320432043204,8.89061452024841
-2.8195319531953196,8.887614220218408
-2.8186318631863188,8.884613920188405
-2.817731773177318,8.881613620158403
-2.816831683168317,8.8786133201284
-2.8159315931593163,8.875613020098397
-2.815031503150315,8.872612720068393
-2.814131413141314,8.86961242003839
-2.8132313231323134,8.866612120008387
-2.812331233123312,8.863611819978384
-2.8114311431143113,8.860611519948382
-2.8105310531053105,8.857611219918379
-2.8096309630963097,8.854610919888376
-2.808730873087309,8.851610619858373
-2.807830783078308,8.84861031982837
-2.806930693069307,8.845610019798368
-2.8060306030603064,8.842609719768365
-2.805130513051305,8.83960941973836
-2.8042304230423043,8.836609119708358
-2.8033303330333035,8.833608819678355
-2.802430243024302,8.83060851964835
-2.8015301530153014,8.827608219618348
-2.8006300630063006,8.824607919588345
-2.7997299729972998,8.821607619558343
-2.798829882988299,8.81860731952834
-2.797929792979298,8.815607019498337
-2.7970297029702973,8.812606719468334
-2.7961296129612965,8.809606419438332
-2.795229522952295,8.806606119408327
-2.7943294329432944,8.803605819378324
-2.7934293429342936,8.800605519348322
-2.7925292529252923,8.797605219318317
-2.7916291629162915,8.794604919288314
-2.7907290729072907,8.791604619258312
-2.78982898289829,8.788604319228309
-2.788928892889289,8.785604019198306
-2.788028802880288,8.782603719168304
-2.7871287128712874,8.7796034191383
-2.7862286228622866,8.776603119108298
-2.7853285328532853,8.773602819078294
-2.7844284428442845,8.77060251904829
-2.7835283528352837,8.767602219018288
-2.7826282628262824,8.764601918988285
-2.7817281728172816,8.761601618958283
-2.7808280828082808,8.75860131892828
-2.77992799279928,8.755601018898277
-2.779027902790279,8.752600718868274
-2.7781278127812783,8.749600418838272
-2.7772277227722775,8.746600118808269
-2.7763276327632767,8.743599818778266
-2.775427542754276,8.740599518748263
-2.7745274527452746,8.737599218718259
-2.7736273627362737,8.734598918688256
-2.7727272727272725,8.731598618658252
-2.7718271827182717,8.728598318628249
-2.770927092709271,8.725598018598246
-2.77002700270027,8.722597718568244
-2.769126912691269,8.71959741853824
-2.7682268226822684,8.716597118508238
-2.7673267326732676,8.713596818478235
-2.7664266426642667,8.710596518448233
-2.765526552655266,8.70759621841823
-2.7646264626462647,8.704595918388225
-2.763726372637264,8.701595618358223
-2.7628262826282626,8.698595318328218
-2.7619261926192618,8.695595018298215
-2.761026102610261,8.692594718268213
-2.76012601260126,8.68959441823821
-2.7592259225922593,8.686594118208207
-2.7583258325832585,8.683593818178204
-2.7574257425742577,8.680593518148202
-2.756525652565257,8.677593218118199
-2.755625562556256,8.674592918088196
-2.7547254725472547,8.671592618058192
-2.753825382538254,8.668592318028189
-2.752925292529253,8.665592017998186
-2.752025202520252,8.662591717968184
-2.751125112511251,8.65959141793818
-2.75022502250225,8.656591117908178
-2.7493249324932494,8.653590817878175
-2.7484248424842486,8.650590517848173
-2.7475247524752477,8.64759021781817
-2.746624662466247,8.644589917788167
-2.745724572457246,8.641589617758164
-2.744824482448245,8.63858931772816
-2.743924392439244,8.635589017698157
-2.743024302430243,8.632588717668154
-2.742124212421242,8.62958841763815
-2.741224122412241,8.626588117608147
-2.7403240324032403,8.623587817578144
-2.7394239423942395,8.620587517548142
-2.7385238523852387,8.617587217518139
-2.737623762376238,8.614586917488136
-2.736723672367237,8.611586617458133
-2.735823582358236,8.60858631742813
-2.734923492349235,8.605586017398126
-2.734023402340234,8.602585717368123
-2.7331233123312333,8.59958541733812
-2.732223222322232,8.596585117308116
-2.731323132313231,8.593584817278114
-2.7304230423042304,8.59058451724811
-2.7295229522952296,8.587584217218108
-2.7286228622862287,8.584583917188105
-2.727722772277228,8.581583617158103
-2.726822682268227,8.5785833171281
-2.7259225922592263,8.575583017098097
-2.725022502250225,8.572582717068093
-2.724122412241224,8.56958241703809
-2.7232223222322234,8.566582117008087
-2.722322232223222,8.563581816978084
-2.7214221422142213,8.560581516948082
-2.7205220522052205,8.557581216918079
-2.7196219621962197,8.554580916888076
-2.718721872187219,8.551580616858073
-2.717821782178218,8.54858031682807
-2.716921692169217,8.545580016798068
-2.7160216021602164,8.542579716768065
-2.715121512151215,8.53957941673806
-2.7142214221422143,8.536579116708058
-2.7133213321332135,8.533578816678055
-2.712421242124212,8.53057851664805
-2.7115211521152114,8.527578216618048
-2.7106210621062106,8.524577916588045
-2.7097209720972097,8.521577616558043
-2.708820882088209,8.51857731652804
-2.707920792079208,8.515577016498037
-2.7070207020702073,8.512576716468034
-2.7061206120612065,8.509576416438032
-2.705220522052205,8.506576116408027
-2.7043204320432044,8.503575816378024
-2.7034203420342036,8.500575516348022
-2.7025202520252023,8.497575216318017
-2.7016201620162015,8.494574916288014
-2.7007200720072007,8.491574616258012
-2.6998199819982,8.488574316228009
-2.698919891989199,8.485574016198006
-2.698019801980198,8.482573716168003
-2.6971197119711974,8.479573416138
-2.6962196219621966,8.476573116107998
-2.6953195319531953,8.473572816077994
-2.6944194419441945,8.47057251604799
-2.6935193519351937,8.467572216017988
-2.6926192619261924,8.464571915987985
-2.6917191719171916,8.461571615957983
-2.6908190819081907,8.45857131592798
-2.68991899189919,8.455571015897977
-2.689018901890189,8.452570715867974
-2.6881188118811883,8.449570415837972
-2.6872187218721875,8.446570115807969
-2.6863186318631866,8.443569815777966
-2.685418541854186,8.440569515747963
-2.6845184518451846,8.437569215717959
-2.6836183618361837,8.434568915687956
-2.6827182718271825,8.431568615657952
-2.6818181818181817,8.428568315627949
-2.680918091809181,8.425568015597946
-2.68001800180018,8.422567715567943
-2.679117911791179,8.41956741553794
-2.6782178217821784,8.416567115507938
-2.6773177317731776,8.413566815477935
-2.6764176417641767,8.410566515447933
-2.675517551755176,8.40756621541793
-2.6746174617461747,8.404565915387925
-2.673717371737174,8.401565615357923
-2.6728172817281726,8.398565315327918
-2.6719171917191717,8.395565015297915
-2.671017101710171,8.392564715267913
-2.67011701170117,8.38956441523791
-2.6692169216921693,8.386564115207907
-2.6683168316831685,8.383563815177904
-2.6674167416741676,8.380563515147902
-2.666516651665167,8.377563215117899
-2.665616561656166,8.374562915087896
-2.6647164716471647,8.371562615057892
-2.663816381638164,8.368562315027889
-2.662916291629163,8.365562014997886
-2.662016201620162,8.362561714967883
-2.661116111611161,8.35956141493788
-2.66021602160216,8.356561114907878
-2.6593159315931594,8.353560814877875
-2.6584158415841586,8.350560514847873
-2.6575157515751577,8.34756021481787
-2.656615661566157,8.344559914787867
-2.655715571557156,8.341559614757864
-2.654815481548155,8.33855931472786
-2.653915391539154,8.335559014697857
-2.653015301530153,8.332558714667854
-2.652115211521152,8.32955841463785
-2.651215121512151,8.326558114607847
-2.6503150315031503,8.323557814577844
-2.6494149414941495,8.320557514547842
-2.6485148514851486,8.317557214517839
-2.647614761476148,8.314556914487836
-2.646714671467147,8.311556614457833
-2.645814581458146,8.30855631442783
-2.644914491449145,8.305556014397826
-2.644014401440144,8.302555714367823
-2.6431143114311433,8.29955541433782
-2.642214221422142,8.296555114307816
-2.641314131413141,8.293554814277813
-2.6404140414041404,8.29055451424781
-2.6395139513951396,8.287554214217808
-2.6386138613861387,8.284553914187805
-2.637713771377138,8.281553614157803
-2.636813681368137,8.2785533141278
-2.6359135913591363,8.275553014097797
-2.635013501350135,8.272552714067793
-2.634113411341134,8.26955241403779
-2.6332133213321334,8.266552114007787
-2.632313231323132,8.263551813977784
-2.6314131413141313,8.260551513947782
-2.6305130513051305,8.257551213917779
-2.6296129612961296,8.254550913887776
-2.628712871287129,8.251550613857773
-2.627812781278128,8.24855031382777
-2.626912691269127,8.245550013797768
-2.6260126012601264,8.242549713767765
-2.625112511251125,8.23954941373776
-2.6242124212421243,8.236549113707758
-2.6233123312331235,8.233548813677755
-2.622412241224122,8.23054851364775
-2.6215121512151214,8.227548213617748
-2.6206120612061206,8.224547913587745
-2.6197119711971197,8.221547613557743
-2.618811881188119,8.21854731352774
-2.617911791179118,8.215547013497737
-2.6170117011701173,8.212546713467734
-2.6161116111611165,8.209546413437732
-2.615211521152115,8.206546113407727
-2.6143114311431144,8.203545813377724
-2.6134113411341136,8.200545513347722
-2.6125112511251123,8.197545213317717
-2.6116111611161115,8.194544913287714
-2.6107110711071106,8.191544613257712
-2.60981098109811,8.188544313227709
-2.608910891089109,8.185544013197706
-2.608010801080108,8.182543713167703
-2.6071107110711074,8.1795434131377
-2.6062106210621065,8.176543113107698
-2.6053105310531053,8.173542813077693
-2.6044104410441045,8.17054251304769
-2.6035103510351036,8.167542213017688
-2.6026102610261024,8.164541912987685
-2.6017101710171016,8.161541612957683
-2.6008100810081007,8.15854131292768
-2.5999099909991,8.155541012897677
-2.599009900990099,8.152540712867674
-2.5981098109810983,8.149540412837672
-2.5972097209720975,8.146540112807669
-2.5963096309630966,8.143539812777666
-2.595409540954096,8.140539512747663
-2.5945094509450946,8.137539212717659
-2.5936093609360937,8.134538912687656
-2.5927092709270925,8.131538612657652
-2.5918091809180916,8.128538312627649
-2.590909090909091,8.125538012597646
-2.59000900090009,8.122537712567643
-2.589108910891089,8.11953741253764
-2.5882088208820884,8.116537112507638
-2.5873087308730875,8.113536812477635
-2.5864086408640867,8.110536512447633
-2.585508550855086,8.10753621241763
-2.5846084608460846,8.104535912387625
-2.583708370837084,8.101535612357623
-2.5828082808280826,8.098535312327618
-2.5819081908190817,8.095535012297615
-2.581008100810081,8.092534712267613
-2.58010801080108,8.08953441223761
-2.5792079207920793,8.086534112207607
-2.5783078307830785,8.083533812177604
-2.5774077407740776,8.080533512147602
-2.576507650765077,8.077533212117599
-2.575607560756076,8.074532912087596
-2.5747074707470747,8.071532612057592
-2.573807380738074,8.068532312027589
-2.572907290729073,8.065532011997586
-2.572007200720072,8.062531711967583
-2.571107110711071,8.05953141193758
-2.57020702070207,8.056531111907578
-2.5693069306930694,8.053530811877575
-2.5684068406840685,8.050530511847573
-2.5675067506750677,8.04753021181757
-2.566606660666067,8.044529911787567
-2.565706570657066,8.041529611757564
-2.564806480648065,8.03852931172756
-2.563906390639064,8.035529011697557
-2.563006300630063,8.032528711667554
-2.562106210621062,8.02952841163755
-2.561206120612061,8.026528111607547
-2.5603060306030603,8.023527811577544
-2.5594059405940595,8.020527511547542
-2.5585058505850586,8.017527211517539
-2.557605760576058,8.014526911487536
-2.556705670567057,8.011526611457533
-2.555805580558056,8.00852631142753
-2.554905490549055,8.005526011397526
-2.554005400540054,8.002525711367523
-2.5531053105310533,7.999525411337521
-2.552205220522052,7.996525111307516
-2.551305130513051,7.9935248112775135
-2.5504050405040504,7.990524511247511
-2.5495049504950495,7.987524211217508
-2.5486048604860487,7.984523911187505
-2.547704770477048,7.9815236111575025
-2.546804680468047,7.9785233111275
-2.5459045904590463,7.975523011097497
-2.545004500450045,7.9725227110674926
-2.544104410441044,7.96952241103749
-2.5432043204320434,7.966522111007487
-2.542304230423042,7.963521810977484
-2.5414041404140413,7.960521510947482
-2.5405040504050405,7.957521210917479
-2.5396039603960396,7.954520910887476
-2.538703870387039,7.951520610857473
-2.537803780378038,7.948520310827471
-2.536903690369037,7.945520010797468
-2.5360036003600364,7.942519710767465
-2.535103510351035,7.939519410737461
-2.5342034203420343,7.936519110707458
-2.5333033303330335,7.933518810677455
-2.532403240324032,7.930518510647451
-2.5315031503150314,7.927518210617448
-2.5306030603060305,7.924517910587445
-2.5297029702970297,7.9215176105574425
-2.528802880288029,7.91851731052744
-2.527902790279028,7.915517010497437
-2.5270027002700273,7.912516710467434
-2.5261026102610264,7.909516410437432
-2.525202520252025,7.906516110407427
-2.5243024302430244,7.903515810377424
-2.5234023402340235,7.900515510347422
-2.5225022502250223,7.897515210317417
-2.5216021602160215,7.894514910287414
-2.5207020702070206,7.891514610257412
-2.51980198019802,7.888514310227409
-2.518901890189019,7.885514010197406
-2.518001800180018,7.882513710167403
-2.5171017101710174,7.879513410137401
-2.5162016201620165,7.876513110107398
-2.5153015301530157,7.873512810077395
-2.5144014401440145,7.870512510047391
-2.5135013501350136,7.867512210017388
-2.5126012601260124,7.864511909987385
-2.5117011701170116,7.8615116099573825
-2.5108010801080107,7.85851130992738
-2.50990099009901,7.855511009897377
-2.509000900090009,7.852510709867374
-2.5081008100810083,7.849510409837372
-2.5072007200720074,7.846510109807369
-2.5063006300630066,7.843509809777366
-2.505400540054006,7.840509509747363
-2.5045004500450045,7.837509209717359
-2.5036003600360037,7.834508909687356
-2.5027002700270025,7.831508609657352
-2.5018001800180016,7.828508309627349
-2.500900090009001,7.825508009597346
-2.5,7.822507709567343
-2.499099909990999,7.819507409537341
-2.4981998199819984,7.816507109507338
-2.4972997299729975,7.813506809477335
-2.4963996399639963,7.810506509447331
-2.4954995499549955,7.807506209417328
-2.4945994599459946,7.804505909387325
-2.493699369936994,7.8015056093573225
-2.492799279927993,7.79850530932732
-2.491899189918992,7.795505009297317
-2.490999099909991,7.7925047092673125
-2.49009900990099,7.78950440923731
-2.4891989198919893,7.786504109207307
-2.4882988298829884,7.783503809177304
-2.4873987398739876,7.780503509147302
-2.4864986498649864,7.777503209117297
-2.4855985598559855,7.774502909087294
-2.4846984698469847,7.771502609057292
-2.483798379837984,7.768502309027289
-2.482898289828983,7.765502008997286
-2.4819981998199823,7.762501708967283
-2.481098109810981,7.759501408937281
-2.48019801980198,7.756501108907278
-2.4792979297929794,7.753500808877275
-2.4783978397839785,7.7505005088472725
-2.4774977497749777,7.74750020881727
-2.476597659765977,7.744499908787267
-2.4756975697569756,7.7414996087572625
-2.474797479747975,7.73849930872726
-2.473897389738974,7.735499008697257
-2.472997299729973,7.732498708667254
-2.4720972097209724,7.729498408637252
-2.471197119711971,7.726498108607247
-2.4702970297029703,7.723497808577244
-2.4693969396939695,7.720497508547242
-2.4684968496849686,7.717497208517239
-2.467596759675968,7.714496908487236
-2.466696669666967,7.711496608457233
-2.4657965796579657,7.708496308427229
-2.464896489648965,7.705496008397226
-2.463996399639964,7.702495708367223
-2.4630963096309633,7.699495408337221
-2.4621962196219624,7.696495108307218
-2.461296129612961,7.693494808277213
-2.4603960396039604,7.690494508247211
-2.4594959495949595,7.687494208217208
-2.4585958595859587,7.684493908187205
-2.457695769576958,7.6814936081572025
-2.456795679567957,7.6784933081272
-2.455895589558956,7.675493008097195
-2.454995499549955,7.6724927080671925
-2.454095409540954,7.66949240803719
-2.4531953195319534,7.666492108007187
-2.4522952295229525,7.663491807977184
-2.4513951395139513,7.660491507947182
-2.4504950495049505,7.657491207917179
-2.4495949594959496,7.654490907887176
-2.448694869486949,7.651490607857173
-2.447794779477948,7.648490307827171
-2.446894689468947,7.645490007797168
-2.445994599459946,7.642489707767163
-2.445094509450945,7.639489407737161
-2.4441944194419443,7.636489107707158
-2.4432943294329434,7.633488807677155
-2.4423942394239426,7.6304885076471525
-2.4414941494149414,7.627488207617148
-2.4405940594059405,7.624487907587145
-2.4396939693969397,7.6214876075571425
-2.438793879387939,7.61848730752714
-2.437893789378938,7.615487007497137
-2.4369936993699373,7.612486707467134
-2.436093609360936,7.60948640743713
-2.435193519351935,7.606486107407127
-2.4342934293429344,7.603485807377124
-2.4333933393339335,7.600485507347122
-2.4324932493249327,7.597485207317119
-2.431593159315932,7.594484907287116
-2.4306930693069306,7.591484607257112
-2.42979297929793,7.588484307227109
-2.428892889288929,7.585484007197106
-2.427992799279928,7.582483707167103
-2.4270927092709274,7.579483407137101
-2.426192619261926,7.576483107107096
-2.4252925292529253,7.573482807077093
-2.4243924392439244,7.570482507047091
-2.4234923492349236,7.567482207017088
-2.422592259225923,7.564481906987085
-2.421692169216922,7.5614816069570825
-2.4207920792079207,7.55848130692708
-2.41989198919892,7.555481006897077
-2.418991899189919,7.552480706867074
-2.4180918091809183,7.5494804068370716
-2.4171917191719174,7.546480106807069
-2.416291629162916,7.543479806777064
-2.4153915391539154,7.540479506747062
-2.4144914491449145,7.537479206717059
-2.4135913591359137,7.534478906687056
-2.412691269126913,7.531478606657053
-2.411791179117912,7.528478306627051
-2.410891089108911,7.525478006597046
-2.40999099909991,7.522477706567043
-2.409090909090909,7.519477406537041
-2.4081908190819084,7.516477106507038
-2.4072907290729075,7.513476806477035
-2.4063906390639063,7.510476506447031
-2.4054905490549054,7.507476206417028
-2.4045904590459046,7.504475906387025
-2.403690369036904,7.5014756063570225
-2.402790279027903,7.49847530632702
-2.401890189018902,7.495475006297017
-2.400990099009901,7.4924747062670125
-2.4000900090009,7.48947440623701
-2.3991899189918993,7.486474106207007
-2.3982898289828984,7.483473806177004
-2.3973897389738976,7.480473506147002
-2.3964896489648964,7.477473206116998
-2.3955895589558955,7.474472906086995
-2.3946894689468947,7.4714726060569925
-2.393789378937894,7.46847230602699
-2.392889288928893,7.465472005996987
-2.3919891989198923,7.462471705966984
-2.391089108910891,7.45947140593698
-2.39018901890189,7.456471105906977
-2.3892889288928894,7.453470805876974
-2.3883888388838885,7.450470505846972
-2.3874887488748877,7.447470205816969
-2.386588658865887,7.444469905786966
-2.3856885688568856,7.441469605756962
-2.384788478847885,7.438469305726959
-2.383888388838884,7.435469005696956
-2.382988298829883,7.432468705666953
-2.3820882088208823,7.429468405636951
-2.381188118811881,7.426468105606947
-2.3802880288028803,7.423467805576944
-2.3793879387938794,7.420467505546942
-2.3784878487848786,7.417467205516939
-2.377587758775878,7.414466905486936
-2.376687668766877,7.411466605456933
-2.3757875787578757,7.408466305426929
-2.374887488748875,7.405466005396926
-2.373987398739874,7.402465705366923
-2.3730873087308733,7.399465405336921
-2.3721872187218724,7.396465105306918
-2.371287128712871,7.393464805276913
-2.3703870387038704,7.390464505246911
-2.3694869486948695,7.387464205216908
-2.3685868586858687,7.384463905186905
-2.367686768676868,7.3814636051569025
-2.366786678667867,7.3784633051269
-2.365886588658866,7.375463005096896
-2.364986498649865,7.372462705066893
-2.364086408640864,7.369462405036891
-2.3631863186318633,7.366462105006888
-2.3622862286228625,7.363461804976885
-2.3613861386138613,7.360461504946881
-2.3604860486048604,7.357461204916878
-2.3595859585958596,7.354460904886875
-2.358685868586859,7.3514606048568725
-2.357785778577858,7.34846030482687
-2.356885688568857,7.345460004796867
-2.355985598559856,7.3424597047668625
-2.355085508550855,7.33945940473686
-2.3541854185418543,7.336459104706857
-2.3532853285328534,7.333458804676854
-2.3523852385238526,7.330458504646852
-2.351485148514852,7.327458204616849
-2.3505850585058505,7.324457904586845
-2.3496849684968497,7.3214576045568425
-2.348784878487849,7.31845730452684
-2.347884788478848,7.315457004496837
-2.3469846984698473,7.312456704466834
-2.346084608460846,7.30945640443683
-2.345184518451845,7.306456104406827
-2.3442844284428443,7.303455804376824
-2.3433843384338435,7.3004555043468216
-2.3424842484248427,7.297455204316819
-2.341584158415842,7.294454904286816
-2.3406840684068406,7.291454604256812
-2.33978397839784,7.288454304226809
-2.338883888388839,7.285454004196806
-2.337983798379838,7.282453704166803
-2.3370837083708373,7.279453404136801
-2.336183618361836,7.276453104106797
-2.3352835283528353,7.273452804076794
-2.3343834383438344,7.2704525040467916
-2.3334833483348336,7.267452204016789
-2.332583258325833,7.264451903986786
-2.331683168316832,7.261451603956783
-2.3307830783078307,7.258451303926779
-2.32988298829883,7.255451003896776
-2.328982898289829,7.252450703866773
-2.3280828082808283,7.249450403836771
-2.3271827182718274,7.246450103806768
-2.326282628262826,7.243449803776763
-2.3253825382538253,7.240449503746761
-2.3244824482448245,7.237449203716758
-2.3235823582358237,7.234448903686755
-2.322682268226823,7.2314486036567525
-2.321782178217822,7.22844830362675
-2.320882088208821,7.225448003596746
-2.31998199819982,7.222447703566743
-2.319081908190819,7.219447403536741
-2.3181818181818183,7.216447103506738
-2.3172817281728175,7.213446803476735
-2.3163816381638163,7.210446503446731
-2.3154815481548154,7.207446203416728
-2.3145814581458146,7.204445903386725
-2.313681368136814,7.2014456033567225
-2.312781278127813,7.19844530332672
-2.311881188118812,7.195445003296717
-2.310981098109811,7.1924447032667125
-2.31008100810081,7.18944440323671
-2.3091809180918093,7.186444103206707
-2.3082808280828084,7.183443803176704
-2.3073807380738076,7.1804435031467015
-2.306480648064807,7.177443203116699
-2.3055805580558055,7.174442903086695
-2.3046804680468047,7.1714426030566925
-2.303780378037804,7.16844230302669
-2.302880288028803,7.165442002996687
-2.3019801980198022,7.162441702966684
-2.301080108010801,7.15944140293668
-2.3001800180018,7.156441102906677
-2.2992799279927993,7.153440802876674
-2.2983798379837985,7.1504405028466715
-2.2974797479747977,7.147440202816669
-2.296579657965797,7.144439902786666
-2.2956795679567956,7.141439602756662
-2.294779477947795,7.138439302726659
-2.293879387938794,7.135439002696656
-2.292979297929793,7.132438702666653
-2.2920792079207923,7.129438402636651
-2.291179117911791,7.126438102606647
-2.2902790279027903,7.123437802576644
-2.2893789378937894,7.1204375025466415
-2.2884788478847886,7.117437202516639
-2.287578757875788,7.114436902486636
-2.286678667866787,7.111436602456633
-2.2857785778577857,7.108436302426629
-2.284878487848785,7.105436002396626
-2.283978397839784,7.102435702366623
-2.2830783078307832,7.099435402336621
-2.2821782178217824,7.096435102306618
-2.281278127812781,7.093434802276613
-2.2803780378037803,7.090434502246611
-2.2794779477947795,7.087434202216608
-2.2785778577857787,7.084433902186605
-2.277677767776778,7.0814336021566024
-2.276777677767777,7.0784333021266
-2.275877587758776,7.075433002096596
-2.274977497749775,7.072432702066593
-2.274077407740774,7.069432402036591
-2.2731773177317733,7.066432102006588
-2.2722772277227725,7.063431801976585
-2.2713771377137713,7.060431501946581
-2.2704770477047704,7.057431201916578
-2.2695769576957696,7.054430901886575
-2.268676867686769,7.0514306018565724
-2.267776777677768,7.04843030182657
-2.266876687668767,7.045430001796567
-2.265976597659766,7.0424297017665625
-2.265076507650765,7.03942940173656
-2.2641764176417642,7.036429101706557
-2.2632763276327634,7.033428801676554
-2.2623762376237626,7.0304285016465515
-2.261476147614762,7.027428201616549
-2.2605760576057605,7.024427901586545
-2.2596759675967597,7.021427601556542
-2.258775877587759,7.01842730152654
-2.257875787578758,7.015427001496537
-2.2569756975697572,7.012426701466534
-2.256075607560756,7.00942640143653
-2.255175517551755,7.006426101406527
-2.2542754275427543,7.003425801376524
-2.2533753375337535,7.0004255013465215
-2.2524752475247527,6.997425201316519
-2.251575157515752,6.994424901286516
-2.2506750675067506,6.9914246012565116
-2.24977497749775,6.988424301226509
-2.248874887488749,6.985424001196506
-2.247974797479748,6.982423701166503
-2.2470747074707473,6.979423401136501
-2.246174617461746,6.976423101106497
-2.2452745274527453,6.973422801076494
-2.2443744374437444,6.9704225010464915
-2.2434743474347436,6.967422201016489
-2.242574257425743,6.964421900986486
-2.241674167416742,6.961421600956483
-2.2407740774077407,6.958421300926479
-2.23987398739874,6.955421000896476
-2.238973897389739,6.952420700866473
-2.2380738073807382,6.949420400836471
-2.2371737173717374,6.946420100806468
-2.236273627362736,6.943419800776463
-2.2353735373537353,6.940419500746461
-2.2344734473447345,6.937419200716458
-2.2335733573357337,6.934418900686455
-2.232673267326733,6.931418600656452
-2.231773177317732,6.92841830062645
-2.230873087308731,6.925418000596446
-2.22997299729973,6.922417700566443
-2.229072907290729,6.919417400536441
-2.2281728172817283,6.916417100506438
-2.2272727272727275,6.913416800476435
-2.2263726372637263,6.910416500446431
-2.2254725472547254,6.907416200416428
-2.2245724572457246,6.904415900386425
-2.223672367236724,6.901415600356422
-2.222772277227723,6.89841530032642
-2.221872187218722,6.895415000296417
-2.220972097209721,6.8924147002664125
-2.22007200720072,6.88941440023641
-2.2191719171917192,6.886414100206407
-2.2182718271827184,6.883413800176404
-2.2173717371737176,6.8804135001464015
-2.216471647164717,6.877413200116399
-2.2155715571557155,6.874412900086395
-2.2146714671467147,6.871412600056392
-2.213771377137714,6.86841230002639
-2.212871287128713,6.865411999996387
-2.2119711971197122,6.862411699966384
-2.211071107110711,6.85941139993638
-2.21017101710171,6.856411099906377
-2.2092709270927093,6.853410799876374
-2.2083708370837085,6.8504104998463715
-2.2074707470747077,6.847410199816369
-2.206570657065707,6.844409899786366
-2.2056705670567056,6.8414095997563615
-2.204770477047705,6.838409299726359
-2.203870387038704,6.835408999696356
-2.202970297029703,6.832408699666353
-2.2020702070207023,6.829408399636351
-2.201170117011701,6.826408099606347
-2.2002700270027002,6.823407799576344
-2.1993699369936994,6.8204074995463415
-2.1984698469846986,6.817407199516339
-2.197569756975698,6.814406899486336
-2.196669666966697,6.811406599456333
-2.1957695769576957,6.808406299426329
-2.194869486948695,6.805405999396326
-2.193969396939694,6.802405699366323
-2.1930693069306932,6.799405399336321
-2.1921692169216924,6.796405099306318
-2.191269126912691,6.793404799276313
-2.1903690369036903,6.790404499246311
-2.1894689468946895,6.787404199216308
-2.1885688568856887,6.784403899186305
-2.187668766876688,6.781403599156302
-2.186768676867687,6.7784032991263
-2.185868586858686,6.775402999096296
-2.184968496849685,6.772402699066293
-2.184068406840684,6.769402399036291
-2.1831683168316833,6.766402099006288
-2.1822682268226825,6.763401798976285
-2.1813681368136812,6.760401498946281
-2.1804680468046804,6.757401198916278
-2.1795679567956796,6.754400898886275
-2.178667866786679,6.751400598856272
-2.177767776777678,6.74840029882627
-2.176867686768677,6.745399998796267
-2.175967596759676,6.742399698766262
-2.175067506750675,6.73939939873626
-2.1741674167416742,6.736399098706257
-2.1732673267326734,6.733398798676254
-2.1723672367236726,6.7303984986462515
-2.171467146714672,6.727398198616249
-2.1705670567056705,6.724397898586245
-2.1696669666966697,6.721397598556242
-2.168766876687669,6.71839729852624
-2.167866786678668,6.715396998496237
-2.1669666966696672,6.712396698466234
-2.166066606660666,6.70939639843623
-2.165166516651665,6.706396098406227
-2.1642664266426643,6.703395798376224
-2.1633663366336635,6.7003954983462215
-2.1624662466246627,6.697395198316219
-2.161566156615662,6.694394898286216
-2.1606660666066606,6.6913945982562115
-2.15976597659766,6.688394298226209
-2.158865886588659,6.685393998196206
-2.157965796579658,6.682393698166203
-2.1570657065706573,6.679393398136201
-2.156165616561656,6.676393098106197
-2.1552655265526552,6.673392798076194
-2.1543654365436544,6.6703924980461915
-2.1534653465346536,6.667392198016189
-2.152565256525653,6.664391897986186
-2.151665166516652,6.661391597956183
-2.1507650765076507,6.658391297926179
-2.14986498649865,6.655390997896176
-2.148964896489649,6.652390697866173
-2.1480648064806482,6.649390397836171
-2.1471647164716474,6.646390097806168
-2.146264626462646,6.643389797776163
-2.1453645364536453,6.640389497746161
-2.1444644464446445,6.637389197716158
-2.1435643564356437,6.634388897686155
-2.142664266426643,6.631388597656152
-2.141764176417642,6.62838829762615
-2.140864086408641,6.625387997596146
-2.13996399639964,6.622387697566143
-2.139063906390639,6.619387397536141
-2.1381638163816383,6.616387097506138
-2.1372637263726375,6.613386797476135
-2.1363636363636362,6.610386497446131
-2.1354635463546354,6.607386197416128
-2.1345634563456346,6.604385897386125
-2.133663366336634,6.601385597356122
-2.132763276327633,6.59838529732612
-2.131863186318632,6.595384997296117
-2.130963096309631,6.592384697266112
-2.13006300630063,6.58938439723611
-2.1291629162916292,6.586384097206107
-2.1282628262826284,6.583383797176104
-2.1273627362736276,6.5803834971461015
-2.1264626462646268,6.577383197116099
-2.1255625562556255,6.574382897086095
-2.1246624662466247,6.571382597056092
-2.123762376237624,6.56838229702609
-2.122862286228623,6.565381996996087
-2.1219621962196222,6.562381696966084
-2.121062106210621,6.55938139693608
-2.12016201620162,6.556381096906077
-2.1192619261926193,6.553380796876074
-2.1183618361836185,6.5503804968460715
-2.1174617461746177,6.547380196816069
-2.116561656165617,6.544379896786066
-2.1156615661566156,6.5413795967560615
-2.114761476147615,6.538379296726059
-2.113861386138614,6.535378996696056
-2.112961296129613,6.532378696666053
-2.1120612061206123,6.529378396636051
-2.111161116111611,6.526378096606047
-2.1102610261026102,6.523377796576044
-2.1093609360936094,6.5203774965460415
-2.1084608460846086,6.517377196516039
-2.1075607560756078,6.514376896486036
-2.106660666066607,6.511376596456033
-2.1057605760576057,6.508376296426029
-2.104860486048605,6.505375996396026
-2.103960396039604,6.502375696366023
-2.1030603060306032,6.499375396336021
-2.1021602160216024,6.496375096306018
-2.101260126012601,6.493374796276013
-2.1003600360036003,6.490374496246011
-2.0994599459945995,6.487374196216008
-2.0985598559855987,6.484373896186005
-2.097659765976598,6.481373596156002
-2.096759675967597,6.478373296126
-2.095859585958596,6.475372996095996
-2.094959495949595,6.472372696065993
-2.094059405940594,6.469372396035991
-2.0931593159315933,6.466372096005988
-2.0922592259225925,6.463371795975985
-2.0913591359135917,6.460371495945982
-2.0904590459045904,6.457371195915978
-2.0895589558955896,6.454370895885975
-2.088658865886589,6.451370595855972
-2.087758775877588,6.44837029582597
-2.086858685868587,6.445369995795967
-2.085958595859586,6.442369695765962
-2.085058505850585,6.43936939573596
-2.0841584158415842,6.436369095705957
-2.0832583258325834,6.433368795675954
-2.0823582358235826,6.4303684956459515
-2.0814581458145818,6.427368195615949
-2.0805580558055805,6.424367895585945
-2.0796579657965797,6.421367595555942
-2.078757875787579,6.41836729552594
-2.077857785778578,6.415366995495937
-2.0769576957695772,6.412366695465934
-2.076057605760576,6.40936639543593
-2.075157515751575,6.406366095405927
-2.0742574257425743,6.403365795375924
-2.0733573357335735,6.4003654953459215
-2.0724572457245727,6.397365195315919
-2.071557155715572,6.394364895285916
-2.0706570657065706,6.3913645952559115
-2.06975697569757,6.388364295225909
-2.068856885688569,6.385363995195906
-2.067956795679568,6.382363695165903
-2.0670567056705673,6.379363395135901
-2.066156615661566,6.376363095105897
-2.0652565256525652,6.373362795075894
-2.0643564356435644,6.3703624950458915
-2.0634563456345636,6.367362195015889
-2.0625562556255628,6.364361894985886
-2.061656165616562,6.361361594955883
-2.0607560756075607,6.358361294925879
-2.05985598559856,6.355360994895876
-2.058955895589559,6.352360694865873
-2.0580558055805582,6.349360394835871
-2.0571557155715574,6.346360094805868
-2.056255625562556,6.343359794775863
-2.0553555355535553,6.340359494745861
-2.0544554455445545,6.337359194715858
-2.0535553555355537,6.334358894685855
-2.052655265526553,6.331358594655852
-2.051755175517552,6.32835829462585
-2.050855085508551,6.325357994595846
-2.04995499549955,6.322357694565843
-2.049054905490549,6.3193573945358406
-2.0481548154815483,6.316357094505838
-2.0472547254725475,6.313356794475835
-2.0463546354635467,6.310356494445832
-2.0454545454545454,6.307356194415828
-2.0445544554455446,6.304355894385825
-2.0436543654365438,6.301355594355822
-2.042754275427543,6.29835529432582
-2.041854185418542,6.295354994295817
-2.040954095409541,6.292354694265812
-2.04005400540054,6.28935439423581
-2.0391539153915392,6.286354094205807
-2.0382538253825384,6.283353794175804
-2.0373537353735376,6.2803534941458015
-2.0364536453645368,6.277353194115799
-2.0355535553555355,6.274352894085795
-2.0346534653465347,6.271352594055792
-2.033753375337534,6.26835229402579
-2.032853285328533,6.265351993995787
-2.0319531953195322,6.262351693965784
-2.031053105310531,6.25935139393578
-2.03015301530153,6.256351093905777
-2.0292529252925293,6.253350793875774
-2.0283528352835285,6.2503504938457715
-2.0274527452745277,6.247350193815769
-2.026552655265527,6.244349893785766
-2.0256525652565256,6.2413495937557615
-2.0247524752475248,6.238349293725759
-2.023852385238524,6.235348993695756
-2.022952295229523,6.232348693665753
-2.0220522052205223,6.2293483936357505
-2.021152115211521,6.226348093605747
-2.0202520252025202,6.223347793575744
-2.0193519351935194,6.2203474935457415
-2.0184518451845186,6.217347193515739
-2.0175517551755178,6.214346893485736
-2.016651665166517,6.211346593455733
-2.0157515751575157,6.208346293425729
-2.014851485148515,6.205345993395726
-2.013951395139514,6.202345693365723
-2.0130513051305132,6.1993453933357205
-2.0121512151215124,6.196345093305718
-2.011251125112511,6.193344793275713
-2.0103510351035103,6.190344493245711
-2.0094509450945095,6.187344193215708
-2.0085508550855087,6.184343893185705
-2.007650765076508,6.181343593155702
-2.006750675067507,6.1783432931257
-2.0058505850585058,6.175342993095696
-2.004950495049505,6.172342693065693
-2.004050405040504,6.1693423930356905
-2.0031503150315033,6.166342093005688
-2.0022502250225025,6.163341792975685
-2.0013501350135017,6.160341492945682
-2.0004500450045004,6.157341192915678
-1.9995499549954996,6.154340892885675
-1.9986498649864988,6.151340592855672
-1.997749774977498,6.14834029282567
-1.9968496849684971,6.145339992795667
-1.9959495949594959,6.142339692765662
-1.995049504950495,6.13933939273566
-1.9941494149414942,6.136339092705657
-1.9932493249324934,6.133338792675654
-1.9923492349234926,6.1303384926456514
-1.9914491449144918,6.127338192615649
-1.9905490549054905,6.124337892585645
-1.9896489648964897,6.121337592555642
-1.9887488748874889,6.11833729252564
-1.987848784878488,6.115336992495637
-1.9869486948694872,6.112336692465634
-1.986048604860486,6.10933639243563
-1.9851485148514851,6.106336092405627
-1.9842484248424843,6.103335792375624
-1.9833483348334835,6.1003354923456214
-1.9824482448244827,6.097335192315619
-1.9815481548154819,6.094334892285616
-1.9806480648064806,6.0913345922556115
-1.9797479747974798,6.088334292225609
-1.978847884788479,6.085333992195606
-1.9779477947794781,6.082333692165603
-1.9770477047704773,6.0793333921356005
-1.976147614761476,6.076333092105597
-1.9752475247524752,6.073332792075594
-1.9743474347434744,6.070332492045591
-1.9734473447344736,6.067332192015589
-1.9725472547254728,6.064331891985586
-1.971647164716472,6.061331591955583
-1.9707470747074707,6.058331291925579
-1.9698469846984699,6.055330991895576
-1.968946894689469,6.052330691865573
-1.9680468046804682,6.0493303918355705
-1.9671467146714674,6.046330091805568
-1.9662466246624661,6.043329791775563
-1.9653465346534653,6.0403294917455606
-1.9644464446444645,6.037329191715558
-1.9635463546354637,6.034328891685555
-1.9626462646264629,6.031328591655552
-1.961746174617462,6.02832829162555
-1.9608460846084608,6.025327991595546
-1.95994599459946,6.022327691565543
-1.9590459045904591,6.0193273915355405
-1.9581458145814583,6.016327091505538
-1.9572457245724575,6.013326791475535
-1.9563456345634567,6.010326491445532
-1.9554455445544554,6.007326191415528
-1.9545454545454546,6.004325891385525
-1.9536453645364538,6.001325591355522
-1.952745274527453,5.99832529132552
-1.9518451845184521,5.995324991295517
-1.9509450945094509,5.992324691265512
-1.95004500450045,5.98932439123551
-1.9491449144914492,5.986324091205507
-1.9482448244824484,5.983323791175504
-1.9473447344734476,5.980323491145501
-1.9464446444644468,5.977323191115499
-1.9455445544554455,5.974322891085495
-1.9446444644464447,5.971322591055492
-1.9437443744374439,5.96832229102549
-1.942844284428443,5.965321990995487
-1.9419441944194422,5.962321690965484
-1.941044104410441,5.95932139093548
-1.9401440144014401,5.956321090905477
-1.9392439243924393,5.953320790875474
-1.9383438343834385,5.950320490845471
-1.9374437443744377,5.947320190815469
-1.9365436543654369,5.944319890785466
-1.9356435643564356,5.9413195907554615
-1.9347434743474348,5.938319290725459
-1.933843384338434,5.935318990695456
-1.9329432943294331,5.932318690665453
-1.9320432043204323,5.9293183906354505
-1.931143114311431,5.926318090605447
-1.9302430243024302,5.923317790575444
-1.9293429342934294,5.920317490545441
-1.9284428442844286,5.917317190515439
-1.9275427542754278,5.914316890485436
-1.926642664266427,5.911316590455433
-1.9257425742574257,5.908316290425429
-1.9248424842484249,5.905315990395426
-1.923942394239424,5.902315690365423
-1.9230423042304232,5.8993153903354205
-1.9221422142214224,5.896315090305418
-1.9212421242124211,5.893314790275413
-1.9203420342034203,5.8903144902454105
-1.9194419441944195,5.887314190215408
-1.9185418541854187,5.884313890185405
-1.9176417641764179,5.881313590155402
-1.916741674167417,5.8783132901254
-1.9158415841584158,5.875312990095396
-1.914941494149415,5.872312690065393
-1.9140414041404141,5.8693123900353905
-1.9131413141314133,5.866312090005388
-1.9122412241224125,5.863311789975385
-1.9113411341134117,5.860311489945382
-1.9104410441044104,5.857311189915378
-1.9095409540954096,5.854310889885375
-1.9086408640864088,5.851310589855372
-1.907740774077408,5.84831028982537
-1.9068406840684071,5.845309989795367
-1.9059405940594059,5.842309689765362
-1.905040504050405,5.83930938973536
-1.9041404140414042,5.836309089705357
-1.9032403240324034,5.833308789675354
-1.9023402340234026,5.830308489645351
-1.9014401440144018,5.827308189615349
-1.9005400540054005,5.824307889585345
-1.8996399639963997,5.821307589555342
-1.8987398739873989,5.81830728952534
-1.897839783978398,5.815306989495337
-1.8969396939693972,5.812306689465334
-1.896039603960396,5.80930638943533
-1.8951395139513951,5.806306089405327
-1.8942394239423943,5.803305789375324
-1.8933393339333935,5.800305489345321
-1.8924392439243927,5.797305189315319
-1.8915391539153918,5.794304889285316
-1.8906390639063906,5.791304589255311
-1.8897389738973898,5.788304289225309
-1.888838883888389,5.785303989195306
-1.8879387938793881,5.782303689165303
-1.8870387038703873,5.7793033891353005
-1.886138613861386,5.776303089105297
-1.8852385238523852,5.773302789075294
-1.8843384338433844,5.770302489045291
-1.8834383438343836,5.767302189015289
-1.8825382538253828,5.764301888985286
-1.881638163816382,5.761301588955283
-1.8807380738073807,5.758301288925279
-1.8798379837983799,5.755300988895276
-1.878937893789379,5.752300688865273
-1.8780378037803782,5.7493003888352705
-1.8771377137713774,5.746300088805268
-1.8762376237623761,5.743299788775263
-1.8753375337533753,5.7402994887452605
-1.8744374437443745,5.737299188715258
-1.8735373537353737,5.734298888685255
-1.8726372637263728,5.731298588655252
-1.871737173717372,5.72829828862525
-1.8708370837083708,5.725297988595246
-1.86993699369937,5.722297688565243
-1.8690369036903691,5.7192973885352405
-1.8681368136813683,5.716297088505238
-1.8672367236723675,5.713296788475235
-1.8663366336633667,5.710296488445232
-1.8654365436543654,5.707296188415228
-1.8645364536453646,5.704295888385225
-1.8636363636363638,5.701295588355222
-1.862736273627363,5.69829528832522
-1.8618361836183621,5.695294988295217
-1.8609360936093609,5.692294688265212
-1.86003600360036,5.68929438823521
-1.8591359135913592,5.686294088205207
-1.8582358235823584,5.683293788175204
-1.8573357335733576,5.680293488145201
-1.8564356435643568,5.677293188115199
-1.8555355535553555,5.674292888085195
-1.8546354635463547,5.671292588055192
-1.8537353735373538,5.66829228802519
-1.852835283528353,5.665291987995187
-1.8519351935193522,5.662291687965184
-1.851035103510351,5.65929138793518
-1.8501350135013501,5.656291087905177
-1.8492349234923493,5.653290787875174
-1.8483348334833485,5.650290487845171
-1.8474347434743477,5.647290187815169
-1.8465346534653468,5.644289887785166
-1.8456345634563456,5.641289587755161
-1.8447344734473448,5.638289287725159
-1.843834383438344,5.635288987695156
-1.8429342934293431,5.632288687665153
-1.8420342034203423,5.6292883876351505
-1.841134113411341,5.626288087605147
-1.8402340234023402,5.623287787575144
-1.8393339333933394,5.620287487545141
-1.8384338433843386,5.617287187515139
-1.8375337533753378,5.614286887485136
-1.836633663366337,5.611286587455133
-1.8357335733573357,5.608286287425129
-1.8348334833483348,5.605285987395126
-1.833933393339334,5.602285687365123
-1.8330333033303332,5.5992853873351205
-1.8321332133213324,5.596285087305118
-1.8312331233123316,5.593284787275115
-1.8303330333033303,5.5902844872451105
-1.8294329432943295,5.587284187215108
-1.8285328532853287,5.584283887185105
-1.8276327632763278,5.581283587155102
-1.826732673267327,5.5782832871251
-1.8258325832583258,5.575282987095096
-1.824932493249325,5.572282687065093
-1.8240324032403241,5.5692823870350905
-1.8231323132313233,5.566282087005088
-1.8222322232223225,5.563281786975085
-1.8213321332133217,5.560281486945082
-1.8204320432043204,5.557281186915078
-1.8195319531953196,5.554280886885075
-1.8186318631863188,5.551280586855072
-1.817731773177318,5.54828028682507
-1.8168316831683171,5.545279986795067
-1.8159315931593158,5.542279686765062
-1.815031503150315,5.53927938673506
-1.8141314131413142,5.536279086705057
-1.8132313231323134,5.533278786675054
-1.8123312331233126,5.530278486645051
-1.8114311431143117,5.527278186615049
-1.8105310531053105,5.524277886585045
-1.8096309630963097,5.521277586555042
-1.8087308730873088,5.51827728652504
-1.807830783078308,5.515276986495037
-1.8069306930693072,5.512276686465034
-1.806030603060306,5.50927638643503
-1.8051305130513051,5.506276086405027
-1.8042304230423043,5.503275786375024
-1.8033303330333035,5.500275486345021
-1.8024302430243027,5.497275186315019
-1.8015301530153018,5.494274886285016
-1.8006300630063006,5.491274586255011
-1.7997299729972998,5.488274286225009
-1.798829882988299,5.485273986195006
-1.7979297929792981,5.482273686165003
-1.7970297029702973,5.4792733861350005
-1.796129612961296,5.476273086104997
-1.7952295229522952,5.473272786074994
-1.7943294329432944,5.470272486044991
-1.7934293429342936,5.467272186014989
-1.7925292529252927,5.464271885984986
-1.791629162916292,5.461271585954983
-1.7907290729072907,5.458271285924979
-1.7898289828982898,5.455270985894976
-1.788928892889289,5.452270685864973
-1.7880288028802882,5.4492703858349705
-1.7871287128712874,5.446270085804968
-1.7862286228622866,5.443269785774965
-1.7853285328532853,5.4402694857449605
-1.7844284428442845,5.437269185714958
-1.7835283528352837,5.434268885684955
-1.7826282628262828,5.431268585654952
-1.781728172817282,5.42826828562495
-1.7808280828082808,5.425267985594946
-1.77992799279928,5.422267685564943
-1.7790279027902791,5.4192673855349405
-1.7781278127812783,5.416267085504938
-1.7772277227722775,5.413266785474935
-1.7763276327632767,5.410266485444932
-1.7754275427542754,5.407266185414928
-1.7745274527452746,5.404265885384925
-1.7736273627362737,5.401265585354922
-1.772727272727273,5.39826528532492
-1.771827182718272,5.395264985294917
-1.7709270927092708,5.392264685264912
-1.77002700270027,5.38926438523491
-1.7691269126912692,5.386264085204907
-1.7682268226822684,5.383263785174904
-1.7673267326732676,5.380263485144901
-1.7664266426642667,5.377263185114899
-1.7655265526552655,5.374262885084895
-1.7646264626462647,5.371262585054892
-1.7637263726372638,5.36826228502489
-1.762826282628263,5.365261984994887
-1.7619261926192622,5.362261684964884
-1.761026102610261,5.35926138493488
-1.7601260126012601,5.356261084904877
-1.7592259225922593,5.353260784874874
-1.7583258325832585,5.350260484844871
-1.7574257425742577,5.347260184814869
-1.7565256525652568,5.344259884784866
-1.7556255625562556,5.341259584754861
-1.7547254725472547,5.338259284724859
-1.753825382538254,5.335258984694856
-1.752925292529253,5.332258684664853
-1.7520252025202523,5.3292583846348505
-1.751125112511251,5.326258084604847
-1.7502250225022502,5.323257784574844
-1.7493249324932494,5.320257484544841
-1.7484248424842486,5.317257184514839
-1.7475247524752477,5.314256884484836
-1.746624662466247,5.311256584454833
-1.7457245724572457,5.308256284424829
-1.7448244824482448,5.305255984394826
-1.743924392439244,5.302255684364823
-1.7430243024302432,5.2992553843348205
-1.7421242124212424,5.296255084304818
-1.7412241224122416,5.293254784274815
-1.7403240324032403,5.2902544842448105
-1.7394239423942395,5.287254184214808
-1.7385238523852387,5.284253884184805
-1.7376237623762378,5.281253584154802
-1.736723672367237,5.2782532841247995
-1.7358235823582358,5.275252984094796
-1.734923492349235,5.272252684064793
-1.734023402340234,5.2692523840347905
-1.7331233123312333,5.266252084004788
-1.7322232223222325,5.263251783974785
-1.7313231323132316,5.260251483944782
-1.7304230423042304,5.257251183914778
-1.7295229522952296,5.254250883884775
-1.7286228622862287,5.251250583854772
-1.727722772277228,5.2482502838247695
-1.726822682268227,5.245249983794767
-1.7259225922592258,5.242249683764762
-1.725022502250225,5.23924938373476
-1.7241224122412242,5.236249083704757
-1.7232223222322234,5.233248783674754
-1.7223222322232226,5.230248483644751
-1.7214221422142217,5.227248183614749
-1.7205220522052205,5.224247883584745
-1.7196219621962197,5.221247583554742
-1.7187218721872188,5.2182472835247395
-1.717821782178218,5.215246983494737
-1.7169216921692172,5.212246683464734
-1.716021602160216,5.20924638343473
-1.715121512151215,5.206246083404727
-1.7142214221422143,5.203245783374724
-1.7133213321332135,5.200245483344721
-1.7124212421242127,5.197245183314719
-1.7115211521152118,5.194244883284716
-1.7106210621062106,5.191244583254711
-1.7097209720972097,5.188244283224709
-1.708820882088209,5.185243983194706
-1.707920792079208,5.182243683164703
-1.7070207020702073,5.1792433831347005
-1.706120612061206,5.176243083104697
-1.7052205220522052,5.173242783074694
-1.7043204320432044,5.170242483044691
-1.7034203420342036,5.167242183014689
-1.7025202520252027,5.164241882984686
-1.701620162016202,5.161241582954683
-1.7007200720072007,5.158241282924679
-1.6998199819981998,5.155240982894676
-1.698919891989199,5.152240682864673
-1.6980198019801982,5.1492403828346704
-1.6971197119711974,5.146240082804668
-1.6962196219621966,5.143239782774665
-1.6953195319531953,5.1402394827446605
-1.6944194419441945,5.137239182714658
-1.6935193519351937,5.134238882684655
-1.6926192619261928,5.131238582654652
-1.691719171917192,5.1282382826246495
-1.6908190819081907,5.125237982594646
-1.68991899189919,5.122237682564643
-1.689018901890189,5.1192373825346404
-1.6881188118811883,5.116237082504638
-1.6872187218721875,5.113236782474635
-1.6863186318631866,5.110236482444632
-1.6854185418541854,5.107236182414628
-1.6845184518451846,5.104235882384625
-1.6836183618361837,5.101235582354622
-1.682718271827183,5.0982352823246195
-1.681818181818182,5.095234982294617
-1.6809180918091808,5.092234682264612
-1.68001800180018,5.0892343822346096
-1.6791179117911792,5.086234082204607
-1.6782178217821784,5.083233782174604
-1.6773177317731776,5.080233482144601
-1.6764176417641767,5.077233182114599
-1.6755175517551755,5.074232882084595
-1.6746174617461747,5.071232582054592
-1.6737173717371738,5.0682322820245895
-1.672817281728173,5.065231981994587
-1.6719171917191722,5.062231681964584
-1.671017101710171,5.0592313819345796
-1.67011701170117,5.056231081904577
-1.6692169216921693,5.053230781874574
-1.6683168316831685,5.050230481844571
-1.6674167416741676,5.047230181814569
-1.6665166516651668,5.044229881784566
-1.6656165616561656,5.041229581754561
-1.6647164716471647,5.038229281724559
-1.663816381638164,5.035228981694556
-1.662916291629163,5.032228681664553
-1.6620162016201623,5.02922838163455
-1.661116111611161,5.026228081604547
-1.6602160216021602,5.023227781574544
-1.6593159315931594,5.020227481544541
-1.6584158415841586,5.017227181514539
-1.6575157515751577,5.014226881484536
-1.656615661566157,5.011226581454533
-1.6557155715571557,5.008226281424529
-1.6548154815481548,5.005225981394526
-1.653915391539154,5.002225681364523
-1.6530153015301532,4.99922538133452
-1.6521152115211524,4.996225081304518
-1.6512151215121516,4.993224781274515
-1.6503150315031503,4.9902244812445105
-1.6494149414941495,4.987224181214508
-1.6485148514851486,4.984223881184505
-1.6476147614761478,4.981223581154502
-1.646714671467147,4.9782232811244995
-1.6458145814581457,4.975222981094496
-1.644914491449145,4.972222681064493
-1.644014401440144,4.96922238103449
-1.6431143114311433,4.966222081004488
-1.6422142214221425,4.963221780974485
-1.6413141314131416,4.960221480944482
-1.6404140414041404,4.957221180914478
-1.6395139513951396,4.954220880884475
-1.6386138613861387,4.951220580854472
-1.637713771377138,4.9482202808244695
-1.636813681368137,4.945219980794467
-1.6359135913591358,4.942219680764462
-1.635013501350135,4.9392193807344595
-1.6341134113411342,4.936219080704457
-1.6332133213321334,4.933218780674454
-1.6323132313231326,4.930218480644451
-1.6314131413141317,4.927218180614449
-1.6305130513051305,4.924217880584445
-1.6296129612961296,4.921217580554442
-1.6287128712871288,4.9182172805244395
-1.627812781278128,4.915216980494437
-1.6269126912691272,4.912216680464434
-1.626012601260126,4.9092163804344295
-1.625112511251125,4.906216080404427
-1.6242124212421243,4.903215780374424
-1.6233123312331235,4.900215480344421
-1.6224122412241226,4.897215180314419
-1.6215121512151218,4.894214880284416
-1.6206120612061206,4.891214580254411
-1.6197119711971197,4.888214280224409
-1.618811881188119,4.885213980194406
-1.617911791179118,4.882213680164403
-1.6170117011701173,4.8792133801344
-1.616111611161116,4.876213080104397
-1.6152115211521152,4.873212780074394
-1.6143114311431144,4.870212480044391
-1.6134113411341136,4.867212180014389
-1.6125112511251127,4.864211879984386
-1.611611161116112,4.861211579954383
-1.6107110711071106,4.858211279924379
-1.6098109810981098,4.855210979894376
-1.608910891089109,4.852210679864373
-1.6080108010801082,4.84921037983437
-1.6071107110711074,4.846210079804368
-1.6062106210621065,4.843209779774365
-1.6053105310531053,4.84020947974436
-1.6044104410441045,4.837209179714358
-1.6035103510351036,4.834208879684355
-1.6026102610261028,4.831208579654352
-1.601710171017102,4.8282082796243495
-1.6008100810081007,4.825207979594346
-1.5999099909991,4.822207679564343
-1.599009900990099,4.81920737953434
-1.5981098109810983,4.816207079504338
-1.5972097209720975,4.813206779474335
-1.5963096309630966,4.810206479444332
-1.5954095409540954,4.807206179414328
-1.5945094509450946,4.804205879384325
-1.5936093609360937,4.801205579354322
-1.592709270927093,4.7982052793243195
-1.591809180918092,4.795204979294317
-1.5909090909090908,4.792204679264312
-1.59000900090009,4.7892043792343095
-1.5891089108910892,4.786204079204307
-1.5882088208820884,4.783203779174304
-1.5873087308730875,4.780203479144301
-1.5864086408640867,4.777203179114299
-1.5855085508550855,4.774202879084295
-1.5846084608460846,4.771202579054292
-1.5837083708370838,4.7682022790242895
-1.582808280828083,4.765201978994287
-1.5819081908190822,4.762201678964284
-1.581008100810081,4.7592013789342795
-1.58010801080108,4.756201078904277
-1.5792079207920793,4.753200778874274
-1.5783078307830785,4.750200478844271
-1.5774077407740776,4.747200178814269
-1.5765076507650768,4.744199878784266
-1.5756075607560756,4.741199578754261
-1.5747074707470747,4.738199278724259
-1.573807380738074,4.735198978694256
-1.572907290729073,4.732198678664253
-1.5720072007200723,4.72919837863425
-1.5711071107110715,4.726198078604248
-1.5702070207020702,4.723197778574244
-1.5693069306930694,4.720197478544241
-1.5684068406840685,4.717197178514239
-1.5675067506750677,4.714196878484236
-1.566606660666067,4.711196578454233
-1.5657065706570656,4.708196278424229
-1.5648064806480648,4.705195978394226
-1.563906390639064,4.702195678364223
-1.5630063006300632,4.69919537833422
-1.5621062106210624,4.696195078304218
-1.5612061206120615,4.693194778274215
-1.5603060306030603,4.69019447824421
-1.5594059405940595,4.687194178214208
-1.5585058505850586,4.684193878184205
-1.5576057605760578,4.681193578154202
-1.556705670567057,4.6781932781241995
-1.5558055805580557,4.675192978094196
-1.554905490549055,4.672192678064193
-1.554005400540054,4.66919237803419
-1.5531053105310533,4.666192078004188
-1.5522052205220525,4.663191777974185
-1.5513051305130516,4.660191477944182
-1.5504050405040504,4.657191177914178
-1.5495049504950495,4.654190877884175
-1.5486048604860487,4.651190577854172
-1.547704770477048,4.6481902778241695
-1.546804680468047,4.645189977794167
-1.5459045904590458,4.642189677764162
-1.545004500450045,4.6391893777341595
-1.5441044104410442,4.636189077704157
-1.5432043204320434,4.633188777674154
-1.5423042304230425,4.630188477644151
-1.5414041404140417,4.627188177614149
-1.5405040504050405,4.624187877584145
-1.5396039603960396,4.621187577554142
-1.5387038703870388,4.6181872775241395
-1.537803780378038,4.615186977494137
-1.5369036903690372,4.612186677464134
-1.536003600360036,4.6091863774341295
-1.535103510351035,4.606186077404127
-1.5342034203420343,4.603185777374124
-1.5333033303330335,4.600185477344121
-1.5324032403240326,4.597185177314119
-1.5315031503150318,4.594184877284116
-1.5306030603060305,4.591184577254111
-1.5297029702970297,4.588184277224109
-1.528802880288029,4.585183977194106
-1.527902790279028,4.582183677164103
-1.5270027002700273,4.5791833771341
-1.5261026102610264,4.576183077104098
-1.5252025202520252,4.573182777074094
-1.5243024302430244,4.570182477044091
-1.5234023402340235,4.567182177014089
-1.5225022502250227,4.564181876984086
-1.521602160216022,4.561181576954083
-1.5207020702070206,4.558181276924079
-1.5198019801980198,4.555180976894076
-1.518901890189019,4.552180676864073
-1.5180018001800182,4.54918037683407
-1.5171017101710174,4.546180076804068
-1.5162016201620165,4.543179776774065
-1.5153015301530153,4.54017947674406
-1.5144014401440145,4.537179176714058
-1.5135013501350136,4.534178876684055
-1.5126012601260128,4.531178576654052
-1.511701170117012,4.5281782766240495
-1.5108010801080107,4.525177976594046
-1.50990099009901,4.522177676564043
-1.509000900090009,4.51917737653404
-1.5081008100810083,4.516177076504038
-1.5072007200720074,4.513176776474035
-1.5063006300630066,4.510176476444032
-1.5054005400540054,4.507176176414028
-1.5045004500450045,4.504175876384025
-1.5036003600360037,4.501175576354022
-1.502700270027003,4.4981752763240195
-1.501800180018002,4.495174976294017
-1.5009000900090008,4.492174676264012
-1.5,4.4891743762340095
-1.4990999099909992,4.486174076204007
-1.4981998199819984,4.483173776174004
-1.4972997299729975,4.480173476144001
-1.4963996399639967,4.477173176113999
-1.4954995499549955,4.474172876083995
-1.4945994599459946,4.471172576053992
-1.4936993699369938,4.4681722760239895
-1.492799279927993,4.465171975993987
-1.4918991899189922,4.462171675963984
-1.490999099909991,4.4591713759339795
-1.49009900990099,4.456171075903977
-1.4891989198919893,4.453170775873974
-1.4882988298829884,4.450170475843971
-1.4873987398739876,4.447170175813969
-1.4864986498649868,4.444169875783966
-1.4855985598559855,4.441169575753961
-1.4846984698469847,4.438169275723959
-1.483798379837984,4.435168975693956
-1.482898289828983,4.432168675663953
-1.4819981998199823,4.42916837563395
-1.4810981098109814,4.426168075603948
-1.4801980198019802,4.423167775573944
-1.4792979297929794,4.420167475543941
-1.4783978397839785,4.417167175513939
-1.4774977497749777,4.414166875483936
-1.476597659765977,4.411166575453933
-1.4756975697569756,4.408166275423929
-1.4747974797479748,4.405165975393926
-1.473897389738974,4.402165675363923
-1.4729972997299732,4.39916537533392
-1.4720972097209724,4.396165075303918
-1.4711971197119715,4.393164775273915
-1.4702970297029703,4.39016447524391
-1.4693969396939695,4.387164175213908
-1.4684968496849686,4.384163875183905
-1.4675967596759678,4.381163575153902
-1.466696669666967,4.3781632751238995
-1.4657965796579657,4.375162975093896
-1.464896489648965,4.372162675063893
-1.463996399639964,4.36916237503389
-1.4630963096309633,4.366162075003888
-1.4621962196219624,4.363161774973885
-1.4612961296129616,4.360161474943882
-1.4603960396039604,4.357161174913878
-1.4594959495949595,4.354160874883875
-1.4585958595859587,4.351160574853872
-1.457695769576958,4.3481602748238695
-1.456795679567957,4.345159974793867
-1.4558955895589558,4.342159674763862
-1.454995499549955,4.3391593747338595
-1.4540954095409542,4.336159074703857
-1.4531953195319534,4.333158774673854
-1.4522952295229525,4.330158474643851
-1.4513951395139517,4.3271581746138486
-1.4504950495049505,4.324157874583845
-1.4495949594959496,4.321157574553842
-1.4486948694869488,4.3181572745238395
-1.447794779477948,4.315156974493837
-1.4468946894689472,4.312156674463834
-1.445994599459946,4.3091563744338295
-1.445094509450945,4.306156074403827
-1.4441944194419443,4.303155774373824
-1.4432943294329434,4.300155474343821
-1.4423942394239426,4.2971551743138185
-1.4414941494149418,4.294154874283816
-1.4405940594059405,4.291154574253811
-1.4396939693969397,4.288154274223809
-1.438793879387939,4.285153974193806
-1.437893789378938,4.282153674163803
-1.4369936993699373,4.2791533741338
-1.4360936093609364,4.276153074103798
-1.4351935193519352,4.273152774073794
-1.4342934293429344,4.270152474043791
-1.4333933393339335,4.2671521740137885
-1.4324932493249327,4.264151873983786
-1.431593159315932,4.261151573953783
-1.4306930693069306,4.258151273923779
-1.4297929792979298,4.255150973893776
-1.428892889288929,4.252150673863773
-1.4279927992799282,4.24915037383377
-1.4270927092709274,4.246150073803768
-1.4261926192619265,4.243149773773765
-1.4252925292529253,4.24014947374376
-1.4243924392439244,4.237149173713758
-1.4234923492349236,4.234148873683755
-1.4225922592259228,4.231148573653752
-1.421692169216922,4.2281482736237495
-1.4207920792079207,4.225147973593746
-1.41989198919892,4.222147673563743
-1.418991899189919,4.21914737353374
-1.4180918091809183,4.216147073503738
-1.4171917191719174,4.213146773473735
-1.4162916291629166,4.210146473443732
-1.4153915391539154,4.207146173413728
-1.4144914491449145,4.204145873383725
-1.4135913591359137,4.201145573353722
-1.412691269126913,4.1981452733237195
-1.411791179117912,4.195144973293717
-1.4108910891089108,4.192144673263712
-1.40999099909991,4.1891443732337095
-1.4090909090909092,4.186144073203707
-1.4081908190819084,4.183143773173704
-1.4072907290729075,4.180143473143701
-1.4063906390639067,4.1771431731136985
-1.4054905490549054,4.174142873083695
-1.4045904590459046,4.171142573053692
-1.4036903690369038,4.1681422730236894
-1.402790279027903,4.165141972993687
-1.4018901890189022,4.162141672963684
-1.400990099009901,4.1591413729336795
-1.4000900090009,4.156141072903677
-1.3991899189918993,4.153140772873674
-1.3982898289828984,4.150140472843671
-1.3973897389738976,4.1471401728136685
-1.3964896489648968,4.144139872783666
-1.3955895589558955,4.141139572753661
-1.3946894689468947,4.138139272723659
-1.393789378937894,4.135138972693656
-1.392889288928893,4.132138672663653
-1.3919891989198923,4.12913837263365
-1.3910891089108914,4.126138072603648
-1.3901890189018902,4.123137772573644
-1.3892889288928894,4.120137472543641
-1.3883888388838885,4.1171371725136385
-1.3874887488748877,4.114136872483636
-1.386588658865887,4.111136572453633
-1.3856885688568856,4.1081362724236286
-1.3847884788478848,4.105135972393626
-1.383888388838884,4.102135672363623
-1.3829882988298832,4.09913537233362
-1.3820882088208823,4.096135072303618
-1.3811881188118815,4.093134772273615
-1.3802880288028803,4.09013447224361
-1.3793879387938794,4.087134172213608
-1.3784878487848786,4.084133872183605
-1.3775877587758778,4.081133572153602
-1.376687668766877,4.078133272123599
-1.3757875787578757,4.075132972093596
-1.374887488748875,4.072132672063593
-1.373987398739874,4.06913237203359
-1.3730873087308733,4.066132072003588
-1.3721872187218724,4.063131771973585
-1.3712871287128716,4.060131471943582
-1.3703870387038704,4.057131171913578
-1.3694869486948695,4.054130871883575
-1.3685868586858687,4.051130571853572
-1.367686768676868,4.048130271823569
-1.366786678667867,4.045129971793567
-1.3658865886588658,4.042129671763562
-1.364986498649865,4.0391293717335595
-1.3640864086408642,4.036129071703557
-1.3631863186318633,4.033128771673554
-1.3622862286228625,4.030128471643551
-1.3613861386138617,4.0271281716135485
-1.3604860486048604,4.024127871583545
-1.3595859585958596,4.021127571553542
-1.3586858685868588,4.018127271523539
-1.357785778577858,4.015126971493537
-1.3568856885688572,4.012126671463534
-1.355985598559856,4.0091263714335295
-1.355085508550855,4.006126071403527
-1.3541854185418543,4.003125771373524
-1.3532853285328534,4.000125471343521
-1.3523852385238526,3.9971251713135185
-1.3514851485148518,3.994124871283516
-1.3505850585058505,3.9911245712535113
-1.3496849684968497,3.9881242712235085
-1.348784878487849,3.985123971193506
-1.347884788478848,3.982123671163503
-1.3469846984698473,3.9791233711335003
-1.3460846084608464,3.9761230711034976
-1.3451845184518452,3.973122771073494
-1.3442844284428443,3.9701224710434913
-1.3433843384338435,3.9671221710134885
-1.3424842484248427,3.964121870983486
-1.3415841584158419,3.961121570953483
-1.3406840684068406,3.9581212709234785
-1.3397839783978398,3.955120970893476
-1.338883888388839,3.952120670863473
-1.3379837983798382,3.9491203708334703
-1.3370837083708373,3.9461200708034676
-1.3361836183618365,3.943119770773465
-1.3352835283528353,3.9401194707434604
-1.3343834383438344,3.9371191707134576
-1.3334833483348336,3.934118870683455
-1.3325832583258328,3.931118570653452
-1.331683168316832,3.9281182706234494
-1.3307830783078307,3.925117970593446
-1.32988298829883,3.922117670563443
-1.328982898289829,3.9191173705334403
-1.3280828082808283,3.9161170705034376
-1.3271827182718274,3.913116770473435
-1.3262826282628266,3.910116470443432
-1.3253825382538253,3.9071161704134276
-1.3244824482448245,3.904115870383425
-1.3235823582358237,3.901115570353422
-1.3226822682268229,3.8981152703234194
-1.321782178217822,3.8951149702934167
-1.3208820882088208,3.892114670263412
-1.31998199819982,3.8891143702334094
-1.3190819081908192,3.8861140702034067
-1.3181818181818183,3.883113770173404
-1.3172817281728175,3.8801134701434012
-1.3163816381638167,3.8771131701133985
-1.3154815481548154,3.874112870083395
-1.3145814581458146,3.871112570053392
-1.3136813681368138,3.8681122700233894
-1.312781278127813,3.8651119699933867
-1.3118811881188122,3.862111669963384
-1.3109810981098113,3.859111369933381
-1.31008100810081,3.8561110699033767
-1.3091809180918093,3.853110769873374
-1.3082808280828084,3.8501104698433712
-1.3073807380738076,3.8471101698133685
-1.3064806480648068,3.8441098697833658
-1.3055805580558055,3.8411095697533613
-1.3046804680468047,3.8381092697233585
-1.3037803780378039,3.835108969693356
-1.302880288028803,3.832108669663353
-1.3019801980198022,3.8291083696333503
-1.3010801080108014,3.8261080696033476
-1.3001800180018002,3.823107769573344
-1.2992799279927993,3.8201074695433412
-1.2983798379837985,3.8171071695133385
-1.2974797479747977,3.8141068694833358
-1.2965796579657969,3.811106569453333
-1.2956795679567956,3.8081062694233285
-1.2947794779477948,3.805105969393326
-1.293879387938794,3.802105669363323
-1.2929792979297932,3.7991053693333203
-1.2920792079207923,3.7961050693033176
-1.2911791179117915,3.793104769273315
-1.2902790279027903,3.7901044692433103
-1.2893789378937894,3.7871041692133076
-1.2884788478847886,3.784103869183305
-1.2875787578757878,3.781103569153302
-1.286678667866787,3.7781032691232994
-1.2857785778577857,3.775102969093296
-1.284878487848785,3.772102669063293
-1.283978397839784,3.7691023690332903
-1.2830783078307832,3.7661020690032876
-1.2821782178217824,3.763101768973285
-1.2812781278127816,3.760101468943282
-1.2803780378037803,3.7571011689132776
-1.2794779477947795,3.754100868883275
-1.2785778577857787,3.751100568853272
-1.2776777677767779,3.7481002688232694
-1.276777677767777,3.7450999687932667
-1.2758775877587758,3.742099668763262
-1.274977497749775,3.7390993687332594
-1.2740774077407742,3.7360990687032567
-1.2731773177317733,3.733098768673254
-1.2722772277227725,3.7300984686432512
-1.2713771377137717,3.7270981686132485
-1.2704770477047704,3.724097868583245
-1.2695769576957696,3.721097568553242
-1.2686768676867688,3.7180972685232394
-1.267776777677768,3.7150969684932367
-1.2668766876687672,3.712096668463234
-1.2659765976597663,3.709096368433231
-1.265076507650765,3.7060960684032267
-1.2641764176417642,3.703095768373224
-1.2632763276327634,3.7000954683432212
-1.2623762376237626,3.6970951683132185
-1.2614761476147618,3.6940948682832158
-1.2605760576057605,3.6910945682532112
-1.2596759675967597,3.6880942682232085
-1.2587758775877589,3.685093968193206
-1.257875787578758,3.682093668163203
-1.2569756975697572,3.6790933681332003
-1.2560756075607564,3.6760930681031976
-1.2551755175517552,3.673092768073194
-1.2542754275427543,3.6700924680431912
-1.2533753375337535,3.6670921680131885
-1.2524752475247527,3.6640918679831858
-1.2515751575157519,3.661091567953183
-1.2506750675067506,3.6580912679231785
-1.2497749774977498,3.655090967893176
-1.248874887488749,3.652090667863173
-1.2479747974797482,3.6490903678331703
-1.2470747074707473,3.6460900678031676
-1.2461746174617465,3.643089767773165
-1.2452745274527453,3.6400894677431603
-1.2443744374437444,3.6370891677131576
-1.2434743474347436,3.634088867683155
-1.2425742574257428,3.631088567653152
-1.241674167416742,3.6280882676231494
-1.2407740774077407,3.6250879675931458
-1.2398739873987399,3.622087667563143
-1.238973897389739,3.6190873675331403
-1.2380738073807382,3.6160870675031376
-1.2371737173717374,3.613086767473135
-1.2362736273627366,3.610086467443132
-1.2353735373537353,3.6070861674131276
-1.2344734473447345,3.604085867383125
-1.2335733573357337,3.601085567353122
-1.2326732673267329,3.5980852673231194
-1.231773177317732,3.5950849672931167
-1.2308730873087308,3.592084667263112
-1.22997299729973,3.5890843672331094
-1.2290729072907292,3.5860840672031067
-1.2281728172817283,3.583083767173104
-1.2272727272727275,3.580083467143101
-1.2263726372637267,3.5770831671130985
-1.2254725472547254,3.574082867083095
-1.2245724572457246,3.571082567053092
-1.2236723672367238,3.5680822670230894
-1.222772277227723,3.5650819669930867
-1.2218721872187221,3.562081666963084
-1.2209720972097213,3.559081366933081
-1.22007200720072,3.5560810669030767
-1.2191719171917192,3.553080766873074
-1.2182718271827184,3.550080466843071
-1.2173717371737176,3.5470801668130685
-1.2164716471647168,3.5440798667830657
-1.2155715571557155,3.5410795667530612
-1.2146714671467147,3.5380792667230585
-1.2137713771377139,3.5350789666930558
-1.212871287128713,3.532078666663053
-1.2119711971197122,3.5290783666330503
-1.2110711071107114,3.5260780666030476
-1.2101710171017102,3.523077766573044
-1.2092709270927093,3.520077466543041
-1.2083708370837085,3.5170771665130385
-1.2074707470747077,3.5140768664830357
-1.2065706570657069,3.511076566453033
-1.2056705670567056,3.5080762664230285
-1.2047704770477048,3.5050759663930258
-1.203870387038704,3.502075666363023
-1.2029702970297032,3.4990753663330203
-1.2020702070207023,3.4960750663030176
-1.2011701170117015,3.493074766273015
-1.2002700270027002,3.4900744662430103
-1.1993699369936994,3.4870741662130076
-1.1984698469846986,3.484073866183005
-1.1975697569756978,3.481073566153002
-1.196669666966697,3.4780732661229994
-1.1957695769576957,3.475072966092995
-1.1948694869486949,3.472072666062992
-1.193969396939694,3.4690723660329894
-1.1930693069306932,3.4660720660029867
-1.1921692169216924,3.463071765972984
-1.1912691269126916,3.460071465942981
-1.1903690369036903,3.4570711659129776
-1.1894689468946895,3.454070865882975
-1.1885688568856887,3.451070565852972
-1.1876687668766879,3.4480702658229694
-1.186768676867687,3.4450699657929666
-1.1858685868586858,3.442069665762962
-1.184968496849685,3.4390693657329594
-1.1840684068406842,3.4360690657029567
-1.1831683168316833,3.433068765672954
-1.1822682268226825,3.430068465642951
-1.1813681368136817,3.4270681656129485
-1.1804680468046804,3.424067865582944
-1.1795679567956796,3.4210675655529412
-1.1786678667866788,3.4180672655229385
-1.177767776777678,3.4150669654929358
-1.1768676867686771,3.412066665462933
-1.1759675967596763,3.4090663654329303
-1.175067506750675,3.4060660654029267
-1.1741674167416742,3.403065765372924
-1.1732673267326734,3.400065465342921
-1.1723672367236726,3.3970651653129185
-1.1714671467146718,3.3940648652829157
-1.1705670567056705,3.3910645652529112
-1.1696669666966697,3.3880642652229085
-1.1687668766876689,3.3850639651929058
-1.167866786678668,3.382063665162903
-1.1669666966696672,3.3790633651329003
-1.1660666066606664,3.3760630651028976
-1.1651665166516652,3.373062765072893
-1.1642664266426643,3.3700624650428903
-1.1633663366336635,3.3670621650128876
-1.1624662466246627,3.364061864982885
-1.1615661566156619,3.361061564952882
-1.1606660666066606,3.3580612649228785
-1.1597659765976598,3.3550609648928758
-1.158865886588659,3.352060664862873
-1.1579657965796581,3.3490603648328703
-1.1570657065706573,3.3460600648028676
-1.1561656165616565,3.343059764772865
-1.1552655265526552,3.3400594647428603
-1.1543654365436544,3.3370591647128576
-1.1534653465346536,3.334058864682855
-1.1525652565256528,3.331058564652852
-1.151665166516652,3.3280582646228494
-1.1507650765076507,3.325057964592845
-1.1498649864986499,3.322057664562842
-1.148964896489649,3.3190573645328394
-1.1480648064806482,3.3160570645028367
-1.1471647164716474,3.313056764472834
-1.1462646264626466,3.310056464442831
-1.1453645364536453,3.3070561644128276
-1.1444644464446445,3.304055864382825
-1.1435643564356437,3.301055564352822
-1.1426642664266429,3.2980552643228194
-1.141764176417642,3.2950549642928166
-1.1408640864086408,3.292054664262812
-1.13996399639964,3.2890543642328094
-1.1390639063906391,3.2860540642028067
-1.1381638163816383,3.283053764172804
-1.1372637263726375,3.280053464142801
-1.1363636363636367,3.2770531641127985
-1.1354635463546354,3.274052864082794
-1.1345634563456346,3.271052564052791
-1.1336633663366338,3.2680522640227885
-1.132763276327633,3.2650519639927857
-1.1318631863186321,3.262051663962783
-1.1309630963096313,3.2590513639327803
-1.13006300630063,3.2560510639027767
-1.1291629162916292,3.253050763872774
-1.1282628262826284,3.250050463842771
-1.1273627362736276,3.2470501638127685
-1.1264626462646268,3.2440498637827657
-1.1255625562556255,3.241049563752761
-1.1246624662466247,3.2380492637227585
-1.1237623762376239,3.2350489636927557
-1.122862286228623,3.232048663662753
-1.1219621962196222,3.2290483636327503
-1.1210621062106214,3.2260480636027475
-1.1201620162016201,3.223047763572743
-1.1192619261926193,3.2200474635427403
-1.1183618361836185,3.2170471635127376
-1.1174617461746177,3.214046863482735
-1.1165616561656169,3.211046563452732
-1.1156615661566156,3.2080462634227285
-1.1147614761476148,3.2050459633927257
-1.113861386138614,3.202045663362723
-1.1129612961296131,3.1990453633327203
-1.1120612061206123,3.1960450633027175
-1.1111611161116115,3.193044763272715
-1.1102610261026102,3.1900444632427103
-1.1093609360936094,3.1870441632127076
-1.1084608460846086,3.184043863182705
-1.1075607560756078,3.181043563152702
-1.106660666066607,3.1780432631226994
-1.1057605760576057,3.175042963092695
-1.1048604860486049,3.172042663062692
-1.103960396039604,3.1690423630326894
-1.1030603060306032,3.1660420630026866
-1.1021602160216024,3.163041762972684
-1.1012601260126016,3.160041462942681
-1.1003600360036003,3.1570411629126776
-1.0994599459945995,3.154040862882675
-1.0985598559855987,3.151040562852672
-1.0976597659765979,3.1480402628226694
-1.096759675967597,3.1450399627926666
-1.0958595859585958,3.142039662762662
-1.094959495949595,3.1390393627326594
-1.0940594059405941,3.1360390627026566
-1.0931593159315933,3.133038762672654
-1.0922592259225925,3.130038462642651
-1.0913591359135917,3.1270381626126484
-1.0904590459045904,3.124037862582644
-1.0895589558955896,3.121037562552641
-1.0886588658865888,3.1180372625226385
-1.087758775877588,3.1150369624926357
-1.0868586858685871,3.112036662462633
-1.0859585958595863,3.1090363624326303
-1.085058505850585,3.1060360624026266
-1.0841584158415842,3.103035762372624
-1.0832583258325834,3.100035462342621
-1.0823582358235826,3.0970351623126184
-1.0814581458145818,3.0940348622826157
-1.0805580558055805,3.091034562252611
-1.0796579657965797,3.0880342622226085
-1.0787578757875789,3.0850339621926057
-1.077857785778578,3.082033662162603
-1.0769576957695772,3.0790333621326003
-1.0760576057605764,3.0760330621025975
-1.0751575157515751,3.073032762072593
-1.0742574257425743,3.0700324620425903
-1.0733573357335735,3.0670321620125875
-1.0724572457245727,3.064031861982585
-1.0715571557155719,3.061031561952582
-1.0706570657065706,3.0580312619225785
-1.0697569756975698,3.0550309618925757
-1.068856885688569,3.052030661862573
-1.0679567956795681,3.0490303618325703
-1.0670567056705673,3.0460300618025675
-1.0661566156615665,3.043029761772565
-1.0652565256525652,3.0400294617425603
-1.0643564356435644,3.0370291617125575
-1.0634563456345636,3.034028861682555
-1.0625562556255628,3.031028561652552
-1.061656165616562,3.0280282616225493
-1.0607560756075607,3.025027961592545
-1.0598559855985599,3.022027661562542
-1.058955895589559,3.0190273615325394
-1.0580558055805582,3.0160270615025366
-1.0571557155715574,3.013026761472534
-1.0562556255625566,3.010026461442531
-1.0553555355535553,3.0070261614125275
-1.0544554455445545,3.004025861382525
-1.0535553555355537,3.001025561352522
-1.0526552655265529,2.9980252613225193
-1.051755175517552,2.9950249612925166
-1.0508550855085512,2.992024661262514
-1.04995499549955,2.9890243612325094
-1.0490549054905491,2.9860240612025066
-1.0481548154815483,2.983023761172504
-1.0472547254725475,2.980023461142501
-1.0463546354635467,2.9770231611124984
-1.0454545454545454,2.974022861082494
-1.0445544554455446,2.971022561052491
-1.0436543654365438,2.9680222610224885
-1.042754275427543,2.9650219609924857
-1.0418541854185421,2.962021660962483
-1.0409540954095413,2.9590213609324802
-1.04005400540054,2.9560210609024766
-1.0391539153915392,2.953020760872474
-1.0382538253825384,2.950020460842471
-1.0373537353735376,2.9470201608124684
-1.0364536453645368,2.9440198607824657
-1.0355535553555355,2.941019560752461
-1.0346534653465347,2.9380192607224584
-1.0337533753375339,2.9350189606924557
-1.032853285328533,2.932018660662453
-1.0319531953195322,2.9290183606324502
-1.0310531053105314,2.9260180606024475
-1.0301530153015301,2.923017760572443
-1.0292529252925293,2.9200174605424403
-1.0283528352835285,2.9170171605124375
-1.0274527452745277,2.914016860482435
-1.0265526552655269,2.911016560452432
-1.0256525652565256,2.9080162604224284
-1.0247524752475248,2.9050159603924257
-1.023852385238524,2.902015660362423
-1.0229522952295231,2.8990153603324202
-1.0220522052205223,2.8960150603024175
-1.0211521152115215,2.8930147602724148
-1.0202520252025202,2.8900144602424103
-1.0193519351935194,2.8870141602124075
-1.0184518451845186,2.884013860182405
-1.0175517551755178,2.881013560152402
-1.016651665166517,2.8780132601223993
-1.0157515751575157,2.875012960092395
-1.0148514851485149,2.872012660062392
-1.013951395139514,2.8690123600323894
-1.0130513051305132,2.8660120600023866
-1.0121512151215124,2.863011759972384
-1.0112511251125116,2.860011459942381
-1.0103510351035103,2.8570111599123775
-1.0094509450945095,2.854010859882375
-1.0085508550855087,2.851010559852372
-1.0076507650765079,2.8480102598223693
-1.006750675067507,2.8450099597923666
-1.0058505850585062,2.842009659762364
-1.004950495049505,2.8390093597323593
-1.0040504050405041,2.8360090597023566
-1.0031503150315033,2.833008759672354
-1.0022502250225025,2.830008459642351
-1.0013501350135017,2.8270081596123484
-1.0004500450045004,2.824007859582344
-0.9995499549954996,2.821007559552341
-0.9986498649864988,2.8180072595223384
-0.997749774977498,2.8150069594923357
-0.9968496849684971,2.812006659462333
-0.9959495949594963,2.8090063594323302
-0.995049504950495,2.8060060594023266
-0.9941494149414942,2.803005759372324
-0.9932493249324934,2.800005459342321
-0.9923492349234926,2.7970051593123184
-0.9914491449144918,2.7940048592823157
-0.9905490549054905,2.791004559252311
-0.9896489648964897,2.7880042592223084
-0.9887488748874889,2.7850039591923057
-0.987848784878488,2.782003659162303
-0.9869486948694872,2.7790033591323002
-0.9860486048604864,2.7760030591022975
-0.9851485148514851,2.773002759072293
-0.9842484248424843,2.7700024590422903
-0.9833483348334835,2.7670021590122875
-0.9824482448244827,2.764001858982285
-0.9815481548154819,2.761001558952282
-0.9806480648064806,2.7580012589222784
-0.9797479747974798,2.7550009588922757
-0.978847884788479,2.752000658862273
-0.9779477947794781,2.7490003588322702
-0.9770477047704773,2.7460000588022675
-0.9761476147614765,2.7429997587722648
-0.9752475247524752,2.7399994587422603
-0.9743474347434744,2.7369991587122575
-0.9734473447344736,2.733998858682255
-0.9725472547254728,2.730998558652252
-0.971647164716472,2.7279982586222493
-0.9707470747074707,2.724997958592245
-0.9698469846984699,2.721997658562242
-0.968946894689469,2.7189973585322393
-0.9680468046804682,2.7159970585022366
-0.9671467146714674,2.712996758472234
-0.9662466246624666,2.709996458442231
-0.9653465346534653,2.7069961584122275
-0.9644464446444645,2.703995858382225
-0.9635463546354637,2.700995558352222
-0.9626462646264629,2.6979952583222193
-0.961746174617462,2.6949949582922166
-0.9608460846084612,2.691994658262214
-0.95994599459946,2.6889943582322093
-0.9590459045904591,2.6859940582022066
-0.9581458145814583,2.682993758172204
-0.9572457245724575,2.679993458142201
-0.9563456345634567,2.6769931581121984
-0.9554455445544554,2.673992858082194
-0.9545454545454546,2.670992558052191
-0.9536453645364538,2.6679922580221884
-0.952745274527453,2.6649919579921857
-0.9518451845184521,2.661991657962183
-0.9509450945094513,2.65899135793218
-0.95004500450045,2.6559910579021766
-0.9491449144914492,2.652990757872174
-0.9482448244824484,2.649990457842171
-0.9473447344734476,2.6469901578121684
-0.9464446444644468,2.6439898577821657
-0.9455445544554455,2.640989557752161
-0.9446444644464447,2.6379892577221584
-0.9437443744374439,2.6349889576921557
-0.942844284428443,2.631988657662153
-0.9419441944194422,2.62898835763215
-0.9410441044104414,2.6259880576021475
-0.9401440144014401,2.622987757572143
-0.9392439243924393,2.6199874575421402
-0.9383438343834385,2.6169871575121375
-0.9374437443744377,2.6139868574821348
-0.9365436543654369,2.610986557452132
-0.9356435643564356,2.6079862574221284
-0.9347434743474348,2.6049859573921257
-0.933843384338434,2.601985657362123
-0.9329432943294331,2.59898535733212
-0.9320432043204323,2.5959850573021175
-0.9311431143114315,2.5929847572721147
-0.9302430243024302,2.5899844572421102
-0.9293429342934294,2.5869841572121075
-0.9284428442844286,2.5839838571821048
-0.9275427542754278,2.580983557152102
-0.9266426642664269,2.5779832571220993
-0.9257425742574257,2.574982957092095
-0.9248424842484249,2.571982657062092
-0.923942394239424,2.5689823570320893
-0.9230423042304232,2.5659820570020866
-0.9221422142214224,2.562981756972084
-0.9212421242124216,2.559981456942081
-0.9203420342034203,2.5569811569120775
-0.9194419441944195,2.5539808568820748
-0.9185418541854187,2.550980556852072
-0.9176417641764179,2.5479802568220693
-0.916741674167417,2.5449799567920666
-0.9158415841584162,2.541979656762064
-0.914941494149415,2.5389793567320593
-0.9140414041404141,2.5359790567020566
-0.9131413141314133,2.532978756672054
-0.9122412241224125,2.529978456642051
-0.9113411341134117,2.5269781566120484
-0.9104410441044104,2.523977856582044
-0.9095409540954096,2.520977556552041
-0.9086408640864088,2.5179772565220384
-0.9077407740774079,2.5149769564920357
-0.9068406840684071,2.511976656462033
-0.9059405940594063,2.50897635643203
-0.905040504050405,2.5059760564020266
-0.9041404140414042,2.502975756372024
-0.9032403240324034,2.499975456342021
-0.9023402340234026,2.4969751563120184
-0.9014401440144018,2.4939748562820157
-0.9005400540054005,2.490974556252011
-0.8996399639963997,2.4879742562220084
-0.8987398739873989,2.4849739561920057
-0.897839783978398,2.481973656162003
-0.8969396939693972,2.478973356132
-0.8960396039603964,2.4759730561019975
-0.8951395139513951,2.472972756071993
-0.8942394239423943,2.4699724560419902
-0.8933393339333935,2.4669721560119875
-0.8924392439243927,2.4639718559819848
-0.8915391539153918,2.460971555951982
-0.8906390639063906,2.4579712559219784
-0.8897389738973898,2.4549709558919757
-0.8888388838883889,2.451970655861973
-0.8879387938793881,2.44897035583197
-0.8870387038703873,2.4459700558019675
-0.8861386138613865,2.4429697557719647
-0.8852385238523852,2.4399694557419602
-0.8843384338433844,2.4369691557119575
-0.8834383438343836,2.4339688556819548
-0.8825382538253828,2.430968555651952
-0.8816381638163819,2.4279682556219493
-0.8807380738073807,2.424967955591945
-0.8798379837983799,2.421967655561942
-0.878937893789379,2.4189673555319393
-0.8780378037803782,2.4159670555019366
-0.8771377137713774,2.412966755471934
-0.8762376237623766,2.409966455441931
-0.8753375337533753,2.4069661554119275
-0.8744374437443745,2.4039658553819248
-0.8735373537353737,2.400965555351922
-0.8726372637263728,2.3979652553219193
-0.871737173717372,2.3949649552919166
-0.8708370837083712,2.391964655261914
-0.8699369936993699,2.3889643552319093
-0.8690369036903691,2.3859640552019066
-0.8681368136813683,2.382963755171904
-0.8672367236723675,2.379963455141901
-0.8663366336633667,2.3769631551118984
-0.8654365436543654,2.373962855081894
-0.8645364536453646,2.370962555051891
-0.8636363636363638,2.3679622550218884
-0.8627362736273629,2.3649619549918857
-0.8618361836183621,2.361961654961883
-0.8609360936093613,2.35896135493188
-0.86003600360036,2.3559610549018766
-0.8591359135913592,2.352960754871874
-0.8582358235823584,2.349960454841871
-0.8573357335733576,2.3469601548118684
-0.8564356435643568,2.3439598547818656
-0.8555355535553555,2.340959554751861
-0.8546354635463547,2.3379592547218584
-0.8537353735373538,2.3349589546918557
-0.852835283528353,2.331958654661853
-0.8519351935193522,2.32895835463185
-0.8510351035103514,2.3259580546018475
-0.8501350135013501,2.322957754571843
-0.8492349234923493,2.31995745454184
-0.8483348334833485,2.3169571545118375
-0.8474347434743477,2.3139568544818347
-0.8465346534653468,2.310956554451832
-0.8456345634563456,2.3079562544218284
-0.8447344734473448,2.3049559543918257
-0.8438343834383439,2.301955654361823
-0.8429342934293431,2.29895535433182
-0.8420342034203423,2.2959550543018175
-0.8411341134113415,2.2929547542718147
-0.8402340234023402,2.28995445424181
-0.8393339333933394,2.2869541542118075
-0.8384338433843386,2.2839538541818047
-0.8375337533753378,2.280953554151802
-0.8366336633663369,2.2779532541217993
-0.8357335733573357,2.2749529540917948
-0.8348334833483348,2.271952654061792
-0.833933393339334,2.2689523540317893
-0.8330333033303332,2.2659520540017866
-0.8321332133213324,2.262951753971784
-0.8312331233123316,2.259951453941781
-0.8303330333033303,2.2569511539117775
-0.8294329432943295,2.2539508538817747
-0.8285328532853287,2.250950553851772
-0.8276327632763278,2.2479502538217693
-0.826732673267327,2.2449499537917665
-0.8258325832583262,2.241949653761764
-0.8249324932493249,2.2389493537317593
-0.8240324032403241,2.2359490537017566
-0.8231323132313233,2.232948753671754
-0.8222322232223225,2.229948453641751
-0.8213321332133217,2.2269481536117484
-0.8204320432043204,2.223947853581744
-0.8195319531953196,2.220947553551741
-0.8186318631863188,2.2179472535217384
-0.8177317731773179,2.2149469534917356
-0.8168316831683171,2.211946653461733
-0.8159315931593163,2.20894635343173
-0.815031503150315,2.2059460534017266
-0.8141314131413142,2.202945753371724
-0.8132313231323134,2.199945453341721
-0.8123312331233126,2.1969451533117184
-0.8114311431143117,2.1939448532817156
-0.8105310531053105,2.190944553251711
-0.8096309630963097,2.1879442532217084
-0.8087308730873088,2.1849439531917056
-0.807830783078308,2.181943653161703
-0.8069306930693072,2.1789433531317
-0.8060306030603064,2.1759430531016974
-0.8051305130513051,2.172942753071693
-0.8042304230423043,2.16994245304169
-0.8033303330333035,2.1669421530116875
-0.8024302430243027,2.1639418529816847
-0.8015301530153018,2.160941552951682
-0.8006300630063006,2.1579412529216784
-0.7997299729972998,2.1549409528916756
-0.7988298829882989,2.151940652861673
-0.7979297929792981,2.14894035283167
-0.7970297029702973,2.1459400528016674
-0.7961296129612965,2.1429397527716647
-0.7952295229522952,2.13993945274166
-0.7943294329432944,2.1369391527116575
-0.7934293429342936,2.1339388526816547
-0.7925292529252927,2.130938552651652
-0.7916291629162919,2.1279382526216493
-0.7907290729072911,2.1249379525916465
-0.7898289828982898,2.121937652561642
-0.788928892889289,2.1189373525316393
-0.7880288028802882,2.1159370525016366
-0.7871287128712874,2.112936752471634
-0.7862286228622866,2.109936452441631
-0.7853285328532853,2.1069361524116275
-0.7844284428442845,2.1039358523816247
-0.7835283528352837,2.100935552351622
-0.7826282628262828,2.0979352523216193
-0.781728172817282,2.0949349522916165
-0.7808280828082812,2.091934652261614
-0.7799279927992799,2.0889343522316093
-0.7790279027902791,2.0859340522016065
-0.7781278127812783,2.082933752171604
-0.7772277227722775,2.079933452141601
-0.7763276327632767,2.0769331521115983
-0.7754275427542754,2.073932852081594
-0.7745274527452746,2.070932552051591
-0.7736273627362737,2.0679322520215884
-0.7727272727272729,2.0649319519915856
-0.7718271827182721,2.061931651961583
-0.7709270927092713,2.05893135193158
-0.77002700270027,2.0559310519015765
-0.7691269126912692,2.052930751871574
-0.7682268226822684,2.049930451841571
-0.7673267326732676,2.0469301518115683
-0.7664266426642667,2.0439298517815656
-0.7655265526552655,2.040929551751561
-0.7646264626462647,2.0379292517215584
-0.7637263726372638,2.0349289516915556
-0.762826282628263,2.031928651661553
-0.7619261926192622,2.02892835163155
-0.7610261026102614,2.0259280516015474
-0.7601260126012601,2.022927751571543
-0.7592259225922593,2.01992745154154
-0.7583258325832585,2.0169271515115375
-0.7574257425742577,2.0139268514815347
-0.7565256525652568,2.010926551451532
-0.7556255625562556,2.0079262514215284
-0.7547254725472547,2.0049259513915256
-0.7538253825382539,2.001925651361523
-0.7529252925292531,1.99892535133152
-0.7520252025202523,1.9959250513015172
-0.7511251125112515,1.9929247512715145
-0.7502250225022502,1.98992445124151
-0.7493249324932494,1.9869241512115072
-0.7484248424842486,1.9839238511815045
-0.7475247524752477,1.9809235511515018
-0.7466246624662469,1.977923251121499
-0.7457245724572461,1.9749229510914963
-0.7448244824482448,1.9719226510614922
-0.743924392439244,1.9689223510314895
-0.7430243024302432,1.9659220510014868
-0.7421242124212424,1.962921750971484
-0.7412241224122416,1.9599214509414813
-0.7403240324032403,1.9569211509114772
-0.7394239423942395,1.9539208508814745
-0.7385238523852387,1.9509205508514718
-0.7376237623762378,1.947920250821469
-0.736723672367237,1.9449199507914663
-0.7358235823582362,1.9419196507614636
-0.7349234923492349,1.938919350731459
-0.7340234023402341,1.9359190507014563
-0.7331233123312333,1.9329187506714536
-0.7322232223222325,1.9299184506414508
-0.7313231323132316,1.926918150611448
-0.7304230423042304,1.923917850581444
-0.7295229522952296,1.9209175505514413
-0.7286228622862287,1.9179172505214386
-0.7277227722772279,1.9149169504914358
-0.7268226822682271,1.911916650461433
-0.7259225922592263,1.9089163504314304
-0.725022502250225,1.9059160504014263
-0.7241224122412242,1.9029157503714236
-0.7232223222322234,1.8999154503414208
-0.7223222322232226,1.896915150311418
-0.7214221422142217,1.8939148502814154
-0.7205220522052205,1.8909145502514109
-0.7196219621962197,1.8879142502214081
-0.7187218721872188,1.8849139501914054
-0.717821782178218,1.8819136501614027
-0.7169216921692172,1.8789133501314
-0.7160216021602164,1.8759130501013972
-0.7151215121512151,1.8729127500713931
-0.7142214221422143,1.8699124500413904
-0.7133213321332135,1.8669121500113877
-0.7124212421242127,1.863911849981385
-0.7115211521152118,1.8609115499513822
-0.7106210621062106,1.8579112499213781
-0.7097209720972097,1.8549109498913754
-0.7088208820882089,1.8519106498613727
-0.7079207920792081,1.84891034983137
-0.7070207020702073,1.8459100498013672
-0.7061206120612065,1.8429097497713645
-0.7052205220522052,1.83990944974136
-0.7043204320432044,1.8369091497113572
-0.7034203420342036,1.8339088496813545
-0.7025202520252027,1.8309085496513517
-0.7016201620162019,1.827908249621349
-0.7007200720072011,1.8249079495913463
-0.6998199819981998,1.8219076495613422
-0.698919891989199,1.8189073495313395
-0.6980198019801982,1.8159070495013367
-0.6971197119711974,1.812906749471334
-0.6962196219621966,1.8099064494413313
-0.6953195319531953,1.8069061494113272
-0.6944194419441945,1.8039058493813245
-0.6935193519351937,1.8009055493513217
-0.6926192619261928,1.797905249321319
-0.691719171917192,1.7949049492913163
-0.6908190819081912,1.7919046492613135
-0.6899189918991899,1.788904349231309
-0.6890189018901891,1.7859040492013063
-0.6881188118811883,1.7829037491713036
-0.6872187218721875,1.7799034491413008
-0.6863186318631866,1.776903149111298
-0.6854185418541854,1.773902849081294
-0.6845184518451846,1.7709025490512913
-0.6836183618361837,1.7679022490212886
-0.6827182718271829,1.7649019489912858
-0.6818181818181821,1.761901648961283
-0.6809180918091813,1.7589013489312804
-0.68001800180018,1.7559010489012763
-0.6791179117911792,1.7529007488712736
-0.6782178217821784,1.7499004488412708
-0.6773177317731776,1.746900148811268
-0.6764176417641767,1.7438998487812654
-0.6755175517551755,1.7408995487512609
-0.6746174617461747,1.7378992487212581
-0.6737173717371738,1.7348989486912554
-0.672817281728173,1.7318986486612526
-0.6719171917191722,1.72889834863125
-0.6710171017101714,1.7258980486012472
-0.6701170117011701,1.7228977485712431
-0.6692169216921693,1.7198974485412404
-0.6683168316831685,1.7168971485112376
-0.6674167416741676,1.713896848481235
-0.6665166516651668,1.7108965484512322
-0.6656165616561656,1.7078962484212281
-0.6647164716471647,1.7048959483912254
-0.6638163816381639,1.7018956483612226
-0.6629162916291631,1.69889534833122
-0.6620162016201623,1.6958950483012172
-0.6611161116111615,1.6928947482712144
-0.6602160216021602,1.68989444824121
-0.6593159315931594,1.6868941482112072
-0.6584158415841586,1.6838938481812045
-0.6575157515751577,1.6808935481512017
-0.6566156615661569,1.677893248121199
-0.6557155715571561,1.6748929480911963
-0.6548154815481548,1.6718926480611922
-0.653915391539154,1.6688923480311895
-0.6530153015301532,1.6658920480011867
-0.6521152115211524,1.662891747971184
-0.6512151215121516,1.6598914479411813
-0.6503150315031503,1.6568911479111772
-0.6494149414941495,1.6538908478811745
-0.6485148514851486,1.6508905478511717
-0.6476147614761478,1.647890247821169
-0.646714671467147,1.6448899477911663
-0.6458145814581462,1.6418896477611635
-0.6449144914491449,1.638889347731159
-0.6440144014401441,1.6358890477011563
-0.6431143114311433,1.6328887476711536
-0.6422142214221425,1.6298884476411508
-0.6413141314131416,1.626888147611148
-0.6404140414041404,1.623887847581144
-0.6395139513951396,1.6208875475511413
-0.6386138613861387,1.6178872475211385
-0.6377137713771379,1.6148869474911358
-0.6368136813681371,1.611886647461133
-0.6359135913591363,1.6088863474311303
-0.635013501350135,1.6058860474011263
-0.6341134113411342,1.6028857473711235
-0.6332133213321334,1.5998854473411208
-0.6323132313231326,1.596885147311118
-0.6314131413141317,1.5938848472811153
-0.6305130513051305,1.5908845472511108
-0.6296129612961296,1.587884247221108
-0.6287128712871288,1.5848839471911054
-0.627812781278128,1.5818836471611026
-0.6269126912691272,1.5788833471311
-0.6260126012601264,1.5758830471010972
-0.6251125112511251,1.572882747071093
-0.6242124212421243,1.5698824470410904
-0.6233123312331235,1.5668821470110876
-0.6224122412241226,1.563881846981085
-0.6215121512151218,1.5608815469510822
-0.6206120612061206,1.557881246921078
-0.6197119711971197,1.5548809468910754
-0.6188118811881189,1.5518806468610726
-0.6179117911791181,1.54888034683107
-0.6170117011701173,1.5458800468010672
-0.6161116111611165,1.5428797467710644
-0.6152115211521152,1.53987944674106
-0.6143114311431144,1.5368791467110572
-0.6134113411341136,1.5338788466810545
-0.6125112511251127,1.5308785466510517
-0.6116111611161119,1.527878246621049
-0.6107110711071111,1.5248779465910463
-0.6098109810981098,1.5218776465610422
-0.608910891089109,1.5188773465310395
-0.6080108010801082,1.5158770465010367
-0.6071107110711074,1.512876746471034
-0.6062106210621065,1.5098764464410313
-0.6053105310531053,1.5068761464110272
-0.6044104410441045,1.5038758463810245
-0.6035103510351036,1.5008755463510217
-0.6026102610261028,1.497875246321019
-0.601710171017102,1.4948749462910162
-0.6008100810081012,1.4918746462610135
-0.5999099909990999,1.488874346231009
-0.5990099009900991,1.4858740462010063
-0.5981098109810983,1.4828737461710035
-0.5972097209720975,1.4798734461410008
-0.5963096309630966,1.476873146110998
-0.5954095409540954,1.473872846080994
-0.5945094509450946,1.4708725460509913
-0.5936093609360937,1.4678722460209885
-0.5927092709270929,1.4648719459909858
-0.5918091809180921,1.461871645960983
-0.5909090909090913,1.4588713459309803
-0.59000900090009,1.455871045900976
-0.5891089108910892,1.4528707458709733
-0.5882088208820884,1.4498704458409706
-0.5873087308730875,1.4468701458109678
-0.5864086408640867,1.443869845780965
-0.5855085508550855,1.4408695457509608
-0.5846084608460846,1.437869245720958
-0.5837083708370838,1.4348689456909554
-0.582808280828083,1.4318686456609526
-0.5819081908190822,1.4288683456309499
-0.5810081008100814,1.4258680456009472
-0.5801080108010801,1.422867745570943
-0.5792079207920793,1.4198674455409404
-0.5783078307830785,1.4168671455109376
-0.5774077407740776,1.4138668454809349
-0.5765076507650768,1.4108665454509322
-0.5756075607560756,1.4078662454209279
-0.5747074707470747,1.4048659453909251
-0.5738073807380739,1.4018656453609224
-0.5729072907290731,1.3988653453309197
-0.5720072007200723,1.395865045300917
-0.5711071107110715,1.3928647452709142
-0.5702070207020702,1.38986444524091
-0.5693069306930694,1.3868641452109072
-0.5684068406840685,1.3838638451809044
-0.5675067506750677,1.3808635451509017
-0.5666066606660669,1.377863245120899
-0.5657065706570661,1.3748629450908962
-0.5648064806480648,1.3718626450608922
-0.563906390639064,1.3688623450308894
-0.5630063006300632,1.3658620450008867
-0.5621062106210624,1.362861744970884
-0.5612061206120615,1.3598614449408812
-0.5603060306030603,1.356861144910877
-0.5594059405940595,1.3538608448808742
-0.5585058505850586,1.3508605448508715
-0.5576057605760578,1.3478602448208687
-0.556705670567057,1.344859944790866
-0.5558055805580562,1.3418596447608633
-0.5549054905490549,1.338859344730859
-0.5540054005400541,1.3358590447008563
-0.5531053105310533,1.3328587446708535
-0.5522052205220525,1.3298584446408508
-0.5513051305130516,1.326858144610848
-0.5504050405040504,1.323857844580844
-0.5495049504950495,1.3208575445508413
-0.5486048604860487,1.3178572445208385
-0.5477047704770479,1.3148569444908358
-0.5468046804680471,1.311856644460833
-0.5459045904590463,1.3088563444308303
-0.545004500450045,1.305856044400826
-0.5441044104410442,1.3028557443708233
-0.5432043204320434,1.2998554443408206
-0.5423042304230425,1.2968551443108178
-0.5414041404140417,1.293854844280815
-0.5405040504050405,1.2908545442508108
-0.5396039603960396,1.287854244220808
-0.5387038703870388,1.2848539441908053
-0.537803780378038,1.2818536441608026
-0.5369036903690372,1.2788533441307999
-0.5360036003600364,1.2758530441007971
-0.5351035103510351,1.272852744070793
-0.5342034203420343,1.2698524440407903
-0.5333033303330335,1.2668521440107876
-0.5324032403240326,1.2638518439807849
-0.5315031503150318,1.2608515439507821
-0.530603060306031,1.2578512439207794
-0.5297029702970297,1.2548509438907751
-0.5288028802880289,1.2518506438607724
-0.5279027902790281,1.2488503438307696
-0.5270027002700273,1.245850043800767
-0.5261026102610264,1.2428497437707642
-0.5252025202520252,1.23984944374076
-0.5243024302430244,1.2368491437107572
-0.5234023402340235,1.2338488436807544
-0.5225022502250227,1.2308485436507517
-0.5216021602160219,1.227848243620749
-0.5207020702070211,1.2248479435907462
-0.5198019801980198,1.2218476435607422
-0.518901890189019,1.2188473435307394
-0.5180018001800182,1.2158470435007367
-0.5171017101710174,1.212846743470734
-0.5162016201620165,1.2098464434407312
-0.5153015301530153,1.206846143410727
-0.5144014401440145,1.2038458433807242
-0.5135013501350136,1.2008455433507215
-0.5126012601260128,1.1978452433207187
-0.511701170117012,1.194844943290716
-0.5108010801080112,1.1918446432607133
-0.5099009900990099,1.188844343230709
-0.5090009000900091,1.1858440432007062
-0.5081008100810083,1.1828437431707035
-0.5072007200720074,1.1798434431407008
-0.5063006300630066,1.176843143110698
-0.5054005400540054,1.173842843080694
-0.5045004500450045,1.1708425430506912
-0.5036003600360037,1.1678422430206885
-0.5027002700270029,1.1648419429906858
-0.5018001800180021,1.161841642960683
-0.5009000900090013,1.1588413429306803
-0.5,1.155841042900676
-0.4990999099909992,1.1528407428706733
-0.49819981998199836,1.1498404428406706
-0.49729972997299754,1.1468401428106678
-0.4963996399639967,1.143839842780665
-0.4954995499549959,1.1408395427506623
-0.4945994599459951,1.1378392427206596
-0.49369936993699426,1.1348389426906569
-0.49279927992799255,1.1318386426606513
-0.49189918991899173,1.1288383426306485
-0.4909990999099909,1.1258380426006458
-0.4900990099009901,1.122837742570643
-0.48919891989198927,1.1198374425406403
-0.48829882988298845,1.1168371425106376
-0.48739873987398763,1.1138368424806349
-0.4864986498649868,1.1108365424506321
-0.485598559855986,1.1078362424206294
-0.48469846984698517,1.1048359423906267
-0.48379837983798435,1.101835642360624
-0.48289828982898264,1.098835342330618
-0.4819981998199818,1.0958350423006153
-0.481098109810981,1.0928347422706126
-0.4801980198019802,1.0898344422406099
-0.47929792979297936,1.0868341422106071
-0.47839783978397854,1.0838338421806044
-0.4774977497749777,1.0808335421506017
-0.4765976597659769,1.077833242120599
-0.4756975697569761,1.0748329420905962
-0.47479747974797526,1.0718326420605935
-0.47389738973897444,1.0688323420305907
-0.47299729972997273,1.0658320420005851
-0.4720972097209719,1.0628317419705824
-0.4711971197119711,1.0598314419405797
-0.47029702970297027,1.056831141910577
-0.46939693969396945,1.0538308418805742
-0.46849684968496863,1.0508305418505715
-0.4675967596759678,1.0478302418205687
-0.466696669666967,1.044829941790566
-0.46579657965796617,1.0418296417605633
-0.46489648964896535,1.0388293417305605
-0.46399639963996453,1.0358290417005578
-0.4630963096309637,1.032828741670555
-0.462196219621962,1.0298284416405494
-0.4612961296129612,1.0268281416105467
-0.46039603960396036,1.023827841580544
-0.45949594959495954,1.0208275415505412
-0.4585958595859587,1.0178272415205385
-0.4576957695769579,1.0148269414905358
-0.4567956795679571,1.011826641460533
-0.45589558955895626,1.0088263414305303
-0.45499549954995544,1.0058260414005276
-0.4540954095409546,1.0028257413705248
-0.4531953195319538,0.9998254413405221
-0.4522952295229521,0.9968251413105162
-0.45139513951395127,0.9938248412805136
-0.45049504950495045,0.9908245412505107
-0.44959495949594963,0.987824241220508
-0.4486948694869488,0.9848239411905053
-0.447794779477948,0.9818236411605027
-0.44689468946894717,0.9788233411304998
-0.44599459945994635,0.9758230411004971
-0.44509450945094553,0.9728227410704944
-0.4441944194419447,0.9698224410404916
-0.4432943294329439,0.9668221410104889
-0.4423942394239422,0.9638218409804834
-0.44149414941494136,0.9608215409504807
-0.44059405940594054,0.9578212409204778
-0.4396939693969397,0.9548209408904752
-0.4387938793879389,0.9518206408604724
-0.4378937893789381,0.9488203408304696
-0.43699369936993726,0.9458200408004669
-0.43609360936093644,0.9428197407704643
-0.4351935193519356,0.9398194407404614
-0.4342934293429348,0.9368191407104587
-0.433393339333934,0.933818840680456
-0.43249324932493227,0.9308185406504503
-0.43159315931593145,0.9278182406204476
-0.43069306930693063,0.9248179405904448
-0.4297929792979298,0.9218176405604421
-0.428892889288929,0.9188173405304394
-0.42799279927992817,0.9158170405004367
-0.42709270927092735,0.9128167404704339
-0.42619261926192653,0.9098164404404312
-0.4252925292529257,0.9068161404104286
-0.4243924392439249,0.9038158403804257
-0.42349234923492407,0.900815540350423
-0.42259225922592236,0.897815240320417
-0.42169216921692154,0.8948149402904144
-0.4207920792079207,0.8918146402604117
-0.4198919891989199,0.888814340230409
-0.4189918991899191,0.8858140402004062
-0.41809180918091826,0.8828137401704035
-0.41719171917191744,0.8798134401404007
-0.4162916291629166,0.8768131401103981
-0.4153915391539158,0.8738128400803953
-0.414491449144915,0.8708125400503925
-0.41359135913591416,0.8678122400203898
-0.41269126912691245,0.8648119399903842
-0.41179117911791163,0.8618116399603815
-0.4108910891089108,0.8588113399303787
-0.40999099909991,0.855811039900376
-0.40909090909090917,0.8528107398703733
-0.40819081908190835,0.8498104398403705
-0.40729072907290753,0.8468101398103678
-0.4063906390639067,0.8438098397803651
-0.4054905490549059,0.8408095397503624
-0.40459045904590507,0.8378092397203596
-0.40369036903690425,0.8348089396903569
-0.40279027902790254,0.8318086396603511
-0.4018901890189017,0.8288083396303485
-0.4009900990099009,0.8258080396003458
-0.4000900090009001,0.822807739570343
-0.39918991899189926,0.8198074395403403
-0.39828982898289844,0.8168071395103376
-0.3973897389738976,0.8138068394803348
-0.3964896489648968,0.8108065394503321
-0.395589558955896,0.8078062394203294
-0.39468946894689516,0.8048059393903266
-0.39378937893789434,0.8018056393603238
-0.39288928892889263,0.798805339330318
-0.3919891989198918,0.7958050393003153
-0.391089108910891,0.7928047392703125
-0.39018901890189017,0.7898044392403097
-0.38928892889288935,0.7868041392103071
-0.38838883888388853,0.7838038391803044
-0.3874887488748877,0.7808035391503017
-0.3865886588658869,0.777803239120299
-0.38568856885688607,0.7748029390902962
-0.38478847884788525,0.7718026390602934
-0.38388838883888443,0.7688023390302906
-0.3829882988298827,0.7658020390002851
-0.3820882088208819,0.7628017389702824
-0.3811881188118811,0.7598014389402796
-0.38028802880288026,0.7568011389102769
-0.37938793879387944,0.753800838880274
-0.3784878487848786,0.7508005388502714
-0.3775877587758778,0.7478002388202687
-0.376687668766877,0.744799938790266
-0.37578757875787616,0.7417996387602632
-0.37488748874887534,0.7387993387302605
-0.3739873987398745,0.7357990387002578
-0.3730873087308737,0.732798738670255
-0.372187218721872,0.7297984386402494
-0.3712871287128712,0.7267981386102467
-0.37038703870387035,0.7237978385802439
-0.36948694869486953,0.7207975385502412
-0.3685868586858687,0.7177972385202385
-0.3676867686768679,0.7147969384902357
-0.36678667866786707,0.711796638460233
-0.36588658865886625,0.7087963384302303
-0.36498649864986543,0.7057960384002275
-0.3640864086408646,0.7027957383702248
-0.3631863186318638,0.6997954383402221
-0.3622862286228621,0.6967951383102162
-0.36138613861386126,0.6937948382802135
-0.36048604860486044,0.6907945382502106
-0.3595859585958596,0.687794238220208
-0.3586858685868588,0.6847939381902054
-0.357785778577858,0.6817936381602024
-0.35688568856885716,0.6787933381301998
-0.35598559855985634,0.6757930381001971
-0.3550855085508555,0.6727927380701942
-0.3541854185418547,0.6697924380401916
-0.3532853285328539,0.6667921380101889
-0.3523852385238522,0.6637918379801834
-0.35148514851485135,0.6607915379501804
-0.35058505850585053,0.6577912379201778
-0.3496849684968497,0.654790937890175
-0.3487848784878489,0.6517906378601723
-0.3478847884788481,0.6487903378301696
-0.34698469846984725,0.6457900378001669
-0.34608460846084643,0.642789737770164
-0.3451845184518456,0.6397894377401614
-0.3442844284428448,0.6367891377101587
-0.34338433843384397,0.6337888376801558
-0.34248424842484226,0.6307885376501502
-0.34158415841584144,0.6277882376201475
-0.3406840684068406,0.6247879375901447
-0.3397839783978398,0.621787637560142
-0.338883888388839,0.6187873375301394
-0.33798379837983816,0.6157870375001366
-0.33708370837083734,0.6127867374701339
-0.3361836183618365,0.6097864374401313
-0.3352835283528357,0.6067861374101285
-0.3343834383438349,0.6037858373801257
-0.33348334833483406,0.6007855373501229
-0.33258325832583235,0.5977852373201172
-0.33168316831683153,0.5947849372901144
-0.3307830783078307,0.5917846372601115
-0.3298829882988299,0.588784337230109
-0.3289828982898291,0.5857840372001062
-0.32808280828082825,0.5827837371701036
-0.32718271827182743,0.5797834371401008
-0.3262826282628266,0.5767831371100981
-0.3253825382538258,0.5737828370800954
-0.324482448244825,0.5707825370500925
-0.32358235823582415,0.5677822370200899
-0.32268226822682244,0.5647819369900843
-0.3217821782178216,0.5617816369600815
-0.3208820882088208,0.5587813369300786
-0.31998199819982,0.555781036900076
-0.31908190819081916,0.5527807368700732
-0.31818181818181834,0.5497804368400705
-0.3172817281728175,0.5467801368100679
-0.3163816381638167,0.543779836780065
-0.3154815481548159,0.5407795367500622
-0.31458145814581506,0.5377792367200596
-0.31368136813681424,0.5347789366900568
-0.31278127812781253,0.5317786366600512
-0.3118811881188117,0.5287783366300485
-0.3109810981098109,0.5257780366000457
-0.3100810081008101,0.522777736570043
-0.30918091809180925,0.5197774365400403
-0.30828082808280843,0.5167771365100375
-0.3073807380738076,0.5137768364800348
-0.3064806480648068,0.5107765364500321
-0.305580558055806,0.5077762364200293
-0.30468046804680515,0.5047759363900267
-0.30378037803780433,0.5017756363600239
-0.3028802880288026,0.4987753363300181
-0.3019801980198018,0.49577503630001524
-0.301080108010801,0.4927747362700126
-0.30018001800180016,0.48977443624000977
-0.29927992799279934,0.48677413621000715
-0.2983798379837985,0.48377383618000436
-0.2974797479747977,0.4807735361500017
-0.2965796579657969,0.477773236119999
-0.29567956795679606,0.4747729360899962
-0.29477947794779524,0.4717726360599934
-0.2938793879387944,0.46877233602999063
-0.2929792979297927,0.46577203599998507
-0.2920792079207919,0.4627717359699824
-0.2911791179117911,0.45977143593997966
-0.29027902790279025,0.4567711359099769
-0.28937893789378943,0.4537708358799741
-0.2884788478847886,0.45077053584997134
-0.2875787578757878,0.4477702358199687
-0.286678667866787,0.4447699357899659
-0.28577857785778615,0.4417696357599632
-0.28487848784878533,0.4387693357299604
-0.2839783978397845,0.4357690356999578
-0.2830783078307837,0.43276873566995505
-0.282178217821782,0.4297684356399493
-0.28127812781278116,0.4267681356099464
-0.28037803780378034,0.4237678355799438
-0.2794779477947795,0.420767535549941
-0.2785778577857787,0.41776723551993833
-0.2776777677767779,0.4147669354899356
-0.27677767776777706,0.4117666354599328
-0.27587758775877624,0.4087663354299301
-0.2749774977497754,0.4057660353999274
-0.2740774077407746,0.4027657353699247
-0.2731773177317738,0.3997654353399219
-0.2722772277227721,0.3967651353099162
-0.27137713771377125,0.3937648352799135
-0.27047704770477043,0.3907645352499108
-0.2695769576957696,0.387764235219908
-0.2686768676867688,0.38476393518990526
-0.267776777677768,0.3817636351599026
-0.26687668766876715,0.37876333512989974
-0.26597659765976633,0.3757630350998971
-0.2650765076507655,0.37276273506989427
-0.2641764176417647,0.3697624350398916
-0.2632763276327639,0.3667621350098889
-0.26237623762376217,0.36376183497988324
-0.26147614761476135,0.3607615349498805
-0.2605760576057605,0.3577612349198778
-0.2596759675967597,0.354760934889875
-0.2587758775877589,0.3517606348598723
-0.25787578757875806,0.34876033482986957
-0.25697569756975724,0.3457600347998668
-0.2560756075607564,0.3427597347698641
-0.2551755175517556,0.33975943473986137
-0.2542754275427548,0.3367591347098587
-0.25337533753375396,0.33375883467985584
-0.25247524752475226,0.33075853464985017
-0.25157515751575144,0.3277582346198475
-0.2506750675067506,0.32475793458984464
-0.2497749774977498,0.32175763455984197
-0.24887488748874897,0.31875733452983923
-0.24797479747974815,0.31575703449983655
-0.24707470747074733,0.31275673446983376
-0.24617461746174651,0.30975643443983103
-0.2452745274527457,0.30675613440982824
-0.24437443744374487,0.3037558343798255
-0.24347434743474405,0.3007555343498229
-0.24257425742574235,0.2977552343198171
-0.24167416741674153,0.2947549342898144
-0.2407740774077407,0.29175463425981163
-0.23987398739873989,0.28875433422980884
-0.23897389738973907,0.2857540341998061
-0.23807380738073824,0.2827537341698034
-0.23717371737173742,0.27975343413980075
-0.2362736273627366,0.276753134109798
-0.23537353735373578,0.2737528340797952
-0.23447344734473496,0.2707525340497925
-0.23357335733573414,0.2677522340197897
-0.23267326732673244,0.26475193398978414
-0.23177317731773162,0.26175163395978135
-0.2308730873087308,0.25875133392977867
-0.22997299729972998,0.2557510338997759
-0.22907290729072916,0.25275073386977326
-0.22817281728172834,0.24975043383977047
-0.22727272727272751,0.24675013380976774
-0.2263726372637267,0.24374983377976497
-0.22547254725472587,0.24074953374976227
-0.22457245724572505,0.23774923371975953
-0.22367236723672423,0.23474893368975686
-0.22277227722772253,0.231748633659751
-0.2218721872187217,0.2287483336297484
-0.22097209720972089,0.2257480335997456
-0.22007200720072007,0.22274773356974292
-0.21917191719171925,0.21974743353974008
-0.21827182718271843,0.21674713350973743
-0.2173717371737176,0.21374683347973472
-0.21647164716471679,0.21074653344973193
-0.21557155715571596,0.20774623341972925
-0.21467146714671514,0.20474593338972652
-0.21377137713771432,0.20174563335972373
-0.21287128712871262,0.198745333329718
-0.2119711971197118,0.19574503329971527
-0.21107110711071098,0.19274473326971253
-0.21017101710171016,0.18974443323970977
-0.20927092709270934,0.18674413320970704
-0.20837083708370852,0.1837438331797043
-0.2074707470747077,0.18074353314970154
-0.20657065706570688,0.17774323311969883
-0.20567056705670606,0.17474293308969618
-0.20477047704770523,0.1717426330596934
-0.20387038703870441,0.16874233302969063
-0.2029702970297036,0.16574203299968795
-0.2020702070207019,0.16274173296968233
-0.20117011701170107,0.15974143293967957
-0.20027002700270025,0.15674113290967687
-0.19936993699369943,0.15374083287967416
-0.1984698469846986,0.15074053284967134
-0.19756975697569779,0.1477402328196686
-0.19666966696669697,0.14473993278966588
-0.19576957695769615,0.14173963275966314
-0.19486948694869533,0.1387393327296604
-0.1939693969396945,0.1357390326996577
-0.19306930693069368,0.13273873266965494
-0.19216921692169198,0.12973843263964924
-0.19126912691269116,0.12673813260964656
-0.19036903690369034,0.12373783257964371
-0.18946894689468952,0.12073753254964106
-0.1885688568856887,0.11773723251963826
-0.18766876687668788,0.11473693248963554
-0.18676867686768706,0.11173663245963283
-0.18586858685868624,0.10873633242963009
-0.18496849684968542,0.10573603239962738
-0.1840684068406846,0.10273573236962458
-0.18316831683168378,0.09973543233962187
-0.18226822682268207,0.09673513230961613
-0.18136813681368125,0.09373483227961342
-0.18046804680468043,0.09073453224961074
-0.1795679567956796,0.08773423221960801
-0.1786678667866788,0.08473393218960525
-0.17776777677767797,0.08173363215960255
-0.17686768676867715,0.07873333212959971
-0.17596759675967633,0.07573303209959698
-0.1750675067506755,0.07273273206959428
-0.17416741674167469,0.06973243203959154
-0.17326732673267387,0.06673213200958884
-0.17236723672367216,0.06373183197958315
-0.17146714671467134,0.06073153194958046
-0.17056705670567052,0.05773123191957776
-0.1696669666966697,0.054730931889575014
-0.16876687668766888,0.051730631859572246
-0.16786678667866806,0.04873033182956958
-0.16696669666966724,0.04573003179956681
-0.16606660666066642,0.042729731769564065
-0.1651665166516656,0.039729431739561394
-0.16426642664266478,0.036729131709558584
-0.16336633663366396,0.033728831679555905
-0.16246624662466225,0.030728531649550143
-0.16156615661566143,0.02772823161954735
-0.1606660666066606,0.024727931589544665
-0.1597659765976598,0.021727631559541966
-0.15886588658865897,0.018727331529539152
-0.15796579657965815,0.015727031499536435
-0.15706570657065733,0.012726731469533762
-0.1561656165616565,0.00972643143953098
-0.15526552655265569,0.006726131409528288
-0.15436543654365487,0.0037258313795254824
-0.15346534653465405,0.0007255313495228512
-0.15256525652565234,-0.002274768680482999
-0.15166516651665152,-0.005275068710485616
-0.1507650765076507,-0.008275368740488388
-0.14986498649864988,-0.011275668770491097
-0.14896489648964906,-0.014275968800493838
-0.14806480648064824,-0.017276268830496645
-0.14716471647164742,-0.020276568860499267
-0.1462646264626466,-0.023276868890501977
-0.14536453645364578,-0.02627716892050477
-0.14446444644464496,-0.029277468950507562
-0.14356435643564414,-0.032277768980510345
-0.14266426642664243,-0.035278069010515986
-0.1417641764176416,-0.038278369040518664
-0.1408640864086408,-0.041278669070521315
-0.13996399639963997,-0.04427896910052404
-0.13906390639063915,-0.04727926913052688
-0.13816381638163833,-0.050279569160529565
-0.1372637263726375,-0.0532798691905324
-0.1363636363636367,-0.05628016922053502
-0.13546354635463587,-0.05928046925053784
-0.13456345634563505,-0.0622807692805405
-0.13366336633663423,-0.06528106931054327
-0.13276327632763252,-0.06828136934054886
-0.1318631863186317,-0.07128166937055176
-0.13096309630963088,-0.07428196940055437
-0.13006300630063006,-0.07728226943055723
-0.12916291629162924,-0.08028256946055991
-0.12826282628262842,-0.08328286949056263
-0.1273627362736276,-0.08628316952056535
-0.12646264626462678,-0.0892834695505681
-0.12556255625562596,-0.0922837695805708
-0.12466246624662514,-0.0952840696105736
-0.12376237623762432,-0.09828436964057632
-0.12286228622862261,-0.10128466967058208
-0.12196219621962179,-0.10428496970058485
-0.12106210621062097,-0.10728526973058757
-0.12016201620162015,-0.11028556976059019
-0.11926192619261933,-0.11328586979059306
-0.11836183618361851,-0.1162861698205956
-0.11746174617461769,-0.11928646985059839
-0.11656165616561687,-0.12228676988060116
-0.11566156615661605,-0.12528706991060387
-0.11476147614761523,-0.1282873699406067
-0.1138613861386144,-0.13128766997060937
-0.11296129612961359,-0.13428797000061216
-0.11206120612061188,-0.13728827003061772
-0.11116111611161106,-0.1402885700606205
-0.11026102610261024,-0.1432888700906232
-0.10936093609360942,-0.14628917012062595
-0.1084608460846086,-0.14928947015062863
-0.10756075607560778,-0.1522897701806315
-0.10666066606660696,-0.15529007021063426
-0.10576057605760614,-0.15829037024063683
-0.10486048604860532,-0.16129067027063956
-0.1039603960396045,-0.16429097030064235
-0.10306030603060368,-0.16729127033064514
-0.10216021602160197,-0.17029157036065082
-0.10126012601260115,-0.17329187039065344
-0.10036003600360033,-0.17629217042065634
-0.09945994599459951,-0.17929247045065902
-0.09855985598559869,-0.18229277048066167
-0.09765976597659787,-0.18529307051066454
-0.09675967596759705,-0.18829337054066717
-0.09585958595859623,-0.19129367057066998
-0.09495949594959541,-0.19429397060067263
-0.09405940594059459,-0.19729427063067548
-0.09315931593159377,-0.20029457066067805
-0.09225922592259206,-0.20329487069068392
-0.09135913591359124,-0.20629517072068654
-0.09045904590459042,-0.20929547075068927
-0.0895589558955896,-0.21229577078069198
-0.08865886588658878,-0.21529607081069474
-0.08775877587758796,-0.2182963708406976
-0.08685868586858714,-0.22129667087070035
-0.08595859585958632,-0.22429697090070308
-0.0850585058505855,-0.22729727093070565
-0.08415841584158468,-0.2302975709607084
-0.08325832583258386,-0.23329787099071125
-0.08235823582358215,-0.2362981710207168
-0.08145814581458133,-0.2392984710507197
-0.08055805580558051,-0.24229877108072229
-0.07965796579657969,-0.24529907111072508
-0.07875787578757887,-0.2482993711407278
-0.07785778577857805,-0.2512996711707306
-0.07695769576957723,-0.25429997120073333
-0.07605760576057641,-0.25730027123073607
-0.07515751575157559,-0.26030057126073874
-0.07425742574257477,-0.26330087129074153
-0.07335733573357395,-0.26630117132074427
-0.07245724572457224,-0.26930147135074983
-0.07155715571557142,-0.2723017713807526
-0.0706570657065706,-0.27530207141075536
-0.06975697569756978,-0.2783023714407581
-0.06885688568856896,-0.28130267147076077
-0.06795679567956814,-0.28430297150076356
-0.06705670567056732,-0.28730327153076624
-0.0661566156615665,-0.29030357156076897
-0.06525652565256568,-0.29330387159077176
-0.06435643564356486,-0.29630417162077455
-0.06345634563456404,-0.2993044716507772
-0.06255625562556233,-0.30230477168078296
-0.06165616561656151,-0.30530507171078564
-0.06075607560756069,-0.3083053717407885
-0.05985598559855987,-0.3113056717707912
-0.05895589558955905,-0.3143059718007939
-0.05805580558055823,-0.3173062718307967
-0.05715571557155741,-0.3203065718607994
-0.05625562556255659,-0.32330687189080215
-0.05535553555355577,-0.3263071719208048
-0.05445544554455495,-0.3293074719508076
-0.05355535553555413,-0.33230777198081024
-0.05265526552655242,-0.3353080720108159
-0.0517551755175516,-0.3383083720408187
-0.05085508550855078,-0.3413086720708215
-0.04995499549954996,-0.3443089721008241
-0.04905490549054914,-0.34730927213082696
-0.04815481548154832,-0.3503095721608296
-0.0472547254725475,-0.3533098721908324
-0.04635463546354668,-0.3563101722208351
-0.04545454545454586,-0.35931047225083784
-0.04455445544554504,-0.36231077228084063
-0.04365436543654422,-0.36531107231084325
-0.04275427542754251,-0.36831137234084904
-0.04185418541854169,-0.37131167237085166
-0.04095409540954087,-0.37431197240085445
-0.04005400540054005,-0.37731227243085713
-0.03915391539153923,-0.38031257246085987
-0.03825382538253841,-0.3833128724908627
-0.03735373537353759,-0.3863131725208654
-0.03645364536453677,-0.38931347255086807
-0.03555355535553595,-0.3923137725808708
-0.03465346534653513,-0.3953140726108736
-0.03375337533753431,-0.3983143726408764
-0.0328532853285326,-0.401314672670882
-0.03195319531953178,-0.40431497270088484
-0.03105310531053096,-0.40731527273088747
-0.03015301530153014,-0.41031557276089026
-0.02925292529252932,-0.413315872790893
-0.0283528352835285,-0.41631617282089567
-0.02745274527452768,-0.4193164728508984
-0.02655265526552686,-0.42231677288090114
-0.02565256525652604,-0.425317072910904
-0.02475247524752522,-0.42831737294090666
-0.0238523852385244,-0.4313176729709094
-0.022952295229523578,-0.43431797300091207
-0.02205220522052187,-0.4373182730309178
-0.02115211521152105,-0.44031857306092054
-0.02025202520252023,-0.44331887309092327
-0.01935193519351941,-0.44631917312092595
-0.01845184518451859,-0.4493194731509287
-0.01755175517551777,-0.4523197731809314
-0.01665166516651695,-0.45532007321093426
-0.01575157515751613,-0.4583203732409369
-0.014851485148515309,-0.4613206732709396
-0.013951395139514489,-0.46432097330094235
-0.013051305130513668,-0.46732127333094514
-0.01215121512151196,-0.47032157336095093
-0.01125112511251114,-0.47332187339095366
-0.01035103510351032,-0.4763221734209564
-0.0094509450945095,-0.479322473450959
-0.00855085508550868,-0.4823227734809618
-0.007650765076507859,-0.4853230735109645
-0.006750675067507039,-0.4883233735409673
-0.005850585058506219,-0.49132367357096995
-0.004950495049505399,-0.49432397360097274
-0.004050405040504579,-0.49732427363097553
-0.0031503150315037587,-0.5003245736609782
-0.0022502250225020504,-0.5033248736909839
-0.0013501350135012302,-0.5063251737209866
-0.0004500450045004101,-0.5093254737509894
0.0004500450045004101,-0.5093254737509894
0.0013501350135012302,-0.5063251737209866
0.0022502250225020504,-0.5033248736909839
0.0031503150315028705,-0.5003245736609812
0.004050405040503691,-0.4973242736309785
0.004950495049504511,-0.49432397360097574
0.005850585058505331,-0.49132367357097295
0.006750675067506151,-0.48832337354097016
0.007650765076507859,-0.4853230735109645
0.00855085508550868,-0.4823227734809618
0.0094509450945095,-0.479322473450959
0.01035103510351032,-0.4763221734209564
0.01125112511251114,-0.47332187339095366
0.01215121512151196,-0.47032157336095093
0.01305130513051278,-0.4673212733309482
0.0139513951395136,-0.4643209733009454
0.01485148514851442,-0.4613206732709427
0.01575157515751524,-0.45832037324094
0.01665166516651606,-0.4553200732109372
0.01755175517551777,-0.4523197731809314
0.01845184518451859,-0.4493194731509287
0.01935193519351941,-0.44631917312092595
0.02025202520252023,-0.44331887309092327
0.02115211521152105,-0.44031857306092054
0.02205220522052187,-0.4373182730309178
0.02295229522952269,-0.4343179730009151
0.02385238523852351,-0.4313176729709124
0.02475247524752433,-0.42831737294090955
0.02565256525652515,-0.4253170729109069
0.02655265526552597,-0.4223167728809042
0.02745274527452768,-0.4193164728508984
0.0283528352835285,-0.41631617282089567
0.02925292529252932,-0.413315872790893
0.03015301530153014,-0.41031557276089026
0.03105310531053096,-0.40731527273088747
0.03195319531953178,-0.40431497270088484
0.0328532853285326,-0.401314672670882
0.03375337533753342,-0.3983143726408794
0.03465346534653424,-0.3953140726108766
0.03555355535553506,-0.3923137725808738
0.03645364536453588,-0.38931347255087106
0.03735373537353759,-0.3863131725208654
0.03825382538253841,-0.3833128724908627
0.03915391539153923,-0.38031257246085987
0.04005400540054005,-0.37731227243085713
0.04095409540954087,-0.37431197240085445
0.04185418541854169,-0.37131167237085166
0.04275427542754251,-0.36831137234084904
0.04365436543654333,-0.3653110723108462
0.04455445544554415,-0.3623107722808436
0.04545454545454497,-0.3593104722508408
0.04635463546354579,-0.35631017222083805
0.0472547254725475,-0.3533098721908324
0.04815481548154832,-0.3503095721608296
0.04905490549054914,-0.34730927213082696
0.04995499549954996,-0.3443089721008241
0.05085508550855078,-0.3413086720708215
0.0517551755175516,-0.3383083720408187
0.05265526552655242,-0.3353080720108159
0.05355535553555324,-0.3323077719808133
0.05445544554455406,-0.3293074719508105
0.05535553555355488,-0.3263071719208078
0.0562556255625557,-0.32330687189080504
0.05715571557155652,-0.3203065718608023
0.05805580558055823,-0.3173062718307967
0.05895589558955905,-0.3143059718007939
0.05985598559855987,-0.3113056717707912
0.06075607560756069,-0.3083053717407885
0.06165616561656151,-0.30530507171078564
0.06255625562556233,-0.30230477168078296
0.06345634563456315,-0.29930447165078017
0.06435643564356397,-0.2963041716207775
0.06525652565256479,-0.2933038715907747
0.06615661566156561,-0.29030357156077197
0.06705670567056643,-0.28730327153076923
0.06795679567956814,-0.28430297150076356
0.06885688568856896,-0.28130267147076077
0.06975697569756978,-0.2783023714407581
0.0706570657065706,-0.27530207141075536
0.07155715571557142,-0.2723017713807526
0.07245724572457224,-0.26930147135074983
0.07335733573357306,-0.26630117132074715
0.07425742574257388,-0.2633008712907445
0.0751575157515747,-0.26030057126074163
0.07605760576057552,-0.257300271230739
0.07695769576957634,-0.2542999712007362
0.07785778577857805,-0.2512996711707306
0.07875787578757887,-0.2482993711407278
0.07965796579657969,-0.24529907111072508
0.08055805580558051,-0.24229877108072229
0.08145814581458133,-0.2392984710507197
0.08235823582358215,-0.2362981710207168
0.08325832583258297,-0.23329787099071406
0.08415841584158379,-0.2302975709607114
0.08505850585058461,-0.22729727093070867
0.08595859585958543,-0.2242969709007059
0.08685868586858625,-0.22129667087070318
0.08775877587758796,-0.2182963708406976
0.08865886588658878,-0.21529607081069474
0.0895589558955896,-0.21229577078069198
0.09045904590459042,-0.20929547075068927
0.09135913591359124,-0.20629517072068654
0.09225922592259206,-0.20329487069068392
0.09315931593159288,-0.20029457066068115
0.0940594059405937,-0.1972942706306784
0.09495949594959452,-0.19429397060067558
0.09585958595859534,-0.19129367057067292
0.09675967596759616,-0.1882933705406701
0.09765976597659787,-0.18529307051066454
0.09855985598559869,-0.18229277048066167
0.09945994599459951,-0.17929247045065902
0.10036003600360033,-0.17629217042065634
0.10126012601260115,-0.17329187039065344
0.10216021602160197,-0.17029157036065082
0.10306030603060279,-0.16729127033064814
0.10396039603960361,-0.16429097030064538
0.10486048604860443,-0.1612906702706426
0.10576057605760525,-0.15829037024063988
0.10666066606660607,-0.15529007021063712
0.10756075607560778,-0.1522897701806315
0.1084608460846086,-0.14928947015062863
0.10936093609360942,-0.14628917012062595
0.11026102610261024,-0.1432888700906232
0.11116111611161106,-0.1402885700606205
0.11206120612061188,-0.13728827003061772
0.1129612961296127,-0.13428797000061507
0.11386138613861352,-0.13128766997061228
0.11476147614761434,-0.12828736994060963
0.11566156615661516,-0.1252870699106068
0.11656165616561598,-0.12228676988060412
0.11746174617461769,-0.11928646985059839
0.11836183618361851,-0.1162861698205956
0.11926192619261933,-0.11328586979059306
0.12016201620162015,-0.11028556976059019
0.12106210621062097,-0.10728526973058757
0.12196219621962179,-0.10428496970058485
0.12286228622862261,-0.10128466967058208
0.12376237623762343,-0.09828436964057934
0.12466246624662425,-0.09528406961057663
0.12556255625562507,-0.09228376958057383
0.1264626462646259,-0.08928346955057115
0.1273627362736276,-0.08628316952056535
0.12826282628262842,-0.08328286949056263
0.12916291629162924,-0.08028256946055991
0.13006300630063006,-0.07728226943055723
0.13096309630963088,-0.07428196940055437
0.1318631863186317,-0.07128166937055176
0.13276327632763252,-0.06828136934054886
0.13366336633663334,-0.06528106931054618
0.13456345634563416,-0.062280769280543415
0.13546354635463498,-0.05928046925054077
0.1363636363636358,-0.056280169220537954
0.1372637263726375,-0.0532798691905324
0.13816381638163833,-0.050279569160529565
0.13906390639063915,-0.04727926913052688
0.13996399639963997,-0.04427896910052404
0.1408640864086408,-0.041278669070521315
0.1417641764176416,-0.038278369040518664
0.14266426642664243,-0.035278069010515986
0.14356435643564325,-0.032277768980513134
0.14446444644464407,-0.02927746895051058
0.1453645364536449,-0.0262771689205078
0.1462646264626457,-0.023276868890505016
0.14716471647164653,-0.020276568860502314
0.14806480648064824,-0.017276268830496645
0.14896489648964906,-0.014275968800493838
0.14986498649864988,-0.011275668770491097
0.1507650765076507,-0.008275368740488388
0.15166516651665152,-0.005275068710485616
0.15256525652565234,-0.002274768680482999
0.15346534653465316,0.0007255313495198514
0.15436543654365398,0.003725831379522585
0.1552655265526548,0.00672613140952527
0.15616561656165562,0.009726431439527953
0.15706570657065644,0.012726731469530727
0.15796579657965815,0.015727031499536435
0.15886588658865897,0.018727331529539152
0.1597659765976598,0.021727631559541966
0.1606660666066606,0.024727931589544665
0.16156615661566143,0.02772823161954735
0.16246624662466225,0.030728531649550143
0.16336633663366307,0.03372883167955292
0.1642664266426639,0.03672913170955559
0.1651665166516647,0.03972943173955839
0.16606660666066553,0.042729731769561054
0.16696669666966635,0.045730031799563794
0.16786678667866806,0.04873033182956958
0.16876687668766888,0.051730631859572246
0.1696669666966697,0.054730931889575014
0.17056705670567052,0.05773123191957776
0.17146714671467134,0.06073153194958046
0.17236723672367216,0.06373183197958315
0.17326732673267298,0.066732132009586
0.1741674167416738,0.06973243203958868
0.17506750675067462,0.07273273206959142
0.17596759675967544,0.0757330320995941
0.17686768676867626,0.07873333212959684
0.17776777677767797,0.08173363215960255
0.1786678667866788,0.08473393218960525
0.1795679567956796,0.08773423221960801
0.18046804680468043,0.09073453224961074
0.18136813681368125,0.09373483227961342
0.18226822682268207,0.09673513230961613
0.1831683168316829,0.09973543233961893
0.1840684068406837,0.10273573236962164
0.18496849684968453,0.10573603239962442
0.18586858685868535,0.10873633242962712
0.18676867686768617,0.11173663245962986
0.18766876687668788,0.11473693248963554
0.1885688568856887,0.11773723251963826
0.18946894689468952,0.12073753254964106
0.19036903690369034,0.12373783257964371
0.19126912691269116,0.12673813260964656
0.19216921692169198,0.12973843263964924
0.1930693069306928,0.13273873266965192
0.19396939693969362,0.13573903269965465
0.19486948694869444,0.13873933272965747
0.19576957695769526,0.1417396327596602
0.19666966696669608,0.14473993278966293
0.19756975697569779,0.1477402328196686
0.1984698469846986,0.15074053284967134
0.19936993699369943,0.15374083287967416
0.20027002700270025,0.15674113290967687
0.20117011701170107,0.15974143293967957
0.2020702070207019,0.16274173296968233
0.2029702970297027,0.16574203299968507
0.20387038703870353,0.16874233302968775
0.20477047704770435,0.17174263305969048
0.20567056705670517,0.17474293308969327
0.206570657065706,0.17774323311969592
0.2074707470747077,0.18074353314970154
0.20837083708370852,0.1837438331797043
0.20927092709270934,0.18674413320970704
0.21017101710171016,0.18974443323970977
0.21107110711071098,0.19274473326971253
0.2119711971197118,0.19574503329971527
0.21287128712871262,0.198745333329718
0.21377137713771344,0.20174563335972076
0.21467146714671426,0.20474593338972352
0.21557155715571508,0.20774623341972626
0.2164716471647159,0.2107465334497289
0.2173717371737176,0.21374683347973472
0.21827182718271843,0.21674713350973743
0.21917191719171925,0.21974743353974008
0.22007200720072007,0.22274773356974292
0.22097209720972089,0.2257480335997456
0.2218721872187217,0.2287483336297484
0.22277227722772253,0.231748633659751
0.22367236723672335,0.23474893368975377
0.22457245724572417,0.2377492337197566
0.225472547254725,0.2407495337497593
0.2263726372637258,0.243749833779762
0.22727272727272751,0.24675013380976774
0.22817281728172834,0.24975043383977047
0.22907290729072916,0.25275073386977326
0.22997299729972998,0.2557510338997759
0.2308730873087308,0.25875133392977867
0.23177317731773162,0.26175163395978135
0.23267326732673244,0.26475193398978414
0.23357335733573326,0.2677522340197869
0.23447344734473408,0.27075253404978955
0.2353735373537349,0.27375283407979234
0.23627362736273572,0.2767531341097951
0.23717371737173654,0.2797534341397978
0.23807380738073824,0.2827537341698034
0.23897389738973907,0.2857540341998061
0.23987398739873989,0.28875433422980884
0.2407740774077407,0.29175463425981163
0.24167416741674153,0.2947549342898144
0.24257425742574235,0.2977552343198171
0.24347434743474317,0.3007555343498199
0.24437443744374399,0.3037558343798225
0.2452745274527448,0.30675613440982535
0.24617461746174563,0.30975643443982803
0.24707470747074645,0.31275673446983077
0.24797479747974815,0.31575703449983655
0.24887488748874897,0.31875733452983923
0.2497749774977498,0.32175763455984197
0.2506750675067506,0.32475793458984464
0.25157515751575144,0.3277582346198475
0.25247524752475226,0.33075853464985017
0.2533753375337531,0.3337588346798529
0.2542754275427539,0.3367591347098556
0.2551755175517547,0.3397594347398584
0.25607560756075554,0.3427597347698611
0.25697569756975636,0.3457600347998638
0.25787578757875806,0.34876033482986957
0.2587758775877589,0.3517606348598723
0.2596759675967597,0.354760934889875
0.2605760576057605,0.3577612349198778
0.26147614761476135,0.3607615349498805
0.26237623762376217,0.36376183497988324
0.263276327632763,0.366762135009886
0.2641764176417638,0.3697624350398887
0.2650765076507646,0.3727627350698914
0.26597659765976545,0.37576303509989417
0.26687668766876627,0.37876333512989696
0.267776777677768,0.3817636351599026
0.2686768676867688,0.38476393518990526
0.2695769576957696,0.387764235219908
0.27047704770477043,0.3907645352499108
0.27137713771377125,0.3937648352799135
0.2722772277227721,0.3967651353099162
0.2731773177317729,0.39976543533991893
0.2740774077407737,0.4027657353699217
0.27497749774977454,0.4057660353999244
0.27587758775877536,0.40876633542992713
0.2767776777677762,0.4117666354599299
0.2776777677767779,0.4147669354899356
0.2785778577857787,0.41776723551993833
0.2794779477947795,0.420767535549941
0.28037803780378034,0.4237678355799438
0.28127812781278116,0.4267681356099464
0.282178217821782,0.4297684356399493
0.2830783078307828,0.432768735669952
0.2839783978397836,0.43576903569995473
0.28487848784878445,0.43876933572995747
0.28577857785778527,0.44176963575996026
0.2866786678667861,0.44476993578996293
0.2875787578757878,0.4477702358199687
0.2884788478847886,0.45077053584997134
0.28937893789378943,0.4537708358799741
0.29027902790279025,0.4567711359099769
0.2911791179117911,0.45977143593997966
0.2920792079207919,0.4627717359699824
0.2929792979297927,0.46577203599998507
0.29387938793879353,0.4687723360299878
0.29477947794779435,0.4717726360599906
0.2956795679567952,0.4747729360899932
0.296579657965796,0.47777323611999595
0.2974797479747977,0.4807735361500017
0.2983798379837985,0.48377383618000436
0.29927992799279934,0.48677413621000715
0.30018001800180016,0.48977443624000977
0.301080108010801,0.4927747362700126
0.3019801980198018,0.49577503630001524
0.3028802880288026,0.4987753363300181
0.30378037803780344,0.5017756363600208
0.30468046804680426,0.5047759363900236
0.3055805580558051,0.5077762364200262
0.3064806480648059,0.510776536450029
0.3073807380738076,0.5137768364800348
0.30828082808280843,0.5167771365100375
0.30918091809180925,0.5197774365400403
0.3100810081008101,0.522777736570043
0.3109810981098109,0.5257780366000457
0.3118811881188117,0.5287783366300485
0.31278127812781253,0.5317786366600512
0.31368136813681335,0.5347789366900538
0.3145814581458142,0.5377792367200567
0.315481548154815,0.5407795367500594
0.3163816381638158,0.5437798367800621
0.31728172817281663,0.546780136810065
0.31818181818181834,0.5497804368400705
0.31908190819081916,0.5527807368700732
0.31998199819982,0.555781036900076
0.3208820882088208,0.5587813369300786
0.3217821782178216,0.5617816369600815
0.32268226822682244,0.5647819369900843
0.32358235823582326,0.5677822370200869
0.3244824482448241,0.5707825370500896
0.3253825382538249,0.5737828370800924
0.3262826282628257,0.5767831371100951
0.32718271827182654,0.5797834371400978
0.32808280828082825,0.5827837371701036
0.3289828982898291,0.5857840372001062
0.3298829882988299,0.588784337230109
0.3307830783078307,0.5917846372601115
0.33168316831683153,0.5947849372901144
0.33258325832583235,0.5977852373201172
0.3334833483348332,0.6007855373501199
0.334383438343834,0.6037858373801227
0.3352835283528348,0.6067861374101252
0.33618361836183563,0.609786437440128
0.33708370837083645,0.6127867374701308
0.33798379837983816,0.6157870375001366
0.338883888388839,0.6187873375301394
0.3397839783978398,0.621787637560142
0.3406840684068406,0.6247879375901447
0.34158415841584144,0.6277882376201475
0.34248424842484226,0.6307885376501502
0.3433843384338431,0.6337888376801531
0.3442844284428439,0.6367891377101558
0.3451845184518447,0.6397894377401585
0.34608460846084554,0.6427897377701614
0.34698469846984636,0.645790037800164
0.3478847884788481,0.6487903378301696
0.3487848784878489,0.6517906378601723
0.3496849684968497,0.654790937890175
0.35058505850585053,0.6577912379201778
0.35148514851485135,0.6607915379501804
0.3523852385238522,0.6637918379801834
0.353285328532853,0.6667921380101859
0.3541854185418538,0.6697924380401888
0.35508550855085463,0.6727927380701915
0.35598559855985545,0.6757930381001943
0.3568856885688563,0.6787933381301969
0.357785778577858,0.6817936381602024
0.3586858685868588,0.6847939381902054
0.3595859585958596,0.687794238220208
0.36048604860486044,0.6907945382502106
0.36138613861386126,0.6937948382802135
0.3622862286228621,0.6967951383102162
0.3631863186318629,0.699795438340219
0.3640864086408637,0.7027957383702217
0.36498649864986454,0.7057960384002244
0.36588658865886536,0.7087963384302272
0.3667866786678662,0.7117966384602299
0.3676867686768679,0.7147969384902357
0.3685868586858687,0.7177972385202385
0.36948694869486953,0.7207975385502412
0.37038703870387035,0.7237978385802439
0.3712871287128712,0.7267981386102467
0.372187218721872,0.7297984386402494
0.3730873087308728,0.7327987386702521
0.37398739873987363,0.7357990387002549
0.37488748874887445,0.7387993387302576
0.3757875787578753,0.7417996387602603
0.3766876687668761,0.7447999387902631
0.3775877587758778,0.7478002388202687
0.3784878487848786,0.7508005388502714
0.37938793879387944,0.753800838880274
0.38028802880288026,0.7568011389102769
0.3811881188118811,0.7598014389402796
0.3820882088208819,0.7628017389702824
0.3829882988298827,0.7658020390002851
0.38388838883888354,0.7688023390302878
0.38478847884788436,0.7718026390602906
0.3856885688568852,0.7748029390902933
0.386588658865886,0.777803239120296
0.3874887488748877,0.7808035391503017
0.38838883888388853,0.7838038391803044
0.38928892889288935,0.7868041392103071
0.39018901890189017,0.7898044392403097
0.391089108910891,0.7928047392703125
0.3919891989198918,0.7958050393003153
0.39288928892889263,0.798805339330318
0.39378937893789345,0.8018056393603208
0.3946894689468943,0.8048059393903235
0.3955895589558951,0.8078062394203263
0.3964896489648959,0.810806539450329
0.3973897389738976,0.8138068394803348
0.39828982898289844,0.8168071395103376
0.39918991899189926,0.8198074395403403
0.4000900090009001,0.822807739570343
0.4009900990099009,0.8258080396003458
0.4018901890189017,0.8288083396303485
0.40279027902790254,0.8318086396603511
0.40369036903690336,0.834808939690354
0.4045904590459042,0.8378092397203568
0.405490549054905,0.8408095397503594
0.4063906390639058,0.8438098397803622
0.40729072907290664,0.8468101398103649
0.40819081908190835,0.8498104398403705
0.40909090909090917,0.8528107398703733
0.40999099909991,0.855811039900376
0.4108910891089108,0.8588113399303787
0.41179117911791163,0.8618116399603815
0.41269126912691245,0.8648119399903842
0.4135913591359133,0.8678122400203869
0.4144914491449141,0.8708125400503897
0.4153915391539149,0.8738128400803925
0.41629162916291573,0.8768131401103951
0.41719171917191655,0.8798134401403979
0.41809180918091826,0.8828137401704035
0.4189918991899191,0.8858140402004062
0.4198919891989199,0.888814340230409
0.4207920792079207,0.8918146402604117
0.42169216921692154,0.8948149402904144
0.42259225922592236,0.897815240320417
0.4234923492349232,0.9008155403504199
0.424392439243924,0.9038158403804226
0.4252925292529248,0.9068161404104254
0.42619261926192564,0.9098164404404281
0.42709270927092646,0.9128167404704308
0.42799279927992817,0.9158170405004367
0.428892889288929,0.9188173405304394
0.4297929792979298,0.9218176405604421
0.43069306930693063,0.9248179405904448
0.43159315931593145,0.9278182406204476
0.43249324932493227,0.9308185406504503
0.4333933393339331,0.9338188406804531
0.4342934293429339,0.9368191407104558
0.43519351935193473,0.9398194407404585
0.43609360936093555,0.9428197407704613
0.4369936993699364,0.945820040800464
0.4378937893789381,0.9488203408304696
0.4387938793879389,0.9518206408604724
0.4396939693969397,0.9548209408904752
0.44059405940594054,0.9578212409204778
0.44149414941494136,0.9608215409504807
0.4423942394239422,0.9638218409804834
0.443294329432943,0.966822141010486
0.4441944194419438,0.9698224410404886
0.44509450945094464,0.9728227410704915
0.44599459945994546,0.9758230411004943
0.4468946894689463,0.978823341130497
0.447794779477948,0.9818236411605027
0.4486948694869488,0.9848239411905053
0.44959495949594963,0.987824241220508
0.45049504950495045,0.9908245412505107
0.45139513951395127,0.9938248412805136
0.4522952295229521,0.9968251413105162
0.4531953195319529,0.9998254413405191
0.45409540954095373,1.0028257413705217
0.45499549954995455,1.0058260414005245
0.45589558955895537,1.0088263414305272
0.4567956795679562,1.01182664146053
0.4576957695769579,1.0148269414905358
0.4585958595859587,1.0178272415205385
0.45949594959495954,1.0208275415505412
0.46039603960396036,1.023827841580544
0.4612961296129612,1.0268281416105467
0.462196219621962,1.0298284416405494
0.4630963096309628,1.0328287416705522
0.46399639963996364,1.035829041700555
0.46489648964896446,1.0388293417305576
0.4657965796579653,1.0418296417605604
0.4666966696669661,1.044829941790563
0.4675967596759678,1.0478302418205687
0.46849684968496863,1.0508305418505715
0.46939693969396945,1.0538308418805742
0.47029702970297027,1.056831141910577
0.4711971197119711,1.0598314419405797
0.4720972097209719,1.0628317419705824
0.47299729972997273,1.0658320420005851
0.47389738973897355,1.0688323420305879
0.47479747974797437,1.0718326420605906
0.4756975697569752,1.0748329420905933
0.476597659765976,1.077833242120596
0.4774977497749777,1.0808335421506017
0.47839783978397854,1.0838338421806044
0.47929792979297936,1.0868341422106071
0.4801980198019802,1.0898344422406099
0.481098109810981,1.0928347422706126
0.4819981998199818,1.0958350423006153
0.48289828982898264,1.098835342330618
0.48379837983798346,1.1018356423606208
0.4846984698469843,1.1048359423906235
0.4855985598559851,1.1078362424206263
0.4864986498649859,1.110836542450629
0.48739873987398763,1.1138368424806349
0.48829882988298845,1.1168371425106376
0.48919891989198927,1.1198374425406403
0.4900990099009901,1.122837742570643
0.4909990999099909,1.1258380426006458
0.49189918991899173,1.1288383426306485
0.49279927992799255,1.1318386426606513
0.49369936993699337,1.134838942690654
0.4945994599459942,1.1378392427206567
0.495499549954995,1.1408395427506595
0.49639963996399583,1.1438398427806622
0.49729972997299665,1.146840142810665
0.49819981998199836,1.1498404428406706
0.4990999099909992,1.1528407428706733
0.5,1.155841042900676
0.5009000900090008,1.1588413429306788
0.5018001800180016,1.1618416429606815
0.5027002700270025,1.1648419429906842
0.5036003600360033,1.167842243020687
0.5045004500450041,1.1708425430506897
0.5054005400540049,1.1738428430806924
0.5063006300630057,1.1768431431106952
0.5072007200720066,1.179843443140698
0.5081008100810083,1.1828437431707035
0.5090009000900091,1.1858440432007062
0.5099009900990099,1.188844343230709
0.5108010801080107,1.1918446432607117
0.5117011701170116,1.1948449432907144
0.5126012601260124,1.1978452433207172
0.5135013501350132,1.20084554335072
0.514401440144014,1.2038458433807226
0.5153015301530148,1.2068461434107254
0.5162016201620157,1.2098464434407281
0.5171017101710165,1.2128467434707308
0.5180018001800182,1.2158470435007367
0.518901890189019,1.2188473435307394
0.5198019801980198,1.2218476435607422
0.5207020702070206,1.224847943590745
0.5216021602160215,1.2278482436207476
0.5225022502250223,1.2308485436507504
0.5234023402340231,1.233848843680753
0.5243024302430239,1.2368491437107558
0.5252025202520247,1.2398494437407586
0.5261026102610256,1.2428497437707613
0.5270027002700264,1.245850043800764
0.5279027902790281,1.2488503438307696
0.5288028802880289,1.2518506438607724
0.5297029702970297,1.2548509438907751
0.5306030603060305,1.2578512439207779
0.5315031503150314,1.2608515439507806
0.5324032403240322,1.2638518439807833
0.533303330333033,1.266852144010786
0.5342034203420338,1.2698524440407888
0.5351035103510347,1.2728527440707915
0.5360036003600355,1.2758530441007943
0.5369036903690363,1.278853344130797
0.537803780378038,1.2818536441608026
0.5387038703870388,1.2848539441908053
0.5396039603960396,1.287854244220808
0.5405040504050405,1.2908545442508108
0.5414041404140413,1.2938548442808135
0.5423042304230421,1.2968551443108163
0.5432043204320429,1.299855444340819
0.5441044104410437,1.3028557443708217
0.5450045004500446,1.3058560444008245
0.5459045904590454,1.3088563444308272
0.5468046804680462,1.31185664446083
0.5477047704770479,1.3148569444908358
0.5486048604860487,1.3178572445208385
0.5495049504950495,1.3208575445508413
0.5504050405040504,1.323857844580844
0.5513051305130512,1.3268581446108467
0.552205220522052,1.3298584446408495
0.5531053105310528,1.3328587446708522
0.5540054005400536,1.335859044700855
0.5549054905490545,1.3388593447308577
0.5558055805580553,1.3418596447608604
0.5567056705670561,1.3448599447908631
0.5576057605760578,1.3478602448208687
0.5585058505850586,1.3508605448508715
0.5594059405940595,1.3538608448808742
0.5603060306030603,1.356861144910877
0.5612061206120611,1.3598614449408797
0.5621062106210619,1.3628617449708824
0.5630063006300627,1.3658620450008851
0.5639063906390636,1.3688623450308879
0.5648064806480644,1.3718626450608906
0.5657065706570652,1.3748629450908934
0.566606660666066,1.377863245120896
0.5675067506750677,1.3808635451509017
0.5684068406840685,1.3838638451809044
0.5693069306930694,1.3868641452109072
0.5702070207020702,1.38986444524091
0.571107110711071,1.3928647452709126
0.5720072007200718,1.3958650453009154
0.5729072907290726,1.398865345330918
0.5738073807380735,1.4018656453609208
0.5747074707470743,1.4048659453909236
0.5756075607560751,1.4078662454209263
0.5765076507650759,1.410866545450929
0.5774077407740767,1.4138668454809318
0.5783078307830785,1.4168671455109376
0.5792079207920793,1.4198674455409404
0.5801080108010801,1.422867745570943
0.5810081008100809,1.4258680456009458
0.5819081908190817,1.4288683456309486
0.5828082808280826,1.4318686456609513
0.5837083708370834,1.434868945690954
0.5846084608460842,1.4378692457209568
0.585508550855085,1.4408695457509595
0.5864086408640858,1.4438698457809622
0.5873087308730867,1.446870145810965
0.5882088208820884,1.4498704458409706
0.5891089108910892,1.4528707458709733
0.59000900090009,1.455871045900976
0.5909090909090908,1.4588713459309788
0.5918091809180916,1.4618716459609815
0.5927092709270925,1.4648719459909842
0.5936093609360933,1.467872246020987
0.5945094509450941,1.4708725460509897
0.5954095409540949,1.4738728460809924
0.5963096309630957,1.4768731461109952
0.5972097209720966,1.479873446140998
0.5981098109810983,1.4828737461710035
0.5990099009900991,1.4858740462010063
0.5999099909990999,1.488874346231009
0.6008100810081007,1.4918746462610117
0.6017101710171016,1.4948749462910145
0.6026102610261024,1.4978752463210172
0.6035103510351032,1.50087554635102
0.604410441044104,1.5038758463810227
0.6053105310531048,1.5068761464110254
0.6062106210621057,1.5098764464410281
0.6071107110711065,1.5128767464710309
0.6080108010801082,1.5158770465010367
0.608910891089109,1.5188773465310395
0.6098109810981098,1.5218776465610422
0.6107110711071106,1.524877946591045
0.6116111611161115,1.5278782466210477
0.6125112511251123,1.5308785466510504
0.6134113411341131,1.5338788466810531
0.6143114311431139,1.5368791467110559
0.6152115211521147,1.5398794467410586
0.6161116111611156,1.5428797467710613
0.6170117011701164,1.545880046801064
0.6179117911791181,1.54888034683107
0.6188118811881189,1.5518806468610726
0.6197119711971197,1.5548809468910754
0.6206120612061206,1.557881246921078
0.6215121512151214,1.5608815469510808
0.6224122412241222,1.5638818469810836
0.623312331233123,1.5668821470110863
0.6242124212421238,1.569882447041089
0.6251125112511247,1.5728827470710918
0.6260126012601255,1.5758830471010945
0.6269126912691263,1.5788833471310972
0.627812781278128,1.5818836471611026
0.6287128712871288,1.5848839471911054
0.6296129612961296,1.587884247221108
0.6305130513051305,1.5908845472511108
0.6314131413141313,1.5938848472811136
0.6323132313231321,1.5968851473111163
0.6332133213321329,1.599885447341119
0.6341134113411337,1.6028857473711218
0.6350135013501346,1.6058860474011245
0.6359135913591354,1.6088863474311272
0.6368136813681362,1.61188664746113
0.6377137713771379,1.6148869474911358
0.6386138613861387,1.6178872475211385
0.6395139513951396,1.6208875475511413
0.6404140414041404,1.623887847581144
0.6413141314131412,1.6268881476111468
0.642214221422142,1.6298884476411495
0.6431143114311428,1.6328887476711522
0.6440144014401437,1.635889047701155
0.6449144914491445,1.6388893477311577
0.6458145814581453,1.6418896477611604
0.6467146714671461,1.6448899477911632
0.6476147614761478,1.647890247821169
0.6485148514851486,1.6508905478511717
0.6494149414941495,1.6538908478811745
0.6503150315031503,1.6568911479111772
0.6512151215121511,1.65989144794118
0.6521152115211519,1.6628917479711827
0.6530153015301527,1.6658920480011854
0.6539153915391536,1.6688923480311881
0.6548154815481544,1.6718926480611909
0.6557155715571552,1.6748929480911936
0.656615661566156,1.6778932481211963
0.6575157515751577,1.6808935481512017
0.6584158415841586,1.6838938481812045
0.6593159315931594,1.6868941482112072
0.6602160216021602,1.68989444824121
0.661116111611161,1.6928947482712127
0.6620162016201618,1.6958950483012154
0.6629162916291627,1.6988953483312181
0.6638163816381635,1.7018956483612209
0.6647164716471643,1.7048959483912236
0.6656165616561651,1.7078962484212263
0.6665166516651659,1.710896548451229
0.6674167416741668,1.7138968484812318
0.6683168316831685,1.7168971485112376
0.6692169216921693,1.7198974485412404
0.6701170117011701,1.7228977485712431
0.6710171017101709,1.7258980486012458
0.6719171917191717,1.7288983486312486
0.6728172817281726,1.7318986486612513
0.6737173717371734,1.734898948691254
0.6746174617461742,1.7378992487212568
0.675517551755175,1.7408995487512595
0.6764176417641758,1.7438998487812623
0.6773177317731767,1.746900148811265
0.6782178217821784,1.7499004488412708
0.6791179117911792,1.7529007488712736
0.68001800180018,1.7559010489012763
0.6809180918091808,1.758901348931279
0.6818181818181817,1.7619016489612818
0.6827182718271825,1.7649019489912845
0.6836183618361833,1.7679022490212872
0.6845184518451841,1.77090254905129
0.6854185418541849,1.7739028490812927
0.6863186318631858,1.7769031491112954
0.6872187218721866,1.7799034491412982
0.6881188118811883,1.7829037491713036
0.6890189018901891,1.7859040492013063
0.6899189918991899,1.788904349231309
0.6908190819081907,1.7919046492613118
0.6917191719171916,1.7949049492913145
0.6926192619261924,1.7979052493213172
0.6935193519351932,1.80090554935132
0.694419441944194,1.8039058493813227
0.6953195319531948,1.8069061494113254
0.6962196219621957,1.8099064494413282
0.6971197119711965,1.812906749471331
0.6980198019801982,1.8159070495013367
0.698919891989199,1.8189073495313395
0.6998199819981998,1.8219076495613422
0.7007200720072007,1.824907949591345
0.7016201620162015,1.8279082496213477
0.7025202520252023,1.8309085496513504
0.7034203420342031,1.8339088496813531
0.7043204320432039,1.8369091497113559
0.7052205220522048,1.8399094497413586
0.7061206120612056,1.8429097497713613
0.7070207020702064,1.845910049801364
0.7079207920792081,1.84891034983137
0.7088208820882089,1.8519106498613727
0.7097209720972097,1.8549109498913754
0.7106210621062106,1.8579112499213781
0.7115211521152114,1.8609115499513809
0.7124212421242122,1.8639118499813836
0.713321332133213,1.8669121500113863
0.7142214221422138,1.869912450041389
0.7151215121512147,1.8729127500713918
0.7160216021602155,1.8759130501013945
0.7169216921692163,1.8789133501313973
0.717821782178218,1.8819136501614027
0.7187218721872188,1.8849139501914054
0.7196219621962197,1.8879142502214081
0.7205220522052205,1.8909145502514109
0.7214221422142213,1.8939148502814136
0.7223222322232221,1.8969151503114163
0.7232223222322229,1.899915450341419
0.7241224122412238,1.9029157503714218
0.7250225022502246,1.9059160504014245
0.7259225922592254,1.9089163504314273
0.7268226822682262,1.91191665046143
0.7277227722772279,1.9149169504914358
0.7286228622862287,1.9179172505214386
0.7295229522952296,1.9209175505514413
0.7304230423042304,1.923917850581444
0.7313231323132312,1.9269181506114468
0.732223222322232,1.9299184506414495
0.7331233123312328,1.9329187506714522
0.7340234023402337,1.935919050701455
0.7349234923492345,1.9389193507314577
0.7358235823582353,1.9419196507614604
0.7367236723672361,1.9449199507914632
0.7376237623762378,1.947920250821469
0.7385238523852387,1.9509205508514718
0.7394239423942395,1.9539208508814745
0.7403240324032403,1.9569211509114772
0.7412241224122411,1.95992145094148
0.7421242124212419,1.9629217509714827
0.7430243024302428,1.9659220510014854
0.7439243924392436,1.9689223510314882
0.7448244824482444,1.971922651061491
0.7457245724572452,1.9749229510914936
0.746624662466246,1.9779232511214964
0.7475247524752477,1.9809235511515018
0.7484248424842486,1.9839238511815045
0.7493249324932494,1.9869241512115072
0.7502250225022502,1.98992445124151
0.751125112511251,1.9929247512715127
0.7520252025202518,1.9959250513015154
0.7529252925292527,1.9989253513315182
0.7538253825382535,2.001925651361521
0.7547254725472543,2.004925951391524
0.7556255625562551,2.0079262514215266
0.756525652565256,2.0109265514515293
0.7574257425742568,2.013926851481532
0.7583258325832585,2.0169271515115375
0.7592259225922593,2.01992745154154
0.7601260126012601,2.022927751571543
0.7610261026102609,2.0259280516015457
0.7619261926192618,2.0289283516315484
0.7628262826282626,2.031928651661551
0.7637263726372634,2.034928951691554
0.7646264626462642,2.0379292517215566
0.765526552655265,2.0409295517515593
0.7664266426642659,2.043929851781562
0.7673267326732667,2.046930151811565
0.7682268226822684,2.049930451841571
0.7691269126912692,2.052930751871574
0.77002700270027,2.0559310519015765
0.7709270927092708,2.0589313519315793
0.7718271827182717,2.061931651961582
0.7727272727272725,2.0649319519915847
0.7736273627362733,2.0679322520215875
0.7745274527452741,2.07093255205159
0.775427542754275,2.073932852081593
0.7763276327632758,2.0769331521115957
0.7772277227722766,2.0799334521415984
0.7781278127812783,2.082933752171604
0.7790279027902791,2.0859340522016065
0.7799279927992799,2.0889343522316093
0.7808280828082808,2.091934652261612
0.7817281728172816,2.0949349522916147
0.7826282628262824,2.0979352523216175
0.7835283528352832,2.10093555235162
0.784428442844284,2.103935852381623
0.7853285328532849,2.1069361524116257
0.7862286228622857,2.1099364524416284
0.7871287128712865,2.112936752471631
0.7880288028802882,2.1159370525016366
0.788928892889289,2.1189373525316393
0.7898289828982898,2.121937652561642
0.7907290729072907,2.1249379525916448
0.7916291629162915,2.1279382526216475
0.7925292529252923,2.13093855265165
0.7934293429342931,2.133938852681653
0.794329432943294,2.1369391527116557
0.7952295229522948,2.1399394527416584
0.7961296129612956,2.142939752771661
0.7970297029702964,2.145940052801664
0.7979297929792981,2.14894035283167
0.7988298829882989,2.151940652861673
0.7997299729972998,2.1549409528916756
0.8006300630063006,2.1579412529216784
0.8015301530153014,2.160941552951681
0.8024302430243022,2.163941852981684
0.803330333033303,2.1669421530116866
0.8042304230423039,2.1699424530416893
0.8051305130513047,2.172942753071692
0.8060306030603055,2.175943053101695
0.8069306930693063,2.1789433531316975
0.807830783078308,2.181943653161703
0.8087308730873088,2.1849439531917056
0.8096309630963097,2.1879442532217084
0.8105310531053105,2.190944553251711
0.8114311431143113,2.193944853281714
0.8123312331233121,2.1969451533117166
0.8132313231323129,2.1999454533417193
0.8141314131413138,2.202945753371722
0.8150315031503146,2.205946053401725
0.8159315931593154,2.2089463534317275
0.8168316831683162,2.2119466534617303
0.8177317731773179,2.2149469534917356
0.8186318631863188,2.2179472535217384
0.8195319531953196,2.220947553551741
0.8204320432043204,2.223947853581744
0.8213321332133212,2.2269481536117466
0.822232223222322,2.2299484536417493
0.8231323132313229,2.232948753671752
0.8240324032403237,2.235949053701755
0.8249324932493245,2.2389493537317575
0.8258325832583253,2.2419496537617603
0.8267326732673261,2.244949953791763
0.8276327632763278,2.2479502538217693
0.8285328532853287,2.250950553851772
0.8294329432943295,2.2539508538817747
0.8303330333033303,2.2569511539117775
0.8312331233123311,2.25995145394178
0.8321332133213319,2.262951753971783
0.8330333033303328,2.2659520540017857
0.8339333933393336,2.2689523540317884
0.8348334833483344,2.271952654061791
0.8357335733573352,2.274952954091794
0.836633663366336,2.2779532541217966
0.8375337533753369,2.2809535541517993
0.8384338433843386,2.2839538541818047
0.8393339333933394,2.2869541542118075
0.8402340234023402,2.28995445424181
0.841134113411341,2.292954754271813
0.8420342034203419,2.2959550543018157
0.8429342934293427,2.2989553543318184
0.8438343834383435,2.301955654361821
0.8447344734473443,2.304955954391824
0.8456345634563451,2.3079562544218266
0.846534653465346,2.3109565544518293
0.8474347434743468,2.313956854481832
0.8483348334833485,2.3169571545118375
0.8492349234923493,2.31995745454184
0.8501350135013501,2.322957754571843
0.8510351035103509,2.3259580546018457
0.8519351935193518,2.3289583546318484
0.8528352835283526,2.331958654661851
0.8537353735373534,2.334958954691854
0.8546354635463542,2.3379592547218566
0.855535553555355,2.3409595547518594
0.8564356435643559,2.343959854781862
0.8573357335733567,2.346960154811865
0.8582358235823584,2.349960454841871
0.8591359135913592,2.352960754871874
0.86003600360036,2.3559610549018766
0.8609360936093609,2.3589613549318793
0.8618361836183617,2.361961654961882
0.8627362736273625,2.3649619549918848
0.8636363636363633,2.3679622550218875
0.8645364536453641,2.3709625550518902
0.865436543654365,2.373962855081893
0.8663366336633658,2.3769631551118957
0.8672367236723666,2.3799634551418984
0.8681368136813683,2.382963755171904
0.8690369036903691,2.3859640552019066
0.8699369936993699,2.3889643552319093
0.8708370837083708,2.391964655261912
0.8717371737173716,2.3949649552919148
0.8726372637263724,2.3979652553219175
0.8735373537353732,2.4009655553519202
0.874437443744374,2.403965855381923
0.8753375337533749,2.4069661554119257
0.8762376237623757,2.4099664554419284
0.8771377137713765,2.412966755471931
0.8780378037803782,2.4159670555019366
0.878937893789379,2.4189673555319393
0.8798379837983799,2.421967655561942
0.8807380738073807,2.424967955591945
0.8816381638163815,2.4279682556219475
0.8825382538253823,2.4309685556519502
0.8834383438343831,2.433968855681953
0.884338433843384,2.4369691557119557
0.8852385238523848,2.4399694557419584
0.8861386138613856,2.442969755771961
0.8870387038703864,2.445970055801964
0.8879387938793881,2.44897035583197
0.8888388838883889,2.451970655861973
0.8897389738973898,2.4549709558919757
0.8906390639063906,2.4579712559219784
0.8915391539153914,2.460971555951981
0.8924392439243922,2.463971855981984
0.893339333933393,2.4669721560119866
0.8942394239423939,2.4699724560419893
0.8951395139513947,2.472972756071992
0.8960396039603955,2.475973056101995
0.8969396939693963,2.4789733561319975
0.897839783978398,2.481973656162003
0.8987398739873989,2.4849739561920057
0.8996399639963997,2.4879742562220084
0.9005400540054005,2.490974556252011
0.9014401440144013,2.493974856282014
0.9023402340234021,2.4969751563120166
0.903240324032403,2.4999754563420193
0.9041404140414038,2.502975756372022
0.9050405040504046,2.505976056402025
0.9059405940594054,2.5089763564320275
0.9068406840684062,2.5119766564620303
0.9077407740774079,2.5149769564920357
0.9086408640864088,2.5179772565220384
0.9095409540954096,2.520977556552041
0.9104410441044104,2.523977856582044
0.9113411341134112,2.5269781566120466
0.912241224122412,2.5299784566420493
0.9131413141314129,2.532978756672052
0.9140414041404137,2.535979056702055
0.9149414941494145,2.5389793567320575
0.9158415841584153,2.5419796567620603
0.9167416741674161,2.544979956792063
0.9176417641764179,2.5479802568220693
0.9185418541854187,2.550980556852072
0.9194419441944195,2.5539808568820748
0.9203420342034203,2.5569811569120775
0.9212421242124211,2.5599814569420802
0.922142214221422,2.562981756972083
0.9230423042304228,2.5659820570020857
0.9239423942394236,2.5689823570320884
0.9248424842484244,2.571982657062091
0.9257425742574252,2.574982957092094
0.926642664266426,2.5779832571220966
0.9275427542754269,2.5809835571520994
0.9284428442844286,2.5839838571821048
0.9293429342934294,2.5869841572121075
0.9302430243024302,2.5899844572421102
0.931143114311431,2.592984757272113
0.9320432043204319,2.5959850573021157
0.9329432943294327,2.5989853573321184
0.9338433843384335,2.601985657362121
0.9347434743474343,2.604985957392124
0.9356435643564351,2.6079862574221266
0.936543654365436,2.6109865574521294
0.9374437443744368,2.613986857482132
0.9383438343834385,2.6169871575121375
0.9392439243924393,2.6199874575421402
0.9401440144014401,2.622987757572143
0.941044104410441,2.6259880576021457
0.9419441944194418,2.6289883576321484
0.9428442844284426,2.631988657662151
0.9437443744374434,2.634988957692154
0.9446444644464442,2.6379892577221566
0.945544554455445,2.6409895577521594
0.9464446444644459,2.643989857782162
0.9473447344734467,2.646990157812165
0.9482448244824484,2.649990457842171
0.9491449144914492,2.652990757872174
0.95004500450045,2.6559910579021766
0.9509450945094509,2.6589913579321793
0.9518451845184517,2.661991657962182
0.9527452745274525,2.664991957992185
0.9536453645364533,2.6679922580221875
0.9545454545454541,2.6709925580521903
0.955445544554455,2.673992858082193
0.9563456345634558,2.6769931581121957
0.9572457245724566,2.6799934581421985
0.9581458145814583,2.682993758172204
0.9590459045904591,2.6859940582022066
0.95994599459946,2.6889943582322093
0.9608460846084608,2.691994658262212
0.9617461746174616,2.694994958292215
0.9626462646264624,2.6979952583222175
0.9635463546354632,2.7009955583522203
0.964446444644464,2.703995858382223
0.9653465346534649,2.7069961584122257
0.9662466246624657,2.7099964584422285
0.9671467146714665,2.712996758472231
0.9680468046804682,2.7159970585022366
0.968946894689469,2.7189973585322393
0.9698469846984699,2.721997658562242
0.9707470747074707,2.724997958592245
0.9716471647164715,2.7279982586222475
0.9725472547254723,2.7309985586522503
0.9734473447344731,2.733998858682253
0.974347434743474,2.7369991587122557
0.9752475247524748,2.7399994587422585
0.9761476147614756,2.742999758772261
0.9770477047704764,2.746000058802264
0.9779477947794781,2.7490003588322702
0.978847884788479,2.752000658862273
0.9797479747974798,2.7550009588922757
0.9806480648064806,2.7580012589222784
0.9815481548154814,2.761001558952281
0.9824482448244822,2.764001858982284
0.983348334833483,2.7670021590122866
0.9842484248424839,2.7700024590422894
0.9851485148514847,2.773002759072292
0.9860486048604855,2.776003059102295
0.9869486948694863,2.7790033591322976
0.987848784878488,2.782003659162303
0.9887488748874889,2.7850039591923057
0.9896489648964897,2.7880042592223084
0.9905490549054905,2.791004559252311
0.9914491449144913,2.794004859282314
0.9923492349234921,2.7970051593123166
0.993249324932493,2.8000054593423194
0.9941494149414938,2.803005759372322
0.9950495049504946,2.806006059402325
0.9959495949594954,2.8090063594323276
0.9968496849684962,2.8120066594623303
0.997749774977498,2.8150069594923357
0.9986498649864988,2.8180072595223384
0.9995499549954996,2.821007559552341
1.0004500450045004,2.824007859582344
1.0013501350135012,2.8270081596123466
1.002250225022502,2.8300084596423494
1.0031503150315029,2.833008759672352
1.0040504050405037,2.836009059702355
1.0049504950495045,2.8390093597323576
1.0058505850585053,2.8420096597623603
1.0067506750675062,2.845009959792363
1.0076507650765079,2.8480102598223693
1.0085508550855087,2.851010559852372
1.0094509450945095,2.854010859882375
1.0103510351035103,2.8570111599123775
1.0112511251125111,2.8600114599423803
1.012151215121512,2.863011759972383
1.0130513051305128,2.8660120600023857
1.0139513951395136,2.8690123600323885
1.0148514851485144,2.872012660062391
1.0157515751575152,2.875012960092394
1.016651665166516,2.8780132601223967
1.0175517551755169,2.8810135601523994
1.0184518451845186,2.884013860182405
1.0193519351935194,2.8870141602124075
1.0202520252025202,2.8900144602424103
1.021152115211521,2.893014760272413
1.0220522052205219,2.8960150603024157
1.0229522952295227,2.8990153603324185
1.0238523852385235,2.902015660362421
1.0247524752475243,2.905015960392424
1.0256525652565252,2.9080162604224267
1.026552655265526,2.9110165604524294
1.0274527452745268,2.914016860482432
1.0283528352835285,2.9170171605124375
1.0292529252925293,2.9200174605424403
1.0301530153015301,2.923017760572443
1.031053105310531,2.9260180606024457
1.0319531953195318,2.9290183606324485
1.0328532853285326,2.932018660662451
1.0337533753375334,2.935018960692454
1.0346534653465342,2.9380192607224567
1.035553555355535,2.9410195607524594
1.0364536453645359,2.944019860782462
1.0373537353735367,2.947020160812465
1.0382538253825384,2.950020460842471
1.0391539153915392,2.953020760872474
1.04005400540054,2.9560210609024766
1.0409540954095409,2.9590213609324794
1.0418541854185417,2.962021660962482
1.0427542754275425,2.965021960992485
1.0436543654365433,2.9680222610224876
1.0445544554455441,2.9710225610524903
1.045454545454545,2.974022861082493
1.0463546354635458,2.9770231611124958
1.0472547254725466,2.9800234611424985
1.0481548154815483,2.983023761172504
1.0490549054905491,2.9860240612025066
1.04995499549955,2.9890243612325094
1.0508550855085508,2.992024661262512
1.0517551755175516,2.995024961292515
1.0526552655265524,2.9980252613225176
1.0535553555355532,3.0010255613525203
1.054455445544554,3.004025861382523
1.0553555355535549,3.0070261614125258
1.0562556255625557,3.0100264614425285
1.0571557155715565,3.0130267614725312
1.0580558055805582,3.0160270615025366
1.058955895589559,3.0190273615325394
1.0598559855985599,3.022027661562542
1.0607560756075607,3.025027961592545
1.0616561656165615,3.0280282616225476
1.0625562556255623,3.0310285616525503
1.0634563456345631,3.034028861682553
1.064356435643564,3.0370291617125558
1.0652565256525648,3.0400294617425585
1.0661566156615656,3.0430297617725612
1.0670567056705664,3.046030061802564
1.0679567956795681,3.0490303618325703
1.068856885688569,3.052030661862573
1.0697569756975698,3.0550309618925757
1.0706570657065706,3.0580312619225785
1.0715571557155714,3.061031561952581
1.0724572457245722,3.064031861982584
1.073357335733573,3.0670321620125867
1.0742574257425739,3.0700324620425894
1.0751575157515747,3.073032762072592
1.0760576057605755,3.076033062102595
1.0769576957695763,3.0790333621325976
1.077857785778578,3.082033662162603
1.0787578757875789,3.0850339621926057
1.0796579657965797,3.0880342622226085
1.0805580558055805,3.091034562252611
1.0814581458145813,3.094034862282614
1.0823582358235821,3.0970351623126167
1.083258325832583,3.1000354623426194
1.0841584158415838,3.103035762372622
1.0850585058505846,3.106036062402625
1.0859585958595854,3.1090363624326276
1.0868586858685862,3.1120366624626303
1.087758775877588,3.1150369624926357
1.0886588658865888,3.1180372625226385
1.0895589558955896,3.121037562552641
1.0904590459045904,3.124037862582644
1.0913591359135912,3.1270381626126467
1.092259225922592,3.1300384626426494
1.0931593159315929,3.133038762672652
1.0940594059405937,3.136039062702655
1.0949594959495945,3.1390393627326576
1.0958595859585953,3.1420396627626603
1.0967596759675962,3.145039962792663
1.097659765976597,3.148040262822666
1.0985598559855987,3.151040562852672
1.0994599459945995,3.154040862882675
1.1003600360036003,3.1570411629126776
1.1012601260126011,3.1600414629426803
1.102160216021602,3.163041762972683
1.1030603060306028,3.1660420630026858
1.1039603960396036,3.1690423630326885
1.1048604860486044,3.1720426630626912
1.1057605760576052,3.175042963092694
1.106660666066606,3.1780432631226967
1.107560756075607,3.1810435631526994
1.1084608460846086,3.184043863182705
1.1093609360936094,3.1870441632127076
1.1102610261026102,3.1900444632427103
1.111161116111611,3.193044763272713
1.1120612061206119,3.1960450633027158
1.1129612961296127,3.1990453633327185
1.1138613861386135,3.2020456633627212
1.1147614761476143,3.205045963392724
1.1156615661566152,3.2080462634227267
1.116561656165616,3.2110465634527294
1.1174617461746168,3.214046863482732
1.1183618361836185,3.2170471635127376
1.1192619261926193,3.2200474635427403
1.1201620162016201,3.223047763572743
1.121062106210621,3.2260480636027458
1.1219621962196218,3.2290483636327485
1.1228622862286226,3.2320486636627512
1.1237623762376234,3.235048963692754
1.1246624662466242,3.2380492637227567
1.125562556255625,3.2410495637527594
1.1264626462646259,3.244049863782762
1.1273627362736267,3.247050163812765
1.1282628262826284,3.250050463842771
1.1291629162916292,3.253050763872774
1.13006300630063,3.2560510639027767
1.1309630963096309,3.2590513639327794
1.1318631863186317,3.262051663962782
1.1327632763276325,3.265051963992785
1.1336633663366333,3.2680522640227876
1.1345634563456342,3.2710525640527903
1.135463546354635,3.274052864082793
1.1363636363636358,3.277053164112796
1.1372637263726366,3.2800534641427985
1.1381638163816383,3.283053764172804
1.1390639063906391,3.2860540642028067
1.13996399639964,3.2890543642328094
1.1408640864086408,3.292054664262812
1.1417641764176416,3.295054964292815
1.1426642664266424,3.2980552643228176
1.1435643564356432,3.3010555643528203
1.144464446444644,3.304055864382823
1.1453645364536449,3.307056164412826
1.1462646264626457,3.3100564644428285
1.1471647164716465,3.3130567644728313
1.1480648064806482,3.3160570645028367
1.148964896489649,3.3190573645328394
1.1498649864986499,3.322057664562842
1.1507650765076507,3.325057964592845
1.1516651665166515,3.3280582646228476
1.1525652565256523,3.3310585646528503
1.1534653465346532,3.334058864682853
1.154365436543654,3.337059164712856
1.1552655265526548,3.3400594647428585
1.1561656165616556,3.3430597647728613
1.1570657065706564,3.346060064802864
1.1579657965796581,3.3490603648328703
1.158865886588659,3.352060664862873
1.1597659765976598,3.3550609648928758
1.1606660666066606,3.3580612649228785
1.1615661566156614,3.361061564952881
1.1624662466246622,3.364061864982884
1.163366336633663,3.3670621650128867
1.1642664266426639,3.3700624650428894
1.1651665166516647,3.373062765072892
1.1660666066606655,3.376063065102895
1.1669666966696663,3.3790633651328976
1.167866786678668,3.382063665162903
1.1687668766876689,3.3850639651929058
1.1696669666966697,3.3880642652229085
1.1705670567056705,3.3910645652529112
1.1714671467146713,3.394064865282914
1.1723672367236722,3.3970651653129167
1.173267326732673,3.4000654653429194
1.1741674167416738,3.403065765372922
1.1750675067506746,3.406066065402925
1.1759675967596754,3.4090663654329276
1.1768676867686763,3.4120666654629304
1.177767776777678,3.4150669654929358
1.1786678667866788,3.4180672655229385
1.1795679567956796,3.4210675655529412
1.1804680468046804,3.424067865582944
1.1813681368136812,3.4270681656129467
1.182268226822682,3.4300684656429494
1.1831683168316829,3.433068765672952
1.1840684068406837,3.436069065702955
1.1849684968496845,3.4390693657329576
1.1858685868586853,3.4420696657629604
1.1867686768676862,3.445069965792963
1.187668766876687,3.448070265822966
1.1885688568856887,3.451070565852972
1.1894689468946895,3.454070865882975
1.1903690369036903,3.4570711659129776
1.1912691269126912,3.4600714659429803
1.192169216921692,3.463071765972983
1.1930693069306928,3.466072066002986
1.1939693969396936,3.4690723660329885
1.1948694869486944,3.4720726660629913
1.1957695769576953,3.475072966092994
1.196669666966696,3.4780732661229967
1.197569756975697,3.4810735661529995
1.1984698469846986,3.484073866183005
1.1993699369936994,3.4870741662130076
1.2002700270027002,3.4900744662430103
1.201170117011701,3.493074766273013
1.2020702070207019,3.496075066303016
1.2029702970297027,3.4990753663330185
1.2038703870387035,3.5020756663630213
1.2047704770477043,3.505075966393024
1.2056705670567052,3.5080762664230267
1.206570657065706,3.5110765664530295
1.2074707470747068,3.514076866483032
1.2083708370837085,3.5170771665130385
1.2092709270927093,3.520077466543041
1.2101710171017102,3.523077766573044
1.211071107110711,3.5260780666030467
1.2119711971197118,3.5290783666330494
1.2128712871287126,3.532078666663052
1.2137713771377134,3.535078966693055
1.2146714671467143,3.5380792667230576
1.215571557155715,3.5410795667530603
1.216471647164716,3.544079866783063
1.2173717371737167,3.547080166813066
1.2182718271827184,3.550080466843071
1.2191719171917192,3.553080766873074
1.22007200720072,3.5560810669030767
1.2209720972097209,3.5590813669330794
1.2218721872187217,3.562081666963082
1.2227722772277225,3.565081966993085
1.2236723672367233,3.5680822670230876
1.2245724572457242,3.5710825670530904
1.225472547254725,3.574082867083093
1.2263726372637258,3.577083167113096
1.2272727272727266,3.5800834671430986
1.2281728172817283,3.583083767173104
1.2290729072907292,3.5860840672031067
1.22997299729973,3.5890843672331094
1.2308730873087308,3.592084667263112
1.2317731773177316,3.595084967293115
1.2326732673267324,3.5980852673231176
1.2335733573357333,3.6010855673531204
1.234473447344734,3.604085867383123
1.235373537353735,3.607086167413126
1.2362736273627357,3.6100864674431286
1.2371737173717365,3.6130867674731313
1.2380738073807382,3.6160870675031376
1.238973897389739,3.6190873675331403
1.2398739873987399,3.622087667563143
1.2407740774077407,3.6250879675931458
1.2416741674167415,3.6280882676231485
1.2425742574257423,3.6310885676531512
1.2434743474347432,3.634088867683154
1.244374437443744,3.6370891677131567
1.2452745274527448,3.6400894677431594
1.2461746174617456,3.643089767773162
1.2470747074707464,3.646090067803165
1.2479747974797482,3.6490903678331703
1.248874887488749,3.652090667863173
1.2497749774977498,3.655090967893176
1.2506750675067506,3.6580912679231785
1.2515751575157514,3.6610915679531812
1.2524752475247523,3.664091867983184
1.253375337533753,3.6670921680131867
1.254275427542754,3.6700924680431894
1.2551755175517547,3.673092768073192
1.2560756075607555,3.676093068103195
1.2569756975697564,3.6790933681331977
1.257875787578758,3.682093668163203
1.2587758775877589,3.685093968193206
1.2596759675967597,3.6880942682232085
1.2605760576057605,3.6910945682532112
1.2614761476147613,3.694094868283214
1.2623762376237622,3.6970951683132167
1.263276327632763,3.7000954683432195
1.2641764176417638,3.703095768373222
1.2650765076507646,3.706096068403225
1.2659765976597654,3.7090963684332277
1.2668766876687663,3.7120966684632304
1.267776777677768,3.7150969684932367
1.2686768676867688,3.7180972685232394
1.2695769576957696,3.721097568553242
1.2704770477047704,3.724097868583245
1.2713771377137713,3.7270981686132476
1.272277227722772,3.7300984686432503
1.273177317731773,3.733098768673253
1.2740774077407737,3.736099068703256
1.2749774977497745,3.7390993687332585
1.2758775877587754,3.7420996687632613
1.2767776777677762,3.745099968793264
1.277677767776777,3.7481002688232667
1.2785778577857787,3.751100568853272
1.2794779477947795,3.754100868883275
1.2803780378037803,3.7571011689132776
1.2812781278127812,3.7601014689432803
1.282178217821782,3.763101768973283
1.2830783078307828,3.766102069003286
1.2839783978397836,3.7691023690332885
1.2848784878487844,3.7721026690632913
1.2857785778577853,3.775102969093294
1.286678667866786,3.7781032691232967
1.287578757875787,3.7811035691532995
1.2884788478847886,3.784103869183305
1.2893789378937894,3.7871041692133076
1.2902790279027903,3.7901044692433103
1.291179117911791,3.793104769273313
1.292079207920792,3.796105069303316
1.2929792979297927,3.7991053693333185
1.2938793879387935,3.8021056693633213
1.2947794779477944,3.805105969393324
1.2956795679567952,3.8081062694233268
1.296579657965796,3.8111065694533295
1.2974797479747968,3.814106869483332
1.2983798379837985,3.8171071695133385
1.2992799279927993,3.8201074695433412
1.3001800180018002,3.823107769573344
1.301080108010801,3.8261080696033467
1.3019801980198018,3.8291083696333494
1.3028802880288026,3.832108669663352
1.3037803780378034,3.835108969693355
1.3046804680468043,3.8381092697233576
1.305580558055805,3.8411095697533604
1.306480648064806,3.844109869783363
1.3073807380738067,3.847110169813366
1.3082808280828084,3.8501104698433712
1.3091809180918093,3.853110769873374
1.31008100810081,3.8561110699033767
1.310981098109811,3.8591113699333794
1.3118811881188117,3.862111669963382
1.3127812781278125,3.865111969993385
1.3136813681368134,3.8681122700233876
1.3145814581458142,3.8711125700533904
1.315481548154815,3.874112870083393
1.3163816381638158,3.877113170113396
1.3172817281728166,3.8801134701433986
1.3181818181818183,3.883113770173404
1.3190819081908192,3.8861140702034067
1.31998199819982,3.8891143702334094
1.3208820882088208,3.892114670263412
1.3217821782178216,3.895114970293415
1.3226822682268224,3.8981152703234176
1.3235823582358233,3.9011155703534204
1.324482448244824,3.904115870383423
1.325382538253825,3.907116170413426
1.3262826282628257,3.9101164704434286
1.3271827182718265,3.9131167704734313
1.3280828082808283,3.9161170705034376
1.328982898289829,3.9191173705334403
1.32988298829883,3.922117670563443
1.3307830783078307,3.925117970593446
1.3316831683168315,3.9281182706234485
1.3325832583258324,3.9311185706534513
1.3334833483348332,3.934118870683454
1.334383438343834,3.9371191707134567
1.3352835283528348,3.9401194707434595
1.3361836183618356,3.943119770773462
1.3370837083708365,3.946120070803465
1.3379837983798382,3.9491203708334703
1.338883888388839,3.952120670863473
1.3397839783978398,3.955120970893476
1.3406840684068406,3.9581212709234785
1.3415841584158414,3.9611215709534813
1.3424842484248423,3.964121870983484
1.343384338433843,3.9671221710134867
1.344284428442844,3.9701224710434895
1.3451845184518447,3.973122771073492
1.3460846084608455,3.976123071103495
1.3469846984698464,3.9791233711334977
1.347884788478848,3.982123671163503
1.348784878487849,3.985123971193506
1.3496849684968497,3.9881242712235085
1.3505850585058505,3.9911245712535113
1.3514851485148514,3.994124871283514
1.3523852385238522,3.9971251713135167
1.353285328532853,4.0001254713435195
1.3541854185418538,4.003125771373522
1.3550855085508546,4.006126071403525
1.3559855985598555,4.009126371433528
1.3568856885688563,4.01212667146353
1.357785778577857,4.015126971493533
1.3586858685868588,4.018127271523539
1.3595859585958596,4.021127571553542
1.3604860486048604,4.024127871583545
1.3613861386138613,4.027128171613548
1.362286228622862,4.03012847164355
1.363186318631863,4.033128771673553
1.3640864086408637,4.036129071703556
1.3649864986498645,4.039129371733559
1.3658865886588654,4.042129671763561
1.3667866786678662,4.045129971793564
1.367686768676867,4.048130271823567
1.3685868586858687,4.051130571853572
1.3694869486948695,4.054130871883575
1.3703870387038704,4.057131171913578
1.3712871287128712,4.06013147194358
1.372187218721872,4.063131771973583
1.3730873087308728,4.066132072003586
1.3739873987398736,4.069132372033589
1.3748874887488745,4.072132672063591
1.3757875787578753,4.075132972093594
1.376687668766876,4.078133272123597
1.377587758775877,4.0811335721535995
1.3784878487848786,4.084133872183605
1.3793879387938794,4.087134172213608
1.3802880288028803,4.09013447224361
1.381188118811881,4.093134772273613
1.382088208820882,4.096135072303616
1.3829882988298827,4.099135372333619
1.3838883888388835,4.102135672363621
1.3847884788478844,4.105135972393624
1.3856885688568852,4.108136272423627
1.386588658865886,4.1111365724536295
1.3874887488748868,4.114136872483632
1.3883888388838885,4.1171371725136385
1.3892889288928894,4.120137472543641
1.3901890189018902,4.123137772573644
1.391089108910891,4.126138072603647
1.3919891989198918,4.1291383726336495
1.3928892889288926,4.132138672663652
1.3937893789378935,4.135138972693655
1.3946894689468943,4.138139272723658
1.395589558955895,4.14113957275366
1.396489648964896,4.144139872783663
1.3973897389738967,4.147140172813666
1.3982898289828984,4.150140472843671
1.3991899189918993,4.153140772873674
1.4000900090009,4.156141072903677
1.400990099009901,4.1591413729336795
1.4018901890189017,4.162141672963682
1.4027902790279025,4.165141972993685
1.4036903690369034,4.168142273023688
1.4045904590459042,4.17114257305369
1.405490549054905,4.174142873083693
1.4063906390639058,4.177143173113696
1.4072907290729066,4.180143473143699
1.4081908190819084,4.183143773173704
1.4090909090909092,4.186144073203707
1.40999099909991,4.1891443732337095
1.4108910891089108,4.192144673263712
1.4117911791179116,4.195144973293715
1.4126912691269125,4.198145273323718
1.4135913591359133,4.20114557335372
1.414491449144914,4.204145873383723
1.415391539153915,4.207146173413726
1.4162916291629157,4.210146473443729
1.4171917191719166,4.213146773473731
1.4180918091809183,4.216147073503738
1.418991899189919,4.21914737353374
1.41989198919892,4.222147673563743
1.4207920792079207,4.225147973593746
1.4216921692169215,4.228148273623749
1.4225922592259224,4.231148573653751
1.4234923492349232,4.234148873683754
1.424392439243924,4.237149173713757
1.4252925292529248,4.2401494737437595
1.4261926192619256,4.243149773773762
1.4270927092709265,4.246150073803765
1.4279927992799282,4.24915037383377
1.428892889288929,4.252150673863773
1.4297929792979298,4.255150973893776
1.4306930693069306,4.258151273923779
1.4315931593159315,4.261151573953781
1.4324932493249323,4.264151873983784
1.433393339333933,4.267152174013787
1.434293429342934,4.2701524740437895
1.4351935193519347,4.273152774073792
1.4360936093609356,4.276153074103795
1.4369936993699364,4.279153374133798
1.437893789378938,4.282153674163803
1.438793879387939,4.285153974193806
1.4396939693969397,4.288154274223809
1.4405940594059405,4.291154574253811
1.4414941494149414,4.294154874283814
1.4423942394239422,4.297155174313817
1.443294329432943,4.3001554743438195
1.4441944194419438,4.303155774373822
1.4450945094509446,4.306156074403825
1.4459945994599455,4.309156374433828
1.4468946894689463,4.31215667446383
1.447794779477947,4.315156974493833
1.4486948694869488,4.3181572745238395
1.4495949594959496,4.321157574553842
1.4504950495049505,4.324157874583845
1.4513951395139513,4.327158174613848
1.452295229522952,4.33015847464385
1.453195319531953,4.333158774673853
1.4540954095409537,4.336159074703856
1.4549954995499546,4.339159374733859
1.4558955895589554,4.342159674763861
1.4567956795679562,4.345159974793864
1.457695769576957,4.348160274823867
1.4585958595859587,4.351160574853872
1.4594959495949595,4.354160874883875
1.4603960396039604,4.357161174913878
1.4612961296129612,4.36016147494388
1.462196219621962,4.363161774973883
1.4630963096309628,4.366162075003886
1.4639963996399636,4.369162375033889
1.4648964896489645,4.372162675063891
1.4657965796579653,4.375162975093894
1.466696669666966,4.378163275123897
1.467596759675967,4.3811635751538995
1.4684968496849686,4.384163875183905
1.4693969396939695,4.387164175213908
1.4702970297029703,4.39016447524391
1.471197119711971,4.393164775273913
1.472097209720972,4.396165075303916
1.4729972997299727,4.399165375333919
1.4738973897389736,4.402165675363921
1.4747974797479744,4.405165975393924
1.4756975697569752,4.408166275423927
1.476597659765976,4.4111665754539295
1.4774977497749768,4.414166875483932
1.4783978397839785,4.417167175513939
1.4792979297929794,4.420167475543941
1.4801980198019802,4.423167775573944
1.481098109810981,4.426168075603947
1.4819981998199818,4.4291683756339495
1.4828982898289826,4.432168675663952
1.4837983798379835,4.435168975693955
1.4846984698469843,4.438169275723958
1.485598559855985,4.44116957575396
1.486498649864986,4.444169875783963
1.4873987398739867,4.447170175813966
1.4882988298829884,4.450170475843971
1.4891989198919893,4.453170775873974
1.49009900990099,4.456171075903977
1.490999099909991,4.4591713759339795
1.4918991899189917,4.462171675963982
1.4927992799279926,4.465171975993985
1.4936993699369934,4.468172276023988
1.4945994599459942,4.47117257605399
1.495499549954995,4.474172876083993
1.4963996399639958,4.477173176113996
1.4972997299729967,4.480173476143999
1.4981998199819984,4.483173776174004
1.4990999099909992,4.486174076204007
1.5,4.4891743762340095
1.5009000900090008,4.492174676264012
1.5018001800180016,4.495174976294015
1.5027002700270025,4.498175276324018
1.5036003600360033,4.50117557635402
1.504500450045004,4.504175876384023
1.505400540054005,4.507176176414026
1.5063006300630057,4.510176476444029
1.5072007200720066,4.513176776474031
1.5081008100810083,4.516177076504038
1.509000900090009,4.51917737653404
1.50990099009901,4.522177676564043
1.5108010801080107,4.525177976594046
1.5117011701170116,4.528178276624049
1.5126012601260124,4.531178576654051
1.5135013501350132,4.534178876684054
1.514401440144014,4.537179176714057
1.5153015301530148,4.5401794767440595
1.5162016201620157,4.543179776774062
1.5171017101710165,4.546180076804065
1.5180018001800182,4.54918037683407
1.518901890189019,4.552180676864073
1.5198019801980198,4.555180976894076
1.5207020702070206,4.558181276924079
1.5216021602160215,4.561181576954081
1.5225022502250223,4.564181876984084
1.523402340234023,4.567182177014087
1.524302430243024,4.5701824770440895
1.5252025202520247,4.573182777074092
1.5261026102610256,4.576183077104095
1.5270027002700264,4.579183377134098
1.527902790279028,4.582183677164103
1.528802880288029,4.585183977194106
1.5297029702970297,4.588184277224109
1.5306030603060305,4.591184577254111
1.5315031503150314,4.594184877284114
1.5324032403240322,4.597185177314117
1.533303330333033,4.6001854773441195
1.5342034203420338,4.603185777374122
1.5351035103510347,4.606186077404125
1.5360036003600355,4.609186377434128
1.5369036903690363,4.6121866774641305
1.537803780378037,4.615186977494133
1.5387038703870388,4.6181872775241395
1.5396039603960396,4.621187577554142
1.5405040504050405,4.624187877584145
1.5414041404140413,4.627188177614148
1.542304230423042,4.63018847764415
1.543204320432043,4.633188777674153
1.5441044104410437,4.636189077704156
1.5450045004500446,4.639189377734159
1.5459045904590454,4.642189677764161
1.5468046804680462,4.645189977794164
1.547704770477047,4.648190277824167
1.5486048604860487,4.651190577854172
1.5495049504950495,4.654190877884175
1.5504050405040504,4.657191177914178
1.5513051305130512,4.66019147794418
1.552205220522052,4.663191777974183
1.5531053105310528,4.666192078004186
1.5540054005400536,4.669192378034189
1.5549054905490545,4.672192678064191
1.5558055805580553,4.675192978094194
1.556705670567056,4.678193278124197
1.557605760576057,4.6811935781542
1.5585058505850586,4.684193878184205
1.5594059405940595,4.687194178214208
1.5603060306030603,4.69019447824421
1.561206120612061,4.693194778274213
1.562106210621062,4.696195078304216
1.5630063006300627,4.699195378334219
1.5639063906390636,4.702195678364221
1.5648064806480644,4.705195978394224
1.5657065706570652,4.708196278424227
1.566606660666066,4.71119657845423
1.5675067506750668,4.714196878484232
1.5684068406840685,4.717197178514239
1.5693069306930694,4.720197478544241
1.5702070207020702,4.723197778574244
1.571107110711071,4.726198078604247
1.5720072007200718,4.7291983786342495
1.5729072907290726,4.732198678664252
1.5738073807380735,4.735198978694255
1.5747074707470743,4.738199278724258
1.575607560756075,4.7411995787542605
1.576507650765076,4.744199878784263
1.5774077407740767,4.747200178814266
1.5783078307830785,4.750200478844271
1.5792079207920793,4.753200778874274
1.58010801080108,4.756201078904277
1.581008100810081,4.7592013789342795
1.5819081908190817,4.762201678964282
1.5828082808280826,4.765201978994285
1.5837083708370834,4.768202279024288
1.5846084608460842,4.7712025790542905
1.585508550855085,4.774202879084293
1.5864086408640858,4.777203179114296
1.5873087308730867,4.780203479144299
1.5882088208820884,4.783203779174304
1.5891089108910892,4.786204079204307
1.59000900090009,4.7892043792343095
1.5909090909090908,4.792204679264312
1.5918091809180916,4.795204979294315
1.5927092709270925,4.798205279324318
1.5936093609360933,4.8012055793543205
1.594509450945094,4.804205879384323
1.595409540954095,4.807206179414326
1.5963096309630957,4.810206479444329
1.5972097209720966,4.813206779474331
1.5981098109810983,4.816207079504338
1.599009900990099,4.81920737953434
1.5999099909991,4.822207679564343
1.6008100810081007,4.825207979594346
1.6017101710171016,4.828208279624349
1.6026102610261024,4.831208579654351
1.6035103510351032,4.834208879684354
1.604410441044104,4.837209179714357
1.6053105310531048,4.8402094797443596
1.6062106210621057,4.843209779774362
1.6071107110711065,4.846210079804365
1.6080108010801082,4.84921037983437
1.608910891089109,4.852210679864373
1.6098109810981098,4.855210979894376
1.6107110711071106,4.858211279924379
1.6116111611161115,4.861211579954381
1.6125112511251123,4.864211879984384
1.613411341134113,4.867212180014387
1.614311431143114,4.87021248004439
1.6152115211521147,4.873212780074392
1.6161116111611156,4.876213080104395
1.6170117011701164,4.879213380134398
1.6179117911791172,4.8822136801644005
1.618811881188119,4.885213980194406
1.6197119711971197,4.888214280224409
1.6206120612061206,4.891214580254411
1.6215121512151214,4.894214880284414
1.6224122412241222,4.897215180314417
1.623312331233123,4.90021548034442
1.6242124212421238,4.903215780374422
1.6251125112511247,4.906216080404425
1.6260126012601255,4.909216380434428
1.6269126912691263,4.9122166804644305
1.6278127812781271,4.915216980494433
1.6287128712871288,4.9182172805244395
1.6296129612961296,4.921217580554442
1.6305130513051305,4.924217880584445
1.6314131413141313,4.927218180614448
1.632313231323132,4.9302184806444505
1.633213321332133,4.933218780674453
1.6341134113411337,4.936219080704456
1.6350135013501346,4.939219380734459
1.6359135913591354,4.942219680764461
1.6368136813681362,4.945219980794464
1.637713771377137,4.948220280824467
1.6386138613861387,4.951220580854472
1.6395139513951396,4.954220880884475
1.6404140414041404,4.957221180914478
1.6413141314131412,4.9602214809444805
1.642214221422142,4.963221780974483
1.6431143114311428,4.966222081004486
1.6440144014401437,4.969222381034489
1.6449144914491445,4.972222681064491
1.6458145814581453,4.975222981094494
1.6467146714671461,4.978223281124497
1.647614761476147,4.9812235811545
1.6485148514851486,4.984223881184505
1.6494149414941495,4.987224181214508
1.6503150315031503,4.9902244812445105
1.651215121512151,4.993224781274513
1.652115211521152,4.996225081304516
1.6530153015301527,4.999225381334519
1.6539153915391536,5.002225681364521
1.6548154815481544,5.005225981394524
1.6557155715571552,5.008226281424527
1.656615661566156,5.01122658145453
1.6575157515751568,5.014226881484532
1.6584158415841586,5.017227181514539
1.6593159315931594,5.020227481544541
1.6602160216021602,5.023227781574544
1.661116111611161,5.026228081604547
1.6620162016201618,5.0292283816345495
1.6629162916291627,5.032228681664552
1.6638163816381635,5.035228981694555
1.6647164716471643,5.038229281724558
1.6656165616561651,5.0412295817545605
1.666516651665166,5.044229881784563
1.6674167416741668,5.047230181814566
1.6683168316831685,5.050230481844571
1.6692169216921693,5.053230781874574
1.67011701170117,5.056231081904577
1.671017101710171,5.0592313819345796
1.6719171917191717,5.062231681964582
1.6728172817281726,5.065231981994585
1.6737173717371734,5.068232282024588
1.6746174617461742,5.0712325820545905
1.675517551755175,5.074232882084593
1.6764176417641758,5.077233182114596
1.6773177317731767,5.080233482144599
1.6782178217821784,5.083233782174604
1.6791179117911792,5.086234082204607
1.68001800180018,5.0892343822346096
1.6809180918091808,5.092234682264612
1.6818181818181817,5.095234982294615
1.6827182718271825,5.098235282324618
1.6836183618361833,5.1012355823546205
1.6845184518451841,5.104235882384623
1.685418541854185,5.107236182414626
1.6863186318631858,5.110236482444629
1.6872187218721866,5.113236782474631
1.6881188118811883,5.116237082504638
1.689018901890189,5.1192373825346404
1.68991899189919,5.122237682564643
1.6908190819081907,5.125237982594646
1.6917191719171916,5.128238282624649
1.6926192619261924,5.131238582654651
1.6935193519351932,5.134238882684654
1.694419441944194,5.137239182714657
1.6953195319531948,5.14023948274466
1.6962196219621957,5.143239782774662
1.6971197119711965,5.146240082804665
1.6980198019801982,5.1492403828346704
1.698919891989199,5.152240682864673
1.6998199819981998,5.155240982894676
1.7007200720072007,5.158241282924679
1.7016201620162015,5.161241582954681
1.7025202520252023,5.164241882984684
1.7034203420342031,5.167242183014687
1.704320432043204,5.17024248304469
1.7052205220522048,5.173242783074692
1.7061206120612056,5.176243083104695
1.7070207020702064,5.179243383134698
1.7079207920792072,5.1822436831647005
1.708820882088209,5.185243983194706
1.7097209720972097,5.188244283224709
1.7106210621062106,5.191244583254711
1.7115211521152114,5.194244883284714
1.7124212421242122,5.197245183314717
1.713321332133213,5.20024548334472
1.7142214221422138,5.203245783374722
1.7151215121512147,5.206246083404725
1.7160216021602155,5.209246383434728
1.7169216921692163,5.2122466834647305
1.7178217821782171,5.215246983494733
1.7187218721872188,5.2182472835247395
1.7196219621962197,5.221247583554742
1.7205220522052205,5.224247883584745
1.7214221422142213,5.227248183614748
1.7223222322232221,5.2302484836447505
1.723222322232223,5.233248783674753
1.7241224122412238,5.236249083704756
1.7250225022502246,5.239249383734759
1.7259225922592254,5.242249683764761
1.7268226822682262,5.245249983794764
1.727722772277227,5.248250283824767
1.7286228622862287,5.251250583854772
1.7295229522952296,5.254250883884775
1.7304230423042304,5.257251183914778
1.7313231323132312,5.2602514839447805
1.732223222322232,5.263251783974783
1.7331233123312328,5.266252084004786
1.7340234023402337,5.269252384034789
1.7349234923492345,5.272252684064791
1.7358235823582353,5.275252984094794
1.7367236723672361,5.278253284124797
1.737623762376237,5.2812535841548
1.7385238523852387,5.284253884184805
1.7394239423942395,5.287254184214808
1.7403240324032403,5.2902544842448105
1.7412241224122411,5.293254784274813
1.742124212421242,5.296255084304816
1.7430243024302428,5.299255384334819
1.7439243924392436,5.302255684364821
1.7448244824482444,5.305255984394824
1.7457245724572452,5.308256284424827
1.746624662466246,5.31125658445483
1.7475247524752469,5.314256884484832
1.7484248424842486,5.317257184514839
1.7493249324932494,5.320257484544841
1.7502250225022502,5.323257784574844
1.751125112511251,5.326258084604847
1.7520252025202518,5.32925838463485
1.7529252925292527,5.332258684664852
1.7538253825382535,5.335258984694855
1.7547254725472543,5.338259284724858
1.7556255625562551,5.3412595847548605
1.756525652565256,5.344259884784863
1.7574257425742568,5.347260184814866
1.7583258325832585,5.350260484844871
1.7592259225922593,5.353260784874874
1.7601260126012601,5.356261084904877
1.761026102610261,5.35926138493488
1.7619261926192618,5.362261684964882
1.7628262826282626,5.365261984994885
1.7637263726372634,5.368262285024888
1.7646264626462642,5.3712625850548905
1.765526552655265,5.374262885084893
1.7664266426642659,5.377263185114896
1.7673267326732667,5.380263485144899
1.7682268226822684,5.383263785174904
1.7691269126912692,5.386264085204907
1.77002700270027,5.38926438523491
1.7709270927092708,5.392264685264912
1.7718271827182717,5.395264985294915
1.7727272727272725,5.398265285324918
1.7736273627362733,5.4012655853549205
1.7745274527452741,5.404265885384923
1.775427542754275,5.407266185414926
1.7763276327632758,5.410266485444929
1.7772277227722766,5.4132667854749315
1.7781278127812783,5.416267085504938
1.7790279027902791,5.4192673855349405
1.77992799279928,5.422267685564943
1.7808280828082808,5.425267985594946
1.7817281728172816,5.428268285624949
1.7826282628262824,5.431268585654951
1.7835283528352832,5.434268885684954
1.784428442844284,5.437269185714957
1.7853285328532849,5.44026948574496
1.7862286228622857,5.443269785774962
1.7871287128712865,5.446270085804965
1.7880288028802882,5.4492703858349705
1.788928892889289,5.452270685864973
1.7898289828982898,5.455270985894976
1.7907290729072907,5.458271285924979
1.7916291629162915,5.461271585954981
1.7925292529252923,5.464271885984984
1.7934293429342931,5.467272186014987
1.794329432943294,5.47027248604499
1.7952295229522948,5.473272786074992
1.7961296129612956,5.476273086104995
1.7970297029702964,5.479273386134998
1.7979297929792972,5.4822736861650005
1.798829882988299,5.485273986195006
1.7997299729972998,5.488274286225009
1.8006300630063006,5.491274586255011
1.8015301530153014,5.494274886285014
1.8024302430243022,5.497275186315017
1.803330333033303,5.50027548634502
1.8042304230423039,5.503275786375022
1.8051305130513047,5.506276086405025
1.8060306030603055,5.509276386435028
1.8069306930693063,5.5122766864650306
1.8078307830783071,5.515276986495033
1.8087308730873088,5.51827728652504
1.8096309630963097,5.521277586555042
1.8105310531053105,5.524277886585045
1.8114311431143113,5.527278186615048
1.8123312331233121,5.5302784866450505
1.813231323132313,5.533278786675053
1.8141314131413138,5.536279086705056
1.8150315031503146,5.539279386735059
1.8159315931593154,5.542279686765061
1.8168316831683162,5.545279986795064
1.817731773177317,5.548280286825067
1.8186318631863188,5.551280586855072
1.8195319531953196,5.554280886885075
1.8204320432043204,5.557281186915078
1.8213321332133212,5.5602814869450805
1.822232223222322,5.563281786975083
1.8231323132313229,5.566282087005086
1.8240324032403237,5.569282387035089
1.8249324932493245,5.5722826870650914
1.8258325832583253,5.575282987095094
1.8267326732673261,5.578283287125097
1.827632763276327,5.5812835871551
1.8285328532853287,5.584283887185105
1.8294329432943295,5.587284187215108
1.8303330333033303,5.5902844872451105
1.8312331233123311,5.593284787275113
1.832133213321332,5.596285087305116
1.8330333033303328,5.599285387335119
1.8339333933393336,5.6022856873651214
1.8348334833483344,5.605285987395124
1.8357335733573352,5.608286287425127
1.836633663366336,5.61128658745513
1.8375337533753369,5.614286887485132
1.8384338433843386,5.617287187515139
1.8393339333933394,5.620287487545141
1.8402340234023402,5.623287787575144
1.841134113411341,5.626288087605147
1.8420342034203419,5.62928838763515
1.8429342934293427,5.632288687665152
1.8438343834383435,5.635288987695155
1.8447344734473443,5.638289287725158
1.8456345634563451,5.6412895877551605
1.846534653465346,5.644289887785163
1.8474347434743468,5.647290187815166
1.8483348334833485,5.650290487845171
1.8492349234923493,5.653290787875174
1.8501350135013501,5.656291087905177
1.851035103510351,5.65929138793518
1.8519351935193518,5.662291687965182
1.8528352835283526,5.665291987995185
1.8537353735373534,5.668292288025188
1.8546354635463542,5.6712925880551905
1.855535553555355,5.674292888085193
1.8564356435643559,5.677293188115196
1.8573357335733567,5.680293488145199
1.8582358235823584,5.683293788175204
1.8591359135913592,5.686294088205207
1.86003600360036,5.68929438823521
1.8609360936093609,5.692294688265212
1.8618361836183617,5.695294988295215
1.8627362736273625,5.698295288325218
1.8636363636363633,5.7012955883552205
1.8645364536453641,5.704295888385223
1.865436543654365,5.707296188415226
1.8663366336633658,5.710296488445229
1.8672367236723666,5.7132967884752315
1.8681368136813683,5.716297088505238
1.8690369036903691,5.7192973885352405
1.86993699369937,5.722297688565243
1.8708370837083708,5.725297988595246
1.8717371737173716,5.728298288625249
1.8726372637263724,5.731298588655251
1.8735373537353732,5.734298888685254
1.874437443744374,5.737299188715257
1.8753375337533749,5.74029948874526
1.8762376237623757,5.743299788775262
1.8771377137713765,5.746300088805265
1.8780378037803773,5.749300388835268
1.878937893789379,5.752300688865273
1.8798379837983799,5.755300988895276
1.8807380738073807,5.758301288925279
1.8816381638163815,5.761301588955281
1.8825382538253823,5.764301888985284
1.8834383438343831,5.767302189015287
1.884338433843384,5.77030248904529
1.8852385238523848,5.773302789075292
1.8861386138613856,5.776303089105295
1.8870387038703864,5.779303389135298
1.8879387938793872,5.782303689165301
1.888838883888389,5.785303989195306
1.8897389738973898,5.788304289225309
1.8906390639063906,5.791304589255311
1.8915391539153914,5.794304889285314
1.8924392439243922,5.797305189315317
1.893339333933393,5.80030548934532
1.8942394239423939,5.803305789375322
1.8951395139513947,5.806306089405325
1.8960396039603955,5.809306389435328
1.8969396939693963,5.812306689465331
1.8978397839783971,5.815306989495333
1.8987398739873989,5.81830728952534
1.8996399639963997,5.821307589555342
1.9005400540054005,5.824307889585345
1.9014401440144013,5.827308189615348
1.9023402340234021,5.8303084896453505
1.903240324032403,5.833308789675353
1.9041404140414038,5.836309089705356
1.9050405040504046,5.839309389735359
1.9059405940594054,5.8423096897653615
1.9068406840684062,5.845309989795364
1.907740774077407,5.848310289825367
1.9086408640864088,5.851310589855372
1.9095409540954096,5.854310889885375
1.9104410441044104,5.857311189915378
1.9113411341134112,5.8603114899453805
1.912241224122412,5.863311789975383
1.9131413141314129,5.866312090005386
1.9140414041404137,5.869312390035389
1.9149414941494145,5.8723126900653915
1.9158415841584153,5.875312990095394
1.9167416741674161,5.878313290125397
1.917641764176417,5.8813135901554
1.9185418541854187,5.884313890185405
1.9194419441944195,5.887314190215408
1.9203420342034203,5.8903144902454105
1.9212421242124211,5.893314790275413
1.922142214221422,5.896315090305416
1.9230423042304228,5.899315390335419
1.9239423942394236,5.9023156903654215
1.9248424842484244,5.905315990395424
1.9257425742574252,5.908316290425427
1.926642664266426,5.91131659045543
1.9275427542754269,5.914316890485432
1.9284428442844286,5.917317190515439
1.9293429342934294,5.920317490545441
1.9302430243024302,5.923317790575444
1.931143114311431,5.926318090605447
1.9320432043204319,5.92931839063545
1.9329432943294327,5.932318690665452
1.9338433843384335,5.935318990695455
1.9347434743474343,5.938319290725458
1.9356435643564351,5.941319590755461
1.936543654365436,5.944319890785463
1.9374437443744368,5.947320190815466
1.9383438343834385,5.950320490845471
1.9392439243924393,5.953320790875474
1.9401440144014401,5.956321090905477
1.941044104410441,5.95932139093548
1.9419441944194418,5.962321690965482
1.9428442844284426,5.965321990995485
1.9437443744374434,5.968322291025488
1.9446444644464442,5.971322591055491
1.945544554455445,5.974322891085493
1.9464446444644459,5.977323191115496
1.9473447344734467,5.980323491145499
1.9482448244824484,5.983323791175504
1.9491449144914492,5.986324091205507
1.95004500450045,5.98932439123551
1.9509450945094509,5.992324691265512
1.9518451845184517,5.995324991295515
1.9527452745274525,5.998325291325518
1.9536453645364533,6.001325591355521
1.9545454545454541,6.004325891385523
1.955445544554455,6.007326191415526
1.9563456345634558,6.010326491445529
1.9572457245724566,6.0133267914755315
1.9581458145814583,6.016327091505538
1.9590459045904591,6.0193273915355405
1.95994599459946,6.022327691565543
1.9608460846084608,6.025327991595546
1.9617461746174616,6.028328291625549
1.9626462646264624,6.0313285916555515
1.9635463546354632,6.034328891685554
1.964446444644464,6.037329191715557
1.9653465346534649,6.04032949174556
1.9662466246624657,6.043329791775562
1.9671467146714665,6.046330091805565
1.9680468046804673,6.049330391835568
1.968946894689469,6.052330691865573
1.9698469846984699,6.055330991895576
1.9707470747074707,6.058331291925579
1.9716471647164715,6.0613315919555815
1.9725472547254723,6.064331891985584
1.9734473447344731,6.067332192015587
1.974347434743474,6.07033249204559
1.9752475247524748,6.073332792075592
1.9761476147614756,6.076333092105595
1.9770477047704764,6.079333392135598
1.9779477947794772,6.082333692165601
1.978847884788479,6.085333992195606
1.9797479747974798,6.088334292225609
1.9806480648064806,6.0913345922556115
1.9815481548154814,6.094334892285614
1.9824482448244822,6.097335192315617
1.983348334833483,6.10033549234562
1.9842484248424839,6.103335792375622
1.9851485148514847,6.106336092405625
1.9860486048604855,6.109336392435628
1.9869486948694863,6.112336692465631
1.9878487848784872,6.115336992495633
1.9887488748874889,6.11833729252564
1.9896489648964897,6.121337592555642
1.9905490549054905,6.124337892585645
1.9914491449144913,6.127338192615648
1.9923492349234921,6.130338492645651
1.993249324932493,6.133338792675653
1.9941494149414938,6.136339092705656
1.9950495049504946,6.139339392735659
1.9959495949594954,6.1423396927656615
1.9968496849684962,6.145339992795664
1.997749774977497,6.148340292825667
1.9986498649864988,6.151340592855672
1.9995499549954996,6.154340892885675
2.0004500450045004,6.157341192915678
2.0013501350135012,6.160341492945681
2.002250225022502,6.163341792975683
2.003150315031503,6.166342093005686
2.0040504050405037,6.169342393035689
2.0049504950495045,6.1723426930656915
2.0058505850585053,6.175342993095694
2.006750675067506,6.178343293125697
2.007650765076507,6.1813435931557
2.0085508550855087,6.184343893185705
2.0094509450945095,6.187344193215708
2.0103510351035103,6.190344493245711
2.011251125112511,6.193344793275713
2.012151215121512,6.196345093305716
2.013051305130513,6.199345393335719
2.0139513951395136,6.2023456933657215
2.0148514851485144,6.205345993395724
2.0157515751575152,6.208346293425727
2.016651665166516,6.21134659345573
2.017551755175517,6.214346893485732
2.0184518451845186,6.217347193515739
2.0193519351935194,6.2203474935457415
2.0202520252025202,6.223347793575744
2.021152115211521,6.226348093605747
2.022052205220522,6.22934839363575
2.0229522952295227,6.232348693665752
2.0238523852385235,6.235348993695755
2.0247524752475243,6.238349293725758
2.025652565256525,6.241349593755761
2.026552655265526,6.244349893785763
2.027452745274527,6.247350193815766
2.0283528352835285,6.2503504938457715
2.0292529252925293,6.253350793875774
2.03015301530153,6.256351093905777
2.031053105310531,6.25935139393578
2.031953195319532,6.262351693965782
2.0328532853285326,6.265351993995785
2.0337533753375334,6.268352294025788
2.0346534653465342,6.271352594055791
2.035553555355535,6.274352894085793
2.036453645364536,6.277353194115796
2.0373537353735367,6.280353494145799
2.0382538253825384,6.283353794175804
2.0391539153915392,6.286354094205807
2.04005400540054,6.28935439423581
2.040954095409541,6.292354694265812
2.0418541854185417,6.295354994295815
2.0427542754275425,6.298355294325818
2.0436543654365433,6.301355594355821
2.044554455445544,6.304355894385823
2.045454545454545,6.307356194415826
2.046354635463546,6.310356494445829
2.0472547254725466,6.3133567944758315
2.0481548154815483,6.316357094505838
2.049054905490549,6.3193573945358406
2.04995499549955,6.322357694565843
2.050855085508551,6.325357994595846
2.0517551755175516,6.328358294625849
2.0526552655265524,6.3313585946558515
2.0535553555355532,6.334358894685854
2.054455445544554,6.337359194715857
2.055355535553555,6.34035949474586
2.0562556255625557,6.343359794775862
2.0571557155715565,6.346360094805865
2.0580558055805573,6.349360394835868
2.058955895589559,6.352360694865873
2.05985598559856,6.355360994895876
2.0607560756075607,6.358361294925879
2.0616561656165615,6.3613615949558815
2.0625562556255623,6.364361894985884
2.063456345634563,6.367362195015887
2.064356435643564,6.37036249504589
2.065256525652565,6.373362795075892
2.0661566156615656,6.376363095105895
2.0670567056705664,6.379363395135898
2.0679567956795673,6.382363695165901
2.068856885688569,6.385363995195906
2.06975697569757,6.388364295225909
2.0706570657065706,6.3913645952559115
2.0715571557155714,6.394364895285914
2.0724572457245722,6.397365195315917
2.073357335733573,6.40036549534592
2.074257425742574,6.403365795375922
2.0751575157515747,6.406366095405925
2.0760576057605755,6.409366395435928
2.0769576957695763,6.412366695465931
2.077857785778577,6.415366995495933
2.078757875787579,6.41836729552594
2.0796579657965797,6.421367595555942
2.0805580558055805,6.424367895585945
2.0814581458145813,6.427368195615948
2.082358235823582,6.430368495645951
2.083258325832583,6.433368795675953
2.084158415841584,6.436369095705956
2.0850585058505846,6.439369395735959
2.0859585958595854,6.4423696957659615
2.0868586858685862,6.445369995795964
2.087758775877587,6.448370295825967
2.088658865886589,6.451370595855972
2.0895589558955896,6.454370895885975
2.0904590459045904,6.457371195915978
2.0913591359135912,6.460371495945981
2.092259225922592,6.463371795975983
2.093159315931593,6.466372096005986
2.0940594059405937,6.469372396035989
2.0949594959495945,6.4723726960659915
2.0958595859585953,6.475372996095994
2.096759675967596,6.478373296125997
2.097659765976597,6.481373596156
2.0985598559855987,6.484373896186005
2.0994599459945995,6.487374196216008
2.1003600360036003,6.490374496246011
2.101260126012601,6.493374796276013
2.102160216021602,6.496375096306016
2.103060306030603,6.499375396336019
2.1039603960396036,6.5023756963660215
2.1048604860486044,6.505375996396024
2.1057605760576052,6.508376296426027
2.106660666066606,6.51137659645603
2.107560756075607,6.5143768964860325
2.1084608460846086,6.517377196516039
2.1093609360936094,6.5203774965460415
2.1102610261026102,6.523377796576044
2.111161116111611,6.526378096606047
2.112061206120612,6.52937839663605
2.1129612961296127,6.532378696666052
2.1138613861386135,6.535378996696055
2.1147614761476143,6.538379296726058
2.115661566156615,6.541379596756061
2.116561656165616,6.544379896786063
2.117461746174617,6.547380196816066
2.1183618361836185,6.5503804968460715
2.1192619261926193,6.553380796876074
2.12016201620162,6.556381096906077
2.121062106210621,6.55938139693608
2.121962196219622,6.562381696966082
2.1228622862286226,6.565381996996085
2.1237623762376234,6.568382297026088
2.1246624662466242,6.571382597056091
2.125562556255625,6.574382897086093
2.126462646264626,6.577383197116096
2.1273627362736267,6.580383497146099
2.1282628262826284,6.583383797176104
2.1291629162916292,6.586384097206107
2.13006300630063,6.58938439723611
2.130963096309631,6.592384697266112
2.1318631863186317,6.595384997296115
2.1327632763276325,6.598385297326118
2.1336633663366333,6.601385597356121
2.134563456345634,6.604385897386123
2.135463546354635,6.607386197416126
2.136363636363636,6.610386497446129
2.1372637263726366,6.613386797476132
2.1381638163816374,6.616387097506134
2.139063906390639,6.619387397536141
2.13996399639964,6.622387697566143
2.140864086408641,6.625387997596146
2.1417641764176416,6.628388297626149
2.1426642664266424,6.6313885976561515
2.1435643564356432,6.634388897686154
2.144464446444644,6.637389197716157
2.145364536453645,6.64038949774616
2.1462646264626457,6.6433897977761625
2.1471647164716465,6.646390097806165
2.1480648064806473,6.649390397836168
2.148964896489649,6.652390697866173
2.14986498649865,6.655390997896176
2.1507650765076507,6.658391297926179
2.1516651665166515,6.6613915979561815
2.1525652565256523,6.664391897986184
2.153465346534653,6.667392198016187
2.154365436543654,6.67039249804619
2.155265526552655,6.6733927980761925
2.1561656165616556,6.676393098106195
2.1570657065706564,6.679393398136198
2.1579657965796573,6.682393698166201
2.158865886588659,6.685393998196206
2.15976597659766,6.688394298226209
2.1606660666066606,6.6913945982562115
2.1615661566156614,6.694394898286214
2.1624662466246622,6.697395198316217
2.163366336633663,6.70039549834622
2.164266426642664,6.7033957983762225
2.1651665166516647,6.706396098406225
2.1660666066606655,6.709396398436228
2.1669666966696663,6.712396698466231
2.167866786678667,6.715396998496233
2.168766876687669,6.71839729852624
2.1696669666966697,6.721397598556242
2.1705670567056705,6.724397898586245
2.1714671467146713,6.727398198616248
2.172367236723672,6.730398498646251
2.173267326732673,6.733398798676253
2.174167416741674,6.736399098706256
2.1750675067506746,6.739399398736259
2.1759675967596754,6.7423996987662616
2.1768676867686763,6.745399998796264
2.177767776777677,6.748400298826267
2.178667866786679,6.751400598856272
2.1795679567956796,6.754400898886275
2.1804680468046804,6.757401198916278
2.1813681368136812,6.760401498946281
2.182268226822682,6.763401798976283
2.183168316831683,6.766402099006286
2.1840684068406837,6.769402399036289
2.1849684968496845,6.7724026990662916
2.1858685868586853,6.775402999096294
2.186768676867686,6.778403299126297
2.187668766876687,6.7814035991563
2.1885688568856887,6.784403899186305
2.1894689468946895,6.787404199216308
2.1903690369036903,6.790404499246311
2.191269126912691,6.793404799276313
2.192169216921692,6.796405099306316
2.193069306930693,6.799405399336319
2.1939693969396936,6.802405699366322
2.1948694869486944,6.805405999396324
2.1957695769576953,6.808406299426327
2.196669666966696,6.81140659945633
2.197569756975697,6.8144068994863325
2.1984698469846986,6.817407199516339
2.1993699369936994,6.8204074995463415
2.2002700270027002,6.823407799576344
2.201170117011701,6.826408099606347
2.202070207020702,6.82940839963635
2.2029702970297027,6.8324086996663524
2.2038703870387035,6.835408999696355
2.2047704770477043,6.838409299726358
2.205670567056705,6.841409599756361
2.206570657065706,6.844409899786363
2.207470747074707,6.847410199816366
2.2083708370837085,6.8504104998463715
2.2092709270927093,6.853410799876374
2.21017101710171,6.856411099906377
2.211071107110711,6.85941139993638
2.211971197119712,6.8624116999663825
2.2128712871287126,6.865411999996385
2.2137713771377134,6.868412300026388
2.2146714671467143,6.871412600056391
2.215571557155715,6.874412900086393
2.216471647164716,6.877413200116396
2.2173717371737167,6.880413500146399
2.2182718271827184,6.883413800176404
2.2191719171917192,6.886414100206407
2.22007200720072,6.88941440023641
2.220972097209721,6.8924147002664125
2.2218721872187217,6.895415000296415
2.2227722772277225,6.898415300326418
2.2236723672367233,6.901415600356421
2.224572457245724,6.904415900386423
2.225472547254725,6.907416200416426
2.226372637263726,6.910416500446429
2.2272727272727266,6.913416800476432
2.2281728172817274,6.916417100506434
2.229072907290729,6.919417400536441
2.22997299729973,6.922417700566443
2.230873087308731,6.925418000596446
2.2317731773177316,6.928418300626449
2.2326732673267324,6.9314186006564515
2.2335733573357333,6.934418900686454
2.234473447344734,6.937419200716457
2.235373537353735,6.94041950074646
2.2362736273627357,6.9434198007764625
2.2371737173717365,6.946420100806465
2.2380738073807374,6.949420400836468
2.238973897389739,6.952420700866473
2.23987398739874,6.955421000896476
2.2407740774077407,6.958421300926479
2.2416741674167415,6.9614216009564815
2.2425742574257423,6.964421900986484
2.243474347434743,6.967422201016487
2.244374437443744,6.97042250104649
2.245274527452745,6.9734228010764925
2.2461746174617456,6.976423101106495
2.2470747074707464,6.979423401136498
2.2479747974797473,6.982423701166501
2.248874887488749,6.985424001196506
2.24977497749775,6.988424301226509
2.2506750675067506,6.9914246012565116
2.2515751575157514,6.994424901286514
2.2524752475247523,6.997425201316517
2.253375337533753,7.00042550134652
2.254275427542754,7.0034258013765225
2.2551755175517547,7.006426101406525
2.2560756075607555,7.009426401436528
2.2569756975697564,7.012426701466531
2.257875787578757,7.015427001496533
2.258775877587759,7.01842730152654
2.2596759675967597,7.021427601556542
2.2605760576057605,7.024427901586545
2.2614761476147613,7.027428201616548
2.262376237623762,7.030428501646551
2.263276327632763,7.033428801676553
2.264176417641764,7.036429101706556
2.2650765076507646,7.039429401736559
2.2659765976597654,7.042429701766562
2.2668766876687663,7.045430001796564
2.267776777677767,7.048430301826567
2.268676867686769,7.0514306018565724
2.2695769576957696,7.054430901886575
2.2704770477047704,7.057431201916578
2.2713771377137713,7.060431501946581
2.272277227722772,7.063431801976583
2.273177317731773,7.066432102006586
2.2740774077407737,7.069432402036589
2.2749774977497745,7.072432702066592
2.2758775877587754,7.075433002096594
2.276777677767776,7.078433302126597
2.277677767776777,7.0814336021566
2.2785778577857787,7.084433902186605
2.2794779477947795,7.087434202216608
2.2803780378037803,7.090434502246611
2.281278127812781,7.093434802276613
2.282178217821782,7.096435102306616
2.283078307830783,7.099435402336619
2.2839783978397836,7.102435702366622
2.2848784878487844,7.105436002396624
2.2857785778577853,7.108436302426627
2.286678667866786,7.11143660245663
2.287578757875787,7.1144369024866325
2.2884788478847886,7.117437202516639
2.2893789378937894,7.1204375025466415
2.2902790279027903,7.123437802576644
2.291179117911791,7.126438102606647
2.292079207920792,7.12943840263665
2.2929792979297927,7.1324387026666525
2.2938793879387935,7.135439002696655
2.2947794779477944,7.138439302726658
2.295679567956795,7.141439602756661
2.296579657965796,7.144439902786663
2.297479747974797,7.147440202816666
2.2983798379837985,7.1504405028466715
2.2992799279927993,7.153440802876674
2.3001800180018,7.156441102906677
2.301080108010801,7.15944140293668
2.301980198019802,7.1624417029666825
2.3028802880288026,7.165442002996685
2.3037803780378034,7.168442303026688
2.3046804680468043,7.171442603056691
2.305580558055805,7.174442903086693
2.306480648064806,7.177443203116696
2.3073807380738067,7.180443503146699
2.3082808280828084,7.183443803176704
2.3091809180918093,7.186444103206707
2.31008100810081,7.18944440323671
2.310981098109811,7.1924447032667125
2.3118811881188117,7.195445003296715
2.3127812781278125,7.198445303326718
2.3136813681368134,7.201445603356721
2.314581458145814,7.204445903386723
2.315481548154815,7.207446203416726
2.316381638163816,7.210446503446729
2.3172817281728166,7.213446803476732
2.3181818181818175,7.216447103506734
2.319081908190819,7.219447403536741
2.31998199819982,7.222447703566743
2.320882088208821,7.225448003596746
2.3217821782178216,7.228448303626749
2.3226822682268224,7.231448603656752
2.3235823582358233,7.234448903686754
2.324482448244824,7.237449203716757
2.325382538253825,7.24044950374676
2.3262826282628257,7.2434498037767625
2.3271827182718265,7.246450103806765
2.3280828082808274,7.249450403836768
2.328982898289829,7.252450703866773
2.32988298829883,7.255451003896776
2.3307830783078307,7.258451303926779
2.3316831683168315,7.261451603956782
2.3325832583258324,7.264451903986784
2.333483348334833,7.267452204016787
2.334383438343834,7.27045250404679
2.335283528352835,7.2734528040767925
2.3361836183618356,7.276453104106795
2.3370837083708365,7.279453404136798
2.3379837983798373,7.282453704166801
2.338883888388839,7.285454004196806
2.33978397839784,7.288454304226809
2.3406840684068406,7.291454604256812
2.3415841584158414,7.294454904286814
2.3424842484248423,7.297455204316817
2.343384338433843,7.30045550434682
2.344284428442844,7.3034558043768225
2.3451845184518447,7.306456104406825
2.3460846084608455,7.309456404436828
2.3469846984698464,7.312456704466831
2.347884788478847,7.3154570044968334
2.348784878487849,7.31845730452684
2.3496849684968497,7.3214576045568425
2.3505850585058505,7.324457904586845
2.3514851485148514,7.327458204616848
2.352385238523852,7.330458504646851
2.353285328532853,7.333458804676853
2.354185418541854,7.336459104706856
2.3550855085508546,7.339459404736859
2.3559855985598555,7.342459704766862
2.3568856885688563,7.345460004796864
2.357785778577857,7.348460304826867
2.358685868586859,7.3514606048568725
2.3595859585958596,7.354460904886875
2.3604860486048604,7.357461204916878
2.3613861386138613,7.360461504946881
2.362286228622862,7.363461804976883
2.363186318631863,7.366462105006886
2.3640864086408637,7.369462405036889
2.3649864986498645,7.372462705066892
2.3658865886588654,7.375463005096894
2.366786678667866,7.378463305126897
2.367686768676867,7.3814636051569
2.3685868586858687,7.384463905186905
2.3694869486948695,7.387464205216908
2.3703870387038704,7.390464505246911
2.371287128712871,7.393464805276913
2.372187218721872,7.396465105306916
2.373087308730873,7.399465405336919
2.3739873987398736,7.402465705366922
2.3748874887488745,7.405466005396924
2.3757875787578753,7.408466305426927
2.376687668766876,7.41146660545693
2.377587758775877,7.4144669054869325
2.3784878487848786,7.417467205516939
2.3793879387938794,7.420467505546942
2.3802880288028803,7.423467805576944
2.381188118811881,7.426468105606947
2.382088208820882,7.42946840563695
2.3829882988298827,7.4324687056669525
2.3838883888388835,7.435469005696955
2.3847884788478844,7.438469305726958
2.385688568856885,7.441469605756961
2.386588658865886,7.444469905786963
2.387488748874887,7.447470205816966
2.3883888388838885,7.450470505846972
2.3892889288928894,7.453470805876974
2.39018901890189,7.456471105906977
2.391089108910891,7.45947140593698
2.391989198919892,7.4624717059669825
2.3928892889288926,7.465472005996985
2.3937893789378935,7.468472306026988
2.3946894689468943,7.471472606056991
2.395589558955895,7.474472906086993
2.396489648964896,7.477473206116996
2.3973897389738967,7.480473506146999
2.3982898289828976,7.483473806177002
2.3991899189918993,7.486474106207007
2.4000900090009,7.48947440623701
2.400990099009901,7.4924747062670125
2.4018901890189017,7.495475006297015
2.4027902790279025,7.498475306327018
2.4036903690369034,7.501475606357021
2.404590459045904,7.504475906387023
2.405490549054905,7.507476206417026
2.406390639063906,7.510476506447029
2.4072907290729066,7.513476806477032
2.4081908190819075,7.516477106507034
2.409090909090909,7.519477406537041
2.40999099909991,7.522477706567043
2.410891089108911,7.525478006597046
2.4117911791179116,7.528478306627049
2.4126912691269125,7.531478606657052
2.4135913591359133,7.534478906687054
2.414491449144914,7.537479206717057
2.415391539153915,7.54047950674706
2.4162916291629157,7.5434798067770625
2.4171917191719166,7.546480106807065
2.4180918091809174,7.549480406837068
2.418991899189919,7.552480706867074
2.41989198919892,7.555481006897077
2.4207920792079207,7.55848130692708
2.4216921692169215,7.5614816069570825
2.4225922592259224,7.564481906987085
2.423492349234923,7.567482207017088
2.424392439243924,7.570482507047091
2.425292529252925,7.573482807077093
2.4261926192619256,7.576483107107096
2.4270927092709265,7.579483407137099
2.4279927992799273,7.582483707167102
2.428892889288929,7.585484007197106
2.42979297929793,7.588484307227109
2.4306930693069306,7.591484607257112
2.4315931593159315,7.594484907287114
2.4324932493249323,7.597485207317117
2.433393339333933,7.60048550734712
2.434293429342934,7.6034858073771225
2.4351935193519347,7.606486107407125
2.4360936093609356,7.609486407437128
2.4369936993699364,7.612486707467131
2.437893789378937,7.6154870074971335
2.438793879387939,7.61848730752714
2.4396939693969397,7.6214876075571425
2.4405940594059405,7.624487907587145
2.4414941494149414,7.627488207617148
2.442394239423942,7.630488507647151
2.443294329432943,7.633488807677153
2.444194419441944,7.636489107707156
2.4450945094509446,7.639489407737159
2.4459945994599455,7.642489707767162
2.4468946894689463,7.645490007797164
2.447794779477947,7.648490307827167
2.448694869486949,7.651490607857173
2.4495949594959496,7.654490907887176
2.4504950495049505,7.657491207917179
2.4513951395139513,7.660491507947182
2.452295229522952,7.663491807977184
2.453195319531953,7.666492108007187
2.4540954095409537,7.66949240803719
2.4549954995499546,7.6724927080671925
2.4558955895589554,7.675493008097195
2.456795679567956,7.678493308127198
2.457695769576957,7.681493608157201
2.4585958595859587,7.684493908187205
2.4594959495949595,7.687494208217208
2.4603960396039604,7.690494508247211
2.461296129612961,7.693494808277213
2.462196219621962,7.696495108307216
2.463096309630963,7.699495408337219
2.4639963996399636,7.702495708367222
2.4648964896489645,7.705496008397224
2.4657965796579653,7.708496308427227
2.466696669666966,7.71149660845723
2.467596759675967,7.714496908487233
2.4684968496849686,7.717497208517239
2.4693969396939695,7.720497508547242
2.4702970297029703,7.723497808577244
2.471197119711971,7.726498108607247
2.472097209720972,7.72949840863725
2.4729972997299727,7.7324987086672525
2.4738973897389736,7.735499008697255
2.4747974797479744,7.738499308727258
2.475697569756975,7.741499608757261
2.476597659765976,7.7444999087872635
2.477497749774977,7.747500208817266
2.4783978397839785,7.7505005088472725
2.4792979297929794,7.753500808877275
2.48019801980198,7.756501108907278
2.481098109810981,7.759501408937281
2.481998199819982,7.762501708967283
2.4828982898289826,7.765502008997286
2.4837983798379835,7.768502309027289
2.4846984698469843,7.771502609057292
2.485598559855985,7.774502909087294
2.486498649864986,7.777503209117297
2.4873987398739867,7.7805035091473
2.4882988298829876,7.783503809177303
2.4891989198919893,7.786504109207307
2.49009900990099,7.78950440923731
2.490999099909991,7.7925047092673125
2.4918991899189917,7.795505009297315
2.4927992799279926,7.798505309327318
2.4936993699369934,7.801505609357321
2.494599459945994,7.8045059093873235
2.495499549954995,7.807506209417326
2.496399639963996,7.810506509447329
2.4972997299729967,7.813506809477332
2.4981998199819975,7.816507109507334
2.499099909990999,7.819507409537341
2.5,7.822507709567343
2.500900090009001,7.825508009597346
2.5018001800180016,7.828508309627349
2.5027002700270025,7.831508609657352
2.5036003600360033,7.834508909687354
2.504500450045004,7.837509209717357
2.505400540054005,7.84050950974736
2.5063006300630057,7.843509809777363
2.5072007200720066,7.846510109807365
2.5081008100810074,7.849510409837368
2.509000900090009,7.852510709867374
2.50990099009901,7.855511009897377
2.5108010801080107,7.85851130992738
2.5117011701170116,7.8615116099573825
2.5126012601260124,7.864511909987385
2.513501350135013,7.867512210017388
2.514401440144014,7.870512510047391
2.515301530153015,7.8735128100773935
2.5162016201620157,7.876513110107396
2.5171017101710165,7.879513410137399
2.5180018001800173,7.882513710167402
2.518901890189019,7.885514010197406
2.51980198019802,7.888514310227409
2.5207020702070206,7.891514610257412
2.5216021602160215,7.894514910287414
2.5225022502250223,7.897515210317417
2.523402340234023,7.90051551034742
2.524302430243024,7.903515810377423
2.5252025202520247,7.906516110407425
2.5261026102610256,7.909516410437428
2.5270027002700264,7.912516710467431
2.527902790279027,7.9155170104974335
2.528802880288029,7.91851731052744
2.5297029702970297,7.9215176105574425
2.5306030603060305,7.924517910587445
2.5315031503150314,7.927518210617448
2.532403240324032,7.930518510647451
2.533303330333033,7.9335188106774535
2.534203420342034,7.936519110707456
2.5351035103510347,7.939519410737459
2.5360036003600355,7.942519710767462
2.5369036903690363,7.945520010797464
2.537803780378037,7.948520310827467
2.538703870387039,7.951520610857473
2.5396039603960396,7.954520910887476
2.5405040504050405,7.957521210917479
2.5414041404140413,7.960521510947482
2.542304230423042,7.963521810977484
2.543204320432043,7.966522111007487
2.5441044104410437,7.96952241103749
2.5450045004500446,7.9725227110674926
2.5459045904590454,7.975523011097495
2.546804680468046,7.978523311127498
2.547704770477047,7.981523611157501
2.5486048604860487,7.984523911187505
2.5495049504950495,7.987524211217508
2.5504050405040504,7.990524511247511
2.551305130513051,7.9935248112775135
2.552205220522052,7.996525111307516
2.553105310531053,7.999525411337519
2.5540054005400536,8.002525711367522
2.5549054905490545,8.005526011397524
2.5558055805580553,8.008526311427527
2.556705670567056,8.01152661145753
2.557605760576057,8.014526911487533
2.5585058505850586,8.017527211517539
2.5594059405940595,8.020527511547542
2.5603060306030603,8.023527811577544
2.561206120612061,8.026528111607547
2.562106210621062,8.02952841163755
2.5630063006300627,8.032528711667553
2.5639063906390636,8.035529011697555
2.5648064806480644,8.038529311727558
2.565706570657065,8.04152961175756
2.566606660666066,8.044529911787563
2.567506750675067,8.047530211817566
2.5684068406840685,8.050530511847573
2.5693069306930694,8.053530811877575
2.57020702070207,8.056531111907578
2.571107110711071,8.05953141193758
2.572007200720072,8.062531711967583
2.5729072907290726,8.065532011997586
2.5738073807380735,8.068532312027589
2.5747074707470743,8.071532612057592
2.575607560756075,8.074532912087594
2.576507650765076,8.077533212117597
2.5774077407740767,8.0805335121476
2.5783078307830776,8.083533812177603
2.5792079207920793,8.086534112207607
2.58010801080108,8.08953441223761
2.581008100810081,8.092534712267613
2.5819081908190817,8.095535012297615
2.5828082808280826,8.098535312327618
2.5837083708370834,8.10153561235762
2.584608460846084,8.104535912387623
2.585508550855085,8.107536212417626
2.586408640864086,8.110536512447629
2.5873087308730867,8.113536812477632
2.5882088208820875,8.116537112507634
2.589108910891089,8.11953741253764
2.59000900090009,8.122537712567643
2.590909090909091,8.125538012597646
2.5918091809180916,8.128538312627649
2.5927092709270925,8.131538612657652
2.5936093609360933,8.134538912687654
2.594509450945094,8.137539212717657
2.595409540954095,8.14053951274766
2.5963096309630957,8.143539812777663
2.5972097209720966,8.146540112807665
2.5981098109810974,8.149540412837668
2.599009900990099,8.152540712867674
2.5999099909991,8.155541012897677
2.6008100810081007,8.15854131292768
2.6017101710171016,8.161541612957683
2.6026102610261024,8.164541912987685
2.603510351035103,8.167542213017688
2.604410441044104,8.17054251304769
2.605310531053105,8.173542813077693
2.6062106210621057,8.176543113107696
2.6071107110711065,8.179543413137699
2.6080108010801073,8.182543713167702
2.608910891089109,8.185544013197706
2.60981098109811,8.188544313227709
2.6107110711071106,8.191544613257712
2.6116111611161115,8.194544913287714
2.6125112511251123,8.197545213317717
2.613411341134113,8.20054551334772
2.614311431143114,8.203545813377723
2.6152115211521147,8.206546113407725
2.6161116111611156,8.209546413437728
2.6170117011701164,8.21254671346773
2.617911791179117,8.215547013497734
2.618811881188119,8.21854731352774
2.6197119711971197,8.221547613557743
2.6206120612061206,8.224547913587745
2.6215121512151214,8.227548213617748
2.622412241224122,8.23054851364775
2.623312331233123,8.233548813677753
2.624212421242124,8.236549113707756
2.6251125112511247,8.239549413737759
2.6260126012601255,8.242549713767762
2.6269126912691263,8.245550013797764
2.627812781278127,8.248550313827767
2.628712871287129,8.251550613857773
2.6296129612961296,8.254550913887776
2.6305130513051305,8.257551213917779
2.6314131413141313,8.260551513947782
2.632313231323132,8.263551813977784
2.633213321332133,8.266552114007787
2.6341134113411337,8.26955241403779
2.6350135013501346,8.272552714067793
2.6359135913591354,8.275553014097795
2.636813681368136,8.278553314127798
2.637713771377137,8.2815536141578
2.6386138613861387,8.284553914187805
2.6395139513951396,8.287554214217808
2.6404140414041404,8.29055451424781
2.641314131413141,8.293554814277813
2.642214221422142,8.296555114307816
2.643114311431143,8.299555414337819
2.6440144014401437,8.302555714367822
2.6449144914491445,8.305556014397824
2.6458145814581453,8.308556314427827
2.646714671467146,8.31155661445783
2.647614761476147,8.314556914487833
2.6485148514851486,8.317557214517839
2.6494149414941495,8.320557514547842
2.6503150315031503,8.323557814577844
2.651215121512151,8.326558114607847
2.652115211521152,8.32955841463785
2.6530153015301527,8.332558714667853
2.6539153915391536,8.335559014697855
2.6548154815481544,8.338559314727858
2.655715571557155,8.34155961475786
2.656615661566156,8.344559914787864
2.657515751575157,8.347560214817866
2.6584158415841577,8.350560514847869
2.6593159315931594,8.353560814877875
2.66021602160216,8.356561114907878
2.661116111611161,8.35956141493788
2.662016201620162,8.362561714967883
2.6629162916291627,8.365562014997886
2.6638163816381635,8.368562315027889
2.6647164716471643,8.371562615057892
2.665616561656165,8.374562915087894
2.666516651665166,8.377563215117897
2.6674167416741668,8.3805635151479
2.6683168316831676,8.383563815177903
2.6692169216921693,8.386564115207907
2.67011701170117,8.38956441523791
2.671017101710171,8.392564715267913
2.6719171917191717,8.395565015297915
2.6728172817281726,8.398565315327918
2.6737173717371734,8.40156561535792
2.674617461746174,8.404565915387924
2.675517551755175,8.407566215417926
2.676417641764176,8.410566515447929
2.6773177317731767,8.413566815477932
2.6782178217821775,8.416567115507934
2.679117911791179,8.41956741553794
2.68001800180018,8.422567715567943
2.680918091809181,8.425568015597946
2.6818181818181817,8.428568315627949
2.6827182718271825,8.431568615657952
2.6836183618361833,8.434568915687954
2.684518451845184,8.437569215717957
2.685418541854185,8.44056951574796
2.6863186318631858,8.443569815777963
2.6872187218721866,8.446570115807965
2.6881188118811874,8.449570415837968
2.689018901890189,8.452570715867974
2.68991899189919,8.455571015897977
2.6908190819081907,8.45857131592798
2.6917191719171916,8.461571615957983
2.6926192619261924,8.464571915987985
2.693519351935193,8.467572216017988
2.694419441944194,8.47057251604799
2.695319531953195,8.473572816077994
2.6962196219621957,8.476573116107996
2.6971197119711965,8.479573416137999
2.6980198019801973,8.482573716168002
2.698919891989199,8.485574016198006
2.6998199819982,8.488574316228009
2.7007200720072007,8.491574616258012
2.7016201620162015,8.494574916288014
2.7025202520252023,8.497575216318017
2.703420342034203,8.50057551634802
2.704320432043204,8.503575816378023
2.7052205220522048,8.506576116408025
2.7061206120612056,8.509576416438028
2.7070207020702064,8.51257671646803
2.707920792079207,8.515577016498034
2.708820882088209,8.51857731652804
2.7097209720972097,8.521577616558043
2.7106210621062106,8.524577916588045
2.7115211521152114,8.527578216618048
2.712421242124212,8.53057851664805
2.713321332133213,8.533578816678054
2.714221422142214,8.536579116708056
2.7151215121512147,8.539579416738059
2.7160216021602155,8.542579716768062
2.7169216921692163,8.545580016798064
2.717821782178217,8.548580316828067
2.718721872187219,8.551580616858073
2.7196219621962197,8.554580916888076
2.7205220522052205,8.557581216918079
2.7214221422142213,8.560581516948082
2.722322232223222,8.563581816978084
2.723222322232223,8.566582117008087
2.7241224122412238,8.56958241703809
2.7250225022502246,8.572582717068093
2.7259225922592254,8.575583017098095
2.726822682268226,8.578583317128098
2.727722772277227,8.5815836171581
2.7286228622862287,8.584583917188105
2.7295229522952296,8.587584217218108
2.7304230423042304,8.59058451724811
2.731323132313231,8.593584817278114
2.732223222322232,8.596585117308116
2.733123312331233,8.599585417338119
2.7340234023402337,8.602585717368122
2.7349234923492345,8.605586017398124
2.7358235823582353,8.608586317428127
2.736723672367236,8.61158661745813
2.737623762376237,8.614586917488133
2.7385238523852387,8.617587217518139
2.7394239423942395,8.620587517548142
2.7403240324032403,8.623587817578144
2.741224122412241,8.626588117608147
2.742124212421242,8.62958841763815
2.7430243024302428,8.632588717668153
2.7439243924392436,8.635589017698155
2.7448244824482444,8.638589317728158
2.745724572457245,8.64158961775816
2.746624662466246,8.644589917788164
2.747524752475247,8.647590217818166
2.7484248424842477,8.650590517848169
2.7493249324932494,8.653590817878175
2.75022502250225,8.656591117908178
2.751125112511251,8.65959141793818
2.752025202520252,8.662591717968184
2.7529252925292527,8.665592017998186
2.7538253825382535,8.668592318028189
2.7547254725472543,8.671592618058192
2.755625562556255,8.674592918088194
2.756525652565256,8.677593218118197
2.7574257425742568,8.6805935181482
2.7583258325832576,8.683593818178203
2.7592259225922593,8.686594118208207
2.76012601260126,8.68959441823821
2.761026102610261,8.692594718268213
2.7619261926192618,8.695595018298215
2.7628262826282626,8.698595318328218
2.7637263726372634,8.70159561835822
2.764626462646264,8.704595918388224
2.765526552655265,8.707596218418226
2.766426642664266,8.710596518448229
2.7673267326732667,8.713596818478232
2.7682268226822675,8.716597118508234
2.769126912691269,8.71959741853824
2.77002700270027,8.722597718568244
2.770927092709271,8.725598018598246
2.7718271827182717,8.728598318628249
2.7727272727272725,8.731598618658252
2.7736273627362733,8.734598918688254
2.774527452745274,8.737599218718257
2.775427542754275,8.74059951874826
2.7763276327632758,8.743599818778263
2.7772277227722766,8.746600118808265
2.7781278127812774,8.749600418838268
2.779027902790279,8.752600718868274
2.77992799279928,8.755601018898277
2.7808280828082808,8.75860131892828
2.7817281728172816,8.761601618958283
2.7826282628262824,8.764601918988285
2.783528352835283,8.767602219018288
2.784428442844284,8.77060251904829
2.785328532853285,8.773602819078294
2.7862286228622857,8.776603119108296
2.7871287128712865,8.779603419138299
2.7880288028802873,8.782603719168302
2.788928892889289,8.785604019198306
2.78982898289829,8.788604319228309
2.7907290729072907,8.791604619258312
2.7916291629162915,8.794604919288314
2.7925292529252923,8.797605219318317
2.793429342934293,8.80060551934832
2.794329432943294,8.803605819378323
2.7952295229522948,8.806606119408325
2.7961296129612956,8.809606419438328
2.7970297029702964,8.81260671946833
2.7979297929792972,8.815607019498334
2.798829882988299,8.81860731952834
2.7997299729972998,8.821607619558343
2.8006300630063006,8.824607919588345
2.8015301530153014,8.827608219618348
2.802430243024302,8.83060851964835
2.803330333033303,8.833608819678354
2.804230423042304,8.836609119708356
2.8051305130513047,8.839609419738359
2.8060306030603055,8.842609719768362
2.8069306930693063,8.845610019798364
2.807830783078307,8.848610319828367
2.808730873087309,8.851610619858373
2.8096309630963097,8.854610919888376
2.8105310531053105,8.857611219918379
2.8114311431143113,8.860611519948382
2.812331233123312,8.863611819978384
2.813231323132313,8.866612120008387
2.8141314131413138,8.86961242003839
2.8150315031503146,8.872612720068393
2.8159315931593154,8.875613020098395
2.8168316831683162,8.878613320128398
2.817731773177317,8.8816136201584
2.8186318631863188,8.884613920188405
2.8195319531953196,8.887614220218408
2.8204320432043204,8.89061452024841
2.821332133213321,8.893614820278414
2.822232223222322,8.896615120308416
2.823132313231323,8.899615420338419
2.8240324032403237,8.902615720368422
2.8249324932493245,8.905616020398424
2.8258325832583253,8.908616320428427
2.826732673267326,8.91161662045843
2.827632763276327,8.914616920488433
2.8285328532853287,8.917617220518439
2.8294329432943295,8.920617520548442
2.8303330333033303,8.923617820578444
2.831233123312331,8.926618120608447
2.832133213321332,8.92961842063845
2.8330333033303328,8.932618720668453
2.8339333933393336,8.935619020698455
2.8348334833483344,8.938619320728458
2.8357335733573352,8.94161962075846
2.836633663366336,8.944619920788464
2.837533753375337,8.947620220818466
2.8384338433843377,8.950620520848469
2.8393339333933394,8.953620820878475
2.84023402340234,8.956621120908478
2.841134113411341,8.95962142093848
2.842034203420342,8.962621720968484
2.8429342934293427,8.965622020998486
2.8438343834383435,8.968622321028489
2.8447344734473443,8.971622621058492
2.845634563456345,8.974622921088494
2.846534653465346,8.977623221118497
2.8474347434743468,8.9806235211485
2.8483348334833476,8.983623821178503
2.8492349234923493,8.986624121208507
2.85013501350135,8.98962442123851
2.851035103510351,8.992624721268513
2.8519351935193518,8.995625021298515
2.8528352835283526,8.998625321328518
2.8537353735373534,9.00162562135852
2.8546354635463542,9.004625921388524
2.855535553555355,9.007626221418526
2.856435643564356,9.010626521448529
2.8573357335733567,9.013626821478532
2.8582358235823575,9.016627121508535
2.859135913591359,9.01962742153854
2.86003600360036,9.022627721568544
2.860936093609361,9.025628021598546
2.8618361836183617,9.028628321628549
2.8627362736273625,9.031628621658552
2.8636363636363633,9.034628921688554
2.864536453645364,9.037629221718557
2.865436543654365,9.04062952174856
2.8663366336633658,9.043629821778563
2.8672367236723666,9.046630121808565
2.8681368136813674,9.049630421838568
2.869036903690369,9.052630721868574
2.86993699369937,9.055631021898577
2.8708370837083708,9.05863132192858
2.8717371737173716,9.061631621958583
2.8726372637263724,9.064631921988585
2.8735373537353732,9.067632222018588
2.874437443744374,9.07063252204859
2.875337533753375,9.073632822078594
2.8762376237623757,9.076633122108596
2.8771377137713765,9.079633422138599
2.8780378037803773,9.082633722168602
2.878937893789379,9.085634022198606
2.87983798379838,9.088634322228609
2.8807380738073807,9.091634622258612
2.8816381638163815,9.094634922288614
2.8825382538253823,9.097635222318617
2.883438343834383,9.10063552234862
2.884338433843384,9.103635822378623
2.8852385238523848,9.106636122408625
2.8861386138613856,9.109636422438628
2.8870387038703864,9.11263672246863
2.8879387938793872,9.115637022498634
2.888838883888389,9.11863732252864
2.8897389738973898,9.121637622558643
2.8906390639063906,9.124637922588645
2.8915391539153914,9.127638222618648
2.8924392439243922,9.13063852264865
2.893339333933393,9.133638822678654
2.894239423942394,9.136639122708656
2.8951395139513947,9.139639422738659
2.8960396039603955,9.142639722768662
2.8969396939693963,9.145640022798665
2.897839783978397,9.148640322828667
2.898739873987399,9.151640622858674
2.8996399639963997,9.154640922888676
2.9005400540054005,9.157641222918679
2.9014401440144013,9.160641522948682
2.902340234023402,9.163641822978684
2.903240324032403,9.166642123008687
2.9041404140414038,9.16964242303869
2.9050405040504046,9.172642723068693
2.9059405940594054,9.175643023098695
2.9068406840684062,9.178643323128698
2.907740774077407,9.1816436231587
2.9086408640864088,9.184643923188705
2.9095409540954096,9.187644223218708
2.9104410441044104,9.19064452324871
2.911341134113411,9.193644823278714
2.912241224122412,9.196645123308716
2.913141314131413,9.199645423338719
2.9140414041404137,9.202645723368722
2.9149414941494145,9.205646023398725
2.9158415841584153,9.208646323428727
2.916741674167416,9.21164662345873
2.917641764176417,9.214646923488733
2.918541854185418,9.217647223518735
2.9194419441944195,9.220647523548742
2.9203420342034203,9.223647823578744
2.921242124212421,9.226648123608747
2.922142214221422,9.22964842363875
2.9230423042304228,9.232648723668753
2.9239423942394236,9.235649023698755
2.9248424842484244,9.238649323728758
2.9257425742574252,9.24164962375876
2.926642664266426,9.244649923788764
2.927542754275427,9.247650223818766
2.9284428442844277,9.250650523848769
2.9293429342934294,9.253650823878775
2.93024302430243,9.256651123908778
2.931143114311431,9.25965142393878
2.932043204320432,9.262651723968784
2.9329432943294327,9.265652023998786
2.9338433843384335,9.268652324028789
2.9347434743474343,9.271652624058792
2.935643564356435,9.274652924088794
2.936543654365436,9.277653224118797
2.937443744374437,9.2806535241488
2.9383438343834376,9.283653824178803
2.9392439243924393,9.286654124208807
2.94014401440144,9.28965442423881
2.941044104410441,9.292654724268813
2.9419441944194418,9.295655024298815
2.9428442844284426,9.298655324328818
2.9437443744374434,9.30165562435882
2.9446444644464442,9.304655924388824
2.945544554455445,9.307656224418826
2.946444644464446,9.310656524448829
2.9473447344734467,9.313656824478832
2.9482448244824475,9.316657124508835
2.949144914491449,9.31965742453884
2.95004500450045,9.322657724568844
2.950945094509451,9.325658024598846
2.9518451845184517,9.328658324628849
2.9527452745274525,9.331658624658852
2.9536453645364533,9.334658924688854
2.954545454545454,9.337659224718857
2.955445544554455,9.34065952474886
2.956345634563456,9.343659824778863
2.9572457245724566,9.346660124808865
2.9581458145814574,9.349660424838868
2.959045904590459,9.352660724868874
2.95994599459946,9.355661024898877
2.9608460846084608,9.35866132492888
2.9617461746174616,9.361661624958883
2.9626462646264624,9.364661924988885
2.9635463546354632,9.367662225018888
2.964446444644464,9.37066252504889
2.965346534653465,9.373662825078894
2.9662466246624657,9.376663125108896
2.9671467146714665,9.379663425138899
2.9680468046804673,9.382663725168902
2.968946894689469,9.385664025198906
2.96984698469847,9.388664325228909
2.9707470747074707,9.391664625258912
2.9716471647164715,9.394664925288915
2.9725472547254723,9.397665225318917
2.973447344734473,9.40066552534892
2.974347434743474,9.403665825378923
2.975247524752475,9.406666125408925
2.9761476147614756,9.409666425438928
2.9770477047704764,9.412666725468931
2.9779477947794772,9.415667025498934
2.978847884788479,9.41866732552894
2.9797479747974798,9.421667625558943
2.9806480648064806,9.424667925588945
2.9815481548154814,9.427668225618948
2.9824482448244822,9.43066852564895
2.983348334833483,9.433668825678954
2.984248424842484,9.436669125708956
2.9851485148514847,9.439669425738959
2.9860486048604855,9.442669725768962
2.9869486948694863,9.445670025798965
2.987848784878487,9.448670325828967
2.988748874887489,9.451670625858974
2.9896489648964897,9.454670925888976
2.9905490549054905,9.457671225918979
2.9914491449144913,9.460671525948982
2.992349234923492,9.463671825978984
2.993249324932493,9.466672126008987
2.994149414941494,9.46967242603899
2.9950495049504946,9.472672726068993
2.9959495949594954,9.475673026098995
2.9968496849684962,9.478673326128998
2.997749774977497,9.481673626159001
2.9986498649864988,9.484673926189005
2.9995499549954996,9.487674226219008
3.0004500450045004,9.49067452624901
3.0013501350135012,9.493674826279014
3.002250225022502,9.496675126309016
3.003150315031503,9.499675426339019
3.0040504050405037,9.502675726369022
3.0049504950495045,9.505676026399025
3.0058505850585053,9.508676326429027
3.006750675067506,9.51167662645903
3.007650765076507,9.514676926489033
3.008550855085508,9.517677226519035
3.0094509450945095,9.520677526549042
3.0103510351035103,9.523677826579044
3.011251125112511,9.526678126609047
3.012151215121512,9.52967842663905
3.013051305130513,9.532678726669053
3.0139513951395136,9.535679026699055
3.0148514851485144,9.538679326729058
3.0157515751575152,9.541679626759061
3.016651665166516,9.544679926789064
3.017551755175517,9.547680226819066
3.0184518451845177,9.550680526849069
3.0193519351935194,9.553680826879075
3.0202520252025202,9.556681126909078
3.021152115211521,9.55968142693908
3.022052205220522,9.562681726969084
3.0229522952295227,9.565682026999086
3.0238523852385235,9.568682327029089
3.0247524752475243,9.571682627059092
3.025652565256525,9.574682927089095
3.026552655265526,9.577683227119097
3.027452745274527,9.5806835271491
3.0283528352835276,9.583683827179103
3.0292529252925293,9.586684127209107
3.03015301530153,9.58968442723911
3.031053105310531,9.592684727269113
3.031953195319532,9.595685027299115
3.0328532853285326,9.598685327329118
3.0337533753375334,9.601685627359121
3.0346534653465342,9.604685927389124
3.035553555355535,9.607686227419126
3.036453645364536,9.610686527449129
3.0373537353735367,9.613686827479132
3.0382538253825375,9.616687127509135
3.0391539153915392,9.61968742753914
3.04005400540054,9.622687727569144
3.040954095409541,9.625688027599146
3.0418541854185417,9.628688327629149
3.0427542754275425,9.631688627659152
3.0436543654365433,9.634688927689155
3.044554455445544,9.637689227719157
3.045454545454545,9.64068952774916
3.046354635463546,9.643689827779163
3.0472547254725466,9.646690127809165
3.0481548154815474,9.649690427839168
3.049054905490549,9.652690727869174
3.04995499549955,9.655691027899177
3.050855085508551,9.65869132792918
3.0517551755175516,9.661691627959183
3.0526552655265524,9.664691927989185
3.0535553555355532,9.667692228019188
3.054455445544554,9.67069252804919
3.055355535553555,9.673692828079194
3.0562556255625557,9.676693128109196
3.0571557155715565,9.679693428139199
3.0580558055805573,9.682693728169202
3.058955895589559,9.685694028199206
3.05985598559856,9.688694328229209
3.0607560756075607,9.691694628259212
3.0616561656165615,9.694694928289215
3.0625562556255623,9.697695228319217
3.063456345634563,9.70069552834922
3.064356435643564,9.703695828379223
3.065256525652565,9.706696128409225
3.0661566156615656,9.709696428439228
3.0670567056705664,9.712696728469231
3.0679567956795673,9.715697028499234
3.068856885688569,9.71869732852924
3.06975697569757,9.721697628559243
3.0706570657065706,9.724697928589245
3.0715571557155714,9.727698228619248
3.0724572457245722,9.730698528649251
3.073357335733573,9.733698828679254
3.074257425742574,9.736699128709256
3.0751575157515747,9.739699428739259
3.0760576057605755,9.742699728769262
3.0769576957695763,9.745700028799265
3.077857785778577,9.748700328829267
3.078757875787579,9.751700628859274
3.0796579657965797,9.754700928889276
3.0805580558055805,9.757701228919279
3.0814581458145813,9.760701528949282
3.082358235823582,9.763701828979285
3.083258325832583,9.766702129009287
3.084158415841584,9.76970242903929
3.0850585058505846,9.772702729069293
3.0859585958595854,9.775703029099295
3.0868586858685862,9.778703329129298
3.087758775877587,9.781703629159301
3.088658865886589,9.784703929189305
3.0895589558955896,9.787704229219308
3.0904590459045904,9.790704529249311
3.0913591359135912,9.793704829279314
3.092259225922592,9.796705129309316
3.093159315931593,9.799705429339319
3.0940594059405937,9.802705729369322
3.0949594959495945,9.805706029399325
3.0958595859585953,9.808706329429327
3.096759675967596,9.81170662945933
3.097659765976597,9.814706929489333
3.098559855985598,9.817707229519335
3.0994599459945995,9.820707529549342
3.1003600360036003,9.823707829579345
3.101260126012601,9.826708129609347
3.102160216021602,9.82970842963935
3.103060306030603,9.832708729669353
3.1039603960396036,9.835709029699355
3.1048604860486044,9.838709329729358
3.1057605760576052,9.841709629759361
3.106660666066606,9.844709929789364
3.107560756075607,9.847710229819366
3.1084608460846077,9.85071052984937
3.1093609360936094,9.853710829879375
3.1102610261026102,9.856711129909378
3.111161116111611,9.85971142993938
3.112061206120612,9.862711729969384
3.1129612961296127,9.865712029999386
3.1138613861386135,9.868712330029389
3.1147614761476143,9.871712630059392
3.115661566156615,9.874712930089395
3.116561656165616,9.877713230119397
3.117461746174617,9.8807135301494
3.1183618361836176,9.883713830179403
3.1192619261926193,9.886714130209407
3.12016201620162,9.88971443023941
3.121062106210621,9.892714730269413
3.121962196219622,9.895715030299415
3.1228622862286226,9.898715330329418
3.1237623762376234,9.901715630359421
3.1246624662466242,9.904715930389424
3.125562556255625,9.907716230419426
3.126462646264626,9.91071653044943
3.1273627362736267,9.913716830479432
3.1282628262826275,9.916717130509435
3.1291629162916292,9.91971743053944
3.13006300630063,9.922717730569444
3.130963096309631,9.925718030599446
3.1318631863186317,9.928718330629449
3.1327632763276325,9.931718630659452
3.1336633663366333,9.934718930689455
3.134563456345634,9.937719230719457
3.135463546354635,9.94071953074946
3.136363636363636,9.943719830779463
3.1372637263726366,9.946720130809465
3.1381638163816374,9.949720430839468
3.139063906390639,9.952720730869475
3.13996399639964,9.955721030899477
3.140864086408641,9.95872133092948
3.1417641764176416,9.961721630959483
3.1426642664266424,9.964721930989485
3.1435643564356432,9.967722231019488
3.144464446444644,9.970722531049491
3.145364536453645,9.973722831079494
3.1462646264626457,9.976723131109496
3.1471647164716465,9.9797234311395
3.1480648064806473,9.982723731169502
3.148964896489649,9.985724031199506
3.14986498649865,9.988724331229509
3.1507650765076507,9.991724631259512
3.1516651665166515,9.994724931289515
3.1525652565256523,9.997725231319517
3.153465346534653,10.00072553134952
3.154365436543654,10.003725831379523
3.155265526552655,10.006726131409525
3.1561656165616556,10.009726431439528
3.1570657065706564,10.012726731469531
3.1579657965796573,10.015727031499534
3.158865886588659,10.01872733152954
3.15976597659766,10.021727631559543
3.1606660666066606,10.024727931589545
3.1615661566156614,10.027728231619548
3.1624662466246622,10.030728531649551
3.163366336633663,10.033728831679554
3.164266426642664,10.036729131709556
3.1651665166516647,10.03972943173956
3.1660666066606655,10.042729731769562
3.1669666966696663,10.045730031799565
3.167866786678667,10.048730331829567
3.168766876687669,10.051730631859574
3.1696669666966697,10.054730931889576
3.1705670567056705,10.057731231919579
3.1714671467146713,10.060731531949582
3.172367236723672,10.063731831979585
3.173267326732673,10.066732132009587
3.174167416741674,10.06973243203959
3.1750675067506746,10.072732732069593
3.1759675967596754,10.075733032099595
3.1768676867686763,10.078733332129598
3.177767776777677,10.081733632159601
3.178667866786678,10.084733932189604
3.1795679567956796,10.087734232219608
3.1804680468046804,10.090734532249611
3.1813681368136812,10.093734832279614
3.182268226822682,10.096735132309616
3.183168316831683,10.09973543233962
3.1840684068406837,10.102735732369622
3.1849684968496845,10.105736032399625
3.1858685868586853,10.108736332429627
3.186768676867686,10.11173663245963
3.187668766876687,10.114736932489633
3.188568856885688,10.117737232519636
3.1894689468946895,10.120737532549642
3.1903690369036903,10.123737832579645
3.191269126912691,10.126738132609647
3.192169216921692,10.12973843263965
3.193069306930693,10.132738732669653
3.1939693969396936,10.135739032699655
3.1948694869486944,10.138739332729658
3.1957695769576953,10.141739632759661
3.196669666966696,10.144739932789664
3.197569756975697,10.147740232819666
3.1984698469846977,10.15074053284967
3.1993699369936994,10.153740832879675
3.2002700270027002,10.156741132909678
3.201170117011701,10.159741432939681
3.202070207020702,10.162741732969684
3.2029702970297027,10.165742032999686
3.2038703870387035,10.168742333029689
3.2047704770477043,10.171742633059692
3.205670567056705,10.174742933089695
3.206570657065706,10.177743233119697
3.207470747074707,10.1807435331497
3.2083708370837076,10.183743833179703
3.2092709270927093,10.186744133209707
3.21017101710171,10.18974443323971
3.211071107110711,10.192744733269713
3.211971197119712,10.195745033299715
3.2128712871287126,10.198745333329718
3.2137713771377134,10.201745633359721
3.2146714671467143,10.204745933389724
3.215571557155715,10.207746233419726
3.216471647164716,10.21074653344973
3.2173717371737167,10.213746833479732
3.2182718271827175,10.216747133509735
3.2191719171917192,10.219747433539741
3.22007200720072,10.222747733569744
3.220972097209721,10.225748033599746
3.2218721872187217,10.22874833362975
3.2227722772277225,10.231748633659752
3.2236723672367233,10.234748933689755
3.224572457245724,10.237749233719757
3.225472547254725,10.24074953374976
3.226372637263726,10.243749833779763
3.2272727272727266,10.246750133809766
3.2281728172817274,10.249750433839768
3.229072907290729,10.252750733869775
3.22997299729973,10.255751033899777
3.230873087308731,10.25875133392978
3.2317731773177316,10.261751633959783
3.2326732673267324,10.264751933989785
3.2335733573357333,10.267752234019788
3.234473447344734,10.270752534049791
3.235373537353735,10.273752834079794
3.2362736273627357,10.276753134109796
3.2371737173717365,10.2797534341398
3.2380738073807374,10.282753734169802
3.238973897389739,10.285754034199806
3.23987398739874,10.28875433422981
3.2407740774077407,10.291754634259812
3.2416741674167415,10.294754934289815
3.2425742574257423,10.297755234319817
3.243474347434743,10.30075553434982
3.244374437443744,10.303755834379823
3.245274527452745,10.306756134409826
3.2461746174617456,10.309756434439828
3.2470747074707464,10.312756734469831
3.2479747974797473,10.315757034499834
3.248874887488749,10.31875733452984
3.24977497749775,10.321757634559843
3.2506750675067506,10.324757934589845
3.2515751575157514,10.327758234619848
3.2524752475247523,10.330758534649851
3.253375337533753,10.333758834679854
3.254275427542754,10.336759134709856
3.2551755175517547,10.33975943473986
3.2560756075607555,10.342759734769862
3.2569756975697564,10.345760034799865
3.257875787578757,10.348760334829867
3.258775877587759,10.351760634859874
3.2596759675967597,10.354760934889876
3.2605760576057605,10.357761234919879
3.2614761476147613,10.360761534949882
3.262376237623762,10.363761834979885
3.263276327632763,10.366762135009887
3.264176417641764,10.36976243503989
3.2650765076507646,10.372762735069893
3.2659765976597654,10.375763035099896
3.2668766876687663,10.378763335129898
3.267776777677767,10.381763635159901
3.268676867686768,10.384763935189904
3.2695769576957696,10.387764235219908
3.2704770477047704,10.390764535249911
3.2713771377137713,10.393764835279914
3.272277227722772,10.396765135309916
3.273177317731773,10.39976543533992
3.2740774077407737,10.402765735369922
3.2749774977497745,10.405766035399925
3.2758775877587754,10.408766335429927
3.276777677767776,10.41176663545993
3.277677767776777,10.414766935489933
3.278577857785778,10.417767235519936
3.2794779477947795,10.420767535549942
3.2803780378037803,10.423767835579945
3.281278127812781,10.426768135609947
3.282178217821782,10.42976843563995
3.283078307830783,10.432768735669953
3.2839783978397836,10.435769035699956
3.2848784878487844,10.438769335729958
3.2857785778577853,10.441769635759961
3.286678667866786,10.444769935789964
3.287578757875787,10.447770235819966
3.2884788478847877,10.45077053584997
3.2893789378937894,10.453770835879975
3.2902790279027903,10.456771135909978
3.291179117911791,10.459771435939981
3.292079207920792,10.462771735969984
3.2929792979297927,10.465772035999986
3.2938793879387935,10.46877233602999
3.2947794779477944,10.471772636059992
3.295679567956795,10.474772936089995
3.296579657965796,10.477773236119997
3.297479747974797,10.48077353615
3.2983798379837976,10.483773836180003
3.2992799279927993,10.486774136210007
3.3001800180018,10.48977443624001
3.301080108010801,10.492774736270013
3.301980198019802,10.495775036300016
3.3028802880288026,10.498775336330018
3.3037803780378034,10.501775636360021
3.3046804680468043,10.504775936390024
3.305580558055805,10.507776236420026
3.306480648064806,10.51077653645003
3.3073807380738067,10.513776836480032
3.3082808280828075,10.516777136510035
3.3091809180918093,10.519777436540041
3.31008100810081,10.522777736570044
3.310981098109811,10.525778036600046
3.3118811881188117,10.52877833663005
3.3127812781278125,10.531778636660052
3.3136813681368134,10.534778936690055
3.314581458145814,10.537779236720057
3.315481548154815,10.54077953675006
3.316381638163816,10.543779836780063
3.3172817281728166,10.546780136810066
3.3181818181818175,10.549780436840068
3.319081908190819,10.552780736870075
3.31998199819982,10.555781036900077
3.320882088208821,10.55878133693008
3.3217821782178216,10.561781636960083
3.3226822682268224,10.564781936990085
3.3235823582358233,10.567782237020088
3.324482448244824,10.570782537050091
3.325382538253825,10.573782837080094
3.3262826282628257,10.576783137110096
3.3271827182718265,10.5797834371401
3.3280828082808274,10.582783737170102
3.328982898289829,10.585784037200106
3.32988298829883,10.58878433723011
3.3307830783078307,10.591784637260112
3.3316831683168315,10.594784937290115
3.3325832583258324,10.597785237320117
3.333483348334833,10.60078553735012
3.334383438343834,10.603785837380123
3.335283528352835,10.606786137410126
3.3361836183618356,10.609786437440128
3.3370837083708365,10.612786737470131
3.3379837983798373,10.615787037500134
3.338883888388839,10.61878733753014
3.33978397839784,10.621787637560143
3.3406840684068406,10.624787937590146
3.3415841584158414,10.627788237620148
3.3424842484248423,10.630788537650151
3.343384338433843,10.633788837680154
3.344284428442844,10.636789137710156
3.3451845184518447,10.63978943774016
3.3460846084608455,10.642789737770162
3.3469846984698464,10.645790037800165
3.347884788478847,10.648790337830167
3.348784878487849,10.651790637860174
3.3496849684968497,10.654790937890176
3.3505850585058505,10.65779123792018
3.3514851485148514,10.660791537950182
3.352385238523852,10.663791837980185
3.353285328532853,10.666792138010187
3.354185418541854,10.66979243804019
3.3550855085508546,10.672792738070193
3.3559855985598555,10.675793038100196
3.3568856885688563,10.678793338130198
3.357785778577857,10.681793638160201
3.358685868586858,10.684793938190204
3.3595859585958596,10.687794238220208
3.3604860486048604,10.690794538250211
3.3613861386138613,10.693794838280214
3.362286228622862,10.696795138310216
3.363186318631863,10.69979543834022
3.3640864086408637,10.702795738370222
3.3649864986498645,10.705796038400225
3.3658865886588654,10.708796338430227
3.366786678667866,10.71179663846023
3.367686768676867,10.714796938490233
3.368586858685868,10.717797238520236
3.3694869486948695,10.720797538550242
3.3703870387038704,10.723797838580245
3.371287128712871,10.726798138610247
3.372187218721872,10.72979843864025
3.373087308730873,10.732798738670253
3.3739873987398736,10.735799038700256
3.3748874887488745,10.738799338730258
3.3757875787578753,10.741799638760261
3.376687668766876,10.744799938790264
3.377587758775877,10.747800238820266
3.3784878487848777,10.75080053885027
3.3793879387938794,10.753800838880275
3.3802880288028803,10.756801138910278
3.381188118811881,10.759801438940281
3.382088208820882,10.762801738970284
3.3829882988298827,10.765802039000286
3.3838883888388835,10.76880233903029
3.3847884788478844,10.771802639060292
3.385688568856885,10.774802939090295
3.386588658865886,10.777803239120297
3.387488748874887,10.7808035391503
3.3883888388838876,10.783803839180303
3.3892889288928894,10.786804139210307
3.39018901890189,10.78980443924031
3.391089108910891,10.792804739270313
3.391989198919892,10.795805039300316
3.3928892889288926,10.798805339330318
3.3937893789378935,10.801805639360321
3.3946894689468943,10.804805939390324
3.395589558955895,10.807806239420326
3.396489648964896,10.81080653945033
3.3973897389738967,10.813806839480332
3.3982898289828976,10.816807139510335
3.3991899189918993,10.819807439540341
3.4000900090009,10.822807739570344
3.400990099009901,10.825808039600346
3.4018901890189017,10.82880833963035
3.4027902790279025,10.831808639660352
3.4036903690369034,10.834808939690355
3.404590459045904,10.837809239720357
3.405490549054905,10.84080953975036
3.406390639063906,10.843809839780363
3.4072907290729066,10.846810139810366
3.4081908190819075,10.849810439840368
3.409090909090909,10.852810739870375
3.40999099909991,10.855811039900377
3.410891089108911,10.85881133993038
3.4117911791179116,10.861811639960383
3.4126912691269125,10.864811939990386
3.4135913591359133,10.867812240020388
3.414491449144914,10.870812540050391
3.415391539153915,10.873812840080394
3.4162916291629157,10.876813140110396
3.4171917191719166,10.8798134401404
3.4180918091809174,10.882813740170402
3.418991899189919,10.885814040200406
3.41989198919892,10.88881434023041
3.4207920792079207,10.891814640260412
3.4216921692169215,10.894814940290415
3.4225922592259224,10.897815240320417
3.423492349234923,10.90081554035042
3.424392439243924,10.903815840380423
3.425292529252925,10.906816140410426
3.4261926192619256,10.909816440440428
3.4270927092709265,10.912816740470431
3.4279927992799273,10.915817040500434
3.428892889288929,10.91881734053044
3.42979297929793,10.921817640560443
3.4306930693069306,10.924817940590446
3.4315931593159315,10.927818240620448
3.4324932493249323,10.930818540650451
3.433393339333933,10.933818840680454
3.434293429342934,10.936819140710456
3.4351935193519347,10.93981944074046
3.4360936093609356,10.942819740770462
3.4369936993699364,10.945820040800465
3.437893789378937,10.948820340830467
3.438793879387938,10.95182064086047
3.4396939693969397,10.954820940890476
3.4405940594059405,10.95782124092048
3.4414941494149414,10.960821540950482
3.442394239423942,10.963821840980485
3.443294329432943,10.966822141010487
3.444194419441944,10.96982244104049
3.4450945094509446,10.972822741070493
3.4459945994599455,10.975823041100496
3.4468946894689463,10.978823341130498
3.447794779477947,10.981823641160501
3.448694869486948,10.984823941190504
3.4495949594959496,10.987824241220508
3.4504950495049505,10.990824541250511
3.4513951395139513,10.993824841280514
3.452295229522952,10.996825141310516
3.453195319531953,10.99982544134052
3.4540954095409537,11.002825741370522
3.4549954995499546,11.005826041400525
3.4558955895589554,11.008826341430527
3.456795679567956,11.01182664146053
3.457695769576957,11.014826941490533
3.458595859585958,11.017827241520536
3.4594959495949595,11.020827541550542
3.4603960396039604,11.023827841580545
3.461296129612961,11.026828141610547
3.462196219621962,11.02982844164055
3.463096309630963,11.032828741670553
3.4639963996399636,11.035829041700556
3.4648964896489645,11.038829341730558
3.4657965796579653,11.041829641760561
3.466696669666966,11.044829941790564
3.467596759675967,11.047830241820566
3.4684968496849677,11.05083054185057
3.4693969396939695,11.053830841880576
3.4702970297029703,11.056831141910578
3.471197119711971,11.059831441940581
3.472097209720972,11.062831741970584
3.4729972997299727,11.065832042000586
3.4738973897389736,11.06883234203059
3.4747974797479744,11.071832642060592
3.475697569756975,11.074832942090595
3.476597659765976,11.077833242120597
3.477497749774977,11.0808335421506
3.4783978397839777,11.083833842180603
3.4792979297929794,11.086834142210607
3.48019801980198,11.08983444224061
3.481098109810981,11.092834742270613
3.481998199819982,11.095835042300616
3.4828982898289826,11.098835342330618
3.4837983798379835,11.101835642360621
3.4846984698469843,11.104835942390624
3.485598559855985,11.107836242420627
3.486498649864986,11.11083654245063
3.4873987398739867,11.113836842480632
3.4882988298829876,11.116837142510635
3.4891989198919893,11.119837442540641
3.49009900990099,11.122837742570644
3.490999099909991,11.125838042600646
3.4918991899189917,11.12883834263065
3.4927992799279926,11.131838642660652
3.4936993699369934,11.134838942690655
3.494599459945994,11.137839242720657
3.495499549954995,11.14083954275066
3.496399639963996,11.143839842780663
3.4972997299729967,11.146840142810666
3.4981998199819975,11.149840442840668
3.499099909990999,11.152840742870675
3.5,11.155841042900677
3.500900090009001,11.15884134293068
3.5018001800180016,11.161841642960683
3.5027002700270025,11.164841942990686
3.5036003600360033,11.167842243020688
3.504500450045004,11.170842543050691
3.505400540054005,11.173842843080694
3.5063006300630057,11.176843143110696
3.5072007200720066,11.1798434431407
3.5081008100810074,11.182843743170702
3.509000900090008,11.185844043200705
3.509900990099009,11.188844343230707
3.51080108010801,11.19184464326071
3.5117011701170107,11.194844943290713
3.5126012601260115,11.197845243320716
3.5135013501350123,11.200845543350718
3.514401440144015,11.203845843380726
3.5153015301530157,11.20684614341073
3.5162016201620165,11.209846443440732
3.5171017101710174,11.212846743470735
3.518001800180018,11.215847043500737
3.518901890189019,11.21884734353074
3.51980198019802,11.221847643560743
3.5207020702070206,11.224847943590746
3.5216021602160215,11.227848243620748
3.5225022502250223,11.230848543650751
3.523402340234023,11.233848843680754
3.524302430243024,11.236849143710756
3.5252025202520247,11.23984944374076
3.5261026102610256,11.242849743770762
3.5270027002700264,11.245850043800765
3.527902790279027,11.248850343830767
3.528802880288028,11.25185064386077
3.529702970297029,11.254850943890773
3.5306030603060297,11.257851243920776
3.5315031503150305,11.260851543950778
3.5324032403240313,11.263851843980781
3.533303330333032,11.266852144010784
3.5342034203420347,11.269852444040792
3.5351035103510355,11.272852744070795
3.5360036003600364,11.275853044100797
3.536903690369037,11.2788533441308
3.537803780378038,11.281853644160803
3.538703870387039,11.284853944190806
3.5396039603960396,11.287854244220808
3.5405040504050405,11.290854544250811
3.5414041404140413,11.293854844280814
3.542304230423042,11.296855144310816
3.543204320432043,11.29985544434082
3.5441044104410437,11.302855744370822
3.5450045004500446,11.305856044400825
3.5459045904590454,11.308856344430827
3.546804680468046,11.31185664446083
3.547704770477047,11.314856944490833
3.548604860486048,11.317857244520836
3.5495049504950487,11.320857544550838
3.5504050405040495,11.323857844580841
3.5513051305130503,11.326858144610844
3.552205220522051,11.329858444640847
3.553105310531052,11.33285874467085
3.5540054005400545,11.33585904470086
3.5549054905490554,11.338859344730862
3.555805580558056,11.341859644760865
3.556705670567057,11.344859944790867
3.557605760576058,11.34786024482087
3.5585058505850586,11.350860544850873
3.5594059405940595,11.353860844880876
3.5603060306030603,11.356861144910878
3.561206120612061,11.359861444940881
3.562106210621062,11.362861744970884
3.5630063006300627,11.365862045000886
3.5639063906390636,11.36886234503089
3.5648064806480644,11.371862645060892
3.565706570657065,11.374862945090895
3.566606660666066,11.377863245120897
3.567506750675067,11.3808635451509
3.5684068406840677,11.383863845180903
3.5693069306930685,11.386864145210906
3.5702070207020693,11.389864445240908
3.57110711071107,11.392864745270911
3.572007200720071,11.395865045300914
3.5729072907290718,11.398865345330917
3.5738073807380726,11.40186564536092
3.574707470747075,11.404865945390927
3.575607560756076,11.40786624542093
3.576507650765077,11.410866545450933
3.5774077407740776,11.413866845480936
3.5783078307830785,11.416867145510938
3.5792079207920793,11.419867445540941
3.58010801080108,11.422867745570944
3.581008100810081,11.425868045600946
3.5819081908190817,11.42886834563095
3.5828082808280826,11.431868645660952
3.5837083708370834,11.434868945690955
3.584608460846084,11.437869245720957
3.585508550855085,11.44086954575096
3.586408640864086,11.443869845780963
3.5873087308730867,11.446870145810966
3.5882088208820875,11.449870445840968
3.5891089108910883,11.452870745870971
3.590009000900089,11.455871045900974
3.59090909090909,11.458871345930977
3.5918091809180908,11.46187164596098
3.5927092709270916,11.464871945990982
3.5936093609360924,11.467872246020985
3.594509450945095,11.470872546050993
3.595409540954096,11.473872846080996
3.5963096309630966,11.476873146110998
3.5972097209720975,11.479873446141001
3.5981098109810983,11.482873746171004
3.599009900990099,11.485874046201006
3.5999099909991,11.48887434623101
3.6008100810081007,11.491874646261012
3.6017101710171016,11.494874946291015
3.6026102610261024,11.497875246321017
3.603510351035103,11.50087554635102
3.604410441044104,11.503875846381023
3.605310531053105,11.506876146411026
3.6062106210621057,11.509876446441028
3.6071107110711065,11.512876746471031
3.6080108010801073,11.515877046501034
3.608910891089108,11.518877346531037
3.609810981098109,11.52187764656104
3.6107110711071098,11.524877946591042
3.6116111611161106,11.527878246621045
3.6125112511251114,11.530878546651048
3.613411341134112,11.53387884668105
3.614311431143115,11.53687914671106
3.6152115211521156,11.539879446741063
3.6161116111611165,11.542879746771066
3.6170117011701173,11.545880046801068
3.617911791179118,11.548880346831071
3.618811881188119,11.551880646861074
3.6197119711971197,11.554880946891076
3.6206120612061206,11.55788124692108
3.6215121512151214,11.560881546951082
3.622412241224122,11.563881846981085
3.623312331233123,11.566882147011087
3.624212421242124,11.56988244704109
3.6251125112511247,11.572882747071093
3.6260126012601255,11.575883047101096
3.6269126912691263,11.578883347131098
3.627812781278127,11.581883647161101
3.628712871287128,11.584883947191104
3.6296129612961288,11.587884247221107
3.6305130513051296,11.59088454725111
3.6314131413141304,11.593884847281112
3.632313231323131,11.596885147311115
3.633213321332132,11.599885447341117
3.6341134113411346,11.602885747371126
3.6350135013501355,11.605886047401128
3.6359135913591363,11.608886347431131
3.636813681368137,11.611886647461134
3.637713771377138,11.614886947491136
3.6386138613861387,11.61788724752114
3.6395139513951396,11.620887547551142
3.6404140414041404,11.623887847581145
3.641314131413141,11.626888147611147
3.642214221422142,11.62988844764115
3.643114311431143,11.632888747671153
3.6440144014401437,11.635889047701156
3.6449144914491445,11.638889347731158
3.6458145814581453,11.641889647761161
3.646714671467146,11.644889947791164
3.647614761476147,11.647890247821167
3.6485148514851478,11.65089054785117
3.6494149414941486,11.653890847881172
3.6503150315031494,11.656891147911175
3.65121512151215,11.659891447941177
3.652115211521151,11.66289174797118
3.653015301530152,11.665892048001183
3.6539153915391545,11.668892348031191
3.6548154815481553,11.671892648061194
3.655715571557156,11.674892948091196
3.656615661566157,11.6778932481212
3.6575157515751577,11.680893548151202
3.6584158415841586,11.683893848181205
3.6593159315931594,11.686894148211207
3.66021602160216,11.68989444824121
3.661116111611161,11.692894748271213
3.662016201620162,11.695895048301216
3.6629162916291627,11.698895348331218
3.6638163816381635,11.701895648361221
3.6647164716471643,11.704895948391224
3.665616561656165,11.707896248421227
3.666516651665166,11.71089654845123
3.6674167416741668,11.713896848481232
3.6683168316831676,11.716897148511235
3.6692169216921684,11.719897448541237
3.670117011701169,11.72289774857124
3.67101710171017,11.725898048601243
3.671917191719171,11.728898348631246
3.6728172817281717,11.731898648661248
3.6737173717371725,11.734898948691251
3.674617461746175,11.737899248721261
3.675517551755176,11.740899548751264
3.6764176417641767,11.743899848781266
3.6773177317731776,11.74690014881127
3.6782178217821784,11.749900448841272
3.679117911791179,11.752900748871275
3.68001800180018,11.755901048901277
3.680918091809181,11.75890134893128
3.6818181818181817,11.761901648961283
3.6827182718271825,11.764901948991286
3.6836183618361833,11.767902249021288
3.684518451845184,11.770902549051291
3.685418541854185,11.773902849081294
3.6863186318631858,11.776903149111297
3.6872187218721866,11.7799034491413
3.6881188118811874,11.782903749171302
3.689018901890188,11.785904049201305
3.689918991899189,11.788904349231307
3.69081908190819,11.79190464926131
3.6917191719171907,11.794904949291313
3.6926192619261915,11.797905249321316
3.6935193519351923,11.800905549351318
3.694419441944195,11.803905849381326
3.6953195319531957,11.80690614941133
3.6962196219621966,11.809906449441332
3.6971197119711974,11.812906749471335
3.698019801980198,11.815907049501337
3.698919891989199,11.81890734953134
3.6998199819982,11.821907649561343
3.7007200720072007,11.824907949591346
3.7016201620162015,11.827908249621348
3.7025202520252023,11.830908549651351
3.703420342034203,11.833908849681354
3.704320432043204,11.836909149711357
3.7052205220522048,11.83990944974136
3.7061206120612056,11.842909749771362
3.7070207020702064,11.845910049801365
3.707920792079207,11.848910349831367
3.708820882088208,11.85191064986137
3.709720972097209,11.854910949891373
3.7106210621062097,11.857911249921376
3.7115211521152105,11.860911549951378
3.7124212421242113,11.863911849981381
3.713321332133212,11.866912150011384
3.7142214221422147,11.869912450041392
3.7151215121512156,11.872912750071395
3.7160216021602164,11.875913050101397
3.716921692169217,11.8789133501314
3.717821782178218,11.881913650161403
3.718721872187219,11.884913950191406
3.7196219621962197,11.887914250221408
3.7205220522052205,11.890914550251411
3.7214221422142213,11.893914850281414
3.722322232223222,11.896915150311417
3.723222322232223,11.89991545034142
3.7241224122412238,11.902915750371422
3.7250225022502246,11.905916050401425
3.7259225922592254,11.908916350431427
3.726822682268226,11.91191665046143
3.727722772277227,11.914916950491433
3.728622862286228,11.917917250521436
3.7295229522952287,11.920917550551438
3.7304230423042295,11.923917850581441
3.7313231323132303,11.926918150611444
3.732223222322231,11.929918450641447
3.733123312331232,11.93291875067145
3.7340234023402346,11.93591905070146
3.7349234923492354,11.938919350731462
3.735823582358236,11.941919650761465
3.736723672367237,11.944919950791467
3.737623762376238,11.94792025082147
3.7385238523852387,11.950920550851473
3.7394239423942395,11.953920850881476
3.7403240324032403,11.956921150911478
3.741224122412241,11.959921450941481
3.742124212421242,11.962921750971484
3.7430243024302428,11.965922051001487
3.7439243924392436,11.96892235103149
3.7448244824482444,11.971922651061492
3.745724572457245,11.974922951091495
3.746624662466246,11.977923251121497
3.747524752475247,11.9809235511515
3.7484248424842477,11.983923851181503
3.7493249324932485,11.986924151211506
3.7502250225022493,11.989924451241508
3.75112511251125,11.992924751271511
3.752025202520251,11.995925051301514
3.7529252925292518,11.998925351331517
3.7538253825382526,12.00192565136152
3.754725472547255,12.004925951391527
3.755625562556256,12.00792625142153
3.756525652565257,12.010926551451533
3.7574257425742577,12.013926851481536
3.7583258325832585,12.016927151511538
3.7592259225922593,12.019927451541541
3.76012601260126,12.022927751571544
3.761026102610261,12.025928051601547
3.7619261926192618,12.02892835163155
3.7628262826282626,12.031928651661552
3.7637263726372634,12.034928951691555
3.764626462646264,12.037929251721557
3.765526552655265,12.04092955175156
3.766426642664266,12.043929851781563
3.7673267326732667,12.046930151811566
3.7682268226822675,12.049930451841568
3.7691269126912683,12.052930751871571
3.770027002700269,12.055931051901574
3.77092709270927,12.058931351931577
3.7718271827182708,12.06193165196158
3.7727272727272716,12.064931951991582
3.7736273627362724,12.067932252021585
3.774527452745275,12.070932552051593
3.775427542754276,12.073932852081596
3.7763276327632767,12.076933152111598
3.7772277227722775,12.079933452141601
3.7781278127812783,12.082933752171604
3.779027902790279,12.085934052201607
3.77992799279928,12.08893435223161
3.7808280828082808,12.091934652261612
3.7817281728172816,12.094934952291615
3.7826282628262824,12.097935252321617
3.783528352835283,12.10093555235162
3.784428442844284,12.103935852381623
3.785328532853285,12.106936152411626
3.7862286228622857,12.109936452441628
3.7871287128712865,12.112936752471631
3.7880288028802873,12.115937052501634
3.788928892889288,12.118937352531637
3.789828982898289,12.12193765256164
3.7907290729072898,12.124937952591642
3.7916291629162906,12.127938252621645
3.7925292529252914,12.130938552651648
3.7934293429342922,12.13393885268165
3.794329432943295,12.13693915271166
3.7952295229522957,12.139939452741663
3.7961296129612965,12.142939752771666
3.7970297029702973,12.145940052801668
3.797929792979298,12.148940352831671
3.798829882988299,12.151940652861674
3.7997299729972998,12.154940952891677
3.8006300630063006,12.15794125292168
3.8015301530153014,12.160941552951682
3.802430243024302,12.163941852981685
3.803330333033303,12.166942153011687
3.804230423042304,12.16994245304169
3.8051305130513047,12.172942753071693
3.8060306030603055,12.175943053101696
3.8069306930693063,12.178943353131698
3.807830783078307,12.181943653161701
3.808730873087308,12.184943953191704
3.8096309630963088,12.187944253221707
3.8105310531053096,12.19094455325171
3.8114311431143104,12.193944853281712
3.8123312331233112,12.196945153311715
3.813231323132312,12.199945453341718
3.8141314131413147,12.202945753371726
3.8150315031503155,12.205946053401728
3.8159315931593163,12.208946353431731
3.816831683168317,12.211946653461734
3.817731773177318,12.214946953491737
3.8186318631863188,12.21794725352174
3.8195319531953196,12.220947553551742
3.8204320432043204,12.223947853581745
3.821332133213321,12.226948153611747
3.822232223222322,12.22994845364175
3.823132313231323,12.232948753671753
3.8240324032403237,12.235949053701756
3.8249324932493245,12.238949353731758
3.8258325832583253,12.241949653761761
3.826732673267326,12.244949953791764
3.827632763276327,12.247950253821767
3.8285328532853278,12.25095055385177
3.8294329432943286,12.253950853881772
3.8303330333033294,12.256951153911775
3.8312331233123302,12.259951453941778
3.832133213321331,12.26295175397178
3.833033303330332,12.265952054001783
3.8339333933393327,12.268952354031786
3.8348334833483353,12.271952654061794
3.835733573357336,12.274952954091797
3.836633663366337,12.2779532541218
3.8375337533753378,12.280953554151802
3.8384338433843386,12.283953854181805
3.8393339333933394,12.286954154211807
3.84023402340234,12.28995445424181
3.841134113411341,12.292954754271813
3.842034203420342,12.295955054301816
3.8429342934293427,12.298955354331818
3.8438343834383435,12.301955654361821
3.8447344734473443,12.304955954391824
3.845634563456345,12.307956254421827
3.846534653465346,12.31095655445183
3.8474347434743468,12.313956854481832
3.8483348334833476,12.316957154511835
3.8492349234923484,12.319957454541838
3.8501350135013492,12.32295775457184
3.85103510351035,12.325958054601843
3.851935193519351,12.328958354631846
3.8528352835283517,12.331958654661848
3.8537353735373525,12.334958954691851
3.854635463546355,12.337959254721861
3.855535553555356,12.340959554751864
3.8564356435643568,12.343959854781867
3.8573357335733576,12.34696015481187
3.8582358235823584,12.349960454841872
3.859135913591359,12.352960754871875
3.86003600360036,12.355961054901877
3.860936093609361,12.35896135493188
3.8618361836183617,12.361961654961883
3.8627362736273625,12.364961954991886
3.8636363636363633,12.367962255021888
3.864536453645364,12.370962555051891
3.865436543654365,12.373962855081894
3.8663366336633658,12.376963155111897
3.8672367236723666,12.3799634551419
3.8681368136813674,12.382963755171902
3.8690369036903682,12.385964055201905
3.869936993699369,12.388964355231908
3.87083708370837,12.39196465526191
3.8717371737173707,12.394964955291913
3.8726372637263715,12.397965255321916
3.8735373537353723,12.400965555351918
3.874437443744375,12.403965855381927
3.8753375337533758,12.40696615541193
3.8762376237623766,12.409966455441932
3.8771377137713774,12.412966755471935
3.878037803780378,12.415967055501937
3.878937893789379,12.41896735553194
3.87983798379838,12.421967655561943
3.8807380738073807,12.424967955591946
3.8816381638163815,12.427968255621948
3.8825382538253823,12.430968555651951
3.883438343834383,12.433968855681954
3.884338433843384,12.436969155711957
3.8852385238523848,12.43996945574196
3.8861386138613856,12.442969755771962
3.8870387038703864,12.445970055801965
3.8879387938793872,12.448970355831968
3.888838883888388,12.45197065586197
3.889738973897389,12.454970955891973
3.8906390639063897,12.457971255921976
3.8915391539153905,12.460971555951978
3.8924392439243913,12.463971855981981
3.893339333933392,12.466972156011984
3.8942394239423948,12.469972456041992
3.8951395139513956,12.472972756071995
3.8960396039603964,12.475973056101997
3.896939693969397,12.478973356132
3.897839783978398,12.481973656162003
3.898739873987399,12.484973956192006
3.8996399639963997,12.487974256222008
3.9005400540054005,12.490974556252011
3.9014401440144013,12.493974856282014
3.902340234023402,12.496975156312017
3.903240324032403,12.49997545634202
3.9041404140414038,12.502975756372022
3.9050405040504046,12.505976056402025
3.9059405940594054,12.508976356432028
3.9068406840684062,12.51197665646203
3.907740774077407,12.514976956492033
3.908640864086408,12.517977256522036
3.9095409540954087,12.520977556552038
3.9104410441044095,12.523977856582041
3.9113411341134103,12.526978156612044
3.912241224122411,12.529978456642047
3.913141314131412,12.53297875667205
3.9140414041404146,12.53597905670206
3.9149414941494154,12.538979356732062
3.915841584158416,12.541979656762065
3.916741674167417,12.544979956792067
3.917641764176418,12.54798025682207
3.9185418541854187,12.550980556852073
3.9194419441944195,12.553980856882076
3.9203420342034203,12.556981156912078
3.921242124212421,12.559981456942081
3.922142214221422,12.562981756972084
3.9230423042304228,12.565982057002087
3.9239423942394236,12.56898235703209
3.9248424842484244,12.571982657062092
3.9257425742574252,12.574982957092095
3.926642664266426,12.577983257122098
3.927542754275427,12.5809835571521
3.9284428442844277,12.583983857182103
3.9293429342934285,12.586984157212106
3.9302430243024293,12.589984457242108
3.93114311431143,12.592984757272111
3.932043204320431,12.595985057302114
3.932943294329432,12.598985357332117
3.9338433843384326,12.60198565736212
3.934743474347435,12.604985957392127
3.935643564356436,12.60798625742213
3.936543654365437,12.610986557452133
3.9374437443744377,12.613986857482136
3.9383438343834385,12.616987157512138
3.9392439243924393,12.619987457542141
3.94014401440144,12.622987757572144
3.941044104410441,12.625988057602147
3.9419441944194418,12.62898835763215
3.9428442844284426,12.631988657662152
3.9437443744374434,12.634988957692155
3.9446444644464442,12.637989257722158
3.945544554455445,12.64098955775216
3.946444644464446,12.643989857782163
3.9473447344734467,12.646990157812166
3.9482448244824475,12.649990457842168
3.9491449144914483,12.652990757872171
3.950045004500449,12.655991057902174
3.95094509450945,12.658991357932177
3.951845184518451,12.66199165796218
3.9527452745274516,12.664991957992182
3.9536453645364524,12.667992258022185
3.954545454545455,12.670992558052193
3.955445544554456,12.673992858082196
3.9563456345634567,12.676993158112198
3.9572457245724575,12.679993458142201
3.9581458145814583,12.682993758172204
3.959045904590459,12.685994058202207
3.95994599459946,12.68899435823221
3.9608460846084608,12.691994658262212
3.9617461746174616,12.694994958292215
3.9626462646264624,12.697995258322218
3.9635463546354632,12.70099555835222
3.964446444644464,12.703995858382223
3.965346534653465,12.706996158412226
3.9662466246624657,12.709996458442228
3.9671467146714665,12.712996758472231
3.9680468046804673,12.715997058502234
3.968946894689468,12.718997358532237
3.969846984698469,12.72199765856224
3.97074707470747,12.724997958592242
3.9716471647164706,12.727998258622245
3.9725472547254714,12.730998558652248
3.9734473447344723,12.73399885868225
3.974347434743475,12.73699915871226
3.9752475247524757,12.739999458742263
3.9761476147614765,12.742999758772266
3.9770477047704773,12.746000058802268
3.977947794779478,12.749000358832271
3.978847884788479,12.752000658862274
3.9797479747974798,12.755000958892277
3.9806480648064806,12.75800125892228
3.9815481548154814,12.761001558952282
3.9824482448244822,12.764001858982285
3.983348334833483,12.767002159012288
3.984248424842484,12.77000245904229
3.9851485148514847,12.773002759072293
3.9860486048604855,12.776003059102296
3.9869486948694863,12.779003359132298
3.987848784878487,12.782003659162301
3.988748874887488,12.785003959192304
3.989648964896489,12.788004259222307
3.9905490549054896,12.79100455925231
3.9914491449144904,12.794004859282312
3.9923492349234913,12.797005159312315
3.993249324932492,12.800005459342318
3.9941494149414947,12.803005759372326
3.9950495049504955,12.806006059402328
3.9959495949594963,12.809006359432331
3.996849684968497,12.812006659462334
3.997749774977498,12.815006959492337
3.9986498649864988,12.81800725952234
3.9995499549954996,12.821007559552342
4.0004500450045,12.824007859582345
4.001350135013501,12.827008159612348
4.002250225022502,12.83000845964235
4.003150315031503,12.833008759672353
4.004050405040504,12.836009059702356
4.0049504950495045,12.839009359732358
4.005850585058505,12.842009659762361
4.006750675067506,12.845009959792364
4.007650765076507,12.848010259822367
4.008550855085508,12.85101055985237
4.009450945094509,12.854010859882372
4.010351035103509,12.857011159912375
4.01125112511251,12.860011459942378
4.012151215121511,12.86301175997238
4.013051305130512,12.866012060002383
4.013951395139513,12.869012360032386
4.014851485148515,12.872012660062394
4.015751575157516,12.875012960092397
4.016651665166517,12.8780132601224
4.017551755175518,12.881013560152402
4.018451845184519,12.884013860182405
4.019351935193519,12.887014160212408
4.02025202520252,12.89001446024241
4.021152115211521,12.893014760272413
4.022052205220522,12.896015060302416
4.022952295229523,12.899015360332418
4.0238523852385235,12.902015660362421
4.024752475247524,12.905015960392424
4.025652565256525,12.908016260422427
4.026552655265526,12.91101656045243
4.027452745274527,12.914016860482432
4.028352835283528,12.917017160512435
4.029252925292528,12.920017460542438
4.030153015301529,12.92301776057244
4.03105310531053,12.926018060602443
4.031953195319531,12.929018360632446
4.032853285328532,12.932018660662449
4.0337533753375325,12.935018960692451
4.034653465346535,12.938019260722461
4.035553555355536,12.941019560752464
4.036453645364537,12.944019860782467
4.037353735373538,12.94702016081247
4.038253825382538,12.950020460842472
4.039153915391539,12.953020760872475
4.04005400540054,12.956021060902478
4.040954095409541,12.95902136093248
4.041854185418542,12.962021660962483
4.0427542754275425,12.965021960992486
4.043654365436543,12.968022261022488
4.044554455445544,12.971022561052491
4.045454545454545,12.974022861082494
4.046354635463546,12.977023161112497
4.047254725472547,12.9800234611425
4.048154815481547,12.983023761172502
4.049054905490548,12.986024061202505
4.049954995499549,12.989024361232508
4.05085508550855,12.99202466126251
4.051755175517551,12.995024961292513
4.0526552655265515,12.998025261322516
4.053555355535552,13.001025561352519
4.054455445544555,13.004025861382527
4.055355535553556,13.00702616141253
4.056255625562557,13.010026461442532
4.057155715571557,13.013026761472535
4.058055805580558,13.016027061502538
4.058955895589559,13.01902736153254
4.05985598559856,13.022027661562543
4.060756075607561,13.025027961592546
4.0616561656165615,13.028028261622548
4.062556255625562,13.031028561652551
4.063456345634563,13.034028861682554
4.064356435643564,13.037029161712557
4.065256525652565,13.04002946174256
4.066156615661566,13.043029761772562
4.067056705670566,13.046030061802565
4.067956795679567,13.049030361832568
4.068856885688568,13.05203066186257
4.069756975697569,13.055030961892573
4.07065706570657,13.058031261922576
4.0715571557155705,13.061031561952579
4.072457245724571,13.064031861982581
4.073357335733572,13.067032162012584
4.074257425742575,13.070032462042592
4.075157515751576,13.073032762072595
4.076057605760576,13.076033062102598
4.076957695769577,13.0790333621326
4.077857785778578,13.082033662162603
4.078757875787579,13.085033962192606
4.07965796579658,13.088034262222608
4.0805580558055805,13.091034562252611
4.081458145814581,13.094034862282614
4.082358235823582,13.097035162312617
4.083258325832583,13.10003546234262
4.084158415841584,13.103035762372622
4.085058505850585,13.106036062402625
4.085958595859585,13.109036362432628
4.086858685868586,13.11203666246263
4.087758775877587,13.115036962492633
4.088658865886588,13.118037262522636
4.089558955895589,13.121037562552639
4.0904590459045895,13.124037862582641
4.09135913591359,13.127038162612644
4.092259225922591,13.130038462642647
4.093159315931592,13.13303876267265
4.094059405940593,13.136039062702652
4.094959495949595,13.139039362732662
4.095859585958596,13.142039662762665
4.096759675967597,13.145039962792668
4.097659765976598,13.14804026282267
4.098559855985599,13.151040562852673
4.0994599459945995,13.154040862882676
4.1003600360036,13.157041162912678
4.101260126012601,13.160041462942681
4.102160216021602,13.163041762972684
4.103060306030603,13.166042063002687
4.103960396039604,13.16904236303269
4.104860486048604,13.172042663062692
4.105760576057605,13.175042963092695
4.106660666066606,13.178043263122698
4.107560756075607,13.1810435631527
4.108460846084608,13.184043863182703
4.1093609360936085,13.187044163212706
4.110261026102609,13.190044463242709
4.11116111611161,13.193044763272711
4.112061206120611,13.196045063302714
4.112961296129612,13.199045363332717
4.113861386138613,13.20204566336272
4.114761476147615,13.205045963392728
4.115661566156616,13.20804626342273
4.116561656165617,13.211046563452733
4.117461746174618,13.214046863482736
4.1183618361836185,13.217047163512738
4.119261926192619,13.220047463542741
4.12016201620162,13.223047763572744
4.121062106210621,13.226048063602747
4.121962196219622,13.22904836363275
4.122862286228623,13.232048663662752
4.123762376237623,13.235048963692755
4.124662466246624,13.238049263722758
4.125562556255625,13.24104956375276
4.126462646264626,13.244049863782763
4.127362736273627,13.247050163812766
4.1282628262826275,13.250050463842769
4.129162916291628,13.253050763872771
4.130063006300629,13.256051063902774
4.13096309630963,13.259051363932777
4.131863186318631,13.26205166396278
4.132763276327632,13.265051963992782
4.1336633663366324,13.268052264022785
4.134563456345635,13.271052564052793
4.135463546354636,13.274052864082796
4.136363636363637,13.277053164112798
4.1372637263726375,13.280053464142801
4.138163816381638,13.283053764172804
4.139063906390639,13.286054064202807
4.13996399639964,13.28905436423281
4.140864086408641,13.292054664262812
4.141764176417642,13.295054964292815
4.142664266426642,13.298055264322818
4.143564356435643,13.30105556435282
4.144464446444644,13.304055864382823
4.145364536453645,13.307056164412826
4.146264626462646,13.310056464442829
4.1471647164716465,13.313056764472831
4.148064806480647,13.316057064502834
4.148964896489648,13.319057364532837
4.149864986498649,13.32205766456284
4.15076507650765,13.325057964592842
4.151665166516651,13.328058264622845
4.1525652565256514,13.331058564652848
4.153465346534652,13.33405886468285
4.154365436543655,13.33705916471286
4.155265526552656,13.340059464742863
4.1561656165616565,13.343059764772866
4.157065706570657,13.346060064802868
4.157965796579658,13.349060364832871
4.158865886588659,13.352060664862874
4.15976597659766,13.355060964892877
4.160666066606661,13.35806126492288
4.161566156615661,13.361061564952882
4.162466246624662,13.364061864982885
4.163366336633663,13.367062165012888
4.164266426642664,13.37006246504289
4.165166516651665,13.373062765072893
4.1660666066606655,13.376063065102896
4.166966696669666,13.379063365132899
4.167866786678667,13.382063665162901
4.168766876687668,13.385063965192904
4.169666966696669,13.388064265222907
4.17056705670567,13.39106456525291
4.1714671467146704,13.394064865282912
4.172367236723671,13.397065165312915
4.173267326732672,13.400065465342918
4.174167416741675,13.403065765372926
4.1750675067506755,13.406066065402928
4.175967596759676,13.409066365432931
4.176867686768677,13.412066665462934
4.177767776777678,13.415066965492937
4.178667866786679,13.41806726552294
4.17956795679568,13.421067565552942
4.18046804680468,13.424067865582945
4.181368136813681,13.427068165612948
4.182268226822682,13.43006846564295
4.183168316831683,13.433068765672953
4.184068406840684,13.436069065702956
4.1849684968496845,13.439069365732959
4.185868586858685,13.442069665762961
4.186768676867686,13.445069965792964
4.187668766876687,13.448070265822967
4.188568856885688,13.45107056585297
4.189468946894689,13.454070865882972
4.1903690369036894,13.457071165912975
4.19126912691269,13.460071465942978
4.192169216921691,13.46307176597298
4.193069306930692,13.466072066002983
4.193969396939693,13.469072366032986
4.194869486948695,13.472072666062994
4.195769576957696,13.475072966092997
4.196669666966697,13.478073266123
4.197569756975698,13.481073566153002
4.198469846984699,13.484073866183005
4.199369936993699,13.487074166213008
4.2002700270027,13.49007446624301
4.201170117011701,13.493074766273013
4.202070207020702,13.496075066303016
4.202970297029703,13.499075366333019
4.2038703870387035,13.502075666363021
4.204770477047704,13.505075966393024
4.205670567056705,13.508076266423027
4.206570657065706,13.51107656645303
4.207470747074707,13.514076866483032
4.208370837083708,13.517077166513035
4.2092709270927084,13.520077466543038
4.210171017101709,13.52307776657304
4.21107110711071,13.526078066603043
4.211971197119711,13.529078366633046
4.212871287128712,13.532078666663049
4.2137713771377125,13.535078966693051
4.214671467146715,13.538079266723061
4.215571557155716,13.541079566753064
4.216471647164717,13.544079866783067
4.217371737173718,13.54708016681307
4.218271827182718,13.550080466843072
4.219171917191719,13.553080766873075
4.22007200720072,13.556081066903078
4.220972097209721,13.55908136693308
4.221872187218722,13.562081666963083
4.2227722772277225,13.565081966993086
4.223672367236723,13.568082267023089
4.224572457245724,13.571082567053091
4.225472547254725,13.574082867083094
4.226372637263726,13.577083167113097
4.227272727272727,13.5800834671431
4.2281728172817274,13.583083767173102
4.229072907290728,13.586084067203105
4.229972997299729,13.589084367233108
4.23087308730873,13.59208466726311
4.231773177317731,13.595084967293113
4.2326732673267315,13.598085267323116
4.233573357335732,13.601085567353119
4.234473447344735,13.604085867383127
4.235373537353736,13.60708616741313
4.236273627362737,13.610086467443132
4.237173717371737,13.613086767473135
4.238073807380738,13.616087067503138
4.238973897389739,13.61908736753314
4.23987398739874,13.622087667563143
4.240774077407741,13.625087967593146
4.2416741674167415,13.628088267623149
4.242574257425742,13.631088567653151
4.243474347434743,13.634088867683154
4.244374437443744,13.637089167713157
4.245274527452745,13.64008946774316
4.246174617461746,13.643089767773162
4.2470747074707464,13.646090067803165
4.247974797479747,13.649090367833168
4.248874887488748,13.65209066786317
4.249774977497749,13.655090967893173
4.25067506750675,13.658091267923176
4.2515751575157505,13.661091567953179
4.252475247524751,13.664091867983181
4.253375337533752,13.667092168013184
4.254275427542755,13.670092468043192
4.255175517551756,13.673092768073195
4.256075607560756,13.676093068103198
4.256975697569757,13.6790933681332
4.257875787578758,13.682093668163203
4.258775877587759,13.685093968193206
4.25967596759676,13.688094268223209
4.2605760576057605,13.691094568253211
4.261476147614761,13.694094868283214
4.262376237623762,13.697095168313217
4.263276327632763,13.70009546834322
4.264176417641764,13.703095768373222
4.265076507650765,13.706096068403225
4.2659765976597654,13.709096368433228
4.266876687668766,13.71209666846323
4.267776777677767,13.715096968493233
4.268676867686768,13.718097268523236
4.269576957695769,13.721097568553239
4.2704770477047695,13.724097868583241
4.27137713771377,13.727098168613244
4.272277227722771,13.730098468643247
4.273177317731772,13.73309876867325
4.274077407740773,13.736099068703252
4.274977497749775,13.739099368733262
4.275877587758776,13.742099668763265
4.276777677767777,13.745099968793268
4.277677767776778,13.74810026882327
4.278577857785779,13.751100568853273
4.2794779477947795,13.754100868883276
4.28037803780378,13.757101168913278
4.281278127812781,13.760101468943281
4.282178217821782,13.763101768973284
4.283078307830783,13.766102069003287
4.283978397839784,13.76910236903329
4.2848784878487844,13.772102669063292
4.285778577857785,13.775102969093295
4.286678667866786,13.778103269123298
4.287578757875787,13.7811035691533
4.288478847884788,13.784103869183303
4.2893789378937885,13.787104169213306
4.290279027902789,13.790104469243309
4.29117911791179,13.793104769273311
4.292079207920791,13.796105069303314
4.292979297929792,13.799105369333317
4.293879387938793,13.80210566936332
4.294779477947795,13.805105969393328
4.295679567956796,13.80810626942333
4.296579657965797,13.811106569453333
4.297479747974798,13.814106869483336
4.2983798379837985,13.817107169513339
4.299279927992799,13.820107469543341
4.3001800180018,13.823107769573344
4.301080108010801,13.826108069603347
4.301980198019802,13.82910836963335
4.302880288028803,13.832108669663352
4.3037803780378034,13.835108969693355
4.304680468046804,13.838109269723358
4.305580558055805,13.84110956975336
4.306480648064806,13.844109869783363
4.307380738073807,13.847110169813366
4.3082808280828075,13.850110469843369
4.309180918091808,13.853110769873371
4.310081008100809,13.856111069903374
4.31098109810981,13.859111369933377
4.311881188118811,13.86211166996338
4.312781278127812,13.865111969993382
4.3136813681368125,13.868112270023385
4.314581458145815,13.871112570053393
4.315481548154816,13.874112870083396
4.316381638163817,13.877113170113399
4.3172817281728175,13.880113470143401
4.318181818181818,13.883113770173404
4.319081908190819,13.886114070203407
4.31998199819982,13.88911437023341
4.320882088208821,13.892114670263412
4.321782178217822,13.895114970293415
4.322682268226822,13.898115270323418
4.323582358235823,13.90111557035342
4.324482448244824,13.904115870383423
4.325382538253825,13.907116170413426
4.326282628262826,13.910116470443429
4.3271827182718265,13.913116770473431
4.328082808280827,13.916117070503434
4.328982898289828,13.919117370533437
4.329882988298829,13.92211767056344
4.33078307830783,13.925117970593442
4.331683168316831,13.928118270623445
4.3325832583258315,13.931118570653448
4.333483348334832,13.93411887068345
4.334383438343835,13.93711917071346
4.335283528352836,13.940119470743463
4.3361836183618365,13.943119770773466
4.337083708370837,13.946120070803468
4.337983798379838,13.949120370833471
4.338883888388839,13.952120670863474
4.33978397839784,13.955120970893477
4.340684068406841,13.95812127092348
4.341584158415841,13.961121570953482
4.342484248424842,13.964121870983485
4.343384338433843,13.967122171013488
4.344284428442844,13.97012247104349
4.345184518451845,13.973122771073493
4.3460846084608455,13.976123071103496
4.346984698469846,13.979123371133499
4.347884788478847,13.982123671163501
4.348784878487848,13.985123971193504
4.349684968496849,13.988124271223507
4.35058505850585,13.99112457125351
4.3514851485148505,13.994124871283512
4.352385238523851,13.997125171313515
4.353285328532852,14.000125471343518
4.354185418541853,14.00312577137352
4.3550855085508555,14.006126071403528
4.355985598559856,14.009126371433531
4.356885688568857,14.012126671463534
4.357785778577858,14.015126971493537
4.358685868586859,14.01812727152354
4.35958595859586,14.021127571553542
4.36048604860486,14.024127871583545
4.361386138613861,14.027128171613548
4.362286228622862,14.03012847164355
4.363186318631863,14.033128771673553
4.364086408640864,14.036129071703556
4.3649864986498645,14.039129371733559
4.365886588658865,14.042129671763561
4.366786678667866,14.045129971793564
4.367686768676867,14.048130271823567
4.368586858685868,14.05113057185357
4.369486948694869,14.054130871883572
4.3703870387038695,14.057131171913575
4.37128712871287,14.060131471943578
4.372187218721871,14.06313177197358
4.373087308730872,14.066132072003583
4.373987398739873,14.069132372033586
4.374887488748875,14.072132672063594
4.375787578757876,14.075132972093597
4.376687668766877,14.0781332721236
4.377587758775878,14.081133572153602
4.378487848784879,14.084133872183605
4.379387938793879,14.087134172213608
4.38028802880288,14.09013447224361
4.381188118811881,14.093134772273613
4.382088208820882,14.096135072303616
4.382988298829883,14.099135372333619
4.3838883888388835,14.102135672363621
4.384788478847884,14.105135972393624
4.385688568856885,14.108136272423627
4.386588658865886,14.11113657245363
4.387488748874887,14.114136872483632
4.388388838883888,14.117137172513635
4.3892889288928885,14.120137472543638
4.390189018901889,14.12313777257364
4.39108910891089,14.126138072603643
4.391989198919891,14.129138372633646
4.392889288928892,14.132138672663649
4.393789378937893,14.135138972693651
4.394689468946895,14.138139272723661
4.395589558955896,14.141139572753664
4.396489648964897,14.144139872783667
4.397389738973898,14.14714017281367
4.398289828982898,14.150140472843672
4.399189918991899,14.153140772873675
4.4000900090009,14.156141072903678
4.400990099009901,14.15914137293368
4.401890189018902,14.162141672963683
4.4027902790279025,14.165141972993686
4.403690369036903,14.168142273023689
4.404590459045904,14.171142573053691
4.405490549054905,14.174142873083694
4.406390639063906,14.177143173113697
4.407290729072907,14.1801434731437
4.4081908190819075,14.183143773173702
4.409090909090908,14.186144073203705
4.409990999099909,14.189144373233708
4.41089108910891,14.19214467326371
4.411791179117911,14.195144973293713
4.412691269126912,14.198145273323716
4.413591359135912,14.201145573353719
4.414491449144915,14.204145873383727
4.415391539153916,14.20714617341373
4.416291629162917,14.210146473443732
4.417191719171917,14.213146773473735
4.418091809180918,14.216147073503738
4.418991899189919,14.21914737353374
4.41989198919892,14.222147673563743
4.420792079207921,14.225147973593746
4.4216921692169215,14.228148273623749
4.422592259225922,14.231148573653751
4.423492349234923,14.234148873683754
4.424392439243924,14.237149173713757
4.425292529252925,14.24014947374376
4.426192619261926,14.243149773773762
4.4270927092709265,14.246150073803765
4.427992799279927,14.249150373833768
4.428892889288928,14.25215067386377
4.429792979297929,14.255150973893773
4.43069306930693,14.258151273923776
4.431593159315931,14.261151573953779
4.432493249324931,14.264151873983781
4.433393339333932,14.267152174013784
4.434293429342935,14.270152474043792
4.435193519351936,14.273152774073795
4.436093609360936,14.276153074103798
4.436993699369937,14.2791533741338
4.437893789378938,14.282153674163803
4.438793879387939,14.285153974193806
4.43969396939694,14.288154274223809
4.4405940594059405,14.291154574253811
4.441494149414941,14.294154874283814
4.442394239423942,14.297155174313817
4.443294329432943,14.30015547434382
4.444194419441944,14.303155774373822
4.445094509450945,14.306156074403825
4.4459945994599455,14.309156374433828
4.446894689468946,14.31215667446383
4.447794779477947,14.315156974493833
4.448694869486948,14.318157274523836
4.449594959495949,14.321157574553839
4.45049504950495,14.324157874583841
4.45139513951395,14.327158174613844
4.452295229522951,14.330158474643847
4.453195319531952,14.33315877467385
4.454095409540953,14.336159074703852
4.454995499549955,14.339159374733862
4.455895589558956,14.342159674763865
4.456795679567957,14.345159974793868
4.457695769576958,14.34816027482387
4.458595859585959,14.351160574853873
4.4594959495949595,14.354160874883876
4.46039603960396,14.357161174913879
4.461296129612961,14.360161474943881
4.462196219621962,14.363161774973884
4.463096309630963,14.366162075003887
4.463996399639964,14.36916237503389
4.4648964896489645,14.372162675063892
4.465796579657965,14.375162975093895
4.466696669666966,14.378163275123898
4.467596759675967,14.3811635751539
4.468496849684968,14.384163875183903
4.469396939693969,14.387164175213906
4.470297029702969,14.390164475243909
4.47119711971197,14.393164775273911
4.472097209720971,14.396165075303914
4.472997299729972,14.399165375333917
4.473897389738973,14.40216567536392
4.474797479747975,14.405165975393928
4.475697569756976,14.40816627542393
4.476597659765977,14.411166575453933
4.477497749774978,14.414166875483936
4.4783978397839785,14.417167175513939
4.479297929792979,14.420167475543941
4.48019801980198,14.423167775573944
4.481098109810981,14.426168075603947
4.481998199819982,14.42916837563395
4.482898289828983,14.432168675663952
4.4837983798379835,14.435168975693955
4.484698469846984,14.438169275723958
4.485598559855985,14.44116957575396
4.486498649864986,14.444169875783963
4.487398739873987,14.447170175813966
4.488298829882988,14.450170475843969
4.489198919891988,14.453170775873971
4.490099009900989,14.456171075903974
4.49099909990999,14.459171375933977
4.491899189918991,14.46217167596398
4.492799279927992,14.465171975993982
4.4936993699369925,14.468172276023985
4.494599459945995,14.471172576053993
4.495499549954996,14.474172876083996
4.496399639963997,14.477173176113999
4.4972997299729975,14.480173476144001
4.498199819981998,14.483173776174004
4.499099909990999,14.486174076204007
4.5,14.48917437623401


==> fig/data/ground-truth-csvs/ground-truth_1_3.csv <==
x,y
-20.0,15.711496172059471
-19.995999599959998,15.71011658987173
-19.99199919991999,15.708736739819575
-19.98799879987999,15.707356621800603
-19.983998399839983,15.705976235712352
-19.97999799979998,15.7045955814523
-19.975997599759975,15.703214658917872
-19.971997199719972,15.701833468006429
-19.96799679967997,15.70045200861528
-19.963996399639964,15.699070280641669
-19.95999599959996,15.697688283982789
-19.955995599559955,15.696306018535765
-19.951995199519953,15.69492348419768
-19.947994799479947,15.69354068086555
-19.943994399439944,15.692157608436327
-19.939993999399938,15.690774266806912
-19.935993599359936,15.689390655874146
-19.931993199319933,15.688006775534813
-19.927992799279927,15.686622625685636
-19.923992399239925,15.685238206223286
-19.91999199919992,15.683853517044362
-19.915991599159916,15.682468558045422
-19.91199119911991,15.681083329122952
-19.907990799079908,15.679697830173389
-19.903990399039905,15.678312061093099
-19.8999899989999,15.676926021778398
-19.895989598959897,15.67553971212555
-19.89198919891989,15.674153132030744
-19.88798879887989,15.672766281390127
-19.883988398839882,15.671379160099766
-19.87998799879988,15.669991768055699
-19.875987598759878,15.668604105153875
-19.87198719871987,15.667216171290203
-19.86798679867987,15.665827966360528
-19.863986398639863,15.664439490260632
-19.85998599859986,15.663050742886242
-19.855985598559855,15.661661724133024
-19.851985198519852,15.660272433896589
-19.84798479847985,15.658882872072486
-19.843984398439844,15.6574930385562
-19.83998399839984,15.656102933243163
-19.835983598359835,15.654712556028748
-19.831983198319833,15.653321906808264
-19.827982798279827,15.651930985476966
-19.823982398239824,15.65053979193004
-19.81998199819982,15.649148326062626
-19.815981598159816,15.647756587769793
-19.811981198119813,15.646364576946556
-19.807980798079807,15.64497229348787
-19.803980398039805,15.64357973728863
-19.7999799979998,15.64218690824367
-19.795979597959796,15.64079380624776
-19.79197919791979,15.639400431195623
-19.787978797879788,15.638006782981911
-19.783978397839785,15.636612861501222
-19.77997799779978,15.635218666648083
-19.775977597759777,15.633824198316976
-19.77197719771977,15.632429456402315
-19.76797679767977,15.631034440798459
-19.763976397639762,15.629639151399696
-19.75997599759976,15.628243588100265
-19.755975597559758,15.62684775079434
-19.75197519751975,15.625451639376037
-19.74797479747975,15.624055253739407
-19.743974397439743,15.622658593778446
-19.73997399739974,15.621261659387084
-19.735973597359735,15.619864450459197
-19.731973197319732,15.618466966888597
-19.72797279727973,15.617069208569038
-19.723972397239724,15.615671175394205
-19.71997199719972,15.614272867257734
-19.715971597159715,15.612874284053191
-19.711971197119713,15.611475425674087
-19.707970797079707,15.610076292013874
-19.703970397039704,15.608676882965932
-19.699969996999698,15.607277198423594
-19.695969596959696,15.605877238280124
-19.691969196919693,15.604477002428727
-19.687968796879687,15.603076490762543
-19.683968396839685,15.601675703174664
-19.67996799679968,15.600274639558098
-19.675967596759676,15.59887329980582
-19.67196719671967,15.59747168381072
-19.667966796679668,15.596069791465641
-19.663966396639665,15.594667622663358
-19.65996599659966,15.593265177296585
-19.655965596559657,15.591862455257978
-19.65196519651965,15.59045945644013
-19.64796479647965,15.589056180735573
-19.643964396439642,15.587652628036771
-19.63996399639964,15.586248798236145
-19.635963596359638,15.584844691226031
-19.63196319631963,15.583440306898714
-19.62796279627963,15.582035645146425
-19.623962396239623,15.580630705861319
-19.61996199619962,15.5792254889355
-19.615961596159615,15.577819994261002
-19.611961196119612,15.576414221729804
-19.60796079607961,15.575008171233822
-19.603960396039604,15.573601842664905
-19.5999599959996,15.572195235914844
-19.595959595959595,15.570788350875365
-19.591959195919593,15.569381187438143
-19.587958795879587,15.567973745494768
-19.583958395839584,15.566566024936797
-19.57995799579958,15.5651580256557
-19.575957595759576,15.563749747542897
-19.571957195719573,15.56234119048974
-19.567956795679567,15.560932354387527
-19.563956395639565,15.559523239127484
-19.55995599559956,15.558113844600781
-19.555955595559556,15.55670417069852
-19.55195519551955,15.555294217311747
-19.547954795479548,15.553883984331442
-19.543954395439545,15.552473471648522
-19.53995399539954,15.551062679153837
-19.535953595359537,15.549651606738186
-19.53195319531953,15.548240254292292
-19.52795279527953,15.546828621706826
-19.523952395239522,15.545416708872388
-19.51995199519952,15.544004515679518
-19.515951595159517,15.542592042018697
-19.51195119511951,15.541179287780336
-19.50795079507951,15.539766252854786
-19.503950395039503,15.538352937132338
-19.4999499949995,15.536939340503215
-19.495949594959495,15.535525462857578
-19.491949194919492,15.534111304085528
-19.48794879487949,15.532696864077096
-19.483948394839484,15.531282142722258
-19.47994799479948,15.52986713991092
-19.475947594759475,15.528451855532929
-19.471947194719473,15.527036289478062
-19.467946794679467,15.525620441636036
-19.463946394639464,15.524204311896511
-19.459945994599458,15.522787900149076
-19.455945594559456,15.521371206283256
-19.451945194519453,15.519954230188514
-19.447944794479447,15.518536971754251
-19.443944394439445,15.517119430869801
-19.43994399439944,15.515701607424432
-19.435943594359436,15.514283501307355
-19.43194319431943,15.512865112407717
-19.427942794279428,15.511446440614591
-19.423942394239425,15.510027485816995
-19.41994199419942,15.508608247903881
-19.415941594159417,15.507188726764134
-19.41194119411941,15.50576892228658
-19.40794079407941,15.504348834359973
-19.403940394039402,15.50292846287301
-19.3999399939994,15.501507807714322
-19.395939593959397,15.500086868772474
-19.39193919391939,15.498665645935962
-19.38793879387939,15.497244139093226
-19.383938393839383,15.49582234813264
-19.37993799379938,15.494400272942505
-19.375937593759375,15.49297791341107
-19.371937193719372,15.491555269426508
-19.36793679367937,15.490132340876935
-19.363936393639364,15.488709127650395
-19.35993599359936,15.487285629634878
-19.355935593559355,15.485861846718294
-19.351935193519353,15.484437778788505
-19.347934793479347,15.483013425733292
-19.343934393439344,15.481588787440382
-19.33993399339934,15.480163863797431
-19.335933593359336,15.478738654692034
-19.331933193319333,15.47731316001172
-19.327932793279327,15.475887379643945
-19.323932393239325,15.474461313476112
-19.31993199319932,15.473034961395552
-19.315931593159316,15.47160832328953
-19.31193119311931,15.470181399045247
-19.307930793079308,15.46875418854984
-19.303930393039305,15.467326691690378
-19.2999299929993,15.46589890835386
-19.295929592959297,15.464470838427234
-19.29192919291929,15.463042481797366
-19.28792879287929,15.461613838351067
-19.283928392839282,15.460184907975076
-19.27992799279928,15.458755690556067
-19.275927592759277,15.457326185980655
-19.27192719271927,15.455896394135374
-19.26792679267927,15.45446631490671
-19.263926392639263,15.453035948181075
-19.25992599259926,15.451605293844807
-19.255925592559255,15.450174351784188
-19.251925192519252,15.448743121885437
-19.24792479247925,15.447311604034692
-19.243924392439244,15.445879798118037
-19.23992399239924,15.444447704021487
-19.235923592359235,15.443015321630984
-19.231923192319233,15.44158265083242
-19.227922792279227,15.4401496915116
-19.223922392239224,15.438716443554274
-19.219921992199218,15.437282906846125
-19.215921592159216,15.43584908127277
-19.211921192119213,15.434414966719752
-19.207920792079207,15.432980563072551
-19.203920392039205,15.431545870216592
-19.1999199919992,15.430110888037209
-19.195919591959196,15.428675616419692
-19.19191919191919,15.42724005524925
-19.187918791879188,15.425804204411032
-19.183918391839185,15.424368063790116
-19.17991799179918,15.422931633271514
-19.175917591759177,15.421494912740172
-19.17191719171917,15.420057902080968
-19.16791679167917,15.418620601178713
-19.163916391639162,15.417183009918151
-19.15991599159916,15.415745128183955
-19.155915591559157,15.414306955860738
-19.15191519151915,15.412868492833038
-19.14791479147915,15.411429738985328
-19.143914391439143,15.409990694202016
-19.13991399139914,15.408551358367438
-19.135913591359135,15.407111731365866
-19.131913191319132,15.405671813081506
-19.12791279127913,15.404231603398488
-19.123912391239124,15.40279110220088
-19.11991199119912,15.401350309372681
-19.115911591159115,15.399909224797822
-19.111911191119113,15.398467848360172
-19.107910791079107,15.39702617994352
-19.103910391039104,15.395584219431596
-19.0999099909991,15.394141966708059
-19.095909590959096,15.392699421656497
-19.091909190919093,15.391256584160434
-19.087908790879087,15.389813454103326
-19.083908390839085,15.388370031368556
-19.07990799079908,15.386926315839444
-19.075907590759076,15.385482307399238
-19.07190719071907,15.384038005931115
-19.067906790679068,15.382593411318194
-19.063906390639065,15.381148523443512
-19.05990599059906,15.379703342190046
-19.055905590559057,15.3782578674407
-19.05190519051905,15.376812099078315
-19.04790479047905,15.375366036985653
-19.043904390439042,15.373919681045418
-19.03990399039904,15.37247303114024
-19.035903590359037,15.371026087152678
-19.03190319031903,15.369578848965226
-19.02790279027903,15.368131316460305
-19.023902390239023,15.366683489520272
-19.01990199019902,15.36523536802741
-19.015901590159014,15.363786951863933
-19.011901190119012,15.36233824091199
-19.00790079007901,15.360889235053657
-19.003900390039004,15.359439934170938
-18.999899989999,15.357990338145775
-18.995899589958995,15.356540446860036
-18.991899189918993,15.355090260195519
-18.987898789878987,15.353639778033951
-18.983898389838984,15.352189000256994
-18.979897989798978,15.350737926746236
-18.975897589758976,15.3492865573832
-18.971897189718973,15.347834892049333
-18.967896789678967,15.346382930626014
-18.963896389638965,15.344930672994558
-18.95989598959896,15.343478119036195
-18.955895589558956,15.342025268632106
-18.95189518951895,15.340572121663389
-18.947894789478948,15.339118678011072
-18.943894389438945,15.33766493755611
-18.93989398939894,15.336210900179399
-18.935893589358937,15.334756565761756
-18.93189318931893,15.333301934183925
-18.92789278927893,15.331847005326592
-18.923892389238922,15.330391779070359
-18.91989198919892,15.328936255295762
-18.915891589158917,15.32748043388327
-18.91189118911891,15.32602431471328
-18.90789078907891,15.324567897666114
-18.903890389038903,15.323111182622029
-18.8998899889989,15.321654169461205
-18.895889588958894,15.320196858063756
-18.891889188918892,15.318739248309726
-18.88788878887889,15.31728134007908
-18.883888388838884,15.315823133251723
-18.87988798879888,15.31436462770748
-18.875887588758875,15.31290582332611
-18.871887188718873,15.311446719987298
-18.867886788678867,15.30998731757066
-18.863886388638864,15.308527615955738
-18.85988598859886,15.307067615022003
-18.855885588558856,15.305607314648858
-18.851885188518853,15.304146714715635
-18.847884788478847,15.302685815101583
-18.843884388438845,15.301224615685896
-18.83988398839884,15.299763116347682
-18.835883588358836,15.29830131696599
-18.83188318831883,15.296839217419786
-18.827882788278828,15.29537681758797
-18.823882388238825,15.29391411734937
-18.81988198819882,15.29245111658274
-18.815881588158817,15.290987815166767
-18.81188118811881,15.289524212980057
-18.80788078807881,15.288060309901152
-18.803880388038802,15.286596105808519
-18.7998799879988,15.28513160058055
-18.795879587958797,15.283666794095572
-18.79187918791879,15.282201686231831
-18.78787878787879,15.280736276867506
-18.783878387838783,15.279270565880704
-18.77987798779878,15.277804553149455
-18.775877587758774,15.27633823855172
-18.771877187718772,15.274871621965389
-18.767876787678766,15.273404703268271
-18.763876387638764,15.271937482338119
-18.75987598759876,15.270469959052594
-18.755875587558755,15.269002133289291
-18.751875187518753,15.267534004925741
-18.747874787478747,15.266065573839388
-18.743874387438744,15.264596839907616
-18.739873987398738,15.263127803007725
-18.735873587358736,15.261658463016948
-18.731873187318733,15.260188819812445
-18.727872787278727,15.258718873271302
-18.723872387238725,15.257248623270527
-18.71987198719872,15.25577806968706
-18.715871587158716,15.25430721239777
-18.71187118711871,15.252836051279445
-18.707870787078708,15.251364586208801
-18.703870387038705,15.24989281706249
-18.6998699869987,15.248420743717077
-18.695869586958697,15.24694836604906
-18.69186918691869,15.245475683934863
-18.68786878687869,15.24400269725084
-18.683868386838682,15.24252940587326
-18.67986798679868,15.241055809678333
-18.675867586758677,15.239581908542181
-18.67186718671867,15.23810770234086
-18.66786678667867,15.236633190950348
-18.663866386638663,15.235158374246556
-18.65986598659866,15.233683252105308
-18.655865586558654,15.232207824402371
-18.651865186518652,15.23073209101342
-18.64786478647865,15.229256051814067
-18.643864386438644,15.227779706679847
-18.63986398639864,15.226303055486216
-18.635863586358635,15.224826098108561
-18.631863186318633,15.223348834422197
-18.627862786278627,15.22187126430235
-18.623862386238624,15.220393387624195
-18.61986198619862,15.21891520426281
-18.615861586158616,15.217436714093203
-18.611861186118613,15.215957916990316
-18.607860786078607,15.214478812829011
-18.603860386038605,15.212999401484073
-18.5998599859986,15.211519682830213
-18.595859585958596,15.210039656742072
-18.59185918591859,15.208559323094207
-18.587858785878588,15.207078681761102
-18.583858385838585,15.205597732617173
-18.57985798579858,15.204116475536754
-18.575857585758577,15.202634910394101
-18.57185718571857,15.201153037063404
-18.56785678567857,15.19967085541877
-18.563856385638562,15.198188365334229
-18.55985598559856,15.196705566683743
-18.555855585558557,15.195222459341192
-18.55185518551855,15.193739043180383
-18.54785478547855,15.192255318075045
-18.543854385438543,15.190771283898831
-18.53985398539854,15.189286940525324
-18.535853585358534,15.18780228782802
-18.531853185318532,15.186317325680355
-18.527852785278526,15.18483205395567
-18.523852385238524,15.18334647252724
-18.51985198519852,15.18186058126827
-18.515851585158515,15.180374380051871
-18.511851185118513,15.178887868751099
-18.507850785078507,15.177401047238913
-18.503850385038504,15.175913915388211
-18.499849984998498,15.174426473071804
-18.495849584958496,15.172938720162437
-18.491849184918493,15.171450656532766
-18.487848784878487,15.16996228205538
-18.483848384838485,15.168473596602787
-18.47984798479848,15.166984600047419
-18.475847584758476,15.16549529226163
-18.47184718471847,15.164005673117698
-18.467846784678468,15.162515742487823
-18.463846384638465,15.161025500244135
-18.45984598459846,15.15953494625867
-18.455845584558457,15.158044080403407
-18.45184518451845,15.156552902550231
-18.44784478447845,15.155061412570964
-18.443844384438442,15.153569610337334
-18.43984398439844,15.152077495721011
-18.435843584358437,15.150585068593571
-18.43184318431843,15.14909232882652
-18.42784278427843,15.147599276291285
-18.423842384238423,15.146105910859214
-18.41984198419842,15.144612232401585
-18.415841584158414,15.143118240789583
-18.411841184118412,15.14162393589433
-18.40784078407841,15.140129317586863
-18.403840384038403,15.13863438573814
-18.3998399839984,15.137139140219045
-18.395839583958395,15.135643580900378
-18.391839183918393,15.13414770765287
-18.387838783878387,15.132651520347162
-18.383838383838384,15.131155018853828
-18.37983798379838,15.129658203043359
-18.375837583758376,15.128161072786163
-18.371837183718373,15.126663627952578
-18.367836783678367,15.12516586841285
-18.363836383638365,15.123667794037166
-18.35983598359836,15.122169404695622
-18.355835583558356,15.12067070025823
-18.35183518351835,15.119171680594937
-18.347834783478348,15.117672345575603
-18.343834383438345,15.116172695070007
-18.33983398339834,15.114672728947852
-18.335833583358337,15.11317244707877
-18.33183318331833,15.111671849332296
-18.32783278327833,15.110170935577901
-18.323832383238322,15.108669705684974
-18.31983198319832,15.107168159522816
-18.315831583158317,15.10566629696066
-18.31183118311831,15.10416411786765
-18.30783078307831,15.102661622112864
-18.303830383038303,15.101158809565279
-18.2998299829983,15.09965568009381
-18.295829582958294,15.09815223356729
-18.291829182918292,15.09664846985447
-18.287828782878286,15.095144388824012
-18.283828382838283,15.093639990344517
-18.27982798279828,15.092135274284487
-18.275827582758275,15.090630240512358
-18.271827182718273,15.089124888896478
-18.267826782678267,15.087619219305118
-18.263826382638264,15.08611323160647
-18.259825982598258,15.084606925668638
-18.255825582558256,15.083100301359659
-18.251825182518253,15.08159335854748
-18.247824782478247,15.080086097099967
-18.243824382438245,15.07857851688491
-18.23982398239824,15.077070617770016
-18.235823582358236,15.075562399622912
-18.23182318231823,15.074053862311144
-18.227822782278228,15.07254500570218
-18.223822382238225,15.071035829663403
-18.21982198219822,15.069526334062118
-18.215821582158217,15.068016518765546
-18.21182118211821,15.066506383640826
-18.20782078207821,15.064995928555023
-18.203820382038202,15.063485153375114
-18.1998199819982,15.061974057968001
-18.195819581958197,15.060462642200497
-18.19181918191819,15.058950905939339
-18.18781878187819,15.05743884905118
-18.183818381838183,15.055926471402593
-18.17981798179818,15.054413772860073
-18.175817581758174,15.052900753290022
-18.171817181718172,15.051387412558775
-18.16781678167817,15.049873750532576
-18.163816381638163,15.048359767077587
-18.15981598159816,15.04684546205989
-18.155815581558155,15.045330835345487
-18.151815181518153,15.0438158868003
-18.147814781478147,15.04230061629016
-18.143814381438144,15.040785023680822
-18.13981398139814,15.03926910883796
-18.135813581358136,15.037752871627163
-18.131813181318133,15.036236311913939
-18.127812781278127,15.03471942956371
-18.123812381238125,15.033202224441826
-18.11981198119812,15.031684696413535
-18.115811581158116,15.030166845344025
-18.11181118111811,15.028648671098386
-18.107810781078108,15.027130173541634
-18.103810381038105,15.025611352538693
-18.0998099809981,15.02409220795441
-18.095809580958097,15.022572739653553
-18.09180918091809,15.021052947500795
-18.08780878087809,15.019532831360744
-18.083808380838082,15.018012391097903
-18.07980798079808,15.01649162657671
-18.075807580758077,15.014970537661512
-18.07180718071807,15.01344912421657
-18.06780678067807,15.01192738610607
-18.063806380638063,15.010405323194103
-18.05980598059806,15.00888293534469
-18.055805580558054,15.00736022242176
-18.051805180518052,15.005837184289156
-18.047804780478046,15.004313820810646
-18.043804380438043,15.002790131849904
-18.03980398039804,15.001266117270534
-18.035803580358035,14.999741776936036
-18.031803180318033,14.998217110709847
-18.027802780278027,14.996692118455304
-18.023802380238024,14.995166800035673
-18.019801980198018,14.993641155314121
-18.015801580158016,14.992115184153748
-18.011801180118013,14.990588886417553
-18.007800780078007,14.989062261968462
-18.003800380038005,14.987535310669314
-17.999799979998,14.986008032382856
-17.995799579957996,14.98448042697176
-17.99179917991799,14.982952494298614
-17.987798779877988,14.98142423422591
-17.983798379837985,14.979895646616072
-17.97979797979798,14.978366731331416
-17.975797579757977,14.976837488234196
-17.97179717971797,14.975307917186573
-17.96779677967797,14.973778018050616
-17.963796379637962,14.972247790688312
-17.95979597959796,14.970717234961574
-17.955795579557957,14.969186350732215
-17.95179517951795,14.967655137861968
-17.94779477947795,14.966123596212482
-17.943794379437943,14.964591725645324
-17.93979397939794,14.963059526021961
-17.935793579357934,14.961526997203794
-17.931793179317932,14.959994139052124
-17.92779277927793,14.958460951428172
-17.923792379237923,14.956927434193071
-17.91979197919792,14.955393587207872
-17.915791579157915,14.953859410333534
-17.911791179117913,14.952324903430933
-17.907790779077907,14.95079006636086
-17.903790379037904,14.949254898984021
-17.8997899789979,14.947719401161033
-17.895789578957896,14.946183572752423
-17.891789178917893,14.94464741361864
-17.887788778877887,14.943110923620042
-17.883788378837885,14.941574102616899
-17.87978797879788,14.9400369504694
-17.875787578757876,14.938499467037639
-17.871787178717874,14.936961652181632
-17.867786778677868,14.935423505761301
-17.863786378637865,14.933885027636485
-17.85978597859786,14.932346217666936
-17.855785578557857,14.93080707571232
-17.85178517851785,14.929267601632208
-17.84778477847785,14.9277277952861
-17.843784378437842,14.92618765653339
-17.83978397839784,14.924647185233397
-17.835783578357834,14.923106381245347
-17.83178317831783,14.921565244428384
-17.82778277827783,14.92002377464156
-17.823782378237823,14.918481971743839
-17.81978197819782,14.916939835594102
-17.815781578157814,14.915397366051135
-17.811781178117812,14.913854562973645
-17.807780778077806,14.912311426220242
-17.803780378037803,14.910767955649456
-17.7997799779978,14.909224151119728
-17.795779577957795,14.9076800124894
-17.791779177917793,14.906135539616745
-17.787778777877786,14.904590732359928
-17.783778377837784,14.903045590577042
-17.779777977797778,14.901500114126078
-17.775777577757776,14.899954302864952
-17.771777177717773,14.898408156651477
-17.767776777677767,14.896861675343393
-17.763776377637765,14.89531485879834
-17.75977597759776,14.893767706873868
-17.755775577557756,14.89222021942745
-17.75177517751775,14.89067239631646
-17.747774777477748,14.889124237398187
-17.743774377437745,14.88757574252983
-17.73977397739774,14.886026911568495
-17.735773577357737,14.884477744371209
-17.73177317731773,14.882928240794898
-17.72777277727773,14.881378400696411
-17.723772377237722,14.879828223932494
-17.71977197719772,14.878277710359816
-17.715771577157717,14.876726859834948
-17.71177117711771,14.875175672214374
-17.70777077707771,14.87362414735449
-17.703770377037703,14.872072285111601
-17.6997699769977,14.870520085341923
-17.695769576957694,14.86896754790158
-17.691769176917692,14.867414672646609
-17.68776877687769,14.865861459432953
-17.683768376837683,14.864307908116468
-17.67976797679768,14.86275401855292
-17.675767576757675,14.861199790597983
-17.671767176717672,14.859645224107243
-17.667766776677666,14.858090318936192
-17.663766376637664,14.856535074940236
-17.65976597659766,14.854979491974689
-17.655765576557656,14.853423569894765
-17.651765176517653,14.851867308555608
-17.647764776477647,14.850310707812254
-17.643764376437645,14.84875376751965
-17.63976397639764,14.84719648753266
-17.635763576357636,14.845638867706048
-17.631763176317634,14.844080907894497
-17.627762776277628,14.842522607952588
-17.623762376237625,14.840963967734822
-17.61976197619762,14.839404987095595
-17.615761576157617,14.837845665889224
-17.61176117611761,14.83628600396993
-17.60776077607761,14.834726001191841
-17.603760376037602,14.833165657408994
-17.5997599759976,14.83160497247534
-17.595759575957594,14.830043946244729
-17.59175917591759,14.828482578570926
-17.58775877587759,14.8269208693076
-17.583758375837583,14.825358818308327
-17.57975797579758,14.823796425426602
-17.575757575757574,14.822233690515814
-17.571757175717572,14.820670613429266
-17.567756775677566,14.819107194020171
-17.563756375637563,14.817543432141646
-17.55975597559756,14.815979327646716
-17.555755575557555,14.814414880388311
-17.551755175517552,14.812850090219277
-17.547754775477546,14.811284956992358
-17.543754375437544,14.809719480560213
-17.539753975397538,14.8081536607754
-17.535753575357536,14.806587497490394
-17.531753175317533,14.805020990557567
-17.527752775277527,14.803454139829205
-17.523752375237525,14.801886945157499
-17.51975197519752,14.800319406394541
-17.515751575157516,14.798751523392344
-17.51175117511751,14.797183296002814
-17.507750775077508,14.795614724077767
-17.503750375037505,14.794045807468933
-17.4997499749975,14.792476546027935
-17.495749574957497,14.790906939606316
-17.49174917491749,14.789336988055515
-17.48774877487749,14.787766691226885
-17.483748374837482,14.786196048971679
-17.47974797479748,14.78462506114106
-17.475747574757477,14.783053727586097
-17.47174717471747,14.78148204815776
-17.46774677467747,14.77991002270693
-17.463746374637463,14.778337651084392
-17.45974597459746,14.77676493314084
-17.455745574557454,14.775191868726866
-17.451745174517452,14.773618457692976
-17.44774477447745,14.772044699889575
-17.443744374437443,14.770470595166975
-17.43974397439744,14.768896143375397
-17.435743574357435,14.76732134436496
-17.431743174317432,14.765746197985699
-17.427742774277426,14.764170704087542
-17.423742374237424,14.762594862520334
-17.41974197419742,14.761018673133812
-17.415741574157416,14.759442135777626
-17.411741174117413,14.75786525030133
-17.407740774077407,14.756288016554384
-17.403740374037405,14.754710434386148
-17.3997399739974,14.753132503645887
-17.395739573957396,14.751554224182776
-17.391739173917394,14.74997559584589
-17.387738773877388,14.748396618484206
-17.383738373837385,14.746817291946613
-17.37973797379738,14.745237616081896
-17.375737573757377,14.74365759073875
-17.37173717371737,14.742077215765766
-17.36773677367737,14.740496491011452
-17.363736373637362,14.738915416324206
-17.35973597359736,14.73733399155234
-17.355735573557354,14.735752216544062
-17.35173517351735,14.73417009114749
-17.34773477347735,14.732587615210642
-17.343734373437343,14.731004788581437
-17.33973397339734,14.729421611107703
-17.335733573357334,14.727838082637168
-17.331733173317332,14.726254203017465
-17.327732773277326,14.724669972096127
-17.323732373237323,14.723085389720593
-17.31973197319732,14.721500455738205
-17.315731573157315,14.719915169996202
-17.311731173117312,14.718329532341734
-17.307730773077306,14.71674354262185
-17.303730373037304,14.715157200683503
-17.299729972997298,14.713570506373543
-17.295729572957296,14.711983459538732
-17.291729172917293,14.710396060025726
-17.287728772877287,14.708808307681084
-17.283728372837285,14.707220202351277
-17.27972797279728,14.705631743882662
-17.275727572757276,14.704042932121514
-17.27172717271727,14.702453766914
-17.267726772677268,14.700864248106189
-17.263726372637265,14.69927437554406
-17.25972597259726,14.697684149073483
-17.255725572557257,14.696093568540238
-17.25172517251725,14.694502633790004
-17.247724772477248,14.692911344668357
-17.243724372437242,14.691319701020781
-17.23972397239724,14.68972770269266
-17.235723572357237,14.688135349529276
-17.23172317231723,14.68654264137581
-17.22772277227723,14.684949578077358
-17.223722372237223,14.6833561594789
-17.21972197219722,14.681762385425323
-17.215721572157214,14.68016825576142
-17.211721172117212,14.678573770331878
-17.20772077207721,14.67697892898129
-17.203720372037203,14.675383731554142
-17.1997199719972,14.67378817789483
-17.195719571957195,14.672192267847642
-17.191719171917192,14.670596001256774
-17.187718771877186,14.668999377966314
-17.183718371837184,14.66740239782026
-17.17971797179718,14.665805060662498
-17.175717571757176,14.664207366336825
-17.171717171717173,14.662609314686934
-17.167716771677167,14.661010905556413
-17.163716371637165,14.659412138788758
-17.15971597159716,14.657813014227358
-17.155715571557156,14.656213531715508
-17.151715171517154,14.654613691096397
-17.147714771477148,14.653013492213113
-17.143714371437145,14.651412934908647
-17.13971397139714,14.649812019025887
-17.135713571357137,14.648210744407628
-17.13171317131713,14.646609110896549
-17.127712771277128,14.645007118335236
-17.123712371237122,14.643404766566178
-17.11971197119712,14.641802055431759
-17.115711571157114,14.640198984774258
-17.11171117111711,14.63859555443586
-17.10771077107711,14.636991764258642
-17.103710371037103,14.635387614084584
-17.0997099709971,14.633783103755562
-17.095709570957094,14.63217823311335
-17.091709170917092,14.630573001999625
-17.087708770877086,14.628967410255955
-17.083708370837083,14.627361457723811
-17.07970797079708,14.625755144244561
-17.075707570757075,14.624148469659467
-17.071707170717072,14.622541433809696
-17.067706770677066,14.620934036536308
-17.063706370637064,14.619326277680262
-17.059705970597058,14.617718157082413
-17.055705570557055,14.616109674583516
-17.051705170517053,14.61450083002422
-17.047704770477047,14.612891623245075
-17.043704370437045,14.611282054086528
-17.03970397039704,14.609672122388917
-17.035703570357036,14.608061827992488
-17.03170317031703,14.606451170737373
-17.027702770277028,14.604840150463605
-17.023702370237025,14.603228767011121
-17.01970197019702,14.601617020219738
-17.015701570157017,14.60000490992919
-17.01170117011701,14.598392435979088
-17.007700770077008,14.596779598208956
-17.003700370037002,14.595166396458204
-16.999699969997,14.59355283056614
-16.995699569956997,14.591938900371973
-16.99169916991699,14.590324605714798
-16.98769876987699,14.588709946433621
-16.983698369836983,14.58709492236733
-16.97969796979698,14.585479533354716
-16.975697569756974,14.583863779234465
-16.971697169716972,14.582247659845155
-16.96769676967697,14.580631175025266
-16.963696369636963,14.579014324613164
-16.95969596959696,14.577397108447123
-16.955695569556955,14.5757795263653
-16.951695169516952,14.574161578205757
-16.947694769476946,14.572543263806443
-16.943694369436944,14.570924583005212
-16.93969396939694,14.569305535639801
-16.935693569356935,14.567686121547847
-16.931693169316933,14.566066340566888
-16.927692769276927,14.564446192534344
-16.923692369236925,14.562825677287545
-16.91969196919692,14.561204794663702
-16.915691569156916,14.559583544499926
-16.911691169116914,14.557961926633226
-16.907690769076908,14.556339940900495
-16.903690369036905,14.554717587138532
-16.8996899689969,14.553094865184022
-16.895689568956897,14.551471774873548
-16.89168916891689,14.549848316043583
-16.887688768876888,14.548224488530499
-16.883688368836882,14.546600292170558
-16.87968796879688,14.544975726799917
-16.875687568756874,14.543350792254625
-16.87168716871687,14.541725488370627
-16.86768676867687,14.540099814983758
-16.863686368636863,14.538473771929748
-16.85968596859686,14.536847359044227
-16.855685568556854,14.5352205761627
-16.851685168516852,14.533593423120585
-16.847684768476846,14.531965899753184
-16.843684368436843,14.53033800589569
-16.83968396839684,14.52870974138319
-16.835683568356835,14.527081106050666
-16.831683168316832,14.525452099732993
-16.827682768276826,14.523822722264931
-16.823682368236824,14.522192973481145
-16.819681968196818,14.52056285321618
-16.815681568156815,14.518932361304483
-16.811681168116813,14.517301497580384
-16.807680768076807,14.515670261878109
-16.803680368036805,14.514038654031781
-16.7996799679968,14.512406673875407
-16.795679567956796,14.51077432124289
-16.79167916791679,14.509141595968023
-16.787678767876788,14.507508497884494
-16.783678367836785,14.505875026825876
-16.77967796779678,14.504241182625638
-16.775677567756777,14.50260696511714
-16.77167716771677,14.50097237413363
-16.767676767676768,14.499337409508255
-16.763676367636762,14.49770207107404
-16.75967596759676,14.496066358663915
-16.755675567556757,14.49443027211069
-16.75167516751675,14.492793811247074
-16.74767476747675,14.49115697590566
-16.743674367436743,14.489519765918931
-16.73967396739674,14.48788218111927
-16.735673567356734,14.486244221338936
-16.731673167316732,14.484605886410096
-16.72767276727673,14.48296717616479
-16.723672367236723,14.481328090434955
-16.71967196719672,14.479688629052426
-16.715671567156715,14.478048791848911
-16.711671167116712,14.476408578656022
-16.707670767076706,14.474767989305255
-16.703670367036704,14.473127023627997
-16.6996699669967,14.471485681455523
-16.695669566956695,14.469843962618999
-16.691669166916693,14.468201866949476
-16.687668766876687,14.466559394277901
-16.683668366836685,14.464916544435109
-16.67966796679668,14.463273317251819
-16.675667566756676,14.461629712558642
-16.671667166716674,14.45998573018608
-16.667666766676668,14.458341369964517
-16.663666366636665,14.456696631724235
-16.65966596659666,14.455051515295397
-16.655665566556657,14.453406020508059
-16.65166516651665,14.451760147192163
-16.647664766476648,14.45011389517754
-16.643664366436642,14.448467264293907
-16.63966396639664,14.446820254370873
-16.635663566356634,14.445172865237934
-16.63166316631663,14.443525096724473
-16.62766276627663,14.441876948659761
-16.623662366236623,14.440228420872955
-16.61966196619662,14.438579513193101
-16.615661566156614,14.436930225449135
-16.611661166116612,14.435280557469877
-16.607660766076606,14.433630509084036
-16.603660366036603,14.431980080120207
-16.5996599659966,14.430329270406876
-16.595659565956595,14.428678079772407
-16.591659165916592,14.427026508045062
-16.587658765876586,14.42537455505298
-16.583658365836584,14.423722220624198
-16.579657965796578,14.422069504586629
-16.575657565756575,14.420416406768076
-16.571657165716573,14.418762926996234
-16.567656765676567,14.417109065098673
-16.563656365636565,14.41545482090286
-16.55965596559656,14.413800194236144
-16.555655565556556,14.412145184925759
-16.55165516551655,14.410489792798826
-16.547654765476548,14.408834017682352
-16.543654365436545,14.407177859403232
-16.53965396539654,14.405521317788239
-16.535653565356537,14.403864392664042
-16.53165316531653,14.40220708385719
-16.527652765276528,14.400549391194115
-16.523652365236522,14.39889131450114
-16.51965196519652,14.397232853604471
-16.515651565156517,14.395574008330197
-16.51165116511651,14.393914778504291
-16.50765076507651,14.392255163952619
-16.503650365036503,14.39059516450092
-16.4996499649965,14.38893477997483
-16.495649564956494,14.38727401019986
-16.491649164916492,14.38561285500141
-16.48764876487649,14.383951314204765
-16.483648364836483,14.382289387635087
-16.47964796479648,14.380627075117438
-16.475647564756475,14.378964376476745
-16.471647164716472,14.37730129153783
-16.467646764676466,14.3756378201254
-16.463646364636464,14.373973962064042
-16.45964596459646,14.372309717178227
-16.455645564556455,14.370645085292308
-16.451645164516453,14.36898006623053
-16.447644764476447,14.367314659817007
-16.443644364436445,14.365648865875752
-16.43964396439644,14.363982684230646
-16.435643564356436,14.362316114705468
-16.431643164316434,14.36064915712387
-16.427642764276428,14.358981811309391
-16.423642364236425,14.357314077085448
-16.41964196419642,14.355645954275346
-16.415641564156417,14.353977442702273
-16.41164116411641,14.352308542189297
-16.407640764076408,14.350639252559368
-16.403640364036402,14.348969573635316
-16.3996399639964,14.347299505239862
-16.395639563956394,14.3456290471956
-16.39163916391639,14.343958199325009
-16.38763876387639,14.342286961450453
-16.383638363836383,14.340615333394174
-16.37963796379638,14.338943314978298
-16.375637563756374,14.337270906024827
-16.371637163716372,14.335598106355656
-16.367636763676366,14.333924915792549
-16.363636363636363,14.332251334157162
-16.35963596359636,14.33057736127102
-16.355635563556355,14.32890299695554
-16.351635163516352,14.327228241032017
-16.347634763476346,14.325553093321624
-16.343634363436344,14.323877553645419
-16.339633963396338,14.322201621824334
-16.335633563356335,14.320525297679191
-16.331633163316333,14.318848581030686
-16.327632763276327,14.317171471699393
-16.323632363236324,14.315493969505775
-16.31963196319632,14.313816074270168
-16.315631563156316,14.312137785812793
-16.31163116311631,14.310459103953743
-16.307630763076308,14.308780028513
-16.303630363036305,14.307100559310424
-16.2996299629963,14.305420696165747
-16.295629562956297,14.30374043889859
-16.29162916291629,14.30205978732845
-16.287628762876288,14.300378741274699
-16.283628362836282,14.298697300556597
-16.27962796279628,14.297015464993276
-16.275627562756277,14.295333234403751
-16.27162716271627,14.29365060860691
-16.26762676267627,14.291967587421528
-16.263626362636263,14.290284170666254
-16.25962596259626,14.288600358159616
-16.255625562556254,14.286916149720021
-16.251625162516252,14.285231545165754
-16.24762476247625,14.283546544314982
-16.243624362436243,14.28186114698574
-16.23962396239624,14.280175352995954
-16.235623562356235,14.27848916216342
-16.231623162316232,14.276802574305812
-16.227622762276226,14.275115589240686
-16.223622362236224,14.273428206785471
-16.21962196219622,14.27174042675748
-16.215621562156215,14.270052248973894
-16.211621162116213,14.26836367325178
-16.207620762076207,14.266674699408078
-16.203620362036204,14.264985327259605
-16.1996199619962,14.263295556623056
-16.195619561956196,14.261605387315004
-16.191619161916194,14.259914819151899
-16.187618761876188,14.258223851950063
-16.183618361836185,14.256532485525701
-16.17961796179618,14.254840719694888
-16.175617561756177,14.253148554273583
-16.17161716171617,14.251455989077613
-16.167616761676168,14.249763023922691
-16.163616361636162,14.248069658624395
-16.15961596159616,14.246375892998188
-16.155615561556154,14.244681726859403
-16.15161516151615,14.242987160023251
-16.14761476147615,14.24129219230482
-16.143614361436143,14.239596823519072
-16.13961396139614,14.237901053480845
-16.135613561356134,14.236204882004849
-16.13161316131613,14.234508308905678
-16.127612761276126,14.232811333997786
-16.123612361236123,14.231113957095518
-16.11961196119612,14.229416178013087
-16.115611561156115,14.227717996564579
-16.111611161116112,14.226019412563957
-16.107610761076106,14.224320425825056
-16.103610361036104,14.222621036161591
-16.099609960996098,14.220921243387146
-16.095609560956095,14.21922104731518
-16.091609160916093,14.21752044775903
-16.087608760876087,14.2158194445319
-16.083608360836084,14.214118037446879
-16.07960796079608,14.212416226316911
-16.075607560756076,14.210714010954838
-16.07160716071607,14.209011391173355
-16.067606760676068,14.207308366785044
-16.063606360636065,14.205604937602352
-16.05960596059606,14.2039011034376
-16.055605560556057,14.202196864102989
-16.05160516051605,14.200492219410583
-16.047604760476048,14.198787169172329
-16.043604360436042,14.197081713200038
-16.03960396039604,14.195375851305403
-16.035603560356037,14.193669583299979
-16.03160316031603,14.1919629089952
-16.02760276027603,14.190255828202371
-16.023602360236023,14.188548340732668
-16.01960196019602,14.186840446397145
-16.015601560156014,14.185132145006717
-16.01160116011601,14.183423436372184
-16.00760076007601,14.181714320304206
-16.003600360036003,14.180004796613321
-15.999599959996,14.178294865109939
-15.995599559955995,14.176584525604337
-15.991599159915992,14.174873777906669
-15.987598759875986,14.173162621826954
-15.983598359835984,14.171451057175089
-15.97959795979598,14.169739083760835
-15.975597559755975,14.168026701393831
-15.971597159715971,14.16631390988358
-15.967596759675967,14.164600709039462
-15.963596359635964,14.162887098670723
-15.959595959595958,14.161173078586478
-15.955595559555956,14.159458648595717
-15.951595159515952,14.157743808507302
-15.947594759475948,14.156028558129956
-15.943594359435943,14.154312897272279
-15.939593959395939,14.15259682574274
-15.935593559355937,14.150880343349678
-15.93159315931593,14.149163449901298
-15.927592759275928,14.14744614520568
-15.923592359235924,14.14572842907077
-15.91959195919592,14.144010301304382
-15.915591559155915,14.142291761714205
-15.911591159115911,14.140572810107788
-15.907590759075909,14.138853446292558
-15.903590359035903,14.137133670075805
-15.8995899589959,14.135413481264692
-15.895589558955896,14.133692879666247
-15.891589158915892,14.131971865087367
-15.887588758875888,14.13025043733482
-15.883588358835883,14.128528596215238
-15.87958795879588,14.126806341535126
-15.875587558755875,14.125083673100853
-15.871587158715872,14.123360590718658
-15.867586758675866,14.121637094194648
-15.863586358635864,14.119913183334798
-15.85958595859586,14.118188857944949
-15.855585558555855,14.116464117830807
-15.851585158515851,14.114738962797952
-15.847584758475847,14.113013392651826
-15.843584358435844,14.111287407197741
-15.839583958395838,14.109561006240874
-15.835583558355836,14.107834189586272
-15.831583158315832,14.106106957038842
-15.827582758275828,14.104379308403363
-15.823582358235823,14.102651243484482
-15.819581958195819,14.100922762086707
-15.815581558155817,14.09919386401442
-15.81158115811581,14.097464549071859
-15.807580758075808,14.095734817063136
-15.803580358035804,14.094004667792225
-15.7995799579958,14.092274101062968
-15.795579557955795,14.090543116679074
-15.791579157915791,14.088811714444109
-15.787578757875789,14.087079894161521
-15.783578357835783,14.085347655634603
-15.77957795779578,14.083614998666532
-15.775577557755776,14.081881923060333
-15.771577157715772,14.080148428618912
-15.767576757675767,14.078414515145028
-15.763576357635763,14.076680182441311
-15.75957595759576,14.074945430310255
-15.755575557555755,14.073210258554212
-15.751575157515752,14.071474666975412
-15.747574757475746,14.069738655375932
-15.743574357435744,14.068002223557729
-15.73957395739574,14.066265371322611
-15.735573557355735,14.064528098472262
-15.731573157315731,14.062790404808222
-15.727572757275727,14.061052290131894
-15.723572357235724,14.059313754244549
-15.719571957195718,14.057574796947318
-15.715571557155716,14.055835418041198
-15.711571157115712,14.05409561732705
-15.707570757075707,14.052355394605591
-15.703570357035703,14.05061474967741
-15.699569956995699,14.048873682342952
-15.695569556955697,14.047132192402529
-15.69156915691569,14.045390279656315
-15.687568756875688,14.043647943904343
-15.683568356835684,14.041905184946511
-15.67956795679568,14.040162002582582
-15.675567556755675,14.038418396612176
-15.671567156715671,14.036674366834774
-15.667566756675669,14.034929913049728
-15.663566356635663,14.033185035056242
-15.65956595659566,14.031439732653388
-15.655565556555656,14.02969400564009
-15.651565156515652,14.02794785381515
-15.647564756475647,14.026201276977211
-15.643564356435643,14.024454274924794
-15.63956395639564,14.022706847456275
-15.635563556355635,14.020958994369886
-15.631563156315632,14.019210715463728
-15.627562756275626,14.017462010535754
-15.623562356235624,14.015712879383786
-15.61956195619562,14.013963321805502
-15.615561556155615,14.012213337598439
-15.611561156115611,14.010462926559997
-15.607560756075607,14.008712088487435
-15.603560356035604,14.006960823177872
-15.599559955995598,14.005209130428282
-15.595559555955596,14.003457010035511
-15.591559155915592,14.001704461796251
-15.587558755875587,13.999951485507061
-15.583558355835583,13.998198080964356
-15.579557955795579,13.996444247964412
-15.575557555755577,13.994689986303365
-15.57155715571557,13.992935295777203
-15.567556755675568,13.991180176181784
-15.563556355635564,13.989424627312816
-15.55955595559556,13.987668648965867
-15.555555555555555,13.985912240936365
-15.551555155515551,13.984155403019598
-15.547554755475549,13.982398135010706
-15.543554355435543,13.980640436704693
-15.53955395539554,13.978882307896418
-15.535553555355536,13.977123748380599
-15.531553155315532,13.97536475795181
-15.527552755275527,13.973605336404486
-15.523552355235523,13.971845483532913
-15.51955195519552,13.970085199131242
-15.515551555155515,13.968324482993472
-15.511551155115512,13.96656333491347
-15.507550755075506,13.96480175468495
-15.503550355035504,13.96303974210149
-15.4995499549955,13.961277296956517
-15.495549554955495,13.959514419043323
-15.491549154915491,13.957751108155048
-15.487548754875487,13.955987364084695
-15.483548354835484,13.954223186625123
-15.479547954795478,13.952458575569038
-15.475547554755476,13.950693530709012
-15.471547154715472,13.94892805183747
-15.467546754675467,13.947162138746688
-15.463546354635463,13.945395791228801
-15.459545954595459,13.943629009075803
-15.455545554555457,13.941861792079537
-15.45154515451545,13.940094140031704
-15.447544754475448,13.938326052723857
-15.443544354435444,13.936557529947411
-15.43954395439544,13.934788571493625
-15.435543554355435,13.93301917715362
-15.431543154315431,13.931249346718374
-15.427542754275429,13.929479079978709
-15.423542354235423,13.92770837672531
-15.41954195419542,13.925937236748716
-15.415541554155416,13.92416565983931
-15.411541154115412,13.922393645787341
-15.407540754075407,13.920621194382905
-15.403540354035403,13.918848305415953
-15.3995399539954,13.917074978676288
-15.395539553955395,13.915301213953569
-15.391539153915392,13.913527011037305
-15.387538753875386,13.911752369716861
-15.383538353835384,13.909977289781454
-15.37953795379538,13.908201771020149
-15.375537553755375,13.906425813221873
-15.371537153715371,13.904649416175394
-15.367536753675367,13.902872579669342
-15.363536353635364,13.901095303492196
-15.359535953595358,13.899317587432286
-15.355535553555356,13.897539431277794
-15.351535153515352,13.895760834816752
-15.347534753475347,13.893981797837048
-15.343534353435343,13.892202320126419
-15.339533953395339,13.890422401472453
-15.335533553355337,13.888642041662592
-15.33153315331533,13.886861240484125
-15.327532753275328,13.885079997724194
-15.323532353235324,13.883298313169792
-15.31953195319532,13.881516186607762
-15.315531553155315,13.8797336178248
-15.311531153115311,13.877950606607447
-15.307530753075309,13.876167152742102
-15.303530353035303,13.874383256015006
-15.2995299529953,13.872598916212258
-15.295529552955296,13.870814133119799
-15.291529152915292,13.869028906523425
-15.287528752875287,13.867243236208783
-15.283528352835283,13.865457121961361
-15.27952795279528,13.863670563566508
-15.275527552755275,13.86188356080941
-15.271527152715272,13.860096113475116
-15.267526752675266,13.858308221348508
-15.263526352635264,13.856519884214334
-15.25952595259526,13.854731101857176
-15.255525552555255,13.852941874061468
-15.251525152515251,13.8511522006115
-15.247524752475247,13.849362081291405
-15.243524352435244,13.84757151588516
-15.239523952395238,13.845780504176597
-15.235523552355236,13.843989045949394
-15.231523152315232,13.842197140987071
-15.227522752275227,13.840404789073006
-15.223522352235223,13.838611989990413
-15.219521952195219,13.836818743522363
-15.215521552155217,13.835025049451769
-15.21152115211521,13.83323090756139
-15.207520752075208,13.83143631763384
-15.203520352035204,13.829641279451568
-15.1995199519952,13.827845792796877
-15.195519551955195,13.826049857451915
-15.191519151915191,13.824253473198675
-15.187518751875189,13.822456639819002
-15.183518351835183,13.820659357094579
-15.17951795179518,13.818861624806937
-15.175517551755176,13.817063442737457
-15.171517151715172,13.81526481066736
-15.167516751675167,13.813465728377716
-15.163516351635163,13.811666195649444
-15.15951595159516,13.809866212263298
-15.155515551555155,13.808065777999886
-15.151515151515152,13.806264892639655
-15.147514751475146,13.804463555962904
-15.143514351435144,13.80266176774977
-15.13951395139514,13.800859527780236
-15.135513551355135,13.799056835834131
-15.131513151315131,13.797253691691129
-15.127512751275127,13.795450095130745
-15.123512351235124,13.793646045932338
-15.119511951195118,13.791841543875115
-15.115511551155116,13.790036588738124
-15.111511151115112,13.788231180300254
-15.107510751075107,13.786425318340243
-15.103510351035103,13.784619002636665
-15.099509950995099,13.782812232967945
-15.095509550955097,13.781005009112347
-15.09150915091509,13.779197330847975
-15.087508750875088,13.777389197952779
-15.083508350835084,13.775580610204557
-15.07950795079508,13.773771567380937
-15.075507550755075,13.771962069259398
-15.071507150715071,13.77015211561726
-15.067506750675069,13.76834170623168
-15.063506350635063,13.766530840879668
-15.05950595059506,13.764719519338064
-15.055505550555056,13.76290774138355
-15.051505150515052,13.76109550679266
-15.047504750475047,13.75928281534176
-15.043504350435043,13.75746966680706
-15.03950395039504,13.755656060964608
-15.035503550355035,13.753841997590298
-15.031503150315032,13.752027476459862
-15.027502750275026,13.75021249734887
-15.023502350235024,13.748397060032742
-15.01950195019502,13.746581164286724
-15.015501550155015,13.74476480988591
-15.011501150115011,13.742947996605233
-15.007500750075007,13.74113072421947
-15.003500350035004,13.739312992503232
-14.999499949994998,13.737494801230968
-14.995499549954996,13.735676150176971
-14.991499149914992,13.733857039115373
-14.987498749874987,13.732037467820144
-14.983498349834983,13.73021743606509
-14.979497949794979,13.728396943623862
-14.975497549754976,13.726575990269943
-14.97149714971497,13.724754575776656
-14.967496749674968,13.72293269991717
-14.963496349634964,13.72111036246448
-14.95949594959496,13.719287563191426
-14.955495549554955,13.717464301870686
-14.951495149514951,13.715640578274776
-14.947494749474949,13.713816392176048
-14.943494349434943,13.711991743346687
-14.93949394939494,13.710166631558725
-14.935493549354936,13.708341056584025
-14.931493149314932,13.706515018194285
-14.927492749274927,13.704688516161047
-14.923492349234923,13.702861550255683
-14.91949194919492,13.701034120249407
-14.915491549154915,13.699206225913262
-14.911491149114912,13.697377867018133
-14.907490749074906,13.695549043334742
-14.903490349034904,13.693719754633644
-14.8994899489949,13.691890000685229
-14.895489548954895,13.690059781259727
-14.891489148914891,13.688229096127198
-14.887488748874887,13.686397945057543
-14.883488348834884,13.684566327820493
-14.879487948794878,13.682734244185614
-14.875487548754876,13.680901693922314
-14.871487148714872,13.679068676799828
-14.867486748674867,13.67723519258723
-14.863486348634863,13.675401241053423
-14.859485948594859,13.673566821967155
-14.855485548554856,13.671731935096997
-14.85148514851485,13.669896580211358
-14.847484748474848,13.66806075707848
-14.843484348434844,13.666224465466446
-14.83948394839484,13.66438770514316
-14.835483548354835,13.662550475876369
-14.831483148314831,13.660712777433648
-14.827482748274829,13.65887460958241
-14.823482348234823,13.657035972089894
-14.81948194819482,13.655196864723177
-14.815481548154816,13.653357287249168
-14.811481148114812,13.65151723943461
-14.807480748074807,13.64967672104607
-14.803480348034803,13.647835731849959
-14.7994799479948,13.645994271612512
-14.795479547954795,13.644152340099795
-14.791479147914792,13.642309937077714
-14.787478747874786,13.640467062311998
-14.783478347834784,13.638623715568212
-14.77947794779478,13.636779896611749
-14.775477547754775,13.634935605207836
-14.771477147714771,13.633090841121529
-14.767476747674767,13.631245604117717
-14.763476347634764,13.629399893961118
-14.759475947594758,13.627553710416276
-14.755475547554756,13.625707053247579
-14.751475147514752,13.623859922219228
-14.747474747474747,13.622012317095264
-14.743474347434743,13.620164237639555
-14.739473947394739,13.618315683615803
-14.735473547354736,13.616466654787532
-14.73147314731473,13.6146171509181
-14.727472747274728,13.612767171770695
-14.723472347234724,13.61091671710833
-14.71947194719472,13.60906578669385
-14.715471547154715,13.60721438028993
-14.711471147114711,13.60536249765907
-14.707470747074709,13.603510138563603
-14.703470347034703,13.60165730276568
-14.6994699469947,13.599803990027297
-14.695469546954696,13.597950200110258
-14.691469146914692,13.596095932776214
-14.687468746874687,13.594241187786626
-14.683468346834683,13.592385964902796
-14.67946794679468,13.590530263885853
-14.675467546754675,13.588674084496738
-14.671467146714672,13.586817426496236
-14.667466746674666,13.58496028964495
-14.663466346634664,13.583102673703314
-14.65946594659466,13.581244578431587
-14.655465546554655,13.579386003589848
-14.651465146514651,13.577526948938015
-14.647464746474647,13.575667414235818
-14.643464346434644,13.573807399242826
-14.639463946394638,13.571946903718421
-14.635463546354636,13.570085927421824
-14.631463146314632,13.568224470112067
-14.627462746274627,13.56636253154802
-14.623462346234623,13.564500111488371
-14.619461946194619,13.562637209691633
-14.615461546154616,13.560773825916147
-14.61146114611461,13.558909959920076
-14.607460746074608,13.557045611461406
-14.603460346034604,13.555180780297952
-14.5994599459946,13.553315466187348
-14.595459545954595,13.551449668887058
-14.591459145914591,13.54958338815436
-14.587458745874589,13.547716623746368
-14.583458345834583,13.545849375420007
-14.57945794579458,13.543981642932037
-14.575457545754576,13.54211342603903
-14.571457145714572,13.54024472449739
-14.567456745674567,13.538375538063338
-14.563456345634563,13.53650586649292
-14.55945594559456,13.534635709542004
-14.555455545554555,13.53276506696628
-14.551455145514552,13.53089393852126
-14.547454745474546,13.52902232396228
-14.543454345434544,13.527150223044494
-14.53945394539454,13.525277635522883
-14.535453545354535,13.52340456115224
-14.531453145314531,13.52153099968719
-14.527452745274527,13.519656950882174
-14.523452345234524,13.517782414491457
-14.519451945194518,13.515907390269113
-14.515451545154516,13.514031877969055
-14.511451145114512,13.512155877345004
-14.507450745074507,13.510279388150503
-14.503450345034503,13.508402410138919
-14.499449944994499,13.506524943063436
-14.495449544954496,13.504646986677056
-14.49144914491449,13.502768540732607
-14.487448744874488,13.500889604982728
-14.483448344834484,13.499010179179884
-14.47944794479448,13.497130263076356
-14.475447544754475,13.495249856424246
-14.471447144714471,13.493368958975472
-14.467446744674469,13.491487570481773
-14.463446344634463,13.489605690694702
-14.45944594459446,13.487723319365639
-14.455445544554456,13.485840456245773
-14.451445144514452,13.483957101086116
-14.447444744474447,13.482073253637497
-14.443444344434443,13.48018891365056
-14.43944394439444,13.47830408087577
-14.435443544354435,13.476418755063406
-14.431443144314432,13.474532935963568
-14.427442744274426,13.472646623326169
-14.423442344234424,13.47075981690094
-14.41944194419442,13.468872516437433
-14.415441544154415,13.466984721685005
-14.411441144114411,13.465096432392842
-14.407440744074407,13.46320764830994
-14.403440344034404,13.461318369185111
-14.399439943994398,13.45942859476698
-14.395439543954396,13.457538324803995
-14.391439143914392,13.455647559044412
-14.387438743874387,13.453756297236305
-14.383438343834383,13.451864539127564
-14.379437943794379,13.449972284465895
-14.375437543754376,13.448079532998815
-14.37143714371437,13.446186284473654
-14.367436743674368,13.444292538637567
-14.363436343634364,13.44239829523751
-14.35943594359436,13.440503554020257
-14.355435543554355,13.438608314732402
-14.351435143514351,13.436712577120344
-14.347434743474349,13.434816340930304
-14.343434343434343,13.432919605908308
-14.33943394339434,13.431022371800202
-14.335433543354336,13.429124638351635
-14.331433143314332,13.427226405308083
-14.327432743274327,13.425327672414824
-14.323432343234323,13.423428439416952
-14.31943194319432,13.421528706059371
-14.315431543154315,13.4196284720868
-14.311431143114312,13.417727737243768
-14.307430743074306,13.415826501274617
-14.303430343034304,13.4139247639235
-14.2994299429943,13.412022524934379
-14.295429542954295,13.410119784051034
-14.291429142914291,13.408216541017044
-14.287428742874287,13.406312795575813
-14.283428342834284,13.404408547470545
-14.279427942794278,13.40250379644426
-14.275427542754276,13.400598542239784
-14.271427142714272,13.398692784599758
-14.267426742674267,13.396786523266629
-14.263426342634263,13.394879757982654
-14.259425942594259,13.392972488489903
-14.255425542554256,13.391064714530254
-14.25142514251425,13.38915643584539
-14.247424742474248,13.387247652176809
-14.243424342434244,13.385338363265815
-14.23942394239424,13.38342856885352
-14.235423542354235,13.381518268680844
-14.231423142314231,13.37960746248852
-14.227422742274229,13.377696150017085
-14.223422342234223,13.375784331006882
-14.21942194219422,13.373872005198066
-14.215421542154216,13.3719591723306
-14.211421142114212,13.37004583214425
-14.207420742074207,13.368131984378591
-14.203420342034203,13.36621762877301
-14.1994199419942,13.364302765066693
-14.195419541954195,13.362387392998636
-14.191419141914192,13.360471512307646
-14.187418741874186,13.358555122732326
-14.183418341834184,13.356638224011098
-14.17941794179418,13.354720815882176
-14.175417541754175,13.352802898083594
-14.171417141714171,13.35088447035318
-14.167416741674167,13.348965532428572
-14.163416341634164,13.347046084047216
-14.159415941594158,13.345126124946356
-14.155415541554156,13.34320565486305
-14.151415141514152,13.341284673534153
-14.147414741474147,13.339363180696328
-14.143414341434143,13.337441176086038
-14.139413941394139,13.335518659439558
-14.135413541354136,13.333595630492965
-14.13141314131413,13.331672088982128
-14.127412741274128,13.329748034642737
-14.123412341234124,13.327823467210273
-14.11941194119412,13.325898386420027
-14.115411541154115,13.323972792007089
-14.111411141114111,13.322046683706354
-14.107410741074109,13.320120061252519
-14.103410341034103,13.31819292438008
-14.0994099409941,13.316265272823344
-14.095409540954096,13.314337106316412
-14.091409140914092,13.312408424593189
-14.087408740874087,13.31047922738738
-14.083408340834083,13.3085495144325
-14.07940794079408,13.306619285461853
-14.075407540754075,13.304688540208552
-14.071407140714072,13.302757278405512
-14.067406740674066,13.300825499785441
-14.063406340634064,13.298893204080859
-14.05940594059406,13.296960391024072
-14.055405540554055,13.295027060347197
-14.051405140514051,13.293093211782152
-14.047404740474047,13.291158845060645
-14.043404340434044,13.289223959914194
-14.039403940394038,13.28728855607411
-14.035403540354036,13.285352633271502
-14.031403140314032,13.283416191237286
-14.027402740274027,13.281479229702171
-14.023402340234023,13.279541748396667
-14.019401940194019,13.277603747051076
-14.015401540154016,13.275665225395509
-14.01140114011401,13.273726183159864
-14.007400740074008,13.271786620073849
-14.003400340034004,13.269846535866959
-13.999399939994,13.267905930268492
-13.995399539953995,13.265964803007542
-13.991399139913991,13.264023153813
-13.987398739873989,13.262080982413552
-13.983398339833983,13.260138288537686
-13.97939793979398,13.258195071913685
-13.975397539753976,13.256251332269624
-13.971397139713972,13.254307069333377
-13.967396739673967,13.252362282832614
-13.963396339633963,13.2504169724948
-13.95939593959396,13.248471138047202
-13.955395539553955,13.24652477921687
-13.951395139513952,13.244577895730657
-13.947394739473946,13.242630487315212
-13.943394339433944,13.24068255369698
-13.93939393939394,13.23873409460219
-13.935393539353935,13.23678510975688
-13.931393139313931,13.23483559888687
-13.927392739273927,13.232885561717781
-13.923392339233924,13.230934997975027
-13.919391939193918,13.228983907383814
-13.915391539153916,13.22703228966914
-13.911391139113912,13.2250801445558
-13.907390739073907,13.223127471768384
-13.903390339033903,13.221174271031266
-13.899389938993899,13.21922054206862
-13.895389538953896,13.21726628460441
-13.89138913891389,13.215311498362393
-13.887388738873888,13.213356183066118
-13.883388338833884,13.211400338438924
-13.87938793879388,13.209443964203945
-13.875387538753875,13.207487060084107
-13.871387138713871,13.205529625802118
-13.867386738673869,13.203571661080492
-13.863386338633862,13.20161316564152
-13.85938593859386,13.199654139207293
-13.855385538553856,13.197694581499688
-13.851385138513852,13.195734492240373
-13.847384738473847,13.193773871150807
-13.843384338433843,13.19181271795224
-13.83938393839384,13.18985103236571
-13.835383538353835,13.18788881411204
-13.831383138313832,13.18592606291185
-13.827382738273826,13.183962778485546
-13.823382338233824,13.181998960553322
-13.81938193819382,13.180034608835163
-13.815381538153815,13.17806972305084
-13.811381138113811,13.176104302919912
-13.807380738073807,13.17413834816173
-13.803380338033804,13.172171858495426
-13.799379937993798,13.170204833639927
-13.795379537953796,13.168237273313945
-13.791379137913792,13.166269177235975
-13.787378737873787,13.164300545124306
-13.783378337833783,13.162331376697008
-13.779377937793779,13.16036167167194
-13.775377537753776,13.158391429766748
-13.77137713771377,13.156420650698864
-13.767376737673768,13.154449334185507
-13.763376337633764,13.15247747994368
-13.75937593759376,13.15050508769017
-13.755375537553755,13.148532157141554
-13.751375137513751,13.14655868801419
-13.747374737473748,13.144584680024225
-13.743374337433742,13.142610132887585
-13.73937393739374,13.14063504631999
-13.735373537353734,13.138659420036932
-13.731373137313732,13.136683253753699
-13.727372737273727,13.134706547185356
-13.723372337233723,13.132729300046751
-13.71937193719372,13.130751512052523
-13.715371537153715,13.128773182917087
-13.711371137113712,13.126794312354644
-13.707370737073706,13.124814900079173
-13.703370337033704,13.122834945804449
-13.6993699369937,13.120854449244014
-13.695369536953695,13.1188734101112
-13.691369136913691,13.116891828119126
-13.687368736873687,13.114909702980679
-13.683368336833684,13.112927034408541
-13.679367936793678,13.110943822115168
-13.675367536753676,13.1089600658128
-13.671367136713672,13.106975765213459
-13.667366736673667,13.104990920028945
-13.663366336633663,13.10300552997084
-13.659365936593659,13.101019594750507
-13.655365536553656,13.09903311407909
-13.65136513651365,13.097046087667508
-13.647364736473648,13.095058515226468
-13.643364336433644,13.093070396466448
-13.63936393639364,13.091081731097715
-13.635363536353635,13.089092518830302
-13.631363136313631,13.087102759374037
-13.627362736273628,13.085112452438514
-13.623362336233622,13.083121597733106
-13.61936193619362,13.081130194966976
-13.615361536153614,13.07913824384905
-13.611361136113612,13.077145744088046
-13.607360736073607,13.075152695392447
-13.603360336033603,13.073159097470523
-13.5993599359936,13.071164950030315
-13.595359535953595,13.069170252779646
-13.591359135913592,13.067175005426112
-13.587358735873586,13.065179207677083
-13.583358335833584,13.063182859239717
-13.57935793579358,13.061185959820936
-13.575357535753575,13.059188509127441
-13.571357135713571,13.057190506865712
-13.567356735673567,13.055191952742005
-13.563356335633564,13.053192846462347
-13.559355935593558,13.051193187732538
-13.555355535553556,13.049192976258166
-13.551355135513552,13.047192211744576
-13.547354735473547,13.0451908938969
-13.543354335433543,13.043189022420039
-13.539353935393539,13.041186597018669
-13.535353535353536,13.039183617397242
-13.53135313531353,13.037180083259981
-13.527352735273528,13.03517599431088
-13.523352335233524,13.033171350253713
-13.51935193519352,13.03116615079202
-13.515351535153515,13.029160395629116
-13.511351135113511,13.027154084468092
-13.507350735073508,13.02514721701181
-13.503350335033502,13.023139792962894
-13.4993499349935,13.021131812023757
-13.495349534953494,13.019123273896568
-13.491349134913492,13.017114178283283
-13.487348734873487,13.015104524885611
-13.483348334833483,13.013094313405045
-13.47934793479348,13.011083543542846
-13.475347534753475,13.00907221500004
-13.471347134713472,13.007060327477435
-13.467346734673466,13.005047880675594
-13.463346334633464,13.003034874294862
-13.45934593459346,13.001021308035348
-13.455345534553455,12.99900718159693
-13.451345134513451,12.99699249467926
-13.447344734473447,12.994977246981753
-13.443344334433444,12.992961438203595
-13.439343934393438,12.990945068043741
-13.435343534353436,12.988928136200915
-13.431343134313432,12.986910642373607
-13.427342734273427,12.984892586260075
-13.423342334233423,12.982873967558348
-13.419341934193419,12.980854785966216
-13.415341534153416,12.978835041181243
-13.41134113411341,12.976814732900754
-13.407340734073408,12.974793860821848
-13.403340334033404,12.97277242464138
-13.3993399339934,12.97075042405598
-13.395339533953395,12.968727858762042
-13.391339133913391,12.96670472845572
-13.387338733873388,12.964681032832948
-13.383338333833382,12.962656771589405
-13.37933793379338,12.960631944420554
-13.375337533753374,12.958606551021607
-13.371337133713372,12.956580591087555
-13.367336733673367,12.954554064313143
-13.363336333633363,12.952526970392885
-13.35933593359336,12.950499309021058
-13.355335533553355,12.9484710798917
-13.351335133513352,12.94644228269862
-13.347334733473346,12.944412917135379
-13.343334333433344,12.942382982895314
-13.33933393339334,12.940352479671514
-13.335333533353335,12.938321407156833
-13.331333133313331,12.936289765043892
-13.327332733273327,12.93425755302507
-13.323332333233324,12.932224770792512
-13.319331933193318,12.930191418038115
-13.315331533153316,12.92815749445355
-13.311331133113312,12.926122999730241
-13.307330733073307,12.924087933559376
-13.303330333033303,12.922052295631898
-13.299329932993299,12.920016085638524
-13.295329532953296,12.917979303269716
-13.29132913291329,12.915941948215703
-13.287328732873288,12.913904020166477
-13.283328332833284,12.911865518811782
-13.27932793279328,12.909826443841128
-13.275327532753275,12.907786794943778
-13.271327132713271,12.905746571808761
-13.267326732673268,12.903705774124859
-13.263326332633262,12.901664401580614
-13.25932593259326,12.899622453864326
-13.255325532553254,12.897579930664053
-13.251325132513252,12.895536831667615
-13.247324732473247,12.89349315656258
-13.243324332433243,12.89144890503628
-13.23932393239324,12.8894040767758
-13.235323532353235,12.88735867146799
-13.231323132313232,12.885312688799447
-13.227322732273226,12.883266128456526
-13.223322332233224,12.881218990125344
-13.21932193219322,12.879171273491767
-13.215321532153215,12.877122978241422
-13.211321132113211,12.875074104059685
-13.207320732073207,12.873024650631692
-13.203320332033204,12.870974617642334
-13.199319931993198,12.86892400477625
-13.195319531953196,12.866872811717846
-13.191319131913191,12.864821038151268
-13.187318731873187,12.862768683760425
-13.183318331833183,12.860715748228975
-13.179317931793179,12.858662231240332
-13.175317531753176,12.856608132477666
-13.17131713171317,12.85455345162389
-13.167316731673168,12.85249818836168
-13.163316331633164,12.85044234237346
-13.15931593159316,12.848385913341405
-13.155315531553155,12.846328900947444
-13.151315131513151,12.844271304873256
-13.147314731473148,12.842213124800278
-13.143314331433142,12.840154360409684
-13.13931393139314,12.838095011382416
-13.135313531353134,12.836035077399153
-13.131313131313131,12.833974558140333
-13.127312731273127,12.83191345328614
-13.123312331233123,12.829851762516508
-13.11931193119312,12.827789485511124
-13.115311531153115,12.82572662194942
-13.111311131113112,12.823663171510582
-13.107310731073106,12.82159913387354
-13.103310331033104,12.819534508716979
-13.0993099309931,12.817469295719325
-13.095309530953095,12.815403494558758
-13.091309130913091,12.813337104913204
-13.087308730873087,12.811270126460336
-13.083308330833084,12.809202558877576
-13.079307930793078,12.807134401842093
-13.075307530753076,12.805065655030806
-13.071307130713071,12.80299631812037
-13.067306730673067,12.800926390787199
-13.063306330633063,12.798855872707449
-13.059305930593059,12.796784763557017
-13.055305530553056,12.794713063011557
-13.05130513051305,12.792640770746454
-13.047304730473048,12.79056788643685
-13.043304330433044,12.78849440975763
-13.03930393039304,12.786420340383419
-13.035303530353035,12.784345677988588
-13.031303130313031,12.782270422247256
-13.027302730273028,12.780194572833285
-13.023302330233022,12.778118129420273
-13.01930193019302,12.776041091681575
-13.015301530153014,12.773963459290277
-13.011301130113011,12.771885231919219
-13.007300730073007,12.769806409240974
-13.003300330033003,12.76772699092786
-12.999299929993,12.765646976651947
-12.995299529952995,12.763566366085028
-12.991299129912992,12.761485158898655
-12.987298729872986,12.759403354764114
-12.983298329832984,12.757320953352433
-12.97929792979298,12.755237954334383
-12.975297529752975,12.75315435738047
-12.97129712971297,12.751070162160948
-12.967296729672967,12.748985368345807
-12.963296329632964,12.74689997560478
-12.959295929592958,12.744813983607333
-12.955295529552956,12.74272739202268
-12.951295129512951,12.740640200519767
-12.947294729472947,12.738552408767287
-12.943294329432943,12.73646401643366
-12.939293929392939,12.734375023187058
-12.935293529352936,12.73228542869538
-12.93129312931293,12.730195232626269
-12.927292729272928,12.728104434647104
-12.923292329232924,12.726013034425003
-12.91929192919292,12.723921031626817
-12.915291529152915,12.72182842591914
-12.91129112911291,12.719735216968296
-12.907290729072908,12.71764140444035
-12.903290329032902,12.715546988001098
-12.8992899289929,12.713451967316082
-12.895289528952894,12.71135634205057
-12.891289128912891,12.709260111869567
-12.887288728872887,12.707163276437818
-12.883288328832883,12.705065835419795
-12.87928792879288,12.702967788479713
-12.875287528752875,12.700869135281513
-12.871287128712872,12.69876987548888
-12.867286728672866,12.69667000876522
-12.863286328632864,12.694569534773686
-12.85928592859286,12.692468453177153
-12.855285528552855,12.690366763638238
-12.85128512851285,12.68826446581928
-12.847284728472847,12.686161559382365
-12.843284328432844,12.684058043989296
-12.839283928392838,12.681953919301618
-12.835283528352836,12.679849184980604
-12.831283128312831,12.67774384068726
-12.827282728272827,12.675637886082322
-12.823282328232823,12.673531320826253
-12.819281928192819,12.671424144579257
-12.815281528152816,12.669316357001259
-12.81128112811281,12.667207957751915
-12.807280728072808,12.665098946490616
-12.803280328032804,12.662989322876477
-12.7992799279928,12.660879086568345
-12.795279527952795,12.658768237224796
-12.79127912791279,12.656656774504134
-12.787278727872788,12.654544698064392
-12.783278327832782,12.65243200756333
-12.77927792779278,12.650318702658438
-12.775277527752774,12.648204783006932
-12.771277127712771,12.646090248265756
-12.767276727672767,12.64397509809158
-12.763276327632763,12.641859332140802
-12.75927592759276,12.63974295006955
-12.755275527552755,12.637625951533666
-12.751275127512752,12.635508336188735
-12.747274727472746,12.633390103690056
-12.743274327432744,12.631271253692658
-12.73927392739274,12.629151785851294
-12.735273527352735,12.62703169982044
-12.73127312731273,12.6249109952543
-12.727272727272727,12.622789671806803
-12.723272327232724,12.620667729131599
-12.719271927192718,12.618545166882061
-12.715271527152716,12.616421984711291
-12.711271127112711,12.614298182272108
-12.707270727072707,12.61217375921706
-12.703270327032703,12.610048715198413
-12.699269926992699,12.607923049868155
-12.695269526952696,12.605796762878004
-12.69126912691269,12.603669853879389
-12.687268726872688,12.601542322523471
-12.683268326832684,12.599414168461122
-12.67926792679268,12.597285391342943
-12.675267526752675,12.595155990819254
-12.67126712671267,12.593025966540097
-12.667266726672668,12.590895318155226
-12.663266326632662,12.588764045314125
-12.65926592659266,12.586632147665995
-12.655265526552654,12.58449962485975
-12.651265126512651,12.582366476544035
-12.647264726472647,12.580232702367205
-12.643264326432643,12.578098301977334
-12.63926392639264,12.575963275022218
-12.635263526352634,12.573827621149368
-12.631263126312632,12.571691340006016
-12.627262726272626,12.569554431239105
-12.623262326232624,12.567416894495306
-12.61926192619262,12.565278729420996
-12.615261526152615,12.563139935662274
-12.61126112611261,12.561000512864956
-12.607260726072607,12.558860460674573
-12.603260326032604,12.55671977873637
-12.599259925992598,12.554578466695308
-12.595259525952596,12.552436524196066
-12.591259125912591,12.550293950883036
-12.587258725872587,12.548150746400324
-12.583258325832583,12.546006910391752
-12.579257925792579,12.543862442500854
-12.575257525752576,12.541717342370882
-12.57125712571257,12.539571609644794
-12.567256725672568,12.53742524396527
-12.563256325632564,12.535278244974695
-12.55925592559256,12.533130612315174
-12.555255525552555,12.53098234562852
-12.55125512551255,12.528833444556255
-12.547254725472548,12.52668390873962
-12.543254325432542,12.524533737819567
-12.53925392539254,12.522382931436752
-12.535253525352534,12.520231489231545
-12.531253125312531,12.518079410844035
-12.527252725272527,12.515926695914008
-12.523252325232523,12.513773344080967
-12.51925192519252,12.511619354984129
-12.515251525152514,12.509464728262412
-12.511251125112512,12.507309463554448
-12.507250725072506,12.505153560498574
-12.503250325032504,12.502997018732843
-12.4992499249925,12.50083983789501
-12.495249524952495,12.498682017622539
-12.49124912491249,12.496523557552603
-12.487248724872487,12.494364457322085
-12.483248324832484,12.49220471656757
-12.479247924792478,12.490044334925349
-12.475247524752476,12.48788331203143
-12.471247124712471,12.485721647521515
-12.467246724672467,12.483559341031018
-12.463246324632463,12.481396392195057
-12.459245924592459,12.479232800648457
-12.455245524552456,12.477068566025752
-12.45124512451245,12.474903687961165
-12.447244724472448,12.472738166088646
-12.443244324432444,12.470572000041834
-12.43924392439244,12.468405189454073
-12.435243524352435,12.466237733958417
-12.43124312431243,12.464069633187618
-12.427242724272428,12.461900886774135
-12.423242324232422,12.459731494350127
-12.41924192419242,12.457561455547456
-12.415241524152414,12.455390769997685
-12.411241124112411,12.45321943733208
-12.407240724072407,12.451047457181613
-12.403240324032403,12.448874829176948
-12.3992399239924,12.44670155294846
-12.395239523952394,12.444527628126213
-12.391239123912392,12.442353054339986
-12.387238723872386,12.440177831219241
-12.383238323832384,12.438001958393158
-12.37923792379238,12.435825435490603
-12.375237523752375,12.433648262140146
-12.37123712371237,12.431470437970056
-12.367236723672367,12.4292919626083
-12.363236323632364,12.427112835682543
-12.359235923592358,12.424933056820146
-12.355235523552356,12.422752625648174
-12.351235123512351,12.420571541793384
-12.347234723472347,12.41838980488223
-12.343234323432343,12.416207414540866
-12.339233923392339,12.414024370395138
-12.335233523352336,12.411840672070594
-12.33123312331233,12.409656319192472
-12.327232723272328,12.40747131138571
-12.323232323232324,12.405285648274937
-12.31923192319232,12.403099329484482
-12.315231523152315,12.400912354638365
-12.31123112311231,12.398724723360301
-12.307230723072308,12.396536435273697
-12.303230323032302,12.39434749000166
-12.2992299229923,12.392157887166984
-12.295229522952294,12.38996762639216
-12.291229122912291,12.38777670729937
-12.287228722872287,12.385585129510487
-12.283228322832283,12.383392892647079
-12.27922792279228,12.381199996330404
-12.275227522752274,12.379006440181413
-12.271227122712272,12.37681222382075
-12.267226722672266,12.374617346868742
-12.263226322632264,12.372421808945418
-12.25922592259226,12.370225609670488
-12.255225522552255,12.368028748663356
-12.25122512251225,12.365831225543115
-12.247224722472247,12.363633039928548
-12.243224322432244,12.361434191438128
-12.239223922392238,12.35923467969001
-12.235223522352236,12.35703450430205
-12.231223122312231,12.35483366489178
-12.227222722272227,12.352632161076427
-12.223222322232223,12.350429992472902
-12.219221922192219,12.348227158697805
-12.215221522152216,12.346023659367424
-12.21122112211221,12.343819494097726
-12.207220722072208,12.341614662504378
-12.203220322032204,12.339409164202722
-12.1992199219922,12.337202998807784
-12.195219521952195,12.334996165934289
-12.19121912191219,12.33278866519663
-12.187218721872188,12.330580496208897
-12.183218321832182,12.328371658584857
-12.17921792179218,12.326162151937968
-12.175217521752174,12.323951975881362
-12.171217121712171,12.321741130027867
-12.167216721672167,12.319529613989985
-12.163216321632163,12.3173174273799
-12.15921592159216,12.315104569809485
-12.155215521552154,12.312891040890287
-12.151215121512152,12.310676840233544
-12.147214721472146,12.308461967450167
-12.143214321432144,12.306246422150759
-12.13921392139214,12.30403020394559
-12.135213521352135,12.301813312444619
-12.13121312131213,12.299595747257484
-12.127212721272127,12.297377507993504
-12.123212321232124,12.295158594261677
-12.119211921192118,12.292939005670673
-12.115211521152116,12.290718741828854
-12.111211121112111,12.288497802344251
-12.107210721072107,12.286276186824574
-12.103210321032103,12.284053894877218
-12.099209920992099,12.281830926109247
-12.095209520952096,12.279607280127408
-12.09120912091209,12.27738295653812
-12.087208720872088,12.275157954947485
-12.083208320832084,12.272932274961274
-12.07920792079208,12.270705916184943
-12.075207520752075,12.268478878223615
-12.07120712071207,12.26625116068209
-12.067206720672068,12.26402276316485
-12.063206320632062,12.261793685276043
-12.05920592059206,12.259563926619498
-12.055205520552054,12.25733348679871
-12.051205120512051,12.255102365416857
-12.047204720472047,12.252870562076787
-12.043204320432043,12.250638076381016
-12.03920392039204,12.248404907931736
-12.035203520352034,12.24617105633082
-12.031203120312032,12.243936521179798
-12.027202720272026,12.241701302079878
-12.023202320232024,12.23946539863195
-12.01920192019202,12.237228810436555
-12.015201520152015,12.234991537093919
-12.01120112011201,12.232753578203933
-12.007200720072007,12.230514933366166
-12.003200320032004,12.228275602179844
-11.999199919992,12.22603558424387
-11.995199519951996,12.223794879156817
-11.991199119911991,12.221553486516921
-11.987198719871987,12.219311405922094
-11.983198319831983,12.217068636969909
-11.979197919791979,12.21482517925761
-11.975197519751974,12.21258103238211
-11.971197119711972,12.210336195939988
-11.967196719671968,12.208090669527486
-11.963196319631964,12.205844452740514
-11.95919591959196,12.203597545174656
-11.955195519551955,12.20134994642515
-11.95119511951195,12.199101656086905
-11.947194719471947,12.196852673754496
-11.943194319431942,12.194602999022159
-11.93919391939194,12.1923526314838
-11.935193519351936,12.190101570732983
-11.931193119311931,12.187849816362938
-11.927192719271927,12.185597367966562
-11.923192319231923,12.183344225136405
-11.919191919191919,12.181090387464693
-11.915191519151914,12.178835854543307
-11.911191119111912,12.176580625963789
-11.907190719071908,12.174324701317342
-11.903190319031903,12.172068080194835
-11.8991899189919,12.169810762186795
-11.895189518951895,12.167552746883413
-11.89118911891189,12.165294033874531
-11.887188718871887,12.163034622749665
-11.883188318831882,12.160774513097977
-11.87918791879188,12.158513704508298
-11.875187518751876,12.15625219656911
-11.871187118711871,12.153989988868561
-11.867186718671867,12.151727080994451
-11.863186318631863,12.149463472534244
-11.859185918591859,12.147199163075058
-11.855185518551854,12.144934152203666
-11.851185118511852,12.142668439506501
-11.847184718471848,12.140402024569651
-11.843184318431843,12.138134906978863
-11.83918391839184,12.135867086319536
-11.835183518351835,12.133598562176726
-11.83118311831183,12.131329334135145
-11.827182718271827,12.129059401779156
-11.823182318231822,12.126788764692783
-11.81918191819182,12.124517422459698
-11.815181518151816,12.12224537466323
-11.811181118111811,12.11997262088636
-11.807180718071807,12.11769916071172
-11.803180318031803,12.1154249937216
-11.799179917991799,12.11315011949794
-11.795179517951794,12.110874537622326
-11.791179117911792,12.108598247676007
-11.787178717871788,12.10632124923987
-11.783178317831783,12.104043541894466
-11.77917791779178,12.101765125219988
-11.775177517751775,12.099485998796279
-11.77117711771177,12.097206162202838
-11.767176717671767,12.094925615018807
-11.763176317631762,12.092644356822982
-11.75917591759176,12.090362387193803
-11.755175517551756,12.088079705709363
-11.751175117511751,12.085796311947401
-11.747174717471747,12.083512205485302
-11.743174317431743,12.081227385900101
-11.739173917391739,12.07894185276848
-11.735173517351734,12.076655605666765
-11.731173117311732,12.074368644170931
-11.727172717271728,12.072080967856596
-11.723172317231723,12.069792576299028
-11.71917191719172,12.06750346907313
-11.715171517151715,12.065213645753468
-11.71117111711171,12.062923105914237
-11.707170717071707,12.060631849129278
-11.703170317031702,12.058339874972079
-11.6991699169917,12.056047183015776
-11.695169516951696,12.053753772833138
-11.691169116911691,12.051459643996584
-11.687168716871687,12.049164796078168
-11.683168316831683,12.046869228649596
-11.679167916791679,12.044572941282208
-11.675167516751674,12.04227593354699
-11.671167116711672,12.039978205014565
-11.667166716671668,12.037679755255194
-11.663166316631663,12.035380583838787
-11.65916591659166,12.033080690334886
-11.655165516551655,12.030780074312675
-11.65116511651165,12.028478735340979
-11.647164716471647,12.026176672988257
-11.643164316431642,12.02387388682261
-11.63916391639164,12.021570376411775
-11.635163516351636,12.01926614132313
-11.631163116311631,12.016961181123683
-11.627162716271627,12.014655495380088
-11.623162316231623,12.012349083658629
-11.619161916191619,12.010041945525227
-11.615161516151614,12.007734080545442
-11.611161116111612,12.005425488284462
-11.607160716071608,12.00311616830712
-11.603160316031603,12.000806120177876
-11.5991599159916,11.998495343460826
-11.595159515951595,11.996183837719702
-11.59115911591159,11.993871602517867
-11.587158715871587,11.991558637418319
-11.583158315831582,11.989244941983687
-11.57915791579158,11.986930515776233
-11.575157515751576,11.98461535835785
-11.571157115711571,11.982299469290068
-11.567156715671567,11.979982848134041
-11.563156315631563,11.977665494450555
-11.559155915591559,11.975347407800031
-11.555155515551554,11.973028587742519
-11.551155115511552,11.970709033837693
-11.547154715471548,11.968388745644862
-11.543154315431543,11.966067722722965
-11.53915391539154,11.963745964630565
-11.535153515351535,11.961423470925853
-11.53115311531153,11.959100241166656
-11.527152715271527,11.956776274910418
-11.523152315231522,11.954451571714216
-11.51915191519152,11.952126131134756
-11.515151515151516,11.949799952728362
-11.511151115111511,11.94747303605099
-11.507150715071507,11.945145380658223
-11.503150315031503,11.942816986105264
-11.499149914991499,11.940487851946944
-11.495149514951494,11.938157977737717
-11.491149114911492,11.935827363031665
-11.487148714871488,11.933496007382487
-11.483148314831483,11.931163910343512
-11.47914791479148,11.928831071467688
-11.475147514751475,11.926497490307584
-11.47114711471147,11.924163166415395
-11.467146714671467,11.921828099342939
-11.463146314631462,11.91949228864165
-11.45914591459146,11.917155733862586
-11.455145514551456,11.914818434556425
-11.451145114511451,11.912480390273464
-11.447144714471447,11.910141600563625
-11.443144314431443,11.90780206497644
-11.439143914391439,11.905461783061074
-11.435143514351434,11.903120754366297
-11.431143114311432,11.900778978440504
-11.427142714271428,11.898436454831707
-11.423142314231423,11.896093183087533
-11.41914191419142,11.893749162755233
-11.415141514151415,11.891404393381666
-11.41114111411141,11.889058874513312
-11.407140714071407,11.886712605696268
-11.403140314031402,11.884365586476243
-11.3991399139914,11.882017816398566
-11.395139513951396,11.879669295008176
-11.391139113911391,11.877320021849625
-11.387138713871387,11.874969996467089
-11.383138313831383,11.872619218404347
-11.379137913791379,11.870267687204795
-11.375137513751374,11.867915402411441
-11.371137113711372,11.865562363566912
-11.367136713671368,11.863208570213436
-11.363136313631363,11.86085402189286
-11.35913591359136,11.858498718146638
-11.355135513551355,11.856142658515841
-11.35113511351135,11.853785842541145
-11.347134713471347,11.851428269762836
-11.343134313431342,11.849069939720813
-11.33913391339134,11.846710851954583
-11.335133513351336,11.84435100600326
-11.331133113311331,11.84199040140557
-11.327132713271327,11.839629037699842
-11.323132313231323,11.837266914424017
-11.319131913191319,11.834904031115645
-11.315131513151314,11.832540387311877
-11.311131113111312,11.830175982549472
-11.307130713071308,11.8278108163648
-11.303130313031303,11.825444888293827
-11.2991299129913,11.823078197872139
-11.295129512951295,11.82071074463491
-11.29112911291129,11.818342528116933
-11.287128712871286,11.815973547852595
-11.283128312831282,11.813603803375893
-11.27912791279128,11.811233294220422
-11.275127512751276,11.808862019919387
-11.271127112711271,11.806489980005583
-11.267126712671267,11.804117174011424
-11.263126312631263,11.80174360146891
-11.259125912591259,11.799369261909654
-11.255125512551254,11.796994154864862
-11.251125112511252,11.794618279865345
-11.247124712471248,11.792241636441512
-11.243124312431243,11.789864224123368
-11.23912391239124,11.787486042440525
-11.235123512351235,11.78510709092219
-11.23112311231123,11.782727369097168
-11.227122712271226,11.780346876493862
-11.223122312231222,11.777965612640273
-11.21912191219122,11.775583577063998
-11.215121512151216,11.773200769292234
-11.211121112111211,11.770817188851769
-11.207120712071207,11.768432835268992
-11.203120312031203,11.766047708069886
-11.199119911991199,11.763661806780028
-11.195119511951194,11.761275130924592
-11.191119111911192,11.758887680028344
-11.187118711871188,11.756499453615644
-11.183118311831183,11.754110451210446
-11.17911791179118,11.751720672336297
-11.175117511751175,11.749330116516338
-11.17111711171117,11.746938783273302
-11.167116711671166,11.74454667212951
-11.163116311631162,11.742153782606879
-11.15911591159116,11.739760114226918
-11.155115511551156,11.737365666510719
-11.151115111511151,11.73497043897897
-11.147114711471147,11.732574431151948
-11.143114311431143,11.73017764254952
-11.139113911391139,11.727780072691141
-11.135113511351134,11.725381721095856
-11.131113111311132,11.722982587282292
-11.127112711271128,11.720582670768671
-11.123112311231123,11.7181819710728
-11.11911191119112,11.715780487712072
-11.115111511151115,11.713378220203463
-11.11111111111111,11.710975168063545
-11.107110711071106,11.70857133080846
-11.103110311031102,11.706166707953955
-11.0991099109911,11.703761299015342
-11.095109510951096,11.701355103507531
-11.091109110911091,11.698948120945012
-11.087108710871087,11.696540350841852
-11.083108310831083,11.69413179271171
-11.079107910791079,11.691722446067823
-11.075107510751074,11.689312310423016
-11.071107110711072,11.686901385289683
-11.067106710671068,11.684489670179813
-11.063106310631063,11.682077164604967
-11.05910591059106,11.679663868076291
-11.055105510551055,11.677249780104512
-11.05110511051105,11.674834900199931
-11.047104710471046,11.672419227872432
-11.043104310431042,11.670002762631478
-11.03910391039104,11.66758550398611
-11.035103510351036,11.665167451444944
-11.031103110311031,11.66274860451618
-11.027102710271027,11.660328962707586
-11.023102310231023,11.657908525526516
-11.019101910191019,11.655487292479894
-11.015101510151014,11.653065263074218
-11.011101110111012,11.650642436815573
-11.007100710071008,11.648218813209603
-11.003100310031003,11.645794391761536
-10.999099909991,11.643369171976175
-10.995099509950995,11.640943153357892
-10.99109910991099,11.638516335410632
-10.987098709870986,11.63608871763792
-10.983098309830982,11.633660299542841
-10.97909790979098,11.631231080628066
-10.975097509750976,11.628801060395823
-10.971097109710971,11.626370238347922
-10.967096709670967,11.62393861398574
-10.963096309630963,11.621506186810223
-10.959095909590959,11.619072956321887
-10.955095509550954,11.616638922020819
-10.951095109510952,11.614204083406673
-10.947094709470948,11.611768439978672
-10.943094309430943,11.609331991235607
-10.93909390939094,11.606894736675834
-10.935093509350935,11.604456675797282
-10.93109310931093,11.602017808097441
-10.927092709270926,11.59957813307337
-10.923092309230922,11.597137650221693
-10.91909190919092,11.594696359038599
-10.915091509150916,11.59225425901984
-10.911091109110911,11.589811349660737
-10.907090709070907,11.587367630456171
-10.903090309030903,11.584923100900589
-10.899089908990899,11.582477760487999
-10.895089508950894,11.580031608711971
-10.891089108910892,11.577584645065645
-10.887088708870888,11.575136869041708
-10.883088308830883,11.572688280132423
-10.87908790879088,11.570238877829604
-10.875087508750875,11.567788661624633
-10.87108710871087,11.565337631008443
-10.867086708670866,11.562885785471536
-10.863086308630862,11.560433124503968
-10.85908590859086,11.557979647595353
-10.855085508550856,11.555525354234865
-10.851085108510851,11.553070243911232
-10.847084708470847,11.55061431611275
-10.843084308430843,11.548157570327255
-10.839083908390839,11.545700006042157
-10.835083508350834,11.543241622744407
-10.831083108310832,11.540782419920522
-10.827082708270828,11.53832239705657
-10.823082308230823,11.53586155363817
-10.81908190819082,11.533399889150504
-10.815081508150815,11.530937403078298
-10.81108110811081,11.528474094905839
-10.807080708070806,11.52600996411696
-10.803080308030802,11.523545010195052
-10.7990799079908,11.521079232623057
-10.795079507950796,11.518612630883466
-10.791079107910791,11.516145204458319
-10.787078707870787,11.513676952829211
-10.783078307830783,11.51120787547729
-10.779077907790779,11.508737971883242
-10.775077507750774,11.506267241527313
-10.771077107710772,11.503795683889296
-10.767076707670768,11.501323298448526
-10.763076307630763,11.498850084683891
-10.75907590759076,11.496376042073825
-10.755075507550755,11.493901170096311
-10.75107510751075,11.491425468228876
-10.747074707470746,11.48894893594859
-10.743074307430742,11.486471572732077
-10.73907390739074,11.483993378055498
-10.735073507350736,11.481514351394559
-10.731073107310731,11.479034492224516
-10.727072707270727,11.476553800020163
-10.723072307230723,11.47407227425584
-10.719071907190719,11.471589914405431
-10.715071507150714,11.469106719942356
-10.711071107110712,11.466622690339584
-10.707070707070708,11.46413782506962
-10.703070307030703,11.461652123604512
-10.6990699069907,11.459165585415851
-10.695069506950695,11.456678209974765
-10.69106910691069,11.45418999675192
-10.687068706870686,11.451700945217521
-10.683068306830682,11.449211054841317
-10.67906790679068,11.446720325092592
-10.675067506750676,11.444228755440164
-10.671067106710671,11.44173634535239
-10.667066706670667,11.439243094297169
-10.663066306630663,11.436749001741926
-10.659065906590659,11.434254067153635
-10.655065506550654,11.431758289998792
-10.651065106510652,11.429261669743434
-10.647064706470648,11.426764205853136
-10.643064306430643,11.424265897792997
-10.63906390639064,11.421766745027659
-10.635063506350635,11.419266747021293
-10.63106310631063,11.416765903237598
-10.627062706270626,11.414264213139814
-10.623062306230622,11.411761676190707
-10.61906190619062,11.409258291852575
-10.615061506150616,11.406754059587243
-10.611061106110611,11.404248978856073
-10.607060706070607,11.40174304911995
-10.603060306030603,11.399236269839294
-10.599059905990599,11.396728640474048
-10.595059505950594,11.394220160483686
-10.591059105910592,11.391710829327213
-10.587058705870588,11.389200646463156
-10.583058305830583,11.386689611349567
-10.57905790579058,11.38417772344403
-10.575057505750575,11.38166498220365
-10.57105710571057,11.379151387085066
-10.567056705670566,11.376636937544431
-10.563056305630562,11.374121633037428
-10.55905590559056,11.371605473019262
-10.555055505550555,11.36908845694466
-10.551055105510551,11.366570584267876
-10.547054705470547,11.364051854442685
-10.543054305430543,11.361532266922383
-10.539053905390539,11.359011821159786
-10.535053505350534,11.356490516607234
-10.531053105310532,11.353968352716588
-10.527052705270528,11.351445328939224
-10.523052305230523,11.348921444726042
-10.51905190519052,11.346396699527459
-10.515051505150515,11.34387109279341
-10.51105110511051,11.341344623973354
-10.507050705070506,11.338817292516259
-10.503050305030502,11.336289097870615
-10.4990499049905,11.333760039484428
-10.495049504950495,11.331230116805218
-10.491049104910491,11.328699329280022
-10.487048704870487,11.326167676355396
-10.483048304830483,11.323635157477405
-10.479047904790479,11.321101772091627
-10.475047504750474,11.318567519643162
-10.471047104710472,11.316032399576619
-10.467046704670468,11.313496411336114
-10.463046304630463,11.310959554365281
-10.45904590459046,11.308421828107269
-10.455045504550455,11.305883232004728
-10.45104510451045,11.303343765499829
-10.447044704470446,11.300803428034248
-10.443044304430442,11.298262219049171
-10.43904390439044,11.295720137985295
-10.435043504350435,11.293177184282825
-10.431043104310431,11.290633357381473
-10.427042704270427,11.288088656720461
-10.423042304230423,11.285543081738515
-10.419041904190419,11.282996631873871
-10.415041504150414,11.280449306564272
-10.411041104110412,11.277901105246965
-10.407040704070408,11.2753520273587
-10.403040304030403,11.272802072335734
-10.3990399039904,11.270251239613833
-10.395039503950395,11.267699528628256
-10.39103910391039,11.265146938813775
-10.387038703870386,11.262593469604663
-10.383038303830382,11.260039120434692
-10.37903790379038,11.257483890737138
-10.375037503750375,11.254927779944776
-10.371037103710371,11.252370787489888
-10.367036703670367,11.249812912804247
-10.363036303630363,11.247254155319133
-10.359035903590359,11.244694514465325
-10.355035503550354,11.242133989673098
-10.351035103510352,11.239572580372228
-10.347034703470348,11.237010285991984
-10.343034303430343,11.234447105961138
-10.33903390339034,11.231883039707954
-10.335033503350335,11.229318086660198
-10.33103310331033,11.226752246245125
-10.327032703270326,11.224185517889492
-10.323032303230322,11.221617901019547
-10.31903190319032,11.219049395061031
-10.315031503150315,11.216479999439184
-10.311031103110311,11.213909713578733
-10.307030703070307,11.211338536903902
-10.303030303030303,11.208766468838405
-10.299029902990299,11.20619350880545
-10.295029502950294,11.203619656227735
-10.291029102910292,11.20104491052745
-10.287028702870288,11.198469271126273
-10.283028302830283,11.195892737445371
-10.27902790279028,11.193315308905404
-10.275027502750275,11.19073698492652
-10.27102710271027,11.188157764928352
-10.267026702670266,11.185577648330021
-10.263026302630262,11.182996634550141
-10.25902590259026,11.180414723006809
-10.255025502550255,11.177831913117604
-10.251025102510251,11.175248204299594
-10.247024702470247,11.172663595969334
-10.243024302430243,11.170078087542866
-10.239023902390239,11.167491678435706
-10.235023502350234,11.164904368062862
-10.231023102310232,11.162316155838825
-10.227022702270228,11.159727041177565
-10.223022302230223,11.157137023492535
-10.219021902190219,11.15454610219667
-10.215021502150215,11.151954276702387
-10.21102110211021,11.149361546421584
-10.207020702070206,11.146767910765634
-10.203020302030202,11.144173369145397
-10.1990199019902,11.141577920971205
-10.195019501950195,11.138981565652873
-10.191019101910191,11.136384302599692
-10.187018701870187,11.13378613122043
-10.183018301830183,11.131187050923337
-10.179017901790179,11.128587061116129
-10.175017501750174,11.125986161206008
-10.171017101710172,11.123384350599645
-10.167016701670168,11.12078162870319
-10.163016301630163,11.118177994922263
-10.159015901590159,11.115573448661964
-10.155015501550155,11.112967989326858
-10.15101510151015,11.11036161632099
-10.147014701470146,11.107754329047873
-10.143014301430142,11.105146126910494
-10.13901390139014,11.102537009311309
-10.135013501350135,11.099926975652245
-10.131013101310131,11.097316025334703
-10.127012701270127,11.094704157759548
-10.123012301230123,11.092091372327115
-10.119011901190119,11.089477668437212
-10.115011501150114,11.08686304548911
-10.111011101110112,11.084247502881555
-10.107010701070108,11.081631040012747
-10.103010301030103,11.079013656280361
-10.099009900990099,11.07639535108154
-10.095009500950095,11.073776123812888
-10.09100910091009,11.071155973870475
-10.087008700870086,11.068534900649833
-10.083008300830082,11.065912903545964
-10.07900790079008,11.06328998195333
-10.075007500750075,11.06066613526585
-10.071007100710071,11.058041362876912
-10.067006700670067,11.055415664179364
-10.063006300630063,11.052789038565518
-10.059005900590059,11.05016148542714
-10.055005500550054,11.047533004155461
-10.051005100510052,11.044903594141173
-10.047004700470048,11.04227325477442
-10.043004300430043,11.039641985444812
-10.039003900390039,11.03700978554141
-10.035003500350035,11.034376654452739
-10.03100310031003,11.031742591566779
-10.027002700270026,11.029107596270963
-10.023002300230022,11.026471667952183
-10.01900190019002,11.023834805996787
-10.015001500150015,11.021197009790573
-10.011001100110011,11.018558278718798
-10.007000700070007,11.015918612166171
-10.003000300030003,11.013278009516853
-9.998999899989998,11.010636470154463
-9.994999499949994,11.007993993462064
-9.990999099909992,11.005350578822174
-9.986998699869988,11.002706225616764
-9.982998299829983,11.000060933227253
-9.978997899789979,10.997414701034511
-9.974997499749975,10.994767528418857
-9.97099709970997,10.992119414760058
-9.966996699669966,10.989470359437332
-9.962996299629962,10.986820361829341
-9.95899589958996,10.984169421314197
-9.954995499549955,10.98151753726946
-9.950995099509951,10.978864709072127
-9.946994699469947,10.976210936098655
-9.942994299429943,10.973556217724935
-9.938993899389938,10.970900553326306
-9.934993499349934,10.968243942277553
-9.930993099309932,10.9655863839529
-9.926992699269928,10.962927877726017
-9.922992299229923,10.960268422970014
-9.918991899189919,10.957608019057446
-9.914991499149915,10.95494666536031
-9.91099109910991,10.952284361250035
-9.906990699069906,10.949621106097505
-9.902990299029902,10.946956899273026
-9.8989898989899,10.944291740146358
-9.894989498949895,10.941625628086692
-9.890989098909891,10.938958562462657
-9.886988698869887,10.936290542642322
-9.882988298829883,10.933621567993194
-9.878987898789878,10.930951637882211
-9.874987498749874,10.928280751675752
-9.870987098709872,10.925608908739628
-9.866986698669868,10.922936108439083
-9.862986298629863,10.920262350138804
-9.858985898589859,10.917587633202903
-9.854985498549855,10.914911956994926
-9.85098509850985,10.912235320877851
-9.846984698469846,10.909557724214094
-9.842984298429842,10.9068791663655
-9.83898389838984,10.904199646693339
-9.834983498349835,10.901519164558316
-9.830983098309831,10.898837719320566
-9.826982698269827,10.896155310339653
-9.822982298229823,10.893471936974565
-9.818981898189818,10.890787598583728
-9.814981498149814,10.888102294524984
-9.810981098109812,10.885416024155612
-9.806980698069808,10.88272878683231
-9.802980298029803,10.880040581911205
-9.798979897989799,10.877351408747849
-9.794979497949795,10.874661266697217
-9.79097909790979,10.871970155113715
-9.786978697869786,10.869278073351163
-9.782978297829782,10.866585020762809
-9.77897789778978,10.863890996701327
-9.774977497749775,10.861196000518806
-9.770977097709771,10.858500031566757
-9.766976697669767,10.855803089196117
-9.762976297629763,10.853105172757243
-9.758975897589758,10.850406281599904
-9.754975497549754,10.847706415073299
-9.750975097509752,10.845005572526036
-9.746974697469748,10.842303753306147
-9.742974297429743,10.83960095676108
-9.738973897389739,10.8368971822377
-9.734973497349735,10.834192429082284
-9.73097309730973,10.831486696640532
-9.726972697269726,10.828779984257558
-9.722972297229722,10.826072291277885
-9.71897189718972,10.823363617045459
-9.714971497149715,10.820653960903629
-9.710971097109711,10.817943322195164
-9.706970697069707,10.815231700262244
-9.702970297029703,10.812519094446463
-9.698969896989698,10.809805504088821
-9.694969496949694,10.807090928529732
-9.690969096909692,10.804375367109024
-9.686968696869688,10.80165881916593
-9.682968296829683,10.798941284039088
-9.678967896789679,10.796222761066554
-9.674967496749675,10.793503249585786
-9.67096709670967,10.790782748933651
-9.666966696669666,10.78806125844642
-9.662966296629662,10.785338777459776
-9.65896589658966,10.782615305308804
-9.654965496549655,10.779890841327994
-9.650965096509651,10.77716538485124
-9.646964696469647,10.774438935211842
-9.642964296429643,10.771711491742504
-9.638963896389638,10.76898305377533
-9.634963496349634,10.766253620641827
-9.630963096309632,10.763523191672906
-9.626962696269628,10.760791766198876
-9.622962296229623,10.75805934354945
-9.618961896189619,10.755325923053736
-9.614961496149615,10.752591504040248
-9.61096109610961,10.749856085836894
-9.606960696069606,10.747119667770983
-9.602960296029602,10.74438224916922
-9.5989598959896,10.741643829357708
-9.594959495949595,10.738904407661945
-9.590959095909591,10.736163983406826
-9.586958695869587,10.733422555916643
-9.582958295829583,10.730680124515082
-9.578957895789578,10.727936688525224
-9.574957495749574,10.72519224726954
-9.570957095709572,10.722446800069902
-9.566956695669568,10.719700346247564
-9.562956295629563,10.71695288512318
-9.558955895589559,10.714204416016793
-9.554955495549555,10.711454938247837
-9.55095509550955,10.708704451135137
-9.546954695469546,10.705952953996908
-9.542954295429542,10.703200446150749
-9.53895389538954,10.700446926913658
-9.534953495349535,10.69769239560201
-9.530953095309531,10.694936851531574
-9.526952695269527,10.692180294017504
-9.522952295229523,10.689422722374342
-9.518951895189518,10.686664135916011
-9.514951495149514,10.683904533955825
-9.510951095109512,10.681143915806482
-9.506950695069508,10.678382280780058
-9.502950295029503,10.675619628188016
-9.498949894989499,10.672855957341207
-9.494949494949495,10.670091267549857
-9.49094909490949,10.667325558123576
-9.486948694869486,10.664558828371355
-9.482948294829482,10.661791077601567
-9.47894789478948,10.659022305121965
-9.474947494749475,10.656252510239678
-9.470947094709471,10.653481692261217
-9.466946694669467,10.65070985049247
-9.462946294629463,10.647936984238704
-9.458945894589458,10.645163092804562
-9.454945494549454,10.642388175494066
-9.450945094509452,10.63961223161061
-9.446944694469448,10.636835260456962
-9.442944294429443,10.634057261335268
-9.438943894389439,10.631278233547054
-9.434943494349435,10.62849817639321
-9.43094309430943,10.625717089174
-9.426942694269426,10.622934971189068
-9.422942294229422,10.62015182173742
-9.41894189418942,10.617367640117443
-9.414941494149415,10.614582425626887
-9.410941094109411,10.611796177562876
-9.406940694069407,10.609008895221903
-9.402940294029403,10.606220577899828
-9.398939893989398,10.603431224891883
-9.394939493949394,10.600640835492667
-9.390939093909392,10.597849408996144
-9.386938693869388,10.595056944695644
-9.382938293829383,10.592263441883867
-9.378937893789379,10.589468899852875
-9.374937493749375,10.586673317894098
-9.37093709370937,10.583876695298327
-9.366936693669366,10.581079031355719
-9.362936293629362,10.578280325355795
-9.35893589358936,10.575480576587436
-9.354935493549355,10.572679784338886
-9.350935093509351,10.56987794789775
-9.346934693469347,10.567075066550995
-9.342934293429343,10.564271139584948
-9.338933893389338,10.561466166285294
-9.334933493349334,10.558660145937083
-9.330933093309332,10.555853077824715
-9.326932693269328,10.55304496123195
-9.322932293229323,10.55023579544191
-9.318931893189319,10.547425579737073
-9.314931493149315,10.544614313399267
-9.31093109310931,10.541801995709681
-9.306930693069306,10.53898862594886
-9.302930293029302,10.5361742033967
-9.2989298929893,10.533358727332452
-9.294929492949295,10.530542197034718
-9.290929092909291,10.527724611781458
-9.286928692869287,10.52490597084998
-9.282928292829283,10.522086273516944
-9.278927892789278,10.519265519058361
-9.274927492749274,10.516443706749596
-9.270927092709272,10.513620835865357
-9.266926692669267,10.510796905679706
-9.262926292629263,10.507971915466053
-9.258925892589259,10.505145864497154
-9.254925492549255,10.502318752045113
-9.25092509250925,10.499490577381383
-9.246924692469246,10.496661339776763
-9.242924292429242,10.493831038501392
-9.23892389238924,10.490999672824765
-9.234923492349235,10.48816724201571
-9.230923092309231,10.485333745342402
-9.226922692269227,10.482499182072367
-9.222922292229223,10.479663551472465
-9.218921892189218,10.476826852808898
-9.214921492149214,10.473989085347217
-9.210921092109212,10.47115024835231
-9.206920692069207,10.468310341088399
-9.202920292029203,10.465469362819057
-9.198919891989199,10.462627312807188
-9.194919491949195,10.459784190315041
-9.19091909190919,10.456939994604195
-9.186918691869186,10.454094724935574
-9.182918291829182,10.451248380569433
-9.17891789178918,10.448400960765373
-9.174917491749175,10.445552464782315
-9.170917091709171,10.442702891878529
-9.166916691669167,10.43985224131161
-9.162916291629163,10.437000512338498
-9.158915891589158,10.434147704215453
-9.154915491549154,10.43129381619808
-9.150915091509152,10.428438847541306
-9.146914691469147,10.425582797499397
-9.142914291429143,10.422725665325945
-9.138913891389139,10.419867450273877
-9.134913491349135,10.417008151595443
-9.13091309130913,10.414147768542232
-9.126912691269126,10.411286300365154
-9.122912291229122,10.408423746314448
-9.11891189118912,10.405560105639683
-9.114911491149115,10.402695377589755
-9.110911091109111,10.39982956141288
-9.106910691069107,10.39696265635661
-9.102910291029103,10.394094661667815
-9.098909890989098,10.391225576592689
-9.094909490949094,10.388355400376756
-9.090909090909092,10.38548413226486
-9.086908690869087,10.382611771501162
-9.082908290829083,10.379738317329156
-9.078907890789079,10.376863768991647
-9.074907490749075,10.373988125730774
-9.07090709070907,10.37111138678798
-9.066906690669066,10.368233551404042
-9.062906290629062,10.365354618819051
-9.05890589058906,10.362474588272413
-9.054905490549055,10.359593459002859
-9.050905090509051,10.35671123024843
-9.046904690469047,10.353827901246492
-9.042904290429043,10.350943471233721
-9.038903890389038,10.348057939446111
-9.034903490349034,10.34517130511897
-9.030903090309032,10.342283567486929
-9.026902690269027,10.339394725783917
-9.022902290229023,10.336504779243187
-9.018901890189019,10.333613727097305
-9.014901490149015,10.330721568578149
-9.01090109010901,10.3278283029169
-9.006900690069006,10.324933929344066
-9.002900290029002,10.322038447089447
-8.998899889989,10.319141855382172
-8.994899489948995,10.316244153450661
-8.990899089908991,10.313345340522655
-8.986898689868987,10.3104454158252
-8.982898289828983,10.307544378584648
-8.978897889788978,10.304642228026658
-8.974897489748974,10.3017389633762
-8.970897089708972,10.298834583857543
-8.966896689668967,10.295929088694262
-8.962896289628963,10.293022477109245
-8.958895889588959,10.290114748324674
-8.954895489548955,10.28720590156204
-8.95089508950895,10.284295936042133
-8.946894689468946,10.281384850985052
-8.942894289428942,10.27847264561019
-8.93889388938894,10.275559319136246
-8.934893489348935,10.272644870781217
-8.930893089308931,10.269729299762403
-8.926892689268927,10.266812605296398
-8.922892289228923,10.263894786599101
-8.918891889188918,10.260975842885706
-8.914891489148914,10.258055773370705
-8.910891089108912,10.255134577267889
-8.906890689068907,10.252212253790338
-8.902890289028903,10.24928880215044
-8.898889888988899,10.246364221559869
-8.894889488948895,10.243438511229597
-8.89088908890889,10.240511670369889
-8.886888688868886,10.237583698190306
-8.882888288828882,10.234654593899698
-8.87888788878888,10.231724356706213
-8.874887488748875,10.228792985817282
-8.870887088708871,10.225860480439641
-8.866886688668867,10.222926839779301
-8.862886288628863,10.219992063041573
-8.858885888588858,10.217056149431059
-8.854885488548854,10.214119098151642
-8.850885088508852,10.211180908406499
-8.846884688468847,10.208241579398091
-8.842884288428843,10.205301110328172
-8.838883888388839,10.202359500397774
-8.834883488348835,10.199416748807227
-8.83088308830883,10.196472854756134
-8.826882688268826,10.193527817443393
-8.822882288228822,10.190581636067177
-8.81888188818882,10.187634309824952
-8.814881488148815,10.184685837913461
-8.810881088108811,10.18173621952873
-8.806880688068807,10.178785453866071
-8.802880288028803,10.175833540120074
-8.798879887988798,10.172880477484611
-8.794879487948794,10.169926265152833
-8.790879087908792,10.166970902317173
-8.786878687868787,10.164014388169342
-8.782878287828783,10.161056721900326
-8.778877887788779,10.1580979027004
-8.774877487748775,10.155137929759103
-8.77087708770877,10.152176802265258
-8.766876687668766,10.149214519406966
-8.762876287628762,10.146251080371597
-8.75887588758876,10.143286484345802
-8.754875487548755,10.140320730515507
-8.750875087508751,10.137353818065904
-8.746874687468747,10.134385746181472
-8.742874287428743,10.131416514045947
-8.738873887388738,10.128446120842352
-8.734873487348734,10.12547456575297
-8.730873087308732,10.122501847959363
-8.726872687268727,10.11952796664236
-8.722872287228723,10.116552920982063
-8.718871887188719,10.113576710157838
-8.714871487148715,10.110599333348327
-8.71087108710871,10.107620789731435
-8.706870687068706,10.104641078484335
-8.702870287028702,10.101660198783472
-8.6988698869887,10.098678149804552
-8.694869486948695,10.09569493072255
-8.690869086908691,10.092710540711705
-8.686868686868687,10.089724978945524
-8.682868286828683,10.086738244596775
-8.678867886788678,10.083750336837491
-8.674867486748674,10.080761254838972
-8.670867086708672,10.077770997771772
-8.666866686668667,10.074779564805716
-8.662866286628663,10.071786955109886
-8.658865886588659,10.068793167852624
-8.654865486548655,10.065798202201536
-8.65086508650865,10.062802057323488
-8.646864686468646,10.059804732384604
-8.642864286428642,10.056806226550263
-8.63886388638864,10.053806538985107
-8.634863486348635,10.050805668853037
-8.630863086308631,10.047803615317209
-8.626862686268627,10.044800377540032
-8.622862286228623,10.041795954683176
-8.618861886188618,10.038790345907564
-8.614861486148614,10.035783550373376
-8.610861086108612,10.032775567240044
-8.606860686068607,10.029766395666257
-8.602860286028603,10.026756034809955
-8.598859885988599,10.023744483828327
-8.594859485948595,10.020731741877821
-8.59085908590859,10.017717808114137
-8.586858685868586,10.014702681692215
-8.582858285828582,10.01168636176626
-8.57885788578858,10.00866884748972
-8.574857485748575,10.00565013801529
-8.570857085708571,10.002630232494916
-8.566856685668567,9.999609130079795
-8.562856285628563,9.996586829920371
-8.558855885588558,9.993563331166333
-8.554855485548554,9.990538632966615
-8.550855085508552,9.987512734469405
-8.546854685468547,9.984485634822128
-8.542854285428543,9.98145733317146
-8.538853885388539,9.978427828663316
-8.534853485348535,9.975397120442858
-8.53085308530853,9.972365207654496
-8.526852685268526,9.969332089441878
-8.522852285228522,9.96629776494789
-8.51885188518852,9.963262233314671
-8.514851485148515,9.96022549368359
-8.510851085108511,9.957187545195266
-8.506850685068507,9.954148386989552
-8.502850285028503,9.951108018205542
-8.498849884988498,9.948066437981574
-8.494849484948494,9.945023645455217
-8.490849084908492,9.941979639763282
-8.486848684868487,9.93893442004182
-8.482848284828483,9.935887985426115
-8.478847884788479,9.932840335050688
-8.474847484748475,9.929791468049299
-8.47084708470847,9.92674138355494
-8.466846684668466,9.923690080699842
-8.462846284628462,9.920637558615464
-8.45884588458846,9.917583816432508
-8.454845484548455,9.914528853280899
-8.450845084508451,9.911472668289802
-8.446844684468447,9.908415260587612
-8.442844284428443,9.905356629301956
-8.438843884388438,9.902296773559694
-8.434843484348434,9.899235692486915
-8.430843084308432,9.896173385208938
-8.426842684268427,9.89310985085031
-8.422842284228423,9.890045088534812
-8.418841884188419,9.886979097385451
-8.414841484148415,9.883911876524461
-8.41084108410841,9.880843425073305
-8.406840684068406,9.877773742152677
-8.402840284028402,9.874702826882489
-8.3988398839884,9.871630678381885
-8.394839483948395,9.868557295769234
-8.390839083908391,9.865482678162131
-8.386838683868387,9.862406824677391
-8.382838283828383,9.859329734431059
-8.378837883788378,9.856251406538401
-8.374837483748374,9.853171840113905
-8.370837083708372,9.850091034271284
-8.366836683668367,9.84700898812347
-8.362836283628363,9.84392570078262
-8.358835883588359,9.840841171360111
-8.354835483548355,9.837755398966538
-8.35083508350835,9.834668382711715
-8.346834683468346,9.831580121704688
-8.342834283428342,9.828490615053706
-8.33883388338834,9.825399861866245
-8.334833483348335,9.822307861248994
-8.330833083308331,9.81921461230787
-8.326832683268327,9.816120114147996
-8.322832283228323,9.813024365873714
-8.318831883188318,9.809927366588589
-8.314831483148314,9.806829115395395
-8.310831083108312,9.80372961139612
-8.306830683068307,9.800628853691974
-8.302830283028303,9.797526841383373
-8.298829882988299,9.79442357356995
-8.294829482948295,9.791319049350555
-8.29082908290829,9.788213267823247
-8.286828682868286,9.785106228085297
-8.282828282828282,9.781997929233185
-8.27882788278828,9.778888370362614
-8.274827482748275,9.775777550568481
-8.270827082708271,9.772665468944906
-8.266826682668267,9.769552124585216
-8.262826282628263,9.766437516581943
-8.258825882588258,9.763321644026835
-8.254825482548254,9.760204506010842
-8.250825082508252,9.757086101624127
-8.246824682468247,9.753966429956057
-8.242824282428243,9.750845490095205
-8.238823882388239,9.747723281129359
-8.234823482348235,9.744599802145501
-8.23082308230823,9.74147505222983
-8.226822682268226,9.738349030467742
-8.222822282228222,9.735221735943842
-8.21882188218822,9.732093167741938
-8.214821482148215,9.728963324945042
-8.210821082108211,9.725832206635369
-8.206820682068207,9.722699811894337
-8.202820282028203,9.71956613980257
-8.198819881988198,9.716431189439888
-8.194819481948194,9.713294959885317
-8.190819081908192,9.710157450217084
-8.186818681868187,9.707018659512611
-8.182818281828183,9.703878586848528
-8.178817881788179,9.700737231300664
-8.174817481748175,9.697594591944041
-8.17081708170817,9.694450667852884
-8.166816681668166,9.691305458100617
-8.162816281628162,9.688158961759862
-8.15881588158816,9.685011177902442
-8.154815481548155,9.681862105599366
-8.150815081508151,9.678711743920852
-8.146814681468147,9.675560091936308
-8.142814281428143,9.672407148714338
-8.138813881388138,9.669252913322747
-8.134813481348134,9.666097384828527
-8.130813081308132,9.662940562297873
-8.126812681268127,9.659782444796162
-8.122812281228123,9.656623031387982
-8.118811881188119,9.653462321137098
-8.114811481148115,9.650300313106477
-8.11081108110811,9.647137006358278
-8.106810681068106,9.64397239995385
-8.102810281028102,9.640806492953732
-8.0988098809881,9.637639284417663
-8.094809480948095,9.634470773404558
-8.090809080908091,9.631300958972538
-8.086808680868087,9.628129840178902
-8.082808280828083,9.624957416080148
-8.078807880788078,9.621783685731959
-8.074807480748074,9.618608648189204
-8.070807080708072,9.615432302505948
-8.066806680668067,9.612254647735433
-8.062806280628063,9.6090756829301
-8.058805880588059,9.605895407141576
-8.054805480548055,9.602713819420664
-8.05080508050805,9.599530918817367
-8.046804680468046,9.596346704380867
-8.042804280428042,9.59316117515953
-8.03880388038804,9.589974330200917
-8.034803480348035,9.586786168551761
-8.030803080308031,9.58359668925799
-8.026802680268027,9.580405891364709
-8.022802280228023,9.577213773916213
-8.018801880188018,9.574020335955979
-8.014801480148014,9.57082557652666
-8.010801080108012,9.567629494670108
-8.006800680068007,9.564432089427338
-8.002800280028003,9.561233359838559
-7.998799879987999,9.558033304943157
-7.994799479947995,9.554831923779705
-7.99079907990799,9.551629215385953
-7.986798679867986,9.548425178798826
-7.982798279827982,9.545219813054443
-7.9787978797879795,9.54201311718809
-7.974797479747975,9.538805090234238
-7.970797079707971,9.535595731226538
-7.966796679667967,9.532385039197814
-7.9627962796279625,9.52917301318008
-7.958795879587958,9.525959652204516
-7.954795479547954,9.522744955301487
-7.950795079507952,9.519528921500536
-7.946794679467947,9.516311549830375
-7.942794279427943,9.513092839318903
-7.938793879387939,9.509872788993189
-7.934793479347935,9.50665139787948
-7.93079307930793,9.503428665003202
-7.926792679267926,9.50020458938895
-7.922792279227922,9.496979170060502
-7.9187918791879195,9.493752406040805
-7.914791479147915,9.49052429635198
-7.910791079107911,9.487294840015327
-7.906790679067907,9.484064036051315
-7.9027902790279025,9.480831883479594
-7.898789878987898,9.477598381318979
-7.894789478947894,9.47436352858746
-7.890789078907892,9.47112732430221
-7.886788678867887,9.467889767479555
-7.882788278827883,9.46465085713501
-7.878787878787879,9.461410592283256
-7.874787478747875,9.458168971938145
-7.87078707870787,9.4549259951127
-7.866786678667866,9.451681660819112
-7.862786278627862,9.448435968068752
-7.8587858785878595,9.445188915872157
-7.854785478547855,9.441940503239026
-7.850785078507851,9.43869072917824
-7.846784678467847,9.435439592697843
-7.8427842784278425,9.432187092805053
-7.838783878387838,9.42893322850625
-7.834783478347834,9.425677998806988
-7.830783078307832,9.42242140271199
-7.826782678267827,9.41916343922514
-7.822782278227823,9.415904107349503
-7.818781878187819,9.4126434060873
-7.814781478147815,9.409381334439924
-7.81078107810781,9.40611789140794
-7.806780678067806,9.402853075991068
-7.802780278027802,9.399586887188207
-7.7987798779877995,9.396319323997417
-7.794779477947795,9.393050385415924
-7.790779077907791,9.389780070440121
-7.786778677867787,9.386508378065566
-7.7827782778277825,9.383235307286986
-7.778777877787778,9.379960857098272
-7.774777477747774,9.376685026492472
-7.770777077707772,9.373407814461816
-7.766776677667767,9.370129219997683
-7.762776277627763,9.36684924209062
-7.758775877587759,9.363567879730347
-7.754775477547755,9.360285131905739
-7.75077507750775,9.357000997604837
-7.746774677467746,9.353715475814846
-7.742774277427742,9.350428565522137
-7.7387738773877395,9.347140265712245
-7.734773477347735,9.34385057536986
-7.730773077307731,9.340559493478843
-7.726772677267727,9.337267019022214
-7.7227722772277225,9.333973150982157
-7.718771877187718,9.33067788834002
-7.714771477147714,9.32738123007631
-7.710771077107712,9.324083175170701
-7.706770677067707,9.32078372260202
-7.702770277027703,9.317482871348263
-7.698769876987699,9.314180620386589
-7.694769476947695,9.310876968693309
-7.69076907690769,9.307571915243907
-7.686768676867686,9.30426545901302
-7.682768276827682,9.300957598974447
-7.6787678767876795,9.297648334101156
-7.674767476747675,9.29433766336526
-7.670767076707671,9.291025585738048
-7.666766676667667,9.287712100189959
-7.6627662766276625,9.284397205690599
-7.658765876587658,9.281080901208728
-7.654765476547654,9.277763185712274
-7.65076507650765,9.274444058168315
-7.646764676467647,9.2711235175431
-7.642764276427643,9.267801562802026
-7.638763876387639,9.264478192909657
-7.634763476347635,9.261153406829715
-7.63076307630763,9.257827203525084
-7.626762676267626,9.2544995819578
-7.622762276227622,9.251170541089063
-7.6187618761876195,9.247840079879234
-7.614761476147615,9.24450819728783
-7.610761076107611,9.241174892273525
-7.606760676067607,9.237840163794155
-7.6027602760276025,9.234504010806718
-7.598759875987598,9.231166432267361
-7.594759475947594,9.2278274271314
-7.59075907590759,9.2244869943533
-7.586758675867587,9.221145132886697
-7.582758275827583,9.21780184168437
-7.578757875787579,9.214457119698267
-7.574757475747575,9.211110965879492
-7.57075707570757,9.207763379178303
-7.566756675667566,9.204414358544128
-7.562756275627562,9.201063902925537
-7.5587558755875595,9.197712011270273
-7.554755475547555,9.194358682525227
-7.550755075507551,9.191003915636452
-7.546754675467547,9.187647709549157
-7.5427542754275425,9.184290063207715
-7.538753875387538,9.18093097555565
-7.534753475347534,9.177570445535647
-7.53075307530753,9.174208472089553
-7.526752675267527,9.170845054158367
-7.522752275227523,9.167480190682245
-7.518751875187519,9.164113880600507
-7.514751475147515,9.16074612285163
-7.51075107510751,9.157376916373247
-7.506750675067506,9.154006260102147
-7.502750275027502,9.150634152974284
-7.4987498749874995,9.147260593924765
-7.494749474947495,9.143885581887854
-7.490749074907491,9.140509115796977
-7.486748674867487,9.13713119458472
-7.4827482748274825,9.13375181718282
-7.478747874787478,9.13037098252218
-7.474747474747474,9.126988689532856
-7.47074707470747,9.123604937144071
-7.466746674667467,9.120219724284194
-7.462746274627463,9.116833049880762
-7.458745874587459,9.113444912860468
-7.454745474547455,9.110055312149164
-7.45074507450745,9.10666424667186
-7.446744674467446,9.103271715352728
-7.442744274427442,9.099877717115096
-7.4387438743874394,9.096482250881456
-7.434743474347435,9.09308531557345
-7.430743074307431,9.089686910111888
-7.426742674267427,9.08628703341674
-7.4227422742274225,9.082885684407126
-7.418741874187418,9.079482862001338
-7.414741474147414,9.076078565116823
-7.41074107410741,9.072672792670186
-7.406740674067407,9.069265543577192
-7.402740274027403,9.065856816752772
-7.398739873987399,9.06244661111101
-7.394739473947395,9.059034925565157
-7.39073907390739,9.055621759027623
-7.386738673867386,9.05220711040998
-7.382738273827382,9.048790978622955
-7.378737873787379,9.045373362576447
-7.374737473747375,9.041954261179503
-7.370737073707371,9.038533673340346
-7.366736673667367,9.035111597966356
-7.3627362736273625,9.031688033964068
-7.358735873587358,9.02826298023919
-7.354735473547354,9.024836435696585
-7.35073507350735,9.021408399240281
-7.346734673467347,9.017978869773474
-7.342734273427343,9.014547846198512
-7.338733873387339,9.01111532741692
-7.334733473347335,9.007681312329376
-7.33073307330733,9.00424579983573
-7.326732673267326,9.000808788834988
-7.322732273227322,8.997370278225326
-7.318731873187319,8.993930266904087
-7.314731473147315,8.990488753767771
-7.310731073107311,8.987045737712052
-7.306730673067307,8.983601217631762
-7.3027302730273025,8.980155192420904
-7.298729872987298,8.976707660972645
-7.294729472947294,8.973258622179321
-7.29072907290729,8.96980807493243
-7.286728672867287,8.966356018122642
-7.282728272827283,8.962902450639792
-7.278727872787279,8.95944737137288
-7.274727472747275,8.95599077921008
-7.27072707270727,8.95253267303873
-7.266726672667266,8.949073051745339
-7.262726272627262,8.945611914215581
-7.258725872587259,8.942149259334307
-7.254725472547255,8.938685085985531
-7.250725072507251,8.93521939305244
-7.246724672467247,8.931752179417387
-7.2427242724272425,8.928283443961906
-7.238723872387238,8.924813185566691
-7.234723472347234,8.921341403111613
-7.23072307230723,8.917868095475718
-7.226722672267227,8.914393261537223
-7.222722272227223,8.910916900173508
-7.218721872187219,8.90743901026114
-7.214721472147215,8.90395959067585
-7.21072107210721,8.900478640292551
-7.206720672067206,8.896996157985324
-7.202720272027202,8.89351214262743
-7.198719871987199,8.890026593091301
-7.194719471947195,8.88653950824855
-7.190719071907191,8.88305088696996
-7.186718671867187,8.879560728125494
-7.1827182718271825,8.876069030584295
-7.178717871787178,8.872575793214683
-7.174717471747174,8.869081014884149
-7.17071707170717,8.865584694459374
-7.166716671667167,8.862086830806211
-7.162716271627163,8.858587422789695
-7.158715871587159,8.855086469274038
-7.154715471547155,8.85158396912264
-7.15071507150715,8.848079921198076
-7.146714671467146,8.844574324362107
-7.142714271427142,8.841067177475674
-7.138713871387139,8.837558479398902
-7.134713471347135,8.834048228991097
-7.130713071307131,8.830536425110756
-7.126712671267127,8.827023066615553
-7.1227122712271225,8.82350815236235
-7.118711871187118,8.819991681207199
-7.114711471147114,8.816473652005335
-7.11071107110711,8.812954063611178
-7.106710671067107,8.809432914878341
-7.102710271027103,8.805910204659618
-7.098709870987099,8.802385931807002
-7.094709470947095,8.798860095171666
-7.09070907090709,8.795332693603982
-7.086708670867086,8.791803725953503
-7.082708270827082,8.788273191068985
-7.078707870787079,8.784741087798366
-7.074707470747075,8.781207414988787
-7.070707070707071,8.777672171486568
-7.066706670667067,8.774135356137242
-7.0627062706270625,8.770596967785522
-7.058705870587058,8.767057005275324
-7.054705470547054,8.763515467449762
-7.05070507050705,8.75997235315114
-7.046704670467047,8.756427661220966
-7.042704270427043,8.752881390499944
-7.038703870387039,8.74933353982798
-7.034703470347035,8.745784108044177
-7.03070307030703,8.74223309398684
-7.026702670267026,8.73868049649348
-7.022702270227022,8.735126314400803
-7.018701870187019,8.731570546544726
-7.014701470147015,8.728013191760361
-7.010701070107011,8.724454248882038
-7.006700670067007,8.720893716743278
-7.0027002700270025,8.717331594176821
-6.998699869986998,8.713767880014608
-6.994699469946994,8.71020257308779
-6.99069906990699,8.706635672226726
-6.986698669866987,8.703067176260987
-6.982698269826983,8.699497084019352
-6.978697869786979,8.695925394329818
-6.974697469746975,8.692352106019586
-6.97069706970697,8.688777217915076
-6.966696669666966,8.685200728841924
-6.962696269626962,8.681622637624978
-6.958695869586959,8.678042943088304
-6.954695469546955,8.674461644055182
-6.950695069506951,8.670878739348113
-6.946694669466947,8.667294227788824
-6.9426942694269425,8.663708108198247
-6.938693869386938,8.660120379396549
-6.934693469346934,8.656531040203111
-6.93069306930693,8.652940089436541
-6.926692669266927,8.649347525914672
-6.922692269226923,8.645753348454559
-6.918691869186919,8.642157555872481
-6.914691469146915,8.638560146983954
-6.91069106910691,8.634961120603712
-6.906690669066906,8.631360475545723
-6.902690269026902,8.627758210623185
-6.898689868986899,8.624154324648531
-6.894689468946895,8.620548816433416
-6.890689068906891,8.616941684788742
-6.886688668866887,8.613332928524635
-6.8826882688268824,8.609722546450463
-6.878687868786878,8.606110537374832
-6.874687468746874,8.602496900105578
-6.87068706870687,8.598881633449787
-6.866686668666867,8.595264736213782
-6.862686268626863,8.591646207203118
-6.858685868586859,8.588026045222605
-6.854685468546855,8.584404249076297
-6.85068506850685,8.580780817567483
-6.846684668466846,8.577155749498708
-6.842684268426842,8.57352904367176
-6.838683868386839,8.569900698887679
-6.834683468346835,8.566270713946752
-6.830683068306831,8.562639087648517
-6.826682668266827,8.55900581879177
-6.822682268226822,8.555370906174554
-6.818681868186818,8.551734348594172
-6.814681468146814,8.548096144847184
-6.81068106810681,8.544456293729404
-6.806680668066807,8.54081479403591
-6.802680268026803,8.537171644561033
-6.798679867986799,8.533526844098374
-6.794679467946795,8.529880391440791
-6.79067906790679,8.526232285380413
-6.786678667866786,8.522582524708627
-6.782678267826782,8.518931108216098
-6.778677867786779,8.51527803469275
-6.774677467746775,8.51162330292778
-6.770677067706771,8.507966911709659
-6.766676667666767,8.504308859826128
-6.762676267626762,8.500649146064207
-6.758675867586758,8.496987769210186
-6.754675467546754,8.493324728049636
-6.75067506750675,8.489660021367406
-6.746674667466747,8.48599364794763
-6.742674267426743,8.482325606573715
-6.738673867386739,8.478655896028357
-6.7346734673467346,8.474984515093539
-6.73067306730673,8.471311462550526
-6.726672667266726,8.467636737179872
-6.722672267226722,8.463960337761426
-6.718671867186719,8.460282263074323
-6.714671467146715,8.456602511896989
-6.710671067106711,8.45292108300715
-6.706670667066707,8.449237975181825
-6.702670267026702,8.445553187197334
-6.698669866986698,8.44186671782929
-6.694669466946694,8.438178565852615
-6.69066906690669,8.43448873004153
-6.686668666866687,8.43079720916956
-6.682668266826683,8.427104002009536
-6.678667866786679,8.423409107333597
-6.6746674667466745,8.419712523913196
-6.67066706670667,8.41601425051909
-6.666666666666666,8.412314285921356
-6.662666266626662,8.408612628889381
-6.658665866586659,8.404909278191875
-6.654665466546655,8.401204232596855
-6.650665066506651,8.397497490871674
-6.646664666466647,8.393789051782992
-6.642664266426642,8.390078914096804
-6.638663866386638,8.386367076578427
-6.634663466346634,8.382653537992503
-6.63066306630663,8.37893829710301
-6.626662666266627,8.375221352673254
-6.622662266226623,8.37150270346587
-6.618661866186619,8.367782348242837
-6.6146614661466145,8.364060285765465
-6.61066106610661,8.360336514794405
-6.606660666066606,8.356611034089653
-6.602660266026602,8.352883842410545
-6.598659865986599,8.349154938515762
-6.594659465946595,8.345424321163328
-6.590659065906591,8.341691989110627
-6.586658665866587,8.337957941114386
-6.582658265826582,8.33422217593069
-6.578657865786578,8.330484692314975
-6.574657465746574,8.32674548902204
-6.57065706570657,8.32300456480604
-6.566656665666567,8.31926191842049
-6.562656265626563,8.315517548618276
-6.558655865586559,8.311771454151643
-6.5546554655465545,8.30802363377221
-6.55065506550655,8.304274086230961
-6.546654665466546,8.300522810278258
-6.542654265426542,8.296769804663837
-6.538653865386539,8.293015068136805
-6.534653465346535,8.289258599445658
-6.530653065306531,8.285500397338266
-6.526652665266527,8.281740460561887
-6.522652265226522,8.277978787863166
-6.518651865186518,8.274215377988131
-6.514651465146514,8.27045022968221
-6.51065106510651,8.266683341690214
-6.506650665066507,8.262914712756363
-6.502650265026503,8.259144341624257
-6.498649864986499,8.255372227036911
-6.4946494649464945,8.251598367736742
-6.49064906490649,8.24782276246556
-6.486648664866486,8.2440454099646
-6.482648264826482,8.240266308974494
-6.478647864786479,8.236485458235295
-6.474647464746475,8.232702856486464
-6.470647064706471,8.228918502466883
-6.466646664666467,8.225132394914858
-6.462646264626462,8.221344532568112
-6.458645864586458,8.217554914163797
-6.454645464546454,8.213763538438494
-6.45064506450645,8.20997040412821
-6.446644664466447,8.20617550996839
-6.442644264426443,8.20237885469391
-6.438643864386439,8.198580437039086
-6.4346434643464345,8.194780255737683
-6.43064306430643,8.1909783095229
-6.426642664266426,8.187174597127385
-6.422642264226422,8.183369117283238
-6.418641864186419,8.179561868722011
-6.414641464146415,8.175752850174709
-6.410641064106411,8.171942060371794
-6.406640664066407,8.168129498043193
-6.402640264026402,8.16431516191829
-6.398639863986398,8.160499050725944
-6.394639463946394,8.156681163194472
-6.39063906390639,8.152861498051672
-6.386638663866387,8.149040054024816
-6.382638263826383,8.145216829840647
-6.378637863786379,8.141391824225394
-6.3746374637463745,8.137565035904773
-6.37063706370637,8.133736463603979
-6.366636663666366,8.129906106047702
-6.362636263626362,8.126073961960126
-6.358635863586359,8.122240030064924
-6.354635463546355,8.118404309085276
-6.350635063506351,8.114566797743857
-6.346634663466347,8.110727494762852
-6.342634263426342,8.106886398863955
-6.338633863386338,8.103043508768362
-6.334633463346334,8.099198823196797
-6.33063306330633,8.095352340869495
-6.326632663266327,8.09150406050621
-6.322632263226323,8.087653980826222
-6.318631863186319,8.083802100548338
-6.3146314631463145,8.0799484183909
-6.31063106310631,8.076092933071777
-6.306630663066306,8.072235643308382
-6.302630263026302,8.068376547817666
-6.298629862986299,8.06451564531612
-6.294629462946295,8.060652934519789
-6.290629062906291,8.056788414144265
-6.286628662866287,8.052922082904693
-6.282628262826282,8.049053939515783
-6.278627862786278,8.045183982691796
-6.274627462746274,8.041312211146566
-6.27062706270627,8.037438623593491
-6.266626662666267,8.033563218745545
-6.262626262626263,8.029685995315269
-6.258625862586259,8.025806952014788
-6.2546254625462545,8.02192608755581
-6.25062506250625,8.018043400649633
-6.246624662466246,8.014158890007137
-6.242624262426242,8.010272554338798
-6.238623862386239,8.00638439235469
-6.234623462346235,8.002494402764489
-6.230623062306231,7.998602584277474
-6.226622662266227,7.994708935602532
-6.222622262226222,7.990813455448166
-6.218621862186218,7.986916142522487
-6.214621462146214,7.983016995533237
-6.21062106210621,7.97911601318777
-6.206620662066207,7.9752131941930795
-6.202620262026203,7.971308537255778
-6.198619861986199,7.967402041082124
-6.1946194619461945,7.96349370437801
-6.19061906190619,7.959583525848972
-6.186618661866186,7.955671504200195
-6.182618261826182,7.951757638136517
-6.178617861786179,7.947841926362431
-6.174617461746175,7.943924367582083
-6.170617061706171,7.940004960499289
-6.166616661666167,7.936083703817538
-6.162616261626162,7.932160596239978
-6.158615861586158,7.928235636469443
-6.154615461546154,7.924308823208447
-6.15061506150615,7.920380155159185
-6.146614661466147,7.916449631023545
-6.142614261426143,7.912517249503098
-6.138613861386139,7.908583009299129
-6.1346134613461345,7.904646909112612
-6.13061306130613,7.900708947644233
-6.126612661266126,7.896769123594387
-6.122612261226122,7.892827435663186
-6.118611861186119,7.888883882550463
-6.114611461146115,7.884938462955764
-6.110611061106111,7.88099117557838
-6.106610661066107,7.877042019117324
-6.102610261026102,7.873090992271353
-6.098609860986098,7.869138093738959
-6.094609460946094,7.865183322218387
-6.09060906090609,7.861226676407636
-6.086608660866087,7.857268155004453
-6.082608260826083,7.853307756706352
-6.078607860786079,7.84934548021061
-6.0746074607460745,7.845381324214278
-6.07060706070607,7.841415287414177
-6.066606660666066,7.837447368506913
-6.062606260626062,7.833477566188874
-6.058605860586059,7.82950587915624
-6.054605460546055,7.825532306104986
-6.050605060506051,7.821556845730882
-6.046604660466047,7.817579496729508
-6.042604260426042,7.813600257796251
-6.038603860386038,7.8096191276263145
-6.034603460346034,7.80563610491472
-6.03060306030603,7.801651188356315
-6.026602660266027,7.797664376645779
-6.022602260226023,7.79367566847762
-6.018601860186019,7.789685062546193
-6.0146014601460145,7.785692557545696
-6.01060106010601,7.781698152170177
-6.006600660066006,7.777701845113542
-6.002600260026002,7.773703635069555
-5.998599859985999,7.769703520731856
-5.994599459945995,7.76570150079394
-5.990599059905991,7.761697573949196
-5.986598659865987,7.7576917388908875
-5.982598259825982,7.753683994312167
-5.978597859785978,7.749674338906086
-5.974597459745974,7.745662771365588
-5.97059705970597,7.741649290383526
-5.966596659665967,7.737633894652664
-5.962596259625963,7.733616582865677
-5.958595859585959,7.729597353715167
-5.9545954595459545,7.725576205893663
-5.95059505950595,7.721553138093627
-5.946594659465946,7.717528149007455
-5.942594259425942,7.713501237327497
-5.938593859385939,7.709472401746046
-5.934593459345935,7.705441640955353
-5.930593059305931,7.7014089536476344
-5.926592659265927,7.697374338515072
-5.922592259225922,7.693337794249821
-5.918591859185918,7.689299319544023
-5.914591459145914,7.685258913089799
-5.91059105910591,7.681216573579263
-5.906590659065907,7.6771722997045355
-5.902590259025903,7.67312609015773
-5.898589858985899,7.669077943630976
-5.8945894589458945,7.6650278588164245
-5.89058905890589,7.660975834406242
-5.886588658865886,7.6569218690926295
-5.882588258825882,7.652865961567823
-5.878587858785879,7.648808110524099
-5.874587458745875,7.644748314653786
-5.870587058705871,7.64068657264926
-5.866586658665867,7.6366228832029694
-5.862586258625862,7.632557245007423
-5.858585858585858,7.628489656755203
-5.854585458545854,7.624420117138982
-5.85058505850585,7.620348624851507
-5.846584658465847,7.616275178585635
-5.842584258425843,7.6121997770343075
-5.838583858385839,7.608122418890584
-5.8345834583458345,7.6040431028476405
-5.83058305830583,7.599961827598763
-5.826582658265826,7.59587859183738
-5.822582258225822,7.591793394257044
-5.818581858185819,7.587706233551456
-5.814581458145815,7.583617108414462
-5.810581058105811,7.579526017540063
-5.806580658065807,7.575432959622431
-5.802580258025802,7.571337933355899
-5.798579857985798,7.567240937434981
-5.794579457945794,7.563141970554378
-5.79057905790579,7.559041031408977
-5.786578657865787,7.554938118693871
-5.782578257825783,7.550833231104347
-5.778577857785779,7.5467263673359195
-5.7745774577457745,7.542617526084317
-5.77057705770577,7.538506706045494
-5.766576657665766,7.534393905915648
-5.762576257625762,7.530279124391212
-5.758575857585759,7.526162360168874
-5.754575457545755,7.522043611945577
-5.750575057505751,7.517922878418535
-5.746574657465747,7.51380015828523
-5.742574257425742,7.50967545024343
-5.738573857385738,7.505548752991189
-5.734573457345734,7.50142006522686
-5.73057305730573,7.497289385649097
-5.726572657265727,7.493156712956871
-5.722572257225723,7.4890220458494685
-5.718571857185719,7.48488538302651
-5.7145714571457145,7.4807467231879485
-5.71057105710571,7.4766060650340815
-5.706570657065706,7.472463407265563
-5.702570257025702,7.4683187485834015
-5.698569856985699,7.464172087688983
-5.694569456945695,7.460023423284058
-5.690569056905691,7.455872754070775
-5.686568656865687,7.45172007875167
-5.682568256825682,7.447565396029681
-5.678567856785678,7.443408704608162
-5.674567456745674,7.439250003190878
-5.67056705670567,7.435089290482026
-5.666566656665667,7.43092656518624
-5.662566256625663,7.426761826008596
-5.658565856585659,7.422595071654623
-5.6545654565456545,7.418426300830317
-5.65056505650565,7.414255512242141
-5.646564656465646,7.410082704597036
-5.642564256425642,7.405907876602436
-5.638563856385639,7.401731026966271
-5.634563456345635,7.397552154396971
-5.630563056305631,7.3933712576034925
-5.626562656265627,7.389188335295307
-5.622562256225622,7.385003386182426
-5.618561856185618,7.380816408975397
-5.614561456145614,7.376627402385328
-5.61056105610561,7.372436365123878
-5.606560656065607,7.368243295903287
-5.602560256025603,7.364048193436364
-5.598559855985599,7.359851056436515
-5.5945594559455945,7.355651883617739
-5.59055905590559,7.35145067369465
-5.586558655865586,7.3472474253824736
-5.582558255825582,7.343042137397063
-5.578557855785579,7.338834808454914
-5.574557455745575,7.334625437273161
-5.570557055705571,7.330414022569601
-5.566556655665567,7.326200563062692
-5.562556255625562,7.321985057471574
-5.558555855585558,7.317767504516068
-5.554555455545554,7.313547902916692
-5.55055505550555,7.309326251394674
-5.546554655465547,7.305102548671956
-5.542554255425543,7.300876793471199
-5.538553855385539,7.296648984515809
-5.5345534553455344,7.292419120529937
-5.53055305530553,7.288187200238491
-5.526552655265526,7.2839532223671455
-5.522552255225522,7.279717185642351
-5.518551855185519,7.275479088791352
-5.514551455145515,7.271238930542182
-5.510551055105511,7.266996709623694
-5.506550655065507,7.262752424765557
-5.502550255025502,7.258506074698268
-5.498549854985498,7.25425765815317
-5.494549454945494,7.250007173862455
-5.49054905490549,7.245754620559181
-5.486548654865487,7.24149999697728
-5.482548254825483,7.237243301851564
-5.478547854785479,7.232984533917746
-5.474547454745474,7.228723691912448
-5.47054705470547,7.224460774573204
-5.466546654665466,7.220195780638484
-5.462546254625462,7.215928708847697
-5.458545854585459,7.2116595579412035
-5.454545454545455,7.207388326660327
-5.450545054505451,7.203115013747368
-5.4465446544654466,7.198839617945614
-5.442544254425442,7.194562137999348
-5.438543854385438,7.190282572653869
-5.434543454345434,7.18600092065549
-5.43054305430543,7.181717180751564
-5.426542654265427,7.177431351690489
-5.422542254225423,7.173143432221714
-5.418541854185419,7.168853421095763
-5.414541454145414,7.164561317064242
-5.41054105410541,7.160267118879849
-5.406540654065406,7.155970825296386
-5.402540254025402,7.151672435068772
-5.398539853985399,7.147371946953065
-5.394539453945395,7.14306935970645
-5.390539053905391,7.138764672087282
-5.3865386538653866,7.134457882855077
-5.382538253825382,7.130148990770529
-5.378537853785378,7.12583799459553
-5.374537453745374,7.121524893093172
-5.37053705370537,7.11720968502777
-5.366536653665367,7.11289236916487
-5.362536253625363,7.108572944271254
-5.358535853585359,7.104251409114967
-5.354535453545354,7.099927762465327
-5.35053505350535,7.09560200309293
-5.346534653465346,7.091274129769671
-5.342534253425342,7.08694414126875
-5.338533853385339,7.082612036364697
-5.334533453345335,7.078277813833369
-5.330533053305331,7.073941472451981
-5.3265326532653265,7.069603010999106
-5.322532253225322,7.065262428254696
-5.318531853185318,7.060919723000094
-5.314531453145314,7.056574894018045
-5.31053105310531,7.052227940092713
-5.306530653065307,7.047878860009694
-5.302530253025303,7.04352765255603
-5.298529852985299,7.039174316520221
-5.294529452945294,7.034818850692243
-5.29052905290529,7.03046125386356
-5.286528652865286,7.026101524827139
-5.282528252825282,7.02173966237746
-5.278527852785279,7.017375665310542
-5.274527452745275,7.013009532423938
-5.270527052705271,7.0086412625167736
-5.2665266526652665,7.004270854389738
-5.262526252625262,6.999898306845118
-5.258525852585258,6.995523618686802
-5.254525452545254,6.991146788720297
-5.25052505250525,6.986767815752746
-5.246524652465247,6.982386698592942
-5.242524252425243,6.978003436051333
-5.238523852385239,6.973618026940059
-5.234523452345234,6.969230470072947
-5.23052305230523,6.96484076426554
-5.226522652265226,6.960448908335099
-5.222522252225222,6.9560549011006305
-5.218521852185219,6.951658741382902
-5.214521452145215,6.947260428004439
-5.210521052105211,6.942859959789569
-5.2065206520652065,6.938457335564419
-5.202520252025202,6.934052554156933
-5.198519851985198,6.929645614396893
-5.194519451945194,6.925236515115934
-5.19051905190519,6.920825255147555
-5.186518651865187,6.916411833327146
-5.182518251825183,6.911996248491986
-5.178517851785179,6.907578499481282
-5.174517451745174,6.903158585136168
-5.17051705170517,6.898736504299734
-5.166516651665166,6.894312255817029
-5.162516251625162,6.88988583853509
-5.158515851585159,6.885457251302956
-5.154515451545155,6.8810264929716745
-5.150515051505151,6.876593562394337
-5.1465146514651465,6.872158458426082
-5.142514251425142,6.867721179924118
-5.138513851385138,6.863281725747736
-5.134513451345134,6.858840094758332
-5.13051305130513,6.854396285819423
-5.126512651265127,6.849950297796667
-5.122512251225123,6.84550212955787
-5.118511851185119,6.841051779973018
-5.114511451145114,6.836599247914286
-5.11051105110511,6.832144532256056
-5.106510651065106,6.827687631874944
-5.102510251025102,6.823228545649805
-5.098509850985099,6.818767272461759
-5.094509450945095,6.814303811194209
-5.090509050905091,6.8098381607328555
-5.0865086508650865,6.805370319965721
-5.082508250825082,6.800900287783165
-5.078507850785078,6.796428063077899
-5.074507450745074,6.791953644745012
-5.07050705070507,6.787477031681988
-5.066506650665067,6.7829982227887236
-5.062506250625063,6.778517216967538
-5.058505850585059,6.774034013123211
-5.054505450545054,6.7695486101629925
-5.05050505050505,6.765061006996614
-5.046504650465046,6.760571202536321
-5.042504250425042,6.756079195696888
-5.038503850385039,6.751584985395635
-5.034503450345035,6.747088570552446
-5.030503050305031,6.742589950089801
-5.0265026502650265,6.738089122932781
-5.022502250225022,6.733586088009096
-5.018501850185018,6.729080844249104
-5.014501450145014,6.724573390585832
-5.01050105010501,6.720063725954992
-5.006500650065007,6.715551849295007
-5.002500250025003,6.711037759547029
-4.998499849984999,6.706521455654958
-4.994499449944994,6.702002936565467
-4.99049904990499,6.69748220122802
-4.986498649864986,6.692959248594892
-4.982498249824982,6.688434077621192
-4.978497849784979,6.683906687264889
-4.974497449744975,6.679377076486817
-4.970497049704971,6.674845244250719
-4.9664966496649665,6.6703111895232485
-4.962496249624962,6.665774911274005
-4.958495849584958,6.661236408475549
-4.954495449544954,6.656695680103422
-4.95049504950495,6.652152725136178
-4.946494649464947,6.647607542555397
-4.942494249424943,6.6430601313457025
-4.938493849384939,6.6385104904948005
-4.934493449344934,6.633958618993487
-4.93049304930493,6.629404515835681
-4.926492649264926,6.624848180018432
-4.922492249224922,6.62028961054196
-4.918491849184919,6.615728806409674
-4.914491449144915,6.611165766628183
-4.910491049104911,6.606600490207333
-4.9064906490649065,6.602032976160222
-4.902490249024902,6.597463223503237
-4.898489848984898,6.592891231256052
-4.894489448944894,6.5883169984416785
-4.89048904890489,6.583740524086473
-4.886488648864887,6.579161807220164
-4.882488248824883,6.574580846875875
-4.878487848784879,6.569997642090156
-4.874487448744874,6.565412191903002
-4.87048704870487,6.560824495357876
-4.866486648664866,6.556234551501731
-4.862486248624862,6.551642359385044
-4.858485848584859,6.5470479180618355
-4.854485448544855,6.542451226589687
-4.850485048504851,6.53785228402978
-4.8464846484648465,6.533251089446914
-4.842484248424842,6.528647641909526
-4.838483848384838,6.524041940489727
-4.834483448344834,6.519433984263317
-4.8304830483048296,6.514823772309821
-4.826482648264827,6.510211303712504
-4.822482248224823,6.505596577558402
-4.818481848184819,6.50097959293835
-4.814481448144814,6.496360348947004
-4.81048104810481,6.491738844682873
-4.806480648064806,6.487115079248335
-4.802480248024802,6.482489051749676
-4.798479847984799,6.477860761297107
-4.794479447944795,6.473230207004789
-4.790479047904791,6.468597387990876
-4.7864786478647865,6.463962303377523
-4.782478247824782,6.45932495229092
-4.778477847784778,6.454685333861331
-4.774477447744774,6.450043447223093
-4.7704770477047695,6.445399291514679
-4.766476647664767,6.4407528658786966
-4.762476247624763,6.436104169461927
-4.758475847584759,6.431453201415362
-4.754475447544754,6.426799960894211
-4.75047504750475,6.422144447057951
-4.746474647464746,6.417486659070342
-4.742474247424742,6.412826596099453
-4.738473847384739,6.4081642573177096
-4.734473447344735,6.403499641901895
-4.730473047304731,6.398832749033202
-4.7264726472647265,6.394163577897251
-4.722472247224722,6.38949212768412
-4.718471847184718,6.384818397588381
-4.714471447144714,6.380142386809121
-4.7104710471047095,6.3754640945499705
-4.706470647064707,6.370783520019147
-4.702470247024703,6.366100662429465
-4.698469846984699,6.361415520998387
-4.694469446944694,6.356728094948034
-4.69046904690469,6.352038383505233
-4.686468646864686,6.347346385901535
-4.682468246824682,6.342652101373254
-4.678467846784679,6.337955529161491
-4.674467446744675,6.333256668512169
-4.670467046704671,6.328555518676065
-4.6664666466646665,6.323852078908841
-4.662466246624662,6.319146348471071
-4.658465846584658,6.3144383266282755
-4.654465446544654,6.309728012650961
-4.6504650465046495,6.305015405814633
-4.646464646464647,6.300300505399852
-4.642464246424643,6.295583310692244
-4.638463846384639,6.290863820982544
-4.634463446344634,6.28614203556663
-4.63046304630463,6.281417953745555
-4.626462646264626,6.27669157482557
-4.622462246224622,6.2719628981181685
-4.618461846184619,6.267231922940118
-4.614461446144615,6.2624986486134855
-4.610461046104611,6.2577630744656805
-4.6064606460646065,6.2530251998294855
-4.602460246024602,6.2482850240430885
-4.598459845984598,6.243542546450115
-4.594459445944594,6.238797766399669
-4.5904590459045895,6.2340506832463625
-4.586458645864587,6.22930129635035
-4.582458245824583,6.2245496050773585
-4.578457845784579,6.219795608798739
-4.574457445744574,6.215039306891484
-4.57045704570457,6.21028069873827
-4.566456645664566,6.205519783727491
-4.562456245624562,6.200756561253296
-4.558455845584559,6.19599103071563
-4.554455445544555,6.191223191520249
-4.550455045504551,6.186453043078787
-4.5464546454645465,6.181680584808763
-4.542454245424542,6.176905816133642
-4.538453845384538,6.172128736482854
-4.534453445344534,6.167349345291836
-4.5304530453045295,6.162567642002074
-4.526452645264527,6.157783626061132
-4.522452245224523,6.152997296922695
-4.518451845184519,6.148208654046607
-4.514451445144514,6.143417696898906
-4.51045104510451,6.138624424951859
-4.506450645064506,6.133828837684007
-4.502450245024502,6.1290309345802
-4.498449844984499,6.124230715131638
-4.494449444944495,6.119428178835896
-4.490449044904491,6.1146233251969875
-4.4864486448644865,6.1098161537253795
-4.482448244824482,6.105006663938047
-4.478447844784478,6.1001948553585095
-4.474447444744474,6.09538072751686
-4.4704470447044695,6.090564279949824
-4.466446644664467,6.085745512200781
-4.462446244624463,6.080924423819811
-4.458445844584459,6.0761010143637435
-4.454445444544454,6.0712752833961865
-4.45044504450445,6.066447230487569
-4.446444644464446,6.06161685521519
-4.442444244424442,6.05678415716325
-4.438443844384439,6.0519491359229
-4.434443444344435,6.047111791092272
-4.430443044304431,6.0422721222765325
-4.4264426442644265,6.037430129087925
-4.422442244224422,6.032585811145799
-4.418441844184418,6.027739168076666
-4.414441444144414,6.022890199514233
-4.4104410441044095,6.018038905099452
-4.406440644064407,6.0131852844805564
-4.402440244024403,6.008329337313111
-4.398439843984399,6.003471063260047
-4.394439443944394,5.998610461991715
-4.39043904390439,5.993747533185925
-4.386438643864386,5.988882276527983
-4.382438243824382,5.984014691710749
-4.378437843784379,5.979144778434673
-4.374437443744375,5.974272536407835
-4.370437043704371,5.969397965346003
-4.3664366436643665,5.964521064972667
-4.362436243624362,5.959641835019088
-4.358435843584358,5.954760275224347
-4.354435443544354,5.949876385335385
-4.3504350435043495,5.944990165107047
-4.346434643464347,5.940101614302142
-4.342434243424343,5.93521073269147
-4.338433843384339,5.930317520053881
-4.334433443344334,5.925421976176327
-4.33043304330433,5.920524100853891
-4.326432643264326,5.915623893889851
-4.322432243224322,5.910721355095713
-4.318431843184319,5.905816484291282
-4.314431443144315,5.900909281304674
-4.310431043104311,5.895999745972402
-4.3064306430643065,5.891087878139398
-4.302430243024302,5.886173677659077
-4.298429842984298,5.881257144393373
-4.294429442944294,5.876338278212803
-4.2904290429042895,5.871417078996499
-4.286428642864287,5.866493546632274
-4.282428242824283,5.861567681016661
-4.278427842784279,5.856639482054966
-4.274427442744274,5.851708949661322
-4.27042704270427,5.8467760837587335
-4.266426642664266,5.841840884279133
-4.262426242624262,5.836903351163427
-4.258425842584259,5.831963484361552
-4.254425442544255,5.827021283832517
-4.250425042504251,5.8220767495444665
-4.2464246424642464,5.817129881474729
-4.242424242424242,5.812180679609865
-4.238423842384238,5.807229143945722
-4.234423442344234,5.80227527448749
-4.2304230423042295,5.797319071249751
-4.226422642264227,5.792360534256533
-4.222422242224223,5.787399663541359
-4.218421842184219,5.782436459147311
-4.214421442144214,5.77747092112708
-4.21042104210421,5.77250304954301
-4.206420642064206,5.767532844467171
-4.202420242024202,5.762560305981397
-4.198419841984199,5.7575854341773525
-4.194419441944195,5.752608229156575
-4.190419041904191,5.747628691030547
-4.186418641864186,5.742646819920738
-4.182418241824182,5.737662615958669
-4.178417841784178,5.732676079285966
-4.174417441744174,5.727687210054411
-4.1704170417041695,5.722696008426009
-4.166416641664167,5.717702474573041
-4.162416241624163,5.712706608678113
-4.158415841584159,5.707708410934229
-4.154415441544154,5.702707881544837
-4.15041504150415,5.697705020723895
-4.146414641464146,5.692699828695918
-4.142414241424142,5.687692305696052
-4.138413841384139,5.682682451970123
-4.134413441344135,5.677670267774696
-4.130413041304131,5.672655753377139
-4.126412641264126,5.667638909055681
-4.122412241224122,5.662619735099472
-4.118411841184118,5.6575982318086435
-4.114411441144114,5.652574399494368
-4.1104110411041095,5.647548238478924
-4.106410641064107,5.642519749095751
-4.102410241024103,5.637488931689514
-4.0984098409840986,5.632455786616168
-4.094409440944094,5.627420314243015
-4.09040904090409,5.622382514948772
-4.086408640864086,5.617342389123628
-4.082408240824082,5.612299937169311
-4.078407840784079,5.607255159499152
-4.074407440744075,5.6022080565381405
-4.070407040704071,5.5971586287229975
-4.066406640664066,5.592106876502239
-4.062406240624062,5.587052800336233
-4.058405840584058,5.581996400697273
-4.054405440544054,5.576937678069635
-4.0504050405040495,5.57187663294965
-4.046404640464047,5.566813265845768
-4.042404240424043,5.5617475772786165
-4.0384038403840385,5.556679567781076
-4.034403440344034,5.5516092378983455
-4.03040304030403,5.546536588188003
-4.026402640264026,5.541461619220076
-4.022402240224022,5.536384331577116
-4.018401840184019,5.531304725854255
-4.014401440144015,5.526222802659275
-4.010401040104011,5.521138562612688
-4.006400640064006,5.516052006347788
-4.002400240024002,5.510963134510737
-3.9983998399839997,5.505871947760619
-3.9943994399439937,5.500778446769518
-3.9903990399039913,5.495682632222593
-3.9863986398639852,5.4905845048181305
-3.9823982398239828,5.485484065267636
-3.9783978397839768,5.480381314295887
-3.9743974397439743,5.4752762526410255
-3.970397039703972,5.470168881054601
-3.966396639663966,5.465059200301665
-3.9623962396239634,5.459947211160841
-3.9583958395839574,5.454832914424381
-3.954395439543955,5.449716310898268
-3.950395039503949,5.4445974014022465
-3.9463946394639464,5.439476186769944
-3.942394239423944,5.434352667848907
-3.938393839383938,5.429226845500692
-3.9343934393439355,5.424098720600943
-3.9303930393039295,5.41896829403945
-3.926392639263927,5.413835566720255
-3.922392239223921,5.408700539561686
-3.9183918391839185,5.40356321349647
-3.914391439143916,5.398423589471788
-3.91039103910391,5.393281668449353
-3.9063906390639076,5.388137451405507
-3.9023902390239016,5.382990939331261
-3.898389838983899,5.377842133232422
-3.894389438943893,5.372691034129613
-3.8903890389038907,5.3675376430584105
-3.8863886388638846,5.362381961069373
-3.882388238823882,5.357223989228157
-3.8783878387838797,5.352063728615571
-3.8743874387438737,5.3469011803276665
-3.8703870387038712,5.341736345475827
-3.8663866386638652,5.336569225186825
-3.8623862386238628,5.331399820602929
-3.8583858385838568,5.326228132881958
-3.8543854385438543,5.3210541631973935
-3.850385038503852,5.315877912738435
-3.846384638463846,5.3106993827100855
-3.8423842384238434,5.305518574333263
-3.8383838383838373,5.300335488844837
-3.834383438343835,5.2951501274977595
-3.830383038303829,5.289962491561102
-3.8263826382638264,5.284772582320189
-3.822382238223824,5.279580401076636
-3.818381838183818,5.274385949148462
-3.8143814381438155,5.269189227870175
-3.8103810381038095,5.263990238592841
-3.806380638063807,5.258788982684191
-3.802380238023801,5.2535854615286794
-3.7983798379837985,5.248379676527611
-3.794379437943796,5.243171629099184
-3.79037903790379,5.237961320678604
-3.7863786378637876,5.232748752718178
-3.7823782378237816,5.2275339266873715
-3.778377837783779,5.222316844072939
-3.774377437743773,5.217097506378968
-3.7703770377037706,5.211875915127015
-3.7663766376637646,5.206652071856148
-3.762376237623762,5.201425978123083
-3.7583758375837597,5.196197635502239
-3.7543754375437537,5.190967045585841
-3.7503750375037512,5.185734209984027
-3.746374637463745,5.180499130324906
-3.7423742374237428,5.175261808254692
-3.7383738373837367,5.170022245437755
-3.7343734373437343,5.164780443556753
-3.730373037303732,5.159536404312689
-3.726372637263726,5.154290129425027
-3.7223722372237233,5.149041620631797
-3.7183718371837173,5.14379087968965
-3.714371437143715,5.138537908374001
-3.710371037103709,5.133282708479081
-3.7063706370637064,5.12802528181807
-3.702370237023704,5.122765630223169
-3.698369836983698,5.117503755545696
-3.6943694369436955,5.112239659656213
-3.6903690369036894,5.1069733444445795
-3.686368636863687,5.101704811820092
-3.682368236823681,5.096434063711547
-3.6783678367836785,5.091161102067375
-3.674367436743676,5.085885928855706
-3.67036703670367,5.080608546064488
-3.6663666366636676,5.075328955701597
-3.6623662366236616,5.0700471597949015
-3.658365836583659,5.064763160392413
-3.654365436543653,5.059476959562341
-3.6503650365036506,5.054188559393227
-3.6463646364636446,5.048897961994026
-3.642364236423642,5.043605169494228
-3.6383638363836397,5.0383101840439455
-3.6343634363436337,5.03301300781402
-3.630363036303631,5.02771364299614
-3.626362636263625,5.022412091802924
-3.6223622362236227,5.017108356468048
-3.6183618361836167,5.011802439246326
-3.6143614361436143,5.006494342413841
-3.610361036103612,5.001184068268037
-3.606360636063606,4.995871619127817
-3.6023602360236033,4.990556997333682
-3.5983598359835973,4.985240205247798
-3.594359435943595,4.979921245254147
-3.590359035903589,4.974600119758588
-3.5863586358635864,4.969276831189013
-3.582358235823584,4.963951381995422
-3.578357835783578,4.958623774650045
-3.5743574357435755,4.953294011647467
-3.5703570357035694,4.947962095504705
-3.566356635663567,4.942628028761364
-3.562356235623561,4.937291813979698
-3.5583558355835585,4.931953453744772
-3.5543554355435525,4.926612950664531
-3.55035503550355,4.921270307369953
-3.5463546354635476,4.915925526515132
-3.5423542354235416,4.910578610777398
-3.538353835383539,4.905229562857455
-3.534353435343533,4.899878385479459
-3.5303530353035306,4.8945250813911745
-3.5263526352635246,4.8891696533640445
-3.522352235223522,4.883812104193355
-3.5183518351835197,4.878452436698312
-3.5143514351435137,4.873090653722178
-3.510351035103511,4.867726758132402
-3.506350635063505,4.8623607528207025
-3.5023502350235027,4.856992640703227
-3.4983498349834967,4.8516224247206345
-3.4943494349434943,4.846250107838253
-3.490349034903492,4.840875693046165
-3.486348634863486,4.835499183359344
-3.4823482348234833,4.830120581817786
-3.4783478347834773,4.824739891486608
-3.474347434743475,4.819357115456198
-3.470347034703469,4.813972256842307
-3.4663466346634664,4.808585318786205
-3.462346234623464,4.803196304454779
-3.458345834583458,4.7978052170406595
-3.4543454345434554,4.792412059762375
-3.4503450345034494,4.787016835864432
-3.446344634463447,4.781619548617485
-3.442344234423441,4.776220201318423
-3.4383438343834385,4.7708187972905325
-3.4343434343434325,4.765415339883594
-3.43034303430343,4.760009832474038
-3.4263426342634276,4.754602278465049
-3.4223422342234215,4.749192681286703
-3.418341834183419,4.7437810443961155
-3.414341434143413,4.738367371277533
-3.4103410341034106,4.732951665442508
-3.4063406340634046,4.727533930429987
-3.402340234023402,4.7221141698064795
-3.3983398339833997,4.716692387166165
-3.3943394339433937,4.711268586131029
-3.390339033903391,4.705842770351016
-3.386338633863385,4.700414943504133
-3.3823382338233827,4.694985109296612
-3.3783378337833767,4.689553271463016
-3.3743374337433742,4.68411943376641
-3.370337033703372,4.678683599998461
-3.3663366336633658,4.673245773979589
-3.3623362336233633,4.6678059595591215
-3.3583358335833573,4.662364160615391
-3.354335433543355,4.6569203810559205
-3.350335033503349,4.6514746248175145
-3.3463346334633464,4.64602689586644
-3.342334233423344,4.640577198198535
-3.338333833383338,4.635125535839357
-3.3343334333433354,4.629671912844344
-3.3303330333033294,4.6242163332989215
-3.326332633263327,4.618758801318675
-3.322332233223321,4.613299321049461
-3.3183318331833185,4.60783789666759
-3.3143314331433125,4.6023745323799234
-3.31033103310331,4.596909232424063
-3.3063306330633075,4.591442001068456
-3.3023302330233015,4.585972842612563
-3.298329832983299,4.580501761387003
-3.294329432943293,4.575028761753682
-3.2903290329032906,4.5695538481059685
-3.2863286328632846,4.564077024868807
-3.282328232823282,4.5585982964988965
-3.2783278327832797,4.553117667484815
-3.2743274327432736,4.5476351423471755
-3.270327032703271,4.542150725638795
-3.266326632663265,4.536664421944803
-3.2623262326232627,4.531176235882841
-3.2583258325832567,4.525686172103166
-3.2543254325432542,4.520194235288846
-3.2503250325032518,4.514700430155873
-3.2463246324632458,4.509204761453338
-3.2423242324232433,4.503707233963592
-3.2383238323832373,4.498207852502368
-3.234323432343235,4.492706621918977
-3.230323032303229,4.487203547096416
-3.2263226322632264,4.481698632951575
-3.222322232223224,4.476191884435348
-3.218321832183218,4.470683306532806
-3.2143214321432154,4.465172904263377
-3.2103210321032094,4.459660682680958
-3.206320632063207,4.454146646874124
-3.202320232023201,4.448630801966236
-3.1983198319831985,4.4431131531156485
-3.1943194319431925,4.437593705515827
-3.19031903190319,4.432072464395548
-3.1863186318631875,4.426549435019026
-3.1823182318231815,4.421024622686092
-3.178317831783179,4.4154980327323665
-3.174317431743173,4.409969670529391
-3.1703170317031706,4.404439541484831
-3.1663166316631646,4.398907651042599
-3.162316231623162,4.393374004683057
-3.1583158315831596,4.387838607923154
-3.1543154315431536,4.3823014663166
-3.150315031503151,4.37676258545405
-3.146314631463145,4.371221970963234
-3.1423142314231427,4.365679628509168
-3.1383138313831367,4.36013556379428
-3.1343134313431342,4.354589782558618
-3.1303130313031318,4.349042290579984
-3.1263126312631258,4.343493093674124
-3.1223122312231233,4.337942197694907
-3.1183118311831173,4.332389608534463
-3.114311431143115,4.3268353321233946
-3.110311031103109,4.3212793744309135
-3.1063106310631063,4.315721741465047
-3.102310231023104,4.310162439272776
-3.098309830983098,4.304601473940233
-3.0943094309430954,4.299038851592879
-3.0903090309030894,4.2934745783956565
-3.086308630863087,4.287908660553191
-3.082308230823081,4.282341104309943
-3.0783078307830785,4.276771915950411
-3.0743074307430724,4.271201101799276
-3.07030703070307,4.265628668221621
-3.0663066306630675,4.260054621623068
-3.0623062306230615,4.254478968449979
-3.058305830583059,4.248901715189646
-3.054305430543053,4.243322868370441
-3.0503050305030506,4.23774243456203
-3.0463046304630446,4.23216042037552
-3.042304230423042,4.226576832463682
-3.0383038303830396,4.220991677521093
-3.0343034303430336,4.2154049622843415
-3.030303030303031,4.209816693532218
-3.026302630263025,4.204226878085876
-3.0223022302230227,4.19863552280904
-3.0183018301830167,4.193042634608171
-3.014301430143014,4.187448220432675
-3.0103010301030118,4.181852287275069
-3.0063006300630057,4.17625484217117
-3.0023002300230033,4.170655892200314
-2.9982998299829973,4.165055444485491
-2.994299429942995,4.159453506193588
-2.990299029902989,4.153850084535534
-2.9862986298629863,4.148245186766531
-2.982298229822984,4.142638820186207
-2.978297829782978,4.1370309921388255
-2.9742974297429754,4.131421710013493
-2.9702970297029694,4.125810981244312
-2.966296629662967,4.120198813310621
-2.962296229622961,4.114585213737142
-2.9582958295829584,4.108970190094216
-2.9542954295429524,4.103353749997963
-2.95029502950295,4.097735901110511
-2.9462946294629475,4.092116651140159
-2.9422942294229415,4.086496007841593
-2.938293829382939,4.080873979016089
-2.934293429342933,4.075250572511683
-2.9302930293029306,4.069625796223409
-2.9262926292629245,4.063999658093454
-2.922292229222922,4.0583721661114005
-2.9182918291829196,4.052743328314392
-2.9142914291429136,4.047113152787343
-2.910291029102911,4.041481647663162
-2.906290629062905,4.035848821122917
-2.9022902290229027,4.030214681396071
-2.8982898289828967,4.024579236760655
-2.894289428942894,4.018942495543504
-2.8902890289028917,4.013304466120427
-2.8862886288628857,4.007665156916431
-2.8822882288228833,4.002024576405935
-2.8782878287828773,3.996382733112942
-2.874287428742875,3.99073963561129
-2.870287028702869,3.9850952925248113
-2.8662866286628663,3.979449712527587
-2.862286228622864,3.973802904344113
-2.858285828582858,3.968154876749527
-2.8542854285428554,3.962505638569834
-2.8502850285028494,3.9568551986820766
-2.846284628462847,3.9512035660145868
-2.842284228422841,3.945550749547157
-2.8382838283828384,3.93989675831129
-2.8342834283428324,3.9342416013903723
-2.83028302830283,3.928585287919923
-2.8262826282628275,3.9229278270877743
-2.8222822282228215,3.9172692281342996
-2.818281828182819,3.9116095003526383
-2.814281428142813,3.90594865308888
-2.8102810281028106,3.9002866957423166
-2.8062806280628045,3.894623637765617
-2.802280228022802,3.8889594886650856
-2.7982798279827996,3.8832942580008383
-2.7942794279427936,3.8776279553870405
-2.790279027902791,3.871960590492136
-2.786278627862785,3.866292173039028
-2.7822782278227827,3.860622712805342
-2.7782778277827767,3.8549522196236
-2.774277427742774,3.8492807033814835
-2.7702770277027717,3.8436081740220147
-2.7662766276627657,3.8379346415437956
-2.7622762276227633,3.8322601160012386
-2.7582758275827572,3.826584607504759
-2.754275427542755,3.8209081262210316
-2.7502750275027488,3.815230682373175
-2.7462746274627463,3.809552286241014
-2.742274227422744,3.803872948161267
-2.738273827382738,3.7981926785277866
-2.7342734273427354,3.7925114877917956
-2.7302730273027294,3.7868293864620797
-2.726272627262727,3.781146385105249
-2.722272227222721,3.7754624943459274
-2.7182718271827184,3.7697777248670152
-2.7142714271427124,3.7640920874098764
-2.71027102710271,3.758405592774606
-2.7062706270627075,3.752718251820223
-2.7022702270227015,3.747030075464909
-2.698269826982699,3.7413410746862574
-2.694269426942693,3.735651260521462
-2.6902690269026905,3.7299606440675874
-2.6862686268626845,3.7242692364817587
-2.682268226822682,3.718577048981432
-2.6782678267826796,3.712884092844588
-2.6742674267426736,3.707190379409977
-2.670267026702671,3.7014959200773685
-2.666266626662665,3.695800726307743
-2.6622662266226627,3.690104809623567
-2.6582658265826566,3.684408181608985
-2.654265426542654,3.678710853910089
-2.6502650265026517,3.67301283823512
-2.6462646264626457,3.667314146354714
-2.6422642264226432,3.6616147901021523
-2.6382638263826372,3.65591478137356
-2.6342634263426348,3.6502141321281787
-2.6302630263026288,3.644512854388564
-2.6262626262626263,3.638810960240859
-2.622262226222624,3.6331084618349947
-2.618261826182618,3.6274053713849406
-2.6142614261426154,3.621701701168958
-2.6102610261026093,3.615997463529798
-2.606260626062607,3.61029267087498
-2.602260226022601,3.6045873356769893
-2.5982598259825984,3.5988814704735557
-2.5942594259425924,3.593175087867846
-2.59025902590259,3.5874682005287473
-2.5862586258625875,3.5817608211910685
-2.5822582258225815,3.5760529626557926
-2.578257825782579,3.570344637790334
-2.574257425742573,3.5646358595287366
-2.5702570257025705,3.5589266408719604
-2.5662566256625645,3.5532169948880754
-2.562256225622562,3.547506934712545
-2.5582558255825596,3.54179647354843
-2.5542554255425536,3.536085624666641
-2.550255025502551,3.5303744014062004
-2.546254625462545,3.524662817174443
-2.5422542254225426,3.518950885447299
-2.5382538253825366,3.5132386197694947
-2.534253425342534,3.5075260337548353
-2.5302530253025317,3.5018131410864095
-2.5262526252625257,3.496099955516848
-2.5222522252225232,3.490386490868579
-2.5182518251825172,3.4846727610340382
-2.5142514251425148,3.4789587799759487
-2.5102510251025087,3.4732445617275225
-2.5062506250625063,3.4675301203927478
-2.502250225022504,3.461815470146592
-2.498249824982498,3.4561006252352637
-2.4942494249424954,3.450385599976466
-2.4902490249024893,3.44467040875961
-2.486248624862487,3.4389550660460944
-2.482248224822481,3.433239586369511
-2.4782478247824784,3.427523984335927
-2.4742474247424724,3.421808274624089
-2.47024702470247,3.4160924719857073
-2.4662466246624675,3.410376591245664
-2.4622462246224615,3.404660647302271
-2.458245824582459,3.398944655127532
-2.454245424542453,3.3932286297673477
-2.4502450245024505,3.387512586341801
-2.4462446244624445,3.381796540045363
-2.442244224422442,3.376080506147173
-2.4382438243824396,3.3703644999912523
-2.4342434243424336,3.364648536996759
-2.430243024302431,3.3589326326582487
-2.426242624262425,3.3532168025458833
-2.4222422242224226,3.3475010623057155
-2.4182418241824166,3.3417854276598917
-2.414241424142414,3.336069914406936
-2.4102410241024117,3.3303545384219593
-2.4062406240624057,3.3246393156569174
-2.4022402240224032,3.3189242621408694
-2.398239823982397,3.313209393980188
-2.3942394239423948,3.3074947273588395
-2.3902390239023887,3.30178027853859
-2.3862386238623863,3.2960660638592874
-2.382238223822384,3.2903520997390685
-2.378237823782378,3.2846384026746183
-2.3742374237423753,3.2789249892414265
-2.3702370237023693,3.273211876093996
-2.366236623662367,3.267499079966123
-2.362236223622361,3.2617866176711003
-2.3582358235823584,3.2560745061020016
-2.3542354235423524,3.2503627622318785
-2.35023502350235,3.244651403114044
-2.3462346234623475,3.23894044588228
-2.3422342234223414,3.233229907751091
-2.338233823382339,3.227519806015959
-2.334233423342333,3.2218101580535534
-2.3302330233023305,3.2161009813220036
-2.3262326232623245,3.210392293361106
-2.322232223222322,3.2046841117925986
-2.3182318231823196,3.1989764543203663
-2.3142314231423136,3.193269338730694
-2.310231023102311,3.1875627828925217
-2.306230623062305,3.181856804757645
-2.3022302230223026,3.176151422360994
-2.2982298229822966,3.1704466538208296
-2.294229422942294,3.1647425173390196
-2.2902290229022917,3.1590390312012424
-2.2862286228622857,3.153336213777235
-2.282228222822283,3.1476340835210426
-2.278227822782277,3.1419326589712226
-2.2742274227422747,3.136231958751115
-2.2702270227022687,3.130532001569036
-2.2662266226622663,3.124832806218555
-2.262226222622264,3.119134391578688
-2.258225822582258,3.1134367766141464
-2.2542254225422553,3.1077399803755843
-2.2502250225022493,3.102044021999794
-2.246224622462247,3.096348920709975
-2.242224222422241,3.0906546958159256
-2.2382238223822384,3.0849613667143103
-2.2342234223422324,3.079268952888851
-2.23022302230223,3.0735774739105888
-2.2262226222622274,3.0678869494380843
-2.2222222222222214,3.062197399217653
-2.218221822182219,3.056508843083606
-2.214221422142213,3.050821300958444
-2.2102210221022105,3.045134792853117
-2.2062206220622045,3.0394493388672106
-2.202220222022202,3.0337649591892073
-2.1982198219821996,3.0280816740966725
-2.1942194219421935,3.022399503956493
-2.190219021902191,3.016718469225109
-2.186218621862185,3.0110385904487003
-2.1822182218221826,3.005359888263444
-2.1782178217821766,2.9996823833956925
-2.174217421742174,2.994006096662229
-2.1702170217021717,2.988331048970448
-2.1662166216621657,2.982657261318588
-2.162216221622163,2.9769847547959545
-2.158215821582157,2.9713135505831025
-2.1542154215421547,2.965643669952087
-2.1502150215021487,2.9599751342666325
-2.1462146214621463,2.9543079649823833
-2.142214221422144,2.9486421836470766
-2.138213821382138,2.9429778119007652
-2.1342134213421353,2.937314871476039
-2.1302130213021293,2.9316533841981953
-2.126212621262127,2.9259933719854816
-2.122212221222121,2.920334856849261
-2.1182118211821184,2.9146778608942494
-2.1142114211421124,2.909022406318681
-2.11021102110211,2.9033685154145443
-2.1062106210621074,2.8977162105677454
-2.1022102210221014,2.892065514258321
-2.098209820982099,2.886416449060647
-2.094209420942093,2.8807690376435993
-2.0902090209020905,2.8751233027707856
-2.0862086208620845,2.8694792673006955
-2.082208220822082,2.863836954186933
-2.0782078207820796,2.858196386478369
-2.0742074207420735,2.8525575873193407
-2.070207020702071,2.8469205799498583
-2.066206620662065,2.841285387705748
-2.0622062206220626,2.835652034018877
-2.0582058205820566,2.830020542417297
-2.054205420542054,2.82439093652546
-2.0502050205020517,2.8187632400643636
-2.0462046204620457,2.8131374768517405
-2.042204220422043,2.807513670802252
-2.038203820382037,2.8018918459276225
-2.0342034203420347,2.796272026336852
-2.0302030203020287,2.790654236236348
-2.0262026202620262,2.785038499930128
-2.022202220222024,2.77942484181996
-2.0182018201820178,2.7738132864055327
-2.0142014201420153,2.7682038582846396
-2.0102010201020093,2.7625965821533023
-2.006200620062007,2.7569914828059696
-2.002200220022001,2.7513885851356368
-1.9981998199819984,2.745787914134038
-1.9941994199419923,2.740189494891763
-1.9901990199019899,2.734593352598447
-1.9861986198619874,2.728999512542884
-1.9821982198219814,2.723408000113192
-1.978197819781979,2.717818840796973
-1.974197419741973,2.7122320601814187
-1.9701970197019705,2.706647683953496
-1.9661966196619645,2.701065737900044
-1.962196219621962,2.6954862479079518
-1.9581958195819595,2.689909239964259
-1.9541954195419535,2.6843347401563014
-1.950195019501951,2.67876277467186
-1.946194619461945,2.673193369799253
-1.9421942194219426,2.6676265519275004
-1.9381938193819366,2.6620623475464105
-1.9341934193419341,2.6565007832467398
-1.9301930193019317,2.6509418857202784
-1.9261926192619256,2.64538568175998
-1.9221922192219232,2.639832198260094
-1.9181918191819172,2.634281462216239
-1.9141914191419147,2.628733500725557
-1.9101910191019087,2.6231883409867756
-1.9061906190619062,2.617646010300355
-1.9021902190219038,2.6121065360685556
-1.8981898189818978,2.606569945795552
-1.8941894189418953,2.601036267087543
-1.8901890189018893,2.5955055276528123
-1.8861886188618868,2.589977755301861
-1.8821882188218808,2.5844529779474534
-1.8781878187818783,2.578931223604746
-1.8741874187418723,2.5734125203913294
-1.8701870187018699,2.5678968965273485
-1.8661866186618674,2.5623843803355464
-1.8621862186218614,2.5568750002413534
-1.858185818581859,2.551368784772974
-1.854185418541853,2.5458657625614203
-1.8501850185018505,2.540365962340619
-1.8461846184618445,2.5348694129474367
-1.842184218421842,2.529376143321774
-1.8381838183818395,2.523886182506595
-1.8341834183418335,2.518399559647988
-1.830183018301831,2.5129163039952394
-1.826182618261825,2.5074364449008426
-1.8221822182218226,2.501960011820582
-1.8181818181818166,2.4964870343135352
-1.814181418141814,2.4910175420421528
-1.8101810181018116,2.4855515647722557
-1.8061806180618056,2.4800891323730827
-1.8021802180218032,2.474630274817335
-1.7981798179817972,2.4691750221811644
-1.7941794179417947,2.4637234046442353
-1.7901790179017887,2.458275452489704
-1.7861786178617862,2.4528311961042704
-1.7821782178217838,2.4473906659781575
-1.7781778177817777,2.4419538927051336
-1.7741774177417753,2.436520906982528
-1.7701770177017693,2.4310917396112006
-1.7661766176617668,2.425666421495576
-1.7621762176217608,2.420244983643598
-1.7581758175817583,2.414827457166758
-1.7541754175417523,2.409413873280043
-1.7501750175017499,2.404004263301955
-1.7461746174617474,2.3985986586544543
-1.7421742174217414,2.3931970908629525
-1.738173817381739,2.3877995915562913
-1.734173417341733,2.382406192466682
-1.7301730173017305,2.377016925429703
-1.7261726172617244,2.3716318223842174
-1.722172217221722,2.366250915372372
-1.7181718171817195,2.3608742365395115
-1.7141714171417135,2.3555018181341385
-1.710171017101711,2.350133692507872
-1.706170617061705,2.34476989211535
-1.7021702170217026,2.339410449514205
-1.6981698169816966,2.334055397364954
-1.694169416941694,2.3287047684309616
-1.6901690169016916,2.3233585955783296
-1.6861686168616856,2.3180169117758265
-1.6821682168216832,2.3126797500948166
-1.6781678167816771,2.307347143709134
-1.6741674167416747,2.302019125895024
-1.6701670167016687,2.296695730031006
-1.6661666166616662,2.2913769895978042
-1.6621662166216638,2.2860629381782074
-1.6581658165816577,2.2807536094569665
-1.6541654165416553,2.2754490372206915
-1.6501650165016493,2.270149255357696
-1.6461646164616468,2.2648542978579034
-1.6421642164216408,2.259564198812681
-1.6381638163816383,2.254278992414736
-1.6341634163416323,2.248998712957937
-1.6301630163016299,2.243723394837206
-1.6261626162616274,2.2384530725483325
-1.6221622162216214,2.233187780687829
-1.618161816181619,2.227927553952785
-1.614161416141613,2.222672427140669
-1.6101610161016104,2.2174224351491896
-1.6061606160616044,2.2121776129760873
-1.602160216021602,2.206937995718984
-1.5981598159815995,2.201703618575168
-1.5941594159415935,2.1964745168414135
-1.590159015901591,2.1912507259137977
-1.586158615861585,2.186032281287467
-1.5821582158215826,2.180819218556463
-1.5781578157815765,2.175611573413479
-1.574157415741574,2.1704093816496703
-1.5701570157015716,2.165212679154406
-1.5661566156615656,2.160021501915047
-1.5621562156215631,2.154835886016731
-1.5581558155815571,2.1496558676420974
-1.5541554155415547,2.144481483071079
-1.5501550155015487,2.1393127686806155
-1.5461546154615462,2.134149760944431
-1.5421542154215437,2.1289924964327422
-1.5381538153815377,2.1238410118120057
-1.5341534153415353,2.1186953438446547
-1.5301530153015293,2.113555529388789
-1.5261526152615268,2.108421605397929
-1.5221522152215208,2.1032936089206866
-1.5181518151815183,2.098171577100505
-1.5141514151415123,2.0930555471753216
-1.5101510151015098,2.087945556477294
-1.5061506150615074,2.0828416424324567
-1.5021502150215014,2.077743842560414
-1.498149814981499,2.0726521944740255
-1.494149414941493,2.067566735879046
-1.4901490149014904,2.062487504573821
-1.4861486148614844,2.0574145384489073
-1.482148214821482,2.052347875486761
-1.4781478147814795,2.0472875537613455
-1.4741474147414735,2.042233611437786
-1.470147014701471,2.0371860867720133
-1.466146614661465,2.0321450181103566
-1.4621462146214625,2.027110443889199
-1.4581458145814565,2.022082402634556
-1.454145414541454,2.017060932961712
-1.4501450145014516,2.012046073574797
-1.4461446144614456,2.0070378632663854
-1.4421442144214431,2.0020363409171016
-1.4381438143814371,1.9970415454951669
-1.4341434143414347,1.9920535160560104
-1.4301430143014287,1.9870722917418011
-1.4261426142614262,1.982097911781043
-1.4221422142214237,1.9771304154881002
-1.4181418141814177,1.972169842262756
-1.4141414141414153,1.9672162315897699
-1.4101410141014092,1.9622696230383792
-1.4061406140614068,1.9573300562618625
-1.4021402140214008,1.9523975709970263
-1.3981398139813983,1.9474722070637536
-1.3941394139413923,1.9425540043644771
-1.3901390139013898,1.9376430028837146
-1.3861386138613874,1.9327392426875327
-1.3821382138213814,1.9278427639230455
-1.378137813781379,1.9229536068179103
-1.3741374137413729,1.9180718116797677
-1.3701370137013704,1.913197418895745
-1.3661366136613644,1.90833046893188
-1.362136213621362,1.903471002332607
-1.3581358135813595,1.8986190597201729
-1.3541354135413535,1.8937746817940884
-1.350135013501351,1.8889379093305716
-1.346134613461345,1.8841087831819427
-1.3421342134213425,1.8792873442760751
-1.3381338133813365,1.87447363361577
-1.334133413341334,1.8696676922781945
-1.3301330133013316,1.864869561414248
-1.3261326132613256,1.86007928224796
-1.3221322132213231,1.855296896075888
-1.3181318131813171,1.8505224442664583
-1.3141314131413147,1.8457559682593687
-1.3101310131013086,1.840997509564913
-1.3061306130613062,1.8362471097633657
-1.3021302130213037,1.8315048105042995
-1.2981298129812977,1.8267706535059332
-1.2941294129412952,1.8220446805544748
-1.2901290129012892,1.8173269335034148
-1.2861286128612868,1.8126174542728744
-1.2821282128212808,1.80791628484888
-1.2781278127812783,1.8032234672826972
-1.2741274127412723,1.7985390436900894
-1.2701270127012698,1.7938630562506375
-1.2661266126612674,1.7891955472069867
-1.2621262126212613,1.7845365588641315
-1.2581258125812589,1.7798861335886902
-1.2541254125412529,1.77524431380813
-1.2501250125012504,1.7706111420100492
-1.2461246124612444,1.765986660741384
-1.242124212421242,1.7613709126076738
-1.2381238123812395,1.7567639402722575
-1.2341234123412335,1.7521657864555036
-1.230123012301231,1.7475764939340317
-1.226122612261225,1.7429961055398868
-1.2221222122212225,1.738424664159766
-1.2181218121812165,1.7338622127341734
-1.214121412141214,1.7293087942566312
-1.2101210121012116,1.7247644517728236
-1.2061206120612056,1.7202292283797735
-1.2021202120212031,1.7157031672250092
-1.198119811981197,1.7111863115056871
-1.1941194119411946,1.7066787044677634
-1.1901190119011886,1.7021803894050962
-1.1861186118611862,1.6976914096586029
-1.1821182118211837,1.69321180861535
-1.1781178117811777,1.688741629707677
-1.1741174117411752,1.684280916412308
-1.1701170117011692,1.6798297122494223
-1.1661166116611668,1.6753880607817708
-1.1621162116211607,1.670956005613726
-1.1581158115811583,1.666533590390384
-1.1541154115411523,1.6621208587965977
-1.1501150115011498,1.6577178545560656
-1.1461146114611473,1.6533246214303525
-1.1421142114211413,1.6489412032179431
-1.1381138113811389,1.6445676437532866
-1.1341134113411329,1.6402039869057958
-1.1301130113011304,1.6358502765788967
-1.1261126112611244,1.6315065567090081
-1.122112211221122,1.627172871264575
-1.1181118111811195,1.6228492642450378
-1.1141114111411135,1.6185357796798314
-1.110111011101111,1.6142324616273767
-1.106110611061105,1.609939354174026
-1.1021102110211025,1.60565650143306
-1.0981098109810965,1.6013839475436131
-1.094109410941094,1.597121736669655
-1.0901090109010916,1.5928699129989055
-1.0861086108610856,1.5886285207417812
-1.082108210821083,1.5843976041303347
-1.078107810781077,1.5801772074171465
-1.0741074107410746,1.575967374874269
-1.0701070107010686,1.5717681507921006
-1.0661066106610662,1.5675795794783132
-1.0621062106210637,1.563401705256716
-1.0581058105810577,1.5592345724661492
-1.0541054105410552,1.5550782254593718
-1.0501050105010492,1.5509327086019011
-1.0461046104610467,1.546798066270905
-1.0421042104210407,1.5426743428540246
-1.0381038103810383,1.5385615827482506
-1.0341034103410323,1.5344598303587316
-1.0301030103010298,1.5303691300976352
-1.0261026102610273,1.526289526382948
-1.0221022102210213,1.5222210636373017
-1.0181018101810189,1.5181637862867965
-1.0141014101410128,1.514117738759776
-1.0101010101010104,1.5100829654856538
-1.0061006100610044,1.506059510893673
-1.002100210021002,1.5020474194117168
-0.9980998099809995,1.4980467354650584
-0.9940994099409934,1.494057503475139
-0.990099009900991,1.4900797678583406
-0.986098609860985,1.4861135730247146
-0.9820982098209825,1.4821589633767573
-0.9780978097809765,1.4782159833081232
-0.974097409740974,1.474284677202386
-0.9700970097009716,1.4703650894317413
-0.9660966096609656,1.4664572643557383
-0.9620962096209631,1.4625612463200035
-0.9580958095809571,1.458677079654924
-0.9540954095409546,1.4548048086743754
-0.9500950095009486,1.4509444776743896
-0.9460946094609461,1.4470961309318686
-0.9420942094209437,1.4432598127032445
-0.9380938093809377,1.4394355672231616
-0.9340934093409352,1.4356234387031588
-0.9300930093009292,1.431823471330306
-0.9260926092609267,1.4280357092658895
-0.9220922092209207,1.4242601966440342
-0.9180918091809183,1.4204969775703753
-0.9140914091409122,1.4167460961206695
-0.9100910091009098,1.4130075963394546
-0.9060906090609073,1.4092815222386526
-0.9020902090209013,1.405567917796199
-0.8980898089808989,1.4018668269546701
-0.8940894089408928,1.3981782936198663
-0.8900890089008904,1.3945023616594439
-0.8860886088608844,1.3908390749014852
-0.8820882088208819,1.3871884771331189
-0.8780878087808794,1.3835506120990817
-0.8740874087408734,1.3799255235003125
-0.870087008700871,1.3763132549925352
-0.866086608660865,1.3727138501848097
-0.8620862086208625,1.3691273526381211
-0.8580858085808565,1.365553805863917
-0.854085408540854,1.3619932533226857
-0.8500850085008516,1.3584457384224873
-0.8460846084608455,1.3549113045175072
-0.8420842084208431,1.3513899949066066
-0.8380838083808371,1.347881852831837
-0.8340834083408346,1.3443869214769966
-0.8300830083008286,1.340905243966131
-0.8260826082608261,1.337436863362082
-0.8220822082208237,1.3339818226649824
-0.8180818081808177,1.3305401648107795
-0.8140814081408152,1.327111932669753
-0.8100810081008092,1.3236971690449981
-0.8060806080608067,1.3202959166709523
-0.8020802080208007,1.3169082182118652
-0.7980798079807983,1.3135341162603185
-0.7940794079407922,1.3101736533356887
-0.7900790079007898,1.306826871882657
-0.7860786078607873,1.3034938142696697
-0.7820782078207813,1.3001745227874255
-0.7780778077807788,1.2968690396473581
-0.7740774077407728,1.2935774069800865
-0.7700770077007704,1.2902996668339066
-0.7660766076607644,1.2870358611732318
-0.7620762076207619,1.2837860318770775
-0.7580758075807594,1.2805502207374988
-0.7540754075407534,1.2773284694580553
-0.750075007500751,1.2741208196522704
-0.7460746074607449,1.2709273128420624
-0.7420742074207425,1.2677479904562134
-0.7380738073807365,1.2645828938287915
-0.734073407340734,1.261432064197614
-0.7300730073007315,1.2582955427026696
-0.7260726072607255,1.2551733703845613
-0.7220722072207231,1.2520655881829523
-0.7180718071807171,1.2489722369349776
-0.7140714071407146,1.2458933573736992
-0.7100710071007086,1.2428289901265113
-0.7060706070607061,1.2397791757135916
-0.7020702070207037,1.2367439545463061
-0.6980698069806976,1.2337233669256444
-0.6940694069406952,1.2307174530406475
-0.6900690069006892,1.2277262529668131
-0.6860686068606867,1.2247498066645366
-0.6820682068206807,1.2217881539775086
-0.6780678067806782,1.2188413346311553
-0.6740674067406722,1.2159093882310348
-0.6700670067006698,1.2129923542612744
-0.6660666066606673,1.2100902720829694
-0.6620662066206613,1.2072031809326051
-0.6580658065806588,1.2043311199204814
-0.6540654065406528,1.2014741280291086
-0.6500650065006504,1.1986322441116428
-0.6460646064606443,1.1958055068902809
-0.6420642064206419,1.1929939549546946
-0.6380638063806394,1.1901976267604295
-0.6340634063406334,1.1874165606273257
-0.630063006300631,1.1846507947379425
-0.6260626062606249,1.181900367135957
-0.6220622062206225,1.1791653157246
-0.6180618061806165,1.1764456782650556
-0.614061406140614,1.173741492374898
-0.6100610061006115,1.1710527955264949
-0.6060606060606055,1.1683796250454348
-0.6020602060206031,1.1657220181089578
-0.598059805980597,1.163080011744361
-0.5940594059405946,1.1604536428274423
-0.5900590059005886,1.157842948080911
-0.5860586058605861,1.1552479640728308
-0.5820582058205837,1.152668727215038
-0.5780578057805776,1.1501052737615782
-0.5740574057405752,1.1475576398071492
-0.5700570057005692,1.1450258612855213
-0.5660566056605667,1.1425099739679954
-0.5620562056205607,1.1400100134618265
-0.5580558055805582,1.1375260152086866
-0.5540554055405522,1.1350580144830937
-0.5500550055005498,1.1326060463908805
-0.5460546054605473,1.1301701458676325
-0.5420542054205413,1.1277503476771509
-0.5380538053805388,1.1253466864099189
-0.5340534053405328,1.122959196481551
-0.5300530053005303,1.1205879121312772
-0.5260526052605243,1.118232867420395
-0.5220522052205219,1.1158940962307633
-0.5180518051805194,1.1135716322632654
-0.5140514051405134,1.1112655090362982
-0.5100510051005109,1.1089757598842653
-0.5060506050605049,1.1067024179560545
-0.5020502050205025,1.10444551621355
-0.49804980498049645,1.102205087430117
-0.494049404940494,1.0999811641891233
-0.4900490049004915,1.0977737788824353
-0.4860486048604855,1.0955829637089405
-0.48204820482048305,1.0934087506730727
-0.47804780478047704,1.0912511715833264
-0.4740474047404746,1.089110258050801
-0.47004700470046856,1.0869860414877257
-0.4660466046604661,1.0848785531060152
-0.46204620462046364,1.0827878239158064
-0.4580458045804576,1.0807138847240179
-0.45404540454045517,1.0786567661329178
-0.45004500450044915,1.0766164985386766
-0.4460446044604467,1.0745931121299561
-0.4420442044204407,1.0725866368864745
-0.4380438043804382,1.070597102577608
-0.4340434043404322,1.0686245387609699
-0.43004300430042974,1.0666689747810254
-0.4260426042604273,1.064730439767686
-0.42204220422042127,1.0628089626349313
-0.4180418041804188,1.0609045720794341
-0.4140414041404128,1.0590172965791798
-0.41004100410041033,1.0571471643921155
-0.4060406040604043,1.0552942035547834
-0.40204020402040186,1.0534584418809847
-0.3980398039803994,1.05163990696043
-0.3940394039403934,1.0498386261574135
-0.3900390039003909,1.0480546266094932
-0.3860386038603849,1.046287935226167
-0.38203820382038245,1.0445385786875776
-0.37803780378037644,1.0428065834432043
-0.374037403740374,1.0410919757105856
-0.3700370037003715,1.0393947814740288
-0.3660366036603655,1.037715026483344
-0.36203620362036304,1.0360527362525866
-0.358035803580357,1.034407936058796
-0.35403540354035457,1.032780650940762
-0.35003500350034855,1.0311709056977814
-0.3460346034603461,1.0295787248884452
-0.34203420342034363,1.028004132829415
-0.3380338033803376,1.026447153594222
-0.33403340334033516,1.0249078110120782
-0.33003300330032914,1.0233861286666817
-0.3260326032603267,1.0218821298950544
-0.32203220322032067,1.0203958377863682
-0.3180318031803182,1.018927275180801
-0.3140314031403122,1.0174764646683854
-0.31003100310030973,1.0160434285878872
-0.30603060306030727,1.0146281890256752
-0.30203020302030126,1.0132307678146149
-0.2980298029802988,1.0118511865329742
-0.2940294029402928,1.0104894665033268
-0.2900290029002903,1.009145628791485
-0.2860286028602843,1.0078196942054265
-0.28202820282028185,1.006511683294249
-0.2780278027802794,1.005221616347121
-0.2740274027402734,1.0039495133922551
-0.2700270027002709,1.0026953941958932
-0.2660266026602649,1.0014592782612919
-0.26202620262026244,1.0002411848277377
-0.2580258025802564,0.9990411328695562
-0.25402540254025396,0.9978591410951497
-0.2500250025002515,0.9966952279460343
-0.2460246024602455,0.995549411595896
-0.24202420242024303,0.9944217099496631
-0.23802380238023702,0.9933121406425776
-0.23402340234023455,0.9922207210392974
-0.23002300230022854,0.9911474682329942
-0.22602260226022608,0.9900923990444789
-0.22202220222022362,0.9890555300213286
-0.2180218021802176,0.9880368774370324
-0.21402140214021514,0.9870364572901535
-0.21002100210020913,0.9860542853034946
-0.20602060206020667,0.9850903769232886
-0.20202020202020066,0.9841447473183916
-0.1980198019801982,0.9832174113795008
-0.19401940194019218,0.9823083837183737
-0.19001900190018972,0.9814176786670736
-0.18601860186018726,0.9805453102772184
-0.18201820182018125,0.9796912923192491
-0.17801780178017879,0.9788556382817134
-0.17401740174017277,0.9780383613705561
-0.1700170017001703,0.977239474508434
-0.1660166016601643,0.9764589903340339
-0.16201620162016184,0.9756969212014159
-0.15801580158015938,0.9749532791793617
-0.15401540154015336,0.9742280760507412
-0.1500150015001509,0.9735213233118993
-0.1460146014601449,0.9728330321720434
-0.14201420142014243,0.9721632135526613
-0.1380138013801364,0.9715118780869407
-0.13401340134013395,0.9708790361192139
-0.1300130013001315,0.9702646977044086
-0.12601260126012548,0.9696688726075191
-0.12201220122012302,0.9690915703030932
-0.118011801180117,0.9685327999747271
-0.11401140114011454,0.9679925705145852
-0.11001100110010853,0.967470890522925
-0.10601060106010607,0.9669677683076469
-0.10201020102010361,0.9664832118838501
-0.0980098009800976,0.966017228973411
-0.09400940094009513,0.9655698270045736
-0.09000900090008912,0.9651410131115534
-0.08600860086008666,0.964730794134163
-0.08200820082008065,0.9643391766174447
-0.07800780078007818,0.9639661668113267
-0.07400740074007217,0.9636117706702884
-0.07000700070006971,0.9632759938530465
-0.06600660066006725,0.9629588417222518
-0.062006200620061236,0.9626603193442052
-0.058005800580058775,0.9623804314885891
-0.05400540054005276,0.9621191826282116
-0.0500050005000503,0.9618765769387705
-0.04600460046004429,0.9616526182986292
-0.042004200420041826,0.9614473102886114
-0.038003800380039365,0.9612606561918096
-0.03400340034003335,0.9610926589934106
-0.03000300030003089,0.9609433213805364
-0.026002600260024877,0.9608126457421007
-0.022002200220022416,0.9607006341686821
-0.018001800180016403,0.9606072884524116
-0.014001400140013942,0.9605326100868783
-0.010001000100011481,0.9604766002670487
-0.006000600060005468,0.9604392598892039
-0.002000200020003007,0.9604205895508906
0.002000200020003007,0.9604205895508906
0.006000600060005468,0.9604392598892039
0.010001000100011481,0.9604766002670487
0.014001400140013942,0.9605326100868783
0.018001800180016403,0.9606072884524116
0.022002200220022416,0.9607006341686821
0.026002600260024877,0.9608126457421007
0.03000300030003089,0.9609433213805364
0.03400340034003335,0.9610926589934106
0.038003800380039365,0.9612606561918096
0.042004200420041826,0.9614473102886114
0.04600460046004784,0.9616526182986294
0.0500050005000503,0.9618765769387705
0.05400540054005276,0.9621191826282116
0.058005800580058775,0.9623804314885891
0.062006200620061236,0.9626603193442052
0.06600660066006725,0.9629588417222518
0.07000700070006971,0.9632759938530465
0.07400740074007572,0.9636117706702888
0.07800780078007818,0.9639661668113267
0.08200820082008065,0.9643391766174447
0.08600860086008666,0.964730794134163
0.09000900090008912,0.9651410131115534
0.09400940094009513,0.9655698270045736
0.0980098009800976,0.966017228973411
0.10201020102010361,0.9664832118838501
0.10601060106010607,0.9669677683076469
0.11001100110010853,0.967470890522925
0.11401140114011454,0.9679925705145852
0.118011801180117,0.9685327999747271
0.12201220122012302,0.9690915703030932
0.12601260126012548,0.9696688726075191
0.1300130013001315,0.9702646977044086
0.13401340134013395,0.9708790361192139
0.1380138013801364,0.9715118780869407
0.14201420142014243,0.9721632135526613
0.1460146014601449,0.9728330321720434
0.1500150015001509,0.9735213233118993
0.15401540154015336,0.9742280760507412
0.15801580158015938,0.9749532791793617
0.16201620162016184,0.9756969212014159
0.16601660166016785,0.9764589903340346
0.1700170017001703,0.977239474508434
0.17401740174017277,0.9780383613705561
0.17801780178017879,0.9788556382817134
0.18201820182018125,0.9796912923192491
0.18601860186018726,0.9805453102772184
0.19001900190018972,0.9814176786670736
0.19401940194019573,0.9823083837183744
0.1980198019801982,0.9832174113795008
0.20202020202020066,0.9841447473183916
0.20602060206020667,0.9850903769232886
0.21002100210020913,0.9860542853034946
0.21402140214021514,0.9870364572901535
0.2180218021802176,0.9880368774370324
0.22202220222022362,0.9890555300213286
0.22602260226022608,0.9900923990444789
0.23002300230022854,0.9911474682329942
0.23402340234023455,0.9922207210392974
0.23802380238023702,0.9933121406425776
0.24202420242024303,0.9944217099496631
0.2460246024602455,0.995549411595896
0.2500250025002515,0.9966952279460343
0.25402540254025396,0.9978591410951497
0.2580258025802564,0.9990411328695562
0.26202620262026244,1.0002411848277377
0.2660266026602649,1.0014592782612919
0.2700270027002709,1.0026953941958932
0.2740274027402734,1.0039495133922551
0.2780278027802794,1.005221616347121
0.28202820282028185,1.006511683294249
0.28602860286028786,1.0078196942054276
0.2900290029002903,1.009145628791485
0.2940294029402928,1.0104894665033268
0.2980298029802988,1.0118511865329742
0.30203020302030126,1.0132307678146149
0.30603060306030727,1.0146281890256752
0.31003100310030973,1.0160434285878872
0.31403140314031575,1.0174764646683867
0.3180318031803182,1.018927275180801
0.32203220322032067,1.0203958377863682
0.3260326032603267,1.0218821298950544
0.33003300330032914,1.0233861286666817
0.33403340334033516,1.0249078110120782
0.3380338033803376,1.026447153594222
0.34203420342034363,1.028004132829415
0.3460346034603461,1.0295787248884452
0.35003500350034855,1.0311709056977814
0.35403540354035457,1.032780650940762
0.358035803580357,1.034407936058796
0.36203620362036304,1.0360527362525866
0.3660366036603655,1.037715026483344
0.3700370037003715,1.0393947814740288
0.374037403740374,1.0410919757105856
0.37803780378037644,1.0428065834432043
0.38203820382038245,1.0445385786875776
0.3860386038603849,1.046287935226167
0.3900390039003909,1.0480546266094932
0.3940394039403934,1.0498386261574135
0.3980398039803994,1.05163990696043
0.40204020402040186,1.0534584418809847
0.4060406040604079,1.055294203554785
0.41004100410041033,1.0571471643921155
0.4140414041404128,1.0590172965791798
0.4180418041804188,1.0609045720794341
0.42204220422042127,1.0628089626349313
0.4260426042604273,1.064730439767686
0.43004300430042974,1.0666689747810254
0.43404340434043576,1.0686245387609716
0.4380438043804382,1.070597102577608
0.4420442044204407,1.0725866368864745
0.4460446044604467,1.0745931121299561
0.45004500450044915,1.0766164985386766
0.45404540454045517,1.0786567661329178
0.4580458045804576,1.0807138847240179
0.46204620462046364,1.0827878239158064
0.4660466046604661,1.0848785531060152
0.47004700470046856,1.0869860414877257
0.4740474047404746,1.089110258050801
0.47804780478047704,1.0912511715833264
0.48204820482048305,1.0934087506730727
0.4860486048604855,1.0955829637089405
0.4900490049004915,1.0977737788824353
0.494049404940494,1.0999811641891233
0.49804980498049645,1.102205087430117
0.5020502050205025,1.10444551621355
0.5060506050605049,1.1067024179560545
0.5100510051005109,1.1089757598842653
0.5140514051405134,1.1112655090362982
0.5180518051805194,1.1135716322632654
0.5220522052205219,1.1158940962307633
0.5260526052605279,1.118232867420397
0.5300530053005303,1.1205879121312772
0.5340534053405328,1.122959196481551
0.5380538053805388,1.1253466864099189
0.5420542054205413,1.1277503476771509
0.5460546054605473,1.1301701458676325
0.5500550055005498,1.1326060463908805
0.5540554055405558,1.135058014483096
0.5580558055805582,1.1375260152086866
0.5620562056205607,1.1400100134618265
0.5660566056605667,1.1425099739679954
0.5700570057005692,1.1450258612855213
0.5740574057405752,1.1475576398071492
0.5780578057805776,1.1501052737615782
0.5820582058205837,1.152668727215038
0.5860586058605861,1.1552479640728308
0.5900590059005886,1.157842948080911
0.5940594059405946,1.1604536428274423
0.598059805980597,1.163080011744361
0.6020602060206031,1.1657220181089578
0.6060606060606055,1.1683796250454348
0.6100610061006115,1.1710527955264949
0.614061406140614,1.173741492374898
0.6180618061806165,1.1764456782650556
0.6220622062206225,1.1791653157246
0.6260626062606249,1.181900367135957
0.630063006300631,1.1846507947379425
0.6340634063406334,1.1874165606273257
0.6380638063806394,1.1901976267604295
0.6420642064206419,1.1929939549546946
0.6460646064606479,1.1958055068902833
0.6500650065006504,1.1986322441116428
0.6540654065406528,1.2014741280291086
0.6580658065806588,1.2043311199204814
0.6620662066206613,1.2072031809326051
0.6660666066606673,1.2100902720829694
0.6700670067006698,1.2129923542612744
0.6740674067406758,1.2159093882310374
0.6780678067806782,1.2188413346311553
0.6820682068206807,1.2217881539775086
0.6860686068606867,1.2247498066645366
0.6900690069006892,1.2277262529668131
0.6940694069406952,1.2307174530406475
0.6980698069806976,1.2337233669256444
0.7020702070207037,1.2367439545463061
0.7060706070607061,1.2397791757135916
0.7100710071007086,1.2428289901265113
0.7140714071407146,1.2458933573736992
0.7180718071807171,1.2489722369349776
0.7220722072207231,1.2520655881829523
0.7260726072607255,1.2551733703845613
0.7300730073007315,1.2582955427026696
0.734073407340734,1.261432064197614
0.7380738073807365,1.2645828938287915
0.7420742074207425,1.2677479904562134
0.7460746074607449,1.2709273128420624
0.750075007500751,1.2741208196522704
0.7540754075407534,1.2773284694580553
0.7580758075807594,1.2805502207374988
0.7620762076207619,1.2837860318770775
0.7660766076607679,1.2870358611732347
0.7700770077007704,1.2902996668339066
0.7740774077407728,1.2935774069800865
0.7780778077807788,1.2968690396473581
0.7820782078207813,1.3001745227874255
0.7860786078607873,1.3034938142696697
0.7900790079007898,1.306826871882657
0.7940794079407958,1.3101736533356918
0.7980798079807983,1.3135341162603185
0.8020802080208007,1.3169082182118652
0.8060806080608067,1.3202959166709523
0.8100810081008092,1.3236971690449981
0.8140814081408152,1.327111932669753
0.8180818081808177,1.3305401648107795
0.8220822082208237,1.3339818226649824
0.8260826082608261,1.337436863362082
0.8300830083008286,1.340905243966131
0.8340834083408346,1.3443869214769966
0.8380838083808371,1.347881852831837
0.8420842084208431,1.3513899949066066
0.8460846084608455,1.3549113045175072
0.8500850085008516,1.3584457384224873
0.854085408540854,1.3619932533226857
0.8580858085808565,1.365553805863917
0.8620862086208625,1.3691273526381211
0.866086608660865,1.3727138501848097
0.870087008700871,1.3763132549925352
0.8740874087408734,1.3799255235003125
0.8780878087808794,1.3835506120990817
0.8820882088208819,1.3871884771331189
0.8860886088608879,1.3908390749014885
0.8900890089008904,1.3945023616594439
0.8940894089408928,1.3981782936198663
0.8980898089808989,1.4018668269546701
0.9020902090209013,1.405567917796199
0.9060906090609073,1.4092815222386526
0.9100910091009098,1.4130075963394546
0.9140914091409158,1.4167460961206728
0.9180918091809183,1.4204969775703753
0.9220922092209207,1.4242601966440342
0.9260926092609267,1.4280357092658895
0.9300930093009292,1.431823471330306
0.9340934093409352,1.4356234387031588
0.9380938093809377,1.4394355672231616
0.9420942094209437,1.4432598127032445
0.9460946094609461,1.4470961309318686
0.9500950095009486,1.4509444776743896
0.9540954095409546,1.4548048086743754
0.9580958095809571,1.458677079654924
0.9620962096209631,1.4625612463200035
0.9660966096609656,1.4664572643557383
0.9700970097009716,1.4703650894317413
0.974097409740974,1.474284677202386
0.9780978097809765,1.4782159833081232
0.9820982098209825,1.4821589633767573
0.986098609860985,1.4861135730247146
0.990099009900991,1.4900797678583406
0.9940994099409934,1.494057503475139
0.9980998099809995,1.4980467354650584
1.002100210021002,1.5020474194117168
1.006100610061008,1.5060595108936767
1.0101010101010104,1.5100829654856538
1.0141014101410128,1.514117738759776
1.0181018101810189,1.5181637862867965
1.0221022102210213,1.5222210636373017
1.0261026102610273,1.526289526382948
1.0301030103010298,1.5303691300976352
1.0341034103410358,1.5344598303587351
1.0381038103810383,1.5385615827482506
1.0421042104210407,1.5426743428540246
1.0461046104610467,1.546798066270905
1.0501050105010492,1.5509327086019011
1.0541054105410552,1.5550782254593718
1.0581058105810577,1.5592345724661492
1.0621062106210637,1.563401705256716
1.0661066106610662,1.5675795794783132
1.0701070107010686,1.5717681507921006
1.0741074107410746,1.575967374874269
1.078107810781077,1.5801772074171465
1.082108210821083,1.5843976041303347
1.0861086108610856,1.5886285207417812
1.0901090109010916,1.5928699129989055
1.094109410941094,1.597121736669655
1.0981098109810965,1.6013839475436131
1.1021102110211025,1.60565650143306
1.106110611061105,1.609939354174026
1.110111011101111,1.6142324616273767
1.1141114111411135,1.6185357796798314
1.1181118111811195,1.6228492642450378
1.122112211221122,1.627172871264575
1.126112611261128,1.631506556709012
1.1301130113011304,1.6358502765788967
1.1341134113411329,1.6402039869057958
1.1381138113811389,1.6445676437532866
1.1421142114211413,1.6489412032179431
1.1461146114611473,1.6533246214303525
1.1501150115011498,1.6577178545560656
1.1541154115411558,1.6621208587966014
1.1581158115811583,1.666533590390384
1.1621162116211607,1.670956005613726
1.1661166116611668,1.6753880607817708
1.1701170117011692,1.6798297122494223
1.1741174117411752,1.684280916412308
1.1781178117811777,1.688741629707677
1.1821182118211837,1.69321180861535
1.1861186118611862,1.6976914096586029
1.1901190119011886,1.7021803894050962
1.1941194119411946,1.7066787044677634
1.198119811981197,1.7111863115056871
1.2021202120212031,1.7157031672250092
1.2061206120612056,1.7202292283797735
1.2101210121012116,1.7247644517728236
1.214121412141214,1.7293087942566312
1.2181218121812165,1.7338622127341734
1.2221222122212225,1.738424664159766
1.226122612261225,1.7429961055398868
1.230123012301231,1.7475764939340317
1.2341234123412335,1.7521657864555036
1.2381238123812395,1.7567639402722575
1.242124212421242,1.7613709126076738
1.246124612461248,1.765986660741388
1.2501250125012504,1.7706111420100492
1.2541254125412529,1.77524431380813
1.2581258125812589,1.7798861335886902
1.2621262126212613,1.7845365588641315
1.2661266126612674,1.7891955472069867
1.2701270127012698,1.7938630562506375
1.2741274127412758,1.7985390436900937
1.2781278127812783,1.8032234672826972
1.2821282128212808,1.80791628484888
1.2861286128612868,1.8126174542728744
1.2901290129012892,1.8173269335034148
1.2941294129412952,1.8220446805544748
1.2981298129812977,1.8267706535059332
1.3021302130213037,1.8315048105042995
1.3061306130613062,1.8362471097633657
1.3101310131013086,1.840997509564913
1.3141314131413147,1.8457559682593687
1.3181318131813171,1.8505224442664583
1.3221322132213231,1.855296896075888
1.3261326132613256,1.86007928224796
1.3301330133013316,1.864869561414248
1.334133413341334,1.8696676922781945
1.3381338133813365,1.87447363361577
1.3421342134213425,1.8792873442760751
1.346134613461345,1.8841087831819427
1.350135013501351,1.8889379093305716
1.3541354135413535,1.8937746817940884
1.3581358135813595,1.8986190597201729
1.362136213621362,1.903471002332607
1.366136613661368,1.9083304689318843
1.3701370137013704,1.913197418895745
1.3741374137413729,1.9180718116797677
1.378137813781379,1.9229536068179103
1.3821382138213814,1.9278427639230455
1.3861386138613874,1.9327392426875327
1.3901390139013898,1.9376430028837146
1.3941394139413958,1.9425540043644816
1.3981398139813983,1.9474722070637536
1.4021402140214008,1.9523975709970263
1.4061406140614068,1.9573300562618625
1.4101410141014092,1.9622696230383792
1.4141414141414153,1.9672162315897699
1.4181418141814177,1.972169842262756
1.4221422142214237,1.9771304154881002
1.4261426142614262,1.982097911781043
1.4301430143014287,1.9870722917418011
1.4341434143414347,1.9920535160560104
1.4381438143814371,1.9970415454951669
1.4421442144214431,2.0020363409171016
1.4461446144614456,2.0070378632663854
1.4501450145014516,2.012046073574797
1.454145414541454,2.017060932961712
1.4581458145814565,2.022082402634556
1.4621462146214625,2.027110443889199
1.466146614661465,2.0321450181103566
1.470147014701471,2.0371860867720133
1.4741474147414735,2.042233611437786
1.4781478147814795,2.0472875537613455
1.482148214821482,2.052347875486761
1.486148614861488,2.057414538448912
1.4901490149014904,2.062487504573821
1.494149414941493,2.067566735879046
1.498149814981499,2.0726521944740255
1.5021502150215014,2.077743842560414
1.5061506150615074,2.0828416424324567
1.5101510151015098,2.087945556477294
1.5141514151415159,2.093055547175326
1.5181518151815183,2.098171577100505
1.5221522152215208,2.1032936089206866
1.5261526152615268,2.108421605397929
1.5301530153015293,2.113555529388789
1.5341534153415353,2.1186953438446547
1.5381538153815377,2.1238410118120057
1.5421542154215437,2.1289924964327422
1.5461546154615462,2.134149760944431
1.5501550155015487,2.1393127686806155
1.5541554155415547,2.144481483071079
1.5581558155815571,2.1496558676420974
1.5621562156215631,2.154835886016731
1.5661566156615656,2.160021501915047
1.5701570157015716,2.165212679154406
1.574157415741574,2.1704093816496703
1.5781578157815765,2.175611573413479
1.5821582158215826,2.180819218556463
1.586158615861585,2.186032281287467
1.590159015901591,2.1912507259137977
1.5941594159415935,2.1964745168414135
1.5981598159815995,2.201703618575168
1.602160216021602,2.206937995718984
1.606160616061608,2.2121776129760917
1.6101610161016104,2.2174224351491896
1.614161416141613,2.222672427140669
1.618161816181619,2.227927553952785
1.6221622162216214,2.233187780687829
1.6261626162616274,2.2384530725483325
1.6301630163016299,2.243723394837206
1.6341634163416359,2.248998712957942
1.6381638163816383,2.254278992414736
1.6421642164216408,2.259564198812681
1.6461646164616468,2.2648542978579034
1.6501650165016493,2.270149255357696
1.6541654165416553,2.2754490372206915
1.6581658165816577,2.2807536094569665
1.6621662166216638,2.2860629381782074
1.6661666166616662,2.2913769895978042
1.6701670167016687,2.296695730031006
1.6741674167416747,2.302019125895024
1.6781678167816771,2.307347143709134
1.6821682168216832,2.3126797500948166
1.6861686168616856,2.3180169117758265
1.6901690169016916,2.3233585955783296
1.694169416941694,2.3287047684309616
1.6981698169816966,2.334055397364954
1.7021702170217026,2.339410449514205
1.706170617061705,2.34476989211535
1.710171017101711,2.350133692507872
1.7141714171417135,2.3555018181341385
1.7181718171817195,2.3608742365395115
1.722172217221722,2.366250915372372
1.726172617261728,2.371631822384222
1.7301730173017305,2.377016925429703
1.734173417341733,2.382406192466682
1.738173817381739,2.3877995915562913
1.7421742174217414,2.3931970908629525
1.7461746174617474,2.3985986586544543
1.7501750175017499,2.404004263301955
1.7541754175417559,2.409413873280048
1.7581758175817583,2.414827457166758
1.7621762176217608,2.420244983643598
1.7661766176617668,2.425666421495576
1.7701770177017693,2.4310917396112006
1.7741774177417753,2.436520906982528
1.7781778177817777,2.4419538927051336
1.7821782178217838,2.4473906659781575
1.7861786178617862,2.4528311961042704
1.7901790179017887,2.458275452489704
1.7941794179417947,2.4637234046442353
1.7981798179817972,2.4691750221811644
1.8021802180218032,2.474630274817335
1.8061806180618056,2.4800891323730827
1.8101810181018116,2.4855515647722557
1.814181418141814,2.4910175420421528
1.8181818181818166,2.4964870343135352
1.8221822182218226,2.501960011820582
1.826182618261825,2.5074364449008426
1.830183018301831,2.5129163039952394
1.8341834183418335,2.518399559647988
1.8381838183818395,2.523886182506595
1.842184218421842,2.529376143321774
1.846184618461848,2.534869412947442
1.8501850185018505,2.540365962340619
1.854185418541853,2.5458657625614203
1.858185818581859,2.551368784772974
1.8621862186218614,2.5568750002413534
1.8661866186618674,2.5623843803355464
1.8701870187018699,2.5678968965273485
1.8741874187418759,2.573412520391334
1.8781878187818783,2.578931223604746
1.8821882188218808,2.5844529779474534
1.8861886188618868,2.589977755301861
1.8901890189018893,2.5955055276528123
1.8941894189418953,2.601036267087543
1.8981898189818978,2.606569945795552
1.9021902190219038,2.6121065360685556
1.9061906190619062,2.617646010300355
1.9101910191019087,2.6231883409867756
1.9141914191419147,2.628733500725557
1.9181918191819172,2.634281462216239
1.9221922192219232,2.639832198260094
1.9261926192619256,2.64538568175998
1.9301930193019317,2.6509418857202784
1.9341934193419341,2.6565007832467398
1.9381938193819366,2.6620623475464105
1.9421942194219426,2.6676265519275004
1.946194619461945,2.673193369799253
1.950195019501951,2.67876277467186
1.9541954195419535,2.6843347401563014
1.9581958195819595,2.689909239964259
1.962196219621962,2.6954862479079518
1.966196619661968,2.7010657379000493
1.9701970197019705,2.706647683953496
1.974197419741973,2.7122320601814187
1.978197819781979,2.717818840796973
1.9821982198219814,2.723408000113192
1.9861986198619874,2.728999512542884
1.9901990199019899,2.734593352598447
1.994199419941996,2.7401894948917684
1.9981998199819984,2.745787914134038
2.002200220022001,2.7513885851356368
2.006200620062007,2.7569914828059696
2.0102010201020093,2.7625965821533023
2.0142014201420153,2.7682038582846396
2.0182018201820178,2.7738132864055327
2.022202220222024,2.77942484181996
2.0262026202620262,2.785038499930128
2.0302030203020287,2.790654236236348
2.0342034203420347,2.796272026336852
2.038203820382037,2.8018918459276225
2.042204220422043,2.807513670802252
2.0462046204620457,2.8131374768517405
2.0502050205020517,2.8187632400643636
2.054205420542054,2.82439093652546
2.0582058205820566,2.830020542417297
2.0622062206220626,2.835652034018877
2.066206620662065,2.841285387705748
2.070207020702071,2.8469205799498583
2.0742074207420735,2.8525575873193407
2.0782078207820796,2.858196386478369
2.082208220822082,2.863836954186933
2.086208620862088,2.869479267300701
2.0902090209020905,2.8751233027707856
2.094209420942093,2.8807690376435993
2.098209820982099,2.886416449060647
2.1022102210221014,2.892065514258321
2.1062106210621074,2.8977162105677454
2.11021102110211,2.9033685154145443
2.114211421142116,2.909022406318686
2.1182118211821184,2.9146778608942494
2.122212221222121,2.920334856849261
2.126212621262127,2.9259933719854816
2.1302130213021293,2.9316533841981953
2.1342134213421353,2.937314871476039
2.138213821382138,2.9429778119007652
2.142214221422144,2.9486421836470766
2.1462146214621463,2.9543079649823833
2.1502150215021487,2.9599751342666325
2.1542154215421547,2.965643669952087
2.158215821582157,2.9713135505831025
2.162216221622163,2.9769847547959545
2.1662166216621657,2.982657261318588
2.1702170217021717,2.988331048970448
2.174217421742174,2.994006096662229
2.1782178217821766,2.9996823833956925
2.1822182218221826,3.005359888263444
2.186218621862185,3.0110385904487003
2.190219021902191,3.016718469225109
2.1942194219421935,3.022399503956493
2.1982198219821996,3.0280816740966725
2.202220222022202,3.0337649591892073
2.206220622062208,3.0394493388672155
2.2102210221022105,3.045134792853117
2.214221422142213,3.050821300958444
2.218221822182219,3.056508843083606
2.2222222222222214,3.062197399217653
2.2262226222622274,3.0678869494380843
2.23022302230223,3.0735774739105888
2.234223422342236,3.0792689528888557
2.2382238223822384,3.0849613667143103
2.242224222422241,3.0906546958159256
2.246224622462247,3.096348920709975
2.2502250225022493,3.102044021999794
2.2542254225422553,3.1077399803755843
2.258225822582258,3.1134367766141464
2.262226222622264,3.119134391578688
2.2662266226622663,3.124832806218555
2.2702270227022687,3.130532001569036
2.2742274227422747,3.136231958751115
2.278227822782277,3.1419326589712226
2.282228222822283,3.1476340835210426
2.2862286228622857,3.153336213777235
2.2902290229022917,3.1590390312012424
2.294229422942294,3.1647425173390196
2.2982298229822966,3.1704466538208296
2.3022302230223026,3.176151422360994
2.306230623062305,3.181856804757645
2.310231023102311,3.1875627828925217
2.3142314231423136,3.193269338730694
2.3182318231823196,3.1989764543203663
2.322232223222322,3.2046841117925986
2.326232623262328,3.2103922933611115
2.3302330233023305,3.2161009813220036
2.334233423342333,3.2218101580535534
2.338233823382339,3.227519806015959
2.3422342234223414,3.233229907751091
2.3462346234623475,3.23894044588228
2.35023502350235,3.244651403114044
2.354235423542356,3.2503627622318834
2.3582358235823584,3.2560745061020016
2.362236223622361,3.2617866176711003
2.366236623662367,3.267499079966123
2.3702370237023693,3.273211876093996
2.3742374237423753,3.2789249892414265
2.378237823782378,3.2846384026746183
2.382238223822384,3.2903520997390685
2.3862386238623863,3.2960660638592874
2.3902390239023887,3.30178027853859
2.3942394239423948,3.3074947273588395
2.398239823982397,3.313209393980188
2.4022402240224032,3.3189242621408694
2.4062406240624057,3.3246393156569174
2.4102410241024117,3.3303545384219593
2.414241424142414,3.336069914406936
2.4182418241824166,3.3417854276598917
2.4222422242224226,3.3475010623057155
2.426242624262425,3.3532168025458833
2.430243024302431,3.3589326326582487
2.4342434243424336,3.364648536996759
2.4382438243824396,3.3703644999912523
2.442244224422442,3.376080506147173
2.446244624462448,3.3817965400453676
2.4502450245024505,3.387512586341801
2.454245424542453,3.3932286297673477
2.458245824582459,3.398944655127532
2.4622462246224615,3.404660647302271
2.4662466246624675,3.410376591245664
2.47024702470247,3.4160924719857073
2.474247424742476,3.421808274624094
2.4782478247824784,3.427523984335927
2.482248224822481,3.433239586369511
2.486248624862487,3.4389550660460944
2.4902490249024893,3.44467040875961
2.4942494249424954,3.450385599976466
2.498249824982498,3.4561006252352637
2.502250225022504,3.461815470146592
2.5062506250625063,3.4675301203927478
2.5102510251025087,3.4732445617275225
2.5142514251425148,3.4789587799759487
2.5182518251825172,3.4846727610340382
2.5222522252225232,3.490386490868579
2.5262526252625257,3.496099955516848
2.5302530253025317,3.5018131410864095
2.534253425342534,3.5075260337548353
2.5382538253825366,3.5132386197694947
2.5422542254225426,3.518950885447299
2.546254625462545,3.524662817174443
2.550255025502551,3.5303744014062004
2.5542554255425536,3.536085624666641
2.5582558255825596,3.54179647354843
2.562256225622562,3.547506934712545
2.566256625662568,3.5532169948880807
2.5702570257025705,3.5589266408719604
2.574257425742573,3.5646358595287366
2.578257825782579,3.570344637790334
2.5822582258225815,3.5760529626557926
2.5862586258625875,3.5817608211910685
2.59025902590259,3.5874682005287473
2.594259425942596,3.593175087867851
2.5982598259825984,3.5988814704735557
2.602260226022601,3.6045873356769893
2.606260626062607,3.61029267087498
2.6102610261026093,3.615997463529798
2.6142614261426154,3.621701701168958
2.618261826182618,3.6274053713849406
2.622262226222624,3.6331084618349947
2.6262626262626263,3.638810960240859
2.6302630263026288,3.644512854388564
2.6342634263426348,3.6502141321281787
2.6382638263826372,3.65591478137356
2.6422642264226432,3.6616147901021523
2.6462646264626457,3.667314146354714
2.6502650265026517,3.67301283823512
2.654265426542654,3.678710853910089
2.6582658265826566,3.684408181608985
2.6622662266226627,3.690104809623567
2.666266626662665,3.695800726307743
2.670267026702671,3.7014959200773685
2.6742674267426736,3.707190379409977
2.6782678267826796,3.712884092844588
2.682268226822682,3.718577048981432
2.686268626862688,3.724269236481764
2.6902690269026905,3.7299606440675874
2.694269426942693,3.735651260521462
2.698269826982699,3.7413410746862574
2.7022702270227015,3.747030075464909
2.7062706270627075,3.752718251820223
2.71027102710271,3.758405592774606
2.714271427142716,3.7640920874098813
2.7182718271827184,3.7697777248670152
2.722272227222721,3.7754624943459274
2.726272627262727,3.781146385105249
2.7302730273027294,3.7868293864620797
2.7342734273427354,3.7925114877917956
2.738273827382738,3.7981926785277866
2.742274227422744,3.803872948161267
2.7462746274627463,3.809552286241014
2.7502750275027488,3.815230682373175
2.754275427542755,3.8209081262210316
2.7582758275827572,3.826584607504759
2.7622762276227633,3.8322601160012386
2.7662766276627657,3.8379346415437956
2.7702770277027717,3.8436081740220147
2.774277427742774,3.8492807033814835
2.7782778277827767,3.8549522196236
2.7822782278227827,3.860622712805342
2.786278627862785,3.866292173039028
2.790279027902791,3.871960590492136
2.7942794279427936,3.8776279553870405
2.7982798279827996,3.8832942580008383
2.802280228022802,3.8889594886650856
2.806280628062808,3.8946236377656223
2.8102810281028106,3.9002866957423166
2.814281428142813,3.90594865308888
2.818281828182819,3.9116095003526383
2.8222822282228215,3.9172692281342996
2.8262826282628275,3.9229278270877743
2.83028302830283,3.928585287919923
2.834283428342836,3.9342416013903767
2.8382838283828384,3.93989675831129
2.842284228422841,3.945550749547157
2.846284628462847,3.9512035660145868
2.8502850285028494,3.9568551986820766
2.8542854285428554,3.962505638569834
2.858285828582858,3.968154876749527
2.862286228622864,3.973802904344113
2.8662866286628663,3.979449712527587
2.870287028702869,3.9850952925248113
2.874287428742875,3.99073963561129
2.8782878287828773,3.996382733112942
2.8822882288228833,4.002024576405935
2.8862886288628857,4.007665156916431
2.8902890289028917,4.013304466120427
2.894289428942894,4.018942495543504
2.8982898289828967,4.024579236760655
2.9022902290229027,4.030214681396071
2.906290629062905,4.035848821122917
2.910291029102911,4.041481647663162
2.9142914291429136,4.047113152787343
2.9182918291829196,4.052743328314392
2.922292229222922,4.0583721661114005
2.926292629262928,4.06399965809346
2.9302930293029306,4.069625796223409
2.934293429342933,4.075250572511683
2.938293829382939,4.080873979016089
2.9422942294229415,4.086496007841593
2.9462946294629475,4.092116651140159
2.95029502950295,4.097735901110511
2.954295429542956,4.103353749997968
2.9582958295829584,4.108970190094216
2.962296229622961,4.114585213737142
2.966296629662967,4.120198813310621
2.9702970297029694,4.125810981244312
2.9742974297429754,4.131421710013493
2.978297829782978,4.1370309921388255
2.982298229822984,4.142638820186207
2.9862986298629863,4.148245186766531
2.990299029902989,4.153850084535534
2.994299429942995,4.159453506193588
2.9982998299829973,4.165055444485491
3.0023002300230033,4.170655892200314
3.0063006300630057,4.17625484217117
3.0103010301030118,4.181852287275069
3.014301430143014,4.187448220432675
3.0183018301830167,4.193042634608171
3.0223022302230227,4.19863552280904
3.026302630263025,4.204226878085876
3.030303030303031,4.209816693532218
3.0343034303430336,4.2154049622843415
3.0383038303830396,4.220991677521093
3.042304230423042,4.226576832463682
3.046304630463048,4.232160420375525
3.0503050305030506,4.23774243456203
3.054305430543053,4.243322868370441
3.058305830583059,4.248901715189646
3.0623062306230615,4.254478968449979
3.0663066306630675,4.260054621623068
3.07030703070307,4.265628668221621
3.074307430743076,4.271201101799281
3.0783078307830785,4.276771915950411
3.082308230823081,4.282341104309943
3.086308630863087,4.287908660553191
3.0903090309030894,4.2934745783956565
3.0943094309430954,4.299038851592879
3.098309830983098,4.304601473940233
3.102310231023104,4.310162439272776
3.1063106310631063,4.315721741465047
3.110311031103109,4.3212793744309135
3.114311431143115,4.3268353321233946
3.1183118311831173,4.332389608534463
3.1223122312231233,4.337942197694907
3.1263126312631258,4.343493093674124
3.1303130313031318,4.349042290579984
3.1343134313431342,4.354589782558618
3.1383138313831367,4.36013556379428
3.1423142314231427,4.365679628509168
3.146314631463145,4.371221970963234
3.150315031503151,4.37676258545405
3.1543154315431536,4.3823014663166
3.1583158315831596,4.387838607923154
3.162316231623162,4.393374004683057
3.166316631663168,4.398907651042602
3.1703170317031706,4.404439541484831
3.174317431743173,4.409969670529391
3.178317831783179,4.4154980327323665
3.1823182318231815,4.421024622686092
3.1863186318631875,4.426549435019026
3.19031903190319,4.432072464395548
3.194319431943196,4.437593705515831
3.1983198319831985,4.4431131531156485
3.202320232023201,4.448630801966236
3.206320632063207,4.454146646874124
3.2103210321032094,4.459660682680958
3.2143214321432154,4.465172904263377
3.218321832183218,4.470683306532806
3.222322232223224,4.476191884435348
3.2263226322632264,4.481698632951575
3.230323032303229,4.487203547096416
3.234323432343235,4.492706621918977
3.2383238323832373,4.498207852502368
3.2423242324232433,4.503707233963592
3.2463246324632458,4.509204761453338
3.2503250325032518,4.514700430155873
3.2543254325432542,4.520194235288846
3.2583258325832567,4.525686172103166
3.2623262326232627,4.531176235882841
3.266326632663265,4.536664421944803
3.270327032703271,4.542150725638795
3.2743274327432736,4.5476351423471755
3.2783278327832797,4.553117667484815
3.282328232823282,4.5585982964988965
3.286328632863288,4.564077024868812
3.2903290329032906,4.5695538481059685
3.294329432943293,4.575028761753682
3.298329832983299,4.580501761387003
3.3023302330233015,4.585972842612563
3.3063306330633075,4.591442001068456
3.31033103310331,4.596909232424063
3.314331433143316,4.602374532379929
3.3183318331833185,4.60783789666759
3.322332233223321,4.613299321049461
3.326332633263327,4.618758801318675
3.3303330333033294,4.6242163332989215
3.3343334333433354,4.629671912844344
3.338333833383338,4.635125535839357
3.342334233423344,4.640577198198535
3.3463346334633464,4.64602689586644
3.350335033503349,4.6514746248175145
3.354335433543355,4.6569203810559205
3.3583358335833573,4.662364160615391
3.3623362336233633,4.6678059595591215
3.3663366336633658,4.673245773979589
3.370337033703372,4.678683599998461
3.3743374337433742,4.68411943376641
3.3783378337833767,4.689553271463016
3.3823382338233827,4.694985109296612
3.386338633863385,4.700414943504133
3.390339033903391,4.705842770351016
3.3943394339433937,4.711268586131029
3.3983398339833997,4.716692387166165
3.402340234023402,4.7221141698064795
3.406340634063408,4.727533930429991
3.4103410341034106,4.732951665442508
3.414341434143413,4.738367371277533
3.418341834183419,4.7437810443961155
3.4223422342234215,4.749192681286703
3.4263426342634276,4.754602278465049
3.43034303430343,4.760009832474038
3.434343434343436,4.765415339883598
3.4383438343834385,4.7708187972905325
3.442344234423441,4.776220201318423
3.446344634463447,4.781619548617485
3.4503450345034494,4.787016835864432
3.4543454345434554,4.792412059762375
3.458345834583458,4.7978052170406595
3.462346234623464,4.803196304454779
3.4663466346634664,4.808585318786205
3.470347034703469,4.813972256842307
3.474347434743475,4.819357115456198
3.4783478347834773,4.824739891486608
3.4823482348234833,4.830120581817786
3.486348634863486,4.835499183359344
3.490349034903492,4.840875693046165
3.4943494349434943,4.846250107838253
3.4983498349834967,4.8516224247206345
3.5023502350235027,4.856992640703227
3.506350635063505,4.8623607528207025
3.510351035103511,4.867726758132402
3.5143514351435137,4.873090653722178
3.5183518351835197,4.878452436698312
3.522352235223522,4.883812104193355
3.526352635263528,4.88916965336405
3.5303530353035306,4.8945250813911745
3.534353435343533,4.899878385479459
3.538353835383539,4.905229562857455
3.5423542354235416,4.910578610777398
3.5463546354635476,4.915925526515132
3.55035503550355,4.921270307369953
3.554355435543556,4.926612950664536
3.5583558355835585,4.931953453744772
3.562356235623561,4.937291813979698
3.566356635663567,4.942628028761364
3.5703570357035694,4.947962095504705
3.5743574357435755,4.953294011647467
3.578357835783578,4.958623774650045
3.582358235823584,4.963951381995422
3.5863586358635864,4.969276831189013
3.590359035903589,4.974600119758588
3.594359435943595,4.979921245254147
3.5983598359835973,4.985240205247798
3.6023602360236033,4.990556997333682
3.606360636063606,4.995871619127817
3.610361036103612,5.001184068268037
3.6143614361436143,5.006494342413841
3.6183618361836167,5.011802439246326
3.6223622362236227,5.017108356468048
3.626362636263625,5.022412091802924
3.630363036303631,5.02771364299614
3.6343634363436337,5.03301300781402
3.6383638363836397,5.0383101840439455
3.642364236423642,5.043605169494228
3.646364636463648,5.0488979619940295
3.6503650365036506,5.054188559393227
3.654365436543653,5.059476959562341
3.658365836583659,5.064763160392413
3.6623662366236616,5.0700471597949015
3.6663666366636676,5.075328955701597
3.67036703670367,5.080608546064488
3.674367436743676,5.085885928855706
3.6783678367836785,5.091161102067375
3.682368236823681,5.096434063711547
3.686368636863687,5.101704811820092
3.6903690369036894,5.1069733444445795
3.6943694369436955,5.112239659656213
3.698369836983698,5.117503755545696
3.702370237023704,5.122765630223169
3.7063706370637064,5.12802528181807
3.710371037103709,5.133282708479081
3.714371437143715,5.138537908374001
3.7183718371837173,5.14379087968965
3.7223722372237233,5.149041620631797
3.726372637263726,5.154290129425027
3.730373037303732,5.159536404312689
3.7343734373437343,5.164780443556753
3.7383738373837367,5.170022245437755
3.7423742374237428,5.175261808254692
3.746374637463745,5.180499130324906
3.7503750375037512,5.185734209984027
3.7543754375437537,5.190967045585841
3.7583758375837597,5.196197635502239
3.762376237623762,5.201425978123083
3.766376637663768,5.206652071856151
3.7703770377037706,5.211875915127015
3.774377437743773,5.217097506378968
3.778377837783779,5.222316844072939
3.7823782378237816,5.2275339266873715
3.7863786378637876,5.232748752718178
3.79037903790379,5.237961320678604
3.794379437943796,5.243171629099184
3.7983798379837985,5.248379676527611
3.802380238023801,5.2535854615286794
3.806380638063807,5.258788982684191
3.8103810381038095,5.263990238592841
3.8143814381438155,5.269189227870175
3.818381838183818,5.274385949148462
3.822382238223824,5.279580401076636
3.8263826382638264,5.284772582320189
3.830383038303829,5.289962491561102
3.834383438343835,5.2951501274977595
3.8383838383838373,5.300335488844837
3.8423842384238434,5.305518574333263
3.846384638463846,5.3106993827100855
3.850385038503852,5.315877912738435
3.8543854385438543,5.3210541631973935
3.8583858385838568,5.326228132881958
3.8623862386238628,5.331399820602929
3.8663866386638652,5.336569225186825
3.8703870387038712,5.341736345475827
3.8743874387438737,5.3469011803276665
3.8783878387838797,5.352063728615571
3.882388238823882,5.357223989228157
3.886388638863888,5.362381961069376
3.8903890389038907,5.3675376430584105
3.894389438943893,5.372691034129613
3.898389838983899,5.377842133232422
3.9023902390239016,5.382990939331261
3.9063906390639076,5.388137451405507
3.91039103910391,5.393281668449353
3.914391439143916,5.398423589471788
3.9183918391839185,5.40356321349647
3.922392239223921,5.408700539561686
3.926392639263927,5.413835566720255
3.9303930393039295,5.41896829403945
3.9343934393439355,5.424098720600943
3.938393839383938,5.429226845500692
3.942394239423944,5.434352667848907
3.9463946394639464,5.439476186769944
3.950395039503949,5.4445974014022465
3.954395439543955,5.449716310898268
3.9583958395839574,5.454832914424381
3.9623962396239634,5.459947211160841
3.966396639663966,5.465059200301665
3.970397039703972,5.470168881054601
3.9743974397439743,5.4752762526410255
3.9783978397839768,5.480381314295887
3.9823982398239828,5.485484065267636
3.9863986398639852,5.4905845048181305
3.9903990399039913,5.495682632222593
3.9943994399439937,5.500778446769518
3.9983998399839997,5.505871947760619
4.002400240024002,5.510963134510737
4.006400640064008,5.51605200634779
4.010401040104011,5.521138562612688
4.014401440144013,5.526222802659273
4.018401840184019,5.531304725854255
4.022402240224022,5.536384331577116
4.026402640264028,5.541461619220078
4.03040304030403,5.546536588188003
4.034403440344036,5.551609237898347
4.0384038403840385,5.556679567781076
4.042404240424041,5.561747577278615
4.046404640464047,5.566813265845768
4.0504050405040495,5.57187663294965
4.0544054405440555,5.576937678069637
4.058405840584058,5.581996400697273
4.062406240624064,5.5870528003362345
4.066406640664066,5.592106876502239
4.070407040704069,5.597158628722996
4.074407440744075,5.6022080565381405
4.078407840784077,5.60725515949915
4.082408240824083,5.612299937169313
4.086408640864086,5.617342389123628
4.090409040904092,5.622382514948773
4.094409440944094,5.627420314243015
4.098409840984097,5.632455786616164
4.102410241024103,5.637488931689514
4.106410641064105,5.642519749095749
4.110411041104111,5.647548238478926
4.114411441144114,5.652574399494368
4.11841184118412,5.657598231808645
4.122412241224122,5.662619735099472
4.126412641264128,5.6676389090556825
4.130413041304131,5.672655753377139
4.134413441344133,5.677670267774694
4.138413841384139,5.682682451970123
4.142414241424142,5.687692305696052
4.146414641464148,5.69269982869592
4.15041504150415,5.697705020723895
4.154415441544156,5.702707881544841
4.158415841584159,5.707708410934229
4.162416241624161,5.712706608678111
4.166416641664167,5.717702474573041
4.1704170417041695,5.722696008426009
4.1744174417441755,5.7276872100544125
4.178417841784178,5.732676079285966
4.182418241824184,5.737662615958673
4.186418641864186,5.742646819920738
4.190419041904189,5.747628691030544
4.194419441944195,5.752608229156575
4.198419841984197,5.757585434177351
4.202420242024203,5.762560305981399
4.206420642064206,5.767532844467171
4.210421042104212,5.772503049543014
4.214421442144214,5.77747092112708
4.218421842184217,5.782436459147309
4.222422242224223,5.787399663541359
4.226422642264225,5.792360534256529
4.230423042304231,5.797319071249753
4.234423442344234,5.80227527448749
4.23842384238424,5.807229143945724
4.242424242424242,5.812180679609865
4.246424642464248,5.817129881474731
4.250425042504251,5.8220767495444665
4.254425442544253,5.827021283832513
4.258425842584259,5.831963484361552
4.262426242624262,5.836903351163427
4.266426642664268,5.8418408842791365
4.27042704270427,5.8467760837587335
4.274427442744276,5.851708949661324
4.278427842784279,5.856639482054966
4.282428242824281,5.861567681016659
4.286428642864287,5.866493546632274
4.2904290429042895,5.871417078996499
4.2944294429442955,5.876338278212804
4.298429842984298,5.881257144393373
4.302430243024304,5.8861736776590785
4.3064306430643065,5.891087878139398
4.310431043104309,5.895999745972398
4.314431443144315,5.900909281304674
4.318431843184317,5.905816484291279
4.322432243224323,5.910721355095717
4.326432643264326,5.915623893889851
4.330433043304332,5.920524100853893
4.334433443344334,5.925421976176327
4.338433843384337,5.93031752005388
4.342434243424343,5.93521073269147
4.346434643464345,5.940101614302138
4.350435043504351,5.944990165107049
4.354435443544354,5.949876385335385
4.35843584358436,5.95476027522435
4.362436243624362,5.959641835019088
4.366436643664368,5.9645210649726685
4.370437043704371,5.969397965346003
4.374437443744373,5.974272536407833
4.378437843784379,5.979144778434673
4.382438243824382,5.984014691710749
4.386438643864388,5.988882276527985
4.39043904390439,5.993747533185925
4.394439443944396,5.998610461991717
4.398439843984399,6.003471063260047
4.402440244024401,6.008329337313109
4.406440644064407,6.0131852844805564
4.4104410441044095,6.018038905099452
4.4144414441444155,6.022890199514235
4.418441844184418,6.027739168076666
4.422442244224424,6.0325858111458
4.4264426442644265,6.037430129087925
4.430443044304429,6.042272122276531
4.434443444344435,6.047111791092272
4.438443844384437,6.051949135922898
4.442444244424443,6.056784157163252
4.446444644464446,6.06161685521519
4.450445044504452,6.066447230487572
4.454445444544454,6.0712752833961865
4.458445844584457,6.076101014363742
4.462446244624463,6.080924423819811
4.466446644664465,6.085745512200779
4.470447044704471,6.090564279949826
4.474447444744474,6.09538072751686
4.47844784478448,6.100194855358511
4.482448244824482,6.105006663938047
4.486448644864488,6.109816153725381
4.490449044904491,6.1146233251969875
4.494449444944493,6.119428178835895
4.498449844984499,6.124230715131638
4.502450245024502,6.1290309345802
4.506450645064508,6.13382883768401
4.51045104510451,6.138624424951859
4.514451445144516,6.143417696898908
4.518451845184519,6.148208654046607
4.522452245224521,6.152997296922694
4.526452645264527,6.157783626061132
4.5304530453045295,6.162567642002074
4.5344534453445355,6.1673493452918375
4.538453845384538,6.172128736482854
4.542454245424544,6.176905816133646
4.5464546454645465,6.181680584808763
4.550455045504549,6.186453043078783
4.554455445544555,6.191223191520249
4.558455845584557,6.195991030715627
4.562456245624563,6.200756561253298
4.566456645664566,6.205519783727491
4.570457045704572,6.210280698738272
4.574457445744574,6.215039306891484
4.578457845784577,6.219795608798737
4.582458245824583,6.2245496050773585
4.586458645864585,6.2293012963503465
4.590459045904591,6.234050683246364
4.594459445944594,6.238797766399669
4.5984598459846,6.243542546450117
4.602460246024602,6.2482850240430885
4.606460646064608,6.253025199829487
4.610461046104611,6.2577630744656805
4.614461446144613,6.262498648613482
4.618461846184619,6.267231922940118
4.622462246224622,6.2719628981181685
4.626462646264628,6.276691574825572
4.63046304630463,6.281417953745555
4.634463446344636,6.286142035566634
4.638463846384639,6.290863820982544
4.642464246424641,6.2955833106922405
4.646464646464647,6.300300505399852
4.6504650465046495,6.305015405814633
4.6544654465446555,6.309728012650963
4.658465846584658,6.3144383266282755
4.662466246624664,6.319146348471072
4.6664666466646665,6.323852078908841
4.670467046704669,6.328555518676064
4.674467446744675,6.333256668512169
4.678467846784677,6.337955529161489
4.682468246824683,6.342652101373254
4.686468646864686,6.347346385901535
4.690469046904692,6.352038383505235
4.694469446944694,6.356728094948034
4.6984698469847,6.3614155209983885
4.702470247024703,6.366100662429465
4.706470647064705,6.370783520019145
4.710471047104711,6.375464094549972
4.714471447144714,6.380142386809121
4.71847184718472,6.384818397588383
4.722472247224722,6.38949212768412
4.726472647264728,6.3941635778972525
4.730473047304731,6.398832749033202
4.734473447344733,6.4034996419018935
4.738473847384739,6.4081642573177096
4.742474247424742,6.412826596099453
4.746474647464748,6.417486659070343
4.75047504750475,6.422144447057951
4.754475447544756,6.426799960894213
4.758475847584759,6.431453201415362
4.762476247624761,6.436104169461926
4.766476647664767,6.4407528658786966
4.7704770477047695,6.445399291514679
4.774477447744776,6.450043447223095
4.778477847784778,6.454685333861331
4.782478247824784,6.459324952290924
4.7864786478647865,6.463962303377523
4.790479047904789,6.468597387990874
4.794479447944795,6.473230207004789
4.798479847984797,6.477860761297105
4.8024802480248034,6.482489051749678
4.806480648064806,6.487115079248335
4.810481048104812,6.4917388446828745
4.814481448144814,6.496360348947004
4.81848184818482,6.500979592938352
4.822482248224823,6.505596577558402
4.826482648264825,6.510211303712502
4.830483048304831,6.514823772309823
4.834483448344834,6.519433984263317
4.83848384838484,6.524041940489729
4.842484248424842,6.528647641909526
4.846484648464848,6.533251089446917
4.850485048504851,6.53785228402978
4.854485448544853,6.5424512265896855
4.858485848584859,6.5470479180618355
4.862486248624862,6.551642359385044
4.866486648664868,6.556234551501731
4.87048704870487,6.560824495357876
4.874487448744876,6.565412191903006
4.878487848784879,6.569997642090156
4.882488248824881,6.574580846875872
4.886488648864887,6.579161807220164
4.89048904890489,6.583740524086473
4.894489448944896,6.58831699844168
4.898489848984898,6.592891231256052
4.902490249024904,6.597463223503238
4.9064906490649065,6.602032976160222
4.910491049104909,6.606600490207329
4.914491449144915,6.611165766628183
4.918491849184917,6.615728806409672
4.9224922492249235,6.620289610541963
4.926492649264926,6.624848180018432
4.930493049304932,6.629404515835681
4.934493449344934,6.633958618993487
4.93849384938494,6.638510490494804
4.942494249424943,6.6430601313457025
4.946494649464945,6.647607542555395
4.950495049504951,6.65215272513618
4.954495449544954,6.656695680103422
4.95849584958496,6.661236408475549
4.962496249624962,6.665774911274005
4.966496649664968,6.67031118952325
4.970497049704971,6.674845244250719
4.974497449744973,6.679377076486816
4.978497849784979,6.683906687264889
4.982498249824982,6.688434077621192
4.986498649864988,6.692959248594894
4.99049904990499,6.69748220122802
4.994499449944996,6.702002936565469
4.998499849984999,6.706521455654958
5.002500250025001,6.711037759547027
5.006500650065007,6.715551849295007
5.01050105010501,6.720063725954992
5.014501450145016,6.724573390585833
5.018501850185018,6.729080844249104
5.022502250225024,6.733586088009098
5.0265026502650265,6.738089122932781
5.030503050305029,6.7425899500897994
5.034503450345035,6.747088570552446
5.0385038503850375,6.751584985395633
5.0425042504250435,6.7560791956968895
5.046504650465046,6.760571202536321
5.050505050505052,6.765061006996616
5.054505450545054,6.7695486101629925
5.05850585058506,6.774034013123213
5.062506250625063,6.778517216967538
5.066506650665065,6.78299822278872
5.070507050705071,6.787477031681991
5.074507450745074,6.791953644745012
5.07850785078508,6.796428063077901
5.082508250825082,6.800900287783165
5.086508650865088,6.805370319965723
5.090509050905091,6.8098381607328555
5.094509450945093,6.814303811194206
5.098509850985099,6.818767272461759
5.102510251025102,6.823228545649805
5.106510651065108,6.827687631874946
5.11051105110511,6.832144532256056
5.114511451145116,6.836599247914288
5.118511851185119,6.841051779973018
5.122512251225121,6.845502129557868
5.126512651265127,6.849950297796667
5.13051305130513,6.854396285819423
5.134513451345136,6.8588400947583334
5.138513851385138,6.863281725747736
5.142514251425144,6.86772117992412
5.1465146514651465,6.872158458426082
5.150515051505149,6.876593562394335
5.154515451545155,6.8810264929716745
5.1585158515851575,6.885457251302952
5.1625162516251635,6.889885838535092
5.166516651665166,6.894312255817029
5.170517051705172,6.898736504299736
5.174517451745174,6.903158585136168
5.17851785178518,6.907578499481284
5.182518251825183,6.911996248491986
5.186518651865185,6.916411833327144
5.190519051905191,6.920825255147557
5.194519451945194,6.925236515115934
5.1985198519852,6.929645614396897
5.202520252025202,6.934052554156933
5.206520652065208,6.93845733556442
5.210521052105211,6.942859959789569
5.214521452145213,6.947260428004437
5.218521852185219,6.951658741382902
5.222522252225222,6.9560549011006305
5.226522652265228,6.960448908335101
5.23052305230523,6.96484076426554
5.234523452345236,6.969230470072951
5.238523852385239,6.973618026940059
5.242524252425241,6.978003436051331
5.246524652465247,6.982386698592942
5.25052505250525,6.986767815752746
5.254525452545256,6.9911467887203
5.258525852585258,6.995523618686802
5.262526252625264,6.99989830684512
5.2665266526652665,7.004270854389738
5.270527052705269,7.00864126251677
5.274527452745275,7.013009532423938
5.2785278527852775,7.01737566531054
5.2825282528252835,7.021739662377463
5.286528652865286,7.026101524827139
5.290529052905292,7.030461253863562
5.294529452945294,7.034818850692243
5.2985298529853,7.0391743165202225
5.302530253025303,7.04352765255603
5.306530653065305,7.047878860009693
5.310531053105311,7.052227940092715
5.314531453145314,7.056574894018045
5.31853185318532,7.0609197230000955
5.322532253225322,7.065262428254696
5.326532653265328,7.069603010999108
5.330533053305331,7.073941472451981
5.334533453345333,7.078277813833367
5.338533853385339,7.082612036364697
5.342534253425342,7.08694414126875
5.346534653465348,7.091274129769673
5.35053505350535,7.09560200309293
5.354535453545356,7.099927762465329
5.358535853585359,7.104251409114967
5.362536253625361,7.10857294427125
5.366536653665367,7.11289236916487
5.37053705370537,7.11720968502777
5.374537453745376,7.121524893093174
5.378537853785378,7.12583799459553
5.382538253825384,7.130148990770531
5.3865386538653866,7.134457882855077
5.390539053905389,7.13876467208728
5.394539453945395,7.14306935970645
5.3985398539853975,7.147371946953061
5.4025402540254035,7.151672435068775
5.406540654065406,7.155970825296386
5.410541054105412,7.160267118879851
5.414541454145414,7.164561317064242
5.4185418541854204,7.168853421095767
5.422542254225423,7.173143432221714
5.426542654265425,7.177431351690487
5.430543054305431,7.181717180751566
5.434543454345434,7.18600092065549
5.43854385438544,7.190282572653871
5.442544254425442,7.194562137999348
5.446544654465448,7.198839617945616
5.450545054505451,7.203115013747368
5.454545454545453,7.207388326660325
5.458545854585459,7.2116595579412035
5.462546254625462,7.215928708847697
5.466546654665468,7.220195780638486
5.47054705470547,7.224460774573204
5.474547454745476,7.228723691912448
5.478547854785479,7.232984533917746
5.482548254825481,7.237243301851562
5.486548654865487,7.24149999697728
5.49054905490549,7.245754620559181
5.494549454945496,7.250007173862457
5.498549854985498,7.25425765815317
5.502550255025504,7.2585060746982695
5.506550655065507,7.262752424765557
5.510551055105509,7.266996709623694
5.514551455145515,7.271238930542182
5.5185518551855175,7.27547908879135
5.5225522552255235,7.279717185642353
5.526552655265526,7.2839532223671455
5.530553055305532,7.288187200238493
5.5345534553455344,7.292419120529937
5.5385538553855405,7.2966489845158105
5.542554255425543,7.300876793471199
5.546554655465545,7.305102548671954
5.550555055505551,7.309326251394676
5.554555455545554,7.313547902916692
5.55855585558556,7.31776750451607
5.562556255625562,7.321985057471574
5.566556655665568,7.326200563062695
5.570557055705571,7.330414022569601
5.574557455745573,7.334625437273161
5.578557855785579,7.338834808454914
5.582558255825582,7.343042137397063
5.586558655865588,7.347247425382475
5.59055905590559,7.35145067369465
5.594559455945596,7.355651883617741
5.598559855985599,7.359851056436515
5.602560256025601,7.364048193436362
5.606560656065607,7.368243295903287
5.61056105610561,7.372436365123878
5.614561456145616,7.3766274023853295
5.618561856185618,7.380816408975397
5.622562256225624,7.385003386182428
5.626562656265627,7.389188335295307
5.630563056305629,7.393371257603491
5.634563456345635,7.397552154396971
5.6385638563856375,7.401731026966269
5.6425642564256435,7.405907876602438
5.646564656465646,7.410082704597036
5.650565056505652,7.414255512242143
5.6545654565456545,7.418426300830317
5.6585658565856605,7.422595071654625
5.662566256625663,7.426761826008596
5.666566656665665,7.430926565186239
5.670567056705671,7.435089290482027
5.674567456745674,7.439250003190878
5.67856785678568,7.443408704608164
5.682568256825682,7.447565396029681
5.686568656865688,7.451720078751672
5.690569056905691,7.455872754070775
5.694569456945693,7.460023423284056
5.698569856985699,7.464172087688983
5.702570257025702,7.4683187485834015
5.706570657065708,7.472463407265565
5.71057105710571,7.4766060650340815
5.714571457145716,7.48074672318795
5.718571857185719,7.48488538302651
5.722572257225721,7.489022045849467
5.726572657265727,7.493156712956871
5.73057305730573,7.497289385649097
5.734573457345736,7.50142006522686
5.738573857385738,7.505548752991189
5.742574257425744,7.509675450243433
5.746574657465747,7.51380015828523
5.750575057505749,7.517922878418533
5.754575457545755,7.522043611945577
5.7585758575857575,7.526162360168872
5.7625762576257635,7.530279124391214
5.766576657665766,7.534393905915648
5.770577057705772,7.5385067060454976
5.7745774577457745,7.542617526084317
5.7785778577857805,7.546726367335921
5.782578257825783,7.550833231104347
5.786578657865785,7.554938118693867
5.790579057905791,7.559041031408979
5.794579457945794,7.563141970554378
5.7985798579858,7.567240937434983
5.802580258025802,7.571337933355899
5.806580658065808,7.575432959622432
5.810581058105811,7.579526017540063
5.814581458145813,7.58361710841446
5.818581858185819,7.587706233551456
5.822582258225822,7.591793394257044
5.826582658265828,7.595878591837382
5.83058305830583,7.599961827598763
5.834583458345836,7.6040431028476405
5.838583858385839,7.608122418890584
5.842584258425841,7.612199777034306
5.846584658465847,7.616275178585635
5.85058505850585,7.620348624851507
5.854585458545856,7.624420117138984
5.858585858585858,7.628489656755203
5.862586258625864,7.632557245007423
5.866586658665867,7.6366228832029694
5.870587058705869,7.640686572649258
5.874587458745875,7.644748314653786
5.8785878587858775,7.648808110524099
5.8825882588258835,7.652865961567825
5.886588658865886,7.6569218690926295
5.890589058905892,7.660975834406244
5.8945894589458945,7.6650278588164245
5.8985898589859005,7.669077943630979
5.902590259025903,7.67312609015773
5.906590659065905,7.677172299704534
5.910591059105911,7.681216573579265
5.914591459145914,7.685258913089799
5.91859185918592,7.689299319544025
5.922592259225922,7.693337794249821
5.926592659265928,7.697374338515074
5.930593059305931,7.7014089536476344
5.934593459345933,7.7054416409553514
5.938593859385939,7.709472401746046
5.942594259425942,7.713501237327497
5.946594659465948,7.7175281490074585
5.95059505950595,7.721553138093627
5.954595459545956,7.725576205893667
5.958595859585959,7.729597353715167
5.962596259625961,7.733616582865675
5.966596659665967,7.737633894652664
5.97059705970597,7.741649290383526
5.974597459745976,7.7456627713655894
5.978597859785978,7.749674338906086
5.982598259825984,7.753683994312169
5.986598659865987,7.7576917388908875
5.990599059905989,7.761697573949194
5.994599459945995,7.76570150079394
5.9985998599859975,7.769703520731854
6.0026002600260036,7.773703635069557
6.006600660066006,7.777701845113542
6.010601060106012,7.781698152170179
6.0146014601460145,7.785692557545696
6.0186018601860205,7.789685062546196
6.022602260226023,7.79367566847762
6.026602660266025,7.797664376645777
6.030603060306031,7.801651188356317
6.034603460346034,7.80563610491472
6.03860386038604,7.809619127626316
6.042604260426042,7.813600257796251
6.046604660466048,7.817579496729509
6.050605060506051,7.821556845730882
6.054605460546053,7.825532306104984
6.058605860586059,7.82950587915624
6.062606260626062,7.833477566188874
6.066606660666068,7.837447368506915
6.07060706070607,7.841415287414177
6.074607460746076,7.84538132421428
6.078607860786079,7.84934548021061
6.082608260826081,7.85330775670635
6.086608660866087,7.857268155004453
6.09060906090609,7.861226676407636
6.094609460946096,7.865183322218391
6.098609860986098,7.869138093738959
6.102610261026104,7.873090992271353
6.106610661066107,7.877042019117324
6.110611061106109,7.880991175578378
6.114611461146115,7.884938462955764
6.1186118611861176,7.888883882550461
6.122612261226124,7.892827435663188
6.126612661266126,7.896769123594387
6.130613061306132,7.900708947644233
6.1346134613461345,7.904646909112612
6.1386138613861405,7.9085830092991305
6.142614261426143,7.912517249503098
6.146614661466145,7.916449631023543
6.1506150615061514,7.920380155159188
6.154615461546154,7.924308823208447
6.15861586158616,7.928235636469447
6.162616261626162,7.932160596239978
6.166616661666168,7.936083703817538
6.170617061706171,7.940004960499289
6.174617461746173,7.943924367582079
6.178617861786179,7.947841926362431
6.182618261826182,7.951757638136517
6.186618661866188,7.955671504200197
6.19061906190619,7.959583525848972
6.194619461946196,7.96349370437801
6.198619861986199,7.967402041082124
6.202620262026201,7.971308537255776
6.206620662066207,7.9752131941930795
6.21062106210621,7.97911601318777
6.214621462146216,7.983016995533239
6.218621862186218,7.986916142522487
6.222622262226224,7.990813455448167
6.226622662266227,7.994708935602532
6.230623062306229,7.998602584277471
6.234623462346235,8.002494402764489
6.238623862386238,8.006384392354688
6.242624262426244,8.010272554338798
6.246624662466246,8.014158890007137
6.250625062506252,8.018043400649635
6.2546254625462545,8.02192608755581
6.2586258625862605,8.02580695201479
6.262626262626263,8.029685995315269
6.2666266626662654,8.033563218745543
6.2706270627062715,8.037438623593493
6.274627462746274,8.041312211146566
6.27862786278628,8.045183982691798
6.282628262826282,8.049053939515783
6.286628662866288,8.052922082904695
6.290629062906291,8.056788414144265
6.294629462946293,8.060652934519787
6.298629862986299,8.06451564531612
6.302630263026302,8.068376547817666
6.306630663066308,8.072235643308384
6.31063106310631,8.076092933071777
6.314631463146316,8.079948418390902
6.318631863186319,8.083802100548338
6.322632263226321,8.08765398082622
6.326632663266327,8.09150406050621
6.33063306330633,8.095352340869495
6.334633463346336,8.099198823196799
6.338633863386338,8.103043508768362
6.342634263426344,8.106886398863955
6.346634663466347,8.110727494762852
6.350635063506349,8.114566797743857
6.354635463546355,8.118404309085276
6.358635863586358,8.122240030064923
6.362636263626364,8.126073961960127
6.366636663666366,8.129906106047702
6.370637063706372,8.13373646360398
6.3746374637463745,8.137565035904773
6.3786378637863805,8.141391824225396
6.382638263826383,8.145216829840647
6.3866386638663855,8.149040054024814
6.3906390639063915,8.152861498051674
6.394639463946394,8.156681163194472
6.3986398639864,8.160499050725944
6.402640264026402,8.16431516191829
6.406640664066408,8.168129498043195
6.410641064106411,8.171942060371794
6.414641464146413,8.175752850174707
6.418641864186419,8.179561868722011
6.422642264226422,8.183369117283238
6.426642664266428,8.187174597127386
6.43064306430643,8.1909783095229
6.434643464346436,8.194780255737685
6.438643864386439,8.198580437039086
6.442644264426441,8.202378854693908
6.446644664466447,8.20617550996839
6.45064506450645,8.20997040412821
6.454645464546456,8.213763538438496
6.458645864586458,8.217554914163797
6.462646264626464,8.221344532568114
6.466646664666467,8.225132394914858
6.470647064706469,8.22891850246688
6.474647464746475,8.232702856486464
6.478647864786478,8.236485458235293
6.482648264826484,8.240266308974496
6.486648664866486,8.2440454099646
6.490649064906492,8.247822762465562
6.4946494649464945,8.251598367736742
6.4986498649865005,8.255372227036915
6.502650265026503,8.259144341624257
6.5066506650665055,8.262914712756361
6.5106510651065115,8.266683341690216
6.514651465146514,8.27045022968221
6.51865186518652,8.274215377988133
6.522652265226522,8.277978787863166
6.526652665266528,8.281740460561888
6.530653065306531,8.285500397338266
6.534653465346533,8.289258599445656
6.538653865386539,8.293015068136805
6.542654265426542,8.296769804663837
6.546654665466548,8.30052281027826
6.55065506550655,8.304274086230961
6.554655465546556,8.30802363377221
6.558655865586559,8.311771454151643
6.562656265626561,8.315517548618274
6.566656665666567,8.31926191842049
6.57065706570657,8.32300456480604
6.574657465746576,8.326745489022041
6.578657865786578,8.330484692314975
6.582658265826584,8.334222175930691
6.586658665866587,8.337957941114386
6.590659065906589,8.341691989110625
6.594659465946595,8.345424321163328
6.598659865986598,8.349154938515758
6.602660266026604,8.352883842410545
6.606660666066606,8.356611034089653
6.610661066106612,8.360336514794406
6.6146614661466145,8.364060285765465
6.618661866186621,8.367782348242839
6.622662266226623,8.37150270346587
6.6266626662666255,8.375221352673252
6.6306630663066315,8.378938297103012
6.634663466346634,8.382653537992503
6.63866386638664,8.386367076578427
6.642664266426642,8.390078914096804
6.646664666466648,8.393789051782994
6.650665066506651,8.397497490871674
6.654665466546653,8.401204232596854
6.658665866586659,8.404909278191875
6.662666266626662,8.408612628889381
6.666666666666668,8.412314285921356
6.67066706670667,8.41601425051909
6.674667466746676,8.419712523913198
6.678667866786679,8.423409107333597
6.682668266826681,8.427104002009536
6.686668666866687,8.43079720916956
6.69066906690669,8.43448873004153
6.694669466946696,8.438178565852617
6.698669866986698,8.44186671782929
6.702670267026704,8.445553187197335
6.706670667066707,8.449237975181825
6.710671067106709,8.452921083007148
6.714671467146715,8.456602511896989
6.718671867186718,8.46028226307432
6.722672267226724,8.463960337761428
6.726672667266726,8.467636737179872
6.730673067306732,8.471311462550526
6.7346734673467346,8.474984515093539
6.738673867386741,8.478655896028359
6.742674267426743,8.482325606573715
6.7466746674667455,8.485993647947629
6.7506750675067515,8.489660021367408
6.754675467546754,8.493324728049636
6.75867586758676,8.496987769210186
6.762676267626762,8.500649146064207
6.7666766676667685,8.50430885982613
6.770677067706771,8.507966911709659
6.774677467746773,8.511623302927779
6.778677867786779,8.51527803469275
6.782678267826782,8.518931108216098
6.786678667866788,8.522582524708628
6.79067906790679,8.526232285380413
6.794679467946796,8.529880391440793
6.798679867986799,8.533526844098374
6.802680268026801,8.537171644561031
6.806680668066807,8.54081479403591
6.81068106810681,8.544456293729404
6.814681468146816,8.548096144847186
6.818681868186818,8.551734348594172
6.822682268226824,8.555370906174558
6.826682668266827,8.55900581879177
6.830683068306829,8.562639087648517
6.834683468346835,8.566270713946752
6.838683868386838,8.569900698887677
6.842684268426844,8.573529043671762
6.846684668466846,8.577155749498708
6.850685068506852,8.580780817567485
6.854685468546855,8.584404249076297
6.858685868586861,8.588026045222607
6.862686268626863,8.591646207203118
6.8666866686668655,8.59526473621378
6.8706870687068715,8.598881633449789
6.874687468746874,8.602496900105578
6.87868786878688,8.606110537374832
6.8826882688268824,8.609722546450463
6.8866886688668885,8.613332928524637
6.890689068906891,8.616941684788742
6.894689468946893,8.620548816433415
6.898689868986899,8.624154324648531
6.902690269026902,8.627758210623185
6.906690669066908,8.631360475545724
6.91069106910691,8.634961120603712
6.914691469146916,8.638560146983956
6.918691869186919,8.642157555872481
6.922692269226921,8.645753348454557
6.926692669266927,8.649347525914672
6.93069306930693,8.652940089436541
6.934693469346936,8.656531040203111
6.938693869386938,8.660120379396549
6.942694269426944,8.663708108198248
6.946694669466947,8.667294227788824
6.950695069506949,8.670878739348112
6.954695469546955,8.674461644055182
6.958695869586958,8.678042943088302
6.962696269626964,8.68162263762498
6.966696669666966,8.685200728841924
6.970697069706972,8.688777217915078
6.974697469746975,8.692352106019586
6.978697869786981,8.69592539432982
6.982698269826983,8.699497084019352
6.9866986698669855,8.703067176260985
6.9906990699069915,8.706635672226726
6.994699469946994,8.71020257308779
6.998699869987,8.71376788001461
7.0027002700270025,8.717331594176821
7.0067006700670085,8.72089371674328
7.010701070107011,8.724454248882038
7.014701470147013,8.72801319176036
7.018701870187019,8.731570546544726
7.022702270227022,8.735126314400803
7.026702670267028,8.73868049649348
7.03070307030703,8.74223309398684
7.034703470347036,8.745784108044178
7.038703870387039,8.74933353982798
7.042704270427041,8.752881390499942
7.046704670467047,8.756427661220966
7.05070507050705,8.75997235315114
7.054705470547056,8.763515467449764
7.058705870587058,8.767057005275324
7.062706270627064,8.770596967785524
7.066706670667067,8.774135356137242
7.070707070707069,8.777672171486566
7.074707470747075,8.781207414988787
7.078707870787078,8.784741087798366
7.082708270827084,8.788273191068985
7.086708670867086,8.791803725953503
7.090709070907092,8.795332693603983
7.094709470947095,8.798860095171666
7.098709870987101,8.802385931807002
7.102710271027103,8.805910204659618
7.1067106710671055,8.80943291487834
7.1107110711071115,8.81295406361118
7.114711471147114,8.816473652005335
7.11871187118712,8.8199916812072
7.1227122712271225,8.82350815236235
7.1267126712671285,8.827023066615554
7.130713071307131,8.830536425110756
7.134713471347133,8.834048228991097
7.138713871387139,8.837558479398902
7.142714271427142,8.841067177475674
7.146714671467148,8.844574324362108
7.15071507150715,8.848079921198076
7.154715471547156,8.851583969122641
7.158715871587159,8.855086469274038
7.162716271627161,8.858587422789693
7.166716671667167,8.862086830806211
7.17071707170717,8.865584694459374
7.174717471747176,8.869081014884152
7.178717871787178,8.872575793214683
7.182718271827184,8.876069030584295
7.186718671867187,8.879560728125494
7.190719071907189,8.883050886969958
7.194719471947195,8.88653950824855
7.198719871987198,8.890026593091301
7.202720272027204,8.893512142627431
7.206720672067206,8.896996157985324
7.210721072107212,8.900478640292551
7.214721472147215,8.90395959067585
7.218721872187221,8.90743901026114
7.222722272227223,8.910916900173508
7.2267226722672255,8.91439326153722
7.2307230723072315,8.917868095475722
7.234723472347234,8.921341403111613
7.23872387238724,8.924813185566693
7.2427242724272425,8.928283443961906
7.2467246724672485,8.93175217941739
7.250725072507251,8.93521939305244
7.254725472547253,8.93868508598553
7.258725872587259,8.942149259334307
7.262726272627262,8.945611914215581
7.266726672667268,8.949073051745339
7.27072707270727,8.95253267303873
7.274727472747276,8.95599077921008
7.278727872787279,8.95944737137288
7.282728272827281,8.96290245063979
7.286728672867287,8.966356018122642
7.29072907290729,8.96980807493243
7.294729472947296,8.973258622179323
7.298729872987298,8.976707660972645
7.302730273027304,8.980155192420906
7.306730673067307,8.983601217631762
7.310731073107309,8.98704573771205
7.314731473147315,8.990488753767771
7.318731873187318,8.993930266904085
7.322732273227324,8.997370278225327
7.326732673267326,9.000808788834988
7.330733073307332,9.00424579983573
7.334733473347335,9.007681312329376
7.338733873387341,9.011115327416922
7.342734273427343,9.014547846198512
7.3467346734673455,9.01797886977347
7.350735073507352,9.021408399240283
7.354735473547354,9.024836435696585
7.35873587358736,9.028262980239191
7.3627362736273625,9.031688033964068
7.3667366736673685,9.035111597966358
7.370737073707371,9.038533673340346
7.374737473747373,9.041954261179502
7.378737873787379,9.045373362576447
7.382738273827382,9.048790978622955
7.386738673867388,9.05220711040998
7.39073907390739,9.055621759027623
7.394739473947396,9.05903492556516
7.398739873987399,9.06244661111101
7.402740274027401,9.06585681675277
7.406740674067407,9.069265543577192
7.41074107410741,9.072672792670186
7.414741474147416,9.076078565116825
7.418741874187418,9.079482862001338
7.422742274227424,9.08288568440713
7.426742674267427,9.08628703341674
7.430743074307429,9.089686910111887
7.434743474347435,9.09308531557345
7.438743874387438,9.096482250881454
7.442744274427444,9.099877717115097
7.446744674467446,9.103271715352728
7.450745074507452,9.106664246671862
7.454745474547455,9.110055312149164
7.458745874587461,9.11344491286047
7.462746274627463,9.116833049880762
7.4667466746674656,9.120219724284194
7.470747074707472,9.123604937144073
7.474747474747474,9.126988689532856
7.47874787478748,9.130370982522182
7.4827482748274825,9.13375181718282
7.4867486748674885,9.137131194584722
7.490749074907491,9.140509115796977
7.494749474947493,9.143885581887853
7.4987498749874995,9.147260593924765
7.502750275027502,9.150634152974284
7.506750675067508,9.154006260102149
7.51075107510751,9.157376916373247
7.514751475147516,9.16074612285163
7.518751875187519,9.164113880600507
7.522752275227521,9.167480190682245
7.526752675267527,9.170845054158367
7.53075307530753,9.174208472089553
7.534753475347536,9.177570445535649
7.538753875387538,9.18093097555565
7.542754275427544,9.184290063207715
7.546754675467547,9.187647709549157
7.550755075507549,9.191003915636449
7.554755475547555,9.194358682525227
7.558755875587558,9.197712011270273
7.562756275627564,9.201063902925538
7.566756675667566,9.204414358544128
7.570757075707572,9.207763379178305
7.574757475747575,9.211110965879492
7.578757875787581,9.214457119698267
7.582758275827583,9.21780184168437
7.586758675867586,9.221145132886695
7.590759075907592,9.224486994353304
7.594759475947594,9.2278274271314
7.5987598759876,9.231166432267363
7.6027602760276025,9.234504010806718
7.6067606760676085,9.237840163794157
7.610761076107611,9.241174892273525
7.6147614761476135,9.244508197287828
7.6187618761876195,9.247840079879234
7.622762276227622,9.251170541089063
7.626762676267628,9.254499581957802
7.63076307630763,9.257827203525084
7.634763476347636,9.261153406829717
7.638763876387639,9.264478192909657
7.642764276427641,9.267801562802024
7.646764676467647,9.2711235175431
7.65076507650765,9.274444058168315
7.654765476547656,9.277763185712274
7.658765876587658,9.281080901208728
7.662766276627664,9.2843972056906
7.666766676667667,9.287712100189959
7.670767076707669,9.291025585738048
7.674767476747675,9.29433766336526
7.678767876787678,9.297648334101154
7.682768276827684,9.300957598974449
7.686768676867686,9.30426545901302
7.690769076907692,9.307571915243908
7.694769476947695,9.310876968693309
7.698769876987701,9.314180620386589
7.702770277027703,9.317482871348263
7.706770677067706,9.320783722602018
7.710771077107712,9.324083175170701
7.714771477147714,9.32738123007631
7.71877187718772,9.33067788834002
7.7227722772277225,9.333973150982157
7.7267726772677285,9.337267019022214
7.730773077307731,9.340559493478843
7.7347734773477335,9.343850575369858
7.7387738773877395,9.347140265712245
7.742774277427742,9.350428565522137
7.746774677467748,9.353715475814848
7.75077507750775,9.357000997604837
7.754775477547756,9.36028513190574
7.758775877587759,9.363567879730347
7.762776277627761,9.36684924209062
7.766776677667767,9.370129219997683
7.77077707770777,9.373407814461814
7.774777477747776,9.376685026492474
7.778777877787778,9.379960857098272
7.782778277827784,9.383235307286988
7.786778677867787,9.386508378065566
7.790779077907789,9.38978007044012
7.794779477947795,9.393050385415924
7.798779877987798,9.396319323997416
7.802780278027804,9.399586887188208
7.806780678067806,9.402853075991068
7.810781078107812,9.406117891407941
7.814781478147815,9.409381334439924
7.818781878187821,9.412643406087302
7.822782278227823,9.415904107349503
7.826782678267826,9.419163439225139
7.830783078307832,9.42242140271199
7.834783478347834,9.425677998806988
7.83878387838784,9.42893322850625
7.8427842784278425,9.432187092805053
7.8467846784678486,9.435439592697845
7.850785078507851,9.43869072917824
7.8547854785478535,9.441940503239024
7.8587858785878595,9.445188915872157
7.862786278627862,9.448435968068752
7.866786678667868,9.451681660819114
7.87078707870787,9.4549259951127
7.874787478747876,9.458168971938145
7.878787878787879,9.461410592283256
7.882788278827881,9.464650857135009
7.886788678867887,9.467889767479555
7.89078907890789,9.471127324302207
7.894789478947896,9.474363528587464
7.898789878987898,9.477598381318979
7.902790279027904,9.480831883479595
7.906790679067907,9.484064036051315
7.910791079107909,9.487294840015325
7.914791479147915,9.49052429635198
7.918791879187918,9.493752406040803
7.922792279227924,9.496979170060504
7.926792679267926,9.50020458938895
7.930793079307932,9.503428665003202
7.934793479347935,9.50665139787948
7.938793879387941,9.50987278899319
7.942794279427943,9.513092839318903
7.946794679467946,9.516311549830375
7.950795079507952,9.519528921500536
7.954795479547954,9.522744955301487
7.95879587958796,9.525959652204516
7.9627962796279625,9.52917301318008
7.966796679667969,9.532385039197816
7.970797079707971,9.535595731226538
7.9747974797479735,9.538805090234236
7.9787978797879795,9.54201311718809
7.982798279827982,9.545219813054443
7.986798679867988,9.548425178798828
7.99079907990799,9.551629215385953
7.9947994799479964,9.554831923779707
7.998799879987999,9.558033304943157
8.002800280028001,9.561233359838557
8.006800680068007,9.564432089427338
8.01080108010801,9.567629494670106
8.014801480148016,9.570825576526662
8.018801880188018,9.574020335955979
8.022802280228024,9.577213773916215
8.026802680268027,9.580405891364709
8.03080308030803,9.583596689257988
8.034803480348035,9.586786168551761
8.038803880388038,9.589974330200915
8.042804280428044,9.593161175159532
8.046804680468046,9.596346704380867
8.050805080508052,9.599530918817369
8.054805480548055,9.602713819420664
8.05880588058806,9.605895407141578
8.062806280628063,9.6090756829301
8.066806680668066,9.612254647735433
8.070807080708072,9.615432302505948
8.074807480748074,9.618608648189204
8.07880788078808,9.621783685731959
8.082808280828083,9.624957416080148
8.086808680868089,9.628129840178904
8.090809080908091,9.631300958972538
8.094809480948093,9.634470773404557
8.0988098809881,9.637639284417663
8.102810281028102,9.640806492953732
8.106810681068108,9.643972399953851
8.11081108110811,9.647137006358278
8.114811481148116,9.650300313106479
8.118811881188119,9.653462321137098
8.122812281228121,9.65662303138798
8.126812681268127,9.659782444796162
8.13081308130813,9.662940562297871
8.134813481348136,9.666097384828529
8.138813881388138,9.669252913322747
8.142814281428144,9.67240714871434
8.146814681468147,9.675560091936308
8.15081508150815,9.67871174392085
8.154815481548155,9.681862105599366
8.158815881588158,9.68501117790244
8.162816281628164,9.688158961759864
8.166816681668166,9.691305458100617
8.170817081708172,9.694450667852884
8.174817481748175,9.697594591944041
8.17881788178818,9.700737231300664
8.182818281828183,9.703878586848528
8.186818681868186,9.70701865951261
8.190819081908192,9.710157450217084
8.194819481948194,9.713294959885317
8.1988198819882,9.71643118943989
8.202820282028203,9.71956613980257
8.206820682068209,9.722699811894339
8.210821082108211,9.725832206635369
8.214821482148214,9.72896332494504
8.21882188218822,9.732093167741938
8.222822282228222,9.735221735943842
8.226822682268228,9.738349030467743
8.23082308230823,9.74147505222983
8.234823482348236,9.744599802145503
8.238823882388239,9.747723281129359
8.242824282428241,9.750845490095205
8.246824682468247,9.753966429956057
8.25082508250825,9.757086101624125
8.254825482548256,9.760204506010844
8.258825882588258,9.763321644026835
8.262826282628264,9.766437516581945
8.266826682668267,9.769552124585216
8.27082708270827,9.772665468944906
8.274827482748275,9.775777550568481
8.278827882788278,9.778888370362612
8.282828282828284,9.781997929233187
8.286828682868286,9.785106228085297
8.290829082908292,9.788213267823249
8.294829482948295,9.791319049350555
8.2988298829883,9.794423573569953
8.302830283028303,9.797526841383373
8.306830683068306,9.800628853691972
8.310831083108312,9.80372961139612
8.314831483148314,9.806829115395395
8.31883188318832,9.80992736658859
8.322832283228323,9.813024365873714
8.326832683268329,9.816120114147996
8.330833083308331,9.81921461230787
8.334833483348334,9.822307861248994
8.33883388338834,9.825399861866245
8.342834283428342,9.828490615053706
8.346834683468348,9.83158012170469
8.35083508350835,9.834668382711715
8.354835483548356,9.83775539896654
8.358835883588359,9.840841171360111
8.362836283628361,9.84392570078262
8.366836683668367,9.84700898812347
8.37083708370837,9.850091034271284
8.374837483748376,9.853171840113907
8.378837883788378,9.856251406538401
8.382838283828384,9.85932973443106
8.386838683868387,9.862406824677391
8.39083908390839,9.86548267816213
8.394839483948395,9.868557295769234
8.398839883988398,9.871630678381884
8.402840284028404,9.874702826882489
8.406840684068406,9.877773742152677
8.410841084108412,9.880843425073307
8.414841484148415,9.883911876524461
8.41884188418842,9.886979097385453
8.422842284228423,9.890045088534812
8.426842684268426,9.893109850850308
8.430843084308432,9.896173385208938
8.434843484348434,9.899235692486915
8.43884388438844,9.902296773559696
8.442844284428443,9.905356629301956
8.446844684468449,9.908415260587613
8.450845084508451,9.911472668289802
8.454845484548454,9.914528853280897
8.45884588458846,9.917583816432508
8.462846284628462,9.920637558615464
8.466846684668468,9.923690080699842
8.47084708470847,9.92674138355494
8.474847484748476,9.9297914680493
8.478847884788479,9.932840335050688
8.482848284828481,9.935887985426113
8.486848684868487,9.93893442004182
8.49084908490849,9.941979639763282
8.494849484948496,9.945023645455217
8.498849884988498,9.948066437981574
8.502850285028504,9.951108018205543
8.506850685068507,9.954148386989552
8.51085108510851,9.957187545195264
8.514851485148515,9.96022549368359
8.518851885188518,9.96326223331467
8.522852285228524,9.966297764947893
8.526852685268526,9.969332089441878
8.530853085308532,9.972365207654498
8.534853485348535,9.975397120442858
8.53885388538854,9.978427828663316
8.542854285428543,9.98145733317146
8.546854685468546,9.984485634822128
8.550855085508552,9.987512734469405
8.554855485548554,9.990538632966615
8.55885588558856,9.993563331166333
8.562856285628563,9.996586829920371
8.566856685668569,9.999609130079797
8.570857085708571,10.002630232494916
8.574857485748574,10.005650138015287
8.57885788578858,10.00866884748972
8.582858285828582,10.01168636176626
8.586858685868588,10.014702681692217
8.59085908590859,10.017717808114137
8.594859485948597,10.020731741877821
8.598859885988599,10.023744483828327
8.602860286028601,10.026756034809953
8.606860686068607,10.029766395666257
8.61086108610861,10.032775567240044
8.614861486148616,10.035783550373377
8.618861886188618,10.038790345907564
8.622862286228624,10.041795954683177
8.626862686268627,10.044800377540032
8.63086308630863,10.047803615317207
8.634863486348635,10.050805668853037
8.638863886388638,10.053806538985107
8.642864286428644,10.056806226550263
8.646864686468646,10.059804732384604
8.650865086508652,10.06280205732349
8.654865486548655,10.065798202201536
8.65886588658866,10.068793167852625
8.662866286628663,10.071786955109886
8.666866686668666,10.074779564805715
8.670867086708672,10.077770997771772
8.674867486748674,10.080761254838972
8.67886788678868,10.083750336837493
8.682868286828683,10.086738244596775
8.686868686868689,10.089724978945524
8.690869086908691,10.092710540711705
8.694869486948694,10.095694930722548
8.6988698869887,10.098678149804552
8.702870287028702,10.101660198783472
8.706870687068708,10.104641078484336
8.71087108710871,10.107620789731435
8.714871487148717,10.110599333348329
8.718871887188719,10.113576710157838
8.722872287228721,10.11655292098206
8.726872687268727,10.11952796664236
8.73087308730873,10.122501847959361
8.734873487348736,10.12547456575297
8.738873887388738,10.128446120842352
8.742874287428744,10.131416514045949
8.746874687468747,10.134385746181472
8.75087508750875,10.137353818065904
8.754875487548755,10.140320730515507
8.758875887588758,10.143286484345802
8.762876287628764,10.146251080371599
8.766876687668766,10.149214519406966
8.770877087708772,10.15217680226526
8.774877487748775,10.155137929759103
8.77887788778878,10.158097902700401
8.782878287828783,10.161056721900326
8.786878687868786,10.164014388169342
8.790879087908792,10.166970902317173
8.794879487948794,10.169926265152833
8.7988798879888,10.172880477484611
8.802880288028803,10.175833540120074
8.806880688068809,10.178785453866073
8.810881088108811,10.18173621952873
8.814881488148814,10.184685837913461
8.81888188818882,10.187634309824952
8.822882288228822,10.190581636067177
8.826882688268828,10.193527817443394
8.83088308830883,10.196472854756134
8.834883488348837,10.199416748807227
8.838883888388839,10.202359500397774
8.842884288428841,10.20530111032817
8.846884688468847,10.208241579398091
8.85088508850885,10.211180908406497
8.854885488548856,10.214119098151642
8.858885888588858,10.217056149431059
8.862886288628864,10.219992063041575
8.866886688668867,10.222926839779301
8.87088708870887,10.22586048043964
8.874887488748875,10.228792985817282
8.878887888788878,10.231724356706211
8.882888288828884,10.234654593899698
8.886888688868886,10.237583698190306
8.890889088908892,10.24051167036989
8.894889488948895,10.243438511229597
8.8988898889889,10.24636422155987
8.902890289028903,10.24928880215044
8.906890689068906,10.252212253790338
8.910891089108912,10.255134577267889
8.914891489148914,10.258055773370705
8.91889188918892,10.260975842885706
8.922892289228923,10.263894786599101
8.926892689268929,10.2668126052964
8.930893089308931,10.269729299762403
8.934893489348934,10.272644870781216
8.93889388938894,10.275559319136246
8.942894289428942,10.27847264561019
8.946894689468948,10.281384850985054
8.95089508950895,10.284295936042133
8.954895489548957,10.287205901562041
8.958895889588959,10.290114748324674
8.962896289628961,10.293022477109243
8.966896689668967,10.295929088694262
8.97089708970897,10.298834583857541
8.974897489748976,10.3017389633762
8.978897889788978,10.304642228026658
8.982898289828984,10.30754437858465
8.986898689868987,10.3104454158252
8.99089908990899,10.313345340522655
8.994899489948995,10.316244153450661
8.998899889988998,10.31914185538217
9.002900290029004,10.322038447089449
9.006900690069006,10.324933929344066
9.010901090109012,10.327828302916902
9.014901490149015,10.330721568578149
9.01890189018902,10.333613727097307
9.022902290229023,10.336504779243187
9.026902690269026,10.339394725783915
9.030903090309032,10.342283567486929
9.034903490349034,10.34517130511897
9.03890389038904,10.348057939446111
9.042904290429043,10.350943471233721
9.046904690469049,10.353827901246493
9.050905090509051,10.35671123024843
9.054905490549054,10.359593459002857
9.05890589058906,10.362474588272413
9.062906290629062,10.365354618819051
9.066906690669068,10.368233551404044
9.07090709070907,10.37111138678798
9.074907490749077,10.373988125730776
9.078907890789079,10.376863768991647
9.082908290829081,10.379738317329155
9.086908690869087,10.382611771501162
9.09090909090909,10.385484132264859
9.094909490949096,10.388355400376758
9.098909890989098,10.391225576592689
9.102910291029104,10.394094661667815
9.106910691069107,10.39696265635661
9.11091109110911,10.39982956141288
9.114911491149115,10.402695377589755
9.118911891189118,10.405560105639681
9.122912291229124,10.408423746314448
9.126912691269126,10.411286300365154
9.130913091309132,10.414147768542234
9.134913491349135,10.417008151595443
9.13891389138914,10.419867450273877
9.142914291429143,10.422725665325945
9.146914691469146,10.425582797499395
9.150915091509152,10.428438847541306
9.154915491549154,10.43129381619808
9.15891589158916,10.434147704215455
9.162916291629163,10.437000512338498
9.166916691669169,10.439852241311613
9.170917091709171,10.442702891878529
9.174917491749174,10.445552464782313
9.17891789178918,10.448400960765373
9.182918291829182,10.451248380569433
9.186918691869188,10.454094724935576
9.19091909190919,10.456939994604195
9.194919491949197,10.459784190315041
9.198919891989199,10.462627312807188
9.202920292029201,10.465469362819055
9.206920692069207,10.468310341088399
9.21092109210921,10.471150248352307
9.214921492149216,10.473989085347219
9.218921892189218,10.476826852808898
9.222922292229224,10.479663551472465
9.226922692269227,10.482499182072367
9.23092309230923,10.485333745342402
9.234923492349235,10.48816724201571
9.238923892389238,10.490999672824763
9.242924292429244,10.493831038501394
9.246924692469246,10.496661339776763
9.250925092509252,10.499490577381385
9.254925492549255,10.502318752045113
9.25892589258926,10.505145864497155
9.262926292629263,10.507971915466053
9.266926692669266,10.510796905679705
9.270927092709272,10.513620835865357
9.274927492749274,10.516443706749596
9.27892789278928,10.519265519058363
9.282928292829283,10.522086273516944
9.286928692869289,10.524905970849982
9.290929092909291,10.527724611781458
9.294929492949294,10.530542197034716
9.2989298929893,10.533358727332452
9.302930293029302,10.5361742033967
9.306930693069308,10.53898862594886
9.31093109310931,10.541801995709681
9.314931493149317,10.544614313399267
9.318931893189319,10.547425579737073
9.322932293229321,10.550235795441909
9.326932693269328,10.55304496123195
9.33093309330933,10.555853077824713
9.334933493349336,10.558660145937083
9.338933893389338,10.561466166285294
9.342934293429344,10.56427113958495
9.346934693469347,10.567075066550995
9.35093509350935,10.56987794789775
9.354935493549355,10.572679784338886
9.358935893589358,10.575480576587434
9.362936293629364,10.578280325355795
9.366936693669366,10.581079031355719
9.370937093709372,10.58387669529833
9.374937493749375,10.586673317894098
9.37893789378938,10.589468899852877
9.382938293829383,10.592263441883867
9.386938693869386,10.595056944695642
9.390939093909392,10.597849408996144
9.394939493949394,10.600640835492667
9.3989398939894,10.603431224891885
9.402940294029403,10.606220577899828
9.406940694069409,10.609008895221903
9.410941094109411,10.611796177562876
9.414941494149414,10.614582425626885
9.41894189418942,10.617367640117443
9.422942294229422,10.62015182173742
9.426942694269428,10.622934971189068
9.43094309430943,10.625717089174
9.434943494349437,10.62849817639321
9.438943894389439,10.631278233547054
9.442944294429441,10.634057261335268
9.446944694469448,10.636835260456962
9.45094509450945,10.639612231610608
9.454945494549456,10.642388175494066
9.458945894589458,10.645163092804562
9.462946294629464,10.647936984238706
9.466946694669467,10.65070985049247
9.47094709470947,10.653481692261215
9.474947494749475,10.656252510239678
9.478947894789478,10.659022305121963
9.482948294829484,10.661791077601567
9.486948694869486,10.664558828371355
9.490949094909492,10.667325558123578
9.494949494949495,10.670091267549857
9.4989498949895,10.67285595734121
9.502950295029503,10.675619628188016
9.506950695069506,10.678382280780056
9.510951095109512,10.681143915806482
9.514951495149514,10.683904533955825
9.51895189518952,10.686664135916011
9.522952295229523,10.689422722374342
9.526952695269529,10.692180294017506
9.530953095309531,10.694936851531574
9.534953495349534,10.69769239560201
9.53895389538954,10.700446926913658
9.542954295429542,10.703200446150749
9.546954695469548,10.705952953996908
9.55095509550955,10.708704451135137
9.554955495549557,10.711454938247838
9.558955895589559,10.714204416016793
9.562956295629562,10.716952885123177
9.566956695669568,10.719700346247564
9.57095709570957,10.7224468000699
9.574957495749576,10.725192247269542
9.578957895789578,10.727936688525224
9.582958295829584,10.730680124515084
9.586958695869587,10.733422555916643
9.59095909590959,10.736163983406824
9.594959495949595,10.738904407661945
9.598959895989598,10.741643829357706
9.602960296029604,10.74438224916922
9.606960696069606,10.747119667770983
9.610961096109612,10.749856085836896
9.614961496149615,10.752591504040248
9.61896189618962,10.755325923053737
9.622962296229623,10.75805934354945
9.626962696269626,10.760791766198874
9.630963096309632,10.763523191672906
9.634963496349634,10.766253620641827
9.63896389638964,10.768983053775331
9.642964296429643,10.771711491742504
9.646964696469649,10.774438935211844
9.650965096509651,10.77716538485124
9.654965496549654,10.779890841327994
9.65896589658966,10.782615305308804
9.662966296629662,10.785338777459776
9.666966696669668,10.78806125844642
9.67096709670967,10.790782748933651
9.674967496749677,10.793503249585788
9.678967896789679,10.796222761066554
9.682968296829682,10.798941284039088
9.686968696869688,10.80165881916593
9.69096909690969,10.804375367109024
9.694969496949696,10.807090928529734
9.698969896989698,10.809805504088821
9.702970297029704,10.812519094446463
9.706970697069707,10.815231700262244
9.71097109710971,10.817943322195163
9.714971497149715,10.820653960903629
9.718971897189718,10.823363617045457
9.722972297229724,10.826072291277887
9.726972697269726,10.828779984257558
9.730973097309732,10.831486696640534
9.734973497349735,10.834192429082284
9.73897389738974,10.8368971822377
9.742974297429743,10.83960095676108
9.746974697469746,10.842303753306146
9.750975097509752,10.845005572526036
9.754975497549754,10.847706415073299
9.75897589758976,10.850406281599906
9.762976297629763,10.853105172757243
9.766976697669769,10.855803089196119
9.770977097709771,10.858500031566757
9.774977497749774,10.861196000518804
9.77897789778978,10.863890996701327
9.782978297829782,10.866585020762809
9.786978697869788,10.869278073351165
9.79097909790979,10.871970155113715
9.794979497949797,10.874661266697219
9.798979897989799,10.877351408747849
9.802980298029802,10.880040581911203
9.806980698069808,10.88272878683231
9.81098109810981,10.88541602415561
9.814981498149816,10.888102294524986
9.818981898189818,10.890787598583728
9.822982298229824,10.893471936974567
9.826982698269827,10.896155310339653
9.83098309830983,10.898837719320566
9.834983498349835,10.901519164558316
9.838983898389838,10.904199646693339
9.842984298429844,10.906879166365501
9.846984698469846,10.909557724214094
9.850985098509852,10.912235320877853
9.854985498549855,10.914911956994926
9.85898589858986,10.917587633202903
9.862986298629863,10.920262350138804
9.866986698669866,10.922936108439082
9.870987098709872,10.925608908739628
9.874987498749874,10.928280751675752
9.87898789878988,10.930951637882211
9.882988298829883,10.933621567993194
9.886988698869889,10.936290542642324
9.890989098909891,10.938958562462657
9.894989498949894,10.94162562808669
9.8989898989899,10.944291740146358
9.902990299029902,10.946956899273026
9.906990699069908,10.949621106097506
9.91099109910991,10.952284361250035
9.914991499149917,10.95494666536031
9.918991899189919,10.957608019057446
9.922992299229922,10.960268422970012
9.926992699269928,10.962927877726017
9.93099309930993,10.965586383952898
9.934993499349936,10.968243942277553
9.938993899389938,10.970900553326306
9.942994299429945,10.973556217724937
9.946994699469947,10.976210936098655
9.95099509950995,10.978864709072127
9.954995499549955,10.98151753726946
9.958995899589958,10.984169421314197
9.962996299629964,10.986820361829343
9.966996699669966,10.989470359437332
9.970997099709972,10.992119414760058
9.974997499749975,10.994767528418857
9.97899789978998,10.997414701034511
9.982998299829983,11.000060933227253
9.986998699869986,11.002706225616762
9.990999099909992,11.005350578822174
9.994999499949994,11.007993993462064
9.99899989999,11.010636470154463
10.003000300030003,11.013278009516853
10.007000700070009,11.015918612166171
10.011001100110011,11.018558278718798
10.015001500150014,11.021197009790571
10.01900190019002,11.023834805996787
10.023002300230022,11.026471667952183
10.027002700270028,11.029107596270965
10.03100310031003,11.031742591566779
10.035003500350037,11.034376654452739
10.039003900390039,11.03700978554141
10.043004300430042,11.03964198544481
10.047004700470048,11.04227325477442
10.05100510051005,11.044903594141172
10.055005500550056,11.047533004155463
10.059005900590059,11.05016148542714
10.063006300630065,11.052789038565518
10.067006700670067,11.055415664179364
10.07100710071007,11.05804136287691
10.075007500750075,11.06066613526585
10.079007900790078,11.063289981953329
10.083008300830084,11.065912903545966
10.087008700870086,11.068534900649833
10.091009100910092,11.071155973870475
10.095009500950095,11.073776123812888
10.0990099009901,11.07639535108154
10.103010301030103,11.079013656280361
10.107010701070106,11.081631040012745
10.111011101110112,11.084247502881555
10.115011501150114,11.08686304548911
10.11901190119012,11.089477668437212
10.123012301230123,11.092091372327115
10.127012701270129,11.094704157759548
10.131013101310131,11.097316025334703
10.135013501350134,11.099926975652245
10.13901390139014,11.102537009311309
10.143014301430142,11.105146126910494
10.147014701470148,11.107754329047875
10.15101510151015,11.11036161632099
10.155015501550157,11.11296798932686
10.159015901590159,11.115573448661964
10.163016301630162,11.118177994922263
10.167016701670168,11.12078162870319
10.17101710171017,11.123384350599645
10.175017501750176,11.125986161206008
10.179017901790179,11.128587061116129
10.183018301830185,11.131187050923337
10.187018701870187,11.13378613122043
10.19101910191019,11.136384302599692
10.195019501950195,11.138981565652873
10.199019901990198,11.141577920971205
10.203020302030204,11.144173369145399
10.207020702070206,11.146767910765634
10.211021102110212,11.149361546421584
10.215021502150215,11.151954276702387
10.21902190219022,11.15454610219667
10.223022302230223,11.157137023492535
10.227022702270226,11.159727041177565
10.231023102310232,11.162316155838825
10.235023502350234,11.164904368062862
10.23902390239024,11.167491678435706
10.243024302430243,11.170078087542866
10.247024702470249,11.172663595969336
10.251025102510251,11.175248204299594
10.255025502550254,11.177831913117602
10.25902590259026,11.180414723006809
10.263026302630262,11.182996634550141
10.267026702670268,11.185577648330023
10.27102710271027,11.188157764928352
10.275027502750277,11.19073698492652
10.27902790279028,11.193315308905404
10.283028302830282,11.19589273744537
10.287028702870288,11.198469271126273
10.29102910291029,11.20104491052745
10.295029502950296,11.203619656227737
10.299029902990299,11.20619350880545
10.303030303030305,11.208766468838405
10.307030703070307,11.211338536903902
10.31103110311031,11.213909713578731
10.315031503150315,11.216479999439184
10.319031903190318,11.219049395061031
10.323032303230324,11.221617901019547
10.327032703270326,11.224185517889492
10.331033103310332,11.226752246245127
10.335033503350335,11.229318086660198
10.339033903390341,11.231883039707956
10.343034303430343,11.234447105961138
10.347034703470346,11.237010285991984
10.351035103510352,11.239572580372228
10.355035503550354,11.242133989673098
10.35903590359036,11.244694514465326
10.363036303630363,11.247254155319133
10.367036703670369,11.249812912804247
10.371037103710371,11.252370787489888
10.375037503750374,11.254927779944776
10.37903790379038,11.257483890737138
10.383038303830382,11.260039120434692
10.387038703870388,11.262593469604663
10.39103910391039,11.265146938813775
10.395039503950397,11.267699528628258
10.3990399039904,11.270251239613833
10.403040304030402,11.272802072335733
10.407040704070408,11.2753520273587
10.41104110411041,11.277901105246965
10.415041504150416,11.280449306564273
10.419041904190419,11.282996631873871
10.423042304230425,11.285543081738517
10.427042704270427,11.288088656720461
10.43104310431043,11.290633357381472
10.435043504350435,11.293177184282825
10.439043904390438,11.295720137985295
10.443044304430444,11.298262219049173
10.447044704470446,11.300803428034248
10.451045104510452,11.303343765499829
10.455045504550455,11.305883232004728
10.459045904590461,11.308421828107269
10.463046304630463,11.310959554365281
10.467046704670466,11.313496411336113
10.471047104710472,11.316032399576619
10.475047504750474,11.318567519643162
10.47904790479048,11.321101772091628
10.483048304830483,11.323635157477405
10.487048704870489,11.326167676355396
10.491049104910491,11.328699329280022
10.495049504950494,11.331230116805218
10.4990499049905,11.333760039484428
10.503050305030502,11.336289097870615
10.507050705070508,11.33881729251626
10.51105110511051,11.341344623973354
10.515051505150517,11.343871092793412
10.51905190519052,11.346396699527459
10.523052305230522,11.34892144472604
10.527052705270528,11.351445328939224
10.53105310531053,11.353968352716588
10.535053505350536,11.356490516607236
10.539053905390539,11.359011821159786
10.543054305430545,11.361532266922383
10.547054705470547,11.364051854442685
10.55105510551055,11.366570584267876
10.555055505550555,11.36908845694466
10.559055905590558,11.37160547301926
10.563056305630564,11.374121633037428
10.567056705670566,11.376636937544431
10.571057105710572,11.379151387085068
10.575057505750575,11.38166498220365
10.579057905790581,11.384177723444031
10.583058305830583,11.386689611349567
10.587058705870586,11.389200646463156
10.591059105910592,11.391710829327213
10.595059505950594,11.394220160483686
10.5990599059906,11.396728640474048
10.603060306030603,11.399236269839294
10.607060706070609,11.40174304911995
10.611061106110611,11.404248978856073
10.615061506150614,11.406754059587241
10.61906190619062,11.409258291852575
10.623062306230622,11.411761676190707
10.627062706270628,11.414264213139816
10.63106310631063,11.416765903237598
10.635063506350637,11.419266747021293
10.63906390639064,11.421766745027659
10.643064306430642,11.424265897792996
10.647064706470648,11.426764205853136
10.65106510651065,11.429261669743434
10.655065506550656,11.431758289998793
10.659065906590659,11.434254067153635
10.663066306630665,11.436749001741928
10.667066706670667,11.439243094297169
10.67106710671067,11.441736345352389
10.675067506750676,11.444228755440164
10.679067906790678,11.44672032509259
10.683068306830684,11.449211054841319
10.687068706870686,11.451700945217521
10.691069106910692,11.454189996751921
10.695069506950695,11.456678209974765
10.699069906990701,11.459165585415853
10.703070307030703,11.461652123604512
10.707070707070706,11.464137825069619
10.711071107110712,11.466622690339584
10.715071507150714,11.469106719942356
10.71907190719072,11.471589914405431
10.723072307230723,11.47407227425584
10.727072707270729,11.476553800020165
10.731073107310731,11.479034492224516
10.735073507350734,11.481514351394559
10.73907390739074,11.483993378055498
10.743074307430742,11.486471572732077
10.747074707470748,11.488948935948592
10.75107510751075,11.491425468228876
10.755075507550757,11.493901170096313
10.75907590759076,11.496376042073825
10.763076307630762,11.498850084683891
10.767076707670768,11.501323298448526
10.77107710771077,11.503795683889296
10.775077507750776,11.506267241527315
10.779077907790779,11.508737971883242
10.783078307830785,11.51120787547729
10.787078707870787,11.513676952829211
10.79107910791079,11.516145204458319
10.795079507950796,11.518612630883466
10.799079907990798,11.521079232623055
10.803080308030804,11.523545010195052
10.807080708070806,11.52600996411696
10.811081108110812,11.528474094905839
10.815081508150815,11.530937403078298
10.819081908190821,11.533399889150505
10.823082308230823,11.53586155363817
10.827082708270826,11.53832239705657
10.831083108310832,11.540782419920522
10.835083508350834,11.543241622744407
10.83908390839084,11.545700006042157
10.843084308430843,11.548157570327255
10.847084708470849,11.55061431611275
10.851085108510851,11.553070243911232
10.855085508550854,11.555525354234863
10.85908590859086,11.557979647595353
10.863086308630862,11.560433124503968
10.867086708670868,11.562885785471538
10.87108710871087,11.565337631008443
10.875087508750877,11.567788661624634
10.87908790879088,11.570238877829604
10.883088308830882,11.572688280132422
10.887088708870888,11.575136869041708
10.89108910891089,11.577584645065643
10.895089508950896,11.580031608711973
10.899089908990899,11.582477760487999
10.903090309030905,11.584923100900589
10.907090709070907,11.587367630456171
10.91109110911091,11.589811349660735
10.915091509150916,11.59225425901984
10.919091909190918,11.594696359038597
10.923092309230924,11.597137650221693
10.927092709270926,11.59957813307337
10.931093109310932,11.602017808097443
10.935093509350935,11.604456675797282
10.939093909390941,11.606894736675835
10.943094309430943,11.609331991235607
10.947094709470946,11.61176843997867
10.951095109510952,11.614204083406673
10.955095509550954,11.616638922020819
10.95909590959096,11.619072956321887
10.963096309630963,11.621506186810223
10.967096709670969,11.62393861398574
10.971097109710971,11.626370238347922
10.975097509750974,11.628801060395821
10.97909790979098,11.631231080628066
10.983098309830982,11.633660299542841
10.987098709870988,11.63608871763792
10.99109910991099,11.638516335410632
10.995099509950997,11.640943153357892
10.999099909991,11.643369171976175
11.003100310031002,11.645794391761536
11.007100710071008,11.648218813209603
11.01110111011101,11.650642436815572
11.015101510151016,11.65306526307422
11.019101910191019,11.655487292479894
11.023102310231025,11.657908525526517
11.027102710271027,11.660328962707586
11.03110311031103,11.662748604516178
11.035103510351036,11.665167451444944
11.039103910391038,11.667585503986109
11.043104310431044,11.67000276263148
11.047104710471046,11.672419227872432
11.051105110511052,11.674834900199931
11.055105510551055,11.677249780104512
11.059105910591061,11.679663868076293
11.063106310631063,11.682077164604967
11.067106710671066,11.684489670179813
11.071107110711072,11.686901385289683
11.075107510751074,11.689312310423016
11.07910791079108,11.691722446067825
11.083108310831083,11.69413179271171
11.087108710871089,11.696540350841854
11.091109110911091,11.698948120945012
11.095109510951094,11.701355103507531
11.0991099109911,11.703761299015342
11.103110311031102,11.706166707953955
11.107110711071108,11.708571330808462
11.11111111111111,11.710975168063545
11.115111511151117,11.713378220203465
11.11911191119112,11.715780487712072
11.123112311231122,11.718181971072799
11.127112711271128,11.720582670768671
11.13111311131113,11.72298258728229
11.135113511351136,11.725381721095856
11.139113911391139,11.727780072691141
11.143114311431145,11.730177642549522
11.147114711471147,11.732574431151948
11.15111511151115,11.73497043897897
11.155115511551156,11.737365666510719
11.159115911591158,11.739760114226916
11.163116311631164,11.74215378260688
11.167116711671166,11.74454667212951
11.171117111711172,11.746938783273304
11.175117511751175,11.749330116516338
11.179117911791181,11.7517206723363
11.183118311831183,11.754110451210446
11.187118711871186,11.756499453615643
11.191119111911192,11.758887680028344
11.195119511951194,11.761275130924592
11.1991199119912,11.76366180678003
11.203120312031203,11.766047708069886
11.207120712071209,11.768432835268992
11.211121112111211,11.770817188851769
11.215121512151214,11.773200769292233
11.21912191219122,11.775583577063998
11.223122312231222,11.777965612640273
11.227122712271228,11.780346876493864
11.23112311231123,11.782727369097168
11.235123512351237,11.785107090922192
11.23912391239124,11.787486042440525
11.243124312431242,11.789864224123367
11.247124712471248,11.792241636441512
11.25112511251125,11.794618279865343
11.255125512551256,11.796994154864864
11.259125912591259,11.799369261909654
11.263126312631265,11.801743601468912
11.267126712671267,11.804117174011424
11.27112711271127,11.806489980005582
11.275127512751276,11.808862019919387
11.279127912791278,11.811233294220422
11.283128312831284,11.813603803375893
11.287128712871286,11.815973547852595
11.291129112911293,11.818342528116935
11.295129512951295,11.82071074463491
11.299129912991301,11.823078197872139
11.303130313031303,11.825444888293827
11.307130713071306,11.827810816364797
11.311131113111312,11.830175982549472
11.315131513151314,11.832540387311877
11.31913191319132,11.834904031115645
11.323132313231323,11.837266914424017
11.327132713271329,11.839629037699844
11.331133113311331,11.84199040140557
11.335133513351334,11.844351006003258
11.33913391339134,11.846710851954583
11.343134313431342,11.849069939720813
11.347134713471348,11.851428269762838
11.35113511351135,11.853785842541145
11.355135513551357,11.856142658515843
11.35913591359136,11.858498718146638
11.363136313631362,11.860854021892859
11.367136713671368,11.863208570213436
11.37113711371137,11.865562363566912
11.375137513751376,11.867915402411443
11.379137913791379,11.870267687204795
11.383138313831385,11.872619218404347
11.387138713871387,11.874969996467089
11.39113911391139,11.877320021849625
11.395139513951396,11.879669295008176
11.399139913991398,11.882017816398564
11.403140314031404,11.884365586476243
11.407140714071407,11.886712605696268
11.411141114111413,11.889058874513314
11.415141514151415,11.891404393381666
11.419141914191421,11.893749162755233
11.423142314231423,11.896093183087533
11.427142714271426,11.898436454831707
11.431143114311432,11.900778978440504
11.435143514351434,11.903120754366297
11.43914391439144,11.905461783061076
11.443144314431443,11.90780206497644
11.447144714471449,11.910141600563625
11.451145114511451,11.912480390273464
11.455145514551454,11.914818434556423
11.45914591459146,11.917155733862586
11.463146314631462,11.91949228864165
11.467146714671468,11.921828099342939
11.47114711471147,11.924163166415395
11.475147514751477,11.926497490307586
11.47914791479148,11.928831071467688
11.483148314831482,11.93116391034351
11.487148714871488,11.933496007382487
11.49114911491149,11.935827363031663
11.495149514951496,11.938157977737717
11.499149914991499,11.940487851946944
11.503150315031505,11.942816986105264
11.507150715071507,11.945145380658223
11.51115111511151,11.94747303605099
11.515151515151516,11.949799952728362
11.519151915191518,11.952126131134756
11.523152315231524,11.954451571714218
11.527152715271527,11.956776274910418
11.531153115311533,11.959100241166658
11.535153515351535,11.961423470925853
11.539153915391541,11.963745964630565
11.543154315431543,11.966067722722965
11.547154715471546,11.968388745644862
11.551155115511552,11.970709033837693
11.555155515551554,11.973028587742519
11.55915591559156,11.975347407800033
11.563156315631563,11.977665494450555
11.567156715671569,11.979982848134041
11.571157115711571,11.982299469290068
11.575157515751574,11.98461535835785
11.57915791579158,11.986930515776233
11.583158315831582,11.989244941983687
11.587158715871588,11.99155863741832
11.59115911591159,11.993871602517867
11.595159515951597,11.996183837719702
11.5991599159916,11.998495343460826
11.603160316031602,12.000806120177874
11.607160716071608,12.00311616830712
11.61116111611161,12.005425488284462
11.615161516151616,12.007734080545442
11.619161916191619,12.010041945525227
11.623162316231625,12.01234908365863
11.627162716271627,12.014655495380088
11.63116311631163,12.016961181123683
11.635163516351636,12.01926614132313
11.639163916391638,12.021570376411775
11.643164316431644,12.02387388682261
11.647164716471647,12.026176672988257
11.651165116511653,12.028478735340979
11.655165516551655,12.030780074312675
11.659165916591661,12.033080690334888
11.663166316631663,12.035380583838787
11.667166716671666,12.037679755255194
11.671167116711672,12.039978205014565
11.675167516751674,12.04227593354699
11.67916791679168,12.04457294128221
11.683168316831683,12.046869228649596
11.687168716871689,12.04916479607817
11.691169116911691,12.051459643996584
11.695169516951694,12.053753772833137
11.6991699169917,12.056047183015776
11.703170317031702,12.058339874972079
11.707170717071708,12.06063184912928
11.71117111711171,12.062923105914237
11.715171517151717,12.06521364575347
11.71917191719172,12.06750346907313
11.723172317231722,12.069792576299026
11.727172717271728,12.072080967856596
11.73117311731173,12.074368644170931
11.735173517351736,12.076655605666767
11.739173917391739,12.07894185276848
11.743174317431745,12.081227385900103
11.747174717471747,12.083512205485302
11.75117511751175,12.085796311947401
11.755175517551756,12.088079705709363
11.759175917591758,12.090362387193803
11.763176317631764,12.092644356822982
11.767176717671767,12.094925615018807
11.771177117711773,12.097206162202838
11.775177517751775,12.099485998796279
11.779177917791781,12.101765125219988
11.783178317831783,12.104043541894466
11.787178717871786,12.106321249239869
11.791179117911792,12.108598247676007
11.795179517951794,12.110874537622326
11.7991799179918,12.11315011949794
11.803180318031803,12.1154249937216
11.807180718071809,12.117699160711721
11.811181118111811,12.11997262088636
11.815181518151814,12.12224537466323
11.81918191819182,12.124517422459698
11.823182318231822,12.126788764692783
11.827182718271828,12.129059401779156
11.83118311831183,12.131329334135145
11.835183518351837,12.133598562176726
11.83918391839184,12.135867086319536
11.843184318431842,12.138134906978863
11.847184718471848,12.140402024569651
11.85118511851185,12.1426684395065
11.855185518551856,12.144934152203668
11.859185918591859,12.147199163075058
11.863186318631865,12.149463472534245
11.867186718671867,12.151727080994451
11.87118711871187,12.15398998886856
11.875187518751876,12.15625219656911
11.879187918791878,12.158513704508296
11.883188318831884,12.160774513097977
11.887188718871887,12.163034622749665
11.891189118911893,12.165294033874533
11.895189518951895,12.167552746883413
11.899189918991901,12.169810762186795
11.903190319031903,12.172068080194835
11.907190719071906,12.17432470131734
11.911191119111912,12.176580625963789
11.915191519151914,12.178835854543307
11.91919191919192,12.181090387464694
11.923192319231923,12.183344225136405
11.927192719271929,12.185597367966562
11.931193119311931,12.187849816362938
11.935193519351934,12.190101570732981
11.93919391939194,12.1923526314838
11.943194319431942,12.194602999022159
11.947194719471948,12.196852673754496
11.95119511951195,12.199101656086905
11.955195519551957,12.20134994642515
11.95919591959196,12.203597545174656
11.963196319631962,12.205844452740514
11.967196719671968,12.208090669527486
11.97119711971197,12.210336195939986
11.975197519751976,12.212581032382111
11.979197919791979,12.21482517925761
11.983198319831985,12.217068636969909
11.987198719871987,12.219311405922094
11.99119911991199,12.221553486516921
11.995199519951996,12.223794879156817
11.999199919991998,12.22603558424387
12.003200320032,12.228275602179842
12.007200720072007,12.230514933366166
12.011201120112013,12.232753578203935
12.015201520152019,12.23499153709392
12.019201920192017,12.237228810436553
12.023202320232024,12.23946539863195
12.02720272027203,12.24170130207988
12.031203120312028,12.243936521179794
12.035203520352034,12.24617105633082
12.03920392039204,12.248404907931736
12.043204320432046,12.250638076381016
12.047204720472045,12.252870562076785
12.051205120512051,12.255102365416857
12.055205520552057,12.25733348679871
12.059205920592056,12.259563926619496
12.063206320632062,12.261793685276043
12.067206720672068,12.26402276316485
12.071207120712074,12.266251160682092
12.075207520752073,12.268478878223613
12.07920792079208,12.270705916184943
12.083208320832085,12.272932274961276
12.087208720872084,12.275157954947481
12.09120912091209,12.27738295653812
12.095209520952096,12.279607280127408
12.099209920992102,12.281830926109247
12.103210321032101,12.284053894877218
12.107210721072107,12.286276186824574
12.111211121112113,12.288497802344251
12.115211521152112,12.290718741828853
12.119211921192118,12.292939005670673
12.123212321232124,12.295158594261677
12.12721272127213,12.297377507993506
12.131213121312129,12.299595747257483
12.135213521352135,12.301813312444619
12.139213921392141,12.30403020394559
12.14321432143214,12.306246422150757
12.147214721472146,12.308461967450167
12.151215121512152,12.310676840233544
12.155215521552158,12.312891040890289
12.159215921592157,12.315104569809481
12.163216321632163,12.3173174273799
12.167216721672169,12.319529613989985
12.171217121712168,12.321741130027867
12.175217521752174,12.323951975881362
12.17921792179218,12.326162151937968
12.183218321832186,12.328371658584858
12.187218721872185,12.330580496208894
12.19121912191219,12.33278866519663
12.195219521952197,12.334996165934289
12.199219921992203,12.337202998807786
12.203220322032202,12.33940916420272
12.207220722072208,12.341614662504378
12.211221122112214,12.34381949409773
12.215221522152213,12.346023659367422
12.219221922192219,12.348227158697805
12.223222322232225,12.350429992472902
12.22722272227223,12.352632161076428
12.23122312231223,12.35483366489178
12.235223522352236,12.35703450430205
12.239223922392242,12.359234679690012
12.24322432243224,12.361434191438125
12.247224722472247,12.363633039928548
12.251225122512253,12.365831225543115
12.255225522552259,12.368028748663358
12.259225922592258,12.370225609670486
12.263226322632264,12.372421808945418
12.26722672267227,12.374617346868744
12.271227122712268,12.376812223820748
12.275227522752274,12.379006440181413
12.27922792279228,12.381199996330404
12.283228322832286,12.38339289264708
12.287228722872285,12.385585129510485
12.291229122912291,12.38777670729937
12.295229522952297,12.38996762639216
12.299229922992296,12.392157887166984
12.303230323032302,12.39434749000166
12.307230723072308,12.396536435273697
12.311231123112314,12.398724723360303
12.315231523152313,12.400912354638363
12.31923192319232,12.403099329484482
12.323232323232325,12.405285648274939
12.327232723272324,12.407471311385708
12.33123312331233,12.409656319192472
12.335233523352336,12.411840672070594
12.339233923392342,12.414024370395142
12.343234323432341,12.416207414540864
12.347234723472347,12.41838980488223
12.351235123512353,12.420571541793384
12.355235523552352,12.422752625648172
12.359235923592358,12.424933056820146
12.363236323632364,12.427112835682543
12.36723672367237,12.429291962608302
12.371237123712369,12.431470437970056
12.375237523752375,12.433648262140146
12.379237923792381,12.435825435490605
12.38323832383238,12.438001958393157
12.387238723872386,12.440177831219241
12.391239123912392,12.442353054339986
12.395239523952398,12.444527628126215
12.399239923992397,12.446701552948458
12.403240324032403,12.448874829176948
12.407240724072409,12.451047457181614
12.411241124112408,12.453219437332079
12.415241524152414,12.455390769997685
12.41924192419242,12.457561455547456
12.423242324232426,12.459731494350129
12.427242724272425,12.461900886774135
12.43124312431243,12.464069633187618
12.435243524352437,12.466237733958417
12.439243924392443,12.468405189454074
12.443244324432442,12.470572000041832
12.447244724472448,12.472738166088646
12.451245124512454,12.474903687961168
12.455245524552453,12.477068566025748
12.459245924592459,12.479232800648457
12.463246324632465,12.481396392195057
12.46724672467247,12.483559341031018
12.47124712471247,12.485721647521514
12.475247524752476,12.48788331203143
12.479247924792482,12.490044334925352
12.48324832483248,12.492204716567567
12.487248724872487,12.494364457322085
12.491249124912493,12.496523557552605
12.495249524952499,12.49868201762254
12.499249924992498,12.500839837895008
12.503250325032504,12.502997018732843
12.50725072507251,12.505153560498576
12.511251125112508,12.507309463554446
12.515251525152514,12.509464728262412
12.51925192519252,12.511619354984129
12.523252325232527,12.51377334408097
12.527252725272525,12.515926695914006
12.531253125312531,12.518079410844035
12.535253525352537,12.520231489231547
12.539253925392536,12.52238293143675
12.543254325432542,12.524533737819567
12.547254725472548,12.52668390873962
12.551255125512554,12.528833444556255
12.555255525552553,12.530982345628518
12.55925592559256,12.533130612315174
12.563256325632565,12.535278244974696
12.567256725672564,12.537425243965268
12.57125712571257,12.539571609644794
12.575257525752576,12.541717342370882
12.579257925792582,12.543862442500856
12.583258325832581,12.546006910391752
12.587258725872587,12.548150746400324
12.591259125912593,12.550293950883038
12.595259525952592,12.552436524196064
12.599259925992598,12.554578466695308
12.603260326032604,12.55671977873637
12.60726072607261,12.558860460674575
12.611261126112609,12.561000512864956
12.615261526152615,12.563139935662274
12.619261926192621,12.565278729420996
12.62326232623262,12.567416894495302
12.627262726272626,12.569554431239105
12.631263126312632,12.571691340006016
12.635263526352638,12.57382762114937
12.639263926392637,12.575963275022216
12.643264326432643,12.578098301977334
12.647264726472649,12.580232702367205
12.651265126512648,12.582366476544035
12.655265526552654,12.58449962485975
12.65926592659266,12.586632147665995
12.663266326632666,12.588764045314127
12.667266726672665,12.590895318155225
12.67126712671267,12.593025966540097
12.675267526752677,12.595155990819256
12.679267926792683,12.597285391342947
12.683268326832682,12.599414168461122
12.687268726872688,12.601542322523471
12.691269126912694,12.603669853879392
12.695269526952693,12.605796762878002
12.699269926992699,12.607923049868155
12.703270327032705,12.610048715198413
12.70727072707271,12.612173759217061
12.71127112711271,12.614298182272108
12.715271527152716,12.616421984711291
12.719271927192722,12.618545166882061
12.72327232723272,12.620667729131597
12.727272727272727,12.622789671806803
12.731273127312733,12.6249109952543
12.735273527352739,12.627031699820442
12.739273927392738,12.629151785851292
12.743274327432744,12.631271253692658
12.74727472747275,12.633390103690058
12.751275127512748,12.635508336188735
12.755275527552755,12.637625951533666
12.75927592759276,12.63974295006955
12.763276327632767,12.641859332140804
12.767276727672765,12.643975098091579
12.771277127712771,12.646090248265756
12.775277527752777,12.648204783006934
12.779277927792776,12.650318702658437
12.783278327832782,12.65243200756333
12.787278727872788,12.654544698064392
12.791279127912794,12.656656774504135
12.795279527952793,12.658768237224795
12.7992799279928,12.660879086568345
12.803280328032805,12.662989322876477
12.807280728072804,12.665098946490614
12.81128112811281,12.667207957751915
12.815281528152816,12.669316357001259
12.819281928192822,12.671424144579259
12.823282328232821,12.673531320826253
12.827282728272827,12.675637886082322
12.831283128312833,12.67774384068726
12.835283528352832,12.679849184980602
12.839283928392838,12.681953919301618
12.843284328432844,12.684058043989296
12.84728472847285,12.686161559382366
12.851285128512849,12.68826446581928
12.855285528552855,12.690366763638238
12.859285928592861,12.692468453177154
12.86328632863286,12.694569534773684
12.867286728672866,12.69667000876522
12.871287128712872,12.69876987548888
12.875287528752878,12.700869135281515
12.879287928792877,12.702967788479711
12.883288328832883,12.705065835419795
12.887288728872889,12.707163276437818
12.891289128912895,12.70926011186957
12.895289528952894,12.71135634205057
12.8992899289929,12.713451967316082
12.903290329032906,12.7155469880011
12.907290729072905,12.717641404440347
12.91129112911291,12.719735216968296
12.915291529152917,12.72182842591914
12.919291929192923,12.72392103162682
12.923292329232922,12.726013034425002
12.927292729272928,12.728104434647104
12.931293129312934,12.73019523262627
12.935293529352933,12.732285428695377
12.939293929392939,12.734375023187058
12.943294329432945,12.736464016433661
12.94729472947295,12.738552408767289
12.95129512951295,12.740640200519767
12.955295529552956,12.74272739202268
12.959295929592962,12.744813983607333
12.96329632963296,12.746899975604778
12.967296729672967,12.748985368345807
12.971297129712973,12.75107016216095
12.975297529752979,12.753154357380472
12.979297929792978,12.755237954334381
12.983298329832984,12.757320953352433
12.98729872987299,12.759403354764114
12.991299129912989,12.761485158898653
12.995299529952995,12.763566366085028
12.999299929993,12.765646976651947
13.003300330033007,12.767726990927864
13.007300730073005,12.769806409240973
13.011301130113011,12.771885231919219
13.015301530153017,12.773963459290279
13.019301930193016,12.776041091681572
13.023302330233022,12.778118129420273
13.027302730273028,12.780194572833285
13.031303130313034,12.782270422247258
13.035303530353033,12.784345677988586
13.03930393039304,12.786420340383419
13.043304330433045,12.788494409757632
13.047304730473044,12.790567886436849
13.05130513051305,12.792640770746454
13.055305530553056,12.794713063011557
13.059305930593062,12.79678476355702
13.063306330633061,12.798855872707447
13.067306730673067,12.800926390787199
13.071307130713073,12.802996318120371
13.075307530753072,12.805065655030804
13.079307930793078,12.807134401842093
13.083308330833084,12.809202558877576
13.08730873087309,12.811270126460338
13.09130913091309,12.813337104913204
13.095309530953095,12.815403494558758
13.099309930993101,12.817469295719325
13.1033103310331,12.819534508716977
13.107310731073106,12.82159913387354
13.111311131113112,12.823663171510582
13.115311531153118,12.825726621949423
13.119311931193117,12.827789485511122
13.123312331233123,12.829851762516508
13.127312731273129,12.831913453286141
13.131313131313135,12.833974558140335
13.135313531353134,12.836035077399153
13.13931393139314,12.838095011382416
13.143314331433146,12.840154360409686
13.147314731473145,12.842213124800274
13.151315131513151,12.844271304873256
13.155315531553157,12.846328900947444
13.159315931593163,12.848385913341406
13.163316331633162,12.850442342373459
13.167316731673168,12.85249818836168
13.171317131713174,12.854553451623891
13.175317531753173,12.856608132477664
13.179317931793179,12.858662231240332
13.183318331833185,12.860715748228975
13.18731873187319,12.862768683760425
13.19131913191319,12.864821038151268
13.195319531953196,12.866872811717846
13.199319931993202,12.868924004776254
13.2033203320332,12.870974617642332
13.207320732073207,12.873024650631692
13.211321132113213,12.875074104059685
13.215321532153219,12.877122978241424
13.219321932193218,12.879171273491766
13.223322332233224,12.881218990125344
13.22732273227323,12.883266128456528
13.231323132313229,12.885312688799445
13.235323532353235,12.88735867146799
13.23932393239324,12.8894040767758
13.243324332433247,12.891448905036281
13.247324732473245,12.893493156562577
13.251325132513252,12.895536831667615
13.255325532553258,12.897579930664055
13.259325932593256,12.899622453864325
13.263326332633262,12.901664401580614
13.267326732673268,12.903705774124859
13.271327132713274,12.905746571808763
13.275327532753273,12.907786794943778
13.27932793279328,12.909826443841128
13.283328332833285,12.911865518811783
13.287328732873284,12.913904020166475
13.29132913291329,12.915941948215703
13.295329532953296,12.917979303269716
13.299329932993302,12.920016085638526
13.303330333033301,12.922052295631898
13.307330733073307,12.924087933559376
13.311331133113313,12.926122999730243
13.315331533153312,12.928157494453549
13.319331933193318,12.930191418038115
13.323332333233324,12.932224770792512
13.32733273327333,12.934257553025072
13.33133313331333,12.936289765043892
13.335333533353335,12.938321407156833
13.339333933393341,12.940352479671514
13.34333433343334,12.942382982895312
13.347334733473346,12.944412917135379
13.351335133513352,12.94644228269862
13.355335533553358,12.948471079891704
13.359335933593357,12.950499309021057
13.363336333633363,12.952526970392885
13.367336733673369,12.954554064313143
13.371337133713375,12.956580591087556
13.375337533753374,12.958606551021607
13.37933793379338,12.960631944420554
13.383338333833386,12.962656771589407
13.387338733873385,12.964681032832946
13.391339133913391,12.96670472845572
13.395339533953397,12.968727858762042
13.399339933993403,12.970750424055982
13.403340334033402,12.972772424641379
13.407340734073408,12.974793860821848
13.411341134113414,12.976814732900756
13.415341534153413,12.978835041181242
13.419341934193419,12.980854785966216
13.423342334233425,12.982873967558348
13.42734273427343,12.984892586260077
13.43134313431343,12.986910642373607
13.435343534353436,12.988928136200915
13.439343934393442,12.990945068043743
13.44334433443344,12.992961438203594
13.447344734473447,12.994977246981753
13.451345134513453,12.996992494679262
13.455345534553459,12.999007181596932
13.459345934593458,13.001021308035346
13.463346334633464,13.003034874294862
13.46734673467347,13.005047880675596
13.471347134713469,13.007060327477433
13.475347534753475,13.00907221500004
13.47934793479348,13.011083543542846
13.483348334833487,13.013094313405047
13.487348734873486,13.015104524885611
13.491349134913492,13.017114178283283
13.495349534953498,13.01912327389657
13.499349934993496,13.021131812023755
13.503350335033502,13.023139792962894
13.507350735073508,13.02514721701181
13.511351135113514,13.027154084468094
13.515351535153513,13.029160395629116
13.51935193519352,13.03116615079202
13.523352335233525,13.033171350253713
13.527352735273524,13.035175994310878
13.53135313531353,13.037180083259981
13.535353535353536,13.039183617397242
13.539353935393542,13.04118659701867
13.543354335433541,13.043189022420037
13.547354735473547,13.0451908938969
13.551355135513553,13.047192211744576
13.555355535553552,13.049192976258164
13.559355935593558,13.051193187732538
13.563356335633564,13.053192846462347
13.56735673567357,13.055191952742009
13.57135713571357,13.057190506865712
13.575357535753575,13.059188509127441
13.579357935793581,13.061185959820936
13.58335833583358,13.063182859239715
13.587358735873586,13.065179207677083
13.591359135913592,13.067175005426112
13.595359535953598,13.069170252779648
13.599359935993597,13.071164950030314
13.603360336033603,13.073159097470523
13.607360736073609,13.075152695392449
13.611361136113615,13.077145744088048
13.615361536153614,13.07913824384905
13.61936193619362,13.081130194966976
13.623362336233626,13.083121597733108
13.627362736273625,13.085112452438512
13.631363136313631,13.087102759374037
13.635363536353637,13.089092518830304
13.639363936393643,13.091081731097717
13.643364336433642,13.093070396466448
13.647364736473648,13.095058515226468
13.651365136513654,13.09704608766751
13.655365536553653,13.099033114079088
13.659365936593659,13.101019594750507
13.663366336633665,13.10300552997084
13.66736673667367,13.104990920028946
13.67136713671367,13.106975765213457
13.675367536753676,13.1089600658128
13.679367936793682,13.11094382211517
13.68336833683368,13.11292703440854
13.687368736873687,13.114909702980679
13.691369136913693,13.116891828119126
13.695369536953699,13.118873410111203
13.699369936993698,13.120854449244014
13.703370337033704,13.122834945804449
13.70737073707371,13.124814900079176
13.711371137113709,13.126794312354642
13.715371537153715,13.128773182917087
13.71937193719372,13.130751512052523
13.723372337233727,13.132729300046753
13.727372737273726,13.134706547185356
13.731373137313732,13.136683253753699
13.735373537353738,13.138659420036934
13.739373937393736,13.140635046319987
13.743374337433742,13.142610132887585
13.747374737473748,13.144584680024225
13.751375137513755,13.146558688014192
13.755375537553753,13.148532157141553
13.75937593759376,13.15050508769017
13.763376337633765,13.15247747994368
13.767376737673764,13.154449334185507
13.77137713771377,13.156420650698864
13.775377537753776,13.158391429766748
13.779377937793782,13.160361671671941
13.783378337833781,13.162331376697006
13.787378737873787,13.164300545124306
13.791379137913793,13.166269177235977
13.795379537953792,13.168237273313943
13.799379937993798,13.170204833639927
13.803380338033804,13.172171858495426
13.80738073807381,13.17413834816173
13.81138113811381,13.17610430291991
13.815381538153815,13.17806972305084
13.819381938193821,13.180034608835165
13.82338233823382,13.18199896055332
13.827382738273826,13.183962778485546
13.831383138313832,13.18592606291185
13.835383538353838,13.18788881411204
13.839383938393837,13.189851032365707
13.843384338433843,13.19181271795224
13.847384738473849,13.193773871150809
13.851385138513855,13.195734492240375
13.855385538553854,13.197694581499688
13.85938593859386,13.199654139207293
13.863386338633866,13.201613165641522
13.867386738673865,13.20357166108049
13.871387138713871,13.205529625802118
13.875387538753877,13.207487060084107
13.879387938793883,13.209443964203947
13.883388338833882,13.211400338438924
13.887388738873888,13.213356183066118
13.891389138913894,13.215311498362393
13.895389538953893,13.217266284604408
13.899389938993899,13.21922054206862
13.903390339033905,13.221174271031266
13.90739073907391,13.223127471768386
13.91139113911391,13.2250801445558
13.915391539153916,13.22703228966914
13.919391939193922,13.228983907383814
13.92339233923392,13.230934997975027
13.927392739273927,13.232885561717781
13.931393139313933,13.23483559888687
13.935393539353939,13.23678510975688
13.939393939393938,13.23873409460219
13.943394339433944,13.24068255369698
13.94739473947395,13.242630487315216
13.951395139513949,13.244577895730655
13.955395539553955,13.24652477921687
13.95939593959396,13.248471138047202
13.963396339633967,13.250416972494802
13.967396739673966,13.252362282832614
13.971397139713972,13.254307069333377
13.975397539753978,13.256251332269624
13.979397939793976,13.258195071913683
13.983398339833983,13.260138288537686
13.987398739873989,13.262080982413552
13.991399139913995,13.264023153813
13.995399539953993,13.26596480300754
13.999399939994,13.267905930268492
14.003400340034005,13.269846535866959
14.007400740074004,13.271786620073847
14.01140114011401,13.273726183159864
14.015401540154016,13.275665225395509
14.019401940194022,13.277603747051078
14.023402340234021,13.279541748396666
14.027402740274027,13.281479229702171
14.031403140314033,13.283416191237288
14.035403540354032,13.2853526332715
14.039403940394038,13.28728855607411
14.043404340434044,13.289223959914194
14.04740474047405,13.291158845060647
14.05140514051405,13.29309321178215
14.055405540554055,13.295027060347197
14.059405940594061,13.296960391024072
14.06340634063406,13.298893204080857
14.067406740674066,13.300825499785441
14.071407140714072,13.302757278405512
14.075407540754078,13.304688540208552
14.079407940794077,13.306619285461851
14.083408340834083,13.3085495144325
14.08740874087409,13.310479227387383
14.091409140914095,13.31240842459319
14.095409540954094,13.31433710631641
14.0994099409941,13.316265272823344
14.103410341034106,13.318192924380082
14.107410741074105,13.320120061252517
14.111411141114111,13.322046683706354
14.115411541154117,13.32397279200709
14.119411941194123,13.325898386420029
14.123412341234122,13.327823467210273
14.127412741274128,13.329748034642737
14.131413141314134,13.33167208898213
14.135413541354133,13.333595630492962
14.139413941394139,13.335518659439558
14.143414341434145,13.337441176086038
14.147414741474151,13.339363180696328
14.15141514151415,13.341284673534153
14.155415541554156,13.34320565486305
14.159415941594162,13.345126124946358
14.16341634163416,13.347046084047214
14.167416741674167,13.348965532428572
14.171417141714173,13.35088447035318
14.175417541754179,13.352802898083594
14.179417941794178,13.354720815882176
14.183418341834184,13.356638224011098
14.18741874187419,13.358555122732326
14.191419141914189,13.360471512307644
14.195419541954195,13.362387392998636
14.1994199419942,13.364302765066693
14.203420342034207,13.366217628773011
14.207420742074206,13.36813198437859
14.211421142114212,13.37004583214425
14.215421542154218,13.371959172330602
14.219421942194217,13.373872005198065
14.223422342234223,13.375784331006882
14.227422742274229,13.377696150017085
14.231423142314235,13.379607462488522
14.235423542354233,13.381518268680843
14.23942394239424,13.38342856885352
14.243424342434245,13.385338363265815
14.247424742474244,13.387247652176807
14.25142514251425,13.38915643584539
14.255425542554256,13.391064714530254
14.259425942594262,13.392972488489905
14.263426342634261,13.394879757982652
14.267426742674267,13.396786523266629
14.271427142714273,13.398692784599758
14.275427542754272,13.400598542239782
14.279427942794278,13.40250379644426
14.283428342834284,13.404408547470545
14.28742874287429,13.406312795575815
14.29142914291429,13.408216541017044
14.295429542954295,13.410119784051034
14.299429942994301,13.41202252493438
14.3034303430343,13.413924763923498
14.307430743074306,13.415826501274617
14.311431143114312,13.417727737243768
14.315431543154318,13.419628472086801
14.319431943194317,13.42152870605937
14.323432343234323,13.423428439416952
14.32743274327433,13.425327672414824
14.331433143314335,13.427226405308085
14.335433543354334,13.429124638351635
14.33943394339434,13.431022371800202
14.343434343434346,13.43291960590831
14.347434743474345,13.434816340930302
14.351435143514351,13.436712577120344
14.355435543554357,13.438608314732402
14.359435943594363,13.440503554020259
14.363436343634362,13.442398295237508
14.367436743674368,13.444292538637567
14.371437143714374,13.446186284473658
14.375437543754373,13.448079532998813
14.379437943794379,13.449972284465895
14.383438343834385,13.451864539127564
14.387438743874391,13.453756297236307
14.39143914391439,13.45564755904441
14.395439543954396,13.457538324803995
14.399439943994402,13.45942859476698
14.4034403440344,13.46131836918511
14.407440744074407,13.46320764830994
14.411441144114413,13.465096432392844
14.415441544154419,13.466984721685009
14.419441944194418,13.46887251643743
14.423442344234424,13.47075981690094
14.42744274427443,13.47264662332617
14.431443144314429,13.474532935963566
14.435443544354435,13.476418755063406
14.43944394439444,13.47830408087577
14.443444344434447,13.480188913650561
14.447444744474446,13.482073253637495
14.451445144514452,13.483957101086116
14.455445544554458,13.485840456245773
14.459445944594457,13.487723319365637
14.463446344634463,13.489605690694702
14.467446744674469,13.491487570481773
14.471447144714475,13.493368958975474
14.475447544754473,13.495249856424245
14.47944794479448,13.497130263076356
14.483448344834486,13.499010179179885
14.487448744874484,13.500889604982726
14.49144914491449,13.502768540732607
14.495449544954496,13.504646986677056
14.499449944994502,13.506524943063438
14.503450345034501,13.508402410138917
14.507450745074507,13.510279388150503
14.511451145114513,13.512155877345005
14.515451545154512,13.514031877969053
14.519451945194518,13.515907390269113
14.523452345234524,13.517782414491457
14.52745274527453,13.519656950882176
14.53145314531453,13.52153099968719
14.535453545354535,13.52340456115224
14.539453945394541,13.525277635522883
14.54345434543454,13.527150223044494
14.547454745474546,13.52902232396228
14.551455145514552,13.53089393852126
14.555455545554558,13.532765066966281
14.559455945594557,13.534635709542002
14.563456345634563,13.53650586649292
14.56745674567457,13.538375538063338
14.571457145714575,13.540244724497391
14.575457545754574,13.542113426039029
14.57945794579458,13.543981642932037
14.583458345834586,13.545849375420008
14.587458745874585,13.547716623746366
14.591459145914591,13.54958338815436
14.595459545954597,13.551449668887058
14.599459945994603,13.55331546618735
14.603460346034602,13.55518078029795
14.607460746074608,13.557045611461406
14.611461146114614,13.558909959920076
14.615461546154613,13.560773825916145
14.619461946194619,13.562637209691633
14.623462346234625,13.564500111488373
14.627462746274631,13.566362531548021
14.63146314631463,13.568224470112067
14.635463546354636,13.570085927421824
14.639463946394642,13.571946903718423
14.64346434643464,13.573807399242824
14.647464746474647,13.575667414235818
14.651465146514653,13.577526948938015
14.655465546554659,13.57938600358985
14.659465946594658,13.581244578431585
14.663466346634664,13.583102673703314
14.66746674667467,13.584960289644954
14.671467146714669,13.586817426496234
14.675467546754675,13.588674084496738
14.67946794679468,13.590530263885853
14.683468346834687,13.5923859649028
14.687468746874686,13.594241187786626
14.691469146914692,13.596095932776214
14.695469546954698,13.59795020011026
14.699469946994697,13.599803990027295
14.703470347034703,13.60165730276568
14.707470747074709,13.603510138563603
14.711471147114715,13.605362497659074
14.715471547154714,13.60721438028993
14.71947194719472,13.60906578669385
14.723472347234726,13.610916717108331
14.727472747274724,13.612767171770694
14.73147314731473,13.6146171509181
14.735473547354736,13.616466654787532
14.739473947394742,13.618315683615803
14.743474347434741,13.620164237639555
14.747474747474747,13.622012317095264
14.751475147514753,13.623859922219228
14.755475547554752,13.625707053247577
14.759475947594758,13.627553710416276
14.763476347634764,13.629399893961118
14.76747674767477,13.63124560411772
14.77147714771477,13.633090841121529
14.775477547754775,13.634935605207836
14.779477947794781,13.636779896611749
14.78347834783478,13.63862371556821
14.787478747874786,13.640467062311998
14.791479147914792,13.642309937077714
14.795479547954798,13.644152340099797
14.799479947994797,13.64599427161251
14.803480348034803,13.647835731849959
14.80748074807481,13.64967672104607
14.811481148114815,13.651517239434611
14.815481548154814,13.653357287249166
14.81948194819482,13.655196864723177
14.823482348234826,13.657035972089894
14.827482748274825,13.658874609582409
14.831483148314831,13.660712777433648
14.835483548354837,13.662550475876369
14.839483948394843,13.664387705143163
14.843484348434842,13.666224465466446
14.847484748474848,13.66806075707848
14.851485148514854,13.66989658021136
14.855485548554853,13.671731935096995
14.859485948594859,13.673566821967155
14.863486348634865,13.675401241053425
14.867486748674871,13.67723519258723
14.87148714871487,13.679068676799826
14.875487548754876,13.680901693922314
14.879487948794882,13.682734244185616
14.88348834883488,13.684566327820491
14.887488748874887,13.686397945057543
14.891489148914893,13.6882290961272
14.895489548954899,13.69005978125973
14.899489948994898,13.691890000685229
14.903490349034904,13.693719754633644
14.90749074907491,13.695549043334744
14.911491149114909,13.697377867018131
14.915491549154915,13.699206225913262
14.91949194919492,13.701034120249407
14.923492349234927,13.702861550255685
14.927492749274926,13.704688516161045
14.931493149314932,13.706515018194285
14.935493549354938,13.708341056584025
14.939493949394937,13.710166631558725
14.943494349434943,13.711991743346687
14.947494749474949,13.713816392176048
14.951495149514955,13.715640578274778
14.955495549554954,13.717464301870686
14.95949594959496,13.719287563191426
14.963496349634966,13.72111036246448
14.967496749674964,13.722932699917168
14.97149714971497,13.724754575776656
14.975497549754976,13.726575990269943
14.979497949794983,13.728396943623864
14.983498349834981,13.73021743606509
14.987498749874987,13.732037467820144
14.991499149914993,13.733857039115374
14.995499549954992,13.73567615017697
14.999499949994998,13.737494801230968
15.003500350035004,13.739312992503232
15.00750075007501,13.741130724219472
15.01150115011501,13.742947996605233
15.015501550155015,13.74476480988591
15.019501950195021,13.746581164286724
15.02350235023502,13.74839706003274
15.027502750275026,13.75021249734887
15.031503150315032,13.752027476459862
15.035503550355038,13.7538419975903
15.039503950395037,13.755656060964608
15.043504350435043,13.75746966680706
15.04750475047505,13.759282815341761
15.051505150515055,13.761095506792662
15.055505550555054,13.76290774138355
15.05950595059506,13.764719519338064
15.063506350635066,13.76653084087967
15.067506750675065,13.76834170623168
15.071507150715071,13.77015211561726
15.075507550755077,13.771962069259398
15.079507950795083,13.773771567380939
15.083508350835082,13.775580610204555
15.087508750875088,13.777389197952779
15.091509150915094,13.779197330847975
15.095509550955093,13.781005009112345
15.099509950995099,13.782812232967945
15.103510351035105,13.784619002636665
15.107510751075111,13.786425318340243
15.11151115111511,13.788231180300253
15.115511551155116,13.790036588738124
15.119511951195122,13.791841543875117
15.12351235123512,13.793646045932338
15.127512751275127,13.795450095130745
15.131513151315133,13.797253691691129
15.135513551355139,13.799056835834133
15.139513951395138,13.800859527780235
15.143514351435144,13.80266176774977
15.14751475147515,13.804463555962904
15.151515151515149,13.806264892639653
15.155515551555155,13.808065777999886
15.15951595159516,13.809866212263298
15.163516351635167,13.811666195649446
15.167516751675166,13.813465728377716
15.171517151715172,13.81526481066736
15.175517551755178,13.817063442737457
15.179517951795177,13.818861624806935
15.183518351835183,13.820659357094579
15.187518751875189,13.822456639819002
15.191519151915195,13.824253473198679
15.195519551955194,13.826049857451913
15.1995199519952,13.827845792796877
15.203520352035206,13.82964127945157
15.207520752075204,13.83143631763384
15.21152115211521,13.83323090756139
15.215521552155217,13.835025049451769
15.219521952195223,13.836818743522365
15.223522352235221,13.838611989990412
15.227522752275227,13.840404789073006
15.231523152315233,13.842197140987071
15.235523552355232,13.843989045949392
15.239523952395238,13.845780504176597
15.243524352435244,13.84757151588516
15.24752475247525,13.849362081291407
15.25152515251525,13.8511522006115
15.255525552555255,13.852941874061468
15.259525952595261,13.854731101857176
15.26352635263526,13.856519884214332
15.267526752675266,13.858308221348508
15.271527152715272,13.860096113475116
15.275527552755278,13.861883560809412
15.279527952795277,13.863670563566508
15.283528352835283,13.865457121961361
15.28752875287529,13.867243236208783
15.291529152915295,13.869028906523427
15.295529552955294,13.870814133119797
15.2995299529953,13.872598916212258
15.303530353035306,13.874383256015008
15.307530753075305,13.876167152742102
15.311531153115311,13.877950606607447
15.315531553155317,13.8797336178248
15.319531953195323,13.881516186607763
15.323532353235322,13.88329831316979
15.327532753275328,13.885079997724194
15.331533153315334,13.886861240484125
15.335533553355333,13.88864204166259
15.339533953395339,13.890422401472453
15.343534353435345,13.892202320126419
15.347534753475351,13.89398179783705
15.35153515351535,13.895760834816752
15.355535553555356,13.897539431277794
15.359535953595362,13.899317587432288
15.36353635363536,13.901095303492196
15.367536753675367,13.902872579669342
15.371537153715373,13.904649416175396
15.375537553755379,13.906425813221873
15.379537953795378,13.908201771020149
15.383538353835384,13.909977289781454
15.38753875387539,13.911752369716861
15.391539153915389,13.913527011037305
15.395539553955395,13.915301213953569
15.3995399539954,13.917074978676288
15.403540354035407,13.918848305415954
15.407540754075406,13.920621194382903
15.411541154115412,13.922393645787341
15.415541554155418,13.92416565983931
15.419541954195417,13.925937236748712
15.423542354235423,13.92770837672531
15.427542754275429,13.929479079978709
15.431543154315435,13.931249346718374
15.435543554355434,13.93301917715362
15.43954395439544,13.934788571493625
15.443544354435446,13.936557529947411
15.447544754475445,13.938326052723857
15.45154515451545,13.940094140031704
15.455545554555457,13.941861792079537
15.459545954595463,13.943629009075805
15.463546354635461,13.945395791228801
15.467546754675467,13.947162138746688
15.471547154715473,13.94892805183747
15.475547554755472,13.95069353070901
15.479547954795478,13.952458575569038
15.483548354835484,13.954223186625123
15.48754875487549,13.955987364084697
15.49154915491549,13.957751108155048
15.495549554955495,13.959514419043323
15.499549954995501,13.961277296956519
15.5035503550355,13.963039742101488
15.507550755075506,13.96480175468495
15.511551155115512,13.96656333491347
15.515551555155518,13.968324482993474
15.519551955195517,13.97008519913124
15.523552355235523,13.971845483532913
15.52755275527553,13.973605336404486
15.531553155315535,13.975364757951812
15.535553555355534,13.977123748380599
15.53955395539554,13.978882307896418
15.543554355435546,13.980640436704693
15.547554755475545,13.982398135010705
15.551555155515551,13.984155403019598
15.555555555555557,13.985912240936365
15.559555955595563,13.987668648965867
15.563556355635562,13.989424627312815
15.567556755675568,13.991180176181784
15.571557155715574,13.992935295777205
15.575557555755573,13.994689986303364
15.579557955795579,13.996444247964412
15.583558355835585,13.998198080964357
15.587558755875591,13.999951485507063
15.59155915591559,14.001704461796251
15.595559555955596,14.003457010035511
15.599559955995602,14.005209130428284
15.6035603560356,14.006960823177868
15.607560756075607,14.008712088487435
15.611561156115613,14.010462926559997
15.615561556155619,14.01221333759844
15.619561956195618,14.0139633218055
15.623562356235624,14.015712879383786
15.62756275627563,14.017462010535755
15.631563156315629,14.019210715463727
15.635563556355635,14.020958994369886
15.63956395639564,14.022706847456275
15.643564356435647,14.024454274924796
15.647564756475646,14.026201276977211
15.651565156515652,14.02794785381515
15.655565556555658,14.029694005640092
15.659565956595657,14.031439732653386
15.663566356635663,14.033185035056242
15.667566756675669,14.034929913049728
15.671567156715675,14.036674366834776
15.675567556755674,14.038418396612174
15.67956795679568,14.040162002582582
15.683568356835686,14.041905184946511
15.687568756875685,14.043647943904341
15.69156915691569,14.045390279656315
15.695569556955697,14.047132192402529
15.699569956995703,14.048873682342954
15.703570357035701,14.05061474967741
15.707570757075707,14.052355394605591
15.711571157115714,14.05409561732705
15.715571557155712,14.055835418041198
15.719571957195718,14.057574796947318
15.723572357235724,14.059313754244549
15.72757275727573,14.061052290131896
15.73157315731573,14.06279040480822
15.735573557355735,14.064528098472262
15.739573957395741,14.066265371322613
15.74357435743574,14.068002223557727
15.747574757475746,14.069738655375932
15.751575157515752,14.071474666975412
15.755575557555758,14.073210258554214
15.759575957595757,14.074945430310253
15.763576357635763,14.076680182441311
15.76757675767577,14.07841451514503
15.771577157715775,14.080148428618914
15.775577557755774,14.081881923060333
15.77957795779578,14.083614998666532
15.783578357835786,14.085347655634605
15.787578757875785,14.08707989416152
15.791579157915791,14.088811714444109
15.795579557955797,14.090543116679074
15.799579957995803,14.09227410106297
15.803580358035802,14.094004667792225
15.807580758075808,14.095734817063136
15.811581158115814,14.097464549071859
15.815581558155813,14.099193864014419
15.819581958195819,14.100922762086707
15.823582358235825,14.102651243484482
15.827582758275831,14.104379308403365
15.83158315831583,14.10610695703884
15.835583558355836,14.107834189586272
15.839583958395842,14.109561006240876
15.843584358435841,14.11128740719774
15.847584758475847,14.113013392651826
15.851585158515853,14.114738962797952
15.855585558555859,14.116464117830809
15.859585958595858,14.118188857944947
15.863586358635864,14.119913183334798
15.86758675867587,14.12163709419465
15.871587158715869,14.123360590718658
15.875587558755875,14.125083673100853
15.87958795879588,14.126806341535126
15.883588358835887,14.12852859621524
15.887588758875886,14.13025043733482
15.891589158915892,14.131971865087367
15.895589558955898,14.133692879666249
15.899589958995897,14.135413481264692
15.903590359035903,14.137133670075805
15.907590759075909,14.138853446292558
15.911591159115915,14.140572810107788
15.915591559155914,14.142291761714203
15.91959195919592,14.144010301304382
15.923592359235926,14.145728429070772
15.927592759275925,14.147446145205679
15.93159315931593,14.149163449901298
15.935593559355937,14.150880343349678
15.939593959395943,14.15259682574274
15.943594359435941,14.154312897272277
15.947594759475948,14.156028558129956
15.951595159515954,14.157743808507302
15.955595559555952,14.159458648595717
15.959595959595958,14.161173078586478
15.963596359635964,14.162887098670723
15.96759675967597,14.164600709039464
15.97159715971597,14.16631390988358
15.975597559755975,14.168026701393831
15.979597959795981,14.169739083760835
15.98359835983598,14.171451057175087
15.987598759875986,14.173162621826954
15.991599159915992,14.174873777906669
15.995599559955998,14.176584525604339
15.999599959995997,14.178294865109937
16.003600360036003,14.180004796613321
16.00760076007601,14.181714320304206
16.011601160116015,14.183423436372186
16.015601560156014,14.185132145006717
16.01960196019602,14.186840446397145
16.023602360236026,14.18854834073267
16.027602760276025,14.19025582820237
16.03160316031603,14.1919629089952
16.035603560356037,14.193669583299979
16.039603960396043,14.195375851305403
16.043604360436042,14.197081713200038
16.047604760476048,14.198787169172329
16.051605160516054,14.200492219410584
16.055605560556053,14.202196864102987
16.05960596059606,14.2039011034376
16.063606360636065,14.205604937602352
16.06760676067607,14.207308366785046
16.07160716071607,14.209011391173355
16.075607560756076,14.210714010954838
16.079607960796082,14.212416226316913
16.08360836083608,14.214118037446875
16.087608760876087,14.2158194445319
16.091609160916093,14.21752044775903
16.0956095609561,14.219221047315182
16.099609960996098,14.220921243387146
16.103610361036104,14.222621036161591
16.10761076107611,14.22432042582506
16.11161116111611,14.226019412563957
16.115611561156115,14.227717996564579
16.11961196119612,14.229416178013087
16.123612361236127,14.23111395709552
16.127612761276126,14.232811333997786
16.13161316131613,14.234508308905678
16.135613561356138,14.23620488200485
16.139613961396137,14.237901053480844
16.143614361436143,14.239596823519072
16.14761476147615,14.24129219230482
16.151615161516155,14.242987160023253
16.155615561556154,14.244681726859403
16.15961596159616,14.246375892998188
16.163616361636166,14.248069658624397
16.167616761676165,14.249763023922691
16.17161716171617,14.251455989077613
16.175617561756177,14.253148554273583
16.179617961796183,14.25484071969489
16.18361836183618,14.2565324855257
16.187618761876188,14.258223851950063
16.191619161916194,14.259914819151899
16.195619561956192,14.261605387315003
16.1996199619962,14.263295556623056
16.203620362036204,14.264985327259605
16.20762076207621,14.266674699408078
16.21162116211621,14.268363673251779
16.215621562156215,14.270052248973894
16.21962196219622,14.27174042675748
16.22362236223622,14.27342820678547
16.227622762276226,14.275115589240686
16.231623162316232,14.276802574305812
16.23562356235624,14.278489162163421
16.239623962396237,14.280175352995952
16.243624362436243,14.28186114698574
16.24762476247625,14.283546544314982
16.251625162516255,14.285231545165756
16.255625562556254,14.286916149720021
16.25962596259626,14.288600358159616
16.263626362636266,14.290284170666254
16.267626762676265,14.291967587421526
16.27162716271627,14.29365060860691
16.275627562756277,14.295333234403751
16.279627962796283,14.297015464993278
16.283628362836282,14.298697300556597
16.287628762876288,14.300378741274699
16.291629162916294,14.30205978732845
16.295629562956293,14.303740438898588
16.2996299629963,14.305420696165747
16.303630363036305,14.307100559310424
16.30763076307631,14.308780028513
16.31163116311631,14.310459103953743
16.315631563156316,14.312137785812793
16.319631963196322,14.31381607427017
16.32363236323632,14.315493969505773
16.327632763276327,14.317171471699393
16.331633163316333,14.318848581030686
16.33563356335634,14.320525297679193
16.339633963396338,14.322201621824334
16.343634363436344,14.323877553645419
16.34763476347635,14.325553093321625
16.35163516351635,14.327228241032016
16.355635563556355,14.32890299695554
16.35963596359636,14.33057736127102
16.363636363636367,14.332251334157164
16.367636763676366,14.333924915792549
16.371637163716372,14.335598106355656
16.375637563756378,14.33727090602483
16.379637963796377,14.338943314978296
16.383638363836383,14.340615333394174
16.38763876387639,14.342286961450453
16.391639163916395,14.34395819932501
16.395639563956394,14.3456290471956
16.3996399639964,14.347299505239862
16.403640364036406,14.348969573635317
16.407640764076405,14.350639252559366
16.41164116411641,14.352308542189297
16.415641564156417,14.353977442702273
16.419641964196423,14.355645954275348
16.42364236423642,14.357314077085448
16.427642764276428,14.358981811309391
16.431643164316434,14.36064915712387
16.435643564356432,14.362316114705468
16.43964396439644,14.363982684230646
16.443644364436445,14.365648865875752
16.44764476447645,14.367314659817009
16.45164516451645,14.368980066230527
16.455645564556455,14.370645085292308
16.45964596459646,14.372309717178227
16.46364636463646,14.37397396206404
16.467646764676466,14.3756378201254
16.471647164716472,14.37730129153783
16.47564756475648,14.378964376476745
16.479647964796477,14.380627075117436
16.483648364836483,14.382289387635087
16.48764876487649,14.383951314204765
16.491649164916495,14.385612855001412
16.495649564956494,14.38727401019986
16.4996499649965,14.38893477997483
16.503650365036506,14.390595164500922
16.507650765076505,14.392255163952617
16.51165116511651,14.393914778504291
16.515651565156517,14.395574008330197
16.519651965196523,14.397232853604471
16.523652365236522,14.39889131450114
16.527652765276528,14.400549391194115
16.531653165316534,14.402207083857192
16.535653565356533,14.40386439266404
16.53965396539654,14.405521317788239
16.543654365436545,14.407177859403232
16.54765476547655,14.408834017682354
16.55165516551655,14.410489792798826
16.555655565556556,14.412145184925759
16.559655965596562,14.413800194236146
16.56365636563656,14.415454820902859
16.567656765676567,14.417109065098673
16.571657165716573,14.418762926996234
16.57565756575658,14.420416406768078
16.579657965796578,14.422069504586629
16.583658365836584,14.423722220624198
16.58765876587659,14.425374555052981
16.59165916591659,14.42702650804506
16.595659565956595,14.428678079772407
16.5996599659966,14.430329270406876
16.603660366036607,14.431980080120208
16.607660766076606,14.433630509084036
16.611661166116612,14.435280557469877
16.615661566156618,14.436930225449135
16.619661966196617,14.4385795131931
16.623662366236623,14.440228420872955
16.62766276627663,14.441876948659761
16.631663166316635,14.443525096724475
16.635663566356634,14.445172865237934
16.63966396639664,14.446820254370873
16.643664366436646,14.448467264293907
16.647664766476645,14.450113895177537
16.65166516651665,14.451760147192163
16.655665566556657,14.453406020508059
16.659665966596663,14.455051515295398
16.66366636663666,14.456696631724235
16.667666766676668,14.458341369964517
16.671667166716674,14.45998573018608
16.675667566756672,14.46162971255864
16.67966796679668,14.463273317251819
16.683668366836685,14.464916544435109
16.68766876687669,14.466559394277903
16.69166916691669,14.468201866949475
16.695669566956695,14.469843962618999
16.6996699669967,14.471485681455523
16.7036703670367,14.473127023627995
16.707670767076706,14.474767989305255
16.711671167116712,14.476408578656022
16.71567156715672,14.478048791848911
16.719671967196717,14.479688629052424
16.723672367236723,14.481328090434955
16.72767276727673,14.48296717616479
16.731673167316735,14.484605886410097
16.735673567356734,14.486244221338936
16.73967396739674,14.48788218111927
16.743674367436746,14.489519765918931
16.747674767476745,14.491156975905657
16.75167516751675,14.492793811247074
16.755675567556757,14.49443027211069
16.759675967596763,14.496066358663917
16.763676367636762,14.49770207107404
16.767676767676768,14.499337409508255
16.771677167716774,14.500972374133632
16.775677567756773,14.502606965117138
16.77967796779678,14.504241182625638
16.783678367836785,14.505875026825876
16.78767876787679,14.507508497884496
16.79167916791679,14.509141595968023
16.795679567956796,14.51077432124289
16.799679967996802,14.51240667387541
16.8036803680368,14.51403865403178
16.807680768076807,14.515670261878109
16.811681168116813,14.517301497580384
16.81568156815682,14.518932361304483
16.819681968196818,14.52056285321618
16.823682368236824,14.522192973481145
16.82768276827683,14.523822722264933
16.83168316831683,14.525452099732991
16.835683568356835,14.527081106050666
16.83968396839684,14.52870974138319
16.843684368436847,14.530338005895691
16.847684768476846,14.531965899753184
16.851685168516852,14.533593423120585
16.855685568556858,14.5352205761627
16.859685968596857,14.536847359044224
16.863686368636863,14.538473771929748
16.86768676867687,14.540099814983758
16.871687168716875,14.541725488370627
16.875687568756874,14.543350792254625
16.87968796879688,14.544975726799917
16.883688368836886,14.546600292170558
16.887688768876885,14.548224488530497
16.89168916891689,14.549848316043583
16.895689568956897,14.551471774873548
16.899689968996903,14.553094865184022
16.9036903690369,14.55471758713853
16.907690769076908,14.556339940900495
16.911691169116914,14.557961926633226
16.915691569156913,14.559583544499924
16.91969196919692,14.561204794663702
16.923692369236925,14.562825677287545
16.92769276927693,14.564446192534344
16.93169316931693,14.566066340566886
16.935693569356935,14.567686121547847
16.93969396939694,14.569305535639801
16.94369436943694,14.57092458300521
16.947694769476946,14.572543263806443
16.951695169516952,14.574161578205757
16.95569556955696,14.575779526365302
16.959695969596957,14.577397108447121
16.963696369636963,14.579014324613164
16.96769676967697,14.580631175025266
16.971697169716975,14.582247659845157
16.975697569756974,14.583863779234465
16.97969796979698,14.585479533354716
16.983698369836986,14.587094922367331
16.987698769876985,14.588709946433621
16.99169916991699,14.590324605714798
16.995699569956997,14.591938900371973
16.999699969997003,14.593552830566141
17.003700370037002,14.595166396458204
17.007700770077008,14.596779598208956
17.011701170117014,14.59839243597909
17.015701570157013,14.600004909929188
17.01970197019702,14.601617020219738
17.023702370237025,14.603228767011121
17.02770277027703,14.604840150463607
17.03170317031703,14.606451170737373
17.035703570357036,14.608061827992488
17.039703970397042,14.609672122388918
17.04370437043704,14.611282054086526
17.047704770477047,14.612891623245075
17.051705170517053,14.61450083002422
17.05570557055706,14.616109674583518
17.059705970597058,14.617718157082413
17.063706370637064,14.619326277680262
17.06770677067707,14.620934036536308
17.07170717071707,14.622541433809694
17.075707570757075,14.624148469659467
17.07970797079708,14.625755144244561
17.083708370837087,14.627361457723813
17.087708770877086,14.628967410255955
17.091709170917092,14.630573001999625
17.095709570957098,14.632178233113352
17.099709970997097,14.633783103755562
17.103710371037103,14.635387614084584
17.10771077107711,14.636991764258642
17.111711171117115,14.638595554435861
17.115711571157114,14.640198984774258
17.11971197119712,14.641802055431759
17.123712371237126,14.64340476656618
17.127712771277125,14.645007118335235
17.13171317131713,14.646609110896549
17.135713571357137,14.648210744407628
17.139713971397143,14.649812019025891
17.14371437143714,14.651412934908645
17.147714771477148,14.653013492213113
17.151715171517154,14.654613691096397
17.155715571557153,14.656213531715506
17.15971597159716,14.657813014227358
17.163716371637165,14.659412138788758
17.16771677167717,14.661010905556415
17.17171717171717,14.662609314686932
17.175717571757176,14.664207366336825
17.17971797179718,14.665805060662498
17.18371837183718,14.667402397820258
17.187718771877186,14.668999377966314
17.191719171917192,14.670596001256774
17.1957195719572,14.672192267847644
17.199719971997197,14.673788177894828
17.203720372037203,14.675383731554142
17.20772077207721,14.67697892898129
17.211721172117215,14.67857377033188
17.215721572157214,14.68016825576142
17.21972197219722,14.681762385425323
17.223722372237226,14.683356159478901
17.227722772277225,14.684949578077356
17.23172317231723,14.68654264137581
17.235723572357237,14.688135349529276
17.239723972397243,14.689727702692661
17.243724372437242,14.691319701020781
17.247724772477248,14.692911344668357
17.251725172517254,14.694502633790004
17.255725572557253,14.696093568540237
17.25972597259726,14.697684149073483
17.263726372637265,14.69927437554406
17.26772677267727,14.70086424810619
17.27172717271727,14.702453766914
17.275727572757276,14.704042932121514
17.279727972797282,14.705631743882662
17.28372837283728,14.707220202351275
17.287728772877287,14.708808307681084
17.291729172917293,14.710396060025726
17.2957295729573,14.711983459538732
17.299729972997298,14.713570506373543
17.303730373037304,14.715157200683503
17.30773077307731,14.716743542621852
17.31173117311731,14.718329532341734
17.315731573157315,14.719915169996202
17.31973197319732,14.721500455738205
17.323732373237327,14.723085389720595
17.327732773277326,14.724669972096127
17.331733173317332,14.726254203017465
17.335733573357338,14.72783808263717
17.339733973397337,14.729421611107702
17.343734373437343,14.731004788581437
17.34773477347735,14.732587615210642
17.351735173517355,14.73417009114749
17.355735573557354,14.735752216544062
17.35973597359736,14.73733399155234
17.363736373637366,14.738915416324208
17.367736773677365,14.74049649101145
17.37173717371737,14.742077215765766
17.375737573757377,14.74365759073875
17.379737973797383,14.745237616081898
17.38373837383738,14.746817291946611
17.387738773877388,14.748396618484206
17.391739173917394,14.74997559584589
17.395739573957393,14.751554224182774
17.3997399739974,14.753132503645887
17.403740374037405,14.754710434386148
17.40774077407741,14.756288016554386
17.41174117411741,14.75786525030133
17.415741574157416,14.759442135777626
17.41974197419742,14.761018673133812
17.42374237423742,14.762594862520332
17.427742774277426,14.764170704087542
17.431743174317432,14.765746197985699
17.43574357435744,14.767321344364962
17.439743974397437,14.768896143375395
17.443744374437443,14.770470595166975
17.44774477447745,14.772044699889575
17.451745174517455,14.773618457692976
17.455745574557454,14.775191868726866
17.45974597459746,14.77676493314084
17.463746374637466,14.778337651084394
17.467746774677465,14.779910022706929
17.47174717471747,14.78148204815776
17.475747574757477,14.783053727586097
17.479747974797483,14.78462506114106
17.483748374837482,14.786196048971679
17.48774877487749,14.787766691226885
17.491749174917494,14.789336988055515
17.495749574957493,14.790906939606314
17.4997499749975,14.792476546027935
17.503750375037505,14.794045807468933
17.50775077507751,14.795614724077769
17.51175117511751,14.797183296002814
17.515751575157516,14.798751523392344
17.519751975197522,14.800319406394543
17.52375237523752,14.801886945157497
17.527752775277527,14.803454139829205
17.531753175317533,14.805020990557567
17.53575357535754,14.806587497490394
17.539753975397538,14.8081536607754
17.543754375437544,14.809719480560213
17.54775477547755,14.81128495699236
17.55175517551755,14.812850090219275
17.555755575557555,14.814414880388311
17.55975597559756,14.815979327646716
17.563756375637567,14.817543432141647
17.567756775677566,14.819107194020171
17.571757175717572,14.820670613429266
17.575757575757578,14.822233690515816
17.579757975797577,14.8237964254266
17.583758375837583,14.825358818308327
17.58775877587759,14.8269208693076
17.591759175917595,14.828482578570926
17.595759575957594,14.830043946244729
17.5997599759976,14.83160497247534
17.603760376037606,14.833165657408996
17.607760776077605,14.83472600119184
17.61176117611761,14.83628600396993
17.615761576157617,14.837845665889224
17.619761976197623,14.839404987095596
17.62376237623762,14.84096396773482
17.627762776277628,14.842522607952588
17.631763176317634,14.844080907894497
17.635763576357633,14.845638867706048
17.63976397639764,14.84719648753266
17.643764376437645,14.84875376751965
17.64776477647765,14.850310707812255
17.65176517651765,14.851867308555608
17.655765576557656,14.853423569894765
17.65976597659766,14.854979491974689
17.66376637663766,14.856535074940235
17.667766776677666,14.858090318936192
17.671767176717672,14.859645224107243
17.67576757675768,14.861199790597984
17.679767976797677,14.862754018552918
17.683768376837683,14.864307908116468
17.68776877687769,14.865861459432953
17.691769176917695,14.867414672646609
17.695769576957694,14.86896754790158
17.6997699769977,14.870520085341923
17.703770377037706,14.872072285111603
17.707770777077705,14.873624147354489
17.71177117711771,14.875175672214374
17.715771577157717,14.876726859834948
17.719771977197723,14.878277710359818
17.723772377237722,14.879828223932494
17.72777277727773,14.881378400696411
17.731773177317734,14.8829282407949
17.735773577357733,14.884477744371207
17.73977397739774,14.886026911568495
17.743774377437745,14.88757574252983
17.74777477747775,14.889124237398189
17.75177517751775,14.89067239631646
17.755775577557756,14.89222021942745
17.759775977597762,14.89376770687387
17.76377637763776,14.895314858798338
17.767776777677767,14.896861675343393
17.771777177717773,14.898408156651477
17.77577757775778,14.899954302864952
17.779777977797778,14.901500114126078
17.783778377837784,14.903045590577042
17.78777877787779,14.90459073235993
17.79177917791779,14.906135539616743
17.795779577957795,14.9076800124894
17.7997799779978,14.909224151119728
17.803780378037807,14.910767955649458
17.807780778077806,14.912311426220242
17.811781178117812,14.913854562973645
17.815781578157818,14.915397366051135
17.819781978197817,14.9169398355941
17.823782378237823,14.918481971743839
17.82778277827783,14.92002377464156
17.831783178317835,14.921565244428386
17.835783578357834,14.923106381245347
17.83978397839784,14.924647185233397
17.843784378437846,14.92618765653339
17.847784778477845,14.927727795286097
17.85178517851785,14.929267601632208
17.855785578557857,14.93080707571232
17.859785978597863,14.932346217666938
17.86378637863786,14.933885027636483
17.867786778677868,14.935423505761301
17.871787178717874,14.936961652181632
17.875787578757873,14.938499467037637
17.87978797879788,14.9400369504694
17.883788378837885,14.941574102616899
17.88778877887789,14.943110923620042
17.89178917891789,14.94464741361864
17.895789578957896,14.946183572752423
17.8997899789979,14.947719401161033
17.9037903790379,14.949254898984021
17.907790779077907,14.95079006636086
17.911791179117913,14.952324903430933
17.91579157915792,14.953859410333534
17.919791979197917,14.95539358720787
17.923792379237923,14.956927434193071
17.92779277927793,14.958460951428172
17.931793179317935,14.959994139052124
17.935793579357934,14.961526997203794
17.93979397939794,14.963059526021961
17.943794379437946,14.964591725645324
17.947794779477945,14.966123596212482
17.95179517951795,14.967655137861968
17.955795579557957,14.969186350732215
17.959795979597963,14.970717234961576
17.963796379637962,14.972247790688312
17.96779677967797,14.973778018050616
17.971797179717974,14.975307917186573
17.975797579757973,14.976837488234196
17.97979797979798,14.978366731331416
17.983798379837985,14.979895646616072
17.98779877987799,14.981424234225914
17.99179917991799,14.982952494298614
17.995799579957996,14.98448042697176
17.999799979998002,14.986008032382856
18.003800380038,14.98753531066931
18.007800780078007,14.989062261968462
18.011801180118013,14.990588886417553
18.01580158015802,14.992115184153748
18.019801980198018,14.993641155314121
18.023802380238024,14.995166800035673
18.02780278027803,14.996692118455307
18.03180318031803,14.998217110709847
18.035803580358035,14.999741776936036
18.03980398039804,15.001266117270534
18.043804380438047,15.002790131849908
18.047804780478046,15.004313820810646
18.051805180518052,15.005837184289156
18.055805580558058,15.007360222421763
18.059805980598057,15.00888293534469
18.063806380638063,15.010405323194103
18.06780678067807,15.01192738610607
18.071807180718075,15.01344912421657
18.075807580758074,15.014970537661512
18.07980798079808,15.01649162657671
18.083808380838086,15.018012391097903
18.087808780878085,15.01953283136074
18.09180918091809,15.021052947500795
18.095809580958097,15.022572739653553
18.099809980998103,15.02409220795441
18.1038103810381,15.025611352538693
18.107810781078108,15.027130173541634
18.111811181118114,15.02864867109839
18.115811581158113,15.030166845344025
18.11981198119812,15.031684696413535
18.123812381238125,15.033202224441826
18.12781278127813,15.034719429563713
18.13181318131813,15.036236311913939
18.135813581358136,15.037752871627163
18.13981398139814,15.03926910883796
18.14381438143814,15.040785023680822
18.147814781478147,15.04230061629016
18.151815181518153,15.0438158868003
18.15581558155816,15.04533083534549
18.159815981598157,15.04684546205989
18.163816381638163,15.048359767077587
18.16781678167817,15.049873750532576
18.171817181718176,15.051387412558778
18.175817581758174,15.052900753290022
18.17981798179818,15.054413772860073
18.183818381838186,15.055926471402596
18.187818781878185,15.057438849051179
18.19181918191819,15.058950905939339
18.195819581958197,15.060462642200497
18.199819981998203,15.061974057968001
18.203820382038202,15.063485153375114
18.20782078207821,15.064995928555023
18.211821182118214,15.066506383640826
18.215821582158213,15.068016518765543
18.21982198219822,15.069526334062118
18.223822382238225,15.071035829663403
18.22782278227823,15.072545005702183
18.23182318231823,15.074053862311144
18.235823582358236,15.075562399622912
18.239823982398242,15.077070617770016
18.24382438243824,15.078578516884907
18.247824782478247,15.080086097099967
18.251825182518253,15.08159335854748
18.25582558255826,15.083100301359663
18.259825982598258,15.084606925668638
18.263826382638264,15.08611323160647
18.26782678267827,15.08761921930512
18.27182718271827,15.089124888896476
18.275827582758275,15.090630240512358
18.27982798279828,15.092135274284487
18.283828382838287,15.093639990344517
18.287828782878286,15.095144388824012
18.291829182918292,15.09664846985447
18.295829582958298,15.098152233567294
18.299829982998297,15.09965568009381
18.303830383038303,15.101158809565279
18.30783078307831,15.102661622112864
18.311831183118315,15.104164117867654
18.315831583158314,15.10566629696066
18.31983198319832,15.107168159522816
18.323832383238326,15.108669705684974
18.327832783278325,15.110170935577901
18.33183318331833,15.111671849332296
18.335833583358337,15.11317244707877
18.339833983398343,15.114672728947856
18.34383438343834,15.116172695070004
18.347834783478348,15.117672345575603
18.351835183518354,15.119171680594938
18.355835583558353,15.120670700258229
18.35983598359836,15.122169404695622
18.363836383638365,15.123667794037166
18.36783678367837,15.12516586841285
18.37183718371837,15.126663627952574
18.375837583758376,15.128161072786163
18.37983798379838,15.129658203043359
18.38383838383838,15.131155018853828
18.387838783878387,15.132651520347162
18.391839183918393,15.13414770765287
18.3958395839584,15.135643580900378
18.399839983998397,15.137139140219041
18.403840384038403,15.13863438573814
18.40784078407841,15.140129317586863
18.411841184118416,15.14162393589433
18.415841584158414,15.143118240789583
18.41984198419842,15.144612232401585
18.423842384238426,15.146105910859216
18.427842784278425,15.147599276291285
18.43184318431843,15.14909232882652
18.435843584358437,15.150585068593571
18.439843984398443,15.152077495721011
18.443844384438442,15.153569610337334
18.44784478447845,15.155061412570964
18.451845184518454,15.156552902550231
18.455845584558453,15.158044080403405
18.45984598459846,15.15953494625867
18.463846384638465,15.161025500244135
18.46784678467847,15.162515742487827
18.47184718471847,15.164005673117698
18.475847584758476,15.16549529226163
18.479847984798482,15.166984600047419
18.48384838483848,15.168473596602785
18.487848784878487,15.16996228205538
18.491849184918493,15.171450656532766
18.4958495849585,15.172938720162437
18.499849984998498,15.174426473071804
18.503850385038504,15.175913915388211
18.50785078507851,15.177401047238913
18.51185118511851,15.178887868751097
18.515851585158515,15.180374380051871
18.51985198519852,15.18186058126827
18.523852385238527,15.183346472527244
18.527852785278526,15.18483205395567
18.531853185318532,15.186317325680355
18.535853585358538,15.187802287828024
18.539853985398537,15.18928694052532
18.543854385438543,15.190771283898831
18.54785478547855,15.192255318075045
18.551855185518555,15.193739043180383
18.555855585558554,15.19522245934119
18.55985598559856,15.196705566683743
18.563856385638566,15.19818836533423
18.567856785678565,15.199670855418766
18.57185718571857,15.201153037063404
18.575857585758577,15.202634910394101
18.579857985798583,15.204116475536754
18.58385838583858,15.205597732617173
18.587858785878588,15.207078681761102
18.591859185918594,15.208559323094207
18.595859585958593,15.210039656742072
18.5998599859986,15.211519682830213
18.603860386038605,15.212999401484073
18.60786078607861,15.214478812829013
18.61186118611861,15.215957916990316
18.615861586158616,15.217436714093203
18.61986198619862,15.21891520426281
18.62386238623862,15.220393387624192
18.627862786278627,15.22187126430235
18.631863186318633,15.223348834422197
18.63586358635864,15.224826098108565
18.639863986398638,15.226303055486216
18.643864386438644,15.227779706679847
18.64786478647865,15.229256051814067
18.651865186518656,15.23073209101342
18.655865586558654,15.232207824402371
18.65986598659866,15.233683252105308
18.663866386638666,15.235158374246556
18.667866786678665,15.236633190950348
18.67186718671867,15.23810770234086
18.675867586758677,15.239581908542181
18.679867986798683,15.241055809678333
18.683868386838682,15.24252940587326
18.68786878687869,15.24400269725084
18.691869186918694,15.245475683934863
18.695869586958693,15.24694836604906
18.6998699869987,15.248420743717077
18.703870387038705,15.24989281706249
18.70787078707871,15.251364586208801
18.71187118711871,15.252836051279445
18.715871587158716,15.25430721239777
18.719871987198722,15.255778069687064
18.72387238723872,15.257248623270527
18.727872787278727,15.258718873271302
18.731873187318733,15.260188819812445
18.73587358735874,15.261658463016952
18.739873987398738,15.263127803007725
18.743874387438744,15.264596839907616
18.74787478747875,15.26606557383939
18.75187518751875,15.26753400492574
18.755875587558755,15.269002133289291
18.75987598759876,15.270469959052594
18.763876387638767,15.271937482338119
18.767876787678766,15.273404703268271
18.771877187718772,15.274871621965389
18.775877587758778,15.276338238551723
18.779877987798777,15.277804553149455
18.783878387838783,15.279270565880704
18.78787878787879,15.280736276867506
18.791879187918795,15.282201686231831
18.795879587958794,15.283666794095572
18.7998799879988,15.28513160058055
18.803880388038806,15.286596105808519
18.807880788078805,15.288060309901152
18.81188118811881,15.289524212980057
18.815881588158817,15.290987815166767
18.819881988198823,15.292451116582743
18.82388238823882,15.29391411734937
18.827882788278828,15.29537681758797
18.831883188318834,15.296839217419786
18.835883588358833,15.298301316965986
18.83988398839884,15.299763116347682
18.843884388438845,15.301224615685896
18.84788478847885,15.302685815101583
18.85188518851885,15.304146714715635
18.855885588558856,15.305607314648858
18.85988598859886,15.307067615022003
18.86388638863886,15.308527615955738
18.867886788678867,15.30998731757066
18.871887188718873,15.311446719987298
18.87588758875888,15.31290582332611
18.879887988798878,15.31436462770748
18.883888388838884,15.315823133251723
18.88788878887889,15.31728134007908
18.891889188918896,15.318739248309726
18.895889588958894,15.320196858063756
18.8998899889989,15.321654169461205
18.903890389038907,15.323111182622029
18.907890789078905,15.324567897666114
18.91189118911891,15.32602431471328
18.915891589158917,15.32748043388327
18.919891989198923,15.328936255295762
18.923892389238922,15.330391779070359
18.92789278927893,15.331847005326592
18.931893189318934,15.333301934183929
18.935893589358933,15.334756565761756
18.93989398939894,15.336210900179399
18.943894389438945,15.33766493755611
18.94789478947895,15.339118678011072
18.95189518951895,15.340572121663389
18.955895589558956,15.342025268632106
18.959895989598962,15.343478119036195
18.96389638963896,15.344930672994554
18.967896789678967,15.346382930626014
18.971897189718973,15.347834892049333
18.97589758975898,15.3492865573832
18.979897989798978,15.350737926746236
18.983898389838984,15.352189000256994
18.98789878987899,15.353639778033951
18.99189918991899,15.355090260195519
18.995899589958995,15.356540446860036
18.999899989999,15.357990338145775
19.003900390039007,15.359439934170942
19.007900790079006,15.360889235053657
19.011901190119012,15.36233824091199
19.015901590159018,15.363786951863933
19.019901990199017,15.36523536802741
19.023902390239023,15.366683489520272
19.02790279027903,15.368131316460305
19.031903190319035,15.36957884896523
19.035903590359034,15.371026087152678
19.03990399039904,15.37247303114024
19.043904390439046,15.373919681045422
19.047904790479045,15.375366036985653
19.05190519051905,15.376812099078315
19.055905590559057,15.3782578674407
19.059905990599063,15.379703342190046
19.063906390639062,15.381148523443512
19.067906790679068,15.382593411318194
19.071907190719074,15.384038005931115
19.075907590759073,15.385482307399236
19.07990799079908,15.386926315839444
19.083908390839085,15.388370031368556
19.08790879087909,15.389813454103326
19.09190919091909,15.391256584160434
19.095909590959096,15.392699421656497
19.0999099909991,15.394141966708059
19.1039103910391,15.395584219431594
19.107910791079107,15.39702617994352
19.111911191119113,15.398467848360172
19.11591159115912,15.399909224797826
19.119911991199118,15.401350309372681
19.123912391239124,15.40279110220088
19.12791279127913,15.404231603398488
19.131913191319136,15.405671813081506
19.135913591359135,15.407111731365866
19.13991399139914,15.408551358367438
19.143914391439147,15.409990694202019
19.147914791479145,15.411429738985328
19.15191519151915,15.412868492833038
19.155915591559157,15.414306955860738
19.159915991599163,15.415745128183959
19.163916391639162,15.417183009918151
19.16791679167917,15.418620601178713
19.171917191719174,15.420057902080968
19.175917591759173,15.421494912740169
19.17991799179918,15.422931633271514
19.183918391839185,15.424368063790116
19.18791879187919,15.425804204411032
19.19191919191919,15.42724005524925
19.195919591959196,15.428675616419692
19.199919991999202,15.43011088803721
19.2039203920392,15.431545870216588
19.207920792079207,15.432980563072551
19.211921192119213,15.434414966719752
19.21592159215922,15.43584908127277
19.219921992199218,15.437282906846125
19.223922392239224,15.438716443554274
19.22792279227923,15.4401496915116
19.23192319231923,15.441582650832416
19.235923592359235,15.443015321630984
19.23992399239924,15.444447704021487
19.243924392439247,15.445879798118037
19.247924792479246,15.447311604034692
19.251925192519252,15.448743121885437
19.255925592559258,15.450174351784188
19.259925992599257,15.451605293844807
19.263926392639263,15.453035948181075
19.26792679267927,15.45446631490671
19.271927192719275,15.455896394135378
19.275927592759274,15.457326185980651
19.27992799279928,15.458755690556067
19.283928392839286,15.460184907975076
19.287928792879285,15.461613838351067
19.29192919291929,15.463042481797366
19.295929592959297,15.464470838427234
19.299929992999303,15.46589890835386
19.303930393039302,15.467326691690374
19.307930793079308,15.46875418854984
19.311931193119314,15.470181399045247
19.315931593159313,15.47160832328953
19.31993199319932,15.473034961395552
19.323932393239325,15.474461313476112
19.32793279327933,15.475887379643945
19.33193319331933,15.477313160011716
19.335933593359336,15.478738654692034
19.33993399339934,15.480163863797431
19.34393439343934,15.481588787440382
19.347934793479347,15.483013425733292
19.351935193519353,15.484437778788505
19.35593559355936,15.485861846718297
19.359935993599358,15.487285629634878
19.363936393639364,15.488709127650395
19.36793679367937,15.490132340876935
19.371937193719376,15.491555269426511
19.375937593759375,15.49297791341107
19.37993799379938,15.494400272942505
19.383938393839387,15.49582234813264
19.387938793879385,15.497244139093226
19.39193919391939,15.498665645935962
19.395939593959397,15.500086868772474
19.399939993999403,15.501507807714322
19.403940394039402,15.50292846287301
19.40794079407941,15.504348834359973
19.411941194119414,15.50576892228658
19.415941594159413,15.507188726764134
19.41994199419942,15.508608247903881
19.423942394239425,15.510027485816995
19.42794279427943,15.511446440614591
19.43194319431943,15.512865112407717
19.435943594359436,15.514283501307355
19.439943994399442,15.515701607424432
19.44394439443944,15.517119430869798
19.447944794479447,15.518536971754251
19.451945194519453,15.519954230188514
19.45594559455946,15.52137120628326
19.459945994599458,15.522787900149076
19.463946394639464,15.524204311896511
19.46794679467947,15.52562044163604
19.47194719471947,15.527036289478058
19.475947594759475,15.528451855532929
19.47994799479948,15.52986713991092
19.483948394839487,15.53128214272226
19.487948794879486,15.532696864077096
19.491949194919492,15.534111304085528
19.495949594959498,15.535525462857578
19.499949994999497,15.536939340503213
19.503950395039503,15.538352937132338
19.50795079507951,15.539766252854786
19.511951195119515,15.541179287780336
19.515951595159514,15.542592042018697
19.51995199519952,15.544004515679518
19.523952395239526,15.54541670887239
19.527952795279525,15.546828621706824
19.53195319531953,15.548240254292292
19.535953595359537,15.549651606738186
19.539953995399543,15.55106267915384
19.543954395439542,15.552473471648522
19.547954795479548,15.553883984331442
19.551955195519554,15.55529421731175
19.555955595559553,15.55670417069852
19.55995599559956,15.558113844600781
19.563956395639565,15.559523239127484
19.56795679567957,15.560932354387528
19.57195719571957,15.56234119048974
19.575957595759576,15.563749747542897
19.57995799579958,15.5651580256557
19.58395839583958,15.566566024936796
19.587958795879587,15.567973745494768
19.591959195919593,15.569381187438143
19.5959595959596,15.570788350875368
19.599959995999598,15.572195235914844
19.603960396039604,15.573601842664905
19.60796079607961,15.575008171233822
19.611961196119616,15.576414221729808
19.615961596159615,15.577819994261002
19.61996199619962,15.5792254889355
19.623962396239627,15.580630705861322
19.627962796279625,15.582035645146425
19.63196319631963,15.583440306898714
19.635963596359638,15.584844691226031
19.639963996399644,15.586248798236145
19.643964396439642,15.587652628036771
19.64796479647965,15.589056180735573
19.651965196519654,15.59045945644013
19.655965596559653,15.591862455257976
19.65996599659966,15.593265177296585
19.663966396639665,15.594667622663358
19.66796679667967,15.596069791465641
19.67196719671967,15.59747168381072
19.675967596759676,15.59887329980582
19.679967996799682,15.600274639558101
19.68396839683968,15.60167570317466
19.687968796879687,15.603076490762543
19.691969196919693,15.604477002428727
19.6959695969597,15.605877238280126
19.699969996999698,15.607277198423594
19.703970397039704,15.608676882965932
19.70797079707971,15.610076292013874
19.71197119711971,15.611475425674087
19.715971597159715,15.612874284053191
19.71997199719972,15.614272867257734
19.723972397239727,15.615671175394207
19.727972797279726,15.617069208569038
19.731973197319732,15.618466966888597
19.735973597359738,15.619864450459197
19.739973997399737,15.621261659387084
19.743974397439743,15.622658593778446
19.74797479747975,15.624055253739407
19.751975197519755,15.625451639376037
19.755975597559754,15.62684775079434
19.75997599759976,15.628243588100265
19.763976397639766,15.629639151399697
19.767976797679765,15.631034440798455
19.77197719771977,15.632429456402315
19.775977597759777,15.633824198316976
19.779977997799783,15.635218666648083
19.783978397839782,15.636612861501218
19.787978797879788,15.638006782981911
19.791979197919794,15.639400431195623
19.795979597959793,15.64079380624776
19.7999799979998,15.64218690824367
19.803980398039805,15.64357973728863
19.80798079807981,15.64497229348787
19.81198119811981,15.646364576946556
19.815981598159816,15.647756587769793
19.81998199819982,15.649148326062626
19.82398239823982,15.65053979193004
19.827982798279827,15.651930985476966
19.831983198319833,15.653321906808264
19.83598359835984,15.654712556028748
19.839983998399838,15.656102933243163
19.843984398439844,15.6574930385562
19.84798479847985,15.658882872072486
19.851985198519856,15.660272433896592
19.855985598559855,15.661661724133024
19.85998599859986,15.663050742886242
19.863986398639867,15.664439490260632
19.867986798679866,15.665827966360528
19.87198719871987,15.667216171290203
19.875987598759878,15.668604105153875
19.879987998799884,15.669991768055699
19.883988398839882,15.671379160099766
19.88798879887989,15.672766281390127
19.891989198919894,15.674153132030744
19.895989598959893,15.675539712125547
19.8999899989999,15.676926021778398
19.903990399039905,15.678312061093099
19.90799079907991,15.679697830173389
19.91199119911991,15.681083329122952
19.915991599159916,15.682468558045422
19.919991999199922,15.683853517044366
19.92399239923992,15.685238206223286
19.927992799279927,15.686622625685636
19.931993199319933,15.688006775534813
19.93599359935994,15.68939065587415
19.939993999399938,15.690774266806912
19.943994399439944,15.692157608436327
19.94799479947995,15.69354068086555
19.95199519951995,15.69492348419768
19.955995599559955,15.696306018535765
19.95999599959996,15.697688283982789
19.963996399639967,15.699070280641669
19.967996799679966,15.70045200861528
19.971997199719972,15.701833468006429
19.975997599759978,15.703214658917876
19.979997999799977,15.7045955814523
19.983998399839983,15.705976235712352
19.98799879987999,15.707356621800603
19.991999199919995,15.708736739819575
19.995999599959994,15.710116589871728
20.0,15.711496172059471


==> fig/data/ground-truth-csvs/ground-truth_1_4.csv <==
x,y
-0.49986498649864985,1.6434189586990682
-0.49957495749574965,1.6415902826383904
-0.49928492849284933,1.6397626659633833
-0.498994899489949,1.637936108677366
-0.4987048704870487,1.6361106107836543
-0.4984148414841485,1.6342861722855622
-0.4981248124812482,1.632462793186399
-0.49783478347834786,1.6306404734894766
-0.49754475447544755,1.6288192131981019
-0.49725472547254734,1.6269990123155815
-0.496964696469647,1.6251798708452194
-0.4966746674667467,1.6233617887903176
-0.4963846384638464,1.6215447661541762
-0.4960946094609461,1.6197288029400942
-0.4958045804580459,1.617913899151369
-0.49551455145514556,1.6161000547912932
-0.49522452245224524,1.6142872698631607
-0.4949344934493449,1.6124755443702616
-0.4946444644464447,1.610664878315887
-0.4943544354435444,1.6088552717033204
-0.4940644064406441,1.6070467245358495
-0.49377437743774377,1.605239236816756
-0.49348434843484357,1.6034328085493224
-0.49319431943194325,1.6016274397368262
-0.49290429042904293,1.5998231303825463
-0.4926142614261426,1.598019880489757
-0.4923242324232424,1.5962176900617324
-0.4920342034203421,1.594416559101743
-0.4917441744174418,1.5926164876130586
-0.49145414541454147,1.5908174755989473
-0.49116411641164115,1.5890195230626736
-0.49087408740874094,1.5872226300075027
-0.49058405840584063,1.585426796436694
-0.4902940294029403,1.5836320223535079
-0.49000400040004,1.5818383077612026
-0.4897139713971398,1.580045652663033
-0.4894239423942395,1.5782540570622525
-0.48913391339133916,1.5764635209621125
-0.48884388438843884,1.5746740443658638
-0.48855385538553864,1.5728856272767529
-0.4882638263826383,1.5710982696980242
-0.487973797379738,1.569311971632923
-0.4876837683768377,1.5675267330846894
-0.4873937393739375,1.5657425540565635
-0.48710371037103717,1.5639594345517818
-0.48681368136813685,1.5621773745735794
-0.48652365236523654,1.5603963741251898
-0.4862336233623362,1.558616433209844
-0.485943594359436,1.5568375518307718
-0.4856535653565357,1.5550597299911986
-0.4853635363536354,1.5532829676943494
-0.48507350735073507,1.5515072649434472
-0.48478347834783486,1.549732621741713
-0.48449344934493455,1.5479590380923636
-0.48420342034203423,1.5461865139986164
-0.4839133913391339,1.5444150494636855
-0.4836233623362337,1.5426446444907829
-0.4833333333333334,1.5408752990831172
-0.4830433043304331,1.5391070132438975
-0.48275327532753276,1.5373397869763281
-0.48246324632463256,1.5355736202836132
-0.48217321732173224,1.5338085131689532
-0.4818831883188319,1.5320444656355467
-0.4815931593159316,1.5302814776865907
-0.4813031303130313,1.5285195493252794
-0.4810131013101311,1.526758680554806
-0.48072307230723077,1.5249988713783587
-0.48043304330433045,1.5232401217991256
-0.48014301430143014,1.5214824318202926
-0.47985298529852993,1.5197258014450434
-0.4795629562956296,1.517970230676557
-0.4792729272927293,1.516215719518013
-0.478982898289829,1.5144622679725877
-0.4786928692869288,1.5127098760434547
-0.47840284028402846,1.5109585437337856
-0.47811281128112815,1.5092082710467483
-0.47782278227822783,1.5074590579855118
-0.4775327532753275,1.5057109045532386
-0.4772427242724273,1.5039638107530924
-0.476952695269527,1.5022177765882314
-0.4766626662666267,1.5004728020618132
-0.47637263726372636,1.4987288871769926
-0.47608260826082616,1.4969860319369228
-0.47579257925792584,1.495244236344752
-0.4755025502550255,1.4935035004036283
-0.4752125212521252,1.4917638241166968
-0.474922492249225,1.4900252074871005
-0.4746324632463247,1.4882876505179783
-0.47434243424342437,1.4865511532124676
-0.47405240524052406,1.484815715573703
-0.47376237623762385,1.4830813376048178
-0.47347234723472353,1.4813480193089403
-0.4731823182318232,1.479615760689198
-0.4728922892289229,1.477884561748715
-0.4726022602260226,1.4761544224906142
-0.4723122312231224,1.4744253429180139
-0.47202220222022206,1.47269732303403
-0.47173217321732175,1.4709703628417765
-0.47144214421442143,1.4692444623443646
-0.4711521152115212,1.4675196215449033
-0.4708620862086209,1.4657958404464966
-0.4705720572057206,1.4640731190522482
-0.4702820282028203,1.4623514573652572
-0.4699919991999201,1.4606308553886225
-0.46970197019701976,1.4589113131254365
-0.46941194119411944,1.4571928305787911
-0.4691219121912191,1.455475407751775
-0.4688318831883189,1.4537590446474742
-0.4685418541854186,1.452043741268971
-0.4682518251825183,1.4503294976193448
-0.467961796179618,1.4486163137016723
-0.46767176717671766,1.446904189519028
-0.46738173817381745,1.4451931250744825
-0.46709170917091714,1.443483120371103
-0.4668016801680168,1.441774175411954
-0.4665116511651165,1.4400662902000971
-0.4662216221622163,1.4383594647385913
-0.465931593159316,1.4366536990304906
-0.46564156415641567,1.4349489930788477
-0.46535153515351535,1.4332453468867112
-0.46506150615061514,1.4315427604571271
-0.46477147714771483,1.4298412337931365
-0.4644814481448145,1.4281407668977786
-0.4641914191419142,1.4264413597740901
-0.463901390139014,1.4247430124251024
-0.4636113611361137,1.4230457248538433
-0.46332133213321336,1.4213494970633391
-0.46303130313031304,1.419654329056612
-0.4627412741274127,1.41796022083668
-0.4624512451245125,1.4162671724065579
-0.4621612161216122,1.4145751837692568
-0.4618711871187119,1.4128842549277838
-0.4615811581158116,1.4111943858851435
-0.46129112911291137,1.4095055766443372
-0.46100110011001105,1.4078178272083592
-0.46071107110711074,1.4061311375802037
-0.4604210421042104,1.4044455077628593
-0.4601310131013102,1.4027609377593113
-0.4598409840984099,1.4010774275725404
-0.4595509550955096,1.399394977205524
-0.45926092609260927,1.3977135866612356
-0.45897089708970906,1.3960332559426452
-0.45868086808680875,1.394353985052717
-0.45839083908390843,1.3926757739944118
-0.4581008100810081,1.3909986227706876
-0.4578107810781078,1.3893225313844961
-0.4575207520752076,1.3876474998387875
-0.4572307230723073,1.3859735281365038
-0.45694069406940696,1.3843006162805858
-0.45665066506650664,1.3826287642739694
-0.45636063606360644,1.3809579721195853
-0.4560706070607061,1.3792882398203596
-0.4557805780578058,1.377619567379214
-0.4554905490549055,1.3759519547990662
-0.4552005200520053,1.3742854020828297
-0.45491049104910497,1.3726199092334104
-0.45462046204620465,1.3709554762537128
-0.45433043304330434,1.3692921031466345
-0.45404040404040413,1.3676297899150698
-0.4537503750375038,1.3659685365619056
-0.4534603460346035,1.3643083430900265
-0.4531703170317032,1.36264920950231
-0.45288028802880287,1.360991135801629
-0.45259025902590266,1.3593341219908521
-0.45230023002300235,1.3576781680728414
-0.45201020102010203,1.3560232740504539
-0.4517201720172017,1.3543694399265418
-0.4514301430143015,1.3527166657039513
-0.4511401140114012,1.3510649513855228
-0.4508500850085009,1.3494142969740908
-0.45056005600560056,1.3477647024724853
-0.45027002700270036,1.3461161678835305
-0.44997999799980004,1.3444686932100427
-0.44968996899689984,1.3428222784548343
-0.4493999399939994,1.3411769236207092
-0.4491099109910992,1.3395326287104696
-0.4488198819881988,1.3378893937269067
-0.44852985298529857,1.3362472186728085
-0.44823982398239837,1.3346061035509558
-0.44794979497949794,1.3329660483641206
-0.44765976597659773,1.3313270531150736
-0.4473697369736973,1.3296891178065726
-0.4470797079707971,1.328052242441375
-0.4467896789678969,1.3264164270222256
-0.44649964996499647,1.324781671551865
-0.44620962096209627,1.3231479760330283
-0.44591959195919606,1.3215153404684403
-0.44562956295629563,1.3198837648608188
-0.44533953395339543,1.318253249212878
-0.445049504950495,1.3166237935273193
-0.4447594759475948,1.3149953978068425
-0.4444694469446946,1.3133680620541346
-0.44417941794179416,1.3117417862718757
-0.44388938893889396,1.3101165704627413
-0.44359935993599353,1.3084924146293944
-0.4433093309330933,1.3068693187744944
-0.4430193019301931,1.3052472829006891
-0.4427292729272927,1.3036263070106178
-0.4424392439243925,1.3020063911069137
-0.4421492149214923,1.300387535192201
-0.44185918591859186,1.298769739269091
-0.44156915691569165,1.2971530033401932
-0.4412791279127912,1.2955373274081015
-0.440989098909891,1.2939227114754046
-0.4406990699069908,1.2923091555446813
-0.4404090409040904,1.290696659618498
-0.4401190119011902,1.2890852236994164
-0.43982898289829,1.2874748477899847
-0.43953895389538955,1.2858655318927417
-0.43924892489248935,1.284257276010218
-0.4389588958895889,1.2826500801449319
-0.4386688668866887,1.2810439442993935
-0.4383788378837885,1.2794388684761009
-0.4380888088808881,1.2778348526775403
-0.4377987798779879,1.2762318969061908
-0.43750875087508745,1.274630001164516
-0.43721872187218724,1.2730291654549732
-0.43692869286928704,1.271429389780004
-0.4366386638663866,1.2698306741420393
-0.4363486348634864,1.268233018543501
-0.4360586058605862,1.2666364229867972
-0.4357685768576858,1.265040887474322
-0.43547854785478557,1.2634464120084616
-0.43518851885188514,1.2618529965915848
-0.43489848984898494,1.2602606412260524
-0.43460846084608473,1.258669345914209
-0.4343184318431843,1.2570791106583865
-0.4340284028402841,1.2554899354609061
-0.4337383738373837,1.2539018203240715
-0.43344834483448347,1.2523147652501767
-0.43315831583158326,1.250728770241499
-0.43286828682868284,1.2491438353003008
-0.43257825782578263,1.247559960428834
-0.4322882288228824,1.2459771456293334
-0.431998199819982,1.2443953909040162
-0.4317081708170818,1.2428146962550906
-0.43141814181418137,1.2412350616847432
-0.43112811281128116,1.239656487195151
-0.43083808380838096,1.2380789727884705
-0.43054805480548053,1.2365025184668421
-0.4302580258025803,1.234927124232394
-0.4299679967996801,1.2333527900872343
-0.4296779677967797,1.2317795160334533
-0.4293879387938795,1.230207302073128
-0.42909790979097906,1.228636148208314
-0.42880788078807885,1.227066054441052
-0.42851785178517865,1.2254970207733638
-0.4282278227822782,1.2239290472072502
-0.427937793779378,1.2223621337446984
-0.4276477647764776,1.2207962803876715
-0.4273577357735774,1.2192314871381176
-0.4270677067706772,1.2176677539979628
-0.42677767776777675,1.2161050809691125
-0.42648764876487655,1.2145434680534546
-0.42619761976197634,1.2129829152528546
-0.4259075907590759,1.2114234225691565
-0.4256175617561757,1.2098649900041853
-0.4253275327532753,1.208307617559742
-0.4250375037503751,1.2067513052376078
-0.4247474747474749,1.2051960530395398
-0.42445744574457445,1.2036418609672719
-0.42416741674167424,1.2020887290225173
-0.4238773877387738,1.2005366572069642
-0.4235873587358736,1.1989856455222776
-0.4232973297329734,1.1974356939700979
-0.423007300730073,1.1958868025520386
-0.42271727172717277,1.1943389712696932
-0.42242724272427257,1.1927922001246252
-0.42213721372137214,1.1912464891183734
-0.42184718471847193,1.1897018382524522
-0.4215571557155715,1.1881582475283459
-0.4212671267126713,1.1866157169475153
-0.4209770977097711,1.1850742465113902
-0.42068706870687067,1.1835338362213734
-0.42039703970397047,1.1819944860788403
-0.42010701070107004,1.1804561960851352
-0.41981698169816983,1.178918966241575
-0.41952695269526963,1.1773827965494452
-0.4192369236923692,1.175847687009999
-0.418946894689469,1.1743136376244632
-0.4186568656865688,1.1727806483940286
-0.41836683668366836,1.1712487193198555
-0.41807680768076816,1.1697178504030723
-0.41778677867786773,1.1681880416447719
-0.4174967496749675,1.1666592930460176
-0.4172067206720673,1.165131604607834
-0.4169166916691669,1.1636049763312115
-0.4166266626662667,1.1620794082171089
-0.4163366336633665,1.1605549002664446
-0.41604660466046606,1.1590314524801004
-0.41575657565756585,1.157509064858925
-0.4154665466546654,1.1559877374037244
-0.4151765176517652,1.1544674701152697
-0.414886488648865,1.152948262994291
-0.4145964596459646,1.1514301160414764
-0.4143064306430644,1.1499130292574793
-0.41401640164016396,1.1483970026429058
-0.41372637263726375,1.1468820361983254
-0.41343634363436355,1.1453681299242606
-0.4131463146314631,1.1438552838211917
-0.4128562856285629,1.1423434978895592
-0.4125662566256627,1.1408327721297533
-0.4122762276227623,1.1393231065421197
-0.4119861986198621,1.1378145011269623
-0.41169616961696165,1.1363069558845313
-0.41140614061406144,1.1348004708150357
-0.41111611161116124,1.133295045918632
-0.4108260826082608,1.1317906811954264
-0.4105360536053606,1.130287376645479
-0.4102460246024602,1.1287851322687947
-0.40995599559956,1.12728394806533
-0.40966596659665977,1.1257838240349864
-0.40937593759375934,1.1242847601776114
-0.40908590859085914,1.1227867564930003
-0.40879587958795893,1.1212898129808915
-0.4085058505850585,1.1197939296409654
-0.4082158215821583,1.1182991064728491
-0.4079257925792579,1.1168053434761078
-0.40763576357635767,1.1153126406502503
-0.40734573457345746,1.1138209979947233
-0.40705570557055704,1.1123304155089122
-0.40676567656765683,1.1108408931921416
-0.4064756475647566,1.109352431043673
-0.4061856185618562,1.1078650290627008
-0.405895589558956,1.1063786872483583
-0.40560556055605557,1.1048934055997086
-0.40531553155315536,1.1034091841157505
-0.40502550255025516,1.101926022795412
-0.40473547354735473,1.1004439216375503
-0.4044454445444545,1.0989628806409564
-0.4041554155415541,1.0974828998043438
-0.4038653865386539,1.096003979126357
-0.4035753575357537,1.0945261186055635
-0.40328532853285326,1.0930493182404546
-0.40299529952995305,1.091573578029448
-0.40270527052705285,1.09009889797088
-0.4024152415241524,1.0886252780630077
-0.4021252125212522,1.0871527183040102
-0.4018351835183518,1.0856812186919806
-0.4015451545154516,1.0842107792249323
-0.4012551255125514,1.0827413999007915
-0.40096509650965095,1.0812730807173971
-0.40067506750675075,1.0798058216725042
-0.4003850385038503,1.078339622763775
-0.4000950095009501,1.0768744839887847
-0.3998049804980499,1.075410405345013
-0.3995149514951495,1.0739473868298481
-0.3992249224922493,1.0724854284405834
-0.3989348934893491,1.0710245301744148
-0.39864486448644865,1.0695646920284392
-0.39835483548354844,1.0681059139996574
-0.398064806480648,1.0666481960849636
-0.3977747774777478,1.0651915382811543
-0.3974847484748476,1.0637359405849176
-0.3971947194719472,1.0622814029928356
-0.396904690469047,1.0608279255013842
-0.39661466146614677,1.0593755081069278
-0.39632463246324634,1.0579241508057189
-0.39603460346034614,1.0564738535938987
-0.3957445744574457,1.0550246164674892
-0.3954545454545455,1.0535764394224008
-0.3951645164516453,1.05212932245442
-0.39487448744874487,1.0506832655592124
-0.39458445844584467,1.0492382687323256
-0.39429442944294424,1.0477943319691754
-0.39400440044004403,1.0463514552650572
-0.39371437143714383,1.044909638615133
-0.3934243424342434,1.043468882014434
-0.3931343134313432,1.0420291854578614
-0.392844284428443,1.0405905489401777
-0.39255425542554256,1.0391529724560091
-0.39226422642264236,1.0377164559998437
-0.39197419741974193,1.0362809995660243
-0.3916841684168417,1.034846603148753
-0.3913941394139415,1.0334132667420841
-0.3911041104110411,1.0319809903399202
-0.3908140814081409,1.0305497739360185
-0.39052405240524046,1.0291196175239765
-0.39023402340234026,1.0276905210972411
-0.38994399439944005,1.0262624846490964
-0.3896539653965396,1.0248355081726666
-0.3893639363936394,1.0234095916609134
-0.3890739073907392,1.0219847351066313
-0.3887838783878388,1.0205609385024448
-0.3884938493849386,1.0191382018408097
-0.38820382038203816,1.017716525114004
-0.38791379137913795,1.0162959083141325
-0.38762376237623775,1.0148763514331172
-0.3873337333733373,1.0134578544626964
-0.3870437043704371,1.0120404173944268
-0.3867536753675369,1.0106240402196738
-0.3864636463646365,1.00920872292961
-0.3861736173617363,1.007794465515218
-0.38588358835883585,1.006381267967278
-0.38559355935593564,1.0049691302763726
-0.38530353035303544,1.0035580524328793
-0.385013501350135,1.0021480344269675
-0.3847234723472348,1.0007390762485993
-0.3844334433443344,0.9993311778875194
-0.3841434143414342,0.9979243393332594
-0.38385338533853397,0.9965185605751278
-0.38356335633563354,0.9951138416022088
-0.38327332733273334,0.9937101824033625
-0.38298329832983313,0.9923075829672157
-0.3826932693269327,0.9909060432821598
-0.3824032403240325,0.9895055633363516
-0.3821132113211321,0.9881061431177026
-0.38182318231823187,0.9867077826138816
-0.38153315331533166,0.9853104818123057
-0.38124312431243124,0.9839142407001391
-0.38095309530953103,0.9825190592642905
-0.3806630663066306,0.9811249374914052
-0.3803730373037304,0.9797318753678657
-0.3800830083008302,0.9783398728797833
-0.37979297929792977,0.9769489300129948
-0.37950295029502956,0.9755590467530639
-0.37921292129212936,0.9741702230852672
-0.37892289228922893,0.972782458994597
-0.3786328632863287,0.9713957544657572
-0.3783428342834283,0.9700101094831511
-0.3780528052805281,0.9686255240308884
-0.3777627762776279,0.9672419980927703
-0.37747274727472746,0.9658595316522894
-0.37718271827182726,0.964478124692628
-0.37689268926892683,0.9630977771966441
-0.3766026602660266,0.961718489146879
-0.3763126312631264,0.9603402605255402
-0.376022602260226,0.9589630913145032
-0.3757325732573258,0.9575869814953083
-0.3754425442544256,0.9562119310491485
-0.37515251525152515,0.9548379399568679
-0.37486248624862495,0.9534650081989606
-0.3745724572457245,0.9520931357555565
-0.3742824282428243,0.9507223226064243
-0.3739923992399241,0.9493525687309602
-0.3737023702370237,0.9479838741081835
-0.3734123412341235,0.9466162387167357
-0.3731223122312233,0.9452496625348671
-0.37283228322832285,0.9438841455404344
-0.37254225422542264,0.9425196877108991
-0.3722522252225222,0.9411562890233128
-0.371962196219622,0.9397939494543202
-0.3716721672167218,0.9384326689801449
-0.3713821382138214,0.9370724475765868
-0.3710921092109212,0.9357132852190195
-0.37080208020802075,0.9343551818823755
-0.37051205120512054,0.9329981375411475
-0.37022202220222034,0.9316421521693767
-0.3699319931993199,0.9302872257406475
-0.3696419641964197,0.9289333582280835
-0.3693519351935195,0.9275805496043361
-0.36906190619061907,0.926228799841579
-0.36877187718771887,0.924878108911505
-0.36848184818481844,0.9235284767853112
-0.36819181918191823,0.9221799034337003
-0.36790179017901803,0.9208323888268659
-0.3676117611761176,0.9194859329344881
-0.3673217321732174,0.9181405357257288
-0.36703170317031697,0.9167961971692169
-0.36674167416741676,0.9154529172330494
-0.36645164516451656,0.9141106958847748
-0.36616161616161613,0.9127695330913903
-0.3658715871587159,0.9114294288193343
-0.3655815581558157,0.9100903830344736
-0.3652915291529153,0.9087523957020985
-0.3650015001500151,0.9074154667869162
-0.36471147114711466,0.9060795962530348
-0.36442144214421446,0.9047447840639655
-0.36413141314131425,0.9034110301826027
-0.3638413841384138,0.9020783345712213
-0.3635513551355136,0.9007466971914696
-0.3632613261326134,0.8994161180043536
-0.362971297129713,0.8980865969702313
-0.3626812681268128,0.8967581340488064
-0.36239123912391236,0.8954307291991108
-0.36210121012101215,0.8941043823795053
-0.36181118111811195,0.89277909354766
-0.3615211521152115,0.8914548626605483
-0.3612311231123113,0.8901316896744408
-0.3609410941094109,0.888809574544888
-0.3606510651065107,0.8874885172267161
-0.3603610361036105,0.8861685176740117
-0.36007100710071005,0.884849575840113
-0.35978097809780984,0.883531691677603
-0.35949094909490964,0.8822148651382921
-0.3592009200920092,0.8808990961732096
-0.358910891089109,0.8795843847325963
-0.3586208620862086,0.878270730765885
-0.3583308330833084,0.8769581342217001
-0.35804080408040817,0.8756465950478347
-0.35775077507750774,0.8743361131912448
-0.35746074607460754,0.8730266885980402
-0.3571707170717071,0.8717183212134637
-0.3568806880688069,0.8704110109818891
-0.3565906590659067,0.8691047578468001
-0.3563006300630063,0.8677995617507809
-0.35601060106010607,0.8664954226355086
-0.35572057205720586,0.8651923404417314
-0.35543054305430544,0.86389031510926
-0.35514051405140523,0.862589346576958
-0.3548504850485048,0.8612894347827204
-0.3545604560456046,0.8599905796634677
-0.3542704270427044,0.8586927811551284
-0.35398039803980397,0.8573960391926227
-0.35369036903690376,0.8561003537098565
-0.35340034003400356,0.8548057246396987
-0.35311031103110313,0.8535121519139701
-0.3528202820282029,0.852219635463431
-0.3525302530253025,0.8509281752177624
-0.3522402240224023,0.8496377711055543
-0.3519501950195021,0.8483484230542877
-0.35166016601660166,0.847060130990321
-0.35137013701370146,0.845772894838876
-0.35108010801080103,0.8444867145240168
-0.3507900790079008,0.8432015899686419
-0.3505000500050006,0.8419175210944598
-0.3502100210021002,0.840634507821976
-0.3499199919992,0.8393525500704803
-0.3496299629962998,0.8380716477580237
-0.34933993399339935,0.8367918008014048
-0.34904990499049915,0.8355130091161532
-0.3487598759875987,0.834235272616509
-0.3484698469846985,0.8329585912154098
-0.3481798179817983,0.8316829648244681
-0.3478897889788979,0.8304083933539551
-0.3475997599759977,0.8291348767127856
-0.34730973097309725,0.8278624148084928
-0.34701970197019705,0.8265910075472176
-0.34672967296729684,0.8253206548336827
-0.3464396439643964,0.8240513565711751
-0.3461496149614962,0.8227831126615324
-0.345859585958596,0.8215159230051138
-0.3455695569556956,0.8202497875007863
-0.3452795279527954,0.8189847060459059
-0.34498949894989495,0.81772067853629
-0.34469946994699474,0.8164577048662062
-0.34440944094409454,0.8151957849283422
-0.3441194119411941,0.8139349186137907
-0.3438293829382939,0.8126751058120282
-0.3435393539353937,0.8114163464108884
-0.34324932493249327,0.8101586402965439
-0.34295929592959307,0.8089019873534866
-0.34266926692669264,0.8076463874644977
-0.34237923792379243,0.8063918405106338
-0.34208920892089223,0.8051383463711964
-0.3417991799179918,0.8038859049237125
-0.3415091509150916,0.8026345160439127
-0.34121912191219117,0.8013841796057019
-0.34092909290929096,0.8001348954811416
-0.34063906390639076,0.7988866635404205
-0.34034903490349033,0.7976394836518309
-0.34005900590059013,0.7963933556817483
-0.3397689768976899,0.7951482794945994
-0.3394789478947895,0.7939042549528396
-0.3391889188918893,0.7926612819169301
-0.33889888988898886,0.7914193602453051
-0.33860886088608866,0.7901784897943535
-0.33831883188318845,0.7889386704183841
-0.338028802880288,0.787699901969603
-0.3377387738773878,0.7864621842980888
-0.3374487448744874,0.7852255172517565
-0.3371587158715872,0.7839899006763401
-0.336868686868687,0.7827553344153547
-0.33657865786578656,0.7815218183100725
-0.33628862886288635,0.7802893521994964
-0.33599859985998615,0.7790579359203236
-0.3357085708570857,0.7778275693069218
-0.3354185418541855,0.7765982521912984
-0.3351285128512851,0.7753699844030663
-0.3348384838483849,0.7741427657694195
-0.3345484548454847,0.7729165961150964
-0.33425842584258425,0.771691475262349
-0.33396839683968405,0.770467403030918
-0.3336783678367836,0.7692443792379892
-0.3333883388338834,0.7680224036981737
-0.3330983098309832,0.7668014762234633
-0.3328082808280828,0.7655815966232044
-0.3325182518251826,0.7643627647040658
-0.33222822282228237,0.7631449802699979
-0.33193819381938194,0.7619282431222024
-0.33164816481648174,0.7607125530591013
-0.3313581358135813,0.7594979098762934
-0.3310681068106811,0.7582843133665269
-0.3307780778077809,0.757071763319658
-0.3304880488048805,0.7558602595226155
-0.33019801980198027,0.7546498017593698
-0.32990799079908006,0.7534403898108872
-0.32961796179617964,0.7522320234550972
-0.32932793279327943,0.7510247024668568
-0.329037903790379,0.7498184266179053
-0.3287478747874788,0.748613195676834
-0.3284578457845786,0.7474090094090398
-0.32816781678167817,0.7462058675766883
-0.32787778777877796,0.7450037699386773
-0.32758775877587754,0.7438027162505895
-0.32729772977297733,0.7426027062646591
-0.3270077007700771,0.7414037397297238
-0.3267176717671767,0.7402058163911862
-0.3264276427642765,0.7390089359909745
-0.3261376137613763,0.7378130982674936
-0.32584758475847586,0.7366183029555851
-0.32555755575557566,0.7354245497864875
-0.32526752675267523,0.7342318384877841
-0.324977497749775,0.7330401687833674
-0.3246874687468748,0.7318495403933866
-0.3243974397439744,0.7306599530342047
-0.3241074107410742,0.7294714064183571
-0.32381738173817376,0.7282839002544973
-0.32352735273527355,0.7270974342473577
-0.32323732373237335,0.7259120080976957
-0.3229472947294729,0.7247276215022485
-0.3226572657265727,0.7235442741536885
-0.3223672367236725,0.7223619657405684
-0.3220772077207721,0.7211806959472734
-0.3217871787178719,0.7200004644539757
-0.32149714971497145,0.7188212709365767
-0.32120712071207125,0.7176431150666646
-0.32091709170917104,0.7164659965114549
-0.3206270627062706,0.7152899149337422
-0.3203370337033704,0.714114869991851
-0.3200470047004702,0.7129408613395761
-0.3197569756975698,0.711767888626132
-0.3194669466946696,0.7105959514961019
-0.31917691769176915,0.7094250495893766
-0.31888688868886894,0.7082551825411068
-0.31859685968596874,0.70708634998164
-0.3183068306830683,0.7059185515364683
-0.3180168016801681,0.7047517868261731
-0.3177267726772677,0.7035860554663619
-0.31743674367436747,0.7024213570676173
-0.31714671467146727,0.7012576912354324
-0.31685668566856684,0.7000950575701539
-0.31656665666566663,0.6989334556669253
-0.31627662766276643,0.6977728851156212
-0.315986598659866,0.6966133455007888
-0.3156965696569658,0.695454836401589
-0.31540654065406537,0.6942973573917289
-0.31511651165116517,0.6931409080394046
-0.31482648264826496,0.6919854879072331
-0.31453645364536453,0.6908310965521901
-0.31424642464246433,0.6896777335255484
-0.3139563956395639,0.6885253983728069
-0.3136663666366637,0.6873740906336308
-0.3133763376337635,0.6862238098417792
-0.31308630863086306,0.685074555525042
-0.31279627962796286,0.6839263272051724
-0.31250625062506265,0.6827791243978163
-0.3122162216221622,0.6816329466124417
-0.311926192619262,0.6804877933522765
-0.3116361636163616,0.6793436641142282
-0.3113461346134614,0.6782005583888215
-0.3110561056105612,0.6770584756601205
-0.31076607660766076,0.6759174154056579
-0.31047604760476055,0.6747773770963666
-0.31018601860186035,0.6736383601964988
-0.3098959895989599,0.6725003641635544
-0.3096059605960597,0.6713633884482101
-0.3093159315931593,0.6702274324942354
-0.3090259025902591,0.6690924957384258
-0.3087358735873589,0.667958577610516
-0.30844584458445845,0.6668256775331074
-0.30815581558155825,0.6656937949215915
-0.3078657865786578,0.6645629291840636
-0.3075757575757576,0.6634330797212508
-0.3072857285728574,0.6623042459264246
-0.306995699569957,0.6611764271853215
-0.3067056705670568,0.6600496228760648
-0.30641564156415657,0.6589238323690759
-0.30612561256125614,0.6577990550269919
-0.30583558355835594,0.6566752902045854
-0.3055455545554555,0.6555525372486735
-0.3052555255525553,0.6544307954980364
-0.3049654965496551,0.6533100642833279
-0.3046754675467547,0.6521903429269869
-0.30438543854385447,0.6510716307431562
-0.30409540954095404,0.649953927037583
-0.30380538053805384,0.6488372311075392
-0.30351535153515363,0.6477215422417234
-0.3032253225322532,0.6466068597201722
-0.302935293529353,0.645493182814171
-0.3026452645264528,0.6443805107861567
-0.30235523552355237,0.6432688428896253
-0.30206520652065216,0.6421581783690402
-0.30177517751775174,0.6410485164597308
-0.30148514851485153,0.639939856387805
-0.3011951195119513,0.638832197370044
-0.3009050905090509,0.6377255386138081
-0.3006150615061507,0.636619879316942
-0.30032503250325027,0.635515218667666
-0.30003500350035006,0.6344115558444869
-0.29974497449744986,0.6333088900160883
-0.29945494549454943,0.6322072203412309
-0.2991649164916492,0.6311065459686559
-0.298874887488749,0.630006866036972
-0.2985848584858486,0.6289081796745561
-0.2982948294829484,0.6278104859994507
-0.29800480048004796,0.62671378411925
-0.29771477147714775,0.6256180731310029
-0.29742474247424755,0.6245233521210961
-0.2971347134713471,0.6234296201651497
-0.2968446844684469,0.6223368763279107
-0.2965546554655467,0.6212451196631357
-0.2962646264626463,0.620154349213484
-0.2959745974597461,0.619064564010407
-0.29568456845684565,0.6179757630740305
-0.29539453945394545,0.6168879454130456
-0.29510451045104524,0.6158011100245893
-0.2948144814481448,0.6147152558941321
-0.2945244524452446,0.6136303819953636
-0.2942344234423442,0.6125464872900663
-0.293944394439444,0.6114635707280094
-0.2936543654365438,0.6103816312468188
-0.29336433643364335,0.6093006677718622
-0.29307430743074314,0.6082206792161298
-0.29278427842784294,0.6071416644801075
-0.2924942494249425,0.6060636224516563
-0.2922042204220423,0.6049865520058918
-0.2919141914191419,0.6039104520050518
-0.2916241624162417,0.6028353212983799
-0.29133413341334147,0.6017611587219919
-0.29104410441044104,0.6006879630987498
-0.29075407540754084,0.5996157332381385
-0.2904640464046404,0.5985444679361285
-0.2901740174017402,0.5974741659750532
-0.28988398839884,0.5964048261234717
-0.28959395939593957,0.5953364471360398
-0.28930393039303937,0.5942690277533786
-0.28901390139013916,0.5932025667019359
-0.28872387238723873,0.5921370626938546
-0.28843384338433853,0.5910725144268377
-0.2881438143814381,0.5900089205840077
-0.2878537853785379,0.5889462798337735
-0.2875637563756377,0.5878845908296876
-0.28727372737273726,0.5868238522103082
-0.28698369836983706,0.5857640625990613
-0.28669366936693685,0.5847052206040939
-0.2864036403640364,0.5836473248181347
-0.2861136113611362,0.582590373818352
-0.2858235823582358,0.5815343661662061
-0.2855335533553356,0.5804793004073064
-0.2852435243524354,0.5794251750712638
-0.28495349534953496,0.5783719886715433
-0.28466346634663475,0.577319739705319
-0.2843734373437343,0.576268426653319
-0.2840834083408341,0.575218047979682
-0.2837933793379339,0.5741686021318017
-0.2835033503350335,0.5731200875401745
-0.2832133213321333,0.572072502618252
-0.2829232923292331,0.5710258457622799
-0.28263326332633265,0.5699801153511481
-0.28234323432343245,0.568935309746234
-0.282053205320532,0.5678914272912433
-0.2817631763176318,0.5668484663120565
-0.2814731473147316,0.5658064251165661
-0.2811831183118312,0.5647653019945179
-0.280893089308931,0.5637250952173543
-0.28060306030603055,0.5626858030380465
-0.28031303130313034,0.5616474236909382
-0.28002300230023014,0.5606099553915777
-0.2797329732973297,0.5595733963365531
-0.2794429442944295,0.5585377447033337
-0.2791529152915293,0.5575029986500962
-0.2788628862886289,0.556469156315559
-0.27857285728572867,0.5554362158188193
-0.27828282828282824,0.5544041752591765
-0.27799279927992804,0.5533730327159696
-0.27770277027702783,0.5523427862483993
-0.2774127412741274,0.5513134338953602
-0.2771227122712272,0.5502849736752696
-0.276832683268327,0.5492574035858891
-0.27654265426542657,0.5482307216041528
-0.27625262526252636,0.5472049256859925
-0.27596259625962594,0.5461800137661589
-0.27567256725672573,0.5451559837580471
-0.2753825382538255,0.5441328335535149
-0.2750925092509251,0.5431105610227064
-0.2748024802480249,0.5420891640138719
-0.27451245124512447,0.5410686403531844
-0.27422242224222426,0.5400489878445615
-0.27393239323932406,0.5390302042694792
-0.27364236423642363,0.5380122873867899
-0.2733523352335234,0.5369952349325396
-0.2730623062306232,0.5359790446197796
-0.2727722772277228,0.5349637141383801
-0.2724822482248226,0.5339492411548482
-0.27219221922192216,0.5329356233121328
-0.27190219021902196,0.5319228582294433
-0.27161216121612175,0.5309109435020529
-0.2713221322132213,0.5298998767011124
-0.2710321032103211,0.5288896553734601
-0.2707420742074207,0.5278802770414249
-0.2704520452045205,0.5268717392026395
-0.2701620162016203,0.5258640393298406
-0.26987198719871985,0.5248571748706784
-0.26958195819581965,0.5238511432475219
-0.26929192919291944,0.5228459418572592
-0.269001900190019,0.5218415680711034
-0.2687118711871188,0.5208380192343962
-0.2684218421842184,0.5198352926664047
-0.2681318131813182,0.5188333856601289
-0.267841784178418,0.5178322954820964
-0.26755175517551755,0.5168320193721636
-0.26726172617261734,0.5158325545433168
-0.26697169716971714,0.5148338981814663
-0.2666816681668167,0.5138360474452462
-0.2663916391639165,0.5128389994658119
-0.2661016101610161,0.5118427513466316
-0.2658115811581159,0.5108473001632892
-0.26552155215521567,0.50985264296327
-0.26523152315231524,0.5088587767657611
-0.26494149414941504,0.5078656985614433
-0.2646514651465146,0.5068734053122816
-0.2643614361436144,0.5058818939513219
-0.2640714071407142,0.504891161382477
-0.26378137813781377,0.5039012044803197
-0.26349134913491357,0.5029120200898777
-0.26320132013201336,0.5019236050264155
-0.26291129112911293,0.5009359560752278
-0.26262126212621273,0.4999490699914312
-0.2623312331233123,0.498962943499745
-0.2620412041204121,0.49797757329428666
-0.2617511751175119,0.49699295603835353
-0.26146114611461146,0.49600908836421115
-0.26117111711171126,0.49502596687288164
-0.26088108810881083,0.4940435881339252
-0.2605910591059106,0.4930619486852315
-0.2603010301030104,0.4920810450327982
-0.26001100110011,0.49110087365051847
-0.2597209720972098,0.49012143097996874
-0.2594309430943096,0.48914271343018545
-0.25914091409140916,0.48816471737745276
-0.25885088508850895,0.4871874391650875
-0.2585608560856085,0.4862108751032159
-0.2582708270827083,0.48523502146856384
-0.2579807980798081,0.48425987450423236
-0.2576907690769077,0.4832854304194823
-0.2574007400740075,0.482311685389519
-0.25711071107110706,0.48133863555526707
-0.25682068206820685,0.4803662770231604
-0.25653065306530665,0.4793946058649148
-0.2562406240624062,0.4784236181173139
-0.255950595059506,0.47745330978199135
-0.2556605660566058,0.47648367682520626
-0.2553705370537054,0.4755147151776277
-0.2550805080508052,0.4745464207341165
-0.25479047904790475,0.47357878935350084
-0.25450045004500454,0.47261181685836157
-0.25421042104210434,0.47164549903481046
-0.2539203920392039,0.47067983163226984
-0.2536303630363037,0.46971481036325774
-0.2533403340334035,0.46875043090316154
-0.2530503050305031,0.4677866888900235
-0.25276027602760287,0.4668235799243216
-0.25247024702470244,0.4658610995687468
-0.25218021802180224,0.4648992433479902
-0.25189018901890203,0.4639380067485181
-0.2516001600160016,0.4629773852183558
-0.2513101310131014,0.4620173741668722
-0.251020102010201,0.46105796896455714
-0.25073007300730077,0.4600991649428077
-0.25044004400440056,0.45914095739370836
-0.25015001500150014,0.45818334156981294
-0.24985998599859993,0.4572263126839334
-0.24956995699569973,0.4562698659089171
-0.2492799279927993,0.4553139963774337
-0.2489898989898991,0.45435869918176325
-0.24869986998699867,0.45340396937357363
-0.24840984098409846,0.4524498019637147
-0.24811981198119826,0.4514961919219977
-0.24782978297829783,0.45054313417698527
-0.24753975397539763,0.4495906236157805
-0.2472497249724972,0.4486386550838099
-0.246959695969597,0.44768722338461864
-0.2466696669666968,0.44673632327965446
-0.24637963796379636,0.4457859494880597
-0.24608960896089616,0.44483609668646545
-0.24579957995799595,0.44388675950877715
-0.24550955095509552,0.4429379325459732
-0.24521952195219532,0.4419896103458958
-0.2449294929492949,0.44104178741304373
-0.2446394639463947,0.44009445820837295
-0.24434943494349448,0.43914761714908657
-0.24405940594059405,0.4382012586084364
-0.24376937693769385,0.43725537691552235
-0.24347934793479364,0.43630996635508745
-0.24318931893189322,0.4353650211673224
-0.242899289928993,0.4344205355476673
-0.24260926092609258,0.4334765036466113
-0.24231923192319238,0.43253291956950307
-0.24202920292029217,0.4315897773763491
-0.24173917391739175,0.43064707108162575
-0.24144914491449154,0.4297047946540877
-0.24115911591159112,0.4287629420165731
-0.2408690869086909,0.4278215070458216
-0.2405790579057907,0.4268804835722802
-0.24028902890289028,0.4259398653799209
-0.23999899989999007,0.4249996462060584
-0.23970897089708987,0.4240598197411625
-0.23941894189418944,0.4231203796286813
-0.23912891289128924,0.4221813194648607
-0.2388388838883888,0.42124263279856516
-0.2385488548854886,0.42030431313110656
-0.2382588258825884,0.4193663539160645
-0.23796879687968797,0.41842874855911805
-0.23767876787678777,0.4174914904178757
-0.23738873887388734,0.41655457280170466
-0.23709870987098713,0.4156179889715687
-0.23680868086808693,0.41468173213986
-0.2365186518651865,0.41374579547023954
-0.2362286228622863,0.41281017207747783
-0.2359385938593861,0.411874855027296
-0.23564856485648566,0.41093983733621
-0.23535853585358546,0.41000511197138073
-0.23506850685068503,0.4090706718504585
-0.23477847784778483,0.40813650984144084
-0.23448844884488462,0.4072026187625206
-0.2341984198419842,0.406268991381946
-0.233908390839084,0.4053356204178805
-0.23361836183618379,0.4044024985382629
-0.23332833283328336,0.4034696183606708
-0.23303830383038315,0.40253697245219267
-0.23274827482748273,0.4016045533292914
-0.23245824582458252,0.40067235345768254
-0.23216821682168232,0.3997403652522061
-0.2318781878187819,0.3988085810767061
-0.23158815881588168,0.3978769932439153
-0.23129812981298126,0.3969455940153338
-0.23100810081008105,0.3960143756011222
-0.23071807180718085,0.3950833301599886
-0.23042804280428042,0.3941524497990837
-0.23013801380138021,0.39322172657389975
-0.22984798479848,0.39229115248816754
-0.22955795579557958,0.3913607194937628
-0.22926792679267938,0.3904304194906135
-0.22897789778977895,0.3895002443266076
-0.22868786878687875,0.3885701857975124
-0.22839783978397854,0.3876402356468865
-0.2281078107810781,0.3867103855660038
-0.2278177817781779,0.3857806271937821
-0.22752775277527748,0.3848509521167048
-0.22723772377237728,0.38392135186876014
-0.22694769476947707,0.38299181793137416
-0.22665766576657664,0.38206234173335074
-0.22636763676367644,0.3811329146508198
-0.22607760776077623,0.38020352800718177
-0.2257875787578758,0.3792741730730612
-0.2254975497549756,0.37834484106626703
-0.22520752075207517,0.3774155231517474
-0.22491749174917497,0.376486210441561
-0.22462746274627476,0.3755568939948431
-0.22433743374337434,0.3746275648177795
-0.22404740474047413,0.37369821386358876
-0.22375737573757393,0.37276883203250094
-0.2234673467346735,0.3718394101717463
-0.2231773177317733,0.3709099390755514
-0.22288728872887287,0.3699804094851304
-0.22259725972597266,0.36905081208869234
-0.22230723072307246,0.36812113752144365
-0.22201720172017203,0.36719137636560056
-0.22172717271727183,0.3662615191504098
-0.2214371437143714,0.3653315563521636
-0.2211471147114712,0.3644014783942327
-0.220857085708571,0.363471275647094
-0.22056705670567056,0.3625409384283691
-0.22027702770277036,0.3616104570028679
-0.21998699869987015,0.3606798215826344
-0.21969696969696972,0.35974902232700073
-0.21940694069406952,0.35881804934264755
-0.2191169116911691,0.35788689268366464
-0.2188268826882689,0.3569555423516257
-0.21853685368536868,0.356023988295658
-0.21824682468246825,0.3550922204125283
-0.21795679567956805,0.3541602285467303
-0.21766676667666762,0.353228002490572
-0.21737673767376742,0.35229553198428243
-0.2170867086708672,0.35136280671611003
-0.21679667966796679,0.3504298163224367
-0.21650665066506658,0.3494965503878962
-0.21621662166216638,0.34856299844549377
-0.21592659265926595,0.3476291499767384
-0.21563656365636574,0.3466949944117789
-0.21534653465346532,0.3457605211295441
-0.2150565056505651,0.34482571945789514
-0.2147664766476649,0.3438905786737767
-0.21447644764476448,0.34295508800338026
-0.21418641864186427,0.34201923662231615
-0.21389638963896385,0.3410830136557827
-0.21360636063606364,0.34014640817875413
-0.21331633163316344,0.33920940921616466
-0.213026302630263,0.33827200574310595
-0.2127362736273628,0.33733418668503307
-0.2124462446244626,0.3363959409179692
-0.21215621562156217,0.3354572572687242
-0.21186618661866197,0.3345181245151216
-0.21157615761576154,0.33357853138622456
-0.21128612861286133,0.3326384665625796
-0.21099609960996113,0.33169791867645904
-0.2107060706070607,0.3307568763121141
-0.2104160416041605,0.32981532800604046
-0.2101260126012603,0.32887326224723895
-0.20983598359835987,0.327930667477497
-0.20954595459545966,0.3269875320916722
-0.20925592559255923,0.3260438444379781
-0.20896589658965903,0.3250995928182914
-0.20867586758675882,0.32415476548845107
-0.2083858385838584,0.3232093506585764
-0.2080958095809582,0.3222633364933918
-0.20780578057805776,0.3213167111125525
-0.20751575157515756,0.3203694625909877
-0.20722572257225735,0.3194215789592458
-0.20693569356935693,0.318473048203846
-0.20664566456645672,0.3175238582676494
-0.20635563556355652,0.3165739970502219
-0.2060656065606561,0.3156234524082197
-0.20577557755775588,0.31467221215577573
-0.20548554855485546,0.31372026406489484
-0.20519551955195525,0.31276759586586284
-0.20490549054905505,0.31181419524765563
-0.20461546154615462,0.3108600498583642
-0.20432543254325441,0.3099051473056267
-0.204035403540354,0.30894947515706356
-0.20374537453745378,0.30799302094073155
-0.20345534553455358,0.3070357721455767
-0.20316531653165315,0.30607771622190183
-0.20287528752875295,0.3051188405818435
-0.20258525852585274,0.30415913259985156
-0.2022952295229523,0.30319857961318525
-0.2020052005200521,0.30223716892241675
-0.20171517151715168,0.3012748877919353
-0.20142514251425148,0.3003117234504759
-0.20113511351135127,0.2993476630916419
-0.20084508450845084,0.2983826938744465
-0.20055505550555064,0.2974168029238617
-0.20026502650265043,0.29644997733137063
-0.19997499749975,0.2954822041555384
-0.1996849684968498,0.29451347042258613
-0.19939493949394937,0.2935437631269751
-0.19910491049104917,0.29257306923200305
-0.19881488148814896,0.29160137567040606
-0.19852485248524854,0.29062866934497195
-0.19823482348234833,0.2896549371291674
-0.1979447944794479,0.28868016586776307
-0.1976547654765477,0.28770434237748305
-0.1973647364736475,0.2867274534476514
-0.19707470747074707,0.28574948584085413
-0.19678467846784686,0.2847704262936146
-0.19649464946494666,0.2837902615170669
-0.19620462046204623,0.28280897819765155
-0.19591459145914603,0.28182656299781444
-0.1956245624562456,0.2808430025567152
-0.1953345334533454,0.2798582834909479
-0.1950445044504452,0.2788723923952704
-0.19475447544754476,0.27788531584334186
-0.19446444644464456,0.2768970403884751
-0.19417441744174413,0.2759075525643906
-0.19388438843884392,0.274916838885991
-0.19359435943594372,0.2739248858501331
-0.1933043304330433,0.2729316799364199
-0.1930143014301431,0.2719372076080009
-0.19272427242724288,0.2709414553123738
-0.19243424342434245,0.2699444094822067
-0.19214421442144225,0.2689460565361678
-0.19185418541854182,0.26794638287975653
-0.19156415641564162,0.2669453749061579
-0.1912741274127414,0.265943018997095
-0.19098409840984099,0.26493930152369777
-0.19069406940694078,0.26393420884738333
-0.19040404040404058,0.262927727320736
-0.19011401140114015,0.26191984328841017
-0.18982398239823994,0.2609105430880355
-0.18953395339533952,0.25989981305113025
-0.1892439243924393,0.2588876395040328
-0.1889538953895391,0.2578740087688328
-0.18866386638663868,0.2568589071643184
-0.18837383738373847,0.25584232100693477
-0.18808380838083805,0.2548242366117437
-0.18779377937793784,0.25380464029340505
-0.18750375037503764,0.25278351836715524
-0.1872137213721372,0.2517608571498045
-0.186923692369237,0.2507366429607435
-0.1866336633663368,0.24971086212294993
-0.18634363436343637,0.24868350096401642
-0.18605360536053617,0.2476545458171844
-0.18576357635763574,0.24662398302237978
-0.18547354735473554,0.24559179892727218
-0.18518351835183533,0.24455797988832856
-0.1848934893489349,0.2435225122718874
-0.1846034603460347,0.24248538245523915
-0.18431343134313427,0.2414465768277096
-0.18402340234023407,0.24040608179176523
-0.18373337333733386,0.2393638837641135
-0.18344334433443343,0.23831996917682063
-0.18315331533153323,0.23727432447844196
-0.18286328632863302,0.23622693613514828
-0.1825732573257326,0.23517779063187283
-0.1822832283228324,0.23412687447346486
-0.18199319931993196,0.23307417418584614
-0.18170317031703176,0.23201967631718431
-0.18141314131413155,0.23096336743906706
-0.18112311231123113,0.22990523414769143
-0.18083308330833092,0.2288452630650588
-0.1805430543054305,0.22778344084017693
-0.1802530253025303,0.2267197541502731
-0.17996299629963008,0.22565418970201329
-0.17967296729672966,0.22458673423272926
-0.17938293829382945,0.22351737451166015
-0.17909290929092925,0.22244609734118978
-0.17880288028802882,0.22137288955810272
-0.17851285128512862,0.22029773803484481
-0.1782228222822282,0.21922062968078856
-0.17793279327932798,0.2181415514435115
-0.17764276427642778,0.21706049031007596
-0.17735273527352735,0.21597743330832003
-0.17706270627062715,0.21489236750815915
-0.17677267726772694,0.21380528002288407
-0.1764826482648265,0.21271615801047725
-0.1761926192619263,0.21162498867493237
-0.17590259025902588,0.21053175926757678
-0.17561256125612568,0.2094364570884068
-0.17532253225322547,0.2083390694874248
-0.17503250325032504,0.20723958386598468
-0.17474247424742484,0.2061379876781479
-0.1744524452445244,0.20503426843203507
-0.1741624162416242,0.20392841369119663
-0.173872387238724,0.20282041107597854
-0.17358235823582358,0.20171024826490008
-0.17329232923292337,0.20059791299603813
-0.17300230023002316,0.19948339306841034
-0.17271227122712274,0.19836667634337007
-0.17242224222422253,0.19724775074600692
-0.1721322132213221,0.1961266042665455
-0.1718421842184219,0.19500322496175862
-0.1715521552155217,0.19387760095637646
-0.17126212621262127,0.19274972044450556
-0.17097209720972106,0.1916195716910551
-0.17068206820682064,0.19048714303315695
-0.17039203920392043,0.18935242288160453
-0.17010201020102023,0.18821539972228038
-0.1698119811981198,0.1870760621176001
-0.1695219521952196,0.18593439870795586
-0.1692319231923194,0.18479039821315837
-0.16894189418941896,0.18364404943389026
-0.16865186518651876,0.18249534125315967
-0.16836183618361833,0.18134426263775177
-0.16807180718071812,0.180190802639695
-0.16778177817781792,0.17903495039771516
-0.1674917491749175,0.1778766951387038
-0.1672017201720173,0.17671602617918677
-0.16691169116911708,0.17555293292678711
-0.16662166216621666,0.17438740488169902
-0.16633163316331645,0.1732194316381638
-0.16604160416041602,0.17204900288593583
-0.16575157515751582,0.17087610841176612
-0.1654615461546156,0.16970073810087333
-0.16517151715171519,0.16852288193842266
-0.16488148814881498,0.167342530011008
-0.16459145914591455,0.16615967250812444
-0.16430143014301435,0.1649742997236544
-0.16401140114011414,0.16378640205734227
-0.16372137213721372,0.16259597001627504
-0.1634313431343135,0.1614029942163649
-0.1631413141314133,0.1602074653838238
-0.16285128512851288,0.15900937435664314
-0.16256125612561267,0.1578087120860746
-0.16227122712271225,0.15660546963809946
-0.16198119811981204,0.1553996381949116
-0.16169116911691184,0.15419120905638486
-0.1614011401140114,0.152980173641546
-0.1611111111111112,0.15176652349004965
-0.16082108210821078,0.150550250263637
-0.16053105310531057,0.1493313457476103
-0.16024102410241037,0.14810980185228817
-0.15995099509950994,0.1468856106144676
-0.15966096609660974,0.1456587641988838
-0.15937093709370953,0.14442925489965885
-0.1590809080908091,0.14319707514175212
-0.1587908790879089,0.14196221748241034
-0.15850085008500847,0.14072467461260213
-0.15821082108210827,0.13948443935846433
-0.15792079207920806,0.13824150468272609
-0.15763076307630763,0.13699586368614228
-0.15734073407340743,0.13574750960891793
-0.15705070507050722,0.13449643583212056
-0.1567606760676068,0.13324263587909727
-0.1564706470647066,0.13198610341688086
-0.15618061806180616,0.1307268322575871
-0.15589058905890596,0.1294648163598147
-0.15560056005600575,0.12820004983002697
-0.15531053105310533,0.1269325269239362
-0.15502050205020512,0.12566224204787965
-0.1547304730473047,0.12438918976018037
-0.1544404440444045,0.12311336477251361
-0.15415041504150429,0.12183476195125159
-0.15386038603860386,0.12055337631880882
-0.15357035703570365,0.11926920305498144
-0.15328032803280345,0.11798223749826649
-0.15299029902990302,0.11669247514718242
-0.15270027002700282,0.11539991166158033
-0.1524102410241024,0.11410454286393612
-0.15212021202120218,0.11280636474064742
-0.15183018301830198,0.11150537344330486
-0.15154015401540155,0.11020156528996529
-0.15125012501250135,0.10889493676641118
-0.15096009600960092,0.10758548452739343
-0.15067006700670071,0.10627320539787369
-0.1503800380038005,0.10495809637424292
-0.15009000900090008,0.10364015462553766
-0.14979997999799988,0.10231937749464445
-0.14950995099509967,0.10099576249948185
-0.14921992199219924,0.09966930733418115
-0.14892989298929904,0.09834000987025007
-0.1486398639863986,0.09700786815772033
-0.1483498349834984,0.09567288042628815
-0.1480598059805982,0.09433504508643181
-0.14776977697769778,0.0929943607305245
-0.14747974797479757,0.09165082613392934
-0.14718971897189737,0.09030444025607416
-0.14689968996899694,0.08895520224151919
-0.14660966096609673,0.08760311142100835
-0.1463196319631963,0.08624816731249514
-0.1460296029602961,0.08489036962216921
-0.1457395739573959,0.08352971824544793
-0.14544954495449547,0.08216621326796508
-0.14515951595159526,0.08079985496653933
-0.14486948694869484,0.07943064381011637
-0.14457945794579463,0.07805858046070932
-0.14428942894289443,0.07668366577430297
-0.143999399939994,0.07530590080175353
-0.1437093709370938,0.07392528678966405
-0.1434193419341936,0.07254182518123667
-0.14312931293129316,0.07115551761711125
-0.14283928392839296,0.06976636593618314
-0.14254925492549253,0.06837437217639285
-0.14225922592259233,0.06697953857550822
-0.14196919691969212,0.06558186757186937
-0.1416791679167917,0.06418136180512243
-0.1413891389138915,0.0627780241169328
-0.14109910991099106,0.0613718575516612
-0.14080908090809086,0.0599628653570365
-0.14051905190519065,0.05855105098478588
-0.14022902290229022,0.05713641809125126
-0.13993899389939002,0.05571897053798506
-0.1396489648964898,0.05429871239230488
-0.1393589358935894,0.052875647927837235
-0.13906890689068918,0.051449781625030756
-0.13877887788778875,0.050021118171636916
-0.13848884888488855,0.048589662463172874
-0.13819881988198834,0.047155419603346176
-0.13790879087908792,0.045718394904456186
-0.1376187618761877,0.04427859388777244
-0.13732873287328728,0.04283602228386552
-0.13703870387038708,0.04139068603292851
-0.13674867486748687,0.03994259128504787
-0.13645864586458645,0.03849174440045626
-0.13616861686168624,0.03703815194974844
-0.13587858785878604,0.03558182071405992
-0.1355885588558856,0.03412275768521443
-0.1352985298529854,0.0326609700658403
-0.13500850085008498,0.03119646526944202
-0.13471847184718477,0.02972925092044654
-0.13442844284428457,0.0282593348541995
-0.13413841384138414,0.026786725116932232
-0.13384838483848394,0.025311429965691485
-0.13355835583558373,0.02383345786821576
-0.1332683268326833,0.02235281750278472
-0.1329782978297831,0.020869517758022
-0.13268826882688267,0.01938356773264772
-0.13239823982398247,0.017894976735199714
-0.13210821082108226,0.016403754283696257
-0.13181818181818183,0.014909910105259905
-0.13152815281528163,0.013413454135697125
-0.1312381238123812,0.011914396519014494
-0.130948094809481,0.010412747606904563
-0.1306580658065808,0.008908517958161518
-0.13036803680368036,0.007401718338055189
-0.13007800780078016,0.005892359717652316
-0.12978797879787995,0.004380453273071015
-0.12949794979497953,0.0028660103846892275
-0.12920792079207932,0.0013490426362919093
-0.1289178917891789,-0.00017043818584855646
-0.1286278627862787,-0.0016924200939420026
-0.12833783378337849,-0.003216890899725577
-0.12804780478047806,-0.004743838215567289
-0.12775777577757785,-0.006273249455632588
-0.12746774677467743,-0.0078051118371350306
-0.12717771777177722,-0.009339412381635371
-0.12688768876887702,-0.010876137916437673
-0.1265976597659766,-0.012415275076040679
-0.12630763076307638,-0.013956810303672875
-0.12601760176017618,-0.015500729852911276
-0.12572757275727575,-0.017047019789376575
-0.12543754375437555,-0.018595665992505835
-0.12514751475147512,-0.020146654157428515
-0.12485748574857491,-0.021699969796907356
-0.12456745674567471,-0.02325559824339336
-0.12427742774277428,-0.024813524651158995
-0.12398739873987408,-0.026373733998526522
-0.12369736973697387,-0.027936211090209592
-0.12340734073407345,-0.029500940559742127
-0.12311731173117324,-0.031067906872013915
-0.12282728272827281,-0.032637094325924626
-0.12253725372537261,-0.03420848705713109
-0.1222472247224724,-0.0357820690409266
-0.12195719571957198,-0.037357824095222286
-0.12166716671667177,-0.038935735883654496
-0.12137713771377134,-0.04051578791882364
-0.12108710871087114,-0.04209796356564342
-0.12079707970797093,-0.043682246044840056
-0.1205070507050705,-0.04526861843657286
-0.1202170217021703,-0.046857063684195045
-0.1199269926992701,-0.04844756459816838
-0.11963696369636967,-0.05004010386010935
-0.11934693469346946,-0.05163466402699248
-0.11905690569056904,-0.05323122753551755
-0.11876687668766883,-0.05482977670661521
-0.11847684768476863,-0.056430293750141684
-0.1181868186818682,-0.05803276076972353
-0.117896789678968,-0.05963715976777943
-0.11760676067606757,-0.061243472650730324
-0.11731673167316736,-0.0628516812343757
-0.11702670267026716,-0.06446176724947503
-0.11673667366736673,-0.06607371234751115
-0.11644664466446653,-0.06768749810665131
-0.11615661566156632,-0.0693031060379244
-0.1158665866586659,-0.07092051759159587
-0.11557655765576569,-0.07253971416375751
-0.11528652865286526,-0.07416067710315162
-0.11499649964996506,-0.07578338771820152
-0.11470647064706485,-0.07740782728429577
-0.11441644164416442,-0.07903397705129712
-0.11412641264126422,-0.08066181825129738
-0.11383638363836401,-0.08229133210663414
-0.11354635463546359,-0.08392249983815608
-0.11325632563256338,-0.08555530267375094
-0.11296629662966295,-0.08718972185715843
-0.11267626762676275,-0.08882573865704224
-0.11238623862386254,-0.0904633343763655
-0.11209620962096212,-0.09210249036204601
-0.11180618061806191,-0.09374318801491209
-0.11151615161516149,-0.09538540879997456
-0.11122612261226128,-0.09702913425699719
-0.11093609360936107,-0.0986743460114051
-0.11064606460646065,-0.10032102578551061
-0.11035603560356044,-0.1019691554100746
-0.11006600660066024,-0.10361871683622625
-0.10977597759775981,-0.10526969214771979
-0.1094859485948596,-0.10692206357355558
-0.10919591959195918,-0.10857581350097908
-0.10890589058905897,-0.1102309244888386
-0.10861586158615877,-0.111887379281347
-0.10832583258325834,-0.11354516082222094
-0.10803580358035814,-0.11520425226922515
-0.10774577457745771,-0.11686463700913578
-0.1074557455745575,-0.1185262986731032
-0.1071657165716573,-0.12018922115246071
-0.10687568756875687,-0.12185338861495494
-0.10658565856585667,-0.1235187855214195
-0.10629562956295646,-0.12518539664291242
-0.10600560056005603,-0.12685320707830036
-0.10571557155715583,-0.1285222022723135
-0.1054255425542554,-0.13019236803409123
-0.1051355135513552,-0.1318636905561926
-0.10484548454845499,-0.13353615643411829
-0.10455545554555457,-0.1352097526863301
-0.10426542654265436,-0.13688446677477056
-0.10397539753975416,-0.13856028662592293
-0.10368536853685373,-0.1402372006523814
-0.10339533953395352,-0.14191519777495934
-0.1031053105310531,-0.14359426744535314
-0.10281528152815289,-0.1452743996693374
-0.10252525252525269,-0.14695558503054146
-0.10223522352235226,-0.14863781471477533
-0.10194519451945205,-0.1503210805349353
-0.10165516551655163,-0.1520053749564981
-0.10136513651365142,-0.15369069112358955
-0.10107510751075122,-0.15537702288566305
-0.10078507850785079,-0.15706436482477001
-0.10049504950495058,-0.15875271228343776
-0.10020502050205038,-0.16044206139317144
-0.09991499149914995,-0.1621324091035671
-0.09962496249624975,-0.16382375321204704
-0.09933493349334932,-0.16551609239423978
-0.09904490449044911,-0.16720942623497434
-0.09875487548754891,-0.16890375525993512
-0.09846484648464848,-0.17059908096794354
-0.09817481748174828,-0.17229540586388967
-0.09788478847884785,-0.17399273349232242
-0.09759475947594765,-0.17569106847167387
-0.09730473047304744,-0.17739041652915657
-0.09701470147014701,-0.1790907845363034
-0.09672467246724681,-0.1807921805451585
-0.0964346434643466,-0.1824946138251428
-0.09614461446144618,-0.18419809490055744
-0.09585458545854597,-0.18590263558874282
-0.09556455645564554,-0.18760824903890322
-0.09527452745274534,-0.18931494977156113
-0.09498449844984513,-0.19102275371867755
-0.0946944694469447,-0.19273167826439927
-0.0944044404440445,-0.19444174228644456
-0.09411441144114407,-0.19615296619813383
-0.09382438243824387,-0.19786537199102003
-0.09353435343534366,-0.19957898327816181
-0.09324432443244324,-0.20129382533798237
-0.09295429542954303,-0.20300992515873423
-0.09266426642664283,-0.20472731148355608
-0.0923742374237424,-0.20644601485609587
-0.0920842084208422,-0.208166067666693
-0.09179417941794177,-0.2098875041991228
-0.09150415041504156,-0.21161036067785202
-0.09121412141214136,-0.2133346753158286
-0.09092409240924093,-0.21506048836275363
-0.09063406340634073,-0.21678784215383334
-0.09034403440344052,-0.2185167811589965
-0.0900540054005401,-0.22024735203253523
-0.08976397639763989,-0.22197960366315603
-0.08947394739473946,-0.2237135872244272
-0.08918391839183926,-0.22544935622556686
-0.08889388938893905,-0.22718696656258008
-0.08860386038603862,-0.22892647656967918
-0.08831383138313842,-0.23066794707097635
-0.08802380238023799,-0.23241144143242026
-0.08773377337733779,-0.23415702561391352
-0.08744374437443758,-0.23590476822161216
-0.08715371537153715,-0.2376547405603324
-0.08686368636863695,-0.23940701668604336
-0.08657365736573674,-0.2411616734584093
-0.08628362836283632,-0.24291879059331198
-0.08599359935993611,-0.24467845071532787
-0.08570357035703569,-0.2464407394101123
-0.08541354135413548,-0.24820574527661246
-0.08512351235123528,-0.24997355997910145
-0.08483348334833485,-0.25174427829893314
-0.08454345434543464,-0.2535179981859845
-0.08425342534253422,-0.2552948208097347
-0.08396339633963401,-0.2570748506098866
-0.0836733673367338,-0.2588581953465057
-0.08338333833383338,-0.2606449661495811
-0.08309330933093317,-0.26243527756794777
-0.08280328032803297,-0.26422924761751676
-0.08251325132513254,-0.26602699782871225
-0.08222322232223234,-0.26782865329305444
-0.08193319331933191,-0.2696343427088239
-0.0816431643164317,-0.27144419842569206
-0.0813531353135315,-0.2732583564882784
-0.08106310631063107,-0.27507695667851406
-0.08077307730773087,-0.27690014255673795
-0.08048304830483066,-0.2787280615014524
-0.08019301930193024,-0.2805608647476163
-0.07990299029903003,-0.28239870742339734
-0.0796129612961296,-0.28424174858530177
-0.0793229322932294,-0.2860901512515466
-0.07903290329032919,-0.28794408243361835
-0.07874287428742877,-0.2898037131658761
-0.07845284528452856,-0.2916692185331118
-0.07816281628162813,-0.2935407776959762
-0.07787278727872793,-0.2954185739141207
-0.07758275827582772,-0.2973027945669949
-0.0772927292729273,-0.2991936311721415
-0.07700270027002709,-0.3010912794009016
-0.07671267126712689,-0.3029959390914139
-0.07642264226422646,-0.3049078142587745
-0.07613261326132625,-0.3068271131022469
-0.07584258425842583,-0.3087540480094157
-0.07555255525552562,-0.31068883555712995
-0.07526252625262542,-0.3126316965091516
-0.07497249724972499,-0.314582855810356
-0.07468246824682478,-0.31654254257736886
-0.07439243924392436,-0.3185109900855316
-0.07410241024102415,-0.3204884357520324
-0.07381238123812395,-0.322475121115124
-0.07352235223522352,-0.32447129180925965
-0.07323232323232332,-0.3264771975360425
-0.07294229422942311,-0.3284930920308728
-0.07265226522652268,-0.33051923302514075
-0.07236223622362248,-0.33255588220385507
-0.07207220722072205,-0.33460330515860126
-0.07178217821782185,-0.3366617713356652
-0.07149214921492164,-0.3387315539792488
-0.07120212021202121,-0.3408129300696223
-0.07091209120912101,-0.34290618025611036
-0.0706220622062208,-0.3450115887848086
-0.07033203320332038,-0.3471294434208955
-0.07004200420042017,-0.3492600353654398
-0.06975197519751974,-0.35140365916661526
-0.06946194619461954,-0.353560612625182
-0.06917191719171933,-0.3557311966941783
-0.06888188818881891,-0.3579157153726964
-0.0685918591859187,-0.36011447559365656
-0.06830183018301828,-0.36232778710552477
-0.06801180118011807,-0.36455596234783894
-0.06772177217721786,-0.3667993163205288
-0.06743174317431744,-0.36905816644691497
-0.06714171417141723,-0.3713328324303393
-0.06685168516851703,-0.37362363610439137
-0.0665616561656166,-0.37593090127664824
-0.0662716271627164,-0.37825495356590005
-0.06598159815981597,-0.38059612023285144
-0.06569156915691576,-0.3829547300042193
-0.06540154015401556,-0.3853311128902754
-0.06511151115111513,-0.3877255999957687
-0.06482148214821493,-0.390138523324256
-0.0645314531453145,-0.39257021557586325
-0.0642414241424143,-0.3950210099384561
-0.06395139513951409,-0.39749123987230356
-0.06366136613661366,-0.3999812388882317
-0.06337133713371346,-0.4024913403193347
-0.06308130813081325,-0.40502187708632825
-0.06279127912791282,-0.4075731814565833
-0.06250125012501262,-0.4101455847969413
-0.06221122112211219,-0.4127394173204381
-0.06192119211921199,-0.4153550078269875
-0.06163116311631178,-0.41799268343821394
-0.061341134113411355,-0.4206527693265209
-0.06105110511051115,-0.4233355884385604
-0.06076107610761072,-0.4260414612132861
-0.06047104710471052,-0.42877070529472294
-0.06018101810181031,-0.4315236352396865
-0.059890989098909886,-0.4343005622206216
-0.05960096009600968,-0.43710179372377866
-0.059310931093109476,-0.43992763324299
-0.05902090209020905,-0.44277837996923725
-0.058730873087308844,-0.44565432847629194
-0.058440844084408416,-0.44855576840271777
-0.05815081508150821,-0.45148298413045795
-0.057860786078608006,-0.4544362544603717
-0.05757075707570758,-0.4574158522849687
-0.057280728072807374,-0.46042204425868355
-0.05699069906990717,-0.46345509046604083
-0.05670067006700674,-0.4665152440880161
-0.05641064106410654,-0.46960275106696053
-0.05612061206120611,-0.4727178497704884
-0.055830583058305905,-0.4758607706546323
-0.0555405540554057,-0.4790317359267319
-0.05525052505250527,-0.48223095920838843
-0.05496049604960507,-0.48545864519891263
-0.05467046704670464,-0.4887149893397042
-0.054380438043804435,-0.4920001774799177
-0.05409040904090423,-0.49531438554392254
-0.0538003800380038,-0.4986577792009212
-0.0535103510351036,-0.5020305135371925
-0.05322032203220339,-0.505432732731425
-0.052930293029302966,-0.5088645697335415
-0.05264026402640276,-0.5123261459474873
-0.052350235023502334,-0.5158175709184591
-0.05206020602060213,-0.5193389420249634
-0.051770177017701924,-0.5228903441762358
-0.0514801480148015,-0.5264718495154053
-0.05119011901190129,-0.530083517128884
-0.050900090009000865,-0.533725392762453
-0.05061006100610066,-0.5373975085444234
-0.050320032003200454,-0.5410998827163913
-0.05003000300030003,-0.5448325193719523
-0.04973997399739982,-0.5485954082038287
-0.04944994499449962,-0.5523885242598541
-0.04915991599159919,-0.5562118277081711
-0.048869886988698985,-0.5600652636120738
-0.04857985798579856,-0.5639487617149043
-0.04828982898289835,-0.5678622362353132
-0.04799979997999815,-0.5718055856733371
-0.04770977097709772,-0.5757786926275628
-0.047419741974197516,-0.5797814236237515
-0.04712971297129731,-0.5838136289552645
-0.046839683968396884,-0.5878751425355437
-0.04654965496549668,-0.5919657817629591
-0.04625962596259625,-0.596085347398321
-0.045969596959696046,-0.6002336234552343
-0.04567956795679584,-0.6044103771036151
-0.045389538953895414,-0.6086153585865017
-0.04509950995099521,-0.6128483011503868
-0.04480948094809478,-0.6171089209892648
-0.04451945194519458,-0.6213969172024665
-0.04422942294229437,-0.6257119717665045
-0.043939393939393945,-0.6300537495209453
-0.04364936493649374,-0.6344218981684315
-0.043359335933593535,-0.6388160482889305
-0.04306930693069311,-0.643235813368196
-0.0427792779277929,-0.6476807898404755
-0.042489248924892475,-0.6521505571454949
-0.04219921992199227,-0.656644677799592
-0.041909190919092065,-0.6611626974810565
-0.04161916191619164,-0.665704145129496
-0.04132913291329143,-0.6702685330591778
-0.041039103910391006,-0.6748553570862394
-0.0407490749074908,-0.6794640966695504
-0.040459045904590596,-0.6840942150651497
-0.04016901690169017,-0.6887451594939895
-0.039878987898789964,-0.6934163613228114
-0.03958895889588976,-0.6981072362579526
-0.03929892989298933,-0.7028171845517791
-0.03900890089008913,-0.7075455912214976
-0.0387188718871887,-0.7122918262801146
-0.038428842884288494,-0.7170552449791335
-0.03813881388138829,-0.7218351880627941
-0.03784878487848786,-0.7266309820334237
-0.03755875587558766,-0.7314419394275937
-0.03726872687268745,-0.7362673591027454
-0.036978697869787025,-0.7411065265338604
-0.03668866886688682,-0.7459587141198145
-0.03639863986398639,-0.7508231814990639
-0.03610861086108619,-0.7556991758741742
-0.03581858185818598,-0.7605859323448914
-0.035528552855285556,-0.7654826742492603
-0.03523852385238535,-0.7703886135124157
-0.03494849484948492,-0.7753029510026739
-0.03465846584658472,-0.7802248768944405
-0.03436843684368451,-0.7851535710376544
-0.034078407840784086,-0.7900882033333142
-0.03378837883788388,-0.7950279341147919
-0.033498349834983676,-0.7999719145346762
-0.03320832083208325,-0.8049192869568531
-0.032918291829183044,-0.8098691853537132
-0.03262826282628262,-0.8148207357084997
-0.03233823382338241,-0.8197730564228272
-0.03204820482048221,-0.8247252587298204
-0.03175817581758178,-0.829676447113399
-0.031468146814681575,-0.8346257197347244
-0.031178117811781147,-0.8395721688673193
-0.030888088808880942,-0.8445148813428764
-0.030598059805980737,-0.8494529390108255
-0.03030803080308031,-0.8543854192155986
-0.030018001800180105,-0.8593113952971023
-0.0297279727972799,-0.8642299371217157
-0.029437943794379473,-0.8691401116533851
-0.029147914791479268,-0.8740409835775036
-0.02885788578857884,-0.878931615994065
-0.028567856785678636,-0.8838110712013119
-0.02827782778277843,-0.8886784115973724
-0.027987798779878004,-0.8935327007348073
-0.0276977697769778,-0.8983730045726067
-0.027407740774077594,-0.9031983929819363
-0.027117711771177166,-0.9080079415763067
-0.02682768276827696,-0.9128007339546633
-0.026537653765376534,-0.9175758644674676
-0.02624762476247633,-0.9223324416417868
-0.025957595759576124,-0.9270695924329428
-0.025667566756675697,-0.9317864675074572
-0.025377537753775492,-0.9364822478064664
-0.025087508750875065,-0.9411561526908956
-0.02479747974797486,-0.9458074500304002
-0.024507450745074655,-0.9504354686687304
-0.024217421742174228,-0.9550396137788173
-0.023927392739274023,-0.9596193857129532
-0.023637363736373818,-0.9641744030568925
-0.02334733473347339,-0.9687044307117469
-0.023057305730573185,-0.9732094139541714
-0.02276727672767276,-0.9776895195623745
-0.022477247724772553,-0.9821451852413168
-0.022187218721872348,-0.986577178732964
-0.02189718971897192,-0.9909866681522246
-0.021607160716071716,-0.9953753052418437
-0.02131713171317129,-0.9997453233827226
-0.021027102710271084,-1.004099652321155
-0.02073707370737088,-1.0084420516704902
-0.020447044704470452,-1.0127772652972897
-0.020157015701570247,-1.0171111986948655
-0.01986698669867004,-1.0214511213594788
-0.019576957695769615,-1.0258058959925231
-0.01928692869286941,-1.0301862360281404
-0.018996899689968982,-1.0346049924979392
-0.018706870687068777,-1.039077470557348
-0.018416841684168572,-1.0436217750736434
-0.018126812681268145,-1.0482591834727968
-0.01783678367836794,-1.0530145425214572
-0.017546754675467513,-1.0579166838440068
-0.017256725672567308,-1.0629988507130363
-0.016966696669667103,-1.0682991259889214
-0.016676667666766676,-1.0738608480249252
-0.01638663866386647,-1.0797329979356651
-0.016096609660966266,-1.0859705379284776
-0.01580658065806584,-1.092634676556168
-0.015516551655165634,-1.099793032974231
-0.015226522652265206,-1.107519668866928
-0.014936493649365001,-1.1158949540274126
-0.014646464646464796,-1.125005230112174
-0.01435643564356437,-1.1349422373897524
-0.014066406640664164,-1.1458022719654548
-0.013776377637763959,-1.157685046572468
-0.013486348634863532,-1.1706922370679438
-0.013196319631963327,-1.1849257095553032
-0.0129062906290629,-1.2004854395455602
-0.012616261626162695,-1.2174671543063802
-0.01232623262326249,-1.2359597515336338
-0.012036203620362063,-1.2560425701521276
-0.011746174617461858,-1.2777826103386967
-0.01145614561456143,-1.3012318173420367
-0.011166116611661225,-1.3264245548654767
-0.01087608760876102,-1.3533753965039592
-0.010586058605860593,-1.3820773565063385
-0.010296029602960388,-1.4125006635532753
-0.010006000600060183,-1.4445921541503912
-0.009715971597159756,-1.4782753277692149
-0.009425942594259551,-1.513451067214152
-0.009135913591359124,-1.549998988657293
-0.008845884588458919,-1.5877793502270632
-0.008555855585558714,-1.6266354193112806
-0.008265826582658287,-1.6663961791965791
-0.007975797579758082,-1.7068792464270404
-0.0076857685768576545,-1.747893871138908
-0.007395739573957449,-1.7892439023219926
-0.007105710571057244,-1.8307306164046118
-0.006815681568156817,-1.8721553282999623
-0.006525652565256612,-1.9133217266422495
-0.006235623562356407,-1.9540378972245662
-0.00594559455945598,-1.9941180189638168
-0.005655565556555775,-2.0333837339620997
-0.005365536553655348,-2.0716652068478254
-0.005075507550755143,-2.108801898463334
-0.004785478547854938,-2.1446430853647027
-0.004495449544954511,-2.1790481599693967
-0.004205420542054306,-2.2118867471063095
-0.0039153915391541005,-2.243038671782064
-0.0036253625362536734,-2.272393810736285
-0.0033353335333534684,-2.299851857304027
-0.0030453045304530413,-2.32532202562835
-0.0027552755275528362,-2.34872271667303
-0.002465246524652631,-2.3699811649943654
-0.002175217521752204,-2.3890330819815433
-0.001885188518851999,-2.4058223083559485
-0.001595159515951572,-2.4203004861670196
-0.0013051305130513668,-2.4324267583420838
-0.0010151015101511618,-2.44216750202385
-0.0007250725072507347,-2.4494961004271936
-0.00043504350435052963,-2.4543927567276134
-0.00014501450145032457,-2.4568443525098815
0.00014501450145010253,-2.456844352509883
0.0004350435043503076,-2.454392756727616
0.0007250725072507347,-2.4494961004271936
0.0010151015101509397,-2.4421675020238562
0.0013051305130511448,-2.4324267583420913
0.001595159515951572,-2.4203004861670196
0.001885188518851777,-2.4058223083559596
0.002175217521752204,-2.3890330819815433
0.002465246524652409,-2.3699811649943805
0.002755275527552614,-2.348722716673047
0.0030453045304530413,-2.32532202562835
0.0033353335333532463,-2.299851857304048
0.0036253625362534514,-2.272393810736306
0.0039153915391538785,-2.2430386717820867
0.0042054205420540836,-2.211886747106334
0.004495449544954511,-2.1790481599693967
0.004785478547854716,-2.14464308536473
0.005075507550754921,-2.108801898463362
0.005365536553655348,-2.0716652068478254
0.005655565556555553,-2.03338373396213
0.005945594559455758,-1.9941180189638474
0.006235623562356185,-1.954037897224597
0.00652565256525639,-1.9133217266422808
0.006815681568156817,-1.8721553282999623
0.007105710571057022,-1.8307306164046435
0.007395739573957227,-1.7892439023220246
0.0076857685768576545,-1.747893871138908
0.00797579757975786,-1.7068792464270717
0.008265826582658287,-1.6663961791965791
0.008555855585558492,-1.6266354193113108
0.008845884588458697,-1.5877793502270927
0.009135913591359124,-1.549998988657293
0.009425942594259329,-1.5134510672141792
0.009715971597159534,-1.4782753277692413
0.010006000600059961,-1.4445921541504168
0.010296029602960166,-1.412500663553299
0.010586058605860593,-1.3820773565063385
0.010876087608760798,-1.3533753965039808
0.011166116611661003,-1.3264245548654967
0.01145614561456143,-1.3012318173420367
0.011746174617461635,-1.2777826103387138
0.012036203620362063,-1.2560425701521276
0.012326232623262268,-1.2359597515336485
0.012616261626162473,-1.2174671543063935
0.0129062906290629,-1.2004854395455602
0.013196319631963105,-1.1849257095553147
0.01348634863486331,-1.170692237067954
0.013776377637763737,-1.1576850465724775
0.014066406640663942,-1.1458022719654632
0.01435643564356437,-1.1349422373897524
0.014646464646464574,-1.1250052301121813
0.01493649364936478,-1.1158949540274195
0.015226522652265206,-1.107519668866928
0.015516551655165411,-1.0997930329742367
0.01580658065806584,-1.092634676556168
0.016096609660966044,-1.0859705379284827
0.01638663866386625,-1.0797329979356698
0.016676667666766676,-1.0738608480249252
0.01696669666966688,-1.0682991259889256
0.017256725672567086,-1.0629988507130403
0.017546754675467513,-1.0579166838440068
0.017836783678367718,-1.0530145425214608
0.018126812681268145,-1.0482591834727968
0.01841684168416835,-1.0436217750736467
0.018706870687068555,-1.0390774705573516
0.018996899689968982,-1.0346049924979392
0.019286928692869187,-1.0301862360281437
0.019576957695769392,-1.0258058959925265
0.01986698669866982,-1.0214511213594824
0.020157015701570025,-1.0171111986948687
0.020447044704470452,-1.0127772652972897
0.020737073707370657,-1.0084420516704933
0.021027102710270862,-1.0040996523211585
0.02131713171317129,-0.9997453233827226
0.021607160716071494,-0.9953753052418468
0.02189718971897192,-0.9909866681522246
0.022187218721872126,-0.9865771787329671
0.02247724772477233,-0.9821451852413204
0.02276727672767276,-0.9776895195623745
0.023057305730572963,-0.9732094139541747
0.02334733473347317,-0.9687044307117505
0.023637363736373596,-0.9641744030568957
0.0239273927392738,-0.9596193857129566
0.024217421742174228,-0.9550396137788173
0.024507450745074433,-0.950435468668734
0.024797479747974638,-0.9458074500304037
0.025087508750875065,-0.9411561526908956
0.02537753775377527,-0.9364822478064703
0.025667566756675697,-0.9317864675074572
0.025957595759575902,-0.9270695924329462
0.026247624762476107,-0.9223324416417902
0.026537653765376534,-0.9175758644674676
0.02682768276827674,-0.9128007339546671
0.027117711771176944,-0.9080079415763104
0.02740774077407737,-0.90319839298194
0.027697769776977577,-0.8983730045726103
0.027987798779878004,-0.8935327007348073
0.02827782778277821,-0.8886784115973763
0.028567856785678414,-0.8838110712013155
0.02885788578857884,-0.878931615994065
0.029147914791479046,-0.8740409835775075
0.02943794379437925,-0.869140111653389
0.029727972797279678,-0.8642299371217192
0.030018001800179883,-0.8593113952971063
0.03030803080308031,-0.8543854192155986
0.030598059805980515,-0.8494529390108292
0.03088808880888072,-0.8445148813428804
0.031178117811781147,-0.8395721688673193
0.03146814681468135,-0.8346257197347282
0.03175817581758178,-0.829676447113399
0.032048204820481985,-0.824725258729824
0.03233823382338219,-0.819773056422831
0.03262826282628262,-0.8148207357084997
0.03291829182918282,-0.809869185353717
0.03320832083208303,-0.8049192869568569
0.033498349834983454,-0.7999719145346802
0.03378837883788366,-0.7950279341147959
0.034078407840784086,-0.7900882033333142
0.03436843684368429,-0.7851535710376579
0.034658465846584496,-0.7802248768944442
0.03494849484948492,-0.7753029510026739
0.03523852385238513,-0.7703886135124194
0.035528552855285556,-0.7654826742492603
0.03581858185818576,-0.7605859323448951
0.036108610861085966,-0.7556991758741778
0.03639863986398639,-0.7508231814990639
0.0366886688668866,-0.7459587141198182
0.0369786978697868,-0.7411065265338641
0.03726872687268723,-0.736267359102749
0.037558755875587435,-0.7314419394275976
0.03784878487848786,-0.7266309820334237
0.03813881388138807,-0.7218351880627976
0.03842884288428827,-0.7170552449791372
0.0387188718871887,-0.7122918262801146
0.039008900890088904,-0.7075455912215014
0.03929892989298911,-0.7028171845517825
0.03958895889588954,-0.6981072362579561
0.03987898789878974,-0.6934163613228149
0.04016901690169017,-0.6887451594939895
0.040459045904590374,-0.6840942150651532
0.04074907490749058,-0.6794640966695542
0.041039103910391006,-0.6748553570862394
0.04132913291329121,-0.6702685330591811
0.04161916191619164,-0.665704145129496
0.04190919091909184,-0.6611626974810598
0.04219921992199205,-0.6566446777995958
0.042489248924892475,-0.6521505571454949
0.04277927792779268,-0.6476807898404792
0.043069306930692886,-0.643235813368199
0.04335933593359331,-0.6388160482889336
0.04364936493649352,-0.6344218981684346
0.043939393939393945,-0.6300537495209453
0.04422942294229415,-0.6257119717665076
0.044519451945194355,-0.6213969172024698
0.04480948094809478,-0.6171089209892648
0.04509950995099499,-0.6128483011503905
0.045389538953895414,-0.6086153585865017
0.04567956795679562,-0.6044103771036182
0.045969596959695824,-0.6002336234552375
0.04625962596259625,-0.596085347398321
0.046549654965496456,-0.591965781762962
0.04683968396839666,-0.5878751425355468
0.04712971297129709,-0.5838136289552676
0.047419741974197294,-0.5797814236237546
0.04770977097709772,-0.5757786926275628
0.047999799979997926,-0.5718055856733399
0.04828982898289813,-0.5678622362353164
0.04857985798579856,-0.5639487617149043
0.04886988698869876,-0.5600652636120769
0.04915991599159897,-0.5562118277081742
0.049449944994499395,-0.552388524259857
0.0497399739973996,-0.5485954082038318
0.05003000300030003,-0.5448325193719523
0.05032003200320023,-0.5410998827163941
0.05061006100610044,-0.537397508544426
0.050900090009000865,-0.533725392762453
0.05119011901190107,-0.5300835171288869
0.0514801480148015,-0.5264718495154053
0.0517701770177017,-0.5228903441762387
0.05206020602060191,-0.5193389420249666
0.052350235023502334,-0.5158175709184591
0.05264026402640254,-0.5123261459474902
0.052930293029302744,-0.5088645697335443
0.05322032203220317,-0.5054327327314273
0.053510351035103376,-0.5020305135371952
0.0538003800380038,-0.4986577792009212
0.05409040904090401,-0.49531438554392526
0.05438043804380421,-0.49200017747992025
0.05467046704670464,-0.4887149893397042
0.054960496049604846,-0.48545864519891513
0.05525052505250527,-0.48223095920838843
0.05554055405540548,-0.47903173592673426
0.05583058305830568,-0.4758607706546348
0.05612061206120611,-0.4727178497704884
0.056410641064106315,-0.4696027510669629
0.05670067006700652,-0.4665152440880183
0.05699069906990695,-0.4634550904660432
0.05728072807280715,-0.46042204425868594
0.05757075707570758,-0.4574158522849687
0.057860786078607784,-0.454436254460374
0.05815081508150799,-0.4514829841304602
0.058440844084408416,-0.44855576840271777
0.05873087308730862,-0.4456543284762942
0.05902090209020905,-0.44277837996923725
0.059310931093109254,-0.43992763324299217
0.05960096009600946,-0.43710179372378083
0.059890989098909886,-0.4343005622206216
0.06018101810181009,-0.4315236352396887
0.060471047104710296,-0.4287707052947251
0.06076107610761072,-0.4260414612132861
0.06105110511051093,-0.4233355884385621
0.061341134113411355,-0.4206527693265209
0.06163116311631156,-0.41799268343821594
0.061921192119211765,-0.41535500782698936
0.06221122112211219,-0.4127394173204381
0.0625012501250124,-0.41014558479694335
0.0627912791279126,-0.40757318145658505
0.06308130813081303,-0.4050218770863305
0.06337133713371323,-0.40249134031933664
0.06366136613661366,-0.3999812388882317
0.06395139513951387,-0.39749123987230534
0.06424142414241407,-0.39502100993845796
0.0645314531453145,-0.39257021557586325
0.0648214821482147,-0.390138523324258
0.06511151115111513,-0.3877255999957687
0.06540154015401534,-0.3853311128902774
0.06569156915691554,-0.38295473000422114
0.06598159815981597,-0.38059612023285144
0.06627162716271617,-0.3782549535659019
0.06656165616561638,-0.3759309012766501
0.0668516851685168,-0.37362363610439336
0.06714171417141701,-0.37133283243034115
0.06743174317431744,-0.36905816644691497
0.06772177217721764,-0.3667993163205305
0.06801180118011785,-0.36455596234784077
0.06830183018301828,-0.36232778710552477
0.06859185918591848,-0.3601144755936582
0.06888188818881891,-0.3579157153726964
0.06917191719171911,-0.3557311966941803
0.06946194619461932,-0.35356061262518357
0.06975197519751974,-0.35140365916661526
0.07004200420041995,-0.3492600353654412
0.07033203320332015,-0.3471294434208974
0.07062206220622058,-0.3450115887848105
0.07091209120912079,-0.3429061802561119
0.07120212021202121,-0.3408129300696223
0.07149214921492142,-0.3387315539792501
0.07178217821782162,-0.3366617713356668
0.07207220722072205,-0.33460330515860126
0.07236223622362226,-0.3325558822038565
0.07265226522652246,-0.330519233025142
0.07294229422942289,-0.3284930920308744
0.0732323232323231,-0.3264771975360441
0.07352235223522352,-0.32447129180925965
0.07381238123812373,-0.3224751211151253
0.07410241024102393,-0.32048843575203384
0.07439243924392436,-0.3185109900855316
0.07468246824682456,-0.3165425425773702
0.07497249724972499,-0.314582855810356
0.0752625262526252,-0.31263169650915296
0.0755525552555254,-0.3106888355571314
0.07584258425842583,-0.3087540480094157
0.07613261326132603,-0.3068271131022484
0.07642264226422624,-0.30490781425877583
0.07671267126712666,-0.30299593909141526
0.07700270027002687,-0.3010912794009029
0.0772927292729273,-0.2991936311721415
0.0775827582758275,-0.2973027945669962
0.0778727872787277,-0.29541857391412246
0.07816281628162813,-0.2935407776959762
0.07845284528452834,-0.2916692185331133
0.07874287428742877,-0.2898037131658761
0.07903290329032897,-0.28794408243361985
0.07932293229322918,-0.2860901512515479
0.0796129612961296,-0.28424174858530177
0.07990299029902981,-0.2823987074233987
0.08019301930193001,-0.28056086474761766
0.08048304830483044,-0.2787280615014538
0.08077307730773065,-0.2769001425567393
0.08106310631063107,-0.27507695667851406
0.08135313531353128,-0.27325835648828006
0.08164316431643148,-0.2714441984256936
0.08193319331933191,-0.2696343427088239
0.08222322232223211,-0.2678286532930558
0.08251325132513232,-0.2660269978287136
0.08280328032803275,-0.26422924761751815
0.08309330933093295,-0.2624352775679493
0.08338333833383338,-0.2606449661495811
0.08367336733673358,-0.2588581953465073
0.08396339633963379,-0.25707485060988783
0.08425342534253422,-0.2552948208097347
0.08454345434543442,-0.2535179981859859
0.08483348334833485,-0.25174427829893314
0.08512351235123505,-0.24997355997910284
0.08541354135413526,-0.24820574527661368
0.08570357035703569,-0.2464407394101123
0.08599359935993589,-0.24467845071532943
0.0862836283628361,-0.2429187905933132
0.08657365736573652,-0.24116167345841052
0.08686368636863673,-0.23940701668604494
0.08715371537153715,-0.2376547405603324
0.08744374437443736,-0.23590476822161358
0.08773377337733756,-0.23415702561391494
0.08802380238023799,-0.23241144143242026
0.0883138313831382,-0.2306679470709774
0.08860386038603862,-0.22892647656967918
0.08889388938893883,-0.2271869665625815
0.08918391839183903,-0.22544935622556808
0.08947394739473946,-0.2237135872244272
0.08976397639763967,-0.2219796036631571
0.09005400540053987,-0.22024735203253681
0.0903440344034403,-0.21851678115899795
0.0906340634063405,-0.21678784215383476
0.09092409240924093,-0.21506048836275363
0.09121412141214114,-0.21333467531582984
0.09150415041504134,-0.21161036067785347
0.09179417941794177,-0.2098875041991228
0.09208420842084197,-0.20816606766669407
0.09237423742374218,-0.20644601485609712
0.0926642664266426,-0.20472731148355752
0.09295429542954281,-0.20300992515873534
0.09324432443244324,-0.20129382533798237
0.09353435343534344,-0.1995789832781629
0.09382438243824365,-0.19786537199102147
0.09411441144114407,-0.19615296619813383
0.09440444044404428,-0.19444174228644603
0.0946944694469447,-0.19273167826439927
0.09498449844984491,-0.19102275371867883
0.09527452745274512,-0.1893149497715628
0.09556455645564554,-0.18760824903890322
0.09585458545854575,-0.1859026355887441
0.09614461446144595,-0.18419809490055875
0.09643464346434638,-0.18249461382514426
0.09672467246724659,-0.18079218054515997
0.09701470147014701,-0.1790907845363034
0.09730473047304722,-0.17739041652915843
0.09759475947594742,-0.17569106847167534
0.09788478847884785,-0.17399273349232242
0.09817481748174806,-0.17229540586389078
0.09846484648464848,-0.17059908096794354
0.09875487548754869,-0.16890375525993626
0.09904490449044889,-0.16720942623497567
0.09933493349334932,-0.16551609239423978
0.09962496249624953,-0.16382375321204834
0.09991499149914973,-0.1621324091035688
0.10020502050205016,-0.16044206139317257
0.10049504950495036,-0.1587527122834389
0.10078507850785079,-0.15706436482477001
0.101075107510751,-0.15537702288566457
0.1013651365136512,-0.15369069112359107
0.10165516551655163,-0.1520053749564981
0.10194519451945183,-0.15032108053493662
0.10223522352235226,-0.14863781471477533
0.10252525252525246,-0.1469555850305426
0.10281528152815267,-0.14527439966933872
0.1031053105310531,-0.14359426744535314
0.1033953395339533,-0.1419151977749609
0.1036853685368535,-0.14023720065238257
0.10397539753975393,-0.1385602866259243
0.10426542654265414,-0.13688446677477192
0.10455545554555457,-0.1352097526863301
0.10484548454845477,-0.13353615643411984
0.10513551355135498,-0.13186369055619357
0.1054255425542554,-0.13019236803409123
0.10571557155715561,-0.12852220227231467
0.10600560056005581,-0.12685320707830153
0.10629562956295624,-0.12518539664291378
0.10658565856585644,-0.12351878552142087
0.10687568756875687,-0.12185338861495494
0.10716571657165708,-0.12018922115246189
0.10745574557455728,-0.11852629867310438
0.10774577457745771,-0.11686463700913578
0.10803580358035791,-0.11520425226922652
0.10832583258325834,-0.11354516082222094
0.10861586158615855,-0.11188737928134819
0.10890589058905875,-0.11023092448883999
0.10919591959195918,-0.10857581350097908
0.10948594859485938,-0.10692206357355696
0.10977597759775959,-0.1052696921477212
0.11006600660066002,-0.10361871683622766
0.11035603560356022,-0.101969155410076
0.11064606460646065,-0.10032102578551061
0.11093609360936085,-0.0986743460114065
0.11122612261226106,-0.0970291342569984
0.11151615161516149,-0.09538540879997456
0.11180618061806169,-0.0937431880149133
0.11209620962096212,-0.09210249036204601
0.11238623862386232,-0.09046333437636672
0.11267626762676253,-0.08882573865704387
0.11296629662966295,-0.08718972185715843
0.11325632563256316,-0.08555530267375216
0.11354635463546336,-0.08392249983815732
0.11383638363836379,-0.08229133210663536
0.114126412641264,-0.08066181825129862
0.11441644164416442,-0.07903397705129712
0.11470647064706463,-0.077407827284297
0.11499649964996483,-0.07578338771820255
0.11528652865286526,-0.07416067710315162
0.11557655765576547,-0.07253971416375875
0.11586658665866567,-0.07092051759159691
0.1161566156615661,-0.06930310603792564
0.1164466446644663,-0.06768749810665256
0.11673667366736673,-0.06607371234751115
0.11702670267026694,-0.06446176724947669
0.11731673167316714,-0.06285168123437695
0.11760676067606757,-0.061243472650730324
0.11789678967896777,-0.05963715976778048
0.1181868186818682,-0.05803276076972353
0.1184768476847684,-0.05643029375014274
0.11876687668766861,-0.05482977670661668
0.11905690569056904,-0.05323122753551755
0.11934693469346924,-0.05163466402699417
0.11963696369636945,-0.0500401038601104
0.11992699269926987,-0.04844756459816944
0.12021702170217008,-0.04685706368419653
0.1205070507050705,-0.04526861843657286
0.12079707970797071,-0.043682246044841125
0.12108710871087092,-0.0420979635656447
0.12137713771377134,-0.04051578791882364
0.12166716671667155,-0.03893573588365578
0.12195719571957198,-0.037357824095222286
0.12224722472247218,-0.03578206904092768
0.12253725372537239,-0.03420848705713259
0.12282728272827281,-0.032637094325924626
0.12311731173117302,-0.031067906872015206
0.12340734073407322,-0.029500940559742988
0.12369736973697365,-0.027936211090210886
0.12398739873987386,-0.02637373399852782
0.12427742774277428,-0.024813524651158995
0.12456745674567449,-0.023255598243394876
0.12485748574857469,-0.02169996979690844
0.12514751475147512,-0.020146654157428515
0.12543754375437532,-0.018595665992507143
0.12572757275727553,-0.017047019789377886
0.12601760176017596,-0.015500729852912808
0.12630763076307616,-0.013956810303674188
0.1265976597659766,-0.012415275076040679
0.1268876887688768,-0.01087613791643899
0.127177717771777,-0.009339412381636691
0.12746774677467743,-0.0078051118371350306
0.12775777577757763,-0.006273249455633691
0.12804780478047806,-0.004743838215567289
0.12833783378337826,-0.003216890899726684
0.12862786278627847,-0.001692420093943111
0.1289178917891789,-0.00017043818584855646
0.1292079207920791,0.0013490426362907976
0.1294979497949793,0.0028660103846878913
0.12978797879787973,0.004380453273070123
0.13007800780077994,0.005892359717651199
0.13036803680368036,0.007401718338055189
0.13065806580658057,0.008908517958160398
0.13094809480948078,0.010412747606903442
0.1312381238123812,0.011914396519014494
0.1315281528152814,0.013413454135696
0.13181818181818183,0.014909910105259905
0.13210821082108204,0.01640375428369513
0.13239823982398224,0.01789497673519881
0.13268826882688267,0.01938356773264772
0.13297829782978288,0.020869517758021094
0.13326832683268308,0.022352817502783583
0.1335583558355835,0.023833457868214506
0.1338483848384837,0.025311429965690458
0.13413841384138414,0.026786725116932232
0.13442844284428435,0.028259334854198587
0.13471847184718455,0.02972925092044551
0.13500850085008498,0.03119646526944202
0.13529852985298518,0.03266097006583939
0.1355885588558856,0.03412275768521443
0.13587858785878582,0.035581820714059
0.13616861686168602,0.037038151949747626
0.13645864586458645,0.03849174440045626
0.13674867486748665,0.039942591285046826
0.13703870387038686,0.04139068603292747
0.13732873287328728,0.04283602228386552
0.1376187618761875,0.044278593887771396
0.13790879087908792,0.045718394904456186
0.13819881988198812,0.04715541960334501
0.13848884888488833,0.048589662463171826
0.13877887788778875,0.050021118171636916
0.13906890689068896,0.05144978162502982
0.13935893589358916,0.05287564792783607
0.1396489648964896,0.05429871239230383
0.1399389938993898,0.055718970537983886
0.14022902290229022,0.05713641809125126
0.14051905190519043,0.05855105098478458
0.14080908090809063,0.05996286535703533
0.14109910991099106,0.0613718575516612
0.14138913891389127,0.06277802411693173
0.1416791679167917,0.06418136180512243
0.1419691969196919,0.06558186757186818
0.1422592259225921,0.06697953857550738
0.14254925492549253,0.06837437217639285
0.14283928392839274,0.06976636593618196
0.14312931293129294,0.07115551761711006
0.14341934193419337,0.07254182518123559
0.14370937093709357,0.0739252867896632
0.143999399939994,0.07530590080175353
0.1442894289428942,0.07668366577430225
0.1445794579457944,0.07805858046070824
0.14486948694869484,0.07943064381011637
0.14515951595159504,0.08079985496653824
0.14544954495449547,0.08216621326796508
0.14573957395739567,0.08352971824544696
0.14602960296029588,0.08489036962216824
0.1463196319631963,0.08624816731249514
0.1466096609660965,0.08760311142100714
0.14689968996899672,0.08895520224151822
0.14718971897189714,0.09030444025607319
0.14747974797479735,0.09165082613392814
0.14776977697769778,0.0929943607305245
0.14805980598059798,0.09433504508643084
0.14834983498349819,0.09567288042628717
0.1486398639863986,0.09700786815772033
0.14892989298929882,0.09834000987024921
0.14921992199219902,0.09966930733417993
0.14950995099509945,0.10099576249948111
0.14979997999799965,0.10231937749464347
0.15009000900090008,0.10364015462553766
0.1503800380038003,0.10495809637424205
0.1506700670067005,0.10627320539787258
0.15096009600960092,0.10758548452739343
0.15125012501250112,0.1088949367664102
0.15154015401540155,0.11020156528996529
0.15183018301830176,0.11150537344330412
0.15212021202120196,0.11280636474064644
0.1524102410241024,0.11410454286393612
0.1527002700270026,0.11539991166157933
0.1529902990299028,0.11669247514718142
0.15328032803280323,0.11798223749826549
0.15357035703570343,0.11926920305498044
0.15386038603860386,0.12055337631880882
0.15415041504150406,0.12183476195125058
0.15444044404440427,0.12311336477251274
0.1547304730473047,0.12438918976018037
0.1550205020502049,0.12566224204787865
0.15531053105310533,0.1269325269239362
0.15560056005600553,0.12820004983002597
0.15589058905890574,0.12946481635981344
0.15618061806180616,0.1307268322575871
0.15647064706470637,0.13198610341687997
0.15676067606760657,0.13324263587909613
0.157050705070507,0.13449643583211968
0.1573407340734072,0.13574750960891677
0.15763076307630763,0.13699586368614228
0.15792079207920784,0.13824150468272495
0.15821082108210804,0.13948443935846316
0.15850085008500847,0.14072467461260213
0.15879087908790868,0.1419622174824093
0.15908090809080888,0.14319707514175134
0.1593709370937093,0.14442925489965783
0.1596609660966095,0.14565876419888302
0.15995099509950994,0.1468856106144676
0.16024102410241015,0.14810980185228725
0.16053105310531035,0.14933134574760953
0.16082108210821078,0.150550250263637
0.16111111111111098,0.15176652349004874
0.1614011401140114,0.152980173641546
0.16169116911691161,0.15419120905638395
0.16198119811981182,0.15539963819491082
0.16227122712271225,0.15660546963809946
0.16256125612561245,0.1578087120860737
0.16285128512851266,0.15900937435664236
0.16314131413141308,0.160207465383823
0.1634313431343133,0.16140299421636412
0.16372137213721372,0.16259597001627504
0.16401140114011392,0.1637864020573415
0.16430143014301413,0.1649742997236535
0.16459145914591455,0.16615967250812444
0.16488148814881476,0.16734253001100705
0.16517151715171519,0.16852288193842266
0.1654615461546154,0.1697007381008724
0.1657515751575156,0.17087610841176534
0.16604160416041602,0.17204900288593583
0.16633163316331623,0.17321943163816286
0.16662166216621643,0.1743874048816981
0.16691169116911686,0.17555293292678592
0.16720172017201707,0.17671602617918597
0.1674917491749175,0.1778766951387038
0.1677817781778177,0.1790349503977144
0.1680718071807179,0.18019080263969423
0.16836183618361833,0.18134426263775177
0.16865186518651853,0.18249534125315886
0.16894189418941874,0.1836440494338892
0.16923192319231917,0.18479039821315757
0.16952195219521937,0.18593439870795453
0.1698119811981198,0.1870760621176001
0.17010201020102,0.18821539972227957
0.1703920392039202,0.1893524228816036
0.17068206820682064,0.19048714303315695
0.17097209720972084,0.19161957169105415
0.17126212621262127,0.19274972044450556
0.17155215521552147,0.19387760095637538
0.17184218421842168,0.19500322496175768
0.1721322132213221,0.1961266042665455
0.1724222422242223,0.19724775074600584
0.17271227122712252,0.19836667634336927
0.17300230023002294,0.1994833930684094
0.17329232923292315,0.2005979129960372
0.17358235823582358,0.20171024826490008
0.17387238723872378,0.20282041107597773
0.17416241624162399,0.2039284136911958
0.1744524452445244,0.20503426843203507
0.17474247424742462,0.20613798767814734
0.17503250325032504,0.20723958386598468
0.17532253225322525,0.20833906948742398
0.17561256125612545,0.20943645708840597
0.17590259025902588,0.21053175926757678
0.1761926192619261,0.21162498867493168
0.1764826482648263,0.21271615801047616
0.17677267726772672,0.213805280022883
0.17706270627062692,0.21489236750815804
0.17735273527352735,0.21597743330832003
0.17764276427642756,0.21706049031007527
0.17793279327932776,0.2181415514435108
0.1782228222822282,0.21922062968078856
0.1785128512851284,0.22029773803484384
0.17880288028802882,0.22137288955810272
0.17909290929092903,0.2224460973411891
0.17938293829382923,0.2235173745116596
0.17967296729672966,0.22458673423272926
0.17996299629962986,0.2256541897020123
0.18025302530253007,0.2267197541502724
0.1805430543054305,0.22778344084017693
0.1808330833083307,0.22884526306505826
0.18112311231123113,0.22990523414769143
0.18141314131413133,0.23096336743906637
0.18170317031703154,0.23201967631718362
0.18199319931993196,0.23307417418584614
0.18228322832283217,0.2341268744734643
0.18257325732573237,0.235177790631872
0.1828632863286328,0.2362269361351473
0.183153315331533,0.23727432447844113
0.18344334433443343,0.23831996917682063
0.18373337333733364,0.2393638837641125
0.18402340234023384,0.24040608179176454
0.18431343134313427,0.2414465768277096
0.18460346034603448,0.24248538245523818
0.1848934893489349,0.2435225122718874
0.1851835183518351,0.24455797988832798
0.1854735473547353,0.24559179892727118
0.18576357635763574,0.24662398302237978
0.18605360536053595,0.24765454581718355
0.18634363436343615,0.24868350096401573
0.18663366336633658,0.24971086212294907
0.18692369236923678,0.2507366429607426
0.1872137213721372,0.2517608571498045
0.18750375037503741,0.2527835183671545
0.18779377937793762,0.25380464029340405
0.18808380838083805,0.2548242366117437
0.18837383738373825,0.2558423210069339
0.18866386638663868,0.2568589071643184
0.18895389538953888,0.2578740087688322
0.1892439243924391,0.25888763950403215
0.18953395339533952,0.25989981305113025
0.18982398239823972,0.2609105430880348
0.19011401140113993,0.26191984328840917
0.19040404040404035,0.26292772732073527
0.19069406940694056,0.26393420884738233
0.19098409840984099,0.26493930152369777
0.1912741274127412,0.2659430189970941
0.1915641564156414,0.266945374906157
0.19185418541854182,0.26794638287975653
0.19214421442144203,0.2689460565361671
0.19243424342434223,0.26994440948220616
0.19272427242724266,0.2709414553123732
0.19301430143014287,0.2719372076080003
0.1933043304330433,0.2729316799364199
0.1935943594359435,0.27392488585013247
0.1938843884388437,0.2749168388859903
0.19417441744174413,0.2759075525643906
0.19446444644464433,0.27689704038847424
0.19475447544754476,0.27788531584334186
0.19504450445044497,0.27887239239526995
0.19533453345334517,0.27985828349094727
0.1956245624562456,0.2808430025567152
0.1959145914591458,0.28182656299781383
0.196204620462046,0.28280897819765066
0.19649464946494644,0.28379026151706616
0.19678467846784664,0.2847704262936137
0.19707470747074707,0.28574948584085413
0.19736473647364727,0.28672745344765077
0.19765476547654748,0.28770434237748244
0.1979447944794479,0.28868016586776307
0.1982348234823481,0.2896549371291667
0.19852485248524854,0.29062866934497195
0.19881488148814874,0.29160137567040534
0.19910491049104895,0.29257306923200244
0.19939493949394937,0.2935437631269751
0.19968496849684958,0.2945134704225857
0.19997499749974978,0.2954822041555378
0.2002650265026502,0.2964499773313702
0.20055505550555042,0.2974168029238608
0.20084508450845084,0.2983826938744465
0.20113511351135105,0.299347663091641
0.20142514251425125,0.300311723450475
0.20171517151715168,0.3012748877919353
0.2020052005200519,0.30223716892241603
0.2022952295229521,0.3031985796131849
0.20258525852585252,0.3041591325998511
0.20287528752875272,0.3051188405818428
0.20316531653165315,0.30607771622190183
0.20345534553455336,0.3070357721455758
0.20374537453745356,0.30799302094073067
0.204035403540354,0.30894947515706356
0.2043254325432542,0.3099051473056258
0.20461546154615462,0.3108600498583642
0.20490549054905483,0.31181419524765513
0.20519551955195503,0.31276759586586206
0.20548554855485546,0.31372026406489484
0.20577557755775566,0.31467221215577496
0.20606560656065587,0.31562345240821893
0.2063556355635563,0.31657399705022127
0.2066456645664565,0.3175238582676488
0.20693569356935693,0.318473048203846
0.20722572257225713,0.319421578959245
0.20751575157515734,0.3203694625909871
0.20780578057805776,0.3213167111125525
0.20809580958095797,0.3222633364933909
0.2083858385838584,0.3232093506585764
0.2086758675867586,0.3241547654884503
0.2089658965896588,0.32509959281829054
0.20925592559255923,0.3260438444379781
0.20954595459545944,0.32698753209167125
0.20983598359835964,0.3279306674774964
0.21012601260126007,0.32887326224723834
0.21041604160416028,0.3298153280060396
0.2107060706070607,0.3307568763121141
0.2109960996099609,0.3316979186764584
0.2112861286128611,0.332638466562579
0.21157615761576154,0.33357853138622456
0.21186618661866174,0.334518124515121
0.21215621562156195,0.3354572572687236
0.21244624462446238,0.33639594091796854
0.21273627362736258,0.33733418668503246
0.213026302630263,0.33827200574310595
0.21331633163316321,0.3392094092161637
0.21360636063606342,0.3401464081787532
0.21389638963896385,0.3410830136557827
0.21418641864186405,0.34201923662231554
0.21447644764476448,0.34295508800338026
0.21476647664766468,0.3438905786737761
0.2150565056505649,0.34482571945789436
0.21534653465346532,0.3457605211295441
0.21563656365636552,0.34669499441177815
0.21592659265926573,0.34762914997673755
0.21621662166216615,0.3485629984454931
0.21650665066506636,0.34949655038789557
0.21679667966796679,0.3504298163224367
0.217086708670867,0.35136280671610937
0.2173767376737672,0.3522955319842815
0.21766676667666762,0.353228002490572
0.21795679567956783,0.35416022854672935
0.21824682468246825,0.3550922204125283
0.21853685368536846,0.35602398829565723
0.21882688268826866,0.3569555423516246
0.2191169116911691,0.35788689268366464
0.2194069406940693,0.3588180493426469
0.2196969696969695,0.35974902232699996
0.21998699869986993,0.36067982158263406
0.22027702770277013,0.36161045700286726
0.22056705670567056,0.3625409384283691
0.22085708570857077,0.36347127564709353
0.22114711471147097,0.3644014783942319
0.2214371437143714,0.3653315563521636
0.2217271727172716,0.36626151915040894
0.22201720172017203,0.36719137636560056
0.22230723072307224,0.368121137521443
0.22259725972597244,0.3690508120886917
0.22288728872887287,0.3699804094851304
0.22317731773177307,0.37090993907555064
0.22346734673467328,0.37183941017174565
0.2237573757375737,0.37276883203249983
0.2240474047404739,0.3736982138635878
0.22433743374337434,0.3746275648177795
0.22462746274627454,0.3755568939948423
0.22491749174917475,0.3764862104415604
0.22520752075207517,0.3774155231517474
0.22549754975497538,0.3783448410662662
0.22578757875787558,0.37927417307306055
0.226077607760776,0.38020352800718116
0.22636763676367622,0.3811329146508191
0.22665766576657664,0.38206234173335074
0.22694769476947685,0.3829918179313737
0.22723772377237705,0.3839213518687597
0.22752775277527748,0.3848509521167048
0.22781778177817769,0.3857806271937813
0.2281078107810781,0.3867103855660038
0.22839783978397832,0.3876402356468857
0.22868786878687852,0.38857018579751174
0.22897789778977895,0.3895002443266076
0.22926792679267916,0.39043041949061286
0.22955795579557936,0.39136071949376194
0.2298479847984798,0.3922911524881669
0.23013801380138,0.3932217265738989
0.23042804280428042,0.3941524497990837
0.23071807180718062,0.3950833301599879
0.23100810081008083,0.3960143756011217
0.23129812981298126,0.3969455940153338
0.23158815881588146,0.3978769932439146
0.2318781878187819,0.3988085810767061
0.2321682168216821,0.3997403652522054
0.2324582458245823,0.4006723534576819
0.23274827482748273,0.4016045533292914
0.23303830383038293,0.402536972452192
0.23332833283328314,0.40346961836067013
0.23361836183618356,0.40440249853826205
0.23390839083908377,0.40533562041787985
0.2341984198419842,0.406268991381946
0.2344884488448844,0.40720261876251995
0.2347784778477846,0.40813650984144
0.23506850685068503,0.4090706718504585
0.23535853585358524,0.41000511197138007
0.23564856485648544,0.4109398373362093
0.23593859385938587,0.4118748550272953
0.23622862286228608,0.41281017207747717
0.2365186518651865,0.41374579547023954
0.2368086808680867,0.4146817321398593
0.2370987098709869,0.4156179889715677
0.23738873887388734,0.41655457280170466
0.23767876787678754,0.41749149041787503
0.23796879687968797,0.41842874855911805
0.23825882588258818,0.41936635391606386
0.23854885488548838,0.4203043131311059
0.2388388838883888,0.42124263279856516
0.239128912891289,0.42218131946486004
0.23941894189418922,0.4231203796286805
0.23970897089708965,0.42405981974116197
0.23999899989998985,0.42499964620605757
0.24028902890289028,0.4259398653799209
0.24057905790579048,0.42688048357227953
0.2408690869086907,0.4278215070458211
0.24115911591159112,0.4287629420165731
0.24144914491449132,0.42970479465408695
0.24173917391739175,0.43064707108162575
0.24202920292029195,0.43158977737634846
0.24231923192319216,0.4325329195695022
0.24260926092609258,0.4334765036466113
0.2428992899289928,0.43442053554766663
0.243189318931893,0.43536502116732173
0.24347934793479342,0.4363099663550866
0.24376937693769363,0.4372553769155218
0.24405940594059405,0.4382012586084364
0.24434943494349426,0.439147617149086
0.24463946394639446,0.4400944582083723
0.2449294929492949,0.44104178741304373
0.2452195219521951,0.44198961034589507
0.2455095509550953,0.4429379325459723
0.24579957995799573,0.4438867595087768
0.24608960896089593,0.44483609668646446
0.24637963796379636,0.4457859494880597
0.24666966696669657,0.4467363232796539
0.24695969596959677,0.4476872233846179
0.2472497249724972,0.4486386550838099
0.2475397539753974,0.44959062361577945
0.24782978297829783,0.45054313417698527
0.24811981198119804,0.451496191921997
0.24840984098409824,0.452449801963714
0.24869986998699867,0.45340396937357363
0.24898989898989887,0.4543586991817626
0.24927992799279908,0.45531399637743314
0.2495699569956995,0.4562698659089162
0.2498599859985997,0.4572263126839323
0.25015001500150014,0.45818334156981294
0.25044004400440034,0.45914095739370747
0.25073007300730055,0.46009916494280706
0.251020102010201,0.46105796896455714
0.2513101310131012,0.46201737416687166
0.2516001600160016,0.4629773852183558
0.2518901890189018,0.46393800674851743
0.252180218021802,0.46489924334798954
0.25247024702470244,0.4658610995687468
0.25276027602760265,0.4668235799243207
0.25305030503050285,0.46778668889002284
0.2533403340334033,0.468750430903161
0.2536303630363035,0.4697148103632572
0.2539203920392039,0.47067983163226984
0.2542104210421041,0.47164549903480957
0.2545004500450043,0.472611816858361
0.25479047904790475,0.47357878935350084
0.25508050805080495,0.47454642073411585
0.2553705370537054,0.4755147151776277
0.2556605660566056,0.47648367682520554
0.2559505950595058,0.47745330978199046
0.2562406240624062,0.4784236181173139
0.2565306530653064,0.47939460586491406
0.25682068206820663,0.4803662770231593
0.25711071107110706,0.48133863555526707
0.25740074007400726,0.48231168538951813
0.2576907690769077,0.4832854304194823
0.2579807980798079,0.48425987450423147
0.2582708270827081,0.4852350214685633
0.2585608560856085,0.4862108751032159
0.25885088508850873,0.4871874391650866
0.25914091409140894,0.48816471737745204
0.25943094309430936,0.4891427134301847
0.25972097209720957,0.490121430979968
0.26001100110011,0.49110087365051847
0.2603010301030102,0.4920810450327971
0.2605910591059104,0.49306194868523073
0.26088108810881083,0.4940435881339252
0.26117111711171104,0.4950259668728811
0.26146114611461146,0.49600908836421115
0.26175117511751167,0.49699295603835314
0.2620412041204119,0.4979775732942861
0.2623312331233123,0.498962943499745
0.2626212621262125,0.49994906999143024
0.2629112911291127,0.5009359560752271
0.26320132013201314,0.5019236050264142
0.26349134913491334,0.5029120200898767
0.26378137813781377,0.5039012044803197
0.264071407140714,0.504891161382476
0.2643614361436142,0.5058818939513213
0.2646514651465146,0.5068734053122816
0.2649414941494148,0.5078656985614423
0.26523152315231524,0.5088587767657611
0.26552155215521545,0.5098526429632695
0.26581158115811565,0.5108473001632886
0.2661016101610161,0.5118427513466316
0.2663916391639163,0.5128389994658111
0.2666816681668165,0.5138360474452455
0.2669716971697169,0.5148338981814656
0.2672617261726171,0.5158325545433161
0.26755175517551755,0.5168320193721636
0.26784178417841775,0.5178322954820956
0.26813181318131796,0.5188333856601283
0.2684218421842184,0.5198352926664047
0.2687118711871186,0.5208380192343957
0.2690019001900188,0.5218415680711026
0.2692919291929192,0.5228459418572585
0.2695819581958194,0.5238511432475209
0.26987198719871985,0.5248571748706784
0.27016201620162006,0.5258640393298398
0.27045204520452026,0.5268717392026386
0.2707420742074207,0.5278802770414249
0.2710321032103209,0.5288896553734593
0.2713221322132213,0.5298998767011124
0.27161216121612153,0.5309109435020521
0.27190219021902173,0.5319228582294425
0.27219221922192216,0.5329356233121328
0.27248224822482237,0.5339492411548473
0.27277227722772257,0.5349637141383792
0.273062306230623,0.5359790446197789
0.2733523352335232,0.536995234932539
0.27364236423642363,0.5380122873867899
0.27393239323932383,0.5390302042694785
0.27422242224222404,0.5400489878445606
0.27451245124512447,0.5410686403531844
0.27480248024802467,0.542089164013871
0.2750925092509251,0.5431105610227064
0.2753825382538253,0.5441328335535144
0.2756725672567255,0.5451559837580463
0.27596259625962594,0.5461800137661589
0.27625262526252614,0.5472049256859918
0.27654265426542635,0.548230721604152
0.2768326832683268,0.5492574035858884
0.277122712271227,0.5502849736752686
0.2774127412741274,0.5513134338953602
0.2777027702770276,0.5523427862483985
0.2779927992799278,0.5533730327159689
0.27828282828282824,0.5544041752591765
0.27857285728572845,0.5554362158188185
0.27886288628862865,0.5564691563155583
0.2791529152915291,0.5575029986500952
0.2794429442944293,0.558537744703333
0.2797329732973297,0.5595733963365531
0.2800230023002299,0.5606099553915767
0.2803130313031301,0.5616474236909375
0.28060306030603055,0.5626858030380465
0.28089308930893075,0.5637250952173537
0.2811831183118312,0.5647653019945179
0.2814731473147314,0.5658064251165652
0.2817631763176316,0.5668484663120558
0.282053205320532,0.5678914272912433
0.2823432343234322,0.5689353097462332
0.28263326332633243,0.5699801153511471
0.28292329232923286,0.5710258457622793
0.28321332133213306,0.572072502618251
0.2835033503350335,0.5731200875401745
0.2837933793379337,0.5741686021318008
0.2840834083408339,0.5752180479796815
0.2843734373437343,0.576268426653319
0.28466346634663453,0.577319739705318
0.28495349534953496,0.5783719886715433
0.28524352435243516,0.5794251750712628
0.28553355335533537,0.5804793004073057
0.2858235823582358,0.5815343661662061
0.286113611361136,0.5825903738183512
0.2864036403640362,0.5836473248181335
0.28669366936693663,0.5847052206040929
0.28698369836983684,0.5857640625990606
0.28727372737273726,0.5868238522103082
0.28756375637563747,0.5878845908296868
0.2878537853785377,0.5889462798337726
0.2881438143814381,0.5900089205840077
0.2884338433843383,0.591072514426837
0.2887238723872385,0.592137062693854
0.28901390139013894,0.5932025667019354
0.28930393039303914,0.5942690277533781
0.28959395939593957,0.5953364471360398
0.2898839883988398,0.5964048261234711
0.29017401740174,0.5974741659750524
0.2904640464046404,0.5985444679361285
0.2907540754075406,0.599615733238138
0.29104410441044104,0.6006879630987498
0.29133413341334125,0.6017611587219909
0.29162416241624145,0.602835321298379
0.2919141914191419,0.6039104520050518
0.2922042204220421,0.6049865520058909
0.2924942494249423,0.6060636224516558
0.2927842784278427,0.607141664480107
0.2930743074307429,0.608220679216129
0.29336433643364335,0.6093006677718622
0.29365436543654355,0.610381631246818
0.29394439443944376,0.6114635707280086
0.2942344234423442,0.6125464872900663
0.2945244524452444,0.6136303819953626
0.2948144814481448,0.6147152558941321
0.295104510451045,0.6158011100245885
0.2953945394539452,0.6168879454130446
0.29568456845684565,0.6179757630740305
0.29597459745974586,0.6190645640104061
0.29626462646264606,0.6201543492134832
0.2965546554655465,0.6212451196631348
0.2968446844684467,0.6223368763279099
0.2971347134713471,0.6234296201651497
0.29742474247424733,0.6245233521210954
0.29771477147714753,0.6256180731310023
0.29800480048004796,0.62671378411925
0.29829482948294817,0.6278104859994497
0.2985848584858486,0.6289081796745561
0.2988748874887488,0.6300068660369709
0.299164916491649,0.6311065459686551
0.29945494549454943,0.6322072203412309
0.29974497449744963,0.6333088900160871
0.30003500350034984,0.634411555844486
0.30032503250325027,0.635515218667666
0.30061506150615047,0.6366198793169412
0.3009050905090509,0.6377255386138081
0.3011951195119511,0.6388321973700433
0.3014851485148513,0.6399398563878042
0.30177517751775174,0.6410485164597308
0.30206520652065194,0.6421581783690393
0.30235523552355215,0.6432688428896245
0.3026452645264526,0.6443805107861561
0.3029352935293528,0.6454931828141705
0.3032253225322532,0.6466068597201722
0.3035153515351534,0.6477215422417225
0.3038053805380536,0.6488372311075383
0.30409540954095404,0.649953927037583
0.30438543854385425,0.6510716307431554
0.3046754675467547,0.6521903429269869
0.3049654965496549,0.653310064283327
0.3052555255525551,0.6544307954980355
0.3055455545554555,0.6555525372486735
0.3058355835583557,0.6566752902045845
0.3061256125612559,0.657799055026991
0.30641564156415635,0.658923832369075
0.30670567056705655,0.660049622876064
0.306995699569957,0.6611764271853215
0.3072857285728572,0.6623042459264237
0.3075757575757574,0.6634330797212502
0.3078657865786578,0.6645629291840636
0.308155815581558,0.6656937949215906
0.30844584458445845,0.6668256775331074
0.30873587358735866,0.6679585776105151
0.30902590259025886,0.6690924957384249
0.3093159315931593,0.6702274324942354
0.3096059605960595,0.6713633884482093
0.3098959895989597,0.6725003641635535
0.3101860186018601,0.6736383601964979
0.31047604760476033,0.6747773770963658
0.31076607660766076,0.6759174154056579
0.31105610561056096,0.6770584756601196
0.31134613461346117,0.6782005583888204
0.3116361636163616,0.6793436641142282
0.3119261926192618,0.6804877933522757
0.312216221622162,0.6816329466124408
0.31250625062506243,0.6827791243978154
0.31279627962796264,0.6839263272051715
0.31308630863086306,0.685074555525042
0.31337633763376327,0.6862238098417783
0.3136663666366635,0.6873740906336299
0.3139563956395639,0.6885253983728069
0.3142464246424641,0.6896777335255475
0.31453645364536453,0.6908310965521901
0.31482648264826474,0.6919854879072322
0.31511651165116494,0.6931409080394038
0.31540654065406537,0.6942973573917289
0.3156965696569656,0.695454836401588
0.3159865986598658,0.6966133455007877
0.3162766276627662,0.6977728851156203
0.3165666566656664,0.6989334556669244
0.31685668566856684,0.7000950575701539
0.31714671467146704,0.7012576912354315
0.31743674367436725,0.7024213570676164
0.3177267726772677,0.7035860554663619
0.3180168016801679,0.7047517868261721
0.3183068306830683,0.7059185515364683
0.3185968596859685,0.7070863499816391
0.3188868886888687,0.7082551825411059
0.31917691769176915,0.7094250495893766
0.31946694669466935,0.710595951496101
0.31975697569756956,0.7117678886261312
0.32004700470047,0.7129408613395752
0.3203370337033702,0.7141148699918501
0.3206270627062706,0.7152899149337422
0.3209170917091708,0.7164659965114539
0.321207120712071,0.7176431150666635
0.32149714971497145,0.7188212709365767
0.32178717871787166,0.7200004644539748
0.32207720772077186,0.7211806959472725
0.3223672367236723,0.7223619657405675
0.3226572657265725,0.7235442741536878
0.3229472947294729,0.7247276215022485
0.3232373237323731,0.7259120080976946
0.32352735273527333,0.7270974342473568
0.32381738173817376,0.7282839002544973
0.32410741074107396,0.7294714064183562
0.3243974397439744,0.7306599530342047
0.3246874687468746,0.7318495403933855
0.3249774977497748,0.7330401687833665
0.32526752675267523,0.7342318384877841
0.32555755575557543,0.7354245497864864
0.32584758475847564,0.7366183029555842
0.32613761376137607,0.7378130982674925
0.32642764276427627,0.7390089359909734
0.3267176717671767,0.7402058163911862
0.3270077007700769,0.741403739729723
0.3272977297729771,0.7426027062646582
0.32758775877587754,0.7438027162505895
0.32787778777877774,0.7450037699386765
0.32816781678167817,0.7462058675766883
0.3284578457845784,0.7474090094090389
0.3287478747874786,0.7486131956768329
0.329037903790379,0.7498184266179053
0.3293279327932792,0.7510247024668559
0.3296179617961794,0.7522320234550963
0.32990799079907984,0.7534403898108863
0.33019801980198005,0.7546498017593689
0.3304880488048805,0.7558602595226155
0.3307780778077807,0.7570717633196571
0.3310681068106809,0.7582843133665258
0.3313581358135813,0.7594979098762934
0.3316481648164815,0.7607125530591005
0.3319381938193817,0.7619282431222018
0.33222822282228215,0.7631449802699968
0.33251825182518235,0.7643627647040647
0.3328082808280828,0.7655815966232044
0.333098309830983,0.7668014762234622
0.3333883388338832,0.7680224036981725
0.3336783678367836,0.7692443792379892
0.3339683968396838,0.770467403030917
0.33425842584258425,0.771691475262349
0.33454845484548446,0.7729165961150953
0.33483848384838466,0.7741427657694187
0.3351285128512851,0.7753699844030663
0.3354185418541853,0.7765982521912975
0.3357085708570855,0.7778275693069208
0.3359985998599859,0.7790579359203227
0.33628862886288613,0.7802893521994955
0.33657865786578656,0.7815218183100725
0.33686868686868676,0.7827553344153538
0.33715871587158697,0.7839899006763394
0.3374487448744874,0.7852255172517565
0.3377387738773876,0.7864621842980879
0.338028802880288,0.787699901969603
0.33831883188318823,0.7889386704183828
0.33860886088608844,0.7901784897943523
0.33889888988898886,0.7914193602453051
0.33918891889188907,0.7926612819169292
0.3394789478947893,0.7939042549528387
0.3397689768976897,0.7951482794945983
0.3400590059005899,0.7963933556817474
0.34034903490349033,0.7976394836518309
0.34063906390639054,0.7988866635404194
0.34092909290929074,0.8001348954811408
0.34121912191219117,0.8013841796057019
0.3415091509150914,0.8026345160439116
0.3417991799179918,0.8038859049237125
0.342089208920892,0.8051383463711955
0.3423792379237922,0.8063918405106326
0.34266926692669264,0.8076463874644977
0.34295929592959284,0.8089019873534857
0.34324932493249305,0.810158640296543
0.3435393539353935,0.8114163464108876
0.3438293829382937,0.8126751058120273
0.3441194119411941,0.8139349186137907
0.3444094409440943,0.8151957849283414
0.3446994699469945,0.8164577048662051
0.34498949894989495,0.81772067853629
0.34527952795279515,0.818984706045905
0.34556955695569536,0.8202497875007854
0.3458595859585958,0.8215159230051127
0.346149614961496,0.8227831126615313
0.3464396439643964,0.8240513565711751
0.3467296729672966,0.8253206548336818
0.3470197019701968,0.8265910075472164
0.34730973097309725,0.8278624148084928
0.34759975997599746,0.8291348767127845
0.3478897889788979,0.8304083933539551
0.3481798179817981,0.8316829648244672
0.3484698469846983,0.8329585912154089
0.3487598759875987,0.834235272616509
0.3490499049904989,0.8355130091161523
0.34933993399339913,0.8367918008014037
0.34962996299629956,0.838071647758023
0.34991999199919976,0.8393525500704794
0.3502100210021002,0.840634507821976
0.3505000500050004,0.8419175210944588
0.3507900790079006,0.843201589968641
0.35108010801080103,0.8444867145240168
0.35137013701370123,0.8457728948388749
0.35166016601660166,0.847060130990321
0.35195019501950187,0.8483484230542867
0.35224022402240207,0.8496377711055532
0.3525302530253025,0.8509281752177624
0.3528202820282027,0.8522196354634303
0.3531103110311029,0.8535121519139689
0.35340034003400334,0.8548057246396978
0.35369036903690354,0.8561003537098556
0.35398039803980397,0.8573960391926227
0.3542704270427042,0.8586927811551273
0.3545604560456044,0.8599905796634668
0.3548504850485048,0.8612894347827204
0.355140514051405,0.862589346576957
0.3554305430543052,0.8638903151092591
0.35572057205720564,0.8651923404417303
0.35601060106010585,0.8664954226355077
0.3563006300630063,0.8677995617507809
0.3565906590659065,0.8691047578467989
0.3568806880688067,0.870411010981888
0.3571707170717071,0.8717183212134637
0.3574607460746073,0.8730266885980391
0.35775077507750774,0.8743361131912448
0.35804080408040795,0.8756465950478338
0.35833083308330815,0.876958134221699
0.3586208620862086,0.878270730765885
0.3589108910891088,0.879584384732595
0.359200920092009,0.8808990961732087
0.3594909490949094,0.8822148651382913
0.3597809780978096,0.8835316916776021
0.36007100710071005,0.884849575840113
0.36036103610361025,0.8861685176740106
0.36065106510651046,0.8874885172267152
0.3609410941094109,0.888809574544888
0.3612311231123111,0.89013168967444
0.3615211521152115,0.8914548626605483
0.3618111811181117,0.8927790935476588
0.36210121012101193,0.8941043823795044
0.36239123912391236,0.8954307291991108
0.36268126812681256,0.8967581340488052
0.36297129712971277,0.89808659697023
0.3632613261326132,0.8994161180043526
0.3635513551355134,0.9007466971914688
0.3638413841384138,0.9020783345712213
0.36413141314131403,0.9034110301826016
0.36442144214421424,0.9047447840639645
0.36471147114711466,0.9060795962530348
0.36500150015001487,0.9074154667869151
0.3652915291529151,0.9087523957020976
0.3655815581558155,0.9100903830344725
0.3658715871587157,0.9114294288193334
0.36616161616161613,0.9127695330913903
0.36645164516451634,0.9141106958847737
0.36674167416741654,0.9154529172330481
0.36703170317031697,0.9167961971692169
0.3673217321732172,0.9181405357257276
0.3676117611761176,0.9194859329344881
0.3679017901790178,0.9208323888268651
0.368191819181918,0.9221799034336994
0.36848184818481844,0.9235284767853112
0.36877187718771864,0.9248781089115039
0.36906190619061885,0.9262287998415781
0.3693519351935193,0.9275805496043351
0.3696419641964195,0.9289333582280825
0.3699319931993199,0.9302872257406475
0.3702220222022201,0.9316421521693756
0.3705120512051203,0.9329981375411466
0.37080208020802075,0.9343551818823755
0.37109210921092095,0.9357132852190186
0.3713821382138214,0.9370724475765868
0.3716721672167216,0.9384326689801438
0.3719621962196218,0.939793949454319
0.3722522252225222,0.9411562890233128
0.3725422542254224,0.942519687710898
0.3728322832283226,0.9438841455404335
0.37312231223122305,0.9452496625348659
0.37341234123412326,0.9466162387167348
0.3737023702370237,0.9479838741081835
0.3739923992399239,0.9493525687309592
0.3742824282428241,0.9507223226064234
0.3745724572457245,0.9520931357555565
0.3748624862486247,0.9534650081989594
0.37515251525152515,0.9548379399568679
0.37544254425442536,0.9562119310491473
0.37573257325732556,0.9575869814953072
0.376022602260226,0.9589630913145032
0.3763126312631262,0.9603402605255391
0.3766026602660264,0.9617184891468779
0.37689268926892683,0.9630977771966441
0.37718271827182703,0.9644781246926266
0.37747274727472746,0.9658595316522894
0.37776277627762767,0.9672419980927692
0.37805280528052787,0.9686255240308873
0.3783428342834283,0.9700101094831511
0.3786328632863285,0.9713957544657561
0.3789228922892287,0.9727824589945961
0.37921292129212913,0.9741702230852662
0.37950295029502934,0.9755590467530626
0.37979297929792977,0.9769489300129948
0.38008300830082997,0.9783398728797822
0.3803730373037302,0.9797318753678648
0.3806630663066306,0.9811249374914052
0.3809530953095308,0.9825190592642896
0.38124312431243124,0.9839142407001391
0.38153315331533144,0.9853104818123046
0.38182318231823165,0.9867077826138807
0.3821132113211321,0.9881061431177026
0.3824032403240323,0.989505563336351
0.3826932693269325,0.9909060432821585
0.3829832983298329,0.9923075829672147
0.3832733273327331,0.9937101824033614
0.38356335633563354,0.9951138416022088
0.38385338533853375,0.9965185605751267
0.38414341434143395,0.9979243393332583
0.3844334433443344,0.9993311778875194
0.3847234723472346,1.000739076248598
0.385013501350135,1.0021480344269675
0.3853035303530352,1.0035580524328784
0.3855935593559354,1.0049691302763717
0.38588358835883585,1.006381267967278
0.38617361736173605,1.0077944655152171
0.38646364636463626,1.009208722929609
0.3867536753675367,1.0106240402196727
0.3870437043704369,1.012040417394426
0.3873337333733373,1.0134578544626964
0.3876237623762375,1.014876351433116
0.38791379137913773,1.0162959083141314
0.38820382038203816,1.017716525114004
0.38849384938493836,1.0191382018408084
0.38878387838783857,1.0205609385024434
0.389073907390739,1.02198473510663
0.3893639363936392,1.023409591660912
0.3896539653965396,1.0248355081726666
0.38994399439943983,1.0262624846490953
0.39023402340234004,1.02769052109724
0.39052405240524046,1.0291196175239765
0.39081408140814067,1.0305497739360177
0.3911041104110411,1.0319809903399202
0.3913941394139413,1.0334132667420828
0.3916841684168415,1.0348466031487522
0.39197419741974193,1.0362809995660243
0.39226422642264214,1.0377164559998424
0.39255425542554234,1.039152972456008
0.39284428442844277,1.0405905489401768
0.393134313431343,1.0420291854578603
0.3934243424342434,1.043468882014434
0.3937143714371436,1.0449096386151318
0.3940044004400438,1.046351455265056
0.39429442944294424,1.0477943319691754
0.39458445844584444,1.0492382687323245
0.39487448744874487,1.0506832655592124
0.3951645164516451,1.0521293224544188
0.3954545454545453,1.0535764394223999
0.3957445744574457,1.0550246164674892
0.3960346034603459,1.0564738535938976
0.3963246324632461,1.0579241508057176
0.39661466146614655,1.059375508106927
0.39690469046904675,1.0608279255013833
0.3971947194719472,1.0622814029928356
0.3974847484748474,1.0637359405849165
0.3977747774777476,1.0651915382811534
0.398064806480648,1.0666481960849636
0.3983548354835482,1.068105913999656
0.3986448644864484,1.0695646920284378
0.39893489348934885,1.0710245301744137
0.39922492249224906,1.072485428440582
0.3995149514951495,1.0739473868298481
0.3998049804980497,1.0754104053450122
0.4000950095009499,1.0768744839887834
0.4003850385038503,1.078339622763775
0.4006750675067505,1.0798058216725028
0.40096509650965095,1.0812730807173971
0.40125512551255116,1.0827413999007907
0.40154515451545136,1.0842107792249314
0.4018351835183518,1.0856812186919806
0.402125212521252,1.0871527183040093
0.4024152415241522,1.0886252780630068
0.40270527052705263,1.090098897970879
0.40299529952995283,1.0915735780294469
0.40328532853285326,1.0930493182404546
0.40357535753575347,1.0945261186055626
0.40386538653865367,1.096003979126356
0.4041554155415541,1.0974828998043438
0.4044454445444543,1.0989628806409553
0.40473547354735473,1.1004439216375503
0.40502550255025493,1.1019260227954106
0.40531553155315514,1.1034091841157492
0.40560556055605557,1.1048934055997086
0.40589558955895577,1.1063786872483574
0.406185618561856,1.1078650290626995
0.4064756475647564,1.109352431043672
0.4067656765676566,1.110840893192141
0.40705570557055704,1.1123304155089122
0.40734573457345724,1.1138209979947225
0.40763576357635745,1.1153126406502494
0.4079257925792579,1.1168053434761078
0.4082158215821581,1.1182991064728482
0.4085058505850583,1.119793929640964
0.4087958795879587,1.1212898129808906
0.4090859085908589,1.1227867564929992
0.40937593759375934,1.1242847601776114
0.40966596659665955,1.1257838240349856
0.40995599559955975,1.1272839480653287
0.4102460246024602,1.1287851322687947
0.4105360536053604,1.1302873766454777
0.4108260826082608,1.1317906811954264
0.411116111611161,1.1332950459186308
0.4114061406140612,1.1348004708150348
0.41169616961696165,1.1363069558845313
0.41198619861986185,1.137814501126961
0.41227622762276206,1.1393231065421188
0.4125662566256625,1.1408327721297524
0.4128562856285627,1.1423434978895581
0.4131463146314631,1.1438552838211917
0.4134363436343633,1.1453681299242597
0.41372637263726353,1.146882036198324
0.41401640164016396,1.1483970026429058
0.41430643064306416,1.1499130292574782
0.4145964596459646,1.1514301160414764
0.4148864886488648,1.1529482629942895
0.415176517651765,1.1544674701152684
0.4154665466546654,1.1559877374037244
0.41575657565756563,1.1575090648589241
0.41604660466046584,1.159031452480099
0.41633663366336626,1.1605549002664433
0.41662666266626647,1.162079408217108
0.4169166916691669,1.1636049763312115
0.4172067206720671,1.1651316046078326
0.4174967496749673,1.1666592930460162
0.41778677867786773,1.1681880416447719
0.41807680768076794,1.169717850403071
0.41836683668366836,1.1712487193198555
0.41865686568656857,1.1727806483940277
0.4189468946894688,1.1743136376244618
0.4192369236923692,1.175847687009999
0.4195269526952694,1.1773827965494439
0.4198169816981696,1.1789189662415738
0.42010701070107004,1.1804561960851352
0.42039703970397024,1.1819944860788394
0.42068706870687067,1.1835338362213734
0.4209770977097709,1.1850742465113893
0.4212671267126711,1.186615716947514
0.4215571557155715,1.1881582475283459
0.4218471847184717,1.1897018382524511
0.4221372137213719,1.191246489118372
0.42242724272427234,1.1927922001246243
0.42271727172717255,1.194338971269692
0.423007300730073,1.1958868025520386
0.4232973297329732,1.1974356939700965
0.4235873587358734,1.1989856455222765
0.4238773877387738,1.2005366572069642
0.424167416741674,1.2020887290225164
0.42445744574457445,1.2036418609672719
0.42474747474747465,1.2051960530395385
0.42503750375037486,1.2067513052376069
0.4253275327532753,1.208307617559742
0.4256175617561755,1.2098649900041845
0.4259075907590757,1.2114234225691551
0.4261976197619761,1.2129829152528537
0.4264876487648763,1.2145434680534537
0.42677767776777675,1.2161050809691125
0.42706770677067696,1.2176677539979615
0.42735773577357716,1.2192314871381167
0.4276477647764776,1.2207962803876715
0.4279377937793778,1.2223621337446973
0.4282278227822782,1.2239290472072502
0.4285178517851784,1.2254970207733629
0.42880788078807863,1.227066054441051
0.42909790979097906,1.228636148208314
0.42938793879387926,1.230207302073127
0.42967796779677947,1.231779516033452
0.4299679967996799,1.233352790087233
0.4302580258025801,1.2349271242323931
0.43054805480548053,1.2365025184668421
0.43083808380838073,1.2380789727884691
0.43112811281128094,1.2396564871951499
0.43141814181418137,1.2412350616847432
0.43170817081708157,1.2428146962550894
0.4319981998199818,1.244395390904015
0.4322882288228822,1.2459771456293323
0.4325782578257824,1.2475599604288332
0.43286828682868284,1.2491438353003008
0.43315831583158304,1.2507287702414978
0.43344834483448325,1.2523147652501754
0.4337383738373837,1.2539018203240715
0.4340284028402839,1.255489935460905
0.4343184318431843,1.2570791106583865
0.4346084608460845,1.2586693459142082
0.4348984898489847,1.260260641226051
0.43518851885188514,1.2618529965915848
0.43547854785478535,1.2634464120084603
0.43576857685768555,1.2650408874743206
0.436058605860586,1.2666364229867964
0.4363486348634862,1.2682330185435
0.4366386638663866,1.2698306741420393
0.4369286928692868,1.2714293897800029
0.437218721872187,1.2730291654549717
0.43750875087508745,1.274630001164516
0.43779877987798765,1.2762318969061894
0.4380888088808881,1.2778348526775403
0.4383788378837883,1.2794388684760996
0.4386688668866885,1.2810439442993922
0.4389588958895889,1.2826500801449319
0.4392489248924891,1.2842572760102167
0.43953895389538933,1.2858655318927403
0.43982898289828976,1.2874748477899836
0.44011901190118996,1.2890852236994153
0.4404090409040904,1.290696659618498
0.4406990699069906,1.29230915554468
0.4409890989098908,1.2939227114754037
0.4412791279127912,1.2955373274081015
0.44156915691569143,1.297153003340192
0.44185918591859163,1.29876973926909
0.44214921492149206,1.3003875351921996
0.44243924392439227,1.3020063911069129
0.4427292729272927,1.3036263070106178
0.4430193019301929,1.3052472829006878
0.4433093309330931,1.3068693187744935
0.44359935993599353,1.3084924146293944
0.44388938893889374,1.31011657046274
0.44417941794179416,1.3117417862718757
0.44446944694469437,1.3133680620541333
0.4447594759475946,1.3149953978068412
0.445049504950495,1.3166237935273193
0.4453395339533952,1.3182532492128767
0.4456295629562954,1.3198837648608175
0.44591959195919584,1.3215153404684385
0.44620962096209604,1.3231479760330267
0.44649964996499647,1.324781671551865
0.4467896789678967,1.3264164270222247
0.4470797079707969,1.3280522424413737
0.4473697369736973,1.3296891178065726
0.4476597659765975,1.3313270531150723
0.44794979497949794,1.3329660483641206
0.44823982398239814,1.3346061035509544
0.44852985298529835,1.3362472186728074
0.4488198819881988,1.3378893937269067
0.449109910991099,1.3395326287104683
0.4493999399939992,1.3411769236207078
0.4496899689968996,1.3428222784548334
0.4499799979997998,1.3444686932100414
0.45027002700270025,1.34611616788353
0.45056005600560045,1.3477647024724848
0.45085008500850066,1.3494142969740897
0.4511401140114011,1.351064951385522
0.4514301430143013,1.35271666570395
0.4517201720172017,1.3543694399265418
0.4520102010201019,1.3560232740504534
0.4523002300230021,1.35767816807284
0.45259025902590255,1.3593341219908517
0.45288028802880276,1.360991135801628
0.45317031703170296,1.3626492095023082
0.4534603460346034,1.3643083430900258
0.4537503750375036,1.3659685365619048
0.454040404040404,1.3676297899150693
0.4543304330433042,1.369292103146634
0.45462046204620443,1.3709554762537115
0.45491049104910486,1.3726199092334097
0.45520052005200506,1.3742854020828283
0.45549054905490527,1.3759519547990648
0.4557805780578057,1.3776195673792135
0.4560706070607059,1.3792882398203583
0.45636063606360633,1.3809579721195848
0.45665066506650653,1.3826287642739685
0.45694069406940674,1.3843006162805849
0.45723072307230717,1.3859735281365029
0.45752075207520737,1.387647499838786
0.4578107810781078,1.3893225313844961
0.458100810081008,1.3909986227706868
0.4583908390839082,1.392675773994411
0.45868086808680864,1.394353985052716
0.45897089708970884,1.3960332559426443
0.45926092609260905,1.3977135866612345
0.4595509550955095,1.3993949772055236
0.4598409840984097,1.401077427572539
0.4601310131013101,1.4027609377593104
0.4604210421042103,1.4044455077628584
0.4607110711071105,1.4061311375802024
0.46100110011001094,1.4078178272083588
0.46129112911291115,1.4095055766443358
0.4615811581158116,1.4111943858851435
0.4618711871187118,1.4128842549277831
0.462161216121612,1.4145751837692555
0.4624512451245124,1.416267172406557
0.4627412741274126,1.417960220836679
0.4630313031303128,1.4196543290566106
0.46332133213321325,1.4213494970633387
0.46361136113611345,1.4230457248538422
0.4639013901390139,1.4247430124251015
0.4641914191419141,1.4264413597740893
0.4644814481448143,1.4281407668977777
0.4647714771477147,1.4298412337931357
0.4650615061506149,1.4315427604571258
0.46535153515351513,1.43324534688671
0.46564156415641555,1.4349489930788468
0.46593159315931576,1.4366536990304897
0.4662216221622162,1.4383594647385909
0.4665116511651164,1.4400662902000967
0.4668016801680166,1.4417741754119526
0.467091709170917,1.4434831203711023
0.46738173817381723,1.4451931250744814
0.46767176717671766,1.446904189519028
0.46796179617961786,1.4486163137016717
0.46825182518251807,1.4503294976193435
0.4685418541854185,1.4520437412689702
0.4688318831883187,1.4537590446474733
0.4691219121912189,1.4554754077517738
0.46941194119411933,1.4571928305787905
0.46970197019701954,1.4589113131254352
0.46999199919991996,1.460630855388622
0.47028202820282017,1.4623514573652567
0.4705720572057204,1.464073119052247
0.4708620862086208,1.4657958404464961
0.471152115211521,1.467519621544902
0.47144214421442143,1.4692444623443646
0.47173217321732164,1.4709703628417756
0.47202220222022184,1.4726973230340286
0.47231223122312227,1.474425342918013
0.4726022602260225,1.4761544224906133
0.4728922892289227,1.4778845617487142
0.4731823182318231,1.479615760689197
0.4734723472347233,1.481348019308939
0.47376237623762374,1.4830813376048169
0.47405240524052394,1.4848157155737023
0.47434243424342415,1.486551153212466
0.4746324632463246,1.4882876505179774
0.4749224922492248,1.4900252074870997
0.475212521252125,1.4917638241166955
0.4755025502550254,1.493503500403628
0.4757925792579256,1.4952442363447507
0.47608260826082605,1.496986031936922
0.47637263726372625,1.4987288871769917
0.47666266626662646,1.5004728020618119
0.4769526952695269,1.5022177765882305
0.4772427242724271,1.503963810753091
0.4775327532753275,1.5057109045532386
0.4778227822782277,1.507459057985511
0.4781128112811279,1.5092082710467474
0.47840284028402835,1.5109585437337847
0.47869286928692856,1.5127098760434539
0.47898289828982876,1.5144622679725863
0.4792729272927292,1.5162157195180126
0.4795629562956294,1.5179702306765561
0.4798529852985298,1.519725801445043
0.48014301430143,1.521482431820292
0.48043304330433023,1.5232401217991243
0.48072307230723066,1.5249988713783578
0.48101310131013086,1.5267586805548043
0.4813031303130313,1.5285195493252794
0.4815931593159315,1.5302814776865898
0.4818831883188317,1.532044465635545
0.48217321732173213,1.5338085131689523
0.48246324632463233,1.5355736202836119
0.48275327532753254,1.5373397869763263
0.48304330433043297,1.5391070132438966
0.48333333333333317,1.5408752990831163
0.4836233623362336,1.542644644490782
0.4839133913391338,1.5444150494636848
0.484203420342034,1.5461865139986153
0.48449344934493443,1.5479590380923631
0.48478347834783464,1.5497326217417116
0.48507350735073484,1.5515072649434458
0.48536353635363527,1.553282967694349
0.4856535653565355,1.5550597299911972
0.4859435943594359,1.5568375518307713
0.4862336233623361,1.5586164332098436
0.4865236523652363,1.5603963741251885
0.48681368136813674,1.5621773745735787
0.48710371037103695,1.56395943455178
0.4873937393739374,1.5657425540565626
0.4876837683768376,1.5675267330846885
0.4879737973797378,1.5693119716329211
0.4882638263826382,1.5710982696980238
0.4885538553855384,1.5728856272767515
0.4888438843884386,1.5746740443658624
0.48913391339133905,1.5764635209621125
0.48942394239423925,1.5782540570622512
0.4897139713971397,1.5800456526630327
0.4900040004000399,1.5818383077612017
0.4902940294029401,1.5836320223535065
0.4905840584058405,1.5854267964366935
0.4908740874087407,1.5872226300075014
0.49116411641164115,1.5890195230626736
0.49145414541454135,1.5908174755989466
0.49174417441744156,1.5926164876130575
0.492034203420342,1.5944165591017425
0.4923242324232422,1.5962176900617313
0.4926142614261424,1.5980198804897556
0.4929042904290428,1.5998231303825454
0.49319431943194303,1.6016274397368253
0.49348434843484346,1.603432808549322
0.49377437743774366,1.6052392368167552
0.49406440644064387,1.6070467245358477
0.4943544354435443,1.6088552717033195
0.4946444644464445,1.6106648783158852
0.4949344934493449,1.6124755443702616
0.49522452245224513,1.6142872698631598
0.49551455145514534,1.6161000547912918
0.49580458045804576,1.6179138991513682
0.49609460946094597,1.6197288029400938
0.4963846384638462,1.6215447661541749
0.4966746674667466,1.6233617887903171
0.4969646964696468,1.625179870845218
0.49725472547254723,1.626999012315581
0.49754475447544744,1.628819213198101
0.49783478347834764,1.6306404734894753
0.49812481248124807,1.6324627931863982
0.4984148414841483,1.6342861722855606
0.4987048704870485,1.636110610783653
0.4989948994899489,1.6379361086773656
0.4992849284928491,1.639762665963382
0.49957495749574954,1.6415902826383895
0.49986498649864974,1.6434189586990677


==> fig/data/ground-truth-csvs/ground-truth_2_1.csv <==
x,y
-2.0,61.69792884511319
-1.9995999599959997,61.67292884536324
-1.9991999199919992,61.647933846613434
-1.998799879987999,61.62294384886379
-1.9983998399839984,61.59795885211429
-1.997999799979998,61.57297885636494
-1.9975997599759976,61.548003861615726
-1.9971997199719973,61.523033867866694
-1.9967996799679968,61.49806887511779
-1.9963996399639965,61.47310888336904
-1.995999599959996,61.44815389262043
-1.9955995599559957,61.42320390287199
-1.9951995199519952,61.39825891412369
-1.994799479947995,61.37331892637554
-1.9943994399439944,61.34838393962753
-1.993999399939994,61.32345395387969
-1.9935993599359936,61.298528969131986
-1.9931993199319933,61.27360898538444
-1.9927992799279928,61.24869400263704
-1.9923992399239925,61.223784020889795
-1.991999199919992,61.19887904014269
-1.9915991599159917,61.173979060395745
-1.9911991199119912,61.14908408164894
-1.9907990799079909,61.1241941039023
-1.9903990399039904,61.09930912715579
-1.98999899989999,61.07442915140944
-1.9895989598959896,61.049554176663236
-1.9891989198919893,61.0246842029172
-1.9887988798879888,60.99981923017129
-1.9883988398839885,60.97495925842554
-1.987998799879988,60.95010428767994
-1.9875987598759877,60.9252543179345
-1.9871987198719872,60.9004093491892
-1.9867986798679869,60.87556938144405
-1.9863986398639863,60.85073441469904
-1.985998599859986,60.8259044489542
-1.9855985598559855,60.801079484209495
-1.9851985198519853,60.776259520464954
-1.9847984798479847,60.75144455772054
-1.9843984398439845,60.7266345959763
-1.983998399839984,60.701829635232194
-1.9835983598359836,60.67702967548825
-1.9831983198319831,60.65223471674444
-1.9827982798279828,60.62744475900081
-1.9823982398239823,60.6026598022573
-1.981998199819982,60.57787984651395
-1.9815981598159815,60.553104891770744
-1.9811981198119812,60.52833493802771
-1.9807980798079807,60.503569985284805
-1.9803980398039804,60.47881003354206
-1.97999799979998,60.45405508279945
-1.9795979597959796,60.429305133057014
-1.9791979197919791,60.404560184314704
-1.9787978797879788,60.37982023657256
-1.9783978397839783,60.355085289830555
-1.977997799779978,60.330355344088716
-1.9775977597759775,60.30563039934701
-1.9771977197719772,60.280910455605465
-1.9767976797679767,60.25619551286406
-1.9763976397639764,60.23148557112282
-1.975997599759976,60.206780630381715
-1.9755975597559756,60.18208069064077
-1.975197519751975,60.15738575189996
-1.9747974797479748,60.13269581415933
-1.9743974397439743,60.10801087741882
-1.973997399739974,60.08333094167848
-1.9735973597359735,60.05865600693827
-1.9731973197319732,60.03398607319823
-1.9727972797279727,60.00932114045833
-1.9723972397239724,59.98466120871858
-1.971997199719972,59.96000627797898
-1.9715971597159716,59.93535634823953
-1.971197119711971,59.91071141950023
-1.9707970797079708,59.886071491761086
-1.9703970397039703,59.861436565022075
-1.96999699969997,59.83680663928324
-1.9695969596959695,59.812181714544536
-1.9691969196919692,59.78756179080599
-1.968796879687969,59.7629468680676
-1.9683968396839684,59.738336946329355
-1.967996799679968,59.71373202559125
-1.9675967596759676,59.689132105853304
-1.9671967196719673,59.664537187115506
-1.9667966796679668,59.63994726937785
-1.9663966396639665,59.61536235264037
-1.965996599659966,59.590782436903005
-1.9655965596559657,59.566207522165804
-1.9651965196519652,59.54163760842875
-1.9647964796479649,59.517072695691866
-1.9643964396439644,59.492512783955114
-1.963996399639964,59.46795787321852
-1.9635963596359636,59.443407963482066
-1.9631963196319633,59.41886305474578
-1.9627962796279628,59.394323147009615
-1.9623962396239625,59.36978824027363
-1.961996199619962,59.34525833453777
-1.9615961596159617,59.320733429802075
-1.9611961196119612,59.29621352606652
-1.9607960796079609,59.271698623331126
-1.9603960396039604,59.247188721595876
-1.95999599959996,59.222683820860794
-1.9595959595959596,59.19818392112584
-1.9591959195919593,59.17368902239104
-1.9587958795879588,59.149199124656384
-1.9583958395839585,59.1247142279219
-1.957995799579958,59.10023433218754
-1.9575957595759577,59.07575943745335
-1.9571957195719571,59.05128954371929
-1.9567956795679569,59.026824650985404
-1.9563956395639563,59.00236475925165
-1.955995599559956,58.977909868518054
-1.9555955595559555,58.95345997878461
-1.9551955195519553,58.929015090051315
-1.9547954795479547,58.90457520231816
-1.9543954395439544,58.88014031558516
-1.953995399539954,58.85571042985231
-1.9535953595359536,58.83128554511963
-1.9531953195319531,58.806865661387064
-1.9527952795279528,58.78245077865468
-1.9523952395239523,58.75804089692242
-1.951995199519952,58.73363601619033
-1.9515951595159515,58.70923613645838
-1.9511951195119512,58.684841257726575
-1.9507950795079507,58.66045137999493
-1.9503950395039504,58.636066503263436
-1.94999499949995,58.61168662753208
-1.9495949594959496,58.587311752800886
-1.9491949194919491,58.56294187906985
-1.9487948794879488,58.53857700633895
-1.9483948394839483,58.514217134608195
-1.947994799479948,58.48986226387761
-1.9475947594759475,58.465512394147154
-1.9471947194719472,58.441167525416866
-1.9467946794679467,58.4168276576867
-1.9463946394639464,58.392492790956716
-1.945994599459946,58.36816292522686
-1.9455945594559456,58.34383806049717
-1.945194519451945,58.31951819676761
-1.9447944794479448,58.29520333403823
-1.9443944394439443,58.27089347230898
-1.943994399439944,58.24658861157988
-1.9435943594359435,58.22228875185093
-1.9431943194319432,58.197993893122145
-1.9427942794279427,58.173704035393484
-1.9423942394239424,58.14941917866499
-1.941994199419942,58.12513932293664
-1.9415941594159416,58.10086446820846
-1.941194119411941,58.0765946144804
-1.9407940794079408,58.0523297617525
-1.9403940394039403,58.028069910024755
-1.93999399939994,58.00381505929716
-1.9395939593959395,57.9795652095697
-1.9391939193919392,57.955320360842414
-1.938793879387939,57.93108051311527
-1.9383938393839384,57.90684566638827
-1.937993799379938,57.882615820661435
-1.9375937593759376,57.85839097593473
-1.9371937193719373,57.83417113220818
-1.9367936793679368,57.80995628948179
-1.9363936393639365,57.78574644775555
-1.935993599359936,57.761541607029436
-1.9355935593559357,57.7373417673035
-1.9351935193519352,57.7131469285777
-1.9347934793479349,57.68895709085206
-1.9343934393439344,57.66477225412655
-1.933993399339934,57.64059241840121
-1.9335933593359336,57.61641758367601
-1.9331933193319333,57.592247749950964
-1.9327932793279328,57.568082917226064
-1.9323932393239325,57.543923085501326
-1.931993199319932,57.51976825477672
-1.9315931593159317,57.495618425052285
-1.9311931193119312,57.47147359632798
-1.9307930793079309,57.44733376860384
-1.9303930393039304,57.42319894187983
-1.92999299929993,57.39906911615599
-1.9295929592959296,57.37494429143229
-1.9291929192919293,57.35082446770875
-1.9287928792879288,57.32670964498535
-1.9283928392839285,57.302599823262106
-1.927992799279928,57.278495002539
-1.9275927592759277,57.25439518281607
-1.9271927192719271,57.23030036409327
-1.9267926792679269,57.20621054637061
-1.9263926392639263,57.18212572964812
-1.925992599259926,57.15804591392578
-1.9255925592559255,57.13397109920358
-1.9251925192519252,57.109901285481534
-1.9247924792479247,57.08583647275964
-1.9243924392439244,57.0617766610379
-1.923992399239924,57.03772185031629
-1.9235923592359236,57.013672040594855
-1.9231923192319231,56.98962723187354
-1.9227922792279228,56.96558742415241
-1.9223922392239223,56.941552617431405
-1.921992199219922,56.917522811710576
-1.9215921592159215,56.893498006989866
-1.9211921192119212,56.869478203269324
-1.9207920792079207,56.84546340054892
-1.9203920392039204,56.821453598828676
-1.91999199919992,56.797448798108576
-1.9195919591959196,56.77344899838864
-1.9191919191919191,56.74945419966884
-1.9187918791879188,56.725464401949196
-1.9183918391839183,56.7014796052297
-1.917991799179918,56.67749980951036
-1.9175917591759175,56.65352501479116
-1.9171917191719172,56.62955522107211
-1.9167916791679167,56.60559042835321
-1.9163916391639164,56.58163063663447
-1.915991599159916,56.55767584591587
-1.9155915591559156,56.53372605619743
-1.915191519151915,56.50978126747913
-1.9147914791479148,56.485841479760985
-1.9143914391439143,56.46190669304299
-1.913991399139914,56.437976907325144
-1.9135913591359135,56.41405212260744
-1.9131913191319132,56.390132338889906
-1.9127912791279127,56.36621755617251
-1.9123912391239124,56.342307774455264
-1.9119911991199119,56.31840299373816
-1.9115911591159116,56.29450321402122
-1.911191119111911,56.270608435304425
-1.9107910791079108,56.24671865758778
-1.9103910391039105,56.22283388087129
-1.90999099909991,56.19895410515494
-1.9095909590959095,56.17507933043874
-1.9091909190919092,56.151209556722705
-1.908790879087909,56.127344784006816
-1.9083908390839084,56.10348501229105
-1.9079907990799079,56.07963024157546
-1.9075907590759076,56.055780471860025
-1.9071907190719073,56.031935703144725
-1.9067906790679068,56.00809593542958
-1.9063906390639065,55.98426116871459
-1.905990599059906,55.96043140299973
-1.9055905590559057,55.93660663828505
-1.9051905190519052,55.91278687457049
-1.9047904790479049,55.888972111856106
-1.9043904390439044,55.86516235014186
-1.903990399039904,55.84135758942776
-1.9035903590359036,55.81755782971381
-1.9031903190319033,55.79376307100002
-1.9027902790279028,55.76997331328637
-1.9023902390239025,55.74618855657288
-1.901990199019902,55.72240880085953
-1.9015901590159017,55.69863404614634
-1.9011901190119012,55.6748642924333
-1.9007900790079009,55.6510995397204
-1.9003900390039004,55.62733978800765
-1.8999899989999,55.60358503729506
-1.8995899589958996,55.579835287582604
-1.8991899189918993,55.55609053887032
-1.8987898789878987,55.53235079115817
-1.8983898389838985,55.508616044446185
-1.897989798979898,55.48488629873433
-1.8975897589758977,55.46116155402264
-1.8971897189718971,55.437441810311086
-1.8967896789678969,55.41372706759971
-1.8963896389638963,55.39001732588846
-1.895989598959896,55.36631258517736
-1.8955895589558955,55.34261284546641
-1.8951895189518952,55.318918106755625
-1.8947894789478947,55.29522836904498
-1.8943894389438944,55.27154363233449
-1.893989398939894,55.24786389662413
-1.8935893589358936,55.22418916191395
-1.8931893189318931,55.2005194282039
-1.8927892789278928,55.17685469549401
-1.8923892389238923,55.15319496378425
-1.891989198919892,55.12954023307467
-1.8915891589158915,55.10589050336521
-1.8911891189118912,55.08224577465593
-1.8907890789078907,55.05860604694678
-1.8903890389038904,55.03497132023779
-1.88998899889989,55.01134159452893
-1.8895889588958896,54.98771686982025
-1.8891889188918891,54.96409714611169
-1.8887888788878888,54.94048242340331
-1.8883888388838883,54.91687270169506
-1.887988798879888,54.89326798098698
-1.8875887588758875,54.86966826127902
-1.8871887188718872,54.846073542571226
-1.8867886788678867,54.82248382486358
-1.8863886388638864,54.798899108156085
-1.885988598859886,54.775319392448736
-1.8855885588558856,54.751744677741556
-1.885188518851885,54.7281749640345
-1.8847884788478848,54.70461025132762
-1.8843884388438843,54.68105053962086
-1.883988398839884,54.65749582891427
-1.8835883588358835,54.63394611920783
-1.8831883188318832,54.61040141050154
-1.8827882788278827,54.58686170279539
-1.8823882388238824,54.563326996089394
-1.8819881988198819,54.53979729038355
-1.8815881588158816,54.51627258567786
-1.881188118811881,54.49275288197231
-1.8807880788078808,54.46923817926692
-1.8803880388038805,54.44572847756169
-1.87998799879988,54.42222377685658
-1.8795879587958795,54.398724077151634
-1.8791879187918792,54.37522937844684
-1.878787878787879,54.351739680742206
-1.8783878387838784,54.32825498403771
-1.8779877987798779,54.30477528833335
-1.8775877587758776,54.28130059362917
-1.8771877187718773,54.25783089992513
-1.8767876787678768,54.234366207221235
-1.8763876387638765,54.2109065155175
-1.875987598759876,54.1874518248139
-1.8755875587558757,54.16400213511046
-1.8751875187518752,54.14055744640716
-1.8747874787478749,54.11711775870402
-1.8743874387438744,54.093683072001014
-1.873987398739874,54.070253386298184
-1.8735873587358736,54.04682870159548
-1.8731873187318733,54.023409017892945
-1.8727872787278728,53.999994335190536
-1.8723872387238725,53.9765846534883
-1.871987198719872,53.95317997278621
-1.8715871587158717,53.929780293084264
-1.8711871187118712,53.90638561438247
-1.8707870787078709,53.88299593668083
-1.8703870387038704,53.85961125997933
-1.86998699869987,53.836231584277996
-1.8695869586958695,53.812856909576794
-1.8691869186918693,53.78948723587576
-1.8687868786878687,53.76612256317486
-1.8683868386838685,53.74276289147412
-1.867986798679868,53.719408220773516
-1.8675867586758677,53.69605855107309
-1.8671867186718671,53.672713882372776
-1.8667866786678669,53.64937421467264
-1.8663866386638663,53.626039547972645
-1.865986598659866,53.602709882272805
-1.8655865586558655,53.57938521757311
-1.8651865186518652,53.55606555387357
-1.8647864786478647,53.532750891174175
-1.8643864386438644,53.50944122947493
-1.863986398639864,53.48613656877583
-1.8635863586358636,53.4628369090769
-1.8631863186318631,53.439542250378096
-1.8627862786278628,53.41625259267946
-1.8623862386238623,53.39296793598097
-1.861986198619862,53.369688280282624
-1.8615861586158615,53.346413625584425
-1.8611861186118612,53.323143971886395
-1.8607860786078607,53.2998793191885
-1.8603860386038604,53.276619667490756
-1.85998599859986,53.253365016793154
-1.8595859585958596,53.23011536709572
-1.859185918591859,53.20687071839842
-1.8587858785878588,53.18363107070129
-1.8583858385838583,53.16039642400428
-1.857985798579858,53.137166778307446
-1.8575857585758575,53.11394213361075
-1.8571857185718572,53.09072248991421
-1.8567856785678567,53.06750784721781
-1.8563856385638564,53.04429820552158
-1.855985598559856,53.02109356482547
-1.8555855585558556,52.99789392512953
-1.855185518551855,52.97469928643373
-1.8547854785478548,52.95150964873811
-1.8543854385438543,52.92832501204261
-1.853985398539854,52.905145376347264
-1.8535853585358535,52.88197074165207
-1.8531853185318532,52.85880110795703
-1.8527852785278527,52.835636475262135
-1.8523852385238524,52.812476843567396
-1.851985198519852,52.789322212872804
-1.8515851585158516,52.76617258317835
-1.851185118511851,52.74302795448406
-1.8507850785078508,52.71988832678993
-1.8503850385038505,52.69675370009594
-1.84998499849985,52.67362407440209
-1.8495849584958495,52.65049944970839
-1.8491849184918492,52.62737982601485
-1.848784878487849,52.60426520332147
-1.8483848384838484,52.58115558162822
-1.8479847984798479,52.55805096093513
-1.8475847584758476,52.534951341242184
-1.8471847184718473,52.511856722549396
-1.8467846784678468,52.48876710485675
-1.8463846384638463,52.465682488164255
-1.845984598459846,52.44260287247192
-1.8455845584558457,52.41952825777974
-1.8451845184518452,52.39645864408768
-1.8447844784478447,52.37339403139578
-1.8443844384438444,52.35033441970405
-1.843984398439844,52.32727980901246
-1.8435843584358436,52.304230199321005
-1.8431843184318433,52.281185590629725
-1.8427842784278428,52.25814598293858
-1.8423842384238425,52.23511137624759
-1.841984198419842,52.21208177055674
-1.8415841584158417,52.18905716586605
-1.8411841184118412,52.16603756217551
-1.8407840784078409,52.14302295948513
-1.8403840384038403,52.120013357794875
-1.83998399839984,52.09700875710479
-1.8395839583958395,52.07400915741484
-1.8391839183918393,52.05101455872506
-1.8387838783878387,52.028024961035406
-1.8383838383838385,52.005040364345916
-1.837983798379838,51.98206076865657
-1.8375837583758377,51.95908617396739
-1.8371837183718371,51.93611658027834
-1.8367836783678368,51.91315198758945
-1.8363836383638363,51.8901923959007
-1.835983598359836,51.86723780521212
-1.8355835583558355,51.84428821552367
-1.8351835183518352,51.821343626835386
-1.8347834783478347,51.798404039147236
-1.8343834383438344,51.775469452459255
-1.833983398339834,51.75253986677141
-1.8335833583358336,51.729615282083714
-1.8331833183318331,51.70669569839617
-1.8327832783278328,51.68378111570878
-1.8323832383238323,51.66087153402153
-1.831983198319832,51.637966953334455
-1.8315831583158315,51.6150673736475
-1.8311831183118312,51.59217279496072
-1.8307830783078307,51.56928321727407
-1.8303830383038304,51.54639864058758
-1.82998299829983,51.523519064901244
-1.8295829582958296,51.50064449021505
-1.829182918291829,51.477774916529
-1.8287828782878288,51.454910343843125
-1.8283828382838283,51.43205077215737
-1.827982798279828,51.40919620147179
-1.8275827582758275,51.38634663178634
-1.8271827182718272,51.36350206310105
-1.8267826782678267,51.3406624954159
-1.8263826382638264,51.31782792873092
-1.825982598259826,51.29499836304607
-1.8255825582558256,51.272173798361386
-1.825182518251825,51.24935423467684
-1.8247824782478248,51.226539671992455
-1.8243824382438243,51.20373011030821
-1.823982398239824,51.18092554962413
-1.8235823582358235,51.158125989940174
-1.8231823182318232,51.13533143125639
-1.8227822782278227,51.112541873572745
-1.8223822382238224,51.089757316889255
-1.8219821982198219,51.066977761205905
-1.8215821582158216,51.044203206522724
-1.821182118211821,51.021433652839676
-1.8207820782078208,50.998669100156796
-1.8203820382038205,50.97590954847406
-1.81998199819982,50.95315499779146
-1.8195819581958195,50.93040544810901
-1.8191819181918192,50.90766089942672
-1.818781878187819,50.88492135174459
-1.8183818381838184,50.86218680506259
-1.8179817981798179,50.83945725938075
-1.8175817581758176,50.816732714699064
-1.8171817181718173,50.794013171017525
-1.8167816781678168,50.771298628336126
-1.8163816381638163,50.74858908665489
-1.815981598159816,50.7258845459738
-1.8155815581558157,50.70318500629287
-1.8151815181518152,50.68049046761207
-1.8147814781478147,50.65780092993141
-1.8143814381438144,50.63511639325093
-1.813981398139814,50.6124368575706
-1.8135813581358136,50.5897623228904
-1.8131813181318133,50.56709278921037
-1.8127812781278128,50.54442825653047
-1.8123812381238125,50.52176872485074
-1.811981198119812,50.49911419417114
-1.8115811581158117,50.476464664491715
-1.8111811181118112,50.453820135812414
-1.8107810781078109,50.431180608133275
-1.8103810381038103,50.408546081454276
-1.80998099809981,50.385916555775445
-1.8095809580958095,50.36329203109674
-1.8091809180918093,50.34067250741821
-1.8087808780878087,50.318057984739816
-1.8083808380838085,50.29544846306158
-1.807980798079808,50.27284394238349
-1.8075807580758076,50.25024442270555
-1.8071807180718071,50.22764990402776
-1.8067806780678068,50.20506038635012
-1.8063806380638063,50.18247586967262
-1.805980598059806,50.159896353995286
-1.8055805580558055,50.1373218393181
-1.8051805180518052,50.11475232564106
-1.8047804780478047,50.09218781296417
-1.8043804380438044,50.06962830128743
-1.803980398039804,50.04707379061083
-1.8035803580358036,50.0245242809344
-1.8031803180318031,50.0019797722581
-1.8027802780278028,49.97944026458197
-1.8023802380238023,49.95690575790597
-1.801980198019802,49.93437625223014
-1.8015801580158015,49.91185174755444
-1.8011801180118012,49.88933224387891
-1.8007800780078007,49.86681774120351
-1.8003800380038004,49.844308239528274
-1.7999799979998,49.82180373885318
-1.7995799579957996,49.79930423917825
-1.799179917991799,49.776809740503445
-1.7987798779877988,49.75432024282881
-1.7983798379837983,49.731835746154324
-1.797979797979798,49.709356250479985
-1.7975797579757975,49.6868817558058
-1.7971797179717972,49.66441226213176
-1.7967796779677967,49.64194776945786
-1.7963796379637964,49.61948827778413
-1.795979597959796,49.59703378711053
-1.7955795579557956,49.5745842974371
-1.795179517951795,49.5521398087638
-1.7947794779477948,49.52970032109067
-1.7943794379437943,49.50726583441767
-1.793979397939794,49.484836348744835
-1.7935793579357935,49.462411864072145
-1.7931793179317932,49.43999238039961
-1.7927792779277927,49.41757789772722
-1.7923792379237924,49.39516841605498
-1.7919791979197919,49.37276393538288
-1.7915791579157916,49.35036445571095
-1.791179117911791,49.32796997703916
-1.7907790779077908,49.30558049936752
-1.7903790379037905,49.28319602269604
-1.78997899789979,49.26081654702469
-1.7895789578957895,49.2384420723535
-1.7891789178917892,49.21607259868246
-1.7887788778877889,49.19370812601158
-1.7883788378837884,49.17134865434083
-1.7879787978797879,49.14899418367024
-1.7875787578757876,49.12664471399981
-1.7871787178717873,49.104300245329526
-1.7867786778677868,49.08196077765937
-1.7863786378637863,49.05962631098938
-1.785978597859786,49.03729684531954
-1.7855785578557857,49.014972380649866
-1.7851785178517852,48.99265291698032
-1.7847784778477847,48.97033845431093
-1.7843784378437844,48.94802899264168
-1.783978397839784,48.925724531972605
-1.7835783578357836,48.90342507230367
-1.7831783178317833,48.88113061363488
-1.7827782778277828,48.85884115596623
-1.7823782378237825,48.83655669929775
-1.781978197819782,48.814277243629405
-1.7815781578157817,48.79200278896122
-1.7811781178117811,48.769733335293175
-1.7807780778077809,48.74746888262529
-1.7803780378037803,48.72520943095754
-1.77997799779978,48.70295498028997
-1.7795779577957795,48.680705530622525
-1.7791779177917793,48.65846108195523
-1.7787778777877787,48.6362216342881
-1.7783778377837784,48.613987187621106
-1.777977797779778,48.591757741954254
-1.7775777577757776,48.56953329728758
-1.7771777177717771,48.547313853621034
-1.7767776777677768,48.52509941095465
-1.7763776377637763,48.50288996928841
-1.775977597759776,48.480685528622324
-1.7755775577557755,48.458486088956384
-1.7751775177517752,48.4362916502906
-1.7747774777477747,48.414102212624954
-1.7743774377437744,48.39191777595947
-1.773977397739774,48.36973834029412
-1.7735773577357736,48.347563905628945
-1.7731773177317731,48.3253944719639
-1.7727772777277728,48.30323003929902
-1.7723772377237723,48.28107060763428
-1.771977197719772,48.258916176969684
-1.7715771577157715,48.236766747305246
-1.7711771177117712,48.214622318640956
-1.7707770777077707,48.19248289097681
-1.7703770377037704,48.17034846431283
-1.76997699769977,48.14821903864899
-1.7695769576957696,48.12609461398531
-1.769176917691769,48.103975190321755
-1.7687768776877688,48.08186076765838
-1.7683768376837683,48.05975134599513
-1.767976797679768,48.037646925332055
-1.7675767576757675,48.01554750566911
-1.7671767176717672,47.99345308700632
-1.7667766776677667,47.97136366934368
-1.7663766376637664,47.949279252681194
-1.765976597659766,47.927199837018854
-1.7655765576557656,47.90512542235667
-1.765176517651765,47.88305600869463
-1.7647764776477648,47.86099159603274
-1.7643764376437643,47.838932184371
-1.763976397639764,47.816877773709415
-1.7635763576357635,47.79482836404798
-1.7631763176317632,47.77278395538669
-1.7627762776277627,47.750744547725546
-1.7623762376237624,47.72871014106456
-1.7619761976197619,47.706680735403715
-1.7615761576157616,47.68465633074303
-1.761176117611761,47.662636927082495
-1.7607760776077608,47.64062252442211
-1.7603760376037605,47.61861312276188
-1.75997599759976,47.596608722101784
-1.7595759575957595,47.574609322441844
-1.7591759175917592,47.55261492378206
-1.7587758775877589,47.53062552612243
-1.7583758375837584,47.50864112946293
-1.7579757975797579,47.48666173380358
-1.7575757575757576,47.464687339144405
-1.7571757175717573,47.44271794548538
-1.7567756775677568,47.42075355282648
-1.7563756375637563,47.39879416116774
-1.755975597559756,47.37683977050916
-1.7555755575557557,47.354890380850726
-1.7551755175517552,47.33294599219243
-1.7547754775477546,47.311006604534285
-1.7543754375437544,47.2890722178763
-1.753975397539754,47.267142832218475
-1.7535753575357536,47.24521844756078
-1.7531753175317533,47.22329906390325
-1.7527752775277528,47.20138468124585
-1.7523752375237525,47.179475299588624
-1.751975197519752,47.157570918931526
-1.7515751575157517,47.1356715392746
-1.7511751175117511,47.1137771606178
-1.7507750775077509,47.09188778296117
-1.7503750375037503,47.07000340630468
-1.7499749974997498,47.04812403064834
-1.7495749574957495,47.02624965599216
-1.7491749174917492,47.00438028233612
-1.7487748774877487,46.98251590968023
-1.7483748374837484,46.960656538024494
-1.747974797479748,46.938802167368905
-1.7475747574757476,46.91695279771347
-1.7471747174717471,46.895108429058176
-1.7467746774677468,46.87326906140305
-1.7463746374637463,46.85143469474806
-1.745974597459746,46.82960532909322
-1.7455745574557455,46.80778096443853
-1.7451745174517452,46.785961600784
-1.7447744774477447,46.7641472381296
-1.7443744374437444,46.742337876475375
-1.743974397439744,46.72053351582128
-1.7435743574357436,46.69873415616735
-1.7431743174317431,46.676939797513555
-1.7427742774277428,46.65515043985993
-1.7423742374237423,46.63336608320643
-1.741974197419742,46.611586727553096
-1.7415741574157415,46.5898123728999
-1.7411741174117412,46.56804301924687
-1.7407740774077407,46.54627866659397
-1.7403740374037404,46.524519314941244
-1.73997399739974,46.50276496428866
-1.7395739573957396,46.48101561463622
-1.739173917391739,46.459271265983936
-1.7387738773877388,46.4375319183318
-1.7383738373837383,46.41579757167981
-1.737973797379738,46.394068226027976
-1.7375737573757375,46.37234388137629
-1.7371737173717372,46.350624537724755
-1.7367736773677367,46.32891019507336
-1.7363736373637364,46.307200853422124
-1.7359735973597359,46.28549651277104
-1.7355735573557356,46.26379717312011
-1.735173517351735,46.242102834469314
-1.7347734773477348,46.220413496818686
-1.7343734373437343,46.19872916016819
-1.733973397339734,46.177049824517866
-1.7335733573357337,46.15537548986768
-1.7331733173317332,46.133706156217634
-1.7327732773277327,46.11204182356774
-1.7323732373237324,46.090382491918014
-1.731973197319732,46.06872816126844
-1.7315731573157316,46.04707883161899
-1.731173117311731,46.025434502969695
-1.7307730773077308,46.00379517532057
-1.7303730373037305,45.98216084867158
-1.72997299729973,45.960531523022745
-1.7295729572957295,45.93890719837405
-1.7291729172917292,45.91728787472552
-1.7287728772877289,45.895673552077135
-1.7283728372837284,45.87406423042889
-1.7279727972797279,45.852459909780805
-1.7275727572757276,45.83086059013287
-1.7271727172717273,45.80926627148509
-1.7267726772677268,45.787676953837455
-1.7263726372637263,45.766092637189956
-1.725972597259726,45.74451332154262
-1.7255725572557257,45.722939006895444
-1.7251725172517252,45.701369693248395
-1.7247724772477246,45.679805380601515
-1.7243724372437244,45.65824606895478
-1.723972397239724,45.6366917583082
-1.7235723572357236,45.615142448661764
-1.723172317231723,45.593598140015466
-1.7227722772277227,45.57205883236934
-1.7223722372237225,45.550524525723354
-1.721972197219722,45.52899522007752
-1.7215721572157214,45.507470915431824
-1.7211721172117211,45.48595161178629
-1.7207720772077209,45.46443730914091
-1.7203720372037203,45.44292800749567
-1.7199719971997198,45.42142370685058
-1.7195719571957195,45.399924407205646
-1.7191719171917192,45.37843010856086
-1.7187718771877187,45.35694081091623
-1.7183718371837184,45.33545651427175
-1.717971797179718,45.31397721862741
-1.7175717571757176,45.29250292398322
-1.7171717171717171,45.27103363033918
-1.7167716771677168,45.2495693376953
-1.7163716371637163,45.22811004605156
-1.715971597159716,45.20665575540797
-1.7155715571557155,45.18520646576454
-1.7151715171517152,45.16376217712126
-1.7147714771477147,45.142322889478116
-1.7143714371437144,45.12088860283513
-1.713971397139714,45.09945931719229
-1.7135713571357136,45.078035032549614
-1.7131713171317131,45.05661574890708
-1.7127712771277128,45.035201466264695
-1.7123712371237123,45.013792184622446
-1.711971197119712,44.99238790398037
-1.7115711571157115,44.97098862433843
-1.7111711171117112,44.94959434569665
-1.7107710771077107,44.92820506805501
-1.7103710371037104,44.90682079141354
-1.70997099709971,44.885441515772186
-1.7095709570957096,44.86406724113101
-1.709170917091709,44.84269796748996
-1.7087708770877088,44.82133369484909
-1.7083708370837083,44.79997442320834
-1.707970797079708,44.778620152567775
-1.7075707570757075,44.75727088292732
-1.7071707170717072,44.735926614287045
-1.7067706770677067,44.7145873466469
-1.7063706370637064,44.69325308000693
-1.7059705970597059,44.67192381436708
-1.7055705570557056,44.6505995497274
-1.705170517051705,44.62928028608786
-1.7047704770477048,44.60796602344848
-1.7043704370437043,44.586656761809245
-1.703970397039704,44.56535250117017
-1.7035703570357037,44.54405324153124
-1.7031703170317032,44.52275898289244
-1.7027702770277027,44.501469725253806
-1.7023702370237024,44.48018546861532
-1.701970197019702,44.45890621297699
-1.7015701570157016,44.437631958338805
-1.701170117011701,44.41636270470076
-1.7007700770077008,44.39509845206288
-1.7003700370037005,44.37383920042516
-1.6999699969997,44.35258494978756
-1.6995699569956995,44.33133570015012
-1.6991699169916992,44.31009145151285
-1.6987698769876989,44.28885220387571
-1.6983698369836984,44.26761795723872
-1.6979697969796979,44.246388711601874
-1.6975697569756976,44.2251644669652
-1.6971697169716973,44.20394522332867
-1.6967696769676968,44.182730980692284
-1.6963696369636962,44.16152173905604
-1.695969596959696,44.14031749841996
-1.6955695569556957,44.11911825878404
-1.6951695169516952,44.097924020148234
-1.6947694769476946,44.0767347825126
-1.6943694369436944,44.05555054587712
-1.693969396939694,44.034371310241795
-1.6935693569356935,44.0131970756066
-1.693169316931693,43.99202784197157
-1.6927692769276927,43.97086360933669
-1.6923692369236925,43.94970437770195
-1.691969196919692,43.92855014706736
-1.6915691569156914,43.90740091743292
-1.6911691169116911,43.88625668879864
-1.6907690769076908,43.865117461164516
-1.6903690369036903,43.84398323453052
-1.6899689968996898,43.822854008896684
-1.6895689568956895,43.80172978426301
-1.6891689168916892,43.780610560629476
-1.6887688768876887,43.75949633799609
-1.6883688368836884,43.73838711636286
-1.687968796879688,43.71728289572977
-1.6875687568756876,43.696183676096844
-1.6871687168716871,43.67508945746405
-1.6867686768676868,43.65400023983142
-1.6863686368636863,43.63291602319893
-1.685968596859686,43.6118368075666
-1.6855685568556855,43.59076259293441
-1.6851685168516852,43.56969337930238
-1.6847684768476847,43.548629166670494
-1.6843684368436844,43.527569955038764
-1.683968396839684,43.506515744407174
-1.6835683568356836,43.48546653477574
-1.683168316831683,43.46442232614446
-1.6827682768276828,43.44338311851333
-1.6823682368236823,43.42234891188234
-1.681968196819682,43.401319706251506
-1.6815681568156815,43.38029550162082
-1.6811681168116812,43.35927629799029
-1.6807680768076807,43.33826209535991
-1.6803680368036804,43.31725289372967
-1.67996799679968,43.296248693099585
-1.6795679567956796,43.27524949346966
-1.679167916791679,43.254255294839865
-1.6787678767876788,43.233266097210226
-1.6783678367836783,43.21228190058075
-1.677967796779678,43.19130270495141
-1.6775677567756775,43.17032851032223
-1.6771677167716772,43.1493593166932
-1.6767676767676767,43.128395124064305
-1.6763676367636764,43.10743593243558
-1.6759675967596759,43.08648174180699
-1.6755675567556756,43.06553255217857
-1.675167516751675,43.044588363550275
-1.6747674767476748,43.023649175922145
-1.6743674367436743,43.002714989294155
-1.673967396739674,42.981785803666334
-1.6735673567356737,42.96086161903865
-1.6731673167316732,42.93994243541111
-1.6727672767276727,42.919028252783725
-1.6723672367236724,42.89811907115649
-1.671967196719672,42.877214890529416
-1.6715671567156716,42.85631571090248
-1.671167116711671,42.83542153227569
-1.6707670767076708,42.81453235464906
-1.6703670367036705,42.79364817802258
-1.66996699669967,42.772769002396245
-1.6695669566956695,42.75189482777005
-1.6691669166916692,42.73102565414402
-1.6687668766876689,42.71016148151815
-1.6683668366836684,42.68930230989241
-1.6679667966796679,42.668448139266815
-1.6675667566756676,42.64759896964139
-1.6671667166716673,42.626754801016105
-1.6667666766676668,42.60591563339097
-1.6663666366636662,42.58508146676598
-1.665966596659666,42.56425230114115
-1.6655665566556657,42.543428136516475
-1.6651665166516652,42.522608972891945
-1.6647664766476646,42.50179481026755
-1.6643664366436643,42.480985648643326
-1.663966396639664,42.46018148801925
-1.6635663566356635,42.43938232839531
-1.663166316631663,42.41858816977152
-1.6627662766276627,42.39779901214789
-1.6623662366236625,42.377014855524415
-1.661966196619662,42.35623569990107
-1.6615661566156614,42.33546154527789
-1.6611661166116611,42.31469239165485
-1.6607660766076608,42.29392823903198
-1.6603660366036603,42.27316908740924
-1.6599659965996598,42.25241493678665
-1.6595659565956595,42.231665787164225
-1.6591659165916592,42.21092163854195
-1.6587658765876587,42.19018249091981
-1.6583658365836584,42.16944834429783
-1.657965796579658,42.148719198676
-1.6575657565756576,42.12799505405432
-1.6571657165716571,42.107275910432776
-1.6567656765676568,42.086561767811396
-1.6563656365636563,42.06585262619016
-1.655965596559656,42.04514848556908
-1.6555655565556555,42.02444934594815
-1.6551655165516552,42.00375520732737
-1.6547654765476547,41.98306606970674
-1.6543654365436544,41.962381933086256
-1.653965396539654,41.94170279746592
-1.6535653565356536,41.921028662845735
-1.653165316531653,41.900359529225696
-1.6527652765276528,41.87969539660582
-1.6523652365236523,41.85903626498608
-1.651965196519652,41.838382134366505
-1.6515651565156515,41.81773300474706
-1.6511651165116512,41.797088876127795
-1.6507650765076507,41.77644974850865
-1.6503650365036504,41.755815621889674
-1.64996499649965,41.735186496270835
-1.6495649564956496,41.714562371652164
-1.649164916491649,41.69394324803363
-1.6487648764876488,41.67332912541525
-1.6483648364836483,41.65272000379701
-1.647964796479648,41.632115883178926
-1.6475647564756475,41.61151676356099
-1.6471647164716472,41.59092264494322
-1.6467646764676467,41.57033352732558
-1.6463646364636464,41.5497494107081
-1.6459645964596459,41.529170295090765
-1.6455645564556456,41.50859618047359
-1.645164516451645,41.488027066856546
-1.6447644764476448,41.46746295423967
-1.6443644364436443,41.44690384262294
-1.643964396439644,41.42634973200636
-1.6435643564356435,41.40580062238992
-1.6431643164316432,41.38525651377364
-1.6427642764276427,41.3647174061575
-1.6423642364236424,41.344183299541534
-1.641964196419642,41.323654193925705
-1.6415641564156416,41.30313008931001
-1.641164116411641,41.28261098569447
-1.6407640764076408,41.2620968830791
-1.6403640364036405,41.24158778146388
-1.63996399639964,41.22108368084879
-1.6395639563956395,41.20058458123385
-1.6391639163916392,41.18009048261907
-1.6387638763876389,41.15960138500444
-1.6383638363836384,41.13911728838996
-1.6379637963796378,41.11863819277562
-1.6375637563756376,41.09816409816144
-1.6371637163716373,41.07769500454742
-1.6367636763676368,41.05723091193353
-1.6363636363636362,41.03677182031979
-1.635963596359636,41.01631772970621
-1.6355635563556357,40.99586864009279
-1.6351635163516351,40.975424551479506
-1.6347634763476346,40.954985463866365
-1.6343634363436343,40.934551377253385
-1.633963396339634,40.91412229164057
-1.6335633563356335,40.893698207027875
-1.633163316331633,40.873279123415344
-1.6327632763276327,40.85286504080296
-1.6323632363236324,40.83245595919074
-1.631963196319632,40.81205187857865
-1.6315631563156314,40.79165279896671
-1.6311631163116311,40.771258720354936
-1.6307630763076308,40.75086964274331
-1.6303630363036303,40.730485566131826
-1.6299629962996298,40.71010649052048
-1.6295629562956295,40.68973241590931
-1.6291629162916292,40.66936334229828
-1.6287628762876287,40.648999269687394
-1.6283628362836282,40.62864019807666
-1.627962796279628,40.60828612746608
-1.6275627562756276,40.587937057855655
-1.6271627162716271,40.56759298924537
-1.6267626762676268,40.547253921635246
-1.6263626362636263,40.526919855025255
-1.625962596259626,40.50659078941543
-1.6255625562556255,40.48626672480574
-1.6251625162516252,40.46594766119622
-1.6247624762476247,40.44563359858684
-1.6243624362436244,40.425324536977605
-1.623962396239624,40.40502047636852
-1.6235623562356236,40.3847214167596
-1.623162316231623,40.36442735815081
-1.6227622762276228,40.344138300542184
-1.6223622362236223,40.32385424393369
-1.621962196219622,40.303575188325375
-1.6215621562156215,40.28330113371719
-1.6211621162116212,40.263032080109156
-1.6207620762076207,40.24276802750127
-1.6203620362036204,40.22250897589355
-1.61996199619962,40.202254925285956
-1.6195619561956196,40.182005875678534
-1.619161916191619,40.16176182707124
-1.6187618761876188,40.14152277946412
-1.6183618361836183,40.12128873285714
-1.617961796179618,40.101059687250306
-1.6175617561756175,40.08083564264363
-1.6171617161716172,40.060616599037104
-1.6167616761676167,40.04040255643071
-1.6163616361636164,40.020193514824484
-1.6159615961596159,39.9999894742184
-1.6155615561556156,39.97979043461247
-1.615161516151615,39.95959639600669
-1.6147614761476148,39.93940735840106
-1.6143614361436143,39.91922332179558
-1.613961396139614,39.89904428619025
-1.6135613561356135,39.87887025158506
-1.6131613161316132,39.85870121798004
-1.6127612761276127,39.83853718537516
-1.6123612361236124,39.81837815377043
-1.611961196119612,39.79822412316585
-1.6115611561156116,39.77807509356142
-1.611161116111611,39.757931064957134
-1.6107610761076108,39.737792037353
-1.6103610361036105,39.71765801074903
-1.60996099609961,39.6975289851452
-1.6095609560956095,39.67740496054151
-1.6091609160916092,39.657285936937974
-1.6087608760876089,39.63717191433461
-1.6083608360836084,39.61706289273137
-1.6079607960796078,39.59695887212828
-1.6075607560756076,39.57685985252536
-1.6071607160716073,39.55676583392258
-1.6067606760676068,39.53667681631995
-1.6063606360636062,39.516592799717465
-1.605960596059606,39.49651378411514
-1.6055605560556057,39.476439769512965
-1.6051605160516051,39.45637075591093
-1.6047604760476046,39.436306743309046
-1.6043604360436043,39.41624773170731
-1.603960396039604,39.39619372110574
-1.6035603560356035,39.37614471150431
-1.603160316031603,39.35610070290302
-1.6027602760276027,39.3360616953019
-1.6023602360236024,39.31602768870092
-1.601960196019602,39.29599868310009
-1.6015601560156014,39.275974678499395
-1.6011601160116011,39.25595567489888
-1.6007600760076008,39.2359416722985
-1.6003600360036003,39.215932670698265
-1.5999599959995998,39.195928670098176
-1.5995599559955995,39.17592967049825
-1.5991599159915992,39.155935671898476
-1.5987598759875987,39.13594667429884
-1.5983598359835982,39.11596267769936
-1.597959795979598,39.09598368210004
-1.5975597559755976,39.07600968750086
-1.5971597159715971,39.05604069390182
-1.5967596759675968,39.036076701302946
-1.5963596359635963,39.01611770970422
-1.595959595959596,38.99616371910564
-1.5955595559555955,38.976214729507205
-1.5951595159515952,38.95627074090893
-1.5947594759475947,38.93633175331079
-1.5943594359435944,38.91639776671283
-1.593959395939594,38.89646878111498
-1.5935593559355936,38.876544796517315
-1.593159315931593,38.85662581291978
-1.5927592759275928,38.83671183032241
-1.5923592359235923,38.81680284872516
-1.591959195919592,38.79689886812809
-1.5915591559155915,38.77699988853116
-1.5911591159115912,38.75710590993438
-1.5907590759075907,38.737216932337745
-1.5903590359035904,38.71733295574127
-1.5899589958995899,38.697453980144935
-1.5895589558955896,38.67758000554876
-1.589158915891589,38.65771103195272
-1.5887588758875888,38.63784705935686
-1.5883588358835883,38.61798808776112
-1.587958795879588,38.59813411716554
-1.5875587558755875,38.57828514757011
-1.5871587158715872,38.55844117897484
-1.5867586758675867,38.538602211379704
-1.5863586358635864,38.51876824478473
-1.5859585958595859,38.4989392791899
-1.5855585558555856,38.47911531459522
-1.585158515851585,38.45929635100069
-1.5847584758475848,38.43948238840631
-1.5843584358435843,38.419673426812075
-1.583958395839584,38.399869466218
-1.5835583558355835,38.38007050662406
-1.5831583158315832,38.36027654803029
-1.5827582758275827,38.34048759043665
-1.5823582358235824,38.32070363384318
-1.581958195819582,38.30092467824986
-1.5815581558155816,38.28115072365668
-1.581158115811581,38.261381770063636
-1.5807580758075808,38.24161781747077
-1.5803580358035805,38.22185886587804
-1.57995799579958,38.20210491528545
-1.5795579557955794,38.18235596569303
-1.5791579157915792,38.162612017100756
-1.5787578757875789,38.142873069508624
-1.5783578357835784,38.12313912291664
-1.5779577957795778,38.103410177324804
-1.5775577557755776,38.083686232733136
-1.5771577157715773,38.06396728914161
-1.5767576757675767,38.04425334655022
-1.5763576357635762,38.024544404958995
-1.575957595759576,38.00484046436792
-1.5755575557555757,37.985141524777
-1.5751575157515751,37.965447586186215
-1.5747574757475746,37.94575864859557
-1.5743574357435743,37.926074712005104
-1.573957395739574,37.90639577641478
-1.5735573557355735,37.886721841824595
-1.573157315731573,37.86705290823456
-1.5727572757275727,37.84738897564469
-1.5723572357235724,37.82773004405496
-1.571957195719572,37.80807611346538
-1.5715571557155714,37.788427183875946
-1.5711571157115711,37.76878325528667
-1.5707570757075708,37.74914432769755
-1.5703570357035703,37.72951040110857
-1.5699569956995698,37.70988147551974
-1.5695569556955695,37.690257550931065
-1.5691569156915692,37.67063862734254
-1.5687568756875687,37.65102470475416
-1.5683568356835682,37.63141578316592
-1.567956795679568,37.61181186257784
-1.5675567556755676,37.592212942989924
-1.5671567156715671,37.57261902440214
-1.5667566756675668,37.55303010681452
-1.5663566356635663,37.53344619022704
-1.565956595659566,37.51386727463971
-1.5655565556555655,37.494293360052524
-1.5651565156515652,37.4747244464655
-1.5647564756475647,37.455160533878626
-1.5643564356435644,37.4356016222919
-1.563956395639564,37.41604771170532
-1.5635563556355636,37.39649880211889
-1.563156315631563,37.376954893532606
-1.5627562756275628,37.357415985946474
-1.5623562356235623,37.337882079360504
-1.561956195619562,37.318353173774675
-1.5615561556155615,37.298829269189
-1.5611561156115612,37.27931036560348
-1.5607560756075607,37.259796463018084
-1.5603560356035604,37.240287561432865
-1.5599559955995599,37.22078366084777
-1.5595559555955596,37.20128476126286
-1.559155915591559,37.18179086267807
-1.5587558755875588,37.162301965093455
-1.5583558355835583,37.14281806850897
-1.557955795579558,37.123339172924645
-1.5575557555755575,37.10386527834046
-1.5571557155715572,37.084396384756445
-1.5567556755675567,37.06493249217256
-1.5563556355635564,37.04547360058884
-1.5559555955595559,37.02601971000525
-1.5555555555555556,37.00657082042183
-1.555155515551555,36.987126931838546
-1.5547554755475548,36.967688044255425
-1.5543554355435543,36.948254157672444
-1.553955395539554,36.92882527208962
-1.5535553555355535,36.90940138750694
-1.5531553155315532,36.88998250392441
-1.5527552755275527,36.87056862134203
-1.5523552355235524,36.85115973975981
-1.551955195519552,36.83175585917773
-1.5515551555155516,36.8123569795958
-1.551155115511551,36.792963101014024
-1.5507550755075508,36.77357422343239
-1.5503550355035505,36.75419034685092
-1.54995499549955,36.734811471269595
-1.5495549554955494,36.7154375966884
-1.5491549154915492,36.69606872310738
-1.5487548754875489,36.67670485052652
-1.5483548354835484,36.65734597894578
-1.5479547954795478,36.6379921083652
-1.5475547554755475,36.61864323878478
-1.5471547154715473,36.599299370204506
-1.5467546754675467,36.579960502624374
-1.5463546354635462,36.56062663604438
-1.545954595459546,36.54129777046457
-1.5455545554555457,36.52197390588489
-1.5451545154515451,36.502655042305356
-1.5447544754475446,36.48334117972598
-1.5443544354435443,36.464032318146764
-1.543954395439544,36.44472845756769
-1.5435543554355435,36.425429597988746
-1.543154315431543,36.40613573940997
-1.5427542754275427,36.38684688183135
-1.5423542354235424,36.36756302525288
-1.541954195419542,36.34828416967454
-1.5415541554155414,36.32901031509636
-1.5411541154115411,36.30974146151834
-1.5407540754075408,36.29047760894046
-1.5403540354035403,36.27121875736274
-1.5399539953995398,36.25196490678515
-1.5395539553955395,36.23271605720773
-1.5391539153915392,36.21347220863046
-1.5387538753875387,36.19423336105332
-1.5383538353835382,36.17499951447634
-1.537953795379538,36.15577066889952
-1.5375537553755376,36.136546824322856
-1.537153715371537,36.117327980746325
-1.5367536753675368,36.09811413816995
-1.5363536353635363,36.07890529659372
-1.535953595359536,36.05970145601765
-1.5355535553555355,36.040502616441714
-1.5351535153515352,36.02130877786593
-1.5347534753475347,36.00211994029031
-1.5343534353435344,35.982936103714835
-1.533953395339534,35.9637572681395
-1.5335533553355336,35.94458343356433
-1.533153315331533,35.9254145999893
-1.5327532753275328,35.90625076741443
-1.5323532353235323,35.8870919358397
-1.531953195319532,35.867938105265125
-1.5315531553155315,35.84878927569069
-1.5311531153115312,35.82964544711642
-1.5307530753075307,35.81050661954229
-1.5303530353035304,35.79137279296831
-1.5299529952995299,35.77224396739449
-1.5295529552955296,35.75312014282082
-1.529152915291529,35.734001319247284
-1.5287528752875288,35.71488749667391
-1.5283528352835283,35.695778675100684
-1.527952795279528,35.67667485452761
-1.5275527552755275,35.65757603495469
-1.5271527152715272,35.63848221638191
-1.5267526752675267,35.61939339880928
-1.5263526352635264,35.600309582236804
-1.5259525952595259,35.581230766664476
-1.5255525552555256,35.56215695209231
-1.525152515251525,35.543088138520275
-1.5247524752475248,35.524024325948396
-1.5243524352435243,35.504965514376664
-1.523952395239524,35.4859117038051
-1.5235523552355235,35.466862894233664
-1.5231523152315232,35.44781908566239
-1.5227522752275227,35.42878027809127
-1.5223522352235224,35.40974647152029
-1.521952195219522,35.390717665949474
-1.5215521552155216,35.37169386137879
-1.521152115211521,35.352675057808256
-1.5207520752075208,35.333661255237885
-1.5203520352035205,35.31465245366767
-1.51995199519952,35.29564865309759
-1.5195519551955194,35.27664985352765
-1.5191519151915192,35.257656054957884
-1.5187518751875189,35.238667257388265
-1.5183518351835184,35.21968346081878
-1.5179517951795178,35.200704665249454
-1.5175517551755175,35.181730870680276
-1.5171517151715173,35.16276207711126
-1.5167516751675167,35.14379828454238
-1.5163516351635162,35.12483949297365
-1.515951595159516,35.105885702405075
-1.5155515551555157,35.08693691283665
-1.5151515151515151,35.06799312426838
-1.5147514751475146,35.049054336700245
-1.5143514351435143,35.03012055013227
-1.513951395139514,35.01119176456445
-1.5135513551355135,34.992267979996775
-1.513151315131513,34.97334919642924
-1.5127512751275127,34.954435413861866
-1.5123512351235124,34.935526632294646
-1.511951195119512,34.916622851727574
-1.5115511551155114,34.89772407216064
-1.5111511151115111,34.878830293593865
-1.5107510751075108,34.85994151602725
-1.5103510351035103,34.841057739460766
-1.5099509950995098,34.82217896389443
-1.5095509550955095,34.80330518932827
-1.5091509150915092,34.784436415762244
-1.5087508750875087,34.765572643196364
-1.5083508350835082,34.74671387163063
-1.507950795079508,34.72786010106506
-1.5075507550755076,34.709011331499646
-1.507150715071507,34.690167562934356
-1.5067506750675068,34.67132879536925
-1.5063506350635063,34.65249502880426
-1.505950595059506,34.633666263239434
-1.5055505550555055,34.614842498674754
-1.5051505150515052,34.59602373511024
-1.5047504750475047,34.57720997254586
-1.5043504350435044,34.558401210981636
-1.503950395039504,34.53959745041756
-1.5035503550355036,34.52079869085363
-1.503150315031503,34.50200493228986
-1.5027502750275028,34.48321617472623
-1.5023502350235023,34.46443241816276
-1.501950195019502,34.44565366259944
-1.5015501550155015,34.42687990803626
-1.5011501150115012,34.40811115447324
-1.5007500750075007,34.38934740191036
-1.5003500350035004,34.370588650347635
-1.4999499949994999,34.351834899785054
-1.4995499549954996,34.333086150222634
-1.499149914991499,34.31434240166036
-1.4987498749874988,34.29560365409824
-1.4983498349834985,34.27686990753627
-1.497949794979498,34.258141161974436
-1.4975497549754975,34.23941741741276
-1.4971497149714972,34.220698673851246
-1.496749674967497,34.201984931289864
-1.4963496349634964,34.18327618972864
-1.4959495949594959,34.16457244916756
-1.4955495549554956,34.14587370960664
-1.4951495149514953,34.12717997104587
-1.4947494749474948,34.10849123348523
-1.4943494349434943,34.089807496924756
-1.493949394939494,34.071128761364434
-1.4935493549354937,34.05245502680427
-1.4931493149314932,34.03378629324424
-1.4927492749274927,34.01512256068436
-1.4923492349234924,33.99646382912464
-1.491949194919492,33.97781009856507
-1.4915491549154916,33.959161369005635
-1.491149114911491,33.94051764044636
-1.4907490749074908,33.92187891288724
-1.4903490349034905,33.90324518632827
-1.48994899489949,33.88461646076944
-1.4895489548954894,33.865992736210764
-1.4891489148914892,33.84737401265224
-1.4887488748874889,33.828760290093875
-1.4883488348834883,33.810151568535645
-1.4879487948794878,33.79154784797756
-1.4875487548754875,33.77294912841965
-1.4871487148714873,33.75435540986187
-1.4867486748674867,33.735766692304246
-1.4863486348634862,33.717182975746766
-1.485948594859486,33.69860426018945
-1.4855485548554856,33.68003054563228
-1.4851485148514851,33.66146183207525
-1.4847484748474846,33.64289811951837
-1.4843484348434843,33.62433940796165
-1.483948394839484,33.60578569740508
-1.4835483548354835,33.58723698784865
-1.483148314831483,33.568693279292376
-1.4827482748274827,33.55015457173625
-1.4823482348234824,33.53162086518029
-1.481948194819482,33.51309215962445
-1.4815481548154814,33.49456845506878
-1.4811481148114811,33.47604975151326
-1.4807480748074808,33.45753604895789
-1.4803480348034803,33.43902734740266
-1.4799479947994798,33.42052364684758
-1.4795479547954795,33.40202494729266
-1.4791479147914792,33.383531248737896
-1.4787478747874787,33.365042551183265
-1.4783478347834782,33.34655885462878
-1.477947794779478,33.32808015907446
-1.4775477547754776,33.3096064645203
-1.477147714771477,33.291137770966266
-1.4767476747674766,33.27267407841239
-1.4763476347634763,33.25421538685867
-1.475947594759476,33.2357616963051
-1.4755475547554755,33.217313006751674
-1.475147514751475,33.19886931819838
-1.4747474747474747,33.180430630645276
-1.4743474347434744,33.16199694409231
-1.473947394739474,33.143568258539474
-1.4735473547354734,33.1251445739868
-1.473147314731473,33.10672589043428
-1.4727472747274728,33.08831220788191
-1.4723472347234723,33.06990352632968
-1.4719471947194718,33.0514998457776
-1.4715471547154715,33.033101166225684
-1.4711471147114712,33.01470748767392
-1.4707470747074707,32.99631881012228
-1.4703470347034702,32.97793513357081
-1.4699469946994699,32.95955645801949
-1.4695469546954696,32.94118278346832
-1.469146914691469,32.9228141099173
-1.4687468746874688,32.90445043736642
-1.4683468346834685,32.8860917658157
-1.467946794679468,32.867738095265125
-1.4675467546754675,32.849389425714705
-1.4671467146714672,32.83104575716443
-1.4667466746674669,32.812707089614314
-1.4663466346634664,32.794373423064336
-1.4659465946594659,32.77604475751451
-1.4655465546554656,32.75772109296483
-1.4651465146514653,32.739402429415314
-1.4647464746474648,32.72108876686594
-1.4643464346434643,32.70278010531671
-1.463946394639464,32.68447644476765
-1.4635463546354637,32.66617778521873
-1.4631463146314632,32.64788412666995
-1.4627462746274627,32.62959546912131
-1.4623462346234624,32.61131181257286
-1.461946194619462,32.593033157024536
-1.4615461546154616,32.574759502476354
-1.461146114611461,32.55649084892833
-1.4607460746074608,32.538227196380454
-1.4603460346034605,32.519968544832736
-1.45994599459946,32.501714894285165
-1.4595459545954594,32.48346624473773
-1.4591459145914591,32.46522259619047
-1.4587458745874589,32.44698394864335
-1.4583458345834583,32.42875030209636
-1.4579457945794578,32.41052165654955
-1.4575457545754575,32.392298012002875
-1.4571457145714573,32.37407936845636
-1.4567456745674567,32.35586572590997
-1.4563456345634562,32.337657084363755
-1.455945594559456,32.31945344381768
-1.4555455545554556,32.301254804271764
-1.4551455145514551,32.28306116572599
-1.4547454745474546,32.26487252818036
-1.4543454345434543,32.24668889163489
-1.453945394539454,32.22851025608957
-1.4535453545354535,32.21033662154439
-1.453145314531453,32.19216798799936
-1.4527452745274527,32.1740043554545
-1.4523452345234524,32.15584572390978
-1.451945194519452,32.13769209336521
-1.4515451545154514,32.119543463820776
-1.4511451145114511,32.10139983527651
-1.4507450745074508,32.08326120773239
-1.4503450345034503,32.06512758118841
-1.4499449944994498,32.04699895564459
-1.4495449544954495,32.02887533110092
-1.4491449144914492,32.010756707557405
-1.4487448744874487,31.992643085014027
-1.4483448344834482,31.974534463470796
-1.447944794479448,31.956430842927734
-1.4475447544754476,31.93833222338481
-1.447144714471447,31.920238604842037
-1.4467446744674466,31.902149987299406
-1.4463446344634463,31.88406637075694
-1.445944594459446,31.865987755214622
-1.4455445544554455,31.847914140672444
-1.445144514451445,31.82984552713042
-1.4447444744474447,31.81178191458855
-1.4443444344434444,31.793723303046832
-1.443944394439444,31.775669692505257
-1.4435443544354434,31.757621082963833
-1.443144314431443,31.739577474422564
-1.4427442744274428,31.721538866881442
-1.4423442344234423,31.703505260340467
-1.4419441944194418,31.68547665479964
-1.4415441544154415,31.667453050258967
-1.4411441144114412,31.649434446718452
-1.4407440744074407,31.631420844178077
-1.4403440344034402,31.613412242637846
-1.4399439943994399,31.595408642097784
-1.4395439543954396,31.577410042557865
-1.439143914391439,31.559416444018087
-1.4387438743874386,31.541427846478456
-1.4383438343834385,31.523444249939008
-1.437943794379438,31.505465654399682
-1.4375437543754375,31.4874920598605
-1.4371437143714372,31.469523466321476
-1.4367436743674369,31.451559873782617
-1.4363436343634364,31.433601282243888
-1.4359435943594359,31.415647691705317
-1.4355435543554356,31.39769910216689
-1.4351435143514353,31.37975551362863
-1.4347434743474348,31.36181692609051
-1.4343434343434343,31.343883339552523
-1.433943394339434,31.325954754014706
-1.4335433543354337,31.308031169477044
-1.4331433143314332,31.29011258593951
-1.4327432743274326,31.272199003402143
-1.4323432343234324,31.254290421864923
-1.431943194319432,31.23638684132785
-1.4315431543154316,31.21848826179093
-1.431143114311431,31.200594683254153
-1.4307430743074308,31.18270610571754
-1.4303430343034305,31.164822529181066
-1.42994299429943,31.146943953644747
-1.4295429542954294,31.129070379108565
-1.4291429142914291,31.111201805572552
-1.4287428742874289,31.093338233036683
-1.4283428342834283,31.075479661500953
-1.4279427942794278,31.057626090965382
-1.4275427542754275,31.039777521429965
-1.4271427142714272,31.021933952894695
-1.4267426742674267,31.004095385359573
-1.4263426342634262,30.986261818824588
-1.425942594259426,30.968433253289778
-1.4255425542554256,30.950609688755115
-1.4251425142514251,30.932791125220582
-1.4247424742474246,30.914977562686207
-1.4243424342434243,30.897169001151994
-1.423942394239424,30.87936544061792
-1.4235423542354235,30.861566881083995
-1.423142314231423,30.843773322550216
-1.4227422742274227,30.825984765016603
-1.4223422342234224,30.808201208483137
-1.421942194219422,30.790422652949818
-1.4215421542154214,30.77264909841664
-1.4211421142114211,30.754880544883623
-1.4207420742074208,30.737116992350757
-1.4203420342034203,30.719358440818027
-1.4199419941994198,30.701604890285452
-1.4195419541954195,30.683856340753035
-1.4191419141914192,30.666112792220765
-1.4187418741874187,30.648374244688643
-1.4183418341834182,30.630640698156668
-1.417941794179418,30.612912152624858
-1.4175417541754176,30.59518860809319
-1.417141714171417,30.577470064561663
-1.4167416741674166,30.559756522030288
-1.4163416341634163,30.542047980499074
-1.415941594159416,30.524344439968
-1.4155415541554155,30.506645900437075
-1.415141514151415,30.488952361906307
-1.4147414741474147,30.471263824375683
-1.4143414341434144,30.453580287845217
-1.4139413941394139,30.435901752314898
-1.4135413541354134,30.41822821778472
-1.413141314131413,30.400559684254702
-1.4127412741274128,30.382896151724836
-1.4123412341234123,30.365237620195114
-1.4119411941194118,30.34758408966553
-1.4115411541154115,30.329935560136125
-1.4111411141114112,30.312292031606855
-1.4107410741074107,30.294653504077733
-1.4103410341034102,30.277019977548758
-1.4099409940994099,30.259391452019937
-1.4095409540954096,30.241767927491274
-1.409140914091409,30.224149403962752
-1.4087408740874086,30.206535881434373
-1.4083408340834083,30.188927359906163
-1.407940794079408,30.17132383937809
-1.4075407540754075,30.153725319850164
-1.4071407140714072,30.136131801322403
-1.4067406740674069,30.11854328379479
-1.4063406340634064,30.100959767267312
-1.4059405940594059,30.083381251739986
-1.4055405540554056,30.065807737212822
-1.4051405140514053,30.04823922368581
-1.4047404740474048,30.03067571115893
-1.4043404340434043,30.0131171996322
-1.403940394039404,29.995563689105637
-1.4035403540354037,29.978015179579227
-1.4031403140314032,29.96047167105295
-1.4027402740274026,29.942933163526828
-1.4023402340234024,29.92539965700086
-1.401940194019402,29.907871151475042
-1.4015401540154016,29.89034764694937
-1.401140114011401,29.872829143423846
-1.4007400740074007,29.85531564089848
-1.4003400340034005,29.837807139373258
-1.3999399939994,29.820303638848184
-1.3995399539953994,29.802805139323265
-1.3991399139913991,29.785311640798497
-1.3987398739873989,29.767823143273883
-1.3983398339833983,29.750339646749406
-1.3979397939793978,29.73286115122508
-1.3975397539753975,29.715387656700916
-1.3971397139713972,29.697919163176902
-1.3967396739673967,29.680455670653025
-1.3963396339633962,29.662997179129302
-1.395939593959396,29.645543688605738
-1.3955395539553956,29.62809519908232
-1.3951395139513951,29.61065171055905
-1.3947394739473946,29.59321322303592
-1.3943394339433943,29.575779736512963
-1.393939393939394,29.558351250990142
-1.3935393539353935,29.540927766467473
-1.393139313931393,29.52350928294494
-1.3927392739273927,29.506095800422578
-1.3923392339233924,29.488687318900368
-1.391939193919392,29.471283838378284
-1.3915391539153914,29.45388535885637
-1.3911391139113911,29.436491880334597
-1.3907390739073908,29.419103402812983
-1.3903390339033903,29.40171992629151
-1.3899389938993898,29.38434145077019
-1.3895389538953895,29.36696797624902
-1.3891389138913892,29.349599502728
-1.3887388738873887,29.332236030207135
-1.3883388338833882,29.314877558686412
-1.387938793879388,29.297524088165847
-1.3875387538753876,29.28017561864543
-1.387138713871387,29.262832150125153
-1.3867386738673866,29.24549368260503
-1.3863386338633863,29.22816021608506
-1.385938593859386,29.21083175056525
-1.3855385538553855,29.19350828604558
-1.385138513851385,29.176189822526055
-1.3847384738473847,29.158876360006687
-1.3843384338433844,29.141567898487477
-1.3839383938393839,29.124264437968403
-1.3835383538353834,29.106965978449477
-1.383138313831383,29.089672519930716
-1.3827382738273828,29.0723840624121
-1.3823382338233823,29.055100605893625
-1.3819381938193818,29.0378221503753
-1.3815381538153815,29.020548695857133
-1.3811381138113812,29.00328024233912
-1.3807380738073807,28.98601678982125
-1.3803380338033802,28.96875833830352
-1.3799379937993799,28.951504887785955
-1.3795379537953796,28.934256438268548
-1.379137913791379,28.917012989751267
-1.3787378737873786,28.899774542234145
-1.3783378337833783,28.88254109571718
-1.377937793779378,28.86531265020037
-1.3775377537753775,28.848089205683696
-1.3771377137713772,28.83087076216718
-1.3767376737673769,28.81365731965081
-1.3763376337633764,28.79644887813459
-1.3759375937593759,28.779245437618517
-1.3755375537553756,28.7620469981026
-1.3751375137513753,28.74485355958684
-1.3747374737473748,28.727665122071215
-1.3743374337433742,28.71048168555574
-1.373937393739374,28.69330325004043
-1.3735373537353737,28.676129815525268
-1.3731373137313732,28.658961382010244
-1.3727372737273726,28.641797949495366
-1.3723372337233724,28.624639517980654
-1.371937193719372,28.60748608746609
-1.3715371537153715,28.59033765795167
-1.371137113711371,28.57319422943739
-1.3707370737073707,28.55605580192328
-1.3703370337033705,28.53892237540932
-1.36993699369937,28.521793949895493
-1.3695369536953694,28.50467052538182
-1.3691369136913691,28.487552101868303
-1.3687368736873688,28.470438679354945
-1.3683368336833683,28.453330257841724
-1.3679367936793678,28.43622683732865
-1.3675367536753675,28.41912841781573
-1.3671367136713672,28.40203499930297
-1.3667366736673667,28.38494658179035
-1.3663366336633662,28.36786316527787
-1.365936593659366,28.350784749765563
-1.3655365536553656,28.333711335253398
-1.3651365136513651,28.316642921741373
-1.3647364736473646,28.299579509229495
-1.3643364336433643,28.282521097717783
-1.363936393639364,28.26546768720622
-1.3635363536353635,28.2484192776948
-1.363136313631363,28.23137586918353
-1.3627362736273627,28.214337461672407
-1.3623362336233624,28.19730405516145
-1.361936193619362,28.180275649650632
-1.3615361536153614,28.16325224513995
-1.361136113611361,28.146233841629442
-1.3607360736073608,28.129220439119074
-1.3603360336033603,28.112212037608852
-1.3599359935993598,28.09520863709878
-1.3595359535953595,28.07821023758887
-1.3591359135913592,28.06121683907911
-1.3587358735873587,28.044228441569476
-1.3583358335833582,28.02724504506001
-1.357935793579358,28.01026664955069
-1.3575357535753576,27.993293255041536
-1.357135713571357,27.97632486153251
-1.3567356735673566,27.959361469023634
-1.3563356335633563,27.94240307751492
-1.355935593559356,27.925449687006356
-1.3555355535553555,27.90850129749794
-1.355135513551355,27.891557908989668
-1.3547354735473547,27.874619521481556
-1.3543354335433544,27.857686134973587
-1.3539353935393539,27.84075774946577
-1.3535353535353534,27.823834364958095
-1.353135313531353,27.80691598145058
-1.3527352735273528,27.79000259894322
-1.3523352335233523,27.773094217436
-1.3519351935193518,27.756190836928926
-1.3515351535153515,27.739292457422007
-1.3511351135113512,27.722399078915245
-1.3507350735073507,27.705510701408624
-1.3503350335033502,27.688627324902146
-1.3499349934993499,27.671748949395838
-1.3495349534953496,27.654875574889672
-1.349134913491349,27.638007201383658
-1.3487348734873486,27.62114382887778
-1.3483348334833483,27.604285457372068
-1.347934793479348,27.587432086866503
-1.3475347534753475,27.570583717361085
-1.3471347134713472,27.553740348855822
-1.3467346734673469,27.53690198135071
-1.3463346334633464,27.52006861484574
-1.3459345934593459,27.503240249340912
-1.3455345534553456,27.48641688483625
-1.3451345134513453,27.469598521331744
-1.3447344734473448,27.452785158827364
-1.3443344334433442,27.435976797323143
-1.343934393439344,27.419173436819086
-1.3435343534353437,27.40237507731517
-1.3431343134313432,27.385581718811398
-1.3427342734273426,27.368793361307777
-1.3423342334233423,27.352010004804317
-1.341934193419342,27.335231649300997
-1.3415341534153415,27.318458294797825
-1.341134113411341,27.30168994129481
-1.3407340734073407,27.28492658879195
-1.3403340334033405,27.268168237289238
-1.33993399339934,27.251414886786662
-1.3395339533953394,27.234666537284237
-1.3391339133913391,27.217923188781974
-1.3387338733873388,27.20118484127987
-1.3383338333833383,27.184451494777893
-1.3379337933793378,27.167723149276075
-1.3375337533753375,27.15099980477441
-1.3371337133713372,27.134281461272902
-1.3367336733673367,27.117568118771526
-1.3363336333633362,27.100859777270305
-1.335933593359336,27.084156436769238
-1.3355335533553356,27.06745809726833
-1.3351335133513351,27.05076475876756
-1.3347334733473346,27.034076421266935
-1.3343334333433343,27.01739308476648
-1.333933393339334,27.000714749266166
-1.3335333533353335,26.984041414765993
-1.333133313331333,26.96737308126597
-1.3327332733273327,26.95070974876611
-1.3323332333233324,26.934051417266396
-1.331933193319332,26.917398086766823
-1.3315331533153314,26.900749757267405
-1.331133113311331,26.884106428768142
-1.3307330733073308,26.86746810126903
-1.3303330333033303,26.85083477477006
-1.3299329932993298,26.834206449271242
-1.3295329532953295,26.81758312477258
-1.3291329132913292,26.800964801274063
-1.3287328732873287,26.784351478775694
-1.3283328332833282,26.767743157277472
-1.327932793279328,26.751139836779416
-1.3275327532753276,26.734541517281496
-1.327132713271327,26.717948198783727
-1.3267326732673266,26.701359881286102
-1.3263326332633263,26.684776564788645
-1.325932593259326,26.668198249291333
-1.3255325532553255,26.65162493479416
-1.325132513251325,26.635056621297146
-1.3247324732473247,26.618493308800275
-1.3243324332433244,26.601934997303573
-1.3239323932393239,26.585381686806997
-1.3235323532353234,26.56883337731058
-1.323132313231323,26.552290068814308
-1.3227322732273228,26.535751761318203
-1.3223322332233223,26.519218454822227
-1.3219321932193218,26.50269014932641
-1.3215321532153215,26.486166844830752
-1.3211321132113212,26.469648541335236
-1.3207320732073207,26.453135238839867
-1.3203320332033202,26.436626937344645
-1.3199319931993199,26.42012363684958
-1.3195319531953196,26.403625337354672
-1.319131913191319,26.3871320388599
-1.3187318731873185,26.370643741365285
-1.3183318331833183,26.354160444870818
-1.317931793179318,26.33768214937651
-1.3175317531753175,26.321208854882336
-1.3171317131713172,26.30474056138833
-1.3167316731673169,26.28827726889447
-1.3163316331633164,26.271818977400745
-1.3159315931593158,26.255365686907172
-1.3155315531553156,26.23891739741376
-1.3151315131513153,26.2224741089205
-1.3147314731473148,26.206035821427385
-1.3143314331433142,26.18960253493441
-1.313931393139314,26.173174249441598
-1.3135313531353137,26.156750964948944
-1.3131313131313131,26.140332681456417
-1.3127312731273126,26.12391939896405
-1.3123312331233123,26.107511117471837
-1.311931193119312,26.09110783697978
-1.3115311531153115,26.07470955748786
-1.311131113111311,26.05831627899608
-1.3107310731073107,26.041928001504477
-1.3103310331033104,26.025544725013017
-1.30993099309931,26.009166449521697
-1.3095309530953094,25.992793175030524
-1.3091309130913091,25.97642490153951
-1.3087308730873088,25.96006162904865
-1.3083308330833083,25.943703357557926
-1.3079307930793078,25.92735008706736
-1.3075307530753075,25.911001817576953
-1.3071307130713072,25.89465854908669
-1.3067306730673067,25.878320281596565
-1.3063306330633062,25.8619870151066
-1.305930593059306,25.84565874961679
-1.3055305530553056,25.82933548512713
-1.3051305130513051,25.813017221637608
-1.3047304730473046,25.79670395914824
-1.3043304330433043,25.780395697659024
-1.303930393039304,25.764092437169968
-1.3035303530353035,25.74779417768105
-1.303130313031303,25.73150091919228
-1.3027302730273027,25.715212661703664
-1.3023302330233024,25.698929405215207
-1.301930193019302,25.682651149726887
-1.3015301530153014,25.66637789523872
-1.301130113011301,25.650109641750706
-1.3007300730073008,25.633846389262846
-1.3003300330033003,25.617588137775122
-1.2999299929992998,25.601334887287557
-1.2995299529952995,25.58508663780015
-1.2991299129912992,25.568843389312885
-1.2987298729872987,25.55260514182576
-1.2983298329832982,25.536371895338796
-1.297929792979298,25.520143649851985
-1.2975297529752976,25.503920405365328
-1.297129712971297,25.48770216187881
-1.2967296729672966,25.471488919392435
-1.2963296329632963,25.45528067790623
-1.295929592959296,25.439077437420163
-1.2955295529552955,25.422879197934247
-1.295129512951295,25.406685959448474
-1.2947294729472947,25.39049772196287
-1.2943294329432944,25.37431448547741
-1.2939293929392939,25.35813624999209
-1.2935293529352934,25.341963015506916
-1.293129312931293,25.32579478202191
-1.2927292729272928,25.30963154953705
-1.2923292329232923,25.293473318052328
-1.2919291929192918,25.277320087567762
-1.2915291529152915,25.26117185808335
-1.2911291129112912,25.24502862959909
-1.2907290729072907,25.228890402114974
-1.2903290329032902,25.21275717563101
-1.2899289928992899,25.196628950147186
-1.2895289528952896,25.180505725663533
-1.289128912891289,25.164387502180006
-1.2887288728872885,25.148274279696647
-1.2883288328832883,25.132166058213432
-1.287928792879288,25.116062837730375
-1.2875287528752875,25.09996461824746
-1.287128712871287,25.083871399764686
-1.2867286728672869,25.06778318228208
-1.2863286328632864,25.051699965799614
-1.2859285928592858,25.035621750317294
-1.2855285528552856,25.01954853583514
-1.2851285128512853,25.00348032235313
-1.2847284728472848,24.98741710987126
-1.2843284328432842,24.97135889838954
-1.283928392839284,24.95530568790798
-1.2835283528352837,24.939257478426573
-1.2831283128312831,24.9232142699453
-1.2827282728272826,24.907176062464185
-1.2823282328232823,24.89114285598322
-1.281928192819282,24.875114650502415
-1.2815281528152815,24.859091446021743
-1.281128112811281,24.843073242541227
-1.2807280728072807,24.827060040060864
-1.2803280328032804,24.811051838580653
-1.27992799279928,24.795048638100585
-1.2795279527952794,24.77905043862067
-1.2791279127912791,24.763057240140913
-1.2787278727872788,24.7470690426613
-1.2783278327832783,24.73108584618183
-1.2779277927792778,24.71510765070251
-1.2775277527752775,24.699134456223355
-1.2771277127712772,24.683166262744347
-1.2767276727672767,24.66720307026548
-1.2763276327632762,24.651244878786756
-1.275927592759276,24.6352916883082
-1.2755275527552756,24.61934349882979
-1.2751275127512751,24.603400310351518
-1.2747274727472746,24.587462122873404
-1.2743274327432743,24.571528936395445
-1.273927392739274,24.555600750917634
-1.2735273527352735,24.53967756643997
-1.273127312731273,24.523759382962442
-1.2727272727272727,24.50784620048509
-1.2723272327232724,24.49193801900788
-1.271927192719272,24.47603483853081
-1.2715271527152714,24.460136659053894
-1.271127112711271,24.444243480577132
-1.2707270727072708,24.428355303100524
-1.2703270327032703,24.412472126624056
-1.2699269926992698,24.396593951147736
-1.2695269526952695,24.38072077667158
-1.2691269126912692,24.364852603195573
-1.2687268726872687,24.348989430719705
-1.2683268326832682,24.33313125924398
-1.2679267926792679,24.317278088768425
-1.2675267526752676,24.301429919293014
-1.267126712671267,24.285586750817743
-1.2667266726672666,24.26974858334263
-1.2663266326632663,24.25391541686767
-1.265926592659266,24.23808725139286
-1.2655265526552655,24.222264086918194
-1.265126512651265,24.206445923443678
-1.2647264726472647,24.190632760969315
-1.2643264326432644,24.17482459949511
-1.2639263926392639,24.159021439021046
-1.2635263526352634,24.143223279547126
-1.263126312631263,24.127430121073363
-1.2627262726272628,24.11164196359976
-1.2623262326232623,24.09585880712629
-1.2619261926192618,24.08008065165297
-1.2615261526152615,24.064307497179815
-1.2611261126112612,24.048539343706807
-1.2607260726072607,24.032776191233935
-1.2603260326032601,24.017018039761215
-1.2599259925992599,24.001264889288656
-1.2595259525952596,23.985516739816255
-1.259125912591259,23.969773591343984
-1.2587258725872585,23.95403544387187
-1.2583258325832583,23.93830229739991
-1.257925792579258,23.9225741519281
-1.2575257525752574,23.906851007456435
-1.257125712571257,23.891132863984918
-1.2567256725672566,23.875419721513556
-1.2563256325632564,23.85971158004235
-1.2559255925592558,23.844008439571276
-1.2555255525552556,23.828310300100377
-1.2551255125512553,23.812617161629614
-1.2547254725472547,23.796929024159
-1.2543254325432542,23.78124588768853
-1.253925392539254,23.765567752218217
-1.2535253525352537,23.749894617748062
-1.2531253125312531,23.734226484278047
-1.2527252725272526,23.718563351808175
-1.2523252325232523,23.702905220338472
-1.251925192519252,23.687252089868913
-1.2515251525152515,23.671603960399494
-1.251125112511251,23.655960831930223
-1.2507250725072507,23.640322704461116
-1.2503250325032504,23.624689577992157
-1.24992499249925,23.609061452523346
-1.2495249524952494,23.593438328054674
-1.2491249124912491,23.577820204586164
-1.2487248724872488,23.562207082117812
-1.2483248324832483,23.54659896064959
-1.2479247924792478,23.530995840181532
-1.2475247524752475,23.515397720713622
-1.2471247124712472,23.49980460224586
-1.2467246724672467,23.484216484778244
-1.2463246324632462,23.468633368310776
-1.245924592459246,23.453055252843473
-1.2455245524552456,23.43748213837631
-1.2451245124512451,23.421914024909302
-1.2447244724472446,23.40635091244243
-1.2443244324432443,23.390792800975717
-1.243924392439244,23.37523969050916
-1.2435243524352435,23.359691581042743
-1.243124312431243,23.344148472576478
-1.2427242724272427,23.32861036511037
-1.2423242324232424,23.313077258644412
-1.241924192419242,23.2975491531786
-1.2415241524152414,23.28202604871293
-1.241124112411241,23.26650794524742
-1.2407240724072408,23.250994842782067
-1.2403240324032403,23.235486741316855
-1.2399239923992398,23.21998364085178
-1.2395239523952395,23.204485541386877
-1.2391239123912392,23.188992442922114
-1.2387238723872387,23.1735043454575
-1.2383238323832382,23.15802124899303
-1.2379237923792379,23.142543153528727
-1.2375237523752376,23.12707005906457
-1.237123712371237,23.111601965600556
-1.2367236723672366,23.096138873136685
-1.2363236323632363,23.08068078167298
-1.235923592359236,23.065227691209422
-1.2355235523552355,23.049779601746003
-1.235123512351235,23.034336513282742
-1.2347234723472347,23.018898425819636
-1.2343234323432344,23.003465339356676
-1.2339233923392339,22.988037253893854
-1.2335233523352334,22.97261416943119
-1.233123312331233,22.957196085968683
-1.2327232723272328,22.94178300350633
-1.2323232323232323,22.926374922044115
-1.2319231923192318,22.91097184158205
-1.2315231523152315,22.89557376212014
-1.2311231123112312,22.880180683658384
-1.2307230723072307,22.86479260619677
-1.2303230323032301,22.8494095297353
-1.2299229922992299,22.83403145427399
-1.2295229522952296,22.818658379812835
-1.229122912291229,22.803290306351816
-1.2287228722872285,22.787927233890954
-1.2283228322832282,22.77256916243025
-1.227922792279228,22.757216091969685
-1.2275227522752274,22.741868022509273
-1.227122712271227,22.726524954049
-1.2267226722672266,22.711186886588894
-1.2263226322632264,22.695853820128946
-1.2259225922592258,22.680525754669123
-1.2255225522552256,22.66520269020947
-1.2251225122512253,22.64988462674997
-1.2247224722472247,22.6345715642906
-1.2243224322432242,22.619263502831384
-1.223922392239224,22.603960442372326
-1.2235223522352237,22.588662382913416
-1.2231223122312231,22.573369324454653
-1.2227222722272226,22.558081266996037
-1.2223222322232223,22.54279821053758
-1.221922192219222,22.527520155079277
-1.2215221522152215,22.51224710062111
-1.221122112211221,22.496979047163094
-1.2207220722072207,22.481715994705233
-1.2203220322032204,22.466457943247526
-1.21992199219922,22.45120489278996
-1.2195219521952194,22.43595684333255
-1.2191219121912191,22.420713794875287
-1.2187218721872188,22.40547574741819
-1.2183218321832183,22.39024270096122
-1.2179217921792178,22.37501465550441
-1.2175217521752175,22.359791611047754
-1.2171217121712172,22.344573567591244
-1.2167216721672167,22.329360525134874
-1.2163216321632162,22.31415248367866
-1.215921592159216,22.298949443222604
-1.2155215521552156,22.283751403766693
-1.215121512151215,22.26855836531093
-1.2147214721472146,22.253370327855322
-1.2143214321432143,22.238187291399864
-1.213921392139214,22.22300925594455
-1.2135213521352135,22.207836221489387
-1.213121312131213,22.19266818803438
-1.2127212721272127,22.177505155579517
-1.2123212321232124,22.16234712412481
-1.211921192119212,22.147194093670244
-1.2115211521152114,22.132046064215835
-1.211121112111211,22.11690303576158
-1.2107210721072108,22.101765008307474
-1.2103210321032103,22.086631981853504
-1.2099209920992098,22.07150395639969
-1.2095209520952095,22.056380931946038
-1.2091209120912092,22.041262908492527
-1.2087208720872087,22.026149886039168
-1.2083208320832082,22.011041864585952
-1.2079207920792079,21.995938844132887
-1.2075207520752076,21.980840824679984
-1.207120712071207,21.96574780622722
-1.2067206720672066,21.950659788774605
-1.2063206320632063,21.935576772322154
-1.205920592059206,21.920498756869844
-1.2055205520552055,21.905425742417677
-1.205120512051205,21.89035772896566
-1.2047204720472047,21.875294716513807
-1.2043204320432044,21.860236705062103
-1.2039203920392039,21.845183694610537
-1.2035203520352034,21.830135685159124
-1.203120312031203,21.81509267670787
-1.2027202720272028,21.800054669256763
-1.2023202320232023,21.785021662805796
-1.2019201920192017,21.769993657354984
-1.2015201520152015,21.754970652904326
-1.2011201120112012,21.73995264945382
-1.2007200720072007,21.724939647003456
-1.2003200320032001,21.709931645553244
-1.1999199919991999,21.694928645103186
-1.1995199519951996,21.679930645653283
-1.199119911991199,21.66493764720352
-1.1987198719871985,21.649949649753903
-1.1983198319831982,21.634966653304446
-1.197919791979198,21.619988657855142
-1.1975197519751974,21.605015663405975
-1.197119711971197,21.59004766995696
-1.1967196719671966,21.575084677508105
-1.1963196319631964,21.5601266860594
-1.1959195919591958,21.545173695610835
-1.1955195519551955,21.530225706162433
-1.1951195119511953,21.51528271771418
-1.1947194719471947,21.50034473026606
-1.1943194319431942,21.4854117438181
-1.193919391939194,21.47048375837029
-1.1935193519351937,21.455560773922635
-1.1931193119311931,21.440642790475124
-1.1927192719271926,21.425729808027754
-1.1923192319231923,21.41082182658055
-1.191919191919192,21.3959188461335
-1.1915191519151915,21.38102086668658
-1.191119111911191,21.366127888239816
-1.1907190719071907,21.35123991079322
-1.1903190319031904,21.33635693434676
-1.18991899189919,21.321478958900446
-1.1895189518951894,21.306605984454283
-1.1891189118911891,21.291738011008274
-1.1887188718871888,21.27687503856242
-1.1883188318831883,21.262017067116705
-1.1879187918791878,21.24716409667115
-1.1875187518751875,21.232316127225737
-1.1871187118711872,21.217473158780482
-1.1867186718671867,21.202635191335368
-1.1863186318631862,21.187802224890408
-1.185918591859186,21.172974259445603
-1.1855185518551856,21.15815129500095
-1.185118511851185,21.143333331556438
-1.1847184718471846,21.128520369112067
-1.1843184318431843,21.11371240766786
-1.183918391839184,21.098909447223804
-1.1835183518351835,21.084111487779893
-1.183118311831183,21.06931852933613
-1.1827182718271827,21.054530571892524
-1.1823182318231824,21.039747615449073
-1.181918191819182,21.02496966000576
-1.1815181518151814,21.010196705562596
-1.181118111811181,20.995428752119594
-1.1807180718071808,20.980665799676732
-1.1803180318031803,20.965907848234018
-1.1799179917991798,20.95115489779146
-1.1795179517951795,20.93640694834906
-1.1791179117911792,20.921663999906794
-1.1787178717871787,20.906926052464687
-1.1783178317831782,20.892193106022727
-1.1779177917791779,20.877465160580915
-1.1775177517751776,20.86274221613926
-1.177117711771177,20.84802427269775
-1.1767176717671766,20.83331133025639
-1.1763176317631763,20.818603388815184
-1.175917591759176,20.803900448374126
-1.1755175517551755,20.789202508933215
-1.175117511751175,20.77450957049245
-1.1747174717471747,20.759821633051843
-1.1743174317431744,20.74513869661139
-1.1739173917391739,20.73046076117108
-1.1735173517351734,20.715787826730914
-1.173117311731173,20.701119893290915
-1.1727172717271728,20.686456960851054
-1.1723172317231723,20.671799029411346
-1.1719171917191717,20.65714609897178
-1.1715171517151715,20.642498169532377
-1.1711171117111712,20.627855241093123
-1.1707170717071707,20.613217313654008
-1.1703170317031701,20.59858438721505
-1.1699169916991699,20.583956461776243
-1.1695169516951696,20.569333537337588
-1.169116911691169,20.554715613899077
-1.1687168716871685,20.540102691460717
-1.1683168316831682,20.52549477002251
-1.167916791679168,20.510891849584453
-1.1675167516751674,20.496293930146543
-1.167116711671167,20.48170101170878
-1.1667166716671666,20.46711309427117
-1.1663166316631663,20.45253017783372
-1.1659165916591658,20.437952262396408
-1.1655165516551655,20.42337934795926
-1.1651165116511653,20.40881143452225
-1.1647164716471647,20.394248522085388
-1.1643164316431642,20.379690610648673
-1.163916391639164,20.365137700212124
-1.1635163516351636,20.350589790775715
-1.1631163116311631,20.33604688233945
-1.1627162716271626,20.32150897490334
-1.1623162316231623,20.306976068467392
-1.161916191619162,20.292448163031587
-1.1615161516151615,20.27792525859592
-1.161116111611161,20.263407355160414
-1.1607160716071607,20.24889445272505
-1.1603160316031604,20.234386551289855
-1.15991599159916,20.219883650854786
-1.1595159515951594,20.205385751419875
-1.1591159115911591,20.190892852985122
-1.1587158715871588,20.176404955550513
-1.1583158315831583,20.161922059116055
-1.1579157915791578,20.14744416368174
-1.1575157515751575,20.132971269247594
-1.1571157115711572,20.118503375813585
-1.1567156715671567,20.10404048337973
-1.1563156315631562,20.089582591946016
-1.155915591559156,20.07512970151246
-1.1555155515551556,20.060681812079057
-1.155115511551155,20.04623892364579
-1.1547154715471546,20.031801036212684
-1.1543154315431543,20.017368149779735
-1.153915391539154,20.00294026434693
-1.1535153515351535,19.988517379914263
-1.153115311531153,19.974099496481756
-1.1527152715271527,19.959686614049403
-1.1523152315231524,19.945278732617197
-1.151915191519152,19.930875852185128
-1.1515151515151514,19.916477972753228
-1.151115111511151,19.902085094321464
-1.1507150715071508,19.887697216889865
-1.1503150315031503,19.873314340458403
-1.1499149914991498,19.858936465027092
-1.1495149514951495,19.844563590595936
-1.1491149114911492,19.830195717164933
-1.1487148714871487,19.81583284473407
-1.1483148314831482,19.801474973303357
-1.1479147914791479,19.787122102872807
-1.1475147514751476,19.772774233442405
-1.147114711471147,19.758431365012143
-1.1467146714671466,19.744093497582035
-1.1463146314631463,19.729760631152075
-1.145914591459146,19.71543276572227
-1.1455145514551455,19.701109901292615
-1.145114511451145,19.686792037863103
-1.1447144714471447,19.67247917543375
-1.1443144314431444,19.658171314004544
-1.1439143914391439,19.643868453575486
-1.1435143514351434,19.629570594146575
-1.143114311431143,19.61527773571782
-1.1427142714271428,19.600989878289212
-1.1423142314231423,19.586707021860754
-1.1419141914191417,19.57242916643245
-1.1415141514151415,19.558156312004293
-1.1411141114111412,19.543888458576284
-1.1407140714071407,19.52962560614843
-1.1403140314031401,19.515367754720714
-1.1399139913991398,19.501114904293164
-1.1395139513951396,19.486867054865755
-1.139113911391139,19.4726242064385
-1.1387138713871385,19.45838635901138
-1.1383138313831382,19.444153512584432
-1.137913791379138,19.429925667157626
-1.1375137513751374,19.41570282273097
-1.137113711371137,19.40148497930446
-1.1367136713671366,19.387272136878106
-1.1363136313631363,19.3730642954519
-1.1359135913591358,19.358861455025842
-1.1355135513551353,19.34466361559993
-1.1351135113511353,19.330470777174185
-1.1347134713471347,19.31628293974858
-1.1343134313431342,19.302100103323117
-1.133913391339134,19.287922267897812
-1.1335133513351336,19.273749433472656
-1.1331133113311331,19.259581600047646
-1.1327132713271326,19.245418767622784
-1.1323132313231323,19.231260936198087
-1.131913191319132,19.217108105773537
-1.1315131513151315,19.202960276349117
-1.131113111311131,19.188817447924862
-1.1307130713071307,19.17467962050076
-1.1303130313031304,19.160546794076808
-1.12991299129913,19.146418968652995
-1.1295129512951294,19.132296144229336
-1.1291129112911291,19.118178320805832
-1.1287128712871288,19.10406549838248
-1.1283128312831283,19.08995767695927
-1.1279127912791278,19.075854856536207
-1.1275127512751275,19.061757037113306
-1.1271127112711272,19.047664218690556
-1.1267126712671267,19.033576401267943
-1.1263126312631262,19.019493584845485
-1.125912591259126,19.005415769423184
-1.1255125512551256,18.99134295500103
-1.125112511251125,18.97727514157902
-1.1247124712471246,18.96321232915716
-1.1243124312431243,18.949154517735458
-1.123912391239124,18.935101707313905
-1.1235123512351235,18.921053897892495
-1.123112311231123,18.907011089471233
-1.1227122712271227,18.892973282050132
-1.1223122312231224,18.87894047562918
-1.121912191219122,18.86491267020837
-1.1215121512151214,18.85088986578771
-1.121112111211121,18.836872062367206
-1.1207120712071208,18.822859259946856
-1.1203120312031203,18.808851458526643
-1.1199119911991198,18.794848658106584
-1.1195119511951195,18.780850858686684
-1.1191119111911192,18.76685806026693
-1.1187118711871187,18.75287026284732
-1.1183118311831182,18.738887466427858
-1.1179117911791179,18.724909671008557
-1.1175117511751176,18.710936876589404
-1.117111711171117,18.696969083170398
-1.1167116711671166,18.68300629075154
-1.1163116311631163,18.669048499332835
-1.115911591159116,18.655095708914285
-1.1155115511551155,18.641147919495875
-1.115111511151115,18.627205131077613
-1.1147114711471147,18.613267343659512
-1.1143114311431144,18.59933455724156
-1.1139113911391139,18.585406771823752
-1.1135113511351133,18.57148398740609
-1.113111311131113,18.55756620398859
-1.1127112711271128,18.543653421571236
-1.1123112311231123,18.529745640154026
-1.1119111911191117,18.515842859736967
-1.1115111511151115,18.50194508032007
-1.1111111111111112,18.488052301903316
-1.1107110711071106,18.474164524486707
-1.1103110311031101,18.460281748070244
-1.1099109910991098,18.446403972653943
-1.1095109510951096,18.432531198237793
-1.109110911091109,18.418663424821784
-1.1087108710871085,18.40480065240592
-1.1083108310831082,18.39094288099022
-1.107910791079108,18.377090110574667
-1.1075107510751074,18.36324234115926
-1.107110711071107,18.349399572744
-1.1067106710671066,18.3355618053289
-1.1063106310631063,18.32172903891395
-1.1059105910591058,18.30790127349914
-1.1055105510551053,18.294078509084482
-1.105110511051105,18.28026074566998
-1.1047104710471047,18.266447983255627
-1.1043104310431042,18.252640221841418
-1.103910391039104,18.23883746142737
-1.1035103510351036,18.22503970201347
-1.1031103110311031,18.211246943599704
-1.1027102710271026,18.197459186186098
-1.1023102310231023,18.183676429772646
-1.101910191019102,18.169898674359345
-1.1015101510151015,18.156125919946188
-1.101110111011101,18.142358166533175
-1.1007100710071007,18.128595414120323
-1.1003100310031004,18.114837662707625
-1.0999099909991,18.101084912295065
-1.0995099509950994,18.087337162882655
-1.0991099109910991,18.073594414470406
-1.0987098709870988,18.059856667058302
-1.0983098309830983,18.04612392064634
-1.0979097909790978,18.032396175234535
-1.0975097509750975,18.018673430822886
-1.0971097109710972,18.004955687411385
-1.0967096709670967,17.991242945000025
-1.0963096309630962,17.97753520358882
-1.095909590959096,17.963832463177766
-1.0955095509550956,17.950134723766865
-1.095109510951095,17.936441985356105
-1.0947094709470946,17.922754247945498
-1.0943094309430943,17.90907151153505
-1.093909390939094,17.89539377612475
-1.0935093509350935,17.881721041714588
-1.093109310931093,17.868053308304578
-1.0927092709270927,17.85439057589473
-1.0923092309230924,17.84073284448503
-1.0919091909190919,17.82708011407547
-1.0915091509150914,17.81343238466606
-1.091109110911091,17.79978965625681
-1.0907090709070908,17.78615192884771
-1.0903090309030903,17.772519202438747
-1.0899089908990898,17.75889147702994
-1.0895089508950895,17.745268752621293
-1.0891089108910892,17.731651029212788
-1.0887088708870887,17.718038306804434
-1.0883088308830882,17.704430585396224
-1.0879087908790879,17.690827864988172
-1.0875087508750876,17.67723014558027
-1.087108710871087,17.663637427172514
-1.0867086708670866,17.650049709764907
-1.0863086308630863,17.636466993357455
-1.085908590859086,17.622889277950154
-1.0855085508550855,17.609316563542997
-1.085108510851085,17.59574885013599
-1.0847084708470847,17.58218613772914
-1.0843084308430844,17.568628426322437
-1.0839083908390839,17.55507571591588
-1.0835083508350833,17.54152800650947
-1.083108310831083,17.52798529810322
-1.0827082708270828,17.51444759069712
-1.0823082308230823,17.500914884291163
-1.0819081908190817,17.487387178885356
-1.0815081508150814,17.473864474479704
-1.0811081108110812,17.460346771074207
-1.0807080708070806,17.446834068668846
-1.0803080308030801,17.43332636726364
-1.0799079907990798,17.41982366685859
-1.0795079507950796,17.40632596745369
-1.079107910791079,17.392833269048932
-1.0787078707870785,17.379345571644322
-1.0783078307830782,17.365862875239873
-1.077907790779078,17.352385179835572
-1.0775077507750774,17.338912485431415
-1.077107710771077,17.325444792027408
-1.0767076707670766,17.311982099623556
-1.0763076307630763,17.298524408219855
-1.0759075907590758,17.285071717816297
-1.0755075507550753,17.27162402841289
-1.075107510751075,17.258181340009642
-1.0747074707470747,17.24474365260654
-1.0743074307430742,17.231310966203583
-1.073907390739074,17.217883280800784
-1.0735073507350736,17.204460596398132
-1.0731073107310731,17.191042912995627
-1.0727072707270726,17.17763023059327
-1.0723072307230723,17.16422254919107
-1.071907190719072,17.15081986878902
-1.0715071507150715,17.137422189387113
-1.071107110711071,17.124029510985352
-1.0707070707070707,17.110641833583752
-1.0703070307030704,17.097259157182304
-1.06990699069907,17.083881481781
-1.0695069506950694,17.07050880737984
-1.0691069106910691,17.05714113397884
-1.0687068706870688,17.04377846157799
-1.0683068306830683,17.03042079017728
-1.0679067906790678,17.017068119776727
-1.0675067506750675,17.003720450376324
-1.0671067106710672,16.99037778197608
-1.0667066706670667,16.977040114575967
-1.0663066306630662,16.963707448176013
-1.065906590659066,16.950379782776213
-1.0655065506550656,16.93705711837656
-1.065106510651065,16.923739454977056
-1.0647064706470646,16.910426792577702
-1.0643064306430643,16.8971191311785
-1.063906390639064,16.88381647077945
-1.0635063506350635,16.870518811380542
-1.063106310631063,16.857226152981788
-1.0627062706270627,16.84393849558319
-1.0623062306230624,16.83065583918474
-1.0619061906190619,16.81737818378643
-1.0615061506150614,16.804105529388274
-1.061106110611061,16.790837875990274
-1.0607060706070608,16.777575223592425
-1.0603060306030603,16.76431757219472
-1.0599059905990598,16.751064921797163
-1.0595059505950595,16.73781727239976
-1.0591059105910592,16.72457462400251
-1.0587058705870587,16.711336976605406
-1.0583058305830582,16.698104330208448
-1.0579057905790579,16.68487668481165
-1.0575057505750576,16.671654040415
-1.057105710571057,16.658436397018495
-1.0567056705670566,16.64522375462214
-1.0563056305630563,16.632016113225937
-1.055905590559056,16.61881347282989
-1.0555055505550555,16.60561583343398
-1.055105510551055,16.592423195038226
-1.0547054705470547,16.579235557642626
-1.0543054305430544,16.566052921247177
-1.0539053905390539,16.552875285851872
-1.0535053505350533,16.539702651456714
-1.053105310531053,16.52653501806172
-1.0527052705270528,16.51337238566687
-1.0523052305230522,16.50021475427216
-1.0519051905190517,16.487062123877607
-1.0515051505150514,16.473914494483207
-1.0511051105110512,16.460771866088955
-1.0507050705070506,16.44763423869485
-1.0503050305030501,16.434501612300895
-1.0499049904990498,16.421373986907096
-1.0495049504950495,16.408251362513443
-1.049104910491049,16.39513373911994
-1.0487048704870485,16.38202111672658
-1.0483048304830482,16.368913495333384
-1.047904790479048,16.355810874940335
-1.0475047504750474,16.342713255547434
-1.047104710471047,16.329620637154676
-1.0467046704670466,16.316533019762073
-1.0463046304630463,16.303450403369627
-1.0459045904590458,16.29037278797732
-1.0455045504550453,16.277300173585164
-1.045104510451045,16.264232560193168
-1.0447044704470447,16.25116994780132
-1.0443044304430442,16.23811233640961
-1.043904390439044,16.22505972601806
-1.0435043504350436,16.212012116626664
-1.0431043104310431,16.198969508235407
-1.0427042704270426,16.185931900844302
-1.0423042304230423,16.172899294453355
-1.041904190419042,16.159871689062555
-1.0415041504150415,16.1468490846719
-1.041104110411041,16.133831481281394
-1.0407040704070407,16.120818878891043
-1.0403040304030404,16.107811277500847
-1.03990399039904,16.094808677110795
-1.0395039503950394,16.081811077720886
-1.039103910391039,16.06881847933114
-1.0387038703870388,16.05583088194154
-1.0383038303830383,16.042848285552083
-1.0379037903790378,16.029870690162777
-1.0375037503750375,16.01689809577363
-1.0371037103710372,16.00393050238463
-1.0367036703670367,15.990967909995774
-1.0363036303630362,15.97801031860707
-1.035903590359036,15.965057728218522
-1.0355035503550356,15.952110138830124
-1.035103510351035,15.93916755044187
-1.0347034703470346,15.92622996305376
-1.0343034303430343,15.913297376665817
-1.033903390339034,15.900369791278015
-1.0335033503350335,15.88744720689036
-1.033103310331033,15.874529623502854
-1.0327032703270327,15.861617041115508
-1.0323032303230324,15.84870945972831
-1.0319031903190319,15.835806879341252
-1.0315031503150314,15.82290929995435
-1.031103110311031,15.8100167215676
-1.0307030703070308,15.797129144181005
-1.0303030303030303,15.78424656779455
-1.0299029902990298,15.771368992408242
-1.0295029502950295,15.758496418022094
-1.0291029102910292,15.745628844636098
-1.0287028702870287,15.732766272250242
-1.0283028302830282,15.719908700864536
-1.0279027902790279,15.70705613047899
-1.0275027502750276,15.694208561093593
-1.027102710271027,15.681365992708338
-1.0267026702670266,15.668528425323233
-1.0263026302630263,15.655695858938282
-1.025902590259026,15.642868293553487
-1.0255025502550255,15.630045729168831
-1.025102510251025,15.617228165784327
-1.0247024702470247,15.60441560339998
-1.0243024302430244,15.59160804201578
-1.0239023902390239,15.578805481631724
-1.0235023502350233,15.566007922247822
-1.023102310231023,15.553215363864073
-1.0227022702270228,15.540427806480476
-1.0223022302230222,15.527645250097024
-1.0219021902190217,15.514867694713715
-1.0215021502150214,15.502095140330571
-1.0211021102110212,15.48932758694757
-1.0207020702070206,15.476565034564716
-1.0203020302030201,15.463807483182011
-1.0199019901990198,15.451054932799465
-1.0195019501950195,15.438307383417069
-1.019101910191019,15.42556483503481
-1.0187018701870185,15.412827287652707
-1.0183018301830182,15.400094741270758
-1.017901790179018,15.387367195888965
-1.0175017501750174,15.374644651507309
-1.017101710171017,15.361927108125805
-1.0167016701670166,15.34921456574446
-1.0163016301630163,15.33650702436326
-1.0159015901590158,15.323804483982205
-1.0155015501550153,15.3111069446013
-1.015101510151015,15.298414406220553
-1.0147014701470147,15.285726868839959
-1.0143014301430142,15.2730443324595
-1.0139013901390137,15.260366797079199
-1.0135013501350136,15.247694262699055
-1.0131013101310131,15.23502672931905
-1.0127012701270126,15.222364196939198
-1.0123012301230123,15.209706665559501
-1.011901190119012,15.197054135179956
-1.0115011501150115,15.18440660580055
-1.011101110111011,15.171764077421296
-1.0107010701070107,15.159126550042197
-1.0103010301030104,15.146494023663251
-1.00990099009901,15.133866498284448
-1.0095009500950094,15.121243973905797
-1.009100910091009,15.108626450527296
-1.0087008700870088,15.09601392814895
-1.0083008300830083,15.083406406770747
-1.0079007900790078,15.070803886392692
-1.0075007500750075,15.058206367014794
-1.0071007100710072,15.045613848637048
-1.0067006700670067,15.033026331259446
-1.0063006300630062,15.02044381488199
-1.005900590059006,15.007866299504693
-1.0055005500550056,14.995293785127545
-1.005100510051005,14.982726271750545
-1.0047004700470046,14.97016375937369
-1.0043004300430043,14.957606247996992
-1.003900390039004,14.945053737620446
-1.0035003500350035,14.932506228244042
-1.003100310031003,14.91996371986779
-1.0027002700270027,14.907426212491693
-1.0023002300230024,14.894893706115745
-1.0019001900190019,14.882366200739943
-1.0015001500150014,14.869843696364285
-1.001100110011001,14.857326192988792
-1.0007000700070008,14.844813690613444
-1.0003000300030003,14.832306189238238
-0.9998999899989998,14.819803688863187
-0.9994999499949995,14.80730618948829
-0.999099909990999,14.79481369111354
-0.9986998699869987,14.782326193738943
-0.9982998299829984,14.769843697364493
-0.9978997899789979,14.75736620199019
-0.9974997499749976,14.744893707616043
-0.9970997099709971,14.732426214242041
-0.9966996699669968,14.719963721868195
-0.9962996299629963,14.707506230494491
-0.995899589958996,14.695053740120946
-0.9954995499549955,14.682606250747542
-0.9950995099509952,14.670163762374296
-0.9946994699469947,14.657726275001192
-0.9942994299429944,14.645293788628248
-0.9938993899389938,14.632866303255444
-0.9934993499349936,14.620443818882796
-0.993099309930993,14.608026335510292
-0.9926992699269928,14.595613853137948
-0.9922992299229922,14.583206371765746
-0.991899189918992,14.570803891393696
-0.9914991499149914,14.558406412021794
-0.9910991099109911,14.546013933650046
-0.9906990699069906,14.533626456278444
-0.9902990299029903,14.521243979906998
-0.9898989898989898,14.508866504535696
-0.9894989498949895,14.49649403016455
-0.989098909890989,14.484126556793546
-0.9886988698869887,14.4717640844227
-0.9882988298829882,14.459406613051998
-0.9878987898789879,14.447054142681454
-0.9874987498749874,14.43470667331105
-0.9870987098709871,14.422364204940804
-0.9866986698669866,14.410026737570702
-0.9862986298629863,14.397694271200756
-0.9858985898589858,14.385366805830953
-0.9854985498549855,14.373044341461306
-0.985098509850985,14.360726878091803
-0.9846984698469847,14.348414415722457
-0.9842984298429842,14.336106954353255
-0.9838983898389839,14.323804493984207
-0.9834983498349834,14.311507034615305
-0.9830983098309831,14.29921457624656
-0.9826982698269826,14.286927118877957
-0.9822982298229823,14.27464466250951
-0.9818981898189818,14.26236720714121
-0.9814981498149815,14.250094752773064
-0.981098109810981,14.237827299405062
-0.9806980698069807,14.225564847037216
-0.9802980298029802,14.213307395669514
-0.9798979897989799,14.201054945301967
-0.9794979497949794,14.188807495934567
-0.9790979097909791,14.176565047567319
-0.9786978697869786,14.164327600200217
-0.9782978297829783,14.152095153833272
-0.9778977897789778,14.139867708466468
-0.9774977497749775,14.127645264099824
-0.977097709770977,14.115427820733322
-0.9766976697669767,14.103215378366976
-0.9762976297629762,14.091007937000773
-0.9758975897589759,14.078805496634729
-0.9754975497549754,14.066608057268827
-0.9750975097509751,14.05441561890308
-0.9746974697469746,14.042228181537478
-0.9742974297429743,14.030045745172034
-0.9738973897389738,14.01786830980673
-0.9734973497349735,14.005695875441587
-0.973097309730973,13.993528442076585
-0.9726972697269727,13.981366009711738
-0.9722972297229722,13.969208578347034
-0.9718971897189719,13.95705614798249
-0.9714971497149714,13.944908718618088
-0.9710971097109711,13.932766290253843
-0.9706970697069706,13.920628862889743
-0.9702970297029703,13.908496436525795
-0.9698969896989698,13.896369011161994
-0.9694969496949695,13.884246586798348
-0.969096909690969,13.872129163434849
-0.9686968696869687,13.860016741071503
-0.9682968296829684,13.847909319708307
-0.9678967896789679,13.835806899345256
-0.9674967496749676,13.823709479982359
-0.9670967096709671,13.811617061619609
-0.9666966696669668,13.799529644257015
-0.9662966296629663,13.787447227894562
-0.965896589658966,13.775369812532267
-0.9654965496549655,13.763297398170117
-0.9650965096509652,13.751229984808122
-0.9646964696469646,13.739167572446268
-0.9642964296429644,13.727110161084573
-0.9638963896389638,13.715057750723021
-0.9634963496349636,13.703010341361626
-0.963096309630963,13.690967933000376
-0.9626962696269628,13.678930525639283
-0.9622962296229622,13.66689811927833
-0.961896189618962,13.654870713917534
-0.9614961496149614,13.642848309556882
-0.9610961096109611,13.630830906196389
-0.9606960696069606,13.618818503836037
-0.9602960296029603,13.606811102475843
-0.9598959895989598,13.594808702115792
-0.9594959495949595,13.582811302755896
-0.959095909590959,13.570818904396146
-0.9586958695869587,13.558831507036551
-0.9582958295829582,13.546849110677101
-0.9578957895789579,13.534871715317802
-0.9574957495749574,13.52289932095865
-0.9570957095709571,13.510931927599657
-0.9566956695669566,13.498969535240807
-0.9562956295629563,13.487012143882112
-0.9558955895589558,13.47505975352356
-0.9554955495549555,13.463112364165168
-0.955095509550955,13.451169975806915
-0.9546954695469547,13.439232588448823
-0.9542954295429542,13.42730020209087
-0.9538953895389539,13.415372816733075
-0.9534953495349534,13.403450432375424
-0.9530953095309531,13.39153304901793
-0.9526952695269526,13.37962066666058
-0.9522952295229523,13.367713285303385
-0.9518951895189518,13.355810904946333
-0.9514951495149515,13.343913525589441
-0.951095109510951,13.33202114723269
-0.9506950695069507,13.320133769876096
-0.9502950295029502,13.308251393519642
-0.9498949894989499,13.296374018163348
-0.9494949494949494,13.284501643807197
-0.9490949094909491,13.272634270451203
-0.9486948694869486,13.260771898095353
-0.9482948294829483,13.24891452673966
-0.9478947894789478,13.237062156384107
-0.9474947494749475,13.225214787028715
-0.947094709470947,13.213372418673464
-0.9466946694669467,13.20153505131837
-0.9462946294629462,13.189702684963418
-0.9458945894589459,13.177875319608624
-0.9454945494549454,13.166052955253974
-0.9450945094509451,13.15423559189948
-0.9446944694469446,13.142423229545129
-0.9442944294429443,13.130615868190937
-0.9438943894389438,13.118813507836885
-0.9434943494349435,13.107016148482991
-0.943094309430943,13.095223790129241
-0.9426942694269427,13.083436432775647
-0.9422942294229422,13.071654076422195
-0.9418941894189419,13.059876721068902
-0.9414941494149414,13.048104366715751
-0.9410941094109411,13.036337013362758
-0.9406940694069406,13.024574661009908
-0.9402940294029403,13.012817309657216
-0.9398939893989398,13.001064959304664
-0.9394939493949395,12.98931760995227
-0.939093909390939,12.97757526160002
-0.9386938693869387,12.965837914247928
-0.9382938293829381,12.954105567895976
-0.9378937893789379,12.942378222544184
-0.9374937493749376,12.930655878192539
-0.9370937093709371,12.918938534841036
-0.9366936693669368,12.907226192489695
-0.9362936293629363,12.895518851138496
-0.935893589358936,12.883816510787451
-0.9354935493549354,12.87211917143655
-0.9350935093509352,12.860426833085805
-0.9346934693469346,12.848739495735208
-0.9342934293429344,12.837057159384763
-0.9338933893389338,12.825379824034464
-0.9334933493349336,12.813707489684319
-0.933093309330933,12.802040156334318
-0.9326932693269328,12.790377823984477
-0.9322932293229322,12.778720492634777
-0.931893189318932,12.767068162285234
-0.9314931493149314,12.755420832935833
-0.9310931093109311,12.74377850458659
-0.9306930693069306,12.73214117723749
-0.9302930293029303,12.72050885088855
-0.9298929892989298,12.708881525539747
-0.9294929492949295,12.697259201191105
-0.929092909290929,12.685641877842604
-0.9286928692869287,12.67402955549426
-0.9282928292829282,12.662422234146062
-0.9278927892789279,12.650819913798017
-0.9274927492749274,12.639222594450118
-0.9270927092709271,12.627630276102373
-0.9266926692669266,12.616042958754777
-0.9262926292629263,12.604460642407332
-0.9258925892589258,12.592883327060033
-0.9254925492549255,12.581311012712888
-0.925092509250925,12.56974369936589
-0.9246924692469247,12.558181387019049
-0.9242924292429242,12.54662407567235
-0.9238923892389239,12.535071765325805
-0.9234923492349234,12.523524455979405
-0.9230923092309231,12.511982147633164
-0.9226922692269226,12.500444840287065
-0.9222922292229223,12.48891253394112
-0.9218921892189218,12.47738522859532
-0.9214921492149215,12.465862924249677
-0.921092109210921,12.454345620904178
-0.9206920692069207,12.442833318558836
-0.9202920292029202,12.431326017213637
-0.9198919891989199,12.419823716868592
-0.9194919491949194,12.408326417523694
-0.9190919091909191,12.396834119178951
-0.9186918691869186,12.385346821834352
-0.9182918291829183,12.373864525489909
-0.9178917891789178,12.36238723014561
-0.9174917491749175,12.350914935801468
-0.917091709170917,12.339447642457467
-0.9166916691669167,12.327985350113625
-0.9162916291629162,12.316528058769928
-0.9158915891589159,12.305075768426384
-0.9154915491549154,12.293628479082985
-0.9150915091509151,12.282186190739742
-0.9146914691469146,12.270748903396644
-0.9142914291429143,12.2593166170537
-0.9138913891389138,12.247889331710903
-0.9134913491349135,12.236467047368258
-0.913091309130913,12.22504976402576
-0.9126912691269127,12.213637481683417
-0.9122912291229122,12.202230200341218
-0.9118911891189119,12.190827919999176
-0.9114911491149114,12.179430640657277
-0.9110911091109111,12.168038362315535
-0.9106910691069106,12.156651084973937
-0.9102910291029103,12.145268808632492
-0.9098909890989098,12.133891533291195
-0.9094909490949095,12.122519258950055
-0.909090909090909,12.111151985609053
-0.9086908690869087,12.099789713268214
-0.9082908290829081,12.088432441927514
-0.9078907890789079,12.077080171586973
-0.9074907490749076,12.065732902246578
-0.907090709070907,12.05439063390633
-0.9066906690669068,12.043053366566237
-0.9062906290629063,12.03172110022629
-0.905890589058906,12.020393834886498
-0.9054905490549054,12.009071570546848
-0.9050905090509052,11.997754307207357
-0.9046904690469046,11.98644204486801
-0.9042904290429044,11.975134783528816
-0.9038903890389038,11.963832523189769
-0.9034903490349036,11.952535263850875
-0.903090309030903,11.94124300551213
-0.9026902690269027,11.929955748173533
-0.9022902290229022,11.918673491835087
-0.9018901890189019,11.907396236496796
-0.9014901490149014,11.896123982158647
-0.9010901090109011,11.884856728820655
-0.9006900690069006,11.873594476482806
-0.9002900290029003,11.862337225145115
-0.8998899889988998,11.851084974807566
-0.8994899489948995,11.839837725470176
-0.899089908990899,11.828595477132927
-0.8986898689868987,11.817358229795834
-0.8982898289828982,11.806125983458887
-0.8978897889788979,11.794898738122097
-0.8974897489748974,11.783676493785448
-0.8970897089708971,11.772459250448955
-0.8966896689668966,11.761247008112608
-0.8962896289628963,11.750039766776416
-0.8958895889588958,11.738837526440367
-0.8954895489548955,11.727640287104476
-0.895089508950895,11.71644804876873
-0.8946894689468947,11.705260811433137
-0.8942894289428942,11.69407857509769
-0.8938893889388939,11.682901339762395
-0.8934893489348934,11.671729105427247
-0.8930893089308931,11.660561872092257
-0.8926892689268926,11.649399639757409
-0.8922892289228923,11.638242408422718
-0.8918891889188918,11.627090178088169
-0.8914891489148915,11.615942948753778
-0.891089108910891,11.604800720419531
-0.8906890689068907,11.593663493085442
-0.8902890289028902,11.582531266751491
-0.8898889888988899,11.571404041417699
-0.8894889488948894,11.560281817084052
-0.8890889088908891,11.549164593750561
-0.8886888688868886,11.538052371417214
-0.8882888288828883,11.526945150084023
-0.8878887888788878,11.515842929750976
-0.8874887488748875,11.504745710418083
-0.887088708870887,11.493653492085338
-0.8866886688668867,11.482566274752745
-0.8862886288628862,11.471484058420296
-0.8858885888588859,11.460406843088006
-0.8854885488548854,11.44933462875586
-0.8850885088508851,11.438267415423867
-0.8846884688468846,11.42720520309202
-0.8842884288428843,11.41614799176033
-0.8838883888388838,11.40509578142878
-0.8834883488348835,11.39404857209739
-0.883088308830883,11.383006363766142
-0.8826882688268827,11.371969156435052
-0.8822882288228822,11.360936950104104
-0.8818881888188819,11.349909744773313
-0.8814881488148814,11.338887540442666
-0.8810881088108811,11.327870337112177
-0.8806880688068806,11.316858134781826
-0.8802880288028803,11.305850933451635
-0.8798879887988797,11.29484873312159
-0.8794879487948795,11.2838515337917
-0.879087908790879,11.272859335461952
-0.8786878687868787,11.261872138132361
-0.8782878287828781,11.250889941802914
-0.8778877887788779,11.239912746473623
-0.8774877487748773,11.228940552144476
-0.877087708770877,11.217973358815486
-0.8766876687668768,11.207011166486643
-0.8762876287628762,11.196053975157948
-0.875887588758876,11.185101784829406
-0.8754875487548754,11.17415459550101
-0.8750875087508752,11.16321240717277
-0.8746874687468746,11.152275219844672
-0.8742874287428744,11.141343033516732
-0.8738873887388738,11.130415848188933
-0.8734873487348735,11.119493663861293
-0.873087308730873,11.108576480533797
-0.8726872687268727,11.097664298206457
-0.8722872287228722,11.086757116879259
-0.8718871887188719,11.075854936552219
-0.8714871487148714,11.064957757225324
-0.8710871087108711,11.054065578898582
-0.8706870687068706,11.043178401571986
-0.8702870287028703,11.032296225245545
-0.8698869886988698,11.021419049919247
-0.8694869486948695,11.010546875593109
-0.869086908690869,10.999679702267112
-0.8686868686868687,10.98881752994127
-0.8682868286828682,10.977960358615574
-0.8678867886788679,10.967108188290034
-0.8674867486748674,10.956261018964637
-0.8670867086708671,10.945418850639397
-0.8666866686668666,10.9345816833143
-0.8662866286628663,10.923749516989359
-0.8658865886588658,10.912922351664566
-0.8654865486548655,10.902100187339924
-0.865086508650865,10.891283024015426
-0.8646864686468647,10.880470861691085
-0.8642864286428642,10.86966370036689
-0.8638863886388639,10.85886154004285
-0.8634863486348634,10.848064380718954
-0.8630863086308631,10.837272222395214
-0.8626862686268626,10.826485065071617
-0.8622862286228623,10.815702908748177
-0.8618861886188618,10.804925753424882
-0.8614861486148615,10.794153599101742
-0.861086108610861,10.783386445778746
-0.8606860686068607,10.772624293455907
-0.8602860286028602,10.76186714213321
-0.8598859885988599,10.75111499181067
-0.8594859485948594,10.740367842488274
-0.8590859085908591,10.729625694166035
-0.8586858685868586,10.718888546843937
-0.8582858285828583,10.708156400521998
-0.8578857885788578,10.697429255200202
-0.8574857485748575,10.68670711087856
-0.857085708570857,10.675989967557065
-0.8566856685668567,10.665277825235725
-0.8562856285628562,10.654570683914532
-0.8558855885588559,10.64386854359349
-0.8554855485548554,10.633171404272593
-0.8550855085508551,10.622479265951855
-0.8546854685468546,10.61179212863126
-0.8542854285428543,10.601109992310818
-0.8538853885388538,10.590432856990523
-0.8534853485348535,10.579760722670382
-0.853085308530853,10.569093589350388
-0.8526852685268527,10.558431457030547
-0.8522852285228522,10.547774325710852
-0.8518851885188519,10.537122195391312
-0.8514851485148514,10.526475066071917
-0.8510851085108511,10.515832937752677
-0.8506850685068506,10.505195810433582
-0.8502850285028503,10.494563684114643
-0.8498849884988497,10.483936558795847
-0.8494849484948495,10.473314434477208
-0.8490849084908489,10.462697311158712
-0.8486848684868487,10.452085188840373
-0.8482848284828481,10.441478067522176
-0.8478847884788479,10.430875947204138
-0.8474847484748473,10.420278827886243
-0.847084708470847,10.409686709568502
-0.8466846684668468,10.399099592250911
-0.8462846284628462,10.388517475933469
-0.845884588458846,10.37794036061618
-0.8454845484548454,10.367368246299032
-0.8450845084508452,10.356801132982044
-0.8446844684468446,10.346239020665198
-0.8442844284428443,10.33568190934851
-0.8438843884388438,10.325129799031963
-0.8434843484348435,10.314582689715575
-0.843084308430843,10.30404058139933
-0.8426842684268427,10.293503474083241
-0.8422842284228422,10.282971367767296
-0.8418841884188419,10.272444262451506
-0.8414841484148414,10.261922158135862
-0.8410841084108411,10.25140505482037
-0.8406840684068406,10.240892952505027
-0.8402840284028403,10.230385851189839
-0.8398839883988398,10.219883750874793
-0.8394839483948395,10.209386651559903
-0.839083908390839,10.198894553245157
-0.8386838683868387,10.188407455930571
-0.8382838283828382,10.177925359616125
-0.8378837883788379,10.167448264301836
-0.8374837483748374,10.156976169987692
-0.8370837083708371,10.146509076673704
-0.8366836683668366,10.136046984359858
-0.8362836283628363,10.125589893046168
-0.8358835883588358,10.115137802732624
-0.8354835483548355,10.104690713419235
-0.835083508350835,10.09424862510599
-0.8346834683468347,10.0838115377929
-0.8342834283428342,10.073379451479957
-0.8338833883388339,10.062952366167167
-0.8334833483348334,10.052530281854523
-0.8330833083308331,10.042113198542035
-0.8326832683268326,10.031701116229689
-0.8322832283228323,10.0212940349175
-0.8318831883188318,10.010891954605455
-0.8314831483148315,10.000494875293567
-0.831083108310831,9.990102796981821
-0.8306830683068307,9.979715719670233
-0.8302830283028302,9.96933364335879
-0.8298829882988299,9.9589565680475
-0.8294829482948294,9.948584493736357
-0.8290829082908291,9.938217420425369
-0.8286828682868286,9.927855348114523
-0.8282828282828283,9.917498276803833
-0.8278827882788278,9.907146206493291
-0.8274827482748275,9.896799137182901
-0.827082708270827,9.886457068872657
-0.8266826682668267,9.876120001562567
-0.8262826282628262,9.865787935252625
-0.8258825882588259,9.855460869942837
-0.8254825482548254,9.845138805633193
-0.8250825082508251,9.834821742323705
-0.8246824682468246,9.82450968001436
-0.8242824282428243,9.814202618705172
-0.8238823882388238,9.80390055839613
-0.8234823482348235,9.793603499087238
-0.823082308230823,9.783311440778496
-0.8226822682268227,9.773024383469906
-0.8222822282228222,9.762742327161464
-0.8218821882188219,9.752465271853175
-0.8214821482148214,9.742193217545031
-0.8210821082108211,9.731926164237043
-0.8206820682068205,9.721664111929199
-0.8202820282028203,9.711407060621509
-0.8198819881988197,9.701155010313965
-0.8194819481948195,9.690907961006577
-0.8190819081908189,9.680665912699334
-0.8186818681868187,9.670428865392248
-0.8182818281828181,9.660196819085302
-0.8178817881788178,9.649969773778514
-0.8174817481748173,9.63974772947187
-0.817081708170817,9.629530686165383
-0.8166816681668165,9.619318643859039
-0.8162816281628162,9.60911160255285
-0.815881588158816,9.598909562246812
-0.8154815481548154,9.588712522940918
-0.8150815081508151,9.578520484635181
-0.8146814681468146,9.568333447329588
-0.8142814281428143,9.558151411024149
-0.8138813881388138,9.547974375718857
-0.8134813481348135,9.537802341413718
-0.813081308130813,9.527635308108724
-0.8126812681268127,9.517473275803885
-0.8122812281228122,9.507316244499192
-0.8118811881188119,9.497164214194655
-0.8114811481148114,9.487017184890261
-0.8110811081108111,9.476875156586024
-0.8106810681068106,9.46673812928193
-0.8102810281028103,9.456606102977991
-0.8098809880988098,9.4464790776742
-0.8094809480948095,9.436357053370562
-0.809080908090809,9.426240030067069
-0.8086808680868087,9.416128007763731
-0.8082808280828082,9.406020986460536
-0.8078807880788079,9.3959189661575
-0.8074807480748074,9.385821946854607
-0.8070807080708071,9.375729928551868
-0.8066806680668066,9.365642911249275
-0.8062806280628063,9.355560894946839
-0.8058805880588058,9.345483879644545
-0.8054805480548055,9.335411865342408
-0.805080508050805,9.325344852040415
-0.8046804680468047,9.315282839738577
-0.8042804280428042,9.305225828436884
-0.8038803880388039,9.295173818135348
-0.8034803480348034,9.285126808833953
-0.8030803080308031,9.275084800532717
-0.8026802680268026,9.265047793231624
-0.8022802280228023,9.255015786930686
-0.8018801880188018,9.244988781629893
-0.8014801480148015,9.234966777329257
-0.801080108010801,9.224949774028763
-0.8006800680068007,9.214937771728424
-0.8002800280028002,9.204930770428234
-0.7998799879987999,9.194928770128195
-0.7994799479947994,9.184931770828303
-0.7990799079907991,9.174939772528566
-0.7986798679867986,9.164952775228972
-0.7982798279827983,9.154970778929535
-0.7978797879787978,9.144993783630243
-0.7974797479747975,9.135021789331107
-0.797079707970797,9.125054796032114
-0.7966796679667967,9.115092803733276
-0.7962796279627962,9.105135812434582
-0.7958795879587959,9.095183822136047
-0.7954795479547954,9.085236832837655
-0.7950795079507951,9.075294844539417
-0.7946794679467946,9.065357857241324
-0.7942794279427943,9.055425870943386
-0.7938793879387938,9.045498885645596
-0.7934793479347935,9.035576901347957
-0.793079307930793,9.025659918050465
-0.7926792679267927,9.015747935753128
-0.7922792279227922,9.005840954455936
-0.7918791879187919,8.9959389741589
-0.7914791479147913,8.986041994862006
-0.7910791079107911,8.97615001656527
-0.7906790679067905,8.966263039268677
-0.7902790279027903,8.956381062972241
-0.7898789878987897,8.94650408767595
-0.7894789478947895,8.936632113379813
-0.7890789078907889,8.92676514008382
-0.7886788678867886,8.916903167787982
-0.7882788278827881,8.90704619649229
-0.7878787878787878,8.897194226196754
-0.7874787478747873,8.887347256901363
-0.787078707870787,8.877505288606125
-0.7866786678667865,8.867668321311035
-0.7862786278627862,8.857836355016095
-0.785878587858786,8.848009389721309
-0.7854785478547854,8.838187425426668
-0.7850785078507851,8.828370462132181
-0.7846784678467846,8.81855849983784
-0.7842784278427843,8.808751538543651
-0.7838783878387838,8.798949578249609
-0.7834783478347835,8.789152618955725
-0.783078307830783,8.779360660661983
-0.7826782678267827,8.769573703368396
-0.7822782278227822,8.759791747074953
-0.7818781878187819,8.75001479178167
-0.7814781478147814,8.740242837488523
-0.7810781078107811,8.73047588419554
-0.7806780678067806,8.720713931902699
-0.7802780278027803,8.71095698061001
-0.7798779877987798,8.701205030317468
-0.7794779477947795,8.691458081025084
-0.779077907790779,8.681716132732841
-0.7786778677867787,8.671979185440755
-0.7782778277827782,8.662247239148813
-0.7778777877787779,8.652520293857028
-0.7774777477747774,8.642798349565386
-0.7770777077707771,8.633081406273897
-0.7766776677667766,8.623369463982558
-0.7762776277627763,8.613662522691373
-0.7758775877587758,8.60396058240033
-0.7754775477547755,8.594263643109445
-0.775077507750775,8.584571704818703
-0.7746774677467747,8.574884767528118
-0.7742774277427742,8.565202831237675
-0.7738773877387739,8.555525895947387
-0.7734773477347734,8.545853961657247
-0.7730773077307731,8.536187028367262
-0.7726772677267726,8.52652509607742
-0.7722772277227723,8.516868164787736
-0.7718771877187718,8.507216234498193
-0.7714771477147715,8.497569305208808
-0.771077107710771,8.487927376919565
-0.7706770677067707,8.47829044963048
-0.7702770277027702,8.46865852334154
-0.7698769876987699,8.459031598052752
-0.7694769476947694,8.44940967376411
-0.7690769076907691,8.439792750475625
-0.7686768676867686,8.430180828187284
-0.7682768276827683,8.420573906899099
-0.7678767876787678,8.410971986611058
-0.7674767476747675,8.40137506732317
-0.767076707670767,8.391783149035431
-0.7666766676667667,8.382196231747844
-0.7662766276627662,8.372614315460407
-0.7658765876587659,8.36303740017312
-0.7654765476547654,8.353465485885978
-0.7650765076507651,8.343898572598992
-0.7646764676467646,8.334336660312152
-0.7642764276427643,8.324779749025467
-0.7638763876387638,8.315227838738924
-0.7634763476347635,8.305680929452537
-0.763076307630763,8.296139021166297
-0.7626762676267627,8.286602113880214
-0.7622762276227621,8.277070207594273
-0.7618761876187619,8.267543302308486
-0.7614761476147613,8.258021398022844
-0.761076107610761,8.248504494737361
-0.7606760676067605,8.238992592452018
-0.7602760276027603,8.229485691166834
-0.7598759875987597,8.219983790881791
-0.7594759475947594,8.210486891596908
-0.7590759075907589,8.200994993312166
-0.7586758675867586,8.191508096027581
-0.7582758275827581,8.182026199743142
-0.7578757875787578,8.172549304458855
-0.7574757475747573,8.163077410174717
-0.757075707570757,8.153610516890732
-0.7566756675667565,8.144148624606888
-0.7562756275627562,8.134691733323203
-0.755875587558756,8.125239843039669
-0.7554755475547554,8.115792953756278
-0.7550755075507551,8.106351065473044
-0.7546754675467546,8.096914178189952
-0.7542754275427543,8.087482291907019
-0.7538753875387538,8.078055406624228
-0.7534753475347535,8.068633522341592
-0.753075307530753,8.059216639059102
-0.7526752675267527,8.049804756776767
-0.7522752275227522,8.040397875494577
-0.7518751875187519,8.03099599521254
-0.7514751475147514,8.021599115930652
-0.7510751075107511,8.012207237648918
-0.7506750675067506,8.002820360367327
-0.7502750275027503,7.993438484085892
-0.7498749874987498,7.984061608804601
-0.7494749474947495,7.974689734523467
-0.749074907490749,7.965322861242477
-0.7486748674867487,7.9559609889616425
-0.7482748274827482,7.946604117680952
-0.7478747874787479,7.937252247400416
-0.7474747474747474,7.927905378120024
-0.7470747074707471,7.918563509839792
-0.7466746674667466,7.909226642559702
-0.7462746274627463,7.899894776279766
-0.7458745874587458,7.890567910999976
-0.7454745474547455,7.881246046720344
-0.745074507450745,7.8719291834408525
-0.7446744674467447,7.862617321161518
-0.7442744274427442,7.8533104598823265
-0.7438743874387439,7.844008599603295
-0.7434743474347434,7.834711740324403
-0.7430743074307431,7.825419882045669
-0.7426742674267426,7.816133024767079
-0.7422742274227423,7.806851168488645
-0.7418741874187418,7.7975743132103545
-0.7414741474147415,7.78830245893222
-0.741074107410741,7.779035605654231
-0.7406740674067407,7.7697737533763975
-0.7402740274027402,7.760516902098707
-0.7398739873987399,7.751265051821173
-0.7394739473947394,7.742018202543782
-0.7390739073907391,7.732776354266549
-0.7386738673867386,7.72353950698946
-0.7382738273827383,7.714307660712526
-0.7378737873787378,7.7050808154357355
-0.7374737473747375,7.695858971159098
-0.737073707370737,7.686642127882611
-0.7366736673667367,7.677430285606276
-0.7362736273627362,7.668223444330088
-0.7358735873587359,7.659021604054051
-0.7354735473547354,7.649824764778165
-0.7350735073507351,7.640632926502428
-0.7346734673467346,7.63144608922684
-0.7342734273427343,7.622264252951406
-0.7338733873387338,7.613087417676117
-0.7334733473347335,7.603915583400981
-0.733073307330733,7.594748750125993
-0.7326732673267327,7.585586917851158
-0.7322732273227321,7.57643008657647
-0.7318731873187319,7.567278256301936
-0.7314731473147313,7.558131427027546
-0.731073107310731,7.5489895987533115
-0.7306730673067305,7.539852771479222
-0.7302730273027302,7.530720945205287
-0.7298729872987297,7.521594119931499
-0.7294729472947294,7.512472295657864
-0.7290729072907289,7.503355472384377
-0.7286728672867286,7.494243650111041
-0.7282728272827281,7.485136828837854
-0.7278727872787278,7.4760350085648195
-0.7274727472747273,7.46693818929193
-0.727072707270727,7.457846371019198
-0.7266726672667265,7.44875955374661
-0.7262726272627262,7.439677737474174
-0.7258725872587257,7.430600922201885
-0.7254725472547254,7.421529107929753
-0.7250725072507251,7.412462294657767
-0.7246724672467246,7.40340048238593
-0.7242724272427243,7.394343671114246
-0.7238723872387238,7.385291860842707
-0.7234723472347235,7.376245051571325
-0.723072307230723,7.367203243300085
-0.7226722672267227,7.358166436028999
-0.7222722272227222,7.349134629758062
-0.7218721872187219,7.34010782448728
-0.7214721472147214,7.33108602021664
-0.7210721072107211,7.322069216946155
-0.7206720672067206,7.313057414675818
-0.7202720272027203,7.304050613405636
-0.7198719871987198,7.295048813135595
-0.7194719471947195,7.286052013865712
-0.719071907190719,7.277060215595973
-0.7186718671867187,7.2680734183263915
-0.7182718271827182,7.2590916220569515
-0.7178717871787179,7.250114826787669
-0.7174717471747174,7.24114303251853
-0.7170717071707171,7.232176239249545
-0.7166716671667166,7.223214446980709
-0.7162716271627163,7.214257655712025
-0.7158715871587158,7.205305865443486
-0.7154715471547155,7.196359076175102
-0.715071507150715,7.187417287906864
-0.7146714671467147,7.178480500638781
-0.7142714271427142,7.169548714370844
-0.7138713871387139,7.160621929103059
-0.7134713471347134,7.151700144835424
-0.7130713071307131,7.142783361567938
-0.7126712671267126,7.1338715793006005
-0.7122712271227123,7.124964798033416
-0.7118711871187118,7.116063017766379
-0.7114711471147115,7.107166238499497
-0.711071107110711,7.098274460232757
-0.7106710671067107,7.089387682966174
-0.7102710271027102,7.080505906699737
-0.7098709870987099,7.071629131433453
-0.7094709470947094,7.062757357167316
-0.7090709070907091,7.0538905839013335
-0.7086708670867086,7.045028811635495
-0.7082708270827083,7.036172040369811
-0.7078707870787078,7.0273202701042745
-0.7074707470747075,7.01847350083889
-0.707070707070707,7.009631732573652
-0.7066706670667067,7.000794965308571
-0.7062706270627062,6.991963199043632
-0.7058705870587059,6.98313643377885
-0.7054705470547054,6.974314669514211
-0.7050705070507051,6.965497906249728
-0.7046704670467046,6.956686143985389
-0.7042704270427043,6.947879382721208
-0.7038703870387037,6.939077622457171
-0.7034703470347035,6.930280863193289
-0.703070307030703,6.921489104929551
-0.7026702670267027,6.9127023476659675
-0.7022702270227021,6.903920591402529
-0.7018701870187019,6.895143836139247
-0.7014701470147013,6.88637208187611
-0.701070107010701,6.877605328613127
-0.7006700670067005,6.868843576350288
-0.7002700270027002,6.860086825087606
-0.6998699869986997,6.85133507482507
-0.6994699469946994,6.842588325562687
-0.6990699069906989,6.8338465773004495
-0.6986698669866986,6.8251098300383655
-0.6982698269826981,6.816378083776429
-0.6978697869786978,6.807651338514647
-0.6974697469746973,6.79892959425301
-0.697069706970697,6.790212850991527
-0.6966696669666965,6.781501108730189
-0.6962696269626962,6.7727943674690065
-0.6958695869586957,6.764092627207971
-0.6954695469546954,6.7553958879470875
-0.6950695069506951,6.746704149686357
-0.6946694669466946,6.738017412425768
-0.6942694269426943,6.729335676165337
-0.6938693869386938,6.720658940905049
-0.6934693469346935,6.711987206644917
-0.693069306930693,6.703320473384929
-0.6926692669266927,6.694658741125098
-0.6922692269226922,6.686002009865409
-0.6918691869186919,6.677350279605879
-0.6914691469146914,6.668703550346492
-0.6910691069106911,6.6600618220872585
-0.6906690669066906,6.651425094828173
-0.6902690269026903,6.64279336856924
-0.6898689868986898,6.634166643310452
-0.6894689468946895,6.625544919051821
-0.689068906890689,6.616928195793333
-0.6886688668866887,6.608316473535002
-0.6882688268826882,6.599709752276815
-0.6878687868786879,6.5911080320187825
-0.6874687468746874,6.582511312760896
-0.6870687068706871,6.573919594503164
-0.6866686668666866,6.5653328772455755
-0.6862686268626863,6.556751160988144
-0.6858685868586858,6.548174445730857
-0.6854685468546855,6.539602731473726
-0.685068506850685,6.531036018216739
-0.6846684668466847,6.522474305959908
-0.6842684268426842,6.513917594703221
-0.6838683868386839,6.505365884446689
-0.6834683468346834,6.4968191751903035
-0.6830683068306831,6.48827746693407
-0.6826682668266826,6.479740759677984
-0.6822682268226823,6.471209053422052
-0.6818681868186818,6.462682348166265
-0.6814681468146815,6.454160643910634
-0.681068106810681,6.445643940655149
-0.6806680668066807,6.4371322383998155
-0.6802680268026802,6.42862553714463
-0.6798679867986799,6.420123836889598
-0.6794679467946794,6.411627137634711
-0.6790679067906791,6.40313543937998
-0.6786678667866786,6.394648742125393
-0.6782678267826783,6.386167045870962
-0.6778677867786778,6.377690350616677
-0.6774677467746775,6.369218656362544
-0.677067706770677,6.360751963108558
-0.6766676667666767,6.352290270854727
-0.6762676267626762,6.34383357960104
-0.6758675867586759,6.335381889347508
-0.6754675467546754,6.326935200094122
-0.6750675067506751,6.318493511840892
-0.6746674667466745,6.3100568245878055
-0.6742674267426743,6.301625138334873
-0.6738673867386737,6.293198453082088
-0.6734673467346735,6.284776768829455
-0.6730673067306729,6.276360085576969
-0.6726672667266727,6.267948403324638
-0.6722672267226721,6.259541722072453
-0.6718671867186718,6.25114004182042
-0.6714671467146713,6.242743362568536
-0.671067106710671,6.234351684316804
-0.6706670667066705,6.225965007065218
-0.6702670267026702,6.217583330813786
-0.6698669866986697,6.209206655562501
-0.6694669466946694,6.20083498131137
-0.6690669066906689,6.192468308060385
-0.6686668666866686,6.184106635809553
-0.6682668266826681,6.175749964558868
-0.6678667866786678,6.167398294308335
-0.6674667466746673,6.159051625057951
-0.667066706670667,6.150709956807719
-0.6666666666666665,6.142373289557633
-0.6662666266626662,6.134041623307703
-0.6658665866586657,6.125714958057919
-0.6654665466546654,6.117393293808285
-0.6650665066506649,6.109076630558802
-0.6646664666466646,6.10076496830947
-0.6642664266426643,6.092458307060287
-0.6638663866386638,6.084156646811253
-0.6634663466346635,6.075859987562372
-0.663066306630663,6.0675683293136355
-0.6626662666266627,6.059281672065056
-0.6622662266226622,6.05100001581662
-0.6618661866186619,6.042723360568339
-0.6614661466146614,6.034451706320203
-0.6610661066106611,6.026185053072222
-0.6606660666066606,6.0179234008243885
-0.6602660266026603,6.009666749576706
-0.6598659865986598,6.001415099329171
-0.6594659465946595,5.993168450081791
-0.659065906590659,5.984926801834555
-0.6586658665866587,5.976690154587476
-0.6582658265826582,5.96845850834054
-0.6578657865786579,5.960231863093759
-0.6574657465746574,5.952010218847125
-0.6570657065706571,5.943793575600643
-0.6566656665666566,5.935581933354309
-0.6562656265626563,5.927375292108127
-0.6558655865586558,5.919173651862092
-0.6554655465546555,5.910977012616213
-0.655065506550655,5.902785374370477
-0.6546654665466547,5.8945987371248965
-0.6542654265426542,5.886417100879461
-0.6538653865386539,5.87824046563418
-0.6534653465346534,5.870068831389046
-0.6530653065306531,5.861902198144064
-0.6526652665266526,5.853740565899231
-0.6522652265226523,5.845583934654551
-0.6518651865186518,5.837432304410016
-0.6514651465146515,5.829285675165635
-0.651065106510651,5.821144046921399
-0.6506650665066507,5.813007419677319
-0.6502650265026502,5.804875793433386
-0.6498649864986499,5.796749168189605
-0.6494649464946494,5.788627543945969
-0.6490649064906491,5.780510920702489
-0.6486648664866486,5.772399298459155
-0.6482648264826483,5.764292677215975
-0.6478647864786478,5.75619105697294
-0.6474647464746475,5.7480944377300585
-0.647064706470647,5.740002819487326
-0.6466646664666467,5.731916202244745
-0.6462646264626462,5.723834586002311
-0.6458645864586459,5.71575797076003
-0.6454645464546453,5.707686356517897
-0.6450645064506451,5.699619743275915
-0.6446644664466445,5.691558131034081
-0.6442644264426443,5.683501519792401
-0.6438643864386437,5.675449909550868
-0.6434643464346435,5.667403300309487
-0.6430643064306429,5.659361692068253
-0.6426642664266426,5.651325084827174
-0.6422642264226421,5.643293478586239
-0.6418641864186418,5.635266873345458
-0.6414641464146413,5.627245269104824
-0.641064106410641,5.6192286658643456
-0.6406640664066405,5.611217063624011
-0.6402640264026402,5.603210462383831
-0.6398639863986397,5.595208862143795
-0.6394639463946394,5.5872122629039165
-0.6390639063906389,5.579220664664183
-0.6386638663866386,5.571234067424603
-0.6382638263826381,5.5632524711851685
-0.6378637863786378,5.555275875945889
-0.6374637463746373,5.5473042817067535
-0.637063706370637,5.539337688467775
-0.6366636663666365,5.53137609622894
-0.6362636263626362,5.52341950499026
-0.6358635863586357,5.515467914751727
-0.6354635463546354,5.507521325513348
-0.6350635063506349,5.499579737275114
-0.6346634663466346,5.491643150037034
-0.6342634263426343,5.483711563799105
-0.6338633863386338,5.475784978561321
-0.6334633463346335,5.46786339432369
-0.633063306330633,5.459946811086206
-0.6326632663266327,5.452035228848878
-0.6322632263226322,5.444128647611692
-0.6318631863186319,5.436227067374664
-0.6314631463146314,5.428330488137781
-0.6310631063106311,5.4204389099010495
-0.6306630663066306,5.412552332664467
-0.6302630263026303,5.404670756428037
-0.6298629862986298,5.396794181191754
-0.6294629462946295,5.388922606955624
-0.629062906290629,5.3810560337196405
-0.6286628662866287,5.373194461483811
-0.6282628262826282,5.365337890248129
-0.6278627862786279,5.3574863200125975
-0.6274627462746274,5.3496397507772135
-0.6270627062706271,5.341798182541987
-0.6266626662666266,5.333961615306903
-0.6262626262626263,5.326130049071971
-0.6258625862586258,5.318303483837189
-0.6254625462546255,5.31048191960256
-0.625062506250625,5.3026653563680775
-0.6246624662466247,5.294853794133748
-0.6242624262426242,5.287047232899565
-0.6238623862386239,5.279245672665534
-0.6234623462346234,5.271449113431653
-0.6230623062306231,5.2636575551979226
-0.6226622662266226,5.2558709979643385
-0.6222622262226223,5.248089441730911
-0.6218621862186218,5.240312886497627
-0.6214621462146215,5.232541332264498
-0.621062106210621,5.224774779031515
-0.6206620662066207,5.217013226798687
-0.6202620262026202,5.209256675566004
-0.6198619861986199,5.2015051253334725
-0.6194619461946194,5.193758576101091
-0.6190619061906191,5.186017027868862
-0.6186618661866186,5.17828048063678
-0.6182618261826183,5.170548934404851
-0.6178617861786178,5.1628223891730665
-0.6174617461746175,5.155100844941439
-0.617061706170617,5.1473843017099545
-0.6166616661666167,5.139672759478627
-0.6162616261626161,5.131966218247444
-0.6158615861586159,5.124264678016416
-0.6154615461546153,5.116568138785532
-0.6150615061506151,5.1088766005548045
-0.6146614661466145,5.10119006332422
-0.6142614261426143,5.093508527093792
-0.6138613861386137,5.0858319918635075
-0.6134613461346134,5.078160457633381
-0.6130613061306129,5.070493924403397
-0.6126612661266126,5.062832392173569
-0.6122612261226121,5.055175860943887
-0.6118611861186118,5.047524330714357
-0.6114611461146113,5.039877801484977
-0.611061106110611,5.032236273255746
-0.6106610661066105,5.024599746026664
-0.6102610261026102,5.016968219797736
-0.6098609860986097,5.009341694568953
-0.6094609460946094,5.001720170340324
-0.6090609060906089,4.994103647111841
-0.6086608660866086,4.9864921248835135
-0.6082608260826081,4.97888560365533
-0.6078607860786078,4.971284083427301
-0.6074607460746073,4.96368756419942
-0.607060706070607,4.956096045971693
-0.6066606660666065,4.94850952874411
-0.6062606260626062,4.9409280125166815
-0.6058605860586057,4.933351497289398
-0.6054605460546054,4.925779983062269
-0.6050605060506049,4.918213469835288
-0.6046604660466046,4.910651957608459
-0.6042604260426041,4.903095446381776
-0.6038603860386038,4.895543936155249
-0.6034603460346035,4.88799742692887
-0.603060306030603,4.880455918702639
-0.6026602660266027,4.87291941147656
-0.6022602260226022,4.8653879052506275
-0.6018601860186019,4.857861400024851
-0.6014601460146014,4.850339895799217
-0.6010601060106011,4.84282339257374
-0.6006600660066006,4.835311890348409
-0.6002600260026003,4.82780538912323
-0.5998599859985998,4.820303888898199
-0.5994599459945995,4.812807389673321
-0.599059905990599,4.805315891448587
-0.5986598659865987,4.79782939422401
-0.5982598259825982,4.790347897999579
-0.5978597859785979,4.7828714027753
-0.5974597459745974,4.775399908551169
-0.5970597059705971,4.767933415327191
-0.5966596659665966,4.760471923103358
-0.5962596259625963,4.75301543187968
-0.5958595859585958,4.745563941656148
-0.5954595459545955,4.738117452432772
-0.595059505950595,4.7306759642095395
-0.5946594659465947,4.723239476986461
-0.5942594259425942,4.715807990763531
-0.5938593859385939,4.708381505540752
-0.5934593459345934,4.70096002131812
-0.5930593059305931,4.693543538095643
-0.5926592659265926,4.686132055873312
-0.5922592259225923,4.678725574651134
-0.5918591859185918,4.671324094429102
-0.5914591459145915,4.663927615207225
-0.591059105910591,4.656536136985492
-0.5906590659065907,4.649149659763915
-0.5902590259025902,4.641768183542483
-0.5898589858985899,4.634391708321207
-0.5894589458945894,4.627020234100075
-0.5890589058905891,4.619653760879098
-0.5886588658865886,4.612292288658265
-0.5882588258825883,4.604935817437589
-0.5878587858785878,4.597584347217057
-0.5874587458745875,4.59023787799668
-0.587058705870587,4.582896409776447
-0.5866586658665867,4.575559942556369
-0.5862586258625861,4.568228476336439
-0.5858585858585859,4.560902011116662
-0.5854585458545853,4.55358054689703
-0.585058505850585,4.546264083677553
-0.5846584658465845,4.538952621458222
-0.5842584258425843,4.531646160239045
-0.5838583858385837,4.5243447000200145
-0.5834583458345834,4.517048240801137
-0.5830583058305829,4.5097567825824045
-0.5826582658265826,4.502470325363828
-0.5822582258225821,4.495188869145398
-0.5818581858185818,4.487912413927121
-0.5814581458145813,4.480640959708989
-0.581058105810581,4.473374506491011
-0.5806580658065805,4.466113054273181
-0.5802580258025802,4.458856603055504
-0.5798579857985797,4.451605152837973
-0.5794579457945794,4.444358703620595
-0.5790579057905789,4.437117255403363
-0.5786578657865786,4.429880808186287
-0.5782578257825781,4.422649361969356
-0.5778577857785778,4.415422916752579
-0.5774577457745773,4.408201472535947
-0.577057705770577,4.400985029319472
-0.5766576657665765,4.393773587103141
-0.5762576257625762,4.386567145886964
-0.5758575857585757,4.379365705670933
-0.5754575457545754,4.372169266455056
-0.5750575057505749,4.364977828239326
-0.5746574657465746,4.35779139102375
-0.5742574257425741,4.350609954808319
-0.5738573857385738,4.343433519593042
-0.5734573457345735,4.336262085377914
-0.573057305730573,4.329095652162934
-0.5726572657265727,4.3219342199481074
-0.5722572257225722,4.314777788733427
-0.5718571857185719,4.3076263585189
-0.5714571457145714,4.300479929304518
-0.5710571057105711,4.293338501090292
-0.5706570657065706,4.286202073876211
-0.5702570257025703,4.279070647662285
-0.5698569856985698,4.271944222448505
-0.5694569456945695,4.264822798234879
-0.569056905690569,4.257706375021398
-0.5686568656865687,4.250594952808072
-0.5682568256825682,4.243488531594891
-0.5678567856785679,4.236387111381864
-0.5674567456745674,4.229290692168984
-0.5670567056705671,4.222199273956258
-0.5666566656665666,4.215112856743677
-0.5662566256625663,4.208031440531251
-0.5658565856585658,4.200955025318972
-0.5654565456545655,4.193883611106845
-0.565056505650565,4.186817197894864
-0.5646564656465647,4.179755785683038
-0.5642564256425642,4.172699374471358
-0.5638563856385639,4.165647964259831
-0.5634563456345634,4.158601555048451
-0.5630563056305631,4.151560146837225
-0.5626562656265626,4.144523739626145
-0.5622562256225623,4.137492333415219
-0.5618561856185618,4.130465928204438
-0.5614561456145615,4.123444523993811
-0.561056105610561,4.116428120783333
-0.5606560656065607,4.109416718573006
-0.5602560256025602,4.102410317362826
-0.5598559855985599,4.095408917152801
-0.5594559455945594,4.0884125179429205
-0.5590559055905591,4.081421119733195
-0.5586558655865586,4.074434722523614
-0.5582558255825583,4.0674533263141885
-0.5578557855785578,4.060476931104908
-0.5574557455745575,4.053505536895782
-0.557055705570557,4.046539143686803
-0.5566556655665567,4.039577751477978
-0.5562556255625561,4.032621360269297
-0.5558555855585559,4.025669970060771
-0.5554555455545553,4.018723580852392
-0.555055505550555,4.011782192644166
-0.5546554655465545,4.004845805436085
-0.5542554255425542,3.99791441922816
-0.5538553855385537,3.9909880340203805
-0.5534553455345534,3.9840666498127546
-0.5530553055305529,3.9771502666052743
-0.5526552655265526,3.970238884397949
-0.5522552255225521,3.9633325031907694
-0.5518551855185518,3.956431122983744
-0.5514551455145513,3.949534743776864
-0.551055105510551,3.942643365570139
-0.5506550655065505,3.9357569883635595
-0.5502550255025502,3.928875612157134
-0.5498549854985497,3.921999236950855
-0.5494549454945494,3.915127862744729
-0.5490549054905489,3.9082614895387495
-0.5486548654865486,3.901400117332924
-0.5482548254825481,3.8945437461272445
-0.5478547854785478,3.8876923759217186
-0.5474547454745473,3.88084600671634
-0.547054705470547,3.874004638511114
-0.5466546654665465,3.867168271306035
-0.5462546254625462,3.8603369051011094
-0.5458545854585457,3.8535105398963303
-0.5454545454545454,3.8466891756917048
-0.5450545054505449,3.8398728124872252
-0.5446544654465446,3.8330614502829
-0.5442544254425441,3.8262550890787215
-0.5438543854385438,3.8194537288746955
-0.5434543454345435,3.8126573696708204
-0.543054305430543,3.8058660114670904
-0.5426542654265427,3.799079654263516
-0.5422542254225422,3.792298298060086
-0.5418541854185419,3.785521942856812
-0.5414541454145414,3.778750588653683
-0.5410541054105411,3.7719842354507076
-0.5406540654065406,3.765222883247879
-0.5402540254025403,3.7584665320452033
-0.5398539853985398,3.751715181842674
-0.5394539453945395,3.7449688326402994
-0.539053905390539,3.7382274844380707
-0.5386538653865387,3.731491137235995
-0.5382538253825382,3.724759791034067
-0.5378537853785379,3.7180334458322912
-0.5374537453745374,3.7113121016306625
-0.5370537053705371,3.7045957584291878
-0.5366536653665366,3.6978844162278586
-0.5362536253625363,3.6911780750266847
-0.5358535853585358,3.684476734825655
-0.5354535453545355,3.6777803956247803
-0.535053505350535,3.671089057424051
-0.5346534653465347,3.6644027202234772
-0.5342534253425342,3.657721384023048
-0.5338533853385339,3.651045048822773
-0.5334533453345334,3.6443737146226454
-0.5330533053305331,3.6377073814226697
-0.5326532653265326,3.631046049222842
-0.5322532253225323,3.624389718023166
-0.5318531853185318,3.617738387823638
-0.5314531453145315,3.611092058624263
-0.531053105310531,3.604450730425035
-0.5306530653065307,3.5978144032259602
-0.5302530253025302,3.5911830770270314
-0.5298529852985299,3.5845567518282566
-0.5294529452945294,3.5779354276296282
-0.5290529052905291,3.5713191044311534
-0.5286528652865286,3.564707782232826
-0.5282528252825283,3.5581014610346515
-0.5278527852785277,3.551500140836623
-0.5274527452745275,3.5449038216387487
-0.5270527052705269,3.5383125034410203
-0.5266526652665267,3.531726186243446
-0.5262526252625261,3.525144870046017
-0.5258525852585259,3.5185685548487426
-0.5254525452545253,3.5119972406516147
-0.525052505250525,3.5054309274546407
-0.5246524652465245,3.498869615257813
-0.5242524252425242,3.492313304061138
-0.5238523852385237,3.48576199386461
-0.5234523452345234,3.479215684668235
-0.5230523052305229,3.472674376472008
-0.5226522652265226,3.4661380692759325
-0.5222522252225221,3.4596067630800054
-0.5218521852185218,3.4530804578842305
-0.5214521452145213,3.446559153688603
-0.521052105210521,3.4400428504931284
-0.5206520652065205,3.4335315482978004
-0.5202520252025202,3.427025247102627
-0.5198519851985197,3.4205239469075988
-0.5194519451945194,3.4140276477127247
-0.5190519051905189,3.4075363495179967
-0.5186518651865186,3.401050052323422
-0.5182518251825181,3.3945687561289954
-0.5178517851785178,3.3880924609347205
-0.5174517451745173,3.381621166740593
-0.517051705170517,3.375154873546619
-0.5166516651665165,3.3686935813527916
-0.5162516251625162,3.3622372901591175
-0.5158515851585157,3.355785999965589
-0.5154515451545154,3.3493397107722154
-0.5150515051505149,3.3428984225789877
-0.5146514651465146,3.3364621353859136
-0.5142514251425141,3.3300308491929864
-0.5138513851385138,3.3236045640002128
-0.5134513451345133,3.317183279807584
-0.513051305130513,3.310766996615112
-0.5126512651265127,3.304355714422788
-0.5122512251225122,3.29794943323061
-0.5118511851185119,3.2915481530385864
-0.5114511451145114,3.2851518738467087
-0.5110511051105111,3.278760595654985
-0.5106510651065106,3.2723743184634073
-0.5102510251025103,3.2659930422719836
-0.5098509850985098,3.2596167670807064
-0.5094509450945095,3.2532454928895826
-0.509050905090509,3.246879219698605
-0.5086508650865087,3.240517947507781
-0.5082508250825082,3.234161676317104
-0.5078507850785079,3.227810406126581
-0.5074507450745074,3.221464136936203
-0.5070507050705071,3.2151228687459796
-0.5066506650665066,3.2087866015559032
-0.5062506250625063,3.2024553353659786
-0.5058505850585058,3.1961290701762026
-0.5054505450545055,3.189807805986579
-0.505050505050505,3.1834915427971016
-0.5046504650465047,3.1771802806077782
-0.5042504250425042,3.1708740194186014
-0.5038503850385039,3.1645727592295776
-0.5034503450345034,3.158276500040701
-0.5030503050305031,3.1519852418519774
-0.5026502650265026,3.1456989846634
-0.5022502250225023,3.1394177284749762
-0.5018501850185018,3.1331414732867002
-0.5014501450145015,3.126870219098577
-0.501050105010501,3.1206039659105995
-0.5006500650065007,3.1143427137227757
-0.5002500250025002,3.1080864625351
-0.49984998499849986,3.1018352123475763
-0.49944994499449935,3.095588963160199
-0.49904990499049906,3.089347714972976
-0.49864986498649855,3.0831114677859
-0.49824982498249826,3.076880221598976
-0.49784978497849774,3.0706539764122005
-0.49744974497449745,3.064432732225577
-0.49704970497049694,3.0582164890390997
-0.49664966496649665,3.0520052468527776
-0.49624962496249614,3.0457990056666007
-0.49584958495849585,3.0395977654805773
-0.49544954495449534,3.033401526294701
-0.49504950495049505,3.0272102881089777
-0.49464946494649453,3.021024050923401
-0.49424942494249424,3.0148428147379787
-0.49384938493849373,3.0086665795527017
-0.49344934493449344,3.0024953453675787
-0.4930493049304929,2.996329112182603
-0.49264926492649264,2.9901678799977796
-0.4922492249224921,2.9840116488131034
-0.49184918491849183,2.9778604186285795
-0.4914491449144913,2.971714189444204
-0.49104910491049103,2.9655729612599813
-0.4906490649064905,2.9594367340759047
-0.4902490249024902,2.953305507891982
-0.4898489848984897,2.9471792827082055
-0.4894489448944894,2.941058058524583
-0.4890489048904889,2.934941835341107
-0.4886488648864886,2.9288306131577833
-0.4882488248824881,2.9227243919746075
-0.4878487848784878,2.916623171791585
-0.4874487448744873,2.9105269526087088
-0.487048704870487,2.904435734425986
-0.4866486648664865,2.89834951724341
-0.4862486248624862,2.8922683010609878
-0.4858485848584857,2.886192085878711
-0.4854485448544854,2.880120871696589
-0.4850485048504849,2.874054658514613
-0.4846484648464846,2.8679934463327905
-0.4842484248424841,2.861937235151114
-0.4838483848384838,2.855886024969592
-0.4834483448344833,2.8498398157882163
-0.483048304830483,2.843798607606993
-0.4826482648264827,2.8377624004259205
-0.4822482248224822,2.831731194244995
-0.4818481848184819,2.8257049890642225
-0.4814481448144814,2.8196837848835967
-0.4810481048104811,2.8136675817031245
-0.4806480648064806,2.8076563795227987
-0.4802480248024803,2.8016501783426264
-0.4798479847984798,2.795648978162601
-0.4794479447944795,2.7896527789827283
-0.479047904790479,2.7836615808030025
-0.4786478647864787,2.7776753836234302
-0.4782478247824782,2.7716941874440044
-0.4778477847784779,2.7657179922647326
-0.4774477447744774,2.7597467980856067
-0.4770477047704771,2.7537806049066345
-0.4766476647664766,2.74781941272781
-0.4762476247624763,2.741863221549137
-0.4758475847584758,2.7359120313706113
-0.4754475447544755,2.729965842192239
-0.47504750475047497,2.7240246540140136
-0.4746474647464747,2.718088466835942
-0.47424742474247417,2.7121572806580168
-0.4738473847384739,2.7062310954802444
-0.47344734473447336,2.7003099113026194
-0.4730473047304731,2.6943937281251467
-0.47264726472647256,2.6884825459478217
-0.47224722472247227,2.6825763647706498
-0.47184718471847176,2.6766751845936247
-0.47144714471447147,2.670779005416753
-0.47104710471047095,2.6648878272400274
-0.47064706470647066,2.659001650063455
-0.47024702470247015,2.65312047388703
-0.46984698469846986,2.647244298710759
-0.46944694469446935,2.6413731245346326
-0.46904690469046906,2.6355069513586615
-0.46864686468646855,2.6296457791828365
-0.46824682468246825,2.623789608007164
-0.46784678467846774,2.6179384378316395
-0.46744674467446745,2.6120922686562666
-0.46704670467046694,2.6062511004810425
-0.46664666466646665,2.600414933305971
-0.46624662466246614,2.5945837671310463
-0.46584658465846585,2.5887576019562744
-0.46544654465446533,2.582936437781649
-0.46504650465046504,2.577120274607177
-0.46464646464646453,2.571309112432853
-0.46424642464246424,2.5655029512586807
-0.4638463846384637,2.559701791084656
-0.46344634463446344,2.5539056319107845
-0.4630463046304629,2.54811447373706
-0.46264626462646263,2.5423283165634887
-0.4622462246224621,2.536547160390064
-0.46184618461846183,2.530771005216792
-0.4614461446144613,2.5249998510436673
-0.461046104610461,2.5192336978706953
-0.4606460646064605,2.5134725456978715
-0.4602460246024602,2.5077163945251995
-0.4598459845984597,2.5019652443526743
-0.4594459445944594,2.4962190951803036
-0.4590459045904589,2.49047794700808
-0.4586458645864586,2.4847417998360077
-0.4582458245824581,2.4790106536640844
-0.4578457845784578,2.4732845084923123
-0.4574457445744573,2.467563364320688
-0.457045704570457,2.4618472211492164
-0.4566456645664565,2.456136078977891
-0.4562456245624562,2.4504299378067205
-0.4558455845584557,2.4447287976356966
-0.4554455445544554,2.439032658464825
-0.4550455045504549,2.4333415202941002
-0.4546454645464546,2.427655383123529
-0.4542454245424541,2.421974246953105
-0.4538453845384538,2.4162981117828335
-0.4534453445344533,2.4106269776127096
-0.453045304530453,2.4049608444427384
-0.4526452645264525,2.3992997122729145
-0.4522452245224522,2.3936435811032424
-0.4518451845184519,2.387992450933721
-0.4514451445144514,2.3823463217643477
-0.4510451045104511,2.376705193595127
-0.4506450645064506,2.3710690664260525
-0.4502450245024503,2.3654379402571317
-0.4498449844984498,2.3598118150883574
-0.4494449444944495,2.3541906909197365
-0.449044904490449,2.348574567751263
-0.4486448644864487,2.3429634455829422
-0.4482448244824482,2.3373573244147683
-0.4478447844784479,2.3317562042467475
-0.4474447444744474,2.3261600850788726
-0.4470447044704471,2.3205689669111518
-0.4466446644664466,2.3149828497435783
-0.4462446244624463,2.309401733576158
-0.44584458445844577,2.303825618408884
-0.4454445444544455,2.2982545042417626
-0.44504450445044497,2.292688391074789
-0.4446444644464447,2.287127278907968
-0.44424442444244416,2.281571167741295
-0.4438443844384439,2.2760200575747738
-0.44344434443444336,2.2704739484084
-0.44304430443044307,2.264932840242179
-0.44264426442644256,2.259396733076106
-0.44224422442244227,2.2538656269101853
-0.44184418441844175,2.2483395217444113
-0.44144414441444146,2.2428184175787913
-0.44104410441044095,2.237302314413317
-0.44064406440644066,2.231791212247997
-0.44024402440244015,2.2262851110828237
-0.43984398439843986,2.2207840109178023
-0.43944394439443935,2.215287911752929
-0.43904390439043905,2.209796813588209
-0.43864386438643854,2.2043107164236346
-0.43824382438243825,2.1988296202592146
-0.43784378437843774,2.1933535250949414
-0.43744374437443745,2.187882430930821
-0.43704370437043694,2.1824163377668477
-0.43664366436643665,2.1769552456030277
-0.43624362436243613,2.171499154439354
-0.43584358435843584,2.1660480642758335
-0.43544354435443533,2.1606019751124603
-0.43504350435043504,2.1551608869492402
-0.4346434643464345,2.149724799786167
-0.43424342434243424,2.144293713623247
-0.4338433843384337,2.138867628460473
-0.43344334433443343,2.1334465442978536
-0.4330433043304329,2.12803046113538
-0.43264326432643263,2.12261937897306
-0.4322432243224321,2.117213297810887
-0.4318431843184318,2.111812217648867
-0.4314431443144313,2.106416138486993
-0.431043104310431,2.101025060325273
-0.4306430643064305,2.0956389831637
-0.4302430243024302,2.090257907002281
-0.4298429842984297,2.0848818318410074
-0.4294429442944294,2.0795107576798877
-0.4290429042904289,2.0741446845189144
-0.4286428642864286,2.068783612358094
-0.4282428242824281,2.063427541197422
-0.4278427842784278,2.0580764710369017
-0.4274427442744273,2.052730401876528
-0.427042704270427,2.0473893337163083
-0.4266426642664265,2.0420532665562354
-0.4262426242624262,2.0367222003963152
-0.4258425842584257,2.0313961352365433
-0.4254425442544254,2.026075071076923
-0.4250425042504249,2.0207590079174502
-0.4246424642464246,2.0154479457581305
-0.4242424242424241,2.010141884598958
-0.4238423842384238,2.0048408244399383
-0.4234423442344233,1.9995447652810654
-0.423042304230423,1.994253707122346
-0.4226422642264225,1.9889676499637725
-0.4222422242224222,1.9836865938053538
-0.4218421842184219,1.978410538647084
-0.4214421442144214,1.9731394844889618
-0.4210421042104211,1.967873431330992
-0.4206420642064206,1.9626123791731687
-0.4202420242024203,1.9573563280154997
-0.4198419841984198,1.952105277857977
-0.4194419441944195,1.9468592287006072
-0.419041904190419,1.9416181805433859
-0.4186418641864187,1.9363821333863167
-0.4182418241824182,1.9311510872293933
-0.4178417841784179,1.9259250420726228
-0.4174417441744174,1.920703997916001
-0.4170417041704171,1.9154879547595327
-0.41664166416641657,1.91027691260321
-0.4162416241624163,1.9050708714470403
-0.41584158415841577,1.899869831291018
-0.4154415441544155,1.8946737921351486
-0.41504150415041496,1.8894827539794266
-0.4146414641464147,1.8842967168238571
-0.41424142414241416,1.8791156806684344
-0.41384138413841387,1.8739396455131658
-0.41344134413441336,1.8687686113580437
-0.41304130413041307,1.863602578203074
-0.41264126412641255,1.8584415460482517
-0.41224122412241226,1.8532855148935832
-0.41184118411841175,1.8481344847390613
-0.41144114411441146,1.8429884555846918
-0.41104110411041095,1.8378474274304697
-0.41064106410641066,1.8327114002764004
-0.41024102410241015,1.827580374122478
-0.40984098409840986,1.82245434896871
-0.40944094409440934,1.8173333248150874
-0.40904090409040905,1.8122173016616183
-0.40864086408640854,1.8071062795082968
-0.40824082408240825,1.8020002583551282
-0.40784078407840774,1.796899238202106
-0.40744074407440745,1.7918032190492375
-0.40704070407040693,1.7867122008965146
-0.40664066406640664,1.7816261837439462
-0.40624062406240613,1.7765451675915236
-0.40584058405840584,1.771469152439255
-0.4054405440544053,1.766398138287134
-0.40504050405040504,1.7613321251351646
-0.4046404640464045,1.7562711129833433
-0.40424042404240423,1.7512151018316748
-0.4038403840384037,1.7461640916801529
-0.40344034403440343,1.741118082528784
-0.4030403040304029,1.7360770743775626
-0.40264026402640263,1.7310410672264935
-0.4022402240224021,1.726010061075572
-0.4018401840184018,1.7209840559248033
-0.4014401440144013,1.715963051774181
-0.401040104010401,1.710947048623713
-0.4006400640064005,1.7059360464733915
-0.4002400240024002,1.7009300453232237
-0.3998399839983997,1.6959290451732012
-0.3994399439943994,1.6909330460233325
-0.3990399039903989,1.6859420478736116
-0.3986398639863986,1.6809560507240426
-0.3982398239823981,1.6759750545746221
-0.3978397839783978,1.6709990594253532
-0.3974397439743973,1.666028065276232
-0.397039703970397,1.6610620721272638
-0.3966396639663965,1.6561010799784421
-0.3962396239623962,1.6511450888297738
-0.3958395839583957,1.6461940986812524
-0.3954395439543954,1.641248109532884
-0.3950395039503949,1.6363071213846632
-0.3946394639463946,1.6313711342365942
-0.3942394239423941,1.6264401480886734
-0.3938393839383938,1.6215141629409053
-0.3934393439343933,1.616593178793284
-0.393039303930393,1.6116771956458154
-0.3926392639263925,1.6067662134984946
-0.3922392239223922,1.601860232351327
-0.3918391839183917,1.5969592522043057
-0.3914391439143914,1.5920632730574367
-0.3910391039103911,1.587172294910719
-0.3906390639063906,1.5822863177641484
-0.3902390239023903,1.5774053416177296
-0.3898389838983898,1.5725293664714592
-0.3894389438943895,1.5676583923253407
-0.389038903890389,1.5627924191793696
-0.3886388638863887,1.5579314470335517
-0.3882388238823882,1.5530754758878815
-0.3878387838783879,1.5482245057423627
-0.38743874387438737,1.5433785365969923
-0.3870387038703871,1.5385375684517746
-0.38663866386638657,1.5337016013067033
-0.3862386238623863,1.528870635161785
-0.38583858385838576,1.524044670017015
-0.3854385438543855,1.5192237058723967
-0.38503850385038496,1.5144077427279257
-0.38463846384638467,1.5095967805836086
-0.38423842384238416,1.5047908194394384
-0.38383838383838387,1.4999898592954206
-0.38343834383438336,1.4951939001515488
-0.38303830383038306,1.490402942007831
-0.38263826382638255,1.4856169848642617
-0.38223822382238226,1.4808360287208433
-0.38183818381838175,1.4760600735775729
-0.38143814381438146,1.4712891194344548
-0.38103810381038095,1.4665231662914853
-0.38063806380638066,1.4617622141486666
-0.38023802380238014,1.457006263005997
-0.37983798379837985,1.452255312863479
-0.37943794379437934,1.4475093637211087
-0.37903790379037905,1.442768415578891
-0.37863786378637854,1.4380324684368206
-0.37823782378237825,1.4333015222949026
-0.37783778377837773,1.4285755771531325
-0.37743774377437744,1.4238546330115154
-0.37703770377037693,1.4191386898700449
-0.37663766376637664,1.4144277477287277
-0.3762376237623761,1.4097218065875572
-0.37583758375837584,1.40502086644654
-0.3754375437543753,1.4003249273056697
-0.37503750375037503,1.3956339891649518
-0.3746374637463745,1.390948052024382
-0.37423742374237423,1.3862671158839646
-0.3738373837383737,1.3815911807436947
-0.37343734373437343,1.3769202466035773
-0.3730373037303729,1.3722543134636076
-0.3726372637263726,1.36759338132379
-0.3722372237223721,1.3629374501841196
-0.3718371837183718,1.3582865200446028
-0.3714371437143713,1.3536405909052327
-0.371037103710371,1.348999662766016
-0.3706370637063705,1.3443637356269456
-0.3702370237023702,1.339732809488028
-0.3698369836983697,1.3351068843492582
-0.3694369436943694,1.3304859602106418
-0.3690369036903689,1.3258700370721719
-0.3686368636863686,1.3212591149338544
-0.3682368236823681,1.3166531937956854
-0.3678367836783678,1.3120522736576679
-0.3674367436743673,1.3074563545197981
-0.367036703670367,1.3028654363820815
-0.3666366636663665,1.2982795192445116
-0.3662366236623662,1.2936986031070943
-0.3658365836583657,1.2891226879698248
-0.3654365436543654,1.284551773832708
-0.3650365036503649,1.2799858606957382
-0.3646364636463646,1.2754249485589206
-0.3642364236423641,1.2708690374222518
-0.3638363836383638,1.2663181272857347
-0.3634363436343633,1.2617722181493656
-0.363036303630363,1.2572313100131483
-0.3626362636263625,1.2526954028770783
-0.3622362236223622,1.2481644967411618
-0.3618361836183617,1.2436385916053927
-0.3614361436143614,1.2391176874697765
-0.3610361036103611,1.2346017843343091
-0.3606360636063606,1.230090882198989
-0.3602360236023603,1.225584981063823
-0.3598359835983598,1.2210840809288035
-0.3594359435943595,1.2165881817939372
-0.359035903590359,1.2120972836592172
-0.3586358635863587,1.2076113865246505
-0.35823582358235817,1.2031304903902316
-0.3578357835783579,1.1986545952559657
-0.35743574357435737,1.194183701121846
-0.3570357035703571,1.1897178079878792
-0.35663566356635656,1.1852569158540598
-0.3562356235623563,1.1808010247203942
-0.35583558355835576,1.1763501345868739
-0.35543554355435547,1.1719042454535078
-0.35503550355035496,1.1674633573202886
-0.35463546354635467,1.1630274701872216
-0.35423542354235416,1.1585965840543027
-0.35383538353835386,1.154170698921537
-0.35343534353435335,1.1497498147889178
-0.35303530353035306,1.145333931656451
-0.35263526352635255,1.1409230495241323
-0.35223522352235226,1.1365171683919664
-0.35183518351835175,1.1321162882599478
-0.35143514351435146,1.1277204091280806
-0.35103510351035094,1.1233295309963622
-0.35063506350635065,1.1189436538647954
-0.35023502350235014,1.1145627777333766
-0.34983498349834985,1.1101869026021107
-0.34943494349434934,1.105816028470992
-0.34903490349034905,1.1014501553400258
-0.34863486348634853,1.0970892832092067
-0.34823482348234824,1.092733412078541
-0.34783478347834773,1.0883825419480222
-0.34743474347434744,1.084036672817656
-0.34703470347034693,1.0796958046874376
-0.34663466346634664,1.0753599375573712
-0.3462346234623461,1.0710290714274524
-0.34583458345834583,1.0667032062976864
-0.3454345434543453,1.0623823421680678
-0.34503450345034503,1.058066479038602
-0.3446344634463445,1.0537556169092843
-0.34423442344234423,1.0494497557801175
-0.3438343834383437,1.0451488956510993
-0.3434343434343434,1.0408530365222328
-0.3430343034303429,1.0365621783935146
-0.3426342634263426,1.0322763212649482
-0.3422342234223421,1.0279954651365302
-0.3418341834183418,1.023719610008264
-0.3414341434143413,1.019448755880147
-0.341034103410341,1.0151829027521806
-0.3406340634063405,1.0109220506243621
-0.3402340234023402,1.0066661994966961
-0.3398339833983397,1.002415349369178
-0.3394339433943394,0.9981695002418118
-0.3390339033903389,0.9939286521145945
-0.3386338633863386,0.989692804987528
-0.3382338233823381,0.9854619588606107
-0.3378337833783378,0.9812361137338447
-0.3374337433743373,0.9770152696072265
-0.337033703370337,0.9727994264807609
-0.3366336633663365,0.9685885843544424
-0.3362336233623362,0.964382743228277
-0.3358335833583357,0.9601819031022595
-0.3354335433543354,0.9559860639763935
-0.3350335033503349,0.9517952258506752
-0.3346334633463346,0.9476093887251104
-0.3342334233423341,0.9434285525996917
-0.3338333833383338,0.9392527174744271
-0.3334333433343333,0.9350818833493091
-0.333033303330333,0.9309160502243432
-0.3326332633263325,0.9267552180995252
-0.3322332233223322,0.9225993869748601
-0.33183318331833167,0.9184485568503417
-0.3314331433143314,0.9143027277259768
-0.3310331033103311,0.9101618996017607
-0.3306330633063306,0.9060260724776933
-0.3302330233023303,0.9018952463537788
-0.3298329832983298,0.8977694212300106
-0.3294329432943295,0.893648597106395
-0.32903290329032897,0.889532773982928
-0.3286328632863287,0.8854219518596129
-0.32823282328232817,0.8813161307364445
-0.3278327832783279,0.8772153106134288
-0.32743274327432736,0.8731194914905619
-0.3270327032703271,0.8690286733678465
-0.32663266326632656,0.864942856245279
-0.32623262326232627,0.8608620401228638
-0.32583258325832576,0.8567862250005961
-0.32543254325432547,0.8527154108784817
-0.32503250325032496,0.8486495977565142
-0.32463246324632467,0.8445887856346983
-0.32423242324232415,0.8405329745130319
-0.32383238323832386,0.8364821643915162
-0.32343234323432335,0.8324363552701491
-0.32303230323032306,0.8283955471489346
-0.32263226322632255,0.8243597400278666
-0.32223222322232226,0.8203289339069515
-0.32183218321832174,0.8163031287861844
-0.32143214321432145,0.8122823246655694
-0.32103210321032094,0.8082665215451021
-0.32063206320632065,0.8042557194247877
-0.32023202320232014,0.8002499183046203
-0.31983198319831985,0.7962491181846049
-0.31943194319431933,0.7922533190647378
-0.31903190319031904,0.788262520945023
-0.31863186318631853,0.7842767238254561
-0.31823182318231824,0.7802959277060411
-0.31783178317831773,0.7763201325867746
-0.31743174317431744,0.7723493384676591
-0.3170317031703169,0.7683835453486931
-0.31663166316631663,0.7644227532298773
-0.3162316231623161,0.7604669621112109
-0.31583158315831583,0.7565161719926962
-0.3154315431543153,0.7525703828743293
-0.31503150315031503,0.7486295947561145
-0.3146314631463145,0.744693807638048
-0.3142314231423142,0.740763021520133
-0.3138313831383137,0.7368372364023666
-0.3134313431343134,0.7329164522847514
-0.3130313031303129,0.7290006691672848
-0.3126312631263126,0.7250898870499699
-0.3122312231223121,0.7211841059328042
-0.3118311831183118,0.7172833258157894
-0.3114311431143113,0.7133875466989219
-0.311031103110311,0.7094967685822082
-0.3106310631063105,0.7056109914656418
-0.3102310231023102,0.701730215349227
-0.3098309830983097,0.6978544402329595
-0.3094309430943094,0.6939836661168461
-0.3090309030903089,0.6901178930008793
-0.3086308630863086,0.6862571208850656
-0.3082308230823081,0.682401349769398
-0.3078307830783078,0.678550579653884
-0.3074307430743073,0.6747048105385175
-0.307030703070307,0.6708640424233033
-0.3066306630663065,0.6670282753082364
-0.3062306230623062,0.6631975091933222
-0.3058305830583057,0.6593717440785561
-0.3054305430543054,0.6555509799639422
-0.3050305030503049,0.6517352168494762
-0.3046304630463046,0.6479244547351614
-0.3042304230423041,0.6441186936209948
-0.3038303830383038,0.6403179335069805
-0.3034303430343033,0.6365221743931145
-0.303030303030303,0.6327314162794005
-0.30263026302630247,0.6289456591658349
-0.3022302230223022,0.6251649030524202
-0.30183018301830167,0.6213891479391541
-0.3014301430143014,0.61761839382604
-0.30103010301030086,0.6138526407130738
-0.3006300630063006,0.61009188860026
-0.3002300230023003,0.6063361374875964
-0.29982998299829977,0.6025853873750803
-0.2994299429942995,0.5988396382627156
-0.29902990299029897,0.5950988901505002
-0.2986298629862987,0.5913631430384361
-0.29822982298229817,0.5876323969265203
-0.2978297829782979,0.5839066518147559
-0.29742974297429736,0.58018590770314
-0.29702970297029707,0.576470164591677
-0.29662966296629656,0.5727594224803613
-0.29622962296229627,0.5690536813691971
-0.29582958295829576,0.5653529412581811
-0.29542954295429547,0.5616572021473173
-0.29502950295029495,0.557966464036601
-0.29462946294629466,0.5542807269260376
-0.29422942294229415,0.5505999908156225
-0.29382938293829386,0.546924255705359
-0.29342934293429335,0.5432535215952426
-0.29302930293029306,0.5395877884852789
-0.29262926292629254,0.5359270563754632
-0.29222922292229225,0.5322713252657996
-0.29182918291829174,0.5286205951562841
-0.29142914291429145,0.5249748660469202
-0.29102910291029094,0.5213341379377046
-0.29062906290629065,0.5176984108286409
-0.29022902290229013,0.5140676847197254
-0.28982898289828984,0.5104419596109616
-0.28942894289428933,0.5068212355023466
-0.28902890289028904,0.5032055123938836
-0.28862886288628853,0.49959479028556775
-0.28822882288228824,0.4959890691774049
-0.2878287828782877,0.492388349069389
-0.28742874287428744,0.48879262996152556
-0.2870287028702869,0.4852019118538097
-0.28662866286628663,0.48161619474624706
-0.2862286228622861,0.4780354786388317
-0.28582858285828583,0.4744597635315681
-0.2854285428542853,0.4708890494244529
-0.285028502850285,0.46732333631748957
-0.2846284628462845,0.46376262421067393
-0.2842284228422842,0.46020691310401024
-0.2838283828382837,0.4566562029974964
-0.2834283428342834,0.4531104938911326
-0.2830283028302829,0.44956978578491774
-0.2826282628262826,0.4460340786788545
-0.2822282228222821,0.4425033725729391
-0.2818281828182818,0.4389776674671758
-0.2814281428142813,0.435456963361561
-0.281028102810281,0.43194126025609747
-0.2806280628062805,0.4284305581507828
-0.2802280228022802,0.42492485704561933
-0.2798279827982797,0.4214241569406049
-0.2794279427942794,0.4179284578357413
-0.2790279027902789,0.4144377597310274
-0.2786278627862786,0.41095206262646344
-0.2782278227822781,0.4074713665220491
-0.2778277827782778,0.40399567141778564
-0.2774277427742773,0.4005249773136714
-0.277027702770277,0.3970592842097085
-0.2766276627662765,0.3935985921058937
-0.2762276227622762,0.39014290100223037
-0.2758275827582757,0.3866922108987156
-0.2754275427542754,0.3832465217953529
-0.2750275027502749,0.3798058336921383
-0.2746274627462746,0.3763701465890758
-0.2742274227422741,0.37293946048616106
-0.2738273827382738,0.36951377538339825
-0.27342734273427327,0.3660930912807832
-0.273027302730273,0.3626774081783205
-0.27262726272627247,0.35926672607600624
-0.2722272227222722,0.3558610449738432
-0.27182718271827166,0.35246036487182836
-0.2714271427142714,0.3490646857699659
-0.27102710271027086,0.3456740076682515
-0.27062706270627057,0.34228833056668884
-0.2702270227022703,0.33890765446527593
-0.26982698269826977,0.33553197936401175
-0.2694269426942695,0.33216130526289955
-0.26902690269026897,0.32879563216193475
-0.2686268626862687,0.32543496006112227
-0.26822682268226816,0.32207928896045784
-0.26782678267826787,0.3187286188599454
-0.26742674267426736,0.3153829497595814
-0.26702670267026707,0.31204228165936876
-0.26662666266626656,0.3087066145593044
-0.26622662266226627,0.3053759484593917
-0.26582658265826575,0.3020502833596281
-0.26542654265426546,0.29872961926001534
-0.26502650265026495,0.29541395616055127
-0.26462646264626466,0.29210329406123936
-0.26422642264226415,0.28879763296207484
-0.26382638263826386,0.2854969728630627
-0.26342634263426334,0.28220131376419877
-0.26302630263026305,0.2789106556654858
-0.26262626262626254,0.275624998566922
-0.26222622262226225,0.2723443424685101
-0.26182618261826174,0.26906868737024636
-0.26142614261426145,0.26579803327213386
-0.26102610261026093,0.2625323801741692
-0.26062606260626064,0.2592717280763575
-0.26022602260226013,0.2560160769786937
-0.25982598259825984,0.25276542688118164
-0.25942594259425933,0.24951977778381737
-0.25902590259025904,0.2462791296866056
-0.2586258625862585,0.24304348258954203
-0.25822582258225824,0.23981283649262958
-0.2578257825782577,0.23658719139586568
-0.25742574257425743,0.23336654729925363
-0.2570257025702569,0.2301509042027903
-0.25662566256625663,0.22694026210647855
-0.2562256225622561,0.2237346210103144
-0.2558255825582558,0.22053398091430204
-0.2554255425542553,0.21733834181843897
-0.255025502550255,0.2141477037227266
-0.2546254625462545,0.21096206662716335
-0.2542254225422542,0.20778143053175108
-0.2538253825382537,0.2046057954364879
-0.2534253425342534,0.20143516134137612
-0.2530253025302529,0.19826952824641242
-0.2526252625262526,0.1951088961516011
-0.2522252225222521,0.19195326505693772
-0.2518251825182518,0.18880263496242533
-0.2514251425142513,0.18565700586806205
-0.251025102510251,0.18251637777385046
-0.2506250625062505,0.17938075067978704
-0.2502250225022502,0.17625012458587552
-0.2498249824982497,0.17312449949211192
-0.2494249424942494,0.1700038753985001
-0.2490249024902489,0.16688825230503668
-0.2486248624862486,0.1637776302117253
-0.2482248224822481,0.16067200911856205
-0.2478247824782478,0.15757138902555076
-0.24742474247424728,0.15447576993268705
-0.247024702470247,0.1513851518399761
-0.24662466246624648,0.14829953474741242
-0.2462246224622462,0.14521891865500064
-0.24582458245824568,0.14214330356273808
-0.2454245424542454,0.13907268947062645
-0.24502450245024487,0.1360070763786636
-0.24462446244624458,0.13294646428685186
-0.24422442244224407,0.12989085319518884
-0.24382438243824378,0.12684024310367725
-0.24342434243424327,0.12379463401231472
-0.24302430243024298,0.12075402592110274
-0.24262426242624247,0.1177184188300406
-0.24222422242224217,0.11468781273912879
-0.24182418241824166,0.11166220764836578
-0.24142414241424137,0.10864160355775433
-0.24102410241024086,0.1056260004672919
-0.24062406240624057,0.10261539837698055
-0.24022402240224006,0.09960979728681778
-0.23982398239823977,0.0966091971968064
-0.23942394239423948,0.09361359810694475
-0.23902390239023896,0.09062300001723203
-0.23862386238623867,0.0876374029276716
-0.23822382238223816,0.08465680683825871
-0.23782378237823787,0.08168121174899749
-0.23742374237423736,0.07871061765988518
-0.23702370237023707,0.0757450245709236
-0.23662366236623655,0.07278443248211094
-0.23622362236223626,0.06982884139344978
-0.23582358235823575,0.0668782513049371
-0.23542354235423546,0.0639326622165764
-0.23502350235023495,0.06099207412836432
-0.23462346234623466,0.058056487040303334
-0.23422342234223414,0.05512590095239051
-0.23382338233823385,0.05220031586462899
-0.23342334233423334,0.04927973177701695
-0.23302330233023305,0.046364148689555906
-0.23262326232623254,0.04345356660224363
-0.23222322232223225,0.04054798551508245
-0.23182318231823174,0.037647405428070026
-0.23142314231423144,0.034751826341209574
-0.23102310231023093,0.031861248254497654
-0.23062306230623064,0.028975671167936385
-0.23022302230223013,0.02609509508152419
-0.22982298229822984,0.023219519995262984
-0.22942294229422933,0.020348945909150627
-0.22902290229022904,0.017483372823190138
-0.22862286228622852,0.014622800737377808
-0.22822282228222823,0.01176722965171774
-0.22782278227822772,0.008916659566205916
-0.22742274227422743,0.006071090480844516
-0.22702270227022692,0.0032305223956329812
-0.22662266226622663,0.0003949553105719454
-0.22622262226222611,-0.0024356107743395005
-0.22582258225822582,-0.005261175859100354
-0.2254225422542253,-0.008081739943712063
-0.22502250225022502,-0.010897303028172973
-0.2246224622462245,-0.013707865112485281
-0.22422242224222422,-0.01651342619664562
-0.2238223822382237,-0.019313986280657416
-0.22342234223422341,-0.02210954536451761
-0.2230223022302229,-0.024900103448230303
-0.2226222622262226,-0.02768566053179015
-0.2222222222222221,-0.030466216615202414
-0.2218221822182218,-0.03324177169846236
-0.2214221422142213,-0.036012325781574796
-0.221022102210221,-0.03877787886453465
-0.2206220622062205,-0.04153843094734639
-0.2202220222022202,-0.04429398203000664
-0.2198219821982197,-0.047044532112518536
-0.2194219421942194,-0.0497900811948793
-0.2190219021902189,-0.052530629277090936
-0.2186218621862186,-0.05526617635915095
-0.21822182218221808,-0.05799672244106233
-0.2178217821782178,-0.06072226752282276
-0.21742174217421728,-0.0634428116044341
-0.217021702170217,-0.06615835468589433
-0.21662166216621648,-0.06886889676720583
-0.2162216221622162,-0.07157443784836562
-0.21582158215821567,-0.07427497792937711
-0.21542154215421538,-0.07697051701023779
-0.21502150215021487,-0.0796610550909487
-0.21462146214621458,-0.08234659217150879
-0.21422142214221407,-0.08502712825192088
-0.21382138213821378,-0.08770266333218028
-0.21342134213421327,-0.0903731974122922
-0.21302130213021298,-0.09303873049225218
-0.21262126212621246,-0.09569926257206354
-0.21222122212221217,-0.09835479365172366
-0.21182118211821166,-0.10100532373123451
-0.21142114211421137,-0.10365085281059398
-0.21102110211021086,-0.10629138088980562
-0.21062106210621057,-0.10892690796886544
-0.21022102210221005,-0.1115574340477773
-0.20982098209820976,-0.11418295912653688
-0.20942094209420947,-0.11680348320514645
-0.20902090209020896,-0.11941900628360749
-0.20862086208620867,-0.12202952836191686
-0.20822082208220816,-0.12463504944007886
-0.20782078207820787,-0.12723556951808837
-0.20742074207420735,-0.12983108859594927
-0.20702070207020706,-0.1324216066736586
-0.20662066206620655,-0.13500712375121982
-0.20622062206220626,-0.1375876398286294
-0.20582058205820575,-0.1401631549058904
-0.20542054205420546,-0.14273366898300024
-0.20502050205020494,-0.14529918205996104
-0.20462046204620465,-0.1478596941367709
-0.20422042204220414,-0.15041520521343155
-0.20382038203820385,-0.15296571528994163
-0.20342034203420334,-0.15551122436630213
-0.20302030203020305,-0.158051732442512
-0.20262026202620254,-0.16058723951857212
-0.20222022202220225,-0.16311774559448167
-0.20182018201820173,-0.16564325067024266
-0.20142014201420144,-0.1681637547458517
-0.20102010201020093,-0.17067925782131277
-0.20062006200620064,-0.17318975989662208
-0.20022002200220013,-0.17569526097178315
-0.19981998199819984,-0.17819576104679233
-0.19941994199419932,-0.1806912601216528
-0.19901990199019903,-0.1831817581963618
-0.19861986198619852,-0.18566725527092282
-0.19821982198219823,-0.18814775134533188
-0.19781978197819772,-0.1906232464195925
-0.19741974197419743,-0.1930937404937019
-0.19701970197019691,-0.19555923356766203
-0.19661966196619662,-0.1980197256414715
-0.1962196219621961,-0.2004752167151318
-0.19581958195819582,-0.20292570678864072
-0.1954195419541953,-0.20537119586200134
-0.19501950195019502,-0.20781168393521066
-0.1946194619461945,-0.21024717100827156
-0.19421942194219421,-0.21267765708117992
-0.1938193819381937,-0.21510314215394014
-0.1934193419341934,-0.21752362622655014
-0.1930193019301929,-0.21993910929900992
-0.1926192619261926,-0.22234959137131896
-0.1922192219221921,-0.22475507244347895
-0.1918191819181918,-0.22715555251548797
-0.1914191419141913,-0.22955103158734902
-0.191019101910191,-0.23194150965905763
-0.1906190619061905,-0.23432698673061758
-0.1902190219021902,-0.23670746280202648
-0.1898189818981897,-0.23908293787328652
-0.1894189418941894,-0.24145341194439573
-0.18901890189018888,-0.24381888501535542
-0.1886188618861886,-0.24617935708616395
-0.18821882188218808,-0.24853482815682376
-0.1878187818781878,-0.2508852982273335
-0.18741874187418728,-0.25323076729769306
-0.187018701870187,-0.2555712353679022
-0.18661866186618647,-0.25790670243796154
-0.18621862186218618,-0.2602371685078704
-0.18581858185818567,-0.2625626335776306
-0.18541854185418538,-0.2648830976472391
-0.18501850185018487,-0.26719856071669895
-0.18461846184618458,-0.2695090227860081
-0.18421842184218407,-0.27181448385516793
-0.18381838183818378,-0.2741149439241761
-0.18341834183418326,-0.2764104029930362
-0.18301830183018297,-0.27870086106174446
-0.18261826182618246,-0.28098631813030456
-0.18221822182218217,-0.283266774198713
-0.18181818181818166,-0.2855422292669726
-0.18141814181418137,-0.28781268333508125
-0.18101810181018085,-0.2900781364030405
-0.18061806180618056,-0.2923385884708485
-0.18021802180218005,-0.29459403953850877
-0.17981798179817976,-0.29684448960601734
-0.17941794179417925,-0.29908993867337685
-0.17901790179017896,-0.3013303867405853
-0.17861786178617867,-0.3035658338076433
-0.17821782178217815,-0.30579627987455277
-0.17781778177817786,-0.30802172494131086
-0.17741774177417735,-0.31024216900792057
-0.17701770177017706,-0.3124576120743792
-0.17661766176617655,-0.3146680541406885
-0.17621762176217626,-0.31687349520684666
-0.17581758175817574,-0.3190739352728559
-0.17541754175417545,-0.32126937433871405
-0.17501750175017494,-0.32345981240442395
-0.17461746174617465,-0.3256452494699817
-0.17421742174217414,-0.32782568553539176
-0.17381738173817385,-0.33000112060064957
-0.17341734173417334,-0.33217155466575865
-0.17301730173017305,-0.3343369877307167
-0.17261726172617253,-0.336497419795526
-0.17221722172217224,-0.3386528508601839
-0.17181718171817173,-0.3408032809246935
-0.17141714171417144,-0.3429487099890512
-0.17101710171017093,-0.3450891380532604
-0.17061706170617064,-0.3472245651173178
-0.17021702170217012,-0.3493549911812272
-0.16981698169816983,-0.35148041624498505
-0.16941694169416932,-0.35360084030859434
-0.16901690169016903,-0.35571626337205187
-0.16861686168616852,-0.3578266854353608
-0.16821682168216823,-0.359932106498519
-0.16781678167816771,-0.3620325265615277
-0.16741674167416742,-0.36412794562438583
-0.1670167016701669,-0.3662183636870948
-0.16661666166616662,-0.3683037807496526
-0.1662166216621661,-0.37038419681206153
-0.16581658165816582,-0.37245961187431964
-0.1654165416541653,-0.3745300259364277
-0.16501650165016502,-0.37659543899838555
-0.1646164616461645,-0.3786558510601946
-0.1642164216421642,-0.38071126212185247
-0.1638163816381637,-0.38276167218336105
-0.1634163416341634,-0.3848070812447187
-0.1630163016301629,-0.38684748930592716
-0.1626162616261626,-0.38888289636698536
-0.1622162216221621,-0.3909133024278933
-0.1618161816181618,-0.39293870748865123
-0.1614161416141613,-0.39495911154925983
-0.161016101610161,-0.3969745146097171
-0.1606160616061605,-0.39898491667002595
-0.1602160216021602,-0.4009903177301837
-0.15981598159815968,-0.40299071779019213
-0.1594159415941594,-0.404986116850049
-0.15901590159015888,-0.4069765149097581
-0.1586158615861586,-0.40896191196931536
-0.15821582158215808,-0.4109423080287237
-0.1578157815781578,-0.41291770308798104
-0.15741574157415728,-0.41488809714708974
-0.15701570157015698,-0.41685349020604684
-0.15661566156615647,-0.4188138822648556
-0.15621562156215618,-0.4207692733235126
-0.15581558155815567,-0.42271966338202094
-0.15541554155415538,-0.42466505244037805
-0.15501550155015487,-0.4266054404985866
-0.15461546154615458,-0.42854082755664347
-0.15421542154215406,-0.4304712136145517
-0.15381538153815377,-0.43239659867230934
-0.15341534153415326,-0.43431698272991726
-0.15301530153015297,-0.43623236578737434
-0.15261526152615246,-0.43814274784468316
-0.15221522152215217,-0.44004812890183975
-0.15181518151815165,-0.44194850895884774
-0.15141514151415136,-0.44384388801570507
-0.15101510151015085,-0.4457342660724128
-0.15061506150615056,-0.44761964312897035
-0.15021502150215005,-0.44950001918537774
-0.14981498149814976,-0.45137539424163486
-0.14941494149414924,-0.45324576829774343
-0.14901490149014895,-0.4551111413536999
-0.14861486148614866,-0.4569715134095067
-0.14821482148214815,-0.4588268844651645
-0.14781478147814786,-0.46067725452067193
-0.14741474147414735,-0.4625226235760297
-0.14701470147014706,-0.4643629916312369
-0.14661466146614655,-0.4661983586862944
-0.14621462146214625,-0.46802872474120105
-0.14581458145814574,-0.4698540897959588
-0.14541454145414545,-0.4716744538505656
-0.14501450145014494,-0.4734898169050238
-0.14461446144614465,-0.4753001789593308
-0.14421442144214414,-0.4771055400134878
-0.14381438143814385,-0.47890590006749445
-0.14341434143414333,-0.4807012591213528
-0.14301430143014304,-0.482491617175059
-0.14261426142614253,-0.48427697422861693
-0.14221422142214224,-0.48605733028202336
-0.14181418141814173,-0.4878326853352811
-0.14141414141414144,-0.4896030393883873
-0.14101410141014092,-0.4913683924413451
-0.14061406140614063,-0.49312874449415134
-0.14021402140214012,-0.4948840955468096
-0.13981398139813983,-0.49663444559931547
-0.13941394139413932,-0.4983797946516735
-0.13901390139013903,-0.5001201427038795
-0.13861386138613851,-0.5018554897559372
-0.13821382138213822,-0.5035858358078436
-0.1378137813781377,-0.505311180859601
-0.13741374137413742,-0.5070315249112072
-0.1370137013701369,-0.5087468679626648
-0.13661366136613662,-0.510457210013971
-0.1362136213621361,-0.5121625510651281
-0.13581358135813582,-0.5138628911161353
-0.1354135413541353,-0.5155582301669921
-0.135013501350135,-0.5172485682176983
-0.1346134613461345,-0.5189339052682552
-0.1342134213421342,-0.5206142413186617
-0.1338133813381337,-0.5222895763689193
-0.1334133413341334,-0.5239599104190256
-0.1330133013301329,-0.5256252434689819
-0.1326132613261326,-0.5272855755187884
-0.1322132213221321,-0.5289409065684457
-0.1318131813181318,-0.530591236617952
-0.1314131413141313,-0.5322365656673086
-0.131013101310131,-0.5338768937165148
-0.13061306130613048,-0.5355122207655719
-0.1302130213021302,-0.5371425468144775
-0.12981298129812968,-0.5387678718632348
-0.1294129412941294,-0.5403881959118406
-0.12901290129012888,-0.5420035189602981
-0.1286128612861286,-0.5436138410086033
-0.12821282128212808,-0.5452191620567606
-0.12781278127812779,-0.5468194821047668
-0.12741274127412727,-0.5484148011526232
-0.12701270127012698,-0.5500051192003292
-0.12661266126612647,-0.551590436247886
-0.12621262126212618,-0.5531707522952922
-0.12581258125812567,-0.5547460673425486
-0.12541254125412538,-0.5563163813896548
-0.12501250125012486,-0.5578816944366113
-0.12461246124612457,-0.5594420064834174
-0.12421242124212406,-0.5609973175300738
-0.12381238123812377,-0.5625476275765802
-0.12341234123412326,-0.5640929366229364
-0.12301230123012297,-0.5656332446691418
-0.12261226122612245,-0.5671685517151984
-0.12221222122212216,-0.5686988577611044
-0.12181218121812165,-0.5702241628068608
-0.12141214121412136,-0.5717444668524666
-0.12101210121012085,-0.5732597698979225
-0.12061206120612056,-0.5747700719432284
-0.12021202120212005,-0.5762753729883852
-0.11981198119811975,-0.5777756730333908
-0.11941194119411924,-0.5792709720782472
-0.11901190119011895,-0.5807612701229528
-0.11861186118611866,-0.5822465671675074
-0.11821182118211815,-0.5837268632119144
-0.11781178117811786,-0.5852021582561701
-0.11741174117411735,-0.5866724523002762
-0.11701170117011706,-0.5881377453442317
-0.11661166116611654,-0.5895980373880378
-0.11621162116211625,-0.5910533284316938
-0.11581158115811574,-0.5925036184751991
-0.11541154115411545,-0.5939489075185546
-0.11501150115011494,-0.5953891955617607
-0.11461146114611465,-0.5968244826048168
-0.11421142114211413,-0.5982547686477229
-0.11381138113811384,-0.5996800536904782
-0.11341134113411333,-0.6011003377330844
-0.11301130113011304,-0.602515620775539
-0.11261126112611253,-0.6039259028178456
-0.11221122112211224,-0.6053311838600003
-0.11181118111811172,-0.6067314639020063
-0.11141114111411143,-0.6081267429438615
-0.11101110111011092,-0.6095170209855674
-0.11061106110611063,-0.6109022980271228
-0.11021102110211012,-0.6122825740685288
-0.10981098109810983,-0.6136578491097836
-0.10941094109410932,-0.6150281231508892
-0.10901090109010902,-0.6163933961918445
-0.10861086108610851,-0.6177536682326501
-0.10821082108210822,-0.6191089392733055
-0.10781078107810771,-0.6204592093138115
-0.10741074107410742,-0.6218044783541663
-0.1070107010701069,-0.623144746394372
-0.10661066106610662,-0.6244800134344273
-0.1062106210621061,-0.6258102794743328
-0.10581058105810581,-0.6271355445140877
-0.1054105410541053,-0.6284558085536934
-0.10501050105010501,-0.6297710715931486
-0.1046104610461045,-0.6310813336324544
-0.1042104210421042,-0.6323865946716086
-0.1038103810381037,-0.633686854710614
-0.1034103410341034,-0.6349821137494692
-0.10301030103010289,-0.6362723717881751
-0.1026102610261026,-0.6375576288267296
-0.10221022102210209,-0.6388378848651354
-0.1018101810181018,-0.6401131399033897
-0.10141014101410128,-0.641383393941495
-0.101010101010101,-0.6426486469794501
-0.10061006100610048,-0.643908899017255
-0.10021002100210019,-0.6451641500549102
-0.09980998099809968,-0.6464144000924155
-0.09940994099409939,-0.6476596491297703
-0.09900990099009888,-0.6488998971669755
-0.09860986098609859,-0.6501351442040301
-0.09820982098209807,-0.6513653902409353
-0.09780978097809778,-0.6525906352776895
-0.09740974097409727,-0.6538108793142946
-0.09700970097009698,-0.6550261223507498
-0.09660966096609647,-0.6562363643870546
-0.09620962096209618,-0.6574416054232095
-0.09580958095809566,-0.6586418454592148
-0.09540954095409537,-0.6598370844950686
-0.09500950095009486,-0.6610273225307733
-0.09460946094609457,-0.6622125595663281
-0.09420942094209406,-0.6633927956017329
-0.09380938093809377,-0.6645680306369877
-0.09340934093409325,-0.6657382646720923
-0.09300930093009296,-0.6669034977070465
-0.09260926092609245,-0.6680637297418521
-0.09220922092209216,-0.6692189607765061
-0.09180918091809165,-0.6703691908110114
-0.09140914091409136,-0.6715144198453658
-0.09100910091009085,-0.6726546478795709
-0.09060906090609055,-0.6737898749136245
-0.09020902090209004,-0.6749201009475295
-0.08980898089808975,-0.6760453259812835
-0.08940894089408924,-0.6771655500148887
-0.08900890089008895,-0.6782807730483422
-0.08860886088608844,-0.679390995081647
-0.08820882088208815,-0.6804962161148014
-0.08780878087808786,-0.6815964361478052
-0.08740874087408734,-0.6826916551806606
-0.08700870087008705,-0.683781873213364
-0.08660866086608654,-0.6848670902459192
-0.08620862086208625,-0.6859473062783232
-0.08580858085808574,-0.6870225213105778
-0.08540854085408545,-0.6880927353426814
-0.08500850085008493,-0.6891579483746358
-0.08460846084608464,-0.6902181604064397
-0.08420842084208413,-0.6912733714380944
-0.08380838083808384,-0.6923235814695988
-0.08340834083408333,-0.6933687905009533
-0.08300830083008304,-0.6944089985321569
-0.08260826082608252,-0.695444205563211
-0.08220822082208223,-0.6964744115941149
-0.08180818081808172,-0.6974996166248695
-0.08140814081408143,-0.6985198206554729
-0.08100810081008092,-0.6995350236859277
-0.08060806080608063,-0.700545225716231
-0.08020802080208012,-0.7015504267463855
-0.07980798079807983,-0.7025506267763898
-0.07940794079407931,-0.7035458258062435
-0.07900790079007902,-0.7045360238359475
-0.07860786078607851,-0.705521220865502
-0.07820782078207822,-0.7065014168949048
-0.0778077807780777,-0.7074766119241592
-0.07740774077407742,-0.7084468059532634
-0.0770077007700769,-0.7094119989822171
-0.07660766076607661,-0.710372191011021
-0.0762076207620761,-0.7113273820396748
-0.07580758075807581,-0.7122775720681782
-0.0754075407540753,-0.7132227610965323
-0.075007500750075,-0.7141629491247355
-0.0746074607460745,-0.7150981361527899
-0.0742074207420742,-0.7160283221806931
-0.07380738073807369,-0.7169535072084474
-0.0734073407340734,-0.7178736912360507
-0.07300730073007289,-0.7187888742635047
-0.0726072607260726,-0.7196990562908082
-0.07220722072207209,-0.7206042373179617
-0.0718071807180718,-0.7215044173449654
-0.07140714071407128,-0.7223995963718192
-0.07100710071007099,-0.7232897743985226
-0.07060706070607048,-0.7241749514250766
-0.07020702070207019,-0.7250551274514798
-0.06980698069806968,-0.7259303024777336
-0.06940694069406939,-0.7268004765038361
-0.06900690069006887,-0.7276656495297905
-0.06860686068606858,-0.7285258215555931
-0.06820682068206807,-0.7293809925812472
-0.06780678067806778,-0.7302311626067498
-0.06740674067406727,-0.7310763316321036
-0.06700670067006698,-0.7319164996573071
-0.06660666066606646,-0.7327516666823608
-0.06620662066206617,-0.733581832707264
-0.06580658065806566,-0.7344069977320172
-0.06540654065406537,-0.7352271617566198
-0.06500650065006486,-0.7360423247810736
-0.06460646064606457,-0.7368524868053772
-0.06420642064206405,-0.7376576478295302
-0.06380638063806376,-0.7384578078535335
-0.06340634063406325,-0.7392529668773863
-0.06300630063006296,-0.7400431249010894
-0.06260626062606245,-0.740828281924643
-0.06220622062206216,-0.7416084379480459
-0.061806180618061646,-0.7423835929712991
-0.061406140614061355,-0.7431537469944017
-0.06100610061006084,-0.7439189000173554
-0.06060606060606055,-0.7446790520401577
-0.06020602060206004,-0.7454342030628112
-0.05980598059805975,-0.7461843530853136
-0.05940594059405924,-0.7469295021076678
-0.059005900590058946,-0.7476696501298697
-0.058605860586058434,-0.7484047971519235
-0.05820582058205814,-0.7491349431738252
-0.05780578057805785,-0.7498600881955779
-0.05740574057405734,-0.7505802322171814
-0.05700570057005705,-0.7512953752386347
-0.05660566056605654,-0.7520055172599371
-0.05620562056205625,-0.7527106582810899
-0.055805580558055734,-0.7534107983020928
-0.055405540554055444,-0.7541059373229457
-0.05500550055005493,-0.7547960753436486
-0.05460546054605464,-0.7554812123642011
-0.05420542054205413,-0.7561613483846038
-0.05380538053805384,-0.7568364834048563
-0.053405340534053325,-0.7575066174249588
-0.053005300530053034,-0.7581717504449117
-0.05260526052605252,-0.7588318824647149
-0.05220522052205223,-0.7594870134843674
-0.05180518051805172,-0.76013714350387
-0.05140514051405143,-0.7607822725232225
-0.051005100510050916,-0.7614224005424247
-0.050605060506050625,-0.7620575275614775
-0.05020502050205011,-0.76268765358038
-0.04980498049804982,-0.7633127785991328
-0.04940494049404931,-0.763932902617735
-0.04900490049004902,-0.7645480256361868
-0.04860486048604851,-0.7651581476544898
-0.048204820482048216,-0.7657632686726422
-0.047804780478047704,-0.766363388690645
-0.04740474047404741,-0.7669585077084973
-0.0470047004700469,-0.7675486257261995
-0.04660466046604661,-0.7681337427437515
-0.0462046204620461,-0.7687138587611544
-0.04580458045804581,-0.7692889737784061
-0.045404540454045295,-0.7698590877955092
-0.045004500450045004,-0.7704242008124608
-0.04460446044604449,-0.7709843128292629
-0.0442044204420442,-0.7715394238459153
-0.04380438043804369,-0.7720895338624179
-0.0434043404340434,-0.7726346428787697
-0.043004300430042885,-0.7731747508949718
-0.042604260426042595,-0.7737098579110239
-0.04220422042204208,-0.7742399639269263
-0.04180418041804179,-0.7747650689426779
-0.04140414041404128,-0.7752851729582801
-0.04100410041004099,-0.7758002759737325
-0.040604060406040476,-0.7763103779890349
-0.040204020402040186,-0.7768154790041862
-0.03980398039803967,-0.7773155790191882
-0.03940394039403938,-0.77781067803404
-0.03900390039003887,-0.778300776048742
-0.03860386038603858,-0.7787858730632946
-0.03820382038203807,-0.7792659690776965
-0.03780378037803778,-0.779741064091948
-0.037403740374037264,-0.7802111581060505
-0.037003700370036974,-0.7806762511200019
-0.03660366036603646,-0.7811363431338043
-0.03620362036203617,-0.7815914341474556
-0.03580358035803566,-0.7820415241609576
-0.03540354035403537,-0.7824866131743092
-0.035003500350034855,-0.7829267011875113
-0.034603460346034565,-0.7833617882005622
-0.03420342034203405,-0.7837918742134644
-0.03380338033803376,-0.784216959226216
-0.03340334033403325,-0.7846370432388183
-0.03300330033003296,-0.7850521262512693
-0.032603260326032446,-0.7854622082635715
-0.032203220322032156,-0.7858672892757227
-0.03180318031803164,-0.7862673692877244
-0.03140314031403135,-0.7866624482995759
-0.03100310031003084,-0.7870525263112773
-0.03060306030603055,-0.7874376033228286
-0.030203020302030037,-0.7878176793342307
-0.029802980298029746,-0.7881927543454821
-0.029402940294029234,-0.7885628283565832
-0.029002900290028943,-0.788927901367535
-0.02860286028602843,-0.7892879733783367
-0.02820282028202814,-0.7896430443889878
-0.027802780278027628,-0.7899931143994894
-0.027402740274027337,-0.790338183409841
-0.027002700270027047,-0.7906782514200423
-0.026602660266026534,-0.7910133184300933
-0.026202620262026244,-0.7913433844399944
-0.02580258025802573,-0.7916684494497461
-0.02540254025402544,-0.7919885134593473
-0.025002500250024928,-0.7923035764687986
-0.024602460246024638,-0.7926136384780991
-0.024202420242024125,-0.792918699487251
-0.023802380238023835,-0.793218759496252
-0.023402340234023322,-0.7935138185051037
-0.02300230023002303,-0.7938038765138039
-0.02260226022602252,-0.7940889335223558
-0.02220222022202223,-0.7943689895307571
-0.021802180218021716,-0.7946440445390076
-0.021402140214021426,-0.7949140985471091
-0.021002100210020913,-0.7951791515550602
-0.020602060206020623,-0.7954392035628605
-0.02020202020202011,-0.7956942545705116
-0.01980198019801982,-0.7959443045780134
-0.019401940194019307,-0.7961893535853642
-0.019001900190019017,-0.7964294015925648
-0.018601860186018504,-0.7966644485996159
-0.018201820182018214,-0.796894494606517
-0.0178017801780177,-0.7971195396132676
-0.01740174017401741,-0.7973395836198685
-0.017001700170016898,-0.7975546266263189
-0.016601660166016607,-0.7977646686326206
-0.016201620162016095,-0.797969709638771
-0.015801580158015804,-0.7981697496447718
-0.015401540154015292,-0.7983647886506229
-0.015001500150015001,-0.7985548266563232
-0.014601460146014489,-0.798739863661874
-0.014201420142014198,-0.7989198996672753
-0.013801380138013686,-0.7990949346725258
-0.013401340134013395,-0.7992649686776264
-0.013001300130012883,-0.7994300016825768
-0.012601260126012592,-0.7995900336873772
-0.01220122012201208,-0.799745064692028
-0.01180118011801179,-0.7998950946965285
-0.011401140114011277,-0.8000401237008793
-0.011001100110010986,-0.8001801517050797
-0.010601060106010474,-0.8003151787091302
-0.010201020102010183,-0.800445204713031
-0.00980098009800967,-0.8005702297167814
-0.00940094009400938,-0.8006902537203815
-0.009000900090008868,-0.8008052767238323
-0.008600860086008577,-0.8009152987271327
-0.008200820082008065,-0.801020319730283
-0.007800780078007774,-0.8011203397332833
-0.0074007400740072615,-0.8012153587361338
-0.007000700070006971,-0.8013053767388342
-0.0066006600660064585,-0.801390393741385
-0.006200620062006168,-0.8014704097437849
-0.0058005800580056555,-0.8015454247460353
-0.005400540054005365,-0.8016154387481359
-0.005000500050004852,-0.8016804517500863
-0.004600460046004562,-0.8017404637518863
-0.004200420042004049,-0.8017954747535362
-0.003800380038003759,-0.8018454847550363
-0.0034003400340032464,-0.8018904937563867
-0.003000300030002956,-0.801930501757587
-0.0026002600260024433,-0.8019655087586373
-0.002200220022002153,-0.8019955147595375
-0.0018001800180016403,-0.802020519760287
-0.0014001400140013498,-0.802040523760887
-0.0010001000100008373,-0.8020555267613377
-0.0006000600060005468,-0.8020655287616378
-0.00020002000200003422,-0.8020705297617869
0.00020002000200047831,-0.8020705297617869
0.0006000600060005468,-0.8020655287616378
0.0010001000100010593,-0.8020555267613377
0.0014001400140015718,-0.802040523760887
0.0018001800180020844,-0.802020519760287
0.002200220022002153,-0.8019955147595375
0.0026002600260026654,-0.8019655087586373
0.003000300030003178,-0.801930501757587
0.0034003400340032464,-0.8018904937563867
0.003800380038003759,-0.8018454847550363
0.0042004200420042714,-0.8017954747535362
0.004600460046004784,-0.8017404637518863
0.005000500050004852,-0.8016804517500863
0.005400540054005365,-0.8016154387481359
0.0058005800580058775,-0.8015454247460353
0.00620062006200639,-0.8014704097437849
0.0066006600660064585,-0.801390393741385
0.007000700070006971,-0.8013053767388342
0.007400740074007484,-0.8012153587361338
0.007800780078007996,-0.8011203397332833
0.008200820082008065,-0.801020319730283
0.008600860086008577,-0.8009152987271327
0.00900090009000909,-0.8008052767238323
0.009400940094009602,-0.8006902537203815
0.00980098009800967,-0.8005702297167814
0.010201020102010183,-0.800445204713031
0.010601060106010696,-0.8003151787091302
0.011001100110011208,-0.8001801517050797
0.011401140114011277,-0.8000401237008793
0.01180118011801179,-0.7998950946965285
0.012201220122012302,-0.799745064692028
0.012601260126012814,-0.7995900336873772
0.013001300130012883,-0.7994300016825768
0.013401340134013395,-0.7992649686776264
0.013801380138013908,-0.7990949346725258
0.01420142014201442,-0.7989198996672753
0.014601460146014489,-0.798739863661874
0.015001500150015001,-0.7985548266563232
0.015401540154015514,-0.7983647886506229
0.015801580158016026,-0.7981697496447718
0.016201620162016095,-0.797969709638771
0.016601660166016607,-0.7977646686326206
0.01700170017001712,-0.7975546266263189
0.017401740174017633,-0.7973395836198685
0.0178017801780177,-0.7971195396132676
0.018201820182018214,-0.796894494606517
0.018601860186018726,-0.7966644485996159
0.01900190019001924,-0.7964294015925648
0.019401940194019307,-0.7961893535853642
0.01980198019801982,-0.7959443045780134
0.020202020202020332,-0.7956942545705116
0.020602060206020845,-0.7954392035628605
0.021002100210020913,-0.7951791515550602
0.021402140214021426,-0.7949140985471091
0.021802180218021938,-0.7946440445390076
0.02220222022202245,-0.7943689895307564
0.02260226022602252,-0.7940889335223558
0.02300230023002303,-0.7938038765138039
0.023402340234023544,-0.7935138185051032
0.023802380238024057,-0.7932187594962513
0.024202420242024125,-0.792918699487251
0.024602460246024638,-0.7926136384780991
0.02500250025002515,-0.7923035764687986
0.025402540254025663,-0.7919885134593473
0.02580258025802573,-0.7916684494497461
0.026202620262026244,-0.7913433844399944
0.026602660266026756,-0.7910133184300929
0.02700270027002727,-0.7906782514200417
0.027402740274027337,-0.790338183409841
0.02780278027802785,-0.7899931143994887
0.028202820282028362,-0.7896430443889878
0.028602860286028875,-0.7892879733783361
0.029002900290028943,-0.788927901367535
0.029402940294029456,-0.7885628283565832
0.02980298029802997,-0.7881927543454815
0.03020302030203048,-0.7878176793342307
0.03060306030603055,-0.7874376033228286
0.031003100310031062,-0.7870525263112773
0.031403140314031575,-0.7866624482995759
0.03180318031803209,-0.7862673692877239
0.032203220322032156,-0.7858672892757227
0.03260326032603267,-0.7854622082635715
0.03300330033003318,-0.7850521262512687
0.03340334033403325,-0.7846370432388183
0.03380338033803376,-0.784216959226216
0.034203420342034274,-0.7837918742134644
0.03460346034603479,-0.7833617882005622
0.035003500350034855,-0.7829267011875113
0.03540354035403537,-0.7824866131743092
0.03580358035803588,-0.7820415241609571
0.03620362036203639,-0.7815914341474556
0.03660366036603646,-0.7811363431338043
0.037003700370036974,-0.7806762511200019
0.037403740374037486,-0.7802111581060501
0.037803780378038,-0.779741064091948
0.03820382038203807,-0.7792659690776965
0.03860386038603858,-0.7787858730632946
0.03900390039003909,-0.778300776048742
0.039403940394039605,-0.77781067803404
0.03980398039803967,-0.7773155790191882
0.040204020402040186,-0.7768154790041862
0.0406040604060407,-0.7763103779890346
0.04100410041004121,-0.7758002759737325
0.04140414041404128,-0.7752851729582801
0.04180418041804179,-0.7747650689426779
0.042204220422042305,-0.7742399639269263
0.04260426042604282,-0.7737098579110239
0.043004300430042885,-0.7731747508949718
0.0434043404340434,-0.7726346428787697
0.04380438043804391,-0.7720895338624179
0.04420442044204442,-0.7715394238459153
0.04460446044604449,-0.7709843128292629
0.045004500450045004,-0.7704242008124608
0.04540454045404552,-0.7698590877955085
0.04580458045804603,-0.7692889737784061
0.0462046204620461,-0.7687138587611544
0.04660466046604661,-0.7681337427437515
0.04700470047004712,-0.7675486257261992
0.047404740474047635,-0.7669585077084966
0.047804780478047704,-0.766363388690645
0.048204820482048216,-0.7657632686726422
0.04860486048604873,-0.7651581476544898
0.04900490049004924,-0.7645480256361868
0.04940494049404931,-0.763932902617735
0.04980498049804982,-0.7633127785991328
0.050205020502050335,-0.7626876535803795
0.05060506050605085,-0.762057527561477
0.051005100510050916,-0.7614224005424247
0.05140514051405143,-0.7607822725232225
0.05180518051805194,-0.7601371435038694
0.05220522052205245,-0.7594870134843668
0.05260526052605252,-0.7588318824647149
0.053005300530053034,-0.7581717504449117
0.05340534053405355,-0.7575066174249588
0.05380538053805406,-0.7568364834048558
0.05420542054205413,-0.7561613483846038
0.05460546054605464,-0.7554812123642011
0.05500550055005515,-0.7547960753436479
0.055405540554055666,-0.7541059373229453
0.055805580558055734,-0.7534107983020928
0.05620562056205625,-0.7527106582810899
0.05660566056605676,-0.7520055172599366
0.05700570057005727,-0.751295375238634
0.05740574057405734,-0.7505802322171814
0.05780578057805785,-0.7498600881955779
0.058205820582058365,-0.7491349431738252
0.05860586058605888,-0.7484047971519224
0.059005900590058946,-0.7476696501298697
0.05940594059405946,-0.7469295021076672
0.05980598059805997,-0.7461843530853136
0.060206020602060484,-0.7454342030628105
0.06060606060606055,-0.7446790520401577
0.061006100610061065,-0.7439189000173547
0.06140614061406158,-0.7431537469944017
0.06180618061806209,-0.7423835929712984
0.06220622062206216,-0.7416084379480459
0.06260626062606267,-0.7408282819246423
0.06300630063006318,-0.7400431249010889
0.06340634063406325,-0.7392529668773863
0.06380638063806376,-0.7384578078535335
0.06420642064206428,-0.7376576478295296
0.06460646064606479,-0.7368524868053765
0.06500650065006486,-0.7360423247810736
0.06540654065406537,-0.7352271617566198
0.06580658065806588,-0.7344069977320166
0.0662066206620664,-0.7335818327072633
0.06660666066606646,-0.7327516666823608
0.06700670067006698,-0.7319164996573071
0.06740674067406749,-0.7310763316321033
0.067806780678068,-0.7302311626067493
0.06820682068206807,-0.7293809925812472
0.06860686068606858,-0.7285258215555931
0.0690069006900691,-0.7276656495297901
0.06940694069406961,-0.7268004765038357
0.06980698069806968,-0.7259303024777336
0.07020702070207019,-0.7250551274514798
0.0706070607060707,-0.7241749514250763
0.07100710071007121,-0.7232897743985222
0.07140714071407128,-0.7223995963718192
0.0718071807180718,-0.7215044173449654
0.07220722072207231,-0.7206042373179611
0.07260726072607282,-0.7196990562908077
0.07300730073007289,-0.7187888742635047
0.0734073407340734,-0.7178736912360507
0.07380738073807391,-0.7169535072084469
0.07420742074207443,-0.7160283221806925
0.0746074607460745,-0.7150981361527899
0.075007500750075,-0.7141629491247355
0.07540754075407552,-0.7132227610965316
0.07580758075807603,-0.7122775720681778
0.0762076207620761,-0.7113273820396748
0.07660766076607661,-0.710372191011021
0.07700770077007713,-0.7094119989822164
0.07740774077407764,-0.7084468059532627
0.0778077807780777,-0.7074766119241592
0.07820782078207822,-0.7065014168949048
0.07860786078607873,-0.7055212208655013
0.07900790079007924,-0.7045360238359468
0.07940794079407931,-0.7035458258062435
0.07980798079807983,-0.7025506267763898
0.08020802080208034,-0.7015504267463848
0.08060806080608085,-0.7005452257162303
0.08100810081008092,-0.6995350236859277
0.08140814081408143,-0.6985198206554729
0.08180818081808194,-0.697499616624869
0.08220822082208246,-0.6964744115941143
0.08260826082608252,-0.695444205563211
0.08300830083008304,-0.6944089985321569
0.08340834083408355,-0.6933687905009527
0.08380838083808406,-0.6923235814695982
0.08420842084208413,-0.6912733714380944
0.08460846084608464,-0.6902181604064397
0.08500850085008516,-0.6891579483746358
0.08540854085408567,-0.6880927353426808
0.08580858085808574,-0.6870225213105778
0.08620862086208625,-0.6859473062783232
0.08660866086608676,-0.6848670902459186
0.08700870087008727,-0.6837818732133634
0.08740874087408734,-0.6826916551806606
0.08780878087808786,-0.6815964361478052
0.08820882088208837,-0.6804962161148008
0.08860886088608888,-0.679390995081646
0.08900890089008895,-0.6782807730483422
0.08940894089408946,-0.6771655500148881
0.08980898089808997,-0.6760453259812831
0.09020902090209049,-0.6749201009475284
0.09060906090609055,-0.6737898749136245
0.09100910091009107,-0.6726546478795699
0.09140914091409158,-0.671514419845365
0.09180918091809209,-0.6703691908110103
0.09220922092209216,-0.6692189607765061
0.09260926092609267,-0.6680637297418517
0.09300930093009319,-0.6669034977070458
0.0934093409340937,-0.6657382646720912
0.09380938093809377,-0.6645680306369877
0.09420942094209428,-0.6633927956017325
0.09460946094609479,-0.6622125595663274
0.09500950095009486,-0.6610273225307733
0.09540954095409537,-0.6598370844950686
0.09580958095809589,-0.6586418454592141
0.0962096209620964,-0.6574416054232085
0.09660966096609647,-0.6562363643870546
0.09700970097009698,-0.6550261223507498
0.09740974097409749,-0.6538108793142939
0.097809780978098,-0.652590635277689
0.09820982098209807,-0.6513653902409353
0.09860986098609859,-0.6501351442040301
0.0990099009900991,-0.6488998971669744
0.09940994099409961,-0.6476596491297696
0.09980998099809968,-0.6464144000924155
0.10021002100210019,-0.6451641500549102
0.1006100610061007,-0.6439088990172547
0.10101010101010122,-0.6426486469794495
0.10141014101410128,-0.641383393941495
0.1018101810181018,-0.6401131399033897
0.10221022102210231,-0.638837884865134
0.10261026102610282,-0.6375576288267291
0.10301030103010289,-0.6362723717881751
0.1034103410341034,-0.6349821137494692
0.10381038103810392,-0.6336868547106135
0.10421042104210443,-0.6323865946716082
0.1046104610461045,-0.6310813336324544
0.10501050105010501,-0.6297710715931486
0.10541054105410552,-0.6284558085536929
0.10581058105810603,-0.6271355445140872
0.1062106210621061,-0.6258102794743328
0.10661066106610662,-0.6244800134344273
0.10701070107010713,-0.6231447463943712
0.10741074107410764,-0.6218044783541657
0.10781078107810771,-0.6204592093138115
0.10821082108210822,-0.6191089392733055
0.10861086108610873,-0.6177536682326501
0.10901090109010925,-0.616393396191844
0.10941094109410932,-0.6150281231508892
0.10981098109810983,-0.6136578491097836
0.11021102110211034,-0.6122825740685282
0.11061106110611085,-0.610902298027122
0.11101110111011092,-0.6095170209855674
0.11141114111411143,-0.6081267429438615
0.11181118111811195,-0.6067314639020057
0.11221122112211246,-0.6053311838599995
0.11261126112611253,-0.6039259028178456
0.11301130113011304,-0.602515620775539
0.11341134113411355,-0.6011003377330838
0.11381138113811406,-0.5996800536904773
0.11421142114211413,-0.5982547686477229
0.11461146114611465,-0.5968244826048168
0.11501150115011516,-0.5953891955617603
0.11541154115411567,-0.5939489075185541
0.11581158115811574,-0.5925036184751991
0.11621162116211625,-0.5910533284316938
0.11661166116611676,-0.5895980373880366
0.11701170117011728,-0.5881377453442306
0.11741174117411735,-0.5866724523002762
0.11781178117811786,-0.5852021582561701
0.11821182118211837,-0.5837268632119139
0.11861186118611888,-0.5822465671675074
0.11901190119011895,-0.5807612701229528
0.11941194119411946,-0.5792709720782461
0.11981198119811998,-0.5777756730333897
0.12021202120212049,-0.5762753729883833
0.12061206120612056,-0.5747700719432284
0.12101210121012107,-0.5732597698979217
0.12141214121412158,-0.5717444668524654
0.1218121812181221,-0.5702241628068592
0.12221222122212216,-0.5686988577611044
0.12261226122612268,-0.5671685517151979
0.12301230123012319,-0.565633244669141
0.1234123412341237,-0.5640929366229346
0.12381238123812377,-0.5625476275765802
0.12421242124212428,-0.5609973175300726
0.1246124612461248,-0.5594420064834164
0.12501250125012486,-0.5578816944366113
0.12541254125412538,-0.5563163813896548
0.1258125812581259,-0.554746067342548
0.1262126212621264,-0.5531707522952918
0.12661266126612647,-0.551590436247886
0.12701270127012698,-0.5500051192003292
0.1274127412741275,-0.5484148011526226
0.127812781278128,-0.5468194821047662
0.12821282128212808,-0.5452191620567606
0.1286128612861286,-0.5436138410086033
0.1290129012901291,-0.5420035189602969
0.1294129412941296,-0.5403881959118402
0.12981298129812968,-0.5387678718632348
0.1302130213021302,-0.5371425468144775
0.1306130613061307,-0.5355122207655707
0.13101310131013122,-0.5338768937165144
0.1314131413141313,-0.5322365656673086
0.1318131813181318,-0.530591236617952
0.1322132213221323,-0.5289409065684446
0.13261326132613283,-0.5272855755187872
0.1330133013301329,-0.5256252434689819
0.1334133413341334,-0.5239599104190256
0.13381338133813392,-0.5222895763689177
0.13421342134213443,-0.5206142413186607
0.1346134613461345,-0.5189339052682552
0.135013501350135,-0.5172485682176983
0.13541354135413552,-0.5155582301669909
0.13581358135813604,-0.513862891116134
0.1362136213621361,-0.5121625510651281
0.13661366136613662,-0.510457210013971
0.13701370137013713,-0.5087468679626637
0.13741374137413764,-0.5070315249112068
0.1378137813781377,-0.505311180859601
0.13821382138213822,-0.5035858358078436
0.13861386138613874,-0.5018554897559359
0.13901390139013925,-0.5001201427038791
0.13941394139413932,-0.4983797946516735
0.13981398139813983,-0.49663444559931547
0.14021402140214034,-0.4948840955468084
0.14061406140614086,-0.4931287444941508
0.14101410141014092,-0.4913683924413451
0.14141414141414144,-0.4896030393883873
0.14181418141814195,-0.4878326853352802
0.14221422142214246,-0.48605733028202214
0.14261426142614253,-0.48427697422861693
0.14301430143014304,-0.482491617175059
0.14341434143414356,-0.4807012591213517
0.14381438143814407,-0.47890590006749373
0.14421442144214414,-0.4771055400134878
0.14461446144614465,-0.4753001789593308
0.14501450145014516,-0.4734898169050225
0.14541454145414567,-0.47167445385056506
0.14581458145814574,-0.4698540897959588
0.14621462146214625,-0.46802872474120105
0.14661466146614677,-0.4661983586862935
0.14701470147014728,-0.46436299163123573
0.14741474147414735,-0.4625226235760297
0.14781478147814786,-0.46067725452067193
0.14821482148214837,-0.4588268844651639
0.14861486148614889,-0.45697151340950615
0.14901490149014895,-0.4551111413536999
0.14941494149414947,-0.45324576829774216
0.14981498149814998,-0.4513753942416337
0.1502150215021505,-0.4495000191853761
0.15061506150615056,-0.44761964312897035
0.15101510151015107,-0.4457342660724119
0.15141514151415159,-0.4438438880157039
0.1518151815181521,-0.4419485089588461
0.15221522152215217,-0.44004812890183975
0.15261526152615268,-0.4381427478446819
0.1530153015301532,-0.4362323657873739
0.1534153415341537,-0.4343169827299148
0.15381538153815377,-0.43239659867230934
0.15421542154215429,-0.43047121361455054
0.1546154615461548,-0.42854082755664247
0.15501550155015487,-0.4266054404985866
0.15541554155415538,-0.42466505244037805
0.1558155815581559,-0.4227196633820196
0.1562156215621564,-0.42076927332351144
0.15661566156615647,-0.4188138822648556
0.15701570157015698,-0.41685349020604684
0.1574157415741575,-0.4148880971470884
0.157815781578158,-0.41291770308798004
0.15821582158215808,-0.4109423080287237
0.1586158615861586,-0.40896191196931536
0.1590159015901591,-0.4069765149097568
0.15941594159415962,-0.4049861168500478
0.15981598159815968,-0.40299071779019213
0.1602160216021602,-0.4009903177301837
0.1606160616061607,-0.39898491667002506
0.16101610161016122,-0.3969745146097162
0.1614161416141613,-0.39495911154925983
0.1618161816181618,-0.39293870748865123
0.16221622162216232,-0.3909133024278921
0.16261626162616283,-0.3888828963669834
0.1630163016301629,-0.38684748930592716
0.1634163416341634,-0.3848070812447187
0.16381638163816392,-0.3827616721833597
0.16421642164216443,-0.3807112621218514
0.1646164616461645,-0.3786558510601946
0.16501650165016502,-0.37659543899838555
0.16541654165416553,-0.3745300259364265
0.16581658165816604,-0.37245961187431825
0.1662166216621661,-0.37038419681206153
0.16661666166616662,-0.3683037807496526
0.16701670167016713,-0.3662183636870937
0.16741674167416765,-0.3641279456243848
0.16781678167816771,-0.3620325265615277
0.16821682168216823,-0.359932106498519
0.16861686168616874,-0.35782668543536
0.16901690169016925,-0.3557162633720511
0.16941694169416932,-0.35360084030859434
0.16981698169816983,-0.35148041624498505
0.17021702170217035,-0.3493549911812267
0.17061706170617086,-0.3472245651173167
0.17101710171017093,-0.3450891380532604
0.17141714171417144,-0.3429487099890512
0.17181718171817195,-0.34080328092469225
0.17221722172217246,-0.33865285086018276
0.17261726172617253,-0.336497419795526
0.17301730173017305,-0.3343369877307167
0.17341734173417356,-0.3321715546657574
0.17381738173817407,-0.3300011206006481
0.17421742174217414,-0.32782568553539176
0.17461746174617465,-0.3256452494699817
0.17501750175017516,-0.323459812404422
0.17541754175417568,-0.3212693743387134
0.17581758175817574,-0.3190739352728559
0.17621762176217626,-0.31687349520684666
0.17661766176617677,-0.31466805414068716
0.17701770177017728,-0.3124576120743779
0.17741774177417735,-0.31024216900792057
0.17781778177817786,-0.30802172494131086
0.17821782178217838,-0.3057962798745521
0.1786178617861789,-0.3035658338076421
0.17901790179017896,-0.3013303867405853
0.17941794179417947,-0.2990899386733757
0.17981798179817998,-0.29684448960601617
0.1802180218021805,-0.29459403953850627
0.18061806180618056,-0.2923385884708485
0.18101810181018108,-0.29007813640303914
0.1814181418141816,-0.2878126833350794
0.1818181818181821,-0.2855422292669701
0.18221822182218217,-0.283266774198713
0.18261826182618268,-0.2809863181303032
0.1830183018301832,-0.27870086106174313
0.1834183418341837,-0.27641040299303316
0.18381838183818378,-0.2741149439241761
0.1842184218421843,-0.27181448385516677
0.1846184618461848,-0.2695090227860067
0.18501850185018487,-0.26719856071669895
0.18541854185418538,-0.2648830976472391
0.1858185818581859,-0.2625626335776292
0.1862186218621864,-0.26023716850786965
0.18661866186618647,-0.25790670243796154
0.187018701870187,-0.2555712353679022
0.1874187418741875,-0.25323076729769184
0.187818781878188,-0.25088529822733163
0.18821882188218808,-0.24853482815682376
0.1886188618861886,-0.24617935708616395
0.1890189018901891,-0.2438188850153544
0.18941894189418962,-0.24145341194439432
0.1898189818981897,-0.23908293787328652
0.1902190219021902,-0.23670746280202648
0.1906190619061907,-0.2343269867306162
0.19101910191019122,-0.2319415096590564
0.1914191419141913,-0.22955103158734902
0.1918191819181918,-0.22715555251548797
0.19221922192219232,-0.2247550724434779
0.19261926192619283,-0.22234959137131755
0.1930193019301929,-0.21993910929900992
0.1934193419341934,-0.21752362622655014
0.19381938193819392,-0.21510314215393886
0.19421942194219444,-0.21267765708117903
0.1946194619461945,-0.21024717100827156
0.19501950195019502,-0.20781168393521066
0.19541954195419553,-0.20537119586200006
0.19581958195819604,-0.20292570678864036
0.1962196219621961,-0.2004752167151318
0.19661966196619662,-0.1980197256414715
0.19701970197019714,-0.19555923356766147
0.19741974197419765,-0.19309374049370007
0.19781978197819772,-0.1906232464195925
0.19821982198219823,-0.18814775134533188
0.19861986198619874,-0.1856672552709217
0.19901990199019925,-0.18318175819636143
0.19941994199419932,-0.1806912601216528
0.19981998199819984,-0.17819576104679233
0.20022002200220035,-0.1756952609717811
0.20062006200620086,-0.17318975989662058
0.20102010201020093,-0.17067925782131277
0.20142014201420144,-0.1681637547458517
0.20182018201820195,-0.16564325067024133
0.20222022202220247,-0.16311774559448036
0.20262026202620254,-0.16058723951857212
0.20302030203020305,-0.158051732442512
0.20342034203420356,-0.1555112243663006
0.20382038203820407,-0.1529657152899397
0.20422042204220414,-0.15041520521343155
0.20462046204620465,-0.1478596941367709
0.20502050205020517,-0.14529918205995931
0.20542054205420568,-0.14273366898299872
0.20582058205820575,-0.1401631549058904
0.20622062206220626,-0.1375876398286294
0.20662066206620677,-0.13500712375121884
0.20702070207020729,-0.13242160667365743
0.20742074207420735,-0.12983108859594927
0.20782078207820787,-0.12723556951808837
0.20822082208220838,-0.1246350494400769
0.2086208620862089,-0.12202952836191587
0.20902090209020896,-0.11941900628360749
0.20942094209420947,-0.11680348320514645
0.20982098209820998,-0.1141829591265349
0.2102210221022105,-0.11155743404777393
0.21062106210621057,-0.10892690796886544
0.21102110211021108,-0.10629138088980424
0.2114211421142116,-0.10365085281059278
0.2118211821182121,-0.10100532373123171
0.21222122212221217,-0.09835479365172366
0.21262126212621268,-0.09569926257206174
0.2130213021302132,-0.09303873049225037
0.2134213421342137,-0.09037319741228896
0.21382138213821378,-0.08770266333218028
0.2142214221422143,-0.08502712825191905
0.2146214621462148,-0.08234659217150755
0.21502150215021532,-0.07966105509094625
0.21542154215421538,-0.07697051701023779
0.2158215821582159,-0.0742749779293765
0.2162216221622164,-0.07157443784836459
0.21662166216621648,-0.06886889676720583
0.217021702170217,-0.06615835468589433
0.2174217421742175,-0.06344281160443306
0.21782178217821802,-0.06072226752282109
0.21822182218221808,-0.05799672244106233
0.2186218621862186,-0.05526617635915095
0.2190219021902191,-0.05253062927708904
0.21942194219421962,-0.049790081194877184
0.2198219821982197,-0.047044532112518536
0.2202220222022202,-0.04429398203000664
0.22062206220622071,-0.04153843094734511
0.22102210221022123,-0.03877787886453336
0.2214221422142213,-0.036012325781574796
0.2218221822182218,-0.03324177169846236
0.22222222222222232,-0.030466216615200475
0.22262226222622283,-0.027685660531788853
0.2230223022302229,-0.024900103448230303
0.22342234223422341,-0.02210954536451761
0.22382238223822393,-0.019313986280656108
0.22422242224222444,-0.016513426196643876
0.2246224622462245,-0.013707865112485281
0.22502250225022502,-0.010897303028172973
0.22542254225422553,-0.00808173994371074
0.22582258225822605,-0.005261175859099249
0.22622262226222611,-0.0024356107743395005
0.22662266226622663,0.0003949553105719454
0.22702270227022714,0.003230522395633761
0.22742274227422765,0.006071090480846973
0.22782278227822772,0.008916659566205916
0.22822282228222823,0.01176722965171774
0.22862286228622875,0.014622800737379723
0.22902290229022926,0.017483372823192622
0.22942294229422933,0.020348945909150627
0.22982298229822984,0.023219519995262984
0.23022302230223035,0.02609509508152544
0.23062306230623086,0.028975671167938553
0.23102310231023093,0.031861248254497654
0.23142314231423144,0.034751826341209574
0.23182318231823196,0.03764740542807222
0.23222322232223247,0.040547985515084414
0.23262326232623254,0.04345356660224363
0.23302330233023305,0.046364148689555906
0.23342334233423356,0.049279731777018346
0.23382338233823408,0.052200315864630975
0.23422342234223414,0.05512590095239051
0.23462346234623466,0.058056487040303334
0.23502350235023517,0.06099207412836491
0.23542354235423568,0.06393266221657783
0.23582358235823575,0.0668782513049371
0.23622362236223626,0.06982884139344978
0.23662366236623678,0.0727844324821132
0.2370237023702373,0.07574502457092563
0.23742374237423736,0.07871061765988518
0.23782378237823787,0.08168121174899749
0.23822382238223838,0.08465680683826016
0.2386238623862389,0.08763740292767293
0.23902390239023896,0.09062300001723203
0.23942394239423948,0.09361359810694475
0.23982398239824,0.09660919719680823
0.2402240224022405,0.09960979728682048
0.24062406240624057,0.10261539837698055
0.24102410241024108,0.10562600046729351
0.2414241424142416,0.10864160355775619
0.2418241824182421,0.11166220764836926
0.24222422242224217,0.11468781273912879
0.2426242624262427,0.1177184188300411
0.2430243024302432,0.12075402592110437
0.2434243424342437,0.12379463401231798
0.24382438243824378,0.12684024310367725
0.2442244224422443,0.12989085319519084
0.2446244624462448,0.13294646428685364
0.24502450245024532,0.1360070763786669
0.2454245424542454,0.13907268947062645
0.2458245824582459,0.14214330356273946
0.2462246224622464,0.14521891865500283
0.24662466246624648,0.14829953474741242
0.247024702470247,0.1513851518399761
0.2474247424742475,0.154475769932689
0.24782478247824802,0.15757138902555207
0.2482248224822481,0.16067200911856205
0.2486248624862486,0.1637776302117253
0.2490249024902491,0.1668882523050385
0.24942494249424962,0.1700038753985022
0.2498249824982497,0.17312449949211192
0.2502250225022502,0.17625012458587552
0.2506250625062507,0.17938075067978904
0.25102510251025123,0.18251637777385246
0.2514251425142513,0.18565700586806205
0.2518251825182518,0.18880263496242533
0.2522252225222523,0.1919532650569392
0.25262526252625284,0.19510889615160243
0.2530253025302529,0.19826952824641242
0.2534253425342534,0.20143516134137612
0.25382538253825393,0.20460579543648927
0.25422542254225444,0.20778143053175366
0.2546254625462545,0.21096206662716335
0.255025502550255,0.2141477037227266
0.25542554255425554,0.21733834181844092
0.25582558255825605,0.2205339809143048
0.2562256225622561,0.2237346210103144
0.25662566256625663,0.22694026210647855
0.25702570257025714,0.23015090420279183
0.25742574257425765,0.23336654729925588
0.2578257825782577,0.23658719139586568
0.25822582258225824,0.23981283649262958
0.25862586258625875,0.24304348258954372
0.25902590259025926,0.246279129686607
0.25942594259425933,0.24951977778381737
0.25982598259825984,0.25276542688118164
0.26022602260226035,0.25601607697869516
0.26062606260626087,0.2592717280763595
0.26102610261026093,0.2625323801741692
0.26142614261426145,0.26579803327213386
0.26182618261826196,0.2690686873702477
0.2622262226222625,0.27234434246851214
0.26262626262626254,0.275624998566922
0.26302630263026305,0.2789106556654858
0.26342634263426357,0.2822013137642001
0.2638263826382641,0.285496972863064
0.26422642264226415,0.28879763296207484
0.26462646264626466,0.29210329406123936
0.26502650265026517,0.2954139561605533
0.2654265426542657,0.2987296192600173
0.26582658265826575,0.3020502833596281
0.26622662266226627,0.3053759484593917
0.2666266626662668,0.3087066145593061
0.2670267026702673,0.3120422816593709
0.26742674267426736,0.3153829497595814
0.26782678267826787,0.3187286188599454
0.2682268226822684,0.3220792889604602
0.2686268626862689,0.32543496006112443
0.26902690269026897,0.32879563216193475
0.2694269426942695,0.33216130526289955
0.26982698269827,0.33553197936401374
0.2702270227022705,0.3389076544652781
0.27062706270627057,0.34228833056668884
0.2710271027102711,0.34567400766825296
0.2714271427142716,0.34906468576996796
0.2718271827182721,0.3524603648718326
0.2722272227222722,0.3558610449738432
0.2726272627262727,0.3592667260760083
0.2730273027302732,0.36267740817832245
0.2734273427342737,0.3660930912807872
0.2738273827382738,0.36951377538339825
0.2742274227422743,0.3729394604861625
0.2746274627462748,0.37637014658907775
0.2750275027502753,0.37980583369214205
0.2754275427542754,0.3832465217953529
0.2758275827582759,0.3866922108987175
0.2762276227622764,0.3901429010022325
0.2766276627662765,0.3935985921058937
0.277027702770277,0.3970592842097085
0.2774277427742775,0.40052497731367276
0.277827782778278,0.4039956714177878
0.2782278227822781,0.4074713665220491
0.2786278627862786,0.41095206262646344
0.2790279027902791,0.41443775973102875
0.2794279427942796,0.41792845783574345
0.2798279827982797,0.4214241569406049
0.2802280228022802,0.42492485704561933
0.2806280628062807,0.4284305581507852
0.28102810281028123,0.4319412602561
0.2814281428142813,0.435456963361561
0.2818281828182818,0.4389776674671758
0.2822282228222823,0.44250337257294114
0.28262826282628284,0.44603407867885586
0.2830283028302829,0.44956978578491774
0.2834283428342834,0.4531104938911326
0.28382838283828393,0.4566562029974983
0.28422842284228444,0.460206913104013
0.2846284628462845,0.46376262421067393
0.285028502850285,0.46732333631748957
0.28542854285428554,0.4708890494244552
0.28582858285828605,0.47445976353157027
0.2862286228622861,0.4780354786388317
0.28662866286628663,0.48161619474624706
0.28702870287028714,0.485201911853812
0.28742874287428766,0.488792629961527
0.2878287828782877,0.492388349069389
0.28822882288228824,0.4959890691774049
0.28862886288628875,0.4995947902855699
0.28902890289028926,0.503205512393885
0.28942894289428933,0.5068212355023466
0.28982898289828984,0.5104419596109616
0.29022902290229036,0.5140676847197274
0.29062906290629087,0.517698410828643
0.29102910291029094,0.5213341379377046
0.29142914291429145,0.5249748660469202
0.29182918291829196,0.528620595156286
0.2922292229222925,0.5322713252658017
0.29262926292629254,0.5359270563754632
0.29302930293029306,0.5395877884852789
0.29342934293429357,0.543253521595245
0.2938293829382941,0.5469242557053604
0.29422942294229415,0.5505999908156225
0.29462946294629466,0.5542807269260376
0.2950295029502952,0.5579664640366033
0.2954295429542957,0.5616572021473188
0.29582958295829576,0.5653529412581811
0.29622962296229627,0.5690536813691971
0.2966296629662968,0.5727594224803626
0.2970297029702973,0.5764701645916785
0.29742974297429736,0.58018590770314
0.2978297829782979,0.5839066518147559
0.2982298229822984,0.5876323969265225
0.2986298629862989,0.5913631430384381
0.29902990299029897,0.5950988901505002
0.2994299429942995,0.5988396382627156
0.2998299829983,0.6025853873750817
0.3002300230023005,0.6063361374875984
0.3006300630063006,0.61009188860026
0.3010301030103011,0.6138526407130762
0.3014301430143016,0.617618393826042
0.3018301830183021,0.6213891479391587
0.3022302230223022,0.6251649030524202
0.3026302630263027,0.628945659165837
0.3030303030303032,0.6327314162794028
0.3034303430343037,0.6365221743931188
0.3038303830383038,0.6403179335069805
0.3042304230423043,0.6441186936209969
0.3046304630463048,0.6479244547351637
0.3050305030503053,0.6517352168494798
0.3054305430543054,0.6555509799639422
0.3058305830583059,0.6593717440785586
0.3062306230623064,0.6631975091933245
0.3066306630663065,0.6670282753082364
0.307030703070307,0.6708640424233033
0.3074307430743075,0.6747048105385198
0.307830783078308,0.6785505796538863
0.3082308230823081,0.682401349769398
0.3086308630863086,0.6862571208850656
0.3090309030903091,0.6901178930008816
0.30943094309430963,0.6939836661168484
0.3098309830983097,0.6978544402329595
0.3102310231023102,0.701730215349227
0.3106310631063107,0.7056109914656439
0.31103110311031124,0.7094967685822103
0.3114311431143113,0.7133875466989219
0.3118311831183118,0.7172833258157894
0.31223122312231233,0.7211841059328064
0.31263126312631284,0.7250898870499722
0.3130313031303129,0.7290006691672848
0.3134313431343134,0.7329164522847514
0.31383138313831394,0.7368372364023686
0.31423142314231445,0.7407630215201351
0.3146314631463145,0.744693807638048
0.31503150315031503,0.7486295947561145
0.31543154315431554,0.7525703828743316
0.31583158315831605,0.7565161719926977
0.3162316231623161,0.7604669621112109
0.31663166316631663,0.7644227532298773
0.31703170317031715,0.7683835453486948
0.31743174317431766,0.7723493384676616
0.31783178317831773,0.7763201325867746
0.31823182318231824,0.7802959277060411
0.31863186318631875,0.7842767238254583
0.31903190319031927,0.7882625209450255
0.31943194319431933,0.7922533190647378
0.31983198319831985,0.7962491181846049
0.32023202320232036,0.8002499183046224
0.32063206320632087,0.8042557194247896
0.32103210321032094,0.8082665215451021
0.32143214321432145,0.8122823246655694
0.32183218321832197,0.8163031287861866
0.3222322232223225,0.8203289339069539
0.32263226322632255,0.8243597400278666
0.32303230323032306,0.8283955471489346
0.32343234323432357,0.8324363552701515
0.3238323832383241,0.8364821643915186
0.32423242324232415,0.8405329745130319
0.32463246324632467,0.8445887856346983
0.3250325032503252,0.8486495977565163
0.3254325432543257,0.852715410878484
0.32583258325832576,0.8567862250005961
0.32623262326232627,0.8608620401228638
0.3266326632663268,0.8649428562452821
0.3270327032703273,0.8690286733678487
0.32743274327432736,0.8731194914905619
0.3278327832783279,0.8772153106134288
0.3282328232823284,0.881316130736447
0.3286328632863289,0.8854219518596144
0.32903290329032897,0.889532773982928
0.3294329432943295,0.893648597106395
0.32983298329833,0.8977694212300127
0.3302330233023305,0.9018952463537804
0.3306330633063306,0.9060260724776933
0.3310331033103311,0.9101618996017607
0.3314331433143316,0.9143027277259791
0.3318331833183321,0.9184485568503464
0.3322332233223322,0.9225993869748601
0.3326332633263327,0.9267552180995274
0.3330333033303332,0.9309160502243458
0.3334333433343337,0.935081883349313
0.3338333833383338,0.9392527174744271
0.3342334233423343,0.9434285525996942
0.3346334633463348,0.9476093887251119
0.3350335033503353,0.9517952258506799
0.3354335433543354,0.9559860639763935
0.3358335833583359,0.9601819031022618
0.3362336233623364,0.9643827432282793
0.3366336633663365,0.9685885843544424
0.337033703370337,0.9727994264807609
0.3374337433743375,0.9770152696072288
0.337833783378338,0.9812361137338471
0.3382338233823381,0.9854619588606107
0.3386338633863386,0.989692804987528
0.3390339033903391,0.9939286521145967
0.33943394339433963,0.998169500241815
0.3398339833983397,1.002415349369178
0.3402340234023402,1.0066661994966961
0.3406340634063407,1.0109220506243646
0.34103410341034124,1.0151829027521828
0.3414341434143413,1.019448755880147
0.3418341834183418,1.023719610008264
0.34223422342234233,1.0279954651365326
0.34263426342634284,1.0322763212649515
0.3430343034303429,1.0365621783935146
0.3434343434343434,1.0408530365222328
0.34383438343834394,1.045148895651102
0.34423442344234445,1.04944975578012
0.3446344634463445,1.0537556169092843
0.34503450345034503,1.058066479038602
0.34543454345434554,1.0623823421680711
0.34583458345834606,1.0667032062976889
0.3462346234623461,1.0710290714274524
0.34663466346634664,1.0753599375573712
0.34703470347034715,1.07969580468744
0.34743474347434766,1.0840366728176587
0.34783478347834773,1.0883825419480222
0.34823482348234824,1.092733412078541
0.34863486348634876,1.097089283209209
0.34903490349034927,1.101450155340028
0.34943494349434934,1.105816028470992
0.34983498349834985,1.1101869026021107
0.35023502350235036,1.11456277773338
0.3506350635063509,1.1189436538647985
0.35103510351035094,1.1233295309963622
0.35143514351435146,1.1277204091280806
0.35183518351835197,1.1321162882599494
0.3522352235223525,1.1365171683919686
0.35263526352635255,1.1409230495241323
0.35303530353035306,1.145333931656451
0.3534353435343536,1.1497498147889207
0.3538353835383541,1.1541706989215397
0.35423542354235416,1.1585965840543027
0.35463546354635467,1.1630274701872216
0.3550355035503552,1.167463357320291
0.3554355435543557,1.1719042454535111
0.35583558355835576,1.1763501345868739
0.3562356235623563,1.1808010247203942
0.3566356635663568,1.1852569158540625
0.3570357035703573,1.1897178079878818
0.35743574357435737,1.194183701121846
0.3578357835783579,1.1986545952559657
0.3582358235823584,1.203130490390234
0.3586358635863589,1.2076113865246536
0.359035903590359,1.2120972836592172
0.3594359435943595,1.2165881817939372
0.35983598359836,1.221084080928806
0.3602360236023605,1.2255849810638246
0.3606360636063606,1.230090882198989
0.3610361036103611,1.2346017843343091
0.3614361436143616,1.239117687469778
0.3618361836183621,1.2436385916053978
0.3622362236223622,1.2481644967411618
0.3626362636263627,1.2526954028770816
0.3630363036303632,1.257231310013151
0.3634363436343637,1.2617722181493707
0.3638363836383638,1.2663181272857347
0.3642364236423643,1.2708690374222542
0.3646364636463648,1.2754249485589242
0.36503650365036533,1.2799858606957426
0.3654365436543654,1.284551773832708
0.3658365836583659,1.2891226879698274
0.3662366236623664,1.2936986031070967
0.36663666366636694,1.2982795192445165
0.367036703670367,1.3028654363820815
0.3674367436743675,1.3074563545198006
0.36783678367836803,1.3120522736576705
0.3682368236823681,1.3166531937956854
0.3686368636863686,1.3212591149338544
0.3690369036903691,1.3258700370721743
0.36943694369436963,1.3304859602106436
0.3698369836983697,1.3351068843492582
0.3702370237023702,1.339732809488028
0.37063706370637073,1.3443637356269482
0.37103710371037124,1.3489996627660183
0.3714371437143713,1.3536405909052327
0.3718371837183718,1.3582865200446028
0.37223722372237233,1.362937450184122
0.37263726372637285,1.3675933813237926
0.3730373037303729,1.3722543134636076
0.37343734373437343,1.3769202466035773
0.37383738373837394,1.3815911807436971
0.37423742374237445,1.386267115883967
0.3746374637463745,1.390948052024382
0.37503750375037503,1.3956339891649518
0.37543754375437555,1.4003249273056724
0.37583758375837606,1.4050208664465427
0.3762376237623761,1.4097218065875572
0.37663766376637664,1.4144277477287277
0.37703770377037715,1.4191386898700478
0.37743774377437767,1.4238546330115183
0.37783778377837773,1.4285755771531325
0.37823782378237825,1.4333015222949026
0.37863786378637876,1.438032468436823
0.37903790379037927,1.4427684155788933
0.37943794379437934,1.4475093637211087
0.37983798379837985,1.452255312863479
0.38023802380238036,1.4570062630059988
0.3806380638063809,1.4617622141486692
0.38103810381038095,1.4665231662914853
0.38143814381438146,1.4712891194344548
0.38183818381838197,1.4760600735775755
0.3822382238223825,1.480836028720846
0.38263826382638255,1.4856169848642617
0.38303830383038306,1.490402942007831
0.3834383438343836,1.4951939001515515
0.3838383838383841,1.4999898592954224
0.38423842384238416,1.5047908194394384
0.38463846384638467,1.5095967805836086
0.3850385038503852,1.5144077427279292
0.3854385438543857,1.5192237058723994
0.38583858385838576,1.524044670017015
0.3862386238623863,1.528870635161785
0.3866386638663868,1.5337016013067062
0.3870387038703873,1.5385375684517766
0.38743874387438737,1.5433785365969923
0.3878387838783879,1.5482245057423627
0.3882388238823884,1.5530754758878844
0.3886388638863889,1.5579314470335546
0.389038903890389,1.5627924191793696
0.3894389438943895,1.5676583923253407
0.38983898389839,1.5725293664714617
0.3902390239023905,1.5774053416177323
0.3906390639063906,1.5822863177641484
0.3910391039103911,1.587172294910719
0.3914391439143916,1.5920632730574404
0.3918391839183921,1.596959252204311
0.3922392239223922,1.601860232351327
0.3926392639263927,1.6067662134984975
0.3930393039303932,1.611677195645819
0.3934393439343937,1.6165931787932895
0.3938393839383938,1.6215141629409053
0.3942394239423943,1.626440148088676
0.3946394639463948,1.631371134236598
0.39503950395039533,1.636307121384668
0.3954395439543954,1.641248109532884
0.3958395839583959,1.6461940986812555
0.3962396239623964,1.6511450888297767
0.39663966396639694,1.6561010799784475
0.397039703970397,1.6610620721272638
0.3974397439743975,1.6660280652762347
0.39783978397839803,1.6709990594253556
0.3982398239823981,1.6759750545746221
0.3986398639863986,1.6809560507240426
0.3990399039903991,1.6859420478736147
0.39943994399439964,1.690933046023336
0.3998399839983997,1.6959290451732012
0.4002400240024002,1.7009300453232237
0.40064006400640073,1.705936046473394
0.40104010401040124,1.7109470486237162
0.4014401440144013,1.715963051774181
0.4018401840184018,1.7209840559248033
0.40224022402240234,1.7260100610755749
0.40264026402640285,1.7310410672264966
0.4030403040304029,1.7360770743775626
0.40344034403440343,1.741118082528784
0.40384038403840394,1.7461640916801555
0.40424042404240446,1.7512151018316775
0.4046404640464045,1.7562711129833433
0.40504050405040504,1.7613321251351646
0.40544054405440555,1.766398138287137
0.40584058405840606,1.7714691524392578
0.40624062406240613,1.7765451675915236
0.40664066406640664,1.7816261837439462
0.40704070407040716,1.7867122008965173
0.40744074407440767,1.7918032190492401
0.40784078407840774,1.796899238202106
0.40824082408240825,1.8020002583551282
0.40864086408640876,1.8071062795082997
0.4090409040904093,1.812217301661621
0.40944094409440934,1.8173333248150874
0.40984098409840986,1.82245434896871
0.41024102410241037,1.827580374122481
0.4106410641064109,1.8327114002764038
0.41104110411041095,1.8378474274304697
0.41144114411441146,1.8429884555846918
0.411841184118412,1.8481344847390642
0.4122412241224125,1.853285514893586
0.41264126412641255,1.8584415460482517
0.41304130413041307,1.863602578203074
0.4134413441344136,1.8687686113580466
0.4138413841384141,1.8739396455131687
0.41424142414241416,1.8791156806684344
0.4146414641464147,1.8842967168238571
0.4150415041504152,1.8894827539794294
0.4154415441544157,1.8946737921351515
0.41584158415841577,1.899869831291018
0.4162416241624163,1.9050708714470403
0.4166416641664168,1.9102769126032129
0.4170417041704173,1.9154879547595347
0.4174417441744174,1.920703997916001
0.4178417841784179,1.9259250420726228
0.4182418241824184,1.9311510872293962
0.4186418641864189,1.9363821333863185
0.419041904190419,1.9416181805433859
0.4194419441944195,1.9468592287006072
0.41984198419842,1.9521052778579797
0.4202420242024205,1.9573563280155026
0.4206420642064206,1.9626123791731687
0.4210421042104211,1.967873431330992
0.4214421442144216,1.9731394844889636
0.4218421842184221,1.978410538647087
0.4222422242224222,1.9836865938053538
0.4226422642264227,1.9889676499637763
0.4230423042304232,1.9942537071223492
0.42344234423442373,1.9995447652810714
0.4238423842384238,2.0048408244399383
0.4242424242424243,2.010141884598961
0.4246424642464248,2.015447945758133
0.42504250425042533,2.0207590079174564
0.4254425442544254,2.026075071076923
0.4258425842584259,2.0313961352365464
0.42624262426242643,2.0367222003963192
0.42664266426642694,2.042053266556241
0.427042704270427,2.0473893337163083
0.4274427442744275,2.052730401876532
0.42784278427842803,2.0580764710369044
0.4282428242824281,2.063427541197422
0.4286428642864286,2.068783612358094
0.42904290429042913,2.0741446845189175
0.42944294429442964,2.079510757679891
0.4298429842984297,2.0848818318410074
0.4302430243024302,2.090257907002281
0.43064306430643073,2.095638983163703
0.43104310431043125,2.1010250603252763
0.4314431443144313,2.106416138486993
0.4318431843184318,2.111812217648867
0.43224322432243234,2.1172132978108897
0.43264326432643285,2.122619378973063
0.4330433043304329,2.12803046113538
0.43344334433443343,2.1334465442978536
0.43384338433843395,2.1388676284604755
0.43424342434243446,2.1442937136232487
0.4346434643464345,2.149724799786167
0.43504350435043504,2.1551608869492402
0.43544354435443555,2.1606019751124625
0.43584358435843606,2.166048064275836
0.43624362436243613,2.171499154439354
0.43664366436643665,2.1769552456030277
0.43704370437043716,2.1824163377668504
0.43744374437443767,2.187882430930824
0.43784378437843774,2.1933535250949414
0.43824382438243825,2.1988296202592146
0.43864386438643876,2.2043107164236386
0.4390439043904393,2.209796813588212
0.43944394439443935,2.215287911752929
0.43984398439843986,2.2207840109178023
0.44024402440244037,2.2262851110828255
0.4406440644064409,2.231791212248
0.44104410441044095,2.237302314413317
0.44144414441444146,2.2428184175787913
0.441844184418442,2.2483395217444144
0.4422442244224425,2.253865626910188
0.44264426442644256,2.259396733076106
0.44304430443044307,2.264932840242179
0.4434443444344436,2.270473948408403
0.4438443844384441,2.2760200575747773
0.44424442444244416,2.281571167741295
0.4446444644464447,2.287127278907968
0.4450445044504452,2.292688391074791
0.4454445444544457,2.2982545042417657
0.44584458445844577,2.303825618408884
0.4462446244624463,2.309401733576158
0.4466446644664468,2.3149828497435814
0.4470447044704473,2.3205689669111558
0.4474447444744474,2.3261600850788726
0.4478447844784479,2.3317562042467475
0.4482448244824484,2.3373573244147705
0.4486448644864489,2.3429634455829453
0.449044904490449,2.348574567751263
0.4494449444944495,2.3541906909197365
0.44984498449845,2.35981181508836
0.4502450245024505,2.3654379402571344
0.4506450645064506,2.3710690664260525
0.4510451045104511,2.376705193595127
0.4514451445144516,2.382346321764351
0.4518451845184521,2.3879924509337256
0.4522452245224522,2.3936435811032424
0.4526452645264527,2.3992997122729176
0.4530453045304532,2.4049608444427415
0.45344534453445373,2.410626977612716
0.4538453845384538,2.4162981117828335
0.4542454245424543,2.4219742469531083
0.4546454645464548,2.427655383123533
0.45504550455045534,2.4333415202941064
0.4554455445544554,2.439032658464825
0.4558455845584559,2.4447287976356997
0.45624562456245643,2.4504299378067236
0.45664566456645694,2.4561360789778988
0.457045704570457,2.4618472211492164
0.4574457445744575,2.4675633643206902
0.45784578457845804,2.4732845084923154
0.4582458245824581,2.4790106536640844
0.4586458645864586,2.4847417998360077
0.45904590459045913,2.490477947008083
0.45944594459445964,2.496219095180307
0.4598459845984597,2.5019652443526743
0.4602460246024602,2.5077163945251995
0.46064606460646074,2.513472545697875
0.46104610461046125,2.5192336978706993
0.4614461446144613,2.5249998510436673
0.46184618461846183,2.530771005216792
0.46224622462246234,2.536547160390067
0.46264626462646286,2.5423283165634922
0.4630463046304629,2.54811447373706
0.46344634463446344,2.5539056319107845
0.46384638463846395,2.559701791084659
0.46424642464246446,2.5655029512586838
0.46464646464646453,2.571309112432853
0.46504650465046504,2.577120274607177
0.46544654465446555,2.5829364377816524
0.46584658465846607,2.5887576019562775
0.46624662466246614,2.5945837671310463
0.46664666466646665,2.600414933305971
0.46704670467046716,2.6062511004810456
0.4674467446744677,2.6120922686562715
0.46784678467846774,2.6179384378316395
0.46824682468246825,2.623789608007164
0.46864686468646877,2.6296457791828396
0.4690469046904693,2.6355069513586646
0.46944694469446935,2.6413731245346326
0.46984698469846986,2.647244298710759
0.4702470247024704,2.6531204738870335
0.4706470647064709,2.659001650063458
0.47104710471047095,2.6648878272400274
0.47144714471447147,2.670779005416753
0.471847184718472,2.6766751845936283
0.4722472247224725,2.6825763647706533
0.47264726472647256,2.6884825459478217
0.4730473047304731,2.6943937281251467
0.4734473447344736,2.700309911302622
0.4738473847384741,2.706231095480248
0.47424742474247417,2.7121572806580168
0.4746474647464747,2.718088466835942
0.4750475047504752,2.7240246540140176
0.4754475447544757,2.729965842192242
0.4758475847584758,2.7359120313706113
0.4762476247624763,2.741863221549137
0.4766476647664768,2.747819412727812
0.4770477047704773,2.753780604906638
0.4774477447744774,2.7597467980856067
0.4778477847784779,2.7657179922647326
0.4782478247824784,2.7716941874440084
0.4786478647864789,2.777675383623434
0.479047904790479,2.7836615808030025
0.4794479447944795,2.7896527789827283
0.47984798479848,2.7956489781626037
0.4802480248024805,2.80165017834263
0.4806480648064806,2.8076563795227987
0.4810481048104811,2.8136675817031245
0.4814481448144816,2.819683784883601
0.48184818481848213,2.8257049890642265
0.4822482248224822,2.831731194244995
0.4826482648264827,2.8377624004259205
0.4830483048304832,2.843798607606997
0.48344834483448373,2.849839815788222
0.4838483848384838,2.855886024969592
0.4842484248424843,2.8619372351511174
0.4846484648464848,2.8679934463327945
0.48504850485048534,2.8740546585146194
0.4854485448544854,2.880120871696589
0.4858485848584859,2.886192085878715
0.48624862486248643,2.8922683010609913
0.48664866486648695,2.898349517243416
0.487048704870487,2.904435734425986
0.4874487448744875,2.9105269526087123
0.48784878487848804,2.9166231717915885
0.4882488248824881,2.9227243919746075
0.4886488648864886,2.9288306131577833
0.48904890489048913,2.9349418353411103
0.48944894489448965,2.941058058524586
0.4898489848984897,2.9471792827082055
0.4902490249024902,2.953305507891982
0.49064906490649074,2.959436734075908
0.49104910491049125,2.9655729612599844
0.4914491449144913,2.971714189444204
0.49184918491849183,2.9778604186285795
0.49224922492249235,2.9840116488131065
0.49264926492649286,2.990167879997783
0.4930493049304929,2.996329112182603
0.49344934493449344,3.0024953453675787
0.49384938493849395,3.0086665795527057
0.49424942494249446,3.0148428147379813
0.49464946494649453,3.021024050923401
0.49504950495049505,3.0272102881089777
0.49544954495449556,3.0334015262947043
0.49584958495849607,3.0395977654805812
0.49624962496249614,3.0457990056666007
0.49664966496649665,3.0520052468527776
0.49704970497049716,3.0582164890391037
0.4974497449744977,3.06443273222558
0.49784978497849774,3.0706539764122005
0.49824982498249826,3.076880221598976
0.49864986498649877,3.083111467785903
0.4990499049904993,3.0893477149729804
0.49944994499449935,3.095588963160199
0.49984998499849986,3.1018352123475763
0.5002500250025004,3.1080864625351037
0.5006500650065009,3.11434271372278
0.501050105010501,3.1206039659105995
0.5014501450145015,3.126870219098577
0.501850185018502,3.133141473286703
0.5022502250225025,3.1394177284749807
0.5026502650265026,3.1456989846634
0.5030503050305031,3.1519852418519774
0.5034503450345036,3.158276500040704
0.5038503850385041,3.1645727592295807
0.5042504250425042,3.1708740194186014
0.5046504650465047,3.1771802806077782
0.5050505050505052,3.1834915427971056
0.5054505450545057,3.189807805986582
0.5058505850585058,3.1961290701762026
0.5062506250625063,3.2024553353659786
0.5066506650665068,3.208786601555907
0.5070507050705073,3.2151228687459827
0.5074507450745074,3.221464136936203
0.5078507850785079,3.227810406126581
0.5082508250825084,3.2341616763171075
0.5086508650865089,3.240517947507785
0.509050905090509,3.246879219698605
0.5094509450945095,3.2532454928895826
0.50985098509851,3.2596167670807095
0.5102510251025105,3.265993042271987
0.5106510651065106,3.2723743184634073
0.5110511051105111,3.278760595654985
0.5114511451145116,3.2851518738467123
0.5118511851185121,3.2915481530385895
0.5122512251225122,3.29794943323061
0.5126512651265127,3.304355714422788
0.5130513051305132,3.310766996615115
0.5134513451345137,3.3171832798075926
0.5138513851385138,3.3236045640002128
0.5142514251425143,3.3300308491929895
0.5146514651465148,3.3364621353859176
0.5150515051505153,3.342898422578995
0.5154515451545154,3.3493397107722154
0.5158515851585159,3.355785999965593
0.5162516251625164,3.36223729015912
0.516651665166517,3.3686935813527983
0.517051705170517,3.375154873546619
0.5174517451745175,3.3816211667405964
0.517851785178518,3.3880924609347245
0.5182518251825186,3.394568756129002
0.5186518651865186,3.401050052323422
0.5190519051905191,3.4075363495180007
0.5194519451945196,3.4140276477127283
0.5198519851985197,3.4205239469075988
0.5202520252025202,3.427025247102627
0.5206520652065207,3.4335315482978035
0.5210521052105213,3.4400428504931324
0.5214521452145213,3.446559153688603
0.5218521852185218,3.4530804578842305
0.5222522252225223,3.459606763080009
0.5226522652265229,3.466138069275936
0.5230523052305229,3.472674376472008
0.5234523452345234,3.479215684668235
0.523852385238524,3.485761993864614
0.5242524252425245,3.492313304061141
0.5246524652465245,3.498869615257813
0.525052505250525,3.5054309274546407
0.5254525452545256,3.5119972406516187
0.5258525852585261,3.5185685548487458
0.5262526252625261,3.525144870046017
0.5266526652665267,3.531726186243446
0.5270527052705272,3.5383125034410243
0.5274527452745277,3.544903821638752
0.5278527852785277,3.551500140836623
0.5282528252825283,3.5581014610346515
0.5286528652865288,3.564707782232829
0.5290529052905293,3.5713191044311583
0.5294529452945294,3.5779354276296282
0.5298529852985299,3.5845567518282566
0.5302530253025304,3.5911830770270354
0.5306530653065309,3.597814403225963
0.531053105310531,3.604450730425035
0.5314531453145315,3.611092058624263
0.531853185318532,3.6177383878236418
0.5322532253225325,3.6243897180231706
0.5326532653265326,3.631046049222842
0.5330533053305331,3.6377073814226697
0.5334533453345336,3.644373714622649
0.5338533853385341,3.6510450488227764
0.5342534253425342,3.657721384023048
0.5346534653465347,3.6644027202234772
0.5350535053505352,3.671089057424056
0.5354535453545357,3.677780395624784
0.5358535853585358,3.684476734825655
0.5362536253625363,3.6911780750266847
0.5366536653665368,3.697884416227862
0.5370537053705373,3.7045957584291918
0.5374537453745374,3.7113121016306625
0.5378537853785379,3.7180334458322912
0.5382538253825384,3.7247597910340695
0.5386538653865389,3.7314911372359996
0.539053905390539,3.7382274844380707
0.5394539453945395,3.7449688326402994
0.53985398539854,3.751715181842678
0.5402540254025405,3.758466532045207
0.5406540654065406,3.765222883247879
0.5410541054105411,3.7719842354507076
0.5414541454145416,3.7787505886536867
0.5418541854185421,3.785521942856815
0.5422542254225422,3.792298298060086
0.5426542654265427,3.799079654263516
0.5430543054305432,3.8058660114670957
0.5434543454345437,3.8126573696708244
0.5438543854385438,3.8194537288746955
0.5442544254425443,3.8262550890787255
0.5446544654465448,3.8330614502829046
0.5450545054505453,3.8398728124872332
0.5454545454545454,3.8466891756917048
0.5458545854585459,3.8535105398963334
0.5462546254625464,3.8603369051011125
0.546654665466547,3.867168271306043
0.547054705470547,3.874004638511114
0.5474547454745475,3.8808460067163426
0.547854785478548,3.887692375921722
0.5482548254825486,3.894543746127252
0.5486548654865486,3.901400117332924
0.5490549054905491,3.908261489538753
0.5494549454945497,3.9151278627447326
0.5498549854985497,3.921999236950855
0.5502550255025502,3.928875612157134
0.5506550655065507,3.935756988363563
0.5510551055105513,3.9426433655701434
0.5514551455145513,3.949534743776864
0.5518551855185518,3.956431122983744
0.5522552255225524,3.9633325031907733
0.5526552655265529,3.970238884397953
0.5530553055305529,3.9771502666052743
0.5534553455345534,3.9840666498127546
0.553855385538554,3.990988034020384
0.5542554255425545,3.9979144192281644
0.5546554655465545,4.004845805436085
0.555055505550555,4.011782192644166
0.5554555455545556,4.018723580852395
0.5558555855585561,4.0256699700607745
0.5562556255625561,4.032621360269297
0.5566556655665567,4.039577751477978
0.5570557055705572,4.046539143686807
0.5574557455745577,4.053505536895787
0.5578557855785578,4.060476931104908
0.5582558255825583,4.0674533263141885
0.5586558655865588,4.074434722523618
0.5590559055905593,4.081421119733197
0.5594559455945594,4.0884125179429205
0.5598559855985599,4.095408917152801
0.5602560256025604,4.10241031736283
0.5606560656065609,4.10941671857301
0.561056105610561,4.116428120783333
0.5614561456145615,4.123444523993811
0.561856185618562,4.130465928204442
0.5622562256225625,4.137492333415223
0.5626562656265626,4.144523739626145
0.5630563056305631,4.151560146837225
0.5634563456345636,4.158601555048455
0.5638563856385641,4.165647964259835
0.5642564256425642,4.172699374471358
0.5646564656465647,4.179755785683038
0.5650565056505652,4.186817197894868
0.5654565456545657,4.193883611106848
0.5658565856585658,4.200955025318972
0.5662566256625663,4.208031440531251
0.5666566656665668,4.215112856743683
0.5670567056705673,4.22219927395626
0.5674567456745674,4.229290692168984
0.5678567856785679,4.236387111381864
0.5682568256825684,4.243488531594895
0.5686568656865689,4.250594952808076
0.569056905690569,4.257706375021398
0.5694569456945695,4.264822798234879
0.56985698569857,4.271944222448508
0.5702570257025705,4.27907064766229
0.5706570657065706,4.286202073876211
0.5710571057105711,4.293338501090292
0.5714571457145716,4.300479929304522
0.5718571857185721,4.307626358518904
0.5722572257225722,4.314777788733427
0.5726572657265727,4.3219342199481074
0.5730573057305732,4.3290956521629385
0.5734573457345737,4.336262085377919
0.5738573857385738,4.343433519593042
0.5742574257425743,4.35060995480832
0.5746574657465748,4.357791391023754
0.5750575057505753,4.364977828239335
0.5754575457545754,4.372169266455056
0.5758575857585759,4.379365705670938
0.5762576257625764,4.386567145886969
0.576657665766577,4.39377358710315
0.577057705770577,4.400985029319472
0.5774577457745775,4.408201472535952
0.577857785778578,4.415422916752584
0.5782578257825786,4.4226493619693645
0.5786578657865786,4.429880808186287
0.5790579057905791,4.437117255403367
0.5794579457945797,4.4443587036206
0.5798579857985797,4.451605152837973
0.5802580258025802,4.458856603055504
0.5806580658065807,4.466113054273185
0.5810581058105813,4.473374506491015
0.5814581458145813,4.480640959708989
0.5818581858185818,4.487912413927121
0.5822582258225824,4.4951888691454025
0.5826582658265829,4.502470325363833
0.5830583058305829,4.5097567825824045
0.5834583458345834,4.517048240801137
0.583858385838584,4.524344700020016
0.5842584258425845,4.53164616023905
0.5846584658465845,4.538952621458222
0.585058505850585,4.546264083677553
0.5854585458545856,4.5535805468970345
0.5858585858585861,4.560902011116666
0.5862586258625861,4.568228476336439
0.5866586658665867,4.575559942556369
0.5870587058705872,4.582896409776452
0.5874587458745877,4.590237877996684
0.5878587858785878,4.597584347217057
0.5882588258825883,4.604935817437589
0.5886588658865888,4.612292288658269
0.5890589058905893,4.6196537608791015
0.5894589458945894,4.627020234100075
0.5898589858985899,4.634391708321207
0.5902590259025904,4.641768183542488
0.5906590659065909,4.649149659763919
0.591059105910591,4.656536136985492
0.5914591459145915,4.663927615207225
0.591859185918592,4.671324094429107
0.5922592259225925,4.678725574651138
0.5926592659265926,4.686132055873312
0.5930593059305931,4.693543538095643
0.5934593459345936,4.700960021318124
0.5938593859385941,4.708381505540756
0.5942594259425942,4.715807990763531
0.5946594659465947,4.723239476986461
0.5950595059505952,4.730675964209544
0.5954595459545957,4.7381174524327765
0.5958595859585958,4.745563941656148
0.5962596259625963,4.75301543187968
0.5966596659665968,4.7604719231033625
0.5970597059705973,4.767933415327195
0.5974597459745974,4.775399908551169
0.5978597859785979,4.7828714027753
0.5982598259825984,4.790347897999581
0.5986598659865989,4.797829394224014
0.599059905990599,4.805315891448587
0.5994599459945995,4.812807389673321
0.5998599859986,4.820303888898201
0.6002600260026005,4.827805389123235
0.6006600660066006,4.835311890348409
0.6010601060106011,4.84282339257374
0.6014601460146016,4.850339895799221
0.6018601860186021,4.857861400024855
0.6022602260226022,4.8653879052506275
0.6026602660266027,4.87291941147656
0.6030603060306032,4.880455918702643
0.6034603460346037,4.887997426928875
0.6038603860386038,4.895543936155249
0.6042604260426043,4.903095446381781
0.6046604660466048,4.910651957608463
0.6050605060506054,4.918213469835297
0.6054605460546054,4.925779983062269
0.6058605860586059,4.933351497289403
0.6062606260626064,4.940928012516684
0.606660666066607,4.9485095287441165
0.607060706070607,4.956096045971693
0.6074607460746075,4.963687564199424
0.607860786078608,4.971284083427306
0.6082608260826086,4.97888560365534
0.6086608660866086,4.9864921248835135
0.6090609060906091,4.994103647111846
0.6094609460946097,5.001720170340328
0.6098609860986097,5.009341694568953
0.6102610261026102,5.016968219797736
0.6106610661066108,5.024599746026668
0.6110611061106113,5.032236273255751
0.6114611461146113,5.039877801484977
0.6118611861186118,5.047524330714357
0.6122612261226124,5.0551758609438915
0.6126612661266129,5.062832392173574
0.6130613061306129,5.070493924403397
0.6134613461346134,5.078160457633381
0.613861386138614,5.085831991863513
0.6142614261426145,5.093508527093796
0.6146614661466145,5.10119006332422
0.6150615061506151,5.1088766005548045
0.6154615461546156,5.116568138785537
0.6158615861586161,5.124264678016419
0.6162616261626161,5.131966218247444
0.6166616661666167,5.139672759478627
0.6170617061706172,5.147384301709959
0.6174617461746177,5.155100844941443
0.6178617861786178,5.1628223891730665
0.6182618261826183,5.170548934404851
0.6186618661866188,5.178280480636785
0.6190619061906193,5.186017027868866
0.6194619461946194,5.193758576101091
0.6198619861986199,5.2015051253334725
0.6202620262026204,5.209256675566006
0.6206620662066209,5.2170132267986915
0.621062106210621,5.224774779031515
0.6214621462146215,5.232541332264498
0.621862186218622,5.240312886497632
0.6222622262226225,5.248089441730915
0.6226622662266226,5.2558709979643385
0.6230623062306231,5.2636575551979226
0.6234623462346236,5.271449113431656
0.6238623862386241,5.279245672665539
0.6242624262426242,5.287047232899565
0.6246624662466247,5.294853794133748
0.6250625062506252,5.302665356368082
0.6254625462546257,5.310481919602565
0.6258625862586258,5.318303483837189
0.6262626262626263,5.326130049071971
0.6266626662666268,5.333961615306906
0.6270627062706273,5.3417981825419885
0.6274627462746274,5.3496397507772135
0.6278627862786279,5.3574863200125975
0.6282628262826284,5.365337890248133
0.6286628662866289,5.373194461483815
0.629062906290629,5.3810560337196405
0.6294629462946295,5.388922606955624
0.62986298629863,5.396794181191759
0.6302630263026305,5.404670756428041
0.6306630663066306,5.412552332664467
0.6310631063106311,5.4204389099010495
0.6314631463146316,5.428330488137786
0.6318631863186321,5.436227067374669
0.6322632263226322,5.444128647611692
0.6326632663266327,5.452035228848878
0.6330633063306332,5.45994681108621
0.6334633463346337,5.467863394323693
0.6338633863386338,5.475784978561321
0.6342634263426343,5.483711563799105
0.6346634663466348,5.491643150037039
0.6350635063506354,5.499579737275121
0.6354635463546354,5.507521325513348
0.6358635863586359,5.5154679147517305
0.6362636263626364,5.523419504990264
0.636663666366637,5.531376096228949
0.637063706370637,5.539337688467775
0.6374637463746375,5.547304281706758
0.637863786378638,5.555275875945894
0.6382638263826386,5.563252471185177
0.6386638663866386,5.571234067424603
0.6390639063906391,5.579220664664187
0.6394639463946397,5.58721226290392
0.6398639863986402,5.595208862143805
0.6402640264026402,5.603210462383831
0.6406640664066408,5.611217063624015
0.6410641064106413,5.619228665864349
0.6414641464146413,5.627245269104824
0.6418641864186418,5.635266873345458
0.6422642264226424,5.6432934785862425
0.6426642664266429,5.651325084827177
0.6430643064306429,5.659361692068253
0.6434643464346435,5.667403300309487
0.643864386438644,5.6754499095508715
0.6442644264426445,5.683501519792405
0.6446644664466445,5.691558131034081
0.6450645064506451,5.699619743275915
0.6454645464546456,5.707686356517901
0.6458645864586461,5.715757970760035
0.6462646264626462,5.723834586002311
0.6466646664666467,5.731916202244745
0.6470647064706472,5.740002819487329
0.6474647464746477,5.7480944377300665
0.6478647864786478,5.75619105697294
0.6482648264826483,5.764292677215975
0.6486648664866488,5.77239929845916
0.6490649064906493,5.780510920702493
0.6494649464946494,5.788627543945969
0.6498649864986499,5.796749168189605
0.6502650265026504,5.804875793433389
0.6506650665066509,5.813007419677324
0.651065106510651,5.821144046921399
0.6514651465146515,5.829285675165635
0.651865186518652,5.83743230441002
0.6522652265226525,5.845583934654555
0.6526652665266526,5.853740565899231
0.6530653065306531,5.861902198144064
0.6534653465346536,5.870068831389052
0.6538653865386541,5.878240465634187
0.6542654265426542,5.886417100879461
0.6546654665466547,5.8945987371248965
0.6550655065506552,5.902785374370482
0.6554655465546557,5.910977012616217
0.6558655865586558,5.919173651862092
0.6562656265626563,5.927375292108127
0.6566656665666568,5.935581933354313
0.6570657065706573,5.943793575600647
0.6574657465746574,5.952010218847125
0.6578657865786579,5.960231863093759
0.6582658265826584,5.968458508340545
0.6586658665866589,5.976690154587479
0.659065906590659,5.984926801834555
0.6594659465946595,5.993168450081791
0.65986598659866,6.001415099329176
0.6602660266026605,6.009666749576712
0.6606660666066606,6.0179234008243885
0.6610661066106611,6.026185053072222
0.6614661466146616,6.034451706320207
0.6618661866186621,6.042723360568344
0.6622662266226622,6.05100001581662
0.6626662666266627,6.059281672065056
0.6630663066306632,6.067568329313643
0.6634663466346638,6.075859987562375
0.6638663866386638,6.084156646811253
0.6642664266426643,6.092458307060287
0.6646664666466648,6.100764968309474
0.6650665066506654,6.1090766305588105
0.6654665466546654,6.117393293808285
0.6658665866586659,6.125714958057923
0.6662666266626665,6.1340416233077075
0.666666666666667,6.142373289557644
0.667066706670667,6.150709956807719
0.6674667466746675,6.1590516250579554
0.6678667866786681,6.16739829430834
0.6682668266826686,6.175749964558877
0.6686668666866686,6.184106635809553
0.6690669066906691,6.1924683080603895
0.6694669466946697,6.200834981311375
0.6698669866986702,6.20920665556251
0.6702670267026702,6.217583330813786
0.6706670667066708,6.225965007065223
0.6710671067106713,6.234351684316809
0.6714671467146713,6.242743362568536
0.6718671867186718,6.25114004182042
0.6722672267226724,6.259541722072458
0.6726672667266729,6.267948403324644
0.6730673067306729,6.276360085576969
0.6734673467346735,6.284776768829455
0.673867386738674,6.293198453082092
0.6742674267426745,6.301625138334879
0.6746674667466745,6.3100568245878055
0.6750675067506751,6.318493511840892
0.6754675467546756,6.326935200094127
0.6758675867586761,6.335381889347514
0.6762676267626762,6.34383357960104
0.6766676667666767,6.352290270854727
0.6770677067706772,6.360751963108563
0.6774677467746777,6.369218656362548
0.6778677867786778,6.377690350616677
0.6782678267826783,6.386167045870962
0.6786678667866788,6.394648742125399
0.6790679067906793,6.403135439379984
0.6794679467946794,6.411627137634711
0.6798679867986799,6.420123836889598
0.6802680268026804,6.428625537144636
0.6806680668066809,6.437132238399822
0.681068106810681,6.445643940655149
0.6814681468146815,6.454160643910634
0.681868186818682,6.462682348166269
0.6822682268226825,6.471209053422056
0.6826682668266826,6.479740759677984
0.6830683068306831,6.48827746693407
0.6834683468346836,6.496819175190308
0.6838683868386841,6.505365884446693
0.6842684268426842,6.513917594703221
0.6846684668466847,6.522474305959908
0.6850685068506852,6.531036018216743
0.6854685468546857,6.539602731473732
0.6858685868586858,6.548174445730857
0.6862686268626863,6.556751160988144
0.6866686668666868,6.565332877245581
0.6870687068706873,6.573919594503169
0.6874687468746874,6.582511312760896
0.6878687868786879,6.5911080320187825
0.6882688268826884,6.599709752276819
0.6886688668866889,6.608316473535006
0.689068906890689,6.616928195793333
0.6894689468946895,6.625544919051821
0.68986898689869,6.634166643310458
0.6902690269026905,6.6427933685692455
0.6906690669066906,6.651425094828173
0.6910691069106911,6.6600618220872585
0.6914691469146916,6.668703550346496
0.6918691869186921,6.677350279605883
0.6922692269226922,6.686002009865409
0.6926692669266927,6.694658741125098
0.6930693069306932,6.703320473384934
0.6934693469346938,6.711987206644921
0.6938693869386938,6.720658940905049
0.6942694269426943,6.729335676165337
0.6946694669466948,6.738017412425773
0.6950695069506954,6.746704149686361
0.6954695469546954,6.7553958879470875
0.6958695869586959,6.764092627207975
0.6962696269626965,6.772794367469011
0.696669666966697,6.7815011087301995
0.697069706970697,6.790212850991527
0.6974697469746975,6.798929594253014
0.6978697869786981,6.807651338514652
0.6982698269826986,6.8163780837764385
0.6986698669866986,6.8251098300383655
0.6990699069906992,6.833846577300454
0.6994699469946997,6.842588325562692
0.6998699869987002,6.851335074825078
0.7002700270027002,6.860086825087606
0.7006700670067008,6.868843576350295
0.7010701070107013,6.877605328613131
0.7014701470147013,6.88637208187611
0.7018701870187019,6.895143836139247
0.7022702270227024,6.903920591402536
0.7026702670267029,6.912702347665972
0.703070307030703,6.921489104929551
0.7034703470347035,6.930280863193289
0.703870387038704,6.939077622457176
0.7042704270427045,6.947879382721212
0.7046704670467046,6.956686143985389
0.7050705070507051,6.965497906249728
0.7054705470547056,6.974314669514218
0.7058705870587061,6.983136433778855
0.7062706270627062,6.991963199043632
0.7066706670667067,7.000794965308571
0.7070707070707072,7.009631732573659
0.7074707470747077,7.018473500838897
0.7078707870787078,7.0273202701042745
0.7082708270827083,7.036172040369811
0.7086708670867088,7.0450288116354995
0.7090709070907093,7.053890583901337
0.7094709470947094,7.062757357167316
0.7098709870987099,7.071629131433453
0.7102710271027104,7.0805059066997424
0.7106710671067109,7.08938768296618
0.711071107110711,7.098274460232757
0.7114711471147115,7.107166238499497
0.711871187118712,7.116063017766384
0.7122712271227125,7.124964798033423
0.7126712671267126,7.1338715793006005
0.7130713071307131,7.142783361567938
0.7134713471347136,7.151700144835427
0.7138713871387141,7.160621929103065
0.7142714271427142,7.169548714370844
0.7146714671467147,7.178480500638781
0.7150715071507152,7.187417287906871
0.7154715471547157,7.196359076175108
0.7158715871587158,7.205305865443486
0.7162716271627163,7.214257655712025
0.7166716671667168,7.223214446980713
0.7170717071707173,7.232176239249551
0.7174717471747174,7.24114303251853
0.7178717871787179,7.250114826787669
0.7182718271827184,7.259091622056958
0.7186718671867189,7.268073418326393
0.719071907190719,7.277060215595973
0.7194719471947195,7.286052013865712
0.71987198719872,7.295048813135602
0.7202720272027205,7.3040506134056375
0.7206720672067206,7.313057414675818
0.7210721072107211,7.322069216946155
0.7214721472147216,7.331086020216644
0.7218721872187221,7.340107824487284
0.7222722272227222,7.349134629758062
0.7226722672267227,7.358166436028999
0.7230723072307232,7.367203243300089
0.7234723472347238,7.376245051571329
0.7238723872387238,7.385291860842707
0.7242724272427243,7.394343671114246
0.7246724672467248,7.403400482385934
0.7250725072507254,7.412462294657774
0.7254725472547254,7.421529107929753
0.7258725872587259,7.430600922201889
0.7262726272627265,7.439677737474181
0.726672667266727,7.448759553746618
0.727072707270727,7.457846371019198
0.7274727472747275,7.466938189291935
0.7278727872787281,7.476035008564824
0.7282728272827286,7.485136828837865
0.7286728672867286,7.494243650111041
0.7290729072907292,7.503355472384381
0.7294729472947297,7.512472295657871
0.7298729872987302,7.52159411993151
0.7302730273027302,7.530720945205287
0.7306730673067308,7.539852771479229
0.7310731073107313,7.548989598753316
0.7314731473147313,7.558131427027546
0.7318731873187319,7.567278256301936
0.7322732273227324,7.576430086576474
0.7326732673267329,7.585586917851162
0.733073307330733,7.594748750125993
0.7334733473347335,7.603915583400981
0.733873387338734,7.61308741767612
0.7342734273427345,7.62226425295141
0.7346734673467346,7.63144608922684
0.7350735073507351,7.640632926502428
0.7354735473547356,7.6498247647781685
0.7358735873587361,7.6590216040540575
0.7362736273627362,7.668223444330088
0.7366736673667367,7.677430285606276
0.7370737073707372,7.686642127882616
0.7374737473747377,7.695858971159105
0.7378737873787378,7.7050808154357355
0.7382738273827383,7.714307660712526
0.7386738673867388,7.723539506989464
0.7390739073907393,7.732776354266553
0.7394739473947394,7.742018202543782
0.7398739873987399,7.751265051821173
0.7402740274027404,7.760516902098712
0.7406740674067409,7.769773753376402
0.741074107410741,7.779035605654231
0.7414741474147415,7.78830245893222
0.741874187418742,7.797574313210361
0.7422742274227425,7.80685116848865
0.7426742674267426,7.816133024767079
0.7430743074307431,7.825419882045669
0.7434743474347436,7.8347117403244075
0.7438743874387441,7.844008599603298
0.7442744274427442,7.8533104598823265
0.7446744674467447,7.862617321161518
0.7450745074507452,7.871929183440859
0.7454745474547457,7.881246046720348
0.7458745874587458,7.890567910999976
0.7462746274627463,7.899894776279766
0.7466746674667468,7.909226642559707
0.7470747074707473,7.918563509839796
0.7474747474747474,7.927905378120024
0.7478747874787479,7.937252247400416
0.7482748274827484,7.946604117680956
0.7486748674867489,7.955960988961646
0.749074907490749,7.965322861242477
0.7494749474947495,7.974689734523467
0.74987498749875,7.9840616088046055
0.7502750275027505,7.993438484085896
0.7506750675067506,8.002820360367327
0.7510751075107511,8.012207237648918
0.7514751475147516,8.021599115930657
0.7518751875187522,8.030995995212548
0.7522752275227522,8.040397875494577
0.7526752675267527,8.049804756776767
0.7530753075307532,8.059216639059105
0.7534753475347538,8.068633522341598
0.7538753875387538,8.078055406624228
0.7542754275427543,8.087482291907019
0.7546754675467549,8.096914178189959
0.7550755075507554,8.106351065473048
0.7554755475547554,8.115792953756278
0.755875587558756,8.125239843039669
0.7562756275627565,8.134691733323208
0.756675667566757,8.1441486246069
0.757075707570757,8.153610516890732
0.7574757475747576,8.16307741017472
0.7578757875787581,8.172549304458862
0.7582758275827586,8.182026199743152
0.7586758675867586,8.191508096027581
0.7590759075907592,8.200994993312174
0.7594759475947597,8.210486891596913
0.7598759875987602,8.219983790881804
0.7602760276027603,8.229485691166834
0.7606760676067608,8.238992592452025
0.7610761076107613,8.248504494737366
0.7614761476147613,8.258021398022844
0.7618761876187619,8.267543302308486
0.7622762276227624,8.277070207594276
0.7626762676267629,8.286602113880218
0.763076307630763,8.296139021166297
0.7634763476347635,8.305680929452537
0.763876387638764,8.315227838738931
0.7642764276427645,8.324779749025472
0.7646764676467646,8.334336660312152
0.7650765076507651,8.343898572598992
0.7654765476547656,8.353465485885984
0.7658765876587661,8.363037400173123
0.7662766276627662,8.372614315460407
0.7666766676667667,8.382196231747844
0.7670767076707672,8.391783149035437
0.7674767476747677,8.401375067323176
0.7678767876787678,8.410971986611058
0.7682768276827683,8.420573906899099
0.7686768676867688,8.430180828187291
0.7690769076907693,8.43979275047563
0.7694769476947694,8.44940967376411
0.7698769876987699,8.459031598052752
0.7702770277027704,8.468658523341544
0.7706770677067709,8.478290449630483
0.771077107710771,8.487927376919565
0.7714771477147715,8.497569305208808
0.771877187718772,8.507216234498198
0.7722772277227725,8.51686816478774
0.7726772677267726,8.52652509607742
0.7730773077307731,8.536187028367262
0.7734773477347736,8.545853961657254
0.7738773877387741,8.555525895947394
0.7742774277427742,8.565202831237675
0.7746774677467747,8.574884767528118
0.7750775077507752,8.584571704818707
0.7754775477547757,8.594263643109448
0.7758775877587758,8.60396058240033
0.7762776277627763,8.613662522691373
0.7766776677667768,8.623369463982563
0.7770777077707773,8.633081406273904
0.7774777477747774,8.642798349565386
0.7778777877787779,8.652520293857028
0.7782778277827784,8.662247239148817
0.7786778677867789,8.671979185440762
0.779077907790779,8.681716132732841
0.7794779477947795,8.691458081025084
0.77987798779878,8.701205030317475
0.7802780278027805,8.710956980610018
0.7806780678067806,8.720713931902699
0.7810781078107811,8.73047588419554
0.7814781478147816,8.74024283748853
0.7818781878187822,8.750014791781673
0.7822782278227822,8.759791747074953
0.7826782678267827,8.769573703368396
0.7830783078307832,8.77936066066199
0.7834783478347838,8.78915261895573
0.7838783878387838,8.798949578249609
0.7842784278427843,8.808751538543651
0.7846784678467849,8.818558499837845
0.7850785078507854,8.828370462132186
0.7854785478547854,8.838187425426668
0.785878587858786,8.848009389721309
0.7862786278627865,8.857836355016103
0.786678667866787,8.867668321311045
0.787078707870787,8.877505288606125
0.7874787478747876,8.887347256901366
0.7878787878787881,8.89719422619676
0.7882788278827886,8.907046196492303
0.7886788678867886,8.916903167787982
0.7890789078907892,8.926765140083823
0.7894789478947897,8.936632113379817
0.7898789878987902,8.94650408767596
0.7902790279027903,8.956381062972241
0.7906790679067908,8.966263039268684
0.7910791079107913,8.976150016565276
0.7914791479147918,8.986041994862019
0.7918791879187919,8.9959389741589
0.7922792279227924,9.005840954455943
0.7926792679267929,9.015747935753133
0.793079307930793,9.025659918050465
0.7934793479347935,9.035576901347957
0.793879387938794,9.0454988856456
0.7942794279427945,9.055425870943393
0.7946794679467946,9.065357857241324
0.7950795079507951,9.075294844539417
0.7954795479547956,9.08523683283766
0.7958795879587961,9.09518382213605
0.7962796279627962,9.105135812434582
0.7966796679667967,9.115092803733276
0.7970797079707972,9.125054796032119
0.7974797479747977,9.13502178933111
0.7978797879787978,9.144993783630243
0.7982798279827983,9.154970778929535
0.7986798679867988,9.16495277522898
0.7990799079907993,9.174939772528573
0.7994799479947994,9.184931770828303
0.7998799879987999,9.194928770128195
0.8002800280028004,9.204930770428238
0.8006800680068009,9.214937771728431
0.801080108010801,9.224949774028763
0.8014801480148015,9.234966777329257
0.801880188018802,9.244988781629898
0.8022802280228025,9.255015786930691
0.8026802680268026,9.265047793231624
0.8030803080308031,9.275084800532717
0.8034803480348036,9.285126808833958
0.8038803880388041,9.295173818135353
0.8042804280428042,9.305225828436884
0.8046804680468047,9.315282839738577
0.8050805080508052,9.325344852040418
0.8054805480548057,9.335411865342413
0.8058805880588058,9.345483879644545
0.8062806280628063,9.355560894946839
0.8066806680668068,9.365642911249282
0.8070807080708073,9.375729928551875
0.8074807480748074,9.385821946854607
0.8078807880788079,9.3959189661575
0.8082808280828084,9.406020986460545
0.808680868086809,9.416128007763737
0.809080908090809,9.426240030067069
0.8094809480948095,9.436357053370562
0.80988098809881,9.446479077674203
0.8102810281028106,9.456606102977998
0.8106810681068106,9.46673812928193
0.8110811081108111,9.476875156586024
0.8114811481148116,9.487017184890268
0.8118811881188122,9.497164214194662
0.8122812281228122,9.507316244499192
0.8126812681268127,9.517473275803885
0.8130813081308133,9.52763530810873
0.8134813481348138,9.537802341413725
0.8138813881388138,9.547974375718857
0.8142814281428143,9.558151411024149
0.8146814681468149,9.568333447329591
0.8150815081508154,9.578520484635186
0.8154815481548154,9.588712522940918
0.815881588158816,9.598909562246812
0.8162816281628165,9.609111602552856
0.816681668166817,9.61931864385905
0.817081708170817,9.629530686165383
0.8174817481748176,9.639747729471878
0.8178817881788181,9.649969773778517
0.8182818281828186,9.660196819085314
0.8186818681868187,9.670428865392248
0.8190819081908192,9.680665912699341
0.8194819481948197,9.690907961006584
0.8198819881988202,9.701155010313979
0.8202820282028203,9.711407060621509
0.8206820682068208,9.721664111929202
0.8210821082108213,9.731926164237048
0.8214821482148218,9.742193217545042
0.8218821882188219,9.752465271853175
0.8222822282228224,9.762742327161467
0.8226822682268229,9.773024383469913
0.823082308230823,9.783311440778496
0.8234823482348235,9.793603499087238
0.823882388238824,9.803900558396133
0.8242824282428245,9.814202618705178
0.8246824682468246,9.82450968001436
0.8250825082508251,9.834821742323705
0.8254825482548256,9.845138805633198
0.8258825882588261,9.855460869942844
0.8262826282628262,9.865787935252625
0.8266826682668267,9.876120001562567
0.8270827082708272,9.886457068872664
0.8274827482748277,9.896799137182908
0.8278827882788278,9.907146206493291
0.8282828282828283,9.917498276803833
0.8286828682868288,9.927855348114528
0.8290829082908293,9.938217420425374
0.8294829482948294,9.948584493736357
0.8298829882988299,9.9589565680475
0.8302830283028304,9.969333643358796
0.8306830683068309,9.97971571967024
0.831083108310831,9.990102796981821
0.8314831483148315,10.000494875293567
0.831883188318832,10.010891954605462
0.8322832283228325,10.021294034917508
0.8326832683268326,10.031701116229689
0.8330833083308331,10.042113198542035
0.8334833483348336,10.052530281854528
0.8338833883388341,10.062952366167174
0.8342834283428342,10.073379451479957
0.8346834683468347,10.0838115377929
0.8350835083508352,10.094248625105996
0.8354835483548357,10.10469071341924
0.8358835883588358,10.115137802732624
0.8362836283628363,10.125589893046168
0.8366836683668368,10.136046984359862
0.8370837083708373,10.146509076673707
0.8374837483748374,10.156976169987692
0.8378837883788379,10.167448264301836
0.8382838283828384,10.177925359616129
0.838683868386839,10.188407455930575
0.839083908390839,10.198894553245157
0.8394839483948395,10.209386651559903
0.83988398839884,10.219883750874796
0.8402840284028406,10.230385851189844
0.8406840684068406,10.240892952505027
0.8410841084108411,10.25140505482037
0.8414841484148416,10.261922158135866
0.8418841884188422,10.27244426245151
0.8422842284228422,10.282971367767296
0.8426842684268427,10.293503474083241
0.8430843084308433,10.304040581399336
0.8434843484348438,10.31458268971558
0.8438843884388438,10.325129799031963
0.8442844284428443,10.33568190934851
0.8446844684468449,10.346239020665205
0.8450845084508454,10.356801132982051
0.8454845484548454,10.367368246299032
0.845884588458846,10.37794036061618
0.8462846284628465,10.388517475933472
0.846684668466847,10.399099592250918
0.847084708470847,10.409686709568502
0.8474847484748476,10.420278827886246
0.8478847884788481,10.430875947204141
0.8482848284828486,10.441478067522189
0.8486848684868487,10.452085188840373
0.8490849084908492,10.462697311158719
0.8494849484948497,10.473314434477214
0.8498849884988502,10.483936558795858
0.8502850285028503,10.494563684114643
0.8506850685068508,10.505195810433587
0.8510851085108513,10.515832937752684
0.8514851485148518,10.526475066071928
0.8518851885188519,10.537122195391312
0.8522852285228524,10.547774325710858
0.8526852685268529,10.558431457030554
0.853085308530853,10.569093589350388
0.8534853485348535,10.579760722670382
0.853885388538854,10.59043285699053
0.8542854285428545,10.601109992310825
0.8546854685468546,10.61179212863126
0.8550855085508551,10.622479265951855
0.8554855485548556,10.6331714042726
0.8558855885588561,10.643868543593497
0.8562856285628562,10.654570683914532
0.8566856685668567,10.665277825235725
0.8570857085708572,10.675989967557072
0.8574857485748577,10.686707110878567
0.8578857885788578,10.697429255200202
0.8582858285828583,10.708156400521998
0.8586858685868588,10.718888546843944
0.8590859085908593,10.729625694166039
0.8594859485948594,10.740367842488274
0.8598859885988599,10.75111499181067
0.8602860286028604,10.761867142133216
0.8606860686068609,10.77262429345591
0.861086108610861,10.783386445778746
0.8614861486148615,10.794153599101742
0.861886188618862,10.804925753424886
0.8622862286228625,10.815702908748182
0.8626862686268626,10.826485065071617
0.8630863086308631,10.837272222395214
0.8634863486348636,10.84806438071896
0.8638863886388641,10.858861540042858
0.8642864286428642,10.86966370036689
0.8646864686468647,10.880470861691085
0.8650865086508652,10.891283024015433
0.8654865486548657,10.902100187339931
0.8658865886588658,10.912922351664566
0.8662866286628663,10.923749516989359
0.8666866686668668,10.934581683314308
0.8670867086708673,10.945418850639404
0.8674867486748674,10.956261018964637
0.8678867886788679,10.967108188290034
0.8682868286828684,10.977960358615581
0.868686868686869,10.988817529941278
0.869086908690869,10.999679702267112
0.8694869486948695,11.010546875593109
0.86988698869887,11.021419049919254
0.8702870287028706,11.03229622524555
0.8706870687068706,11.043178401571986
0.8710871087108711,11.054065578898582
0.8714871487148717,11.064957757225327
0.8718871887188722,11.075854936552224
0.8722872287228722,11.086757116879259
0.8726872687268727,11.097664298206457
0.8730873087308733,11.108576480533804
0.8734873487348738,11.119493663861299
0.8738873887388738,11.130415848188933
0.8742874287428744,11.141343033516732
0.8746874687468749,11.152275219844677
0.8750875087508754,11.163212407172777
0.8754875487548754,11.17415459550101
0.875887588758876,11.185101784829406
0.8762876287628765,11.196053975157954
0.876687668766877,11.20701116648665
0.877087708770877,11.217973358815486
0.8774877487748776,11.228940552144481
0.8778877887788781,11.23991274647363
0.8782878287828786,11.250889941802928
0.8786878687868787,11.261872138132361
0.8790879087908792,11.272859335461959
0.8794879487948797,11.283851533791704
0.8798879887988802,11.294848733121603
0.8802880288028803,11.305850933451635
0.8806880688068808,11.316858134781834
0.8810881088108813,11.32787033711218
0.8814881488148818,11.338887540442677
0.8818881888188819,11.349909744773313
0.8822882288228824,11.360936950104112
0.8826882688268829,11.371969156435057
0.883088308830883,11.383006363766142
0.8834883488348835,11.39404857209739
0.883888388838884,11.405095781428788
0.8842884288428845,11.416147991760333
0.8846884688468846,11.42720520309202
0.8850885088508851,11.438267415423867
0.8854885488548856,11.449334628755864
0.8858885888588861,11.460406843088013
0.8862886288628862,11.471484058420296
0.8866886688668867,11.482566274752745
0.8870887088708872,11.493653492085341
0.8874887488748877,11.50474571041809
0.8878887888788878,11.515842929750976
0.8882888288828883,11.526945150084023
0.8886888688868888,11.538052371417221
0.8890889088908893,11.549164593750568
0.8894889488948894,11.560281817084052
0.8898889888988899,11.571404041417699
0.8902890289028904,11.582531266751499
0.8906890689068909,11.593663493085446
0.891089108910891,11.604800720419531
0.8914891489148915,11.615942948753778
0.891889188918892,11.627090178088176
0.8922892289228925,11.638242408422723
0.8926892689268926,11.649399639757409
0.8930893089308931,11.660561872092257
0.8934893489348936,11.671729105427254
0.8938893889388941,11.682901339762404
0.8942894289428942,11.69407857509769
0.8946894689468947,11.705260811433137
0.8950895089508952,11.716448048768735
0.8954895489548957,11.727640287104482
0.8958895889588958,11.738837526440367
0.8962896289628963,11.750039766776416
0.8966896689668968,11.761247008112614
0.8970897089708973,11.772459250448962
0.8974897489748974,11.783676493785448
0.8978897889788979,11.794898738122097
0.8982898289828984,11.806125983458893
0.898689868986899,11.817358229795841
0.899089908990899,11.828595477132927
0.8994899489948995,11.839837725470176
0.8998899889989,11.851084974807574
0.9002900290029006,11.862337225145119
0.9006900690069006,11.873594476482806
0.9010901090109011,11.884856728820655
0.9014901490149017,11.896123982158654
0.9018901890189022,11.9073962364968
0.9022902290229022,11.918673491835087
0.9026902690269027,11.929955748173533
0.9030903090309033,11.941243005512133
0.9034903490349038,11.952535263850883
0.9038903890389038,11.963832523189769
0.9042904290429044,11.975134783528816
0.9046904690469049,11.986442044868014
0.9050905090509054,11.997754307207364
0.9054905490549054,12.009071570546848
0.905890589058906,12.020393834886498
0.9062906290629065,12.031721100226294
0.906690669066907,12.043053366566244
0.907090709070907,12.05439063390633
0.9074907490749076,12.065732902246578
0.9078907890789081,12.07708017158698
0.9082908290829086,12.088432441927527
0.9086908690869087,12.099789713268214
0.9090909090909092,12.111151985609059
0.9094909490949097,12.12251925895006
0.9098909890989102,12.133891533291207
0.9102910291029103,12.145268808632492
0.9106910691069108,12.156651084973943
0.9110911091109113,12.168038362315542
0.9114911491149118,12.17943064065729
0.9118911891189119,12.190827919999176
0.9122912291229124,12.202230200341225
0.9126912691269129,12.213637481683424
0.913091309130913,12.22504976402576
0.9134913491349135,12.236467047368258
0.913891389138914,12.24788933171091
0.9142914291429145,12.259316617053708
0.9146914691469146,12.270748903396644
0.9150915091509151,12.282186190739742
0.9154915491549156,12.29362847908299
0.9158915891589161,12.305075768426391
0.9162916291629162,12.316528058769928
0.9166916691669167,12.327985350113625
0.9170917091709172,12.339447642457474
0.9174917491749177,12.350914935801475
0.9178917891789178,12.36238723014561
0.9182918291829183,12.373864525489909
0.9186918691869188,12.385346821834359
0.9190919091909193,12.396834119178957
0.9194919491949194,12.408326417523694
0.9198919891989199,12.419823716868592
0.9202920292029204,12.431326017213642
0.9206920692069209,12.442833318558844
0.921092109210921,12.454345620904178
0.9214921492149215,12.465862924249677
0.921892189218922,12.477385228595328
0.9222922292229225,12.488912533941127
0.9226922692269226,12.500444840287065
0.9230923092309231,12.511982147633164
0.9234923492349236,12.523524455979413
0.9238923892389241,12.535071765325812
0.9242924292429242,12.54662407567235
0.9246924692469247,12.558181387019049
0.9250925092509252,12.569743699365898
0.9254925492549257,12.581311012712895
0.9258925892589258,12.592883327060033
0.9262926292629263,12.604460642407332
0.9266926692669268,12.61604295875478
0.9270927092709274,12.627630276102384
0.9274927492749274,12.639222594450118
0.9278927892789279,12.650819913798017
0.9282928292829284,12.662422234146067
0.928692869286929,12.674029555494267
0.929092909290929,12.685641877842604
0.9294929492949295,12.697259201191105
0.92989298929893,12.708881525539754
0.9302930293029306,12.720508850888553
0.9306930693069306,12.73214117723749
0.9310931093109311,12.74377850458659
0.9314931493149317,12.75542083293584
0.9318931893189322,12.767068162285241
0.9322932293229322,12.778720492634777
0.9326932693269328,12.790377823984477
0.9330933093309333,12.802040156334327
0.9334933493349338,12.813707489684326
0.9338933893389338,12.825379824034464
0.9342934293429344,12.837057159384763
0.9346934693469349,12.848739495735213
0.9350935093509354,12.860426833085814
0.9354935493549354,12.87211917143655
0.935893589358936,12.883816510787451
0.9362936293629365,12.8955188511385
0.936693669366937,12.9072261924897
0.9370937093709371,12.918938534841036
0.9374937493749376,12.930655878192539
0.9378937893789381,12.942378222544189
0.9382938293829386,12.954105567895986
0.9386938693869387,12.965837914247928
0.9390939093909392,12.977575261600025
0.9394939493949397,12.989317609952277
0.9398939893989402,13.001064959304676
0.9402940294029403,13.012817309657216
0.9406940694069408,13.024574661009913
0.9410941094109413,13.036337013362765
0.9414941494149418,13.048104366715766
0.9418941894189419,13.059876721068902
0.9422942294229424,13.071654076422202
0.9426942694269429,13.083436432775652
0.9430943094309434,13.095223790129253
0.9434943494349435,13.107016148482991
0.943894389438944,13.118813507836892
0.9442944294429445,13.130615868190942
0.9446944694469446,13.142423229545129
0.9450945094509451,13.15423559189948
0.9454945494549456,13.16605295525398
0.9458945894589461,13.177875319608633
0.9462946294629462,13.189702684963418
0.9466946694669467,13.20153505131837
0.9470947094709472,13.21337241867347
0.9474947494749477,13.225214787028722
0.9478947894789478,13.237062156384107
0.9482948294829483,13.24891452673966
0.9486948694869488,13.260771898095358
0.9490949094909493,13.27263427045121
0.9494949494949494,13.284501643807197
0.9498949894989499,13.296374018163348
0.9502950295029504,13.30825139351965
0.9506950695069509,13.320133769876099
0.951095109510951,13.33202114723269
0.9514951495149515,13.343913525589441
0.951895189518952,13.355810904946342
0.9522952295229525,13.367713285303392
0.9526952695269526,13.37962066666058
0.9530953095309531,13.39153304901793
0.9534953495349536,13.40345043237543
0.9538953895389541,13.415372816733083
0.9542954295429542,13.42730020209087
0.9546954695469547,13.439232588448823
0.9550955095509552,13.451169975806922
0.9554955495549557,13.463112364165173
0.9558955895589558,13.47505975352356
0.9562956295629563,13.487012143882112
0.9566956695669568,13.498969535240812
0.9570957095709574,13.510931927599664
0.9574957495749574,13.52289932095865
0.9578957895789579,13.534871715317802
0.9582958295829584,13.546849110677105
0.958695869586959,13.558831507036556
0.959095909590959,13.570818904396146
0.9594959495949595,13.582811302755896
0.95989598959896,13.594808702115797
0.9602960296029606,13.60681110247585
0.9606960696069606,13.618818503836037
0.9610961096109611,13.630830906196389
0.9614961496149617,13.642848309556891
0.9618961896189622,13.654870713917541
0.9622962296229622,13.66689811927833
0.9626962696269628,13.678930525639283
0.9630963096309633,13.690967933000383
0.9634963496349638,13.703010341361633
0.9638963896389638,13.715057750723021
0.9642964296429644,13.727110161084573
0.9646964696469649,13.739167572446275
0.9650965096509654,13.751229984808125
0.9654965496549655,13.763297398170117
0.965896589658966,13.775369812532267
0.9662966296629665,13.78744722789457
0.966696669666967,13.79952964425702
0.9670967096709671,13.811617061619609
0.9674967496749676,13.823709479982359
0.9678967896789681,13.835806899345263
0.9682968296829686,13.847909319708315
0.9686968696869687,13.860016741071503
0.9690969096909692,13.872129163434854
0.9694969496949697,13.884246586798355
0.9698969896989702,13.896369011162006
0.9702970297029703,13.908496436525795
0.9706970697069708,13.920628862889748
0.9710971097109713,13.932766290253848
0.9714971497149718,13.944908718618102
0.9718971897189719,13.95705614798249
0.9722972297229724,13.969208578347041
0.9726972697269729,13.981366009711744
0.9730973097309734,13.993528442076597
0.9734973497349735,14.005695875441587
0.973897389738974,14.017868309806737
0.9742974297429745,14.03004574517204
0.9746974697469746,14.042228181537478
0.9750975097509751,14.05441561890308
0.9754975497549756,14.066608057268834
0.9758975897589761,14.078805496634734
0.9762976297629762,14.091007937000773
0.9766976697669767,14.103215378366976
0.9770977097709772,14.115427820733329
0.9774977497749777,14.12764526409983
0.9778977897789778,14.139867708466468
0.9782978297829783,14.152095153833272
0.9786978697869788,14.164327600200226
0.9790979097909793,14.176565047567326
0.9794979497949794,14.188807495934567
0.9798979897989799,14.201054945301967
0.9802980298029804,14.21330739566952
0.9806980698069809,14.225564847037223
0.981098109810981,14.237827299405062
0.9814981498149815,14.250094752773064
0.981898189818982,14.262367207141216
0.9822982298229825,14.27464466250952
0.9826982698269826,14.286927118877957
0.9830983098309831,14.29921457624656
0.9834983498349836,14.311507034615312
0.9838983898389841,14.323804493984214
0.9842984298429842,14.336106954353255
0.9846984698469847,14.348414415722457
0.9850985098509852,14.36072687809181
0.9854985498549858,14.373044341461313
0.9858985898589858,14.385366805830953
0.9862986298629863,14.397694271200756
0.9866986698669868,14.410026737570709
0.9870987098709874,14.422364204940811
0.9874987498749874,14.43470667331105
0.9878987898789879,14.447054142681454
0.9882988298829884,14.459406613052005
0.988698869886989,14.471764084422707
0.989098909890989,14.484126556793546
0.9894989498949895,14.49649403016455
0.9898989898989901,14.508866504535703
0.9902990299029906,14.521243979907007
0.9906990699069906,14.533626456278444
0.9910991099109911,14.546013933650046
0.9914991499149917,14.558406412021801
0.9918991899189922,14.570803891393703
0.9922992299229922,14.583206371765746
0.9926992699269928,14.595613853137948
0.9930993099309933,14.6080263355103
0.9934993499349938,14.620443818882803
0.9938993899389938,14.632866303255444
0.9942994299429944,14.645293788628248
0.9946994699469949,14.657726275001197
0.9950995099509954,14.670163762374303
0.9954995499549955,14.682606250747542
0.995899589958996,14.695053740120946
0.9962996299629965,14.707506230494499
0.996699669966997,14.719963721868202
0.9970997099709971,14.732426214242041
0.9974997499749976,14.744893707616043
0.9978997899789981,14.757366201990198
0.9982998299829986,14.7698436973645
0.9986998699869987,14.782326193738943
0.9990999099909992,14.794813691113545
0.9994999499949997,14.807306189488298
0.9998999899990002,14.819803688863201
1.0003000300030003,14.832306189238238
1.0007000700070008,14.844813690613444
1.0011001100110013,14.857326192988799
1.0015001500150018,14.8698436963643
1.0019001900190019,14.882366200739943
1.0023002300230024,14.894893706115745
1.002700270027003,14.9074262124917
1.0031003100310034,14.919963719867802
1.0035003500350035,14.932506228244042
1.003900390039004,14.945053737620446
1.0043004300430045,14.957606247997001
1.0047004700470046,14.97016375937369
1.005100510051005,14.982726271750545
1.0055005500550056,14.995293785127545
1.0059005900590061,15.0078662995047
1.0063006300630062,15.02044381488199
1.0067006700670067,15.033026331259446
1.0071007100710072,15.045613848637048
1.0075007500750077,15.058206367014803
1.0079007900790078,15.070803886392692
1.0083008300830083,15.083406406770747
1.0087008700870088,15.09601392814895
1.0091009100910093,15.108626450527304
1.0095009500950094,15.121243973905797
1.00990099009901,15.133866498284448
1.0103010301030104,15.146494023663251
1.010701070107011,15.15912655004221
1.011101110111011,15.171764077421296
1.0115011501150115,15.18440660580055
1.011901190119012,15.197054135179956
1.0123012301230125,15.209706665559509
1.0127012701270126,15.222364196939198
1.0131013101310131,15.23502672931905
1.0135013501350136,15.247694262699055
1.0139013901390141,15.260366797079213
1.0143014301430142,15.2730443324595
1.0147014701470147,15.285726868839959
1.0151015101510152,15.29841440622056
1.0155015501550158,15.311106944601315
1.0159015901590158,15.323804483982205
1.0163016301630163,15.33650702436326
1.0167016701670168,15.349214565744466
1.0171017101710174,15.361927108125817
1.0175017501750174,15.374644651507309
1.017901790179018,15.387367195888965
1.0183018301830185,15.400094741270765
1.018701870187019,15.412827287652721
1.019101910191019,15.42556483503481
1.0195019501950195,15.438307383417069
1.01990199019902,15.451054932799472
1.0203020302030206,15.463807483182025
1.0207020702070206,15.476565034564716
1.0211021102110212,15.48932758694757
1.0215021502150217,15.502095140330576
1.0219021902190222,15.514867694713729
1.0223022302230222,15.527645250097024
1.0227022702270228,15.540427806480476
1.0231023102310233,15.55321536386408
1.0235023502350238,15.566007922247836
1.0239023902390239,15.578805481631724
1.0243024302430244,15.59160804201578
1.0247024702470249,15.604415603399987
1.0251025102510254,15.617228165784342
1.0255025502550255,15.630045729168831
1.025902590259026,15.642868293553487
1.0263026302630265,15.655695858938289
1.026702670267027,15.668528425323245
1.027102710271027,15.681365992708338
1.0275027502750276,15.694208561093593
1.027902790279028,15.707056130478996
1.0283028302830286,15.719908700864552
1.0287028702870287,15.732766272250242
1.0291029102910292,15.745628844636098
1.0295029502950297,15.758496418022105
1.0299029902990302,15.771368992408258
1.0303030303030303,15.78424656779455
1.0307030703070308,15.797129144181005
1.0311031103110313,15.810016721567607
1.0315031503150318,15.822909299954363
1.0319031903190319,15.835806879341252
1.0323032303230324,15.84870945972831
1.032703270327033,15.861617041115515
1.0331033103310334,15.87452962350287
1.0335033503350335,15.88744720689036
1.033903390339034,15.900369791278015
1.0343034303430345,15.913297376665824
1.0347034703470346,15.92622996305376
1.035103510351035,15.93916755044187
1.0355035503550356,15.952110138830124
1.0359035903590361,15.965057728218529
1.0363036303630362,15.97801031860707
1.0367036703670367,15.990967909995774
1.0371037103710372,16.00393050238463
1.0375037503750377,16.016898095773637
1.0379037903790378,16.029870690162777
1.0383038303830383,16.042848285552083
1.0387038703870388,16.05583088194154
1.0391039103910393,16.068818479331146
1.0395039503950394,16.081811077720886
1.03990399039904,16.094808677110795
1.0403040304030404,16.107811277500847
1.040704070407041,16.12081887889105
1.041104110411041,16.133831481281394
1.0415041504150415,16.1468490846719
1.041904190419042,16.159871689062555
1.0423042304230425,16.172899294453362
1.0427042704270426,16.185931900844302
1.0431043104310431,16.198969508235407
1.0435043504350436,16.212012116626664
1.0439043904390441,16.225059726018074
1.0443044304430442,16.23811233640961
1.0447044704470447,16.25116994780132
1.0451045104510452,16.26423256019317
1.0455045504550458,16.27730017358518
1.0459045904590458,16.29037278797732
1.0463046304630463,16.303450403369627
1.0467046704670468,16.316533019762083
1.0471047104710474,16.32962063715469
1.0475047504750474,16.342713255547434
1.047904790479048,16.355810874940335
1.0483048304830485,16.36891349533339
1.048704870487049,16.382021116726595
1.049104910491049,16.39513373911994
1.0495049504950495,16.408251362513443
1.04990499049905,16.421373986907103
1.0503050305030506,16.43450161230091
1.0507050705070506,16.44763423869485
1.0511051105110512,16.460771866088955
1.0515051505150517,16.473914494483214
1.0519051905190522,16.487062123877617
1.0523052305230522,16.50021475427216
1.0527052705270528,16.51337238566687
1.0531053105310533,16.526535018061725
1.0535053505350538,16.53970265145673
1.0539053905390539,16.552875285851872
1.0543054305430544,16.566052921247177
1.0547054705470549,16.579235557642633
1.0551055105510554,16.59242319503824
1.0555055505550555,16.60561583343398
1.055905590559056,16.61881347282989
1.0563056305630565,16.632016113225944
1.056705670567057,16.64522375462215
1.057105710571057,16.658436397018495
1.0575057505750576,16.671654040415
1.057905790579058,16.684876684811655
1.0583058305830586,16.698104330208462
1.0587058705870587,16.711336976605406
1.0591059105910592,16.72457462400251
1.0595059505950597,16.737817272399774
1.0599059905990602,16.751064921797173
1.0603060306030603,16.76431757219472
1.0607060706070608,16.777575223592425
1.0611061106110613,16.79083787599028
1.0615061506150618,16.80410552938829
1.0619061906190619,16.81737818378643
1.0623062306230624,16.83065583918474
1.062706270627063,16.843938495583195
1.0631063106310634,16.8572261529818
1.0635063506350635,16.870518811380542
1.063906390639064,16.88381647077945
1.0643064306430645,16.897119131178506
1.064706470647065,16.910426792577713
1.065106510651065,16.923739454977056
1.0655065506550656,16.93705711837656
1.0659065906590661,16.95037978277622
1.0663066306630662,16.963707448176013
1.0667066706670667,16.977040114575967
1.0671067106710672,16.99037778197608
1.0675067506750677,17.00372045037633
1.0679067906790678,17.017068119776727
1.0683068306830683,17.03042079017728
1.0687068706870688,17.04377846157799
1.0691069106910693,17.057141133978845
1.0695069506950694,17.07050880737984
1.06990699069907,17.083881481781
1.0703070307030704,17.097259157182304
1.070707070707071,17.110641833583763
1.071107110711071,17.124029510985352
1.0715071507150715,17.137422189387113
1.071907190719072,17.15081986878902
1.0723072307230725,17.164222549191077
1.0727072707270726,17.17763023059327
1.0731073107310731,17.191042912995627
1.0735073507350736,17.204460596398132
1.0739073907390742,17.21788328080079
1.0743074307430742,17.231310966203583
1.0747074707470747,17.24474365260654
1.0751075107510752,17.25818134000965
1.0755075507550758,17.27162402841291
1.0759075907590758,17.285071717816297
1.0763076307630763,17.298524408219855
1.0767076707670769,17.311982099623563
1.0771077107710774,17.325444792027422
1.0775077507750774,17.338912485431415
1.077907790779078,17.352385179835572
1.0783078307830785,17.36586287523988
1.078707870787079,17.379345571644336
1.079107910791079,17.392833269048932
1.0795079507950796,17.40632596745369
1.07990799079908,17.419823666858598
1.0803080308030806,17.433326367263657
1.0807080708070806,17.446834068668846
1.0811081108110812,17.460346771074207
1.0815081508150817,17.47386447447971
1.0819081908190822,17.48738717888537
1.0823082308230823,17.500914884291163
1.0827082708270828,17.51444759069712
1.0831083108310833,17.52798529810323
1.0835083508350838,17.541528006509488
1.0839083908390839,17.55507571591588
1.0843084308430844,17.568628426322437
1.0847084708470849,17.582186137729146
1.0851085108510854,17.595748850136005
1.0855085508550855,17.609316563542997
1.085908590859086,17.622889277950154
1.0863086308630865,17.63646699335746
1.086708670867087,17.65004970976492
1.087108710871087,17.663637427172514
1.0875087508750876,17.67723014558027
1.087908790879088,17.69082786498818
1.0883088308830886,17.70443058539624
1.0887088708870887,17.718038306804434
1.0891089108910892,17.731651029212788
1.0895089508950897,17.7452687526213
1.0899089908990902,17.758891477029955
1.0903090309030903,17.772519202438747
1.0907090709070908,17.78615192884771
1.0911091109110913,17.799789656256817
1.0915091509150918,17.813432384666076
1.0919091909190919,17.82708011407547
1.0923092309230924,17.84073284448503
1.092709270927093,17.854390575894737
1.0931093109310934,17.868053308304596
1.0935093509350935,17.881721041714588
1.093909390939094,17.89539377612475
1.0943094309430945,17.909071511535057
1.094709470947095,17.922754247945512
1.095109510951095,17.936441985356105
1.0955095509550956,17.950134723766865
1.0959095909590961,17.963832463177773
1.0963096309630962,17.97753520358882
1.0967096709670967,17.991242945000025
1.0971097109710972,18.004955687411385
1.0975097509750977,18.018673430822894
1.0979097909790978,18.032396175234535
1.0983098309830983,18.04612392064634
1.0987098709870988,18.059856667058302
1.0991099109910993,18.073594414470413
1.0995099509950994,18.087337162882655
1.0999099909991,18.101084912295065
1.1003100310031004,18.114837662707625
1.100710071007101,18.128595414120333
1.101110111011101,18.142358166533175
1.1015101510151015,18.156125919946188
1.101910191019102,18.169898674359345
1.1023102310231025,18.183676429772653
1.1027102710271026,18.197459186186098
1.1031103110311031,18.211246943599704
1.1035103510351036,18.22503970201347
1.1039103910391042,18.238837461427376
1.1043104310431042,18.252640221841418
1.1047104710471047,18.266447983255627
1.1051105110511052,18.280260745669985
1.1055105510551058,18.294078509084493
1.1059105910591058,18.30790127349914
1.1063106310631063,18.32172903891395
1.1067106710671069,18.335561805328908
1.1071107110711074,18.349399572744016
1.1075107510751074,18.36324234115926
1.107910791079108,18.377090110574667
1.1083108310831085,18.390942880990227
1.108710871087109,18.40480065240594
1.109110911091109,18.418663424821784
1.1095109510951096,18.432531198237793
1.10991099109911,18.446403972653954
1.1103110311031106,18.460281748070262
1.1107110711071106,18.474164524486707
1.1111111111111112,18.488052301903316
1.1115111511151117,18.501945080320077
1.1119111911191122,18.51584285973698
1.1123112311231123,18.529745640154026
1.1127112711271128,18.543653421571236
1.1131113111311133,18.557566203988596
1.1135113511351138,18.571483987406104
1.1139113911391139,18.585406771823752
1.1143114311431144,18.59933455724156
1.1147114711471149,18.61326734365952
1.1151115111511154,18.627205131077627
1.1155115511551155,18.641147919495875
1.115911591159116,18.655095708914285
1.1163116311631165,18.669048499332842
1.116711671167117,18.683006290751553
1.117111711171117,18.696969083170398
1.1175117511751176,18.710936876589404
1.117911791179118,18.724909671008565
1.1183118311831186,18.738887466427876
1.1187118711871187,18.75287026284732
1.1191119111911192,18.76685806026693
1.1195119511951197,18.78085085868669
1.1199119911991202,18.7948486581066
1.1203120312031203,18.808851458526643
1.1207120712071208,18.822859259946856
1.1211121112111213,18.836872062367217
1.1215121512151218,18.850889865787725
1.121912191219122,18.86491267020837
1.1223122312231224,18.87894047562918
1.122712271227123,18.89297328205014
1.1231123112311234,18.90701108947125
1.1235123512351235,18.921053897892495
1.123912391239124,18.935101707313905
1.1243124312431245,18.94915451773546
1.124712471247125,18.963212329157173
1.125112511251125,18.97727514157902
1.1255125512551256,18.99134295500103
1.1259125912591261,19.005415769423188
1.1263126312631262,19.019493584845485
1.1267126712671267,19.033576401267943
1.1271127112711272,19.047664218690556
1.1275127512751277,19.061757037113313
1.1279127912791278,19.075854856536207
1.1283128312831283,19.08995767695927
1.1287128712871288,19.10406549838248
1.1291129112911293,19.118178320805843
1.1295129512951294,19.132296144229336
1.12991299129913,19.146418968652995
1.1303130313031304,19.160546794076808
1.130713071307131,19.17467962050077
1.131113111311131,19.188817447924862
1.1315131513151315,19.202960276349117
1.131913191319132,19.217108105773537
1.1323132313231326,19.231260936198098
1.1327132713271326,19.245418767622784
1.1331133113311331,19.259581600047646
1.1335133513351336,19.273749433472656
1.1339133913391342,19.287922267897823
1.1343134313431342,19.302100103323117
1.1347134713471347,19.31628293974858
1.1351135113511353,19.330470777174185
1.1355135513551358,19.34466361559995
1.1359135913591358,19.358861455025842
1.1363136313631363,19.3730642954519
1.1367136713671369,19.387272136878117
1.1371137113711374,19.401484979304477
1.1375137513751374,19.41570282273097
1.137913791379138,19.429925667157626
1.1383138313831385,19.44415351258444
1.138713871387139,19.4583863590114
1.139113911391139,19.4726242064385
1.1395139513951396,19.486867054865755
1.13991399139914,19.501114904293175
1.1403140314031406,19.51536775472073
1.1407140714071407,19.52962560614843
1.1411141114111412,19.543888458576284
1.1415141514151417,19.5581563120043
1.1419141914191422,19.572429166432457
1.1423142314231423,19.586707021860754
1.1427142714271428,19.600989878289212
1.1431143114311433,19.61527773571783
1.1435143514351438,19.629570594146585
1.1439143914391439,19.643868453575486
1.1443144314431444,19.658171314004544
1.1447144714471449,19.67247917543376
1.1451145114511454,19.686792037863114
1.1455145514551455,19.701109901292615
1.145914591459146,19.71543276572227
1.1463146314631465,19.729760631152082
1.146714671467147,19.744093497582053
1.147114711471147,19.758431365012143
1.1475147514751476,19.772774233442405
1.147914791479148,19.787122102872818
1.1483148314831486,19.801474973303375
1.1487148714871487,19.81583284473407
1.1491149114911492,19.830195717164933
1.1495149514951497,19.844563590595943
1.1499149914991502,19.85893646502711
1.1503150315031503,19.873314340458403
1.1507150715071508,19.887697216889865
1.1511151115111513,19.90208509432148
1.1515151515151518,19.916477972753235
1.151915191519152,19.930875852185128
1.1523152315231524,19.945278732617197
1.152715271527153,19.959686614049403
1.1531153115311534,19.974099496481763
1.1535153515351535,19.988517379914263
1.153915391539154,20.00294026434693
1.1543154315431545,20.017368149779735
1.154715471547155,20.031801036212702
1.155115511551155,20.04623892364579
1.1555155515551556,20.060681812079057
1.1559155915591561,20.075129701512466
1.1563156315631562,20.089582591946016
1.1567156715671567,20.10404048337973
1.1571157115711572,20.118503375813585
1.1575157515751577,20.1329712692476
1.1579157915791578,20.14744416368174
1.1583158315831583,20.161922059116055
1.1587158715871588,20.176404955550513
1.1591159115911593,20.19089285298513
1.1595159515951594,20.205385751419875
1.15991599159916,20.219883650854786
1.1603160316031604,20.234386551289855
1.160716071607161,20.248894452725068
1.161116111611161,20.263407355160414
1.1615161516151615,20.27792525859592
1.161916191619162,20.292448163031587
1.1623162316231626,20.3069760684674
1.1627162716271626,20.32150897490334
1.1631163116311631,20.33604688233945
1.1635163516351636,20.350589790775715
1.1639163916391642,20.365137700212124
1.1643164316431642,20.379690610648673
1.1647164716471647,20.394248522085388
1.1651165116511653,20.40881143452225
1.1655165516551658,20.42337934795926
1.1659165916591658,20.437952262396408
1.1663166316631663,20.45253017783372
1.1667166716671669,20.46711309427118
1.1671167116711674,20.481701011708797
1.1675167516751674,20.496293930146543
1.167916791679168,20.510891849584453
1.1683168316831685,20.52549477002252
1.168716871687169,20.540102691460724
1.169116911691169,20.554715613899077
1.1695169516951696,20.569333537337588
1.16991699169917,20.583956461776253
1.1703170317031706,20.598584387215066
1.1707170717071707,20.613217313654008
1.1711171117111712,20.627855241093123
1.1715171517151717,20.642498169532388
1.1719171917191722,20.657146098971797
1.1723172317231723,20.671799029411346
1.1727172717271728,20.686456960851054
1.1731173117311733,20.701119893290922
1.1735173517351738,20.71578782673093
1.1739173917391739,20.73046076117108
1.1743174317431744,20.74513869661139
1.174717471747175,20.759821633051853
1.1751175117511754,20.77450957049247
1.1755175517551755,20.789202508933215
1.175917591759176,20.803900448374126
1.1763176317631765,20.81860338881519
1.176717671767177,20.833311330256407
1.177117711771177,20.84802427269775
1.1775177517751776,20.86274221613926
1.177917791779178,20.877465160580925
1.1783178317831786,20.892193106022738
1.1787178717871787,20.906926052464687
1.1791179117911792,20.921663999906794
1.1795179517951797,20.93640694834906
1.1799179917991802,20.95115489779148
1.1803180318031803,20.965907848234018
1.1807180718071808,20.980665799676732
1.1811181118111813,20.995428752119594
1.1815181518151818,21.010196705562613
1.181918191819182,21.02496966000576
1.1823182318231824,21.039747615449073
1.182718271827183,21.05453057189253
1.1831183118311834,21.069318529336147
1.1835183518351835,21.084111487779893
1.183918391839184,21.098909447223804
1.1843184318431845,21.113712407667872
1.184718471847185,21.128520369112085
1.185118511851185,21.143333331556438
1.1855185518551856,21.15815129500095
1.1859185918591861,21.172974259445613
1.1863186318631862,21.187802224890408
1.1867186718671867,21.202635191335368
1.1871187118711872,21.217473158780482
1.1875187518751877,21.232316127225747
1.1879187918791878,21.24716409667115
1.1883188318831883,21.262017067116705
1.1887188718871888,21.27687503856242
1.1891189118911893,21.29173801100828
1.1895189518951894,21.306605984454283
1.18991899189919,21.321478958900446
1.1903190319031904,21.33635693434676
1.190719071907191,21.35123991079322
1.191119111911191,21.366127888239816
1.1915191519151915,21.38102086668658
1.191919191919192,21.3959188461335
1.1923192319231926,21.410821826580566
1.1927192719271926,21.425729808027754
1.1931193119311931,21.440642790475124
1.1935193519351937,21.455560773922635
1.1939193919391942,21.4704837583703
1.1943194319431942,21.4854117438181
1.1947194719471947,21.50034473026606
1.1951195119511953,21.51528271771418
1.1955195519551958,21.53022570616244
1.1959195919591958,21.545173695610835
1.1963196319631964,21.5601266860594
1.1967196719671969,21.575084677508116
1.1971197119711974,21.590047669956977
1.1975197519751974,21.605015663405975
1.197919791979198,21.619988657855142
1.1983198319831985,21.634966653304453
1.198719871987199,21.649949649753914
1.199119911991199,21.66493764720352
1.1995199519951996,21.679930645653283
1.1999199919992,21.694928645103193
1.2003200320032006,21.70993164555326
1.2007200720072007,21.724939647003456
1.2011201120112012,21.73995264945382
1.2015201520152017,21.754970652904337
1.2019201920192022,21.769993657355002
1.2023202320232023,21.785021662805796
1.2027202720272028,21.800054669256763
1.2031203120312033,21.81509267670788
1.2035203520352038,21.830135685159142
1.2039203920392039,21.845183694610537
1.2043204320432044,21.860236705062103
1.204720472047205,21.875294716513817
1.2051205120512054,21.89035772896568
1.2055205520552055,21.905425742417677
1.205920592059206,21.920498756869844
1.2063206320632065,21.935576772322154
1.206720672067207,21.950659788774622
1.207120712071207,21.96574780622722
1.2075207520752076,21.980840824679984
1.207920792079208,21.995938844132905
1.2083208320832086,22.011041864585962
1.2087208720872087,22.026149886039168
1.2091209120912092,22.041262908492527
1.2095209520952097,22.056380931946038
1.2099209920992102,22.07150395639971
1.2103210321032103,22.086631981853504
1.2107210721072108,22.101765008307474
1.2111211121112113,22.11690303576158
1.2115211521152118,22.132046064215853
1.211921192119212,22.147194093670244
1.2123212321232124,22.16234712412481
1.212721272127213,22.177505155579524
1.2131213121312134,22.192668188034386
1.2135213521352135,22.207836221489387
1.213921392139214,22.22300925594455
1.2143214321432145,22.23818729139987
1.214721472147215,22.253370327855333
1.215121512151215,22.26855836531093
1.2155215521552156,22.283751403766693
1.2159215921592161,22.29894944322261
1.2163216321632166,22.31415248367868
1.2167216721672167,22.329360525134874
1.2171217121712172,22.344573567591244
1.2175217521752177,22.359791611047754
1.2179217921792178,22.37501465550441
1.2183218321832183,22.39024270096122
1.2187218721872188,22.40547574741819
1.2191219121912193,22.420713794875304
1.2195219521952194,22.43595684333255
1.21992199219922,22.45120489278996
1.2203220322032204,22.466457943247526
1.220722072207221,22.48171599470524
1.221122112211221,22.496979047163094
1.2215221522152215,22.51224710062111
1.221922192219222,22.527520155079277
1.2223222322232226,22.542798210537587
1.2227222722272226,22.558081266996037
1.2231223122312231,22.573369324454653
1.2235223522352237,22.588662382913416
1.2239223922392242,22.603960442372337
1.2243224322432242,22.619263502831384
1.2247224722472247,22.6345715642906
1.2251225122512253,22.64988462674997
1.2255225522552258,22.665202690209476
1.2259225922592258,22.680525754669123
1.2263226322632264,22.695853820128946
1.2267226722672269,22.711186886588912
1.2271227122712274,22.72652495404902
1.2275227522752274,22.741868022509273
1.227922792279228,22.757216091969685
1.2283228322832285,22.77256916243025
1.228722872287229,22.787927233890972
1.229122912291229,22.803290306351816
1.2295229522952296,22.818658379812835
1.22992299229923,22.834031454273997
1.2303230323032306,22.84940952973532
1.2307230723072307,22.86479260619677
1.2311231123112312,22.880180683658384
1.2315231523152317,22.895573762120147
1.2319231923192322,22.910971841582057
1.2323232323232323,22.926374922044115
1.2327232723272328,22.94178300350633
1.2331233123312333,22.95719608596869
1.2335233523352338,22.972614169431207
1.2339233923392339,22.988037253893854
1.2343234323432344,23.003465339356676
1.234723472347235,23.018898425819643
1.2351235123512354,23.03433651328276
1.2355235523552355,23.049779601746003
1.235923592359236,23.065227691209422
1.2363236323632365,23.08068078167299
1.236723672367237,23.096138873136702
1.237123712371237,23.111601965600556
1.2375237523752376,23.12707005906457
1.237923792379238,23.142543153528738
1.2383238323832386,23.158021248993048
1.2387238723872387,23.1735043454575
1.2391239123912392,23.188992442922114
1.2395239523952397,23.204485541386887
1.2399239923992402,23.219983640851797
1.2403240324032403,23.235486741316855
1.2407240724072408,23.250994842782067
1.2411241124112413,23.26650794524743
1.2415241524152418,23.282026048712947
1.241924192419242,23.2975491531786
1.2423242324232424,23.313077258644412
1.242724272427243,23.328610365110382
1.2431243124312434,23.344148472576496
1.2435243524352435,23.359691581042743
1.243924392439244,23.37523969050916
1.2443244324432445,23.390792800975728
1.244724472447245,23.40635091244245
1.2451245124512451,23.421914024909302
1.2455245524552456,23.43748213837631
1.2459245924592461,23.453055252843473
1.2463246324632467,23.468633368310794
1.2467246724672467,23.484216484778244
1.2471247124712472,23.49980460224586
1.2475247524752477,23.515397720713633
1.2479247924792478,23.530995840181532
1.2483248324832483,23.54659896064959
1.2487248724872488,23.562207082117812
1.2491249124912494,23.57782020458618
1.2495249524952494,23.593438328054674
1.24992499249925,23.609061452523346
1.2503250325032504,23.624689577992157
1.250725072507251,23.640322704461127
1.251125112511251,23.655960831930223
1.2515251525152515,23.671603960399494
1.251925192519252,23.687252089868913
1.2523252325232526,23.70290522033848
1.2527252725272526,23.718563351808175
1.2531253125312531,23.734226484278047
1.2535253525352537,23.749894617748062
1.2539253925392542,23.765567752218235
1.2543254325432542,23.78124588768853
1.2547254725472547,23.796929024159
1.2551255125512553,23.812617161629614
1.2555255525552558,23.828310300100384
1.2559255925592558,23.844008439571276
1.2563256325632564,23.85971158004235
1.2567256725672569,23.875419721513566
1.2571257125712574,23.891132863984936
1.2575257525752574,23.906851007456435
1.257925792579258,23.9225741519281
1.2583258325832585,23.938302297399918
1.258725872587259,23.954035443871888
1.259125912591259,23.969773591343984
1.2595259525952596,23.985516739816255
1.25992599259926,24.001264889288667
1.2603260326032606,24.017018039761233
1.2607260726072607,24.032776191233935
1.2611261126112612,24.048539343706807
1.2615261526152617,24.064307497179822
1.2619261926192622,24.080080651652988
1.2623262326232623,24.09585880712629
1.2627262726272628,24.11164196359976
1.2631263126312633,24.127430121073374
1.2635263526352638,24.143223279547144
1.2639263926392639,24.159021439021046
1.2643264326432644,24.17482459949511
1.264726472647265,24.190632760969326
1.2651265126512654,24.206445923443695
1.2655265526552655,24.222264086918194
1.265926592659266,24.23808725139286
1.2663266326632665,24.253915416867677
1.266726672667267,24.269748583342647
1.267126712671267,24.285586750817743
1.2675267526752676,24.301429919293014
1.267926792679268,24.317278088768433
1.2683268326832686,24.333131259244
1.2687268726872687,24.348989430719705
1.2691269126912692,24.364852603195573
1.2695269526952697,24.38072077667159
1.2699269926992702,24.396593951147754
1.2703270327032703,24.412472126624056
1.2707270727072708,24.428355303100524
1.2711271127112713,24.44424348057714
1.2715271527152718,24.460136659053912
1.271927192719272,24.47603483853081
1.2723272327232724,24.49193801900788
1.272727272727273,24.5078462004851
1.2731273127312734,24.52375938296246
1.2735273527352735,24.53967756643997
1.273927392739274,24.555600750917634
1.2743274327432745,24.571528936395453
1.274727472747275,24.587462122873422
1.2751275127512751,24.603400310351518
1.2755275527552756,24.61934349882979
1.2759275927592761,24.635291688308207
1.2763276327632767,24.651244878786773
1.2767276727672767,24.66720307026548
1.2771277127712772,24.683166262744347
1.2775277527752777,24.699134456223366
1.2779277927792778,24.71510765070251
1.2783278327832783,24.73108584618183
1.2787278727872788,24.7470690426613
1.2791279127912794,24.763057240140924
1.2795279527952794,24.77905043862067
1.27992799279928,24.795048638100585
1.2803280328032804,24.811051838580653
1.280728072807281,24.827060040060875
1.281128112811281,24.843073242541227
1.2815281528152815,24.859091446021743
1.281928192819282,24.875114650502415
1.2823282328232826,24.891142855983237
1.2827282728272826,24.907176062464185
1.2831283128312831,24.9232142699453
1.2835283528352837,24.939257478426573
1.2839283928392842,24.95530568790799
1.2843284328432842,24.97135889838954
1.2847284728472848,24.98741710987126
1.2851285128512853,25.00348032235313
1.2855285528552858,25.019548535835145
1.2859285928592858,25.035621750317294
1.2863286328632864,25.051699965799614
1.2867286728672869,25.06778318228208
1.2871287128712874,25.083871399764703
1.2875287528752875,25.09996461824746
1.287928792879288,25.116062837730375
1.2883288328832885,25.132166058213443
1.288728872887289,25.148274279696665
1.289128912891289,25.164387502180006
1.2895289528952896,25.180505725663533
1.28992899289929,25.196628950147204
1.2903290329032906,25.212757175631015
1.2907290729072907,25.228890402114974
1.2911291129112912,25.24502862959909
1.2915291529152917,25.26117185808336
1.2919291929192922,25.27732008756778
1.2923292329232923,25.293473318052328
1.2927292729272928,25.30963154953705
1.2931293129312933,25.32579478202192
1.2935293529352938,25.341963015506934
1.2939293929392939,25.35813624999209
1.2943294329432944,25.37431448547741
1.294729472947295,25.390497721962877
1.2951295129512954,25.40668595944849
1.2955295529552955,25.422879197934247
1.295929592959296,25.439077437420163
1.2963296329632965,25.455280677906238
1.296729672967297,25.47148891939246
1.297129712971297,25.48770216187881
1.2975297529752976,25.503920405365328
1.2979297929792981,25.520143649851992
1.2983298329832986,25.536371895338814
1.2987298729872987,25.55260514182576
1.2991299129912992,25.568843389312885
1.2995299529952997,25.585086637800156
1.2999299929993002,25.601334887287575
1.3003300330033003,25.617588137775122
1.3007300730073008,25.633846389262846
1.3011301130113013,25.650109641750714
1.3015301530153018,25.66637789523874
1.301930193019302,25.682651149726887
1.3023302330233024,25.698929405215207
1.302730273027303,25.715212661703674
1.3031303130313034,25.731500919192296
1.3035303530353035,25.74779417768105
1.303930393039304,25.764092437169968
1.3043304330433045,25.780395697659035
1.304730473047305,25.796703959148257
1.3051305130513051,25.813017221637608
1.3055305530553056,25.82933548512713
1.3059305930593061,25.845658749616796
1.3063306330633067,25.861987015106617
1.3067306730673067,25.878320281596565
1.3071307130713072,25.89465854908669
1.3075307530753078,25.91100181757696
1.3079307930793078,25.92735008706736
1.3083308330833083,25.943703357557926
1.3087308730873088,25.96006162904865
1.3091309130913094,25.976424901539527
1.3095309530953094,25.992793175030524
1.30993099309931,26.009166449521697
1.3103310331033104,26.025544725013017
1.310731073107311,26.041928001504484
1.311131113111311,26.05831627899608
1.3115311531153115,26.07470955748786
1.311931193119312,26.09110783697978
1.3123312331233126,26.107511117471844
1.3127312731273126,26.12391939896405
1.3131313131313131,26.140332681456417
1.3135313531353137,26.156750964948944
1.3139313931393142,26.173174249441608
1.3143314331433142,26.18960253493441
1.3147314731473148,26.206035821427385
1.3151315131513153,26.2224741089205
1.3155315531553158,26.238917397413772
1.3159315931593158,26.255365686907172
1.3163316331633164,26.271818977400745
1.3167316731673169,26.28827726889447
1.3171317131713174,26.304740561388336
1.3175317531753175,26.321208854882336
1.317931793179318,26.33768214937651
1.3183318331833185,26.35416044487083
1.318731873187319,26.370643741365303
1.319131913191319,26.3871320388599
1.3195319531953196,26.403625337354672
1.31993199319932,26.4201236368496
1.3203320332033206,26.436626937344663
1.3207320732073207,26.453135238839867
1.3211321132113212,26.469648541335236
1.3215321532153217,26.486166844830752
1.3219321932193222,26.502690149326426
1.3223322332233223,26.519218454822227
1.3227322732273228,26.535751761318203
1.3231323132313233,26.552290068814326
1.3235323532353238,26.568833377310597
1.3239323932393239,26.585381686806997
1.3243324332433244,26.601934997303573
1.324732473247325,26.618493308800286
1.3251325132513254,26.635056621297153
1.3255325532553255,26.65162493479416
1.325932593259326,26.668198249291333
1.3263326332633265,26.684776564788653
1.326732673267327,26.70135988128613
1.327132713271327,26.717948198783727
1.3275327532753276,26.734541517281496
1.3279327932793281,26.751139836779416
1.3283328332833286,26.76774315727749
1.3287328732873287,26.784351478775694
1.3291329132913292,26.800964801274063
1.3295329532953297,26.817583124772586
1.3299329932993302,26.83420644927126
1.3303330333033303,26.85083477477006
1.3307330733073308,26.86746810126903
1.3311331133113313,26.884106428768153
1.3315331533153318,26.900749757267423
1.331933193319332,26.917398086766823
1.3323332333233324,26.934051417266396
1.332733273327333,26.95070974876612
1.3331333133313334,26.967373081265986
1.3335333533353335,26.984041414765993
1.333933393339334,27.000714749266166
1.3343334333433345,27.017393084766486
1.334733473347335,27.034076421266953
1.3351335133513351,27.05076475876756
1.3355335533553356,27.06745809726833
1.3359335933593361,27.08415643676925
1.3363336333633367,27.100859777270323
1.3367336733673367,27.117568118771526
1.3371337133713372,27.134281461272902
1.3375337533753378,27.15099980477442
1.3379337933793378,27.167723149276075
1.3383338333833383,27.184451494777893
1.3387338733873388,27.20118484127987
1.3391339133913394,27.21792318878199
1.3395339533953394,27.234666537284237
1.33993399339934,27.251414886786662
1.3403340334033405,27.268168237289238
1.340734073407341,27.284926588791958
1.341134113411341,27.30168994129481
1.3415341534153415,27.318458294797825
1.341934193419342,27.335231649300997
1.3423342334233426,27.352010004804328
1.3427342734273426,27.368793361307777
1.3431343134313432,27.385581718811398
1.3435343534353437,27.40237507731517
1.3439343934393442,27.419173436819097
1.3443344334433442,27.435976797323143
1.3447344734473448,27.452785158827364
1.3451345134513453,27.469598521331744
1.3455345534553458,27.486416884836267
1.3459345934593459,27.503240249340912
1.3463346334633464,27.52006861484574
1.3467346734673469,27.53690198135071
1.3471347134713474,27.553740348855833
1.3475347534753475,27.570583717361085
1.347934793479348,27.587432086866503
1.3483348334833485,27.604285457372086
1.348734873487349,27.6211438288778
1.349134913491349,27.638007201383658
1.3495349534953496,27.654875574889672
1.34993499349935,27.671748949395855
1.3503350335033506,27.688627324902175
1.3507350735073507,27.705510701408624
1.3511351135113512,27.722399078915245
1.3515351535153517,27.739292457422017
1.3519351935193522,27.756190836928944
1.3523352335233523,27.773094217436
1.3527352735273528,27.79000259894322
1.3531353135313533,27.80691598145059
1.3535353535353538,27.823834364958113
1.3539353935393539,27.84075774946577
1.3543354335433544,27.857686134973587
1.354735473547355,27.874619521481563
1.3551355135513554,27.891557908989686
1.3555355535553555,27.90850129749794
1.355935593559356,27.925449687006356
1.3563356335633565,27.942403077514932
1.356735673567357,27.95936146902365
1.357135713571357,27.97632486153251
1.3575357535753576,27.993293255041536
1.3579357935793581,28.010266649550708
1.3583358335833586,28.027245045060027
1.3587358735873587,28.044228441569476
1.3591359135913592,28.06121683907911
1.3595359535953597,28.07821023758888
1.3599359935993602,28.095208637098796
1.3603360336033603,28.112212037608852
1.3607360736073608,28.129220439119074
1.3611361136113613,28.146233841629453
1.3615361536153618,28.16325224513997
1.361936193619362,28.180275649650632
1.3623362336233624,28.19730405516145
1.362736273627363,28.214337461672425
1.3631363136313634,28.231375869183548
1.3635363536353635,28.2484192776948
1.363936393639364,28.26546768720622
1.3643364336433645,28.282521097717794
1.364736473647365,28.299579509229524
1.3651365136513651,28.316642921741373
1.3655365536553656,28.333711335253398
1.3659365936593661,28.35078474976557
1.3663366336633667,28.36786316527789
1.3667366736673667,28.38494658179035
1.3671367136713672,28.40203499930297
1.3675367536753678,28.41912841781574
1.3679367936793683,28.436226837328668
1.3683368336833683,28.453330257841724
1.3687368736873688,28.470438679354945
1.3691369136913694,28.487552101868314
1.3695369536953694,28.50467052538182
1.36993699369937,28.521793949895493
1.3703370337033705,28.53892237540932
1.370737073707371,28.556055801923286
1.371137113711371,28.57319422943739
1.3715371537153715,28.59033765795167
1.371937193719372,28.60748608746609
1.3723372337233726,28.62463951798066
1.3727372737273726,28.641797949495366
1.3731373137313732,28.658961382010244
1.3735373537353737,28.676129815525268
1.3739373937393742,28.69330325004044
1.3743374337433742,28.71048168555574
1.3747374737473748,28.727665122071215
1.3751375137513753,28.74485355958684
1.3755375537553758,28.76204699810262
1.3759375937593759,28.779245437618517
1.3763376337633764,28.79644887813459
1.3767376737673769,28.81365731965081
1.3771377137713774,28.83087076216719
1.3775377537753775,28.848089205683696
1.377937793779378,28.86531265020037
1.3783378337833785,28.882541095717198
1.378737873787379,28.899774542234162
1.379137913791379,28.917012989751267
1.3795379537953796,28.934256438268548
1.37993799379938,28.951504887785973
1.3803380338033806,28.968758338303548
1.3807380738073807,28.98601678982125
1.3811381138113812,29.00328024233912
1.3815381538153817,29.020548695857144
1.3819381938193822,29.037822150375316
1.3823382338233823,29.055100605893625
1.3827382738273828,29.0723840624121
1.3831383138313833,29.089672519930723
1.3835383538353838,29.106965978449495
1.3839383938393839,29.124264437968403
1.3843384338433844,29.141567898487477
1.384738473847385,29.158876360006698
1.3851385138513854,29.176189822526073
1.3855385538553855,29.19350828604558
1.385938593859386,29.21083175056525
1.3863386338633865,29.22816021608508
1.386738673867387,29.245493682605048
1.387138713871387,29.262832150125153
1.3875387538753876,29.28017561864543
1.3879387938793881,29.297524088165847
1.3883388338833886,29.31487755868643
1.3887388738873887,29.332236030207135
1.3891389138913892,29.349599502728
1.3895389538953897,29.366967976249036
1.3899389938993902,29.384341450770208
1.3903390339033903,29.40171992629151
1.3907390739073908,29.419103402812983
1.3911391139113913,29.436491880334607
1.3915391539153918,29.453885358856386
1.391939193919392,29.471283838378284
1.3923392339233924,29.488687318900368
1.392739273927393,29.50609580042259
1.3931393139313935,29.523509282944964
1.3935393539353935,29.540927766467473
1.393939393939394,29.558351250990142
1.3943394339433945,29.57577973651297
1.394739473947395,29.59321322303594
1.3951395139513951,29.61065171055905
1.3955395539553956,29.62809519908232
1.3959395939593962,29.64554368860575
1.3963396339633967,29.66299717912932
1.3967396739673967,29.680455670653025
1.3971397139713972,29.697919163176902
1.3975397539753978,29.715387656700926
1.3979397939793983,29.732861151225105
1.3983398339833983,29.750339646749406
1.3987398739873989,29.767823143273883
1.3991399139913994,29.785311640798504
1.3995399539953994,29.802805139323265
1.3999399939994,29.820303638848184
1.4003400340034005,29.837807139373258
1.400740074007401,29.855315640898485
1.401140114011401,29.872829143423846
1.4015401540154016,29.89034764694937
1.401940194019402,29.907871151475042
1.4023402340234026,29.92539965700087
1.4027402740274026,29.942933163526828
1.4031403140314032,29.96047167105295
1.4035403540354037,29.978015179579227
1.4039403940394042,29.995563689105644
1.4043404340434043,30.0131171996322
1.4047404740474048,30.03067571115893
1.4051405140514053,30.04823922368581
1.4055405540554058,30.065807737212833
1.4059405940594059,30.083381251739986
1.4063406340634064,30.100959767267312
1.4067406740674069,30.11854328379479
1.4071407140714074,30.13613180132241
1.4075407540754075,30.153725319850164
1.407940794079408,30.17132383937809
1.4083408340834085,30.18892735990617
1.408740874087409,30.20653588143439
1.409140914091409,30.224149403962752
1.4095409540954096,30.241767927491274
1.40994099409941,30.259391452019948
1.4103410341034106,30.277019977548775
1.4107410741074107,30.294653504077733
1.4111411141114112,30.312292031606855
1.4115411541154117,30.329935560136132
1.4119411941194122,30.34758408966556
1.4123412341234123,30.365237620195114
1.4127412741274128,30.382896151724836
1.4131413141314133,30.400559684254713
1.4135413541354138,30.418228217784744
1.4139413941394139,30.435901752314898
1.4143414341434144,30.453580287845217
1.414741474147415,30.4712638243757
1.4151415141514154,30.488952361906325
1.4155415541554155,30.506645900437075
1.415941594159416,30.524344439968
1.4163416341634165,30.542047980499085
1.416741674167417,30.559756522030305
1.417141714171417,30.577470064561663
1.4175417541754176,30.59518860809319
1.4179417941794181,30.61291215262487
1.4183418341834186,30.630640698156697
1.4187418741874187,30.648374244688643
1.4191419141914192,30.666112792220765
1.4195419541954197,30.683856340753046
1.4199419941994202,30.70160489028548
1.4203420342034203,30.719358440818027
1.4207420742074208,30.737116992350757
1.4211421142114213,30.754880544883633
1.4215421542154218,30.772649098416657
1.421942194219422,30.790422652949818
1.4223422342234224,30.808201208483137
1.422742274227423,30.82598476501662
1.4231423142314235,30.843773322550245
1.4235423542354235,30.861566881083995
1.423942394239424,30.87936544061792
1.4243424342434245,30.897169001152005
1.424742474247425,30.914977562686225
1.4251425142514251,30.932791125220582
1.4255425542554256,30.950609688755115
1.4259425942594262,30.96843325328979
1.4263426342634267,30.986261818824616
1.4267426742674267,31.004095385359573
1.4271427142714272,31.021933952894695
1.4275427542754278,31.039777521429972
1.4279427942794283,31.0576260909654
1.4283428342834283,31.075479661500953
1.4287428742874289,31.093338233036683
1.4291429142914294,31.11120180557256
1.4295429542954294,31.129070379108565
1.42994299429943,31.146943953644747
1.4303430343034305,31.164822529181066
1.430743074307431,31.18270610571754
1.431143114311431,31.200594683254153
1.4315431543154316,31.21848826179093
1.431943194319432,31.23638684132785
1.4323432343234326,31.25429042186493
1.4327432743274326,31.272199003402143
1.4331433143314332,31.29011258593951
1.4335433543354337,31.308031169477044
1.4339433943394342,31.325954754014724
1.4343434343434343,31.343883339552523
1.4347434743474348,31.36181692609051
1.4351435143514353,31.37975551362863
1.4355435543554358,31.397699102166907
1.4359435943594359,31.415647691705317
1.4363436343634364,31.433601282243888
1.4367436743674369,31.451559873782617
1.4371437143714374,31.469523466321494
1.4375437543754375,31.4874920598605
1.437943794379438,31.505465654399682
1.4383438343834385,31.523444249939008
1.438743874387439,31.541427846478484
1.439143914391439,31.559416444018087
1.4395439543954396,31.577410042557865
1.43994399439944,31.59540864209779
1.4403440344034406,31.613412242637864
1.4407440744074407,31.631420844178077
1.4411441144114412,31.649434446718452
1.4415441544154417,31.667453050258985
1.4419441944194422,31.685476654799658
1.4423442344234423,31.703505260340467
1.4427442744274428,31.721538866881442
1.4431443144314433,31.73957747442257
1.4435443544354438,31.75762108296384
1.443944394439444,31.775669692505257
1.4443444344434444,31.793723303046832
1.444744474447445,31.81178191458856
1.4451445144514454,31.829845527130438
1.4455445544554455,31.847914140672444
1.445944594459446,31.865987755214622
1.4463446344634465,31.88406637075695
1.446744674467447,31.902149987299424
1.447144714471447,31.920238604842037
1.4475447544754476,31.93833222338481
1.4479447944794481,31.956430842927734
1.4483448344834486,31.974534463470814
1.4487448744874487,31.992643085014027
1.4491449144914492,32.010756707557405
1.4495449544954497,32.02887533110093
1.4499449944994502,32.046998955644604
1.4503450345034503,32.06512758118841
1.4507450745074508,32.08326120773239
1.4511451145114513,32.101399835276524
1.4515451545154519,32.11954346382079
1.451945194519452,32.13769209336521
1.4523452345234524,32.15584572390978
1.452745274527453,32.17400435545451
1.4531453145314535,32.19216798799938
1.4535453545354535,32.21033662154439
1.453945394539454,32.22851025608957
1.4543454345434546,32.246688891634896
1.454745474547455,32.26487252818038
1.4551455145514551,32.28306116572599
1.4555455545554556,32.301254804271764
1.4559455945594562,32.31945344381769
1.4563456345634567,32.33765708436377
1.4567456745674567,32.35586572590997
1.4571457145714573,32.37407936845636
1.4575457545754578,32.39229801200288
1.4579457945794583,32.41052165654956
1.4583458345834583,32.42875030209636
1.4587458745874589,32.44698394864335
1.4591459145914594,32.46522259619048
1.4595459545954594,32.48346624473773
1.45994599459946,32.501714894285165
1.4603460346034605,32.519968544832736
1.460746074607461,32.538227196380475
1.461146114611461,32.55649084892833
1.4615461546154616,32.574759502476354
1.461946194619462,32.593033157024536
1.4623462346234626,32.611311812572865
1.4627462746274627,32.62959546912131
1.4631463146314632,32.64788412666995
1.4635463546354637,32.66617778521873
1.4639463946394642,32.68447644476765
1.4643464346434643,32.70278010531671
1.4647464746474648,32.72108876686594
1.4651465146514653,32.739402429415314
1.4655465546554658,32.75772109296485
1.4659465946594659,32.77604475751451
1.4663466346634664,32.794373423064336
1.4667466746674669,32.812707089614314
1.4671467146714674,32.83104575716444
1.4675467546754675,32.849389425714705
1.467946794679468,32.867738095265125
1.4683468346834685,32.8860917658157
1.468746874687469,32.904450437366435
1.469146914691469,32.9228141099173
1.4695469546954696,32.94118278346832
1.46994699469947,32.9595564580195
1.4703470347034706,32.977935133570824
1.4707470747074707,32.99631881012228
1.4711471147114712,33.01470748767392
1.4715471547154717,33.03310116622569
1.4719471947194722,33.05149984577762
1.4723472347234723,33.06990352632968
1.4727472747274728,33.08831220788191
1.4731473147314733,33.106725890434284
1.4735473547354738,33.125144573986816
1.473947394739474,33.143568258539474
1.4743474347434744,33.16199694409231
1.474747474747475,33.18043063064528
1.4751475147514754,33.19886931819841
1.4755475547554755,33.217313006751674
1.475947594759476,33.2357616963051
1.4763476347634765,33.25421538685868
1.476747674767477,33.27267407841241
1.477147714771477,33.291137770966266
1.4775477547754776,33.3096064645203
1.4779477947794781,33.32808015907447
1.4783478347834786,33.3465588546288
1.4787478747874787,33.365042551183265
1.4791479147914792,33.383531248737896
1.4795479547954797,33.402024947292674
1.4799479947994802,33.4205236468476
1.4803480348034803,33.43902734740266
1.4807480748074808,33.45753604895789
1.4811481148114813,33.476049751513266
1.4815481548154819,33.494568455068794
1.481948194819482,33.51309215962445
1.4823482348234824,33.53162086518029
1.482748274827483,33.55015457173626
1.4831483148314835,33.56869327929239
1.4835483548354835,33.58723698784865
1.483948394839484,33.60578569740508
1.4843484348434846,33.624339407961656
1.484748474847485,33.64289811951839
1.4851485148514851,33.66146183207525
1.4855485548554856,33.68003054563228
1.4859485948594862,33.698604260189455
1.4863486348634867,33.71718297574678
1.4867486748674867,33.735766692304246
1.4871487148714873,33.75435540986187
1.4875487548754878,33.772949128419654
1.4879487948794883,33.79154784797758
1.4883488348834883,33.810151568535645
1.4887488748874889,33.828760290093875
1.4891489148914894,33.84737401265225
1.4895489548954894,33.865992736210764
1.48994899489949,33.88461646076944
1.4903490349034905,33.90324518632827
1.490749074907491,33.92187891288725
1.491149114911491,33.94051764044636
1.4915491549154916,33.959161369005635
1.491949194919492,33.97781009856507
1.4923492349234926,33.99646382912465
1.4927492749274927,34.01512256068436
1.4931493149314932,34.03378629324424
1.4935493549354937,34.05245502680427
1.4939493949394942,34.07112876136445
1.4943494349434943,34.089807496924756
1.4947494749474948,34.10849123348523
1.4951495149514953,34.12717997104587
1.4955495549554958,34.14587370960665
1.4959495949594959,34.16457244916756
1.4963496349634964,34.18327618972864
1.496749674967497,34.201984931289864
1.4971497149714974,34.220698673851246
1.4975497549754975,34.23941741741276
1.497949794979498,34.258141161974436
1.4983498349834985,34.27686990753627
1.498749874987499,34.295603654098244
1.499149914991499,34.31434240166036
1.4995499549954996,34.333086150222634
1.4999499949995,34.35183489978507
1.5003500350035006,34.37058865034765
1.5007500750075007,34.38934740191036
1.5011501150115012,34.40811115447324
1.5015501550155017,34.42687990803627
1.5019501950195022,34.44565366259945
1.5023502350235023,34.46443241816276
1.5027502750275028,34.48321617472623
1.5031503150315033,34.502004932289864
1.5035503550355038,34.52079869085365
1.503950395039504,34.53959745041756
1.5043504350435044,34.558401210981636
1.504750475047505,34.577209972545866
1.5051505150515054,34.59602373511025
1.5055505550555055,34.614842498674754
1.505950595059506,34.633666263239434
1.5063506350635065,34.652495028804275
1.506750675067507,34.671328795369256
1.507150715071507,34.690167562934356
1.5075507550755076,34.709011331499646
1.5079507950795081,34.72786010106507
1.5083508350835086,34.746713871630654
1.5087508750875087,34.765572643196364
1.5091509150915092,34.784436415762244
1.5095509550955097,34.80330518932828
1.5099509950995103,34.82217896389446
1.5103510351035103,34.841057739460766
1.5107510751075108,34.85994151602725
1.5111511151115113,34.87883029359388
1.5115511551155119,34.897724072160656
1.511951195119512,34.916622851727574
1.5123512351235124,34.935526632294646
1.512751275127513,34.95443541386188
1.5131513151315135,34.97334919642926
1.5135513551355135,34.992267979996775
1.513951395139514,35.01119176456445
1.5143514351435146,35.03012055013229
1.514751475147515,35.04905433670026
1.5151515151515151,35.06799312426838
1.5155515551555157,35.08693691283665
1.5159515951595162,35.10588570240508
1.5163516351635167,35.12483949297366
1.5167516751675167,35.14379828454238
1.5171517151715173,35.16276207711126
1.5175517551755178,35.18173087068029
1.5179517951795183,35.200704665249475
1.5183518351835184,35.21968346081878
1.5187518751875189,35.238667257388265
1.5191519151915194,35.25765605495789
1.5195519551955199,35.27664985352767
1.51995199519952,35.29564865309759
1.5203520352035205,35.31465245366767
1.520752075207521,35.3336612552379
1.521152115211521,35.352675057808256
1.5215521552155216,35.37169386137879
1.521952195219522,35.390717665949474
1.5223522352235226,35.4097464715203
1.5227522752275227,35.42878027809127
1.5231523152315232,35.44781908566239
1.5235523552355237,35.46686289423367
1.5239523952395242,35.48591170380511
1.5243524352435243,35.504965514376664
1.5247524752475248,35.524024325948396
1.5251525152515253,35.543088138520275
1.5255525552555258,35.562156952092316
1.5259525952595259,35.581230766664476
1.5263526352635264,35.600309582236804
1.526752675267527,35.61939339880929
1.5271527152715274,35.63848221638192
1.5275527552755275,35.65757603495469
1.527952795279528,35.67667485452761
1.5283528352835285,35.6957786751007
1.528752875287529,35.714887496673924
1.529152915291529,35.734001319247284
1.5295529552955296,35.75312014282082
1.52995299529953,35.772243967394495
1.5303530353035306,35.79137279296833
1.5307530753075307,35.81050661954229
1.5311531153115312,35.82964544711642
1.5315531553155317,35.848789275690706
1.5319531953195322,35.86793810526514
1.5323532353235323,35.8870919358397
1.5327532753275328,35.90625076741443
1.5331533153315333,35.92541459998931
1.5335533553355338,35.94458343356435
1.533953395339534,35.9637572681395
1.5343534353435344,35.982936103714835
1.534753475347535,36.002119940290314
1.5351535153515354,36.021308777865954
1.5355535553555355,36.040502616441714
1.535953595359536,36.05970145601765
1.5363536353635365,36.078905296593724
1.536753675367537,36.09811413816996
1.537153715371537,36.117327980746325
1.5375537553755376,36.136546824322856
1.5379537953795381,36.155770668899535
1.5383538353835386,36.17499951447636
1.5387538753875387,36.19423336105332
1.5391539153915392,36.21347220863046
1.5395539553955397,36.23271605720774
1.5399539953995403,36.251964906785176
1.5403540354035403,36.27121875736274
1.5407540754075408,36.29047760894046
1.5411541154115413,36.30974146151835
1.5415541554155419,36.32901031509638
1.541954195419542,36.34828416967454
1.5423542354235424,36.36756302525288
1.542754275427543,36.38684688183136
1.5431543154315435,36.40613573940999
1.5435543554355435,36.425429597988746
1.543954395439544,36.44472845756769
1.5443544354435446,36.464032318146764
1.544754475447545,36.483341179726
1.5451545154515451,36.502655042305356
1.5455545554555457,36.52197390588489
1.5459545954595462,36.541297770464574
1.5463546354635467,36.56062663604441
1.5467546754675467,36.579960502624374
1.5471547154715473,36.599299370204506
1.5475547554755478,36.61864323878479
1.5479547954795483,36.63799210836522
1.5483548354835484,36.65734597894578
1.5487548754875489,36.67670485052652
1.5491549154915494,36.6960687231074
1.54955495549555,36.71543759668843
1.54995499549955,36.734811471269595
1.5503550355035505,36.75419034685092
1.550755075507551,36.77357422343241
1.551155115511551,36.792963101014024
1.5515551555155516,36.8123569795958
1.551955195519552,36.83175585917773
1.5523552355235526,36.851159739759815
1.5527552755275527,36.87056862134203
1.5531553155315532,36.88998250392441
1.5535553555355537,36.90940138750694
1.5539553955395542,36.928825272089625
1.5543554355435543,36.948254157672444
1.5547554755475548,36.967688044255425
1.5551555155515553,36.98712693183856
1.5555555555555558,37.00657082042184
1.5559555955595559,37.02601971000525
1.5563556355635564,37.04547360058884
1.556755675567557,37.06493249217257
1.5571557155715574,37.08439638475645
1.5575557555755575,37.10386527834046
1.557955795579558,37.123339172924645
1.5583558355835585,37.14281806850898
1.558755875587559,37.16230196509346
1.559155915591559,37.18179086267807
1.5595559555955596,37.20128476126286
1.55995599559956,37.22078366084779
1.5603560356035606,37.24028756143287
1.5607560756075607,37.259796463018084
1.5611561156115612,37.27931036560348
1.5615561556155617,37.298829269189
1.5619561956195622,37.31835317377469
1.5623562356235623,37.337882079360504
1.5627562756275628,37.357415985946474
1.5631563156315633,37.37695489353261
1.5635563556355638,37.3964988021189
1.563956395639564,37.41604771170532
1.5643564356435644,37.4356016222919
1.564756475647565,37.455160533878626
1.5651565156515654,37.474724446465515
1.5655565556555655,37.494293360052524
1.565956595659566,37.51386727463971
1.5663566356635665,37.533446190227046
1.566756675667567,37.553030106814525
1.5671567156715671,37.57261902440214
1.5675567556755676,37.592212942989924
1.5679567956795681,37.61181186257786
1.5683568356835687,37.63141578316594
1.5687568756875687,37.65102470475416
1.5691569156915692,37.67063862734254
1.5695569556955697,37.690257550931065
1.5699569956995703,37.70988147551975
1.5703570357035703,37.72951040110857
1.5707570757075708,37.74914432769755
1.5711571157115714,37.76878325528669
1.5715571557155719,37.78842718387597
1.571957195719572,37.80807611346538
1.5723572357235724,37.82773004405496
1.572757275727573,37.8473889756447
1.5731573157315735,37.867052908234584
1.5735573557355735,37.886721841824595
1.573957395739574,37.90639577641478
1.5743574357435746,37.92607471200512
1.574757475747575,37.9457586485956
1.5751575157515751,37.965447586186215
1.5755575557555757,37.985141524777
1.5759575957595762,38.00484046436793
1.5763576357635767,38.02454440495902
1.5767576757675767,38.04425334655022
1.5771577157715773,38.06396728914161
1.5775577557755778,38.08368623273314
1.5779577957795783,38.10341017732483
1.5783578357835784,38.12313912291664
1.5787578757875789,38.142873069508624
1.5791579157915794,38.16261201710076
1.57955795579558,38.18235596569305
1.57995799579958,38.20210491528545
1.5803580358035805,38.22185886587804
1.580758075807581,38.24161781747078
1.581158115811581,38.261381770063636
1.5815581558155816,38.28115072365668
1.581958195819582,38.30092467824986
1.5823582358235826,38.3207036338432
1.5827582758275827,38.34048759043665
1.5831583158315832,38.36027654803029
1.5835583558355837,38.38007050662408
1.5839583958395842,38.399869466218014
1.5843584358435843,38.419673426812075
1.5847584758475848,38.43948238840631
1.5851585158515853,38.459296351000695
1.5855585558555858,38.479115314595234
1.5859585958595859,38.4989392791899
1.5863586358635864,38.51876824478473
1.586758675867587,38.53860221137971
1.5871587158715874,38.55844117897485
1.5875587558755875,38.57828514757011
1.587958795879588,38.59813411716554
1.5883588358835885,38.617988087761134
1.588758875887589,38.637847059356865
1.589158915891589,38.65771103195272
1.5895589558955896,38.67758000554876
1.58995899589959,38.69745398014495
1.5903590359035906,38.717332955741284
1.5907590759075907,38.737216932337745
1.5911591159115912,38.75710590993438
1.5915591559155917,38.776999888531165
1.5919591959195922,38.796898868128096
1.5923592359235923,38.81680284872516
1.5927592759275928,38.83671183032241
1.5931593159315933,38.85662581291978
1.5935593559355938,38.87654479651732
1.593959395939594,38.89646878111498
1.5943594359435944,38.91639776671283
1.594759475947595,38.93633175331081
1.5951595159515954,38.956270740908934
1.5955595559555955,38.976214729507205
1.595959595959596,38.99616371910564
1.5963596359635965,39.01611770970422
1.596759675967597,39.03607670130296
1.5971597159715971,39.05604069390182
1.5975597559755976,39.07600968750086
1.5979597959795981,39.09598368210005
1.5983598359835987,39.11596267769938
1.5987598759875987,39.13594667429884
1.5991599159915992,39.155935671898476
1.5995599559955997,39.17592967049827
1.5999599959996003,39.195928670098205
1.6003600360036003,39.215932670698265
1.6007600760076008,39.2359416722985
1.6011601160116014,39.255955674898885
1.6015601560156019,39.27597467849942
1.601960196019602,39.29599868310009
1.6023602360236024,39.31602768870092
1.602760276027603,39.3360616953019
1.6031603160316035,39.35610070290304
1.6035603560356035,39.37614471150431
1.603960396039604,39.39619372110574
1.6043604360436046,39.41624773170733
1.604760476047605,39.43630674330907
1.6051605160516051,39.45637075591093
1.6055605560556057,39.476439769512965
1.6059605960596062,39.49651378411515
1.6063606360636067,39.516592799717486
1.6067606760676068,39.53667681631995
1.6071607160716073,39.55676583392258
1.6075607560756078,39.576859852525374
1.6079607960796083,39.59695887212831
1.6083608360836084,39.61706289273137
1.6087608760876089,39.63717191433461
1.6091609160916094,39.657285936937996
1.60956095609561,39.67740496054152
1.60996099609961,39.6975289851452
1.6103610361036105,39.71765801074903
1.610761076107611,39.73779203735302
1.611161116111611,39.757931064957134
1.6115611561156116,39.77807509356142
1.611961196119612,39.79822412316585
1.6123612361236126,39.81837815377044
1.6127612761276127,39.83853718537516
1.6131613161316132,39.85870121798004
1.6135613561356137,39.87887025158508
1.6139613961396142,39.89904428619026
1.6143614361436143,39.91922332179558
1.6147614761476148,39.93940735840106
1.6151615161516153,39.9595963960067
1.6155615561556158,39.97979043461249
1.6159615961596159,39.9999894742184
1.6163616361636164,40.020193514824484
1.616761676167617,40.04040255643073
1.6171617161716174,40.060616599037104
1.6175617561756175,40.08083564264363
1.617961796179618,40.101059687250306
1.6183618361836185,40.12128873285714
1.618761876187619,40.141522779464125
1.619161916191619,40.16176182707124
1.6195619561956196,40.182005875678534
1.6199619961996201,40.20225492528596
1.6203620362036206,40.222508975893554
1.6207620762076207,40.24276802750127
1.6211621162116212,40.263032080109156
1.6215621562156217,40.28330113371719
1.6219621962196222,40.303575188325375
1.6223622362236223,40.32385424393369
1.6227622762276228,40.344138300542184
1.6231623162316233,40.36442735815082
1.6235623562356238,40.384721416759604
1.623962396239624,40.40502047636852
1.6243624362436244,40.425324536977605
1.624762476247625,40.445633598586845
1.6251625162516254,40.46594766119624
1.6255625562556255,40.48626672480574
1.625962596259626,40.50659078941543
1.6263626362636265,40.52691985502527
1.626762676267627,40.54725392163525
1.6271627162716271,40.56759298924537
1.6275627562756276,40.587937057855655
1.6279627962796281,40.6082861274661
1.6283628362836287,40.62864019807668
1.6287628762876287,40.648999269687394
1.6291629162916292,40.66936334229828
1.6295629562956297,40.68973241590932
1.6299629962996303,40.71010649052051
1.6303630363036303,40.730485566131826
1.6307630763076308,40.75086964274331
1.6311631163116314,40.77125872035495
1.6315631563156319,40.79165279896673
1.631963196319632,40.81205187857865
1.6323632363236324,40.83245595919074
1.632763276327633,40.852865040802975
1.6331633163316335,40.87327912341536
1.6335633563356335,40.893698207027875
1.633963396339634,40.91412229164057
1.6343634363436346,40.9345513772534
1.634763476347635,40.95498546386639
1.6351635163516351,40.975424551479506
1.6355635563556357,40.99586864009279
1.6359635963596362,41.01631772970623
1.6363636363636367,41.03677182031981
1.6367636763676368,41.05723091193353
1.6371637163716373,41.07769500454742
1.6375637563756378,41.09816409816146
1.6379637963796383,41.11863819277565
1.6383638363836384,41.13911728838996
1.6387638763876389,41.15960138500444
1.6391639163916394,41.18009048261909
1.63956395639564,41.200584581233876
1.63996399639964,41.22108368084879
1.6403640364036405,41.24158778146388
1.640764076407641,41.2620968830791
1.6411641164116415,41.282610985694504
1.6415641564156416,41.30313008931001
1.641964196419642,41.323654193925705
1.6423642364236426,41.34418329954154
1.6427642764276427,41.3647174061575
1.6431643164316432,41.38525651377364
1.6435643564356437,41.40580062238993
1.6439643964396442,41.426349732006365
1.6443644364436443,41.44690384262294
1.6447644764476448,41.46746295423967
1.6451645164516453,41.48802706685656
1.6455645564556458,41.508596180473596
1.6459645964596459,41.529170295090765
1.6463646364636464,41.5497494107081
1.646764676467647,41.57033352732559
1.6471647164716474,41.59092264494323
1.6475647564756475,41.61151676356099
1.647964796479648,41.632115883178926
1.6483648364836485,41.65272000379702
1.648764876487649,41.67332912541526
1.649164916491649,41.69394324803363
1.6495649564956496,41.714562371652164
1.6499649964996501,41.73518649627085
1.6503650365036506,41.75581562188969
1.6507650765076507,41.77644974850865
1.6511651165116512,41.797088876127795
1.6515651565156517,41.81773300474708
1.6519651965196522,41.83838213436652
1.6523652365236523,41.85903626498608
1.6527652765276528,41.87969539660582
1.6531653165316533,41.90035952922571
1.6535653565356538,41.92102866284575
1.653965396539654,41.94170279746592
1.6543654365436544,41.962381933086256
1.654765476547655,41.983066069706744
1.6551655165516554,42.00375520732738
1.6555655565556555,42.02444934594815
1.655965596559656,42.04514848556908
1.6563656365636565,42.06585262619018
1.656765676567657,42.08656176781141
1.6571657165716571,42.107275910432776
1.6575657565756576,42.12799505405432
1.6579657965796581,42.148719198676005
1.6583658365836587,42.16944834429785
1.6587658765876587,42.19018249091981
1.6591659165916592,42.21092163854195
1.6595659565956598,42.23166578716424
1.6599659965996603,42.25241493678667
1.6603660366036603,42.27316908740924
1.6607660766076608,42.29392823903198
1.6611661166116614,42.31469239165487
1.6615661566156619,42.33546154527791
1.661966196619662,42.35623569990107
1.6623662366236625,42.377014855524415
1.662766276627663,42.39779901214791
1.6631663166316635,42.41858816977154
1.6635663566356635,42.43938232839531
1.663966396639664,42.46018148801925
1.6643664366436646,42.480985648643326
1.664766476647665,42.50179481026758
1.6651665166516652,42.522608972891945
1.6655665566556657,42.543428136516475
1.6659665966596662,42.564252301141174
1.6663666366636667,42.585081466766006
1.6667666766676668,42.60591563339097
1.6671667166716673,42.626754801016105
1.6675667566756678,42.6475989696414
1.6679667966796683,42.66844813926684
1.6683668366836684,42.68930230989241
1.6687668766876689,42.71016148151815
1.6691669166916694,42.73102565414404
1.66956695669567,42.75189482777007
1.66996699669967,42.772769002396245
1.6703670367036705,42.79364817802258
1.670767076707671,42.814532354649074
1.6711671167116715,42.83542153227571
1.6715671567156716,42.85631571090248
1.671967196719672,42.877214890529416
1.6723672367236726,42.89811907115651
1.6727672767276727,42.919028252783725
1.6731673167316732,42.93994243541111
1.6735673567356737,42.96086161903865
1.6739673967396742,42.98178580366634
1.6743674367436743,43.002714989294155
1.6747674767476748,43.023649175922145
1.6751675167516753,43.04458836355029
1.6755675567556758,43.065532552178574
1.6759675967596759,43.08648174180699
1.6763676367636764,43.10743593243558
1.676767676767677,43.128395124064326
1.6771677167716774,43.149359316693214
1.6775677567756775,43.17032851032223
1.677967796779678,43.19130270495141
1.6783678367836785,43.212281900580756
1.678767876787679,43.23326609721025
1.679167916791679,43.254255294839865
1.6795679567956796,43.27524949346966
1.6799679967996801,43.29624869309959
1.6803680368036806,43.31725289372968
1.6807680768076807,43.33826209535991
1.6811681168116812,43.35927629799029
1.6815681568156817,43.38029550162083
1.6819681968196822,43.40131970625152
1.6823682368236823,43.42234891188234
1.6827682768276828,43.44338311851333
1.6831683168316833,43.464422326144465
1.6835683568356838,43.48546653477576
1.683968396839684,43.506515744407174
1.6843684368436844,43.527569955038764
1.684768476847685,43.54862916667051
1.6851685168516854,43.5696933793024
1.6855685568556855,43.59076259293441
1.685968596859686,43.6118368075666
1.6863686368636865,43.632916023198945
1.686768676867687,43.654000239831426
1.6871687168716871,43.67508945746405
1.6875687568756876,43.696183676096844
1.6879687968796881,43.71728289572978
1.6883688368836887,43.73838711636287
1.6887688768876887,43.75949633799609
1.6891689168916892,43.780610560629476
1.6895689568956898,43.80172978426302
1.6899689968996903,43.82285400889671
1.6903690369036903,43.84398323453052
1.6907690769076908,43.865117461164516
1.6911691169116914,43.88625668879865
1.6915691569156919,43.90740091743295
1.691969196919692,43.92855014706736
1.6923692369236925,43.94970437770195
1.692769276927693,43.970863609336696
1.6931693169316935,43.992027841971584
1.6935693569356935,44.0131970756066
1.693969396939694,44.034371310241795
1.6943694369436946,44.05555054587714
1.694769476947695,44.076734782512624
1.6951695169516952,44.097924020148234
1.6955695569556957,44.11911825878404
1.6959695969596962,44.14031749841997
1.6963696369636967,44.161521739056056
1.6967696769676968,44.182730980692284
1.6971697169716973,44.20394522332867
1.6975697569756978,44.22516446696522
1.6979697969796983,44.2463887116019
1.6983698369836984,44.26761795723872
1.6987698769876989,44.28885220387571
1.6991699169916994,44.310091451512854
1.6995699569957,44.33133570015015
1.6999699969997,44.35258494978756
1.7003700370037005,44.37383920042516
1.700770077007701,44.39509845206289
1.7011701170117015,44.41636270470078
1.7015701570157016,44.437631958338805
1.701970197019702,44.45890621297699
1.7023702370237026,44.48018546861533
1.7027702770277027,44.501469725253806
1.7031703170317032,44.52275898289244
1.7035703570357037,44.54405324153124
1.7039703970397042,44.565352501170175
1.7043704370437043,44.586656761809245
1.7047704770477048,44.60796602344848
1.7051705170517053,44.62928028608787
1.7055705570557058,44.65059954972742
1.7059705970597059,44.67192381436708
1.7063706370637064,44.69325308000693
1.706770677067707,44.71458734664691
1.7071707170717074,44.73592661428706
1.7075707570757075,44.75727088292732
1.707970797079708,44.778620152567775
1.7083708370837085,44.79997442320836
1.708770877087709,44.821333694849095
1.709170917091709,44.84269796748996
1.7095709570957096,44.86406724113101
1.7099709970997101,44.8854415157722
1.7103710371037106,44.90682079141354
1.7107710771077107,44.92820506805501
1.7111711171117112,44.94959434569665
1.7115711571157117,44.970988624338446
1.7119711971197122,44.99238790398039
1.7123712371237123,45.013792184622446
1.7127712771277128,45.035201466264695
1.7131713171317133,45.056615748907085
1.7135713571357138,45.07803503254962
1.713971397139714,45.09945931719229
1.7143714371437144,45.12088860283513
1.714771477147715,45.14232288947813
1.7151715171517155,45.16376217712127
1.7155715571557155,45.18520646576454
1.715971597159716,45.20665575540797
1.7163716371637165,45.22811004605157
1.716771677167717,45.24956933769531
1.7171717171717171,45.27103363033918
1.7175717571757176,45.29250292398322
1.7179717971797182,45.313977218627414
1.7183718371837187,45.335456514271755
1.7187718771877187,45.35694081091623
1.7191719171917192,45.37843010856086
1.7195719571957198,45.39992440720566
1.7199719971997203,45.4214237068506
1.7203720372037203,45.44292800749567
1.7207720772077209,45.46443730914091
1.7211721172117214,45.485951611786305
1.7215721572157219,45.50747091543185
1.721972197219722,45.52899522007752
1.7223722372237225,45.550524525723354
1.722772277227723,45.57205883236935
1.7231723172317235,45.593598140015494
1.7235723572357236,45.615142448661764
1.723972397239724,45.6366917583082
1.7243724372437246,45.65824606895479
1.724772477247725,45.679805380601536
1.7251725172517252,45.701369693248395
1.7255725572557257,45.722939006895444
1.7259725972597262,45.74451332154264
1.7263726372637267,45.766092637189985
1.7267726772677268,45.787676953837455
1.7271727172717273,45.80926627148509
1.7275727572757278,45.830860590132886
1.7279727972797283,45.852459909780826
1.7283728372837284,45.87406423042889
1.7287728772877289,45.895673552077135
1.7291729172917294,45.91728787472553
1.72957295729573,45.938907198374075
1.72997299729973,45.960531523022745
1.7303730373037305,45.98216084867158
1.730773077307731,46.003795175320576
1.7311731173117315,46.02543450296972
1.7315731573157316,46.04707883161899
1.731973197319732,46.06872816126844
1.7323732373237326,46.09038249191802
1.7327732773277327,46.11204182356774
1.7331733173317332,46.133706156217634
1.7335733573357337,46.15537548986768
1.7339733973397342,46.177049824517866
1.7343734373437343,46.19872916016819
1.7347734773477348,46.220413496818686
1.7351735173517353,46.24210283446932
1.7355735573557358,46.26379717312012
1.7359735973597359,46.28549651277104
1.7363736373637364,46.307200853422124
1.736773677367737,46.32891019507337
1.7371737173717374,46.35062453772477
1.7375737573757375,46.37234388137629
1.737973797379738,46.394068226027976
1.7383738373837385,46.41579757167982
1.738773877387739,46.43753191833181
1.739173917391739,46.459271265983936
1.7395739573957396,46.48101561463622
1.7399739973997401,46.502764964288666
1.7403740374037406,46.52451931494126
1.7407740774077407,46.54627866659397
1.7411741174117412,46.56804301924687
1.7415741574157417,46.58981237289992
1.7419741974197422,46.61158672755312
1.7423742374237423,46.63336608320643
1.7427742774277428,46.65515043985993
1.7431743174317433,46.676939797513576
1.7435743574357438,46.69873415616737
1.743974397439744,46.72053351582128
1.7443744374437444,46.742337876475375
1.744774477447745,46.76414723812961
1.7451745174517455,46.78596160078401
1.7455745574557455,46.80778096443853
1.745974597459746,46.82960532909322
1.7463746374637465,46.85143469474806
1.746774677467747,46.87326906140306
1.7471747174717471,46.895108429058176
1.7475747574757476,46.91695279771347
1.7479747974797482,46.938802167368905
1.7483748374837487,46.960656538024516
1.7487748774877487,46.98251590968023
1.7491749174917492,47.00438028233612
1.7495749574957498,47.02624965599216
1.7499749974997503,47.04812403064835
1.7503750375037503,47.07000340630468
1.7507750775077509,47.09188778296117
1.7511751175117514,47.113777160617815
1.7515751575157519,47.135671539274604
1.751975197519752,47.157570918931526
1.7523752375237525,47.179475299588624
1.752775277527753,47.20138468124587
1.7531753175317535,47.223299063903255
1.7535753575357536,47.24521844756078
1.753975397539754,47.267142832218475
1.7543754375437546,47.28907221787632
1.754775477547755,47.31100660453431
1.7551755175517552,47.33294599219243
1.7555755575557557,47.354890380850726
1.7559755975597562,47.376839770509164
1.7563756375637567,47.39879416116776
1.7567756775677568,47.42075355282648
1.7571757175717573,47.44271794548538
1.7575757575757578,47.46468733914441
1.7579757975797583,47.486661733803615
1.7583758375837584,47.50864112946293
1.7587758775877589,47.53062552612243
1.7591759175917594,47.552614923782066
1.75957595759576,47.574609322441866
1.75997599759976,47.596608722101784
1.7603760376037605,47.61861312276188
1.760776077607761,47.64062252442212
1.7611761176117615,47.66263692708251
1.7615761576157616,47.68465633074303
1.761976197619762,47.70668073540374
1.7623762376237626,47.728710141064575
1.7627762776277627,47.750744547725546
1.7631763176317632,47.77278395538669
1.7635763576357637,47.79482836404799
1.7639763976397642,47.81687777370943
1.7643764376437643,47.838932184371
1.7647764776477648,47.86099159603274
1.7651765176517653,47.88305600869464
1.7655765576557658,47.90512542235668
1.765976597659766,47.927199837018854
1.7663766376637664,47.949279252681194
1.766776677667767,47.971363669343695
1.7671767176717674,47.99345308700634
1.7675767576757675,48.01554750566911
1.767976797679768,48.037646925332055
1.7683768376837685,48.059751345995146
1.768776877687769,48.08186076765839
1.769176917691769,48.103975190321755
1.7695769576957696,48.12609461398531
1.7699769976997701,48.148219038648996
1.7703770377037706,48.170348464312845
1.7707770777077707,48.19248289097681
1.7711771177117712,48.214622318640956
1.7715771577157717,48.23676674730525
1.7719771977197722,48.258916176969706
1.7723772377237723,48.28107060763428
1.7727772777277728,48.30323003929902
1.7731773177317733,48.32539447196391
1.7735773577357739,48.34756390562895
1.773977397739774,48.36973834029412
1.7743774377437744,48.39191777595947
1.774777477747775,48.41410221262496
1.7751775177517755,48.43629165029061
1.7755775577557755,48.458486088956384
1.775977597759776,48.480685528622324
1.7763776377637766,48.50288996928842
1.776777677767777,48.52509941095467
1.7771777177717771,48.547313853621034
1.7775777577757776,48.56953329728758
1.7779777977797782,48.591757741954275
1.7783778377837787,48.61398718762113
1.7787778777877787,48.6362216342881
1.7791779177917793,48.65846108195523
1.7795779577957798,48.68070553062253
1.7799779977997803,48.70295498028998
1.7803780378037803,48.72520943095754
1.7807780778077809,48.74746888262529
1.7811781178117814,48.769733335293196
1.7815781578157819,48.792002788961234
1.781978197819782,48.814277243629405
1.7823782378237825,48.83655669929775
1.782778277827783,48.858841155966246
1.7831783178317835,48.88113061363488
1.7835783578357836,48.90342507230367
1.783978397839784,48.925724531972605
1.7843784378437846,48.9480289926417
1.784778477847785,48.97033845431095
1.7851785178517852,48.99265291698032
1.7855785578557857,49.014972380649866
1.7859785978597862,49.03729684531956
1.7863786378637867,49.0596263109894
1.7867786778677868,49.08196077765937
1.7871787178717873,49.104300245329526
1.7875787578757878,49.126644713999816
1.7879787978797883,49.148994183670254
1.7883788378837884,49.17134865434083
1.7887788778877889,49.19370812601158
1.7891789178917894,49.21607259868248
1.78957895789579,49.238442072353514
1.78997899789979,49.26081654702469
1.7903790379037905,49.28319602269604
1.790779077907791,49.30558049936753
1.7911791179117915,49.327969977039174
1.7915791579157916,49.35036445571095
1.791979197919792,49.3727639353829
1.7923792379237926,49.39516841605499
1.7927792779277931,49.417577897727234
1.7931793179317932,49.43999238039961
1.7935793579357937,49.46241186407216
1.7939793979397942,49.48483634874485
1.7943794379437943,49.50726583441767
1.7947794779477948,49.52970032109067
1.7951795179517953,49.55213980876382
1.7955795579557958,49.574584297437106
1.795979597959796,49.59703378711053
1.7963796379637964,49.61948827778413
1.796779677967797,49.64194776945787
1.7971797179717974,49.66441226213177
1.7975797579757975,49.6868817558058
1.797979797979798,49.709356250479985
1.7983798379837985,49.73183574615433
1.798779877987799,49.75432024282883
1.799179917991799,49.776809740503445
1.7995799579957996,49.79930423917825
1.7999799979998001,49.82180373885319
1.8003800380038006,49.844308239528296
1.8007800780078007,49.86681774120351
1.8011801180118012,49.88933224387891
1.8015801580158017,49.91185174755446
1.8019801980198022,49.93437625223015
1.8023802380238023,49.95690575790597
1.8027802780278028,49.97944026458197
1.8031803180318033,50.00197977225812
1.8035803580358039,50.024524280934415
1.803980398039804,50.04707379061083
1.8043804380438044,50.06962830128743
1.804780478047805,50.09218781296418
1.8051805180518055,50.11475232564108
1.8055805580558055,50.1373218393181
1.805980598059806,50.159896353995286
1.8063806380638066,50.182475869672636
1.806780678067807,50.205060386350134
1.8071807180718071,50.22764990402776
1.8075807580758076,50.25024442270555
1.8079807980798082,50.2728439423835
1.8083808380838087,50.29544846306159
1.8087808780878087,50.318057984739816
1.8091809180918093,50.34067250741821
1.8095809580958098,50.36329203109676
1.8099809980998103,50.38591655577545
1.8103810381038103,50.408546081454276
1.8107810781078109,50.431180608133275
1.8111811181118114,50.45382013581243
1.8115811581158119,50.47646466449172
1.811981198119812,50.49911419417114
1.8123812381238125,50.52176872485074
1.812781278127813,50.54442825653048
1.8131813181318135,50.56709278921038
1.8135813581358136,50.5897623228904
1.813981398139814,50.6124368575706
1.8143814381438146,50.635116393250954
1.814781478147815,50.65780092993145
1.8151815181518152,50.68049046761207
1.8155815581558157,50.70318500629287
1.8159815981598162,50.725884545973805
1.8163816381638167,50.7485890866549
1.8167816781678168,50.771298628336126
1.8171817181718173,50.794013171017525
1.8175817581758178,50.81673271469907
1.8179817981798183,50.839457259380765
1.8183818381838184,50.86218680506259
1.818781878187819,50.88492135174459
1.8191819181918194,50.907660899426745
1.81958195819582,50.93040544810904
1.81998199819982,50.95315499779146
1.8203820382038205,50.97590954847406
1.820782078207821,50.9986691001568
1.8211821182118215,51.021433652839704
1.8215821582158216,51.044203206522724
1.821982198219822,51.066977761205926
1.8223822382238226,51.089757316889276
1.8227822782278231,51.11254187357276
1.8231823182318232,51.13533143125639
1.8235823582358237,51.15812598994019
1.8239823982398242,51.18092554962413
1.8243824382438243,51.20373011030821
1.8247824782478248,51.226539671992455
1.8251825182518253,51.24935423467685
1.8255825582558258,51.2721737983614
1.825982598259826,51.29499836304607
1.8263826382638264,51.31782792873092
1.826782678267827,51.34066249541592
1.8271827182718274,51.36350206310106
1.8275827582758275,51.38634663178634
1.827982798279828,51.40919620147179
1.8283828382838285,51.43205077215739
1.828782878287829,51.45491034384313
1.829182918291829,51.477774916529
1.8295829582958296,51.50064449021505
1.8299829982998301,51.523519064901244
1.8303830383038306,51.54639864058759
1.8307830783078307,51.56928321727407
1.8311831183118312,51.59217279496072
1.8315831583158317,51.61506737364752
1.8319831983198323,51.63796695333446
1.8323832383238323,51.66087153402153
1.8327832783278328,51.68378111570878
1.8331833183318333,51.70669569839618
1.8335833583358339,51.72961528208373
1.833983398339834,51.75253986677141
1.8343834383438344,51.775469452459255
1.834783478347835,51.79840403914725
1.8351835183518355,51.8213436268354
1.8355835583558355,51.84428821552367
1.835983598359836,51.86723780521212
1.8363836383638366,51.89019239590071
1.836783678367837,51.913151987589465
1.8371837183718371,51.93611658027834
1.8375837583758377,51.95908617396739
1.8379837983798382,51.98206076865659
1.8383838383838387,52.00504036434594
1.8387838783878387,52.028024961035406
1.8391839183918393,52.05101455872506
1.8395839583958398,52.07400915741485
1.8399839983998403,52.0970087571048
1.8403840384038403,52.120013357794875
1.8407840784078409,52.14302295948513
1.8411841184118414,52.16603756217552
1.8415841584158419,52.189057165866075
1.841984198419842,52.21208177055674
1.8423842384238425,52.23511137624759
1.842784278427843,52.258145982938586
1.8431843184318435,52.28118559062974
1.8435843584358436,52.304230199321005
1.843984398439844,52.32727980901246
1.8443844384438446,52.350334419704055
1.844784478447845,52.37339403139581
1.8451845184518452,52.39645864408768
1.8455845584558457,52.41952825777974
1.8459845984598462,52.44260287247193
1.8463846384638467,52.465682488164276
1.8467846784678468,52.48876710485675
1.8471847184718473,52.511856722549396
1.8475847584758478,52.53495134124219
1.8479847984798483,52.55805096093514
1.8483848384838484,52.58115558162822
1.848784878487849,52.60426520332147
1.8491849184918494,52.62737982601487
1.84958495849585,52.65049944970841
1.84998499849985,52.67362407440209
1.8503850385038505,52.69675370009594
1.850785078507851,52.719888326789935
1.8511851185118515,52.743027954484084
1.8515851585158516,52.76617258317835
1.851985198519852,52.789322212872804
1.8523852385238526,52.81247684356742
1.8527852785278531,52.835636475262156
1.8531853185318532,52.85880110795703
1.8535853585358537,52.881970741652076
1.8539853985398542,52.90514537634728
1.8543854385438543,52.92832501204261
1.8547854785478548,52.95150964873811
1.8551855185518553,52.974699286433754
1.8555855585558558,52.99789392512955
1.855985598559856,53.02109356482547
1.8563856385638564,53.04429820552158
1.856785678567857,53.06750784721782
1.8571857185718574,53.09072248991423
1.8575857585758575,53.11394213361075
1.857985798579858,53.137166778307446
1.8583858385838585,53.1603964240043
1.858785878587859,53.183631070701296
1.859185918591859,53.20687071839842
1.8595859585958596,53.23011536709572
1.8599859985998601,53.25336501679317
1.8603860386038606,53.27661966749076
1.8607860786078607,53.2998793191885
1.8611861186118612,53.323143971886395
1.8615861586158617,53.34641362558444
1.8619861986198623,53.369688280282645
1.8623862386238623,53.39296793598097
1.8627862786278628,53.41625259267946
1.8631863186318633,53.43954225037811
1.8635863586358639,53.46283690907692
1.863986398639864,53.48613656877583
1.8643864386438644,53.50944122947493
1.864786478647865,53.53275089117418
1.8651865186518655,53.55606555387358
1.8655865586558655,53.57938521757311
1.865986598659866,53.602709882272805
1.8663866386638666,53.62603954797266
1.866786678667867,53.64937421467266
1.8671867186718671,53.672713882372776
1.8675867586758677,53.69605855107309
1.8679867986798682,53.71940822077353
1.8683868386838687,53.742762891474136
1.8687868786878687,53.76612256317486
1.8691869186918693,53.78948723587576
1.8695869586958698,53.81285690957681
1.8699869986998703,53.83623158427801
1.8703870387038704,53.85961125997933
1.8707870787078709,53.88299593668083
1.8711871187118714,53.90638561438248
1.871587158715872,53.92978029308428
1.871987198719872,53.95317997278621
1.8723872387238725,53.9765846534883
1.872787278727873,53.99999433519056
1.8731873187318735,54.02340901789295
1.8735873587358736,54.04682870159548
1.873987398739874,54.070253386298184
1.8743874387438746,54.093683072001035
1.874787478747875,54.11711775870403
1.8751875187518752,54.14055744640716
1.8755875587558757,54.16400213511046
1.8759875987598762,54.187451824813905
1.8763876387638767,54.21090651551751
1.8767876787678768,54.234366207221235
1.8771877187718773,54.25783089992513
1.8775877587758778,54.28130059362918
1.8779877987798783,54.30477528833338
1.8783878387838784,54.32825498403771
1.878787878787879,54.351739680742206
1.8791879187918794,54.37522937844686
1.87958795879588,54.39872407715166
1.87998799879988,54.42222377685658
1.8803880388038805,54.44572847756169
1.880788078807881,54.46923817926694
1.8811881188118815,54.49275288197234
1.8815881588158816,54.51627258567786
1.881988198819882,54.53979729038356
1.8823882388238826,54.563326996089415
1.8827882788278831,54.58686170279541
1.8831883188318832,54.61040141050154
1.8835883588358837,54.633946119207835
1.8839883988398842,54.65749582891429
1.8843884388438843,54.68105053962086
1.8847884788478848,54.70461025132762
1.8851885188518853,54.728174964034515
1.8855885588558858,54.75174467774156
1.885988598859886,54.775319392448736
1.8863886388638864,54.798899108156085
1.886788678867887,54.822483824863596
1.8871887188718874,54.84607354257125
1.8875887588758875,54.86966826127902
1.887988798879888,54.89326798098698
1.8883888388838885,54.91687270169507
1.888788878887889,54.940482423403324
1.8891889188918891,54.96409714611169
1.8895889588958896,54.98771686982025
1.8899889988998901,55.01134159452895
1.8903890389038907,55.0349713202378
1.8907890789078907,55.05860604694678
1.8911891189118912,55.08224577465593
1.8915891589158917,55.10589050336523
1.8919891989198923,55.12954023307468
1.8923892389238923,55.15319496378425
1.8927892789278928,55.17685469549401
1.8931893189318934,55.200519428203904
1.8935893589358939,55.224189161913955
1.893989398939894,55.24786389662413
1.8943894389438944,55.27154363233449
1.894789478947895,55.295228369044985
1.8951895189518955,55.31891810675564
1.8955895589558955,55.34261284546641
1.895989598959896,55.36631258517736
1.8963896389638966,55.390017325888465
1.896789678967897,55.413727067599716
1.8971897189718971,55.437441810311086
1.8975897589758977,55.46116155402264
1.8979897989798982,55.484886298734345
1.8983898389838987,55.5086160444462
1.8987898789878987,55.53235079115817
1.8991899189918993,55.55609053887032
1.8995899589958998,55.579835287582625
1.8999899989999003,55.603585037295076
1.9003900390039004,55.62733978800765
1.9007900790079009,55.6510995397204
1.9011901190119014,55.674864292433305
1.901590159015902,55.69863404614636
1.901990199019902,55.72240880085953
1.9023902390239025,55.74618855657288
1.902790279027903,55.769973313286386
1.9031903190319035,55.79376307100004
1.9035903590359036,55.81755782971381
1.903990399039904,55.84135758942776
1.9043904390439046,55.865162350141865
1.904790479047905,55.88897211185613
1.9051905190519052,55.91278687457049
1.9055905590559057,55.93660663828505
1.9059905990599062,55.96043140299975
1.9063906390639067,55.9842611687146
1.9067906790679068,56.00809593542958
1.9071907190719073,56.031935703144725
1.9075907590759078,56.05578047186003
1.9079907990799083,56.07963024157549
1.9083908390839084,56.10348501229105
1.908790879087909,56.127344784006816
1.9091909190919094,56.15120955672271
1.90959095909591,56.17507933043877
1.90999099909991,56.19895410515494
1.9103910391039105,56.22283388087129
1.910791079107911,56.2467186575878
1.9111911191119115,56.270608435304446
1.9115911591159116,56.29450321402122
1.911991199119912,56.318402993738175
1.9123912391239126,56.34230777445527
1.9127912791279131,56.36621755617253
1.9131913191319132,56.390132338889906
1.9135913591359137,56.41405212260746
1.9139913991399142,56.43797690732516
1.9143914391439143,56.46190669304299
1.9147914791479148,56.485841479760985
1.9151915191519153,56.50978126747914
1.9155915591559158,56.533726056197445
1.915991599159916,56.55767584591587
1.9163916391639164,56.58163063663447
1.916791679167917,56.605590428353224
1.9171917191719174,56.62955522107213
1.9175917591759175,56.65352501479116
1.917991799179918,56.67749980951036
1.9183918391839185,56.70147960522971
1.918791879187919,56.72546440194921
1.9191919191919191,56.74945419966884
1.9195919591959196,56.77344899838864
1.9199919991999201,56.79744879810859
1.9203920392039207,56.8214535988287
1.9207920792079207,56.84546340054892
1.9211921192119212,56.869478203269324
1.9215921592159217,56.89349800698988
1.9219921992199223,56.91752281171058
1.9223922392239223,56.941552617431405
1.9227922792279228,56.96558742415241
1.9231923192319234,56.98962723187356
1.9235923592359239,57.01367204059487
1.923992399239924,57.03772185031629
1.9243924392439244,57.0617766610379
1.924792479247925,57.08583647275965
1.9251925192519255,57.10990128548155
1.9255925592559255,57.13397109920358
1.925992599259926,57.15804591392578
1.9263926392639266,57.18212572964813
1.926792679267927,57.206210546370635
1.9271927192719271,57.23030036409327
1.9275927592759277,57.25439518281607
1.9279927992799282,57.278495002539024
1.9283928392839287,57.30259982326213
1.9287928792879288,57.32670964498535
1.9291929192919293,57.35082446770875
1.9295929592959298,57.3749442914323
1.9299929992999303,57.399069116156014
1.9303930393039304,57.42319894187983
1.9307930793079309,57.44733376860384
1.9311931193119314,57.47147359632799
1.931593159315932,57.49561842505229
1.931993199319932,57.51976825477672
1.9323932393239325,57.543923085501326
1.932793279327933,57.56808291722607
1.9331933193319335,57.59224774995098
1.9335933593359336,57.61641758367601
1.933993399339934,57.64059241840121
1.9343934393439346,57.66477225412657
1.934793479347935,57.688957090852064
1.9351935193519352,57.7131469285777
1.9355935593559357,57.7373417673035
1.9359935993599362,57.76154160702945
1.9363936393639367,57.78574644775556
1.9367936793679368,57.80995628948179
1.9371937193719373,57.83417113220818
1.9375937593759378,57.85839097593474
1.9379937993799383,57.88261582066144
1.9383938393839384,57.90684566638827
1.938793879387939,57.93108051311527
1.9391939193919394,57.95532036084243
1.93959395939594,57.97956520956973
1.93999399939994,58.00381505929716
1.9403940394039405,58.02806991002476
1.940794079407941,58.05232976175252
1.9411941194119415,58.07659461448042
1.9415941594159416,58.10086446820846
1.9419941994199421,58.125139322936654
1.9423942394239426,58.149419178665006
1.9427942794279431,58.173704035393506
1.9431943194319432,58.197993893122145
1.9435943594359437,58.22228875185093
1.9439943994399442,58.246588611579895
1.9443944394439447,58.270893472309
1.9447944794479448,58.29520333403823
1.9451945194519453,58.31951819676763
1.9455945594559458,58.343838060497184
1.945994599459946,58.36816292522686
1.9463946394639464,58.392492790956716
1.946794679467947,58.416827657686724
1.9471947194719474,58.44116752541687
1.9475947594759475,58.465512394147154
1.947994799479948,58.48986226387761
1.9483948394839485,58.51421713460822
1.948794879487949,58.53857700633896
1.9491949194919491,58.56294187906985
1.9495949594959496,58.587311752800886
1.9499949994999501,58.6116866275321
1.9503950395039507,58.63606650326346
1.9507950795079507,58.66045137999493
1.9511951195119512,58.684841257726575
1.9515951595159517,58.70923613645839
1.9519951995199523,58.73363601619034
1.9523952395239523,58.75804089692242
1.9527952795279528,58.78245077865468
1.9531953195319534,58.806865661387086
1.9535953595359539,58.831285545119634
1.953995399539954,58.85571042985231
1.9543954395439544,58.88014031558516
1.954795479547955,58.90457520231817
1.9551955195519555,58.92901509005132
1.9555955595559555,58.95345997878461
1.955995599559956,58.977909868518054
1.9563956395639566,59.002364759251655
1.956795679567957,59.026824650985425
1.9571957195719571,59.05128954371929
1.9575957595759577,59.07575943745335
1.9579957995799582,59.10023433218755
1.9583958395839587,59.124714227921906
1.9587958795879588,59.149199124656384
1.9591959195919593,59.17368902239104
1.9595959595959598,59.198183921125846
1.9599959995999603,59.2226838208608
1.9603960396039604,59.247188721595876
1.9607960796079609,59.271698623331126
1.9611961196119614,59.296213526066545
1.961596159615962,59.3207334298021
1.961996199619962,59.34525833453777
1.9623962396239625,59.36978824027363
1.962796279627963,59.39432314700963
1.9631963196319635,59.41886305474579
1.9635963596359636,59.443407963482066
1.963996399639964,59.46795787321852
1.9643964396439646,59.49251278395512
1.964796479647965,59.51707269569188
1.9651965196519652,59.54163760842875
1.9655965596559657,59.566207522165804
1.9659965996599662,59.59078243690302
1.9663966396639667,59.615362352640375
1.9667966796679668,59.63994726937785
1.9671967196719673,59.664537187115506
1.9675967596759678,59.68913210585331
1.9679967996799683,59.71373202559127
1.9683968396839684,59.738336946329355
1.968796879687969,59.7629468680676
1.9691969196919694,59.787561790806
1.96959695969597,59.812181714544565
1.96999699969997,59.83680663928324
1.9703970397039705,59.861436565022096
1.970797079707971,59.8860714917611
1.9711971197119715,59.91071141950026
1.9715971597159716,59.93535634823953
1.9719971997199721,59.960006277978984
1.9723972397239726,59.9846612087186
1.9727972797279731,60.00932114045835
1.9731973197319732,60.03398607319823
1.9735973597359737,60.05865600693828
1.9739973997399742,60.08333094167849
1.9743974397439747,60.10801087741885
1.9747974797479748,60.13269581415933
1.9751975197519753,60.15738575189998
1.9755975597559758,60.18208069064079
1.975997599759976,60.206780630381715
1.9763976397639764,60.23148557112282
1.976797679767977,60.256195512864075
1.9771977197719774,60.28091045560548
1.9775977597759775,60.30563039934701
1.977997799779978,60.330355344088716
1.9783978397839785,60.35508528983057
1.978797879787979,60.37982023657258
1.9791979197919791,60.404560184314704
1.9795979597959796,60.429305133057014
1.9799979997999801,60.45405508279947
1.9803980398039807,60.47881003354208
1.9807980798079807,60.503569985284805
1.9811981198119812,60.52833493802771
1.9815981598159818,60.553104891770765
1.9819981998199823,60.57787984651397
1.9823982398239823,60.6026598022573
1.9827982798279828,60.62744475900081
1.9831983198319834,60.65223471674446
1.9835983598359839,60.677029675488264
1.983998399839984,60.701829635232194
1.9843984398439845,60.7266345959763
1.984798479847985,60.75144455772055
1.9851985198519855,60.77625952046496
1.9855985598559855,60.801079484209495
1.985998599859986,60.8259044489542
1.9863986398639866,60.850734414699055
1.986798679867987,60.875569381444066
1.9871987198719872,60.9004093491892
1.9875987598759877,60.9252543179345
1.9879987998799882,60.95010428767995
1.9883988398839887,60.97495925842556
1.9887988798879888,60.99981923017129
1.9891989198919893,61.0246842029172
1.9895989598959898,61.04955417666325
1.9899989998999903,61.07442915140946
1.9903990399039904,61.09930912715579
1.9907990799079909,61.1241941039023
1.9911991199119914,61.149084081648944
1.991599159915992,61.17397906039575
1.991999199919992,61.19887904014269
1.9923992399239925,61.223784020889795
1.992799279927993,61.248694002637045
1.9931993199319935,61.273608985384456
1.9935993599359936,61.298528969131986
1.993999399939994,61.32345395387969
1.9943994399439946,61.348383939627546
1.9947994799479951,61.37331892637555
1.9951995199519952,61.39825891412369
1.9955995599559957,61.42320390287199
1.9959995999599962,61.44815389262045
1.9963996399639967,61.47310888336906
1.9967996799679968,61.49806887511779
1.9971997199719973,61.523033867866694
1.9975997599759978,61.54800386161575
1.9979997999799983,61.572978856364955
1.9983998399839984,61.59795885211429
1.998799879987999,61.62294384886379
1.9991999199919994,61.64793384661344
1.999599959996,61.67292884536326
2.0,61.69792884511319
2.0,61.69792884511319
2.0,61.69792884511319
2.0,61.69792884511319
2.0,61.69792884511319
2.0,61.69792884511319
2.0,61.69792884511319
2.0,61.69792884511319
2.0,61.69792884511319
2.0,61.69792884511319
2.0,61.69792884511319


==> fig/data/ground-truth-csvs/ground-truth_2_2.csv <==
x,y
-4.5,72.87972708694213
-4.499099909990999,72.8647255867921
-4.498199819981998,72.8497240866421
-4.4972997299729975,72.83472258649208
-4.496399639963997,72.81972108634207
-4.495499549954996,72.80471958619205
-4.494599459945994,72.78971808604203
-4.493699369936993,72.77471658589202
-4.4927992799279926,72.759715085742
-4.491899189918992,72.744713585592
-4.490999099909991,72.72971208544197
-4.49009900990099,72.71471058529197
-4.489198919891989,72.69970908514195
-4.4882988298829884,72.68470758499194
-4.487398739873988,72.66970608484192
-4.486498649864987,72.65470458469191
-4.485598559855986,72.63970308454189
-4.484698469846984,72.62470158439187
-4.4837983798379835,72.60970008424185
-4.482898289828983,72.59469858409184
-4.481998199819982,72.57969708394182
-4.481098109810981,72.56469558379182
-4.48019801980198,72.5496940836418
-4.479297929792979,72.53469258349179
-4.4783978397839785,72.51969108334177
-4.477497749774978,72.50468958319176
-4.476597659765977,72.48968808304174
-4.475697569756976,72.47468658289174
-4.474797479747974,72.4596850827417
-4.4738973897389736,72.44468358259168
-4.472997299729973,72.42968208244167
-4.472097209720972,72.41468058229165
-4.471197119711971,72.39967908214165
-4.47029702970297,72.38467758199162
-4.4693969396939695,72.36967608184162
-4.468496849684969,72.3546745816916
-4.467596759675968,72.33967308154159
-4.466696669666967,72.32467158139157
-4.465796579657966,72.30967008124156
-4.4648964896489645,72.29466858109154
-4.463996399639964,72.27966708094152
-4.463096309630963,72.26466558079152
-4.462196219621962,72.2496640806415
-4.461296129612961,72.23466258049149
-4.46039603960396,72.21966108034147
-4.4594959495949595,72.20465958019146
-4.458595859585959,72.18965808004144
-4.457695769576958,72.17465657989143
-4.456795679567957,72.15965507974141
-4.455895589558956,72.1446535795914
-4.454995499549955,72.12965207944139
-4.454095409540954,72.11465057929135
-4.453195319531953,72.09964907914134
-4.452295229522952,72.08464757899132
-4.451395139513951,72.06964607884132
-4.4504950495049505,72.05464457869131
-4.44959495949595,72.03964307854129
-4.448694869486949,72.02464157839127
-4.447794779477948,72.00964007824126
-4.446894689468947,71.99463857809124
-4.445994599459946,71.97963707794123
-4.4450945094509455,71.96463557779121
-4.444194419441944,71.94963407764119
-4.443294329432943,71.93463257749117
-4.442394239423942,71.91963107734117
-4.441494149414941,71.90462957719114
-4.4405940594059405,71.88962807704114
-4.43969396939694,71.87462657689112
-4.438793879387939,71.85962507674111
-4.437893789378938,71.84462357659109
-4.436993699369937,71.82962207644108
-4.436093609360936,71.81462057629106
-4.435193519351936,71.79961907614106
-4.434293429342934,71.78461757599104
-4.433393339333933,71.76961607584101
-4.432493249324932,71.75461457569101
-4.4315931593159315,71.73961307554099
-4.430693069306931,71.72461157539098
-4.42979297929793,71.70961007524096
-4.428892889288929,71.69460857509095
-4.427992799279928,71.67960707494093
-4.427092709270927,71.66460557479093
-4.4261926192619265,71.6496040746409
-4.425292529252926,71.6346025744909
-4.424392439243924,71.61960107434086
-4.423492349234923,71.60459957419084
-4.422592259225922,71.58959807404084
-4.4216921692169215,71.57459657389082
-4.420792079207921,71.55959507374081
-4.41989198919892,71.54459357359079
-4.418991899189919,71.52959207344078
-4.418091809180918,71.51459057329076
-4.417191719171917,71.49958907314075
-4.416291629162917,71.48458757299073
-4.415391539153916,71.46958607284073
-4.414491449144914,71.45458457269069
-4.413591359135913,71.43958307254069
-4.4126912691269125,71.42458157239066
-4.411791179117912,71.40958007224066
-4.410891089108911,71.39457857209064
-4.40999099909991,71.37957707194063
-4.409090909090909,71.36457557179061
-4.408190819081908,71.3495740716406
-4.4072907290729075,71.33457257149058
-4.406390639063907,71.31957107134058
-4.405490549054906,71.30456957119056
-4.404590459045904,71.28956807104053
-4.403690369036903,71.27456657089051
-4.4027902790279025,71.2595650707405
-4.401890189018902,71.24456357059049
-4.400990099009901,71.22956207044048
-4.4000900090009,71.21456057029047
-4.399189918991899,71.19955907014045
-4.398289828982898,71.18455756999043
-4.397389738973898,71.16955606984043
-4.396489648964897,71.1545545696904
-4.395589558955896,71.1395530695404
-4.394689468946894,71.12455156939036
-4.3937893789378935,71.10955006924036
-4.392889288928893,71.09454856909034
-4.391989198919892,71.07954706894033
-4.391089108910891,71.06454556879031
-4.39018901890189,71.0495440686403
-4.389288928892889,71.03454256849028
-4.3883888388838885,71.01954106834027
-4.387488748874888,71.00453956819025
-4.386588658865887,70.98953806804025
-4.385688568856886,70.97453656789023
-4.384788478847884,70.95953506774019
-4.3838883888388835,70.94453356759018
-4.382988298829883,70.92953206744016
-4.382088208820882,70.91453056729016
-4.381188118811881,70.89952906714014
-4.38028802880288,70.88452756699013
-4.379387938793879,70.86952606684011
-4.378487848784879,70.8545245666901
-4.377587758775878,70.83952306654008
-4.376687668766877,70.82452156639008
-4.375787578757876,70.80952006624005
-4.374887488748875,70.79451856609005
-4.373987398739874,70.77951706594003
-4.373087308730873,70.76451556579
-4.372187218721872,70.74951406564
-4.371287128712871,70.73451256548998
-4.37038703870387,70.71951106533997
-4.3694869486948695,70.70450956518995
-4.368586858685869,70.68950806503994
-4.367686768676868,70.67450656488992
-4.366786678667867,70.65950506473992
-4.365886588658866,70.6445035645899
-4.3649864986498645,70.62950206443988
-4.364086408640864,70.61450056428986
-4.363186318631863,70.59949906413985
-4.362286228622862,70.58449756398983
-4.361386138613861,70.56949606383982
-4.36048604860486,70.5544945636898
-4.35958595859586,70.5394930635398
-4.358685868586859,70.52449156338977
-4.357785778577858,70.50949006323977
-4.356885688568857,70.49448856308975
-4.355985598559856,70.47948706293974
-4.3550855085508555,70.46448556278972
-4.354185418541854,70.44948406263968
-4.353285328532853,70.43448256248968
-4.352385238523852,70.41948106233966
-4.351485148514851,70.40447956218965
-4.3505850585058505,70.38947806203963
-4.34968496849685,70.37447656188962
-4.348784878487849,70.3594750617396
-4.347884788478848,70.3444735615896
-4.346984698469847,70.32947206143957
-4.346084608460846,70.31447056128957
-4.345184518451846,70.29946906113955
-4.344284428442844,70.28446756098953
-4.343384338433843,70.26946606083952
-4.342484248424842,70.2544645606895
-4.341584158415841,70.23946306053949
-4.340684068406841,70.22446156038947
-4.33978397839784,70.20946006023946
-4.338883888388839,70.19445856008944
-4.337983798379838,70.17945705993944
-4.337083708370837,70.16445555978942
-4.3361836183618365,70.14945405963941
-4.335283528352836,70.13445255948939
-4.334383438343834,70.11945105933935
-4.333483348334833,70.10444955918935
-4.332583258325832,70.08944805903933
-4.3316831683168315,70.07444655888932
-4.330783078307831,70.0594450587393
-4.32988298829883,70.0444435585893
-4.328982898289829,70.02944205843927
-4.328082808280828,70.01444055828927
-4.327182718271827,69.99943905813925
-4.326282628262827,69.98443755798924
-4.325382538253826,69.96943605783922
-4.324482448244824,69.9544345576892
-4.323582358235823,69.93943305753918
-4.322682268226822,69.92443155738917
-4.321782178217822,69.90943005723915
-4.320882088208821,69.89442855708914
-4.31998199819982,69.87942705693912
-4.319081908190819,69.86442555678912
-4.318181818181818,69.8494240566391
-4.3172817281728175,69.83442255648909
-4.316381638163817,69.81942105633907
-4.315481548154816,69.80441955618906
-4.314581458145814,69.78941805603904
-4.313681368136813,69.77441655588902
-4.3127812781278125,69.75941505573901
-4.311881188118812,69.74441355558899
-4.310981098109811,69.72941205543898
-4.31008100810081,69.71441055528896
-4.309180918091809,69.69940905513896
-4.308280828082808,69.68440755498894
-4.307380738073808,69.66940605483893
-4.306480648064807,69.65440455468891
-4.305580558055806,69.6394030545389
-4.304680468046804,69.62440155438887
-4.3037803780378034,69.60940005423885
-4.302880288028803,69.59439855408884
-4.301980198019802,69.57939705393882
-4.301080108010801,69.56439555378881
-4.3001800180018,69.54939405363879
-4.299279927992799,69.53439255348879
-4.2983798379837985,69.51939105333877
-4.297479747974798,69.50438955318876
-4.296579657965797,69.48938805303874
-4.295679567956796,69.47438655288873
-4.294779477947795,69.45938505273871
-4.2938793879387935,69.44438355258869
-4.292979297929793,69.42938205243867
-4.292079207920792,69.41438055228866
-4.291179117911791,69.39937905213864
-4.29027902790279,69.38437755198863
-4.289378937893789,69.36937605183861
-4.288478847884789,69.35437455168861
-4.287578757875788,69.33937305153859
-4.286678667866787,69.32437155138858
-4.285778577857786,69.30937005123856
-4.2848784878487844,69.29436855108854
-4.283978397839784,69.27936705093852
-4.283078307830783,69.26436555078851
-4.282178217821782,69.24936405063849
-4.281278127812781,69.23436255048848
-4.28037803780378,69.21936105033848
-4.2794779477947795,69.20435955018846
-4.278577857785779,69.18935805003844
-4.277677767776778,69.17435654988843
-4.276777677767777,69.15935504973842
-4.275877587758776,69.1443535495884
-4.274977497749775,69.12935204943838
-4.274077407740774,69.11435054928836
-4.273177317731773,69.09934904913834
-4.272277227722772,69.08434754898833
-4.271377137713771,69.06934604883831
-4.27047704770477,69.0543445486883
-4.26957695769577,69.03934304853829
-4.268676867686769,69.02434154838828
-4.267776777677768,69.00934004823826
-4.266876687668767,68.99433854808825
-4.265976597659766,68.97933704793823
-4.2650765076507655,68.96433554778822
-4.264176417641764,68.94933404763819
-4.263276327632763,68.93433254748817
-4.262376237623762,68.91933104733816
-4.261476147614761,68.90432954718815
-4.2605760576057605,68.88932804703813
-4.25967596759676,68.87432654688811
-4.258775877587759,68.8593250467381
-4.257875787578758,68.84432354658809
-4.256975697569757,68.82932204643808
-4.256075607560756,68.81432054628806
-4.255175517551756,68.79931904613805
-4.254275427542754,68.78431754598803
-4.253375337533753,68.76931604583801
-4.252475247524752,68.754314545688
-4.251575157515751,68.73931304553798
-4.250675067506751,68.72431154538798
-4.24977497749775,68.70931004523796
-4.248874887488749,68.69430854508795
-4.247974797479748,68.67930704493793
-4.247074707470747,68.66430554478792
-4.2461746174617465,68.6493040446379
-4.245274527452746,68.6343025444879
-4.244374437443744,68.61930104433786
-4.243474347434743,68.60429954418785
-4.242574257425742,68.58929804403783
-4.2416741674167415,68.57429654388783
-4.240774077407741,68.5592950437378
-4.23987398739874,68.5442935435878
-4.238973897389739,68.52929204343778
-4.238073807380738,68.51429054328777
-4.237173717371737,68.49928904313775
-4.236273627362737,68.48428754298774
-4.235373537353736,68.46928604283772
-4.234473447344734,68.45428454268769
-4.233573357335733,68.43928304253768
-4.232673267326732,68.42428154238766
-4.231773177317732,68.40928004223765
-4.230873087308731,68.39427854208763
-4.22997299729973,68.37927704193763
-4.229072907290729,68.3642755417876
-4.228172817281728,68.3492740416376
-4.2272727272727275,68.33427254148758
-4.226372637263727,68.31927104133757
-4.225472547254726,68.30426954118755
-4.224572457245724,68.28926804103753
-4.223672367236723,68.27426654088752
-4.2227722772277225,68.2592650407375
-4.221872187218722,68.2442635405875
-4.220972097209721,68.22926204043748
-4.22007200720072,68.21426054028747
-4.219171917191719,68.19925904013745
-4.218271827182718,68.18425753998744
-4.217371737173718,68.16925603983742
-4.216471647164717,68.15425453968741
-4.215571557155716,68.1392530395374
-4.214671467146715,68.12425153938739
-4.213771377137713,68.10925003923735
-4.212871287128713,68.09424853908733
-4.211971197119712,68.07924703893732
-4.211071107110711,68.0642455387873
-4.21017101710171,68.0492440386373
-4.209270927092709,68.03424253848728
-4.2083708370837085,68.01924103833727
-4.207470747074708,68.00423953818725
-4.206570657065707,67.98923803803724
-4.205670567056706,67.97423653788722
-4.204770477047704,67.9592350377372
-4.2038703870387035,67.94423353758718
-4.202970297029703,67.92923203743717
-4.202070207020702,67.91423053728715
-4.201170117011701,67.89922903713715
-4.2002700270027,67.88422753698713
-4.199369936993699,67.86922603683712
-4.198469846984699,67.8542245366871
-4.197569756975698,67.83922303653709
-4.196669666966697,67.82422153638707
-4.195769576957696,67.80922003623706
-4.194869486948695,67.79421853608704
-4.193969396939694,67.77921703593702
-4.193069306930693,67.76421553578702
-4.192169216921692,67.749214035637
-4.191269126912691,67.73421253548699
-4.19036903690369,67.71921103533697
-4.1894689468946895,67.70420953518696
-4.188568856885689,67.68920803503694
-4.187668766876688,67.67420653488693
-4.186768676867687,67.65920503473691
-4.185868586858686,67.64420353458691
-4.1849684968496845,67.62920203443687
-4.184068406840684,67.61420053428685
-4.183168316831683,67.59919903413684
-4.182268226822682,67.58419753398682
-4.181368136813681,67.56919603383682
-4.18046804680468,67.5541945336868
-4.17956795679568,67.53919303353679
-4.178667866786679,67.52419153338677
-4.177767776777678,67.50919003323676
-4.176867686768677,67.49418853308674
-4.175967596759676,67.47918703293674
-4.1750675067506755,67.46418553278671
-4.174167416741674,67.4491840326367
-4.173267326732673,67.43418253248667
-4.172367236723672,67.41918103233667
-4.171467146714671,67.40417953218665
-4.1705670567056705,67.38917803203664
-4.16966696669667,67.37417653188662
-4.168766876687669,67.35917503173661
-4.167866786678668,67.34417353158659
-4.166966696669667,67.32917203143658
-4.166066606660666,67.31417053128656
-4.165166516651666,67.29916903113656
-4.164266426642664,67.28416753098652
-4.163366336633663,67.26916603083652
-4.162466246624662,67.2541645306865
-4.161566156615661,67.23916303053649
-4.160666066606661,67.22416153038647
-4.15976597659766,67.20916003023646
-4.158865886588659,67.19415853008644
-4.157965796579658,67.17915702993643
-4.157065706570657,67.16415552978641
-4.1561656165616565,67.1491540296364
-4.155265526552656,67.13415252948639
-4.154365436543654,67.11915102933636
-4.153465346534653,67.10414952918634
-4.152565256525652,67.08914802903634
-4.1516651665166515,67.07414652888632
-4.150765076507651,67.05914502873631
-4.14986498649865,67.04414352858629
-4.148964896489649,67.02914202843628
-4.148064806480648,67.01414052828626
-4.147164716471647,66.99913902813626
-4.146264626462647,66.98413752798623
-4.145364536453646,66.96913602783623
-4.144464446444644,66.9541345276862
-4.143564356435643,66.93913302753617
-4.142664266426642,66.92413152738617
-4.141764176417642,66.90913002723615
-4.140864086408641,66.89412852708614
-4.13996399639964,66.87912702693612
-4.139063906390639,66.86412552678611
-4.138163816381638,66.84912402663609
-4.1372637263726375,66.83412252648608
-4.136363636363637,66.81912102633606
-4.135463546354636,66.80411952618606
-4.134563456345635,66.78911802603604
-4.133663366336633,66.77411652588601
-4.1327632763276325,66.75911502573601
-4.131863186318632,66.74411352558599
-4.130963096309631,66.72911202543598
-4.13006300630063,66.71411052528596
-4.129162916291629,66.69910902513595
-4.128262826282628,66.68410752498593
-4.127362736273628,66.66910602483593
-4.126462646264627,66.6541045246859
-4.125562556255626,66.6391030245359
-4.124662466246624,66.62410152438586
-4.123762376237623,66.60910002423586
-4.122862286228623,66.59409852408584
-4.121962196219622,66.57909702393583
-4.121062106210621,66.56409552378581
-4.12016201620162,66.5490940236358
-4.119261926192619,66.53409252348578
-4.1183618361836185,66.51909102333578
-4.117461746174618,66.50408952318575
-4.116561656165617,66.48908802303575
-4.115661566156616,66.47408652288573
-4.114761476147615,66.45908502273572
-4.1138613861386135,66.44408352258569
-4.112961296129613,66.42908202243567
-4.112061206120612,66.41408052228566
-4.111161116111611,66.39907902213564
-4.11026102610261,66.38407752198563
-4.109360936093609,66.36907602183561
-4.108460846084609,66.3540745216856
-4.107560756075608,66.33907302153558
-4.106660666066607,66.32407152138558
-4.105760576057606,66.30907002123556
-4.104860486048604,66.29406852108553
-4.103960396039604,66.27906702093553
-4.103060306030603,66.26406552078551
-4.102160216021602,66.2490640206355
-4.101260126012601,66.23406252048548
-4.1003600360036,66.21906102033547
-4.0994599459945995,66.20405952018545
-4.098559855985599,66.18905802003545
-4.097659765976598,66.17405651988543
-4.096759675967597,66.15905501973542
-4.095859585958596,66.1440535195854
-4.094959495949595,66.12905201943539
-4.094059405940594,66.11405051928536
-4.093159315931593,66.09904901913534
-4.092259225922592,66.08404751898533
-4.091359135913591,66.06904601883531
-4.09045904590459,66.0540445186853
-4.08955895589559,66.03904301853528
-4.088658865886589,66.02404151838527
-4.087758775877588,66.00904001823525
-4.086858685868587,65.99403851808525
-4.085958595859586,65.97903701793523
-4.085058505850585,65.9640355177852
-4.084158415841584,65.94903401763519
-4.083258325832583,65.93403251748518
-4.082358235823582,65.91903101733516
-4.081458145814581,65.90402951718515
-4.0805580558055805,65.88902801703513
-4.07965796579658,65.87402651688512
-4.078757875787579,65.8590250167351
-4.077857785778578,65.8440235165851
-4.076957695769577,65.82902201643508
-4.076057605760576,65.81402051628507
-4.075157515751576,65.79901901613505
-4.074257425742574,65.78401751598503
-4.073357335733573,65.76901601583502
-4.072457245724572,65.754014515685
-4.071557155715571,65.739013015535
-4.070657065706571,65.72401151538497
-4.06975697569757,65.70901001523497
-4.068856885688569,65.69400851508495
-4.067956795679568,65.67900701493494
-4.067056705670567,65.66400551478492
-4.0661566156615665,65.64900401463491
-4.065256525652566,65.63400251448489
-4.064356435643564,65.61900101433486
-4.063456345634563,65.60399951418485
-4.062556255625562,65.58899801403483
-4.0616561656165615,65.57399651388482
-4.060756075607561,65.5589950137348
-4.05985598559856,65.5439935135848
-4.058955895589559,65.52899201343477
-4.058055805580558,65.51399051328477
-4.057155715571557,65.49898901313475
-4.056255625562557,65.48398751298474
-4.055355535553556,65.46898601283472
-4.054455445544554,65.4539845126847
-4.053555355535553,65.43898301253468
-4.052655265526552,65.42398151238467
-4.051755175517552,65.40898001223465
-4.050855085508551,65.39397851208464
-4.04995499549955,65.37897701193462
-4.049054905490549,65.36397551178462
-4.048154815481548,65.3489740116346
-4.0472547254725475,65.33397251148459
-4.046354635463547,65.31897101133457
-4.045454545454546,65.30396951118456
-4.044554455445544,65.28896801103453
-4.043654365436543,65.27396651088452
-4.0427542754275425,65.2589650107345
-4.041854185418542,65.24396351058449
-4.040954095409541,65.22896201043447
-4.04005400540054,65.21396051028447
-4.039153915391539,65.19895901013444
-4.038253825382538,65.18395750998444
-4.037353735373538,65.16895600983442
-4.036453645364537,65.15395450968441
-4.035553555355536,65.13895300953439
-4.034653465346535,65.12395150938438
-4.033753375337533,65.10895000923435
-4.032853285328533,65.09394850908434
-4.031953195319532,65.07894700893432
-4.031053105310531,65.06394550878431
-4.03015301530153,65.0489440086343
-4.029252925292529,65.03394250848429
-4.0283528352835285,65.01894100833427
-4.027452745274528,65.00393950818426
-4.026552655265527,64.98893800803424
-4.025652565256526,64.97393650788423
-4.024752475247524,64.9589350077342
-4.0238523852385235,64.94393350758418
-4.022952295229523,64.92893200743417
-4.022052205220522,64.91393050728415
-4.021152115211521,64.89892900713414
-4.02025202520252,64.88392750698414
-4.019351935193519,64.86892600683412
-4.018451845184519,64.8539245066841
-4.017551755175518,64.83892300653409
-4.016651665166517,64.82392150638407
-4.015751575157516,64.80892000623406
-4.014851485148515,64.79391850608404
-4.013951395139514,64.77891700593402
-4.013051305130513,64.76391550578401
-4.012151215121512,64.74891400563399
-4.011251125112511,64.73391250548399
-4.01035103510351,64.71891100533396
-4.0094509450945095,64.70390950518396
-4.008550855085509,64.68890800503394
-4.007650765076508,64.67390650488393
-4.006750675067507,64.65890500473391
-4.005850585058506,64.6439035045839
-4.0049504950495045,64.62890200443387
-4.004050405040504,64.61390050428386
-4.003150315031503,64.59889900413384
-4.002250225022502,64.58389750398383
-4.001350135013501,64.56889600383381
-4.0004500450045,64.55389450368381
-3.9995499549954996,64.53889300353379
-3.9986498649864988,64.52389150338378
-3.997749774977498,64.50889000323376
-3.996849684968497,64.49388850308375
-3.995949594959496,64.47888700293372
-3.995049504950495,64.46388550278371
-3.9941494149414942,64.44888400263369
-3.9932493249324934,64.43388250248368
-3.992349234923492,64.41888100233366
-3.9914491449144913,64.40387950218364
-3.9905490549054905,64.38887800203364
-3.9896489648964897,64.37387650188361
-3.988748874887489,64.35887500173361
-3.987848784878488,64.34387350158359
-3.986948694869487,64.32887200143358
-3.986048604860486,64.31387050128356
-3.985148514851485,64.29886900113354
-3.9842484248424843,64.28386750098353
-3.9833483348334835,64.26886600083351
-3.9824482448244822,64.2538645006835
-3.9815481548154814,64.23886300053348
-3.9806480648064806,64.22386150038348
-3.9797479747974798,64.20886000023346
-3.978847884788479,64.19385850008345
-3.977947794779478,64.17885699993343
-3.9770477047704773,64.16385549978342
-3.976147614761476,64.1488539996334
-3.9752475247524752,64.13385249948338
-3.9743474347434744,64.11885099933338
-3.9734473447344736,64.10384949918335
-3.9725472547254723,64.08884799903333
-3.9716471647164715,64.07384649888331
-3.9707470747074707,64.0588449987333
-3.96984698469847,64.04384349858329
-3.968946894689469,64.02884199843328
-3.968046804680468,64.01384049828326
-3.9671467146714674,63.99883899813325
-3.966246624662466,63.98383749798323
-3.9653465346534653,63.96883599783322
-3.9644464446444645,63.953834497683204
-3.9635463546354637,63.93883299753319
-3.9626462646264624,63.92383149738316
-3.9617461746174616,63.90882999723315
-3.9608460846084608,63.893828497083135
-3.95994599459946,63.87882699693312
-3.959045904590459,63.86382549678311
-3.9581458145814583,63.848823996633094
-3.9572457245724575,63.83382249648308
-3.9563456345634562,63.81882099633306
-3.9554455445544554,63.803819496183046
-3.9545454545454546,63.78881799603303
-3.9536453645364538,63.77381649588302
-3.9527452745274525,63.758814995733005
-3.9518451845184517,63.74381349558299
-3.950945094509451,63.72881199543298
-3.95004500450045,63.713810495282964
-3.949144914491449,63.69880899513295
-3.9482448244824484,63.683807494982936
-3.9473447344734476,63.66880599483292
-3.9464446444644463,63.6538044946829
-3.9455445544554455,63.63880299453289
-3.9446444644464447,63.623801494382874
-3.943744374437444,63.60879999423286
-3.9428442844284426,63.59379849408284
-3.9419441944194418,63.578796993932826
-3.941044104410441,63.56379549378281
-3.94014401440144,63.5487939936328
-3.9392439243924393,63.533792493482785
-3.9383438343834385,63.51879099333277
-3.9374437443744377,63.50378949318276
-3.9365436543654364,63.48878799303273
-3.9356435643564356,63.47378649288272
-3.9347434743474348,63.4587849927327
-3.933843384338434,63.44378349258269
-3.932943294329433,63.428781992432675
-3.932043204320432,63.413780492282655
-3.931143114311431,63.39877899213264
-3.93024302430243,63.38377749198263
-3.9293429342934294,63.368775991832614
-3.9284428442844286,63.3537744916826
-3.9275427542754278,63.338772991532586
-3.926642664266427,63.32377149138257
-3.9257425742574257,63.30876999123255
-3.924842484248425,63.29376849108254
-3.923942394239424,63.278766990932525
-3.923042304230423,63.26376549078251
-3.922142214221422,63.2487639906325
-3.921242124212421,63.23376249048248
-3.9203420342034203,63.21876099033247
-3.9194419441944195,63.203759490182456
-3.9185418541854187,63.18875799003244
-3.917641764176418,63.17375648988243
-3.916741674167417,63.158754989732415
-3.9158415841584158,63.143753489582394
-3.914941494149415,63.12875198943238
-3.914041404140414,63.11375048928237
-3.9131413141314133,63.09874898913235
-3.912241224122412,63.083747488982326
-3.911341134113411,63.06874598883232
-3.9104410441044104,63.0537444886823
-3.9095409540954096,63.038742988532285
-3.9086408640864088,63.02374148838227
-3.907740774077408,63.00873998823226
-3.906840684068407,62.99373848808225
-3.905940594059406,62.97873698793222
-3.905040504050405,62.96373548778221
-3.904140414041404,62.948733987632195
-3.9032403240324034,62.93373248748218
-3.902340234023402,62.91873098733216
-3.9014401440144013,62.90372948718215
-3.9005400540054005,62.888727987032134
-3.8996399639963997,62.87372648688212
-3.898739873987399,62.858724986732106
-3.897839783978398,62.84372348658209
-3.896939693969397,62.82872198643208
-3.896039603960396,62.81372048628206
-3.895139513951395,62.798718986132045
-3.8942394239423943,62.78371748598203
-3.8933393339333935,62.76871598583202
-3.8924392439243922,62.753714485682
-3.8915391539153914,62.73871298553199
-3.8906390639063906,62.723711485381976
-3.8897389738973898,62.70870998523196
-3.888838883888389,62.69370848508195
-3.887938793879388,62.678706984931935
-3.8870387038703873,62.66370548478192
-3.886138613861386,62.648703984631894
-3.885238523852385,62.63370248448188
-3.8843384338433844,62.618700984331866
-3.8834383438343836,62.60369948418186
-3.8825382538253823,62.58869798403183
-3.8816381638163815,62.57369648388182
-3.8807380738073807,62.558694983731804
-3.87983798379838,62.54369348358179
-3.878937893789379,62.52869198343178
-3.878037803780378,62.51369048328176
-3.8771377137713774,62.49868898313175
-3.876237623762376,62.48368748298173
-3.8753375337533753,62.468685982831715
-3.8744374437443745,62.4536844826817
-3.8735373537353737,62.43868298253169
-3.8726372637263724,62.42368148238167
-3.8717371737173716,62.408679982231654
-3.8708370837083708,62.39367848208164
-3.86993699369937,62.378676981931626
-3.869036903690369,62.36367548178161
-3.8681368136813683,62.3486739816316
-3.8672367236723675,62.333672481481585
-3.866336633663366,62.31867098133156
-3.8654365436543654,62.303669481181544
-3.8645364536453646,62.28866798103153
-3.8636363636363638,62.273666480881516
-3.8627362736273625,62.2586649807315
-3.8618361836183617,62.24366348058149
-3.860936093609361,62.228661980431475
-3.86003600360036,62.21366048028146
-3.859135913591359,62.198658980131455
-3.8582358235823584,62.183657479981434
-3.8573357335733576,62.16865597983142
-3.8564356435643563,62.1536544796814
-3.8555355535553555,62.138652979531386
-3.8546354635463547,62.12365147938137
-3.853735373537354,62.10864997923136
-3.852835283528353,62.093648479081345
-3.8519351935193518,62.078646978931324
-3.851035103510351,62.06364547878131
-3.85013501350135,62.0486439786313
-3.8492349234923493,62.03364247848128
-3.8483348334833485,62.01864097833127
-3.8474347434743477,62.003639478181256
-3.8465346534653464,61.988637978031235
-3.8456345634563456,61.97363647788122
-3.8447344734473448,61.95863497773121
-3.843834383438344,61.943633477581194
-3.842934293429343,61.92863197743118
-3.842034203420342,61.91363047728115
-3.841134113411341,61.89862897713114
-3.84023402340234,61.88362747698113
-3.8393339333933394,61.86862597683111
-3.8384338433843386,61.853624476681105
-3.8375337533753378,61.838622976531084
-3.836633663366337,61.82362147638107
-3.8357335733573357,61.80861997623105
-3.834833483348335,61.793618476081036
-3.833933393339334,61.77861697593102
-3.833033303330333,61.76361547578101
-3.832133213321332,61.748613975630995
-3.831233123312331,61.73361247548098
-3.8303330333033303,61.71861097533097
-3.8294329432943295,61.703609475180954
-3.8285328532853287,61.68860797503094
-3.827632763276328,61.67360647488093
-3.826732673267327,61.65860497473091
-3.8258325832583258,61.64360347458089
-3.824932493249325,61.62860197443088
-3.824032403240324,61.613600474280865
-3.8231323132313233,61.59859897413085
-3.822232223222322,61.58359747398083
-3.821332133213321,61.56859597383082
-3.8204320432043204,61.5535944736808
-3.8195319531953196,61.53859297353079
-3.8186318631863188,61.523591473380776
-3.817731773177318,61.50858997323076
-3.816831683168317,61.49358847308075
-3.815931593159316,61.47858697293072
-3.815031503150315,61.46358547278071
-3.814131413141314,61.4485839726307
-3.8132313231323134,61.43358247248068
-3.812331233123312,61.41858097233066
-3.8114311431143113,61.403579472180645
-3.8105310531053105,61.38857797203063
-3.8096309630963097,61.37357647188062
-3.808730873087309,61.358574971730604
-3.807830783078308,61.34357347158059
-3.806930693069307,61.32857197143058
-3.806030603060306,61.313570471280556
-3.805130513051305,61.29856897113054
-3.8042304230423043,61.28356747098053
-3.8033303330333035,61.268565970830515
-3.802430243024302,61.2535644706805
-3.8015301530153014,61.23856297053049
-3.8006300630063006,61.223561470380474
-3.7997299729972998,61.20855997023046
-3.798829882988299,61.19355847008045
-3.797929792979298,61.17855696993043
-3.7970297029702973,61.16355546978042
-3.796129612961296,61.1485539696304
-3.795229522952295,61.133552469480385
-3.7943294329432944,61.11855096933037
-3.7934293429342936,61.10354946918036
-3.7925292529252923,61.08854796903033
-3.7916291629162915,61.073546468880316
-3.7907290729072907,61.0585449687303
-3.78982898289829,61.04354346858029
-3.788928892889289,61.028541968430275
-3.788028802880288,61.01354046828026
-3.7871287128712874,60.99853896813025
-3.786228622862286,60.98353746798023
-3.7853285328532853,60.96853596783021
-3.7844284428442845,60.9535344676802
-3.7835283528352837,60.938532967530186
-3.7826282628262824,60.923531467380165
-3.7817281728172816,60.90852996723015
-3.7808280828082808,60.89352846708014
-3.77992799279928,60.878526966930124
-3.779027902790279,60.86352546678011
-3.7781278127812783,60.8485239666301
-3.7772277227722775,60.83352246648008
-3.776327632763276,60.81852096633006
-3.7754275427542754,60.80351946618005
-3.7745274527452746,60.788517966030035
-3.7736273627362737,60.77351646588002
-3.7727272727272725,60.75851496573001
-3.7718271827182717,60.743513465579994
-3.770927092709271,60.72851196542998
-3.77002700270027,60.71351046527997
-3.769126912691269,60.69850896512995
-3.7682268226822684,60.68350746497994
-3.7673267326732676,60.668505964829926
-3.7664266426642663,60.6535044646799
-3.7655265526552655,60.638502964529884
-3.7646264626462647,60.62350146437987
-3.763726372637264,60.60849996422986
-3.762826282628263,60.59349846407984
-3.7619261926192618,60.57849696392982
-3.761026102610261,60.56349546377981
-3.76012601260126,60.548493963629795
-3.7592259225922593,60.53349246347978
-3.7583258325832585,60.51849096332977
-3.7574257425742577,60.503489463179754
-3.756525652565257,60.48848796302974
-3.7556255625562556,60.47348646287972
-3.7547254725472547,60.458484962729706
-3.753825382538254,60.44348346257969
-3.752925292529253,60.42848196242968
-3.752025202520252,60.41348046227966
-3.751125112511251,60.398478962129644
-3.75022502250225,60.38347746197963
-3.7493249324932494,60.36847596182962
-3.7484248424842486,60.3534744616796
-3.7475247524752477,60.33847296152959
-3.746624662466247,60.323471461379576
-3.7457245724572457,60.30846996122955
-3.744824482448245,60.293468461079534
-3.743924392439244,60.27846696092952
-3.743024302430243,60.26346546077951
-3.742124212421242,60.24846396062949
-3.741224122412241,60.23346246047948
-3.7403240324032403,60.218460960329466
-3.7394239423942395,60.20345946017945
-3.7385238523852387,60.18845796002944
-3.737623762376238,60.173456459879425
-3.736723672367237,60.15845495972941
-3.7358235823582358,60.14345345957939
-3.734923492349235,60.12845195942938
-3.734023402340234,60.11345045927936
-3.7331233123312333,60.09844895912935
-3.732223222322232,60.08344745897933
-3.731323132313231,60.068445958829315
-3.7304230423042304,60.0534444586793
-3.7295229522952296,60.03844295852929
-3.7286228622862287,60.023441458379274
-3.727722772277228,60.00843995822926
-3.726822682268227,59.99343845807925
-3.725922592259226,59.978436957929226
-3.725022502250225,59.96343545777921
-3.724122412241224,59.9484339576292
-3.7232223222322234,59.933432457479185
-3.722322232223222,59.91843095732916
-3.7214221422142213,59.90342945717914
-3.7205220522052205,59.88842795702913
-3.7196219621962197,59.873426456879116
-3.718721872187219,59.8584249567291
-3.717821782178218,59.84342345657909
-3.716921692169217,59.828421956429075
-3.716021602160216,59.813420456279054
-3.715121512151215,59.79841895612904
-3.7142214221422143,59.78341745597903
-3.7133213321332135,59.76841595582901
-3.712421242124212,59.753414455679
-3.7115211521152114,59.738412955528986
-3.7106210621062106,59.72341145537897
-3.7097209720972097,59.70840995522896
-3.708820882088209,59.693408455078945
-3.707920792079208,59.67840695492893
-3.7070207020702073,59.66340545477892
-3.706120612061206,59.6484039546289
-3.705220522052205,59.63340245447888
-3.7043204320432044,59.61840095432887
-3.7034203420342036,59.603399454178856
-3.7025202520252023,59.588397954028835
-3.7016201620162015,59.57339645387882
-3.7007200720072007,59.55839495372881
-3.6998199819982,59.543393453578794
-3.698919891989199,59.52839195342878
-3.698019801980198,59.51339045327877
-3.6971197119711974,59.49838895312875
-3.696219621962196,59.483387452978725
-3.6953195319531953,59.46838595282871
-3.6944194419441945,59.4533844526787
-3.6935193519351937,59.438382952528684
-3.6926192619261924,59.42338145237866
-3.6917191719171916,59.40837995222865
-3.6908190819081907,59.393378452078636
-3.68991899189919,59.37837695192862
-3.689018901890189,59.36337545177861
-3.6881188118811883,59.348373951628595
-3.6872187218721875,59.33337245147858
-3.686318631863186,59.31837095132856
-3.6854185418541854,59.30336945117855
-3.6845184518451846,59.28836795102853
-3.6836183618361837,59.27336645087852
-3.6827182718271825,59.258364950728506
-3.6818181818181817,59.24336345057849
-3.680918091809181,59.22836195042848
-3.68001800180018,59.213360450278465
-3.679117911791179,59.19835895012845
-3.6782178217821784,59.18335744997844
-3.6773177317731776,59.168355949828424
-3.6764176417641763,59.1533544496784
-3.6755175517551755,59.13835294952839
-3.6746174617461747,59.123351449378376
-3.673717371737174,59.10834994922836
-3.672817281728173,59.09334844907835
-3.6719171917191717,59.07834694892832
-3.671017101710171,59.06334544877831
-3.67011701170117,59.04834394862829
-3.6692169216921693,59.03334244847828
-3.6683168316831685,59.018340948328266
-3.6674167416741676,59.00333944817825
-3.666516651665167,58.98833794802824
-3.6656165616561656,58.97333644787822
-3.6647164716471647,58.958334947728204
-3.663816381638164,58.94333344757819
-3.662916291629163,58.92833194742818
-3.662016201620162,58.913330447278156
-3.661116111611161,58.89832894712814
-3.66021602160216,58.88332744697813
-3.6593159315931594,58.868325946828115
-3.6584158415841586,58.8533244466781
-3.6575157515751577,58.83832294652809
-3.656615661566157,58.823321446378074
-3.6557155715571557,58.80831994622805
-3.654815481548155,58.79331844607804
-3.653915391539154,58.778316945928026
-3.653015301530153,58.76331544577801
-3.652115211521152,58.748313945628
-3.651215121512151,58.733312445477985
-3.6503150315031503,58.71831094532797
-3.6494149414941495,58.70330944517796
-3.6485148514851486,58.688307945027944
-3.647614761476148,58.67330644487793
-3.646714671467147,58.65830494472792
-3.6458145814581457,58.643303444577896
-3.644914491449145,58.628301944427875
-3.644014401440144,58.61330044427786
-3.6431143114311433,58.59829894412785
-3.642214221422142,58.58329744397783
-3.641314131413141,58.56829594382781
-3.6404140414041404,58.5532944436778
-3.6395139513951396,58.538292943527786
-3.6386138613861387,58.52329144337777
-3.637713771377138,58.50828994322776
-3.636813681368137,58.493288443077745
-3.635913591359136,58.478286942927724
-3.635013501350135,58.46328544277771
-3.634113411341134,58.4482839426277
-3.6332133213321334,58.43328244247768
-3.632313231323132,58.41828094232766
-3.6314131413141313,58.40327944217765
-3.6305130513051305,58.388277942027635
-3.6296129612961296,58.37327644187762
-3.628712871287129,58.35827494172761
-3.627812781278128,58.343273441577594
-3.626912691269127,58.32827194142758
-3.626012601260126,58.31327044127755
-3.625112511251125,58.29826894112754
-3.6242124212421243,58.28326744097753
-3.6233123312331235,58.26826594082752
-3.622412241224122,58.2532644406775
-3.6215121512151214,58.238262940527484
-3.6206120612061206,58.22326144037748
-3.6197119711971197,58.20825994022746
-3.618811881188119,58.19325844007744
-3.617911791179118,58.17825693992743
-3.6170117011701173,58.163255439777416
-3.616111611161116,58.148253939627395
-3.615211521152115,58.13325243947738
-3.6143114311431144,58.11825093932737
-3.6134113411341136,58.103249439177354
-3.6125112511251123,58.08824793902733
-3.6116111611161115,58.07324643887732
-3.6107110711071106,58.058244938727306
-3.60981098109811,58.04324343857729
-3.608910891089109,58.02824193842728
-3.608010801080108,58.013240438277265
-3.6071107110711074,57.99823893812725
-3.606210621062106,57.98323743797723
-3.6053105310531053,57.96823593782722
-3.6044104410441045,57.9532344376772
-3.6035103510351036,57.93823293752719
-3.6026102610261024,57.92323143737716
-3.6017101710171016,57.90822993722715
-3.6008100810081007,57.893228437077134
-3.5999099909991,57.87822693692712
-3.599009900990099,57.86322543677711
-3.5981098109810983,57.84822393662709
-3.5972097209720975,57.83322243647708
-3.596309630963096,57.81822093632706
-3.5954095409540954,57.803219436177045
-3.5945094509450946,57.78821793602703
-3.5936093609360937,57.77321643587702
-3.592709270927093,57.758214935727004
-3.5918091809180916,57.74321343557699
-3.590909090909091,57.72821193542698
-3.59000900090009,57.71321043527696
-3.589108910891089,57.69820893512695
-3.5882088208820884,57.683207434976936
-3.5873087308730875,57.66820593482692
-3.5864086408640863,57.6532044346769
-3.5855085508550855,57.63820293452689
-3.5846084608460846,57.623201434376874
-3.583708370837084,57.60819993422686
-3.582808280828083,57.59319843407685
-3.5819081908190817,57.578196933926826
-3.581008100810081,57.56319543377681
-3.58010801080108,57.5481939336268
-3.5792079207920793,57.533192433476785
-3.5783078307830785,57.51819093332677
-3.5774077407740776,57.50318943317676
-3.576507650765077,57.488187933026744
-3.5756075607560756,57.473186432876716
-3.5747074707470747,57.4581849327267
-3.573807380738074,57.44318343257669
-3.572907290729073,57.428181932426675
-3.572007200720072,57.413180432276654
-3.571107110711071,57.39817893212664
-3.57020702070207,57.38317743197663
-3.5693069306930694,57.36817593182661
-3.5684068406840685,57.3531744316766
-3.5675067506750677,57.338172931526586
-3.566606660666067,57.32317143137657
-3.5657065706570656,57.30816993122655
-3.564806480648065,57.29316843107654
-3.563906390639064,57.278166930926524
-3.563006300630063,57.26316543077651
-3.562106210621062,57.2481639306265
-3.561206120612061,57.23316243047648
-3.5603060306030603,57.21816093032647
-3.5594059405940595,57.203159430176456
-3.5585058505850586,57.18815793002644
-3.557605760576058,57.17315642987643
-3.556705670567057,57.158154929726415
-3.5558055805580557,57.143153429576394
-3.554905490549055,57.12815192942638
-3.554005400540054,57.11315042927637
-3.5531053105310533,57.09814892912635
-3.552205220522052,57.083147428976325
-3.551305130513051,57.06814592882631
-3.5504050405040504,57.0531444286763
-3.5495049504950495,57.03814292852629
-3.5486048604860487,57.02314142837627
-3.547704770477048,57.00813992822626
-3.546804680468047,56.99313842807624
-3.545904590459046,56.97813692792622
-3.545004500450045,56.96313542777621
-3.544104410441044,56.948133927626195
-3.5432043204320434,56.93313242747618
-3.542304230423042,56.91813092732616
-3.5414041404140413,56.90312942717615
-3.5405040504050405,56.88812792702613
-3.5396039603960396,56.87312642687612
-3.538703870387039,56.858124926726106
-3.537803780378038,56.84312342657609
-3.536903690369037,56.82812192642608
-3.536003600360036,56.81312042627606
-3.535103510351035,56.798118926126044
-3.5342034203420343,56.78311742597603
-3.5333033303330335,56.76811592582602
-3.532403240324032,56.753114425676
-3.5315031503150314,56.73811292552599
-3.5306030603060305,56.723111425375976
-3.5297029702970297,56.70810992522596
-3.528802880288029,56.69310842507595
-3.527902790279028,56.678106924925935
-3.5270027002700273,56.66310542477592
-3.526102610261026,56.64810392462589
-3.525202520252025,56.63310242447588
-3.5243024302430244,56.618100924325866
-3.5234023402340235,56.60309942417585
-3.5225022502250223,56.58809792402583
-3.5216021602160215,56.57309642387582
-3.5207020702070206,56.558094923725804
-3.51980198019802,56.54309342357579
-3.518901890189019,56.52809192342578
-3.518001800180018,56.51309042327576
-3.5171017101710174,56.49808892312575
-3.516201620162016,56.48308742297573
-3.5153015301530153,56.468085922825715
-3.5144014401440145,56.4530844226757
-3.5135013501350136,56.43808292252569
-3.5126012601260124,56.42308142237567
-3.5117011701170116,56.40807992222565
-3.5108010801080107,56.39307842207564
-3.50990099009901,56.378076921925626
-3.509000900090009,56.36307542177561
-3.5081008100810083,56.3480739216256
-3.5072007200720074,56.333072421475585
-3.506300630063006,56.31807092132556
-3.5054005400540054,56.30306942117554
-3.5045004500450045,56.28806792102553
-3.5036003600360037,56.273066420875516
-3.502700270027003,56.2580649207255
-3.5018001800180016,56.24306342057549
-3.500900090009001,56.228061920425475
-3.5,56.21306042027546
-3.499099909990999,56.19805892012545
-3.4981998199819984,56.183057419975434
-3.4972997299729975,56.16805591982542
-3.4963996399639967,56.15305441967541
-3.4954995499549955,56.138052919525386
-3.4945994599459946,56.12305141937537
-3.493699369936994,56.10804991922536
-3.4927992799279926,56.09304841907534
-3.4918991899189917,56.078046918925324
-3.490999099909991,56.06304541877531
-3.49009900990099,56.0480439186253
-3.4891989198919893,56.03304241847528
-3.4882988298829884,56.01804091832527
-3.4873987398739876,56.003039418175256
-3.486498649864987,55.98803791802524
-3.4855985598559855,55.97303641787522
-3.4846984698469847,55.95803491772521
-3.483798379837984,55.943033417575194
-3.4828982898289826,55.928031917425166
-3.481998199819982,55.91303041727515
-3.481098109810981,55.89802891712514
-3.48019801980198,55.883027416975125
-3.4792979297929794,55.86802591682512
-3.4783978397839785,55.8530244166751
-3.4774977497749777,55.838022916525084
-3.476597659765977,55.82302141637507
-3.4756975697569756,55.80801991622505
-3.474797479747975,55.793018416075036
-3.473897389738974,55.77801691592502
-3.4729972997299727,55.76301541577501
-3.472097209720972,55.748013915624995
-3.471197119711971,55.73301241547498
-3.4702970297029703,55.71801091532497
-3.4693969396939695,55.703009415174954
-3.4684968496849686,55.68800791502494
-3.467596759675968,55.673006414874926
-3.466696669666967,55.65800491472491
-3.465796579657966,55.6430034145749
-3.464896489648965,55.62800191442488
-3.463996399639964,55.613000414274865
-3.463096309630963,55.597998914124844
-3.462196219621962,55.58299741397483
-3.461296129612961,55.56799591382482
-3.4603960396039604,55.5529944136748
-3.4594959495949595,55.53799291352479
-3.4585958595859587,55.522991413374776
-3.457695769576958,55.50798991322476
-3.456795679567957,55.49298841307475
-3.4558955895589563,55.477986912924734
-3.454995499549955,55.46298541277471
-3.454095409540954,55.4479839126247
-3.453195319531953,55.43298241247467
-3.452295229522952,55.41798091232466
-3.4513951395139513,55.402979412174645
-3.4504950495049505,55.38797791202463
-3.4495949594959496,55.37297641187462
-3.448694869486949,55.357974911724604
-3.447794779477948,55.34297341157459
-3.446894689468947,55.32797191142458
-3.4459945994599464,55.31297041127456
-3.445094509450945,55.29796891112454
-3.4441944194419443,55.28296741097453
-3.4432943294329434,55.267965910824515
-3.442394239423942,55.2529644106745
-3.4414941494149414,55.23796291052449
-3.4405940594059405,55.222961410374474
-3.4396939693969397,55.20795991022446
-3.438793879387939,55.192958410074446
-3.437893789378938,55.17795690992443
-3.4369936993699373,55.16295540977442
-3.4360936093609364,55.147953909624405
-3.435193519351935,55.132952409474385
-3.4342934293429344,55.11795090932437
-3.4333933393339335,55.10294940917436
-3.4324932493249323,55.08794790902433
-3.4315931593159315,55.07294640887432
-3.4306930693069306,55.0579449087243
-3.42979297929793,55.04294340857429
-3.428892889288929,55.02794190842428
-3.427992799279928,55.01294040827426
-3.4270927092709274,54.99793890812425
-3.4261926192619265,54.982937407974234
-3.4252925292529253,54.96793590782421
-3.4243924392439244,54.9529344076742
-3.4234923492349236,54.937932907524186
-3.4225922592259224,54.922931407374165
-3.4216921692169215,54.90792990722415
-3.4207920792079207,54.89292840707414
-3.41989198919892,54.877926906924124
-3.418991899189919,54.86292540677411
-3.4180918091809183,54.847923906624096
-3.4171917191719174,54.83292240647408
-3.4162916291629166,54.81792090632407
-3.4153915391539154,54.80291940617405
-3.4144914491449145,54.787917906024035
-3.4135913591359137,54.77291640587402
-3.4126912691269125,54.75791490572401
-3.4117911791179116,54.742913405573994
-3.410891089108911,54.72791190542398
-3.40999099909991,54.712910405273966
-3.409090909090909,54.69790890512395
-3.4081908190819084,54.68290740497394
-3.4072907290729075,54.667905904823925
-3.4063906390639067,54.65290440467391
-3.4054905490549054,54.637902904523884
-3.4045904590459046,54.62290140437387
-3.403690369036904,54.607899904223856
-3.4027902790279025,54.592898404073836
-3.4018901890189017,54.57789690392382
-3.400990099009901,54.56289540377381
-3.4000900090009,54.547893903623795
-3.3991899189918993,54.53289240347378
-3.3982898289828984,54.51789090332377
-3.3973897389738976,54.502889403173754
-3.396489648964897,54.48788790302374
-3.3955895589558955,54.47288640287372
-3.3946894689468947,54.457884902723706
-3.393789378937894,54.44288340257369
-3.3928892889288926,54.42788190242367
-3.391989198919892,54.41288040227366
-3.391089108910891,54.397878902123644
-3.39018901890189,54.38287740197363
-3.3892889288928894,54.367875901823616
-3.3883888388838885,54.3528744016736
-3.3874887488748877,54.33787290152359
-3.386588658865887,54.322871401373575
-3.3856885688568856,54.30786990122355
-3.384788478847885,54.292868401073534
-3.383888388838884,54.27786690092352
-3.3829882988298827,54.26286540077351
-3.382088208820882,54.24786390062349
-3.381188118811881,54.23286240047348
-3.3802880288028803,54.217860900323466
-3.3793879387938794,54.20285940017346
-3.3784878487848786,54.18785790002344
-3.377587758775878,54.172856399873424
-3.376687668766877,54.15785489972341
-3.375787578757876,54.1428533995734
-3.374887488748875,54.127851899423376
-3.373987398739874,54.11285039927336
-3.373087308730873,54.09784889912334
-3.372187218721872,54.08284739897333
-3.371287128712871,54.067845898823315
-3.3703870387038704,54.0528443986733
-3.3694869486948695,54.03784289852329
-3.3685868586858687,54.022841398373274
-3.367686768676868,54.00783989822326
-3.366786678667867,53.992838398073246
-3.3658865886588663,53.97783689792323
-3.364986498649865,53.96283539777321
-3.364086408640864,53.9478338976232
-3.363186318631863,53.93283239747317
-3.362286228622862,53.91783089732316
-3.3613861386138613,53.90282939717314
-3.3604860486048604,53.88782789702313
-3.3595859585958596,53.872826396873116
-3.358685868586859,53.8578248967231
-3.357785778577858,53.84282339657309
-3.356885688568857,53.82782189642308
-3.3559855985598563,53.81282039627306
-3.355085508550855,53.79781889612304
-3.3541854185418543,53.78281739597303
-3.3532853285328534,53.76781589582301
-3.352385238523852,53.752814395673
-3.3514851485148514,53.737812895522985
-3.3505850585058505,53.72281139537297
-3.3496849684968497,53.70780989522296
-3.348784878487849,53.692808395072944
-3.347884788478848,53.67780689492293
-3.3469846984698473,53.66280539477292
-3.3460846084608464,53.6478038946229
-3.345184518451845,53.63280239447288
-3.3442844284428443,53.61780089432287
-3.3433843384338435,53.602799394172855
-3.3424842484248423,53.587797894022835
-3.3415841584158414,53.57279639387282
-3.3406840684068406,53.55779489372281
-3.33978397839784,53.54279339357279
-3.338883888388839,53.52779189342278
-3.337983798379838,53.512790393272766
-3.3370837083708373,53.49778889312275
-3.3361836183618365,53.48278739297274
-3.3352835283528353,53.46778589282271
-3.3343834383438344,53.452784392672704
-3.3334833483348336,53.437782892522684
-3.3325832583258324,53.42278139237266
-3.3316831683168315,53.40777989222265
-3.3307830783078307,53.392778392072636
-3.32988298829883,53.37777689192262
-3.328982898289829,53.36277539177261
-3.3280828082808283,53.347773891622595
-3.3271827182718274,53.33277239147258
-3.3262826282628266,53.31777089132257
-3.3253825382538253,53.302769391172546
-3.3244824482448245,53.28776789102253
-3.3235823582358237,53.27276639087252
-3.3226822682268224,53.257764890722505
-3.3217821782178216,53.24276339057249
-3.320882088208821,53.22776189042248
-3.31998199819982,53.212760390272464
-3.319081908190819,53.19775889012245
-3.3181818181818183,53.18275738997244
-3.3172817281728175,53.16775588982242
-3.3163816381638167,53.15275438967241
-3.3154815481548154,53.13775288952239
-3.3145814581458146,53.122751389372375
-3.313681368136814,53.10774988922236
-3.3127812781278125,53.092748389072334
-3.3118811881188117,53.07774688892232
-3.310981098109811,53.062745388772306
-3.31008100810081,53.04774388862229
-3.3091809180918093,53.03274238847228
-3.3082808280828084,53.017740888322265
-3.3073807380738076,53.00273938817225
-3.306480648064807,52.98773788802224
-3.3055805580558055,52.97273638787222
-3.3046804680468047,52.957734887722204
-3.303780378037804,52.94273338757219
-3.3028802880288026,52.92773188742217
-3.301980198019802,52.912730387272155
-3.301080108010801,52.89772888712214
-3.3001800180018,52.88272738697213
-3.2992799279927993,52.867725886822114
-3.2983798379837985,52.8527243866721
-3.2974797479747977,52.83772288652209
-3.296579657965797,52.82272138637207
-3.295679567956796,52.80771988622206
-3.294779477947795,52.79271838607204
-3.293879387938794,52.777716885922025
-3.2929792979297927,52.76271538577201
-3.292079207920792,52.747713885622
-3.291179117911791,52.732712385471984
-3.2902790279027903,52.71771088532197
-3.2893789378937894,52.70270938517196
-3.2884788478847886,52.68770788502194
-3.287578757875788,52.67270638487193
-3.286678667866787,52.657704884721916
-3.285778577857786,52.6427033845719
-3.284878487848785,52.627701884421874
-3.283978397839784,52.61270038427186
-3.283078307830783,52.59769888412184
-3.282178217821782,52.582697383971826
-3.281278127812781,52.56769588382181
-3.2803780378037803,52.5526943836718
-3.2794779477947795,52.537692883521785
-3.2785778577857787,52.52269138337177
-3.277677767776778,52.50768988322176
-3.276777677767777,52.492688383071744
-3.2758775877587762,52.47768688292173
-3.274977497749775,52.46268538277171
-3.274077407740774,52.447683882621696
-3.2731773177317733,52.43268238247168
-3.272277227722772,52.41768088232166
-3.2713771377137713,52.40267938217165
-3.2704770477047704,52.387677882021634
-3.2695769576957696,52.37267638187162
-3.268676867686769,52.35767488172161
-3.267776777677768,52.34267338157159
-3.266876687668767,52.32767188142158
-3.2659765976597663,52.312670381271566
-3.265076507650765,52.29766888112154
-3.2641764176417642,52.282667380971525
-3.2632763276327634,52.26766588082151
-3.262376237623762,52.2526643806715
-3.2614761476147613,52.23766288052148
-3.2605760576057605,52.22266138037147
-3.2596759675967597,52.207659880221456
-3.258775877587759,52.19265838007144
-3.257875787578758,52.17765687992143
-3.2569756975697572,52.162655379771415
-3.2560756075607564,52.14765387962141
-3.255175517551755,52.13265237947138
-3.2542754275427543,52.11765087932137
-3.2533753375337535,52.10264937917135
-3.2524752475247523,52.08764787902133
-3.2515751575157514,52.07264637887132
-3.2506750675067506,52.057644878721305
-3.24977497749775,52.04264337857129
-3.248874887488749,52.02764187842128
-3.247974797479748,52.012640378271264
-3.2470747074707473,51.99763887812125
-3.2461746174617465,51.98263737797124
-3.2452745274527453,51.967635877821216
-3.2443744374437444,51.9526343776712
-3.2434743474347436,51.93763287752119
-3.2425742574257423,51.92263137737116
-3.2416741674167415,51.90762987722115
-3.2407740774077407,51.892628377071134
-3.23987398739874,51.87762687692112
-3.238973897389739,51.862625376771106
-3.2380738073807382,51.84762387662109
-3.2371737173717374,51.83262237647108
-3.2362736273627366,51.817620876321065
-3.2353735373537353,51.802619376171045
-3.2344734473447345,51.78761787602103
-3.2335733573357337,51.77261637587102
-3.2326732673267324,51.757614875721
-3.2317731773177316,51.74261337557099
-3.230873087308731,51.727611875420976
-3.22997299729973,51.71261037527096
-3.229072907290729,51.69760887512095
-3.2281728172817283,51.682607374970935
-3.2272727272727275,51.66760587482092
-3.2263726372637267,51.65260437467091
-3.2254725472547254,51.63760287452089
-3.2245724572457246,51.62260137437087
-3.223672367236724,51.60759987422086
-3.2227722772277225,51.59259837407084
-3.2218721872187217,51.577596873920825
-3.220972097209721,51.56259537377081
-3.22007200720072,51.5475938736208
-3.2191719171917192,51.532592373470784
-3.2182718271827184,51.51759087332077
-3.2173717371737176,51.50258937317076
-3.216471647164717,51.48758787302074
-3.2155715571557155,51.472586372870715
-3.2146714671467147,51.4575848727207
-3.213771377137714,51.44258337257069
-3.2128712871287126,51.42758187242067
-3.211971197119712,51.412580372270654
-3.211071107110711,51.39757887212064
-3.21017101710171,51.382577371970626
-3.2092709270927093,51.36757587182061
-3.2083708370837085,51.3525743716706
-3.2074707470747077,51.337572871520585
-3.206570657065707,51.32257137137057
-3.205670567056706,51.30756987122056
-3.204770477047705,51.29256837107054
-3.203870387038704,51.27756687092052
-3.2029702970297027,51.26256537077051
-3.202070207020702,51.247563870620496
-3.201170117011701,51.23256237047048
-3.2002700270027002,51.21756087032047
-3.1993699369936994,51.202559370170455
-3.1984698469846986,51.18755787002044
-3.197569756975698,51.17255636987043
-3.196669666966697,51.157554869720414
-3.195769576957696,51.1425533695704
-3.194869486948695,51.12755186942038
-3.193969396939694,51.112550369270366
-3.193069306930693,51.097548869120345
-3.192169216921692,51.082547368970324
-3.191269126912691,51.06754586882031
-3.1903690369036903,51.0525443686703
-3.1894689468946895,51.03754286852028
-3.1885688568856887,51.02254136837027
-3.187668766876688,51.007539868220256
-3.186768676867687,50.99253836807025
-3.1858685868586862,50.97753686792023
-3.184968496849685,50.96253536777021
-3.184068406840684,50.947533867620194
-3.1831683168316833,50.93253236747018
-3.182268226822682,50.91753086732016
-3.1813681368136812,50.902529367170146
-3.1804680468046804,50.88752786702013
-3.1795679567956796,50.87252636687012
-3.178667866786679,50.857524866720105
-3.177767776777678,50.84252336657009
-3.176867686768677,50.82752186642008
-3.1759675967596763,50.812520366270064
-3.175067506750675,50.79751886612004
-3.1741674167416742,50.78251736597003
-3.1732673267326734,50.767515865820016
-3.172367236723672,50.75251436567
-3.1714671467146713,50.73751286551999
-3.1705670567056705,50.722511365369975
-3.1696669666966697,50.70750986521996
-3.168766876687669,50.69250836506995
-3.167866786678668,50.677506864919934
-3.1669666966696672,50.66250536476992
-3.1660666066606664,50.64750386461991
-3.165166516651665,50.63250236446988
-3.1642664266426643,50.617500864319865
-3.1633663366336635,50.60249936416985
-3.1624662466246622,50.58749786401983
-3.1615661566156614,50.57249636386982
-3.1606660666066606,50.5574948637198
-3.15976597659766,50.54249336356979
-3.158865886588659,50.527491863419776
-3.157965796579658,50.51249036326976
-3.1570657065706573,50.49748886311975
-3.1561656165616565,50.482487362969735
-3.1552655265526552,50.467485862819714
-3.1543654365436544,50.4524843626697
-3.1534653465346536,50.43748286251969
-3.1525652565256523,50.422481362369666
-3.1516651665166515,50.40747986221965
-3.1507650765076507,50.39247836206964
-3.14986498649865,50.377476861919625
-3.148964896489649,50.36247536176961
-3.1480648064806482,50.3474738616196
-3.1471647164716474,50.332472361469584
-3.1462646264626466,50.31747086131957
-3.1453645364536453,50.30246936116954
-3.1444644464446445,50.287467861019536
-3.1435643564356437,50.272466360869515
-3.1426642664266424,50.2574648607195
-3.1417641764176416,50.24246336056949
-3.140864086408641,50.227461860419474
-3.13996399639964,50.21246036026946
-3.139063906390639,50.19745886011945
-3.1381638163816383,50.18245735996943
-3.1372637263726375,50.16745585981942
-3.1363636363636367,50.152454359669406
-3.1354635463546354,50.137452859519385
-3.1345634563456346,50.12245135936937
-3.133663366336634,50.10744985921936
-3.1327632763276325,50.09244835906934
-3.1318631863186317,50.07744685891932
-3.130963096309631,50.06244535876931
-3.13006300630063,50.047443858619296
-3.1291629162916292,50.03244235846928
-3.1282628262826284,50.01744085831927
-3.1273627362736276,50.002439358169255
-3.1264626462646268,49.98743785801924
-3.1255625562556255,49.97243635786922
-3.1246624662466247,49.95743485771921
-3.123762376237624,49.94243335756919
-3.1228622862286226,49.927431857419165
-3.121962196219622,49.91243035726915
-3.121062106210621,49.89742885711914
-3.12016201620162,49.882427356969124
-3.1192619261926193,49.86742585681911
-3.1183618361836185,49.8524243566691
-3.1174617461746177,49.83742285651908
-3.116561656165617,49.82242135636907
-3.115661566156616,49.807419856219056
-3.114761476147615,49.792418356069035
-3.113861386138614,49.77741685591902
-3.1129612961296127,49.76241535576901
-3.112061206120612,49.747413855618994
-3.111161116111611,49.73241235546898
-3.1102610261026102,49.71741085531897
-3.1093609360936094,49.70240935516895
-3.1084608460846086,49.68740785501894
-3.1075607560756078,49.672406354868926
-3.106660666066607,49.65740485471891
-3.105760576057606,49.6424033545689
-3.104860486048605,49.62740185441888
-3.103960396039604,49.612400354268864
-3.103060306030603,49.59739885411884
-3.102160216021602,49.58239735396883
-3.101260126012601,49.567395853818816
-3.1003600360036003,49.5523943536688
-3.0994599459945995,49.53739285351879
-3.0985598559855987,49.522391353368775
-3.097659765976598,49.50738985321876
-3.096759675967597,49.49238835306875
-3.0958595859585962,49.477386852918734
-3.094959495949595,49.462385352768706
-3.094059405940594,49.44738385261869
-3.0931593159315933,49.43238235246868
-3.092259225922592,49.41738085231866
-3.0913591359135912,49.402379352168644
-3.0904590459045904,49.38737785201863
-3.0895589558955896,49.37237635186862
-3.088658865886589,49.3573748517186
-3.087758775877588,49.34237335156859
-3.086858685868587,49.327371851418576
-3.0859585958595863,49.31237035126856
-3.085058505850585,49.29736885111854
-3.0841584158415842,49.28236735096853
-3.0832583258325834,49.267365850818514
-3.082358235823582,49.2523643506685
-3.0814581458145813,49.23736285051849
-3.0805580558055805,49.22236135036847
-3.0796579657965797,49.20735985021846
-3.078757875787579,49.192358350068446
-3.077857785778578,49.17735684991843
-3.0769576957695772,49.16235534976842
-3.0760576057605764,49.147353849618405
-3.075157515751575,49.132352349468384
-3.0742574257425743,49.11735084931837
-3.0733573357335735,49.10234934916836
-3.0724572457245722,49.08734784901833
-3.0715571557155714,49.072346348868315
-3.0706570657065706,49.0573448487183
-3.06975697569757,49.04234334856829
-3.068856885688569,49.027341848418274
-3.067956795679568,49.01234034826826
-3.0670567056705673,48.99733884811825
-3.0661566156615665,48.98233734796823
-3.0652565256525652,48.96733584781821
-3.0643564356435644,48.9523343476682
-3.0634563456345636,48.937332847518185
-3.0625562556255623,48.922331347368164
-3.0616561656165615,48.90732984721815
-3.0607560756075607,48.89232834706814
-3.05985598559856,48.87732684691812
-3.058955895589559,48.86232534676811
-3.0580558055805582,48.847323846618096
-3.0571557155715574,48.83232234646808
-3.0562556255625566,48.81732084631807
-3.0553555355535553,48.80231934616805
-3.0544554455445545,48.787317846018034
-3.0535553555355537,48.77231634586802
-3.0526552655265524,48.75731484571801
-3.0517551755175516,48.74231334556799
-3.050855085508551,48.72731184541798
-3.04995499549955,48.712310345267966
-3.049054905490549,48.69730884511795
-3.0481548154815483,48.68230734496794
-3.0472547254725475,48.667305844817925
-3.0463546354635467,48.65230434466791
-3.0454545454545454,48.63730284451789
-3.0445544554455446,48.62230134436787
-3.0436543654365438,48.607299844217856
-3.0427542754275425,48.592298344067835
-3.0418541854185417,48.57729684391782
-3.040954095409541,48.56229534376781
-3.04005400540054,48.547293843617794
-3.0391539153915392,48.53229234346778
-3.0382538253825384,48.51729084331777
-3.0373537353735376,48.50228934316775
-3.0364536453645368,48.48728784301774
-3.035553555355536,48.472286342867726
-3.0346534653465347,48.457284842717705
-3.033753375337534,48.44228334256769
-3.0328532853285326,48.42728184241767
-3.031953195319532,48.41228034226766
-3.031053105310531,48.39727884211764
-3.03015301530153,48.38227734196763
-3.0292529252925293,48.367275841817616
-3.0283528352835285,48.3522743416676
-3.0274527452745277,48.33727284151759
-3.026552655265527,48.322271341367575
-3.025652565256526,48.30726984121756
-3.0247524752475248,48.29226834106753
-3.023852385238524,48.27726684091753
-3.0229522952295227,48.262265340767506
-3.022052205220522,48.24726384061749
-3.021152115211521,48.23226234046748
-3.0202520252025202,48.217260840317465
-3.0193519351935194,48.20225934016745
-3.0184518451845186,48.18725784001744
-3.0175517551755178,48.172256339867424
-3.016651665166517,48.15725483971741
-3.015751575157516,48.1422533395674
-3.014851485148515,48.127251839417376
-3.013951395139514,48.11225033926736
-3.0130513051305132,48.09724883911735
-3.012151215121512,48.08224733896733
-3.011251125112511,48.067245838817314
-3.0103510351035103,48.0522443386673
-3.0094509450945095,48.03724283851729
-3.0085508550855087,48.02224133836727
-3.007650765076508,48.00723983821726
-3.006750675067507,47.992238338067246
-3.005850585058506,47.97723683791723
-3.004950495049505,47.96223533776721
-3.004050405040504,47.9472338376172
-3.0031503150315033,47.932232337467184
-3.002250225022502,47.917230837317156
-3.0013501350135012,47.90222933716715
-3.0004500450045004,47.88722783701713
-2.9995499549954996,47.872226336867115
-2.9986498649864988,47.8572248367171
-2.997749774977498,47.84222333656709
-2.996849684968497,47.827221836417074
-2.9959495949594963,47.81222033626706
-2.995049504950495,47.79721883611704
-2.9941494149414942,47.782217335967026
-2.9932493249324934,47.76721583581701
-2.992349234923492,47.752214335667
-2.9914491449144913,47.737212835516985
-2.9905490549054905,47.72221133536697
-2.9896489648964897,47.70720983521696
-2.988748874887489,47.692208335066944
-2.987848784878488,47.67720683491693
-2.986948694869487,47.66220533476692
-2.9860486048604864,47.6472038346169
-2.985148514851485,47.63220233446688
-2.9842484248424843,47.61720083431687
-2.9833483348334835,47.602199334166855
-2.9824482448244822,47.587197834016834
-2.9815481548154814,47.57219633386682
-2.9806480648064806,47.55719483371681
-2.9797479747974798,47.54219333356679
-2.978847884788479,47.52719183341678
-2.977947794779478,47.512190333266766
-2.9770477047704773,47.49718883311675
-2.9761476147614765,47.48218733296674
-2.9752475247524752,47.46718583281671
-2.9743474347434744,47.4521843326667
-2.9734473447344736,47.43718283251668
-2.9725472547254723,47.42218133236666
-2.9716471647164715,47.40717983221665
-2.9707470747074707,47.392178332066635
-2.96984698469847,47.37717683191662
-2.968946894689469,47.36217533176661
-2.968046804680468,47.347173831616594
-2.9671467146714674,47.33217233146658
-2.9662466246624666,47.31717083131657
-2.9653465346534653,47.302169331166546
-2.9644464446444645,47.28716783101653
-2.9635463546354637,47.27216633086652
-2.9626462646264624,47.257164830716505
-2.9617461746174616,47.24216333056649
-2.9608460846084608,47.22716183041648
-2.95994599459946,47.212160330266464
-2.959045904590459,47.19715883011645
-2.9581458145814583,47.18215732996644
-2.9572457245724575,47.16715582981642
-2.9563456345634567,47.15215432966641
-2.9554455445544554,47.13715282951639
-2.9545454545454546,47.122151329366375
-2.9536453645364538,47.10714982921636
-2.9527452745274525,47.09214832906633
-2.9518451845184517,47.07714682891632
-2.950945094509451,47.062145328766306
-2.95004500450045,47.0471438286163
-2.949144914491449,47.03214232846628
-2.9482448244824484,47.017140828316265
-2.9473447344734476,47.00213932816625
-2.9464446444644468,46.98713782801624
-2.945544554455446,46.972136327866224
-2.9446444644464447,46.9571348277162
-2.943744374437444,46.94213332756619
-2.9428442844284426,46.92713182741617
-2.9419441944194418,46.912130327266155
-2.941044104410441,46.89712882711614
-2.94014401440144,46.88212732696613
-2.9392439243924393,46.867125826816114
-2.9383438343834385,46.8521243266661
-2.9374437443744377,46.83712282651609
-2.936543654365437,46.82212132636607
-2.935643564356436,46.80711982621606
-2.9347434743474348,46.79211832606604
-2.933843384338434,46.777116825916025
-2.9329432943294327,46.76211532576601
-2.932043204320432,46.747113825616
-2.931143114311431,46.732112325465984
-2.93024302430243,46.71711082531597
-2.9293429342934294,46.70210932516596
-2.9284428442844286,46.68710782501594
-2.9275427542754278,46.67210632486593
-2.926642664266427,46.657104824715915
-2.925742574257426,46.6421033245659
-2.924842484248425,46.627101824415874
-2.923942394239424,46.61210032426586
-2.923042304230423,46.59709882411585
-2.922142214221422,46.582097323965826
-2.921242124212421,46.56709582381581
-2.9203420342034203,46.5520943236658
-2.9194419441944195,46.537092823515785
-2.9185418541854187,46.52209132336577
-2.917641764176418,46.50708982321576
-2.916741674167417,46.492088323065744
-2.915841584158416,46.47708682291573
-2.914941494149415,46.46208532276571
-2.914041404140414,46.447083822615696
-2.9131413141314133,46.43208232246568
-2.912241224122412,46.41708082231566
-2.911341134113411,46.40207932216565
-2.9104410441044104,46.387077822015634
-2.9095409540954096,46.37207632186562
-2.9086408640864088,46.35707482171561
-2.907740774077408,46.34207332156559
-2.906840684068407,46.32707182141558
-2.9059405940594063,46.312070321265566
-2.905040504050405,46.29706882111554
-2.904140414041404,46.282067320965524
-2.9032403240324034,46.26706582081551
-2.902340234023402,46.2520643206655
-2.9014401440144013,46.23706282051548
-2.9005400540054005,46.22206132036547
-2.8996399639963997,46.207059820215456
-2.898739873987399,46.19205832006544
-2.897839783978398,46.17705681991543
-2.896939693969397,46.162055319765415
-2.8960396039603964,46.1470538196154
-2.895139513951395,46.13205231946538
-2.8942394239423943,46.11705081931537
-2.8933393339333935,46.10204931916535
-2.8924392439243922,46.08704781901533
-2.8915391539153914,46.07204631886532
-2.8906390639063906,46.057044818715305
-2.8897389738973898,46.04204331856529
-2.888838883888389,46.02704181841528
-2.887938793879388,46.012040318265264
-2.8870387038703873,45.99703881811525
-2.8861386138613865,45.982037317965236
-2.885238523852385,45.967035817815216
-2.8843384338433844,45.9520343176652
-2.8834383438343836,45.93703281751519
-2.8825382538253823,45.92203131736516
-2.8816381638163815,45.90702981721515
-2.8807380738073807,45.89202831706513
-2.87983798379838,45.87702681691512
-2.878937893789379,45.862025316765106
-2.878037803780378,45.84702381661509
-2.8771377137713774,45.83202231646508
-2.8762376237623766,45.817020816315065
-2.8753375337533753,45.802019316165044
-2.8744374437443745,45.78701781601503
-2.8735373537353737,45.77201631586502
-2.8726372637263724,45.757014815715
-2.8717371737173716,45.74201331556499
-2.8708370837083708,45.727011815414976
-2.86993699369937,45.71201031526496
-2.869036903690369,45.69700881511495
-2.8681368136813683,45.682007314964935
-2.8672367236723675,45.66700581481492
-2.8663366336633667,45.65200431466491
-2.8654365436543654,45.63700281451489
-2.8645364536453646,45.62200131436487
-2.8636363636363638,45.60699981421486
-2.8627362736273625,45.59199831406484
-2.8618361836183617,45.576996813914825
-2.860936093609361,45.56199531376481
-2.86003600360036,45.5469938136148
-2.859135913591359,45.531992313464784
-2.8582358235823584,45.51699081331477
-2.8573357335733576,45.501989313164756
-2.8564356435643568,45.48698781301474
-2.855535553555356,45.47198631286473
-2.8546354635463547,45.4569848127147
-2.853735373537354,45.44198331256469
-2.8528352835283526,45.42698181241467
-2.8519351935193518,45.41198031226465
-2.851035103510351,45.39697881211464
-2.85013501350135,45.381977311964626
-2.8492349234923493,45.36697581181461
-2.8483348334833485,45.3519743116646
-2.8474347434743477,45.336972811514585
-2.846534653465347,45.32197131136457
-2.845634563456346,45.30696981121456
-2.8447344734473448,45.29196831106454
-2.843834383438344,45.27696681091452
-2.8429342934293427,45.26196531076451
-2.842034203420342,45.246963810614496
-2.841134113411341,45.23196231046448
-2.84023402340234,45.21696081031447
-2.8393339333933394,45.201959310164455
-2.8384338433843386,45.18695781001444
-2.8375337533753378,45.17195630986443
-2.836633663366337,45.156954809714414
-2.835733573357336,45.1419533095644
-2.834833483348335,45.12695180941438
-2.833933393339334,45.111950309264365
-2.833033303330333,45.09694880911435
-2.832133213321332,45.081947308964324
-2.831233123312331,45.06694580881431
-2.8303330333033303,45.0519443086643
-2.8294329432943295,45.03694280851429
-2.8285328532853287,45.02194130836427
-2.827632763276328,45.00693980821426
-2.826732673267327,44.99193830806424
-2.825832583258326,44.97693680791423
-2.824932493249325,44.96193530776421
-2.824032403240324,44.946933807614194
-2.8231323132313233,44.93193230746418
-2.822232223222322,44.91693080731416
-2.821332133213321,44.901929307164146
-2.8204320432043204,44.88692780701413
-2.8195319531953196,44.87192630686412
-2.8186318631863188,44.856924806714105
-2.817731773177318,44.84192330656409
-2.816831683168317,44.82692180641408
-2.8159315931593163,44.811920306264064
-2.815031503150315,44.79691880611404
-2.814131413141314,44.78191730596403
-2.8132313231323134,44.766915805814016
-2.812331233123312,44.751914305664
-2.8114311431143113,44.73691280551399
-2.8105310531053105,44.721911305363975
-2.8096309630963097,44.70690980521396
-2.808730873087309,44.69190830506395
-2.807830783078308,44.67690680491393
-2.806930693069307,44.66190530476392
-2.8060306030603064,44.646903804613906
-2.805130513051305,44.63190230446388
-2.8042304230423043,44.61690080431387
-2.8033303330333035,44.60189930416385
-2.802430243024302,44.58689780401383
-2.8015301530153014,44.57189630386382
-2.8006300630063006,44.5568948037138
-2.7997299729972998,44.54189330356379
-2.798829882988299,44.526891803413776
-2.797929792979298,44.51189030326376
-2.7970297029702973,44.49688880311375
-2.7961296129612965,44.481887302963734
-2.795229522952295,44.466885802813714
-2.7943294329432944,44.4518843026637
-2.7934293429342936,44.436882802513686
-2.7925292529252923,44.421881302363666
-2.7916291629162915,44.40687980221365
-2.7907290729072907,44.39187830206364
-2.78982898289829,44.376876801913625
-2.788928892889289,44.36187530176361
-2.788028802880288,44.3468738016136
-2.7871287128712874,44.331872301463584
-2.7862286228622866,44.31687080131357
-2.7853285328532853,44.30186930116354
-2.7844284428442845,44.28686780101353
-2.7835283528352837,44.271866300863515
-2.7826282628262824,44.2568648007135
-2.7817281728172816,44.24186330056349
-2.7808280828082808,44.226861800413474
-2.77992799279928,44.21186030026346
-2.779027902790279,44.196858800113446
-2.7781278127812783,44.18185729996343
-2.7772277227722775,44.16685579981342
-2.7763276327632767,44.15185429966341
-2.775427542754276,44.1368527995134
-2.7745274527452746,44.12185129936337
-2.7736273627362737,44.10684979921336
-2.7727272727272725,44.09184829906334
-2.7718271827182717,44.07684679891332
-2.770927092709271,44.06184529876331
-2.77002700270027,44.046843798613295
-2.769126912691269,44.03184229846328
-2.7682268226822684,44.01684079831327
-2.7673267326732676,44.001839298163254
-2.7664266426642667,43.98683779801324
-2.765526552655266,43.97183629786323
-2.7646264626462647,43.956834797713206
-2.763726372637264,43.94183329756319
-2.7628262826282626,43.926831797413165
-2.7619261926192618,43.91183029726315
-2.761026102610261,43.896828797113145
-2.76012601260126,43.88182729696313
-2.7592259225922593,43.86682579681311
-2.7583258325832585,43.8518242966631
-2.7574257425742577,43.83682279651308
-2.756525652565257,43.82182129636307
-2.755625562556256,43.806819796213055
-2.7547254725472547,43.791818296063035
-2.753825382538254,43.77681679591302
-2.752925292529253,43.76181529576301
-2.752025202520252,43.746813795612994
-2.751125112511251,43.73181229546298
-2.75022502250225,43.716810795312966
-2.7493249324932494,43.70180929516295
-2.7484248424842486,43.68680779501294
-2.7475247524752477,43.671806294862925
-2.746624662466247,43.65680479471291
-2.745724572457246,43.6418032945629
-2.744824482448245,43.62680179441288
-2.743924392439244,43.61180029426286
-2.743024302430243,43.59679879411285
-2.742124212421242,43.58179729396283
-2.741224122412241,43.566795793812815
-2.7403240324032403,43.5517942936628
-2.7394239423942395,43.53679279351279
-2.7385238523852387,43.521791293362774
-2.737623762376238,43.50678979321276
-2.736723672367237,43.49178829306275
-2.735823582358236,43.47678679291273
-2.734923492349235,43.461785292762706
-2.734023402340234,43.44678379261269
-2.7331233123312333,43.43178229246268
-2.732223222322232,43.41678079231266
-2.731323132313231,43.401779292162644
-2.7304230423042304,43.38677779201263
-2.7295229522952296,43.371776291862616
-2.7286228622862287,43.3567747917126
-2.727722772277228,43.34177329156259
-2.726822682268227,43.326771791412575
-2.7259225922592263,43.31177029126256
-2.725022502250225,43.29676879111254
-2.724122412241224,43.28176729096253
-2.7232223222322234,43.266765790812514
-2.722322232223222,43.2517642906625
-2.7214221422142213,43.236762790512486
-2.7205220522052205,43.22176129036247
-2.7196219621962197,43.20675979021246
-2.718721872187219,43.191758290062445
-2.717821782178218,43.17675678991243
-2.716921692169217,43.16175528976242
-2.7160216021602164,43.146753789612404
-2.715121512151215,43.13175228946238
-2.7142214221422143,43.11675078931237
-2.7133213321332135,43.101749289162356
-2.712421242124212,43.08674778901233
-2.7115211521152114,43.071746288862315
-2.7106210621062106,43.0567447887123
-2.7097209720972097,43.04174328856229
-2.708820882088209,43.026741788412274
-2.707920792079208,43.01174028826226
-2.7070207020702073,42.996738788112246
-2.7061206120612065,42.98173728796223
-2.705220522052205,42.96673578781221
-2.7043204320432044,42.9517342876622
-2.7034203420342036,42.936732787512184
-2.7025202520252023,42.921731287362164
-2.7016201620162015,42.90672978721215
-2.7007200720072007,42.891728287062136
-2.6998199819982,42.87672678691212
-2.698919891989199,42.86172528676211
-2.698019801980198,42.846723786612095
-2.6971197119711974,42.83172228646208
-2.6962196219621966,42.81672078631207
-2.6953195319531953,42.80171928616205
-2.6944194419441945,42.786717786012034
-2.6935193519351937,42.77171628586202
-2.6926192619261924,42.756714785712006
-2.6917191719171916,42.74171328556199
-2.6908190819081907,42.72671178541198
-2.68991899189919,42.711710285261965
-2.689018901890189,42.69670878511195
-2.6881188118811883,42.68170728496194
-2.6872187218721875,42.666705784811924
-2.6863186318631866,42.65170428466191
-2.685418541854186,42.6367027845119
-2.6845184518451846,42.62170128436187
-2.6836183618361837,42.606699784211855
-2.6827182718271825,42.591698284061835
-2.6818181818181817,42.57669678391182
-2.680918091809181,42.56169528376181
-2.68001800180018,42.54669378361179
-2.679117911791179,42.53169228346178
-2.6782178217821784,42.516690783311766
-2.6773177317731776,42.50168928316175
-2.6764176417641767,42.48668778301174
-2.675517551755176,42.471686282861725
-2.6746174617461747,42.456684782711704
-2.673717371737174,42.44168328256169
-2.6728172817281726,42.42668178241167
-2.6719171917191717,42.411680282261656
-2.671017101710171,42.39667878211164
-2.67011701170117,42.38167728196163
-2.6692169216921693,42.366675781811615
-2.6683168316831685,42.3516742816616
-2.6674167416741676,42.33667278151159
-2.666516651665167,42.321671281361574
-2.665616561656166,42.30666978121156
-2.6647164716471647,42.29166828106153
-2.663816381638164,42.27666678091152
-2.662916291629163,42.261665280761505
-2.662016201620162,42.24666378061149
-2.661116111611161,42.23166228046148
-2.66021602160216,42.216660780311464
-2.6593159315931594,42.20165928016145
-2.6584158415841586,42.18665778001144
-2.6575157515751577,42.17165627986142
-2.656615661566157,42.15665477971141
-2.655715571557156,42.141653279561396
-2.654815481548155,42.126651779411375
-2.653915391539154,42.11165027926136
-2.653015301530153,42.09664877911135
-2.652115211521152,42.08164727896133
-2.651215121512151,42.06664577881131
-2.6503150315031503,42.0516442786613
-2.6494149414941495,42.036642778511286
-2.6485148514851486,42.02164127836127
-2.647614761476148,42.00663977821126
-2.646714671467147,41.991638278061245
-2.645814581458146,41.97663677791123
-2.644914491449145,41.96163527776121
-2.644014401440144,41.9466337776112
-2.6431143114311433,41.93163227746118
-2.642214221422142,41.91663077731116
-2.641314131413141,41.90162927716114
-2.6404140414041404,41.88662777701113
-2.6395139513951396,41.871626276861114
-2.6386138613861387,41.8566247767111
-2.637713771377138,41.84162327656109
-2.636813681368137,41.82662177641107
-2.6359135913591363,41.81162027626106
-2.635013501350135,41.79661877611104
-2.634113411341134,41.781617275961025
-2.6332133213321334,41.76661577581101
-2.632313231323132,41.751614275661
-2.6314131413141313,41.736612775510984
-2.6305130513051305,41.72161127536097
-2.6296129612961296,41.70660977521096
-2.628712871287129,41.69160827506094
-2.627812781278128,41.67660677491093
-2.626912691269127,41.661605274760916
-2.6260126012601264,41.6466037746109
-2.625112511251125,41.63160227446088
-2.6242124212421243,41.61660077431087
-2.6233123312331235,41.601599274160854
-2.622412241224122,41.58659777401083
-2.6215121512151214,41.57159627386082
-2.6206120612061206,41.556594773710806
-2.6197119711971197,41.54159327356079
-2.618811881188119,41.52659177341078
-2.617911791179118,41.511590273260765
-2.6170117011701173,41.49658877311075
-2.6161116111611165,41.48158727296074
-2.615211521152115,41.46658577281071
-2.6143114311431144,41.451584272660696
-2.6134113411341136,41.43658277251068
-2.6125112511251123,41.42158127236066
-2.6116111611161115,41.40657977221065
-2.6107110711071106,41.391578272060634
-2.60981098109811,41.37657677191062
-2.608910891089109,41.36157527176061
-2.608010801080108,41.34657377161059
-2.6071107110711074,41.33157227146058
-2.6062106210621065,41.316570771310566
-2.6053105310531053,41.301569271160545
-2.6044104410441045,41.28656777101053
-2.6035103510351036,41.27156627086052
-2.6026102610261024,41.256564770710504
-2.6017101710171016,41.24156327056049
-2.6008100810081007,41.22656177041048
-2.5999099909991,41.21156027026046
-2.599009900990099,41.19655877011045
-2.5981098109810983,41.181557269960436
-2.5972097209720975,41.16655576981042
-2.5963096309630966,41.15155426966041
-2.595409540954096,41.136552769510395
-2.5945094509450946,41.121551269360374
-2.5936093609360937,41.10654976921036
-2.5927092709270925,41.09154826906033
-2.5918091809180916,41.07654676891032
-2.590909090909091,41.06154526876031
-2.59000900090009,41.04654376861029
-2.589108910891089,41.03154226846028
-2.5882088208820884,41.016540768310264
-2.5873087308730875,41.00153926816025
-2.5864086408640867,40.98653776801024
-2.585508550855086,40.97153626786022
-2.5846084608460846,40.9565347677102
-2.583708370837084,40.94153326756019
-2.5828082808280826,40.92653176741017
-2.5819081908190817,40.911530267260154
-2.581008100810081,40.89652876711014
-2.58010801080108,40.88152726696013
-2.5792079207920793,40.86652576681011
-2.5783078307830785,40.8515242666601
-2.5774077407740776,40.836522766510086
-2.576507650765077,40.82152126636007
-2.575607560756076,40.80651976621006
-2.5747074707470747,40.79151826606004
-2.573807380738074,40.776516765910024
-2.572907290729073,40.76151526576001
-2.572007200720072,40.74651376561
-2.571107110711071,40.73151226545998
-2.57020702070207,40.71651076530997
-2.5693069306930694,40.701509265159956
-2.5684068406840685,40.68650776500994
-2.5675067506750677,40.67150626485993
-2.566606660666067,40.656504764709915
-2.565706570657066,40.6415032645599
-2.564806480648065,40.62650176440987
-2.563906390639064,40.61150026425986
-2.563006300630063,40.596498764109846
-2.562106210621062,40.581497263959825
-2.561206120612061,40.56649576380981
-2.5603060306030603,40.5514942636598
-2.5594059405940595,40.536492763509784
-2.5585058505850586,40.52149126335977
-2.557605760576058,40.50648976320976
-2.556705670567057,40.49148826305974
-2.555805580558056,40.47648676290973
-2.554905490549055,40.46148526275971
-2.554005400540054,40.446483762609695
-2.5531053105310533,40.43148226245968
-2.552205220522052,40.41648076230966
-2.551305130513051,40.40147926215965
-2.5504050405040504,40.38647776200963
-2.5495049504950495,40.37147626185962
-2.5486048604860487,40.356474761709606
-2.547704770477048,40.34147326155959
-2.546804680468047,40.32647176140958
-2.5459045904590463,40.311470261259565
-2.545004500450045,40.29646876110954
-2.544104410441044,40.28146726095952
-2.5432043204320434,40.26646576080951
-2.542304230423042,40.251464260659496
-2.5414041404140413,40.23646276050948
-2.5405040504050405,40.22146126035947
-2.5396039603960396,40.20645976020946
-2.538703870387039,40.19145826005944
-2.537803780378038,40.17645675990943
-2.536903690369037,40.16145525975942
-2.5360036003600364,40.1464537596094
-2.535103510351035,40.13145225945938
-2.5342034203420343,40.116450759309366
-2.5333033303330335,40.10144925915935
-2.532403240324032,40.08644775900933
-2.5315031503150314,40.07144625885932
-2.5306030603060305,40.056444758709304
-2.5297029702970297,40.04144325855929
-2.528802880288029,40.02644175840928
-2.527902790279028,40.01144025825926
-2.5270027002700273,39.99643875810925
-2.5261026102610264,39.981437257959236
-2.525202520252025,39.966435757809215
-2.5243024302430244,39.9514342576592
-2.5234023402340235,39.93643275750919
-2.5225022502250223,39.92143125735916
-2.5216021602160215,39.906429757209146
-2.5207020702070206,39.89142825705913
-2.51980198019802,39.87642675690912
-2.518901890189019,39.861425256759105
-2.518001800180018,39.84642375660909
-2.5171017101710174,39.83142225645908
-2.5162016201620165,39.816420756309064
-2.5153015301530157,39.80141925615905
-2.5144014401440145,39.78641775600903
-2.5135013501350136,39.771416255859016
-2.5126012601260124,39.756414755709
-2.5117011701170116,39.74141325555899
-2.5108010801080107,39.726411755408975
-2.50990099009901,39.71141025525896
-2.509000900090009,39.69640875510895
-2.5081008100810083,39.681407254958934
-2.5072007200720074,39.66640575480892
-2.5063006300630066,39.65140425465891
-2.505400540054006,39.63640275450889
-2.5045004500450045,39.62140125435887
-2.5036003600360037,39.60639975420886
-2.5027002700270025,39.59139825405884
-2.5018001800180016,39.576396753908824
-2.500900090009001,39.56139525375881
-2.5,39.5463937536088
-2.499099909990999,39.53139225345878
-2.4981998199819984,39.51639075330877
-2.4972997299729975,39.501389253158756
-2.4963996399639963,39.48638775300873
-2.4954995499549955,39.471386252858714
-2.4945994599459946,39.4563847527087
-2.493699369936994,39.441383252558694
-2.492799279927993,39.42638175240867
-2.491899189918992,39.41138025225866
-2.490999099909991,39.39637875210864
-2.49009900990099,39.381377251958625
-2.4891989198919893,39.36637575180861
-2.4882988298829884,39.3513742516586
-2.4873987398739876,39.336372751508584
-2.4864986498649864,39.32137125135856
-2.4855985598559855,39.30636975120855
-2.4846984698469847,39.291368251058536
-2.483798379837984,39.27636675090852
-2.482898289828983,39.26136525075851
-2.4819981998199823,39.246363750608495
-2.481098109810981,39.23136225045848
-2.48019801980198,39.21636075030847
-2.4792979297929794,39.201359250158454
-2.4783978397839785,39.18635775000844
-2.4774977497749777,39.17135624985843
-2.476597659765977,39.15635474970841
-2.4756975697569756,39.14135324955839
-2.474797479747975,39.12635174940838
-2.473897389738974,39.111350249258365
-2.472997299729973,39.09634874910835
-2.4720972097209724,39.08134724895834
-2.471197119711971,39.06634574880831
-2.4702970297029703,39.051344248658296
-2.4693969396939695,39.03634274850828
-2.4684968496849686,39.02134124835827
-2.467596759675968,39.006339748208255
-2.466696669666967,38.99133824805824
-2.4657965796579657,38.97633674790822
-2.464896489648965,38.96133524775821
-2.463996399639964,38.94633374760819
-2.4630963096309633,38.93133224745818
-2.4621962196219624,38.916330747308166
-2.461296129612961,38.901329247158145
-2.4603960396039604,38.88632774700813
-2.4594959495949595,38.87132624685812
-2.4585958595859587,38.856324746708104
-2.457695769576958,38.84132324655809
-2.456795679567957,38.82632174640808
-2.455895589558956,38.811320246258056
-2.454995499549955,38.79631874610804
-2.454095409540954,38.78131724595803
-2.4531953195319534,38.766315745808015
-2.4522952295229525,38.751314245658
-2.4513951395139513,38.73631274550799
-2.4504950495049505,38.721311245357974
-2.4495949594959496,38.70630974520796
-2.448694869486949,38.69130824505795
-2.447794779477948,38.67630674490793
-2.446894689468947,38.66130524475792
-2.445994599459946,38.64630374460789
-2.445094509450945,38.63130224445788
-2.4441944194419443,38.616300744307864
-2.4432943294329434,38.60129924415785
-2.4423942394239426,38.58629774400784
-2.4414941494149414,38.571296243857816
-2.4405940594059405,38.5562947437078
-2.4396939693969397,38.54129324355779
-2.438793879387939,38.526291743407775
-2.437893789378938,38.51129024325776
-2.4369936993699373,38.49628874310775
-2.436093609360936,38.48128724295773
-2.435193519351935,38.46628574280771
-2.4342934293429344,38.4512842426577
-2.4333933393339335,38.436282742507686
-2.4324932493249327,38.42128124235767
-2.431593159315932,38.40627974220766
-2.4306930693069306,38.39127824205764
-2.42979297929793,38.376276741907624
-2.428892889288929,38.36127524175761
-2.427992799279928,38.3462737416076
-2.4270927092709274,38.33127224145758
-2.426192619261926,38.31627074130756
-2.4252925292529253,38.30126924115754
-2.4243924392439244,38.28626774100753
-2.4234923492349236,38.271266240857514
-2.422592259225923,38.2562647407075
-2.421692169216922,38.241263240557494
-2.4207920792079207,38.22626174040747
-2.41989198919892,38.21126024025746
-2.418991899189919,38.196258740107446
-2.4180918091809183,38.18125723995743
-2.4171917191719174,38.16625573980742
-2.416291629162916,38.1512542396574
-2.4153915391539154,38.136252739507384
-2.4144914491449145,38.12125123935737
-2.4135913591359137,38.10624973920736
-2.412691269126913,38.09124823905734
-2.411791179117912,38.07624673890733
-2.410891089108911,38.06124523875731
-2.40999099909991,38.046243738607295
-2.409090909090909,38.03124223845728
-2.4081908190819084,38.01624073830727
-2.4072907290729075,38.001239238157254
-2.4063906390639063,37.98623773800723
-2.4054905490549054,37.97123623785722
-2.4045904590459046,37.956234737707206
-2.403690369036904,37.94123323755719
-2.402790279027903,37.92623173740718
-2.401890189018902,37.911230237257165
-2.400990099009901,37.896228737107144
-2.4000900090009,37.88122723695712
-2.3991899189918993,37.86622573680712
-2.3982898289828984,37.851224236657096
-2.3973897389738976,37.83622273650708
-2.3964896489648964,37.82122123635707
-2.3955895589558955,37.806219736207055
-2.3946894689468947,37.79121823605704
-2.393789378937894,37.77621673590703
-2.392889288928893,37.761215235757014
-2.3919891989198923,37.746213735607
-2.391089108910891,37.73121223545698
-2.39018901890189,37.716210735306966
-2.3892889288928894,37.70120923515695
-2.3883888388838885,37.68620773500694
-2.3874887488748877,37.671206234856925
-2.386588658865887,37.65620473470691
-2.3856885688568856,37.64120323455688
-2.384788478847885,37.62620173440687
-2.383888388838884,37.611200234256856
-2.382988298829883,37.59619873410684
-2.3820882088208823,37.58119723395683
-2.381188118811881,37.566195733806815
-2.3802880288028803,37.5511942336568
-2.3793879387938794,37.53619273350679
-2.3784878487848786,37.521191233356774
-2.377587758775878,37.50618973320676
-2.376687668766877,37.49118823305675
-2.3757875787578757,37.47618673290672
-2.374887488748875,37.461185232756705
-2.373987398739874,37.44618373260669
-2.3730873087308733,37.43118223245668
-2.3721872187218724,37.416180732306664
-2.371287128712871,37.40117923215664
-2.3703870387038704,37.38617773200663
-2.3694869486948695,37.371176231856616
-2.3685868586858687,37.3561747317066
-2.367686768676868,37.34117323155659
-2.366786678667867,37.326171731406575
-2.365886588658866,37.31117023125656
-2.364986498649865,37.29616873110655
-2.364086408640864,37.281167230956534
-2.3631863186318633,37.26616573080652
-2.3622862286228625,37.25116423065651
-2.3613861386138613,37.23616273050648
-2.3604860486048604,37.221161230356465
-2.3595859585958596,37.20615973020645
-2.358685868586859,37.19115823005644
-2.357785778577858,37.176156729906424
-2.356885688568857,37.16115522975641
-2.355985598559856,37.14615372960639
-2.355085508550855,37.131152229456376
-2.3541854185418543,37.11615072930636
-2.3532853285328534,37.10114922915635
-2.3523852385238526,37.086147729006335
-2.351485148514852,37.07114622885632
-2.3505850585058505,37.0561447287063
-2.3496849684968497,37.04114322855629
-2.348784878487849,37.02614172840627
-2.347884788478848,37.01114022825626
-2.3469846984698473,36.996138728106246
-2.346084608460846,36.981137227956225
-2.345184518451845,36.96613572780621
-2.3442844284428443,36.9511342276562
-2.3433843384338435,36.936132727506184
-2.3424842484248427,36.92113122735617
-2.341584158415842,36.90612972720616
-2.3406840684068406,36.891128227056136
-2.33978397839784,36.87612672690612
-2.338883888388839,36.86112522675611
-2.337983798379838,36.846123726606095
-2.3370837083708373,36.83112222645608
-2.336183618361836,36.81612072630606
-2.3352835283528353,36.80111922615605
-2.3343834383438344,36.78611772600603
-2.3334833483348336,36.77111622585602
-2.332583258325833,36.756114725706006
-2.331683168316832,36.74111322555599
-2.3307830783078307,36.72611172540597
-2.32988298829883,36.71111022525596
-2.328982898289829,36.696108725105944
-2.3280828082808283,36.68110722495593
-2.3271827182718274,36.66610572480592
-2.326282628262826,36.651104224655896
-2.3253825382538253,36.63610272450588
-2.3244824482448245,36.62110122435587
-2.3235823582358237,36.606099724205855
-2.322682268226823,36.59109822405584
-2.321782178217822,36.57609672390583
-2.320882088208821,36.56109522375581
-2.31998199819982,36.54609372360579
-2.319081908190819,36.53109222345578
-2.3181818181818183,36.516090723305766
-2.3172817281728175,36.50108922315575
-2.3163816381638163,36.48608772300573
-2.3154815481548154,36.47108622285572
-2.3145814581458146,36.456084722705704
-2.313681368136814,36.44108322255569
-2.312781278127813,36.42608172240568
-2.311881188118812,36.41108022225566
-2.310981098109811,36.39607872210564
-2.31008100810081,36.38107722195563
-2.3091809180918093,36.366075721805615
-2.3082808280828084,36.3510742216556
-2.3073807380738076,36.33607272150559
-2.306480648064807,36.321071221355574
-2.3055805580558055,36.30606972120555
-2.3046804680468047,36.29106822105554
-2.303780378037804,36.276066720905526
-2.302880288028803,36.26106522075551
-2.3019801980198022,36.2460637206055
-2.301080108010801,36.23106222045548
-2.3001800180018,36.216060720305464
-2.2992799279927993,36.20105922015545
-2.2983798379837985,36.18605772000544
-2.2974797479747977,36.17105621985542
-2.296579657965797,36.15605471970541
-2.2956795679567956,36.14105321955539
-2.294779477947795,36.126051719405375
-2.293879387938794,36.11105021925536
-2.292979297929793,36.09604871910535
-2.2920792079207923,36.081047218955334
-2.291179117911791,36.06604571880531
-2.2902790279027903,36.0510442186553
-2.2893789378937894,36.036042718505286
-2.2884788478847886,36.02104121835527
-2.287578757875788,36.00603971820526
-2.286678667866787,35.991038218055245
-2.2857785778577857,35.976036717905224
-2.284878487848785,35.96103521775521
-2.283978397839784,35.9460337176052
-2.2830783078307832,35.93103221745518
-2.2821782178217824,35.91603071730517
-2.281278127812781,35.90102921715514
-2.2803780378037803,35.88602771700513
-2.2794779477947795,35.871026216855114
-2.2785778577857787,35.8560247167051
-2.277677767776778,35.84102321655509
-2.276777677767777,35.82602171640507
-2.275877587758776,35.81102021625506
-2.274977497749775,35.796018716105046
-2.274077407740774,35.78101721595503
-2.2731773177317733,35.76601571580502
-2.2722772277227725,35.751014215655005
-2.2713771377137713,35.736012715504984
-2.2704770477047704,35.72101121535497
-2.2695769576957696,35.70600971520496
-2.268676867686769,35.69100821505494
-2.267776777677768,35.67600671490493
-2.266876687668767,35.661005214754915
-2.265976597659766,35.64600371460489
-2.265076507650765,35.631002214454874
-2.2641764176417642,35.61600071430486
-2.2632763276327634,35.60099921415485
-2.2623762376237626,35.58599771400483
-2.261476147614762,35.57099621385482
-2.2605760576057605,35.555994713704806
-2.2596759675967597,35.54099321355479
-2.258775877587759,35.52599171340478
-2.257875787578758,35.510990213254765
-2.2569756975697572,35.49598871310475
-2.256075607560756,35.48098721295472
-2.255175517551755,35.46598571280471
-2.2542754275427543,35.450984212654696
-2.2533753375337535,35.43598271250468
-2.2524752475247527,35.42098121235467
-2.251575157515752,35.405979712204655
-2.2506750675067506,35.390978212054634
-2.24977497749775,35.37597671190462
-2.248874887488749,35.36097521175461
-2.247974797479748,35.34597371160459
-2.2470747074707473,35.33097221145458
-2.246174617461746,35.315970711304566
-2.2452745274527453,35.30096921115455
-2.2443744374437444,35.28596771100454
-2.2434743474347436,35.270966210854525
-2.242574257425743,35.25596471070451
-2.241674167416742,35.2409632105545
-2.2407740774077407,35.22596171040447
-2.23987398739874,35.210960210254456
-2.238973897389739,35.19595871010444
-2.2380738073807382,35.18095720995443
-2.2371737173717374,35.165955709804415
-2.236273627362736,35.150954209654394
-2.2353735373537353,35.13595270950438
-2.2344734473447345,35.12095120935437
-2.2335733573357337,35.10594970920435
-2.232673267326733,35.09094820905434
-2.231773177317732,35.075946708904326
-2.230873087308731,35.060945208754305
-2.22997299729973,35.04594370860429
-2.229072907290729,35.03094220845428
-2.2281728172817283,35.015940708304264
-2.2272727272727275,35.00093920815425
-2.2263726372637263,34.98593770800423
-2.2254725472547254,34.970936207854216
-2.2245724572457246,34.9559347077042
-2.223672367236724,34.94093320755419
-2.222772277227723,34.925931707404175
-2.221872187218722,34.91093020725416
-2.220972097209721,34.89592870710414
-2.22007200720072,34.88092720695413
-2.2191719171917192,34.86592570680411
-2.2182718271827184,34.8509242066541
-2.2173717371737176,34.835922706504086
-2.216471647164717,34.82092120635407
-2.2155715571557155,34.80591970620405
-2.2146714671467147,34.79091820605404
-2.213771377137714,34.775916705904024
-2.212871287128713,34.76091520575401
-2.2119711971197122,34.745913705603996
-2.211071107110711,34.730912205453976
-2.21017101710171,34.71591070530396
-2.2092709270927093,34.70090920515395
-2.2083708370837085,34.685907705003935
-2.2074707470747077,34.67090620485392
-2.206570657065707,34.65590470470391
-2.2056705670567056,34.64090320455389
-2.204770477047705,34.62590170440387
-2.203870387038704,34.61090020425386
-2.202970297029703,34.595898704103845
-2.2020702070207023,34.58089720395383
-2.201170117011701,34.56589570380381
-2.2002700270027002,34.5508942036538
-2.1993699369936994,34.535892703503784
-2.1984698469846986,34.52089120335377
-2.197569756975698,34.505889703203756
-2.196669666966697,34.49088820305374
-2.1957695769576957,34.47588670290372
-2.194869486948695,34.46088520275371
-2.193969396939694,34.445883702603695
-2.1930693069306932,34.43088220245368
-2.1921692169216924,34.41588070230367
-2.191269126912691,34.40087920215365
-2.1903690369036903,34.38587770200363
-2.1894689468946895,34.37087620185362
-2.1885688568856887,34.355874701703605
-2.187668766876688,34.34087320155359
-2.186768676867687,34.32587170140358
-2.185868586858686,34.31087020125356
-2.184968496849685,34.295868701103544
-2.184068406840684,34.28086720095353
-2.1831683168316833,34.265865700803516
-2.1822682268226825,34.2508642006535
-2.1813681368136812,34.23586270050348
-2.1804680468046804,34.22086120035347
-2.1795679567956796,34.205859700203455
-2.178667866786679,34.19085820005344
-2.177767776777678,34.17585669990343
-2.176867686768677,34.160855199753414
-2.175967596759676,34.14585369960339
-2.175067506750675,34.13085219945338
-2.1741674167416742,34.115850699303365
-2.1732673267326734,34.10084919915335
-2.1723672367236726,34.08584769900334
-2.171467146714672,34.070846198853324
-2.1705670567056705,34.055844698703304
-2.1696669666966697,34.04084319855329
-2.168766876687669,34.025841698403276
-2.167866786678668,34.01084019825326
-2.1669666966696672,33.99583869810325
-2.166066606660666,33.98083719795323
-2.165166516651665,33.965835697803215
-2.1642664266426643,33.9508341976532
-2.1633663366336635,33.93583269750319
-2.1624662466246627,33.92083119735317
-2.161566156615662,33.90582969720316
-2.1606660666066606,33.89082819705313
-2.15976597659766,33.87582669690312
-2.158865886588659,33.860825196753105
-2.157965796579658,33.84582369660309
-2.1570657065706573,33.83082219645308
-2.156165616561656,33.815820696303064
-2.1552655265526552,33.80081919615305
-2.1543654365436544,33.785817696003036
-2.1534653465346536,33.77081619585302
-2.152565256525653,33.75581469570301
-2.151665166516652,33.740813195552995
-2.1507650765076507,33.725811695402975
-2.14986498649865,33.71081019525296
-2.148964896489649,33.69580869510295
-2.1480648064806482,33.68080719495293
-2.1471647164716474,33.66580569480292
-2.146264626462646,33.65080419465289
-2.1453645364536453,33.63580269450288
-2.1444644464446445,33.620801194352865
-2.1435643564356437,33.60579969420285
-2.142664266426643,33.59079819405284
-2.141764176417642,33.575796693902824
-2.140864086408641,33.56079519375281
-2.13996399639964,33.545793693602796
-2.139063906390639,33.53079219345278
-2.1381638163816383,33.51579069330277
-2.1372637263726375,33.500789193152755
-2.1363636363636362,33.48578769300273
-2.1354635463546354,33.47078619285272
-2.1345634563456346,33.4557846927027
-2.133663366336634,33.440783192552686
-2.132763276327633,33.42578169240267
-2.131863186318632,33.41078019225266
-2.130963096309631,33.39577869210264
-2.13006300630063,33.380777191952625
-2.1291629162916292,33.36577569180261
-2.1282628262826284,33.3507741916526
-2.1273627362736276,33.335772691502584
-2.1264626462646268,33.32077119135257
-2.1255625562556255,33.305769691202556
-2.1246624662466247,33.29076819105254
-2.123762376237624,33.27576669090253
-2.122862286228623,33.260765190752515
-2.1219621962196222,33.2457636906025
-2.121062106210621,33.230762190452474
-2.12016201620162,33.21576069030246
-2.1192619261926193,33.200759190152446
-2.1183618361836185,33.18575769000243
-2.1174617461746177,33.17075618985242
-2.116561656165617,33.155754689702405
-2.1156615661566156,33.140753189552385
-2.114761476147615,33.12575168940237
-2.113861386138614,33.11075018925236
-2.112961296129613,33.095748689102344
-2.1120612061206123,33.08074718895233
-2.111161116111611,33.06574568880231
-2.1102610261026102,33.0507441886523
-2.1093609360936094,33.03574268850228
-2.1084608460846086,33.02074118835227
-2.1075607560756078,33.005739688202254
-2.106660666066607,32.99073818805225
-2.1057605760576057,32.97573668790222
-2.104860486048605,32.960735187752206
-2.103960396039604,32.94573368760219
-2.1030603060306032,32.93073218745218
-2.1021602160216024,32.915730687302165
-2.101260126012601,32.900729187152145
-2.1003600360036003,32.88572768700213
-2.0994599459945995,32.87072618685212
-2.0985598559855987,32.855724686702104
-2.097659765976598,32.84072318655209
-2.096759675967597,32.825721686402076
-2.095859585958596,32.810720186252055
-2.094959495949595,32.79571868610204
-2.094059405940594,32.78071718595203
-2.0931593159315933,32.765715685802014
-2.0922592259225925,32.750714185652
-2.0913591359135917,32.73571268550199
-2.0904590459045904,32.720711185351966
-2.0895589558955896,32.70570968520195
-2.088658865886589,32.69070818505194
-2.087758775877588,32.675706684901925
-2.086858685868587,32.66070518475191
-2.085958595859586,32.64570368460189
-2.085058505850585,32.63070218445188
-2.0841584158415842,32.61570068430186
-2.0832583258325834,32.60069918415185
-2.0823582358235826,32.585697684001836
-2.0814581458145818,32.57069618385182
-2.0805580558055805,32.5556946837018
-2.0796579657965797,32.54069318355179
-2.078757875787579,32.525691683401774
-2.077857785778578,32.51069018325176
-2.0769576957695772,32.49568868310175
-2.076057605760576,32.480687182951726
-2.075157515751575,32.46568568280171
-2.0742574257425743,32.4506841826517
-2.0733573357335735,32.435682682501685
-2.0724572457245727,32.42068118235167
-2.071557155715572,32.40567968220166
-2.0706570657065706,32.39067818205164
-2.06975697569757,32.37567668190162
-2.068856885688569,32.36067518175161
-2.067956795679568,32.345673681601596
-2.0670567056705673,32.33067218145158
-2.066156615661566,32.31567068130156
-2.0652565256525652,32.30066918115155
-2.0643564356435644,32.285667681001534
-2.0634563456345636,32.27066618085152
-2.0625562556255628,32.25566468070151
-2.061656165616562,32.24066318055149
-2.0607560756075607,32.22566168040147
-2.05985598559856,32.21066018025146
-2.058955895589559,32.195658680101445
-2.0580558055805582,32.18065717995143
-2.0571557155715574,32.16565567980142
-2.056255625562556,32.1506541796514
-2.0553555355535553,32.13565267950138
-2.0544554455445545,32.12065117935137
-2.0535553555355537,32.105649679201356
-2.052655265526553,32.09064817905134
-2.051755175517552,32.07564667890133
-2.050855085508551,32.06064517875131
-2.04995499549955,32.045643678601294
-2.049054905490549,32.03064217845128
-2.0481548154815483,32.01564067830127
-2.0472547254725475,32.00063917815125
-2.0463546354635467,31.98563767800124
-2.0454545454545454,31.970636177851215
-2.0445544554455446,31.9556346777012
-2.0436543654365438,31.940633177551188
-2.042754275427543,31.925631677401174
-2.041854185418542,31.91063017725116
-2.040954095409541,31.89562867710114
-2.04005400540054,31.880627176951126
-2.0391539153915392,31.865625676801113
-2.0382538253825384,31.8506241766511
-2.0373537353735376,31.835622676501085
-2.0364536453645368,31.82062117635107
-2.0355535553555355,31.805619676201054
-2.0346534653465347,31.79061817605104
-2.033753375337534,31.775616675901027
-2.032853285328533,31.760615175751013
-2.0319531953195322,31.745613675601
-2.031053105310531,31.730612175450975
-2.03015301530153,31.71561067530096
-2.0292529252925293,31.700609175150948
-2.0283528352835285,31.685607675000934
-2.0274527452745277,31.67060617485092
-2.026552655265527,31.655604674700907
-2.0256525652565256,31.640603174550886
-2.0247524752475248,31.625601674400873
-2.023852385238524,31.61060017425086
-2.022952295229523,31.595598674100845
-2.0220522052205223,31.58059717395083
-2.021152115211521,31.56559567380081
-2.0202520252025202,31.550594173650797
-2.0193519351935194,31.535592673500783
-2.0184518451845186,31.52059117335077
-2.0175517551755178,31.505589673200756
-2.016651665166517,31.490588173050742
-2.0157515751575157,31.47558667290072
-2.014851485148515,31.460585172750708
-2.013951395139514,31.445583672600694
-2.0130513051305132,31.43058217245068
-2.0121512151215124,31.415580672300667
-2.011251125112511,31.400579172150643
-2.0103510351035103,31.38557767200063
-2.0094509450945095,31.370576171850615
-2.0085508550855087,31.3555746717006
-2.007650765076508,31.340573171550588
-2.006750675067507,31.325571671400574
-2.0058505850585058,31.310570171250557
-2.004950495049505,31.295568671100543
-2.004050405040504,31.28056717095053
-2.0031503150315033,31.265565670800516
-2.0022502250225025,31.250564170650502
-2.0013501350135017,31.23556267050049
-2.0004500450045004,31.220561170350468
-1.9995499549954996,31.205559670200454
-1.9986498649864988,31.19055817005044
-1.997749774977498,31.175556669900427
-1.9968496849684971,31.160555169750413
-1.9959495949594959,31.14555366960039
-1.995049504950495,31.130552169450375
-1.9941494149414942,31.11555066930036
-1.9932493249324934,31.100549169150348
-1.9923492349234926,31.085547669000334
-1.9914491449144918,31.07054616885032
-1.9905490549054905,31.055544668700303
-1.9896489648964897,31.04054316855029
-1.9887488748874889,31.025541668400276
-1.987848784878488,31.010540168250262
-1.9869486948694872,30.99553866810025
-1.986048604860486,30.980537167950224
-1.9851485148514851,30.96553566780021
-1.9842484248424843,30.950534167650197
-1.9833483348334835,30.935532667500183
-1.9824482448244827,30.92053116735017
-1.9815481548154819,30.905529667200156
-1.9806480648064806,30.890528167050135
-1.9797479747974798,30.87552666690012
-1.978847884788479,30.860525166750108
-1.9779477947794781,30.845523666600094
-1.9770477047704773,30.83052216645008
-1.976147614761476,30.815520666300063
-1.9752475247524752,30.80051916615005
-1.9743474347434744,30.785517666000036
-1.9734473447344736,30.770516165850022
-1.9725472547254728,30.75551466570001
-1.971647164716472,30.740513165549995
-1.9707470747074707,30.72551166539997
-1.9698469846984699,30.710510165249957
-1.968946894689469,30.695508665099943
-1.9680468046804682,30.68050716494993
-1.9671467146714674,30.665505664799916
-1.9662466246624661,30.650504164649895
-1.9653465346534653,30.63550266449988
-1.9644464446444645,30.620501164349868
-1.9635463546354637,30.605499664199854
-1.9626462646264629,30.59049816404984
-1.961746174617462,30.575496663899827
-1.9608460846084608,30.56049516374981
-1.95994599459946,30.545493663599792
-1.9590459045904591,30.53049216344978
-1.9581458145814583,30.515490663299765
-1.9572457245724575,30.50048916314975
-1.9563456345634567,30.485487662999738
-1.9554455445544554,30.470486162849717
-1.9545454545454546,30.455484662699703
-1.9536453645364538,30.44048316254969
-1.952745274527453,30.425481662399676
-1.9518451845184521,30.410480162249662
-1.9509450945094509,30.395478662099638
-1.95004500450045,30.380477161949628
-1.9491449144914492,30.365475661799614
-1.9482448244824484,30.350474161649597
-1.9473447344734476,30.335472661499583
-1.9464446444644468,30.32047116134957
-1.9455445544554455,30.305469661199552
-1.9446444644464447,30.29046816104954
-1.9437443744374439,30.275466660899525
-1.942844284428443,30.26046516074951
-1.9419441944194422,30.245463660599498
-1.941044104410441,30.230462160449477
-1.9401440144014401,30.215460660299463
-1.9392439243924393,30.20045916014945
-1.9383438343834385,30.185457659999436
-1.9374437443744377,30.170456159849422
-1.9365436543654369,30.15545465969941
-1.9356435643564356,30.140453159549384
-1.9347434743474348,30.12545165939937
-1.933843384338434,30.110450159249357
-1.9329432943294331,30.095448659099343
-1.9320432043204323,30.08044715894933
-1.931143114311431,30.065445658799312
-1.9302430243024302,30.0504441586493
-1.9293429342934294,30.035442658499285
-1.9284428442844286,30.02044115834927
-1.9275427542754278,30.005439658199258
-1.926642664266427,29.990438158049244
-1.9257425742574257,29.97543665789922
-1.9248424842484249,29.960435157749206
-1.923942394239424,29.945433657599196
-1.9230423042304232,29.93043215744918
-1.9221422142214224,29.915430657299165
-1.9212421242124211,29.900429157149144
-1.9203420342034203,29.88542765699913
-1.9194419441944195,29.870426156849117
-1.9185418541854187,29.855424656699103
-1.9176417641764179,29.84042315654909
-1.916741674167417,29.825421656399076
-1.9158415841584158,29.81042015624906
-1.914941494149415,29.795418656099045
-1.9140414041404141,29.78041715594903
-1.9131413141314133,29.765415655799018
-1.9122412241224125,29.750414155649004
-1.9113411341134117,29.73541265549899
-1.9104410441044104,29.720411155348966
-1.9095409540954096,29.705409655198952
-1.9086408640864088,29.69040815504894
-1.907740774077408,29.675406654898925
-1.9068406840684071,29.66040515474891
-1.9059405940594059,29.64540365459889
-1.905040504050405,29.630402154448877
-1.9041404140414042,29.615400654298863
-1.9032403240324034,29.60039915414885
-1.9023402340234026,29.585397653998836
-1.9014401440144018,29.570396153848822
-1.9005400540054005,29.5553946536988
-1.8996399639963997,29.540393153548788
-1.8987398739873989,29.525391653398774
-1.897839783978398,29.51039015324876
-1.8969396939693972,29.495388653098747
-1.896039603960396,29.480387152948726
-1.8951395139513951,29.465385652798712
-1.8942394239423943,29.4503841526487
-1.8933393339333935,29.435382652498685
-1.8924392439243927,29.42038115234867
-1.8915391539153918,29.405379652198658
-1.8906390639063906,29.390378152048633
-1.8897389738973898,29.37537665189862
-1.888838883888389,29.360375151748606
-1.8879387938793881,29.345373651598592
-1.8870387038703873,29.33037215144858
-1.886138613861386,29.31537065129856
-1.8852385238523852,29.300369151148548
-1.8843384338433844,29.285367650998534
-1.8834383438343836,29.27036615084852
-1.8825382538253828,29.255364650698507
-1.881638163816382,29.240363150548493
-1.8807380738073807,29.225361650398472
-1.8798379837983799,29.21036015024846
-1.878937893789379,29.195358650098445
-1.8780378037803782,29.18035714994843
-1.8771377137713774,29.165355649798418
-1.8762376237623761,29.150354149648393
-1.8753375337533753,29.13535264949838
-1.8744374437443745,29.120351149348366
-1.8735373537353737,29.105349649198352
-1.8726372637263728,29.09034814904834
-1.871737173717372,29.075346648898325
-1.8708370837083708,29.060345148748308
-1.86993699369937,29.045343648598294
-1.8690369036903691,29.03034214844828
-1.8681368136813683,29.015340648298267
-1.8672367236723675,29.000339148148253
-1.8663366336633667,28.98533764799824
-1.8654365436543654,28.970336147848215
-1.8645364536453646,28.9553346476982
-1.8636363636363638,28.940333147548188
-1.862736273627363,28.925331647398174
-1.8618361836183621,28.91033014724816
-1.8609360936093609,28.89532864709814
-1.86003600360036,28.880327146948126
-1.8591359135913592,28.865325646798112
-1.8582358235823584,28.8503241466481
-1.8573357335733576,28.835322646498085
-1.8564356435643568,28.82032114634807
-1.8555355535553555,28.805319646198054
-1.8546354635463547,28.79031814604804
-1.8537353735373538,28.775316645898027
-1.852835283528353,28.760315145748013
-1.8519351935193522,28.745313645598
-1.851035103510351,28.730312145447975
-1.8501350135013501,28.71531064529796
-1.8492349234923493,28.700309145147948
-1.8483348334833485,28.685307644997934
-1.8474347434743477,28.67030614484792
-1.8465346534653468,28.655304644697907
-1.8456345634563456,28.640303144547886
-1.8447344734473448,28.625301644397872
-1.843834383438344,28.61030014424786
-1.8429342934293431,28.595298644097845
-1.8420342034203423,28.58029714394783
-1.841134113411341,28.56529564379781
-1.8402340234023402,28.550294143647797
-1.8393339333933394,28.535292643497783
-1.8384338433843386,28.52029114334777
-1.8375337533753378,28.505289643197756
-1.836633663366337,28.490288143047742
-1.8357335733573357,28.47528664289772
-1.8348334833483348,28.460285142747708
-1.833933393339334,28.445283642597694
-1.8330333033303332,28.43028214244768
-1.8321332133213324,28.415280642297667
-1.8312331233123316,28.400279142147653
-1.8303330333033303,28.38527764199763
-1.8294329432943295,28.37027614184762
-1.8285328532853287,28.3552746416976
-1.8276327632763278,28.340273141547588
-1.826732673267327,28.325271641397574
-1.8258325832583258,28.310270141247557
-1.824932493249325,28.295268641097543
-1.8240324032403241,28.28026714094753
-1.8231323132313233,28.265265640797516
-1.8222322232223225,28.250264140647502
-1.8213321332133217,28.23526264049749
-1.8204320432043204,28.220261140347468
-1.8195319531953196,28.205259640197454
-1.8186318631863188,28.19025814004744
-1.817731773177318,28.175256639897427
-1.8168316831683171,28.160255139747413
-1.8159315931593158,28.14525363959739
-1.815031503150315,28.130252139447375
-1.8141314131413142,28.11525063929736
-1.8132313231323134,28.100249139147348
-1.8123312331233126,28.085247638997334
-1.8114311431143117,28.07024613884732
-1.8105310531053105,28.055244638697303
-1.8096309630963097,28.04024313854729
-1.8087308730873088,28.025241638397276
-1.807830783078308,28.010240138247262
-1.8069306930693072,27.99523863809725
-1.806030603060306,27.980237137947224
-1.8051305130513051,27.96523563779721
-1.8042304230423043,27.950234137647197
-1.8033303330333035,27.935232637497183
-1.8024302430243027,27.92023113734717
-1.8015301530153018,27.905229637197156
-1.8006300630063006,27.890228137047135
-1.7997299729972998,27.87522663689712
-1.798829882988299,27.860225136747108
-1.7979297929792981,27.845223636597094
-1.7970297029702973,27.83022213644708
-1.796129612961296,27.815220636297063
-1.7952295229522952,27.80021913614705
-1.7943294329432944,27.785217635997036
-1.7934293429342936,27.770216135847022
-1.7925292529252927,27.75521463569701
-1.791629162916292,27.740213135546995
-1.7907290729072907,27.72521163539697
-1.7898289828982898,27.710210135246957
-1.788928892889289,27.695208635096943
-1.7880288028802882,27.68020713494693
-1.7871287128712874,27.665205634796916
-1.7862286228622866,27.650204134646902
-1.7853285328532853,27.63520263449688
-1.7844284428442845,27.620201134346868
-1.7835283528352837,27.605199634196854
-1.7826282628262828,27.59019813404684
-1.781728172817282,27.575196633896827
-1.7808280828082808,27.56019513374681
-1.77992799279928,27.545193633596792
-1.7790279027902791,27.53019213344678
-1.7781278127812783,27.515190633296765
-1.7772277227722775,27.50018913314675
-1.7763276327632767,27.485187632996738
-1.7754275427542754,27.470186132846717
-1.7745274527452746,27.455184632696703
-1.7736273627362737,27.44018313254669
-1.772727272727273,27.425181632396676
-1.771827182718272,27.410180132246662
-1.7709270927092708,27.39517863209664
-1.77002700270027,27.380177131946624
-1.7691269126912692,27.36517563179661
-1.7682268226822684,27.3501741316466
-1.7673267326732676,27.335172631496583
-1.7664266426642667,27.32017113134657
-1.7655265526552655,27.305169631196552
-1.7646264626462647,27.29016813104654
-1.7637263726372638,27.275166630896525
-1.762826282628263,27.26016513074651
-1.7619261926192622,27.245163630596497
-1.761026102610261,27.230162130446477
-1.7601260126012601,27.215160630296463
-1.7592259225922593,27.20015913014645
-1.7583258325832585,27.185157629996436
-1.7574257425742577,27.170156129846422
-1.7565256525652568,27.15515462969641
-1.7556255625562556,27.140153129546384
-1.7547254725472547,27.12515162939637
-1.753825382538254,27.110150129246357
-1.752925292529253,27.095148629096343
-1.7520252025202523,27.08014712894633
-1.751125112511251,27.065145628796312
-1.7502250225022502,27.0501441286463
-1.7493249324932494,27.035142628496285
-1.7484248424842486,27.02014112834627
-1.7475247524752477,27.005139628196257
-1.746624662466247,26.990138128046244
-1.7457245724572457,26.97513662789622
-1.7448244824482448,26.960135127746206
-1.743924392439244,26.945133627596196
-1.7430243024302432,26.93013212744618
-1.7421242124212424,26.915130627296165
-1.7412241224122416,26.90012912714615
-1.7403240324032403,26.88512762699613
-1.7394239423942395,26.870126126846117
-1.7385238523852387,26.855124626696103
-1.7376237623762378,26.84012312654609
-1.736723672367237,26.825121626396076
-1.7358235823582358,26.81012012624606
-1.734923492349235,26.795118626096045
-1.734023402340234,26.78011712594603
-1.7331233123312333,26.765115625796017
-1.7322232223222325,26.750114125646004
-1.7313231323132316,26.73511262549599
-1.7304230423042304,26.720111125345966
-1.7295229522952296,26.705109625195952
-1.7286228622862287,26.69010812504594
-1.727722772277228,26.675106624895925
-1.726822682268227,26.66010512474591
-1.7259225922592258,26.64510362459589
-1.725022502250225,26.630102124445877
-1.7241224122412242,26.615100624295863
-1.7232223222322234,26.60009912414585
-1.7223222322232226,26.585097623995836
-1.7214221422142217,26.570096123845822
-1.7205220522052205,26.5550946236958
-1.7196219621962197,26.540093123545788
-1.7187218721872188,26.525091623395774
-1.717821782178218,26.51009012324576
-1.7169216921692172,26.495088623095747
-1.716021602160216,26.480087122945726
-1.715121512151215,26.465085622795712
-1.7142214221422143,26.4500841226457
-1.7133213321332135,26.435082622495685
-1.7124212421242127,26.42008112234567
-1.7115211521152118,26.405079622195657
-1.7106210621062106,26.390078122045637
-1.7097209720972097,26.37507662189562
-1.708820882088209,26.360075121745606
-1.707920792079208,26.345073621595592
-1.7070207020702073,26.33007212144558
-1.706120612061206,26.31507062129556
-1.7052205220522052,26.300069121145548
-1.7043204320432044,26.285067620995534
-1.7034203420342036,26.27006612084552
-1.7025202520252027,26.255064620695507
-1.701620162016202,26.240063120545493
-1.7007200720072007,26.225061620395472
-1.6998199819981998,26.21006012024546
-1.698919891989199,26.195058620095445
-1.6980198019801982,26.18005711994543
-1.6971197119711974,26.165055619795417
-1.6962196219621966,26.150054119645404
-1.6953195319531953,26.13505261949538
-1.6944194419441945,26.120051119345366
-1.6935193519351937,26.105049619195352
-1.6926192619261928,26.09004811904534
-1.691719171917192,26.075046618895325
-1.6908190819081907,26.060045118745307
-1.68991899189919,26.045043618595294
-1.689018901890189,26.03004211844528
-1.6881188118811883,26.015040618295266
-1.6872187218721875,26.000039118145253
-1.6863186318631866,25.98503761799524
-1.6854185418541854,25.970036117845215
-1.6845184518451846,25.9550346176952
-1.6836183618361837,25.940033117545187
-1.682718271827183,25.925031617395177
-1.681818181818182,25.91003011724516
-1.6809180918091808,25.89502861709514
-1.68001800180018,25.880027116945126
-1.6791179117911792,25.865025616795112
-1.6782178217821784,25.8500241166451
-1.6773177317731776,25.835022616495085
-1.6764176417641767,25.82002111634507
-1.6755175517551755,25.805019616195054
-1.6746174617461747,25.79001811604504
-1.6737173717371738,25.775016615895026
-1.672817281728173,25.760015115745013
-1.6719171917191722,25.745013615595
-1.671017101710171,25.730012115444975
-1.67011701170117,25.71501061529496
-1.6692169216921693,25.700009115144947
-1.6683168316831685,25.685007614994934
-1.6674167416741676,25.67000611484492
-1.6665166516651668,25.655004614694906
-1.6656165616561656,25.640003114544886
-1.6647164716471647,25.625001614394872
-1.663816381638164,25.61000011424486
-1.662916291629163,25.594998614094845
-1.6620162016201623,25.57999711394483
-1.661116111611161,25.56499561379481
-1.6602160216021602,25.5499941136448
-1.6593159315931594,25.534992613494783
-1.6584158415841586,25.51999111334477
-1.6575157515751577,25.504989613194756
-1.656615661566157,25.489988113044742
-1.6557155715571557,25.47498661289472
-1.6548154815481548,25.459985112744707
-1.653915391539154,25.444983612594694
-1.6530153015301532,25.42998211244468
-1.6521152115211524,25.414980612294666
-1.6512151215121516,25.399979112144653
-1.6503150315031503,25.38497761199463
-1.6494149414941495,25.369976111844615
-1.6485148514851486,25.3549746116946
-1.6476147614761478,25.339973111544587
-1.646714671467147,25.324971611394574
-1.6458145814581457,25.309970111244557
-1.644914491449145,25.294968611094543
-1.644014401440144,25.27996711094453
-1.6431143114311433,25.264965610794516
-1.6422142214221425,25.249964110644502
-1.6413141314131416,25.234962610494488
-1.6404140414041404,25.219961110344467
-1.6395139513951396,25.204959610194454
-1.6386138613861387,25.18995811004444
-1.637713771377138,25.174956609894426
-1.636813681368137,25.159955109744413
-1.6359135913591358,25.14495360959439
-1.635013501350135,25.129952109444375
-1.6341134113411342,25.11495060929436
-1.6332133213321334,25.099949109144347
-1.6323132313231326,25.084947608994334
-1.6314131413141317,25.06994610884432
-1.6305130513051305,25.054944608694303
-1.6296129612961296,25.03994310854429
-1.6287128712871288,25.024941608394276
-1.627812781278128,25.009940108244262
-1.6269126912691272,24.994938608094248
-1.626012601260126,24.979937107944224
-1.625112511251125,24.96493560779421
-1.6242124212421243,24.949934107644197
-1.6233123312331235,24.934932607494183
-1.6224122412241226,24.91993110734417
-1.6215121512151218,24.904929607194155
-1.6206120612061206,24.889928107044135
-1.6197119711971197,24.87492660689412
-1.618811881188119,24.859925106744107
-1.617911791179118,24.844923606594094
-1.6170117011701173,24.82992210644408
-1.616111611161116,24.814920606294063
-1.6152115211521152,24.79991910614405
-1.6143114311431144,24.784917605994035
-1.6134113411341136,24.769916105844022
-1.6125112511251127,24.754914605694008
-1.611611161116112,24.739913105543994
-1.6107110711071106,24.72491160539397
-1.6098109810981098,24.709910105243956
-1.608910891089109,24.694908605093943
-1.6080108010801082,24.67990710494393
-1.6071107110711074,24.664905604793915
-1.6062106210621065,24.649904104643902
-1.6053105310531053,24.63490260449388
-1.6044104410441045,24.619901104343867
-1.6035103510351036,24.604899604193854
-1.6026102610261028,24.58989810404384
-1.601710171017102,24.574896603893826
-1.6008100810081007,24.559895103743806
-1.5999099909991,24.544893603593792
-1.599009900990099,24.52989210344378
-1.5981098109810983,24.514890603293765
-1.5972097209720975,24.49988910314375
-1.5963096309630966,24.484887602993737
-1.5954095409540954,24.469886102843716
-1.5945094509450946,24.454884602693703
-1.5936093609360937,24.43988310254369
-1.592709270927093,24.424881602393675
-1.591809180918092,24.409880102243662
-1.5909090909090908,24.394878602093637
-1.59000900090009,24.379877101943624
-1.5891089108910892,24.36487560179361
-1.5882088208820884,24.349874101643596
-1.5873087308730875,24.334872601493583
-1.5864086408640867,24.31987110134357
-1.5855085508550855,24.304869601193552
-1.5846084608460846,24.289868101043538
-1.5837083708370838,24.274866600893525
-1.582808280828083,24.25986510074351
-1.5819081908190822,24.244863600593497
-1.581008100810081,24.229862100443476
-1.58010801080108,24.214860600293463
-1.5792079207920793,24.19985910014345
-1.5783078307830785,24.184857599993435
-1.5774077407740776,24.16985609984342
-1.5765076507650768,24.154854599693408
-1.5756075607560756,24.139853099543384
-1.5747074707470747,24.12485159939337
-1.573807380738074,24.109850099243356
-1.572907290729073,24.094848599093343
-1.5720072007200723,24.07984709894333
-1.5711071107110715,24.064845598793315
-1.5702070207020702,24.049844098643298
-1.5693069306930694,24.034842598493285
-1.5684068406840685,24.01984109834327
-1.5675067506750677,24.004839598193257
-1.566606660666067,23.989838098043244
-1.5657065706570656,23.97483659789322
-1.5648064806480648,23.959835097743206
-1.563906390639064,23.944833597593192
-1.5630063006300632,23.929832097443178
-1.5621062106210624,23.914830597293165
-1.5612061206120615,23.89982909714315
-1.5603060306030603,23.88482759699313
-1.5594059405940595,23.869826096843116
-1.5585058505850586,23.854824596693103
-1.5576057605760578,23.83982309654309
-1.556705670567057,23.824821596393075
-1.5558055805580557,23.809820096243058
-1.554905490549055,23.794818596093045
-1.554005400540054,23.77981709594303
-1.5531053105310533,23.764815595793017
-1.5522052205220525,23.749814095643003
-1.5513051305130516,23.73481259549299
-1.5504050405040504,23.719811095342966
-1.5495049504950495,23.704809595192952
-1.5486048604860487,23.689808095042938
-1.547704770477048,23.674806594892924
-1.546804680468047,23.65980509474291
-1.5459045904590458,23.64480359459289
-1.545004500450045,23.629802094442876
-1.5441044104410442,23.614800594292863
-1.5432043204320434,23.59979909414285
-1.5423042304230425,23.584797593992835
-1.5414041404140417,23.56979609384282
-1.5405040504050405,23.5547945936928
-1.5396039603960396,23.539793093542787
-1.5387038703870388,23.524791593392774
-1.537803780378038,23.50979009324276
-1.5369036903690372,23.494788593092746
-1.536003600360036,23.479787092942725
-1.535103510351035,23.464785592792712
-1.5342034203420343,23.449784092642698
-1.5333033303330335,23.434782592492684
-1.5324032403240326,23.41978109234267
-1.5315031503150318,23.404779592192657
-1.5306030603060305,23.389778092042633
-1.5297029702970297,23.37477659189262
-1.528802880288029,23.359775091742605
-1.527902790279028,23.344773591592592
-1.5270027002700273,23.329772091442578
-1.5261026102610264,23.314770591292564
-1.5252025202520252,23.299769091142547
-1.5243024302430244,23.284767590992534
-1.5234023402340235,23.26976609084252
-1.5225022502250227,23.254764590692506
-1.521602160216022,23.239763090542493
-1.5207020702070206,23.224761590392472
-1.5198019801980198,23.209760090242458
-1.518901890189019,23.194758590092444
-1.5180018001800182,23.17975708994243
-1.5171017101710174,23.164755589792417
-1.5162016201620165,23.149754089642403
-1.5153015301530153,23.13475258949238
-1.5144014401440145,23.119751089342365
-1.5135013501350136,23.104749589192352
-1.5126012601260128,23.089748089042338
-1.511701170117012,23.074746588892324
-1.5108010801080107,23.059745088742307
-1.50990099009901,23.044743588592294
-1.509000900090009,23.02974208844228
-1.5081008100810083,23.014740588292266
-1.5072007200720074,22.999739088142253
-1.5063006300630066,22.98473758799224
-1.5054005400540054,22.969736087842215
-1.5045004500450045,22.9547345876922
-1.5036003600360037,22.939733087542187
-1.502700270027003,22.924731587392174
-1.501800180018002,22.90973008724216
-1.5009000900090008,22.89472858709214
-1.5,22.879727086942125
-1.4990999099909992,22.86472558679211
-1.4981998199819984,22.849724086642098
-1.4972997299729975,22.834722586492084
-1.4963996399639967,22.81972108634207
-1.4954995499549955,22.804719586192054
-1.4945994599459946,22.78971808604204
-1.4936993699369938,22.774716585892026
-1.492799279927993,22.759715085742013
-1.4918991899189922,22.744713585592
-1.490999099909991,22.729712085441975
-1.49009900990099,22.71471058529196
-1.4891989198919893,22.699709085141947
-1.4882988298829884,22.684707584991934
-1.4873987398739876,22.66970608484192
-1.4864986498649868,22.654704584691906
-1.4855985598559855,22.639703084541885
-1.4846984698469847,22.62470158439187
-1.483798379837984,22.609700084241858
-1.482898289828983,22.594698584091844
-1.4819981998199823,22.57969708394183
-1.4810981098109814,22.564695583791817
-1.4801980198019802,22.549694083641796
-1.4792979297929794,22.534692583491783
-1.4783978397839785,22.51969108334177
-1.4774977497749777,22.50468958319176
-1.476597659765977,22.48968808304174
-1.4756975697569756,22.47468658289172
-1.4747974797479748,22.459685082741707
-1.473897389738974,22.444683582591693
-1.4729972997299732,22.42968208244168
-1.4720972097209724,22.414680582291666
-1.4711971197119715,22.399679082141652
-1.4702970297029703,22.384677581991628
-1.4693969396939695,22.369676081841614
-1.4684968496849686,22.3546745816916
-1.4675967596759678,22.339673081541587
-1.466696669666967,22.324671581391573
-1.4657965796579657,22.309670081241556
-1.464896489648965,22.294668581091543
-1.463996399639964,22.27966708094153
-1.4630963096309633,22.264665580791515
-1.4621962196219624,22.2496640806415
-1.4612961296129616,22.234662580491488
-1.4603960396039604,22.219661080341467
-1.4594959495949595,22.204659580191453
-1.4585958595859587,22.18965808004144
-1.457695769576958,22.174656579891426
-1.456795679567957,22.159655079741412
-1.4558955895589558,22.144653579591388
-1.454995499549955,22.129652079441374
-1.4540954095409542,22.11465057929136
-1.4531953195319534,22.099649079141347
-1.4522952295229525,22.084647578991333
-1.4513951395139517,22.06964607884132
-1.4504950495049505,22.054644578691303
-1.4495949594959496,22.03964307854129
-1.4486948694869488,22.024641578391275
-1.447794779477948,22.00964007824126
-1.4468946894689472,21.994638578091248
-1.445994599459946,21.979637077941224
-1.445094509450945,21.96463557779121
-1.4441944194419443,21.949634077641196
-1.4432943294329434,21.934632577491183
-1.4423942394239426,21.91963107734117
-1.4414941494149418,21.904629577191155
-1.4405940594059405,21.889628077041134
-1.4396939693969397,21.87462657689112
-1.438793879387939,21.859625076741107
-1.437893789378938,21.844623576591093
-1.4369936993699373,21.82962207644108
-1.4360936093609364,21.814620576291066
-1.4351935193519352,21.79961907614105
-1.4342934293429344,21.784617575991035
-1.4333933393339335,21.76961607584102
-1.4324932493249327,21.754614575691008
-1.431593159315932,21.739613075540994
-1.4306930693069306,21.72461157539097
-1.4297929792979298,21.709610075240956
-1.428892889288929,21.694608575090943
-1.4279927992799282,21.67960707494093
-1.4270927092709274,21.664605574790915
-1.4261926192619265,21.6496040746409
-1.4252925292529253,21.63460257449088
-1.4243924392439244,21.619601074340867
-1.4234923492349236,21.604599574190853
-1.4225922592259228,21.58959807404084
-1.421692169216922,21.574596573890826
-1.4207920792079207,21.559595073740805
-1.41989198919892,21.54459357359079
-1.418991899189919,21.529592073440778
-1.4180918091809183,21.514590573290764
-1.4171917191719174,21.49958907314075
-1.4162916291629166,21.484587572990737
-1.4153915391539154,21.469586072840716
-1.4144914491449145,21.454584572690703
-1.4135913591359137,21.43958307254069
-1.412691269126913,21.424581572390675
-1.411791179117912,21.40958007224066
-1.4108910891089108,21.39457857209064
-1.40999099909991,21.379577071940624
-1.4090909090909092,21.36457557179061
-1.4081908190819084,21.349574071640596
-1.4072907290729075,21.334572571490583
-1.4063906390639067,21.31957107134057
-1.4054905490549054,21.30456957119055
-1.4045904590459046,21.289568071040538
-1.4036903690369038,21.274566570890524
-1.402790279027903,21.25956507074051
-1.4018901890189022,21.244563570590497
-1.400990099009901,21.229562070440476
-1.4000900090009,21.214560570290462
-1.3991899189918993,21.19955907014045
-1.3982898289828984,21.184557569990435
-1.3973897389738976,21.16955606984042
-1.3964896489648968,21.154554569690408
-1.3955895589558955,21.139553069540383
-1.3946894689468947,21.12455156939037
-1.393789378937894,21.109550069240356
-1.392889288928893,21.094548569090342
-1.3919891989198923,21.07954706894033
-1.3910891089108914,21.064545568790315
-1.3901890189018902,21.049544068640298
-1.3892889288928894,21.034542568490284
-1.3883888388838885,21.01954106834027
-1.3874887488748877,21.004539568190257
-1.386588658865887,20.989538068040243
-1.3856885688568856,20.97453656789022
-1.3847884788478848,20.95953506774021
-1.383888388838884,20.94453356759019
-1.3829882988298832,20.929532067440178
-1.3820882088208823,20.914530567290164
-1.3811881188118815,20.89952906714015
-1.3802880288028803,20.88452756699013
-1.3793879387938794,20.869526066840116
-1.3784878487848786,20.854524566690102
-1.3775877587758778,20.83952306654009
-1.376687668766877,20.824521566390075
-1.3757875787578757,20.809520066240058
-1.374887488748875,20.794518566090044
-1.373987398739874,20.77951706594003
-1.3730873087308733,20.764515565790017
-1.3721872187218724,20.749514065640003
-1.3712871287128716,20.73451256548999
-1.3703870387038704,20.719511065339965
-1.3694869486948695,20.70450956518995
-1.3685868586858687,20.689508065039938
-1.367686768676868,20.674506564889924
-1.366786678667867,20.65950506473991
-1.3658865886588658,20.64450356458989
-1.364986498649865,20.629502064439876
-1.3640864086408642,20.614500564289862
-1.3631863186318633,20.599499064139845
-1.3622862286228625,20.584497563989835
-1.3613861386138617,20.56949606383982
-1.3604860486048604,20.5544945636898
-1.3595859585958596,20.539493063539787
-1.3586858685868588,20.524491563389773
-1.357785778577858,20.50949006323976
-1.3568856885688572,20.494488563089746
-1.355985598559856,20.479487062939725
-1.355085508550855,20.46448556278971
-1.3541854185418543,20.449484062639698
-1.3532853285328534,20.434482562489684
-1.3523852385238526,20.41948106233967
-1.3514851485148518,20.404479562189657
-1.3505850585058505,20.389478062039636
-1.3496849684968497,20.37447656188962
-1.348784878487849,20.359475061739605
-1.347884788478848,20.34447356158959
-1.3469846984698473,20.329472061439578
-1.3460846084608464,20.314470561289564
-1.3451845184518452,20.299469061139547
-1.3442844284428443,20.284467560989533
-1.3433843384338435,20.26946606083952
-1.3424842484248427,20.254464560689506
-1.3415841584158419,20.239463060539492
-1.3406840684068406,20.22446156038947
-1.3397839783978398,20.209460060239458
-1.338883888388839,20.194458560089444
-1.3379837983798382,20.17945705993943
-1.3370837083708373,20.164455559789417
-1.3361836183618365,20.149454059639403
-1.3352835283528353,20.13445255948938
-1.3343834383438344,20.119451059339365
-1.3334833483348336,20.10444955918935
-1.3325832583258328,20.089448059039338
-1.331683168316832,20.074446558889324
-1.3307830783078307,20.059445058739307
-1.32988298829883,20.044443558589293
-1.328982898289829,20.02944205843928
-1.3280828082808283,20.014440558289266
-1.3271827182718274,19.999439058139252
-1.3262826282628266,19.98443755798924
-1.3253825382538253,19.969436057839214
-1.3244824482448245,19.9544345576892
-1.3235823582358237,19.939433057539187
-1.3226822682268229,19.924431557389173
-1.321782178217822,19.90943005723916
-1.3208820882088208,19.89442855708914
-1.31998199819982,19.879427056939125
-1.3190819081908192,19.86442555678911
-1.3181818181818183,19.849424056639098
-1.3172817281728175,19.834422556489084
-1.3163816381638167,19.81942105633907
-1.3154815481548154,19.804419556189053
-1.3145814581458146,19.78941805603904
-1.3136813681368138,19.774416555889026
-1.312781278127813,19.759415055739012
-1.3118811881188122,19.744413555589
-1.3109810981098113,19.729412055438985
-1.31008100810081,19.71441055528896
-1.3091809180918093,19.699409055138947
-1.3082808280828084,19.684407554988933
-1.3073807380738076,19.66940605483892
-1.3064806480648068,19.654404554688906
-1.3055805580558055,19.639403054538885
-1.3046804680468047,19.62440155438887
-1.3037803780378039,19.609400054238858
-1.302880288028803,19.594398554088844
-1.3019801980198022,19.57939705393883
-1.3010801080108014,19.564395553788817
-1.3001800180018002,19.549394053638796
-1.2992799279927993,19.534392553488786
-1.2983798379837985,19.519391053338772
-1.2974797479747977,19.504389553188755
-1.2965796579657969,19.48938805303874
-1.2956795679567956,19.47438655288872
-1.2947794779477948,19.459385052738707
-1.293879387938794,19.444383552588693
-1.2929792979297932,19.42938205243868
-1.2920792079207923,19.414380552288666
-1.2911791179117915,19.399379052138652
-1.2902790279027903,19.384377551988628
-1.2893789378937894,19.369376051838614
-1.2884788478847886,19.3543745516886
-1.2875787578757878,19.339373051538587
-1.286678667866787,19.324371551388573
-1.2857785778577857,19.309370051238556
-1.284878487848785,19.294368551088542
-1.283978397839784,19.27936705093853
-1.2830783078307832,19.264365550788515
-1.2821782178217824,19.2493640506385
-1.2812781278127816,19.234362550488488
-1.2803780378037803,19.219361050338467
-1.2794779477947795,19.204359550188453
-1.2785778577857787,19.18935805003844
-1.2776777677767779,19.174356549888426
-1.276777677767777,19.159355049738412
-1.2758775877587758,19.144353549588388
-1.274977497749775,19.129352049438374
-1.2740774077407742,19.11435054928836
-1.2731773177317733,19.099349049138347
-1.2722772277227725,19.084347548988333
-1.2713771377137717,19.06934604883832
-1.2704770477047704,19.054344548688302
-1.2695769576957696,19.03934304853829
-1.2686768676867688,19.024341548388275
-1.267776777677768,19.00934004823826
-1.2668766876687672,18.994338548088248
-1.2659765976597663,18.979337047938234
-1.265076507650765,18.96433554778821
-1.2641764176417642,18.949334047638196
-1.2632763276327634,18.934332547488186
-1.2623762376237626,18.91933104733817
-1.2614761476147618,18.904329547188155
-1.2605760576057605,18.889328047038134
-1.2596759675967597,18.87432654688812
-1.2587758775877589,18.859325046738107
-1.257875787578758,18.844323546588093
-1.2569756975697572,18.82932204643808
-1.2560756075607564,18.814320546288066
-1.2551755175517552,18.79931904613805
-1.2542754275427543,18.784317545988035
-1.2533753375337535,18.76931604583802
-1.2524752475247527,18.754314545688008
-1.2515751575157519,18.739313045537994
-1.2506750675067506,18.72431154538797
-1.2497749774977498,18.709310045237956
-1.248874887488749,18.694308545087942
-1.2479747974797482,18.67930704493793
-1.2470747074707473,18.664305544787915
-1.2461746174617465,18.6493040446379
-1.2452745274527453,18.63430254448788
-1.2443744374437444,18.619301044337867
-1.2434743474347436,18.604299544187853
-1.2425742574257428,18.58929804403784
-1.241674167416742,18.574296543887826
-1.2407740774077407,18.559295043737805
-1.2398739873987399,18.54429354358779
-1.238973897389739,18.529292043437778
-1.2380738073807382,18.514290543287764
-1.2371737173717374,18.49928904313775
-1.2362736273627366,18.484287542987737
-1.2353735373537353,18.469286042837716
-1.2344734473447345,18.454284542687702
-1.2335733573357337,18.43928304253769
-1.2326732673267329,18.424281542387675
-1.231773177317732,18.40928004223766
-1.2308730873087308,18.394278542087637
-1.22997299729973,18.379277041937623
-1.2290729072907292,18.36427554178761
-1.2281728172817283,18.349274041637596
-1.2272727272727275,18.334272541487582
-1.2263726372637267,18.31927104133757
-1.2254725472547254,18.30426954118755
-1.2245724572457246,18.289268041037538
-1.2236723672367238,18.274266540887524
-1.222772277227723,18.25926504073751
-1.2218721872187221,18.244263540587497
-1.2209720972097213,18.229262040437483
-1.22007200720072,18.214260540287462
-1.2191719171917192,18.19925904013745
-1.2182718271827184,18.184257539987435
-1.2173717371737176,18.16925603983742
-1.2164716471647168,18.154254539687408
-1.2155715571557155,18.139253039537383
-1.2146714671467147,18.12425153938737
-1.2137713771377139,18.109250039237356
-1.212871287128713,18.094248539087342
-1.2119711971197122,18.07924703893733
-1.2110711071107114,18.064245538787315
-1.2101710171017102,18.049244038637298
-1.2092709270927093,18.034242538487284
-1.2083708370837085,18.01924103833727
-1.2074707470747077,18.004239538187257
-1.2065706570657069,17.989238038037243
-1.2056705670567056,17.97423653788722
-1.2047704770477048,17.959235037737205
-1.203870387038704,17.94423353758719
-1.2029702970297032,17.929232037437178
-1.2020702070207023,17.914230537287164
-1.2011701170117015,17.89922903713715
-1.2002700270027002,17.88422753698713
-1.1993699369936994,17.869226036837116
-1.1984698469846986,17.854224536687102
-1.1975697569756978,17.83922303653709
-1.196669666966697,17.824221536387075
-1.1957695769576957,17.80922003623705
-1.1948694869486949,17.794218536087037
-1.193969396939694,17.779217035937023
-1.1930693069306932,17.76421553578701
-1.1921692169216924,17.749214035637
-1.1912691269126916,17.734212535486986
-1.1903690369036903,17.719211035336965
-1.1894689468946895,17.70420953518695
-1.1885688568856887,17.689208035036938
-1.1876687668766879,17.674206534886924
-1.186768676867687,17.65920503473691
-1.1858685868586858,17.64420353458689
-1.184968496849685,17.629202034436876
-1.1840684068406842,17.614200534286862
-1.1831683168316833,17.59919903413685
-1.1822682268226825,17.584197533986835
-1.1813681368136817,17.56919603383682
-1.1804680468046804,17.554194533686797
-1.1795679567956796,17.539193033536783
-1.1786678667866788,17.52419153338677
-1.177767776777678,17.509190033236756
-1.1768676867686771,17.494188533086742
-1.1759675967596763,17.47918703293673
-1.175067506750675,17.46418553278671
-1.1741674167416742,17.449184032636698
-1.1732673267326734,17.434182532486684
-1.1723672367236726,17.41918103233667
-1.1714671467146718,17.404179532186657
-1.1705670567056705,17.389178032036632
-1.1696669666966697,17.37417653188662
-1.1687668766876689,17.359175031736605
-1.167866786678668,17.34417353158659
-1.1669666966696672,17.329172031436578
-1.1660666066606664,17.314170531286564
-1.1651665166516652,17.299169031136543
-1.1642664266426643,17.28416753098653
-1.1633663366336635,17.269166030836516
-1.1624662466246627,17.254164530686502
-1.1615661566156619,17.23916303053649
-1.1606660666066606,17.22416153038647
-1.1597659765976598,17.209160030236458
-1.158865886588659,17.194158530086444
-1.1579657965796581,17.17915702993643
-1.1570657065706573,17.164155529786417
-1.1561656165616565,17.149154029636403
-1.1552655265526552,17.13415252948638
-1.1543654365436544,17.119151029336365
-1.1534653465346536,17.10414952918635
-1.1525652565256528,17.089148029036338
-1.151665166516652,17.074146528886324
-1.1507650765076507,17.059145028736303
-1.1498649864986499,17.04414352858629
-1.148964896489649,17.029142028436276
-1.1480648064806482,17.014140528286262
-1.1471647164716474,16.99913902813625
-1.1462646264626466,16.984137527986235
-1.1453645364536453,16.969136027836214
-1.1444644464446445,16.954134527686204
-1.1435643564356437,16.93913302753619
-1.1426642664266429,16.924131527386177
-1.141764176417642,16.909130027236163
-1.1408640864086408,16.89412852708614
-1.13996399639964,16.879127026936125
-1.1390639063906391,16.86412552678611
-1.1381638163816383,16.849124026636098
-1.1372637263726375,16.834122526486084
-1.1363636363636367,16.81912102633607
-1.1354635463546354,16.804119526186046
-1.1345634563456346,16.789118026036032
-1.1336633663366338,16.77411652588602
-1.132763276327633,16.759115025736005
-1.1318631863186321,16.74411352558599
-1.1309630963096313,16.729112025435978
-1.13006300630063,16.71411052528596
-1.1291629162916292,16.699109025135947
-1.1282628262826284,16.684107524985933
-1.1273627362736276,16.66910602483592
-1.1264626462646268,16.654104524685906
-1.1255625562556255,16.639103024535885
-1.1246624662466247,16.62410152438587
-1.1237623762376239,16.609100024235858
-1.122862286228623,16.594098524085844
-1.1219621962196222,16.57909702393583
-1.1210621062106214,16.564095523785817
-1.1201620162016201,16.549094023635792
-1.1192619261926193,16.53409252348578
-1.1183618361836185,16.519091023335765
-1.1174617461746177,16.50408952318575
-1.1165616561656169,16.489088023035738
-1.1156615661566156,16.47408652288572
-1.1147614761476148,16.459085022735707
-1.113861386138614,16.444083522585693
-1.1129612961296131,16.42908202243568
-1.1120612061206123,16.414080522285666
-1.1111611161116115,16.399079022135652
-1.1102610261026102,16.384077521985628
-1.1093609360936094,16.369076021835614
-1.1084608460846086,16.3540745216856
-1.1075607560756078,16.339073021535587
-1.106660666066607,16.324071521385573
-1.1057605760576057,16.309070021235552
-1.1048604860486049,16.29406852108554
-1.103960396039604,16.279067020935525
-1.1030603060306032,16.26406552078551
-1.1021602160216024,16.249064020635497
-1.1012601260126016,16.234062520485484
-1.1003600360036003,16.219061020335467
-1.0994599459945995,16.204059520185453
-1.0985598559855987,16.18905802003544
-1.0976597659765979,16.174056519885426
-1.096759675967597,16.159055019735412
-1.0958595859585958,16.144053519585388
-1.094959495949595,16.129052019435374
-1.0940594059405941,16.11405051928536
-1.0931593159315933,16.099049019135347
-1.0922592259225925,16.084047518985333
-1.0913591359135917,16.06904601883532
-1.0904590459045904,16.0540445186853
-1.0895589558955896,16.039043018535285
-1.0886588658865888,16.02404151838527
-1.087758775877588,16.009040018235257
-1.0868586858685871,15.994038518085242
-1.0859585958595863,15.979037017935228
-1.085058505850585,15.964035517785211
-1.0841584158415842,15.949034017635197
-1.0832583258325834,15.934032517485184
-1.0823582358235826,15.91903101733517
-1.0814581458145818,15.904029517185156
-1.0805580558055805,15.889028017035134
-1.0796579657965797,15.87402651688512
-1.0787578757875789,15.859025016735107
-1.077857785778578,15.844023516585093
-1.0769576957695772,15.82902201643508
-1.0760576057605764,15.814020516285066
-1.0751575157515751,15.799019016135043
-1.0742574257425743,15.78401751598503
-1.0733573357335735,15.769016015835016
-1.0724572457245727,15.754014515685002
-1.0715571557155719,15.739013015534988
-1.0706570657065706,15.72401151538497
-1.0697569756975698,15.709010015234956
-1.068856885688569,15.694008515084942
-1.0679567956795681,15.679007014934928
-1.0670567056705673,15.664005514784915
-1.0661566156615665,15.649004014634901
-1.0652565256525652,15.634002514484878
-1.0643564356435644,15.619001014334865
-1.0634563456345636,15.603999514184853
-1.0625562556255628,15.588998014034837
-1.061656165616562,15.573996513884824
-1.0607560756075607,15.558995013734801
-1.0598559855985599,15.543993513584788
-1.058955895589559,15.528992013434774
-1.0580558055805582,15.51399051328476
-1.0571557155715574,15.498989013134747
-1.0562556255625566,15.483987512984733
-1.0553555355535553,15.468986012834716
-1.0544554455445545,15.453984512684702
-1.0535553555355537,15.438983012534688
-1.0526552655265529,15.423981512384675
-1.051755175517552,15.408980012234661
-1.0508550855085512,15.393978512084647
-1.04995499549955,15.378977011934625
-1.0490549054905491,15.363975511784611
-1.0481548154815483,15.348974011634597
-1.0472547254725475,15.333972511484584
-1.0463546354635467,15.31897101133457
-1.0454545454545454,15.303969511184548
-1.0445544554455446,15.288968011034534
-1.0436543654365438,15.27396651088452
-1.042754275427543,15.258965010734507
-1.0418541854185421,15.243963510584493
-1.0409540954095413,15.22896201043448
-1.04005400540054,15.21396051028446
-1.0391539153915392,15.198959010134447
-1.0382538253825384,15.183957509984433
-1.0373537353735376,15.16895600983442
-1.0364536453645368,15.153954509684405
-1.0355535553555355,15.138953009534383
-1.0346534653465347,15.12395150938437
-1.0337533753375339,15.108950009234356
-1.032853285328533,15.093948509084342
-1.0319531953195322,15.078947008934328
-1.0310531053105314,15.063945508784315
-1.0301530153015301,15.048944008634292
-1.0292529252925293,15.033942508484278
-1.0283528352835285,15.018941008334265
-1.0274527452745277,15.003939508184251
-1.0265526552655269,14.988938008034237
-1.0256525652565256,14.97393650788422
-1.0247524752475248,14.958935007734206
-1.023852385238524,14.943933507584193
-1.0229522952295231,14.92893200743418
-1.0220522052205223,14.913930507284165
-1.0211521152115215,14.898929007134152
-1.0202520252025202,14.88392750698413
-1.0193519351935194,14.868926006834116
-1.0184518451845186,14.853924506684102
-1.0175517551755178,14.838923006534088
-1.016651665166517,14.823921506384075
-1.0157515751575157,14.808920006234052
-1.0148514851485149,14.793918506084038
-1.013951395139514,14.778917005934025
-1.0130513051305132,14.763915505784011
-1.0121512151215124,14.748914005633997
-1.0112511251125116,14.733912505483984
-1.0103510351035103,14.718911005333965
-1.0094509450945095,14.703909505183951
-1.0085508550855087,14.688908005033937
-1.0076507650765079,14.673906504883924
-1.006750675067507,14.65890500473391
-1.0058505850585062,14.643903504583896
-1.004950495049505,14.628902004433874
-1.0040504050405041,14.61390050428386
-1.0031503150315033,14.598899004133846
-1.0022502250225025,14.583897503983833
-1.0013501350135017,14.568896003833819
-1.0004500450045004,14.553894503683797
-0.9995499549954996,14.538893003533783
-0.9986498649864988,14.52389150338377
-0.997749774977498,14.508890003233756
-0.9968496849684971,14.493888503083742
-0.9959495949594963,14.478887002933728
-0.995049504950495,14.463885502783711
-0.9941494149414942,14.448884002633697
-0.9932493249324934,14.433882502483684
-0.9923492349234926,14.41888100233367
-0.9914491449144918,14.403879502183656
-0.9905490549054905,14.388878002033634
-0.9896489648964897,14.37387650188362
-0.9887488748874889,14.358875001733606
-0.987848784878488,14.343873501583593
-0.9869486948694872,14.328872001433579
-0.9860486048604864,14.313870501283565
-0.9851485148514851,14.298869001133543
-0.9842484248424843,14.28386750098353
-0.9833483348334835,14.268866000833516
-0.9824482448244827,14.2538645006835
-0.9815481548154819,14.238863000533488
-0.9806480648064806,14.223861500383471
-0.9797479747974798,14.208860000233456
-0.978847884788479,14.193858500083442
-0.9779477947794781,14.178856999933428
-0.9770477047704773,14.163855499783415
-0.9761476147614765,14.1488539996334
-0.9752475247524752,14.133852499483378
-0.9743474347434744,14.118850999333365
-0.9734473447344736,14.103849499183353
-0.9725472547254728,14.088847999033337
-0.971647164716472,14.073846498883324
-0.9707470747074707,14.058844998733303
-0.9698469846984699,14.043843498583287
-0.968946894689469,14.028841998433274
-0.9680468046804682,14.01384049828326
-0.9671467146714674,13.998838998133248
-0.9662466246624666,13.983837497983233
-0.9653465346534653,13.968835997833216
-0.9644464446444645,13.953834497683202
-0.9635463546354637,13.938832997533188
-0.9626462646264629,13.923831497383174
-0.961746174617462,13.90882999723316
-0.9608460846084612,13.893828497083147
-0.95994599459946,13.878826996933125
-0.9590459045904591,13.863825496783111
-0.9581458145814583,13.848823996633097
-0.9572457245724575,13.833822496483084
-0.9563456345634567,13.81882099633307
-0.9554455445544554,13.803819496183047
-0.9545454545454546,13.788817996033034
-0.9536453645364538,13.77381649588302
-0.952745274527453,13.758814995733006
-0.9518451845184521,13.743813495582993
-0.9509450945094513,13.728811995432979
-0.95004500450045,13.71381049528296
-0.9491449144914492,13.698808995132946
-0.9482448244824484,13.683807494982933
-0.9473447344734476,13.668805994832919
-0.9464446444644468,13.653804494682905
-0.9455445544554455,13.638802994532885
-0.9446444644464447,13.62380149438287
-0.9437443744374439,13.608799994232855
-0.942844284428443,13.593798494082842
-0.9419441944194422,13.578796993932828
-0.9410441044104414,13.563795493782814
-0.9401440144014401,13.548793993632792
-0.9392439243924393,13.53379249348278
-0.9383438343834385,13.518790993332765
-0.9374437443744377,13.503789493182751
-0.9365436543654369,13.488787993032737
-0.9356435643564356,13.47378649288272
-0.9347434743474348,13.458784992732706
-0.933843384338434,13.443783492582693
-0.9329432943294331,13.428781992432679
-0.9320432043204323,13.413780492282665
-0.9311431143114315,13.398778992132652
-0.9302430243024302,13.38377749198263
-0.9293429342934294,13.368775991832615
-0.9284428442844286,13.353774491682602
-0.9275427542754278,13.338772991532588
-0.9266426642664269,13.323771491382574
-0.9257425742574257,13.308769991232552
-0.9248424842484249,13.293768491082538
-0.923942394239424,13.278766990932525
-0.9230423042304232,13.26376549078251
-0.9221422142214224,13.248763990632497
-0.9212421242124216,13.233762490482484
-0.9203420342034203,13.218760990332465
-0.9194419441944195,13.20375949018245
-0.9185418541854187,13.188757990032437
-0.9176417641764179,13.173756489882424
-0.916741674167417,13.15875498973241
-0.9158415841584162,13.143753489582398
-0.914941494149415,13.128751989432374
-0.9140414041404141,13.11375048928236
-0.9131413141314133,13.098748989132346
-0.9122412241224125,13.083747488982333
-0.9113411341134117,13.068745988832319
-0.9104410441044104,13.053744488682296
-0.9095409540954096,13.038742988532285
-0.9086408640864088,13.02374148838227
-0.9077407740774079,13.008739988232255
-0.9068406840684071,12.993738488082242
-0.9059405940594063,12.978736987932228
-0.905040504050405,12.96373548778221
-0.9041404140414042,12.948733987632197
-0.9032403240324034,12.933732487482184
-0.9023402340234026,12.91873098733217
-0.9014401440144018,12.903729487182156
-0.9005400540054005,12.888727987032134
-0.8996399639963997,12.87372648688212
-0.8987398739873989,12.858724986732106
-0.897839783978398,12.843723486582093
-0.8969396939693972,12.828721986432079
-0.8960396039603964,12.813720486282065
-0.8951395139513951,12.798718986132043
-0.8942394239423943,12.783717485982029
-0.8933393339333935,12.768715985832015
-0.8924392439243927,12.753714485682002
-0.8915391539153918,12.738712985531988
-0.8906390639063906,12.723711485381969
-0.8897389738973898,12.708709985231955
-0.8888388838883889,12.693708485081942
-0.8879387938793881,12.678706984931928
-0.8870387038703873,12.663705484781914
-0.8861386138613865,12.6487039846319
-0.8852385238523852,12.633702484481878
-0.8843384338433844,12.618700984331864
-0.8834383438343836,12.60369948418185
-0.8825382538253828,12.588697984031839
-0.8816381638163819,12.573696483881823
-0.8807380738073807,12.558694983731801
-0.8798379837983799,12.543693483581787
-0.878937893789379,12.528691983431774
-0.8780378037803782,12.51369048328176
-0.8771377137713774,12.498688983131746
-0.8762376237623766,12.483687482981733
-0.8753375337533753,12.468685982831715
-0.8744374437443745,12.453684482681702
-0.8735373537353737,12.438682982531688
-0.8726372637263728,12.423681482381674
-0.871737173717372,12.40867998223166
-0.8708370837083712,12.393678482081647
-0.8699369936993699,12.378676981931624
-0.8690369036903691,12.36367548178161
-0.8681368136813683,12.348673981631597
-0.8672367236723675,12.333672481481583
-0.8663366336633667,12.31867098133157
-0.8654365436543654,12.303669481181547
-0.8645364536453646,12.288667981031534
-0.8636363636363638,12.27366648088152
-0.8627362736273629,12.258664980731506
-0.8618361836183621,12.243663480581493
-0.8609360936093613,12.228661980431479
-0.86003600360036,12.21366048028146
-0.8591359135913592,12.198658980131446
-0.8582358235823584,12.183657479981433
-0.8573357335733576,12.168655979831419
-0.8564356435643568,12.153654479681407
-0.8555355535553555,12.138652979531383
-0.8546354635463547,12.123651479381369
-0.8537353735373538,12.108649979231355
-0.852835283528353,12.093648479081342
-0.8519351935193522,12.078646978931328
-0.8510351035103514,12.063645478781314
-0.8501350135013501,12.048643978631292
-0.8492349234923493,12.033642478481278
-0.8483348334833485,12.018640978331264
-0.8474347434743477,12.00363947818125
-0.8465346534653468,11.988637978031237
-0.8456345634563456,11.97363647788122
-0.8447344734473448,11.958634977731206
-0.8438343834383439,11.943633477581193
-0.8429342934293431,11.928631977431179
-0.8420342034203423,11.913630477281165
-0.8411341134113415,11.898628977131152
-0.8402340234023402,11.883627476981129
-0.8393339333933394,11.868625976831115
-0.8384338433843386,11.853624476681102
-0.8375337533753378,11.838622976531088
-0.8366336633663369,11.823621476381074
-0.8357335733573357,11.808619976231052
-0.8348334833483348,11.793618476081038
-0.833933393339334,11.778616975931024
-0.8330333033303332,11.76361547578101
-0.8321332133213324,11.748613975630997
-0.8312331233123316,11.733612475480983
-0.8303330333033303,11.718610975330964
-0.8294329432943295,11.70360947518095
-0.8285328532853287,11.688607975030937
-0.8276327632763278,11.673606474880923
-0.826732673267327,11.65860497473091
-0.8258325832583262,11.643603474580896
-0.8249324932493249,11.628601974430874
-0.8240324032403241,11.61360047428086
-0.8231323132313233,11.598598974130846
-0.8222322232223225,11.583597473980833
-0.8213321332133217,11.568595973830819
-0.8204320432043204,11.553594473680796
-0.8195319531953196,11.538592973530783
-0.8186318631863188,11.523591473380769
-0.8177317731773179,11.508589973230755
-0.8168316831683171,11.493588473080742
-0.8159315931593163,11.478586972930728
-0.815031503150315,11.46358547278071
-0.8141314131413142,11.448583972630697
-0.8132313231323134,11.433582472480683
-0.8123312331233126,11.41858097233067
-0.8114311431143117,11.403579472180656
-0.8105310531053105,11.388577972030633
-0.8096309630963097,11.37357647188062
-0.8087308730873088,11.358574971730606
-0.807830783078308,11.343573471580592
-0.8069306930693072,11.328571971430579
-0.8060306030603064,11.313570471280565
-0.8051305130513051,11.298568971130543
-0.8042304230423043,11.283567470980529
-0.8033303330333035,11.268565970830515
-0.8024302430243027,11.253564470680502
-0.8015301530153018,11.238562970530488
-0.8006300630063006,11.223561470380469
-0.7997299729972998,11.208559970230455
-0.7988298829882989,11.193558470080442
-0.7979297929792981,11.178556969930428
-0.7970297029702973,11.163555469780414
-0.7961296129612965,11.1485539696304
-0.7952295229522952,11.133552469480378
-0.7943294329432944,11.118550969330364
-0.7934293429342936,11.10354946918035
-0.7925292529252927,11.088547969030337
-0.7916291629162919,11.073546468880323
-0.7907290729072911,11.05854496873031
-0.7898289828982898,11.043543468580287
-0.788928892889289,11.028541968430273
-0.7880288028802882,11.01354046828026
-0.7871287128712874,10.998538968130246
-0.7862286228622866,10.983537467980232
-0.7853285328532853,10.968535967830215
-0.7844284428442845,10.953534467680202
-0.7835283528352837,10.938532967530188
-0.7826282628262828,10.923531467380174
-0.781728172817282,10.90852996723016
-0.7808280828082812,10.893528467080147
-0.7799279927992799,10.878526966930124
-0.7790279027902791,10.86352546678011
-0.7781278127812783,10.848523966630097
-0.7772277227722775,10.833522466480083
-0.7763276327632767,10.81852096633007
-0.7754275427542754,10.803519466180047
-0.7745274527452746,10.788517966030033
-0.7736273627362737,10.77351646588002
-0.7727272727272729,10.758514965730006
-0.7718271827182721,10.743513465579992
-0.7709270927092713,10.728511965429979
-0.77002700270027,10.713510465279962
-0.7691269126912692,10.698508965129948
-0.7682268226822684,10.683507464979932
-0.7673267326732676,10.66850596482992
-0.7664266426642667,10.653504464679905
-0.7655265526552655,10.638502964529883
-0.7646264626462647,10.623501464379869
-0.7637263726372638,10.608499964229855
-0.762826282628263,10.593498464079842
-0.7619261926192622,10.578496963929828
-0.7610261026102614,10.563495463779814
-0.7601260126012601,10.548493963629792
-0.7592259225922593,10.533492463479778
-0.7583258325832585,10.518490963329764
-0.7574257425742577,10.50348946317975
-0.7565256525652568,10.488487963029737
-0.7556255625562556,10.47348646287972
-0.7547254725472547,10.458484962729706
-0.7538253825382539,10.443483462579692
-0.7529252925292531,10.428481962429677
-0.7520252025202523,10.413480462279663
-0.7511251125112515,10.39847896212965
-0.7502250225022502,10.383477461979627
-0.7493249324932494,10.368475961829613
-0.7484248424842486,10.3534744616796
-0.7475247524752477,10.338472961529586
-0.7466246624662469,10.323471461379572
-0.7457245724572461,10.308469961229559
-0.7448244824482448,10.293468461079538
-0.743924392439244,10.278466960929524
-0.7430243024302432,10.263465460779512
-0.7421242124212424,10.248463960629497
-0.7412241224122416,10.233462460479485
-0.7403240324032403,10.218460960329464
-0.7394239423942395,10.20345946017945
-0.7385238523852387,10.188457960029437
-0.7376237623762378,10.173456459879423
-0.736723672367237,10.15845495972941
-0.7358235823582362,10.143453459579394
-0.7349234923492349,10.128451959429373
-0.7340234023402341,10.11345045927936
-0.7331233123312333,10.098448959129344
-0.7322232223222325,10.083447458979332
-0.7313231323132316,10.068445958829319
-0.7304230423042304,10.053444458679298
-0.7295229522952296,10.038442958529284
-0.7286228622862287,10.02344145837927
-0.7277227722772279,10.008439958229257
-0.7268226822682271,9.993438458079243
-0.7259225922592263,9.97843695792923
-0.725022502250225,9.963435457779209
-0.7241224122412242,9.948433957629195
-0.7232223222322234,9.933432457479181
-0.7223222322232226,9.918430957329168
-0.7214221422142217,9.903429457179154
-0.7205220522052205,9.888427957029132
-0.7196219621962197,9.873426456879118
-0.7187218721872188,9.858424956729104
-0.717821782178218,9.84342345657909
-0.7169216921692172,9.828421956429077
-0.7160216021602164,9.813420456279063
-0.7151215121512151,9.798418956129044
-0.7142214221422143,9.783417455979029
-0.7133213321332135,9.768415955829017
-0.7124212421242127,9.753414455679003
-0.7115211521152118,9.738412955528988
-0.7106210621062106,9.723411455378969
-0.7097209720972097,9.708409955228955
-0.7088208820882089,9.693408455078941
-0.7079207920792081,9.678406954928926
-0.7070207020702073,9.663405454778914
-0.7061206120612065,9.6484039546289
-0.7052205220522052,9.633402454478878
-0.7043204320432044,9.618400954328864
-0.7034203420342036,9.60339945417885
-0.7025202520252027,9.588397954028837
-0.7016201620162019,9.573396453878823
-0.7007200720072011,9.55839495372881
-0.6998199819981998,9.543393453578789
-0.698919891989199,9.528391953428775
-0.6980198019801982,9.513390453278761
-0.6971197119711974,9.498388953128748
-0.6962196219621966,9.483387452978734
-0.6953195319531953,9.468385952828713
-0.6944194419441945,9.4533844526787
-0.6935193519351937,9.438382952528686
-0.6926192619261928,9.423381452378672
-0.691719171917192,9.408379952228659
-0.6908190819081912,9.393378452078645
-0.6899189918991899,9.378376951928622
-0.6890189018901891,9.363375451778609
-0.6881188118811883,9.348373951628595
-0.6872187218721875,9.333372451478581
-0.6863186318631866,9.318370951328568
-0.6854185418541854,9.303369451178547
-0.6845184518451846,9.288367951028533
-0.6836183618361837,9.27336645087852
-0.6827182718271829,9.258364950728506
-0.6818181818181821,9.243363450578494
-0.6809180918091813,9.228361950428479
-0.68001800180018,9.21336045027846
-0.6791179117911792,9.198358950128446
-0.6782178217821784,9.183357449978432
-0.6773177317731776,9.168355949828419
-0.6764176417641767,9.153354449678405
-0.6755175517551755,9.138352949528382
-0.6746174617461747,9.123351449378369
-0.6737173717371738,9.108349949228355
-0.672817281728173,9.093348449078341
-0.6719171917191722,9.078346948928328
-0.6710171017101714,9.063345448778314
-0.6701170117011701,9.048343948628293
-0.6692169216921693,9.03334244847828
-0.6683168316831685,9.018340948328266
-0.6674167416741676,9.003339448178252
-0.6665166516651668,8.988337948028239
-0.6656165616561656,8.973336447878218
-0.6647164716471647,8.958334947728204
-0.6638163816381639,8.94333344757819
-0.6629162916291631,8.928331947428177
-0.6620162016201623,8.913330447278163
-0.6611161116111615,8.89832894712815
-0.6602160216021602,8.883327446978127
-0.6593159315931594,8.868325946828113
-0.6584158415841586,8.8533244466781
-0.6575157515751577,8.838322946528086
-0.6566156615661569,8.823321446378072
-0.6557155715571561,8.808319946228059
-0.6548154815481548,8.79331844607804
-0.653915391539154,8.778316945928024
-0.6530153015301532,8.76331544577801
-0.6521152115211524,8.748313945627997
-0.6512151215121516,8.733312445477985
-0.6503150315031503,8.718310945327964
-0.6494149414941495,8.70330944517795
-0.6485148514851486,8.688307945027935
-0.6476147614761478,8.673306444877923
-0.646714671467147,8.65830494472791
-0.6458145814581462,8.643303444577896
-0.6449144914491449,8.628301944427873
-0.6440144014401441,8.61330044427786
-0.6431143114311433,8.598298944127846
-0.6422142214221425,8.583297443977832
-0.6413141314131416,8.568295943827819
-0.6404140414041404,8.553294443677798
-0.6395139513951396,8.538292943527784
-0.6386138613861387,8.52329144337777
-0.6377137713771379,8.508289943227757
-0.6368136813681371,8.493288443077743
-0.6359135913591363,8.47828694292773
-0.635013501350135,8.463285442777709
-0.6341134113411342,8.448283942627695
-0.6332133213321334,8.433282442477681
-0.6323132313231326,8.418280942327668
-0.6314131413141317,8.403279442177654
-0.6305130513051305,8.388277942027631
-0.6296129612961296,8.373276441877618
-0.6287128712871288,8.358274941727604
-0.627812781278128,8.34327344157759
-0.6269126912691272,8.328271941427577
-0.6260126012601264,8.313270441277563
-0.6251125112511251,8.298268941127542
-0.6242124212421243,8.283267440977529
-0.6233123312331235,8.268265940827515
-0.6224122412241226,8.253264440677501
-0.6215121512151218,8.238262940527488
-0.6206120612061206,8.223261440377469
-0.6197119711971197,8.208259940227455
-0.6188118811881189,8.193258440077441
-0.6179117911791181,8.178256939927428
-0.6170117011701173,8.163255439777414
-0.6161116111611165,8.1482539396274
-0.6152115211521152,8.133252439477378
-0.6143114311431144,8.118250939327364
-0.6134113411341136,8.10324943917735
-0.6125112511251127,8.088247939027337
-0.6116111611161119,8.073246438877323
-0.6107110711071111,8.05824493872731
-0.6098109810981098,8.043243438577289
-0.608910891089109,8.028241938427275
-0.6080108010801082,8.013240438277261
-0.6071107110711074,7.998238938127248
-0.6062106210621065,7.983237437977234
-0.6053105310531053,7.968235937827213
-0.6044104410441045,7.9532344376772
-0.6035103510351036,7.938232937527187
-0.6026102610261028,7.923231437377172
-0.601710171017102,7.908229937227159
-0.6008100810081012,7.893228437077145
-0.5999099909990999,7.878226936927123
-0.5990099009900991,7.863225436777109
-0.5981098109810983,7.848223936627095
-0.5972097209720975,7.833222436477081
-0.5963096309630966,7.818220936327068
-0.5954095409540954,7.803219436177048
-0.5945094509450946,7.788217936027034
-0.5936093609360937,7.77321643587702
-0.5927092709270929,7.758214935727007
-0.5918091809180921,7.743213435576993
-0.5909090909090913,7.728211935426979
-0.59000900090009,7.713210435276958
-0.5891089108910892,7.698208935126944
-0.5882088208820884,7.68320743497693
-0.5873087308730875,7.668205934826917
-0.5864086408640867,7.653204434676903
-0.5855085508550855,7.638202934526882
-0.5846084608460846,7.623201434376868
-0.5837083708370838,7.608199934226855
-0.582808280828083,7.59319843407684
-0.5819081908190822,7.578196933926828
-0.5810081008100814,7.563195433776813
-0.5801080108010801,7.548193933626793
-0.5792079207920793,7.5331924334767795
-0.5783078307830785,7.518190933326766
-0.5774077407740776,7.503189433176752
-0.5765076507650768,7.4881879330267385
-0.5756075607560756,7.473186432876717
-0.5747074707470747,7.458184932726703
-0.5738073807380739,7.4431834325766895
-0.5729072907290731,7.428181932426676
-0.5720072007200723,7.413180432276662
-0.5711071107110715,7.3981789321266485
-0.5702070207020702,7.383177431976627
-0.5693069306930694,7.368175931826613
-0.5684068406840685,7.3531744316766
-0.5675067506750677,7.338172931526586
-0.5666066606660669,7.323171431376572
-0.5657065706570661,7.3081699312265584
-0.5648064806480648,7.293168431076539
-0.563906390639064,7.278166930926525
-0.5630063006300632,7.263165430776511
-0.5621062106210624,7.2481639306264976
-0.5612061206120615,7.233162430476484
-0.5603060306030603,7.218160930326462
-0.5594059405940595,7.203159430176449
-0.5585058505850586,7.188157930026435
-0.5576057605760578,7.173156429876422
-0.556705670567057,7.158154929726408
-0.5558055805580562,7.143153429576395
-0.5549054905490549,7.128151929426373
-0.5540054005400541,7.1131504292763585
-0.5531053105310533,7.098148929126346
-0.5522052205220525,7.083147428976332
-0.5513051305130516,7.068145928826318
-0.5504050405040504,7.053144428676298
-0.5495049504950495,7.038142928526284
-0.5486048604860487,7.02314142837627
-0.5477047704770479,7.008139928226257
-0.5468046804680471,6.993138428076243
-0.5459045904590463,6.978136927926228
-0.545004500450045,6.963135427776208
-0.5441044104410442,6.948133927626194
-0.5432043204320434,6.933132427476181
-0.5423042304230425,6.918130927326167
-0.5414041404140417,6.903129427176153
-0.5405040504050405,6.888127927026131
-0.5396039603960396,6.873126426876118
-0.5387038703870388,6.858124926726105
-0.537803780378038,6.84312342657609
-0.5369036903690372,6.8281219264260775
-0.5360036003600364,6.813120426276063
-0.5351035103510351,6.798118926126042
-0.5342034203420343,6.783117425976029
-0.5333033303330335,6.768115925826016
-0.5324032403240326,6.753114425676001
-0.5315031503150318,6.738112925525988
-0.530603060306031,6.723111425375974
-0.5297029702970297,6.708109925225953
-0.5288028802880289,6.693108425075939
-0.5279027902790281,6.678106924925926
-0.5270027002700273,6.663105424775913
-0.5261026102610264,6.648103924625898
-0.5252025202520252,6.633102424475877
-0.5243024302430244,6.618100924325863
-0.5234023402340235,6.60309942417585
-0.5225022502250227,6.588097924025836
-0.5216021602160219,6.573096423875822
-0.5207020702070211,6.558094923725809
-0.5198019801980198,6.5430934235757885
-0.518901890189019,6.528091923425775
-0.5180018001800182,6.51309042327576
-0.5171017101710174,6.4980889231257475
-0.5162016201620165,6.483087422975734
-0.5153015301530153,6.468085922825712
-0.5144014401440145,6.4530844226756985
-0.5135013501350136,6.438082922525685
-0.5126012601260128,6.423081422375671
-0.511701170117012,6.4080799222256575
-0.5108010801080112,6.393078422075644
-0.5099009900990099,6.378076921925622
-0.5090009000900091,6.363075421775609
-0.5081008100810083,6.348073921625595
-0.5072007200720074,6.333072421475582
-0.5063006300630066,6.3180709213255675
-0.5054005400540054,6.303069421175548
-0.5045004500450045,6.288067921025534
-0.5036003600360037,6.27306642087552
-0.5027002700270029,6.258064920725507
-0.5018001800180021,6.243063420575493
-0.5009000900090013,6.228061920425479
-0.5,6.213060420275458
-0.4990999099909992,6.198058920125444
-0.49819981998199836,6.18305741997543
-0.49729972997299754,6.1680559198254175
-0.4963996399639967,6.153054419675403
-0.4954995499549959,6.138052919525389
-0.4945994599459951,6.123051419375376
-0.49369936993699426,6.108049919225362
-0.49279927992799255,6.093048419075334
-0.49189918991899173,6.07804691892532
-0.4909990999099909,6.063045418775307
-0.4900990099009901,6.048043918625293
-0.48919891989198927,6.033042418475279
-0.48829882988298845,6.018040918325266
-0.48739873987398763,6.003039418175252
-0.4864986498649868,5.988037918025238
-0.485598559855986,5.973036417875225
-0.48469846984698517,5.958034917725211
-0.48379837983798435,5.943033417575197
-0.48289828982898264,5.928031917425168
-0.4819981998199818,5.913030417275154
-0.481098109810981,5.89802891712514
-0.4801980198019802,5.883027416975127
-0.47929792979297936,5.868025916825113
-0.47839783978397854,5.853024416675099
-0.4774977497749777,5.838022916525086
-0.4765976597659769,5.823021416375073
-0.4756975697569761,5.808019916225058
-0.47479747974797526,5.793018416075045
-0.47389738973897444,5.778016915925031
-0.47299729972997273,5.763015415775003
-0.4720972097209719,5.748013915624989
-0.4711971197119711,5.733012415474976
-0.47029702970297027,5.718010915324962
-0.46939693969396945,5.703009415174948
-0.46849684968496863,5.688007915024935
-0.4675967596759678,5.673006414874921
-0.466696669666967,5.658004914724907
-0.46579657965796617,5.643003414574894
-0.46489648964896535,5.62800191442488
-0.46399639963996453,5.613000414274866
-0.4630963096309637,5.597998914124853
-0.462196219621962,5.582997413974825
-0.4612961296129612,5.567995913824811
-0.46039603960396036,5.5529944136747975
-0.45949594959495954,5.537992913524784
-0.4585958595859587,5.522991413374769
-0.4576957695769579,5.5079899132247565
-0.4567956795679571,5.492988413074743
-0.45589558955895626,5.477986912924729
-0.45499549954995544,5.4629854127747155
-0.4540954095409546,5.447983912624701
-0.4531953195319538,5.432982412474688
-0.4522952295229521,5.4179809123246585
-0.45139513951395127,5.402979412174646
-0.45049504950495045,5.387977912024631
-0.44959495949594963,5.3729764118746175
-0.4486948694869488,5.357974911724605
-0.447794779477948,5.342973411574591
-0.44689468946894717,5.3279719114245765
-0.44599459945994635,5.312970411274563
-0.44509450945094553,5.29796891112455
-0.4441944194419447,5.2829674109745355
-0.4432943294329439,5.267965910824522
-0.4423942394239422,5.252964410674495
-0.44149414941494136,5.237962910524481
-0.44059405940594054,5.222961410374467
-0.4396939693969397,5.207959910224453
-0.4387938793879389,5.192958410074439
-0.4378937893789381,5.177956909924426
-0.43699369936993726,5.162955409774412
-0.43609360936093644,5.147953909624399
-0.4351935193519356,5.132952409474385
-0.4342934293429348,5.117950909324371
-0.433393339333934,5.102949409174357
-0.43249324932493227,5.087947909024329
-0.43159315931593145,5.072946408874316
-0.43069306930693063,5.057944908724301
-0.4297929792979298,5.042943408574288
-0.428892889288929,5.027941908424275
-0.42799279927992817,5.012940408274261
-0.42709270927092735,4.997938908124247
-0.42619261926192653,4.982937407974234
-0.4252925292529257,4.96793590782422
-0.4243924392439249,4.952934407674206
-0.42349234923492407,4.937932907524193
-0.42259225922592236,4.922931407374163
-0.42169216921692154,4.90792990722415
-0.4207920792079207,4.892928407074136
-0.4198919891989199,4.877926906924122
-0.4189918991899191,4.862925406774108
-0.41809180918091826,4.847923906624095
-0.41719171917191744,4.832922406474082
-0.4162916291629166,4.817920906324068
-0.4153915391539158,4.802919406174054
-0.414491449144915,4.78791790602404
-0.41359135913591416,4.772916405874026
-0.41269126912691245,4.7579149057239984
-0.41179117911791163,4.742913405573985
-0.4108910891089108,4.727911905423971
-0.40999099909991,4.712910405273957
-0.40909090909090917,4.697908905123944
-0.40819081908190835,4.68290740497393
-0.40729072907290753,4.667905904823916
-0.4063906390639067,4.652904404673904
-0.4054905490549059,4.637902904523889
-0.40459045904590507,4.622901404373875
-0.40369036903690425,4.607899904223862
-0.40279027902790254,4.592898404073833
-0.4018901890189017,4.57789690392382
-0.4009900990099009,4.5628954037738065
-0.4000900090009001,4.547893903623793
-0.39918991899189926,4.532892403473779
-0.39828982898289844,4.5178909033237655
-0.3973897389738976,4.502889403173752
-0.3964896489648968,4.487887903023738
-0.395589558955896,4.4728864028737245
-0.39468946894689516,4.457884902723711
-0.39378937893789434,4.442883402573696
-0.39288928892889263,4.427881902423668
-0.3919891989198918,4.412880402273655
-0.391089108910891,4.39787890212364
-0.39018901890189017,4.3828774019736265
-0.38928892889288935,4.367875901823613
-0.38838883888388853,4.352874401673599
-0.3874887488748877,4.337872901523586
-0.3865886588658869,4.322871401373573
-0.38568856885688607,4.307869901223558
-0.38478847884788525,4.292868401073545
-0.38388838883888443,4.277866900923531
-0.3829882988298827,4.262865400773503
-0.3820882088208819,4.247863900623489
-0.3811881188118811,4.232862400473476
-0.38028802880288026,4.217860900323462
-0.37938793879387944,4.202859400173448
-0.3784878487848786,4.187857900023435
-0.3775877587758778,4.172856399873421
-0.376687668766877,4.157854899723407
-0.37578757875787616,4.142853399573394
-0.37488748874887534,4.12785189942338
-0.3739873987398745,4.112850399273366
-0.3730873087308737,4.097848899123353
-0.372187218721872,4.082847398973325
-0.3712871287128712,4.067845898823311
-0.37038703870387035,4.052844398673297
-0.36948694869486953,4.037842898523284
-0.3685868586858687,4.02284139837327
-0.3676867686768679,4.007839898223256
-0.36678667866786707,3.9928383980732427
-0.36588658865886625,3.9778368979232286
-0.36498649864986543,3.962835397773215
-0.3640864086408646,3.9478338976232012
-0.3631863186318638,3.932832397473188
-0.3622862286228621,3.917830897323159
-0.36138613861386126,3.902829397173145
-0.36048604860486044,3.887827897023131
-0.3595859585958596,3.8728263968731174
-0.3586858685868588,3.8578248967231046
-0.357785778577858,3.84282339657309
-0.35688568856885716,3.827821896423077
-0.35598559855985634,3.812820396273063
-0.3550855085508555,3.797818896123049
-0.3541854185418547,3.7828173959730353
-0.3532853285328539,3.767815895823022
-0.3523852385238522,3.7528143956729942
-0.35148514851485135,3.73781289552298
-0.35058505850585053,3.7228113953729665
-0.3496849684968497,3.7078098952229523
-0.3487848784878489,3.6928083950729396
-0.3478847884788481,3.6778068949229255
-0.34698469846984725,3.6628053947729122
-0.34608460846084643,3.647803894622898
-0.3451845184518456,3.6328023944728844
-0.3442844284428448,3.6178008943228708
-0.34338433843384397,3.602799394172857
-0.34248424842484226,3.587797894022829
-0.34158415841584144,3.572796393872815
-0.3406840684068406,3.5577948937228014
-0.3397839783978398,3.5427933935727878
-0.338883888388839,3.5277918934227745
-0.33798379837983816,3.5127903932727613
-0.33708370837083734,3.497788893122747
-0.3361836183618365,3.482787392972734
-0.3352835283528357,3.46778589282272
-0.3343834383438349,3.452784392672706
-0.33348334833483406,3.437782892522692
-0.33258325832583235,3.4227813923726633
-0.33168316831683153,3.407779892222649
-0.3307830783078307,3.3927783920726355
-0.3298829882988299,3.3777768919226228
-0.3289828982898291,3.362775391772608
-0.32808280828082825,3.347773891622595
-0.32718271827182743,3.3327723914725813
-0.3262826282628266,3.3177708913225676
-0.3253825382538258,3.3027693911725544
-0.324482448244825,3.2877678910225403
-0.32358235823582415,3.272766390872527
-0.32268226822682244,3.2577648907224988
-0.3217821782178216,3.242763390572485
-0.3208820882088208,3.2277618904224705
-0.31998199819982,3.2127603902724573
-0.31908190819081916,3.197758890122444
-0.31818181818181834,3.18275738997243
-0.3172817281728175,3.1677558898224167
-0.3163816381638167,3.1527543896724026
-0.3154815481548159,3.137752889522389
-0.31458145814581506,3.1227513893723753
-0.31368136813681424,3.107749889222362
-0.31278127812781253,3.0927483890723337
-0.3118811881188117,3.07774688892232
-0.3109810981098109,3.062745388772306
-0.3100810081008101,3.0477438886222927
-0.30918091809180925,3.032742388472279
-0.30828082808280843,3.017740888322265
-0.3073807380738076,3.0027393881722513
-0.3064806480648068,2.987737888022238
-0.305580558055806,2.972736387872224
-0.30468046804680515,2.957734887722211
-0.30378037803780433,2.942733387572197
-0.3028802880288026,2.927731887422168
-0.3019801980198018,2.9127303872721537
-0.301080108010801,2.897728887122141
-0.30018001800180016,2.8827273869721264
-0.29927992799279934,2.867725886822113
-0.2983798379837985,2.852724386672099
-0.2974797479747977,2.837722886522086
-0.2965796579657969,2.8227213863720726
-0.29567956795679606,2.8077198862220585
-0.29477947794779524,2.792718386072045
-0.2938793879387944,2.7777168859220307
-0.2929792979297927,2.762715385772003
-0.2920792079207919,2.7477138856219896
-0.2911791179117911,2.732712385471976
-0.29027902790279025,2.7177108853219623
-0.28937893789378943,2.702709385171948
-0.2884788478847886,2.6877078850219345
-0.2875787578757878,2.6727063848719212
-0.286678667866787,2.657704884721907
-0.28577857785778615,2.6427033845718935
-0.28487848784878533,2.6277018844218794
-0.2839783978397845,2.6127003842718666
-0.2830783078307837,2.5976988841218525
-0.282178217821782,2.582697383971824
-0.28127812781278116,2.5676958838218096
-0.28037803780378034,2.5526943836717964
-0.2794779477947795,2.5376928835217827
-0.2785778577857787,2.5226913833717695
-0.2776777677767779,2.507689883221756
-0.27677767776777706,2.4926883830717417
-0.27587758775877624,2.477686882921728
-0.2749774977497754,2.462685382771715
-0.2740774077407746,2.447683882621701
-0.2731773177317738,2.432682382471687
-0.2722772277227721,2.4176808823216587
-0.27137713771377125,2.4026793821716455
-0.27047704770477043,2.3876778820216313
-0.2695769576957696,2.3726763818716172
-0.2686768676867688,2.357674881721604
-0.267776777677768,2.3426733815715903
-0.26687668766876715,2.327671881421576
-0.26597659765976633,2.312670381271563
-0.2650765076507655,2.297668881121549
-0.2641764176417647,2.2826673809715357
-0.2632763276327639,2.267665880821522
-0.26237623762376217,2.2526643806714937
-0.26147614761476135,2.2376628805214804
-0.2605760576057605,2.2226613803714668
-0.2596759675967597,2.2076598802214527
-0.2587758775877589,2.192658380071439
-0.25787578757875806,2.1776568799214258
-0.25697569756975724,2.1626553797714116
-0.2560756075607564,2.147653879621398
-0.2551755175517556,2.1326523794713843
-0.2542754275427548,2.117650879321371
-0.25337533753375396,2.1026493791713565
-0.25247524752475226,2.087647879021328
-0.25157515751575144,2.072646378871315
-0.2506750675067506,2.057644878721301
-0.2497749774977498,2.042643378571287
-0.24887488748874897,2.0276418784212735
-0.24797479747974815,2.0126403782712603
-0.24707470747074733,1.9976388781212466
-0.24617461746174651,1.982637377971233
-0.2452745274527457,1.9676358778212188
-0.24437443744374487,1.952634377671205
-0.24347434743474405,1.9376328775211917
-0.24257425742574235,1.9226313773711632
-0.24167416741674153,1.9076298772211497
-0.2407740774077407,1.8926283770711358
-0.23987398739873989,1.8776268769211217
-0.23897389738973907,1.8626253767711078
-0.23807380738073824,1.8476238766210946
-0.23717371737173742,1.8326223764710814
-0.2362736273627366,1.8176208763210675
-0.23537353735373578,1.802619376171054
-0.23447344734473496,1.78761787602104
-0.23357335733573414,1.772616375871026
-0.23267326732673244,1.7576148757209982
-0.23177317731773162,1.7426133755709845
-0.2308730873087308,1.727611875420971
-0.22997299729972998,1.7126103752709572
-0.22907290729072916,1.6976088751209437
-0.22817281728172834,1.6826073749709298
-0.22727272727272751,1.6676058748209164
-0.2263726372637267,1.6526043746709025
-0.22547254725472587,1.6376028745208888
-0.22457245724572505,1.6226013743708754
-0.22367236723672423,1.607599874220862
-0.22277227722772253,1.5925983740708327
-0.2218721872187217,1.5775968739208197
-0.22097209720972089,1.5625953737708054
-0.22007200720072007,1.547593873620792
-0.21917191719171925,1.532592373470778
-0.21827182718271843,1.5175908733207646
-0.2173717371737176,1.5025893731707511
-0.21647164716471679,1.487587873020737
-0.21557155715571596,1.472586372870724
-0.21467146714671514,1.4575848727207101
-0.21377137713771432,1.4425833725706962
-0.21287128712871262,1.4275818724206675
-0.2119711971197118,1.4125803722706538
-0.21107110711071098,1.3975788721206404
-0.21017101710171016,1.3825773719706265
-0.20927092709270934,1.3675758718206128
-0.20837083708370852,1.3525743716705991
-0.2074707470747077,1.3375728715205852
-0.20657065706570688,1.3225713713705718
-0.20567056705670606,1.3075698712205583
-0.20477047704770523,1.2925683710705445
-0.20387038703870441,1.2775668709205306
-0.2029702970297036,1.2625653707705171
-0.2020702070207019,1.2475638706204895
-0.20117011701170107,1.2325623704704753
-0.20027002700270025,1.217560870320462
-0.19936993699369943,1.2025593701704482
-0.1984698469846986,1.1875578700204341
-0.19756975697569779,1.1725563698704207
-0.19666966696669697,1.157554869720407
-0.19576957695769615,1.142553369570393
-0.19486948694869533,1.1275518694203797
-0.1939693969396945,1.112550369270366
-0.19306930693069368,1.0975488691203523
-0.19216921692169198,1.082547368970324
-0.19126912691269116,1.0675458688203103
-0.19036903690369034,1.052544368670296
-0.18946894689468952,1.0375428685202828
-0.1885688568856887,1.0225413683702687
-0.18766876687668788,1.0075398682202552
-0.18676867686768706,0.9925383680702418
-0.18586858685868624,0.9775368679202281
-0.18496849684968542,0.9625353677702144
-0.1840684068406846,0.9475338676202004
-0.18316831683168378,0.932532367470187
-0.18226822682268207,0.9175308673201581
-0.18136813681368125,0.9025293671701446
-0.18046804680468043,0.8875278670201312
-0.1795679567956796,0.8725263668701176
-0.1786678667866788,0.8575248667201039
-0.17776777677767797,0.8425233665700905
-0.17686768676867715,0.8275218664200761
-0.17596759675967633,0.8125203662700626
-0.1750675067506755,0.7975188661200491
-0.17416741674167469,0.7825173659700353
-0.17326732673267387,0.7675158658200217
-0.17236723672367216,0.7525143656699934
-0.17146714671467134,0.7375128655199799
-0.17056705670567052,0.7225113653699664
-0.1696669666966697,0.7075098652199525
-0.16876687668766888,0.6925083650699386
-0.16786678667866806,0.6775068649199255
-0.16696669666966724,0.6625053647699116
-0.16606660666066642,0.647503864619898
-0.1651665166516656,0.6325023644698844
-0.16426642664266478,0.6175008643198706
-0.16336633663366396,0.602499364169857
-0.16246624662466225,0.5874978640198283
-0.16156615661566143,0.5724963638698143
-0.1606660666066606,0.5574948637198008
-0.1597659765976598,0.5424933635697873
-0.15886588658865897,0.5274918634197734
-0.15796579657965815,0.5124903632697598
-0.15706570657065733,0.49748886311974655
-0.1561656165616565,0.48248736296973255
-0.15526552655265569,0.467485862819719
-0.15436543654365487,0.4524843626697048
-0.15346534653465405,0.43748286251969165
-0.15256525652565234,0.42248136236966255
-0.15166516651665152,0.40747986221964944
-0.1507650765076507,0.39247836206963593
-0.14986498649864988,0.377476861919622
-0.14896489648964906,0.3624753617696081
-0.14806480648064824,0.34747386161959415
-0.14716471647164742,0.3324723614695812
-0.1462646264626466,0.31747086131956764
-0.14536453645364578,0.30246936116955375
-0.14446444644464496,0.28746786101953986
-0.14356435643564414,0.27246636086952597
-0.14266426642664243,0.2574648607194976
-0.1417641764176416,0.24246336056948437
-0.1408640864086408,0.22746186041947103
-0.13996399639963997,0.21246036026945733
-0.13906390639063915,0.19745886011944316
-0.13816381638163833,0.18245735996942972
-0.1372637263726375,0.1674558598194155
-0.1363636363636367,0.15245435966940238
-0.13546354635463587,0.13745285951938832
-0.13456345634563505,0.12245135936937522
-0.13366336633663423,0.10744985921936115
-0.13276327632763252,0.09244835906933314
-0.1318631863186317,0.07744685891931877
-0.13096309630963088,0.06244535876930557
-0.13006300630063006,0.047443858619291505
-0.12916291629162924,0.032442358469278176
-0.12826282628262842,0.017440858319264365
-0.1273627362736276,0.0024393581692508342
-0.12646264626462678,-0.012562141980763032
-0.12556255625562596,-0.027563642130776455
-0.12466246624662514,-0.042565142280790495
-0.12376237623762432,-0.05756664243080419
-0.12286228622862261,-0.07256814258083273
-0.12196219621962179,-0.08756964273084668
-0.12106210621062097,-0.10257114288086015
-0.12016201620162015,-0.11757264303087335
-0.11926192619261933,-0.1325741431808878
-0.11836183618361851,-0.1475756433309004
-0.11746174617461769,-0.16257714348091465
-0.11656165616561687,-0.17757864363092818
-0.11566156615661605,-0.19258014378094188
-0.11476147614761523,-0.207581643930956
-0.1138613861386144,-0.22258314408096921
-0.11296129612961359,-0.2375846442309832
-0.11206120612061188,-0.2525861443810112
-0.11116111611161106,-0.26758764453102496
-0.11026102610261024,-0.2825891446810384
-0.10936093609360942,-0.2975906448310522
-0.1084608460846086,-0.3125921449810657
-0.10756075607560778,-0.32759364513108
-0.10666066606660696,-0.3425951452810937
-0.10576057605760614,-0.35759664543110653
-0.10486048604860532,-0.37259814558112037
-0.1039603960396045,-0.38759964573113415
-0.10306030603060368,-0.40260114588114804
-0.10216021602160197,-0.41760264603117636
-0.10126012601260115,-0.43260414618118986
-0.10036003600360033,-0.4476056463312043
-0.09945994599459951,-0.4626071464812175
-0.09855985598559869,-0.4776086466312308
-0.09765976597659787,-0.492610146781245
-0.09675967596759705,-0.507611646931258
-0.09585958595859623,-0.5226131470812725
-0.09495949594959541,-0.5376146472312858
-0.09405940594059459,-0.5526161473812999
-0.09315931593159377,-0.5676176475313127
-0.09225922592259206,-0.5826191476813419
-0.09135913591359124,-0.597620647831355
-0.09045904590459042,-0.6126221479813688
-0.0895589558955896,-0.6276236481313823
-0.08865886588658878,-0.642625148281396
-0.08775877587758796,-0.6576266484314104
-0.08685868586858714,-0.6726281485814241
-0.08595859585958632,-0.6876296487314378
-0.0850585058505855,-0.7026311488814505
-0.08415841584158468,-0.7176326490314646
-0.08325832583258386,-0.7326341491814788
-0.08235823582358215,-0.7476356493315063
-0.08145814581458133,-0.7626371494815207
-0.08055805580558051,-0.7776386496315338
-0.07965796579657969,-0.7926401497815477
-0.07875787578757887,-0.8076416499315616
-0.07785778577857805,-0.8226431500815753
-0.07695769576957723,-0.837644650231589
-0.07605760576057641,-0.8526461503816029
-0.07515751575157559,-0.8676476505316161
-0.07425742574257477,-0.8826491506816304
-0.07335733573357395,-0.8976506508316436
-0.07245724572457224,-0.9126521509816715
-0.07155715571557142,-0.9276536511316857
-0.0706570657065706,-0.9426551512816994
-0.06975697569756978,-0.9576566514317131
-0.06885688568856896,-0.9726581515817263
-0.06795679567956814,-0.98765965173174
-0.06705670567056732,-1.0026611518817536
-0.0661566156615665,-1.0176626520317675
-0.06525652565256568,-1.032664152181781
-0.06435643564356486,-1.047665652331795
-0.06345634563456404,-1.0626671524818083
-0.06255625562556233,-1.0776686526318375
-0.06165616561656151,-1.0926701527818505
-0.06075607560756069,-1.107671652931865
-0.05985598559855987,-1.1226731530818783
-0.05895589558955905,-1.137674653231892
-0.05805580558055823,-1.1526761533819059
-0.05715571557155741,-1.1676776535319195
-0.05625562556255659,-1.182679153681933
-0.05535553555355577,-1.197680653831946
-0.05445544554455495,-1.2126821539819606
-0.05355535553555413,-1.2276836541319738
-0.05265526552655242,-1.2426851542820023
-0.0517551755175516,-1.257686654432016
-0.05085508550855078,-1.2726881545820299
-0.04995499549954996,-1.2876896547320429
-0.04905490549054914,-1.3026911548820574
-0.04815481548154832,-1.3176926550320704
-0.0472547254725475,-1.3326941551820843
-0.04635463546354668,-1.347695655332098
-0.04545454545454586,-1.3626971554821115
-0.04455445544554504,-1.3776986556321258
-0.04365436543654422,-1.3927001557821386
-0.04275427542754251,-1.4077016559321676
-0.04185418541854169,-1.4227031560821808
-0.04095409540954087,-1.4377046562321945
-0.04005400540054005,-1.452706156382208
-0.03915391539153923,-1.4677076565322216
-0.03825382538253841,-1.4827091566822361
-0.03735373537353759,-1.4977106568322494
-0.03645364536453677,-1.5127121569822626
-0.03555355535553595,-1.5277136571322765
-0.03465346534653513,-1.5427151572822906
-0.03375337533753431,-1.5577166574323045
-0.0328532853285326,-1.5727181575823324
-0.03195319531953178,-1.5877196577323467
-0.03105310531053096,-1.60272115788236
-0.03015301530153014,-1.6177226580323736
-0.02925292529252932,-1.6327241581823873
-0.0283528352835285,-1.647725658332401
-0.02745274527452768,-1.6627271584824144
-0.02655265526552686,-1.677728658632428
-0.02565256525652604,-1.6927301587824424
-0.02475247524752522,-1.7077316589324558
-0.0238523852385244,-1.7227331590824693
-0.022952295229523578,-1.737734659232483
-0.02205220522052187,-1.7527361593825115
-0.02115211521152105,-1.767737659532525
-0.02025202520252023,-1.7827391596825388
-0.01935193519351941,-1.797740659832552
-0.01845184518451859,-1.812742159982566
-0.01755175517551777,-1.8277436601325796
-0.01665166516651695,-1.8427451602825937
-0.01575157515751613,-1.8577466604326067
-0.014851485148515309,-1.8727481605826204
-0.013951395139514489,-1.887749660732634
-0.013051305130513668,-1.9027511608826482
-0.01215121512151196,-1.9177526610326772
-0.01125112511251114,-1.9327541611826908
-0.01035103510351032,-1.9477556613327043
-0.0094509450945095,-1.9627571614827177
-0.00855085508550868,-1.9777586616327316
-0.007650765076507859,-1.992760161782745
-0.006750675067507039,-2.007761661932759
-0.005850585058506219,-2.0227631620827724
-0.004950495049505399,-2.037764662232786
-0.004050405040504579,-2.0527661623827997
-0.0031503150315037587,-2.067767662532813
-0.0022502250225020504,-2.0827691626828417
-0.0013501350135012302,-2.0977706628328554
-0.0004500450045004101,-2.112772162982869
0.0004500450045004101,-2.112772162982869
0.0013501350135012302,-2.0977706628328554
0.0022502250225020504,-2.0827691626828417
0.0031503150315028705,-2.0677676625328285
0.004050405040503691,-2.052766162382815
0.004950495049504511,-2.037764662232801
0.005850585058505331,-2.022763162082787
0.006750675067506151,-2.007761661932773
0.007650765076507859,-1.992760161782745
0.00855085508550868,-1.9777586616327316
0.0094509450945095,-1.9627571614827177
0.01035103510351032,-1.9477556613327043
0.01125112511251114,-1.9327541611826908
0.01215121512151196,-1.9177526610326772
0.01305130513051278,-1.9027511608826633
0.0139513951395136,-1.8877496607326496
0.01485148514851442,-1.872748160582636
0.01575157515751524,-1.8577466604326223
0.01665166516651606,-1.8427451602826086
0.01755175517551777,-1.8277436601325796
0.01845184518451859,-1.812742159982566
0.01935193519351941,-1.797740659832552
0.02025202520252023,-1.7827391596825388
0.02115211521152105,-1.767737659532525
0.02205220522052187,-1.7527361593825115
0.02295229522952269,-1.7377346592324983
0.02385238523852351,-1.7227331590824846
0.02475247524752433,-1.70773165893247
0.02565256525652515,-1.692730158782457
0.02655265526552597,-1.6777286586324436
0.02745274527452768,-1.6627271584824144
0.0283528352835285,-1.647725658332401
0.02925292529252932,-1.6327241581823873
0.03015301530153014,-1.6177226580323736
0.03105310531053096,-1.60272115788236
0.03195319531953178,-1.5877196577323467
0.0328532853285326,-1.5727181575823324
0.03375337533753342,-1.5577166574323194
0.03465346534653424,-1.5427151572823052
0.03555355535553506,-1.5277136571322913
0.03645364536453588,-1.512712156982278
0.03735373537353759,-1.4977106568322494
0.03825382538253841,-1.4827091566822361
0.03915391539153923,-1.4677076565322216
0.04005400540054005,-1.452706156382208
0.04095409540954087,-1.4377046562321945
0.04185418541854169,-1.4227031560821808
0.04275427542754251,-1.4077016559321676
0.04365436543654333,-1.3927001557821532
0.04455445544554415,-1.3776986556321404
0.04545454545454497,-1.3626971554821263
0.04635463546354579,-1.3476956553321127
0.0472547254725475,-1.3326941551820843
0.04815481548154832,-1.3176926550320704
0.04905490549054914,-1.3026911548820574
0.04995499549954996,-1.2876896547320429
0.05085508550855078,-1.2726881545820299
0.0517551755175516,-1.257686654432016
0.05265526552655242,-1.2426851542820023
0.05355535553555324,-1.2276836541319889
0.05445544554455406,-1.212682153981975
0.05535553555355488,-1.1976806538319618
0.0562556255625557,-1.1826791536819474
0.05715571557155652,-1.167677653531934
0.05805580558055823,-1.1526761533819059
0.05895589558955905,-1.137674653231892
0.05985598559855987,-1.1226731530818783
0.06075607560756069,-1.107671652931865
0.06165616561656151,-1.0926701527818505
0.06255625562556233,-1.0776686526318375
0.06345634563456315,-1.0626671524818232
0.06435643564356397,-1.0476656523318097
0.06525652565256479,-1.0326641521817959
0.06615661566156561,-1.0176626520317824
0.06705670567056643,-1.0026611518817687
0.06795679567956814,-0.98765965173174
0.06885688568856896,-0.9726581515817263
0.06975697569756978,-0.9576566514317131
0.0706570657065706,-0.9426551512816994
0.07155715571557142,-0.9276536511316857
0.07245724572457224,-0.9126521509816715
0.07335733573357306,-0.8976506508316582
0.07425742574257388,-0.8826491506816445
0.0751575157515747,-0.8676476505316304
0.07605760576057552,-0.8526461503816175
0.07695769576957634,-0.8376446502316035
0.07785778577857805,-0.8226431500815753
0.07875787578757887,-0.8076416499315616
0.07965796579657969,-0.7926401497815477
0.08055805580558051,-0.7776386496315338
0.08145814581458133,-0.7626371494815207
0.08235823582358215,-0.7476356493315063
0.08325832583258297,-0.7326341491814929
0.08415841584158379,-0.7176326490314795
0.08505850585058461,-0.7026311488814655
0.08595859585958543,-0.6876296487314518
0.08685868586858625,-0.6726281485814384
0.08775877587758796,-0.6576266484314104
0.08865886588658878,-0.642625148281396
0.0895589558955896,-0.6276236481313823
0.09045904590459042,-0.6126221479813688
0.09135913591359124,-0.597620647831355
0.09225922592259206,-0.5826191476813419
0.09315931593159288,-0.5676176475313282
0.0940594059405937,-0.5526161473813145
0.09495949594959452,-0.5376146472313
0.09585958595859534,-0.522613147081287
0.09675967596759616,-0.5076116469312729
0.09765976597659787,-0.492610146781245
0.09855985598559869,-0.4776086466312308
0.09945994599459951,-0.4626071464812175
0.10036003600360033,-0.4476056463312043
0.10126012601260115,-0.43260414618118986
0.10216021602160197,-0.41760264603117636
0.10306030603060279,-0.40260114588116314
0.10396039603960361,-0.38759964573114924
0.10486048604860443,-0.37259814558113535
0.10576057605760525,-0.35759664543112174
0.10666066606660607,-0.3425951452811079
0.10756075607560778,-0.32759364513108
0.1084608460846086,-0.3125921449810657
0.10936093609360942,-0.2975906448310522
0.11026102610261024,-0.2825891446810384
0.11116111611161106,-0.26758764453102496
0.11206120612061188,-0.2525861443810112
0.1129612961296127,-0.2375846442309977
0.11386138613861352,-0.22258314408098379
0.11476147614761434,-0.20758164393097062
0.11566156615661516,-0.19258014378095653
0.11656165616561598,-0.17757864363094306
0.11746174617461769,-0.16257714348091465
0.11836183618361851,-0.1475756433309004
0.11926192619261933,-0.1325741431808878
0.12016201620162015,-0.11757264303087335
0.12106210621062097,-0.10257114288086015
0.12196219621962179,-0.08756964273084668
0.12286228622862261,-0.07256814258083273
0.12376237623762343,-0.057566642430819284
0.12466246624662425,-0.0425651422808056
0.12556255625562507,-0.02756364213079158
0.1264626462646259,-0.012562141980778162
0.1273627362736276,0.0024393581692508342
0.12826282628262842,0.017440858319264365
0.12916291629162924,0.032442358469278176
0.13006300630063006,0.047443858619291505
0.13096309630963088,0.06244535876930557
0.1318631863186317,0.07744685891931877
0.13276327632763252,0.09244835906933314
0.13366336633663334,0.10744985921934667
0.13456345634563416,0.12245135936936054
0.13546354635463498,0.13745285951937367
0.1363636363636358,0.1524543596693879
0.1372637263726375,0.1674558598194155
0.13816381638163833,0.18245735996942972
0.13906390639063915,0.19745886011944316
0.13996399639963997,0.21246036026945733
0.1408640864086408,0.22746186041947103
0.1417641764176416,0.24246336056948437
0.14266426642664243,0.2574648607194976
0.14356435643564325,0.272466360869512
0.14446444644464407,0.28746786101952465
0.1453645364536449,0.30246936116953854
0.1462646264626457,0.31747086131955254
0.14716471647164653,0.3324723614695662
0.14806480648064824,0.34747386161959415
0.14896489648964906,0.3624753617696081
0.14986498649864988,0.377476861919622
0.1507650765076507,0.39247836206963593
0.15166516651665152,0.40747986221964944
0.15256525652565234,0.42248136236966255
0.15346534653465316,0.43748286251967666
0.15436543654365398,0.45248436266969055
0.1552655265526548,0.46748586281970395
0.15616561656165562,0.4824873629697173
0.15706570657065644,0.49748886311973123
0.15796579657965815,0.5124903632697598
0.15886588658865897,0.5274918634197734
0.1597659765976598,0.5424933635697873
0.1606660666066606,0.5574948637198008
0.16156615661566143,0.5724963638698143
0.16246624662466225,0.5874978640198283
0.16336633663366307,0.6024993641698423
0.1642664266426639,0.6175008643198555
0.1651665166516647,0.6325023644698694
0.16606660666066553,0.647503864619883
0.16696669666966635,0.6625053647698965
0.16786678667866806,0.6775068649199255
0.16876687668766888,0.6925083650699386
0.1696669666966697,0.7075098652199525
0.17056705670567052,0.7225113653699664
0.17146714671467134,0.7375128655199799
0.17236723672367216,0.7525143656699934
0.17326732673267298,0.7675158658200074
0.1741674167416738,0.782517365970021
0.17506750675067462,0.7975188661200345
0.17596759675967544,0.812520366270048
0.17686768676867626,0.8275218664200616
0.17776777677767797,0.8425233665700905
0.1786678667866788,0.8575248667201039
0.1795679567956796,0.8725263668701176
0.18046804680468043,0.8875278670201312
0.18136813681368125,0.9025293671701446
0.18226822682268207,0.9175308673201581
0.1831683168316829,0.9325323674701723
0.1840684068406837,0.9475338676201859
0.18496849684968453,0.9625353677701998
0.18586858685868535,0.9775368679202132
0.18676867686768617,0.9925383680702269
0.18766876687668788,1.0075398682202552
0.1885688568856887,1.0225413683702687
0.18946894689468952,1.0375428685202828
0.19036903690369034,1.052544368670296
0.19126912691269116,1.0675458688203103
0.19216921692169198,1.082547368970324
0.1930693069306928,1.0975488691203372
0.19396939693969362,1.112550369270351
0.19486948694869444,1.1275518694203648
0.19576957695769526,1.1425533695703785
0.19666966696669608,1.1575548697203921
0.19756975697569779,1.1725563698704207
0.1984698469846986,1.1875578700204341
0.19936993699369943,1.2025593701704482
0.20027002700270025,1.217560870320462
0.20117011701170107,1.2325623704704753
0.2020702070207019,1.2475638706204895
0.2029702970297027,1.262565370770503
0.20387038703870353,1.2775668709205164
0.20477047704770435,1.2925683710705302
0.20567056705670517,1.3075698712205441
0.206570657065706,1.3225713713705571
0.2074707470747077,1.3375728715205852
0.20837083708370852,1.3525743716705991
0.20927092709270934,1.3675758718206128
0.21017101710171016,1.3825773719706265
0.21107110711071098,1.3975788721206404
0.2119711971197118,1.4125803722706538
0.21287128712871262,1.4275818724206675
0.21377137713771344,1.4425833725706814
0.21467146714671426,1.4575848727206953
0.21557155715571508,1.472586372870709
0.2164716471647159,1.4875878730207222
0.2173717371737176,1.5025893731707511
0.21827182718271843,1.5175908733207646
0.21917191719171925,1.532592373470778
0.22007200720072007,1.547593873620792
0.22097209720972089,1.5625953737708054
0.2218721872187217,1.5775968739208197
0.22277227722772253,1.5925983740708327
0.22367236723672335,1.6075998742208464
0.22457245724572417,1.6226013743708605
0.225472547254725,1.637602874520874
0.2263726372637258,1.6526043746708876
0.22727272727272751,1.6676058748209164
0.22817281728172834,1.6826073749709298
0.22907290729072916,1.6976088751209437
0.22997299729972998,1.7126103752709572
0.2308730873087308,1.727611875420971
0.23177317731773162,1.7426133755709845
0.23267326732673244,1.7576148757209982
0.23357335733573326,1.7726163758710123
0.23447344734473408,1.7876178760210255
0.2353735373537349,1.8026193761710392
0.23627362736273572,1.8176208763210533
0.23717371737173654,1.8326223764710665
0.23807380738073824,1.8476238766210946
0.23897389738973907,1.8626253767711078
0.23987398739873989,1.8776268769211217
0.2407740774077407,1.8926283770711358
0.24167416741674153,1.9076298772211497
0.24257425742574235,1.9226313773711632
0.24347434743474317,1.937632877521177
0.24437443744374399,1.95263437767119
0.2452745274527448,1.9676358778212046
0.24617461746174563,1.9826373779712176
0.24707470747074645,1.9976388781212313
0.24797479747974815,2.0126403782712603
0.24887488748874897,2.0276418784212735
0.2497749774977498,2.042643378571287
0.2506750675067506,2.057644878721301
0.25157515751575144,2.072646378871315
0.25247524752475226,2.087647879021328
0.2533753375337531,2.102649379171342
0.2542754275427539,2.1176508793213555
0.2551755175517547,2.1326523794713697
0.25607560756075554,2.1476538796213833
0.25697569756975636,2.1626553797713965
0.25787578757875806,2.1776568799214258
0.2587758775877589,2.192658380071439
0.2596759675967597,2.2076598802214527
0.2605760576057605,2.2226613803714668
0.26147614761476135,2.2376628805214804
0.26237623762376217,2.2526643806714937
0.263276327632763,2.2676658808215078
0.2641764176417638,2.282667380971521
0.2650765076507646,2.2976688811215347
0.26597659765976545,2.312670381271549
0.26687668766876627,2.3276718814215624
0.267776777677768,2.3426733815715903
0.2686768676867688,2.357674881721604
0.2695769576957696,2.3726763818716172
0.27047704770477043,2.3876778820216313
0.27137713771377125,2.4026793821716455
0.2722772277227721,2.4176808823216587
0.2731773177317729,2.4326823824716723
0.2740774077407737,2.447683882621686
0.27497749774977454,2.4626853827716997
0.27587758775877536,2.4776868829217134
0.2767776777677762,2.4926883830717275
0.2776777677767779,2.507689883221756
0.2785778577857787,2.5226913833717695
0.2794779477947795,2.5376928835217827
0.28037803780378034,2.5526943836717964
0.28127812781278116,2.5676958838218096
0.282178217821782,2.582697383971824
0.2830783078307828,2.5976988841218374
0.2839783978397836,2.6127003842718515
0.28487848784878445,2.6277018844218647
0.28577857785778527,2.642703384571879
0.2866786678667861,2.6577048847218925
0.2875787578757878,2.6727063848719212
0.2884788478847886,2.6877078850219345
0.28937893789378943,2.702709385171948
0.29027902790279025,2.7177108853219623
0.2911791179117911,2.732712385471976
0.2920792079207919,2.7477138856219896
0.2929792979297927,2.762715385772003
0.29387938793879353,2.7777168859220165
0.29477947794779435,2.7927183860720306
0.2956795679567952,2.8077198862220434
0.296579657965796,2.8227213863720575
0.2974797479747977,2.837722886522086
0.2983798379837985,2.852724386672099
0.29927992799279934,2.867725886822113
0.30018001800180016,2.8827273869721264
0.301080108010801,2.897728887122141
0.3019801980198018,2.9127303872721537
0.3028802880288026,2.927731887422168
0.30378037803780344,2.9427333875721815
0.30468046804680426,2.957734887722195
0.3055805580558051,2.9727363878722084
0.3064806480648059,2.987737888022222
0.3073807380738076,3.0027393881722513
0.30828082808280843,3.017740888322265
0.30918091809180925,3.032742388472279
0.3100810081008101,3.0477438886222927
0.3109810981098109,3.062745388772306
0.3118811881188117,3.07774688892232
0.31278127812781253,3.0927483890723337
0.31368136813681335,3.107749889222347
0.3145814581458142,3.1227513893723606
0.315481548154815,3.1377528895223747
0.3163816381638158,3.1527543896723884
0.31728172817281663,3.1677558898224025
0.31818181818181834,3.18275738997243
0.31908190819081916,3.197758890122444
0.31998199819982,3.2127603902724573
0.3208820882088208,3.2277618904224705
0.3217821782178216,3.242763390572485
0.32268226822682244,3.2577648907224988
0.32358235823582326,3.272766390872512
0.3244824482448241,3.2877678910225256
0.3253825382538249,3.3027693911725393
0.3262826282628257,3.3177708913225534
0.32718271827182654,3.3327723914725667
0.32808280828082825,3.347773891622595
0.3289828982898291,3.362775391772608
0.3298829882988299,3.3777768919226228
0.3307830783078307,3.3927783920726355
0.33168316831683153,3.407779892222649
0.33258325832583235,3.4227813923726633
0.3334833483348332,3.437782892522677
0.334383438343834,3.452784392672691
0.3352835283528348,3.4677858928227034
0.33618361836183563,3.4827873929727176
0.33708370837083645,3.4977888931227317
0.33798379837983816,3.5127903932727613
0.338883888388839,3.5277918934227745
0.3397839783978398,3.5427933935727878
0.3406840684068406,3.5577948937228014
0.34158415841584144,3.572796393872815
0.34248424842484226,3.587797894022829
0.3433843384338431,3.6027993941728433
0.3442844284428439,3.6178008943228566
0.3451845184518447,3.6328023944728702
0.34608460846084554,3.647803894622884
0.34698469846984636,3.662805394772897
0.3478847884788481,3.6778068949229255
0.3487848784878489,3.6928083950729396
0.3496849684968497,3.7078098952229523
0.35058505850585053,3.7228113953729665
0.35148514851485135,3.73781289552298
0.3523852385238522,3.7528143956729942
0.353285328532853,3.767815895823007
0.3541854185418538,3.7828173959730216
0.35508550855085463,3.797818896123035
0.35598559855985545,3.812820396273049
0.3568856885688563,3.827821896423062
0.357785778577858,3.84282339657309
0.3586858685868588,3.8578248967231046
0.3595859585958596,3.8728263968731174
0.36048604860486044,3.887827897023131
0.36138613861386126,3.902829397173145
0.3622862286228621,3.917830897323159
0.3631863186318629,3.9328323974731725
0.3640864086408637,3.947833897623186
0.36498649864986454,3.9628353977732
0.36588658865886536,3.9778368979232135
0.3667866786678662,3.992838398073227
0.3676867686768679,4.007839898223256
0.3685868586858687,4.02284139837327
0.36948694869486953,4.037842898523284
0.37038703870387035,4.052844398673297
0.3712871287128712,4.067845898823311
0.372187218721872,4.082847398973325
0.3730873087308728,4.097848899123338
0.37398739873987363,4.112850399273352
0.37488748874887445,4.127851899423366
0.3757875787578753,4.142853399573379
0.3766876687668761,4.157854899723393
0.3775877587758778,4.172856399873421
0.3784878487848786,4.187857900023435
0.37938793879387944,4.202859400173448
0.38028802880288026,4.217860900323462
0.3811881188118811,4.232862400473476
0.3820882088208819,4.247863900623489
0.3829882988298827,4.262865400773503
0.38388838883888354,4.277866900923517
0.38478847884788436,4.29286840107353
0.3856885688568852,4.307869901223544
0.386588658865886,4.322871401373558
0.3874887488748877,4.337872901523586
0.38838883888388853,4.352874401673599
0.38928892889288935,4.367875901823613
0.39018901890189017,4.3828774019736265
0.391089108910891,4.39787890212364
0.3919891989198918,4.412880402273655
0.39288928892889263,4.427881902423668
0.39378937893789345,4.442883402573681
0.3946894689468943,4.457884902723695
0.3955895589558951,4.472886402873709
0.3964896489648959,4.487887903023722
0.3973897389738976,4.502889403173752
0.39828982898289844,4.5178909033237655
0.39918991899189926,4.532892403473779
0.4000900090009001,4.547893903623793
0.4009900990099009,4.5628954037738065
0.4018901890189017,4.57789690392382
0.40279027902790254,4.592898404073833
0.40369036903690336,4.6078999042238475
0.4045904590459042,4.622901404373861
0.405490549054905,4.637902904523875
0.4063906390639058,4.6529044046738885
0.40729072907290664,4.667905904823902
0.40819081908190835,4.68290740497393
0.40909090909090917,4.697908905123944
0.40999099909991,4.712910405273957
0.4108910891089108,4.727911905423971
0.41179117911791163,4.742913405573985
0.41269126912691245,4.7579149057239984
0.4135913591359133,4.772916405874012
0.4144914491449141,4.787917906024026
0.4153915391539149,4.8029194061740395
0.41629162916291573,4.817920906324053
0.41719171917191655,4.832922406474067
0.41809180918091826,4.847923906624095
0.4189918991899191,4.862925406774108
0.4198919891989199,4.877926906924122
0.4207920792079207,4.892928407074136
0.42169216921692154,4.90792990722415
0.42259225922592236,4.922931407374163
0.4234923492349232,4.937932907524177
0.424392439243924,4.95293440767419
0.4252925292529248,4.967935907824204
0.42619261926192564,4.982937407974218
0.42709270927092646,4.997938908124231
0.42799279927992817,5.012940408274261
0.428892889288929,5.027941908424275
0.4297929792979298,5.042943408574288
0.43069306930693063,5.057944908724301
0.43159315931593145,5.072946408874316
0.43249324932493227,5.087947909024329
0.4333933393339331,5.102949409174343
0.4342934293429339,5.117950909324357
0.43519351935193473,5.13295240947437
0.43609360936093555,5.147953909624384
0.4369936993699364,5.162955409774398
0.4378937893789381,5.177956909924426
0.4387938793879389,5.192958410074439
0.4396939693969397,5.207959910224453
0.44059405940594054,5.222961410374467
0.44149414941494136,5.237962910524481
0.4423942394239422,5.252964410674495
0.443294329432943,5.267965910824508
0.4441944194419438,5.282967410974521
0.44509450945094464,5.297968911124535
0.44599459945994546,5.3129704112745495
0.4468946894689463,5.327971911424562
0.447794779477948,5.342973411574591
0.4486948694869488,5.357974911724605
0.44959495949594963,5.3729764118746175
0.45049504950495045,5.387977912024631
0.45139513951395127,5.402979412174646
0.4522952295229521,5.4179809123246585
0.4531953195319529,5.432982412474672
0.45409540954095373,5.447983912624687
0.45499549954995455,5.4629854127746995
0.45589558955895537,5.477986912924714
0.4567956795679562,5.492988413074728
0.4576957695769579,5.5079899132247565
0.4585958595859587,5.522991413374769
0.45949594959495954,5.537992913524784
0.46039603960396036,5.5529944136747975
0.4612961296129612,5.567995913824811
0.462196219621962,5.582997413974825
0.4630963096309628,5.5979989141248385
0.46399639963996364,5.613000414274852
0.46489648964896446,5.628001914424866
0.4657965796579653,5.6430034145748795
0.4666966696669661,5.658004914724893
0.4675967596759678,5.673006414874921
0.46849684968496863,5.688007915024935
0.46939693969396945,5.703009415174948
0.47029702970297027,5.718010915324962
0.4711971197119711,5.733012415474976
0.4720972097209719,5.748013915624989
0.47299729972997273,5.763015415775003
0.47389738973897355,5.778016915925017
0.47479747974797437,5.79301841607503
0.4756975697569752,5.808019916225044
0.476597659765976,5.823021416375058
0.4774977497749777,5.838022916525086
0.47839783978397854,5.853024416675099
0.47929792979297936,5.868025916825113
0.4801980198019802,5.883027416975127
0.481098109810981,5.89802891712514
0.4819981998199818,5.913030417275154
0.48289828982898264,5.928031917425168
0.48379837983798346,5.943033417575181
0.4846984698469843,5.958034917725195
0.4855985598559851,5.973036417875209
0.4864986498649859,5.988037918025222
0.48739873987398763,6.003039418175252
0.48829882988298845,6.018040918325266
0.48919891989198927,6.033042418475279
0.4900990099009901,6.048043918625293
0.4909990999099909,6.063045418775307
0.49189918991899173,6.07804691892532
0.49279927992799255,6.093048419075334
0.49369936993699337,6.108049919225348
0.4945994599459942,6.123051419375361
0.495499549954995,6.138052919525375
0.49639963996399583,6.153054419675389
0.49729972997299665,6.168055919825402
0.49819981998199836,6.18305741997543
0.4990999099909992,6.198058920125444
0.5,6.213060420275458
0.5009000900090008,6.22806192042547
0.5018001800180016,6.243063420575485
0.5027002700270025,6.258064920725499
0.5036003600360033,6.273066420875512
0.5045004500450041,6.288067921025526
0.5054005400540049,6.30306942117554
0.5063006300630057,6.318070921325553
0.5072007200720066,6.333072421475568
0.5081008100810083,6.348073921625595
0.5090009000900091,6.363075421775609
0.5099009900990099,6.378076921925622
0.5108010801080107,6.393078422075637
0.5117011701170116,6.40807992222565
0.5126012601260124,6.423081422375663
0.5135013501350132,6.438082922525677
0.514401440144014,6.4530844226756905
0.5153015301530148,6.468085922825704
0.5162016201620157,6.483087422975718
0.5171017101710165,6.4980889231257315
0.5180018001800182,6.51309042327576
0.518901890189019,6.528091923425775
0.5198019801980198,6.5430934235757885
0.5207020702070206,6.558094923725802
0.5216021602160215,6.573096423875815
0.5225022502250223,6.5880979240258295
0.5234023402340231,6.603099424175843
0.5243024302430239,6.618100924325857
0.5252025202520247,6.6331024244758705
0.5261026102610256,6.648103924625884
0.5270027002700264,6.663105424775898
0.5279027902790281,6.678106924925926
0.5288028802880289,6.693108425075939
0.5297029702970297,6.708109925225953
0.5306030603060305,6.723111425375967
0.5315031503150314,6.73811292552598
0.5324032403240322,6.753114425675994
0.533303330333033,6.768115925826008
0.5342034203420338,6.783117425976021
0.5351035103510347,6.798118926126036
0.5360036003600355,6.813120426276049
0.5369036903690363,6.828121926426062
0.537803780378038,6.84312342657609
0.5387038703870388,6.858124926726105
0.5396039603960396,6.873126426876118
0.5405040504050405,6.888127927026131
0.5414041404140413,6.903129427176146
0.5423042304230421,6.918130927326159
0.5432043204320429,6.933132427476172
0.5441044104410437,6.948133927626187
0.5450045004500446,6.9631354277762
0.5459045904590454,6.978136927926213
0.5468046804680462,6.993138428076228
0.5477047704770479,7.008139928226257
0.5486048604860487,7.02314142837627
0.5495049504950495,7.038142928526284
0.5504050405040504,7.053144428676298
0.5513051305130512,7.06814592882631
0.552205220522052,7.083147428976325
0.5531053105310528,7.098148929126339
0.5540054005400536,7.113150429276352
0.5549054905490545,7.128151929426365
0.5558055805580553,7.14315342957638
0.5567056705670561,7.158154929726393
0.5576057605760578,7.173156429876422
0.5585058505850586,7.188157930026435
0.5594059405940595,7.203159430176449
0.5603060306030603,7.218160930326462
0.5612061206120611,7.233162430476476
0.5621062106210619,7.24816393062649
0.5630063006300627,7.263165430776503
0.5639063906390636,7.278166930926518
0.5648064806480644,7.293168431076531
0.5657065706570652,7.308169931226544
0.566606660666066,7.323171431376558
0.5675067506750677,7.338172931526586
0.5684068406840685,7.3531744316766
0.5693069306930694,7.368175931826613
0.5702070207020702,7.383177431976627
0.571107110711071,7.398178932126641
0.5720072007200718,7.413180432276654
0.5729072907290726,7.428181932426669
0.5738073807380735,7.443183432576682
0.5747074707470743,7.458184932726695
0.5756075607560751,7.473186432876709
0.5765076507650759,7.4881879330267225
0.5774077407740767,7.503189433176736
0.5783078307830785,7.518190933326766
0.5792079207920793,7.5331924334767795
0.5801080108010801,7.548193933626793
0.5810081008100809,7.563195433776807
0.5819081908190817,7.5781969339268205
0.5828082808280826,7.593198434076834
0.5837083708370834,7.608199934226848
0.5846084608460842,7.6232014343768615
0.585508550855085,7.638202934526875
0.5864086408640858,7.653204434676889
0.5873087308730867,7.6682059348269025
0.5882088208820884,7.68320743497693
0.5891089108910892,7.698208935126944
0.59000900090009,7.713210435276958
0.5909090909090908,7.728211935426971
0.5918091809180916,7.743213435576985
0.5927092709270925,7.758214935726999
0.5936093609360933,7.773216435877012
0.5945094509450941,7.788217936027026
0.5954095409540949,7.80321943617704
0.5963096309630957,7.818220936327053
0.5972097209720966,7.833222436477067
0.5981098109810983,7.848223936627095
0.5990099009900991,7.863225436777109
0.5999099909990999,7.878226936927123
0.6008100810081007,7.893228437077136
0.6017101710171016,7.90822993722715
0.6026102610261024,7.923231437377164
0.6035103510351032,7.938232937527177
0.604410441044104,7.953234437677191
0.6053105310531048,7.968235937827204
0.6062106210621057,7.983237437977218
0.6071107110711065,7.998238938127232
0.6080108010801082,8.013240438277261
0.608910891089109,8.028241938427275
0.6098109810981098,8.043243438577289
0.6107110711071106,8.058244938727302
0.6116111611161115,8.073246438877316
0.6125112511251123,8.08824793902733
0.6134113411341131,8.103249439177343
0.6143114311431139,8.118250939327357
0.6152115211521147,8.13325243947737
0.6161116111611156,8.148253939627384
0.6170117011701164,8.163255439777398
0.6179117911791181,8.178256939927428
0.6188118811881189,8.193258440077441
0.6197119711971197,8.208259940227455
0.6206120612061206,8.223261440377469
0.6215121512151214,8.238262940527482
0.6224122412241222,8.253264440677494
0.623312331233123,8.26826594082751
0.6242124212421238,8.283267440977523
0.6251125112511247,8.298268941127537
0.6260126012601255,8.31327044127755
0.6269126912691263,8.328271941427564
0.627812781278128,8.34327344157759
0.6287128712871288,8.358274941727604
0.6296129612961296,8.373276441877618
0.6305130513051305,8.388277942027631
0.6314131413141313,8.403279442177645
0.6323132313231321,8.418280942327659
0.6332133213321329,8.433282442477672
0.6341134113411337,8.448283942627686
0.6350135013501346,8.4632854427777
0.6359135913591354,8.478286942927713
0.6368136813681362,8.493288443077727
0.6377137713771379,8.508289943227757
0.6386138613861387,8.52329144337777
0.6395139513951396,8.538292943527784
0.6404140414041404,8.553294443677798
0.6413141314131412,8.568295943827811
0.642214221422142,8.583297443977825
0.6431143114311428,8.598298944127839
0.6440144014401437,8.613300444277852
0.6449144914491445,8.628301944427866
0.6458145814581453,8.64330344457788
0.6467146714671461,8.658304944727893
0.6476147614761478,8.673306444877923
0.6485148514851486,8.688307945027935
0.6494149414941495,8.70330944517795
0.6503150315031503,8.718310945327964
0.6512151215121511,8.733312445477978
0.6521152115211519,8.748313945627991
0.6530153015301527,8.763315445778005
0.6539153915391536,8.778316945928019
0.6548154815481544,8.793318446078032
0.6557155715571552,8.808319946228046
0.656615661566156,8.82332144637806
0.6575157515751577,8.838322946528086
0.6584158415841586,8.8533244466781
0.6593159315931594,8.868325946828113
0.6602160216021602,8.883327446978127
0.661116111611161,8.89832894712814
0.6620162016201618,8.913330447278154
0.6629162916291627,8.928331947428168
0.6638163816381635,8.943333447578182
0.6647164716471643,8.958334947728195
0.6656165616561651,8.973336447878209
0.6665166516651659,8.988337948028223
0.6674167416741668,9.003339448178236
0.6683168316831685,9.018340948328266
0.6692169216921693,9.03334244847828
0.6701170117011701,9.048343948628293
0.6710171017101709,9.063345448778307
0.6719171917191717,9.07834694892832
0.6728172817281726,9.093348449078334
0.6737173717371734,9.108349949228348
0.6746174617461742,9.123351449378362
0.675517551755175,9.138352949528375
0.6764176417641758,9.153354449678389
0.6773177317731767,9.168355949828403
0.6782178217821784,9.183357449978432
0.6791179117911792,9.198358950128446
0.68001800180018,9.21336045027846
0.6809180918091808,9.228361950428473
0.6818181818181817,9.243363450578487
0.6827182718271825,9.2583649507285
0.6836183618361833,9.273366450878514
0.6845184518451841,9.288367951028528
0.6854185418541849,9.303369451178542
0.6863186318631858,9.318370951328555
0.6872187218721866,9.333372451478569
0.6881188118811883,9.348373951628595
0.6890189018901891,9.363375451778609
0.6899189918991899,9.378376951928622
0.6908190819081907,9.393378452078636
0.6917191719171916,9.40837995222865
0.6926192619261924,9.423381452378663
0.6935193519351932,9.438382952528677
0.694419441944194,9.45338445267869
0.6953195319531948,9.468385952828704
0.6962196219621957,9.483387452978718
0.6971197119711965,9.498388953128732
0.6980198019801982,9.513390453278761
0.698919891989199,9.528391953428775
0.6998199819981998,9.543393453578789
0.7007200720072007,9.558394953728802
0.7016201620162015,9.573396453878816
0.7025202520252023,9.58839795402883
0.7034203420342031,9.603399454178843
0.7043204320432039,9.618400954328857
0.7052205220522048,9.63340245447887
0.7061206120612056,9.648403954628884
0.7070207020702064,9.663405454778898
0.7079207920792081,9.678406954928926
0.7088208820882089,9.693408455078941
0.7097209720972097,9.708409955228955
0.7106210621062106,9.723411455378969
0.7115211521152114,9.738412955528982
0.7124212421242122,9.753414455678994
0.713321332133213,9.76841595582901
0.7142214221422138,9.783417455979023
0.7151215121512147,9.798418956129037
0.7160216021602155,9.81342045627905
0.7169216921692163,9.828421956429064
0.717821782178218,9.84342345657909
0.7187218721872188,9.858424956729104
0.7196219621962197,9.873426456879118
0.7205220522052205,9.888427957029132
0.7214221422142213,9.903429457179145
0.7223222322232221,9.918430957329159
0.7232223222322229,9.933432457479173
0.7241224122412238,9.948433957629186
0.7250225022502246,9.9634354577792
0.7259225922592254,9.978436957929214
0.7268226822682262,9.993438458079227
0.7277227722772279,10.008439958229257
0.7286228622862287,10.02344145837927
0.7295229522952296,10.038442958529284
0.7304230423042304,10.053444458679298
0.7313231323132312,10.068445958829312
0.732223222322232,10.083447458979325
0.7331233123312328,10.098448959129339
0.7340234023402337,10.113450459279353
0.7349234923492345,10.128451959429366
0.7358235823582353,10.14345345957938
0.7367236723672361,10.158454959729394
0.7376237623762378,10.173456459879423
0.7385238523852387,10.188457960029437
0.7394239423942395,10.20345946017945
0.7403240324032403,10.218460960329464
0.7412241224122411,10.233462460479478
0.7421242124212419,10.248463960629492
0.7430243024302428,10.263465460779505
0.7439243924392436,10.278466960929519
0.7448244824482444,10.293468461079533
0.7457245724572452,10.308469961229546
0.746624662466246,10.32347146137956
0.7475247524752477,10.338472961529586
0.7484248424842486,10.3534744616796
0.7493249324932494,10.368475961829613
0.7502250225022502,10.383477461979627
0.751125112511251,10.39847896212964
0.7520252025202518,10.413480462279654
0.7529252925292527,10.428481962429668
0.7538253825382535,10.443483462579684
0.7547254725472543,10.458484962729695
0.7556255625562551,10.47348646287971
0.756525652565256,10.488487963029725
0.7574257425742568,10.503489463179738
0.7583258325832585,10.518490963329764
0.7592259225922593,10.533492463479778
0.7601260126012601,10.548493963629792
0.7610261026102609,10.563495463779805
0.7619261926192618,10.578496963929819
0.7628262826282626,10.593498464079833
0.7637263726372634,10.608499964229846
0.7646264626462642,10.62350146437986
0.765526552655265,10.638502964529874
0.7664266426642659,10.653504464679889
0.7673267326732667,10.668505964829901
0.7682268226822684,10.683507464979932
0.7691269126912692,10.698508965129948
0.77002700270027,10.713510465279962
0.7709270927092708,10.728511965429973
0.7718271827182717,10.743513465579987
0.7727272727272725,10.75851496573
0.7736273627362733,10.773516465880014
0.7745274527452741,10.788517966030028
0.775427542754275,10.803519466180042
0.7763276327632758,10.818520966330055
0.7772277227722766,10.83352246648007
0.7781278127812783,10.848523966630097
0.7790279027902791,10.86352546678011
0.7799279927992799,10.878526966930124
0.7808280828082808,10.893528467080138
0.7817281728172816,10.908529967230152
0.7826282628262824,10.923531467380165
0.7835283528352832,10.938532967530179
0.784428442844284,10.953534467680193
0.7853285328532849,10.968535967830206
0.7862286228622857,10.98353746798022
0.7871287128712865,10.998538968130234
0.7880288028802882,11.01354046828026
0.788928892889289,11.028541968430273
0.7898289828982898,11.043543468580287
0.7907290729072907,11.0585449687303
0.7916291629162915,11.073546468880314
0.7925292529252923,11.088547969030328
0.7934293429342931,11.103549469180342
0.794329432943294,11.118550969330355
0.7952295229522948,11.13355246948037
0.7961296129612956,11.148553969630383
0.7970297029702964,11.163555469780396
0.7979297929792981,11.178556969930428
0.7988298829882989,11.193558470080442
0.7997299729972998,11.208559970230455
0.8006300630063006,11.223561470380469
0.8015301530153014,11.238562970530483
0.8024302430243022,11.253564470680496
0.803330333033303,11.26856597083051
0.8042304230423039,11.283567470980524
0.8051305130513047,11.298568971130537
0.8060306030603055,11.313570471280551
0.8069306930693063,11.328571971430565
0.807830783078308,11.343573471580592
0.8087308730873088,11.358574971730606
0.8096309630963097,11.37357647188062
0.8105310531053105,11.388577972030633
0.8114311431143113,11.403579472180647
0.8123312331233121,11.41858097233066
0.8132313231323129,11.433582472480674
0.8141314131413138,11.448583972630688
0.8150315031503146,11.463585472780702
0.8159315931593154,11.478586972930716
0.8168316831683162,11.49358847308073
0.8177317731773179,11.508589973230755
0.8186318631863188,11.523591473380769
0.8195319531953196,11.538592973530783
0.8204320432043204,11.553594473680796
0.8213321332133212,11.56859597383081
0.822232223222322,11.583597473980824
0.8231323132313229,11.598598974130839
0.8240324032403237,11.613600474280851
0.8249324932493245,11.628601974430865
0.8258325832583253,11.643603474580878
0.8267326732673261,11.658604974730892
0.8276327632763278,11.673606474880923
0.8285328532853287,11.688607975030937
0.8294329432943295,11.70360947518095
0.8303330333033303,11.718610975330964
0.8312331233123311,11.733612475480978
0.8321332133213319,11.748613975630992
0.8330333033303328,11.763615475781005
0.8339333933393336,11.77861697593102
0.8348334833483344,11.793618476081033
0.8357335733573352,11.808619976231048
0.836633663366336,11.82362147638106
0.8375337533753369,11.838622976531074
0.8384338433843386,11.853624476681102
0.8393339333933394,11.868625976831115
0.8402340234023402,11.883627476981129
0.841134113411341,11.898628977131143
0.8420342034203419,11.913630477281156
0.8429342934293427,11.92863197743117
0.8438343834383435,11.943633477581184
0.8447344734473443,11.958634977731197
0.8456345634563451,11.973636477881211
0.846534653465346,11.988637978031225
0.8474347434743468,12.003639478181238
0.8483348334833485,12.018640978331264
0.8492349234923493,12.033642478481278
0.8501350135013501,12.048643978631292
0.8510351035103509,12.063645478781305
0.8519351935193518,12.078646978931319
0.8528352835283526,12.093648479081333
0.8537353735373534,12.108649979231348
0.8546354635463542,12.12365147938136
0.855535553555355,12.138652979531374
0.8564356435643559,12.153654479681387
0.8573357335733567,12.168655979831401
0.8582358235823584,12.183657479981433
0.8591359135913592,12.198658980131446
0.86003600360036,12.21366048028146
0.8609360936093609,12.228661980431474
0.8618361836183617,12.243663480581487
0.8627362736273625,12.258664980731501
0.8636363636363633,12.273666480881516
0.8645364536453641,12.288667981031528
0.865436543654365,12.303669481181542
0.8663366336633658,12.318670981331556
0.8672367236723666,12.33367248148157
0.8681368136813683,12.348673981631597
0.8690369036903691,12.36367548178161
0.8699369936993699,12.378676981931624
0.8708370837083708,12.393678482081638
0.8717371737173716,12.408679982231652
0.8726372637263724,12.423681482381665
0.8735373537353732,12.43868298253168
0.874437443744374,12.453684482681693
0.8753375337533749,12.468685982831706
0.8762376237623757,12.48368748298172
0.8771377137713765,12.498688983131734
0.8780378037803782,12.51369048328176
0.878937893789379,12.528691983431774
0.8798379837983799,12.543693483581787
0.8807380738073807,12.558694983731801
0.8816381638163815,12.573696483881816
0.8825382538253823,12.588697984031828
0.8834383438343831,12.603699484181842
0.884338433843384,12.618700984331856
0.8852385238523848,12.63370248448187
0.8861386138613856,12.648703984631885
0.8870387038703864,12.663705484781897
0.8879387938793881,12.678706984931928
0.8888388838883889,12.693708485081942
0.8897389738973898,12.708709985231955
0.8906390639063906,12.723711485381969
0.8915391539153914,12.738712985531983
0.8924392439243922,12.753714485681996
0.893339333933393,12.76871598583201
0.8942394239423939,12.783717485982024
0.8951395139513947,12.798718986132037
0.8960396039603955,12.813720486282051
0.8969396939693963,12.828721986432065
0.897839783978398,12.843723486582093
0.8987398739873989,12.858724986732106
0.8996399639963997,12.87372648688212
0.9005400540054005,12.888727987032134
0.9014401440144013,12.903729487182147
0.9023402340234021,12.918730987332161
0.903240324032403,12.933732487482175
0.9041404140414038,12.948733987632188
0.9050405040504046,12.963735487782202
0.9059405940594054,12.978736987932216
0.9068406840684062,12.99373848808223
0.9077407740774079,13.008739988232255
0.9086408640864088,13.02374148838227
0.9095409540954096,13.038742988532285
0.9104410441044104,13.053744488682296
0.9113411341134112,13.06874598883231
0.912241224122412,13.083747488982324
0.9131413141314129,13.098748989132337
0.9140414041404137,13.113750489282351
0.9149414941494145,13.128751989432365
0.9158415841584153,13.143753489582378
0.9167416741674161,13.158754989732394
0.9176417641764179,13.173756489882424
0.9185418541854187,13.188757990032437
0.9194419441944195,13.20375949018245
0.9203420342034203,13.218760990332465
0.9212421242124211,13.23376249048248
0.922142214221422,13.248763990632492
0.9230423042304228,13.263765490782506
0.9239423942394236,13.278766990932521
0.9248424842484244,13.293768491082533
0.9257425742574252,13.308769991232547
0.926642664266426,13.32377149138256
0.9275427542754269,13.338772991532574
0.9284428442844286,13.353774491682602
0.9293429342934294,13.368775991832615
0.9302430243024302,13.38377749198263
0.931143114311431,13.398778992132643
0.9320432043204319,13.413780492282656
0.9329432943294327,13.42878199243267
0.9338433843384335,13.443783492582684
0.9347434743474343,13.458784992732697
0.9356435643564351,13.473786492882711
0.936543654365436,13.488787993032725
0.9374437443744368,13.503789493182738
0.9383438343834385,13.518790993332765
0.9392439243924393,13.53379249348278
0.9401440144014401,13.548793993632792
0.941044104410441,13.563795493782806
0.9419441944194418,13.57879699393282
0.9428442844284426,13.593798494082833
0.9437443744374434,13.608799994232847
0.9446444644464442,13.62380149438286
0.945544554455445,13.638802994532876
0.9464446444644459,13.653804494682888
0.9473447344734467,13.668805994832901
0.9482448244824484,13.683807494982933
0.9491449144914492,13.698808995132946
0.95004500450045,13.71381049528296
0.9509450945094509,13.728811995432974
0.9518451845184517,13.743813495582987
0.9527452745274525,13.758814995733001
0.9536453645364533,13.773816495883015
0.9545454545454541,13.788817996033028
0.955445544554455,13.803819496183042
0.9563456345634558,13.818820996333056
0.9572457245724566,13.833822496483071
0.9581458145814583,13.848823996633097
0.9590459045904591,13.863825496783111
0.95994599459946,13.878826996933125
0.9608460846084608,13.893828497083138
0.9617461746174616,13.908829997233152
0.9626462646264624,13.923831497383166
0.9635463546354632,13.93883299753318
0.964446444644464,13.953834497683191
0.9653465346534649,13.968835997833207
0.9662466246624657,13.98383749798322
0.9671467146714665,13.998838998133234
0.9680468046804682,14.01384049828326
0.968946894689469,14.028841998433274
0.9698469846984699,14.043843498583287
0.9707470747074707,14.058844998733303
0.9716471647164715,14.073846498883317
0.9725472547254723,14.088847999033328
0.9734473447344731,14.103849499183342
0.974347434743474,14.118850999333358
0.9752475247524748,14.13385249948337
0.9761476147614756,14.148853999633383
0.9770477047704764,14.163855499783397
0.9779477947794781,14.178856999933428
0.978847884788479,14.193858500083442
0.9797479747974798,14.208860000233456
0.9806480648064806,14.223861500383471
0.9815481548154814,14.238863000533485
0.9824482448244822,14.253864500683497
0.983348334833483,14.26886600083351
0.9842484248424839,14.283867500983524
0.9851485148514847,14.298869001133538
0.9860486048604855,14.313870501283551
0.9869486948694863,14.328872001433565
0.987848784878488,14.343873501583593
0.9887488748874889,14.358875001733606
0.9896489648964897,14.37387650188362
0.9905490549054905,14.388878002033634
0.9914491449144913,14.403879502183647
0.9923492349234921,14.418881002333661
0.993249324932493,14.433882502483675
0.9941494149414938,14.448884002633688
0.9950495049504946,14.463885502783702
0.9959495949594954,14.478887002933716
0.9968496849684962,14.49388850308373
0.997749774977498,14.508890003233756
0.9986498649864988,14.52389150338377
0.9995499549954996,14.538893003533783
1.0004500450045004,14.553894503683797
1.0013501350135012,14.56889600383381
1.002250225022502,14.583897503983824
1.0031503150315029,14.598899004133838
1.0040504050405037,14.613900504283851
1.0049504950495045,14.628902004433865
1.0058505850585053,14.643903504583879
1.0067506750675062,14.658905004733892
1.0076507650765079,14.673906504883924
1.0085508550855087,14.688908005033937
1.0094509450945095,14.703909505183951
1.0103510351035103,14.718911005333965
1.0112511251125111,14.733912505483978
1.012151215121512,14.748914005633992
1.0130513051305128,14.763915505784006
1.0139513951395136,14.77891700593402
1.0148514851485144,14.793918506084033
1.0157515751575152,14.808920006234047
1.016651665166516,14.82392150638406
1.0175517551755169,14.838923006534074
1.0184518451845186,14.853924506684102
1.0193519351935194,14.868926006834116
1.0202520252025202,14.88392750698413
1.021152115211521,14.898929007134143
1.0220522052205219,14.913930507284157
1.0229522952295227,14.92893200743417
1.0238523852385235,14.943933507584184
1.0247524752475243,14.958935007734198
1.0256525652565252,14.973936507884211
1.026552655265526,14.988938008034225
1.0274527452745268,15.003939508184239
1.0283528352835285,15.018941008334265
1.0292529252925293,15.033942508484278
1.0301530153015301,15.048944008634292
1.031053105310531,15.063945508784307
1.0319531953195318,15.07894700893432
1.0328532853285326,15.093948509084333
1.0337533753375334,15.108950009234347
1.0346534653465342,15.12395150938436
1.035553555355535,15.138953009534376
1.0364536453645359,15.153954509684388
1.0373537353735367,15.168956009834401
1.0382538253825384,15.183957509984433
1.0391539153915392,15.198959010134447
1.04005400540054,15.21396051028446
1.0409540954095409,15.228962010434476
1.0418541854185417,15.243963510584488
1.0427542754275425,15.258965010734501
1.0436543654365433,15.273966510884517
1.0445544554455441,15.288968011034529
1.045454545454545,15.303969511184542
1.0463546354635458,15.318971011334556
1.0472547254725466,15.33397251148457
1.0481548154815483,15.348974011634597
1.0490549054905491,15.363975511784611
1.04995499549955,15.378977011934625
1.0508550855085508,15.393978512084638
1.0517551755175516,15.408980012234652
1.0526552655265524,15.423981512384666
1.0535553555355532,15.43898301253468
1.054455445544554,15.453984512684693
1.0553555355535549,15.468986012834707
1.0562556255625557,15.48398751298472
1.0571557155715565,15.498989013134734
1.0580558055805582,15.51399051328476
1.058955895589559,15.528992013434774
1.0598559855985599,15.543993513584788
1.0607560756075607,15.558995013734801
1.0616561656165615,15.573996513884817
1.0625562556255623,15.588998014034829
1.0634563456345631,15.603999514184842
1.064356435643564,15.619001014334856
1.0652565256525648,15.63400251448487
1.0661566156615656,15.649004014634883
1.0670567056705664,15.664005514784897
1.0679567956795681,15.679007014934928
1.068856885688569,15.694008515084942
1.0697569756975698,15.709010015234956
1.0706570657065706,15.72401151538497
1.0715571557155714,15.739013015534983
1.0724572457245722,15.754014515684997
1.073357335733573,15.76901601583501
1.0742574257425739,15.784017515985024
1.0751575157515747,15.799019016135038
1.0760576057605755,15.814020516285053
1.0769576957695763,15.829022016435065
1.077857785778578,15.844023516585093
1.0787578757875789,15.859025016735107
1.0796579657965797,15.87402651688512
1.0805580558055805,15.889028017035134
1.0814581458145813,15.904029517185148
1.0823582358235821,15.919031017335161
1.083258325832583,15.934032517485175
1.0841584158415838,15.949034017635189
1.0850585058505846,15.964035517785202
1.0859585958595854,15.979037017935216
1.0868586858685862,15.99403851808523
1.087758775877588,16.009040018235257
1.0886588658865888,16.02404151838527
1.0895589558955896,16.039043018535285
1.0904590459045904,16.0540445186853
1.0913591359135912,16.069046018835312
1.092259225922592,16.084047518985326
1.0931593159315929,16.09904901913534
1.0940594059405937,16.114050519285353
1.0949594959495945,16.129052019435367
1.0958595859585953,16.14405351958538
1.0967596759675962,16.159055019735394
1.097659765976597,16.174056519885408
1.0985598559855987,16.18905802003544
1.0994599459945995,16.204059520185453
1.1003600360036003,16.219061020335467
1.1012601260126011,16.23406252048548
1.102160216021602,16.249064020635494
1.1030603060306028,16.264065520785508
1.1039603960396036,16.27906702093552
1.1048604860486044,16.294068521085535
1.1057605760576052,16.30907002123555
1.106660666066606,16.324071521385562
1.107560756075607,16.339073021535576
1.1084608460846086,16.3540745216856
1.1093609360936094,16.369076021835614
1.1102610261026102,16.384077521985628
1.111161116111611,16.39907902213564
1.1120612061206119,16.414080522285655
1.1129612961296127,16.42908202243567
1.1138613861386135,16.444083522585686
1.1147614761476143,16.459085022735696
1.1156615661566152,16.47408652288571
1.116561656165616,16.489088023035723
1.1174617461746168,16.504089523185737
1.1183618361836185,16.519091023335765
1.1192619261926193,16.53409252348578
1.1201620162016201,16.549094023635792
1.121062106210621,16.564095523785806
1.1219621962196218,16.57909702393582
1.1228622862286226,16.594098524085833
1.1237623762376234,16.609100024235847
1.1246624662466242,16.62410152438586
1.125562556255625,16.639103024535874
1.1264626462646259,16.654104524685888
1.1273627362736267,16.6691060248359
1.1282628262826284,16.684107524985933
1.1291629162916292,16.699109025135947
1.13006300630063,16.71411052528596
1.1309630963096309,16.729112025435974
1.1318631863186317,16.744113525585988
1.1327632763276325,16.759115025736
1.1336633663366333,16.774116525886015
1.1345634563456342,16.78911802603603
1.135463546354635,16.804119526186042
1.1363636363636358,16.819121026336056
1.1372637263726366,16.83412252648607
1.1381638163816383,16.849124026636098
1.1390639063906391,16.86412552678611
1.13996399639964,16.879127026936125
1.1408640864086408,16.89412852708614
1.1417641764176416,16.909130027236152
1.1426642664266424,16.924131527386166
1.1435643564356432,16.93913302753618
1.144464446444644,16.954134527686193
1.1453645364536449,16.969136027836207
1.1462646264626457,16.98413752798622
1.1471647164716465,16.999139028136234
1.1480648064806482,17.014140528286262
1.148964896489649,17.029142028436276
1.1498649864986499,17.04414352858629
1.1507650765076507,17.059145028736303
1.1516651665166515,17.074146528886317
1.1525652565256523,17.08914802903633
1.1534653465346532,17.104149529186344
1.154365436543654,17.119151029336358
1.1552655265526548,17.13415252948637
1.1561656165616556,17.14915402963638
1.1570657065706564,17.1641555297864
1.1579657965796581,17.17915702993643
1.158865886588659,17.194158530086444
1.1597659765976598,17.209160030236458
1.1606660666066606,17.22416153038647
1.1615661566156614,17.239163030536485
1.1624662466246622,17.2541645306865
1.163366336633663,17.269166030836512
1.1642664266426639,17.284167530986526
1.1651665166516647,17.29916903113654
1.1660666066606655,17.314170531286553
1.1669666966696663,17.329172031436567
1.167866786678668,17.34417353158659
1.1687668766876689,17.359175031736605
1.1696669666966697,17.37417653188662
1.1705670567056705,17.389178032036632
1.1714671467146713,17.404179532186646
1.1723672367236722,17.41918103233666
1.173267326732673,17.434182532486673
1.1741674167416738,17.449184032636687
1.1750675067506746,17.4641855327867
1.1759675967596754,17.479187032936714
1.1768676867686763,17.494188533086728
1.177767776777678,17.509190033236756
1.1786678667866788,17.52419153338677
1.1795679567956796,17.539193033536783
1.1804680468046804,17.554194533686797
1.1813681368136812,17.56919603383681
1.182268226822682,17.584197533986824
1.1831683168316829,17.599199034136838
1.1840684068406837,17.61420053428685
1.1849684968496845,17.629202034436865
1.1858685868586853,17.64420353458688
1.1867686768676862,17.659205034736893
1.187668766876687,17.674206534886906
1.1885688568856887,17.689208035036938
1.1894689468946895,17.70420953518695
1.1903690369036903,17.719211035336965
1.1912691269126912,17.73421253548698
1.192169216921692,17.749214035636992
1.1930693069306928,17.764215535787006
1.1939693969396936,17.77921703593702
1.1948694869486944,17.794218536087033
1.1957695769576953,17.809220036237047
1.196669666966696,17.82422153638706
1.197569756975697,17.839223036537074
1.1984698469846986,17.854224536687102
1.1993699369936994,17.869226036837116
1.2002700270027002,17.88422753698713
1.201170117011701,17.899229037137143
1.2020702070207019,17.914230537287157
1.2029702970297027,17.92923203743717
1.2038703870387035,17.944233537587184
1.2047704770477043,17.959235037737198
1.2056705670567052,17.97423653788721
1.206570657065706,17.989238038037225
1.2074707470747068,18.00423953818724
1.2083708370837085,18.01924103833727
1.2092709270927093,18.034242538487284
1.2101710171017102,18.049244038637298
1.211071107110711,18.06424553878731
1.2119711971197118,18.079247038937325
1.2128712871287126,18.09424853908734
1.2137713771377134,18.109250039237352
1.2146714671467143,18.124251539387366
1.215571557155715,18.13925303953738
1.216471647164716,18.154254539687393
1.2173717371737167,18.169256039837407
1.2182718271827184,18.184257539987435
1.2191719171917192,18.19925904013745
1.22007200720072,18.214260540287462
1.2209720972097209,18.229262040437476
1.2218721872187217,18.24426354058749
1.2227722772277225,18.259265040737503
1.2236723672367233,18.274266540887517
1.2245724572457242,18.28926804103753
1.225472547254725,18.304269541187544
1.2263726372637258,18.319271041337558
1.2272727272727266,18.33427254148757
1.2281728172817283,18.349274041637596
1.2290729072907292,18.36427554178761
1.22997299729973,18.379277041937623
1.2308730873087308,18.394278542087637
1.2317731773177316,18.40928004223765
1.2326732673267324,18.424281542387664
1.2335733573357333,18.439283042537678
1.234473447344734,18.45428454268769
1.235373537353735,18.469286042837705
1.2362736273627357,18.48428754298772
1.2371737173717365,18.499289043137733
1.2380738073807382,18.514290543287764
1.238973897389739,18.529292043437778
1.2398739873987399,18.54429354358779
1.2407740774077407,18.559295043737805
1.2416741674167415,18.57429654388782
1.2425742574257423,18.589298044037832
1.2434743474347432,18.60429954418785
1.244374437443744,18.61930104433786
1.2452745274527448,18.634302544487873
1.2461746174617456,18.649304044637887
1.2470747074707464,18.6643055447879
1.2479747974797482,18.67930704493793
1.248874887488749,18.694308545087942
1.2497749774977498,18.709310045237956
1.2506750675067506,18.72431154538797
1.2515751575157514,18.739313045537983
1.2524752475247523,18.754314545687997
1.253375337533753,18.76931604583801
1.254275427542754,18.784317545988024
1.2551755175517547,18.799319046138038
1.2560756075607555,18.81432054628805
1.2569756975697564,18.829322046438065
1.257875787578758,18.844323546588093
1.2587758775877589,18.859325046738107
1.2596759675967597,18.87432654688812
1.2605760576057605,18.889328047038134
1.2614761476147613,18.904329547188148
1.2623762376237622,18.91933104733816
1.263276327632763,18.934332547488175
1.2641764176417638,18.94933404763819
1.2650765076507646,18.964335547788203
1.2659765976597654,18.979337047938216
1.2668766876687663,18.99433854808823
1.267776777677768,19.00934004823826
1.2686768676867688,19.024341548388275
1.2695769576957696,19.03934304853829
1.2704770477047704,19.054344548688302
1.2713771377137713,19.069346048838316
1.272277227722772,19.08434754898833
1.273177317731773,19.099349049138343
1.2740774077407737,19.114350549288357
1.2749774977497745,19.12935204943837
1.2758775877587754,19.144353549588384
1.2767776777677762,19.159355049738398
1.277677767776777,19.17435654988841
1.2785778577857787,19.18935805003844
1.2794779477947795,19.204359550188453
1.2803780378037803,19.219361050338467
1.2812781278127812,19.23436255048848
1.282178217821782,19.249364050638494
1.2830783078307828,19.264365550788508
1.2839783978397836,19.27936705093852
1.2848784878487844,19.294368551088535
1.2857785778577853,19.30937005123855
1.286678667866786,19.324371551388563
1.287578757875787,19.339373051538576
1.2884788478847886,19.3543745516886
1.2893789378937894,19.369376051838614
1.2902790279027903,19.384377551988628
1.291179117911791,19.39937905213864
1.292079207920792,19.414380552288655
1.2929792979297927,19.429382052438672
1.2938793879387935,19.444383552588683
1.2947794779477944,19.459385052738696
1.2956795679567952,19.47438655288871
1.296579657965796,19.489388053038724
1.2974797479747968,19.504389553188737
1.2983798379837985,19.519391053338772
1.2992799279927993,19.534392553488786
1.3001800180018002,19.549394053638796
1.301080108010801,19.56439555378881
1.3019801980198018,19.579397053938823
1.3028802880288026,19.594398554088837
1.3037803780378034,19.60940005423885
1.3046804680468043,19.624401554388864
1.305580558055805,19.639403054538878
1.306480648064806,19.65440455468889
1.3073807380738067,19.669406054838905
1.3082808280828084,19.684407554988933
1.3091809180918093,19.699409055138947
1.31008100810081,19.71441055528896
1.310981098109811,19.729412055438974
1.3118811881188117,19.744413555588988
1.3127812781278125,19.759415055739
1.3136813681368134,19.774416555889015
1.3145814581458142,19.78941805603903
1.315481548154815,19.804419556189043
1.3163816381638158,19.819421056339056
1.3172817281728166,19.83442255648907
1.3181818181818183,19.849424056639098
1.3190819081908192,19.86442555678911
1.31998199819982,19.879427056939125
1.3208820882088208,19.89442855708914
1.3217821782178216,19.909430057239152
1.3226822682268224,19.924431557389166
1.3235823582358233,19.93943305753918
1.324482448244824,19.954434557689193
1.325382538253825,19.969436057839207
1.3262826282628257,19.98443755798922
1.3271827182718265,19.999439058139235
1.3280828082808283,20.014440558289266
1.328982898289829,20.02944205843928
1.32988298829883,20.044443558589293
1.3307830783078307,20.059445058739307
1.3316831683168315,20.07444655888932
1.3325832583258324,20.089448059039334
1.3334833483348332,20.104449559189348
1.334383438343834,20.11945105933936
1.3352835283528348,20.134452559489375
1.3361836183618356,20.14945405963939
1.3370837083708365,20.164455559789403
1.3379837983798382,20.17945705993943
1.338883888388839,20.194458560089444
1.3397839783978398,20.209460060239458
1.3406840684068406,20.22446156038947
1.3415841584158414,20.239463060539485
1.3424842484248423,20.2544645606895
1.343384338433843,20.269466060839513
1.344284428442844,20.284467560989526
1.3451845184518447,20.29946906113954
1.3460846084608455,20.314470561289554
1.3469846984698464,20.329472061439567
1.347884788478848,20.34447356158959
1.348784878487849,20.359475061739605
1.3496849684968497,20.37447656188962
1.3505850585058505,20.389478062039636
1.3514851485148514,20.404479562189646
1.3523852385238522,20.41948106233966
1.353285328532853,20.434482562489674
1.3541854185418538,20.449484062639687
1.3550855085508546,20.4644855627897
1.3559855985598555,20.479487062939715
1.3568856885688563,20.49448856308973
1.357785778577857,20.509490063239742
1.3586858685868588,20.524491563389773
1.3595859585958596,20.539493063539787
1.3604860486048604,20.5544945636898
1.3613861386138613,20.569496063839818
1.362286228622862,20.584497563989828
1.363186318631863,20.59949906413984
1.3640864086408637,20.614500564289855
1.3649864986498645,20.62950206443987
1.3658865886588654,20.644503564589883
1.3667866786678662,20.659505064739896
1.367686768676867,20.674506564889914
1.3685868586858687,20.689508065039938
1.3694869486948695,20.70450956518995
1.3703870387038704,20.719511065339965
1.3712871287128712,20.73451256548998
1.372187218721872,20.749514065639993
1.3730873087308728,20.764515565790006
1.3739873987398736,20.77951706594002
1.3748874887488745,20.794518566090034
1.3757875787578753,20.809520066240047
1.376687668766876,20.82452156639006
1.377587758775877,20.839523066540075
1.3784878487848786,20.854524566690102
1.3793879387938794,20.869526066840116
1.3802880288028803,20.88452756699013
1.381188118811881,20.899529067140143
1.382088208820882,20.914530567290157
1.3829882988298827,20.92953206744017
1.3838883888388835,20.944533567590184
1.3847884788478844,20.959535067740198
1.3856885688568852,20.974536567890212
1.386588658865886,20.989538068040225
1.3874887488748868,21.00453956819024
1.3883888388838885,21.01954106834027
1.3892889288928894,21.034542568490284
1.3901890189018902,21.049544068640298
1.391089108910891,21.06454556879031
1.3919891989198918,21.079547068940325
1.3928892889288926,21.09454856909034
1.3937893789378935,21.109550069240353
1.3946894689468943,21.124551569390366
1.395589558955895,21.13955306954038
1.396489648964896,21.154554569690394
1.3973897389738967,21.169556069840407
1.3982898289828984,21.184557569990435
1.3991899189918993,21.19955907014045
1.4000900090009,21.214560570290462
1.400990099009901,21.229562070440476
1.4018901890189017,21.24456357059049
1.4027902790279025,21.259565070740504
1.4036903690369034,21.274566570890517
1.4045904590459042,21.28956807104053
1.405490549054905,21.304569571190545
1.4063906390639058,21.319571071340558
1.4072907290729066,21.334572571490572
1.4081908190819084,21.349574071640596
1.4090909090909092,21.36457557179061
1.40999099909991,21.379577071940624
1.4108910891089108,21.39457857209064
1.4117911791179116,21.40958007224065
1.4126912691269125,21.424581572390665
1.4135913591359133,21.439583072540678
1.414491449144914,21.454584572690692
1.415391539153915,21.469586072840706
1.4162916291629157,21.48458757299072
1.4171917191719166,21.499589073140733
1.4180918091809183,21.514590573290764
1.418991899189919,21.529592073440778
1.41989198919892,21.54459357359079
1.4207920792079207,21.559595073740805
1.4216921692169215,21.57459657389082
1.4225922592259224,21.589598074040833
1.4234923492349232,21.604599574190846
1.424392439243924,21.61960107434086
1.4252925292529248,21.634602574490874
1.4261926192619256,21.649604074640887
1.4270927092709265,21.6646055747909
1.4279927992799282,21.67960707494093
1.428892889288929,21.694608575090943
1.4297929792979298,21.709610075240956
1.4306930693069306,21.72461157539097
1.4315931593159315,21.739613075540984
1.4324932493249323,21.754614575690997
1.433393339333933,21.76961607584101
1.434293429342934,21.784617575991025
1.4351935193519347,21.799619076141038
1.4360936093609356,21.814620576291052
1.4369936993699364,21.829622076441066
1.437893789378938,21.844623576591093
1.438793879387939,21.859625076741107
1.4396939693969397,21.87462657689112
1.4405940594059405,21.889628077041134
1.4414941494149414,21.904629577191148
1.4423942394239422,21.919631077341162
1.443294329432943,21.934632577491175
1.4441944194419438,21.94963407764119
1.4450945094509446,21.964635577791203
1.4459945994599455,21.979637077941216
1.4468946894689463,21.99463857809123
1.447794779477947,22.009640078241244
1.4486948694869488,22.024641578391275
1.4495949594959496,22.03964307854129
1.4504950495049505,22.054644578691303
1.4513951395139513,22.069646078841316
1.452295229522952,22.08464757899133
1.453195319531953,22.099649079141344
1.4540954095409537,22.114650579291357
1.4549954995499546,22.12965207944137
1.4558955895589554,22.144653579591385
1.4567956795679562,22.1596550797414
1.457695769576957,22.174656579891412
1.4585958595859587,22.18965808004144
1.4594959495949595,22.204659580191453
1.4603960396039604,22.219661080341467
1.4612961296129612,22.23466258049148
1.462196219621962,22.249664080641494
1.4630963096309628,22.264665580791508
1.4639963996399636,22.279667080941522
1.4648964896489645,22.294668581091535
1.4657965796579653,22.30967008124155
1.466696669666966,22.324671581391563
1.467596759675967,22.339673081541576
1.4684968496849686,22.3546745816916
1.4693969396939695,22.369676081841614
1.4702970297029703,22.384677581991628
1.471197119711971,22.399679082141642
1.472097209720972,22.414680582291655
1.4729972997299727,22.42968208244167
1.4738973897389736,22.444683582591683
1.4747974797479744,22.459685082741697
1.4756975697569752,22.47468658289171
1.476597659765976,22.489688083041724
1.4774977497749768,22.504689583191738
1.4783978397839785,22.51969108334177
1.4792979297929794,22.534692583491783
1.4801980198019802,22.549694083641796
1.481098109810981,22.564695583791814
1.4819981998199818,22.579697083941824
1.4828982898289826,22.594698584091837
1.4837983798379835,22.60970008424185
1.4846984698469843,22.624701584391865
1.485598559855985,22.63970308454188
1.486498649864986,22.654704584691892
1.4873987398739867,22.669706084841906
1.4882988298829884,22.684707584991934
1.4891989198919893,22.699709085141947
1.49009900990099,22.71471058529196
1.490999099909991,22.729712085441975
1.4918991899189917,22.744713585591988
1.4927992799279926,22.759715085742002
1.4936993699369934,22.774716585892016
1.4945994599459942,22.78971808604203
1.495499549954995,22.804719586192043
1.4963996399639958,22.819721086342057
1.4972997299729967,22.83472258649207
1.4981998199819984,22.849724086642098
1.4990999099909992,22.86472558679211
1.5,22.879727086942125
1.5009000900090008,22.89472858709214
1.5018001800180016,22.909730087242153
1.5027002700270025,22.924731587392166
1.5036003600360033,22.93973308754218
1.504500450045004,22.954734587692194
1.505400540054005,22.969736087842207
1.5063006300630057,22.98473758799222
1.5072007200720066,22.999739088142235
1.5081008100810083,23.014740588292266
1.509000900090009,23.02974208844228
1.50990099009901,23.044743588592294
1.5108010801080107,23.059745088742307
1.5117011701170116,23.07474658889232
1.5126012601260124,23.089748089042335
1.5135013501350132,23.10474958919235
1.514401440144014,23.119751089342362
1.5153015301530148,23.134752589492376
1.5162016201620157,23.14975408964239
1.5171017101710165,23.164755589792403
1.5180018001800182,23.17975708994243
1.518901890189019,23.194758590092444
1.5198019801980198,23.209760090242458
1.5207020702070206,23.224761590392472
1.5216021602160215,23.239763090542485
1.5225022502250223,23.2547645906925
1.523402340234023,23.269766090842513
1.524302430243024,23.284767590992526
1.5252025202520247,23.29976909114254
1.5261026102610256,23.314770591292554
1.5270027002700264,23.329772091442567
1.527902790279028,23.344773591592592
1.528802880288029,23.359775091742605
1.5297029702970297,23.37477659189262
1.5306030603060305,23.389778092042633
1.5315031503150314,23.404779592192646
1.5324032403240322,23.419781092342664
1.533303330333033,23.434782592492674
1.5342034203420338,23.449784092642687
1.5351035103510347,23.4647855927927
1.5360036003600355,23.47978709294272
1.5369036903690363,23.49478859309273
1.537803780378037,23.509790093242742
1.5387038703870388,23.524791593392774
1.5396039603960396,23.539793093542787
1.5405040504050405,23.5547945936928
1.5414041404140413,23.569796093842815
1.542304230423042,23.58479759399283
1.543204320432043,23.599799094142842
1.5441044104410437,23.614800594292856
1.5450045004500446,23.62980209444287
1.5459045904590454,23.644803594592886
1.5468046804680462,23.659805094742897
1.547704770477047,23.674806594892914
1.5486048604860487,23.689808095042938
1.5495049504950495,23.704809595192952
1.5504050405040504,23.719811095342966
1.5513051305130512,23.73481259549298
1.552205220522052,23.749814095642993
1.5531053105310528,23.764815595793007
1.5540054005400536,23.77981709594302
1.5549054905490545,23.794818596093034
1.5558055805580553,23.809820096243048
1.556705670567056,23.82482159639306
1.557605760576057,23.839823096543075
1.5585058505850586,23.854824596693103
1.5594059405940595,23.869826096843116
1.5603060306030603,23.88482759699313
1.561206120612061,23.899829097143144
1.562106210621062,23.914830597293157
1.5630063006300627,23.92983209744317
1.5639063906390636,23.944833597593185
1.5648064806480644,23.9598350977432
1.5657065706570652,23.974836597893212
1.566606660666066,23.989838098043226
1.5675067506750668,24.00483959819324
1.5684068406840685,24.01984109834327
1.5693069306930694,24.034842598493285
1.5702070207020702,24.049844098643298
1.571107110711071,24.064845598793312
1.5720072007200718,24.079847098943326
1.5729072907290726,24.09484859909334
1.5738073807380735,24.109850099243353
1.5747074707470743,24.124851599393367
1.575607560756075,24.13985309954338
1.576507650765076,24.154854599693394
1.5774077407740767,24.169856099843408
1.5783078307830785,24.184857599993435
1.5792079207920793,24.19985910014345
1.58010801080108,24.214860600293463
1.581008100810081,24.229862100443476
1.5819081908190817,24.24486360059349
1.5828082808280826,24.259865100743504
1.5837083708370834,24.274866600893517
1.5846084608460842,24.28986810104353
1.585508550855085,24.304869601193545
1.5864086408640858,24.31987110134356
1.5873087308730867,24.334872601493572
1.5882088208820884,24.349874101643596
1.5891089108910892,24.36487560179361
1.59000900090009,24.379877101943624
1.5909090909090908,24.394878602093637
1.5918091809180916,24.40988010224365
1.5927092709270925,24.424881602393665
1.5936093609360933,24.439883102543682
1.594509450945094,24.454884602693692
1.595409540954095,24.46988610284371
1.5963096309630957,24.484887602993723
1.5972097209720966,24.499889103143733
1.5981098109810983,24.514890603293765
1.599009900990099,24.52989210344378
1.5999099909991,24.544893603593792
1.6008100810081007,24.559895103743806
1.6017101710171016,24.57489660389382
1.6026102610261024,24.589898104043833
1.6035103510351032,24.604899604193847
1.604410441044104,24.619901104343864
1.6053105310531048,24.634902604493877
1.6062106210621057,24.649904104643888
1.6071107110711065,24.664905604793905
1.6080108010801082,24.67990710494393
1.608910891089109,24.694908605093943
1.6098109810981098,24.709910105243956
1.6107110711071106,24.72491160539397
1.6116111611161115,24.739913105543984
1.6125112511251123,24.754914605693997
1.613411341134113,24.76991610584401
1.614311431143114,24.784917605994025
1.6152115211521147,24.79991910614404
1.6161116111611156,24.814920606294052
1.6170117011701164,24.829922106444066
1.6179117911791172,24.84492360659408
1.618811881188119,24.859925106744107
1.6197119711971197,24.87492660689412
1.6206120612061206,24.889928107044135
1.6215121512151214,24.90492960719415
1.6224122412241222,24.919931107344162
1.623312331233123,24.934932607494176
1.6242124212421238,24.94993410764419
1.6251125112511247,24.964935607794203
1.6260126012601255,24.979937107944217
1.6269126912691263,24.99493860809423
1.6278127812781271,25.009940108244244
1.6287128712871288,25.024941608394276
1.6296129612961296,25.03994310854429
1.6305130513051305,25.054944608694303
1.6314131413141313,25.069946108844317
1.632313231323132,25.08494760899433
1.633213321332133,25.099949109144344
1.6341134113411337,25.114950609294358
1.6350135013501346,25.12995210944437
1.6359135913591354,25.144953609594385
1.6368136813681362,25.1599551097444
1.637713771377137,25.174956609894412
1.6386138613861387,25.18995811004444
1.6395139513951396,25.204959610194454
1.6404140414041404,25.219961110344467
1.6413141314131412,25.23496261049448
1.642214221422142,25.249964110644495
1.6431143114311428,25.26496561079451
1.6440144014401437,25.279967110944522
1.6449144914491445,25.294968611094536
1.6458145814581453,25.30997011124455
1.6467146714671461,25.324971611394563
1.647614761476147,25.339973111544577
1.6485148514851486,25.3549746116946
1.6494149414941495,25.369976111844615
1.6503150315031503,25.38497761199463
1.651215121512151,25.399979112144642
1.652115211521152,25.414980612294656
1.6530153015301527,25.42998211244467
1.6539153915391536,25.444983612594683
1.6548154815481544,25.459985112744697
1.6557155715571552,25.47498661289471
1.656615661566156,25.489988113044724
1.6575157515751568,25.504989613194738
1.6584158415841586,25.51999111334477
1.6593159315931594,25.534992613494783
1.6602160216021602,25.5499941136448
1.661116111611161,25.56499561379481
1.6620162016201618,25.579997113944824
1.6629162916291627,25.594998614094838
1.6638163816381635,25.61000011424485
1.6647164716471643,25.625001614394865
1.6656165616561651,25.64000311454488
1.666516651665166,25.655004614694892
1.6674167416741668,25.670006114844906
1.6683168316831685,25.685007614994934
1.6692169216921693,25.700009115144947
1.67011701170117,25.71501061529496
1.671017101710171,25.730012115444975
1.6719171917191717,25.74501361559499
1.6728172817281726,25.760015115745002
1.6737173717371734,25.775016615895016
1.6746174617461742,25.79001811604503
1.675517551755175,25.805019616195043
1.6764176417641758,25.820021116345057
1.6773177317731767,25.83502261649507
1.6782178217821784,25.8500241166451
1.6791179117911792,25.865025616795112
1.68001800180018,25.880027116945126
1.6809180918091808,25.89502861709514
1.6818181818181817,25.910030117245153
1.6827182718271825,25.925031617395167
1.6836183618361833,25.94003311754518
1.6845184518451841,25.955034617695194
1.685418541854185,25.970036117845208
1.6863186318631858,25.98503761799522
1.6872187218721866,26.000039118145235
1.6881188118811883,26.015040618295266
1.689018901890189,26.03004211844528
1.68991899189919,26.045043618595294
1.6908190819081907,26.060045118745307
1.6917191719171916,26.07504661889532
1.6926192619261924,26.090048119045335
1.6935193519351932,26.10504961919535
1.694419441944194,26.120051119345362
1.6953195319531948,26.135052619495376
1.6962196219621957,26.15005411964539
1.6971197119711965,26.165055619795403
1.6980198019801982,26.18005711994543
1.698919891989199,26.195058620095445
1.6998199819981998,26.21006012024546
1.7007200720072007,26.225061620395472
1.7016201620162015,26.240063120545486
1.7025202520252023,26.2550646206955
1.7034203420342031,26.270066120845513
1.704320432043204,26.285067620995527
1.7052205220522048,26.30006912114554
1.7061206120612056,26.315070621295554
1.7070207020702064,26.330072121445568
1.7079207920792072,26.34507362159558
1.708820882088209,26.360075121745606
1.7097209720972097,26.37507662189562
1.7106210621062106,26.390078122045637
1.7115211521152114,26.405079622195647
1.7124212421242122,26.42008112234566
1.713321332133213,26.435082622495674
1.7142214221422138,26.450084122645688
1.7151215121512147,26.4650856227957
1.7160216021602155,26.480087122945715
1.7169216921692163,26.49508862309573
1.7178217821782171,26.510090123245742
1.7187218721872188,26.525091623395774
1.7196219621962197,26.540093123545788
1.7205220522052205,26.5550946236958
1.7214221422142213,26.570096123845815
1.7223222322232221,26.58509762399583
1.723222322232223,26.600099124145842
1.7241224122412238,26.615100624295856
1.7250225022502246,26.63010212444587
1.7259225922592254,26.645103624595883
1.7268226822682262,26.660105124745897
1.727722772277227,26.67510662489591
1.7286228622862287,26.69010812504594
1.7295229522952296,26.705109625195952
1.7304230423042304,26.720111125345966
1.7313231323132312,26.73511262549598
1.732223222322232,26.750114125645993
1.7331233123312328,26.765115625796007
1.7340234023402337,26.78011712594602
1.7349234923492345,26.795118626096034
1.7358235823582353,26.810120126246048
1.7367236723672361,26.82512162639606
1.737623762376237,26.840123126546075
1.7385238523852387,26.855124626696103
1.7394239423942395,26.870126126846117
1.7403240324032403,26.88512762699613
1.7412241224122411,26.900129127146144
1.742124212421242,26.915130627296158
1.7430243024302428,26.93013212744617
1.7439243924392436,26.945133627596185
1.7448244824482444,26.9601351277462
1.7457245724572452,26.975136627896212
1.746624662466246,26.990138128046226
1.7475247524752469,27.00513962819624
1.7484248424842486,27.02014112834627
1.7493249324932494,27.035142628496285
1.7502250225022502,27.0501441286463
1.751125112511251,27.065145628796312
1.7520252025202518,27.080147128946326
1.7529252925292527,27.09514862909634
1.7538253825382535,27.110150129246353
1.7547254725472543,27.125151629396367
1.7556255625562551,27.14015312954638
1.756525652565256,27.155154629696394
1.7574257425742568,27.170156129846408
1.7583258325832585,27.185157629996436
1.7592259225922593,27.20015913014645
1.7601260126012601,27.215160630296463
1.761026102610261,27.230162130446477
1.7619261926192618,27.24516363059649
1.7628262826282626,27.260165130746504
1.7637263726372634,27.275166630896518
1.7646264626462642,27.29016813104653
1.765526552655265,27.305169631196545
1.7664266426642659,27.32017113134656
1.7673267326732667,27.335172631496572
1.7682268226822684,27.3501741316466
1.7691269126912692,27.36517563179661
1.77002700270027,27.380177131946624
1.7709270927092708,27.39517863209664
1.7718271827182717,27.41018013224665
1.7727272727272725,27.425181632396665
1.7736273627362733,27.44018313254668
1.7745274527452741,27.455184632696692
1.775427542754275,27.470186132846706
1.7763276327632758,27.48518763299672
1.7772277227722766,27.500189133146737
1.7781278127812783,27.515190633296765
1.7790279027902791,27.53019213344678
1.77992799279928,27.545193633596792
1.7808280828082808,27.56019513374681
1.7817281728172816,27.57519663389682
1.7826282628262824,27.590198134046833
1.7835283528352832,27.60519963419685
1.784428442844284,27.62020113434686
1.7853285328532849,27.635202634496874
1.7862286228622857,27.65020413464689
1.7871287128712865,27.665205634796905
1.7880288028802882,27.68020713494693
1.788928892889289,27.695208635096943
1.7898289828982898,27.710210135246957
1.7907290729072907,27.72521163539697
1.7916291629162915,27.740213135546984
1.7925292529252923,27.755214635696998
1.7934293429342931,27.77021613584701
1.794329432943294,27.785217635997025
1.7952295229522948,27.80021913614704
1.7961296129612956,27.815220636297052
1.7970297029702964,27.830222136447066
1.7979297929792972,27.84522363659708
1.798829882988299,27.860225136747108
1.7997299729972998,27.87522663689712
1.8006300630063006,27.890228137047135
1.8015301530153014,27.90522963719715
1.8024302430243022,27.920231137347162
1.803330333033303,27.935232637497176
1.8042304230423039,27.95023413764719
1.8051305130513047,27.965235637797203
1.8060306030603055,27.980237137947217
1.8069306930693063,27.99523863809723
1.8078307830783071,28.010240138247244
1.8087308730873088,28.025241638397276
1.8096309630963097,28.04024313854729
1.8105310531053105,28.055244638697303
1.8114311431143113,28.070246138847317
1.8123312331233121,28.08524763899733
1.813231323132313,28.100249139147344
1.8141314131413138,28.115250639297358
1.8150315031503146,28.13025213944737
1.8159315931593154,28.145253639597385
1.8168316831683162,28.1602551397474
1.817731773177317,28.175256639897412
1.8186318631863188,28.19025814004744
1.8195319531953196,28.205259640197454
1.8204320432043204,28.220261140347468
1.8213321332133212,28.23526264049748
1.822232223222322,28.250264140647495
1.8231323132313229,28.26526564079751
1.8240324032403237,28.280267140947522
1.8249324932493245,28.295268641097536
1.8258325832583253,28.31027014124755
1.8267326732673261,28.325271641397563
1.827632763276327,28.340273141547577
1.8285328532853287,28.3552746416976
1.8294329432943295,28.37027614184762
1.8303330333033303,28.38527764199763
1.8312331233123311,28.400279142147642
1.832133213321332,28.415280642297656
1.8330333033303328,28.43028214244767
1.8339333933393336,28.445283642597683
1.8348334833483344,28.460285142747697
1.8357335733573352,28.47528664289771
1.836633663366336,28.490288143047724
1.8375337533753369,28.505289643197738
1.8384338433843386,28.52029114334777
1.8393339333933394,28.535292643497783
1.8402340234023402,28.550294143647797
1.841134113411341,28.56529564379781
1.8420342034203419,28.580297143947824
1.8429342934293427,28.595298644097838
1.8438343834383435,28.61030014424785
1.8447344734473443,28.625301644397865
1.8456345634563451,28.64030314454788
1.846534653465346,28.655304644697893
1.8474347434743468,28.670306144847906
1.8483348334833485,28.685307644997934
1.8492349234923493,28.700309145147948
1.8501350135013501,28.71531064529796
1.851035103510351,28.730312145447975
1.8519351935193518,28.74531364559799
1.8528352835283526,28.760315145748002
1.8537353735373534,28.775316645898016
1.8546354635463542,28.79031814604803
1.855535553555355,28.805319646198043
1.8564356435643559,28.820321146348057
1.8573357335733567,28.83532264649807
1.8582358235823584,28.8503241466481
1.8591359135913592,28.865325646798112
1.86003600360036,28.880327146948126
1.8609360936093609,28.89532864709814
1.8618361836183617,28.910330147248153
1.8627362736273625,28.925331647398167
1.8636363636363633,28.94033314754818
1.8645364536453641,28.955334647698194
1.865436543654365,28.970336147848208
1.8663366336633658,28.98533764799822
1.8672367236723666,29.000339148148235
1.8681368136813683,29.015340648298267
1.8690369036903691,29.03034214844828
1.86993699369937,29.045343648598294
1.8708370837083708,29.060345148748308
1.8717371737173716,29.07534664889832
1.8726372637263724,29.090348149048335
1.8735373537353732,29.10534964919835
1.874437443744374,29.120351149348362
1.8753375337533749,29.135352649498376
1.8762376237623757,29.15035414964839
1.8771377137713765,29.165355649798403
1.8780378037803773,29.180357149948417
1.878937893789379,29.195358650098445
1.8798379837983799,29.21036015024846
1.8807380738073807,29.225361650398472
1.8816381638163815,29.240363150548486
1.8825382538253823,29.2553646506985
1.8834383438343831,29.270366150848513
1.884338433843384,29.285367650998527
1.8852385238523848,29.30036915114854
1.8861386138613856,29.315370651298554
1.8870387038703864,29.330372151448568
1.8879387938793872,29.34537365159858
1.888838883888389,29.360375151748606
1.8897389738973898,29.37537665189862
1.8906390639063906,29.390378152048633
1.8915391539153914,29.405379652198647
1.8924392439243922,29.42038115234866
1.893339333933393,29.435382652498674
1.8942394239423939,29.450384152648688
1.8951395139513947,29.4653856527987
1.8960396039603955,29.480387152948715
1.8969396939693963,29.49538865309873
1.8978397839783971,29.510390153248743
1.8987398739873989,29.525391653398774
1.8996399639963997,29.540393153548788
1.9005400540054005,29.5553946536988
1.9014401440144013,29.570396153848815
1.9023402340234021,29.58539765399883
1.903240324032403,29.600399154148842
1.9041404140414038,29.615400654298856
1.9050405040504046,29.63040215444887
1.9059405940594054,29.645403654598883
1.9068406840684062,29.660405154748897
1.907740774077407,29.67540665489891
1.9086408640864088,29.69040815504894
1.9095409540954096,29.705409655198952
1.9104410441044104,29.720411155348966
1.9113411341134112,29.73541265549898
1.912241224122412,29.750414155648993
1.9131413141314129,29.765415655799007
1.9140414041404137,29.78041715594902
1.9149414941494145,29.795418656099034
1.9158415841584153,29.810420156249048
1.9167416741674161,29.82542165639906
1.917641764176417,29.840423156549075
1.9185418541854187,29.855424656699103
1.9194419441944195,29.870426156849117
1.9203420342034203,29.88542765699913
1.9212421242124211,29.900429157149144
1.922142214221422,29.915430657299158
1.9230423042304228,29.93043215744917
1.9239423942394236,29.945433657599185
1.9248424842484244,29.9604351577492
1.9257425742574252,29.975436657899213
1.926642664266426,29.990438158049226
1.9275427542754269,30.00543965819924
1.9284428442844286,30.02044115834927
1.9293429342934294,30.035442658499285
1.9302430243024302,30.0504441586493
1.931143114311431,30.065445658799312
1.9320432043204319,30.080447158949326
1.9329432943294327,30.09544865909934
1.9338433843384335,30.110450159249353
1.9347434743474343,30.125451659399367
1.9356435643564351,30.14045315954938
1.936543654365436,30.155454659699394
1.9374437443744368,30.170456159849408
1.9383438343834385,30.185457659999436
1.9392439243924393,30.20045916014945
1.9401440144014401,30.215460660299463
1.941044104410441,30.230462160449477
1.9419441944194418,30.24546366059949
1.9428442844284426,30.260465160749504
1.9437443744374434,30.275466660899518
1.9446444644464442,30.29046816104953
1.945544554455445,30.305469661199545
1.9464446444644459,30.32047116134956
1.9473447344734467,30.335472661499573
1.9482448244824484,30.350474161649597
1.9491449144914492,30.365475661799614
1.95004500450045,30.380477161949628
1.9509450945094509,30.395478662099638
1.9518451845184517,30.41048016224965
1.9527452745274525,30.425481662399665
1.9536453645364533,30.44048316254968
1.9545454545454541,30.455484662699693
1.955445544554455,30.47048616284971
1.9563456345634558,30.48548766299972
1.9572457245724566,30.500489163149734
1.9581458145814583,30.515490663299765
1.9590459045904591,30.53049216344978
1.95994599459946,30.545493663599792
1.9608460846084608,30.56049516374981
1.9617461746174616,30.57549666389982
1.9626462646264624,30.590498164049833
1.9635463546354632,30.605499664199847
1.964446444644464,30.62050116434986
1.9653465346534649,30.635502664499874
1.9662466246624657,30.650504164649888
1.9671467146714665,30.665505664799905
1.9680468046804673,30.680507164949915
1.968946894689469,30.695508665099943
1.9698469846984699,30.710510165249957
1.9707470747074707,30.72551166539997
1.9716471647164715,30.740513165549984
1.9725472547254723,30.755514665699998
1.9734473447344731,30.77051616585001
1.974347434743474,30.785517666000025
1.9752475247524748,30.80051916615004
1.9761476147614756,30.815520666300053
1.9770477047704764,30.830522166450066
1.9779477947794772,30.84552366660008
1.978847884788479,30.860525166750108
1.9797479747974798,30.87552666690012
1.9806480648064806,30.890528167050135
1.9815481548154814,30.90552966720015
1.9824482448244822,30.920531167350163
1.983348334833483,30.935532667500176
1.9842484248424839,30.95053416765019
1.9851485148514847,30.965535667800204
1.9860486048604855,30.980537167950217
1.9869486948694863,30.99553866810023
1.9878487848784872,31.010540168250245
1.9887488748874889,31.025541668400276
1.9896489648964897,31.04054316855029
1.9905490549054905,31.055544668700303
1.9914491449144913,31.070546168850317
1.9923492349234921,31.08554766900033
1.993249324932493,31.100549169150344
1.9941494149414938,31.115550669300358
1.9950495049504946,31.13055216945037
1.9959495949594954,31.145553669600385
1.9968496849684962,31.1605551697504
1.997749774977497,31.175556669900413
1.9986498649864988,31.19055817005044
1.9995499549954996,31.205559670200454
2.0004500450045004,31.220561170350468
2.0013501350135012,31.23556267050048
2.002250225022502,31.250564170650495
2.003150315031503,31.26556567080051
2.0040504050405037,31.280567170950523
2.0049504950495045,31.295568671100536
2.0058505850585053,31.31057017125055
2.006750675067506,31.325571671400564
2.007650765076507,31.340573171550577
2.0085508550855087,31.3555746717006
2.0094509450945095,31.370576171850615
2.0103510351035103,31.38557767200063
2.011251125112511,31.400579172150643
2.012151215121512,31.415580672300656
2.013051305130513,31.43058217245067
2.0139513951395136,31.445583672600687
2.0148514851485144,31.460585172750697
2.0157515751575152,31.47558667290071
2.016651665166516,31.490588173050725
2.017551755175517,31.505589673200742
2.0184518451845186,31.52059117335077
2.0193519351935194,31.535592673500783
2.0202520252025202,31.550594173650797
2.021152115211521,31.56559567380081
2.022052205220522,31.580597173950824
2.0229522952295227,31.59559867410084
2.0238523852385235,31.610600174250852
2.0247524752475243,31.625601674400865
2.025652565256525,31.64060317455088
2.026552655265526,31.655604674700893
2.027452745274527,31.670606174850906
2.0283528352835285,31.685607675000934
2.0292529252925293,31.700609175150948
2.03015301530153,31.71561067530096
2.031053105310531,31.730612175450975
2.031953195319532,31.74561367560099
2.0328532853285326,31.760615175751003
2.0337533753375334,31.775616675901016
2.0346534653465342,31.79061817605103
2.035553555355535,31.805619676201044
2.036453645364536,31.820621176351057
2.0373537353735367,31.83562267650107
2.0382538253825384,31.8506241766511
2.0391539153915392,31.865625676801113
2.04005400540054,31.880627176951126
2.040954095409541,31.89562867710114
2.0418541854185417,31.910630177251154
2.0427542754275425,31.925631677401167
2.0436543654365433,31.94063317755118
2.044554455445544,31.955634677701195
2.045454545454545,31.97063617785121
2.046354635463546,31.985637678001222
2.0472547254725466,32.00063917815123
2.0481548154815483,32.01564067830127
2.049054905490549,32.03064217845128
2.04995499549955,32.045643678601294
2.050855085508551,32.06064517875131
2.0517551755175516,32.07564667890132
2.0526552655265524,32.090648179051335
2.0535553555355532,32.10564967920135
2.054455445544554,32.12065117935136
2.055355535553555,32.135652679501376
2.0562556255625557,32.15065417965139
2.0571557155715565,32.165655679801404
2.0580558055805573,32.18065717995142
2.058955895589559,32.195658680101445
2.05985598559856,32.21066018025146
2.0607560756075607,32.22566168040147
2.0616561656165615,32.240663180551486
2.0625562556255623,32.2556646807015
2.063456345634563,32.270666180851514
2.064356435643564,32.28566768100153
2.065256525652565,32.30066918115154
2.0661566156615656,32.315670681301555
2.0670567056705664,32.33067218145157
2.0679567956795673,32.34567368160158
2.068856885688569,32.36067518175161
2.06975697569757,32.37567668190162
2.0706570657065706,32.39067818205164
2.0715571557155714,32.40567968220165
2.0724572457245722,32.420681182351665
2.073357335733573,32.43568268250168
2.074257425742574,32.45068418265169
2.0751575157515747,32.465685682801706
2.0760576057605755,32.48068718295172
2.0769576957695763,32.49568868310173
2.077857785778577,32.51069018325175
2.078757875787579,32.525691683401774
2.0796579657965797,32.54069318355179
2.0805580558055805,32.5556946837018
2.0814581458145813,32.570696183851815
2.082358235823582,32.58569768400183
2.083258325832583,32.60069918415184
2.084158415841584,32.615700684301856
2.0850585058505846,32.63070218445187
2.0859585958595854,32.645703684601884
2.0868586858685862,32.6607051847519
2.087758775877587,32.67570668490191
2.088658865886589,32.69070818505194
2.0895589558955896,32.70570968520195
2.0904590459045904,32.720711185351966
2.0913591359135912,32.73571268550198
2.092259225922592,32.750714185651994
2.093159315931593,32.76571568580201
2.0940594059405937,32.78071718595202
2.0949594959495945,32.795718686102035
2.0958595859585953,32.81072018625205
2.096759675967596,32.82572168640206
2.097659765976597,32.840723186552076
2.0985598559855987,32.855724686702104
2.0994599459945995,32.87072618685212
2.1003600360036003,32.88572768700213
2.101260126012601,32.900729187152145
2.102160216021602,32.91573068730216
2.103060306030603,32.93073218745217
2.1039603960396036,32.945733687602186
2.1048604860486044,32.9607351877522
2.1057605760576052,32.97573668790221
2.106660666066606,32.99073818805223
2.107560756075607,33.00573968820224
2.1084608460846086,33.02074118835227
2.1093609360936094,33.03574268850228
2.1102610261026102,33.0507441886523
2.111161116111611,33.06574568880231
2.112061206120612,33.08074718895232
2.1129612961296127,33.09574868910234
2.1138613861386135,33.11075018925236
2.1147614761476143,33.125751689402364
2.115661566156615,33.14075318955238
2.116561656165616,33.15575468970239
2.117461746174617,33.170756189852405
2.1183618361836185,33.18575769000243
2.1192619261926193,33.200759190152446
2.12016201620162,33.21576069030246
2.121062106210621,33.230762190452474
2.121962196219622,33.24576369060249
2.1228622862286226,33.2607651907525
2.1237623762376234,33.275766690902515
2.1246624662466242,33.29076819105253
2.125562556255625,33.30576969120254
2.126462646264626,33.320771191352556
2.1273627362736267,33.33577269150257
2.1282628262826284,33.3507741916526
2.1291629162916292,33.36577569180261
2.13006300630063,33.380777191952625
2.130963096309631,33.39577869210264
2.1318631863186317,33.41078019225265
2.1327632763276325,33.425781692402666
2.1336633663366333,33.44078319255268
2.134563456345634,33.45578469270269
2.135463546354635,33.47078619285271
2.136363636363636,33.48578769300272
2.1372637263726366,33.500789193152734
2.1381638163816374,33.51579069330275
2.139063906390639,33.53079219345278
2.13996399639964,33.545793693602796
2.140864086408641,33.56079519375281
2.1417641764176416,33.575796693902824
2.1426642664266424,33.59079819405284
2.1435643564356432,33.60579969420285
2.144464446444644,33.620801194352865
2.145364536453645,33.63580269450288
2.1462646264626457,33.65080419465289
2.1471647164716465,33.665805694802906
2.1480648064806473,33.68080719495292
2.148964896489649,33.69580869510295
2.14986498649865,33.71081019525296
2.1507650765076507,33.725811695402975
2.1516651665166515,33.74081319555299
2.1525652565256523,33.755814695703
2.153465346534653,33.770816195853016
2.154365436543654,33.78581769600303
2.155265526552655,33.80081919615304
2.1561656165616556,33.81582069630306
2.1570657065706564,33.83082219645307
2.1579657965796573,33.845823696603084
2.158865886588659,33.860825196753105
2.15976597659766,33.87582669690312
2.1606660666066606,33.89082819705313
2.1615661566156614,33.905829697203146
2.1624662466246622,33.92083119735316
2.163366336633663,33.93583269750317
2.164266426642664,33.95083419765319
2.1651665166516647,33.9658356978032
2.1660666066606655,33.98083719795322
2.1669666966696663,33.995838698103235
2.167866786678667,34.01084019825324
2.168766876687669,34.025841698403276
2.1696669666966697,34.04084319855329
2.1705670567056705,34.055844698703304
2.1714671467146713,34.07084619885332
2.172367236723672,34.08584769900333
2.173267326732673,34.100849199153345
2.174167416741674,34.11585069930336
2.1750675067506746,34.13085219945337
2.1759675967596754,34.145853699603386
2.1768676867686763,34.1608551997534
2.177767776777677,34.17585669990341
2.178667866786679,34.19085820005344
2.1795679567956796,34.205859700203455
2.1804680468046804,34.22086120035347
2.1813681368136812,34.23586270050348
2.182268226822682,34.250864200653496
2.183168316831683,34.26586570080351
2.1840684068406837,34.28086720095352
2.1849684968496845,34.29586870110354
2.1858685868586853,34.31087020125355
2.186768676867686,34.325871701403564
2.187668766876687,34.34087320155358
2.1885688568856887,34.355874701703605
2.1894689468946895,34.37087620185362
2.1903690369036903,34.38587770200363
2.191269126912691,34.40087920215365
2.192169216921692,34.41588070230366
2.193069306930693,34.430882202453674
2.1939693969396936,34.44588370260369
2.1948694869486944,34.4608852027537
2.1957695769576953,34.475886702903715
2.196669666966696,34.49088820305373
2.197569756975697,34.50588970320374
2.1984698469846986,34.52089120335377
2.1993699369936994,34.535892703503784
2.2002700270027002,34.5508942036538
2.201170117011701,34.56589570380381
2.202070207020702,34.580897203953825
2.2029702970297027,34.59589870410384
2.2038703870387035,34.61090020425385
2.2047704770477043,34.625901704403866
2.205670567056705,34.64090320455388
2.206570657065706,34.65590470470389
2.207470747074707,34.67090620485391
2.2083708370837085,34.685907705003935
2.2092709270927093,34.70090920515395
2.21017101710171,34.71591070530396
2.211071107110711,34.730912205453976
2.211971197119712,34.74591370560399
2.2128712871287126,34.760915205754
2.2137713771377134,34.77591670590402
2.2146714671467143,34.79091820605403
2.215571557155715,34.805919706204044
2.216471647164716,34.82092120635406
2.2173717371737167,34.83592270650407
2.2182718271827184,34.8509242066541
2.2191719171917192,34.86592570680411
2.22007200720072,34.88092720695413
2.220972097209721,34.89592870710414
2.2218721872187217,34.910930207254154
2.2227722772277225,34.92593170740417
2.2236723672367233,34.94093320755418
2.224572457245724,34.955934707704195
2.225472547254725,34.97093620785421
2.226372637263726,34.98593770800422
2.2272727272727266,35.000939208154236
2.2281728172817274,35.01594070830425
2.229072907290729,35.03094220845428
2.22997299729973,35.04594370860429
2.230873087308731,35.060945208754305
2.2317731773177316,35.07594670890432
2.2326732673267324,35.09094820905433
2.2335733573357333,35.105949709204346
2.234473447344734,35.12095120935436
2.235373537353735,35.13595270950437
2.2362736273627357,35.150954209654394
2.2371737173717365,35.1659557098044
2.2380738073807374,35.180957209954414
2.238973897389739,35.19595871010444
2.23987398739874,35.210960210254456
2.2407740774077407,35.22596171040447
2.2416741674167415,35.24096321055448
2.2425742574257423,35.2559647107045
2.243474347434743,35.27096621085451
2.244374437443744,35.285967711004524
2.245274527452745,35.30096921115454
2.2461746174617456,35.31597071130455
2.2470747074707464,35.330972211454565
2.2479747974797473,35.34597371160458
2.248874887488749,35.36097521175461
2.24977497749775,35.37597671190462
2.2506750675067506,35.390978212054634
2.2515751575157514,35.40597971220465
2.2524752475247523,35.42098121235466
2.253375337533753,35.435982712504675
2.254275427542754,35.45098421265469
2.2551755175517547,35.4659857128047
2.2560756075607555,35.480987212954716
2.2569756975697564,35.49598871310473
2.257875787578757,35.51099021325474
2.258775877587759,35.52599171340478
2.2596759675967597,35.54099321355479
2.2605760576057605,35.555994713704806
2.2614761476147613,35.57099621385482
2.262376237623762,35.58599771400483
2.263276327632763,35.60099921415485
2.264176417641764,35.61600071430486
2.2650765076507646,35.631002214454874
2.2659765976597654,35.64600371460489
2.2668766876687663,35.6610052147549
2.267776777677767,35.676006714904915
2.268676867686769,35.69100821505494
2.2695769576957696,35.70600971520496
2.2704770477047704,35.72101121535497
2.2713771377137713,35.736012715504984
2.272277227722772,35.751014215655
2.273177317731773,35.76601571580501
2.2740774077407737,35.781017215955025
2.2749774977497745,35.79601871610504
2.2758775877587754,35.81102021625505
2.276777677767776,35.826021716405066
2.277677767776777,35.84102321655508
2.2785778577857787,35.8560247167051
2.2794779477947795,35.871026216855114
2.2803780378037803,35.88602771700513
2.281278127812781,35.90102921715514
2.282178217821782,35.916030717305155
2.283078307830783,35.93103221745517
2.2839783978397836,35.94603371760518
2.2848784878487844,35.961035217755196
2.2857785778577853,35.97603671790521
2.286678667866786,35.99103821805522
2.287578757875787,36.00603971820524
2.2884788478847886,36.02104121835527
2.2893789378937894,36.036042718505286
2.2902790279027903,36.0510442186553
2.291179117911791,36.06604571880531
2.292079207920792,36.08104721895533
2.2929792979297927,36.09604871910534
2.2938793879387935,36.111050219255354
2.2947794779477944,36.12605171940537
2.295679567956795,36.14105321955538
2.296579657965796,36.156054719705395
2.297479747974797,36.17105621985541
2.2983798379837985,36.18605772000544
2.2992799279927993,36.20105922015545
2.3001800180018,36.216060720305464
2.301080108010801,36.23106222045548
2.301980198019802,36.24606372060549
2.3028802880288026,36.261065220755505
2.3037803780378034,36.27606672090552
2.3046804680468043,36.29106822105553
2.305580558055805,36.306069721205546
2.306480648064806,36.32107122135556
2.3073807380738067,36.33607272150557
2.3082808280828084,36.3510742216556
2.3091809180918093,36.366075721805615
2.31008100810081,36.38107722195563
2.310981098109811,36.39607872210564
2.3118811881188117,36.411080222255656
2.3127812781278125,36.42608172240567
2.3136813681368134,36.44108322255568
2.314581458145814,36.4560847227057
2.315481548154815,36.47108622285571
2.316381638163816,36.486087723005724
2.3172817281728166,36.50108922315574
2.3181818181818175,36.51609072330575
2.319081908190819,36.53109222345578
2.31998199819982,36.54609372360579
2.320882088208821,36.56109522375581
2.3217821782178216,36.57609672390582
2.3226822682268224,36.591098224055834
2.3235823582358233,36.60609972420585
2.324482448244824,36.62110122435586
2.325382538253825,36.636102724505875
2.3262826282628257,36.65110422465589
2.3271827182718265,36.6661057248059
2.3280828082808274,36.681107224955916
2.328982898289829,36.696108725105944
2.32988298829883,36.71111022525596
2.3307830783078307,36.72611172540597
2.3316831683168315,36.741113225555985
2.3325832583258324,36.756114725706
2.333483348334833,36.77111622585601
2.334383438343834,36.786117726006026
2.335283528352835,36.80111922615604
2.3361836183618356,36.81612072630605
2.3370837083708365,36.83112222645607
2.3379837983798373,36.84612372660608
2.338883888388839,36.86112522675611
2.33978397839784,36.87612672690612
2.3406840684068406,36.891128227056136
2.3415841584158414,36.90612972720615
2.3424842484248423,36.92113122735616
2.343384338433843,36.93613272750618
2.344284428442844,36.95113422765619
2.3451845184518447,36.966135727806204
2.3460846084608455,36.98113722795622
2.3469846984698464,36.99613872810623
2.347884788478847,37.011140228256245
2.348784878487849,37.02614172840627
2.3496849684968497,37.04114322855629
2.3505850585058505,37.0561447287063
2.3514851485148514,37.071146228856314
2.352385238523852,37.08614772900633
2.353285328532853,37.10114922915634
2.354185418541854,37.116150729306355
2.3550855085508546,37.13115222945637
2.3559855985598555,37.14615372960638
2.3568856885688563,37.161155229756396
2.357785778577857,37.17615672990641
2.358685868586859,37.19115823005644
2.3595859585958596,37.20615973020645
2.3604860486048604,37.221161230356465
2.3613861386138613,37.23616273050648
2.362286228622862,37.25116423065649
2.363186318631863,37.266165730806506
2.3640864086408637,37.28116723095652
2.3649864986498645,37.29616873110653
2.3658865886588654,37.31117023125655
2.366786678667866,37.32617173140656
2.367686768676867,37.341173231556574
2.3685868586858687,37.3561747317066
2.3694869486948695,37.371176231856616
2.3703870387038704,37.38617773200663
2.371287128712871,37.40117923215664
2.372187218721872,37.41618073230666
2.373087308730873,37.43118223245667
2.3739873987398736,37.446183732606684
2.3748874887488745,37.4611852327567
2.3757875787578753,37.47618673290671
2.376687668766876,37.491188233056725
2.377587758775877,37.50618973320674
2.3784878487848786,37.521191233356774
2.3793879387938794,37.53619273350679
2.3802880288028803,37.5511942336568
2.381188118811881,37.566195733806815
2.382088208820882,37.58119723395683
2.3829882988298827,37.59619873410684
2.3838883888388835,37.611200234256856
2.3847884788478844,37.62620173440687
2.385688568856885,37.64120323455688
2.386588658865886,37.6562047347069
2.387488748874887,37.67120623485691
2.3883888388838885,37.68620773500694
2.3892889288928894,37.70120923515695
2.39018901890189,37.716210735306966
2.391089108910891,37.73121223545698
2.391989198919892,37.74621373560699
2.3928892889288926,37.76121523575701
2.3937893789378935,37.77621673590702
2.3946894689468943,37.791218236057034
2.395589558955895,37.80621973620705
2.396489648964896,37.82122123635706
2.3973897389738967,37.836222736507075
2.3982898289828976,37.85122423665709
2.3991899189918993,37.86622573680712
2.4000900090009,37.88122723695712
2.400990099009901,37.896228737107144
2.4018901890189017,37.91123023725715
2.4027902790279025,37.926231737407164
2.4036903690369034,37.94123323755718
2.404590459045904,37.95623473770719
2.405490549054905,37.971236237857205
2.406390639063906,37.98623773800722
2.4072907290729066,38.00123923815723
2.4081908190819075,38.016240738307246
2.409090909090909,38.03124223845728
2.40999099909991,38.046243738607295
2.410891089108911,38.06124523875731
2.4117911791179116,38.07624673890732
2.4126912691269125,38.091248239057336
2.4135913591359133,38.10624973920735
2.414491449144914,38.12125123935736
2.415391539153915,38.13625273950738
2.4162916291629157,38.15125423965739
2.4171917191719166,38.166255739807404
2.4180918091809174,38.18125723995742
2.418991899189919,38.196258740107446
2.41989198919892,38.21126024025746
2.4207920792079207,38.22626174040747
2.4216921692169215,38.241263240557494
2.4225922592259224,38.2562647407075
2.423492349234923,38.271266240857514
2.424392439243924,38.28626774100753
2.425292529252925,38.30126924115754
2.4261926192619256,38.31627074130756
2.4270927092709265,38.33127224145757
2.4279927992799273,38.34627374160758
2.428892889288929,38.36127524175761
2.42979297929793,38.376276741907624
2.4306930693069306,38.39127824205764
2.4315931593159315,38.40627974220765
2.4324932493249323,38.421281242357665
2.433393339333933,38.43628274250768
2.434293429342934,38.45128424265769
2.4351935193519347,38.466285742807706
2.4360936093609356,38.48128724295772
2.4369936993699364,38.49628874310773
2.437893789378937,38.51129024325775
2.438793879387939,38.526291743407775
2.4396939693969397,38.54129324355779
2.4405940594059405,38.5562947437078
2.4414941494149414,38.571296243857816
2.442394239423942,38.58629774400783
2.443294329432943,38.60129924415784
2.444194419441944,38.61630074430786
2.4450945094509446,38.63130224445787
2.4459945994599455,38.646303744607884
2.4468946894689463,38.6613052447579
2.447794779477947,38.67630674490791
2.448694869486949,38.69130824505795
2.4495949594959496,38.70630974520796
2.4504950495049505,38.721311245357974
2.4513951395139513,38.73631274550799
2.452295229522952,38.751314245658
2.453195319531953,38.766315745808015
2.4540954095409537,38.78131724595803
2.4549954995499546,38.79631874610804
2.4558955895589554,38.811320246258056
2.456795679567956,38.82632174640807
2.457695769576957,38.84132324655808
2.4585958595859587,38.856324746708104
2.4594959495949595,38.87132624685812
2.4603960396039604,38.88632774700813
2.461296129612961,38.901329247158145
2.462196219621962,38.91633074730816
2.463096309630963,38.93133224745817
2.4639963996399636,38.946333747608186
2.4648964896489645,38.9613352477582
2.4657965796579653,38.97633674790821
2.466696669666966,38.99133824805823
2.467596759675967,39.00633974820824
2.4684968496849686,39.02134124835827
2.4693969396939695,39.03634274850828
2.4702970297029703,39.051344248658296
2.471197119711971,39.06634574880831
2.472097209720972,39.08134724895832
2.4729972997299727,39.09634874910834
2.4738973897389736,39.11135024925835
2.4747974797479744,39.126351749408364
2.475697569756975,39.14135324955838
2.476597659765976,39.15635474970839
2.477497749774977,39.17135624985841
2.4783978397839785,39.18635775000844
2.4792979297929794,39.201359250158454
2.48019801980198,39.21636075030847
2.481098109810981,39.23136225045848
2.481998199819982,39.246363750608495
2.4828982898289826,39.26136525075851
2.4837983798379835,39.27636675090852
2.4846984698469843,39.291368251058536
2.485598559855985,39.30636975120855
2.486498649864986,39.32137125135856
2.4873987398739867,39.33637275150858
2.4882988298829876,39.35137425165859
2.4891989198919893,39.36637575180861
2.49009900990099,39.381377251958625
2.490999099909991,39.39637875210864
2.4918991899189917,39.41138025225865
2.4927992799279926,39.426381752408666
2.4936993699369934,39.44138325255868
2.494599459945994,39.45638475270869
2.495499549954995,39.47138625285871
2.496399639963996,39.48638775300872
2.4972997299729967,39.501389253158735
2.4981998199819975,39.51639075330875
2.499099909990999,39.53139225345878
2.5,39.5463937536088
2.500900090009001,39.56139525375881
2.5018001800180016,39.576396753908824
2.5027002700270025,39.59139825405884
2.5036003600360033,39.60639975420885
2.504500450045004,39.621401254358865
2.505400540054005,39.63640275450888
2.5063006300630057,39.65140425465889
2.5072007200720066,39.666405754808906
2.5081008100810074,39.68140725495892
2.509000900090009,39.69640875510895
2.50990099009901,39.71141025525896
2.5108010801080107,39.726411755408975
2.5117011701170116,39.74141325555899
2.5126012601260124,39.756414755709
2.513501350135013,39.771416255859016
2.514401440144014,39.78641775600903
2.515301530153015,39.80141925615904
2.5162016201620157,39.81642075630906
2.5171017101710165,39.83142225645907
2.5180018001800173,39.846423756609084
2.518901890189019,39.861425256759105
2.51980198019802,39.87642675690912
2.5207020702070206,39.89142825705913
2.5216021602160215,39.906429757209146
2.5225022502250223,39.92143125735916
2.523402340234023,39.93643275750918
2.524302430243024,39.95143425765919
2.5252025202520247,39.96643575780921
2.5261026102610256,39.981437257959215
2.5270027002700264,39.99643875810923
2.527902790279027,40.01144025825924
2.528802880288029,40.02644175840928
2.5297029702970297,40.04144325855929
2.5306030603060305,40.056444758709304
2.5315031503150314,40.07144625885932
2.532403240324032,40.08644775900933
2.533303330333033,40.101449259159345
2.534203420342034,40.11645075930936
2.5351035103510347,40.13145225945937
2.5360036003600355,40.146453759609386
2.5369036903690363,40.1614552597594
2.537803780378037,40.176456759909414
2.538703870387039,40.19145826005944
2.5396039603960396,40.20645976020946
2.5405040504050405,40.22146126035947
2.5414041404140413,40.23646276050948
2.542304230423042,40.251464260659496
2.543204320432043,40.26646576080951
2.5441044104410437,40.28146726095952
2.5450045004500446,40.29646876110954
2.5459045904590454,40.31147026125955
2.546804680468046,40.326471761409564
2.547704770477047,40.34147326155958
2.5486048604860487,40.356474761709606
2.5495049504950495,40.37147626185962
2.5504050405040504,40.38647776200963
2.551305130513051,40.40147926215965
2.552205220522052,40.41648076230966
2.553105310531053,40.431482262459674
2.5540054005400536,40.44648376260969
2.5549054905490545,40.4614852627597
2.5558055805580553,40.476486762909715
2.556705670567056,40.49148826305973
2.557605760576057,40.50648976320974
2.5585058505850586,40.52149126335977
2.5594059405940595,40.536492763509784
2.5603060306030603,40.5514942636598
2.561206120612061,40.56649576380981
2.562106210621062,40.581497263959825
2.5630063006300627,40.59649876410984
2.5639063906390636,40.61150026425985
2.5648064806480644,40.626501764409866
2.565706570657065,40.64150326455988
2.566606660666066,40.656504764709894
2.567506750675067,40.67150626485991
2.5684068406840685,40.68650776500994
2.5693069306930694,40.701509265159956
2.57020702070207,40.71651076530997
2.571107110711071,40.73151226545998
2.572007200720072,40.74651376561
2.5729072907290726,40.76151526576001
2.5738073807380735,40.776516765910024
2.5747074707470743,40.79151826606004
2.575607560756075,40.80651976621005
2.576507650765076,40.821521266360065
2.5774077407740767,40.83652276651008
2.5783078307830776,40.85152426666009
2.5792079207920793,40.86652576681011
2.58010801080108,40.88152726696013
2.581008100810081,40.89652876711014
2.5819081908190817,40.911530267260154
2.5828082808280826,40.92653176741017
2.5837083708370834,40.94153326756018
2.584608460846084,40.956534767710195
2.585508550855085,40.97153626786021
2.586408640864086,40.98653776801022
2.5873087308730867,41.001539268160236
2.5882088208820875,41.01654076831025
2.589108910891089,41.03154226846028
2.59000900090009,41.04654376861029
2.590909090909091,41.06154526876031
2.5918091809180916,41.07654676891032
2.5927092709270925,41.09154826906033
2.5936093609360933,41.10654976921035
2.594509450945094,41.12155126936036
2.595409540954095,41.136552769510374
2.5963096309630957,41.15155426966039
2.5972097209720966,41.1665557698104
2.5981098109810974,41.181557269960415
2.599009900990099,41.19655877011045
2.5999099909991,41.21156027026046
2.6008100810081007,41.22656177041048
2.6017101710171016,41.24156327056049
2.6026102610261024,41.256564770710504
2.603510351035103,41.27156627086052
2.604410441044104,41.28656777101053
2.605310531053105,41.301569271160545
2.6062106210621057,41.31657077131056
2.6071107110711065,41.33157227146057
2.6080108010801073,41.346573771610586
2.608910891089109,41.36157527176061
2.60981098109811,41.37657677191062
2.6107110711071106,41.391578272060634
2.6116111611161115,41.40657977221065
2.6125112511251123,41.42158127236066
2.613411341134113,41.436582772510675
2.614311431143114,41.45158427266069
2.6152115211521147,41.4665857728107
2.6161116111611156,41.48158727296072
2.6170117011701164,41.49658877311073
2.617911791179117,41.511590273260744
2.618811881188119,41.52659177341078
2.6197119711971197,41.54159327356079
2.6206120612061206,41.556594773710806
2.6215121512151214,41.57159627386082
2.622412241224122,41.58659777401083
2.623312331233123,41.60159927416085
2.624212421242124,41.61660077431086
2.6251125112511247,41.631602274460874
2.6260126012601255,41.64660377461089
2.6269126912691263,41.6616052747609
2.627812781278127,41.676606774910915
2.628712871287129,41.69160827506094
2.6296129612961296,41.70660977521096
2.6305130513051305,41.72161127536097
2.6314131413141313,41.736612775510984
2.632313231323132,41.751614275661
2.633213321332133,41.76661577581101
2.6341134113411337,41.781617275961025
2.6350135013501346,41.79661877611104
2.6359135913591354,41.81162027626105
2.636813681368136,41.826621776411066
2.637713771377137,41.84162327656108
2.6386138613861387,41.8566247767111
2.6395139513951396,41.871626276861114
2.6404140414041404,41.88662777701113
2.641314131413141,41.90162927716114
2.642214221422142,41.91663077731116
2.643114311431143,41.93163227746117
2.6440144014401437,41.94663377761118
2.6449144914491445,41.9616352777612
2.6458145814581453,41.97663677791121
2.646714671467146,41.991638278061224
2.647614761476147,42.00663977821124
2.6485148514851486,42.02164127836127
2.6494149414941495,42.036642778511286
2.6503150315031503,42.0516442786613
2.651215121512151,42.06664577881131
2.652115211521152,42.08164727896133
2.6530153015301527,42.09664877911134
2.6539153915391536,42.111650279261355
2.6548154815481544,42.12665177941137
2.655715571557155,42.14165327956138
2.656615661566156,42.156654779711396
2.657515751575157,42.17165627986141
2.6584158415841577,42.18665778001142
2.6593159315931594,42.20165928016145
2.66021602160216,42.216660780311464
2.661116111611161,42.23166228046148
2.662016201620162,42.24666378061149
2.6629162916291627,42.261665280761505
2.6638163816381635,42.27666678091152
2.6647164716471643,42.29166828106153
2.665616561656165,42.306669781211546
2.666516651665166,42.32167128136156
2.6674167416741668,42.336672781511574
2.6683168316831676,42.35167428166159
2.6692169216921693,42.366675781811615
2.67011701170117,42.38167728196163
2.671017101710171,42.39667878211164
2.6719171917191717,42.411680282261656
2.6728172817281726,42.42668178241167
2.6737173717371734,42.441683282561684
2.674617461746174,42.4566847827117
2.675517551755175,42.47168628286171
2.676417641764176,42.486687783011725
2.6773177317731767,42.50168928316174
2.6782178217821775,42.51669078331175
2.679117911791179,42.53169228346178
2.68001800180018,42.54669378361179
2.680918091809181,42.56169528376181
2.6818181818181817,42.57669678391182
2.6827182718271825,42.591698284061835
2.6836183618361833,42.60669978421185
2.684518451845184,42.62170128436186
2.685418541854185,42.636702784511876
2.6863186318631858,42.65170428466189
2.6872187218721866,42.6667057848119
2.6881188118811874,42.68170728496192
2.689018901890189,42.69670878511195
2.68991899189919,42.711710285261965
2.6908190819081907,42.72671178541198
2.6917191719171916,42.74171328556199
2.6926192619261924,42.756714785712006
2.693519351935193,42.77171628586202
2.694419441944194,42.786717786012034
2.695319531953195,42.80171928616205
2.6962196219621957,42.81672078631206
2.6971197119711965,42.831722286462075
2.6980198019801973,42.84672378661209
2.698919891989199,42.86172528676211
2.6998199819982,42.87672678691212
2.7007200720072007,42.891728287062136
2.7016201620162015,42.90672978721215
2.7025202520252023,42.921731287362164
2.703420342034203,42.93673278751218
2.704320432043204,42.95173428766219
2.7052205220522048,42.966735787812205
2.7061206120612056,42.98173728796222
2.7070207020702064,42.99673878811223
2.707920792079207,43.011740288262246
2.708820882088209,43.026741788412274
2.7097209720972097,43.04174328856229
2.7106210621062106,43.0567447887123
2.7115211521152114,43.071746288862315
2.712421242124212,43.08674778901233
2.713321332133213,43.10174928916234
2.714221422142214,43.116750789312356
2.7151215121512147,43.13175228946237
2.7160216021602155,43.14675378961238
2.7169216921692163,43.1617552897624
2.717821782178217,43.17675678991241
2.718721872187219,43.191758290062445
2.7196219621962197,43.20675979021246
2.7205220522052205,43.22176129036247
2.7214221422142213,43.236762790512486
2.722322232223222,43.2517642906625
2.723222322232223,43.266765790812514
2.7241224122412238,43.28176729096253
2.7250225022502246,43.29676879111254
2.7259225922592254,43.311770291262555
2.726822682268226,43.32677179141257
2.727722772277227,43.34177329156258
2.7286228622862287,43.3567747917126
2.7295229522952296,43.371776291862616
2.7304230423042304,43.38677779201263
2.731323132313231,43.401779292162644
2.732223222322232,43.41678079231266
2.733123312331233,43.43178229246267
2.7340234023402337,43.446783792612685
2.7349234923492345,43.4617852927627
2.7358235823582353,43.47678679291271
2.736723672367236,43.491788293062726
2.737623762376237,43.50678979321274
2.7385238523852387,43.521791293362774
2.7394239423942395,43.53679279351279
2.7403240324032403,43.5517942936628
2.741224122412241,43.566795793812815
2.742124212421242,43.58179729396283
2.7430243024302428,43.59679879411284
2.7439243924392436,43.611800294262856
2.7448244824482444,43.62680179441287
2.745724572457245,43.641803294562884
2.746624662466246,43.6568047947129
2.747524752475247,43.67180629486291
2.7484248424842477,43.686807795012925
2.7493249324932494,43.70180929516295
2.75022502250225,43.716810795312966
2.751125112511251,43.73181229546298
2.752025202520252,43.746813795612994
2.7529252925292527,43.76181529576301
2.7538253825382535,43.77681679591302
2.7547254725472543,43.791818296063035
2.755625562556255,43.80681979621305
2.756525652565256,43.82182129636306
2.7574257425742568,43.836822796513076
2.7583258325832576,43.85182429666309
2.7592259225922593,43.86682579681311
2.76012601260126,43.88182729696313
2.761026102610261,43.896828797113145
2.7619261926192618,43.91183029726315
2.7628262826282626,43.926831797413165
2.7637263726372634,43.94183329756318
2.764626462646264,43.95683479771319
2.765526552655265,43.971836297863206
2.766426642664266,43.98683779801322
2.7673267326732667,44.00183929816323
2.7682268226822675,44.01684079831325
2.769126912691269,44.03184229846328
2.77002700270027,44.046843798613295
2.770927092709271,44.06184529876331
2.7718271827182717,44.07684679891332
2.7727272727272725,44.09184829906334
2.7736273627362733,44.10684979921335
2.774527452745274,44.121851299363364
2.775427542754275,44.13685279951338
2.7763276327632758,44.15185429966339
2.7772277227722766,44.166855799813405
2.7781278127812774,44.18185729996342
2.779027902790279,44.196858800113446
2.77992799279928,44.21186030026346
2.7808280828082808,44.226861800413474
2.7817281728172816,44.24186330056349
2.7826282628262824,44.2568648007135
2.783528352835283,44.271866300863515
2.784428442844284,44.28686780101353
2.785328532853285,44.30186930116354
2.7862286228622857,44.316870801313556
2.7871287128712865,44.33187230146357
2.7880288028802873,44.34687380161358
2.788928892889289,44.36187530176361
2.78982898289829,44.376876801913625
2.7907290729072907,44.39187830206364
2.7916291629162915,44.40687980221365
2.7925292529252923,44.421881302363666
2.793429342934293,44.43688280251368
2.794329432943294,44.45188430266369
2.7952295229522948,44.46688580281371
2.7961296129612956,44.48188730296372
2.7970297029702964,44.496888803113734
2.7979297929792972,44.51189030326375
2.798829882988299,44.526891803413776
2.7997299729972998,44.54189330356379
2.8006300630063006,44.5568948037138
2.8015301530153014,44.57189630386382
2.802430243024302,44.58689780401383
2.803330333033303,44.601899304163844
2.804230423042304,44.61690080431386
2.8051305130513047,44.63190230446387
2.8060306030603055,44.646903804613885
2.8069306930693063,44.6619053047639
2.807830783078307,44.67690680491391
2.808730873087309,44.69190830506395
2.8096309630963097,44.70690980521396
2.8105310531053105,44.721911305363975
2.8114311431143113,44.73691280551399
2.812331233123312,44.751914305664
2.813231323132313,44.766915805814016
2.8141314131413138,44.78191730596403
2.8150315031503146,44.79691880611404
2.8159315931593154,44.81192030626406
2.8168316831683162,44.82692180641407
2.817731773177317,44.841923306564084
2.8186318631863188,44.856924806714105
2.8195319531953196,44.87192630686412
2.8204320432043204,44.88692780701413
2.821332133213321,44.901929307164146
2.822232223222322,44.91693080731416
2.823132313231323,44.93193230746417
2.8240324032403237,44.94693380761419
2.8249324932493245,44.9619353077642
2.8258325832583253,44.976936807914214
2.826732673267326,44.99193830806423
2.827632763276327,45.00693980821424
2.8285328532853287,45.02194130836427
2.8294329432943295,45.03694280851429
2.8303330333033303,45.0519443086643
2.831233123312331,45.06694580881431
2.832133213321332,45.081947308964324
2.8330333033303328,45.09694880911434
2.8339333933393336,45.11195030926435
2.8348334833483344,45.126951809414365
2.8357335733573352,45.14195330956438
2.836633663366336,45.15695480971439
2.837533753375337,45.171956309864406
2.8384338433843377,45.18695781001442
2.8393339333933394,45.201959310164455
2.84023402340234,45.21696081031447
2.841134113411341,45.23196231046448
2.842034203420342,45.246963810614496
2.8429342934293427,45.26196531076451
2.8438343834383435,45.27696681091452
2.8447344734473443,45.29196831106454
2.845634563456345,45.30696981121455
2.846534653465346,45.321971311364564
2.8474347434743468,45.33697281151458
2.8483348334833476,45.35197431166459
2.8492349234923493,45.36697581181461
2.85013501350135,45.381977311964626
2.851035103510351,45.39697881211464
2.8519351935193518,45.41198031226465
2.8528352835283526,45.42698181241467
2.8537353735373534,45.44198331256468
2.8546354635463542,45.456984812714694
2.855535553555355,45.47198631286471
2.856435643564356,45.48698781301472
2.8573357335733567,45.501989313164735
2.8582358235823575,45.51699081331475
2.859135913591359,45.531992313464784
2.86003600360036,45.5469938136148
2.860936093609361,45.56199531376481
2.8618361836183617,45.576996813914825
2.8627362736273625,45.59199831406484
2.8636363636363633,45.60699981421485
2.864536453645364,45.622001314364866
2.865436543654365,45.63700281451488
2.8663366336633658,45.65200431466489
2.8672367236723666,45.66700581481491
2.8681368136813674,45.68200731496492
2.869036903690369,45.69700881511495
2.86993699369937,45.71201031526496
2.8708370837083708,45.727011815414976
2.8717371737173716,45.74201331556499
2.8726372637263724,45.757014815715
2.8735373537353732,45.77201631586502
2.874437443744374,45.78701781601503
2.875337533753375,45.802019316165044
2.8762376237623757,45.81702081631506
2.8771377137713765,45.83202231646507
2.8780378037803773,45.847023816615085
2.878937893789379,45.862025316765106
2.87983798379838,45.87702681691512
2.8807380738073807,45.89202831706513
2.8816381638163815,45.90702981721515
2.8825382538253823,45.92203131736516
2.883438343834383,45.937032817515174
2.884338433843384,45.95203431766519
2.8852385238523848,45.9670358178152
2.8861386138613856,45.982037317965215
2.8870387038703864,45.99703881811523
2.8879387938793872,46.01204031826524
2.888838883888389,46.02704181841528
2.8897389738973898,46.04204331856529
2.8906390639063906,46.057044818715305
2.8915391539153914,46.07204631886532
2.8924392439243922,46.08704781901533
2.893339333933393,46.102049319165346
2.894239423942394,46.11705081931536
2.8951395139513947,46.13205231946537
2.8960396039603955,46.14705381961539
2.8969396939693963,46.1620553197654
2.897839783978397,46.177056819915414
2.898739873987399,46.19205832006544
2.8996399639963997,46.207059820215456
2.9005400540054005,46.22206132036547
2.9014401440144013,46.23706282051548
2.902340234023402,46.2520643206655
2.903240324032403,46.26706582081551
2.9041404140414038,46.282067320965524
2.9050405040504046,46.29706882111554
2.9059405940594054,46.31207032126555
2.9068406840684062,46.327071821415565
2.907740774077407,46.34207332156558
2.9086408640864088,46.35707482171561
2.9095409540954096,46.37207632186562
2.9104410441044104,46.387077822015634
2.911341134113411,46.40207932216565
2.912241224122412,46.41708082231566
2.913141314131413,46.432082322465675
2.9140414041404137,46.44708382261569
2.9149414941494145,46.4620853227657
2.9158415841584153,46.477086822915716
2.916741674167416,46.49208832306573
2.917641764176417,46.50708982321574
2.918541854185418,46.52209132336576
2.9194419441944195,46.537092823515785
2.9203420342034203,46.5520943236658
2.921242124212421,46.56709582381581
2.922142214221422,46.582097323965826
2.9230423042304228,46.59709882411584
2.9239423942394236,46.61210032426585
2.9248424842484244,46.62710182441587
2.9257425742574252,46.64210332456588
2.926642664266426,46.657104824715894
2.927542754275427,46.67210632486591
2.9284428442844277,46.68710782501592
2.9293429342934294,46.70210932516596
2.93024302430243,46.71711082531597
2.931143114311431,46.732112325465984
2.932043204320432,46.747113825616
2.9329432943294327,46.76211532576601
2.9338433843384335,46.777116825916025
2.9347434743474343,46.79211832606604
2.935643564356435,46.80711982621605
2.936543654365436,46.822121326366066
2.937443744374437,46.83712282651608
2.9383438343834376,46.85212432666609
2.9392439243924393,46.867125826816114
2.94014401440144,46.88212732696613
2.941044104410441,46.89712882711614
2.9419441944194418,46.912130327266155
2.9428442844284426,46.92713182741617
2.9437443744374434,46.94213332756618
2.9446444644464442,46.957134827716196
2.945544554455445,46.97213632786621
2.946444644464446,46.98713782801622
2.9473447344734467,47.00213932816624
2.9482448244824475,47.01714082831625
2.949144914491449,47.03214232846628
2.95004500450045,47.0471438286163
2.950945094509451,47.062145328766306
2.9518451845184517,47.07714682891632
2.9527452745274525,47.09214832906633
2.9536453645364533,47.10714982921635
2.954545454545454,47.12215132936636
2.955445544554455,47.137152829516374
2.956345634563456,47.15215432966639
2.9572457245724566,47.1671558298164
2.9581458145814574,47.182157329966415
2.959045904590459,47.19715883011645
2.95994599459946,47.212160330266464
2.9608460846084608,47.22716183041648
2.9617461746174616,47.24216333056649
2.9626462646264624,47.257164830716505
2.9635463546354632,47.27216633086652
2.964446444644464,47.28716783101653
2.965346534653465,47.302169331166546
2.9662466246624657,47.31717083131656
2.9671467146714665,47.33217233146657
2.9680468046804673,47.34717383161659
2.968946894689469,47.36217533176661
2.96984698469847,47.37717683191662
2.9707470747074707,47.392178332066635
2.9716471647164715,47.40717983221665
2.9725472547254723,47.42218133236666
2.973447344734473,47.437182832516676
2.974347434743474,47.45218433266669
2.975247524752475,47.4671858328167
2.9761476147614756,47.48218733296672
2.9770477047704764,47.49718883311673
2.9779477947794772,47.512190333266744
2.978847884788479,47.52719183341678
2.9797479747974798,47.54219333356679
2.9806480648064806,47.55719483371681
2.9815481548154814,47.57219633386682
2.9824482448244822,47.587197834016834
2.983348334833483,47.60219933416685
2.984248424842484,47.61720083431686
2.9851485148514847,47.632202334466875
2.9860486048604855,47.64720383461689
2.9869486948694863,47.6622053347669
2.987848784878487,47.677206834916916
2.988748874887489,47.692208335066944
2.9896489648964897,47.70720983521696
2.9905490549054905,47.72221133536697
2.9914491449144913,47.737212835516985
2.992349234923492,47.752214335667
2.993249324932493,47.76721583581701
2.994149414941494,47.782217335967026
2.9950495049504946,47.79721883611704
2.9959495949594954,47.81222033626705
2.9968496849684962,47.82722183641707
2.997749774977497,47.84222333656708
2.9986498649864988,47.8572248367171
2.9995499549954996,47.872226336867115
3.0004500450045004,47.88722783701713
3.0013501350135012,47.90222933716715
3.002250225022502,47.917230837317156
3.003150315031503,47.93223233746718
3.0040504050405037,47.94723383761719
3.0049504950495045,47.962235337767204
3.0058505850585053,47.97723683791721
3.006750675067506,47.992238338067224
3.007650765076507,48.00723983821724
3.008550855085508,48.02224133836725
3.0094509450945095,48.03724283851729
3.0103510351035103,48.0522443386673
3.011251125112511,48.067245838817314
3.012151215121512,48.08224733896733
3.013051305130513,48.09724883911734
3.0139513951395136,48.112250339267355
3.0148514851485144,48.12725183941737
3.0157515751575152,48.14225333956738
3.016651665166516,48.157254839717396
3.017551755175517,48.17225633986741
3.0184518451845177,48.18725784001742
3.0193519351935194,48.20225934016745
3.0202520252025202,48.217260840317465
3.021152115211521,48.23226234046748
3.022052205220522,48.24726384061749
3.0229522952295227,48.262265340767506
3.0238523852385235,48.27726684091753
3.0247524752475243,48.29226834106753
3.025652565256525,48.30726984121755
3.026552655265526,48.32227134136757
3.027452745274527,48.337272841517574
3.0283528352835276,48.35227434166759
3.0292529252925293,48.367275841817616
3.03015301530153,48.38227734196763
3.031053105310531,48.39727884211764
3.031953195319532,48.41228034226766
3.0328532853285326,48.42728184241767
3.0337533753375334,48.442283342567684
3.0346534653465342,48.4572848427177
3.035553555355535,48.47228634286771
3.036453645364536,48.487287843017725
3.0373537353735367,48.50228934316774
3.0382538253825375,48.51729084331775
3.0391539153915392,48.53229234346778
3.04005400540054,48.547293843617794
3.040954095409541,48.56229534376781
3.0418541854185417,48.57729684391782
3.0427542754275425,48.592298344067835
3.0436543654365433,48.60729984421785
3.044554455445544,48.62230134436786
3.045454545454545,48.637302844517876
3.046354635463546,48.65230434466789
3.0472547254725466,48.6673058448179
3.0481548154815474,48.68230734496792
3.049054905490549,48.69730884511795
3.04995499549955,48.712310345267966
3.050855085508551,48.72731184541798
3.0517551755175516,48.74231334556799
3.0526552655265524,48.75731484571801
3.0535553555355532,48.77231634586802
3.054455445544554,48.787317846018034
3.055355535553555,48.80231934616805
3.0562556255625557,48.81732084631806
3.0571557155715565,48.832322346468075
3.0580558055805573,48.84732384661809
3.058955895589559,48.86232534676811
3.05985598559856,48.87732684691812
3.0607560756075607,48.89232834706814
3.0616561656165615,48.90732984721815
3.0625562556255623,48.922331347368164
3.063456345634563,48.93733284751818
3.064356435643564,48.95233434766819
3.065256525652565,48.967335847818205
3.0661566156615656,48.98233734796822
3.0670567056705664,48.99733884811823
3.0679567956795673,49.012340348268246
3.068856885688569,49.027341848418274
3.06975697569757,49.04234334856829
3.0706570657065706,49.0573448487183
3.0715571557155714,49.072346348868315
3.0724572457245722,49.08734784901833
3.073357335733573,49.10234934916834
3.074257425742574,49.117350849318356
3.0751575157515747,49.13235234946837
3.0760576057605755,49.14735384961838
3.0769576957695763,49.1623553497684
3.077857785778577,49.17735684991841
3.078757875787579,49.192358350068446
3.0796579657965797,49.20735985021846
3.0805580558055805,49.22236135036847
3.0814581458145813,49.23736285051849
3.082358235823582,49.2523643506685
3.083258325832583,49.267365850818514
3.084158415841584,49.28236735096853
3.0850585058505846,49.29736885111854
3.0859585958595854,49.312370351268555
3.0868586858685862,49.32737185141857
3.087758775877587,49.34237335156858
3.088658865886589,49.3573748517186
3.0895589558955896,49.37237635186862
3.0904590459045904,49.38737785201863
3.0913591359135912,49.402379352168644
3.092259225922592,49.41738085231866
3.093159315931593,49.43238235246867
3.0940594059405937,49.447383852618685
3.0949594959495945,49.4623853527687
3.0958595859585953,49.47738685291871
3.096759675967596,49.492388353068726
3.097659765976597,49.50738985321874
3.098559855985598,49.522391353368754
3.0994599459945995,49.53739285351879
3.1003600360036003,49.5523943536688
3.101260126012601,49.567395853818816
3.102160216021602,49.58239735396883
3.103060306030603,49.59739885411884
3.1039603960396036,49.61240035426886
3.1048604860486044,49.62740185441887
3.1057605760576052,49.642403354568884
3.106660666066606,49.6574048547189
3.107560756075607,49.67240635486891
3.1084608460846077,49.687407855018925
3.1093609360936094,49.70240935516895
3.1102610261026102,49.71741085531897
3.111161116111611,49.73241235546898
3.112061206120612,49.747413855618994
3.1129612961296127,49.76241535576901
3.1138613861386135,49.77741685591902
3.1147614761476143,49.792418356069035
3.115661566156615,49.80741985621905
3.116561656165616,49.82242135636906
3.117461746174617,49.837422856519076
3.1183618361836176,49.85242435666909
3.1192619261926193,49.86742585681911
3.12016201620162,49.882427356969124
3.121062106210621,49.89742885711914
3.121962196219622,49.91243035726915
3.1228622862286226,49.927431857419165
3.1237623762376234,49.94243335756918
3.1246624662466242,49.95743485771919
3.125562556255625,49.972436357869206
3.126462646264626,49.98743785801922
3.1273627362736267,50.002439358169234
3.1282628262826275,50.01744085831925
3.1291629162916292,50.03244235846928
3.13006300630063,50.047443858619296
3.130963096309631,50.06244535876931
3.1318631863186317,50.07744685891932
3.1327632763276325,50.09244835906934
3.1336633663366333,50.10744985921935
3.134563456345634,50.122451359369364
3.135463546354635,50.13745285951938
3.136363636363636,50.15245435966939
3.1372637263726366,50.167455859819405
3.1381638163816374,50.18245735996942
3.139063906390639,50.19745886011945
3.13996399639964,50.21246036026946
3.140864086408641,50.227461860419474
3.1417641764176416,50.24246336056949
3.1426642664266424,50.2574648607195
3.1435643564356432,50.272466360869515
3.144464446444644,50.287467861019536
3.145364536453645,50.30246936116954
3.1462646264626457,50.317470861319556
3.1471647164716465,50.33247236146957
3.1480648064806473,50.347473861619584
3.148964896489649,50.36247536176961
3.14986498649865,50.377476861919625
3.1507650765076507,50.39247836206964
3.1516651665166515,50.40747986221965
3.1525652565256523,50.422481362369666
3.153465346534653,50.43748286251968
3.154365436543654,50.45248436266969
3.155265526552655,50.46748586281971
3.1561656165616556,50.48248736296972
3.1570657065706564,50.497488863119735
3.1579657965796573,50.51249036326975
3.158865886588659,50.527491863419776
3.15976597659766,50.54249336356979
3.1606660666066606,50.5574948637198
3.1615661566156614,50.57249636386982
3.1624662466246622,50.58749786401983
3.163366336633663,50.602499364169844
3.164266426642664,50.61750086431986
3.1651665166516647,50.63250236446987
3.1660666066606655,50.647503864619885
3.1669666966696663,50.6625053647699
3.167866786678667,50.67750686491991
3.168766876687669,50.69250836506995
3.1696669666966697,50.70750986521996
3.1705670567056705,50.722511365369975
3.1714671467146713,50.73751286551999
3.172367236723672,50.75251436567
3.173267326732673,50.767515865820016
3.174167416741674,50.78251736597003
3.1750675067506746,50.79751886612004
3.1759675967596754,50.81252036627006
3.1768676867686763,50.82752186642007
3.177767776777677,50.842523366570084
3.178667866786678,50.8575248667201
3.1795679567956796,50.87252636687012
3.1804680468046804,50.88752786702013
3.1813681368136812,50.902529367170146
3.182268226822682,50.91753086732016
3.183168316831683,50.93253236747017
3.1840684068406837,50.94753386762019
3.1849684968496845,50.9625353677702
3.1858685868586853,50.977536867920215
3.186768676867686,50.99253836807023
3.187668766876687,51.00753986822024
3.188568856885688,51.022541368370256
3.1894689468946895,51.03754286852028
3.1903690369036903,51.0525443686703
3.191269126912691,51.06754586882031
3.192169216921692,51.082547368970324
3.193069306930693,51.097548869120345
3.1939693969396936,51.11255036927035
3.1948694869486944,51.127551869420365
3.1957695769576953,51.14255336957038
3.196669666966696,51.15755486972039
3.197569756975697,51.17255636987041
3.1984698469846977,51.18755787002042
3.1993699369936994,51.202559370170455
3.2002700270027002,51.21756087032047
3.201170117011701,51.23256237047048
3.202070207020702,51.247563870620496
3.2029702970297027,51.26256537077051
3.2038703870387035,51.27756687092052
3.2047704770477043,51.29256837107054
3.205670567056705,51.30756987122055
3.206570657065706,51.322571371370564
3.207470747074707,51.33757287152058
3.2083708370837076,51.35257437167059
3.2092709270927093,51.36757587182061
3.21017101710171,51.382577371970626
3.211071107110711,51.39757887212064
3.211971197119712,51.412580372270654
3.2128712871287126,51.42758187242067
3.2137713771377134,51.44258337257068
3.2146714671467143,51.457584872720695
3.215571557155715,51.47258637287071
3.216471647164716,51.48758787302072
3.2173717371737167,51.502589373170736
3.2182718271827175,51.51759087332075
3.2191719171917192,51.532592373470784
3.22007200720072,51.5475938736208
3.220972097209721,51.56259537377081
3.2218721872187217,51.577596873920825
3.2227722772277225,51.59259837407084
3.2236723672367233,51.60759987422085
3.224572457245724,51.622601374370866
3.225472547254725,51.63760287452088
3.226372637263726,51.652604374670894
3.2272727272727266,51.66760587482091
3.2281728172817274,51.68260737497092
3.229072907290729,51.69760887512095
3.22997299729973,51.71261037527096
3.230873087308731,51.727611875420976
3.2317731773177316,51.74261337557099
3.2326732673267324,51.757614875721
3.2335733573357333,51.77261637587102
3.234473447344734,51.78761787602103
3.235373537353735,51.802619376171045
3.2362736273627357,51.81762087632106
3.2371737173717365,51.83262237647107
3.2380738073807374,51.847623876621086
3.238973897389739,51.862625376771106
3.23987398739874,51.87762687692112
3.2407740774077407,51.892628377071134
3.2416741674167415,51.90762987722115
3.2425742574257423,51.92263137737116
3.243474347434743,51.937632877521175
3.244374437443744,51.95263437767119
3.245274527452745,51.9676358778212
3.2461746174617456,51.982637377971216
3.2470747074707464,51.99763887812123
3.2479747974797473,52.01264037827125
3.248874887488749,52.02764187842128
3.24977497749775,52.04264337857129
3.2506750675067506,52.057644878721305
3.2515751575157514,52.07264637887132
3.2524752475247523,52.08764787902133
3.253375337533753,52.102649379171346
3.254275427542754,52.11765087932136
3.2551755175517547,52.132652379471374
3.2560756075607555,52.14765387962139
3.2569756975697564,52.1626553797714
3.257875787578757,52.177656879921415
3.258775877587759,52.19265838007144
3.2596759675967597,52.207659880221456
3.2605760576057605,52.22266138037147
3.2614761476147613,52.23766288052148
3.262376237623762,52.2526643806715
3.263276327632763,52.26766588082151
3.264176417641764,52.282667380971525
3.2650765076507646,52.29766888112154
3.2659765976597654,52.31267038127155
3.2668766876687663,52.327671881421566
3.267776777677767,52.34267338157158
3.268676867686768,52.3576748817216
3.2695769576957696,52.37267638187162
3.2704770477047704,52.387677882021634
3.2713771377137713,52.40267938217165
3.272277227722772,52.41768088232166
3.273177317731773,52.432682382471675
3.2740774077407737,52.44768388262169
3.2749774977497745,52.4626853827717
3.2758775877587754,52.47768688292172
3.276777677767776,52.49268838307173
3.277677767776777,52.507689883221744
3.278577857785778,52.52269138337176
3.2794779477947795,52.537692883521785
3.2803780378037803,52.5526943836718
3.281278127812781,52.56769588382181
3.282178217821782,52.582697383971826
3.283078307830783,52.59769888412184
3.2839783978397836,52.612700384271854
3.2848784878487844,52.62770188442187
3.2857785778577853,52.64270338457188
3.286678667866786,52.657704884721895
3.287578757875787,52.67270638487191
3.2884788478847877,52.68770788502192
3.2893789378937894,52.70270938517196
3.2902790279027903,52.71771088532197
3.291179117911791,52.732712385471984
3.292079207920792,52.747713885622
3.2929792979297927,52.76271538577201
3.2938793879387935,52.777716885922025
3.2947794779477944,52.79271838607204
3.295679567956795,52.80771988622205
3.296579657965796,52.822721386372066
3.297479747974797,52.83772288652208
3.2983798379837976,52.852724386672094
3.2992799279927993,52.867725886822114
3.3001800180018,52.88272738697213
3.301080108010801,52.89772888712214
3.301980198019802,52.912730387272155
3.3028802880288026,52.92773188742217
3.3037803780378034,52.94273338757218
3.3046804680468043,52.9577348877222
3.305580558055805,52.97273638787221
3.306480648064806,52.987737888022224
3.3073807380738067,53.00273938817224
3.3082808280828075,53.01774088832225
3.3091809180918093,53.03274238847228
3.31008100810081,53.04774388862229
3.310981098109811,53.062745388772306
3.3118811881188117,53.07774688892232
3.3127812781278125,53.092748389072334
3.3136813681368134,53.10774988922235
3.314581458145814,53.12275138937236
3.315481548154815,53.137752889522375
3.316381638163816,53.15275438967239
3.3172817281728166,53.1677558898224
3.3181818181818175,53.182757389972416
3.319081908190819,53.19775889012245
3.31998199819982,53.212760390272464
3.320882088208821,53.22776189042248
3.3217821782178216,53.24276339057249
3.3226822682268224,53.257764890722505
3.3235823582358233,53.27276639087252
3.324482448244824,53.28776789102253
3.325382538253825,53.302769391172546
3.3262826282628257,53.31777089132256
3.3271827182718265,53.332772391472574
3.3280828082808274,53.34777389162259
3.328982898289829,53.36277539177261
3.32988298829883,53.37777689192262
3.3307830783078307,53.392778392072636
3.3316831683168315,53.40777989222265
3.3325832583258324,53.42278139237266
3.333483348334833,53.43778289252268
3.334383438343834,53.45278439267269
3.335283528352835,53.467785892822704
3.3361836183618356,53.48278739297272
3.3370837083708365,53.49778889312273
3.3379837983798373,53.512790393272745
3.338883888388839,53.52779189342278
3.33978397839784,53.54279339357279
3.3406840684068406,53.55779489372281
3.3415841584158414,53.57279639387282
3.3424842484248423,53.587797894022835
3.343384338433843,53.60279939417285
3.344284428442844,53.61780089432286
3.3451845184518447,53.632802394472876
3.3460846084608455,53.64780389462289
3.3469846984698464,53.6628053947729
3.347884788478847,53.67780689492292
3.348784878487849,53.692808395072944
3.3496849684968497,53.70780989522296
3.3505850585058505,53.72281139537297
3.3514851485148514,53.737812895522985
3.352385238523852,53.752814395673
3.353285328532853,53.76781589582301
3.354185418541854,53.78281739597303
3.3550855085508546,53.79781889612304
3.3559855985598555,53.812820396273054
3.3568856885688563,53.82782189642307
3.357785778577857,53.84282339657308
3.358685868586858,53.857824896723095
3.3595859585958596,53.872826396873116
3.3604860486048604,53.88782789702313
3.3613861386138613,53.90282939717314
3.362286228622862,53.91783089732316
3.363186318631863,53.93283239747317
3.3640864086408637,53.94783389762319
3.3649864986498645,53.9628353977732
3.3658865886588654,53.97783689792321
3.366786678667866,53.99283839807323
3.367686768676867,54.00783989822324
3.368586858685868,54.02284139837325
3.3694869486948695,54.03784289852329
3.3703870387038704,54.0528443986733
3.371287128712871,54.067845898823315
3.372187218721872,54.08284739897333
3.373087308730873,54.09784889912334
3.3739873987398736,54.112850399273356
3.3748874887488745,54.12785189942337
3.3757875787578753,54.14285339957338
3.376687668766876,54.1578548997234
3.377587758775877,54.17285639987341
3.3784878487848777,54.187857900023424
3.3793879387938794,54.20285940017346
3.3802880288028803,54.217860900323466
3.381188118811881,54.23286240047348
3.382088208820882,54.24786390062349
3.3829882988298827,54.26286540077351
3.3838883888388835,54.27786690092352
3.3847884788478844,54.292868401073534
3.385688568856885,54.30786990122355
3.386588658865886,54.32287140137356
3.387488748874887,54.337872901523575
3.3883888388838876,54.35287440167359
3.3892889288928894,54.367875901823616
3.39018901890189,54.38287740197363
3.391089108910891,54.397878902123644
3.391989198919892,54.41288040227366
3.3928892889288926,54.42788190242367
3.3937893789378935,54.442883402573685
3.3946894689468943,54.4578849027237
3.395589558955895,54.47288640287371
3.396489648964896,54.487887903023726
3.3973897389738967,54.50288940317374
3.3982898289828976,54.51789090332375
3.3991899189918993,54.53289240347378
3.4000900090009,54.547893903623795
3.400990099009901,54.56289540377381
3.4018901890189017,54.57789690392382
3.4027902790279025,54.592898404073836
3.4036903690369034,54.60789990422385
3.404590459045904,54.62290140437386
3.405490549054905,54.63790290452388
3.406390639063906,54.65290440467389
3.4072907290729066,54.667905904823904
3.4081908190819075,54.68290740497392
3.409090909090909,54.69790890512395
3.40999099909991,54.712910405273966
3.410891089108911,54.72791190542398
3.4117911791179116,54.742913405573994
3.4126912691269125,54.75791490572401
3.4135913591359133,54.77291640587402
3.414491449144914,54.787917906024035
3.415391539153915,54.80291940617405
3.4162916291629157,54.81792090632406
3.4171917191719166,54.832922406474076
3.4180918091809174,54.84792390662409
3.418991899189919,54.86292540677411
3.41989198919892,54.877926906924124
3.4207920792079207,54.89292840707414
3.4216921692169215,54.90792990722415
3.4225922592259224,54.922931407374165
3.423492349234923,54.93793290752418
3.424392439243924,54.95293440767419
3.425292529252925,54.967935907824206
3.4261926192619256,54.98293740797422
3.4270927092709265,54.99793890812423
3.4279927992799273,55.01294040827425
3.428892889288929,55.02794190842428
3.42979297929793,55.04294340857429
3.4306930693069306,55.0579449087243
3.4315931593159315,55.07294640887432
3.4324932493249323,55.08794790902433
3.433393339333933,55.10294940917434
3.434293429342934,55.117950909324364
3.4351935193519347,55.13295240947437
3.4360936093609356,55.147953909624384
3.4369936993699364,55.1629554097744
3.437893789378937,55.17795690992441
3.438793879387938,55.192958410074425
3.4396939693969397,55.20795991022446
3.4405940594059405,55.222961410374474
3.4414941494149414,55.23796291052449
3.442394239423942,55.2529644106745
3.443294329432943,55.267965910824515
3.444194419441944,55.28296741097453
3.4450945094509446,55.29796891112454
3.4459945994599455,55.312970411274556
3.4468946894689463,55.32797191142457
3.447794779477947,55.34297341157458
3.448694869486948,55.3579749117246
3.4495949594959496,55.37297641187462
3.4504950495049505,55.38797791202463
3.4513951395139513,55.402979412174645
3.452295229522952,55.41798091232466
3.453195319531953,55.43298241247467
3.4540954095409537,55.447983912624686
3.4549954995499546,55.4629854127747
3.4558955895589554,55.47798691292471
3.456795679567956,55.49298841307473
3.457695769576957,55.50798991322474
3.458595859585958,55.522991413374754
3.4594959495949595,55.53799291352479
3.4603960396039604,55.5529944136748
3.461296129612961,55.56799591382482
3.462196219621962,55.58299741397483
3.463096309630963,55.597998914124844
3.4639963996399636,55.61300041427486
3.4648964896489645,55.62800191442487
3.4657965796579653,55.643003414574885
3.466696669666966,55.6580049147249
3.467596759675967,55.67300641487491
3.4684968496849677,55.688007915024926
3.4693969396939695,55.703009415174954
3.4702970297029703,55.71801091532497
3.471197119711971,55.73301241547498
3.472097209720972,55.748013915624995
3.4729972997299727,55.76301541577501
3.4738973897389736,55.77801691592502
3.4747974797479744,55.793018416075036
3.475697569756975,55.80801991622505
3.476597659765976,55.82302141637506
3.477497749774977,55.83802291652508
3.4783978397839777,55.85302441667509
3.4792979297929794,55.86802591682512
3.48019801980198,55.883027416975125
3.481098109810981,55.89802891712514
3.481998199819982,55.91303041727515
3.4828982898289826,55.928031917425166
3.4837983798379835,55.94303341757518
3.4846984698469843,55.95803491772519
3.485598559855985,55.97303641787521
3.486498649864986,55.98803791802522
3.4873987398739867,56.003039418175234
3.4882988298829876,56.01804091832525
3.4891989198919893,56.03304241847528
3.49009900990099,56.0480439186253
3.490999099909991,56.06304541877531
3.4918991899189917,56.078046918925324
3.4927992799279926,56.09304841907534
3.4936993699369934,56.10804991922535
3.494599459945994,56.123051419375365
3.495499549954995,56.13805291952538
3.496399639963996,56.15305441967539
3.4972997299729967,56.168055919825406
3.4981998199819975,56.18305741997542
3.499099909990999,56.19805892012545
3.5,56.21306042027546
3.500900090009001,56.228061920425475
3.5018001800180016,56.24306342057549
3.5027002700270025,56.2580649207255
3.5036003600360033,56.273066420875516
3.504500450045004,56.28806792102553
3.505400540054005,56.30306942117554
3.5063006300630057,56.31807092132556
3.5072007200720066,56.33307242147557
3.5081008100810074,56.348073921625584
3.509000900090008,56.3630754217756
3.509900990099009,56.37807692192561
3.51080108010801,56.393078422075625
3.5117011701170107,56.40807992222564
3.5126012601260115,56.42308142237565
3.5135013501350123,56.438082922525666
3.514401440144015,56.45308442267571
3.5153015301530157,56.46808592282572
3.5162016201620165,56.483087422975736
3.5171017101710174,56.49808892312575
3.518001800180018,56.51309042327576
3.518901890189019,56.52809192342578
3.51980198019802,56.54309342357579
3.5207020702070206,56.558094923725804
3.5216021602160215,56.57309642387582
3.5225022502250223,56.58809792402583
3.523402340234023,56.603099424175845
3.524302430243024,56.61810092432586
3.5252025202520247,56.63310242447587
3.5261026102610256,56.648103924625886
3.5270027002700264,56.6631054247759
3.527902790279027,56.67810692492591
3.528802880288028,56.69310842507593
3.529702970297029,56.70810992522594
3.5306030603060297,56.723111425375954
3.5315031503150305,56.73811292552597
3.5324032403240313,56.75311442567598
3.533303330333032,56.768115925825995
3.5342034203420347,56.78311742597604
3.5351035103510355,56.79811892612605
3.5360036003600364,56.813120426276065
3.536903690369037,56.82812192642608
3.537803780378038,56.84312342657609
3.538703870387039,56.858124926726106
3.5396039603960396,56.87312642687612
3.5405040504050405,56.88812792702613
3.5414041404140413,56.90312942717615
3.542304230423042,56.91813092732616
3.543204320432043,56.933132427476174
3.5441044104410437,56.94813392762619
3.5450045004500446,56.9631354277762
3.5459045904590454,56.978136927926215
3.546804680468046,56.99313842807623
3.547704770477047,57.00813992822624
3.548604860486048,57.023141428376256
3.5495049504950487,57.03814292852627
3.5504050405040495,57.05314442867628
3.5513051305130503,57.0681459288263
3.552205220522051,57.08314742897631
3.553105310531052,57.098148929126324
3.5540054005400545,57.113150429276374
3.5549054905490554,57.12815192942639
3.555805580558056,57.1431534295764
3.556705670567057,57.158154929726415
3.557605760576058,57.17315642987643
3.5585058505850586,57.18815793002644
3.5594059405940595,57.203159430176456
3.5603060306030603,57.21816093032647
3.561206120612061,57.23316243047648
3.562106210621062,57.2481639306265
3.5630063006300627,57.26316543077651
3.5639063906390636,57.278166930926524
3.5648064806480644,57.29316843107654
3.565706570657065,57.30816993122655
3.566606660666066,57.323171431376565
3.567506750675067,57.33817293152658
3.5684068406840677,57.35317443167659
3.5693069306930685,57.368175931826606
3.5702070207020693,57.38317743197662
3.57110711071107,57.39817893212663
3.572007200720071,57.41318043227665
3.5729072907290718,57.42818193242666
3.5738073807380726,57.443183432576674
3.574707470747075,57.45818493272672
3.575607560756076,57.47318643287673
3.576507650765077,57.488187933026744
3.5774077407740776,57.50318943317676
3.5783078307830785,57.51819093332677
3.5792079207920793,57.533192433476785
3.58010801080108,57.5481939336268
3.581008100810081,57.56319543377681
3.5819081908190817,57.578196933926826
3.5828082808280826,57.59319843407684
3.5837083708370834,57.60819993422685
3.584608460846084,57.62320143437687
3.585508550855085,57.63820293452688
3.586408640864086,57.653204434676894
3.5873087308730867,57.66820593482691
3.5882088208820875,57.68320743497692
3.5891089108910883,57.698208935126935
3.590009000900089,57.71321043527695
3.59090909090909,57.72821193542696
3.5918091809180908,57.743213435576976
3.5927092709270916,57.75821493572699
3.5936093609360924,57.773216435877
3.594509450945095,57.78821793602704
3.595409540954096,57.80321943617705
3.5963096309630966,57.81822093632707
3.5972097209720975,57.83322243647708
3.5981098109810983,57.84822393662709
3.599009900990099,57.86322543677711
3.5999099909991,57.87822693692712
3.6008100810081007,57.893228437077134
3.6017101710171016,57.90822993722715
3.6026102610261024,57.92323143737716
3.603510351035103,57.938232937527175
3.604410441044104,57.95323443767719
3.605310531053105,57.9682359378272
3.6062106210621057,57.983237437977216
3.6071107110711065,57.99823893812723
3.6080108010801073,58.01324043827724
3.608910891089108,58.02824193842726
3.609810981098109,58.04324343857727
3.6107110711071098,58.058244938727285
3.6116111611161106,58.0732464388773
3.6125112511251114,58.08824793902731
3.613411341134112,58.103249439177326
3.614311431143115,58.11825093932738
3.6152115211521156,58.13325243947739
3.6161116111611165,58.1482539396274
3.6170117011701173,58.163255439777416
3.617911791179118,58.17825693992743
3.618811881188119,58.19325844007744
3.6197119711971197,58.20825994022746
3.6206120612061206,58.22326144037748
3.6215121512151214,58.238262940527484
3.622412241224122,58.2532644406775
3.623312331233123,58.26826594082752
3.624212421242124,58.28326744097753
3.6251125112511247,58.29826894112754
3.6260126012601255,58.31327044127755
3.6269126912691263,58.328271941427566
3.627812781278127,58.34327344157758
3.628712871287128,58.3582749417276
3.6296129612961288,58.37327644187761
3.6305130513051296,58.38827794202763
3.6314131413141304,58.403279442177634
3.632313231323131,58.418280942327655
3.633213321332132,58.43328244247766
3.6341134113411346,58.448283942627704
3.6350135013501355,58.46328544277772
3.6359135913591363,58.47828694292773
3.636813681368137,58.493288443077745
3.637713771377138,58.50828994322776
3.6386138613861387,58.52329144337777
3.6395139513951396,58.538292943527786
3.6404140414041404,58.5532944436778
3.641314131413141,58.56829594382781
3.642214221422142,58.58329744397783
3.643114311431143,58.59829894412784
3.6440144014401437,58.613300444277854
3.6449144914491445,58.62830194442787
3.6458145814581453,58.64330344457788
3.646714671467146,58.658304944727895
3.647614761476147,58.67330644487791
3.6485148514851478,58.68830794502792
3.6494149414941486,58.703309445177936
3.6503150315031494,58.71831094532795
3.65121512151215,58.733312445477964
3.652115211521151,58.74831394562798
3.653015301530152,58.76331544577799
3.6539153915391545,58.77831694592803
3.6548154815481553,58.79331844607805
3.655715571557156,58.80831994622806
3.656615661566157,58.823321446378074
3.6575157515751577,58.83832294652809
3.6584158415841586,58.8533244466781
3.6593159315931594,58.868325946828115
3.66021602160216,58.88332744697813
3.661116111611161,58.89832894712814
3.662016201620162,58.913330447278156
3.6629162916291627,58.92833194742817
3.6638163816381635,58.94333344757818
3.6647164716471643,58.9583349477282
3.665616561656165,58.97333644787821
3.666516651665166,58.988337948028224
3.6674167416741668,59.00333944817824
3.6683168316831676,59.01834094832825
3.6692169216921684,59.033342448478265
3.670117011701169,59.04834394862828
3.67101710171017,59.06334544877829
3.671917191719171,59.078346948928306
3.6728172817281717,59.09334844907832
3.6737173717371725,59.108349949228334
3.674617461746175,59.12335144937838
3.675517551755176,59.1383529495284
3.6764176417641767,59.15335444967841
3.6773177317731776,59.168355949828424
3.6782178217821784,59.18335744997844
3.679117911791179,59.19835895012845
3.68001800180018,59.213360450278465
3.680918091809181,59.22836195042848
3.6818181818181817,59.24336345057849
3.6827182718271825,59.258364950728506
3.6836183618361833,59.27336645087852
3.684518451845184,59.28836795102853
3.685418541854185,59.30336945117855
3.6863186318631858,59.31837095132856
3.6872187218721866,59.333372451478574
3.6881188118811874,59.34837395162859
3.689018901890188,59.3633754517786
3.689918991899189,59.378376951928615
3.69081908190819,59.39337845207863
3.6917191719171907,59.40837995222864
3.6926192619261915,59.423381452378656
3.6935193519351923,59.43838295252867
3.694419441944195,59.45338445267871
3.6953195319531957,59.468385952828726
3.6962196219621966,59.48338745297874
3.6971197119711974,59.49838895312875
3.698019801980198,59.51339045327877
3.698919891989199,59.52839195342878
3.6998199819982,59.543393453578794
3.7007200720072007,59.55839495372881
3.7016201620162015,59.57339645387882
3.7025202520252023,59.588397954028835
3.703420342034203,59.60339945417885
3.704320432043204,59.61840095432886
3.7052205220522048,59.633402454478876
3.7061206120612056,59.64840395462889
3.7070207020702064,59.6634054547789
3.707920792079207,59.67840695492892
3.708820882088208,59.69340845507893
3.709720972097209,59.708409955228944
3.7106210621062097,59.72341145537896
3.7115211521152105,59.73841295552897
3.7124212421242113,59.753414455678985
3.713321332133212,59.768415955829
3.7142214221422147,59.783417455979034
3.7151215121512156,59.79841895612905
3.7160216021602164,59.81342045627906
3.716921692169217,59.828421956429075
3.717821782178218,59.84342345657909
3.718721872187219,59.8584249567291
3.7196219621962197,59.873426456879116
3.7205220522052205,59.88842795702913
3.7214221422142213,59.90342945717914
3.722322232223222,59.91843095732916
3.723222322232223,59.93343245747918
3.7241224122412238,59.948433957629184
3.7250225022502246,59.9634354577792
3.7259225922592254,59.97843695792921
3.726822682268226,59.993438458079225
3.727722772277227,60.00843995822924
3.728622862286228,60.02344145837925
3.7295229522952287,60.03844295852927
3.7304230423042295,60.05344445867928
3.7313231323132303,60.068445958829294
3.732223222322231,60.08344745897931
3.733123312331232,60.09844895912932
3.7340234023402346,60.11345045927937
3.7349234923492354,60.128451959429384
3.735823582358236,60.1434534595794
3.736723672367237,60.15845495972941
3.737623762376238,60.173456459879425
3.7385238523852387,60.18845796002944
3.7394239423942395,60.20345946017945
3.7403240324032403,60.218460960329466
3.741224122412241,60.23346246047948
3.742124212421242,60.24846396062949
3.7430243024302428,60.26346546077951
3.7439243924392436,60.27846696092952
3.7448244824482444,60.293468461079534
3.745724572457245,60.30846996122955
3.746624662466246,60.32347146137956
3.747524752475247,60.338472961529575
3.7484248424842477,60.35347446167959
3.7493249324932485,60.3684759618296
3.7502250225022493,60.383477461979616
3.75112511251125,60.39847896212963
3.752025202520251,60.413480462279644
3.7529252925292518,60.42848196242966
3.7538253825382526,60.44348346257967
3.754725472547255,60.45848496272971
3.755625562556256,60.47348646287973
3.756525652565257,60.48848796302974
3.7574257425742577,60.503489463179754
3.7583258325832585,60.51849096332977
3.7592259225922593,60.53349246347978
3.76012601260126,60.548493963629795
3.761026102610261,60.56349546377981
3.7619261926192618,60.57849696392982
3.7628262826282626,60.593498464079836
3.7637263726372634,60.60849996422985
3.764626462646264,60.62350146437986
3.765526552655265,60.63850296452988
3.766426642664266,60.65350446467989
3.7673267326732667,60.668505964829905
3.7682268226822675,60.68350746497992
3.7691269126912683,60.69850896512993
3.770027002700269,60.713510465279946
3.77092709270927,60.72851196542996
3.7718271827182708,60.74351346557997
3.7727272727272716,60.75851496572999
3.7736273627362724,60.77351646588
3.774527452745275,60.78851796603004
3.775427542754276,60.803519466180056
3.7763276327632767,60.81852096633007
3.7772277227722775,60.83352246648008
3.7781278127812783,60.8485239666301
3.779027902790279,60.86352546678011
3.77992799279928,60.878526966930124
3.7808280828082808,60.89352846708014
3.7817281728172816,60.90852996723015
3.7826282628262824,60.923531467380165
3.783528352835283,60.93853296753018
3.784428442844284,60.95353446768019
3.785328532853285,60.968535967830206
3.7862286228622857,60.98353746798022
3.7871287128712865,60.998538968130234
3.7880288028802873,61.01354046828025
3.788928892889288,61.02854196843026
3.789828982898289,61.043543468580275
3.7907290729072898,61.05854496873029
3.7916291629162906,61.0735464688803
3.7925292529252914,61.088547969030316
3.7934293429342922,61.10354946918033
3.794329432943295,61.11855096933038
3.7952295229522957,61.13355246948039
3.7961296129612965,61.148553969630406
3.7970297029702973,61.16355546978042
3.797929792979298,61.17855696993043
3.798829882988299,61.19355847008045
3.7997299729972998,61.20855997023046
3.8006300630063006,61.223561470380474
3.8015301530153014,61.23856297053049
3.802430243024302,61.2535644706805
3.803330333033303,61.268565970830515
3.804230423042304,61.28356747098053
3.8051305130513047,61.29856897113054
3.8060306030603055,61.313570471280556
3.8069306930693063,61.32857197143057
3.807830783078307,61.343573471580584
3.808730873087308,61.3585749717306
3.8096309630963088,61.37357647188061
3.8105310531053096,61.388577972030625
3.8114311431143104,61.40357947218064
3.8123312331233112,61.41858097233065
3.813231323132312,61.433582472480666
3.8141314131413147,61.44858397263071
3.8150315031503155,61.46358547278072
3.8159315931593163,61.478586972930735
3.816831683168317,61.49358847308075
3.817731773177318,61.50858997323076
3.8186318631863188,61.523591473380776
3.8195319531953196,61.53859297353079
3.8204320432043204,61.5535944736808
3.821332133213321,61.56859597383082
3.822232223222322,61.58359747398083
3.823132313231323,61.598598974130844
3.8240324032403237,61.61360047428086
3.8249324932493245,61.62860197443087
3.8258325832583253,61.643603474580885
3.826732673267326,61.6586049747309
3.827632763276327,61.67360647488091
3.8285328532853278,61.688607975030926
3.8294329432943286,61.70360947518094
3.8303330333033294,61.718610975330954
3.8312331233123302,61.73361247548097
3.832133213321331,61.74861397563098
3.833033303330332,61.763615475780995
3.8339333933393327,61.77861697593101
3.8348334833483353,61.79361847608104
3.835733573357336,61.80861997623106
3.836633663366337,61.82362147638107
3.8375337533753378,61.838622976531084
3.8384338433843386,61.853624476681105
3.8393339333933394,61.86862597683111
3.84023402340234,61.88362747698113
3.841134113411341,61.89862897713114
3.842034203420342,61.91363047728115
3.8429342934293427,61.928631977431166
3.8438343834383435,61.94363347758118
3.8447344734473443,61.958634977731194
3.845634563456345,61.97363647788121
3.846534653465346,61.98863797803122
3.8474347434743468,62.003639478181235
3.8483348334833476,62.01864097833125
3.8492349234923484,62.03364247848126
3.8501350135013492,62.048643978631276
3.85103510351035,62.06364547878129
3.851935193519351,62.0786469789313
3.8528352835283517,62.09364847908132
3.8537353735373525,62.10864997923133
3.854635463546355,62.12365147938138
3.855535553555356,62.1386529795314
3.8564356435643568,62.15365447968141
3.8573357335733576,62.16865597983142
3.8582358235823584,62.183657479981434
3.859135913591359,62.198658980131455
3.86003600360036,62.21366048028146
3.860936093609361,62.228661980431475
3.8618361836183617,62.24366348058149
3.8627362736273625,62.2586649807315
3.8636363636363633,62.273666480881516
3.864536453645364,62.28866798103153
3.865436543654365,62.303669481181544
3.8663366336633658,62.31867098133156
3.8672367236723666,62.33367248148157
3.8681368136813674,62.348673981631585
3.8690369036903682,62.3636754817816
3.869936993699369,62.37867698193161
3.87083708370837,62.393678482081626
3.8717371737173707,62.40867998223164
3.8726372637263715,62.42368148238165
3.8735373537353723,62.43868298253167
3.874437443744375,62.45368448268171
3.8753375337533758,62.46868598283172
3.8762376237623766,62.483687482981736
3.8771377137713774,62.49868898313175
3.878037803780378,62.51369048328176
3.878937893789379,62.52869198343178
3.87983798379838,62.54369348358179
3.8807380738073807,62.558694983731804
3.8816381638163815,62.57369648388182
3.8825382538253823,62.58869798403183
3.883438343834383,62.603699484181845
3.884338433843384,62.61870098433186
3.8852385238523848,62.63370248448187
3.8861386138613856,62.64870398463189
3.8870387038703864,62.6637054847819
3.8879387938793872,62.678706984931914
3.888838883888388,62.69370848508193
3.889738973897389,62.70870998523194
3.8906390639063897,62.723711485381955
3.8915391539153905,62.73871298553197
3.8924392439243913,62.75371448568198
3.893339333933392,62.768715985831996
3.8942394239423948,62.78371748598204
3.8951395139513956,62.79871898613205
3.8960396039603964,62.813720486282065
3.896939693969397,62.82872198643208
3.897839783978398,62.84372348658209
3.898739873987399,62.858724986732106
3.8996399639963997,62.87372648688212
3.9005400540054005,62.888727987032134
3.9014401440144013,62.90372948718215
3.902340234023402,62.91873098733216
3.903240324032403,62.933732487482175
3.9041404140414038,62.94873398763219
3.9050405040504046,62.9637354877822
3.9059405940594054,62.978736987932216
3.9068406840684062,62.99373848808223
3.907740774077407,63.00873998823224
3.908640864086408,63.02374148838226
3.9095409540954087,63.03874298853227
3.9104410441044095,63.053744488682284
3.9113411341134103,63.0687459888323
3.912241224122411,63.08374748898231
3.913141314131412,63.098748989132325
3.9140414041404146,63.113750489282374
3.9149414941494154,63.12875198943239
3.915841584158416,63.1437534895824
3.916741674167417,63.158754989732415
3.917641764176418,63.17375648988243
3.9185418541854187,63.18875799003244
3.9194419441944195,63.203759490182456
3.9203420342034203,63.21876099033247
3.921242124212421,63.23376249048248
3.922142214221422,63.2487639906325
3.9230423042304228,63.26376549078251
3.9239423942394236,63.278766990932525
3.9248424842484244,63.29376849108254
3.9257425742574252,63.30876999123255
3.926642664266426,63.323771491382566
3.927542754275427,63.33877299153258
3.9284428442844277,63.35377449168259
3.9293429342934285,63.36877599183261
3.9302430243024293,63.38377749198262
3.93114311431143,63.398778992132634
3.932043204320431,63.41378049228265
3.932943294329432,63.42878199243266
3.9338433843384326,63.443783492582675
3.934743474347435,63.45878499273272
3.935643564356436,63.47378649288273
3.936543654365437,63.488787993032744
3.9374437443744377,63.50378949318276
3.9383438343834385,63.51879099333277
3.9392439243924393,63.533792493482785
3.94014401440144,63.5487939936328
3.941044104410441,63.56379549378281
3.9419441944194418,63.578796993932826
3.9428442844284426,63.59379849408284
3.9437443744374434,63.608799994232854
3.9446444644464442,63.62380149438287
3.945544554455445,63.63880299453288
3.946444644464446,63.653804494682895
3.9473447344734467,63.66880599483291
3.9482448244824475,63.68380749498292
3.9491449144914483,63.698808995132936
3.950045004500449,63.71381049528295
3.95094509450945,63.72881199543296
3.951845184518451,63.74381349558298
3.9527452745274516,63.75881499573299
3.9536453645364524,63.773816495883004
3.954545454545455,63.78881799603304
3.955445544554456,63.80381949618305
3.9563456345634567,63.818820996333066
3.9572457245724575,63.83382249648308
3.9581458145814583,63.848823996633094
3.959045904590459,63.86382549678311
3.95994599459946,63.87882699693312
3.9608460846084608,63.893828497083135
3.9617461746174616,63.90882999723315
3.9626462646264624,63.92383149738316
3.9635463546354632,63.938832997533176
3.964446444644464,63.95383449768319
3.965346534653465,63.9688359978332
3.9662466246624657,63.98383749798322
3.9671467146714665,63.99883899813323
3.9680468046804673,64.01384049828324
3.968946894689468,64.02884199843326
3.969846984698469,64.04384349858327
3.97074707470747,64.05884499873329
3.9716471647164706,64.0738464988833
3.9725472547254714,64.08884799903332
3.9734473447344723,64.10384949918333
3.974347434743475,64.11885099933338
3.9752475247524757,64.1338524994834
3.9761476147614765,64.1488539996334
3.9770477047704773,64.16385549978342
3.977947794779478,64.17885699993343
3.978847884788479,64.19385850008345
3.9797479747974798,64.20886000023346
3.9806480648064806,64.22386150038348
3.9815481548154814,64.23886300053348
3.9824482448244822,64.2538645006835
3.983348334833483,64.26886600083351
3.984248424842484,64.28386750098353
3.9851485148514847,64.29886900113354
3.9860486048604855,64.31387050128356
3.9869486948694863,64.32887200143357
3.987848784878487,64.34387350158359
3.988748874887488,64.3588750017336
3.989648964896489,64.37387650188361
3.9905490549054896,64.38887800203362
3.9914491449144904,64.40387950218364
3.9923492349234913,64.41888100233365
3.993249324932492,64.43388250248367
3.9941494149414947,64.4488840026337
3.9950495049504955,64.46388550278373
3.9959495949594963,64.47888700293373
3.996849684968497,64.49388850308375
3.997749774977498,64.50889000323376
3.9986498649864988,64.52389150338378
3.9995499549954996,64.53889300353379
4.0004500450045,64.55389450368381
4.001350135013501,64.56889600383381
4.002250225022502,64.58389750398383
4.003150315031503,64.59889900413384
4.004050405040504,64.61390050428386
4.0049504950495045,64.62890200443387
4.005850585058505,64.64390350458389
4.006750675067506,64.6589050047339
4.007650765076507,64.67390650488392
4.008550855085508,64.68890800503392
4.009450945094509,64.70390950518394
4.010351035103509,64.71891100533395
4.01125112511251,64.73391250548397
4.012151215121511,64.74891400563398
4.013051305130512,64.763915505784
4.013951395139513,64.778917005934
4.014851485148515,64.79391850608404
4.015751575157516,64.80892000623406
4.016651665166517,64.82392150638407
4.017551755175518,64.83892300653409
4.018451845184519,64.8539245066841
4.019351935193519,64.86892600683412
4.02025202520252,64.88392750698414
4.021152115211521,64.89892900713414
4.022052205220522,64.91393050728415
4.022952295229523,64.92893200743417
4.0238523852385235,64.94393350758418
4.024752475247524,64.9589350077342
4.025652565256525,64.97393650788422
4.026552655265526,64.98893800803422
4.027452745274527,65.00393950818423
4.028352835283528,65.01894100833425
4.029252925292528,65.03394250848426
4.030153015301529,65.04894400863428
4.03105310531053,65.06394550878429
4.031953195319531,65.0789470089343
4.032853285328532,65.09394850908431
4.0337533753375325,65.10895000923433
4.034653465346535,65.12395150938438
4.035553555355536,65.13895300953439
4.036453645364537,65.15395450968441
4.037353735373538,65.16895600983442
4.038253825382538,65.18395750998444
4.039153915391539,65.19895901013444
4.04005400540054,65.21396051028447
4.040954095409541,65.22896201043447
4.041854185418542,65.24396351058449
4.0427542754275425,65.2589650107345
4.043654365436543,65.27396651088452
4.044554455445544,65.28896801103453
4.045454545454545,65.30396951118455
4.046354635463546,65.31897101133457
4.047254725472547,65.33397251148457
4.048154815481547,65.34897401163458
4.049054905490548,65.3639755117846
4.049954995499549,65.37897701193461
4.05085508550855,65.39397851208463
4.051755175517551,65.40898001223464
4.0526552655265515,65.42398151238466
4.053555355535552,65.43898301253466
4.054455445544555,65.45398451268471
4.055355535553556,65.46898601283472
4.056255625562557,65.48398751298474
4.057155715571557,65.49898901313475
4.058055805580558,65.51399051328477
4.058955895589559,65.52899201343477
4.05985598559856,65.5439935135848
4.060756075607561,65.5589950137348
4.0616561656165615,65.57399651388482
4.062556255625562,65.58899801403483
4.063456345634563,65.60399951418485
4.064356435643564,65.61900101433486
4.065256525652565,65.63400251448488
4.066156615661566,65.64900401463488
4.067056705670566,65.6640055147849
4.067956795679567,65.67900701493491
4.068856885688568,65.69400851508493
4.069756975697569,65.70901001523494
4.07065706570657,65.72401151538496
4.0715571557155705,65.73901301553497
4.072457245724571,65.75401451568499
4.073357335733572,65.76901601583499
4.074257425742575,65.78401751598504
4.075157515751576,65.79901901613505
4.076057605760576,65.81402051628507
4.076957695769577,65.82902201643508
4.077857785778578,65.8440235165851
4.078757875787579,65.8590250167351
4.07965796579658,65.87402651688512
4.0805580558055805,65.88902801703513
4.081458145814581,65.90402951718515
4.082358235823582,65.91903101733516
4.083258325832583,65.93403251748518
4.084158415841584,65.94903401763519
4.085058505850585,65.9640355177852
4.085958595859585,65.97903701793521
4.086858685868586,65.99403851808523
4.087758775877587,66.00904001823524
4.088658865886588,66.02404151838526
4.089558955895589,66.03904301853527
4.0904590459045895,66.05404451868529
4.09135913591359,66.0690460188353
4.092259225922591,66.08404751898532
4.093159315931592,66.09904901913532
4.094059405940593,66.11405051928534
4.094959495949595,66.12905201943539
4.095859585958596,66.1440535195854
4.096759675967597,66.15905501973542
4.097659765976598,66.17405651988543
4.098559855985599,66.18905802003545
4.0994599459945995,66.20405952018545
4.1003600360036,66.21906102033547
4.101260126012601,66.23406252048548
4.102160216021602,66.2490640206355
4.103060306030603,66.26406552078551
4.103960396039604,66.27906702093553
4.104860486048604,66.29406852108553
4.105760576057605,66.30907002123556
4.106660666066606,66.32407152138556
4.107560756075607,66.33907302153558
4.108460846084608,66.35407452168559
4.1093609360936085,66.36907602183561
4.110261026102609,66.38407752198562
4.11116111611161,66.39907902213564
4.112061206120611,66.41408052228564
4.112961296129612,66.42908202243567
4.113861386138613,66.44408352258567
4.114761476147615,66.45908502273572
4.115661566156616,66.47408652288573
4.116561656165617,66.48908802303575
4.117461746174618,66.50408952318575
4.1183618361836185,66.51909102333578
4.119261926192619,66.53409252348578
4.12016201620162,66.5490940236358
4.121062106210621,66.56409552378581
4.121962196219622,66.57909702393583
4.122862286228623,66.59409852408584
4.123762376237623,66.60910002423586
4.124662466246624,66.62410152438586
4.125562556255625,66.63910302453588
4.126462646264626,66.65410452468589
4.127362736273627,66.66910602483591
4.1282628262826275,66.68410752498592
4.129162916291628,66.69910902513594
4.130063006300629,66.71411052528595
4.13096309630963,66.72911202543597
4.131863186318631,66.74411352558597
4.132763276327632,66.759115025736
4.1336633663366324,66.774116525886
4.134563456345635,66.78911802603604
4.135463546354636,66.80411952618606
4.136363636363637,66.81912102633606
4.1372637263726375,66.83412252648608
4.138163816381638,66.84912402663609
4.139063906390639,66.86412552678611
4.13996399639964,66.87912702693612
4.140864086408641,66.89412852708614
4.141764176417642,66.90913002723615
4.142664266426642,66.92413152738617
4.143564356435643,66.93913302753617
4.144464446444644,66.9541345276862
4.145364536453645,66.9691360278362
4.146264626462646,66.98413752798622
4.1471647164716465,66.99913902813623
4.148064806480647,67.01414052828625
4.148964896489648,67.02914202843625
4.149864986498649,67.04414352858628
4.15076507650765,67.05914502873628
4.151665166516651,67.0741465288863
4.1525652565256514,67.08914802903631
4.153465346534652,67.10414952918633
4.154365436543655,67.11915102933638
4.155265526552656,67.13415252948639
4.1561656165616565,67.1491540296364
4.157065706570657,67.16415552978641
4.157965796579658,67.17915702993643
4.158865886588659,67.19415853008644
4.15976597659766,67.20916003023646
4.160666066606661,67.22416153038647
4.161566156615661,67.23916303053649
4.162466246624662,67.2541645306865
4.163366336633663,67.26916603083652
4.164266426642664,67.28416753098652
4.165166516651665,67.29916903113654
4.1660666066606655,67.31417053128655
4.166966696669666,67.32917203143657
4.167866786678667,67.34417353158659
4.168766876687668,67.3591750317366
4.169666966696669,67.3741765318866
4.17056705670567,67.38917803203663
4.1714671467146704,67.40417953218663
4.172367236723671,67.41918103233665
4.173267326732672,67.43418253248666
4.174167416741675,67.44918403263671
4.1750675067506755,67.46418553278671
4.175967596759676,67.47918703293674
4.176867686768677,67.49418853308674
4.177767776777678,67.50919003323676
4.178667866786679,67.52419153338677
4.17956795679568,67.53919303353679
4.18046804680468,67.5541945336868
4.181368136813681,67.56919603383682
4.182268226822682,67.58419753398682
4.183168316831683,67.59919903413684
4.184068406840684,67.61420053428685
4.1849684968496845,67.62920203443687
4.185868586858685,67.64420353458688
4.186768676867686,67.6592050347369
4.187668766876687,67.6742065348869
4.188568856885688,67.68920803503693
4.189468946894689,67.70420953518693
4.1903690369036894,67.71921103533695
4.19126912691269,67.73421253548696
4.192169216921691,67.74921403563698
4.193069306930692,67.76421553578699
4.193969396939693,67.77921703593701
4.194869486948695,67.79421853608704
4.195769576957696,67.80922003623706
4.196669666966697,67.82422153638707
4.197569756975698,67.83922303653709
4.198469846984699,67.8542245366871
4.199369936993699,67.86922603683712
4.2002700270027,67.88422753698713
4.201170117011701,67.89922903713715
4.202070207020702,67.91423053728715
4.202970297029703,67.92923203743717
4.2038703870387035,67.94423353758718
4.204770477047704,67.9592350377372
4.205670567056705,67.97423653788721
4.206570657065706,67.98923803803723
4.207470747074707,68.00423953818724
4.208370837083708,68.01924103833726
4.2092709270927084,68.03424253848726
4.210171017101709,68.04924403863728
4.21107110711071,68.06424553878729
4.211971197119711,68.07924703893731
4.212871287128712,68.09424853908732
4.2137713771377125,68.10925003923734
4.214671467146715,68.12425153938739
4.215571557155716,68.1392530395374
4.216471647164717,68.15425453968741
4.217371737173718,68.16925603983742
4.218271827182718,68.18425753998744
4.219171917191719,68.19925904013745
4.22007200720072,68.21426054028747
4.220972097209721,68.22926204043748
4.221872187218722,68.2442635405875
4.2227722772277225,68.2592650407375
4.223672367236723,68.27426654088752
4.224572457245724,68.28926804103753
4.225472547254725,68.30426954118755
4.226372637263726,68.31927104133756
4.227272727272727,68.33427254148758
4.2281728172817274,68.34927404163759
4.229072907290728,68.3642755417876
4.229972997299729,68.37927704193761
4.23087308730873,68.39427854208763
4.231773177317731,68.40928004223764
4.2326732673267315,68.42428154238766
4.233573357335732,68.43928304253767
4.234473447344735,68.45428454268772
4.235373537353736,68.46928604283772
4.236273627362737,68.48428754298774
4.237173717371737,68.49928904313775
4.238073807380738,68.51429054328777
4.238973897389739,68.52929204343778
4.23987398739874,68.5442935435878
4.240774077407741,68.5592950437378
4.2416741674167415,68.57429654388783
4.242574257425742,68.58929804403783
4.243474347434743,68.60429954418785
4.244374437443744,68.61930104433786
4.245274527452745,68.63430254448788
4.246174617461746,68.64930404463789
4.2470747074707464,68.66430554478791
4.247974797479747,68.67930704493791
4.248874887488748,68.69430854508794
4.249774977497749,68.70931004523794
4.25067506750675,68.72431154538796
4.2515751575157505,68.73931304553797
4.252475247524751,68.75431454568799
4.253375337533752,68.769316045838
4.254275427542755,68.78431754598803
4.255175517551756,68.79931904613805
4.256075607560756,68.81432054628806
4.256975697569757,68.82932204643808
4.257875787578758,68.84432354658809
4.258775877587759,68.8593250467381
4.25967596759676,68.87432654688811
4.2605760576057605,68.88932804703813
4.261476147614761,68.90432954718815
4.262376237623762,68.91933104733816
4.263276327632763,68.93433254748817
4.264176417641764,68.94933404763819
4.265076507650765,68.96433554778821
4.2659765976597654,68.97933704793822
4.266876687668766,68.99433854808822
4.267776777677767,69.00934004823824
4.268676867686768,69.02434154838825
4.269576957695769,69.03934304853827
4.2704770477047695,69.05434454868828
4.27137713771377,69.0693460488383
4.272277227722771,69.0843475489883
4.273177317731772,69.09934904913833
4.274077407740773,69.11435054928833
4.274977497749775,69.12935204943838
4.275877587758776,69.1443535495884
4.276777677767777,69.15935504973842
4.277677767776778,69.17435654988843
4.278577857785779,69.18935805003844
4.2794779477947795,69.20435955018846
4.28037803780378,69.21936105033848
4.281278127812781,69.23436255048848
4.282178217821782,69.24936405063849
4.283078307830783,69.26436555078851
4.283978397839784,69.27936705093852
4.2848784878487844,69.29436855108854
4.285778577857785,69.30937005123855
4.286678667866786,69.32437155138857
4.287578757875787,69.33937305153857
4.288478847884788,69.3543745516886
4.2893789378937885,69.36937605183861
4.290279027902789,69.38437755198862
4.29117911791179,69.39937905213863
4.292079207920791,69.41438055228865
4.292979297929792,69.42938205243867
4.293879387938793,69.44438355258868
4.294779477947795,69.45938505273871
4.295679567956796,69.47438655288873
4.296579657965797,69.48938805303874
4.297479747974798,69.50438955318876
4.2983798379837985,69.51939105333877
4.299279927992799,69.53439255348879
4.3001800180018,69.54939405363879
4.301080108010801,69.56439555378881
4.301980198019802,69.57939705393882
4.302880288028803,69.59439855408884
4.3037803780378034,69.60940005423885
4.304680468046804,69.62440155438887
4.305580558055805,69.63940305453887
4.306480648064806,69.6544045546889
4.307380738073807,69.6694060548389
4.3082808280828075,69.68440755498892
4.309180918091808,69.69940905513893
4.310081008100809,69.71441055528895
4.31098109810981,69.72941205543896
4.311881188118811,69.74441355558898
4.312781278127812,69.75941505573898
4.3136813681368125,69.774416555889
4.314581458145815,69.78941805603904
4.315481548154816,69.80441955618906
4.316381638163817,69.81942105633907
4.3172817281728175,69.83442255648909
4.318181818181818,69.8494240566391
4.319081908190819,69.86442555678912
4.31998199819982,69.87942705693912
4.320882088208821,69.89442855708914
4.321782178217822,69.90943005723915
4.322682268226822,69.92443155738917
4.323582358235823,69.93943305753918
4.324482448244824,69.9544345576892
4.325382538253825,69.9694360578392
4.326282628262826,69.98443755798922
4.3271827182718265,69.99943905813923
4.328082808280827,70.01444055828925
4.328982898289828,70.02944205843926
4.329882988298829,70.04444355858928
4.33078307830783,70.05944505873929
4.331683168316831,70.0744465588893
4.3325832583258315,70.08944805903931
4.333483348334832,70.10444955918933
4.334383438343835,70.11945105933938
4.335283528352836,70.13445255948939
4.3361836183618365,70.14945405963941
4.337083708370837,70.16445555978942
4.337983798379838,70.17945705993944
4.338883888388839,70.19445856008944
4.33978397839784,70.20946006023946
4.340684068406841,70.22446156038947
4.341584158415841,70.23946306053949
4.342484248424842,70.2544645606895
4.343384338433843,70.26946606083952
4.344284428442844,70.28446756098953
4.345184518451845,70.29946906113955
4.3460846084608455,70.31447056128955
4.346984698469846,70.32947206143957
4.347884788478847,70.34447356158958
4.348784878487848,70.3594750617396
4.349684968496849,70.37447656188961
4.35058505850585,70.38947806203963
4.3514851485148505,70.40447956218964
4.352385238523851,70.41948106233966
4.353285328532852,70.43448256248966
4.354185418541853,70.44948406263968
4.3550855085508555,70.46448556278972
4.355985598559856,70.47948706293974
4.356885688568857,70.49448856308975
4.357785778577858,70.50949006323977
4.358685868586859,70.52449156338977
4.35958595859586,70.5394930635398
4.36048604860486,70.5544945636898
4.361386138613861,70.56949606383982
4.362286228622862,70.58449756398983
4.363186318631863,70.59949906413985
4.364086408640864,70.61450056428986
4.3649864986498645,70.62950206443988
4.365886588658865,70.64450356458988
4.366786678667866,70.6595050647399
4.367686768676867,70.67450656488991
4.368586858685868,70.68950806503993
4.369486948694869,70.70450956518994
4.3703870387038695,70.71951106533996
4.37128712871287,70.73451256548996
4.372187218721871,70.74951406563999
4.373087308730872,70.76451556578999
4.373987398739873,70.77951706594001
4.374887488748875,70.79451856609005
4.375787578757876,70.80952006624005
4.376687668766877,70.82452156639008
4.377587758775878,70.83952306654008
4.378487848784879,70.8545245666901
4.379387938793879,70.86952606684011
4.38028802880288,70.88452756699013
4.381188118811881,70.89952906714014
4.382088208820882,70.91453056729016
4.382988298829883,70.92953206744016
4.3838883888388835,70.94453356759018
4.384788478847884,70.95953506774019
4.385688568856885,70.97453656789021
4.386588658865886,70.98953806804022
4.387488748874887,71.00453956819024
4.388388838883888,71.01954106834025
4.3892889288928885,71.03454256849027
4.390189018901889,71.04954406864027
4.39108910891089,71.0645455687903
4.391989198919891,71.0795470689403
4.392889288928892,71.09454856909032
4.393789378937893,71.10955006924033
4.394689468946895,71.12455156939038
4.395589558955896,71.1395530695404
4.396489648964897,71.1545545696904
4.397389738973898,71.16955606984043
4.398289828982898,71.18455756999043
4.399189918991899,71.19955907014045
4.4000900090009,71.21456057029047
4.400990099009901,71.22956207044048
4.401890189018902,71.24456357059049
4.4027902790279025,71.2595650707405
4.403690369036903,71.27456657089051
4.404590459045904,71.28956807104053
4.405490549054905,71.30456957119054
4.406390639063906,71.31957107134056
4.407290729072907,71.33457257149057
4.4081908190819075,71.34957407164059
4.409090909090908,71.3645755717906
4.409990999099909,71.37957707194062
4.41089108910891,71.39457857209062
4.411791179117911,71.40958007224064
4.412691269126912,71.42458157239065
4.413591359135912,71.43958307254067
4.414491449144915,71.4545845726907
4.415391539153916,71.46958607284073
4.416291629162917,71.48458757299073
4.417191719171917,71.49958907314075
4.418091809180918,71.51459057329076
4.418991899189919,71.52959207344078
4.41989198919892,71.54459357359079
4.420792079207921,71.55959507374081
4.4216921692169215,71.57459657389082
4.422592259225922,71.58959807404084
4.423492349234923,71.60459957419084
4.424392439243924,71.61960107434086
4.425292529252925,71.63460257449087
4.426192619261926,71.64960407464089
4.4270927092709265,71.6646055747909
4.427992799279927,71.67960707494092
4.428892889288928,71.69460857509092
4.429792979297929,71.70961007524095
4.43069306930693,71.72461157539095
4.431593159315931,71.73961307554097
4.432493249324931,71.75461457569098
4.433393339333932,71.769616075841
4.434293429342935,71.78461757599104
4.435193519351936,71.79961907614106
4.436093609360936,71.81462057629106
4.436993699369937,71.82962207644108
4.437893789378938,71.84462357659109
4.438793879387939,71.85962507674111
4.43969396939694,71.87462657689112
4.4405940594059405,71.88962807704114
4.441494149414941,71.90462957719114
4.442394239423942,71.91963107734117
4.443294329432943,71.93463257749117
4.444194419441944,71.94963407764119
4.445094509450945,71.9646355777912
4.4459945994599455,71.97963707794122
4.446894689468946,71.99463857809123
4.447794779477947,72.00964007824125
4.448694869486948,72.02464157839125
4.449594959495949,72.03964307854127
4.45049504950495,72.05464457869128
4.45139513951395,72.0696460788413
4.452295229522951,72.08464757899131
4.453195319531952,72.09964907914133
4.454095409540953,72.11465057929134
4.454995499549955,72.12965207944139
4.455895589558956,72.1446535795914
4.456795679567957,72.15965507974141
4.457695769576958,72.17465657989143
4.458595859585959,72.18965808004144
4.4594959495949595,72.20465958019146
4.46039603960396,72.21966108034147
4.461296129612961,72.23466258049149
4.462196219621962,72.2496640806415
4.463096309630963,72.26466558079152
4.463996399639964,72.27966708094152
4.4648964896489645,72.29466858109154
4.465796579657965,72.30967008124155
4.466696669666966,72.32467158139157
4.467596759675967,72.33967308154158
4.468496849684968,72.3546745816916
4.469396939693969,72.3696760818416
4.470297029702969,72.38467758199162
4.47119711971197,72.39967908214163
4.472097209720971,72.41468058229165
4.472997299729972,72.42968208244166
4.473897389738973,72.44468358259168
4.474797479747975,72.45968508274171
4.475697569756976,72.47468658289174
4.476597659765977,72.48968808304174
4.477497749774978,72.50468958319176
4.4783978397839785,72.51969108334177
4.479297929792979,72.53469258349179
4.48019801980198,72.5496940836418
4.481098109810981,72.56469558379182
4.481998199819982,72.57969708394182
4.482898289828983,72.59469858409184
4.4837983798379835,72.60970008424185
4.484698469846984,72.62470158439187
4.485598559855985,72.63970308454188
4.486498649864986,72.6547045846919
4.487398739873987,72.6697060848419
4.488298829882988,72.68470758499193
4.489198919891988,72.69970908514193
4.490099009900989,72.71471058529195
4.49099909990999,72.72971208544196
4.491899189918991,72.74471358559198
4.492799279927992,72.75971508574199
4.4936993699369925,72.77471658589201
4.494599459945995,72.78971808604204
4.495499549954996,72.80471958619205
4.496399639963997,72.81972108634207
4.4972997299729975,72.83472258649208
4.498199819981998,72.8497240866421
4.499099909990999,72.8647255867921
4.5,72.87972708694213
4.5,72.87972708694213
4.5,72.87972708694213
4.5,72.87972708694213
4.5,72.87972708694213
4.5,72.87972708694213
4.5,72.87972708694213
4.5,72.87972708694213
4.5,72.87972708694213
4.5,72.87972708694213
4.5,72.87972708694213


==> fig/data/ground-truth-csvs/ground-truth_2_3.csv <==
x,y
-20.0,73.81437946921103
-19.995999599959998,73.80748155827231
-19.99199919991999,73.80058230801154
-19.98799879987999,73.79368171791668
-19.983998399839983,73.78677978747544
-19.97999799979998,73.77987651617518
-19.975997599759975,73.77297190350303
-19.971997199719972,73.76606594894582
-19.96799679967997,73.75915865199006
-19.963996399639964,73.75225001212202
-19.95999599959996,73.74534002882761
-19.955995599559955,73.7384287015925
-19.951995199519953,73.73151602990207
-19.947994799479947,73.72460201324142
-19.943994399439944,73.7176866510953
-19.939993999399938,73.71076994294823
-19.935993599359936,73.7038518882844
-19.931993199319933,73.69693248658774
-19.927992799279927,73.69001173734185
-19.923992399239925,73.6830896400301
-19.91999199919992,73.67616619413548
-19.915991599159916,73.66924139914077
-19.91199119911991,73.66231525452844
-19.907990799079908,73.65538775978061
-19.903990399039905,73.64845891437916
-19.8999899989999,73.64152871780566
-19.895989598959897,73.63459716954142
-19.89198919891989,73.6276642690674
-19.88798879887989,73.62073001586431
-19.883988398839882,73.6137944094125
-19.87998799879988,73.60685744919216
-19.875987598759878,73.59991913468305
-19.87198719871987,73.59297946536469
-19.86798679867987,73.58603844071631
-19.863986398639863,73.57909606021683
-19.85998599859986,73.57215232334488
-19.855985598559855,73.56520722957879
-19.851985198519852,73.55826077839662
-19.84798479847985,73.5513129692761
-19.843984398439844,73.54436380169467
-19.83998399839984,73.5374132751295
-19.835983598359835,73.53046138905741
-19.831983198319833,73.523508142955
-19.827982798279827,73.5165535362985
-19.823982398239824,73.50959756856388
-19.81998199819982,73.5026402392268
-19.815981598159816,73.49568154776264
-19.811981198119813,73.48872149364645
-19.807980798079807,73.48176007635303
-19.803980398039805,73.47479729535682
-19.7999799979998,73.46783315013202
-19.795979597959796,73.46086764015247
-19.79197919791979,73.45390076489178
-19.787978797879788,73.44693252382322
-19.783978397839785,73.43996291641979
-19.77997799779978,73.43299194215409
-19.775977597759777,73.42601960049855
-19.77197719771977,73.41904589092525
-19.76797679767977,73.41207081290597
-19.763976397639762,73.40509436591215
-19.75997599759976,73.398116549415
-19.755975597559758,73.39113736288537
-19.75197519751975,73.38415680579385
-19.74797479747975,73.3771748776107
-19.743974397439743,73.3701915778059
-19.73997399739974,73.3632069058491
-19.735973597359735,73.35622086120965
-19.731973197319732,73.34923344335665
-19.72797279727973,73.34224465175886
-19.723972397239724,73.33525448588469
-19.71997199719972,73.32826294520234
-19.715971597159715,73.32127002917963
-19.711971197119713,73.3142757372841
-19.707970797079707,73.30728006898305
-19.703970397039704,73.30028302374333
-19.699969996999698,73.29328460103164
-19.695969596959696,73.28628480031429
-19.691969196919693,73.2792836210573
-19.687968796879687,73.27228106272639
-19.683968396839685,73.26527712478699
-19.67996799679968,73.25827180670416
-19.675967596759676,73.25126510794277
-19.67196719671967,73.24425702796728
-19.667966796679668,73.23724756624188
-19.663966396639665,73.23023672223046
-19.65996599659966,73.2232244953966
-19.655965596559657,73.21621088520357
-19.65196519651965,73.20919589111432
-19.64796479647965,73.20217951259154
-19.643964396439642,73.19516174909752
-19.63996399639964,73.1881426000944
-19.635963596359638,73.18112206504382
-19.63196319631963,73.17410014340724
-19.62796279627963,73.1670768346458
-19.623962396239623,73.16005213822027
-19.61996199619962,73.15302605359116
-19.615961596159615,73.14599858021869
-19.611961196119612,73.13896971756269
-19.60796079607961,73.13193946508278
-19.603960396039604,73.1249078222382
-19.5999599959996,73.1178747884879
-19.595959595959595,73.11084036329049
-19.591959195919593,73.10380454610439
-19.587958795879587,73.09676733638752
-19.583958395839584,73.08972873359765
-19.57995799579958,73.08268873719217
-19.575957595759576,73.07564734662816
-19.571957195719573,73.06860456136236
-19.567956795679567,73.0615603808513
-19.563956395639565,73.05451480455109
-19.55995599559956,73.04746783191757
-19.555955595559556,73.04041946240628
-19.55195519551955,73.0333696954724
-19.547954795479548,73.02631853057088
-19.543954395439545,73.01926596715629
-19.53995399539954,73.01221200468285
-19.535953595359537,73.0051566426046
-19.53195319531953,72.99809988037514
-19.52795279527953,72.9910417174478
-19.523952395239522,72.9839821532756
-19.51995199519952,72.97692118731126
-19.515951595159517,72.96985881900716
-19.51195119511951,72.96279504781535
-19.50795079507951,72.95572987318761
-19.503950395039503,72.94866329457535
-19.4999499949995,72.94159531142975
-19.495949594959495,72.93452592320156
-19.491949194919492,72.92745512934131
-19.48794879487949,72.92038292929915
-19.483948394839484,72.91330932252497
-19.47994799479948,72.90623430846827
-19.475947594759475,72.89915788657831
-19.471947194719473,72.89208005630398
-19.467946794679467,72.88500081709385
-19.463946394639464,72.87792016839623
-19.459945994599458,72.87083810965905
-19.455945594559456,72.86375464032994
-19.451945194519453,72.85666975985625
-19.447944794479447,72.84958346768492
-19.443944394439445,72.84249576326268
-19.43994399439944,72.83540664603584
-19.435943594359436,72.82831611545045
-19.43194319431943,72.82122417095225
-19.427942794279428,72.81413081198663
-19.423942394239425,72.80703603799864
-19.41994199419942,72.79993984843308
-19.415941594159417,72.79284224273434
-19.41194119411941,72.78574322034657
-19.40794079407941,72.77864278071354
-19.403940394039402,72.77154092327872
-19.3999399939994,72.76443764748528
-19.395939593959397,72.75733295277604
-19.39193919391939,72.75022683859348
-19.38793879387939,72.7431193043798
-19.383938393839383,72.73601034957687
-19.37993799379938,72.7288999736262
-19.375937593759375,72.72178817596902
-19.371937193719372,72.71467495604621
-19.36793679367937,72.70756031329834
-19.363936393639364,72.70044424716565
-19.35993599359936,72.69332675708806
-19.355935593559355,72.68620784250514
-19.351935193519353,72.6790875028562
-19.347934793479347,72.67196573758014
-19.343934393439344,72.66484254611558
-19.33993399339934,72.65771792790083
-19.335933593359336,72.65059188237385
-19.331933193319333,72.64346440897228
-19.327932793279327,72.6363355071334
-19.323932393239325,72.62920517629424
-19.31993199319932,72.62207341589144
-19.315931593159316,72.61494022536132
-19.31193119311931,72.60780560413991
-19.307930793079308,72.60066955166288
-19.303930393039305,72.59353206736556
-19.2999299929993,72.58639315068298
-19.295929592959297,72.57925280104985
-19.29192919291929,72.5721110179005
-19.28792879287929,72.56496780066901
-19.283928392839282,72.55782314878905
-19.27992799279928,72.550677061694
-19.275927592759277,72.54352953881694
-19.27192719271927,72.53638057959054
-19.26792679267927,72.52923018344723
-19.263926392639263,72.52207834981904
-19.25992599259926,72.51492507813771
-19.255925592559255,72.50777036783461
-19.251925192519252,72.50061421834086
-19.24792479247925,72.49345662908713
-19.243924392439244,72.48629759950386
-19.23992399239924,72.47913712902111
-19.235923592359235,72.47197521706859
-19.231923192319233,72.46481186307577
-19.227922792279227,72.45764706647167
-19.223922392239224,72.45048082668504
-19.219921992199218,72.4433131431443
-19.215921592159216,72.43614401527752
-19.211921192119213,72.42897344251243
-19.207920792079207,72.42180142427642
-19.203920392039205,72.41462795999664
-19.1999199919992,72.40745304909971
-19.195919591959196,72.40027669101214
-19.19191919191919,72.39309888515992
-19.187918791879188,72.38591963096883
-19.183918391839185,72.37873892786425
-19.17991799179918,72.37155677527124
-19.175917591759177,72.36437317261453
-19.17191719171917,72.35718811931851
-19.16791679167917,72.35000161480724
-19.163916391639162,72.34281365850443
-19.15991599159916,72.33562424983344
-19.155915591559157,72.32843338821736
-19.15191519151915,72.32124107307887
-19.14791479147915,72.31404730384031
-19.143914391439143,72.30685207992374
-19.13991399139914,72.29965540075086
-19.135913591359135,72.292457265743
-19.131913191319132,72.2852576743212
-19.12791279127913,72.27805662590612
-19.123912391239124,72.27085411991807
-19.11991199119912,72.26365015577707
-19.115911591159115,72.25644473290278
-19.111911191119113,72.24923785071454
-19.107910791079107,72.24202950863128
-19.103910391039104,72.23481970607165
-19.0999099909991,72.22760844245397
-19.095909590959096,72.22039571719615
-19.091909190919093,72.21318152971584
-19.087908790879087,72.2059658794303
-19.083908390839085,72.19874876575645
-19.07990799079908,72.19153018811089
-19.075907590759076,72.18431014590986
-19.07190719071907,72.17708863856924
-19.067906790679068,72.16986566550464
-19.063906390639065,72.16264122613123
-19.05990599059906,72.1554153198639
-19.055905590559057,72.14818794611718
-19.05190519051905,72.14095910430524
-19.04790479047905,72.13372879384194
-19.043904390439042,72.12649701414077
-19.03990399039904,72.11926376461487
-19.035903590359037,72.11202904467706
-19.03190319031903,72.1047928537398
-19.02790279027903,72.09755519121519
-19.023902390239023,72.09031605651504
-19.01990199019902,72.08307544905072
-19.015901590159014,72.07583336823333
-19.011901190119012,72.06858981347362
-19.00790079007901,72.06134478418195
-19.003900390039004,72.05409827976837
-18.999899989999,72.04685029964254
-18.995899589958995,72.03960084321385
-18.991899189918993,72.03234990989127
-18.987898789878987,72.02509749908343
-18.983898389838984,72.01784361019864
-18.979897989798978,72.01058824264486
-18.975897589758976,72.00333139582968
-18.971897189718973,71.99607306916033
-18.967896789678967,71.98881326204373
-18.963896389638965,71.98155197388645
-18.95989598959896,71.97428920409465
-18.955895589558956,71.9670249520742
-18.95189518951895,71.95975921723061
-18.947894789478948,71.95249199896904
-18.943894389438945,71.94522329669422
-18.93989398939894,71.93795310981066
-18.935893589358937,71.93068143772246
-18.93189318931893,71.9234082798333
-18.92789278927893,71.91613363554663
-18.923892389238922,71.90885750426547
-18.91989198919892,71.90157988539248
-18.915891589158917,71.89430077833002
-18.91189118911891,71.88702018248007
-18.90789078907891,71.87973809724424
-18.903890389038903,71.87245452202382
-18.8998899889989,71.86516945621969
-18.895889588958894,71.85788289923245
-18.891889188918892,71.8505948504623
-18.88788878887889,71.84330530930907
-18.883888388838884,71.83601427517229
-18.87988798879888,71.82872174745107
-18.875887588758875,71.82142772554423
-18.871887188718873,71.81413220885017
-18.867886788678867,71.80683519676697
-18.863886388638864,71.79953668869236
-18.85988598859886,71.79223668402369
-18.855885588558856,71.78493518215797
-18.851885188518853,71.77763218249184
-18.847884788478847,71.77032768442159
-18.843884388438845,71.76302168734316
-18.83988398839884,71.75571419065209
-18.835883588358836,71.74840519374362
-18.83188318831883,71.7410946960126
-18.827882788278828,71.73378269685352
-18.823882388238825,71.72646919566053
-18.81988198819882,71.71915419182737
-18.815881588158817,71.71183768474751
-18.81188118811881,71.70451967381396
-18.80788078807881,71.69720015841943
-18.803880388038802,71.68987913795627
-18.7998799879988,71.68255661181642
-18.795879587958797,71.67523257939153
-18.79187918791879,71.66790704007283
-18.78787878787879,71.6605799932512
-18.783878387838783,71.6532514383172
-18.77987798779878,71.64592137466094
-18.775877587758774,71.63858980167227
-18.771877187718772,71.63125671874062
-18.767876787678766,71.62392212525504
-18.763876387638764,71.61658602060427
-18.75987598759876,71.60924840417664
-18.755875587558755,71.60190927536013
-18.751875187518753,71.59456863354238
-18.747874787478747,71.58722647811061
-18.743874387438744,71.57988280845176
-18.739873987398738,71.5725376239523
-18.735873587358736,71.56519092399841
-18.731873187318733,71.5578427079759
-18.727872787278727,71.55049297527019
-18.723872387238725,71.54314172526631
-18.71987198719872,71.53578895734897
-18.715871587158716,71.52843467090251
-18.71187118711871,71.5210788653109
-18.707870787078708,71.51372153995767
-18.703870387038705,71.50636269422613
-18.6998699869987,71.49900232749906
-18.695869586958697,71.49164043915897
-18.69186918691869,71.48427702858798
-18.68786878687869,71.47691209516788
-18.683868386838682,71.46954563827997
-18.67986798679868,71.46217765730533
-18.675867586758677,71.45480815162458
-18.67186718671867,71.44743712061798
-18.66786678667867,71.44006456366542
-18.663866386638663,71.43269048014645
-18.65986598659866,71.42531486944021
-18.655865586558654,71.41793773092553
-18.651865186518652,71.41055906398077
-18.64786478647865,71.40317886798401
-18.643864386438644,71.3957971423129
-18.63986398639864,71.38841388634475
-18.635863586358635,71.38102909945648
-18.631863186318633,71.37364278102466
-18.627862786278627,71.36625493042543
-18.623862386238624,71.35886554703465
-18.61986198619862,71.35147463022773
-18.615861586158616,71.34408217937968
-18.611861186118613,71.33668819386526
-18.607860786078607,71.32929267305873
-18.603860386038605,71.32189561633403
-18.5998599859986,71.31449702306473
-18.595859585958596,71.30709689262403
-18.59185918591859,71.2996952243847
-18.587858785878588,71.29229201771918
-18.583858385838585,71.28488727199954
-18.57985798579858,71.27748098659744
-18.575857585758577,71.27007316088418
-18.57185718571857,71.26266379423069
-18.56785678567857,71.25525288600753
-18.563856385638562,71.24784043558482
-18.55985598559856,71.24042644233239
-18.555855585558557,71.23301090561964
-18.55185518551855,71.22559382481559
-18.54785478547855,71.2181751992889
-18.543854385438543,71.21075502840783
-18.53985398539854,71.20333331154029
-18.535853585358534,71.19591004805378
-18.531853185318532,71.18848523731545
-18.527852785278526,71.18105887869203
-18.523852385238524,71.17363097154987
-18.51985198519852,71.16620151525503
-18.515851585158515,71.15877050917302
-18.511851185118513,71.15133795266917
-18.507850785078507,71.14390384510824
-18.503850385038504,71.13646818585472
-18.499849984998498,71.1290309742727
-18.495849584958496,71.12159220972586
-18.491849184918493,71.1141518915775
-18.487848784878487,71.10671001919057
-18.483848384838485,71.0992665919276
-18.47984798479848,71.09182160915077
-18.475847584758476,71.08437507022182
-18.47184718471847,71.07692697450216
-18.467846784678468,71.06947732135279
-18.463846384638465,71.06202611013434
-18.45984598459846,71.05457334020703
-18.455845584558457,71.0471190109307
-18.45184518451845,71.03966312166483
-18.44784478447845,71.0322056717685
-18.443844384438442,71.02474666060034
-18.43984398439844,71.01728608751873
-18.435843584358437,71.00982395188153
-18.43184318431843,71.00236025304626
-18.42784278427843,70.9948949903701
-18.423842384238423,70.98742816320974
-18.41984198419842,70.9799597709216
-18.415841584158414,70.97248981286158
-18.411841184118412,70.96501828838532
-18.40784078407841,70.95754519684799
-18.403840384038403,70.95007053760438
-18.3998399839984,70.9425943100089
-18.395839583958395,70.93511651341557
-18.391839183918393,70.92763714717802
-18.387838783878387,70.92015621064948
-18.383838383838384,70.91267370318282
-18.37983798379838,70.90518962413047
-18.375837583758376,70.89770397284448
-18.371837183718373,70.89021674867656
-18.367836783678367,70.88272795097792
-18.363836383638365,70.8752375790995
-18.35983598359836,70.86774563239179
-18.355835583558356,70.86025211020483
-18.35183518351835,70.85275701188836
-18.347834783478348,70.84526033679168
-18.343834383438345,70.83776208426372
-18.33983398339834,70.83026225365293
-18.335833583358337,70.82276084430752
-18.33183318331833,70.81525785557515
-18.32783278327833,70.80775328680318
-18.323832383238322,70.80024713733854
-18.31983198319832,70.79273940652776
-18.315831583158317,70.78523009371698
-18.31183118311831,70.77771919825193
-18.30783078307831,70.770206719478
-18.303830383038303,70.76269265674007
-18.2998299829983,70.75517700938272
-18.295829582958294,70.74765977675013
-18.291829182918292,70.74014095818602
-18.287828782878286,70.73262055303374
-18.283828382838283,70.72509856063625
-18.27982798279828,70.71757498033611
-18.275827582758275,70.71004981147546
-18.271827182718273,70.70252305339606
-18.267826782678267,70.69499470543926
-18.263826382638264,70.68746476694602
-18.259825982598258,70.67993323725686
-18.255825582558256,70.67240011571197
-18.251825182518253,70.66486540165107
-18.247824782478247,70.65732909441351
-18.243824382438245,70.64979119333822
-18.23982398239824,70.64225169776375
-18.235823582358236,70.63471060702824
-18.23182318231823,70.62716792046939
-18.227822782278228,70.61962363742457
-18.223822382238225,70.6120777572307
-18.21982198219822,70.60453027922426
-18.215821582158217,70.5969812027414
-18.21182118211821,70.5894305271178
-18.20782078207821,70.58187825168879
-18.203820382038202,70.57432437578925
-18.1998199819982,70.56676889875368
-18.195819581958197,70.55921181991616
-18.19181918191819,70.55165313861036
-18.18781878187819,70.54409285416958
-18.183818381838183,70.53653096592663
-18.17981798179818,70.52896747321404
-18.175817581758174,70.52140237536378
-18.171817181718172,70.51383567170754
-18.16781678167817,70.50626736157655
-18.163816381638163,70.49869744430161
-18.15981598159816,70.49112591921312
-18.155815581558155,70.48355278564111
-18.151815181518153,70.47597804291517
-18.147814781478147,70.46840169036447
-18.143814381438144,70.46082372731779
-18.13981398139814,70.45324415310347
-18.135813581358136,70.44566296704949
-18.131813181318133,70.43808016848337
-18.127812781278127,70.43049575673223
-18.123812381238125,70.4229097311228
-18.11981198119812,70.41532209098135
-18.115811581158116,70.4077328356338
-18.11181118111811,70.4001419644056
-18.107810781078108,70.39254947662184
-18.103810381038105,70.38495537160713
-18.0998099809981,70.37735964868573
-18.095809580958097,70.36976230718143
-18.09180918091809,70.36216334641765
-18.08780878087809,70.35456276571739
-18.083808380838082,70.34696056440319
-18.07980798079808,70.33935674179723
-18.075807580758077,70.33175129722123
-18.07180718071807,70.32414422999652
-18.06780678067807,70.31653553944402
-18.063806380638063,70.30892522488419
-18.05980598059806,70.30131328563712
-18.055805580558054,70.29369972102246
-18.051805180518052,70.28608453035945
-18.047804780478046,70.2784677129669
-18.043804380438043,70.27084926816319
-18.03980398039804,70.26322919526635
-18.035803580358035,70.25560749359386
-18.031803180318033,70.24798416246291
-18.027802780278027,70.24035920119019
-18.023802380238024,70.23273260909204
-18.019801980198018,70.22510438548427
-18.015801580158016,70.21747452968242
-18.011801180118013,70.20984304100143
-18.007800780078007,70.20220991875598
-18.003800380038005,70.19457516226024
-17.999799979998,70.18693877082795
-17.995799579957996,70.17930074377247
-17.99179917991799,70.17166108040674
-17.987798779877988,70.16401978004322
-17.983798379837985,70.15637684199403
-17.97979797979798,70.14873226557076
-17.975797579757977,70.14108605008465
-17.97179717971797,70.13343819484653
-17.96779677967797,70.12578869916675
-17.963796379637962,70.11813756235523
-17.95979597959796,70.11048478372155
-17.955795579557957,70.10283036257475
-17.95179517951795,70.09517429822351
-17.94779477947795,70.08751658997608
-17.943794379437943,70.07985723714029
-17.93979397939794,70.07219623902348
-17.935793579357934,70.06453359493264
-17.931793179317932,70.0568693041743
-17.92779277927793,70.04920336605453
-17.923792379237923,70.04153577987903
-17.91979197919792,70.03386654495303
-17.915791579157915,70.02619566058134
-17.911791179117913,70.01852312606833
-17.907790779077907,70.01084894071796
-17.903790379037904,70.00317310383377
-17.8997899789979,69.99549561471883
-17.895789578957896,69.98781647267579
-17.891789178917893,69.98013567700687
-17.887788778877887,69.97245322701389
-17.883788378837885,69.96476912199817
-17.87978797879788,69.95708336126067
-17.875787578757876,69.94939594410187
-17.871787178717874,69.94170686982183
-17.867786778677868,69.93401613772018
-17.863786378637865,69.92632374709609
-17.85978597859786,69.91862969724835
-17.855785578557857,69.91093398747527
-17.85178517851785,69.90323661707471
-17.84778477847785,69.89553758534417
-17.843784378437842,69.88783689158062
-17.83978397839784,69.88013453508066
-17.835783578357834,69.87243051514041
-17.83178317831783,69.8647248310556
-17.82778277827783,69.85701748212148
-17.823782378237823,69.84930846763287
-17.81978197819782,69.84159778688418
-17.815781578157814,69.83388543916935
-17.811781178117812,69.8261714237819
-17.807780778077806,69.81845574001488
-17.803780378037803,69.81073838716095
-17.7997799779978,69.80301936451231
-17.795779577957795,69.79529867136067
-17.791779177917793,69.7875763069974
-17.787778777877786,69.7798522707133
-17.783778377837784,69.77212656179888
-17.779777977797778,69.76439917954406
-17.775777577757776,69.75667012323844
-17.771777177717773,69.74893939217105
-17.767776777677767,69.74120698563064
-17.763776377637765,69.73347290290538
-17.75977597759776,69.72573714328301
-17.755775577557756,69.71799970605092
-17.75177517751775,69.71026059049596
-17.747774777477748,69.7025197959046
-17.743774377437745,69.69477732156282
-17.73977397739774,69.68703316675615
-17.735773577357737,69.67928733076971
-17.73177317731773,69.67153981288817
-17.72777277727773,69.66379061239573
-17.723772377237722,69.65603972857615
-17.71977197719772,69.64828716071275
-17.715771577157717,69.64053290808842
-17.71177117711771,69.63277696998554
-17.70777077707771,69.62501934568613
-17.703770377037703,69.61726003447168
-17.6997699769977,69.60949903562329
-17.695769576957694,69.60173634842157
-17.691769176917692,69.59397197214672
-17.68776877687769,69.58620590607843
-17.683768376837683,69.57843814949601
-17.67976797679768,69.57066870167827
-17.675767576757675,69.56289756190358
-17.671767176717672,69.55512472944989
-17.667766776677666,69.54735020359463
-17.663766376637664,69.53957398361486
-17.65976597659766,69.53179606878712
-17.655765576557656,69.52401645838749
-17.651765176517653,69.51623515169172
-17.647764776477647,69.50845214797494
-17.643764376437645,69.50066744651193
-17.63976397639764,69.49288104657697
-17.635763576357636,69.48509294744392
-17.631763176317634,69.47730314838616
-17.627762776277628,69.46951164867662
-17.623762376237625,69.46171844758778
-17.61976197619762,69.45392354439164
-17.615761576157617,69.4461269383598
-17.61176117611761,69.43832862876332
-17.60776077607761,69.43052861487288
-17.603760376037602,69.42272689595865
-17.5997599759976,69.41492347129036
-17.595759575957594,69.40711834013732
-17.59175917591759,69.3993115017683
-17.58775877587759,69.39150295545167
-17.583758375837583,69.38369270045531
-17.57975797579758,69.37588073604668
-17.575757575757574,69.36806706149274
-17.571757175717572,69.36025167606
-17.567756775677566,69.35243457901453
-17.563756375637563,69.3446157696219
-17.55975597559756,69.33679524714725
-17.555755575557555,69.32897301085522
-17.551755175517552,69.32114906001006
-17.547754775477546,69.31332339387546
-17.543754375437544,69.30549601171474
-17.539753975397538,69.29766691279067
-17.535753575357536,69.28983609636565
-17.531753175317533,69.28200356170152
-17.527752775277527,69.2741693080597
-17.523752375237525,69.26633333470116
-17.51975197519752,69.25849564088638
-17.515751575157516,69.25065622587539
-17.51175117511751,69.24281508892774
-17.507750775077508,69.23497222930251
-17.503750375037505,69.22712764625834
-17.4997499749975,69.21928133905334
-17.495749574957497,69.21143330694525
-17.49174917491749,69.20358354919125
-17.48774877487749,69.19573206504809
-17.483748374837482,69.18787885377206
-17.47974797479748,69.18002391461897
-17.475747574757477,69.17216724684415
-17.47174717471747,69.16430884970246
-17.46774677467747,69.15644872244833
-17.463746374637463,69.14858686433563
-17.45974597459746,69.14072327461787
-17.455745574557454,69.13285795254801
-17.451745174517452,69.12499089737855
-17.44774477447745,69.11712210836154
-17.443744374437443,69.10925158474855
-17.43974397439744,69.10137932579066
-17.435743574357435,69.09350533073848
-17.431743174317432,69.08562959884216
-17.427742774277426,69.07775212935138
-17.423742374237424,69.06987292151534
-17.41974197419742,69.06199197458272
-17.415741574157416,69.0541092878018
-17.411741174117413,69.04622486042032
-17.407740774077407,69.0383386916856
-17.403740374037405,69.0304507808444
-17.3997399739974,69.0225611271431
-17.395739573957396,69.01466972982755
-17.391739173917394,69.00677658814311
-17.387738773877388,68.9988817013347
-17.383738373837385,68.99098506864674
-17.37973797379738,68.98308668932316
-17.375737573757377,68.97518656260742
-17.37173717371737,68.9672846877425
-17.36773677367737,68.95938106397094
-17.363736373637362,68.9514756905347
-17.35973597359736,68.94356856667537
-17.355735573557354,68.93565969163399
-17.35173517351735,68.92774906465112
-17.34773477347735,68.91983668496688
-17.343734373437343,68.91192255182085
-17.33973397339734,68.90400666445218
-17.335733573357334,68.89608902209952
-17.331733173317332,68.888169624001
-17.327732773277326,68.8802484693943
-17.323732373237323,68.87232555751663
-17.31973197319732,68.8644008876047
-17.315731573157315,68.85647445889468
-17.311731173117312,68.84854627062234
-17.307730773077306,68.84061632202292
-17.303730373037304,68.83268461233119
-17.299729972997298,68.82475114078139
-17.295729572957296,68.81681590660733
-17.291729172917293,68.8088789090423
-17.287728772877287,68.8009401473191
-17.283728372837285,68.79299962067006
-17.27972797279728,68.78505732832699
-17.275727572757276,68.77711326952124
-17.27172717271727,68.76916744348367
-17.267726772677268,68.76121984944461
-17.263726372637265,68.75327048663398
-17.25972597259726,68.7453193542811
-17.255725572557257,68.73736645161486
-17.25172517251725,68.72941177786369
-17.247724772477248,68.72145533225546
-17.243724372437242,68.71349711401757
-17.23972397239724,68.70553712237697
-17.235723572357237,68.69757535656005
-17.23172317231723,68.68961181579273
-17.22772277227723,68.68164649930046
-17.223722372237223,68.67367940630817
-17.21972197219722,68.66571053604028
-17.215721572157214,68.65773988772077
-17.211721172117212,68.64976746057306
-17.20772077207721,68.64179325382013
-17.203720372037203,68.63381726668437
-17.1997199719972,68.62583949838782
-17.195719571957195,68.61785994815187
-17.191719171917192,68.60987861519754
-17.187718771877186,68.60189549874524
-17.183718371837184,68.59391059801497
-17.17971797179718,68.58592391222616
-17.175717571757176,68.5779354405978
-17.171717171717173,68.56994518234835
-17.167716771677167,68.56195313669573
-17.163716371637165,68.55395930285746
-17.15971597159716,68.54596368005046
-17.155715571557156,68.53796626749121
-17.151715171517154,68.52996706439566
-17.147714771477148,68.52196606997923
-17.143714371437145,68.5139632834569
-17.13971397139714,68.50595870404311
-17.135713571357137,68.4979523309518
-17.13171317131713,68.48994416339642
-17.127712771277128,68.48193420058985
-17.123712371237122,68.47392244174456
-17.11971197119712,68.46590888607247
-17.115711571157114,68.45789353278496
-17.11171117111711,68.44987638109296
-17.10771077107711,68.44185743020688
-17.103710371037103,68.4338366793366
-17.0997099709971,68.42581412769148
-17.095709570957094,68.41778977448043
-17.091709170917092,68.4097636189118
-17.087708770877086,68.40173566019345
-17.083708370837083,68.39370589753273
-17.07970797079708,68.38567433013648
-17.075707570757075,68.377640957211
-17.071707170717072,68.36960577796215
-17.067706770677066,68.36156879159522
-17.063706370637064,68.35352999731498
-17.059705970597058,68.34548939432574
-17.055705570557055,68.33744698183125
-17.051705170517053,68.32940275903476
-17.047704770477047,68.32135672513904
-17.043704370437045,68.31330887934631
-17.03970397039704,68.30525922085826
-17.035703570357036,68.29720774887612
-17.03170317031703,68.28915446260054
-17.027702770277028,68.2810993612317
-17.023702370237025,68.27304244396927
-17.01970197019702,68.26498371001236
-17.015701570157017,68.25692315855962
-17.01170117011701,68.24886078880911
-17.007700770077008,68.24079659995846
-17.003700370037002,68.23273059120469
-16.999699969997,68.22466276174437
-16.995699569956997,68.21659311077354
-16.99169916991699,68.20852163748766
-16.98769876987699,68.20044834108178
-16.983698369836983,68.19237322075033
-16.97969796979698,68.18429627568726
-16.975697569756974,68.176217505086
-16.971697169716972,68.16813690813945
-16.96769676967697,68.16005448404
-16.963696369636963,68.15197023197949
-16.95969596959696,68.14388415114928
-16.955695569556955,68.13579624074018
-16.951695169516952,68.12770649994246
-16.947694769476946,68.11961492794589
-16.943694369436944,68.11152152393973
-16.93969396939694,68.10342628711268
-16.935693569356935,68.09532921665291
-16.931693169316933,68.08723031174812
-16.927692769276927,68.0791295715854
-16.923692369236925,68.0710269953514
-16.91969196919692,68.06292258223218
-16.915691569156916,68.0548163314133
-16.911691169116914,68.0467082420798
-16.907690769076908,68.03859831341614
-16.903690369036905,68.03048654460633
-16.8996899689969,68.02237293483378
-16.895689568956897,68.01425748328141
-16.89168916891689,68.00614018913159
-16.887688768876888,67.99802105156617
-16.883688368836882,67.98990006976646
-16.87968796879688,67.98177724291325
-16.875687568756874,67.9736525701868
-16.87168716871687,67.96552605076681
-16.86768676867687,67.95739768383247
-16.863686368636863,67.94926746856241
-16.85968596859686,67.94113540413481
-16.855685568556854,67.93300148972718
-16.851685168516852,67.9248657245166
-16.847684768476846,67.91672810767959
-16.843684368436843,67.90858863839212
-16.83968396839684,67.90044731582962
-16.835683568356835,67.892304139167
-16.831683168316832,67.88415910757864
-16.827682768276826,67.87601222023832
-16.823682368236824,67.8678634763194
-16.819681968196818,67.85971287499457
-16.815681568156815,67.85156041543608
-16.811681168116813,67.84340609681558
-16.807680768076807,67.83524991830421
-16.803680368036805,67.82709187907258
-16.7996799679968,67.8189319782907
-16.795679567956796,67.81077021512812
-16.79167916791679,67.80260658875379
-16.787678767876788,67.79444109833614
-16.783678367836785,67.78627374304305
-16.77967796779678,67.77810452204186
-16.775677567756777,67.76993343449938
-16.77167716771677,67.76176047958182
-16.767676767676768,67.75358565645494
-16.763676367636762,67.74540896428387
-16.75967596759676,67.73723040223325
-16.755675567556757,67.72904996946713
-16.75167516751675,67.72086766514904
-16.74767476747675,67.71268348844197
-16.743674367436743,67.70449743850833
-16.73967396739674,67.69630951451002
-16.735673567356734,67.68811971560835
-16.731673167316732,67.67992804096416
-16.72767276727673,67.67173448973762
-16.723672367236723,67.66353906108844
-16.71967196719672,67.6553417541758
-16.715671567156715,67.64714256815823
-16.711671167116712,67.63894150219379
-16.707670767076706,67.63073855543995
-16.703670367036704,67.62253372705366
-16.6996699669967,67.61432701619128
-16.695669566956695,67.60611842200866
-16.691669166916693,67.59790794366106
-16.687668766876687,67.58969558030317
-16.683668366836685,67.58148133108922
-16.67966796679668,67.57326519517277
-16.675667566756676,67.56504717170688
-16.671667166716674,67.55682725984407
-16.667666766676668,67.54860545873626
-16.663666366636665,67.54038176753484
-16.65966596659666,67.53215618539066
-16.655665566556657,67.52392871145396
-16.65166516651665,67.51569934487449
-16.647664766476648,67.50746808480137
-16.643664366436642,67.49923493038321
-16.63966396639664,67.49099988076804
-16.635663566356634,67.48276293510334
-16.63166316631663,67.47452409253604
-16.62766276627663,67.46628335221247
-16.623662366236623,67.45804071327845
-16.61966196619662,67.44979617487918
-16.615661566156614,67.44154973615935
-16.611661166116612,67.43330139626306
-16.607660766076606,67.42505115433386
-16.603660366036603,67.4167990095147
-16.5996599659966,67.40854496094805
-16.595659565956595,67.40028900777571
-16.591659165916592,67.39203114913899
-16.587658765876586,67.38377138417857
-16.583658365836584,67.37550971203466
-16.579657965796578,67.36724613184681
-16.575657565756575,67.35898064275405
-16.571657165716573,67.35071324389484
-16.567656765676567,67.34244393440704
-16.563656365636565,67.33417271342798
-16.55965596559656,67.32589958009439
-16.555655565556556,67.31762453354247
-16.55165516551655,67.3093475729078
-16.547654765476548,67.30106869732543
-16.543654365436545,67.29278790592983
-16.53965396539654,67.28450519785487
-16.535653565356537,67.27622057223388
-16.53165316531653,67.26793402819962
-16.527652765276528,67.25964556488425
-16.523652365236522,67.25135518141937
-16.51965196519652,67.24306287693602
-16.515651565156517,67.23476865056466
-16.51165116511651,67.22647250143513
-16.50765076507651,67.21817442867676
-16.503650365036503,67.20987443141827
-16.4996499649965,67.20157250878782
-16.495649564956494,67.19326865991297
-16.491649164916492,67.18496288392072
-16.48764876487649,67.1766551799375
-16.483648364836483,67.1683455470891
-16.47964796479648,67.16003398450086
-16.475647564756475,67.1517204912974
-16.471647164716472,67.14340506660282
-16.467646764676466,67.13508770954067
-16.463646364636464,67.12676841923388
-16.45964596459646,67.11844719480482
-16.455645564556455,67.11012403537521
-16.451645164516453,67.10179894006632
-16.447644764476447,67.0934719079987
-16.443644364436445,67.08514293829244
-16.43964396439644,67.0768120300669
-16.435643564356436,67.06847918244101
-16.431643164316434,67.06014439453303
-16.427642764276428,67.05180766546063
-16.423642364236425,67.04346899434091
-16.41964196419642,67.0351283802904
-16.415641564156417,67.02678582242504
-16.41164116411641,67.01844131986016
-16.407640764076408,67.0100948717105
-16.403640364036402,67.00174647709025
-16.3996399639964,66.99339613511299
-16.395639563956394,66.98504384489166
-16.39163916391639,66.97668960553871
-16.38763876387639,66.96833341616593
-16.383638363836383,66.95997527588455
-16.37963796379638,66.95161518380516
-16.375637563756374,66.94325313903781
-16.371637163716372,66.93488914069195
-16.367636763676366,66.92652318787641
-16.363636363636363,66.91815527969948
-16.35963596359636,66.90978541526877
-16.355635563556355,66.90141359369137
-16.351635163516352,66.89303981407376
-16.347634763476346,66.88466407552178
-16.343634363436344,66.87628637714077
-16.339633963396338,66.86790671803534
-16.335633563356335,66.85952509730963
-16.331633163316333,66.8511415140671
-16.327632763276327,66.84275596741064
-16.323632363236324,66.83436845644255
-16.31963196319632,66.82597898026451
-16.315631563156316,66.81758753797763
-16.31163116311631,66.80919412868239
-16.307630763076308,66.80079875147868
-16.303630363036305,66.7924014054658
-16.2996299629963,66.7840020897424
-16.295629562956297,66.77560080340662
-16.29162916291629,66.76719754555592
-16.287628762876288,66.75879231528717
-16.283628362836282,66.75038511169666
-16.27962796279628,66.74197593388006
-16.275627562756277,66.73356478093243
-16.27162716271627,66.72515165194822
-16.26762676267627,66.71673654602131
-16.263626362636263,66.70831946224494
-16.25962596259626,66.69990039971175
-16.255625562556254,66.69147935751377
-16.251625162516252,66.68305633474245
-16.24762476247625,66.67463133048858
-16.243624362436243,66.66620434384237
-16.23962396239624,66.65777537389344
-16.235623562356235,66.64934441973077
-16.231623162316232,66.64091148044272
-16.227622762276226,66.63247655511711
-16.223622362236224,66.62403964284103
-16.21962196219622,66.61560074270108
-16.215621562156215,66.60715985378314
-16.211621162116213,66.59871697517258
-16.207620762076207,66.59027210595406
-16.203620362036204,66.5818252452117
-16.1996199619962,66.57337639202895
-16.195619561956196,66.56492554548869
-16.191619161916194,66.55647270467317
-16.187618761876188,66.54801786866399
-16.183618361836185,66.53956103654218
-16.17961796179618,66.53110220738812
-16.175617561756177,66.52264138028158
-16.17161716171617,66.51417855430174
-16.167616761676168,66.50571372852713
-16.163616361636162,66.49724690203564
-16.15961596159616,66.48877807390461
-16.155615561556154,66.48030724321069
-16.15161516151615,66.47183440902992
-16.14761476147615,66.46335957043777
-16.143614361436143,66.45488272650903
-16.13961396139614,66.4464038763179
-16.135613561356134,66.43792301893791
-16.13161316131613,66.42944015344206
-16.127612761276126,66.4209552789026
-16.123612361236123,66.41246839439127
-16.11961196119612,66.40397949897911
-16.115611561156115,66.39548859173657
-16.111611161116112,66.38699567173346
-16.107610761076106,66.37850073803895
-16.103610361036104,66.37000378972162
-16.099609960996098,66.3615048258494
-16.095609560956095,66.35300384548957
-16.091609160916093,66.34450084770883
-16.087608760876087,66.33599583157317
-16.083608360836084,66.32748879614806
-16.07960796079608,66.31897974049822
-16.075607560756076,66.31046866368786
-16.07160716071607,66.30195556478044
-16.067606760676068,66.2934404428389
-16.063606360636065,66.28492329692543
-16.05960596059606,66.27640412610167
-16.055605560556057,66.26788292942862
-16.05160516051605,66.25935970596659
-16.047604760476048,66.25083445477532
-16.043604360436042,66.24230717491386
-16.03960396039604,66.23377786544069
-16.035603560356037,66.22524652541357
-16.03160316031603,66.21671315388967
-16.02760276027603,66.20817774992553
-16.023602360236023,66.19964031257702
-16.01960196019602,66.1911008408994
-16.015601560156014,66.18255933394725
-16.01160116011601,66.17401579077459
-16.00760076007601,66.1654702104347
-16.003600360036003,66.15692259198028
-15.999599959996,66.14837293446337
-15.995599559955995,66.13982123693536
-15.991599159915992,66.13126749844702
-15.987598759875986,66.12271171804844
-15.983598359835984,66.11415389478911
-15.97959795979598,66.10559402771784
-15.975597559755975,66.09703211588283
-15.971597159715971,66.08846815833158
-15.967596759675967,66.07990215411098
-15.963596359635964,66.07133410226729
-15.959595959595958,66.06276400184606
-15.955595559555956,66.05419185189226
-15.951595159515952,66.04561765145019
-15.947594759475948,66.03704139956345
-15.943594359435943,66.02846309527507
-15.939593959395939,66.01988273762737
-15.935593559355937,66.01130032566206
-15.93159315931593,66.00271585842016
-15.927592759275928,65.99412933494207
-15.923592359235924,65.98554075426752
-15.91959195919592,65.97695011543559
-15.915591559155915,65.9683574174847
-15.911591159115911,65.95976265945261
-15.907590759075909,65.95116584037646
-15.903590359035903,65.94256695929269
-15.8995899589959,65.93396601523713
-15.895589558955896,65.92536300724491
-15.891589158915892,65.91675793435051
-15.887588758875888,65.90815079558777
-15.883588358835883,65.89954158998987
-15.87958795879588,65.8909303165893
-15.875587558755875,65.88231697441793
-15.871587158715872,65.87370156250697
-15.867586758675866,65.86508407988691
-15.863586358635864,65.85646452558767
-15.85958595859586,65.84784289863842
-15.855585558555855,65.83921919806771
-15.851585158515851,65.83059342290343
-15.847584758475847,65.8219655721728
-15.843584358435844,65.81333564490238
-15.839583958395838,65.80470364011803
-15.835583558355836,65.79606955684504
-15.831583158315832,65.78743339410788
-15.827582758275828,65.77879515093049
-15.823582358235823,65.77015482633608
-15.819581958195819,65.76151241934721
-15.815581558155817,65.75286792898578
-15.81158115811581,65.74422135427297
-15.807580758075808,65.73557269422935
-15.803580358035804,65.7269219478748
-15.7995799579958,65.7182691142285
-15.795579557955795,65.70961419230905
-15.791579157915791,65.70095718113421
-15.787578757875789,65.69229807972128
-15.783578357835783,65.68363688708669
-15.77957795779578,65.67497360224633
-15.775577557755776,65.66630822421534
-15.771577157715772,65.65764075200823
-15.767576757675767,65.64897118463881
-15.763576357635763,65.64029952112023
-15.75957595759576,65.63162576046494
-15.755575557555755,65.62294990168473
-15.751575157515752,65.61427194379073
-15.747574757475746,65.60559188579333
-15.743574357435744,65.59690972670232
-15.73957395739574,65.58822546552673
-15.735573557355735,65.57953910127499
-15.731573157315731,65.57085063295479
-15.727572757275727,65.56216005957315
-15.723572357235724,65.55346738013641
-15.719571957195718,65.54477259365026
-15.715571557155716,65.53607569911966
-15.711571157115712,65.52737669554892
-15.707570757075707,65.51867558194162
-15.703570357035703,65.50997235730073
-15.699569956995699,65.50126702062843
-15.695569556955697,65.49255957092632
-15.69156915691569,65.48385000719524
-15.687568756875688,65.47513832843539
-15.683568356835684,65.46642453364623
-15.67956795679568,65.45770862182658
-15.675567556755675,65.44899059197455
-15.671567156715671,65.44027044308754
-15.667566756675669,65.43154817416232
-15.663566356635663,65.42282378419488
-15.65956595659566,65.41409727218061
-15.655565556555656,65.40536863711412
-15.651565156515652,65.39663787798942
-15.647564756475647,65.38790499379972
-15.643564356435643,65.37916998353765
-15.63956395639564,65.37043284619504
-15.635563556355635,65.3616935807631
-15.631563156315632,65.35295218623232
-15.627562756275626,65.34420866159245
-15.623562356235624,65.33546300583261
-15.61956195619562,65.32671521794119
-15.615561556155615,65.31796529690587
-15.611561156115611,65.30921324171366
-15.607560756075607,65.30045905135084
-15.603560356035604,65.29170272480303
-15.599559955995598,65.28294426105508
-15.595559555955596,65.27418365909122
-15.591559155915592,65.26542091789493
-15.587558755875587,65.25665603644897
-15.583558355835583,65.24788901373545
-15.579557955795579,65.23911984873573
-15.575557555755577,65.2303485404305
-15.57155715571557,65.22157508779969
-15.567556755675568,65.21279948982259
-15.563556355635564,65.20402174547776
-15.55955595559556,65.19524185374301
-15.555555555555555,65.18645981359549
-15.551555155515551,65.17767562401166
-15.547554755475549,65.1688892839672
-15.543554355435543,65.16010079243713
-15.53955395539554,65.15131014839577
-15.535553555355536,65.14251735081666
-15.531553155315532,65.13372239867273
-15.527552755275527,65.1249252909361
-15.523552355235523,65.11612602657824
-15.51955195519552,65.10732460456988
-15.515551555155515,65.09852102388103
-15.511551155115512,65.08971528348103
-15.507550755075506,65.08090738233842
-15.503550355035504,65.07209731942112
-15.4995499549955,65.06328509369625
-15.495549554955495,65.05447070413028
-15.491549154915491,65.04565414968891
-15.487548754875487,65.03683542933715
-15.483548354835484,65.02801454203929
-15.479547954795478,65.01919148675886
-15.475547554755476,65.01036626245873
-15.471547154715472,65.00153886810102
-15.467546754675467,64.99270930264711
-15.463546354635463,64.98387756505768
-15.459545954595459,64.97504365429269
-15.455545554555457,64.96620756931136
-15.45154515451545,64.95736930907219
-15.447544754475448,64.94852887253296
-15.443544354435444,64.93968625865072
-15.43954395439544,64.93084146638179
-15.435543554355435,64.92199449468177
-15.431543154315431,64.91314534250554
-15.427542754275429,64.90429400880721
-15.423542354235423,64.89544049254022
-15.41954195419542,64.88658479265725
-15.415541554155416,64.87772690811022
-15.411541154115412,64.86886683785038
-15.407540754075407,64.8600045808282
-15.403540354035403,64.85114013599343
-15.3995399539954,64.84227350229511
-15.395539553955395,64.83340467868152
-15.391539153915392,64.8245336641002
-15.387538753875386,64.81566045749798
-15.383538353835384,64.80678505782095
-15.37953795379538,64.79790746401441
-15.375537553755375,64.78902767502304
-15.371537153715371,64.78014568979064
-15.367536753675367,64.77126150726038
-15.363536353635364,64.76237512637465
-15.359535953595358,64.7534865460751
-15.355535553555356,64.74459576530265
-15.351535153515352,64.73570278299744
-15.347534753475347,64.72680759809892
-15.343534353435343,64.71791020954576
-15.339533953395339,64.70901061627593
-15.335533553355337,64.70010881722663
-15.33153315331533,64.6912048113343
-15.327532753275328,64.68229859753464
-15.323532353235324,64.67339017476263
-15.31953195319532,64.66447954195247
-15.315531553155315,64.65556669803767
-15.311531153115311,64.64665164195091
-15.307530753075309,64.63773437262418
-15.303530353035303,64.6288148889887
-15.2995299529953,64.61989318997496
-15.295529552955296,64.61096927451267
-15.291529152915292,64.6020431415308
-15.287528752875287,64.59311478995758
-15.283528352835283,64.58418421872048
-15.27952795279528,64.5752514267462
-15.275527552755275,64.56631641296072
-15.271527152715272,64.55737917628925
-15.267526752675266,64.54843971565622
-15.263526352635264,64.53949802998534
-15.25952595259526,64.53055411819955
-15.255525552555255,64.52160797922102
-15.251525152515251,64.51265961197117
-15.247524752475247,64.5037090153707
-15.243524352435244,64.49475618833948
-15.239523952395238,64.48580112979666
-15.235523552355236,64.47684383866064
-15.231523152315232,64.46788431384903
-15.227522752275227,64.4589225542787
-15.223522352235223,64.44995855886575
-15.219521952195219,64.44099232652549
-15.215521552155217,64.43202385617252
-15.21152115211521,64.42305314672062
-15.207520752075208,64.41408019708287
-15.203520352035204,64.40510500617151
-15.1995199519952,64.39612757289805
-15.195519551955195,64.38714789617325
-15.191519151915191,64.37816597490705
-15.187518751875189,64.36918180800868
-15.183518351835183,64.36019539438657
-15.17951795179518,64.35120673294836
-15.175517551755176,64.34221582260095
-15.171517151715172,64.33322266225048
-15.167516751675167,64.32422725080225
-15.163516351635163,64.31522958716089
-15.15951595159516,64.30622967023017
-15.155515551555155,64.2972274989131
-15.151515151515152,64.28822307211195
-15.147514751475146,64.27921638872819
-15.143514351435144,64.27020744766253
-15.13951395139514,64.26119624781485
-15.135513551355135,64.25218278808433
-15.131513151315131,64.24316706736931
-15.127512751275127,64.23414908456739
-15.123512351235124,64.22512883857536
-15.119511951195118,64.21610632828924
-15.115511551155116,64.2070815526043
-15.111511151115112,64.19805451041495
-15.107510751075107,64.18902520061488
-15.103510351035103,64.179993622097
-15.099509950995099,64.1709597737534
-15.095509550955097,64.1619236544754
-15.09150915091509,64.15288526315355
-15.087508750875088,64.14384459867756
-15.083508350835084,64.13480165993646
-15.07950795079508,64.12575644581835
-15.075507550755075,64.11670895521067
-15.071507150715071,64.10765918699997
-15.067506750675069,64.09860714007208
-15.063506350635063,64.08955281331201
-15.05950595059506,64.08049620560399
-15.055505550555056,64.07143731583142
-15.051505150515052,64.06237614287697
-15.047504750475047,64.05331268562247
-15.043504350435043,64.04424694294897
-15.03950395039504,64.03517891373671
-15.035503550355035,64.02610859686516
-15.031503150315032,64.01703599121298
-15.027502750275026,64.00796109565803
-15.023502350235024,63.998883909077385
-15.01950195019502,63.98980443034729
-15.015501550155015,63.98072265834322
-15.011501150115011,63.971638591939836
-15.007500750075007,63.96255223001102
-15.003500350035004,63.95346357142983
-14.999499949994998,63.94437261506851
-14.995499549954996,63.93527935979853
-14.991499149914992,63.926183804490535
-14.987498749874987,63.91708594801439
-14.983498349834983,63.90798578923912
-14.979497949794979,63.89888332703298
-14.975497549754976,63.88977856026339
-14.97149714971497,63.88067148779695
-14.967496749674968,63.87156210849952
-14.963496349634964,63.86245042123607
-14.95949594959496,63.8533364248708
-14.955495549554955,63.8442201182671
-14.951495149514951,63.83510150028755
-14.947494749474949,63.82598056979391
-14.943494349434943,63.816857325647106
-14.93949394939494,63.80773176670729
-14.935493549354936,63.7986038918338
-14.931493149314932,63.78947369988509
-14.927492749274927,63.78034118971891
-14.923492349234923,63.77120636019209
-14.91949194919492,63.7620692101607
-14.915491549154915,63.75292973847998
-14.911491149114912,63.74378794400434
-14.907490749074906,63.73464382558738
-14.903490349034904,63.72549738208189
-14.8994899489949,63.716348612339814
-14.895489548954895,63.70719751521231
-14.891489148914891,63.69804408954966
-14.887488748874887,63.68888833420139
-14.883488348834884,63.679730248016135
-14.879487948794878,63.67056982984174
-14.875487548754876,63.661407078525244
-14.871487148714872,63.65224199291281
-14.867486748674867,63.643074571849816
-14.863486348634863,63.63390481418079
-14.859485948594859,63.62473271874945
-14.855485548554856,63.61555828439865
-14.85148514851485,63.60638150997046
-14.847484748474848,63.59720239430607
-14.843484348434844,63.5880209362459
-14.83948394839484,63.57883713462947
-14.835483548354835,63.569650988295514
-14.831483148314831,63.56046249608191
-14.827482748274829,63.551271656825726
-14.823482348234823,63.54207846936314
-14.81948194819482,63.53288293252955
-14.815481548154816,63.52368504515951
-14.811481148114812,63.51448480608672
-14.807480748074807,63.505282214144025
-14.803480348034803,63.49607726816347
-14.7994799479948,63.48686996697623
-14.795479547954795,63.47766030941265
-14.791479147914792,63.46844829430224
-14.787478747874786,63.459233920473665
-14.783478347834784,63.45001718675473
-14.77947794779478,63.44079809197242
-14.775477547754775,63.431576634952854
-14.771477147714771,63.42235281452132
-14.767476747674767,63.41312662950226
-14.763476347634764,63.40389807871926
-14.759475947594758,63.39466716099505
-14.755475547554756,63.38543387515157
-14.751475147514752,63.37619822000981
-14.747474747474747,63.36696019438999
-14.743474347434743,63.35771979711145
-14.739473947394739,63.34847702699269
-14.735473547354736,63.33923188285133
-14.73147314731473,63.329984363504174
-14.727472747274728,63.320734467767146
-14.723472347234724,63.31148219445532
-14.71947194719472,63.30222754238292
-14.715471547154715,63.292970510363325
-14.711471147114711,63.28371109720903
-14.707470747074709,63.274449301731686
-14.703470347034703,63.265185122742075
-14.6994699469947,63.25591855905016
-14.695469546954696,63.24664960946496
-14.691469146914692,63.23737827279474
-14.687468746874687,63.2281045478468
-14.683468346834683,63.21882843342765
-14.67946794679468,63.20954992834294
-14.675467546754675,63.20026903139736
-14.671467146714672,63.19098574139485
-14.667466746674666,63.18170005713842
-14.663466346634664,63.172411977430244
-14.65946594659466,63.16312150107161
-14.655465546554655,63.15382862686291
-14.651465146514651,63.14453335360375
-14.647464746474647,63.13523568009276
-14.643464346434644,63.1259356051278
-14.639463946394638,63.11663312750578
-14.635463546354636,63.10732824602279
-14.631463146314632,63.098020959474006
-14.627462746274627,63.08871126665377
-14.623462346234623,63.07939916635553
-14.619461946194619,63.07008465737184
-14.615461546154616,63.060767738494405
-14.61146114611461,63.05144840851405
-14.607460746074608,63.0421266662207
-14.603460346034604,63.032802510403435
-14.5994599459946,63.023475939850414
-14.595459545954595,63.01414695334896
-14.591459145914591,63.004815549685475
-14.587458745874589,62.99548172764551
-14.583458345834583,62.986145486013704
-14.57945794579458,62.97680682357386
-14.575457545754576,62.967465739108825
-14.571457145714572,62.95812223140062
-14.567456745674567,62.94877629923036
-14.563456345634563,62.93942794137827
-14.55945594559456,62.93007715662369
-14.555455545554555,62.92072394374507
-14.551455145514552,62.91136830151997
-14.547454745474546,62.902010228725075
-14.543454345434544,62.89264972413614
-14.53945394539454,62.88328678652809
-14.535453545354535,62.873921414674875
-14.531453145314531,62.86455360734962
-14.527452745274527,62.85518336332454
-14.523452345234524,62.845810681370956
-14.519451945194518,62.83643556025924
-14.515451545154516,62.827057998758946
-14.511451145114512,62.81767799563869
-14.507450745074507,62.808295549666184
-14.503450345034503,62.79891065960827
-14.499449944994499,62.78952332423085
-14.495449544954496,62.78013354229895
-14.49144914491449,62.7707413125767
-14.487448744874488,62.76134663382731
-14.483448344834484,62.75194950481309
-14.47944794479448,62.74254992429545
-14.475447544754475,62.7331478910349
-14.471447144714471,62.72374340379103
-14.467446744674469,62.71433646132254
-14.463446344634463,62.704927062387185
-14.45944594459446,62.69551520574186
-14.455445544554456,62.68610089014254
-14.451445144514452,62.67668411434425
-14.447444744474447,62.667264877101154
-14.443444344434443,62.65784317716647
-14.43944394439444,62.64841901329252
-14.435443544354435,62.638992384230704
-14.431443144314432,62.62956328873151
-14.427442744274426,62.62013172554452
-14.423442344234424,62.61069769341837
-14.41944194419442,62.60126119110083
-14.415441544154415,62.591822217338695
-14.411441144114411,62.58238077087788
-14.407440744074407,62.57293685046337
-14.403440344034404,62.563490454839226
-14.399439943994398,62.55404158274857
-14.395439543954396,62.54459023293364
-14.391439143914392,62.53513640413573
-14.387438743874387,62.5256800950952
-14.383438343834383,62.51622130455149
-14.379437943794379,62.50676003124315
-14.375437543754376,62.49729627390774
-14.37143714371437,62.487830031281945
-14.367436743674368,62.47836130210151
-14.363436343634364,62.46889008510122
-14.35943594359436,62.459416379014954
-14.355435543554355,62.44994018257568
-14.351435143514351,62.4404614945154
-14.347434743474349,62.43098031356519
-14.343434343434343,62.42149663845522
-14.33943394339434,62.41201046791468
-14.335433543354336,62.40252180067184
-14.331433143314332,62.39303063545409
-14.327432743274327,62.38353697098779
-14.323432343234323,62.37404080599843
-14.31943194319432,62.36454213921053
-14.315431543154315,62.35504096934767
-14.311431143114312,62.34553729513251
-14.307430743074306,62.33603111528676
-14.303430343034304,62.32652242853117
-14.2994299429943,62.31701123358557
-14.295429542954295,62.30749752916884
-14.291429142914291,62.29798131399889
-14.287428742874287,62.28846258679274
-14.283428342834284,62.2789413462664
-14.279427942794278,62.26941759113497
-14.275427542754276,62.259891320112594
-14.271427142714272,62.250362531912465
-14.267426742674267,62.240831225246815
-14.263426342634263,62.23129739882694
-14.259425942594259,62.22176105136319
-14.255425542554256,62.21222218156494
-14.25142514251425,62.20268078814062
-14.247424742474248,62.19313686979772
-14.243424342434244,62.18359042524275
-14.23942394239424,62.17404145318127
-14.235423542354235,62.16448995231789
-14.231423142314231,62.15493592135628
-14.227422742274229,62.1453793589991
-14.223422342234223,62.135820263948084
-14.21942194219422,62.126258634904005
-14.215421542154216,62.11669447056667
-14.211421142114212,62.10712776963492
-14.207420742074207,62.09755853080663
-14.203420342034203,62.08798675277872
-14.1994199419942,62.078412434247134
-14.195419541954195,62.06883557390685
-14.191419141914192,62.0592561704519
-14.187418741874186,62.049674222575305
-14.183418341834184,62.040089728969164
-14.17941794179418,62.03050268832455
-14.175417541754175,62.02091309933164
-14.171417141714171,62.01132096067957
-14.167416741674167,62.00172627105653
-14.163416341634164,61.99212902914975
-14.159415941594158,61.98252923364545
-14.155415541554156,61.97292688322892
-14.151415141514152,61.96332197658444
-14.147414741474147,61.95371451239531
-14.143414341434143,61.944104489343864
-14.139413941394139,61.93449190611146
-14.135413541354136,61.9248767613785
-14.13141314131413,61.91525905382431
-14.127412741274128,61.905638782127355
-14.123412341234124,61.896015944965036
-14.11941194119412,61.88639054101381
-14.115411541154115,61.87676256894912
-14.111411141114111,61.86713202744544
-14.107410741074109,61.857498915176265
-14.103410341034103,61.84786323081407
-14.0994099409941,61.83822497303039
-14.095409540954096,61.82858414049573
-14.091409140914092,61.818940731879614
-14.087408740874087,61.80929474585058
-14.083408340834083,61.79964618107617
-14.07940794079408,61.78999503622293
-14.075407540754075,61.780341309956434
-14.071407140714072,61.77068500094123
-14.067406740674066,61.76102610784088
-14.063406340634064,61.75136462931796
-14.05940594059406,61.74170056403403
-14.055405540554055,61.732033910649655
-14.051405140514051,61.72236466782443
-14.047404740474047,61.712692834216895
-14.043404340434044,61.703018408484645
-14.039403940394038,61.69334138928422
-14.035403540354036,61.68366177527118
-14.031403140314032,61.673979565100105
-14.027402740274027,61.66429475742453
-14.023402340234023,61.65460735089701
-14.019401940194019,61.64491734416905
-14.015401540154016,61.635224735891214
-14.01140114011401,61.625529524712995
-14.007400740074008,61.615831709282915
-14.003400340034004,61.60613128824847
-13.999399939994,61.59642826025613
-13.995399539953995,61.58672262395138
-13.991399139913991,61.57701437797867
-13.987398739873989,61.56730352098143
-13.983398339833983,61.5575900516021
-13.97939793979398,61.547873968482094
-13.975397539753976,61.53815527026179
-13.971397139713972,61.52843395558056
-13.967396739673967,61.51871002307674
-13.963396339633963,61.50898347138767
-13.95939593959396,61.49925429914968
-13.955395539553955,61.48952250499802
-13.951395139513952,61.47978808756696
-13.947394739473946,61.47005104548973
-13.943394339433944,61.46031137739857
-13.93939393939394,61.45056908192462
-13.935393539353935,61.440824157698074
-13.931393139313931,61.43107660334802
-13.927392739273927,61.42132641750258
-13.923392339233924,61.411573598788806
-13.919391939193918,61.40181814583274
-13.915391539153916,61.39206005725937
-13.911391139113912,61.38229933169267
-13.907390739073907,61.372535967755596
-13.903390339033903,61.362769964070004
-13.899389938993899,61.35300131925677
-13.895389538953896,61.34323003193572
-13.89138913891389,61.333456100725634
-13.887388738873888,61.32367952424426
-13.883388338833884,61.31390030110829
-13.87938793879388,61.304118429933396
-13.875387538753875,61.294333909334206
-13.871387138713871,61.28454673792426
-13.867386738673869,61.27475691431613
-13.863386338633862,61.26496443712127
-13.85938593859386,61.25516930495014
-13.855385538553856,61.24537151641211
-13.851385138513852,61.23557107011553
-13.847384738473847,61.2257679646677
-13.843384338433843,61.21596219867487
-13.83938393839384,61.20615377074222
-13.835383538353835,61.196342679473865
-13.831383138313832,61.18652892347292
-13.827382738273826,61.1767125013414
-13.823382338233824,61.166893411680284
-13.81938193819382,61.15707165308949
-13.815381538153815,61.14724722416787
-13.811381138113811,61.13742012351323
-13.807380738073807,61.12759034972232
-13.803380338033804,61.1177579013908
-13.799379937993798,61.10792277711331
-13.795379537953796,61.098084975483395
-13.791379137913792,61.08824449509355
-13.787378737873787,61.0784013345352
-13.783378337833783,61.06855549239871
-13.779377937793779,61.058706967273366
-13.775377537753776,61.04885575774741
-13.77137713771377,61.03900186240799
-13.767376737673768,61.02914527984121
-13.763376337633764,61.01928600863207
-13.75937593759376,61.009424047364526
-13.755375537553755,60.99955939462144
-13.751375137513751,60.98969204898462
-13.747374737473748,60.9798220090348
-13.743374337433742,60.969949273351595
-13.73937393739374,60.960073840513616
-13.735373537353734,60.95019570909833
-13.731373137313732,60.94031487768216
-13.727372737273727,60.93043134484045
-13.723372337233723,60.920545109147426
-13.71937193719372,60.910656169176285
-13.715371537153715,60.900764523499106
-13.711371137113712,60.89087017068689
-13.707370737073706,60.88097310930954
-13.703370337033704,60.87107333793592
-13.6993699369937,60.86117085513374
-13.695369536953695,60.851265659469675
-13.691369136913691,60.8413577495093
-13.687368736873687,60.831447123817064
-13.683368336833684,60.82153378095638
-13.679367936793678,60.81161771948951
-13.675367536753676,60.801698937977676
-13.671367136713672,60.791777434980965
-13.667366736673667,60.7818532090584
-13.663366336633663,60.77192625876787
-13.659365936593659,60.76199658266621
-13.655365536553656,60.75206417930912
-13.65136513651365,60.74212904725121
-13.647364736473648,60.73219118504601
-13.643364336433644,60.72225059124591
-13.63936393639364,60.71230726440225
-13.635363536353635,60.70236120306518
-13.631363136313631,60.692412405783855
-13.627362736273628,60.682460871106244
-13.623362336233622,60.6725065975792
-13.61936193619362,60.66254958374855
-13.615361536153614,60.65258982815892
-13.611361136113612,60.6426273293539
-13.607360736073607,60.63266208587591
-13.603360336033603,60.62269409626629
-13.5993599359936,60.61272335906525
-13.595359535953595,60.6027498728119
-13.591359135913592,60.59277363604423
-13.587358735873586,60.58279464729909
-13.583358335833584,60.57281290511226
-13.57935793579358,60.56282840801835
-13.575357535753575,60.552841154550876
-13.571357135713571,60.54285114324223
-13.567356735673567,60.5328583726237
-13.563356335633564,60.522862841225404
-13.559355935593558,60.51286454757636
-13.555355535553556,60.5028634902045
-13.551355135513552,60.49285966763655
-13.547354735473547,60.48285307839817
-13.543354335433543,60.47284372101387
-13.539353935393539,60.462831594007014
-13.535353535353536,60.452816695899884
-13.53135313531353,60.44279902521358
-13.527352735273528,60.43277858046807
-13.523352335233524,60.42275536018224
-13.51935193519352,60.41272936287377
-13.515351535153515,60.40270058705925
-13.511351135113511,60.39266903125414
-13.507350735073508,60.38263469397272
-13.503350335033502,60.37259757372814
-13.4993499349935,60.362557669032455
-13.495349534953494,60.35251497839651
-13.491349134913492,60.34246950033008
-13.487348734873487,60.33242123334173
-13.483348334833483,60.32237017593889
-13.47934793479348,60.3123163266279
-13.475347534753475,60.302259683913874
-13.471347134713472,60.292200246300844
-13.467346734673466,60.28213801229164
-13.463346334633464,60.27207298038798
-13.45934593459346,60.26200514909041
-13.455345534553455,60.251934516898324
-13.451345134513451,60.241861082309974
-13.447344734473447,60.23178484382244
-13.443344334433444,60.22170579993165
-13.439343934393438,60.21162394913238
-13.435343534353436,60.201539289918244
-13.431343134313432,60.19145182078171
-13.427342734273427,60.18136154021405
-13.423342334233423,60.17126844670541
-13.419341934193419,60.16117253874475
-13.415341534153416,60.15107381481989
-13.41134113411341,60.14097227341745
-13.407340734073408,60.13086791302291
-13.403340334033404,60.12076073212057
-13.3993399339934,60.11065072919357
-13.395339533953395,60.100537902723886
-13.391339133913391,60.09042225119227
-13.387338733873388,60.08030377307841
-13.383338333833382,60.07018246686069
-13.37933793379338,60.06005833101644
-13.375337533753374,60.0499313640217
-13.371337133713372,60.03980156435144
-13.367336733673367,60.02966893047939
-13.363336333633363,60.019533460878094
-13.35933593359336,60.00939515401896
-13.355335533553355,59.99925400837217
-13.351335133513352,59.98911002240677
-13.347334733473346,59.97896319459057
-13.343334333433344,59.96881352339024
-13.33933393339334,59.95866100727124
-13.335333533353335,59.94850564469784
-13.331333133313331,59.93834743413313
-13.327332733273327,59.92818637403902
-13.323332333233324,59.91802246287623
-13.319331933193318,59.907855699104246
-13.315331533153316,59.897686081181426
-13.311331133113312,59.88751360756488
-13.307330733073307,59.87733827671055
-13.303330333033303,59.86716008707317
-13.299329932993299,59.85697903710629
-13.295329532953296,59.846795125262254
-13.29132913291329,59.83660834999219
-13.287328732873288,59.82641870974606
-13.283328332833284,59.81622620297258
-13.27932793279328,59.80603082811931
-13.275327532753275,59.79583258363256
-13.271327132713271,59.78563146795748
-13.267326732673268,59.77542747953797
-13.263326332633262,59.76522061681674
-13.25932593259326,59.7550108782353
-13.255325532553254,59.744798262233935
-13.251325132513252,59.734582767251744
-13.247324732473247,59.72436439172657
-13.243324332433243,59.71414313409507
-13.23932393239324,59.70391899279267
-13.235323532353235,59.69369196625362
-13.231323132313232,59.683462052910905
-13.227322732273226,59.673229251196304
-13.223322332233224,59.66299355954039
-13.21932193219322,59.652754976372506
-13.215321532153215,59.642513500120785
-13.211321132113211,59.6322691292121
-13.207320732073207,59.62202186207213
-13.203320332033204,59.61177169712534
-13.199319931993198,59.60151863279492
-13.195319531953196,59.5912626675029
-13.191319131913191,59.581003799670015
-13.187318731873187,59.570742027715795
-13.183318331833183,59.56047735005855
-13.179317931793179,59.55020976511533
-13.175317531753176,59.539939271302
-13.17131713171317,59.52966586703312
-13.167316731673168,59.519389550722074
-13.163316331633164,59.50911032078098
-13.15931593159316,59.498828175620694
-13.155315531553155,59.48854311365089
-13.151315131513151,59.47825513327995
-13.147314731473148,59.46796423291506
-13.143314331433142,59.457670410962095
-13.13931393139314,59.44737366582575
-13.135313531353134,59.43707399590944
-13.131313131313131,59.42677139961534
-13.127312731273127,59.41646587534437
-13.123312331233123,59.40615742149621
-13.11931193119312,59.395846036469294
-13.115311531153115,59.38553171866077
-13.111311131113112,59.37521446646658
-13.107310731073106,59.364894278281376
-13.103310331033104,59.354571152498565
-13.0993099309931,59.3442450875103
-13.095309530953095,59.333916081707464
-13.091309130913091,59.32358413347969
-13.087308730873087,59.31324924121535
-13.083308330833084,59.30291140330155
-13.079307930793078,59.29257061812414
-13.075307530753076,59.2822268840677
-13.071307130713071,59.27188019951552
-13.067306730673067,59.261530562849664
-13.063306330633063,59.25117797245092
-13.059305930593059,59.240822426698756
-13.055305530553056,59.230463923971456
-13.05130513051305,59.22010246264594
-13.047304730473048,59.20973804109792
-13.043304330433044,59.19937065770183
-13.03930393039304,59.189000310830764
-13.035303530353035,59.178626998856615
-13.031303130313031,59.168250720149956
-13.027302730273028,59.15787147308009
-13.023302330233022,59.147489256015035
-13.01930193019302,59.13710406732155
-13.015301530153014,59.12671590536506
-13.011301130113011,59.11632476850977
-13.007300730073007,59.10593065511854
-13.003300330033003,59.095533563552976
-12.999299929993,59.085133492173405
-12.995299529952995,59.074730439338815
-12.991299129912992,59.06432440340694
-12.987298729872986,59.05391538273424
-12.983298329832984,59.04350337567584
-12.97929792979298,59.03308838058559
-12.975297529752975,59.02267039581602
-12.97129712971297,59.012249419718415
-12.967296729672967,59.001825450642706
-12.963296329632964,58.99139848693757
-12.959295929592958,58.980968526950335
-12.955295529552956,58.97053556902707
-12.951295129512951,58.960099611512504
-12.947294729472947,58.949660652750104
-12.943294329432943,58.93921869108197
-12.939293929392939,58.92877372484896
-12.935293529352936,58.91832575239057
-12.93129312931293,58.90787477204501
-12.927292729272928,58.89742078214919
-12.923292329232924,58.88696378103869
-12.91929192919292,58.87650376704776
-12.915291529152915,58.866040738509376
-12.91129112911291,58.85557469375515
-12.907290729072908,58.84510563111542
-12.903290329032902,58.83463354891916
-12.8992899289929,58.824158445494085
-12.895289528952894,58.81368031916652
-12.891289128912891,58.80319916826151
-12.887288728872887,58.79271499110276
-12.883288328832883,58.78222778601265
-12.87928792879288,58.771737551312235
-12.875287528752875,58.76124428532124
-12.871287128712872,58.75074798635807
-12.867286728672866,58.74024865273977
-12.863286328632864,58.7297462827821
-12.85928592859286,58.71924087479943
-12.855285528552855,58.70873242710486
-12.85128512851285,58.698220938010074
-12.847284728472847,58.687706405825494
-12.843284328432844,58.67718882886015
-12.839283928392838,58.666668205421765
-12.835283528352836,58.65614453381669
-12.831283128312831,58.64561781234997
-12.827282728272827,58.63508803932528
-12.823282328232823,58.624555213044935
-12.819281928192819,58.614019331809956
-12.815281528152816,58.603480393919966
-12.81128112811281,58.592938397673244
-12.807280728072808,58.58239334136675
-12.803280328032804,58.57184522329606
-12.7992799279928,58.561294041755396
-12.795279527952795,58.55073979503766
-12.79127912791279,58.54018248143434
-12.787278727872788,58.52962209923563
-12.783278327832782,58.51905864673032
-12.77927792779278,58.508492122205865
-12.775277527752774,58.49792252394833
-12.771277127712771,58.48734985024245
-12.767276727672767,58.476774099371575
-12.763276327632763,58.466195269617685
-12.75927592759276,58.45561335926142
-12.755275527552755,58.445028366582
-12.751275127512752,58.43444028985735
-12.747274727472746,58.42384912736395
-12.743274327432744,58.413254877376964
-12.73927392739274,58.40265753817014
-12.735273527352735,58.39205710801588
-12.73127312731273,58.38145358518517
-12.727272727272727,58.370846967947685
-12.723272327232724,58.360237254571665
-12.719271927192718,58.349624443323975
-12.715271527152716,58.339008532470125
-12.711271127112711,58.328389520274214
-12.707270727072707,58.31776740499897
-12.703270327032703,58.307142184905736
-12.699269926992699,58.29651385825445
-12.695269526952696,58.28588242330369
-12.69126912691269,58.275247878310616
-12.687268726872688,58.26461022153103
-12.683268326832684,58.253969451219284
-12.67926792679268,58.24332556562839
-12.675267526752675,58.23267856300994
-12.67126712671267,58.22202844161416
-12.667266726672668,58.211375199689805
-12.663266326632662,58.200718835484295
-12.65926592659266,58.19005934724365
-12.655265526552654,58.17939673321243
-12.651265126512651,58.16873099163384
-12.647264726472647,58.1580621207497
-12.643264326432643,58.147390118800345
-12.63926392639264,58.13671498402476
-12.635263526352634,58.126036714660515
-12.631263126312632,58.11535530894375
-12.627262726272626,58.1046707651092
-12.623262326232624,58.0939830813902
-12.61926192619262,58.08329225601865
-12.615261526152615,58.07259828722504
-12.61126112611261,58.061901173238454
-12.607260726072607,58.05120091228654
-12.603260326032604,58.04049750259553
-12.599259925992598,58.02979094239021
-12.595259525952596,58.019081229894006
-12.591259125912591,58.008368363328856
-12.587258725872587,57.997652340915295
-12.583258325832583,57.98693316087243
-12.579257925792579,57.97621082141794
-12.575257525752576,57.96548532076808
-12.57125712571257,57.954756657137644
-12.567256725672568,57.94402482874002
-12.563256325632564,57.93328983378714
-12.55925592559256,57.92255167048955
-12.555255525552555,57.91181033705627
-12.55125512551255,57.90106583169495
-12.547254725472548,57.890318152611776
-12.543254325432542,57.87956729801151
-12.53925392539254,57.86881326609743
-12.535253525352534,57.858056055071394
-12.531253125312531,57.84729566313384
-12.527252725272527,57.83653208848371
-12.523252325232523,57.82576532931851
-12.51925192519252,57.814995383834315
-12.515251525152514,57.80422225022573
-12.511251125112512,57.79344592668591
-12.507250725072506,57.78266641140654
-12.503250325032504,57.77188370257789
-12.4992499249925,57.76109779838872
-12.495249524952495,57.75030869702636
-12.49124912491249,57.739516396676684
-12.487248724872487,57.7287208955241
-12.483248324832484,57.717922191751526
-12.479247924792478,57.70712028354042
-12.475247524752476,57.69631516907082
-12.471247124712471,57.68550684652125
-12.467246724672467,57.674695314068764
-12.463246324632463,57.66388056988896
-12.459245924592459,57.653062612155956
-12.455245524552456,57.64224143904243
-12.45124512451245,57.6314170487195
-12.447244724472448,57.620589439356905
-12.443244324432444,57.60975860912284
-12.43924392439244,57.59892455618404
-12.435243524352435,57.58808727870576
-12.43124312431243,57.577246774851766
-12.427242724272428,57.566403042784344
-12.423242324232422,57.5555560806643
-12.41924192419242,57.54470588665095
-12.415241524152414,57.533852458902096
-12.411241124112411,57.522995795574076
-12.407240724072407,57.51213589482173
-12.403240324032403,57.50127275479841
-12.3992399239924,57.49040637365597
-12.395239523952394,57.479536749544735
-12.391239123912392,57.4686638806136
-12.387238723872386,57.457787765009876
-12.383238323832384,57.446908400879465
-12.37923792379238,57.436025786366685
-12.375237523752375,57.4251399196144
-12.37123712371237,57.41425079876395
-12.367236723672367,57.40335842195517
-12.363236323632364,57.39246278732639
-12.359235923592358,57.3815638930144
-12.355235523552356,57.37066173715454
-12.351235123512351,57.359756317880596
-12.347234723472347,57.34884763332482
-12.343234323432343,57.337935681618
-12.339233923392339,57.327020460889365
-12.335233523352336,57.31610196926665
-12.33123312331233,57.30518020487603
-12.327232723272328,57.294255165842216
-12.323232323232324,57.283326850288354
-12.31923192319232,57.27239525633608
-12.315231523152315,57.2614603821055
-12.31123112311231,57.25052222571518
-12.307230723072308,57.23958078528216
-12.303230323032302,57.22863605892197
-12.2992299229923,57.21768804474859
-12.295229522952294,57.20673674087447
-12.291229122912291,57.19578214541052
-12.287228722872287,57.18482425646611
-12.283228322832283,57.17386307214907
-12.27922792279228,57.16289859056569
-12.275227522752274,57.15193080982074
-12.271227122712272,57.14095972801742
-12.267226722672266,57.12998534325738
-12.263226322632264,57.119007653640764
-12.25922592259226,57.10802665726611
-12.255225522552255,57.09704235223045
-12.25122512251225,57.086054736629244
-12.247224722472247,57.07506380855641
-12.243224322432244,57.064069566104315
-12.239223922392238,57.053072007363724
-12.235223522352236,57.04207113042392
-12.231223122312231,57.03106693337257
-12.227222722272227,57.02005941429581
-12.223222322232223,57.009048571278186
-12.219221922192219,56.998034402402695
-12.215221522152216,56.98701690575079
-12.21122112211221,56.9759960794023
-12.207220722072208,56.96497192143556
-12.203220322032204,56.95394442992728
-12.1992199219922,56.94291360295259
-12.195219521952195,56.93187943858511
-12.19121912191219,56.92084193489682
-12.187218721872188,56.90980108995816
-12.183218321832182,56.898756901837956
-12.17921792179218,56.88770936860351
-12.175217521752174,56.87665848832049
-12.171217121712171,56.86560425905301
-12.167216721672167,56.8545466788636
-12.163216321632163,56.84348574581317
-12.15921592159216,56.8324214579611
-12.155215521552154,56.82135381336511
-12.151215121512152,56.81028281008139
-12.147214721472146,56.799208446164506
-12.143214321432144,56.788130719667464
-12.13921392139214,56.77704962864162
-12.135213521352135,56.76596517113676
-12.13121312131213,56.754877345201095
-12.127212721272127,56.74378614888119
-12.123212321232124,56.73269158022206
-12.119211921192118,56.72159363726704
-12.115211521152116,56.710492318057945
-12.111211121112111,56.69938762063493
-12.107210721072107,56.68827954303654
-12.103210321032103,56.67716808329976
-12.099209920992099,56.666053239459906
-12.095209520952096,56.65493500955071
-12.09120912091209,56.64381339160427
-12.087208720872088,56.63268838365109
-12.083208320832084,56.62155998372004
-12.07920792079208,56.61042818983839
-12.075207520752075,56.59929300003174
-12.07120712071207,56.58815441232412
-12.067206720672068,56.577012424737916
-12.063206320632062,56.565867035293884
-12.05920592059206,56.55471824201116
-12.055205520552054,56.54356604290722
-12.051205120512051,56.53241043599795
-12.047204720472047,56.521251419297606
-12.043204320432043,56.51008899081875
-12.03920392039204,56.49892314857235
-12.035203520352034,56.48775389056777
-12.031203120312032,56.47658121481266
-12.027202720272026,56.46540511931306
-12.023202320232024,56.45422560207342
-12.01920192019202,56.44304266109645
-12.015201520152015,56.431856294383266
-12.01120112011201,56.42066649993334
-12.007200720072007,56.4094732757445
-12.003200320032004,56.39827661981289
-11.999199919992,56.38707653013302
-11.995199519951996,56.37587300469775
-11.991199119911991,56.364666041498275
-11.987198719871987,56.35345563852414
-11.983198319831983,56.342241793763215
-11.979197919791979,56.331024505201725
-11.975197519751974,56.31980377082422
-11.971197119711972,56.30857958861361
-11.967196719671968,56.297351956551104
-11.963196319631964,56.286120872616245
-11.95919591959196,56.27488633478695
-11.955195519551955,56.26364834103942
-11.95119511951195,56.252406889348194
-11.947194719471947,56.24116197768615
-11.943194319431942,56.22991360402447
-11.93919391939194,56.21866176633267
-11.935193519351936,56.20740646257859
-11.931193119311931,56.19614769072836
-11.927192719271927,56.18488544874648
-11.923192319231923,56.1736197345957
-11.919191919191919,56.162350546237136
-11.915191519151914,56.15107788163021
-11.911191119111912,56.139801738732615
-11.907190719071908,56.12852211550038
-11.903190319031903,56.11723900988785
-11.8991899189919,56.10595241984765
-11.895189518951895,56.09466234333073
-11.89118911891189,56.08336877828633
-11.887188718871887,56.072071722661995
-11.883188318831882,56.060771174403556
-11.87918791879188,56.04946713145516
-11.875187518751876,56.03815959175922
-11.871187118711871,56.02684855325648
-11.867186718671867,56.015534013885926
-11.863186318631863,56.00421597158489
-11.859185918591859,55.99289442428896
-11.855185518551854,55.981569369932004
-11.851185118511852,55.97024080644618
-11.847184718471848,55.95890873176193
-11.843184318431843,55.947573143807986
-11.83918391839184,55.93623404051135
-11.835183518351835,55.9248914197973
-11.83118311831183,55.9135452795894
-11.827182718271827,55.90219561780945
-11.823182318231822,55.89084243237759
-11.81918191819182,55.87948572121216
-11.815181518151816,55.86812548222982
-11.811181118111811,55.85676171334547
-11.807180718071807,55.84539441247227
-11.803180318031803,55.83402357752167
-11.799179917991799,55.82264920640337
-11.795179517951794,55.8112712970253
-11.791179117911792,55.799889847293706
-11.787178717871788,55.788504855113025
-11.783178317831783,55.777116318386
-11.77917791779178,55.76572423501361
-11.775177517751775,55.754328602895065
-11.77117711771177,55.74292941992786
-11.767176717671767,55.73152668400771
-11.763176317631762,55.72012039302858
-11.75917591759176,55.708710544882685
-11.755175517551756,55.69729713746049
-11.751175117511751,55.68588016865068
-11.747174717471747,55.67445963634018
-11.743174317431743,55.66303553841418
-11.739173917391739,55.651607872756074
-11.735173517351734,55.6401766372475
-11.731173117311732,55.62874182976833
-11.727172717271728,55.61730344819665
-11.723172317231723,55.60586149040881
-11.71917191719172,55.59441595427933
-11.715171517151715,55.58296683768101
-11.71117111711171,55.57151413848486
-11.707170717071707,55.560057854560064
-11.703170317031702,55.548597983774066
-11.6991699169917,55.537134523992556
-11.695169516951696,55.525667473079366
-11.691169116911691,55.51419682889659
-11.687168716871687,55.50272258930451
-11.683168316831683,55.491244752161656
-11.679167916791679,55.47976331532471
-11.675167516751674,55.468278276648626
-11.671167116711672,55.456789633986496
-11.667166716671668,55.44529738518964
-11.663166316631663,55.43380152810761
-11.65916591659166,55.4223020605881
-11.655165516551655,55.41079898047705
-11.65116511651165,55.399292285618564
-11.647164716471647,55.387781973854956
-11.643164316431642,55.37626804302672
-11.63916391639164,55.36475049097255
-11.635163516351636,55.35322931552932
-11.631163116311631,55.34170451453209
-11.627162716271627,55.33017608581412
-11.623162316231623,55.318644027206815
-11.619161916191619,55.307108336539805
-11.615161516151614,55.29556901164088
-11.611161116111612,55.28402605033598
-11.607160716071608,55.27247945044927
-11.603160316031603,55.26092920980305
-11.5991599159916,55.2493753262178
-11.595159515951595,55.23781779751218
-11.59115911591159,55.226256621503005
-11.587158715871587,55.21469179600526
-11.583158315831582,55.203123318832105
-11.57915791579158,55.191551187794836
-11.575157515751576,55.17997540070292
-11.571157115711571,55.16839595536401
-11.567156715671567,55.15681284958388
-11.563156315631563,55.14522608116645
-11.559155915591559,55.13363564791383
-11.555155515551554,55.12204154762627
-11.551155115511552,55.11044377810214
-11.547154715471548,55.09884233713798
-11.543154315431543,55.08723722252849
-11.53915391539154,55.075628432066495
-11.535153515351535,55.064015963542936
-11.53115311531153,55.05239981474695
-11.527152715271527,55.04077998346576
-11.523152315231522,55.02915646748475
-11.51915191519152,55.01752926458745
-11.515151515151516,55.005898372555485
-11.511151115111511,54.99426378916862
-11.507150715071507,54.98262551220479
-11.503150315031503,54.97098353943999
-11.499149914991499,54.95933786864839
-11.495149514951494,54.94768849760226
-11.491149114911492,54.936035424071996
-11.487148714871488,54.92437864582611
-11.483148314831483,54.912718160631236
-11.47914791479148,54.90105396625211
-11.475147514751475,54.88938606045159
-11.47114711471147,54.87771444099065
-11.467146714671467,54.86603910562837
-11.463146314631462,54.85436005212192
-11.45914591459146,54.8426772782266
-11.455145514551456,54.830990781695796
-11.451145114511451,54.81930056028099
-11.447144714471447,54.8076066117318
-11.443144314431443,54.79590893379587
-11.439143914391439,54.78420752421904
-11.435143514351434,54.77250238074516
-11.431143114311432,54.7607935011162
-11.427142714271428,54.7490808830722
-11.423142314231423,54.737364524351335
-11.41914191419142,54.72564442268984
-11.415141514151415,54.713920575822
-11.41114111411141,54.70219298148023
-11.407140714071407,54.69046163739501
-11.403140314031402,54.678726541294886
-11.3991399139914,54.6669876909065
-11.395139513951396,54.655245083954554
-11.391139113911391,54.6434987181618
-11.387138713871387,54.631748591249114
-11.383138313831383,54.61999470093541
-11.379137913791379,54.608237044937646
-11.375137513751374,54.59647562097088
-11.371137113711372,54.58471042674823
-11.367136713671368,54.57294145998085
-11.363136313631363,54.56116871837798
-11.35913591359136,54.54939219964686
-11.355135513551355,54.53761190149288
-11.35113511351135,54.525827821619394
-11.347134713471347,54.51403995772785
-11.343134313431342,54.50224830751774
-11.33913391339134,54.49045286868659
-11.335133513351336,54.47865363892997
-11.331133113311331,54.46685061594152
-11.327132713271327,54.455043797412884
-11.323132313231323,54.443233181033754
-11.319131913191319,54.431418764491895
-11.315131513151314,54.41960054547305
-11.311131113111312,54.40777852166103
-11.307130713071308,54.395952690737666
-11.303130313031303,54.384123050382804
-11.2991299129913,54.372289598274364
-11.295129512951295,54.36045233208822
-11.29112911291129,54.34861124949833
-11.287128712871286,54.336766348176646
-11.283128312831282,54.324917625793134
-11.27912791279128,54.31306508001578
-11.275127512751276,54.30120870851061
-11.271127112711271,54.289348508941586
-11.267126712671267,54.27748447897079
-11.263126312631263,54.26561661625822
-11.259125912591259,54.25374491846194
-11.255125512551254,54.24186938323798
-11.251125112511252,54.2299900082404
-11.247124712471248,54.21810679112123
-11.243124312431243,54.20621972953052
-11.23912391239124,54.1943288211163
-11.235123512351235,54.182434063524624
-11.23112311231123,54.17053545439951
-11.227122712271226,54.15863299138298
-11.223122312231222,54.14672667211504
-11.21912191219122,54.13481649423366
-11.215121512151216,54.12290245537484
-11.211121112111211,54.110984553172514
-11.207120712071207,54.09906278525863
-11.203120312031203,54.0871371492631
-11.199119911991199,54.075207642813815
-11.195119511951194,54.06327426353663
-11.191119111911192,54.051337009055395
-11.187118711871188,54.0393958769919
-11.183118311831183,54.0274508649659
-11.17911791179118,54.01550197059516
-11.175117511751175,54.00354919149537
-11.17111711171117,53.99159252528018
-11.167116711671166,53.979631969561225
-11.163116311631162,53.967667521948066
-11.15911591159116,53.95569918004826
-11.155115511551156,53.94372694146727
-11.151115111511151,53.93175080380852
-11.147114711471147,53.91977076467341
-11.143114311431143,53.907786821661276
-11.139113911391139,53.89579897236938
-11.135113511351134,53.88380721439295
-11.131113111311132,53.87181154532513
-11.127112711271128,53.85981196275703
-11.123112311231123,53.847808464277676
-11.11911191119112,53.835801047474035
-11.115111511151115,53.823789709930985
-11.11111111111111,53.81177444923139
-11.107110711071106,53.799755262955976
-11.103110311031102,53.787732148683446
-11.0991099109911,53.77570510399038
-11.095109510951096,53.76367412645133
-11.091109110911091,53.75163921363873
-11.087108710871087,53.73960036312293
-11.083108310831083,53.72755757247222
-11.079107910791079,53.71551083925279
-11.075107510751074,53.70346016102875
-11.071107110711072,53.69140553536209
-11.067106710671068,53.67934695981274
-11.063106310631063,53.66728443193851
-11.05910591059106,53.65521794929513
-11.055105510551055,53.64314750943623
-11.05110511051105,53.63107310991333
-11.047104710471046,53.61899474827583
-11.043104310431042,53.60691242207106
-11.03910391039104,53.594826128844225
-11.035103510351036,53.58273586613839
-11.031103110311031,53.570641631494574
-11.027102710271027,53.558543422451606
-11.023102310231023,53.54644123654625
-11.019101910191019,53.53433507131314
-11.015101510151014,53.522224924284764
-11.011101110111012,53.51011079299154
-11.007100710071008,53.49799267496169
-11.003100310031003,53.48587056772135
-10.999099909991,53.47374446879455
-10.995099509950995,53.46161437570313
-10.99109910991099,53.44948028596683
-10.987098709870986,53.43734219710327
-10.983098309830982,53.42520010662788
-10.97909790979098,53.413054012054
-10.975097509750976,53.40090391089279
-10.971097109710971,53.38874980065329
-10.967096709670967,53.37659167884237
-10.963096309630963,53.364429542964785
-10.959095909590959,53.352263390523106
-10.955095509550954,53.34009321901777
-10.951095109510952,53.32791902594703
-10.947094709470948,53.31574080880703
-10.943094309430943,53.303558565091706
-10.93909390939094,53.29137229229284
-10.935093509350935,53.27918198790008
-10.93109310931093,53.26698764940088
-10.927092709270926,53.254789274280526
-10.923092309230922,53.242586860022136
-10.91909190919092,53.23038040410667
-10.915091509150916,53.218169904012875
-10.911091109110911,53.205955357217356
-10.907090709070907,53.19373676119453
-10.903090309030903,53.18151411341662
-10.899089908990899,53.169287411353665
-10.895089508950894,53.15705665247353
-10.891089108910892,53.144821834241895
-10.887088708870888,53.13258295412221
-10.883088308830883,53.12034000957579
-10.87908790879088,53.10809299806169
-10.875087508750875,53.095841917036836
-10.87108710871087,53.083586763955886
-10.867086708670866,53.071327536271355
-10.863086308630862,53.05906423143351
-10.85908590859086,53.04679684689044
-10.855085508550856,53.034525380088
-10.851085108510851,53.02224982846983
-10.847084708470847,53.00997018947742
-10.843084308430843,52.99768646054995
-10.839083908390839,52.985398639124455
-10.835083508350834,52.973106722635706
-10.831083108310832,52.96081070851628
-10.827082708270828,52.94851059419652
-10.823082308230823,52.936206377104526
-10.81908190819082,52.92389805466619
-10.815081508150815,52.91158562430516
-10.81108110811081,52.89926908344287
-10.807080708070806,52.886948429498474
-10.803080308030802,52.87462365988893
-10.7990799079908,52.86229477202896
-10.795079507950796,52.849961763331
-10.791079107910791,52.837624631205266
-10.787078707870787,52.825283373059726
-10.783078307830783,52.81293798630012
-10.779077907790779,52.800588468329885
-10.775077507750774,52.788234816550236
-10.771077107710772,52.77587702836015
-10.767076707670768,52.7635151011563
-10.763076307630763,52.751149032333124
-10.75907590759076,52.7387788192828
-10.755075507550755,52.726404459395226
-10.75107510751075,52.71402595005805
-10.747074707470746,52.701643288656626
-10.743074307430742,52.68925647257406
-10.73907390739074,52.67686549919116
-10.735073507350736,52.664470365886466
-10.731073107310731,52.65207107003625
-10.727072707270727,52.63966760901449
-10.723072307230723,52.627259980192875
-10.719071907190719,52.614848180940825
-10.715071507150714,52.60243220862545
-10.711071107110712,52.59001206061159
-10.707070707070708,52.577587734261776
-10.703070307030703,52.56515922693623
-10.6990699069907,52.55272653599293
-10.695069506950695,52.54028965878749
-10.69106910691069,52.52784859267327
-10.687068706870686,52.515403335001274
-10.683068306830682,52.502953883120256
-10.67906790679068,52.49050023437663
-10.675067506750676,52.478042386114495
-10.671067106710671,52.465580335675625
-10.667066706670667,52.453114080399516
-10.663066306630663,52.4406436176233
-10.659065906590659,52.42816894468184
-10.655065506550654,52.41569005890763
-10.651065106510652,52.40320695763084
-10.647064706470648,52.39071963817935
-10.643064306430643,52.37822809787866
-10.63906390639064,52.36573233405197
-10.635063506350635,52.353232344020135
-10.63106310631063,52.34072812510166
-10.627062706270626,52.32821967461275
-10.623062306230622,52.31570698986721
-10.61906190619062,52.30319006817655
-10.615061506150616,52.29066890684989
-10.611061106110611,52.27814350319404
-10.607060706070607,52.265613854513425
-10.603060306030603,52.25307995811014
-10.599059905990599,52.24054181128391
-10.595059505950594,52.2279994113321
-10.591059105910592,52.215452755549734
-10.587058705870588,52.20290184122945
-10.583058305830583,52.19034666566151
-10.57905790579058,52.177787226133816
-10.575057505750575,52.16522351993193
-10.57105710571057,52.152655544339005
-10.567056705670566,52.14008329663583
-10.563056305630562,52.12750677410081
-10.55905590559056,52.11492597400998
-10.555055505550555,52.10234089363697
-10.551055105510551,52.089751530253054
-10.547054705470547,52.0771578811271
-10.543054305430543,52.06455994352559
-10.539053905390539,52.0519577147126
-10.535053505350534,52.03935119194984
-10.531053105310532,52.02674037249661
-10.527052705270528,52.01412525360979
-10.523052305230523,52.00150583254388
-10.51905190519052,51.98888210655097
-10.515051505150515,51.97625407288072
-10.51105110511051,51.963621728780446
-10.507050705070506,51.95098507149497
-10.503050305030502,51.93834409826675
-10.4990499049905,51.92569880633581
-10.495049504950495,51.91304919293976
-10.491049104910491,51.90039525531378
-10.487048704870487,51.887736990690655
-10.483048304830483,51.8750743963007
-10.479047904790479,51.8624074693718
-10.475047504750474,51.84973620712948
-10.471047104710472,51.83706060679677
-10.467046704670468,51.82438066559424
-10.463046304630463,51.81169638074008
-10.45904590459046,51.79900774945002
-10.455045504550455,51.78631476893731
-10.45104510451045,51.77361743641281
-10.447044704470446,51.760915749084916
-10.443044304430442,51.74820970415953
-10.43904390439044,51.735499298840146
-10.435043504350435,51.7227845303278
-10.431043104310431,51.71006539582104
-10.427042704270427,51.69734189251598
-10.423042304230423,51.68461401760625
-10.419041904190419,51.67188176828303
-10.415041504150414,51.65914514173503
-10.411041104110412,51.646404135148494
-10.407040704070408,51.63365874570717
-10.403040304030403,51.620908970592346
-10.3990399039904,51.60815480698284
-10.395039503950395,51.595396252054954
-10.39103910391039,51.58263330298254
-10.387038703870386,51.56986595693699
-10.383038303830382,51.55709421108713
-10.37903790379038,51.54431806259936
-10.375037503750375,51.53153750863755
-10.371037103710371,51.51875254636311
-10.367036703670367,51.505963172934905
-10.363036303630363,51.49316938550934
-10.359035903590359,51.480371181240294
-10.355035503550354,51.467568557279165
-10.351035103510352,51.45476151077481
-10.347034703470348,51.44195003887359
-10.343034303430343,51.42913413871936
-10.33903390339034,51.41631380745344
-10.335033503350335,51.403489042214666
-10.33103310331033,51.3906598401393
-10.327032703270326,51.37782619836113
-10.323032303230322,51.36498811401141
-10.31903190319032,51.352145584218825
-10.315031503150315,51.33929860610959
-10.311031103110311,51.326447176807335
-10.307030703070307,51.313591293433184
-10.303030303030303,51.3007309531057
-10.299029902990299,51.28786615294092
-10.295029502950294,51.27499689005235
-10.291029102910292,51.262123161550925
-10.287028702870288,51.249244964545035
-10.283028302830283,51.23636229614053
-10.27902790279028,51.223475153440695
-10.275027502750275,51.21058353354627
-10.27102710271027,51.19768743355543
-10.267026702670266,51.184786850563775
-10.263026302630262,51.17188178166438
-10.25902590259026,51.158972223947714
-10.255025502550255,51.14605817450169
-10.251025102510251,51.13313963041164
-10.247024702470247,51.12021658876034
-10.243024302430243,51.107289046628
-10.239023902390239,51.0943570010922
-10.235023502350234,51.081420449227984
-10.231023102310232,51.0684793881078
-10.227022702270228,51.05553381480149
-10.223022302230223,51.04258372637634
-10.219021902190219,51.029629119897024
-10.215021502150215,51.016669992425605
-10.21102110211021,51.00370634102159
-10.207020702070206,50.99073816274184
-10.203020302030202,50.97776545464066
-10.1990199019902,50.964788213769694
-10.195019501950195,50.951806437178035
-10.191019101910191,50.93882012191214
-10.187018701870187,50.92582926501583
-10.183018301830183,50.91283386353036
-10.179017901790179,50.899833914494316
-10.175017501750174,50.88682941494371
-10.171017101710172,50.873820361911896
-10.167016701670168,50.860806752429625
-10.163016301630163,50.84778858352499
-10.159015901590159,50.83476585222349
-10.155015501550155,50.82173855554796
-10.15101510151015,50.80870669051862
-10.147014701470146,50.79567025415304
-10.143014301430142,50.78262924346614
-10.13901390139014,50.769583655470214
-10.135013501350135,50.7565334871749
-10.131013101310131,50.74347873558718
-10.127012701270127,50.73041939771141
-10.123012301230123,50.71735547054924
-10.119011901190119,50.70428695109973
-10.115011501150114,50.691213836359225
-10.111011101110112,50.678136123321444
-10.107010701070108,50.665053808977405
-10.103010301030103,50.65196689031548
-10.099009900990099,50.63887536432137
-10.095009500950095,50.62577922797811
-10.09100910091009,50.61267847826605
-10.087008700870086,50.59957311216284
-10.083008300830082,50.586463126643494
-10.07900790079008,50.573348518680326
-10.075007500750075,50.56022928524292
-10.071007100710071,50.547105423298234
-10.067006700670067,50.53397692981049
-10.063006300630063,50.52084380174126
-10.059005900590059,50.50770603604937
-10.055005500550054,50.49456362969098
-10.051005100510052,50.48141657961954
-10.047004700470048,50.468264882785775
-10.043004300430043,50.45510853613773
-10.039003900390039,50.441947536620724
-10.035003500350035,50.428781881177365
-10.03100310031003,50.415611566747565
-10.027002700270026,50.402436590268486
-10.023002300230022,50.389256948674586
-10.01900190019002,50.376072638897604
-10.015001500150015,50.36288365786653
-10.011001100110011,50.349690002507664
-10.007000700070007,50.336491669744525
-10.003000300030003,50.32328865649794
-9.998999899989998,50.31008095968598
-9.994999499949994,50.29686857622399
-9.990999099909992,50.283651503024544
-9.986998699869988,50.27042973699749
-9.982998299829983,50.25720327504994
-9.978997899789979,50.243972114086226
-9.974997499749975,50.230736251007954
-9.97099709970997,50.21749568271396
-9.966996699669966,50.204250406100336
-9.962996299629962,50.191000418060376
-9.95899589958996,50.17774571548466
-9.954995499549955,50.16448629526097
-9.950995099509951,50.15122215427431
-9.946994699469947,50.137953289406944
-9.942994299429943,50.12467969753835
-9.938993899389938,50.1114013755452
-9.934993499349934,50.09811832030144
-9.930993099309932,50.08483052867817
-9.926992699269928,50.07153799754376
-9.922992299229923,50.05824072376374
-9.918991899189919,50.0449387042009
-9.914991499149915,50.031631935715225
-9.91099109910991,50.01832041516385
-9.906990699069906,50.005004139401194
-9.902990299029902,49.9916831052788
-9.8989898989899,49.97835730964546
-9.894989498949895,49.96502674934713
-9.890989098909891,49.95169142122696
-9.886988698869887,49.93835132212528
-9.882988298829883,49.92500644887964
-9.878987898789878,49.91165679832473
-9.874987498749874,49.89830236729243
-9.870987098709872,49.88494315261181
-9.866986698669868,49.87157915110909
-9.862986298629863,49.858210359607696
-9.858985898589859,49.84483677492818
-9.854985498549855,49.831458393888305
-9.85098509850985,49.818075213302926
-9.846984698469846,49.80468722998415
-9.842984298429842,49.79129444074117
-9.83898389838984,49.777896842380365
-9.834983498349835,49.76449443170525
-9.830983098309831,49.751087205516505
-9.826982698269827,49.737675160611936
-9.822982298229823,49.7242582937865
-9.818981898189818,49.71083660183231
-9.814981498149814,49.69741008153859
-9.810981098109812,49.68397872969173
-9.806980698069808,49.67054254307522
-9.802980298029803,49.657101518469695
-9.798979897989799,49.64365565265292
-9.794979497949795,49.63020494239976
-9.79097909790979,49.61674938448225
-9.786978697869786,49.603288975669486
-9.782978297829782,49.589823712727714
-9.77897789778978,49.57635359242031
-9.774977497749775,49.5628786115077
-9.770977097709771,49.54939876674746
-9.766976697669767,49.535914054894256
-9.762976297629763,49.52242447269988
-9.758975897589758,49.50893001691319
-9.754975497549754,49.495430684280166
-9.750975097509752,49.48192647154385
-9.746974697469748,49.46841737544441
-9.742974297429743,49.454903392719075
-9.738973897389739,49.44138452010217
-9.734973497349735,49.427860754325096
-9.73097309730973,49.41433209211633
-9.726972697269726,49.40079853020146
-9.722972297229722,49.387260065303096
-9.71897189718972,49.37371669414097
-9.714971497149715,49.360168413431815
-9.710971097109711,49.34661521988949
-9.706970697069707,49.33305711022489
-9.702970297029703,49.31949408114599
-9.698969896989698,49.30592612935778
-9.694969496949694,49.29235325156233
-9.690969096909692,49.278775444458795
-9.686968696869688,49.26519270474332
-9.682968296829683,49.251605029109115
-9.678967896789679,49.23801241424644
-9.674967496749675,49.2244148568426
-9.67096709670967,49.21081235358193
-9.666966696669666,49.197204901145774
-9.662966296629662,49.183592496212555
-9.65896589658966,49.16997513545769
-9.654965496549655,49.15635281555364
-9.650965096509651,49.14272553316987
-9.646964696469647,49.12909328497288
-9.642964296429643,49.11545606762619
-9.638963896389638,49.10181387779032
-9.634963496349634,49.088166712122806
-9.630963096309632,49.0745145672782
-9.626962696269628,49.060857439908055
-9.622962296229623,49.04719532666092
-9.618961896189619,49.03352822418235
-9.614961496149615,49.01985612911491
-9.61096109610961,49.006179038098146
-9.606960696069606,48.992496947768586
-9.602960296029602,48.978809854759774
-9.5989598959896,48.96511775570221
-9.594959495949595,48.951420647223394
-9.590959095909591,48.9377185259478
-9.586958695869587,48.924011388496886
-9.582958295829583,48.910299231489084
-9.578957895789578,48.896582051539795
-9.574957495749574,48.88285984526137
-9.570957095709572,48.86913260926318
-9.566956695669568,48.85540034015149
-9.562956295629563,48.84166303452957
-9.558955895589559,48.82792068899764
-9.554955495549555,48.81417330015285
-9.55095509550955,48.800420864589356
-9.546954695469546,48.78666337889821
-9.542954295429542,48.772900839667415
-9.53895389538954,48.75913324348196
-9.534953495349535,48.745360586923724
-9.530953095309531,48.73158286657154
-9.526952695269527,48.717800079001194
-9.522952295229523,48.70401222078538
-9.518951895189518,48.69021928849373
-9.514951495149514,48.6764212786928
-9.510951095109512,48.66261818794608
-9.506950695069508,48.64881001281396
-9.502950295029503,48.634996749853755
-9.498949894989499,48.62117839561971
-9.494949494949495,48.60735494666296
-9.49094909490949,48.59352639953155
-9.486948694869486,48.57969275077045
-9.482948294829482,48.565853996921504
-9.47894789478948,48.5520101345235
-9.474947494749475,48.53816116011206
-9.470947094709471,48.524307070219756
-9.466946694669467,48.51044786137602
-9.462946294629463,48.496583530107195
-9.458945894589458,48.48271407293648
-9.454945494549454,48.468839486384
-9.450945094509452,48.45495976696672
-9.446944694469448,48.441074911198484
-9.442944294429443,48.42718491559001
-9.438943894389439,48.41328977664894
-9.434943494349435,48.39938949087972
-9.43094309430943,48.38548405478367
-9.426942694269426,48.37157346485901
-9.422942294229422,48.357657717600766
-9.41894189418942,48.34373680950089
-9.414941494149415,48.329810737048106
-9.410941094109411,48.31587949672805
-9.406940694069407,48.30194308502319
-9.402940294029403,48.28800149841281
-9.398939893989398,48.27405473337309
-9.394939493949394,48.26010278637701
-9.390939093909392,48.24614565389439
-9.386938693869388,48.23218333239189
-9.382938293829383,48.21821581833301
-9.378937893789379,48.20424310817805
-9.374937493749375,48.19026519838416
-9.37093709370937,48.17628208540531
-9.366936693669366,48.16229376569227
-9.362936293629362,48.148300235692645
-9.35893589358936,48.134301491850856
-9.354935493549355,48.120297530608106
-9.350935093509351,48.10628834840242
-9.346934693469347,48.092273941668644
-9.342934293429343,48.07825430683841
-9.338933893389338,48.06422944034014
-9.334933493349334,48.050199338599086
-9.330933093309332,48.036163998037246
-9.326932693269328,48.02212341507342
-9.322932293229323,48.00807758612322
-9.318931893189319,47.99402650759904
-9.314931493149315,47.979970175910005
-9.31093109310931,47.96590858746208
-9.306930693069306,47.951841738657976
-9.302930293029302,47.93776962589717
-9.2989298929893,47.92369224557593
-9.294929492949295,47.909609594087264
-9.290929092909291,47.895521667820965
-9.286928692869287,47.88142846316357
-9.282928292829283,47.86732997649839
-9.278927892789278,47.85322620420548
-9.274927492749274,47.83911714266166
-9.270927092709272,47.825002788240454
-9.266926692669267,47.8108831373122
-9.262926292629263,47.796758186243935
-9.258925892589259,47.78262793139944
-9.254925492549255,47.76849236913924
-9.25092509250925,47.754351495820586
-9.246924692469246,47.74020530779749
-9.242924292429242,47.72605380142063
-9.23892389238924,47.7118969730375
-9.234923492349235,47.69773481899222
-9.230923092309231,47.68356733562568
-9.226922692269227,47.66939451927551
-9.222922292229223,47.655216366275994
-9.218921892189218,47.641032872958164
-9.214921492149214,47.62684403564975
-9.210921092109212,47.61264985067522
-9.206920692069207,47.59845031435567
-9.202920292029203,47.58424542300896
-9.198919891989199,47.57003517294961
-9.194919491949195,47.55581956048888
-9.19091909190919,47.54159858193464
-9.186918691869186,47.52737223359154
-9.182918291829182,47.51314051176084
-9.17891789178918,47.49890341274053
-9.174917491749175,47.48466093282525
-9.170917091709171,47.470413068306314
-9.166916691669167,47.45615981547173
-9.162916291629163,47.441901170606165
-9.158915891589158,47.42763712999094
-9.154915491549154,47.41336768990407
-9.150915091509152,47.399092846620206
-9.146914691469147,47.384812596410654
-9.142914291429143,47.370526935543396
-9.138913891389139,47.35623586028306
-9.134913491349135,47.341939366890884
-9.13091309130913,47.32763745162483
-9.126912691269126,47.31333011073944
-9.122912291229122,47.29901734048591
-9.11891189118912,47.284699137112085
-9.114911491149115,47.27037549686244
-9.110911091109111,47.25604641597807
-9.106910691069107,47.24171189069672
-9.102910291029103,47.227371917252746
-9.098909890989098,47.213026491877116
-9.094909490949094,47.19867561079745
-9.090909090909092,47.18431927023797
-9.086908690869087,47.16995746641948
-9.082908290829083,47.155590195559455
-9.078907890789079,47.14121745387191
-9.074907490749075,47.126839237567545
-9.07090709070907,47.112455542853574
-9.066906690669066,47.09806636593388
-9.062906290629062,47.083671703008925
-9.05890589058906,47.06927155027574
-9.054905490549055,47.05486590392797
-9.050905090509051,47.040454760155825
-9.046904690469047,47.02603811514613
-9.042904290429043,47.01161596508228
-9.038903890389038,46.997188306144224
-9.034903490349034,46.98275513450852
-9.030903090309032,46.96831644634832
-9.026902690269027,46.95387223783326
-9.022902290229023,46.939422505129606
-9.018901890189019,46.92496724440019
-9.014901490149015,46.910506451804416
-9.01090109010901,46.896040123498175
-9.006900690069006,46.881568255634
-9.002900290029002,46.86709084436091
-8.998899889989,46.85260788582453
-8.994899489948995,46.83811937616698
-8.990899089908991,46.823625311526946
-8.986898689868987,46.80912568803967
-8.982898289828983,46.79462050183691
-8.978897889788978,46.780109749046964
-8.974897489748974,46.76559342579468
-8.970897089708972,46.751071528201386
-8.966896689668967,46.73654405238498
-8.962896289628963,46.7220109944599
-8.958895889588959,46.707472350537046
-8.954895489548955,46.69292811672387
-8.95089508950895,46.67837828912434
-8.946894689468946,46.66382286383893
-8.942894289428942,46.64926183696462
-8.93889388938894,46.6346952045949
-8.934893489348935,46.62012296281976
-8.930893089308931,46.60554510772569
-8.926892689268927,46.59096163539566
-8.922892289228923,46.57637254190918
-8.918891889188918,46.561777823342204
-8.914891489148914,46.5471774757672
-8.910891089108912,46.532571495253116
-8.906890689068907,46.517959877865366
-8.902890289028903,46.50334261966587
-8.898889888988899,46.488719716713014
-8.894889488948895,46.47409116506166
-8.89088908890889,46.45945696076312
-8.886888688868886,46.444817099865205
-8.882888288828882,46.430171578412164
-8.87888788878888,46.41552039244473
-8.874887488748875,46.40086353800008
-8.870887088708871,46.38620101111188
-8.866886688668867,46.371532807810176
-8.862886288628863,46.35685892412154
-8.858885888588858,46.34217935606897
-8.854885488548854,46.32749409967188
-8.850885088508852,46.312803150946166
-8.846884688468847,46.29810650590413
-8.842884288428843,46.28340416055453
-8.838883888388839,46.268696110902546
-8.834883488348835,46.253982352949805
-8.83088308830883,46.23926288269434
-8.826882688268826,46.22453769613063
-8.822882288228822,46.20980678924956
-8.81888188818882,46.19507015803843
-8.814881488148815,46.18032779848098
-8.810881088108811,46.165579706557324
-8.806880688068807,46.15082587824403
-8.802880288028803,46.13606630951404
-8.798879887988798,46.12130099633673
-8.794879487948794,46.10652993467784
-8.790879087908792,46.09175312049954
-8.786878687868787,46.07697054976038
-8.782878287828783,46.0621822184153
-8.778877887788779,46.04738812241567
-8.774877487748775,46.032588257709186
-8.77087708770877,46.01778262023996
-8.766876687668766,46.002971205948505
-8.762876287628762,45.98815401077166
-8.75887588758876,45.97333103064268
-8.754875487548755,45.958502261491205
-8.750875087508751,45.94366769924319
-8.746874687468747,45.928827339821034
-8.742874287428743,45.913981179143406
-8.738873887388738,45.89912921312543
-8.734873487348734,45.88427143767852
-8.730873087308732,45.86940784871049
-8.726872687268727,45.854538442125474
-8.722872287228723,45.83966321382398
-8.718871887188719,45.82478215970286
-8.714871487148715,45.80989527565531
-8.71087108710871,45.79500255757085
-8.706870687068706,45.780104001335346
-8.702870287028702,45.76519960283103
-8.6988698869887,45.75028935793643
-8.694869486948695,45.73537326252642
-8.690869086908691,45.7204513124722
-8.686868686868687,45.705523503641295
-8.682868286828683,45.69058983189755
-8.678867886788678,45.67565029310113
-8.674867486748674,45.66070488310853
-8.670867086708672,45.64575359777253
-8.666866686668667,45.630796432942255
-8.662866286628663,45.6158333844631
-8.658865886588659,45.60086444817679
-8.654865486548655,45.58588961992135
-8.65086508650865,45.57090889553111
-8.646864686468646,45.555922270836696
-8.642864286428642,45.54092974166499
-8.63886388638864,45.52593130383921
-8.634863486348635,45.51092695317886
-8.630863086308631,45.495916685499715
-8.626862686268627,45.48090049661383
-8.622862286228623,45.46587838232955
-8.618861886188618,45.450850338451495
-8.614861486148614,45.43581636078055
-8.610861086108612,45.420776445113894
-8.606860686068607,45.40573058724496
-8.602860286028603,45.39067878296345
-8.598859885988599,45.375621028055306
-8.594859485948595,45.360557318302774
-8.59085908590859,45.345487649484355
-8.586858685868586,45.33041201737475
-8.582858285828582,45.315330417744974
-8.57885788578858,45.300242846362266
-8.574857485748575,45.28514929899012
-8.570857085708571,45.27004977138825
-8.566856685668567,45.25494425931265
-8.562856285628563,45.239832758515526
-8.558855885588558,45.22471526474534
-8.554855485548554,45.209591773746745
-8.550855085508552,45.1944622812607
-8.546854685468547,45.179326783024315
-8.542854285428543,45.164185274770965
-8.538853885388539,45.14903775223025
-8.534853485348535,45.13388421112796
-8.53085308530853,45.118724647186156
-8.526852685268526,45.10355905612306
-8.522852285228522,45.088387433653125
-8.51885188518852,45.07320977548703
-8.514851485148515,45.05802607733162
-8.510851085108511,45.042836334890005
-8.506850685068507,45.02764054386143
-8.502850285028503,45.01243869994138
-8.498849884988498,44.99723079882154
-8.494849484948494,44.98201683618976
-8.490849084908492,44.966796807730084
-8.486848684868487,44.95157070912277
-8.482848284828483,44.936338536044246
-8.478847884788479,44.92110028416711
-8.474847484748475,44.90585594916016
-8.47084708470847,44.890605526688375
-8.466846684668466,44.87534901241288
-8.462846284628462,44.86008640199099
-8.45884588458846,44.84481769107621
-8.454845484548455,44.82954287531817
-8.450845084508451,44.814261950362685
-8.446844684468447,44.79897491185173
-8.442844284428443,44.78368175542345
-8.438843884388438,44.76838247671214
-8.434843484348434,44.753077071348244
-8.430843084308432,44.73776553495836
-8.426842684268427,44.72244786316522
-8.422842284228423,44.70712405158773
-8.418841884188419,44.691794095840926
-8.414841484148415,44.676457991535976
-8.41084108410841,44.661115734280195
-8.406840684068406,44.645767319677056
-8.402840284028402,44.63041274332612
-8.3988398839884,44.6150520008231
-8.394839483948395,44.599685087759845
-8.390839083908391,44.58431199972433
-8.386838683868387,44.56893273230063
-8.382838283828383,44.553547281068965
-8.378837883788378,44.53815564160568
-8.374837483748374,44.522757809483196
-8.370837083708372,44.50735378027009
-8.366836683668367,44.49194354953102
-8.362836283628363,44.47652711282677
-8.358835883588359,44.46110446571423
-8.354835483548355,44.44567560374636
-8.35083508350835,44.430240522472246
-8.346834683468346,44.414799217437114
-8.342834283428342,44.3993516841822
-8.33883388338834,44.3838979182449
-8.334833483348335,44.368437915158644
-8.330833083308331,44.35297167045302
-8.326832683268327,44.33749917965365
-8.322832283228323,44.322020438282244
-8.318831883188318,44.30653544185662
-8.314831483148314,44.29104418589065
-8.310831083108312,44.275546665894275
-8.306830683068307,44.26004287737354
-8.302830283028303,44.24453281583054
-8.298829882988299,44.22901647676343
-8.294829482948295,44.21349385566645
-8.29082908290829,44.197964948029906
-8.286828682868286,44.18242974934016
-8.282828282828282,44.1668882550796
-8.27882788278828,44.15134046072674
-8.274827482748275,44.135786361756075
-8.270827082708271,44.120225953638204
-8.266826682668267,44.104659231839754
-8.262826282628263,44.08908619182339
-8.258825882588258,44.073506829047844
-8.254825482548254,44.057921138967885
-8.250825082508252,44.042329117034306
-8.246824682468247,44.02673075869396
-8.242824282428243,44.011126059389696
-8.238823882388239,43.99551501456047
-8.234823482348235,43.97989761964118
-8.23082308230823,43.964273870062826
-8.226822682268226,43.94864376125238
-8.222822282228222,43.93300728863288
-8.21882188218822,43.91736444762336
-8.214821482148215,43.90171523363888
-8.210821082108211,43.886059642090515
-8.206820682068207,43.87039766838536
-8.202820282028203,43.85472930792652
-8.198819881988198,43.83905455611311
-8.194819481948194,43.82337340834026
-8.190819081908192,43.80768585999909
-8.186818681868187,43.79199190647673
-8.182818281828183,43.77629154315631
-8.178817881788179,43.76058476541699
-8.174817481748175,43.744871568633876
-8.17081708170817,43.72915194817809
-8.166816681668166,43.713425899416755
-8.162816281628162,43.69769341771298
-8.15881588158816,43.68195449842588
-8.154815481548155,43.6662091369105
-8.150815081508151,43.65045732851793
-8.146814681468147,43.63469906859521
-8.142814281428143,43.61893435248536
-8.138813881388138,43.603163175527406
-8.134813481348134,43.587385533056306
-8.130813081308132,43.571601420403034
-8.126812681268127,43.55581083289449
-8.122812281228123,43.54001376585358
-8.118811881188119,43.524210214599165
-8.114811481148115,43.50840017444606
-8.11081108110811,43.492583640705064
-8.106810681068106,43.476760608682916
-8.102810281028102,43.46093107368233
-8.0988098809881,43.44509503100198
-8.094809480948095,43.429252475936465
-8.090809080908091,43.413403403776364
-8.086808680868087,43.39754780980818
-8.082808280828083,43.381685689314416
-8.078807880788078,43.365817037573464
-8.074807480748074,43.34994184985969
-8.070807080708072,43.33406012144341
-8.066806680668067,43.31817184759084
-8.062806280628063,43.30227702356417
-8.058805880588059,43.28637564462155
-8.054805480548055,43.270467706016994
-8.05080508050805,43.254553203000505
-8.046804680468046,43.238632130818004
-8.042804280428042,43.22270448471132
-8.03880388038804,43.20677025991826
-8.034803480348035,43.19082945167248
-8.030803080308031,43.17488205520362
-8.026802680268027,43.158928065737214
-8.022802280228023,43.14296747849474
-8.018801880188018,43.127000288693566
-8.014801480148014,43.11102649154697
-8.010801080108012,43.09504608226421
-8.006800680068007,43.07905905605036
-8.002800280028003,43.06306540810647
-7.998799879987999,43.04706513362946
-7.994799479947995,43.031058227812196
-7.99079907990799,43.015044685843435
-7.986798679867986,42.9990245029078
-7.982798279827982,42.98299767418589
-7.9787978797879795,42.96696419485412
-7.974797479747975,42.95092406008486
-7.970797079707971,42.93487726504636
-7.966796679667967,42.91882380490274
-7.9627962796279625,42.90276367481407
-7.958795879587958,42.88669686993625
-7.954795479547954,42.870623385421105
-7.950795079507952,42.85454321641635
-7.946794679467947,42.83845635806555
-7.942794279427943,42.822362805508185
-7.938793879387939,42.80626255387961
-7.934793479347935,42.790155598311074
-7.93079307930793,42.77404193392968
-7.926792679267926,42.757921555858424
-7.922792279227922,42.74179445921618
-7.9187918791879195,42.7256606391177
-7.914791479147915,42.70952009067357
-7.910791079107911,42.693372808990304
-7.906790679067907,42.67721878917025
-7.9027902790279025,42.66105802631164
-7.898789878987898,42.644890515508564
-7.894789478947894,42.628716251850975
-7.890789078907892,42.61253523042472
-7.886788678867887,42.59634744631145
-7.882788278827883,42.58015289458873
-7.878787878787879,42.563951570329955
-7.874787478747875,42.547743468604395
-7.87078707870787,42.531528584477165
-7.866786678667866,42.51530691300923
-7.862786278627862,42.49907844925743
-7.8587858785878595,42.48284318827446
-7.854785478547855,42.4666011251088
-7.850785078507851,42.450352254804876
-7.846784678467847,42.434096572402886
-7.8427842784278425,42.41783407293894
-7.838783878387838,42.401564751444916
-7.834783478347834,42.38528860294861
-7.830783078307832,42.36900562247362
-7.826782678267827,42.352715805039374
-7.822782278227823,42.33641914566119
-7.818781878187819,42.32011563935017
-7.814781478147815,42.30380528111329
-7.81078107810781,42.28748806595337
-7.806780678067806,42.27116398886901
-7.802780278027802,42.254833044854706
-7.7987798779877995,42.23849522890076
-7.794779477947795,42.22215053599329
-7.790779077907791,42.205798961114276
-7.786778677867787,42.1894404992415
-7.7827782778277825,42.173075145348605
-7.778777877787778,42.15670289440503
-7.774777477747774,42.14032374137604
-7.770777077707772,42.12393768122275
-7.766776677667767,42.10754470890208
-7.762776277627763,42.09114481936677
-7.758775877587759,42.07473800756541
-7.754775477547755,42.05832426844237
-7.75077507750775,42.04190359693786
-7.746774677467746,42.0254759879879
-7.742774277427742,42.009041436524356
-7.7387738773877395,41.99259993747489
-7.734773477347735,41.97615148576297
-7.730773077307731,41.959696076307885
-7.726772677267727,41.94323370402474
-7.7227722772277225,41.926764363824454
-7.718771877187718,41.91028805061377
-7.714771477147714,41.89380475929523
-7.710771077107712,41.877314484767176
-7.706770677067707,41.86081722192377
-7.702770277027703,41.844312965654986
-7.698769876987699,41.827801710846614
-7.694769476947695,41.811283452380216
-7.69076907690769,41.794758185133205
-7.686768676867686,41.77822590397877
-7.682768276827682,41.76168660378591
-7.6787678767876795,41.74514027941945
-7.674767476747675,41.728586925739975
-7.670767076707671,41.71202653760391
-7.666766676667667,41.695459109863464
-7.6627662766276625,41.678884637366664
-7.658765876587658,41.66230311495731
-7.654765476547654,41.645714537475044
-7.65076507650765,41.62911889975525
-7.646764676467647,41.612516196629166
-7.642764276427643,41.595906422923804
-7.638763876387639,41.579289573461956
-7.634763476347635,41.562665643062246
-7.63076307630763,41.54603462653909
-7.626762676267626,41.529396518702676
-7.622762276227622,41.51275131435899
-7.6187618761876195,41.49609900830984
-7.614761476147615,41.47943959535282
-7.610761076107611,41.4627730702813
-7.606760676067607,41.44609942788445
-7.6027602760276025,41.42941866294726
-7.598759875987598,41.41273077025048
-7.594759475947594,41.396035744570675
-7.59075907590759,41.379333580680175
-7.586758675867587,41.36262427334716
-7.582758275827583,41.34590781733552
-7.578757875787579,41.32918420740501
-7.574757475747575,41.31245343831113
-7.57075707570757,41.29571550480519
-7.566756675667566,41.27897040163431
-7.562756275627562,41.26221812354135
-7.5587558755875595,41.24545866526503
-7.554755475547555,41.22869202153981
-7.550755075507551,41.21191818709593
-7.546754675467547,41.195137156659456
-7.5427542754275425,41.178348924952246
-7.538753875387538,41.16155348669192
-7.534753475347534,41.1447508365919
-7.53075307530753,41.12794096936144
-7.526752675267527,41.1111238797055
-7.522752275227523,41.09429956232489
-7.518751875187519,41.0774680119162
-7.514751475147515,41.06062922317182
-7.51075107510751,41.043783190779905
-7.506750675067506,41.0269299094244
-7.502750275027502,41.01006937378509
-7.4987498749874995,40.993201578537494
-7.494749474947495,40.97632651835294
-7.490749074907491,40.959444187898555
-7.486748674867487,40.94255458183727
-7.4827482748274825,40.92565769482777
-7.478747874787478,40.908753521524574
-7.474747474747474,40.89184205657796
-7.47074707470747,40.87492329463403
-7.466746674667467,40.85799723033464
-7.462746274627463,40.84106385831748
-7.458745874587459,40.82412317321601
-7.454745474547455,40.807175169659494
-7.45074507450745,40.790219842272975
-7.446744674467446,40.77325718567731
-7.442744274427442,40.75628719448915
-7.4387438743874394,40.739309863320955
-7.434743474347435,40.72232518678092
-7.430743074307431,40.70533315947311
-7.426742674267427,40.68833377599737
-7.4227422742274225,40.6713270309493
-7.418741874187418,40.65431291892036
-7.414741474147414,40.63729143449779
-7.41074107410741,40.6202625722646
-7.406740674067407,40.60322632679963
-7.402740274027403,40.58618269267753
-7.398739873987399,40.56913166446872
-7.394739473947395,40.55207323673946
-7.39073907390739,40.53500740405179
-7.386738673867386,40.51793416096358
-7.382738273827382,40.50085350202845
-7.378737873787379,40.48376542179591
-7.374737473747375,40.46666991481119
-7.370737073707371,40.449566975615404
-7.366736673667367,40.43245659874545
-7.3627362736273625,40.41533877873401
-7.358735873587358,40.39821351010962
-7.354735473547354,40.3810807873966
-7.35073507350735,40.363940605115076
-7.346734673467347,40.34679295778104
-7.342734273427343,40.32963783990623
-7.338733873387339,40.31247524599827
-7.334733473347335,40.29530517056055
-7.33073307330733,40.27812760809232
-7.326732673267326,40.26094255308861
-7.322732273227322,40.2437500000403
-7.318731873187319,40.22654994343411
-7.314731473147315,40.20934237775253
-7.310731073107311,40.19212729747393
-7.306730673067307,40.17490469707248
-7.3027302730273025,40.15767457101819
-7.298729872987298,40.140436913776895
-7.294729472947294,40.12319171981028
-7.29072907290729,40.105938983575825
-7.286728672867287,40.08867869952688
-7.282728272827283,40.07141086211263
-7.278727872787279,40.054135465778074
-7.274727472747275,40.03685250496407
-7.27072707270727,40.019561974107326
-7.266726672667266,40.002263867640366
-7.262726272627262,39.98495817999158
-7.258725872587259,39.96764490558521
-7.254725472547255,39.95032403884133
-7.250725072507251,39.93299557417588
-7.246724672467247,39.91565950600061
-7.2427242724272425,39.8983158287232
-7.238723872387238,39.88096453674713
-7.234723472347234,39.86360562447174
-7.23072307230723,39.846239086292265
-7.226722672267227,39.828864916599784
-7.222722272227223,39.81148310978121
-7.218721872187219,39.79409366021937
-7.214721472147215,39.77669656229292
-7.21072107210721,39.759291810376425
-7.206720672067206,39.74187939884029
-7.202720272027202,39.72445932205082
-7.198719871987199,39.70703157437018
-7.194719471947195,39.68959615015642
-7.190719071907191,39.67215304376347
-7.186718671867187,39.65470224954114
-7.1827182718271825,39.63724376183515
-7.178717871787178,39.61977757498708
-7.174717471747174,39.60230368333441
-7.17071707170717,39.58482208121054
-7.166716671667167,39.56733276294473
-7.162716271627163,39.54983572286215
-7.158715871587159,39.53233095528386
-7.154715471547155,39.51481845452687
-7.15071507150715,39.497298214904056
-7.146714671467146,39.479770230724206
-7.142714271427142,39.46223449629204
-7.138713871387139,39.44469100590818
-7.134713471347135,39.427139753869156
-7.130713071307131,39.409580734467454
-7.126712671267127,39.392013941991436
-7.1227122712271225,39.374439370725426
-7.118711871187118,39.35685701494967
-7.114711471147114,39.33926686894035
-7.11071107110711,39.321668926969565
-7.106710671067107,39.30406318330538
-7.102710271027103,39.28644963221176
-7.098709870987099,39.268828267948685
-7.094709470947095,39.251199084772
-7.09070907090709,39.23356207693358
-7.086708670867086,39.215917238681186
-7.082708270827082,39.198264564258594
-7.078707870787079,39.180604047905504
-7.074707470747075,39.162935683857604
-7.070707070707071,39.14525946634651
-7.066706670667067,39.12757538959988
-7.0627062706270625,39.109883447841284
-7.058705870587058,39.0921836352903
-7.054705470547054,39.07447594616249
-7.05070507050705,39.05676037466937
-7.046704670467047,39.03903691501851
-7.042704270427043,39.02130556141339
-7.038703870387039,39.00356630805357
-7.034703470347035,38.98581914913456
-7.03070307030703,38.968064078847874
-7.026702670267026,38.95030109138107
-7.022702270227022,38.93253018091769
-7.018701870187019,38.9147513416373
-7.014701470147015,38.89696456771548
-7.010701070107011,38.879169853323866
-7.006700670067007,38.86136719263006
-7.0027002700270025,38.84355657979778
-6.998699869986998,38.82573800898671
-6.994699469946994,38.80791147435262
-6.99069906990699,38.7900769700473
-6.986698669866987,38.77223449021861
-6.982698269826983,38.75438402901043
-6.978697869786979,38.73652558056276
-6.974697469746975,38.7186591390116
-6.97069706970697,38.70078469848905
-6.966696669666966,38.68290225312329
-6.962696269626962,38.66501179703856
-6.958695869586959,38.64711332435519
-6.954695469546955,38.62920682918958
-6.950695069506951,38.61129230565424
-6.946694669466947,38.59336974785779
-6.9426942694269425,38.5754391499049
-6.938693869386938,38.557500505896414
-6.934693469346934,38.53955380992923
-6.93069306930693,38.52159905609638
-6.926692669266927,38.50363623848703
-6.922692269226923,38.48566535118646
-6.918691869186919,38.46768638827608
-6.914691469146915,38.449699343833444
-6.91069106910691,38.431704211932235
-6.906690669066906,38.41370098664228
-6.902690269026902,38.395689662029596
-6.898689868986899,38.377670232156326
-6.894689468946895,38.35964269108075
-6.890689068906891,38.34160703285738
-6.886688668866887,38.32356325153685
-6.8826882688268824,38.30551134116599
-6.878687868786878,38.28745129578783
-6.874687468746874,38.26938310944156
-6.87068706870687,38.25130677616261
-6.866686668666867,38.23322228998258
-6.862686268626863,38.21512964492926
-6.858685868586859,38.1970288350267
-6.854685468546855,38.17891985429515
-6.85068506850685,38.160802696751084
-6.846684668466846,38.14267735640721
-6.842684268426842,38.124543827272475
-6.838683868386839,38.10640210335207
-6.834683468346835,38.08825217864743
-6.830683068306831,38.07009404715625
-6.826682668266827,38.05192770287252
-6.822682268226822,38.03375313978644
-6.818681868186818,38.015570351884534
-6.814681468146814,37.997379333149595
-6.81068106810681,37.97918007756069
-6.806680668066807,37.96097257909322
-6.802680268026803,37.94275683171884
-6.798679867986799,37.92453282940554
-6.794679467946795,37.90630056611763
-6.79067906790679,37.888060035815734
-6.786678667866786,37.869811232456804
-6.782678267826782,37.85155414999416
-6.778677867786779,37.83328878237742
-6.774677467746775,37.81501512355258
-6.770677067706771,37.796733167461966
-6.766676667666767,37.77844290804431
-6.762676267626762,37.76014433923471
-6.758675867586758,37.7418374549646
-6.754675467546754,37.72352224916185
-6.75067506750675,37.705198715750704
-6.746674667466747,37.686866848651825
-6.742674267426743,37.66852664178225
-6.738673867386739,37.65017808905546
-6.7346734673467346,37.631821184381366
-6.73067306730673,37.6134559216663
-6.726672667266726,37.59508229481303
-6.722672267226722,37.576700297720805
-6.718671867186719,37.55830992428528
-6.714671467146715,37.53991116839862
-6.710671067106711,37.52150402394942
-6.706670667066707,37.5030884848228
-6.702670267026702,37.48466454490034
-6.698669866986698,37.466232198060126
-6.694669466946694,37.44779143817675
-6.69066906690669,37.42934225912132
-6.686668666866687,37.410884654761475
-6.682668266826683,37.39241861896135
-6.678667866786679,37.37394414558166
-6.6746674667466745,37.355461228479655
-6.67066706670667,37.336969861509125
-6.666666666666666,37.31847003852045
-6.662666266626662,37.29996175336058
-6.658665866586659,37.281444999873045
-6.654665466546655,37.26291977189795
-6.650665066506651,37.24438606327204
-6.646664666466647,37.22584386782863
-6.642664266426642,37.207293179397695
-6.638663866386638,37.188733991805805
-6.634663466346634,37.17016629887619
-6.63066306630663,37.15159009442873
-6.626662666266627,37.13300537227994
-6.622662266226623,37.114412126243025
-6.618661866186619,37.095810350127856
-6.6146614661466145,37.077200037740994
-6.61066106610661,37.058581182885696
-6.606660666066606,37.03995377936194
-6.602660266026602,37.021317820966395
-6.598659865986599,37.00267330149248
-6.594659465946595,36.984020214730315
-6.590659065906591,36.96535855446681
-6.586658665866587,36.9466883144856
-6.582658265826582,36.92800948856712
-6.578657865786578,36.90932207048855
-6.574657465746574,36.89062605402387
-6.57065706570657,36.87192143294387
-6.566656665666567,36.85320820101612
-6.562656265626563,36.83448635200505
-6.558655865586559,36.81575587967188
-6.5546554655465545,36.79701677777472
-6.55065506550655,36.77826904006848
-6.546654665466546,36.759512660304964
-6.542654265426542,36.74074763223286
-6.538653865386539,36.7219739495977
-6.534653465346535,36.703191606141964
-6.530653065306531,36.684400595605005
-6.526652665266527,36.665600911723104
-6.522652265226522,36.6467925482295
-6.518651865186518,36.627975498854326
-6.514651465146514,36.60914975732472
-6.51065106510651,36.59031531736474
-6.506650665066507,36.571472172695486
-6.502650265026503,36.55262031703496
-6.498649864986499,36.53375974409823
-6.4946494649464945,36.51489044759738
-6.49064906490649,36.496012421241474
-6.486648664866486,36.477125658736675
-6.482648264826482,36.45823015378614
-6.478647864786479,36.43932590009015
-6.474647464746475,36.42041289134599
-6.470647064706471,36.401491121248085
-6.466646664666467,36.382560583487965
-6.462646264626462,36.36362127175423
-6.458645864586458,36.34467317973266
-6.454645464546454,36.32571630110614
-6.45064506450645,36.30675062955472
-6.446644664466447,36.28777615875562
-6.442644264426443,36.268792882383224
-6.438643864386439,36.2498007941091
-6.4346434643464345,36.23079988760209
-6.43064306430643,36.21179015652817
-6.426642664266426,36.19277159455059
-6.422642264226422,36.17374419532986
-6.418641864186419,36.15470795252373
-6.414641464146415,36.13566285978722
-6.410641064106411,36.11660891077264
-6.406640664066407,36.09754609912964
-6.402640264026402,36.078474418505124
-6.398639863986398,36.059393862543395
-6.394639463946394,36.04030442488603
-6.39063906390639,36.02120609917203
-6.386638663866387,36.00209887903775
-6.382638263826383,35.98298275811691
-6.378637863786379,35.963857730040644
-6.3746374637463745,35.944723788437535
-6.37063706370637,35.92558092693357
-6.366636663666366,35.90642913915218
-6.362636263626362,35.8872684187143
-6.358635863586359,35.86809875923829
-6.354635463546355,35.84892015434006
-6.350635063506351,35.829732597632955
-6.346634663466347,35.81053608272793
-6.342634263426342,35.79133060323345
-6.338633863386338,35.77211615275548
-6.334633463346334,35.752892724897656
-6.33063306330633,35.73366031326115
-6.326632663266327,35.714418911444724
-6.322632263226323,35.69516851304478
-6.318631863186319,35.675909111655365
-6.3146314631463145,35.656640700868174
-6.31063106310631,35.63736327427256
-6.306630663066306,35.61807682545558
-6.302630263026302,35.598781348002
-6.298629862986299,35.579476835494276
-6.294629462946295,35.560163281512615
-6.290629062906291,35.540840679635
-6.286628662866287,35.52150902343714
-6.282628262826282,35.502168306492585
-6.278627862786278,35.48281852237265
-6.274627462746274,35.46345966464651
-6.27062706270627,35.444091726881126
-6.266626662666267,35.424714702641396
-6.262626262626263,35.40532858549002
-6.258625862586259,35.385933368987615
-6.2546254625462545,35.366529046692726
-6.25062506250625,35.347115612161836
-6.246624662466246,35.32769305894936
-6.242624262426242,35.30826138060766
-6.238623862386239,35.28882057068712
-6.234623462346235,35.26937062273612
-6.230623062306231,35.24991153030104
-6.226622662266227,35.23044328692633
-6.222622262226222,35.2109658861545
-6.218621862186218,35.19147932152611
-6.214621462146214,35.171983586579856
-6.21062106210621,35.152478674852524
-6.206620662066207,35.13296457987907
-6.202620262026203,35.113441295192565
-6.198619861986199,35.093908814324294
-6.1946194619461945,35.07436713080372
-6.19061906190619,35.05481623815853
-6.186618661866186,35.03525612991465
-6.182618261826182,35.01568679959625
-6.178617861786179,34.996108240725825
-6.174617461746175,34.97652044682409
-6.170617061706171,34.956923411410116
-6.166616661666167,34.93731712800136
-6.162616261626162,34.91770159011356
-6.158615861586158,34.89807679126089
-6.154615461546154,34.87844272495591
-6.15061506150615,34.8587993847096
-6.146614661466147,34.8391467640314
-6.142614261426143,34.81948485642916
-6.138613861386139,34.79981365540932
-6.1346134613461345,34.78013315447674
-6.13061306130613,34.76044334713484
-6.126612661266126,34.74074422688561
-6.122612261226122,34.7210357872296
-6.118611861186119,34.70131802166598
-6.114611461146115,34.6815909236925
-6.110611061106111,34.661854486805574
-6.106610661066107,34.642108704500295
-6.102610261026102,34.622353570270434
-6.098609860986098,34.60258907760847
-6.094609460946094,34.58281522000561
-6.09060906090609,34.56303199095185
-6.086608660866087,34.54323938393594
-6.082608260826083,34.52343739244543
-6.078607860786079,34.50362600996672
-6.0746074607460745,34.483805229985066
-6.07060706070607,34.46397504598456
-6.066606660666066,34.44413545144824
-6.062606260626062,34.424286439858044
-6.058605860586059,34.40442800469487
-6.054605460546055,34.3845601394386
-6.050605060506051,34.36468283756808
-6.046604660466047,34.34479609256121
-6.042604260426042,34.32489989789493
-6.038603860386038,34.304994247045244
-6.034603460346034,34.28507913348727
-6.03060306030603,34.26515455069525
-6.026602660266027,34.245220492142565
-6.022602260226023,34.22527695130177
-6.018601860186019,34.205323921644634
-6.0146014601460145,34.18536139664215
-6.01060106010601,34.16538936976456
-6.006600660066006,34.14540783448138
-6.002600260026002,34.125416784261446
-5.998599859985999,34.10541621257295
-5.994599459945995,34.08540611288337
-5.990599059905991,34.06538647865965
-5.986598659865987,34.04535730336811
-5.982598259825982,34.02531858047451
-5.978597859785978,34.0052703034441
-5.974597459745974,33.98521246574161
-5.97059705970597,33.965145060831304
-5.966596659665967,33.94506808217699
-5.962596259625963,33.92498152324206
-5.958595859585959,33.90488537748951
-5.9545954595459545,33.884779638381985
-5.95059505950595,33.86466429938181
-5.946594659465946,33.84453935395095
-5.942594259425942,33.82440479555116
-5.938593859385939,33.804260617643905
-5.934593459345935,33.784106813690435
-5.930593059305931,33.76394337715185
-5.926592659265927,33.74377030148903
-5.922592259225922,33.72358758016278
-5.918591859185918,33.703395206633786
-5.914591459145914,33.683193174362664
-5.91059105910591,33.66298147680999
-5.906590659065907,33.64276010743635
-5.902590259025903,33.62252905970232
-5.898589858985899,33.60228832706855
-5.8945894589458945,33.58203790299579
-5.89058905890589,33.56177778094489
-5.886588658865886,33.54150795437682
-5.882588258825882,33.521228416752784
-5.878587858785879,33.50093916153417
-5.874587458745875,33.4806401821826
-5.870587058705871,33.46033147215997
-5.866586658665867,33.44001302492852
-5.862586258625862,33.41968483395078
-5.858585858585858,33.399346892689685
-5.854585458545854,33.37899919460858
-5.85058505850585,33.35864173317121
-5.846584658465847,33.338274501841845
-5.842584258425843,33.31789749408521
-5.838583858385839,33.29751070336659
-5.8345834583458345,33.277114123151875
-5.83058305830583,33.25670774690749
-5.826582658265826,33.23629156810057
-5.822582258225822,33.215865580198894
-5.818581858185819,33.195429776670956
-5.814581458145815,33.17498415098598
-5.810581058105811,33.15452869661399
-5.806580658065807,33.13406340702583
-5.802580258025802,33.11358827569317
-5.798579857985798,33.09310329608858
-5.794579457945794,33.07260846168556
-5.79057905790579,33.052103765958556
-5.786578657865787,33.031589202383024
-5.782578257825783,33.01106476443541
-5.778577857785779,32.99053044559327
-5.7745774577457745,32.969986239335256
-5.77057705770577,32.949432139141145
-5.766576657665766,32.928868138491914
-5.762576257625762,32.908294230869735
-5.758575857585759,32.88771040975804
-5.754575457545755,32.86711666864156
-5.750575057505751,32.84651300100634
-5.746574657465747,32.82589940033982
-5.742574257425742,32.80527586013082
-5.738573857385738,32.784642373869616
-5.734573457345734,32.76399893504797
-5.73057305730573,32.74334553715916
-5.726572657265727,32.722682173698026
-5.722572257225723,32.702008838161014
-5.718571857185719,32.68132552404622
-5.7145714571457145,32.660632224853416
-5.71057105710571,32.63992893408408
-5.706570657065706,32.61921564524149
-5.702570257025702,32.59849235183068
-5.698569856985699,32.57775904735858
-5.694569456945695,32.55701572533396
-5.690569056905691,32.53626237926755
-5.686568656865687,32.51549900267202
-5.682568256825682,32.49472558906208
-5.678567856785678,32.47394213195448
-5.674567456745674,32.453148624868064
-5.67056705670567,32.4323450613238
-5.666566656665667,32.411531434844875
-5.662566256625663,32.39070773895665
-5.658565856585659,32.369873967186784
-5.6545654565456545,32.34903011306526
-5.65056505650565,32.32817617012438
-5.646564656465646,32.307312131898854
-5.642564256425642,32.28643799192585
-5.638563856385639,32.26555374374502
-5.634563456345635,32.244659380898526
-5.630563056305631,32.22375489693113
-5.626562656265627,32.20284028539021
-5.622562256225622,32.1819155398258
-5.618561856185618,32.16098065379066
-5.614561456145614,32.14003562084031
-5.61056105610561,32.11908043453306
-5.606560656065607,32.098115088430106
-5.602560256025603,32.07713957609549
-5.598559855985599,32.056153891096244
-5.5945594559455945,32.03515802700237
-5.59055905590559,32.01415197738692
-5.586558655865586,31.99313573582604
-5.582558255825582,31.97210929589899
-5.578557855785579,31.95107265118824
-5.574557455745575,31.930025795279477
-5.570557055705571,31.908968721761674
-5.566556655665567,31.88790142422713
-5.562556255625562,31.86682389627154
-5.558555855585558,31.84573613149401
-5.554555455545554,31.824638123497135
-5.55055505550555,31.803529865887043
-5.546554655465547,31.78241135227345
-5.542554255425543,31.761282576269664
-5.538553855385539,31.740143531492716
-5.5345534553455344,31.718994211563356
-5.53055305530553,31.697834610106128
-5.526552655265526,31.6766647207494
-5.522552255225522,31.655484537125428
-5.518551855185519,31.63429405287043
-5.514551455145515,31.613093261624584
-5.510551055105511,31.591882157032142
-5.506550655065507,31.570660732741455
-5.502550255025502,31.54942898240501
-5.498549854985498,31.528186899679522
-5.494549454945494,31.506934478225947
-5.49054905490549,31.485671711709575
-5.486548654865487,31.464398593800073
-5.482548254825483,31.44311511817149
-5.478547854785479,31.4218212785024
-5.474547454745474,31.40051706847591
-5.47054705470547,31.379202481779693
-5.466546654665466,31.357877512106093
-5.462546254625462,31.336542153152156
-5.458545854585459,31.31519639861969
-5.454545454545455,31.293840242215307
-5.450545054505451,31.272473677650513
-5.4465446544654466,31.251096698641742
-5.442544254425442,31.229709298910414
-5.438543854385438,31.208311472183016
-5.434543454345434,31.18690321219112
-5.43054305430543,31.16548451267149
-5.426542654265427,31.144055367366114
-5.422542254225423,31.122615770022243
-5.418541854185419,31.101165714392486
-5.414541454145414,31.079705194234883
-5.41054105410541,31.058234203312917
-5.406540654065406,31.036752735395602
-5.402540254025402,31.01526078425753
-5.398539853985399,30.993758343678998
-5.394539453945395,30.97224540744592
-5.390539053905391,30.95072196935008
-5.3865386538653866,30.92918802318906
-5.382538253825382,30.907643562766317
-5.378537853785378,30.886088581891322
-5.374537453745374,30.86452307437953
-5.37053705370537,30.842947034052525
-5.366536653665367,30.82136045473802
-5.362536253625363,30.79976333026994
-5.358535853585359,30.778155654488508
-5.354535453545354,30.75653742124031
-5.35053505350535,30.73490862437832
-5.346534653465346,30.713269257762025
-5.342534253425342,30.691619315257423
-5.338533853385339,30.66995879073716
-5.334533453345335,30.648287678080514
-5.330533053305331,30.62660597117358
-5.3265326532653265,30.604913663909205
-5.322532253225322,30.583210750187153
-5.318531853185318,30.56149722391414
-5.314531453145314,30.539773079003897
-5.31053105310531,30.51803830937724
-5.306530653065307,30.496292908962143
-5.302530253025303,30.47453687169382
-5.298529852985299,30.452770191514777
-5.294529452945294,30.43099286237489
-5.29052905290529,30.409204878231474
-5.286528652865286,30.387406233049365
-5.282528252825282,30.36559692080097
-5.278527852785279,30.343776935466384
-5.274527452745275,30.32194627103336
-5.270527052705271,30.30010492149754
-5.2665266526652665,30.27825288086236
-5.262526252625262,30.256390143139264
-5.258525852585258,30.23451670234768
-5.254525452545254,30.212632552515156
-5.25052505250525,30.1907376876774
-5.246524652465247,30.16883210187838
-5.242524252425243,30.146915789170336
-5.238523852385239,30.12498874361397
-5.234523452345234,30.10305095927841
-5.23052305230523,30.081102430241373
-5.226522652265226,30.05914315058917
-5.222522252225222,30.037173114416824
-5.218521852185219,30.01519231582818
-5.214521452145215,29.993200748935866
-5.210521052105211,29.971198407861518
-5.2065206520652065,29.949185286735766
-5.202520252025202,29.927161379698337
-5.198519851985198,29.90512668089814
-5.194519451945194,29.883081184493342
-5.19051905190519,29.86102488465145
-5.186518651865187,29.838957775549403
-5.182518251825183,29.816879851373603
-5.178517851785179,29.794791106320083
-5.174517451745174,29.772691534594514
-5.17051705170517,29.750581130412343
-5.166516651665166,29.728459887998817
-5.162516251625162,29.706327801589122
-5.158515851585159,29.684184865428453
-5.154515451545155,29.662031073772045
-5.150515051505151,29.639866420885358
-5.1465146514651465,29.61769090104408
-5.142514251425142,29.595504508534262
-5.138513851385138,29.573307237652354
-5.134513451345134,29.55109908270533
-5.13051305130513,29.528880038010787
-5.126512651265127,29.50665009789701
-5.122512251225123,29.48440925670302
-5.118511851185119,29.462157508778763
-5.114511451145114,29.439894848485103
-5.11051105110511,29.41762127019395
-5.106510651065106,29.395336768288395
-5.102510251025102,29.373041337162697
-5.098509850985099,29.35073497122247
-5.094509450945095,29.328417664884718
-5.090509050905091,29.30608941257795
-5.0865086508650865,29.28375020874228
-5.082508250825082,29.261400047829497
-5.078507850785078,29.239038924303166
-5.074507450745074,29.216666832638733
-5.07050705070507,29.19428376732361
-5.066506650665067,29.17188972285729
-5.062506250625063,29.14948469375136
-5.058505850585059,29.127068674529728
-5.054505450545054,29.104641659728635
-5.05050505050505,29.082203643896744
-5.046504650465046,29.059754621595275
-5.042504250425042,29.03729458739811
-5.038503850385039,29.014823535891846
-5.034503450345035,28.992341461675903
-5.030503050305031,28.96984835936268
-5.0265026502650265,28.947344223577577
-5.022502250225022,28.92482904895915
-5.018501850185018,28.902302830159194
-5.014501450145014,28.87976556184283
-5.01050105010501,28.85721723868863
-5.006500650065007,28.83465785538871
-5.002500250025003,28.812087406648818
-4.998499849984999,28.78950588718846
-4.994499449944994,28.76691329174101
-4.99049904990499,28.744309615053773
-4.986498649864986,28.721694851888135
-4.982498249824982,28.699068997019634
-4.978497849784979,28.676432045238116
-4.974497449744975,28.65378399134776
-4.970497049704971,28.631124830167266
-4.9664966496649665,28.608454556529914
-4.962496249624962,28.585773165283694
-4.958495849584958,28.56308065129142
-4.954495449544954,28.54037700943078
-4.95049504950495,28.51766223459456
-4.946494649464947,28.494936321690655
-4.942494249424943,28.472199265642185
-4.938493849384939,28.449451061387673
-4.934493449344934,28.426691703881108
-4.93049304930493,28.403921188092077
-4.926492649264926,28.381139509005834
-4.922492249224922,28.35834666162347
-4.918491849184919,28.335542640962043
-4.914491449144915,28.312727442054587
-4.910491049104911,28.289901059950335
-4.9064906490649065,28.267063489714783
-4.902490249024902,28.244214726429856
-4.898489848984898,28.221354765193933
-4.894489448944894,28.198483601122064
-4.89048904890489,28.175601229346036
-4.886488648864887,28.15270764501449
-4.882488248824883,28.12980284329305
-4.878487848784879,28.10688681936445
-4.874487448744874,28.083959568428682
-4.87048704870487,28.06102108570305
-4.866486648664866,28.03807136642233
-4.862486248624862,28.01511040583889
-4.858485848584859,27.99213819922285
-4.854485448544855,27.96915474186211
-4.850485048504851,27.946160029062572
-4.8464846484648465,27.923154056148242
-4.842484248424842,27.900136818461302
-4.838483848384838,27.87710831136231
-4.834483448344834,27.854068530230258
-4.8304830483048296,27.83101747046278
-4.826482648264827,27.80795512747619
-4.822482248224823,27.78488149670568
-4.818481848184819,27.761796573605423
-4.814481448144814,27.738700353648692
-4.81048104810481,27.715592832328035
-4.806480648064806,27.692474005155347
-4.802480248024802,27.66934386766205
-4.798479847984799,27.646202415399205
-4.794479447944795,27.62304964393762
-4.790479047904791,27.599885548868052
-4.7864786478647865,27.576710125801284
-4.782478247824782,27.553523370368275
-4.778477847784778,27.530325278220328
-4.774477447744774,27.507115845029137
-4.7704770477047695,27.48389506648707
-4.766476647664767,27.460662938307156
-4.762476247624763,27.43741945622331
-4.758475847584759,27.414164615990483
-4.754475447544754,27.39089841338473
-4.75047504750475,27.367620844203426
-4.746474647464746,27.34433190426538
-4.742474247424742,27.32103158941094
-4.738473847384739,27.29771989550222
-4.734473447344735,27.27439681842315
-4.730473047304731,27.251062354079682
-4.7264726472647265,27.227716498399925
-4.722472247224722,27.20435924733427
-4.718471847184718,27.180990596855576
-4.714471447144714,27.157610542959276
-4.7104710471047095,27.134219081663524
-4.706470647064707,27.110816209009407
-4.702470247024703,27.087401921060998
-4.698469846984699,27.063976213905605
-4.694469446944694,27.04053908365384
-4.69046904690469,27.017090526439837
-4.686468646864686,26.993630538421346
-4.682468246824682,26.970159115779943
-4.678467846784679,26.946676254721126
-4.674467446744675,26.923181951474515
-4.670467046704671,26.899676202294
-4.6664666466646665,26.876159003457875
-4.662466246624662,26.852630351269024
-4.658465846584658,26.82909024205505
-4.654465446544654,26.805538672168478
-4.6504650465046495,26.781975637986836
-4.646464646464647,26.75840113591293
-4.642464246424643,26.734815162374893
-4.638463846384639,26.711217713826393
-4.634463446344634,26.687608786746825
-4.63046304630463,26.663988377641445
-4.626462646264626,26.640356483041522
-4.622462246224622,26.616713099504516
-4.618461846184619,26.59305822361426
-4.614461446144615,26.5693918519811
-4.610461046104611,26.545713981242073
-4.6064606460646065,26.5220246080611
-4.602460246024602,26.498323729129115
-4.598459845984598,26.47461134116425
-4.594459445944594,26.450887440912016
-4.5904590459045895,26.427152025145485
-4.586458645864587,26.403405090665423
-4.582458245824583,26.379646634300464
-4.578457845784579,26.355876652907366
-4.574457445744574,26.33209514337109
-4.57045704570457,26.308302102605023
-4.566456645664566,26.284497527551125
-4.562456245624562,26.260681415180155
-4.558455845584559,26.236853762491823
-4.554455445544555,26.213014566514918
-4.550455045504551,26.189163824307606
-4.5464546454645465,26.16530153295749
-4.542454245424542,26.14142768958188
-4.538453845384538,26.117542291327943
-4.534453445344534,26.09364533537285
-4.5304530453045295,26.069736818924042
-4.526452645264527,26.045816739219333
-4.522452245224523,26.02188509352715
-4.518451845184519,25.99794187914671
-4.514451445144514,25.9739870934082
-4.51045104510451,25.950020733672964
-4.506450645064506,25.926042797333707
-4.502450245024502,25.902053281814673
-4.498449844984499,25.878052184571864
-4.494449444944495,25.854039503093155
-4.490449044904491,25.83001523489861
-4.4864486448644865,25.80597937754057
-4.482448244824482,25.781931928603907
-4.478447844784478,25.75787288570622
-4.474447444744474,25.73380224649797
-4.4704470447044695,25.709720008662792
-4.466446644664467,25.685626169917576
-4.462446244624463,25.661520728012725
-4.458445844584459,25.63740368073239
-4.454445444544454,25.613275025894605
-4.45044504450445,25.589134761351517
-4.446444644464446,25.56498288498962
-4.442444244424442,25.540819394729922
-4.438443844384439,25.516644288528173
-4.434443444344435,25.49245756437503
-4.430443044304431,25.468259220296336
-4.4264426442644265,25.444049254353295
-4.422442244224422,25.419827664642664
-4.418441844184418,25.395594449297
-4.414441444144414,25.371349606484838
-4.4104410441044095,25.347093134410933
-4.406440644064407,25.322825031316455
-4.402440244024403,25.298545295479226
-4.398439843984399,25.27425392521391
-4.394439443944394,25.249950918872248
-4.39043904390439,25.225636274843296
-4.386438643864386,25.201309991553586
-4.382438243824382,25.176972067467418
-4.378437843784379,25.152622501087038
-4.374437443744375,25.128261290952846
-4.370437043704371,25.103888435643686
-4.3664366436643665,25.079503933777005
-4.362436243624362,25.055107784009113
-4.358435843584358,25.030699985035405
-4.354435443544354,25.006280535590594
-4.3504350435043495,24.981849434448907
-4.346434643464347,24.95740668042438
-4.342434243424343,24.932952272371022
-4.338433843384339,24.908486209183078
-4.334433443344334,24.88400848979531
-4.33043304330433,24.859519113183126
-4.326432643264326,24.83501807836293
-4.322432243224322,24.81050538439224
-4.318431843184319,24.785981030370085
-4.314431443144315,24.761445015437044
-4.310431043104311,24.73689733877568
-4.3064306430643065,24.712337999610664
-4.302430243024302,24.687766997209057
-4.298429842984298,24.66318433088054
-4.294429442944294,24.638589999977686
-4.2904290429042895,24.613984003896167
-4.286428642864287,24.589366342075042
-4.282428242824283,24.564737013996975
-4.278427842784279,24.540096019188503
-4.274427442744274,24.515443357220285
-4.27042704270427,24.49077902770734
-4.266426642664266,24.466103030309338
-4.262426242624262,24.441415364730805
-4.258425842584259,24.41671603072143
-4.254425442544255,24.392005028076255
-4.250425042504251,24.367282356636004
-4.2464246424642464,24.342548016287317
-4.242424242424242,24.317802006962996
-4.238423842384238,24.293044328642285
-4.234423442344234,24.268274981351123
-4.2304230423042295,24.243493965162425
-4.226422642264227,24.218701280196335
-4.222422242224223,24.193896926620468
-4.218421842184219,24.169080904650226
-4.214421442144214,24.14425321454907
-4.21042104210421,24.11941385662872
-4.206420642064206,24.094562831249526
-4.202420242024202,24.069700138820657
-4.198419841984199,24.044825779800433
-4.194419441944195,24.019939754696548
-4.190419041904191,23.995042064066407
-4.186418641864186,23.97013270851736
-4.182418241824182,23.94521168870702
-4.178417841784178,23.920279005343502
-4.174417441744174,23.895334659185725
-4.1704170417041695,23.87037865104372
-4.166416641664167,23.84541098177888
-4.162416241624163,23.820431652304237
-4.158415841584159,23.795440663584817
-4.154415441544154,23.770438016637858
-4.15041504150415,23.745423712533146
-4.146414641464146,23.720397752393264
-4.142414241424142,23.69536013739393
-4.138413841384139,23.67031086876429
-4.134413441344135,23.64524994778715
-4.130413041304131,23.62017737579937
-4.126412641264126,23.595093154192075
-4.122412241224122,23.569997284411034
-4.118411841184118,23.54488976795689
-4.114411441144114,23.51977060638551
-4.1104110411041095,23.494639801308292
-4.106410641064107,23.469497354392427
-4.102410241024103,23.444343267361244
-4.0984098409840986,23.41917754199451
-4.094409440944094,23.394000180128746
-4.09040904090409,23.36881118365753
-4.086408640864086,23.343610554531814
-4.082408240824082,23.31839829476023
-4.078407840784079,23.29317440640943
-4.074407440744075,23.267938891604373
-4.070407040704071,23.24269175252866
-4.066406640664066,23.217432991424868
-4.062406240624062,23.192162610594835
-4.058405840584058,23.166880612400035
-4.054405440544054,23.141586999261847
-4.0504050405040495,23.11628177366192
-4.046404640464047,23.090964938142513
-4.042404240424043,23.065636495306755
-4.0384038403840385,23.040296447819053
-4.034403440344034,23.0149447984054
-4.03040304030403,22.989581549853686
-4.026402640264026,22.964206705014053
-4.022402240224022,22.938820266799254
-4.018401840184019,22.91342223818495
-4.014401440144015,22.888012622210045
-4.010401040104011,22.86259142197711
-4.006400640064006,22.837158640652614
-4.002400240024002,22.811714281467356
-3.9983998399839997,22.786258347716768
-3.9943994399439937,22.76079084276126
-3.9903990399039913,22.735311770026637
-3.9863986398639852,22.709821133004326
-3.9823982398239828,22.684318935251852
-3.9783978397839768,22.658805180393106
-3.9743974397439743,22.6332798721188
-3.970397039703972,22.607743014186678
-3.966396639663966,22.582194610421997
-3.9623962396239634,22.55663466471788
-3.9583958395839574,22.531063181035577
-3.954395439543955,22.50548016340501
-3.950395039503949,22.479885615924903
-3.9463946394639464,22.454279542763395
-3.942394239423944,22.428661948158208
-3.938393839383938,22.40303283641713
-3.9343934393439355,22.377392211918387
-3.9303930393039295,22.35174007911092
-3.926392639263927,22.32607644251495
-3.922392239223921,22.3004013067221
-3.9183918391839185,22.274714676396023
-3.914391439143916,22.24901655627261
-3.91039103910391,22.223306951160435
-3.9063906390639076,22.197585865941207
-3.9023902390239016,22.17185330556998
-3.898389838983899,22.14610927507578
-3.894389438943893,22.120353779561736
-3.8903890389038907,22.094586824205724
-3.8863886388638846,22.068808414260534
-3.882388238823882,22.043018555054456
-3.8783878387838797,22.017217251991525
-3.8743874387438737,21.991404510552005
-3.8703870387038712,21.965580336292806
-3.8663866386638652,21.939744734847796
-3.8623862386238628,21.913897711928318
-3.8583858385838568,21.888039273323464
-3.8543854385438543,21.86216942490064
-3.850385038503852,21.836288172605844
-3.846384638463846,21.8103955224641
-3.8423842384238434,21.784491480579987
-3.8383838383838373,21.75857605313786
-3.834383438343835,21.73264924640247
-3.830383038303829,21.706711066719183
-3.8263826382638264,21.680761520514615
-3.822382238223824,21.654800614296853
-3.818381838183818,21.62882835465598
-3.8143814381438155,21.60284474826455
-3.8103810381038095,21.576849801877877
-3.806380638063807,21.550843522334628
-3.802380238023801,21.52482591655707
-3.7983798379837985,21.498796991551725
-3.794379437943796,21.47275675440959
-3.79037903790379,21.446705212306693
-3.7863786378637876,21.420642372504563
-3.7823782378237816,21.39456824235053
-3.778377837783779,21.368482829278367
-3.774377437743773,21.34238614080851
-3.7703770377037706,21.316278184548747
-3.7663766376637646,21.29015896819441
-3.762376237623762,21.26402849952909
-3.7583758375837597,21.237886786424866
-3.7543754375437537,21.21173383684288
-3.7503750375037512,21.185569658833806
-3.746374637463745,21.1593942605382
-3.7423742374237428,21.133207650187135
-3.7383738373837367,21.107009836102446
-3.7343734373437343,21.080800826697434
-3.730373037303732,21.05458063047712
-3.726372637263726,21.028349256038805
-3.7223722372237233,21.002106712072656
-3.7183718371837173,20.975853007361923
-3.714371437143715,20.94958815078368
-3.710371037103709,20.923312151309077
-3.7063706370637064,20.897025018004022
-3.702370237023704,20.870726760029516
-3.698369836983698,20.844417386642153
-3.6943694369436955,20.818096907194736
-3.6903690369036894,20.79176533113657
-3.686368636863687,20.765422668014132
-3.682368236823681,20.739068927471404
-3.6783678367836785,20.712704119250546
-3.674367436743676,20.686328253192205
-3.67036703670367,20.65994133923611
-3.6663666366636676,20.633543387421657
-3.6623662366236616,20.60713440788818
-3.658365836583659,20.58071441087574
-3.654365436543653,20.554283406725375
-3.6503650365036506,20.527841405879805
-3.6463646364636446,20.501388418883803
-3.642364236423642,20.474924456384812
-3.6383638363836397,20.4484495291334
-3.6343634363436337,20.421963647983773
-3.630363036303631,20.395466823894374
-3.626362636263625,20.36895906792829
-3.6223622362236227,20.342440391253913
-3.6183618361836167,20.3159108051453
-3.6143614361436143,20.28937032098288
-3.610361036103612,20.262818950253855
-3.606360636063606,20.236256704552755
-3.6023602360236033,20.20968359558208
-3.5983598359835973,20.183099635152665
-3.594359435943595,20.156504835184407
-3.590359035903589,20.12989920770661
-3.5863586358635864,20.10328276485874
-3.582358235823584,20.07665551889078
-3.578357835783578,20.050017482163895
-3.5743574357435755,20.023368667151004
-3.5703570357035694,19.996709086437196
-3.566356635663567,19.97003875272049
-3.562356235623561,19.943357678812163
-3.5583558355835585,19.91666587763753
-3.5543554355435525,19.889963362236326
-3.55035503550355,19.863250145763438
-3.5463546354635476,19.83652624148933
-3.5423542354235416,19.80979166280066
-3.538353835383539,19.783046423200947
-3.534353435343533,19.756290536310967
-3.5303530353035306,19.729524015869544
-3.5263526352635246,19.702746875733894
-3.522352235223522,19.675959129880447
-3.5183518351835197,19.649160792405233
-3.5143514351435137,19.62235187752456
-3.510351035103511,19.595532399575685
-3.506350635063505,19.568702373017185
-3.5023502350235027,19.541861812429808
-3.4983498349834967,19.515010732516846
-3.4943494349434943,19.488149148104938
-3.490349034903492,19.461277074144498
-3.486348634863486,19.434394525710392
-3.4823482348234833,19.4075015180026
-3.4783478347834773,19.380598066346714
-3.474347434743475,19.35368418619466
-3.470347034703469,19.326759893125207
-3.4663466346634664,19.299825202844698
-3.462346234623464,19.27288013118757
-3.458345834583458,19.24592469411697
-3.4543454345434554,19.218958907725547
-3.4503450345034494,19.191982788235833
-3.446344634463447,19.164996352001097
-3.442344234423441,19.137999615505787
-3.4383438343834385,19.110992595366334
-3.4343434343434325,19.08397530833164
-3.43034303430343,19.056947771283863
-3.4263426342634276,19.029910001238914
-3.4223422342234215,19.00286201534719
-3.418341834183419,18.97580383089425
-3.414341434143413,18.94873546530134
-3.4103410341034106,18.92165693612621
-3.4063406340634046,18.894568261063604
-3.402340234023402,18.86746945794607
-3.3983398339833997,18.8403605447445
-3.3943394339433937,18.813241539568814
-3.390339033903391,18.786112460668754
-3.386338633863385,18.758973326434337
-3.3823382338233827,18.73182415539673
-3.3783378337833767,18.70466496622875
-3.3743374337433742,18.677495777745722
-3.370337033703372,18.650316608905978
-3.3663366336633658,18.623127478811618
-3.3623362336233633,18.59592840670928
-3.3583358335833573,18.568719411990628
-3.354335433543355,18.541500514193274
-3.350335033503349,18.514271733001245
-3.3463346334633464,18.48703308824587
-3.342334233423344,18.45978459990635
-3.338333833383338,18.43252628811046
-3.3343334333433354,18.405258173135394
-3.3303330333033294,18.37798027540828
-3.326332633263327,18.350692615507047
-3.322332233223321,18.32339521416098
-3.3183318331833185,18.296088092251622
-3.3143314331433125,18.26877127081329
-3.31033103310331,18.241444771033986
-3.3063306330633075,18.214108614255952
-3.3023302330233015,18.186762821976487
-3.298329832983299,18.159407415848687
-3.294329432943293,18.132042417682083
-3.2903290329032906,18.104667849443516
-3.2863286328632846,18.077283733257705
-3.282328232823282,18.049890091408155
-3.2783278327832797,18.02248694633775
-3.2743274327432736,17.99507432064955
-3.270327032703271,17.967652237107647
-3.266326632663265,17.940220718637686
-3.2623262326232627,17.912779788327875
-3.2583258325832567,17.8853294694295
-3.2543254325432542,17.857869785357902
-3.2503250325032518,17.83040075969304
-3.2463246324632458,17.802922416180362
-3.2423242324232433,17.775434778731633
-3.2383238323832373,17.747937871425513
-3.234323432343235,17.720431718508557
-3.230323032303229,17.692916344395755
-3.2263226322632264,17.665391773671548
-3.222322232223224,17.637858031090413
-3.218321832183218,17.610315141577704
-3.2143214321432154,17.582763130230557
-3.2103210321032094,17.555202022318465
-3.206320632063207,17.52763184328429
-3.202320232023201,17.500052618744853
-3.1983198319831985,17.472464374491913
-3.1943194319431925,17.444867136492807
-3.19031903190319,17.41726093089141
-3.1863186318631875,17.389645784008803
-3.1823182318231815,17.36202172234413
-3.178317831783179,17.334388772575505
-3.174317431743173,17.30674696156063
-3.1703170317031706,17.279096316337828
-3.1663166316631646,17.251436864126667
-3.162316231623162,17.22376863232896
-3.1583158315831596,17.196091648529443
-3.1543154315431536,17.16840594049667
-3.150315031503151,17.14071153618392
-3.146314631463145,17.11300846372984
-3.1423142314231427,17.085296751459513
-3.1383138313831367,17.057576427885074
-3.1343134313431342,17.02984752170676
-3.1303130313031318,17.002110061813593
-3.1263126312631258,16.974364077284292
-3.1223122312231233,16.946609597388207
-3.1183118311831173,16.918846651585987
-3.114311431143115,16.891075269530646
-3.110311031103109,16.86329548106824
-3.1063106310631063,16.835507316238907
-3.102310231023104,16.807710805277555
-3.098309830983098,16.779905978614835
-3.0943094309430954,16.75209286687807
-3.0903090309030894,16.724271500891955
-3.086308630863087,16.696441911679624
-3.082308230823081,16.668604130463386
-3.0783078307830785,16.640758188665725
-3.0743074307430724,16.612904117910052
-3.07030703070307,16.585041950021775
-3.0663066306630675,16.55717171702901
-3.0623062306230615,16.529293451163564
-3.058305830583059,16.501407184861904
-3.054305430543053,16.47351295076588
-3.0503050305030506,16.445610781723822
-3.0463046304630446,16.41770071079127
-3.042304230423042,16.38978277123208
-3.0383038303830396,16.361856996519137
-3.0343034303430336,16.333923420335378
-3.030303030303031,16.305982076574765
-3.026302630263025,16.278032999343054
-3.0223022302230227,16.25007622295887
-3.0183018301830167,16.222111781954524
-3.014301430143014,16.194139711077046
-3.0103010301030118,16.166160045289015
-3.0063006300630057,16.138172819769522
-3.0023002300230033,16.11017806991524
-2.9982998299829973,16.082175831341125
-2.994299429942995,16.05416613988161
-2.990299029902989,16.026149031591345
-2.9862986298629863,15.998124542746329
-2.982298229822984,15.970092709844707
-2.978297829782978,15.942053569607799
-2.9742974297429754,15.914007158981136
-2.9702970297029694,15.885953515135233
-2.966296629662967,15.857892675466777
-2.962296229622961,15.829824677599381
-2.9582958295829584,15.801749559384753
-2.9542954295429524,15.773667358903486
-2.95029502950295,15.745578114466225
-2.9462946294629475,15.71748186461447
-2.9422942294229415,15.689378648121636
-2.938293829382939,15.661268503994117
-2.934293429342933,15.633151471472086
-2.9302930293029306,15.60502759003072
-2.9262926292629245,15.576896899380944
-2.922292229222922,15.548759439470675
-2.9182918291829196,15.520615250485633
-2.9142914291429136,15.492464372850389
-2.910291029102911,15.464306847229484
-2.906290629062905,15.436142714528257
-2.9022902290229027,15.407972015894027
-2.8982898289828967,15.379794792716947
-2.894289428942894,15.351611086631191
-2.8902890289028917,15.323420939515808
-2.8862886288628857,15.295224393495827
-2.8822882288228833,15.267021490943348
-2.8782878287828773,15.238812274478382
-2.874287428742875,15.210596786970122
-2.870287028702869,15.182375071537729
-2.8662866286628663,15.154147171551607
-2.862286228622864,15.125913130634236
-2.858285828582858,15.097672992661307
-2.8542854285428554,15.069426801762843
-2.8502850285028494,15.041174602324055
-2.846284628462847,15.012916438986606
-2.842284228422841,14.984652356649457
-2.8382838283828384,14.956382400470122
-2.8342834283428324,14.928106615865534
-2.83028302830283,14.899825048513287
-2.8262826282628275,14.871537744352544
-2.8222822282228215,14.84324474958517
-2.818281828182819,14.814946110676864
-2.814281428142813,14.786641874358072
-2.8102810281028106,14.758332087625256
-2.8062806280628045,14.730016797741756
-2.802280228022802,14.7016960522391
-2.7982798279827996,14.673369898917864
-2.7942794279427936,14.645038385848874
-2.790279027902791,14.616701561374352
-2.786278627862785,14.588359474108813
-2.7822782278227827,14.560012172940382
-2.7782778277827767,14.531659707031672
-2.774277427742774,14.50330212582109
-2.7702770277027717,14.474939479023746
-2.7662766276627657,14.44657181663265
-2.7622762276227633,14.418199188919864
-2.7582758275827572,14.389821646437467
-2.754275427542755,14.36143924001883
-2.7502750275027488,14.333052020779547
-2.7462746274627463,14.304660040118742
-2.742274227422744,14.276263349720008
-2.738273827382738,14.247862001552605
-2.7342734273427354,14.21945604787265
-2.7302730273027294,14.19104554122407
-2.726272627262727,14.162630534439918
-2.722272227222721,14.13421108064331
-2.7182718271827184,14.105787233248748
-2.7142714271427124,14.077359045963055
-2.71027102710271,14.048926572786703
-2.7062706270627075,14.020489868014788
-2.7022702270227015,13.992048986238217
-2.698269826982699,13.96360398234496
-2.694269426942693,13.935154911520982
-2.6902690269026905,13.90670182925161
-2.6862686268626845,13.878244791322466
-2.682268226822682,13.849783853820831
-2.6782678267826796,13.821319073136612
-2.6742674267426736,13.792850505963557
-2.670267026702671,13.764378209300515
-2.666266626662665,13.735902240452388
-2.6622662266226627,13.707422657031508
-2.6582658265826566,13.678939516958597
-2.654265426542654,13.650452878464117
-2.6502650265026517,13.621962800089271
-2.6462646264626457,13.59346934068724
-2.6422642264226432,13.564972559424433
-2.6382638263826372,13.536472515781472
-2.6342634263426348,13.507969269554565
-2.6302630263026288,13.479462880856493
-2.6262626262626263,13.450953410117968
-2.622262226222624,13.422440918088645
-2.618261826182618,13.393925465838375
-2.6142614261426154,13.365407114758462
-2.6102610261026093,13.336885926562662
-2.606260626062607,13.30836196328857
-2.602260226022601,13.279835287298619
-2.5982598259825984,13.251305961281451
-2.5942594259425924,13.222774048252901
-2.59025902590259,13.194239611557409
-2.5862586258625875,13.165702714869015
-2.5822582258225815,13.137163422192636
-2.578257825782579,13.108621797865341
-2.574257425742573,13.080077906557355
-2.5702570257025705,13.051531813273474
-2.5662566256625645,13.02298358335405
-2.562256225622562,12.994433282476397
-2.5582558255825596,12.965880976655821
-2.5542554255425536,12.937326732246877
-2.550255025502551,12.908770615944674
-2.546254625462545,12.880212694785886
-2.5422542254225426,12.851653036150166
-2.5382538253825366,12.823091707761145
-2.534253425342534,12.794528777687848
-2.5302530253025317,12.76596431434572
-2.5262526252625257,12.737398386497912
-2.5222522252225232,12.708831063256568
-2.5182518251825172,12.680262414083863
-2.5142514251425148,12.651692508793415
-2.5102510251025087,12.623121417551285
-2.5062506250625063,12.59454921087741
-2.502250225022504,12.565975959646632
-2.498249824982498,12.537401735089992
-2.4942494249424954,12.508826608796003
-2.4902490249024893,12.480250652711723
-2.486248624862487,12.451673939144143
-2.482248224822481,12.423096540761227
-2.4782478247824784,12.394518530593308
-2.4742474247424724,12.365939982034119
-2.47024702470247,12.337360968842209
-2.4662466246624675,12.308781565141992
-2.4622462246224615,12.280201845425028
-2.458245824582459,12.251621884551332
-2.454245424542453,12.22304175775041
-2.4502450245024505,12.194461540622678
-2.4462446244624445,12.165881309140488
-2.442244224422442,12.137301139649537
-2.4382438243824396,12.108721108869934
-2.4342434243424336,12.080141293897466
-2.430243024302431,12.051561772204915
-2.426242624262425,12.02298262164309
-2.4222422242224226,11.99440392044225
-2.4182418241824166,11.965825747213131
-2.414241424142414,11.937248180948353
-2.4102410241024117,11.908671301023467
-2.4062406240624057,11.88009518719826
-2.4022402240224032,11.851519919618019
-2.398239823982397,11.822945578814613
-2.3942394239423948,11.79437224570787
-2.3902390239023887,11.765800001606623
-2.3862386238623863,11.73722892821011
-2.382238223822384,11.708659107609014
-2.378237823782378,11.680090622286764
-2.3742374237423753,11.651523555120804
-2.3702370237023693,11.622957989383652
-2.366236623662367,11.594394008744288
-2.362236223622361,11.565831697269173
-2.3582358235823584,11.53727113942368
-2.3542354235423524,11.508712420073063
-2.35023502350235,11.480155624483892
-2.3462346234623475,11.451600838325072
-2.3422342234223414,11.423048147669126
-2.338233823382339,11.394497638993467
-2.334233423342333,11.365949399181439
-2.3302330233023305,11.337403515523691
-2.3262326232623245,11.308860075719203
-2.322232223222322,11.280319167876666
-2.3182318231823196,11.251780880515504
-2.3142314231423136,11.223245302567143
-2.310231023102311,11.19471252337628
-2.306230623062305,11.166182632701899
-2.3022302230223026,11.137655720718643
-2.2982298229822966,11.10913187801782
-2.294229422942294,11.08061119560877
-2.2902290229022917,11.052093764919885
-2.2862286228622857,11.023579677799848
-2.282228222822283,10.995069026518886
-2.278227822782277,10.966561903769785
-2.2742274227422747,10.938058402669247
-2.2702270227022687,10.909558616758853
-2.2662266226622663,10.881062640006448
-2.262226222622264,10.852570566807112
-2.258225822582258,10.824082491984404
-2.2542254225422553,10.795598510791594
-2.2502250225022493,10.767118718912641
-2.246224622462247,10.738643212463545
-2.242224222422241,10.7101720879933
-2.2382238223822384,10.681705442485224
-2.2342234223422324,10.653243373357926
-2.23022302230223,10.624785978466615
-2.2262226222622274,10.596333356104093
-2.2222222222222214,10.567885605001937
-2.218221822182219,10.539442824331703
-2.214221422142213,10.511005113705892
-2.2102210221022105,10.482572573179256
-2.2062206220622045,10.454145303249724
-2.202220222022202,10.425723404859708
-2.1982198219821996,10.397306979397035
-2.1942194219421935,10.368896128696138
-2.190219021902191,10.340490955039217
-2.186218621862185,10.312091561157173
-2.1822182218221826,10.283698050230893
-2.1782178217821766,10.255310525892135
-2.174217421742174,10.226929092224816
-2.1702170217021717,10.198553853765914
-2.1662166216621657,10.170184915506614
-2.162216221622163,10.141822382893444
-2.158215821582157,10.113466361829184
-2.1542154215421547,10.085116958674108
-2.1502150215021487,10.056774280246835
-2.1462146214621463,10.028438433825588
-2.142214221422144,10.000109527149055
-2.138213821382138,9.971787668417498
-2.1342134213421353,9.943472966293868
-2.1302130213021293,9.915165529904648
-2.126212621262127,9.88686546884108
-2.122212221222121,9.858572893159977
-2.1182118211821184,9.830287913384918
-2.1142114211421124,9.802010640507078
-2.11021102110211,9.773741185986394
-2.1062106210621074,9.745479661752398
-2.1022102210221014,9.717226180205277
-2.098209820982099,9.688980854216908
-2.094209420942093,9.66074379713167
-2.0902090209020905,9.6325151227676
-2.0862086208620845,9.604294945417148
-2.082208220822082,9.576083379848338
-2.0782078207820796,9.547880541305515
-2.0742074207420735,9.519686545510377
-2.070207020702071,9.491501508662964
-2.066206620662065,9.463325547442412
-2.0622062206220626,9.435158779008058
-2.0582058205820566,9.407001321000157
-2.054205420542054,9.378853291540972
-2.0502050205020517,9.35071480923549
-2.0462046204620457,9.322585993172375
-2.042204220422043,9.294466962924933
-2.038203820382037,9.266357838551784
-2.0342034203420347,9.238258740597932
-2.0302030203020287,9.21016979009541
-2.0262026202620262,9.182091108564313
-2.022202220222024,9.154022818013473
-2.0182018201820178,9.125965040941335
-2.0142014201420153,9.09791790033687
-2.0102010201020093,9.069881519680184
-2.006200620062007,9.04185602294352
-2.002200220022001,9.013841534591856
-1.9981998199819984,8.985838179583864
-1.9941994199419923,8.957846083372488
-1.9901990199019899,8.929865371905908
-1.9861986198619874,8.901896171628092
-1.9821982198219814,8.873938609479632
-1.978197819781979,8.845992812898535
-1.974197419741973,8.818058909820765
-1.9701970197019705,8.790137028681151
-1.9661966196619645,8.762227298413892
-1.962196219621962,8.73432984845343
-1.9581958195819595,8.706444808734966
-1.9541954195419535,8.678572309695179
-1.950195019501951,8.650712482272972
-1.946194619461945,8.622865457909937
-1.9421942194219426,8.595031368551174
-1.9381938193819366,8.567210346645725
-1.9341934193419341,8.539402525147372
-1.9301930193019317,8.511608037515064
-1.9261926192619256,8.483827017713573
-1.9221922192219232,8.456059600214141
-1.9181918191819172,8.428305919994868
-1.9141914191419147,8.400566112541457
-1.9101910191019087,8.372840313847549
-1.9061906190619062,8.345128660415446
-1.9021902190219038,8.31743128925645
-1.8981898189818978,8.289748337891432
-1.8941894189418953,8.262079944351386
-1.8901890189018893,8.234426247177733
-1.8861886188618868,8.206787385422976
-1.8821882188218808,8.179163498650938
-1.8781878187818783,8.151554726937402
-1.8741874187418723,8.12396121087032
-1.8701870187018699,8.096383091550415
-1.8661866186618674,8.068820510591404
-1.8621862186218614,8.04127361012044
-1.858185818581859,8.01374253277854
-1.854185418541853,7.986227421720773
-1.8501850185018505,7.958728420616768
-1.8461846184618445,7.9312456736508565
-1.842184218421842,7.903779325522542
-1.8381838183818395,7.876329521446646
-1.8341834183418335,7.848896407153612
-1.830183018301831,7.821480128889869
-1.826182618261825,7.794080833417885
-1.8221822182218226,7.7666986680165815
-1.8181818181818166,7.739333780481348
-1.814181418141814,7.711986319124436
-1.8101810181018116,7.6846564327749505
-1.8061806180618056,7.6573442707790855
-1.8021802180218032,7.6300499830003465
-1.7981798179817972,7.602773719819494
-1.7941794179417947,7.575515632134849
-1.7901790179017887,7.548275871362192
-1.7861786178617862,7.521054589435024
-1.7821782178217838,7.493851938804459
-1.7781778177817777,7.46666807243934
-1.7741774177417753,7.439503143826312
-1.7701770177017693,7.412357306969675
-1.7661766176617668,7.385230716391551
-1.7621762176217608,7.358123527131662
-1.7581758175817583,7.331035894747463
-1.7541754175417523,7.303967975313888
-1.7501750175017499,7.276919925423447
-1.7461746174617474,7.249891902185944
-1.7421742174217414,7.222884063228435
-1.738173817381739,7.1958965666951284
-1.734173417341733,7.168929571247083
-1.7301730173017305,7.141983236062186
-1.7261726172617244,7.115057720834759
-1.722172217221722,7.088153185775533
-1.7181718171817195,7.061269791611229
-1.7141714171417135,7.0344076995843645
-1.710171017101711,7.007567071453032
-1.706170617061705,6.980748069490422
-1.7021702170217026,6.953950856484697
-1.6981698169816966,6.927175595738443
-1.694169416941694,6.90042245106848
-1.6901690169016916,6.87369158680532
-1.6861686168616856,6.846983167792804
-1.6821682168216832,6.820297359387755
-1.6781678167816771,6.793634327459341
-1.6741674167416747,6.766994238388793
-1.6701670167016687,6.740377259068702
-1.6661666166616662,6.713783556902693
-1.6621662166216638,6.687213299804709
-1.6581658165816577,6.660666656198505
-1.6541654165416553,6.634143795017129
-1.6501650165016493,6.607644885702151
-1.6461646164616468,6.581170098203189
-1.6421642164216408,6.554719602977078
-1.6381638163816383,6.528293570987352
-1.6341634163416323,6.501892173703356
-1.6301630163016299,6.475515583099702
-1.6261626162616274,6.449163971655334
-1.6221622162216214,6.422837512352817
-1.618161816181619,6.396536378677598
-1.614161416141613,6.370260744617016
-1.6101610161016104,6.34401078465962
-1.6061606160616044,6.317786673794108
-1.602160216021602,6.291588587508593
-1.5981598159815995,6.265416701789513
-1.5941594159415935,6.239271193120739
-1.590159015901591,6.21315223848266
-1.586158615861585,6.187060015351007
-1.5821582158215826,6.160994701695988
-1.5781578157815765,6.134956475981066
-1.574157415741574,6.108945517162024
-1.5701570157015716,6.082962004685702
-1.5661566156615656,6.057006118488906
-1.5621562156215631,6.031078038997327
-1.5581558155815571,6.005177947124159
-1.5541554155415547,5.979306024269067
-1.5501550155015487,5.953462452316749
-1.5461546154615462,5.927647413635827
-1.5421542154215437,5.901861091077383
-1.5381538153815377,5.876103667973701
-1.5341534153415353,5.850375328136946
-1.5301530153015293,5.824676255857618
-1.5261526152615268,5.799006635903317
-1.5221522152215208,5.773366653517105
-1.5181518151815183,5.747756494416197
-1.5141514151415123,5.72217634479028
-1.5101510151015098,5.696626391300142
-1.5061506150615074,5.671106821075956
-1.5021502150215014,5.6456178217157404
-1.498149814981499,5.6201595812838
-1.494149414941493,5.594732288308902
-1.4901490149014904,5.569336131782777
-1.4861486148614844,5.543971301158209
-1.482148214821482,5.518637986347477
-1.4781478147814795,5.493336377720399
-1.4741474147414735,5.468066666102603
-1.470147014701471,5.442829042773739
-1.466146614661465,5.417623699465455
-1.4621462146214625,5.392450828359668
-1.4581458145814565,5.367310622086452
-1.454145414541454,5.342203273722233
-1.4501450145014516,5.317128976787658
-1.4461446144614456,5.2920879252456
-1.4421442144214431,5.2670803134991795
-1.4381438143814371,5.242106336389506
-1.4341434143414347,5.217166189193724
-1.4301430143014287,5.192260067622677
-1.4261426142614262,5.1673881678188875
-1.4221422142214237,5.1425506863541735
-1.4181418141814177,5.117747820227453
-1.4141414141414153,5.092979766862522
-1.4101410141014092,5.068246724105568
-1.4061406140614068,5.043548890222985
-1.4021402140214008,5.018886463898803
-1.3981398139813983,4.99425964423244
-1.3941394139413923,4.969668630736058
-1.3901390139013898,4.9451136233322455
-1.3861386138613874,4.920594822351336
-1.3821382138213814,4.8961124285289
-1.378137813781379,4.871666643003223
-1.3741374137413729,4.84725766731251
-1.3701370137013704,4.822885703392398
-1.3661366136613644,4.798550953573073
-1.362136213621362,4.774253620576707
-1.3581358135813595,4.749993907514536
-1.3541354135413535,4.725772017884114
-1.350135013501351,4.7015881555665295
-1.346134613461345,4.677442524823387
-1.3421342134213425,4.653335330294048
-1.3381338133813365,4.629266776992521
-1.334133413341334,4.605237070304645
-1.3301330133013316,4.5812464159849124
-1.3261326132613256,4.557295020153472
-1.3221322132213231,4.533383089293112
-1.3181318131813171,4.509510830245963
-1.3141314131413147,4.485678450210515
-1.3101310131013086,4.461886156738236
-1.3061306130613062,4.4381341577305005
-1.3021302130213037,4.414422661435169
-1.2981298129812977,4.390751876443338
-1.2941294129412952,4.367122011686046
-1.2901290129012892,4.343533276430746
-1.2861286128612868,4.319985880278043
-1.2821282128212808,4.296480033158072
-1.2781278127812783,4.273015945327158
-1.2741274127412723,4.2495938273641185
-1.2701270127012698,4.22621389016686
-1.2661266126612674,4.2028763449486055
-1.2621262126212613,4.17958140323433
-1.2581258125812589,4.1563292768571225
-1.2541254125412529,4.133120177954321
-1.2501250125012504,4.1099543189639185
-1.2461246124612444,4.0868319126205925
-1.242124212421242,4.063753171952041
-1.2381238123812395,4.0407183102749595
-1.2341234123412335,4.01772754119119
-1.230123012301231,3.9947810785838302
-1.226122612261225,3.9718791366131065
-1.2221222122212225,3.9490219297125018
-1.2181218121812165,3.926209672584539
-1.214121412141214,3.903442580196828
-1.2101210121012116,3.8807208677777894
-1.2061206120612056,3.85804475081254
-1.2021202120212031,3.835414445038718
-1.198119811981197,3.8128301664421076
-1.1941194119411946,3.7902921312524884
-1.1901190119011886,3.7678005559391528
-1.1861186118611862,3.745355657206687
-1.1821182118211837,3.722957651990422
-1.1781178117811777,3.7006067574520563
-1.1741174117411752,3.6783031909752126
-1.1701170117011692,3.6560471701607837
-1.1661166116611668,3.6338389128225264
-1.1621162116211607,3.6116786369823024
-1.1581158115811583,3.589566560865592
-1.1541154115411523,3.5675029028966603
-1.1501150115011498,3.5454878816940005
-1.1461146114611473,3.5235217160654346
-1.1421142114211413,3.5016046250033876
-1.1381138113811389,3.479736827680105
-1.1341134113411329,3.457918543442651
-1.1301130113011304,3.4361499918081555
-1.1261126112611244,3.4144313924587126
-1.122112211221122,3.392762965236547
-1.1181118111811195,3.3711449301388616
-1.1141114111411135,3.3495775073128287
-1.110111011101111,3.328060917050555
-1.106110611061105,3.3065953797838015
-1.1021102110211025,3.285181116078972
-1.0981098109810965,3.2638183466317376
-1.094109410941094,3.2425072922619473
-1.0901090109010916,3.2212481739081995
-1.0861086108610856,3.200041212622578
-1.082108210821083,3.178886629565346
-1.078107810781077,3.1577846459994046
-1.0741074107410746,3.1367354832850176
-1.0701070107010686,3.115739362874175
-1.0661066106610662,3.0947965063052383
-1.0621062106210637,3.0739071351972522
-1.0581058105810577,3.053071471244418
-1.0541054105410552,3.0322897362105308
-1.0501050105010492,3.011562151923178
-1.0461046104610467,2.990888940268198
-1.0421042104210407,2.970270323183795
-1.0381038103810383,2.949706522654925
-1.0341034103410323,2.92919776070733
-1.0301030103010298,2.908744259401848
-1.0261026102610273,2.8883462408284117
-1.0221022102210213,2.868003927100181
-1.0181018101810189,2.8477175403476545
-1.0141014101410128,2.8274873027125516
-1.0101010101010104,2.8073134363419414
-1.0061006100610044,2.787196163382037
-1.002100210021002,2.7671357059722563
-0.9980998099809995,2.747132286238964
-0.9940994099409934,2.727186126289368
-0.990099009900991,2.7072974482053755
-0.986098609860985,2.687466474037245
-0.9820982098209825,2.6676934257974585
-0.9780978097809765,2.6479785254542882
-0.974097409740974,2.6283219949256025
-0.9700970097009716,2.608724056072379
-0.9660966096609656,2.5891849306923636
-0.9620962096209631,2.5697048405136895
-0.9580958095809571,2.550284007188292
-0.9540954095409546,2.530922652285549
-0.9500950095009486,2.51162099728562
-0.9460946094609461,2.4923792635730155
-0.9420942094209437,2.473197672429895
-0.9380938093809377,2.4540764450294796
-0.9340934093409352,2.4350158024294655
-0.9300930093009292,2.416015965565202
-0.9260926092609267,2.3970771552431196
-0.9220922092209207,2.3781995921338437
-0.9180918091809183,2.3593834967655485
-0.9140914091409122,2.3406290895170194
-0.9100910091009098,2.321936590610945
-0.9060906090609073,2.3033062201069345
-0.9020902090209013,2.2847381978946677
-0.8980898089808989,2.2662327436870227
-0.8940894089408928,2.2477900770130037
-0.8900890089008904,2.2294104172108913
-0.8860886088608844,2.211093983421098
-0.8820882088208819,2.192840994579267
-0.8780878087808794,2.1746516694090805
-0.8740874087408734,2.1565262264152345
-0.870087008700871,2.138464883876348
-0.866086608660865,2.120467859837721
-0.8620862086208625,2.1025353721042777
-0.8580858085808565,2.0846676382332565
-0.854085408540854,2.066864875527101
-0.8500850085008516,2.0491273010261084
-0.8460846084608455,2.031455131501208
-0.8420842084208431,2.0138485834467055
-0.8380838083808371,1.9963078730728578
-0.8340834083408346,1.9788332162986546
-0.8300830083008286,1.961424828744327
-0.8260826082608261,1.9440829257240815
-0.8220822082208237,1.9268077222385844
-0.8180818081808177,1.9095994329675696
-0.8140814081408152,1.892458272262437
-0.8100810081008092,1.8753844541386624
-0.8060806080608067,1.8583781922684337
-0.8020802080208007,1.8414396999729983
-0.7980798079807983,1.8245691902152648
-0.7940794079407922,1.807766875592116
-0.7900790079007898,1.7910329683269575
-0.7860786078607873,1.7743676802620212
-0.7820782078207813,1.7577712228507991
-0.7780778077807788,1.7412438071504632
-0.7740774077407728,1.724785643814105
-0.7700770077007704,1.7083969430832049
-0.7660766076607644,1.6920779147798313
-0.7620762076207619,1.6758287682990596
-0.7580758075807594,1.659649712601166
-0.7540754075407534,1.6435409562039487
-0.750075007500751,1.6275027071750243
-0.7460746074607449,1.6115351731239835
-0.7420742074207425,1.5956385611947397
-0.7380738073807365,1.5798130780576292
-0.734073407340734,1.5640589299017424
-0.7300730073007315,1.5483763224270204
-0.7260726072607255,1.532765460836479
-0.7220722072207231,1.517226549828434
-0.7180718071807171,1.50175979358856
-0.7140714071407146,1.4863653957821685
-0.7100710071007086,1.4710435595462281
-0.7060706070607061,1.4557944874816304
-0.7020702070207037,1.440618381645203
-0.6980698069806976,1.4255154435418949
-0.6940694069406952,1.410485874116909
-0.6900690069006892,1.3955298737477382
-0.6860686068606867,1.3806476422363552
-0.6820682068206807,1.3658393788012153
-0.6780678067806782,1.3511052820694482
-0.6740674067406722,1.336445550068846
-0.6700670067006698,1.3218603802200437
-0.6660666066606673,1.3073499693285195
-0.6620662066206613,1.2929145135766975
-0.6580658065806588,1.2785542085160795
-0.6540654065406528,1.2642692490592153
-0.6500650065006504,1.2500598294718865
-0.6460646064606443,1.2359261433650768
-0.6420642064206419,1.2218683836871453
-0.6380638063806394,1.2078867427158198
-0.6340634063406334,1.1939814120503003
-0.630063006300631,1.1801525826033845
-0.6260626062606249,1.1664004445934564
-0.6220622062206225,1.1527251875366722
-0.6180618061806165,1.1391270002389502
-0.614061406140614,1.125606070788163
-0.6100610061006115,1.1121625865461462
-0.6060606060606055,1.098796734140846
-0.6020602060206031,1.0855086994584615
-0.598059805980597,1.0722986676354769
-0.5940594059405946,1.0591668230508833
-0.5900590059005886,1.0461133493182269
-0.5860586058605861,1.0331384292778263
-0.5820582058205837,1.0202422449888617
-0.5780578057805776,1.0074249777215631
-0.5740574057405752,0.9946868079494182
-0.5700570057005692,0.9820279153412791
-0.5660566056605667,0.9694484787536494
-0.5620562056205607,0.956948676222805
-0.5580558055805582,0.9445286849571048
-0.5540554055405522,0.9321886813291409
-0.5500550055005498,0.9199288408680745
-0.5460546054605473,0.9077493382518345
-0.5420542054205413,0.895650347299426
-0.5380538053805388,0.8836320409632665
-0.5340534053405328,0.8716945913214277
-0.5300530053005303,0.8598381695700581
-0.5260526052605243,0.848062946015647
-0.5220522052205219,0.8363690900674883
-0.5180518051805194,0.8247567702299992
-0.5140514051405134,0.8132261540951632
-0.5100510051005109,0.8017774083349982
-0.5060506050605049,0.7904106986939448
-0.5020502050205025,0.7791261899814226
-0.49804980498049645,0.767924046064257
-0.494049404940494,0.7568044298592885
-0.4900490049004915,0.7457675033258486
-0.4860486048604855,0.7348134274583745
-0.48204820482048305,0.7239423622790361
-0.47804780478047704,0.7131544668303044
-0.4740474047404746,0.7024498991676771
-0.47004700470046856,0.6918288163523005
-0.4660466046604661,0.6812913744437481
-0.46204620462046364,0.6708377284927043
-0.4580458045804576,0.6604680325337616
-0.45404540454045517,0.6501824395782609
-0.45004500450044915,0.6399811016070549
-0.4460446044604467,0.6298641695634528
-0.4420442044204407,0.6198317933460448
-0.4380438043804382,0.6098841218017121
-0.4340434043404322,0.6000213027185212
-0.43004300430042974,0.5902434828187997
-0.4260426042604273,0.5805508077521023
-0.42204220422042127,0.5709434220883286
-0.4180418041804188,0.5614214693108429
-0.4140414041404128,0.5519850918095707
-0.41004100410041033,0.5426344308742493
-0.4060406040604043,0.5333696266875895
-0.40204020402040186,0.524190818318596
-0.3980398039803994,0.5150981437158223
-0.3940394039403934,0.5060917397007394
-0.3900390039003909,0.49717174196113856
-0.3860386038603849,0.4883382850445068
-0.38203820382038245,0.4795915023515599
-0.37803780378037644,0.4709315261296932
-0.374037403740374,0.4623584874666004
-0.3700370037003715,0.4538725162838157
-0.3660366036603655,0.4454737413303919
-0.36203620362036304,0.4371622901766058
-0.358035803580357,0.4289382892076522
-0.35403540354035457,0.4208018636174821
-0.35003500350034855,0.41275313740257863
-0.3460346034603461,0.40479223335589837
-0.34203420342034363,0.3969192730607471
-0.3380338033803376,0.3891343768847816
-0.33403340334033516,0.38143766397406303
-0.33003300330032914,0.3738292522470803
-0.3260326032603267,0.3663092583889441
-0.32203220322032067,0.3588777978455133
-0.3180318031803182,0.35153498481767687
-0.3140314031403122,0.3442809322555988
-0.31003100310030973,0.33711575185310827
-0.30603060306030727,0.33003955404204843
-0.30203020302030126,0.32305244798674626
-0.2980298029802988,0.31615454157854345
-0.2940294029402928,0.3093459414303064
-0.2900290029002903,0.3026267528710973
-0.2860286028602843,0.29599707994080504
-0.28202820282028185,0.2894570253849162
-0.2780278027802794,0.28300669064927725
-0.2740274027402734,0.276646175874948
-0.2700270027002709,0.27037557989313843
-0.2660266026602649,0.2641950002201312
-0.26202620262026244,0.25810453305236103
-0.2580258025802564,0.25210427326145296
-0.25402540254025396,0.24619431438942094
-0.2500250025002515,0.24037474864384342
-0.2460246024602455,0.23464566689315203
-0.24202420242024303,0.22900715866198734
-0.23802380238023702,0.22345931212655978
-0.23402340234023455,0.21800221411015905
-0.23002300230022854,0.21263595007864308
-0.22602260226022608,0.20736060413606655
-0.22202220222022362,0.202176259020315
-0.2180218021802176,0.19708299609883417
-0.21402140214021514,0.19208089536443995
-0.21002100210020913,0.18717003543114485
-0.20602060206020667,0.18235049353011507
-0.20202020202020066,0.17762234550563016
-0.1980198019801982,0.17298566581117597
-0.19401940194019218,0.1684405275055404
-0.19001900190018972,0.16398700224904
-0.18601860186018726,0.1596251602997638
-0.18201820182018125,0.15535507050991748
-0.17801780178017879,0.15117680032223912
-0.17401740174017277,0.14709041576645274
-0.1700170017001703,0.1430959814558423
-0.1660166016601643,0.13919356058384205
-0.16201620162016184,0.13538321492075192
-0.15801580158015938,0.1316650048104805
-0.15401540154015336,0.12803898916737852
-0.1500150015001509,0.12450522547316896
-0.1460146014601449,0.12106376977388904
-0.14201420142014243,0.1177146766769789
-0.1380138013801364,0.11445799934837574
-0.13401340134013395,0.11129378950974171
-0.1300130013001315,0.10822209743571516
-0.12601260126012548,0.10524297195126765
-0.12201220122012302,0.10235646042913843
-0.118011801180117,0.09956260878730773
-0.11401140114011454,0.09686146148659809
-0.11001100110010853,0.0942530615282969
-0.10601060106010607,0.09173745045190615
-0.10201020102010361,0.08931466833292258
-0.0980098009800976,0.08698475378072704
-0.09400940094009513,0.08474774393653985
-0.09000900090008912,0.08260367447143917
-0.08600860086008666,0.08055257958448668
-0.08200820082008065,0.07859449200089559
-0.07800780078007818,0.07672944297030562
-0.07400740074007217,0.07495746226511404
-0.07000700070006971,0.07327857817890457
-0.06600660066006725,0.0716928175249307
-0.062006200620061236,0.07020020563469773
-0.058005800580058775,0.06880076635661733
-0.05400540054005276,0.06749452205472994
-0.0500050005000503,0.06628149360752493
-0.04600460046004429,0.06516170040681793
-0.042004200420041826,0.06413516035672946
-0.038003800380039365,0.06320188987272016
-0.03400340034003335,0.062361903880724885
-0.03000300030003089,0.061615215816353826
-0.026002600260024877,0.06096183762417549
-0.022002200220022416,0.06040177975708281
-0.018001800180016403,0.059935051175730364
-0.014001400140013942,0.05956165934806371
-0.010001000100011481,0.05928161024891624
-0.006000600060005468,0.05909490835969151
-0.002000200020003007,0.05900155666812542
0.002000200020003007,0.05900155666812542
0.006000600060005468,0.05909490835969151
0.010001000100011481,0.05928161024891624
0.014001400140013942,0.05956165934806371
0.018001800180016403,0.059935051175730364
0.022002200220022416,0.06040177975708281
0.026002600260024877,0.06096183762417549
0.03000300030003089,0.061615215816353826
0.03400340034003335,0.062361903880724885
0.038003800380039365,0.06320188987272016
0.042004200420041826,0.06413516035672946
0.04600460046004784,0.06516170040681876
0.0500050005000503,0.06628149360752493
0.05400540054005276,0.06749452205472994
0.058005800580058775,0.06880076635661733
0.062006200620061236,0.07020020563469773
0.06600660066006725,0.0716928175249307
0.07000700070006971,0.07327857817890457
0.07400740074007572,0.07495746226511632
0.07800780078007818,0.07672944297030562
0.08200820082008065,0.07859449200089559
0.08600860086008666,0.08055257958448668
0.09000900090008912,0.08260367447143917
0.09400940094009513,0.08474774393653985
0.0980098009800976,0.08698475378072704
0.10201020102010361,0.08931466833292258
0.10601060106010607,0.09173745045190615
0.11001100110010853,0.0942530615282969
0.11401140114011454,0.09686146148659809
0.118011801180117,0.09956260878730773
0.12201220122012302,0.10235646042913843
0.12601260126012548,0.10524297195126765
0.1300130013001315,0.10822209743571516
0.13401340134013395,0.11129378950974171
0.1380138013801364,0.11445799934837574
0.14201420142014243,0.1177146766769789
0.1460146014601449,0.12106376977388904
0.1500150015001509,0.12450522547316896
0.15401540154015336,0.12803898916737852
0.15801580158015938,0.1316650048104805
0.16201620162016184,0.13538321492075192
0.16601660166016785,0.139193560583845
0.1700170017001703,0.1430959814558423
0.17401740174017277,0.14709041576645274
0.17801780178017879,0.15117680032223912
0.18201820182018125,0.15535507050991748
0.18601860186018726,0.1596251602997638
0.19001900190018972,0.16398700224904
0.19401940194019573,0.16844052750554395
0.1980198019801982,0.17298566581117597
0.20202020202020066,0.17762234550563016
0.20602060206020667,0.18235049353011507
0.21002100210020913,0.18717003543114485
0.21402140214021514,0.19208089536443995
0.2180218021802176,0.19708299609883417
0.22202220222022362,0.202176259020315
0.22602260226022608,0.20736060413606655
0.23002300230022854,0.21263595007864308
0.23402340234023455,0.21800221411015905
0.23802380238023702,0.22345931212655978
0.24202420242024303,0.22900715866198734
0.2460246024602455,0.23464566689315203
0.2500250025002515,0.24037474864384342
0.25402540254025396,0.24619431438942094
0.2580258025802564,0.25210427326145296
0.26202620262026244,0.25810453305236103
0.2660266026602649,0.2641950002201312
0.2700270027002709,0.27037557989313843
0.2740274027402734,0.276646175874948
0.2780278027802794,0.28300669064927725
0.28202820282028185,0.2894570253849162
0.28602860286028786,0.2959970799408104
0.2900290029002903,0.3026267528710973
0.2940294029402928,0.3093459414303064
0.2980298029802988,0.31615454157854345
0.30203020302030126,0.32305244798674626
0.30603060306030727,0.33003955404204843
0.31003100310030973,0.33711575185310827
0.31403140314031575,0.3442809322556057
0.3180318031803182,0.35153498481767687
0.32203220322032067,0.3588777978455133
0.3260326032603267,0.3663092583889441
0.33003300330032914,0.3738292522470803
0.33403340334033516,0.38143766397406303
0.3380338033803376,0.3891343768847816
0.34203420342034363,0.3969192730607471
0.3460346034603461,0.40479223335589837
0.35003500350034855,0.41275313740257863
0.35403540354035457,0.4208018636174821
0.358035803580357,0.4289382892076522
0.36203620362036304,0.4371622901766058
0.3660366036603655,0.4454737413303919
0.3700370037003715,0.4538725162838157
0.374037403740374,0.4623584874666004
0.37803780378037644,0.4709315261296932
0.38203820382038245,0.4795915023515599
0.3860386038603849,0.4883382850445068
0.3900390039003909,0.49717174196113856
0.3940394039403934,0.5060917397007394
0.3980398039803994,0.5150981437158223
0.40204020402040186,0.524190818318596
0.4060406040604079,0.5333696266875974
0.41004100410041033,0.5426344308742493
0.4140414041404128,0.5519850918095707
0.4180418041804188,0.5614214693108429
0.42204220422042127,0.5709434220883286
0.4260426042604273,0.5805508077521023
0.43004300430042974,0.5902434828187997
0.43404340434043576,0.6000213027185302
0.4380438043804382,0.6098841218017121
0.4420442044204407,0.6198317933460448
0.4460446044604467,0.6298641695634528
0.45004500450044915,0.6399811016070549
0.45404540454045517,0.6501824395782609
0.4580458045804576,0.6604680325337616
0.46204620462046364,0.6708377284927043
0.4660466046604661,0.6812913744437481
0.47004700470046856,0.6918288163523005
0.4740474047404746,0.7024498991676771
0.47804780478047704,0.7131544668303044
0.48204820482048305,0.7239423622790361
0.4860486048604855,0.7348134274583745
0.4900490049004915,0.7457675033258486
0.494049404940494,0.7568044298592885
0.49804980498049645,0.767924046064257
0.5020502050205025,0.7791261899814226
0.5060506050605049,0.7904106986939448
0.5100510051005109,0.8017774083349982
0.5140514051405134,0.8132261540951632
0.5180518051805194,0.8247567702299992
0.5220522052205219,0.8363690900674883
0.5260526052605279,0.8480629460156566
0.5300530053005303,0.8598381695700581
0.5340534053405328,0.8716945913214277
0.5380538053805388,0.8836320409632665
0.5420542054205413,0.895650347299426
0.5460546054605473,0.9077493382518345
0.5500550055005498,0.9199288408680745
0.5540554055405558,0.9321886813291521
0.5580558055805582,0.9445286849571048
0.5620562056205607,0.956948676222805
0.5660566056605667,0.9694484787536494
0.5700570057005692,0.9820279153412791
0.5740574057405752,0.9946868079494182
0.5780578057805776,1.0074249777215631
0.5820582058205837,1.0202422449888617
0.5860586058605861,1.0331384292778263
0.5900590059005886,1.0461133493182269
0.5940594059405946,1.0591668230508833
0.598059805980597,1.0722986676354769
0.6020602060206031,1.0855086994584615
0.6060606060606055,1.098796734140846
0.6100610061006115,1.1121625865461462
0.614061406140614,1.125606070788163
0.6180618061806165,1.1391270002389502
0.6220622062206225,1.1527251875366722
0.6260626062606249,1.1664004445934564
0.630063006300631,1.1801525826033845
0.6340634063406334,1.1939814120503003
0.6380638063806394,1.2078867427158198
0.6420642064206419,1.2218683836871453
0.6460646064606479,1.2359261433650883
0.6500650065006504,1.2500598294718865
0.6540654065406528,1.2642692490592153
0.6580658065806588,1.2785542085160795
0.6620662066206613,1.2929145135766975
0.6660666066606673,1.3073499693285195
0.6700670067006698,1.3218603802200437
0.6740674067406758,1.336445550068859
0.6780678067806782,1.3511052820694482
0.6820682068206807,1.3658393788012153
0.6860686068606867,1.3806476422363552
0.6900690069006892,1.3955298737477382
0.6940694069406952,1.410485874116909
0.6980698069806976,1.4255154435418949
0.7020702070207037,1.440618381645203
0.7060706070607061,1.4557944874816304
0.7100710071007086,1.4710435595462281
0.7140714071407146,1.4863653957821685
0.7180718071807171,1.50175979358856
0.7220722072207231,1.517226549828434
0.7260726072607255,1.532765460836479
0.7300730073007315,1.5483763224270204
0.734073407340734,1.5640589299017424
0.7380738073807365,1.5798130780576292
0.7420742074207425,1.5956385611947397
0.7460746074607449,1.6115351731239835
0.750075007500751,1.6275027071750243
0.7540754075407534,1.6435409562039487
0.7580758075807594,1.659649712601166
0.7620762076207619,1.6758287682990596
0.7660766076607679,1.6920779147798453
0.7700770077007704,1.7083969430832049
0.7740774077407728,1.724785643814105
0.7780778077807788,1.7412438071504632
0.7820782078207813,1.7577712228507991
0.7860786078607873,1.7743676802620212
0.7900790079007898,1.7910329683269575
0.7940794079407958,1.8077668755921315
0.7980798079807983,1.8245691902152648
0.8020802080208007,1.8414396999729983
0.8060806080608067,1.8583781922684337
0.8100810081008092,1.8753844541386624
0.8140814081408152,1.892458272262437
0.8180818081808177,1.9095994329675696
0.8220822082208237,1.9268077222385844
0.8260826082608261,1.9440829257240815
0.8300830083008286,1.961424828744327
0.8340834083408346,1.9788332162986546
0.8380838083808371,1.9963078730728578
0.8420842084208431,2.0138485834467055
0.8460846084608455,2.031455131501208
0.8500850085008516,2.0491273010261084
0.854085408540854,2.066864875527101
0.8580858085808565,2.0846676382332565
0.8620862086208625,2.1025353721042777
0.866086608660865,2.120467859837721
0.870087008700871,2.138464883876348
0.8740874087408734,2.1565262264152345
0.8780878087808794,2.1746516694090805
0.8820882088208819,2.192840994579267
0.8860886088608879,2.2110939834211147
0.8900890089008904,2.2294104172108913
0.8940894089408928,2.2477900770130037
0.8980898089808989,2.2662327436870227
0.9020902090209013,2.2847381978946677
0.9060906090609073,2.3033062201069345
0.9100910091009098,2.321936590610945
0.9140914091409158,2.340629089517036
0.9180918091809183,2.3593834967655485
0.9220922092209207,2.3781995921338437
0.9260926092609267,2.3970771552431196
0.9300930093009292,2.416015965565202
0.9340934093409352,2.4350158024294655
0.9380938093809377,2.4540764450294796
0.9420942094209437,2.473197672429895
0.9460946094609461,2.4923792635730155
0.9500950095009486,2.51162099728562
0.9540954095409546,2.530922652285549
0.9580958095809571,2.550284007188292
0.9620962096209631,2.5697048405136895
0.9660966096609656,2.5891849306923636
0.9700970097009716,2.608724056072379
0.974097409740974,2.6283219949256025
0.9780978097809765,2.6479785254542882
0.9820982098209825,2.6676934257974585
0.986098609860985,2.687466474037245
0.990099009900991,2.7072974482053755
0.9940994099409934,2.727186126289368
0.9980998099809995,2.747132286238964
1.002100210021002,2.7671357059722563
1.006100610061008,2.787196163382056
1.0101010101010104,2.8073134363419414
1.0141014101410128,2.8274873027125516
1.0181018101810189,2.8477175403476545
1.0221022102210213,2.868003927100181
1.0261026102610273,2.8883462408284117
1.0301030103010298,2.908744259401848
1.0341034103410358,2.929197760707348
1.0381038103810383,2.949706522654925
1.0421042104210407,2.970270323183795
1.0461046104610467,2.990888940268198
1.0501050105010492,3.011562151923178
1.0541054105410552,3.0322897362105308
1.0581058105810577,3.053071471244418
1.0621062106210637,3.0739071351972522
1.0661066106610662,3.0947965063052383
1.0701070107010686,3.115739362874175
1.0741074107410746,3.1367354832850176
1.078107810781077,3.1577846459994046
1.082108210821083,3.178886629565346
1.0861086108610856,3.200041212622578
1.0901090109010916,3.2212481739081995
1.094109410941094,3.2425072922619473
1.0981098109810965,3.2638183466317376
1.1021102110211025,3.285181116078972
1.106110611061105,3.3065953797838015
1.110111011101111,3.328060917050555
1.1141114111411135,3.3495775073128287
1.1181118111811195,3.3711449301388616
1.122112211221122,3.392762965236547
1.126112611261128,3.4144313924587317
1.1301130113011304,3.4361499918081555
1.1341134113411329,3.457918543442651
1.1381138113811389,3.479736827680105
1.1421142114211413,3.5016046250033876
1.1461146114611473,3.5235217160654346
1.1501150115011498,3.5454878816940005
1.1541154115411558,3.5675029028966794
1.1581158115811583,3.589566560865592
1.1621162116211607,3.6116786369823024
1.1661166116611668,3.6338389128225264
1.1701170117011692,3.6560471701607837
1.1741174117411752,3.6783031909752126
1.1781178117811777,3.7006067574520563
1.1821182118211837,3.722957651990422
1.1861186118611862,3.745355657206687
1.1901190119011886,3.7678005559391528
1.1941194119411946,3.7902921312524884
1.198119811981197,3.8128301664421076
1.2021202120212031,3.835414445038718
1.2061206120612056,3.85804475081254
1.2101210121012116,3.8807208677777894
1.214121412141214,3.903442580196828
1.2181218121812165,3.926209672584539
1.2221222122212225,3.9490219297125018
1.226122612261225,3.9718791366131065
1.230123012301231,3.9947810785838302
1.2341234123412335,4.01772754119119
1.2381238123812395,4.0407183102749595
1.242124212421242,4.063753171952041
1.246124612461248,4.086831912620612
1.2501250125012504,4.1099543189639185
1.2541254125412529,4.133120177954321
1.2581258125812589,4.1563292768571225
1.2621262126212613,4.17958140323433
1.2661266126612674,4.2028763449486055
1.2701270127012698,4.22621389016686
1.2741274127412758,4.249593827364141
1.2781278127812783,4.273015945327158
1.2821282128212808,4.296480033158072
1.2861286128612868,4.319985880278043
1.2901290129012892,4.343533276430746
1.2941294129412952,4.367122011686046
1.2981298129812977,4.390751876443338
1.3021302130213037,4.414422661435169
1.3061306130613062,4.4381341577305005
1.3101310131013086,4.461886156738236
1.3141314131413147,4.485678450210515
1.3181318131813171,4.509510830245963
1.3221322132213231,4.533383089293112
1.3261326132613256,4.557295020153472
1.3301330133013316,4.5812464159849124
1.334133413341334,4.605237070304645
1.3381338133813365,4.629266776992521
1.3421342134213425,4.653335330294048
1.346134613461345,4.677442524823387
1.350135013501351,4.7015881555665295
1.3541354135413535,4.725772017884114
1.3581358135813595,4.749993907514536
1.362136213621362,4.774253620576707
1.366136613661368,4.798550953573093
1.3701370137013704,4.822885703392398
1.3741374137413729,4.84725766731251
1.378137813781379,4.871666643003223
1.3821382138213814,4.8961124285289
1.3861386138613874,4.920594822351336
1.3901390139013898,4.9451136233322455
1.3941394139413958,4.96966863073608
1.3981398139813983,4.99425964423244
1.4021402140214008,5.018886463898803
1.4061406140614068,5.043548890222985
1.4101410141014092,5.068246724105568
1.4141414141414153,5.092979766862522
1.4181418141814177,5.117747820227453
1.4221422142214237,5.1425506863541735
1.4261426142614262,5.1673881678188875
1.4301430143014287,5.192260067622677
1.4341434143414347,5.217166189193724
1.4381438143814371,5.242106336389506
1.4421442144214431,5.2670803134991795
1.4461446144614456,5.2920879252456
1.4501450145014516,5.317128976787658
1.454145414541454,5.342203273722233
1.4581458145814565,5.367310622086452
1.4621462146214625,5.392450828359668
1.466146614661465,5.417623699465455
1.470147014701471,5.442829042773739
1.4741474147414735,5.468066666102603
1.4781478147814795,5.493336377720399
1.482148214821482,5.518637986347477
1.486148614861488,5.5439713011582334
1.4901490149014904,5.569336131782777
1.494149414941493,5.594732288308902
1.498149814981499,5.6201595812838
1.5021502150215014,5.6456178217157404
1.5061506150615074,5.671106821075956
1.5101510151015098,5.696626391300142
1.5141514151415159,5.722176344790302
1.5181518151815183,5.747756494416197
1.5221522152215208,5.773366653517105
1.5261526152615268,5.799006635903317
1.5301530153015293,5.824676255857618
1.5341534153415353,5.850375328136946
1.5381538153815377,5.876103667973701
1.5421542154215437,5.901861091077383
1.5461546154615462,5.927647413635827
1.5501550155015487,5.953462452316749
1.5541554155415547,5.979306024269067
1.5581558155815571,6.005177947124159
1.5621562156215631,6.031078038997327
1.5661566156615656,6.057006118488906
1.5701570157015716,6.082962004685702
1.574157415741574,6.108945517162024
1.5781578157815765,6.134956475981066
1.5821582158215826,6.160994701695988
1.586158615861585,6.187060015351007
1.590159015901591,6.21315223848266
1.5941594159415935,6.239271193120739
1.5981598159815995,6.265416701789513
1.602160216021602,6.291588587508593
1.606160616061608,6.317786673794131
1.6101610161016104,6.34401078465962
1.614161416141613,6.370260744617016
1.618161816181619,6.396536378677598
1.6221622162216214,6.422837512352817
1.6261626162616274,6.449163971655334
1.6301630163016299,6.475515583099702
1.6341634163416359,6.501892173703381
1.6381638163816383,6.528293570987352
1.6421642164216408,6.554719602977078
1.6461646164616468,6.581170098203189
1.6501650165016493,6.607644885702151
1.6541654165416553,6.634143795017129
1.6581658165816577,6.660666656198505
1.6621662166216638,6.687213299804709
1.6661666166616662,6.713783556902693
1.6701670167016687,6.740377259068702
1.6741674167416747,6.766994238388793
1.6781678167816771,6.793634327459341
1.6821682168216832,6.820297359387755
1.6861686168616856,6.846983167792804
1.6901690169016916,6.87369158680532
1.694169416941694,6.90042245106848
1.6981698169816966,6.927175595738443
1.7021702170217026,6.953950856484697
1.706170617061705,6.980748069490422
1.710171017101711,7.007567071453032
1.7141714171417135,7.0344076995843645
1.7181718171817195,7.061269791611229
1.722172217221722,7.088153185775533
1.726172617261728,7.115057720834782
1.7301730173017305,7.141983236062186
1.734173417341733,7.168929571247083
1.738173817381739,7.1958965666951284
1.7421742174217414,7.222884063228435
1.7461746174617474,7.249891902185944
1.7501750175017499,7.276919925423447
1.7541754175417559,7.303967975313912
1.7581758175817583,7.331035894747463
1.7621762176217608,7.358123527131662
1.7661766176617668,7.385230716391551
1.7701770177017693,7.412357306969675
1.7741774177417753,7.439503143826312
1.7781778177817777,7.46666807243934
1.7821782178217838,7.493851938804459
1.7861786178617862,7.521054589435024
1.7901790179017887,7.548275871362192
1.7941794179417947,7.575515632134849
1.7981798179817972,7.602773719819494
1.8021802180218032,7.6300499830003465
1.8061806180618056,7.6573442707790855
1.8101810181018116,7.6846564327749505
1.814181418141814,7.711986319124436
1.8181818181818166,7.739333780481348
1.8221822182218226,7.7666986680165815
1.826182618261825,7.794080833417885
1.830183018301831,7.821480128889869
1.8341834183418335,7.848896407153612
1.8381838183818395,7.876329521446646
1.842184218421842,7.903779325522542
1.846184618461848,7.931245673650882
1.8501850185018505,7.958728420616768
1.854185418541853,7.986227421720773
1.858185818581859,8.01374253277854
1.8621862186218614,8.04127361012044
1.8661866186618674,8.068820510591404
1.8701870187018699,8.096383091550415
1.8741874187418759,8.123961210870341
1.8781878187818783,8.151554726937402
1.8821882188218808,8.179163498650938
1.8861886188618868,8.206787385422976
1.8901890189018893,8.234426247177733
1.8941894189418953,8.262079944351386
1.8981898189818978,8.289748337891432
1.9021902190219038,8.31743128925645
1.9061906190619062,8.345128660415446
1.9101910191019087,8.372840313847549
1.9141914191419147,8.400566112541457
1.9181918191819172,8.428305919994868
1.9221922192219232,8.456059600214141
1.9261926192619256,8.483827017713573
1.9301930193019317,8.511608037515064
1.9341934193419341,8.539402525147372
1.9381938193819366,8.567210346645725
1.9421942194219426,8.595031368551174
1.946194619461945,8.622865457909937
1.950195019501951,8.650712482272972
1.9541954195419535,8.678572309695179
1.9581958195819595,8.706444808734966
1.962196219621962,8.73432984845343
1.966196619661968,8.762227298413919
1.9701970197019705,8.790137028681151
1.974197419741973,8.818058909820765
1.978197819781979,8.845992812898535
1.9821982198219814,8.873938609479632
1.9861986198619874,8.901896171628092
1.9901990199019899,8.929865371905908
1.994199419941996,8.957846083372514
1.9981998199819984,8.985838179583864
2.002200220022001,9.013841534591856
2.006200620062007,9.04185602294352
2.0102010201020093,9.069881519680184
2.0142014201420153,9.09791790033687
2.0182018201820178,9.125965040941335
2.022202220222024,9.154022818013473
2.0262026202620262,9.182091108564313
2.0302030203020287,9.21016979009541
2.0342034203420347,9.238258740597932
2.038203820382037,9.266357838551784
2.042204220422043,9.294466962924933
2.0462046204620457,9.322585993172375
2.0502050205020517,9.35071480923549
2.054205420542054,9.378853291540972
2.0582058205820566,9.407001321000157
2.0622062206220626,9.435158779008058
2.066206620662065,9.463325547442412
2.070207020702071,9.491501508662964
2.0742074207420735,9.519686545510377
2.0782078207820796,9.547880541305515
2.082208220822082,9.576083379848338
2.086208620862088,9.604294945417177
2.0902090209020905,9.6325151227676
2.094209420942093,9.66074379713167
2.098209820982099,9.688980854216908
2.1022102210221014,9.717226180205277
2.1062106210621074,9.745479661752398
2.11021102110211,9.773741185986394
2.114211421142116,9.802010640507103
2.1182118211821184,9.830287913384918
2.122212221222121,9.858572893159977
2.126212621262127,9.88686546884108
2.1302130213021293,9.915165529904648
2.1342134213421353,9.943472966293868
2.138213821382138,9.971787668417498
2.142214221422144,10.000109527149055
2.1462146214621463,10.028438433825588
2.1502150215021487,10.056774280246835
2.1542154215421547,10.085116958674108
2.158215821582157,10.113466361829184
2.162216221622163,10.141822382893444
2.1662166216621657,10.170184915506614
2.1702170217021717,10.198553853765914
2.174217421742174,10.226929092224816
2.1782178217821766,10.255310525892135
2.1822182218221826,10.283698050230893
2.186218621862185,10.312091561157173
2.190219021902191,10.340490955039217
2.1942194219421935,10.368896128696138
2.1982198219821996,10.397306979397035
2.202220222022202,10.425723404859708
2.206220622062208,10.45414530324975
2.2102210221022105,10.482572573179256
2.214221422142213,10.511005113705892
2.218221822182219,10.539442824331703
2.2222222222222214,10.567885605001937
2.2262226222622274,10.596333356104093
2.23022302230223,10.624785978466615
2.234223422342236,10.65324337335795
2.2382238223822384,10.681705442485224
2.242224222422241,10.7101720879933
2.246224622462247,10.738643212463545
2.2502250225022493,10.767118718912641
2.2542254225422553,10.795598510791594
2.258225822582258,10.824082491984404
2.262226222622264,10.852570566807112
2.2662266226622663,10.881062640006448
2.2702270227022687,10.909558616758853
2.2742274227422747,10.938058402669247
2.278227822782277,10.966561903769785
2.282228222822283,10.995069026518886
2.2862286228622857,11.023579677799848
2.2902290229022917,11.052093764919885
2.294229422942294,11.08061119560877
2.2982298229822966,11.10913187801782
2.3022302230223026,11.137655720718643
2.306230623062305,11.166182632701899
2.310231023102311,11.19471252337628
2.3142314231423136,11.223245302567143
2.3182318231823196,11.251780880515504
2.322232223222322,11.280319167876666
2.326232623262328,11.30886007571923
2.3302330233023305,11.337403515523691
2.334233423342333,11.365949399181439
2.338233823382339,11.394497638993467
2.3422342234223414,11.423048147669126
2.3462346234623475,11.451600838325072
2.35023502350235,11.480155624483892
2.354235423542356,11.508712420073088
2.3582358235823584,11.53727113942368
2.362236223622361,11.565831697269173
2.366236623662367,11.594394008744288
2.3702370237023693,11.622957989383652
2.3742374237423753,11.651523555120804
2.378237823782378,11.680090622286764
2.382238223822384,11.708659107609014
2.3862386238623863,11.73722892821011
2.3902390239023887,11.765800001606623
2.3942394239423948,11.79437224570787
2.398239823982397,11.822945578814613
2.4022402240224032,11.851519919618019
2.4062406240624057,11.88009518719826
2.4102410241024117,11.908671301023467
2.414241424142414,11.937248180948353
2.4182418241824166,11.965825747213131
2.4222422242224226,11.99440392044225
2.426242624262425,12.02298262164309
2.430243024302431,12.051561772204915
2.4342434243424336,12.080141293897466
2.4382438243824396,12.108721108869934
2.442244224422442,12.137301139649537
2.446244624462448,12.16588130914051
2.4502450245024505,12.194461540622678
2.454245424542453,12.22304175775041
2.458245824582459,12.251621884551332
2.4622462246224615,12.280201845425028
2.4662466246624675,12.308781565141992
2.47024702470247,12.337360968842209
2.474247424742476,12.365939982034144
2.4782478247824784,12.394518530593308
2.482248224822481,12.423096540761227
2.486248624862487,12.451673939144143
2.4902490249024893,12.480250652711723
2.4942494249424954,12.508826608796003
2.498249824982498,12.537401735089992
2.502250225022504,12.565975959646632
2.5062506250625063,12.59454921087741
2.5102510251025087,12.623121417551285
2.5142514251425148,12.651692508793415
2.5182518251825172,12.680262414083863
2.5222522252225232,12.708831063256568
2.5262526252625257,12.737398386497912
2.5302530253025317,12.76596431434572
2.534253425342534,12.794528777687848
2.5382538253825366,12.823091707761145
2.5422542254225426,12.851653036150166
2.546254625462545,12.880212694785886
2.550255025502551,12.908770615944674
2.5542554255425536,12.937326732246877
2.5582558255825596,12.965880976655821
2.562256225622562,12.994433282476397
2.566256625662568,13.022983583354076
2.5702570257025705,13.051531813273474
2.574257425742573,13.080077906557355
2.578257825782579,13.108621797865341
2.5822582258225815,13.137163422192636
2.5862586258625875,13.165702714869015
2.59025902590259,13.194239611557409
2.594259425942596,13.222774048252926
2.5982598259825984,13.251305961281451
2.602260226022601,13.279835287298619
2.606260626062607,13.30836196328857
2.6102610261026093,13.336885926562662
2.6142614261426154,13.365407114758462
2.618261826182618,13.393925465838375
2.622262226222624,13.422440918088645
2.6262626262626263,13.450953410117968
2.6302630263026288,13.479462880856493
2.6342634263426348,13.507969269554565
2.6382638263826372,13.536472515781472
2.6422642264226432,13.564972559424433
2.6462646264626457,13.59346934068724
2.6502650265026517,13.621962800089271
2.654265426542654,13.650452878464117
2.6582658265826566,13.678939516958597
2.6622662266226627,13.707422657031508
2.666266626662665,13.735902240452388
2.670267026702671,13.764378209300515
2.6742674267426736,13.792850505963557
2.6782678267826796,13.821319073136612
2.682268226822682,13.849783853820831
2.686268626862688,13.878244791322492
2.6902690269026905,13.90670182925161
2.694269426942693,13.935154911520982
2.698269826982699,13.96360398234496
2.7022702270227015,13.992048986238217
2.7062706270627075,14.020489868014788
2.71027102710271,14.048926572786703
2.714271427142716,14.07735904596308
2.7182718271827184,14.105787233248748
2.722272227222721,14.13421108064331
2.726272627262727,14.162630534439918
2.7302730273027294,14.19104554122407
2.7342734273427354,14.21945604787265
2.738273827382738,14.247862001552605
2.742274227422744,14.276263349720008
2.7462746274627463,14.304660040118742
2.7502750275027488,14.333052020779547
2.754275427542755,14.36143924001883
2.7582758275827572,14.389821646437467
2.7622762276227633,14.418199188919864
2.7662766276627657,14.44657181663265
2.7702770277027717,14.474939479023746
2.774277427742774,14.50330212582109
2.7782778277827767,14.531659707031672
2.7822782278227827,14.560012172940382
2.786278627862785,14.588359474108813
2.790279027902791,14.616701561374352
2.7942794279427936,14.645038385848874
2.7982798279827996,14.673369898917864
2.802280228022802,14.7016960522391
2.806280628062808,14.730016797741783
2.8102810281028106,14.758332087625256
2.814281428142813,14.786641874358072
2.818281828182819,14.814946110676864
2.8222822282228215,14.84324474958517
2.8262826282628275,14.871537744352544
2.83028302830283,14.899825048513287
2.834283428342836,14.928106615865556
2.8382838283828384,14.956382400470122
2.842284228422841,14.984652356649457
2.846284628462847,15.012916438986606
2.8502850285028494,15.041174602324055
2.8542854285428554,15.069426801762843
2.858285828582858,15.097672992661307
2.862286228622864,15.125913130634236
2.8662866286628663,15.154147171551607
2.870287028702869,15.182375071537729
2.874287428742875,15.210596786970122
2.8782878287828773,15.238812274478382
2.8822882288228833,15.267021490943348
2.8862886288628857,15.295224393495827
2.8902890289028917,15.323420939515808
2.894289428942894,15.351611086631191
2.8982898289828967,15.379794792716947
2.9022902290229027,15.407972015894027
2.906290629062905,15.436142714528257
2.910291029102911,15.464306847229484
2.9142914291429136,15.492464372850389
2.9182918291829196,15.520615250485633
2.922292229222922,15.548759439470675
2.926292629262928,15.57689689938097
2.9302930293029306,15.60502759003072
2.934293429342933,15.633151471472086
2.938293829382939,15.661268503994117
2.9422942294229415,15.689378648121636
2.9462946294629475,15.71748186461447
2.95029502950295,15.745578114466225
2.954295429542956,15.773667358903511
2.9582958295829584,15.801749559384753
2.962296229622961,15.829824677599381
2.966296629662967,15.857892675466777
2.9702970297029694,15.885953515135233
2.9742974297429754,15.914007158981136
2.978297829782978,15.942053569607799
2.982298229822984,15.970092709844707
2.9862986298629863,15.998124542746329
2.990299029902989,16.026149031591345
2.994299429942995,16.05416613988161
2.9982998299829973,16.082175831341125
3.0023002300230033,16.11017806991524
3.0063006300630057,16.138172819769522
3.0103010301030118,16.166160045289015
3.014301430143014,16.194139711077046
3.0183018301830167,16.222111781954524
3.0223022302230227,16.25007622295887
3.026302630263025,16.278032999343054
3.030303030303031,16.305982076574765
3.0343034303430336,16.333923420335378
3.0383038303830396,16.361856996519137
3.042304230423042,16.38978277123208
3.046304630463048,16.417700710791298
3.0503050305030506,16.445610781723822
3.054305430543053,16.47351295076588
3.058305830583059,16.501407184861904
3.0623062306230615,16.529293451163564
3.0663066306630675,16.55717171702901
3.07030703070307,16.585041950021775
3.074307430743076,16.612904117910077
3.0783078307830785,16.640758188665725
3.082308230823081,16.668604130463386
3.086308630863087,16.696441911679624
3.0903090309030894,16.724271500891955
3.0943094309430954,16.75209286687807
3.098309830983098,16.779905978614835
3.102310231023104,16.807710805277555
3.1063106310631063,16.835507316238907
3.110311031103109,16.86329548106824
3.114311431143115,16.891075269530646
3.1183118311831173,16.918846651585987
3.1223122312231233,16.946609597388207
3.1263126312631258,16.974364077284292
3.1303130313031318,17.002110061813593
3.1343134313431342,17.02984752170676
3.1383138313831367,17.057576427885074
3.1423142314231427,17.085296751459513
3.146314631463145,17.11300846372984
3.150315031503151,17.14071153618392
3.1543154315431536,17.16840594049667
3.1583158315831596,17.196091648529443
3.162316231623162,17.22376863232896
3.166316631663168,17.251436864126685
3.1703170317031706,17.279096316337828
3.174317431743173,17.30674696156063
3.178317831783179,17.334388772575505
3.1823182318231815,17.36202172234413
3.1863186318631875,17.389645784008803
3.19031903190319,17.41726093089141
3.194319431943196,17.444867136492828
3.1983198319831985,17.472464374491913
3.202320232023201,17.500052618744853
3.206320632063207,17.52763184328429
3.2103210321032094,17.555202022318465
3.2143214321432154,17.582763130230557
3.218321832183218,17.610315141577704
3.222322232223224,17.637858031090413
3.2263226322632264,17.665391773671548
3.230323032303229,17.692916344395755
3.234323432343235,17.720431718508557
3.2383238323832373,17.747937871425513
3.2423242324232433,17.775434778731633
3.2463246324632458,17.802922416180362
3.2503250325032518,17.83040075969304
3.2543254325432542,17.857869785357902
3.2583258325832567,17.8853294694295
3.2623262326232627,17.912779788327875
3.266326632663265,17.940220718637686
3.270327032703271,17.967652237107647
3.2743274327432736,17.99507432064955
3.2783278327832797,18.02248694633775
3.282328232823282,18.049890091408155
3.286328632863288,18.077283733257733
3.2903290329032906,18.104667849443516
3.294329432943293,18.132042417682083
3.298329832983299,18.159407415848687
3.3023302330233015,18.186762821976487
3.3063306330633075,18.214108614255952
3.31033103310331,18.241444771033986
3.314331433143316,18.268771270813314
3.3183318331833185,18.296088092251622
3.322332233223321,18.32339521416098
3.326332633263327,18.350692615507047
3.3303330333033294,18.37798027540828
3.3343334333433354,18.405258173135394
3.338333833383338,18.43252628811046
3.342334233423344,18.45978459990635
3.3463346334633464,18.48703308824587
3.350335033503349,18.514271733001245
3.354335433543355,18.541500514193274
3.3583358335833573,18.568719411990628
3.3623362336233633,18.59592840670928
3.3663366336633658,18.623127478811618
3.370337033703372,18.650316608905978
3.3743374337433742,18.677495777745722
3.3783378337833767,18.70466496622875
3.3823382338233827,18.73182415539673
3.386338633863385,18.758973326434337
3.390339033903391,18.786112460668754
3.3943394339433937,18.813241539568814
3.3983398339833997,18.8403605447445
3.402340234023402,18.86746945794607
3.406340634063408,18.89456826106363
3.4103410341034106,18.92165693612621
3.414341434143413,18.94873546530134
3.418341834183419,18.97580383089425
3.4223422342234215,19.00286201534719
3.4263426342634276,19.029910001238914
3.43034303430343,19.056947771283863
3.434343434343436,19.08397530833166
3.4383438343834385,19.110992595366334
3.442344234423441,19.137999615505787
3.446344634463447,19.164996352001097
3.4503450345034494,19.191982788235833
3.4543454345434554,19.218958907725547
3.458345834583458,19.24592469411697
3.462346234623464,19.27288013118757
3.4663466346634664,19.299825202844698
3.470347034703469,19.326759893125207
3.474347434743475,19.35368418619466
3.4783478347834773,19.380598066346714
3.4823482348234833,19.4075015180026
3.486348634863486,19.434394525710392
3.490349034903492,19.461277074144498
3.4943494349434943,19.488149148104938
3.4983498349834967,19.515010732516846
3.5023502350235027,19.541861812429808
3.506350635063505,19.568702373017185
3.510351035103511,19.595532399575685
3.5143514351435137,19.62235187752456
3.5183518351835197,19.649160792405233
3.522352235223522,19.675959129880447
3.526352635263528,19.702746875733922
3.5303530353035306,19.729524015869544
3.534353435343533,19.756290536310967
3.538353835383539,19.783046423200947
3.5423542354235416,19.80979166280066
3.5463546354635476,19.83652624148933
3.55035503550355,19.863250145763438
3.554355435543556,19.88996336223635
3.5583558355835585,19.91666587763753
3.562356235623561,19.943357678812163
3.566356635663567,19.97003875272049
3.5703570357035694,19.996709086437196
3.5743574357435755,20.023368667151004
3.578357835783578,20.050017482163895
3.582358235823584,20.07665551889078
3.5863586358635864,20.10328276485874
3.590359035903589,20.12989920770661
3.594359435943595,20.156504835184407
3.5983598359835973,20.183099635152665
3.6023602360236033,20.20968359558208
3.606360636063606,20.236256704552755
3.610361036103612,20.262818950253855
3.6143614361436143,20.28937032098288
3.6183618361836167,20.3159108051453
3.6223622362236227,20.342440391253913
3.626362636263625,20.36895906792829
3.630363036303631,20.395466823894374
3.6343634363436337,20.421963647983773
3.6383638363836397,20.4484495291334
3.642364236423642,20.474924456384812
3.646364636463648,20.50138841888382
3.6503650365036506,20.527841405879805
3.654365436543653,20.554283406725375
3.658365836583659,20.58071441087574
3.6623662366236616,20.60713440788818
3.6663666366636676,20.633543387421657
3.67036703670367,20.65994133923611
3.674367436743676,20.686328253192205
3.6783678367836785,20.712704119250546
3.682368236823681,20.739068927471404
3.686368636863687,20.765422668014132
3.6903690369036894,20.79176533113657
3.6943694369436955,20.818096907194736
3.698369836983698,20.844417386642153
3.702370237023704,20.870726760029516
3.7063706370637064,20.897025018004022
3.710371037103709,20.923312151309077
3.714371437143715,20.94958815078368
3.7183718371837173,20.975853007361923
3.7223722372237233,21.002106712072656
3.726372637263726,21.028349256038805
3.730373037303732,21.05458063047712
3.7343734373437343,21.080800826697434
3.7383738373837367,21.107009836102446
3.7423742374237428,21.133207650187135
3.746374637463745,21.1593942605382
3.7503750375037512,21.185569658833806
3.7543754375437537,21.21173383684288
3.7583758375837597,21.237886786424866
3.762376237623762,21.26402849952909
3.766376637663768,21.29015896819443
3.7703770377037706,21.316278184548747
3.774377437743773,21.34238614080851
3.778377837783779,21.368482829278367
3.7823782378237816,21.39456824235053
3.7863786378637876,21.420642372504563
3.79037903790379,21.446705212306693
3.794379437943796,21.47275675440959
3.7983798379837985,21.498796991551725
3.802380238023801,21.52482591655707
3.806380638063807,21.550843522334628
3.8103810381038095,21.576849801877877
3.8143814381438155,21.60284474826455
3.818381838183818,21.62882835465598
3.822382238223824,21.654800614296853
3.8263826382638264,21.680761520514615
3.830383038303829,21.706711066719183
3.834383438343835,21.73264924640247
3.8383838383838373,21.75857605313786
3.8423842384238434,21.784491480579987
3.846384638463846,21.8103955224641
3.850385038503852,21.836288172605844
3.8543854385438543,21.86216942490064
3.8583858385838568,21.888039273323464
3.8623862386238628,21.913897711928318
3.8663866386638652,21.939744734847796
3.8703870387038712,21.965580336292806
3.8743874387438737,21.991404510552005
3.8783878387838797,22.017217251991525
3.882388238823882,22.043018555054456
3.886388638863888,22.068808414260552
3.8903890389038907,22.094586824205724
3.894389438943893,22.120353779561736
3.898389838983899,22.14610927507578
3.9023902390239016,22.17185330556998
3.9063906390639076,22.197585865941207
3.91039103910391,22.223306951160435
3.914391439143916,22.24901655627261
3.9183918391839185,22.274714676396023
3.922392239223921,22.3004013067221
3.926392639263927,22.32607644251495
3.9303930393039295,22.35174007911092
3.9343934393439355,22.377392211918387
3.938393839383938,22.40303283641713
3.942394239423944,22.428661948158208
3.9463946394639464,22.454279542763395
3.950395039503949,22.479885615924903
3.954395439543955,22.50548016340501
3.9583958395839574,22.531063181035577
3.9623962396239634,22.55663466471788
3.966396639663966,22.582194610421997
3.970397039703972,22.607743014186678
3.9743974397439743,22.6332798721188
3.9783978397839768,22.658805180393106
3.9823982398239828,22.684318935251852
3.9863986398639852,22.709821133004326
3.9903990399039913,22.735311770026637
3.9943994399439937,22.76079084276126
3.9983998399839997,22.786258347716768
4.002400240024002,22.811714281467356
4.006400640064008,22.83715864065262
4.010401040104011,22.86259142197711
4.014401440144013,22.888012622210038
4.018401840184019,22.91342223818495
4.022402240224022,22.938820266799254
4.026402640264028,22.96420670501406
4.03040304030403,22.989581549853686
4.034403440344036,23.01494479840541
4.0384038403840385,23.040296447819053
4.042404240424041,23.065636495306745
4.046404640464047,23.090964938142513
4.0504050405040495,23.11628177366192
4.0544054405440555,23.141586999261857
4.058405840584058,23.166880612400035
4.062406240624064,23.192162610594846
4.066406640664066,23.217432991424868
4.070407040704069,23.24269175252865
4.074407440744075,23.267938891604373
4.078407840784077,23.293174406409424
4.082408240824083,23.318398294760236
4.086408640864086,23.343610554531814
4.090409040904092,23.368811183657538
4.094409440944094,23.394000180128746
4.098409840984097,23.419177541994493
4.102410241024103,23.444343267361244
4.106410641064105,23.469497354392416
4.110411041104111,23.494639801308303
4.114411441144114,23.51977060638551
4.11841184118412,23.5448897679569
4.122412241224122,23.569997284411034
4.126412641264128,23.595093154192085
4.130413041304131,23.62017737579937
4.134413441344133,23.645249947787143
4.138413841384139,23.67031086876429
4.142414241424142,23.69536013739393
4.146414641464148,23.72039775239327
4.15041504150415,23.745423712533146
4.154415441544156,23.770438016637875
4.158415841584159,23.795440663584817
4.162416241624161,23.82043165230423
4.166416641664167,23.84541098177888
4.1704170417041695,23.87037865104372
4.1744174417441755,23.895334659185735
4.178417841784178,23.920279005343502
4.182418241824184,23.945211688707037
4.186418641864186,23.97013270851736
4.190419041904189,23.99504206406639
4.194419441944195,24.019939754696548
4.198419841984197,24.044825779800426
4.202420242024203,24.069700138820668
4.206420642064206,24.094562831249526
4.210421042104212,24.11941385662874
4.214421442144214,24.14425321454907
4.218421842184217,24.16908090465022
4.222422242224223,24.193896926620468
4.226422642264225,24.218701280196317
4.230423042304231,24.243493965162436
4.234423442344234,24.268274981351123
4.23842384238424,24.293044328642292
4.242424242424242,24.317802006962996
4.246424642464248,24.342548016287328
4.250425042504251,24.367282356636004
4.254425442544253,24.392005028076237
4.258425842584259,24.41671603072143
4.262426242624262,24.441415364730805
4.266426642664268,24.466103030309355
4.27042704270427,24.49077902770734
4.274427442744276,24.515443357220292
4.278427842784279,24.540096019188503
4.282428242824281,24.564737013996968
4.286428642864287,24.589366342075042
4.2904290429042895,24.613984003896167
4.2944294429442955,24.638589999977693
4.298429842984298,24.66318433088054
4.302430243024304,24.687766997209064
4.3064306430643065,24.712337999610664
4.310431043104309,24.736897338775663
4.314431443144315,24.761445015437044
4.318431843184317,24.785981030370067
4.322432243224323,24.810505384392258
4.326432643264326,24.83501807836293
4.330433043304332,24.859519113183136
4.334433443344334,24.88400848979531
4.338433843384337,24.90848620918307
4.342434243424343,24.932952272371022
4.346434643464345,24.957406680424363
4.350435043504351,24.981849434448915
4.354435443544354,25.006280535590594
4.35843584358436,25.030699985035422
4.362436243624362,25.055107784009113
4.366436643664368,25.079503933777016
4.370437043704371,25.103888435643686
4.374437443744373,25.128261290952835
4.378437843784379,25.152622501087038
4.382438243824382,25.176972067467418
4.386438643864388,25.201309991553597
4.39043904390439,25.225636274843296
4.394439443944396,25.24995091887226
4.398439843984399,25.27425392521391
4.402440244024401,25.298545295479215
4.406440644064407,25.322825031316455
4.4104410441044095,25.347093134410933
4.4144414441444155,25.371349606484845
4.418441844184418,25.395594449297
4.422442244224424,25.419827664642675
4.4264426442644265,25.444049254353295
4.430443044304429,25.468259220296325
4.434443444344435,25.49245756437503
4.438443844384437,25.516644288528163
4.442444244424443,25.54081939472993
4.446444644464446,25.56498288498962
4.450445044504452,25.589134761351534
4.454445444544454,25.613275025894605
4.458445844584457,25.63740368073238
4.462446244624463,25.661520728012725
4.466446644664465,25.685626169917565
4.470447044704471,25.7097200086628
4.474447444744474,25.73380224649797
4.47844784478448,25.757872885706227
4.482448244824482,25.781931928603907
4.486448644864488,25.805979377540577
4.490449044904491,25.83001523489861
4.494449444944493,25.854039503093144
4.498449844984499,25.878052184571864
4.502450245024502,25.902053281814673
4.506450645064508,25.926042797333725
4.51045104510451,25.950020733672964
4.514451445144516,25.973987093408212
4.518451845184519,25.99794187914671
4.522452245224521,26.02188509352714
4.526452645264527,26.045816739219333
4.5304530453045295,26.069736818924042
4.5344534453445355,26.09364533537286
4.538453845384538,26.117542291327943
4.542454245424544,26.1414276895819
4.5464546454645465,26.16530153295749
4.550455045504549,26.189163824307588
4.554455445544555,26.213014566514918
4.558455845584557,26.236853762491805
4.562456245624563,26.260681415180162
4.566456645664566,26.284497527551125
4.570457045704572,26.30830210260503
4.574457445744574,26.33209514337109
4.578457845784577,26.35587665290736
4.582458245824583,26.379646634300464
4.586458645864585,26.403405090665405
4.590459045904591,26.427152025145492
4.594459445944594,26.450887440912016
4.5984598459846,26.474611341164255
4.602460246024602,26.498323729129115
4.606460646064608,26.52202460806111
4.610461046104611,26.545713981242073
4.614461446144613,26.56939185198108
4.618461846184619,26.59305822361426
4.622462246224622,26.616713099504516
4.626462646264628,26.64035648304153
4.63046304630463,26.663988377641445
4.634463446344636,26.687608786746843
4.638463846384639,26.711217713826393
4.642464246424641,26.734815162374876
4.646464646464647,26.75840113591293
4.6504650465046495,26.781975637986836
4.6544654465446555,26.805538672168485
4.658465846584658,26.82909024205505
4.662466246624664,26.852630351269035
4.6664666466646665,26.876159003457875
4.670467046704669,26.89967620229399
4.674467446744675,26.923181951474515
4.678467846784677,26.946676254721115
4.682468246824683,26.970159115779943
4.686468646864686,26.993630538421346
4.690469046904692,27.017090526439848
4.694469446944694,27.04053908365384
4.6984698469847,27.063976213905615
4.702470247024703,27.087401921060998
4.706470647064705,27.1108162090094
4.710471047104711,27.134219081663534
4.714471447144714,27.157610542959276
4.71847184718472,27.180990596855587
4.722472247224722,27.20435924733427
4.726472647264728,27.227716498399936
4.730473047304731,27.251062354079682
4.734473447344733,27.27439681842314
4.738473847384739,27.29771989550222
4.742474247424742,27.32103158941094
4.746474647464748,27.34433190426539
4.75047504750475,27.367620844203426
4.754475447544756,27.390898413384736
4.758475847584759,27.414164615990483
4.762476247624761,27.4374194562233
4.766476647664767,27.460662938307156
4.7704770477047695,27.48389506648707
4.774477447744776,27.507115845029148
4.778477847784778,27.530325278220328
4.782478247824784,27.553523370368293
4.7864786478647865,27.576710125801284
4.790479047904789,27.59988554886804
4.794479447944795,27.62304964393762
4.798479847984797,27.6462024153992
4.8024802480248034,27.66934386766206
4.806480648064806,27.692474005155347
4.810481048104812,27.715592832328046
4.814481448144814,27.738700353648692
4.81848184818482,27.76179657360543
4.822482248224823,27.78488149670568
4.826482648264825,27.807955127476184
4.830483048304831,27.831017470462786
4.834483448344834,27.854068530230258
4.83848384838484,27.877108311362317
4.842484248424842,27.900136818461302
4.846484648464848,27.92315405614826
4.850485048504851,27.946160029062572
4.854485448544853,27.9691547418621
4.858485848584859,27.99213819922285
4.862486248624862,28.01511040583889
4.866486648664868,28.03807136642233
4.87048704870487,28.06102108570305
4.874487448744876,28.0839595684287
4.878487848784879,28.10688681936445
4.882488248824881,28.12980284329303
4.886488648864887,28.15270764501449
4.89048904890489,28.175601229346036
4.894489448944896,28.198483601122074
4.898489848984898,28.221354765193933
4.902490249024904,28.244214726429863
4.9064906490649065,28.267063489714783
4.910491049104909,28.289901059950317
4.914491449144915,28.312727442054587
4.918491849184917,28.335542640962032
4.9224922492249235,28.35834666162349
4.926492649264926,28.381139509005834
4.930493049304932,28.403921188092077
4.934493449344934,28.426691703881108
4.93849384938494,28.44945106138769
4.942494249424943,28.472199265642185
4.946494649464945,28.49493632169065
4.950495049504951,28.51766223459457
4.954495449544954,28.54037700943078
4.95849584958496,28.56308065129142
4.962496249624962,28.585773165283694
4.966496649664968,28.608454556529924
4.970497049704971,28.631124830167266
4.974497449744973,28.65378399134775
4.978497849784979,28.676432045238116
4.982498249824982,28.699068997019634
4.986498649864988,28.72169485188814
4.99049904990499,28.744309615053773
4.994499449944996,28.766913291741016
4.998499849984999,28.78950588718846
5.002500250025001,28.812087406648807
5.006500650065007,28.83465785538871
5.01050105010501,28.85721723868863
5.014501450145016,28.879765561842838
5.018501850185018,28.902302830159194
5.022502250225024,28.92482904895916
5.0265026502650265,28.947344223577577
5.030503050305029,28.96984835936267
5.034503450345035,28.992341461675903
5.0385038503850375,29.014823535891836
5.0425042504250435,29.03729458739812
5.046504650465046,29.059754621595275
5.050505050505052,29.08220364389675
5.054505450545054,29.104641659728635
5.05850585058506,29.12706867452974
5.062506250625063,29.14948469375136
5.066506650665065,29.171889722857273
5.070507050705071,29.19428376732363
5.074507450745074,29.216666832638733
5.07850785078508,29.239038924303177
5.082508250825082,29.261400047829497
5.086508650865088,29.283750208742287
5.090509050905091,29.30608941257795
5.094509450945093,29.3284176648847
5.098509850985099,29.35073497122247
5.102510251025102,29.373041337162697
5.106510651065108,29.395336768288402
5.11051105110511,29.41762127019395
5.114511451145116,29.43989484848511
5.118511851185119,29.462157508778763
5.122512251225121,29.484409256703014
5.126512651265127,29.50665009789701
5.13051305130513,29.528880038010787
5.134513451345136,29.55109908270534
5.138513851385138,29.573307237652354
5.142514251425144,29.59550450853427
5.1465146514651465,29.61769090104408
5.150515051505149,29.639866420885348
5.154515451545155,29.662031073772045
5.1585158515851575,29.684184865428435
5.1625162516251635,29.70632780158913
5.166516651665166,29.728459887998817
5.170517051705172,29.75058113041235
5.174517451745174,29.772691534594514
5.17851785178518,29.79479110632009
5.182518251825183,29.816879851373603
5.186518651865185,29.838957775549392
5.190519051905191,29.861024884651457
5.194519451945194,29.883081184493342
5.1985198519852,29.905126680898157
5.202520252025202,29.927161379698337
5.206520652065208,29.949185286735773
5.210521052105211,29.971198407861518
5.214521452145213,29.99320074893586
5.218521852185219,30.01519231582818
5.222522252225222,30.037173114416824
5.226522652265228,30.059143150589176
5.23052305230523,30.081102430241373
5.234523452345236,30.103050959278427
5.238523852385239,30.12498874361397
5.242524252425241,30.14691578917033
5.246524652465247,30.16883210187838
5.25052505250525,30.1907376876774
5.254525452545256,30.212632552515174
5.258525852585258,30.23451670234768
5.262526252625264,30.25639014313927
5.2665266526652665,30.27825288086236
5.270527052705269,30.30010492149752
5.274527452745275,30.32194627103336
5.2785278527852775,30.343776935466373
5.2825282528252835,30.36559692080099
5.286528652865286,30.387406233049365
5.290529052905292,30.40920487823148
5.294529452945294,30.43099286237489
5.2985298529853,30.452770191514784
5.302530253025303,30.47453687169382
5.306530653065305,30.496292908962136
5.310531053105311,30.518038309377246
5.314531453145314,30.539773079003897
5.31853185318532,30.56149722391415
5.322532253225322,30.583210750187153
5.326532653265328,30.604913663909212
5.330533053305331,30.62660597117358
5.334533453345333,30.648287678080507
5.338533853385339,30.66995879073716
5.342534253425342,30.691619315257423
5.346534653465348,30.713269257762036
5.35053505350535,30.73490862437832
5.354535453545356,30.756537421240317
5.358535853585359,30.778155654488508
5.362536253625361,30.799763330269922
5.366536653665367,30.82136045473802
5.37053705370537,30.842947034052525
5.374537453745376,30.86452307437954
5.378537853785378,30.886088581891322
5.382538253825384,30.907643562766324
5.3865386538653866,30.92918802318906
5.390539053905389,30.950721969350074
5.394539453945395,30.97224540744592
5.3985398539853975,30.99375834367898
5.4025402540254035,31.01526078425755
5.406540654065406,31.036752735395602
5.410541054105412,31.058234203312928
5.414541454145414,31.079705194234883
5.4185418541854204,31.101165714392504
5.422542254225423,31.122615770022243
5.426542654265425,31.144055367366107
5.430543054305431,31.1654845126715
5.434543454345434,31.18690321219112
5.43854385438544,31.208311472183027
5.442544254425442,31.229709298910414
5.446544654465448,31.251096698641753
5.450545054505451,31.272473677650513
5.454545454545453,31.2938402422153
5.458545854585459,31.31519639861969
5.462546254625462,31.336542153152156
5.466546654665468,31.3578775121061
5.47054705470547,31.379202481779693
5.474547454745476,31.40051706847591
5.478547854785479,31.4218212785024
5.482548254825481,31.44311511817148
5.486548654865487,31.464398593800073
5.49054905490549,31.485671711709575
5.494549454945496,31.506934478225958
5.498549854985498,31.528186899679522
5.502550255025504,31.54942898240502
5.506550655065507,31.570660732741455
5.510551055105509,31.591882157032142
5.514551455145515,31.613093261624584
5.5185518551855175,31.634294052870423
5.5225522552255235,31.655484537125435
5.526552655265526,31.6766647207494
5.530553055305532,31.69783461010614
5.5345534553455344,31.718994211563356
5.5385538553855405,31.740143531492723
5.542554255425543,31.761282576269664
5.546554655465545,31.782411352273442
5.550555055505551,31.803529865887054
5.554555455545554,31.824638123497135
5.55855585558556,31.84573613149402
5.562556255625562,31.86682389627154
5.566556655665568,31.88790142422715
5.570557055705571,31.908968721761674
5.574557455745573,31.930025795279477
5.578557855785579,31.95107265118824
5.582558255825582,31.97210929589899
5.586558655865588,31.993135735826048
5.59055905590559,32.01415197738692
5.594559455945596,32.035158027002375
5.598559855985599,32.056153891096244
5.602560256025601,32.07713957609548
5.606560656065607,32.098115088430106
5.61056105610561,32.11908043453306
5.614561456145616,32.14003562084032
5.618561856185618,32.16098065379066
5.622562256225624,32.18191553982581
5.626562656265627,32.20284028539021
5.630563056305629,32.223754896931126
5.634563456345635,32.244659380898526
5.6385638563856375,32.265553743745016
5.6425642564256435,32.28643799192586
5.646564656465646,32.307312131898854
5.650565056505652,32.32817617012439
5.6545654565456545,32.34903011306526
5.6585658565856605,32.3698739671868
5.662566256625663,32.39070773895665
5.666566656665665,32.41153143484487
5.670567056705671,32.43234506132381
5.674567456745674,32.453148624868064
5.67856785678568,32.47394213195449
5.682568256825682,32.49472558906208
5.686568656865688,32.51549900267203
5.690569056905691,32.53626237926755
5.694569456945693,32.557015725333954
5.698569856985699,32.57775904735858
5.702570257025702,32.59849235183068
5.706570657065708,32.619215645241496
5.71057105710571,32.63992893408408
5.714571457145716,32.66063222485342
5.718571857185719,32.68132552404622
5.722572257225721,32.70200883816101
5.726572657265727,32.722682173698026
5.73057305730573,32.74334553715916
5.734573457345736,32.76399893504797
5.738573857385738,32.784642373869616
5.742574257425744,32.80527586013084
5.746574657465747,32.82589940033982
5.750575057505749,32.846513001006336
5.754575457545755,32.86711666864156
5.7585758575857575,32.88771040975803
5.7625762576257635,32.90829423086974
5.766576657665766,32.928868138491914
5.770577057705772,32.94943213914116
5.7745774577457745,32.969986239335256
5.7785778577857805,32.99053044559328
5.782578257825783,33.01106476443541
5.786578657865785,33.03158920238301
5.790579057905791,33.05210376595857
5.794579457945794,33.07260846168556
5.7985798579858,33.093103296088586
5.802580258025802,33.11358827569317
5.806580658065808,33.134063407025835
5.810581058105811,33.15452869661399
5.814581458145813,33.17498415098597
5.818581858185819,33.195429776670956
5.822582258225822,33.215865580198894
5.826582658265828,33.23629156810058
5.83058305830583,33.25670774690749
5.834583458345836,33.277114123151875
5.838583858385839,33.29751070336659
5.842584258425841,33.3178974940852
5.846584658465847,33.338274501841845
5.85058505850585,33.35864173317121
5.854585458545856,33.37899919460859
5.858585858585858,33.399346892689685
5.862586258625864,33.41968483395078
5.866586658665867,33.44001302492852
5.870587058705869,33.460331472159965
5.874587458745875,33.4806401821826
5.8785878587858775,33.50093916153417
5.8825882588258835,33.5212284167528
5.886588658865886,33.54150795437682
5.890589058905892,33.561777780944894
5.8945894589458945,33.58203790299579
5.8985898589859005,33.60228832706857
5.902590259025903,33.62252905970232
5.906590659065905,33.64276010743634
5.910591059105911,33.662981476809996
5.914591459145914,33.683193174362664
5.91859185918592,33.7033952066338
5.922592259225922,33.72358758016278
5.926592659265928,33.74377030148904
5.930593059305931,33.76394337715185
5.934593459345933,33.78410681369043
5.938593859385939,33.804260617643905
5.942594259425942,33.82440479555116
5.946594659465948,33.844539353950964
5.95059505950595,33.86466429938181
5.954595459545956,33.88477963838201
5.958595859585959,33.90488537748951
5.962596259625961,33.924981523242046
5.966596659665967,33.94506808217699
5.97059705970597,33.965145060831304
5.974597459745976,33.98521246574162
5.978597859785978,34.0052703034441
5.982598259825984,34.02531858047452
5.986598659865987,34.04535730336811
5.990599059905989,34.06538647865964
5.994599459945995,34.08540611288337
5.9985998599859975,34.10541621257294
6.0026002600260036,34.12541678426146
6.006600660066006,34.14540783448138
6.010601060106012,34.16538936976457
6.0146014601460145,34.18536139664215
6.0186018601860205,34.205323921644656
6.022602260226023,34.22527695130177
6.026602660266025,34.24522049214256
6.030603060306031,34.26515455069526
6.034603460346034,34.28507913348727
6.03860386038604,34.30499424704525
6.042604260426042,34.32489989789493
6.046604660466048,34.34479609256122
6.050605060506051,34.36468283756808
6.054605460546053,34.38456013943859
6.058605860586059,34.40442800469487
6.062606260626062,34.424286439858044
6.066606660666068,34.44413545144825
6.07060706070607,34.46397504598456
6.074607460746076,34.48380522998507
6.078607860786079,34.50362600996672
6.082608260826081,34.52343739244542
6.086608660866087,34.54323938393594
6.09060906090609,34.56303199095185
6.094609460946096,34.58281522000563
6.098609860986098,34.60258907760847
6.102610261026104,34.622353570270434
6.106610661066107,34.642108704500295
6.110611061106109,34.66185448680557
6.114611461146115,34.6815909236925
6.1186118611861176,34.701318021665976
6.122612261226124,34.72103578722961
6.126612661266126,34.74074422688561
6.130613061306132,34.76044334713484
6.1346134613461345,34.78013315447674
6.1386138613861405,34.799813655409324
6.142614261426143,34.81948485642916
6.146614661466145,34.83914676403138
6.1506150615061514,34.85879938470961
6.154615461546154,34.87844272495591
6.15861586158616,34.898076791260905
6.162616261626162,34.91770159011356
6.166616661666168,34.93731712800136
6.170617061706171,34.956923411410116
6.174617461746173,34.97652044682407
6.178617861786179,34.996108240725825
6.182618261826182,35.01568679959625
6.186618661866188,35.03525612991466
6.19061906190619,35.05481623815853
6.194619461946196,35.07436713080372
6.198619861986199,35.093908814324294
6.202620262026201,35.11344129519255
6.206620662066207,35.13296457987907
6.21062106210621,35.152478674852524
6.214621462146216,35.17198358657987
6.218621862186218,35.19147932152611
6.222622262226224,35.21096588615451
6.226622662266227,35.23044328692633
6.230623062306229,35.24991153030103
6.234623462346235,35.26937062273612
6.238623862386238,35.288820570687115
6.242624262426244,35.30826138060766
6.246624662466246,35.32769305894936
6.250625062506252,35.34711561216184
6.2546254625462545,35.366529046692726
6.2586258625862605,35.38593336898762
6.262626262626263,35.40532858549002
6.2666266626662654,35.42471470264139
6.2706270627062715,35.44409172688114
6.274627462746274,35.46345966464651
6.27862786278628,35.48281852237266
6.282628262826282,35.502168306492585
6.286628662866288,35.52150902343715
6.290629062906291,35.540840679635
6.294629462946293,35.56016328151261
6.298629862986299,35.579476835494276
6.302630263026302,35.598781348002
6.306630663066308,35.61807682545559
6.31063106310631,35.63736327427256
6.314631463146316,35.65664070086818
6.318631863186319,35.675909111655365
6.322632263226321,35.69516851304477
6.326632663266327,35.714418911444724
6.33063306330633,35.73366031326115
6.334633463346336,35.75289272489767
6.338633863386338,35.77211615275548
6.342634263426344,35.79133060323345
6.346634663466347,35.81053608272793
6.350635063506349,35.829732597632955
6.354635463546355,35.84892015434006
6.358635863586358,35.868098759238286
6.362636263626364,35.88726841871431
6.366636663666366,35.90642913915218
6.370637063706372,35.92558092693358
6.3746374637463745,35.944723788437535
6.3786378637863805,35.96385773004065
6.382638263826383,35.98298275811691
6.3866386638663855,36.002098879037746
6.3906390639063915,36.02120609917204
6.394639463946394,36.04030442488603
6.3986398639864,36.059393862543395
6.402640264026402,36.078474418505124
6.406640664066408,36.097546099129644
6.410641064106411,36.11660891077264
6.414641464146413,36.1356628597872
6.418641864186419,36.15470795252373
6.422642264226422,36.17374419532986
6.426642664266428,36.19277159455061
6.43064306430643,36.21179015652817
6.434643464346436,36.230799887602096
6.438643864386439,36.2498007941091
6.442644264426441,36.26879288238321
6.446644664466447,36.28777615875562
6.45064506450645,36.30675062955472
6.454645464546456,36.32571630110615
6.458645864586458,36.34467317973266
6.462646264626464,36.36362127175424
6.466646664666467,36.382560583487965
6.470647064706469,36.40149112124808
6.474647464746475,36.42041289134599
6.478647864786478,36.43932590009014
6.482648264826484,36.458230153786154
6.486648664866486,36.477125658736675
6.490649064906492,36.49601242124148
6.4946494649464945,36.51489044759738
6.4986498649865005,36.53375974409825
6.502650265026503,36.55262031703496
6.5066506650665055,36.57147217269548
6.5106510651065115,36.590315317364755
6.514651465146514,36.60914975732472
6.51865186518652,36.62797549885434
6.522652265226522,36.6467925482295
6.526652665266528,36.66560091172311
6.530653065306531,36.684400595605005
6.534653465346533,36.70319160614195
6.538653865386539,36.7219739495977
6.542654265426542,36.74074763223286
6.546654665466548,36.75951266030497
6.55065506550655,36.77826904006848
6.554655465546556,36.79701677777472
6.558655865586559,36.81575587967188
6.562656265626561,36.834486352005044
6.566656665666567,36.85320820101612
6.57065706570657,36.87192143294387
6.574657465746576,36.890626054023876
6.578657865786578,36.90932207048855
6.582658265826584,36.92800948856713
6.586658665866587,36.9466883144856
6.590659065906589,36.965358554466796
6.594659465946595,36.984020214730315
6.598659865986598,37.002673301492464
6.602660266026604,37.021317820966395
6.606660666066606,37.03995377936194
6.610661066106612,37.0585811828857
6.6146614661466145,37.077200037740994
6.618661866186621,37.09581035012787
6.622662266226623,37.114412126243025
6.6266626662666255,37.13300537227993
6.6306630663066315,37.151590094428734
6.634663466346634,37.17016629887619
6.63866386638664,37.188733991805805
6.642664266426642,37.207293179397695
6.646664666466648,37.225843867828644
6.650665066506651,37.24438606327204
6.654665466546653,37.26291977189794
6.658665866586659,37.281444999873045
6.662666266626662,37.29996175336058
6.666666666666668,37.31847003852045
6.67066706670667,37.336969861509125
6.674667466746676,37.35546122847966
6.678667866786679,37.37394414558166
6.682668266826681,37.39241861896135
6.686668666866687,37.410884654761475
6.69066906690669,37.42934225912132
6.694669466946696,37.44779143817676
6.698669866986698,37.466232198060126
6.702670267026704,37.48466454490035
6.706670667066707,37.5030884848228
6.710671067106709,37.52150402394941
6.714671467146715,37.53991116839862
6.718671867186718,37.558309924285275
6.722672267226724,37.57670029772081
6.726672667266726,37.59508229481303
6.730673067306732,37.6134559216663
6.7346734673467346,37.631821184381366
6.738673867386741,37.650178089055466
6.742674267426743,37.66852664178225
6.7466746674667455,37.68686684865182
6.7506750675067515,37.70519871575071
6.754675467546754,37.72352224916185
6.75867586758676,37.7418374549646
6.762676267626762,37.76014433923471
6.7666766676667685,37.778442908044326
6.770677067706771,37.796733167461966
6.774677467746773,37.81501512355257
6.778677867786779,37.83328878237742
6.782678267826782,37.85155414999416
6.786678667866788,37.86981123245681
6.79067906790679,37.888060035815734
6.794679467946796,37.906300566117636
6.798679867986799,37.92453282940554
6.802680268026801,37.942756831718825
6.806680668066807,37.96097257909322
6.81068106810681,37.97918007756069
6.814681468146816,37.9973793331496
6.818681868186818,38.015570351884534
6.822682268226824,38.03375313978646
6.826682668266827,38.05192770287252
6.830683068306829,38.07009404715625
6.834683468346835,38.08825217864743
6.838683868386838,38.10640210335206
6.842684268426844,38.12454382727248
6.846684668466846,38.14267735640721
6.850685068506852,38.1608026967511
6.854685468546855,38.17891985429515
6.858685868586861,38.19702883502671
6.862686268626863,38.21512964492926
6.8666866686668655,38.23322228998257
6.8706870687068715,38.251306776162615
6.874687468746874,38.26938310944156
6.87868786878688,38.28745129578783
6.8826882688268824,38.30551134116599
6.8866886688668885,38.323563251536854
6.890689068906891,38.34160703285738
6.894689468946893,38.359642691080744
6.898689868986899,38.377670232156326
6.902690269026902,38.395689662029596
6.906690669066908,38.4137009866423
6.91069106910691,38.431704211932235
6.914691469146916,38.44969934383345
6.918691869186919,38.46768638827608
6.922692269226921,38.485665351186455
6.926692669266927,38.50363623848703
6.93069306930693,38.52159905609638
6.934693469346936,38.53955380992923
6.938693869386938,38.557500505896414
6.942694269426944,38.575439149904916
6.946694669466947,38.59336974785779
6.950695069506949,38.61129230565423
6.954695469546955,38.62920682918958
6.958695869586958,38.64711332435518
6.962696269626964,38.66501179703857
6.966696669666966,38.68290225312329
6.970697069706972,38.70078469848906
6.974697469746975,38.7186591390116
6.978697869786981,38.73652558056277
6.982698269826983,38.75438402901043
6.9866986698669855,38.7722344902186
6.9906990699069915,38.7900769700473
6.994699469946994,38.80791147435262
6.998699869987,38.82573800898672
7.0027002700270025,38.84355657979778
7.0067006700670085,38.86136719263007
7.010701070107011,38.879169853323866
7.014701470147013,38.89696456771547
7.018701870187019,38.9147513416373
7.022702270227022,38.93253018091769
7.026702670267028,38.95030109138107
7.03070307030703,38.968064078847874
7.034703470347036,38.985819149134564
7.038703870387039,39.00356630805357
7.042704270427041,39.021305561413385
7.046704670467047,39.03903691501851
7.05070507050705,39.05676037466937
7.054705470547056,39.074475946162494
7.058705870587058,39.0921836352903
7.062706270627064,39.10988344784129
7.066706670667067,39.12757538959988
7.070707070707069,39.1452594663465
7.074707470747075,39.162935683857604
7.078707870787078,39.180604047905504
7.082708270827084,39.198264564258594
7.086708670867086,39.215917238681186
7.090709070907092,39.23356207693359
7.094709470947095,39.251199084772
7.098709870987101,39.268828267948685
7.102710271027103,39.28644963221176
7.1067106710671055,39.30406318330537
7.1107110711071115,39.32166892696957
7.114711471147114,39.33926686894035
7.11871187118712,39.356857014949675
7.1227122712271225,39.374439370725426
7.1267126712671285,39.39201394199144
7.130713071307131,39.409580734467454
7.134713471347133,39.427139753869156
7.138713871387139,39.44469100590818
7.142714271427142,39.46223449629204
7.146714671467148,39.47977023072421
7.15071507150715,39.497298214904056
7.154715471547156,39.51481845452688
7.158715871587159,39.53233095528386
7.162716271627161,39.549835722862134
7.166716671667167,39.56733276294473
7.17071707170717,39.58482208121054
7.174717471747176,39.60230368333443
7.178717871787178,39.61977757498708
7.182718271827184,39.63724376183515
7.186718671867187,39.65470224954114
7.190719071907189,39.67215304376346
7.194719471947195,39.68959615015642
7.198719871987198,39.70703157437018
7.202720272027204,39.724459322050826
7.206720672067206,39.74187939884029
7.210721072107212,39.759291810376425
7.214721472147215,39.77669656229292
7.218721872187221,39.79409366021937
7.222722272227223,39.81148310978121
7.2267226722672255,39.82886491659978
7.2307230723072315,39.84623908629228
7.234723472347234,39.86360562447174
7.23872387238724,39.880964536747136
7.2427242724272425,39.8983158287232
7.2467246724672485,39.91565950600062
7.250725072507251,39.93299557417588
7.254725472547253,39.950324038841316
7.258725872587259,39.96764490558521
7.262726272627262,39.98495817999158
7.266726672667268,40.002263867640366
7.27072707270727,40.019561974107326
7.274727472747276,40.03685250496407
7.278727872787279,40.054135465778074
7.282728272827281,40.07141086211262
7.286728672867287,40.08867869952688
7.29072907290729,40.105938983575825
7.294729472947296,40.123191719810286
7.298729872987298,40.140436913776895
7.302730273027304,40.1576745710182
7.306730673067307,40.17490469707248
7.310731073107309,40.192127297473924
7.314731473147315,40.20934237775253
7.318731873187318,40.2265499434341
7.322732273227324,40.24375000004031
7.326732673267326,40.26094255308861
7.330733073307332,40.27812760809232
7.334733473347335,40.29530517056055
7.338733873387341,40.312475245998286
7.342734273427343,40.32963783990623
7.3467346734673455,40.34679295778103
7.350735073507352,40.36394060511508
7.354735473547354,40.3810807873966
7.35873587358736,40.39821351010963
7.3627362736273625,40.41533877873401
7.3667366736673685,40.43245659874546
7.370737073707371,40.449566975615404
7.374737473747373,40.46666991481118
7.378737873787379,40.48376542179591
7.382738273827382,40.50085350202845
7.386738673867388,40.51793416096358
7.39073907390739,40.53500740405179
7.394739473947396,40.55207323673947
7.398739873987399,40.56913166446872
7.402740274027401,40.586182692677525
7.406740674067407,40.60322632679963
7.41074107410741,40.6202625722646
7.414741474147416,40.6372914344978
7.418741874187418,40.65431291892036
7.422742274227424,40.67132703094932
7.426742674267427,40.68833377599737
7.430743074307429,40.705333159473106
7.434743474347435,40.72232518678092
7.438743874387438,40.73930986332094
7.442744274427444,40.75628719448916
7.446744674467446,40.77325718567731
7.450745074507452,40.79021984227298
7.454745474547455,40.807175169659494
7.458745874587461,40.824123173216016
7.462746274627463,40.84106385831748
7.4667466746674656,40.85799723033464
7.470747074707472,40.87492329463404
7.474747474747474,40.89184205657796
7.47874787478748,40.90875352152458
7.4827482748274825,40.92565769482777
7.4867486748674885,40.94255458183728
7.490749074907491,40.959444187898555
7.494749474947493,40.976326518352934
7.4987498749874995,40.993201578537494
7.502750275027502,41.01006937378509
7.506750675067508,41.02692990942442
7.51075107510751,41.043783190779905
7.514751475147516,41.06062922317182
7.518751875187519,41.0774680119162
7.522752275227521,41.09429956232489
7.526752675267527,41.1111238797055
7.53075307530753,41.12794096936144
7.534753475347536,41.14475083659192
7.538753875387538,41.16155348669192
7.542754275427544,41.178348924952246
7.546754675467547,41.195137156659456
7.550755075507549,41.21191818709592
7.554755475547555,41.22869202153981
7.558755875587558,41.24545866526503
7.562756275627564,41.262218123541366
7.566756675667566,41.27897040163431
7.570757075707572,41.295715504805194
7.574757475747575,41.31245343831113
7.578757875787581,41.32918420740501
7.582758275827583,41.34590781733552
7.586758675867586,41.36262427334715
7.590759075907592,41.379333580680196
7.594759475947594,41.396035744570675
7.5987598759876,41.41273077025049
7.6027602760276025,41.42941866294726
7.6067606760676085,41.446099427884455
7.610761076107611,41.4627730702813
7.6147614761476135,41.479439595352815
7.6187618761876195,41.49609900830984
7.622762276227622,41.51275131435899
7.626762676267628,41.52939651870268
7.63076307630763,41.54603462653909
7.634763476347636,41.56266564306225
7.638763876387639,41.579289573461956
7.642764276427641,41.59590642292379
7.646764676467647,41.612516196629166
7.65076507650765,41.62911889975525
7.654765476547656,41.645714537475044
7.658765876587658,41.66230311495731
7.662766276627664,41.67888463736668
7.666766676667667,41.695459109863464
7.670767076707669,41.71202653760391
7.674767476747675,41.728586925739975
7.678767876787678,41.745140279419445
7.682768276827684,41.76168660378592
7.686768676867686,41.77822590397877
7.690769076907692,41.79475818513321
7.694769476947695,41.811283452380216
7.698769876987701,41.827801710846614
7.702770277027703,41.844312965654986
7.706770677067706,41.86081722192376
7.710771077107712,41.877314484767176
7.714771477147714,41.89380475929523
7.71877187718772,41.91028805061377
7.7227722772277225,41.926764363824454
7.7267726772677285,41.94323370402474
7.730773077307731,41.959696076307885
7.7347734773477335,41.97615148576296
7.7387738773877395,41.99259993747489
7.742774277427742,42.009041436524356
7.746774677467748,42.02547598798791
7.75077507750775,42.04190359693786
7.754775477547756,42.05832426844238
7.758775877587759,42.07473800756541
7.762776277627761,42.09114481936677
7.766776677667767,42.10754470890208
7.77077707770777,42.12393768122274
7.774777477747776,42.140323741376044
7.778777877787778,42.15670289440503
7.782778277827784,42.17307514534861
7.786778677867787,42.1894404992415
7.790779077907789,42.20579896111427
7.794779477947795,42.22215053599329
7.798779877987798,42.23849522890075
7.802780278027804,42.25483304485471
7.806780678067806,42.27116398886901
7.810781078107812,42.287488065953376
7.814781478147815,42.30380528111329
7.818781878187821,42.32011563935018
7.822782278227823,42.33641914566119
7.826782678267826,42.35271580503937
7.830783078307832,42.36900562247362
7.834783478347834,42.38528860294861
7.83878387838784,42.401564751444916
7.8427842784278425,42.41783407293894
7.8467846784678486,42.4340965724029
7.850785078507851,42.450352254804876
7.8547854785478535,42.466601125108795
7.8587858785878595,42.48284318827446
7.862786278627862,42.49907844925743
7.866786678667868,42.51530691300924
7.87078707870787,42.531528584477165
7.874787478747876,42.547743468604395
7.878787878787879,42.563951570329955
7.882788278827881,42.580152894588714
7.886788678867887,42.59634744631145
7.89078907890789,42.61253523042471
7.894789478947896,42.62871625185099
7.898789878987898,42.644890515508564
7.902790279027904,42.66105802631165
7.906790679067907,42.67721878917025
7.910791079107909,42.6933728089903
7.914791479147915,42.70952009067357
7.918791879187918,42.72566063911769
7.922792279227924,42.741794459216194
7.926792679267926,42.757921555858424
7.930793079307932,42.77404193392968
7.934793479347935,42.790155598311074
7.938793879387941,42.80626255387963
7.942794279427943,42.822362805508185
7.946794679467946,42.83845635806555
7.950795079507952,42.85454321641635
7.954795479547954,42.870623385421105
7.95879587958796,42.88669686993625
7.9627962796279625,42.90276367481407
7.966796679667969,42.91882380490275
7.970797079707971,42.93487726504636
7.9747974797479735,42.95092406008485
7.9787978797879795,42.96696419485412
7.982798279827982,42.98299767418589
7.986798679867988,42.999024502907815
7.99079907990799,43.015044685843435
7.9947994799479964,43.03105822781221
7.998799879987999,43.04706513362946
8.002800280028001,43.06306540810645
8.006800680068007,43.07905905605036
8.01080108010801,43.095046082264204
8.014801480148016,43.11102649154698
8.018801880188018,43.127000288693566
8.022802280228024,43.14296747849475
8.026802680268027,43.158928065737214
8.03080308030803,43.17488205520361
8.034803480348035,43.19082945167248
8.038803880388038,43.20677025991825
8.042804280428044,43.22270448471133
8.046804680468046,43.238632130818004
8.050805080508052,43.25455320300051
8.054805480548055,43.270467706016994
8.05880588058806,43.28637564462156
8.062806280628063,43.30227702356417
8.066806680668066,43.31817184759084
8.070807080708072,43.33406012144341
8.074807480748074,43.34994184985969
8.07880788078808,43.365817037573464
8.082808280828083,43.381685689314416
8.086808680868089,43.39754780980819
8.090809080908091,43.413403403776364
8.094809480948093,43.42925247593646
8.0988098809881,43.44509503100198
8.102810281028102,43.46093107368233
8.106810681068108,43.47676060868293
8.11081108110811,43.492583640705064
8.114811481148116,43.508400174446066
8.118811881188119,43.524210214599165
8.122812281228121,43.54001376585357
8.126812681268127,43.55581083289449
8.13081308130813,43.57160142040303
8.134813481348136,43.58738553305631
8.138813881388138,43.603163175527406
8.142814281428144,43.618934352485375
8.146814681468147,43.63469906859521
8.15081508150815,43.65045732851792
8.154815481548155,43.6662091369105
8.158815881588158,43.681954498425874
8.162816281628164,43.69769341771299
8.166816681668166,43.713425899416755
8.170817081708172,43.72915194817809
8.174817481748175,43.744871568633876
8.17881788178818,43.76058476541699
8.182818281828183,43.77629154315631
8.186818681868186,43.79199190647672
8.190819081908192,43.80768585999909
8.194819481948194,43.82337340834026
8.1988198819882,43.83905455611312
8.202820282028203,43.85472930792652
8.206820682068209,43.870397668385365
8.210821082108211,43.886059642090515
8.214821482148214,43.901715233638875
8.21882188218822,43.91736444762336
8.222822282228222,43.93300728863288
8.226822682268228,43.94864376125239
8.23082308230823,43.964273870062826
8.234823482348236,43.979897619641186
8.238823882388239,43.99551501456047
8.242824282428241,44.011126059389696
8.246824682468247,44.02673075869396
8.25082508250825,44.0423291170343
8.254825482548256,44.05792113896789
8.258825882588258,44.073506829047844
8.262826282628264,44.0890861918234
8.266826682668267,44.104659231839754
8.27082708270827,44.120225953638204
8.274827482748275,44.135786361756075
8.278827882788278,44.15134046072673
8.282828282828284,44.166888255079606
8.286828682868286,44.18242974934016
8.290829082908292,44.19796494802991
8.294829482948295,44.21349385566645
8.2988298829883,44.229016476763434
8.302830283028303,44.24453281583054
8.306830683068306,44.26004287737353
8.310831083108312,44.275546665894275
8.314831483148314,44.29104418589065
8.31883188318832,44.306535441856624
8.322832283228323,44.322020438282244
8.326832683268329,44.33749917965365
8.330833083308331,44.35297167045302
8.334833483348334,44.368437915158644
8.33883388338834,44.3838979182449
8.342834283428342,44.3993516841822
8.346834683468348,44.41479921743712
8.35083508350835,44.430240522472246
8.354835483548356,44.445675603746366
8.358835883588359,44.46110446571423
8.362836283628361,44.47652711282677
8.366836683668367,44.49194354953102
8.37083708370837,44.50735378027009
8.374837483748376,44.52275780948321
8.378837883788378,44.53815564160568
8.382838283828384,44.55354728106897
8.386838683868387,44.56893273230063
8.39083908390839,44.58431199972432
8.394839483948395,44.599685087759845
8.398839883988398,44.61505200082309
8.402840284028404,44.63041274332612
8.406840684068406,44.645767319677056
8.410841084108412,44.66111573428021
8.414841484148415,44.676457991535976
8.41884188418842,44.69179409584093
8.422842284228423,44.70712405158773
8.426842684268426,44.722447863165215
8.430843084308432,44.73776553495836
8.434843484348434,44.753077071348244
8.43884388438844,44.768382476712155
8.442844284428443,44.78368175542345
8.446844684468449,44.79897491185174
8.450845084508451,44.814261950362685
8.454845484548454,44.82954287531816
8.45884588458846,44.84481769107621
8.462846284628462,44.86008640199099
8.466846684668468,44.87534901241288
8.47084708470847,44.890605526688375
8.474847484748476,44.90585594916018
8.478847884788479,44.92110028416711
8.482848284828481,44.93633853604424
8.486848684868487,44.95157070912277
8.49084908490849,44.966796807730084
8.494849484948496,44.98201683618976
8.498849884988498,44.99723079882154
8.502850285028504,45.01243869994139
8.506850685068507,45.02764054386143
8.51085108510851,45.04283633488999
8.514851485148515,45.05802607733162
8.518851885188518,45.073209775487015
8.522852285228524,45.08838743365313
8.526852685268526,45.10355905612306
8.530853085308532,45.11872464718616
8.534853485348535,45.13388421112796
8.53885388538854,45.14903775223025
8.542854285428543,45.164185274770965
8.546854685468546,45.179326783024315
8.550855085508552,45.1944622812607
8.554855485548554,45.209591773746745
8.55885588558856,45.22471526474534
8.562856285628563,45.239832758515526
8.566856685668569,45.25494425931266
8.570857085708571,45.27004977138825
8.574857485748574,45.285149298990106
8.57885788578858,45.300242846362266
8.582858285828582,45.315330417744974
8.586858685868588,45.330412017374755
8.59085908590859,45.345487649484355
8.594859485948597,45.360557318302774
8.598859885988599,45.375621028055306
8.602860286028601,45.390678782963434
8.606860686068607,45.40573058724496
8.61086108610861,45.420776445113894
8.614861486148616,45.43581636078056
8.618861886188618,45.450850338451495
8.622862286228624,45.46587838232956
8.626862686268627,45.48090049661383
8.63086308630863,45.49591668549971
8.634863486348635,45.51092695317886
8.638863886388638,45.52593130383921
8.642864286428644,45.54092974166499
8.646864686468646,45.555922270836696
8.650865086508652,45.57090889553112
8.654865486548655,45.58588961992135
8.65886588658866,45.6008644481768
8.662866286628663,45.6158333844631
8.666866686668666,45.63079643294225
8.670867086708672,45.64575359777253
8.674867486748674,45.66070488310853
8.67886788678868,45.675650293101135
8.682868286828683,45.69058983189755
8.686868686868689,45.705523503641295
8.690869086908691,45.7204513124722
8.694869486948694,45.73537326252641
8.6988698869887,45.75028935793643
8.702870287028702,45.76519960283103
8.706870687068708,45.78010400133535
8.71087108710871,45.79500255757085
8.714871487148717,45.809895275655315
8.718871887188719,45.82478215970286
8.722872287228721,45.839663213823975
8.726872687268727,45.854538442125474
8.73087308730873,45.86940784871048
8.734873487348736,45.88427143767852
8.738873887388738,45.89912921312543
8.742874287428744,45.91398117914341
8.746874687468747,45.928827339821034
8.75087508750875,45.94366769924319
8.754875487548755,45.958502261491205
8.758875887588758,45.97333103064268
8.762876287628764,45.988154010771666
8.766876687668766,46.002971205948505
8.770877087708772,46.01778262023997
8.774877487748775,46.032588257709186
8.77887788778878,46.047388122415676
8.782878287828783,46.0621822184153
8.786878687868786,46.07697054976038
8.790879087908792,46.09175312049954
8.794879487948794,46.10652993467784
8.7988798879888,46.12130099633673
8.802880288028803,46.13606630951404
8.806880688068809,46.150825878244035
8.810881088108811,46.165579706557324
8.814881488148814,46.18032779848098
8.81888188818882,46.19507015803843
8.822882288228822,46.20980678924956
8.826882688268828,46.224537696130646
8.83088308830883,46.23926288269434
8.834883488348837,46.253982352949805
8.838883888388839,46.268696110902546
8.842884288428841,46.283404160554525
8.846884688468847,46.29810650590413
8.85088508850885,46.31280315094616
8.854885488548856,46.32749409967188
8.858885888588858,46.34217935606897
8.862886288628864,46.356858924121546
8.866886688668867,46.371532807810176
8.87088708870887,46.386201011111865
8.874887488748875,46.40086353800008
8.878887888788878,46.415520392444726
8.882888288828884,46.430171578412164
8.886888688868886,46.444817099865205
8.890889088908892,46.45945696076313
8.894889488948895,46.47409116506166
8.8988898889889,46.48871971671303
8.902890289028903,46.50334261966587
8.906890689068906,46.517959877865366
8.910891089108912,46.532571495253116
8.914891489148914,46.5471774757672
8.91889188918892,46.561777823342204
8.922892289228923,46.57637254190918
8.926892689268929,46.59096163539567
8.930893089308931,46.60554510772569
8.934893489348934,46.62012296281975
8.93889388938894,46.6346952045949
8.942894289428942,46.64926183696462
8.946894689468948,46.663822863838945
8.95089508950895,46.67837828912434
8.954895489548957,46.69292811672388
8.958895889588959,46.707472350537046
8.962896289628961,46.722010994459886
8.966896689668967,46.73654405238498
8.97089708970897,46.75107152820138
8.974897489748976,46.76559342579468
8.978897889788978,46.780109749046964
8.982898289828984,46.794620501836924
8.986898689868987,46.80912568803967
8.99089908990899,46.823625311526946
8.994899489948995,46.83811937616698
8.998899889988998,46.852607885824526
9.002900290029004,46.867090844360916
9.006900690069006,46.881568255634
9.010901090109012,46.89604012349818
9.014901490149015,46.910506451804416
9.01890189018902,46.92496724440021
9.022902290229023,46.939422505129606
9.026902690269026,46.953872237833245
9.030903090309032,46.96831644634832
9.034903490349034,46.98275513450852
9.03890389038904,46.997188306144224
9.042904290429043,47.01161596508228
9.046904690469049,47.026038115146136
9.050905090509051,47.040454760155825
9.054905490549054,47.05486590392796
9.05890589058906,47.06927155027574
9.062906290629062,47.083671703008925
9.066906690669068,47.098066365933896
9.07090709070907,47.112455542853574
9.074907490749077,47.12683923756755
9.078907890789079,47.14121745387191
9.082908290829081,47.15559019555945
9.086908690869087,47.16995746641948
9.09090909090909,47.184319270237964
9.094909490949096,47.198675610797466
9.098909890989098,47.213026491877116
9.102910291029104,47.227371917252746
9.106910691069107,47.24171189069672
9.11091109110911,47.25604641597807
9.114911491149115,47.27037549686244
9.118911891189118,47.28469913711208
9.122912291229124,47.29901734048591
9.126912691269126,47.31333011073944
9.130913091309132,47.327637451624845
9.134913491349135,47.341939366890884
9.13891389138914,47.35623586028306
9.142914291429143,47.370526935543396
9.146914691469146,47.38481259641065
9.150915091509152,47.399092846620206
9.154915491549154,47.41336768990407
9.15891589158916,47.42763712999095
9.162916291629163,47.441901170606165
9.166916691669169,47.456159815471736
9.170917091709171,47.470413068306314
9.174917491749174,47.484660932825236
9.17891789178918,47.49890341274053
9.182918291829182,47.51314051176084
9.186918691869188,47.52737223359155
9.19091909190919,47.54159858193464
9.194919491949197,47.55581956048888
9.198919891989199,47.57003517294961
9.202920292029201,47.58424542300895
9.206920692069207,47.59845031435567
9.21092109210921,47.61264985067521
9.214921492149216,47.62684403564977
9.218921892189218,47.641032872958164
9.222922292229224,47.655216366275994
9.226922692269227,47.66939451927551
9.23092309230923,47.68356733562568
9.234923492349235,47.69773481899222
9.238923892389238,47.71189697303749
9.242924292429244,47.72605380142064
9.246924692469246,47.74020530779749
9.250925092509252,47.7543514958206
9.254925492549255,47.76849236913924
9.25892589258926,47.782627931399446
9.262926292629263,47.796758186243935
9.266926692669266,47.810883137312196
9.270927092709272,47.825002788240454
9.274927492749274,47.83911714266166
9.27892789278928,47.85322620420549
9.282928292829283,47.86732997649839
9.286928692869289,47.88142846316358
9.290929092909291,47.895521667820965
9.294929492949294,47.90960959408725
9.2989298929893,47.92369224557593
9.302930293029302,47.93776962589717
9.306930693069308,47.951841738657976
9.31093109310931,47.96590858746208
9.314931493149317,47.979970175910005
9.318931893189319,47.99402650759904
9.322932293229321,48.008077586123214
9.326932693269328,48.02212341507342
9.33093309330933,48.03616399803724
9.334933493349336,48.050199338599086
9.338933893389338,48.06422944034014
9.342934293429344,48.07825430683842
9.346934693469347,48.092273941668644
9.35093509350935,48.10628834840242
9.354935493549355,48.120297530608106
9.358935893589358,48.13430149185084
9.362936293629364,48.148300235692645
9.366936693669366,48.16229376569227
9.370937093709372,48.17628208540532
9.374937493749375,48.19026519838416
9.37893789378938,48.204243108178055
9.382938293829383,48.21821581833301
9.386938693869386,48.232183332391884
9.390939093909392,48.24614565389439
9.394939493949394,48.26010278637701
9.3989398939894,48.2740547333731
9.402940294029403,48.28800149841281
9.406940694069409,48.30194308502319
9.410941094109411,48.31587949672805
9.414941494149414,48.3298107370481
9.41894189418942,48.34373680950089
9.422942294229422,48.357657717600766
9.426942694269428,48.37157346485901
9.43094309430943,48.38548405478367
9.434943494349437,48.39938949087972
9.438943894389439,48.41328977664894
9.442944294429441,48.42718491559001
9.446944694469448,48.441074911198484
9.45094509450945,48.45495976696671
9.454945494549456,48.468839486384
9.458945894589458,48.48271407293648
9.462946294629464,48.4965835301072
9.466946694669467,48.51044786137602
9.47094709470947,48.52430707021975
9.474947494749475,48.53816116011206
9.478947894789478,48.55201013452349
9.482948294829484,48.565853996921504
9.486948694869486,48.57969275077045
9.490949094909492,48.59352639953156
9.494949494949495,48.60735494666296
9.4989498949895,48.621178395619715
9.502950295029503,48.634996749853755
9.506950695069506,48.648810012813954
9.510951095109512,48.66261818794608
9.514951495149514,48.6764212786928
9.51895189518952,48.69021928849373
9.522952295229523,48.70401222078538
9.526952695269529,48.7178000790012
9.530953095309531,48.73158286657154
9.534953495349534,48.745360586923724
9.53895389538954,48.75913324348196
9.542954295429542,48.772900839667415
9.546954695469548,48.78666337889821
9.55095509550955,48.800420864589356
9.554955495549557,48.814173300152866
9.558955895589559,48.82792068899764
9.562956295629562,48.84166303452956
9.566956695669568,48.85540034015149
9.57095709570957,48.86913260926317
9.574957495749576,48.88285984526138
9.578957895789578,48.896582051539795
9.582958295829584,48.91029923148909
9.586958695869587,48.924011388496886
9.59095909590959,48.937718525947794
9.594959495949595,48.951420647223394
9.598959895989598,48.9651177557022
9.602960296029604,48.978809854759774
9.606960696069606,48.992496947768586
9.610961096109612,49.00617903809815
9.614961496149615,49.01985612911491
9.61896189618962,49.03352822418236
9.622962296229623,49.04719532666092
9.626962696269626,49.06085743990804
9.630963096309632,49.0745145672782
9.634963496349634,49.088166712122806
9.63896389638964,49.10181387779033
9.642964296429643,49.11545606762619
9.646964696469649,49.12909328497289
9.650965096509651,49.14272553316987
9.654965496549654,49.15635281555364
9.65896589658966,49.16997513545769
9.662966296629662,49.183592496212555
9.666966696669668,49.197204901145774
9.67096709670967,49.21081235358193
9.674967496749677,49.224414856842614
9.678967896789679,49.23801241424644
9.682968296829682,49.251605029109115
9.686968696869688,49.26519270474332
9.69096909690969,49.278775444458795
9.694969496949696,49.29235325156234
9.698969896989698,49.30592612935778
9.702970297029704,49.31949408114599
9.706970697069707,49.33305711022489
9.71097109710971,49.346615219889486
9.714971497149715,49.360168413431815
9.718971897189718,49.37371669414096
9.722972297229724,49.38726006530311
9.726972697269726,49.40079853020146
9.730973097309732,49.41433209211634
9.734973497349735,49.427860754325096
9.73897389738974,49.44138452010217
9.742974297429743,49.454903392719075
9.746974697469746,49.4684173754444
9.750975097509752,49.48192647154385
9.754975497549754,49.495430684280166
9.75897589758976,49.5089300169132
9.762976297629763,49.52242447269988
9.766976697669769,49.53591405489426
9.770977097709771,49.54939876674746
9.774977497749774,49.56287861150769
9.77897789778978,49.57635359242031
9.782978297829782,49.589823712727714
9.786978697869788,49.60328897566949
9.79097909790979,49.61674938448225
9.794979497949797,49.630204942399764
9.798979897989799,49.64365565265292
9.802980298029802,49.65710151846969
9.806980698069808,49.67054254307522
9.81098109810981,49.683978729691724
9.814981498149816,49.6974100815386
9.818981898189818,49.71083660183231
9.822982298229824,49.724258293786505
9.826982698269827,49.737675160611936
9.83098309830983,49.751087205516505
9.834983498349835,49.76449443170525
9.838983898389838,49.777896842380365
9.842984298429844,49.791294440741176
9.846984698469846,49.80468722998415
9.850985098509852,49.81807521330294
9.854985498549855,49.831458393888305
9.85898589858986,49.84483677492818
9.862986298629863,49.858210359607696
9.866986698669866,49.87157915110908
9.870987098709872,49.88494315261181
9.874987498749874,49.89830236729243
9.87898789878988,49.91165679832473
9.882988298829883,49.92500644887964
9.886988698869889,49.93835132212529
9.890989098909891,49.95169142122696
9.894989498949894,49.965026749347125
9.8989898989899,49.97835730964546
9.902990299029902,49.9916831052788
9.906990699069908,50.0050041394012
9.91099109910991,50.01832041516385
9.914991499149917,50.031631935715225
9.918991899189919,50.0449387042009
9.922992299229922,50.05824072376373
9.926992699269928,50.07153799754376
9.93099309930993,50.08483052867816
9.934993499349936,50.09811832030144
9.938993899389938,50.1114013755452
9.942994299429945,50.124679697538355
9.946994699469947,50.137953289406944
9.95099509950995,50.15122215427431
9.954995499549955,50.16448629526097
9.958995899589958,50.17774571548466
9.962996299629964,50.19100041806039
9.966996699669966,50.204250406100336
9.970997099709972,50.21749568271396
9.974997499749975,50.230736251007954
9.97899789978998,50.243972114086226
9.982998299829983,50.25720327504994
9.986998699869986,50.270429736997485
9.990999099909992,50.283651503024544
9.994999499949994,50.29686857622399
9.99899989999,50.31008095968598
10.003000300030003,50.32328865649794
10.007000700070009,50.336491669744525
10.011001100110011,50.349690002507664
10.015001500150014,50.362883657866526
10.01900190019002,50.376072638897604
10.023002300230022,50.389256948674586
10.027002700270028,50.40243659026849
10.03100310031003,50.415611566747565
10.035003500350037,50.428781881177365
10.039003900390039,50.441947536620724
10.043004300430042,50.45510853613772
10.047004700470048,50.468264882785775
10.05100510051005,50.48141657961953
10.055005500550056,50.49456362969099
10.059005900590059,50.50770603604937
10.063006300630065,50.52084380174126
10.067006700670067,50.53397692981049
10.07100710071007,50.54710542329822
10.075007500750075,50.56022928524292
10.079007900790078,50.57334851868031
10.083008300830084,50.5864631266435
10.087008700870086,50.59957311216284
10.091009100910092,50.61267847826605
10.095009500950095,50.62577922797811
10.0990099009901,50.63887536432137
10.103010301030103,50.65196689031548
10.107010701070106,50.6650538089774
10.111011101110112,50.678136123321444
10.115011501150114,50.691213836359225
10.11901190119012,50.70428695109973
10.123012301230123,50.71735547054924
10.127012701270129,50.73041939771141
10.131013101310131,50.74347873558718
10.135013501350134,50.7565334871749
10.13901390139014,50.769583655470214
10.143014301430142,50.78262924346614
10.147014701470148,50.795670254153045
10.15101510151015,50.80870669051862
10.155015501550157,50.821738555547974
10.159015901590159,50.83476585222349
10.163016301630162,50.84778858352499
10.167016701670168,50.860806752429625
10.17101710171017,50.873820361911896
10.175017501750176,50.88682941494371
10.179017901790179,50.899833914494316
10.183018301830185,50.91283386353036
10.187018701870187,50.92582926501583
10.19101910191019,50.93882012191214
10.195019501950195,50.951806437178035
10.199019901990198,50.964788213769694
10.203020302030204,50.97776545464067
10.207020702070206,50.99073816274184
10.211021102110212,51.00370634102159
10.215021502150215,51.016669992425605
10.21902190219022,51.029629119897024
10.223022302230223,51.04258372637634
10.227022702270226,51.05553381480149
10.231023102310232,51.0684793881078
10.235023502350234,51.081420449227984
10.23902390239024,51.0943570010922
10.243024302430243,51.107289046628
10.247024702470249,51.12021658876035
10.251025102510251,51.13313963041164
10.255025502550254,51.14605817450168
10.25902590259026,51.158972223947714
10.263026302630262,51.17188178166438
10.267026702670268,51.18478685056379
10.27102710271027,51.19768743355543
10.275027502750277,51.21058353354627
10.27902790279028,51.223475153440695
10.283028302830282,51.23636229614052
10.287028702870288,51.249244964545035
10.29102910291029,51.262123161550925
10.295029502950296,51.27499689005236
10.299029902990299,51.28786615294092
10.303030303030305,51.3007309531057
10.307030703070307,51.313591293433184
10.31103110311031,51.32644717680733
10.315031503150315,51.33929860610959
10.319031903190318,51.352145584218825
10.323032303230324,51.36498811401141
10.327032703270326,51.37782619836113
10.331033103310332,51.39065984013931
10.335033503350335,51.403489042214666
10.339033903390341,51.41631380745345
10.343034303430343,51.42913413871936
10.347034703470346,51.44195003887359
10.351035103510352,51.45476151077481
10.355035503550354,51.467568557279165
10.35903590359036,51.4803711812403
10.363036303630363,51.49316938550934
10.367036703670369,51.505963172934905
10.371037103710371,51.51875254636311
10.375037503750374,51.53153750863755
10.37903790379038,51.54431806259936
10.383038303830382,51.55709421108713
10.387038703870388,51.56986595693699
10.39103910391039,51.58263330298254
10.395039503950397,51.59539625205496
10.3990399039904,51.60815480698284
10.403040304030402,51.62090897059233
10.407040704070408,51.63365874570717
10.41104110411041,51.646404135148494
10.415041504150416,51.65914514173504
10.419041904190419,51.67188176828303
10.423042304230425,51.68461401760626
10.427042704270427,51.69734189251598
10.43104310431043,51.71006539582103
10.435043504350435,51.7227845303278
10.439043904390438,51.735499298840146
10.443044304430444,51.748209704159535
10.447044704470446,51.760915749084916
10.451045104510452,51.77361743641281
10.455045504550455,51.78631476893731
10.459045904590461,51.79900774945002
10.463046304630463,51.81169638074008
10.467046704670466,51.824380665594234
10.471047104710472,51.83706060679677
10.475047504750474,51.84973620712948
10.47904790479048,51.86240746937182
10.483048304830483,51.8750743963007
10.487048704870489,51.887736990690655
10.491049104910491,51.90039525531378
10.495049504950494,51.91304919293976
10.4990499049905,51.92569880633581
10.503050305030502,51.93834409826675
10.507050705070508,51.950985071494976
10.51105110511051,51.963621728780446
10.515051505150517,51.976254072880735
10.51905190519052,51.98888210655097
10.523052305230522,52.00150583254387
10.527052705270528,52.01412525360979
10.53105310531053,52.02674037249661
10.535053505350536,52.039351191949855
10.539053905390539,52.0519577147126
10.543054305430545,52.06455994352559
10.547054705470547,52.0771578811271
10.55105510551055,52.089751530253054
10.555055505550555,52.10234089363697
10.559055905590558,52.11492597400997
10.563056305630564,52.12750677410081
10.567056705670566,52.14008329663583
10.571057105710572,52.15265554433901
10.575057505750575,52.16522351993193
10.579057905790581,52.17778722613383
10.583058305830583,52.19034666566151
10.587058705870586,52.20290184122945
10.591059105910592,52.215452755549734
10.595059505950594,52.2279994113321
10.5990599059906,52.24054181128391
10.603060306030603,52.25307995811014
10.607060706070609,52.265613854513425
10.611061106110611,52.27814350319404
10.615061506150614,52.29066890684988
10.61906190619062,52.30319006817655
10.623062306230622,52.31570698986721
10.627062706270628,52.328219674612754
10.63106310631063,52.34072812510166
10.635063506350637,52.353232344020135
10.63906390639064,52.36573233405197
10.643064306430642,52.37822809787865
10.647064706470648,52.39071963817935
10.65106510651065,52.40320695763084
10.655065506550656,52.415690058907636
10.659065906590659,52.42816894468184
10.663066306630665,52.440643617623316
10.667066706670667,52.453114080399516
10.67106710671067,52.46558033567562
10.675067506750676,52.478042386114495
10.679067906790678,52.490500234376626
10.683068306830684,52.50295388312027
10.687068706870686,52.515403335001274
10.691069106910692,52.52784859267328
10.695069506950695,52.54028965878749
10.699069906990701,52.55272653599294
10.703070307030703,52.56515922693623
10.707070707070706,52.57758773426177
10.711071107110712,52.59001206061159
10.715071507150714,52.60243220862545
10.71907190719072,52.614848180940825
10.723072307230723,52.627259980192875
10.727072707270729,52.639667609014495
10.731073107310731,52.65207107003625
10.735073507350734,52.664470365886466
10.73907390739074,52.67686549919116
10.743074307430742,52.68925647257406
10.747074707470748,52.70164328865663
10.75107510751075,52.71402595005805
10.755075507550757,52.72640445939524
10.75907590759076,52.7387788192828
10.763076307630762,52.751149032333124
10.767076707670768,52.7635151011563
10.77107710771077,52.77587702836015
10.775077507750776,52.78823481655024
10.779077907790779,52.800588468329885
10.783078307830785,52.81293798630012
10.787078707870787,52.825283373059726
10.79107910791079,52.837624631205266
10.795079507950796,52.849961763331
10.799079907990798,52.862294772028946
10.803080308030804,52.87462365988893
10.807080708070806,52.886948429498474
10.811081108110812,52.89926908344287
10.815081508150815,52.91158562430516
10.819081908190821,52.923898054666196
10.823082308230823,52.936206377104526
10.827082708270826,52.94851059419652
10.831083108310832,52.96081070851628
10.835083508350834,52.973106722635706
10.83908390839084,52.985398639124455
10.843084308430843,52.99768646054995
10.847084708470849,53.00997018947742
10.851085108510851,53.02224982846983
10.855085508550854,53.034525380087985
10.85908590859086,53.04679684689044
10.863086308630862,53.05906423143351
10.867086708670868,53.07132753627136
10.87108710871087,53.083586763955886
10.875087508750877,53.09584191703684
10.87908790879088,53.10809299806169
10.883088308830882,53.12034000957578
10.887088708870888,53.13258295412221
10.89108910891089,53.14482183424189
10.895089508950896,53.157056652473536
10.899089908990899,53.169287411353665
10.903090309030905,53.18151411341662
10.907090709070907,53.19373676119453
10.91109110911091,53.20595535721735
10.915091509150916,53.218169904012875
10.919091909190918,53.230380404106654
10.923092309230924,53.242586860022136
10.927092709270926,53.254789274280526
10.931093109310932,53.26698764940089
10.935093509350935,53.27918198790008
10.939093909390941,53.29137229229285
10.943094309430943,53.303558565091706
10.947094709470946,53.31574080880702
10.951095109510952,53.32791902594703
10.955095509550954,53.34009321901777
10.95909590959096,53.352263390523106
10.963096309630963,53.364429542964785
10.967096709670969,53.37659167884237
10.971097109710971,53.38874980065329
10.975097509750974,53.40090391089278
10.97909790979098,53.413054012054
10.983098309830982,53.42520010662788
10.987098709870988,53.43734219710327
10.99109910991099,53.44948028596683
10.995099509950997,53.46161437570313
10.999099909991,53.47374446879455
11.003100310031002,53.48587056772135
11.007100710071008,53.49799267496169
11.01110111011101,53.51011079299153
11.015101510151016,53.52222492428477
11.019101910191019,53.53433507131314
11.023102310231025,53.54644123654626
11.027102710271027,53.558543422451606
11.03110311031103,53.57064163149456
11.035103510351036,53.58273586613839
11.039103910391038,53.59482612884422
11.043104310431044,53.60691242207107
11.047104710471046,53.61899474827583
11.051105110511052,53.63107310991333
11.055105510551055,53.64314750943623
11.059105910591061,53.655217949295135
11.063106310631063,53.66728443193851
11.067106710671066,53.67934695981274
11.071107110711072,53.69140553536209
11.075107510751074,53.70346016102875
11.07910791079108,53.715510839252794
11.083108310831083,53.72755757247222
11.087108710871089,53.73960036312294
11.091109110911091,53.75163921363873
11.095109510951094,53.76367412645133
11.0991099109911,53.77570510399038
11.103110311031102,53.787732148683446
11.107110711071108,53.79975526295598
11.11111111111111,53.81177444923139
11.115111511151117,53.823789709931
11.11911191119112,53.835801047474035
11.123112311231122,53.84780846427766
11.127112711271128,53.85981196275703
11.13111311131113,53.87181154532512
11.135113511351136,53.88380721439295
11.139113911391139,53.89579897236938
11.143114311431145,53.90778682166128
11.147114711471147,53.91977076467341
11.15111511151115,53.93175080380852
11.155115511551156,53.94372694146727
11.159115911591158,53.955699180048256
11.163116311631164,53.96766752194807
11.167116711671166,53.979631969561225
11.171117111711172,53.99159252528019
11.175117511751175,54.00354919149537
11.179117911791181,54.01550197059517
11.183118311831183,54.0274508649659
11.187118711871186,54.03939587699188
11.191119111911192,54.051337009055395
11.195119511951194,54.06327426353663
11.1991199119912,54.07520764281382
11.203120312031203,54.0871371492631
11.207120712071209,54.09906278525863
11.211121112111211,54.110984553172514
11.215121512151214,54.122902455374835
11.21912191219122,54.13481649423366
11.223122312231222,54.14672667211504
11.227122712271228,54.158632991382994
11.23112311231123,54.17053545439951
11.235123512351237,54.18243406352463
11.23912391239124,54.1943288211163
11.243124312431242,54.2062197295305
11.247124712471248,54.21810679112123
11.25112511251125,54.229990008240385
11.255125512551256,54.24186938323799
11.259125912591259,54.25374491846194
11.263126312631265,54.265616616258235
11.267126712671267,54.27748447897079
11.27112711271127,54.28934850894158
11.275127512751276,54.30120870851061
11.279127912791278,54.31306508001578
11.283128312831284,54.324917625793134
11.287128712871286,54.336766348176646
11.291129112911293,54.34861124949835
11.295129512951295,54.36045233208822
11.299129912991301,54.372289598274364
11.303130313031303,54.384123050382804
11.307130713071306,54.39595269073766
11.311131113111312,54.40777852166103
11.315131513151314,54.41960054547305
11.31913191319132,54.431418764491895
11.323132313231323,54.443233181033754
11.327132713271329,54.45504379741289
11.331133113311331,54.46685061594152
11.335133513351334,54.47865363892996
11.33913391339134,54.49045286868659
11.343134313431342,54.50224830751774
11.347134713471348,54.51403995772786
11.35113511351135,54.525827821619394
11.355135513551357,54.53761190149289
11.35913591359136,54.54939219964686
11.363136313631362,54.561168718377964
11.367136713671368,54.57294145998085
11.37113711371137,54.58471042674823
11.375137513751376,54.596475620970885
11.379137913791379,54.608237044937646
11.383138313831385,54.61999470093541
11.387138713871387,54.631748591249114
11.39113911391139,54.6434987181618
11.395139513951396,54.655245083954554
11.399139913991398,54.666987690906495
11.403140314031404,54.678726541294886
11.407140714071407,54.69046163739501
11.411141114111413,54.70219298148024
11.415141514151415,54.713920575822
11.419141914191421,54.72564442268984
11.423142314231423,54.737364524351335
11.427142714271426,54.7490808830722
11.431143114311432,54.7607935011162
11.435143514351434,54.77250238074516
11.43914391439144,54.784207524219056
11.443144314431443,54.79590893379587
11.447144714471449,54.8076066117318
11.451145114511451,54.81930056028099
11.455145514551454,54.83099078169579
11.45914591459146,54.8426772782266
11.463146314631462,54.85436005212192
11.467146714671468,54.86603910562837
11.47114711471147,54.87771444099065
11.475147514751477,54.8893860604516
11.47914791479148,54.90105396625211
11.483148314831482,54.91271816063122
11.487148714871488,54.92437864582611
11.49114911491149,54.93603542407199
11.495149514951496,54.94768849760226
11.499149914991499,54.95933786864839
11.503150315031505,54.97098353943999
11.507150715071507,54.98262551220479
11.51115111511151,54.99426378916862
11.515151515151516,55.005898372555485
11.519151915191518,55.01752926458745
11.523152315231524,55.02915646748476
11.527152715271527,55.04077998346576
11.531153115311533,55.05239981474696
11.535153515351535,55.064015963542936
11.539153915391541,55.075628432066495
11.543154315431543,55.08723722252849
11.547154715471546,55.09884233713798
11.551155115511552,55.11044377810214
11.555155515551554,55.12204154762627
11.55915591559156,55.133635647913835
11.563156315631563,55.14522608116645
11.567156715671569,55.15681284958388
11.571157115711571,55.16839595536401
11.575157515751574,55.17997540070292
11.57915791579158,55.191551187794836
11.583158315831582,55.203123318832105
11.587158715871588,55.214691796005276
11.59115911591159,55.226256621503005
11.595159515951597,55.23781779751218
11.5991599159916,55.2493753262178
11.603160316031602,55.26092920980304
11.607160716071608,55.27247945044927
11.61116111611161,55.28402605033598
11.615161516151616,55.29556901164088
11.619161916191619,55.307108336539805
11.623162316231625,55.31864402720682
11.627162716271627,55.33017608581412
11.63116311631163,55.34170451453209
11.635163516351636,55.35322931552932
11.639163916391638,55.36475049097255
11.643164316431644,55.37626804302672
11.647164716471647,55.387781973854956
11.651165116511653,55.399292285618564
11.655165516551655,55.41079898047705
11.659165916591661,55.42230206058811
11.663166316631663,55.43380152810761
11.667166716671666,55.44529738518964
11.671167116711672,55.456789633986496
11.675167516751674,55.468278276648626
11.67916791679168,55.479763315324725
11.683168316831683,55.491244752161656
11.687168716871689,55.50272258930452
11.691169116911691,55.51419682889659
11.695169516951694,55.52566747307935
11.6991699169917,55.537134523992556
11.703170317031702,55.548597983774066
11.707170717071708,55.56005785456007
11.71117111711171,55.57151413848486
11.715171517151717,55.58296683768102
11.71917191719172,55.59441595427933
11.723172317231722,55.6058614904088
11.727172717271728,55.61730344819665
11.73117311731173,55.62874182976833
11.735173517351736,55.64017663724751
11.739173917391739,55.651607872756074
11.743174317431745,55.663035538414185
11.747174717471747,55.67445963634018
11.75117511751175,55.68588016865068
11.755175517551756,55.69729713746049
11.759175917591758,55.708710544882685
11.763176317631764,55.72012039302858
11.767176717671767,55.73152668400771
11.771177117711773,55.74292941992786
11.775177517751775,55.754328602895065
11.779177917791781,55.76572423501361
11.783178317831783,55.777116318386
11.787178717871786,55.78850485511302
11.791179117911792,55.799889847293706
11.795179517951794,55.8112712970253
11.7991799179918,55.82264920640337
11.803180318031803,55.83402357752167
11.807180718071809,55.84539441247228
11.811181118111811,55.85676171334547
11.815181518151814,55.86812548222982
11.81918191819182,55.87948572121216
11.823182318231822,55.89084243237759
11.827182718271828,55.90219561780945
11.83118311831183,55.9135452795894
11.835183518351837,55.9248914197973
11.83918391839184,55.93623404051135
11.843184318431842,55.947573143807986
11.847184718471848,55.95890873176193
11.85118511851185,55.97024080644617
11.855185518551856,55.98156936993201
11.859185918591859,55.99289442428896
11.863186318631865,56.0042159715849
11.867186718671867,56.015534013885926
11.87118711871187,56.02684855325647
11.875187518751876,56.03815959175922
11.879187918791878,56.04946713145515
11.883188318831884,56.060771174403556
11.887188718871887,56.072071722661995
11.891189118911893,56.083368778286335
11.895189518951895,56.09466234333073
11.899189918991901,56.10595241984765
11.903190319031903,56.11723900988785
11.907190719071906,56.128522115500374
11.911191119111912,56.139801738732615
11.915191519151914,56.15107788163021
11.91919191919192,56.16235054623714
11.923192319231923,56.1736197345957
11.927192719271929,56.18488544874648
11.931193119311931,56.19614769072836
11.935193519351934,56.207406462578575
11.93919391939194,56.21866176633267
11.943194319431942,56.22991360402447
11.947194719471948,56.24116197768615
11.95119511951195,56.252406889348194
11.955195519551957,56.26364834103942
11.95919591959196,56.27488633478695
11.963196319631962,56.286120872616245
11.967196719671968,56.297351956551104
11.97119711971197,56.308579588613604
11.975197519751976,56.31980377082423
11.979197919791979,56.331024505201725
11.983198319831985,56.342241793763215
11.987198719871987,56.35345563852414
11.99119911991199,56.364666041498275
11.995199519951996,56.37587300469775
11.999199919991998,56.38707653013302
12.003200320032,56.39827661981288
12.007200720072007,56.4094732757445
12.011201120112013,56.42066649993335
12.015201520152019,56.43185629438327
12.019201920192017,56.44304266109644
12.023202320232024,56.45422560207342
12.02720272027203,56.465405119313075
12.031203120312028,56.47658121481264
12.035203520352034,56.48775389056777
12.03920392039204,56.49892314857235
12.043204320432046,56.51008899081875
12.047204720472045,56.5212514192976
12.051205120512051,56.53241043599795
12.055205520552057,56.54356604290722
12.059205920592056,56.55471824201115
12.063206320632062,56.565867035293884
12.067206720672068,56.577012424737916
12.071207120712074,56.58815441232413
12.075207520752073,56.599293000031736
12.07920792079208,56.61042818983839
12.083208320832085,56.621559983720054
12.087208720872084,56.63268838365108
12.09120912091209,56.64381339160427
12.095209520952096,56.65493500955071
12.099209920992102,56.666053239459906
12.103210321032101,56.67716808329976
12.107210721072107,56.68827954303654
12.111211121112113,56.69938762063493
12.115211521152112,56.71049231805794
12.119211921192118,56.72159363726704
12.123212321232124,56.73269158022206
12.12721272127213,56.7437861488812
12.131213121312129,56.75487734520109
12.135213521352135,56.76596517113676
12.139213921392141,56.77704962864162
12.14321432143214,56.78813071966746
12.147214721472146,56.799208446164506
12.151215121512152,56.81028281008139
12.155215521552158,56.821353813365114
12.159215921592157,56.832421457961075
12.163216321632163,56.84348574581317
12.167216721672169,56.8545466788636
12.171217121712168,56.86560425905301
12.175217521752174,56.87665848832049
12.17921792179218,56.88770936860351
12.183218321832186,56.89875690183796
12.187218721872185,56.909801089958144
12.19121912191219,56.92084193489682
12.195219521952197,56.93187943858511
12.199219921992203,56.9429136029526
12.203220322032202,56.953944429927276
12.207220722072208,56.96497192143556
12.211221122112214,56.97599607940232
12.215221522152213,56.98701690575078
12.219221922192219,56.998034402402695
12.223222322232225,57.009048571278186
12.22722272227223,57.020059414295815
12.23122312231223,57.03106693337257
12.235223522352236,57.04207113042392
12.239223922392242,57.05307200736373
12.24322432243224,57.064069566104294
12.247224722472247,57.07506380855641
12.251225122512253,57.086054736629244
12.255225522552259,57.09704235223046
12.259225922592258,57.1080266572661
12.263226322632264,57.119007653640764
12.26722672267227,57.129985343257395
12.271227122712268,57.140959728017414
12.275227522752274,57.15193080982074
12.27922792279228,57.16289859056569
12.283228322832286,57.173863072149075
12.287228722872285,57.184824256466094
12.291229122912291,57.19578214541052
12.295229522952297,57.20673674087447
12.299229922992296,57.21768804474859
12.303230323032302,57.22863605892197
12.307230723072308,57.23958078528216
12.311231123112314,57.25052222571519
12.315231523152313,57.26146038210549
12.31923192319232,57.27239525633608
12.323232323232325,57.28332685028837
12.327232723272324,57.29425516584221
12.33123312331233,57.30518020487603
12.335233523352336,57.31610196926665
12.339233923392342,57.32702046088938
12.343234323432341,57.33793568161799
12.347234723472347,57.34884763332482
12.351235123512353,57.359756317880596
12.355235523552352,57.370661737154535
12.359235923592358,57.3815638930144
12.363236323632364,57.39246278732639
12.36723672367237,57.40335842195518
12.371237123712369,57.41425079876395
12.375237523752375,57.4251399196144
12.379237923792381,57.4360257863667
12.38323832383238,57.44690840087946
12.387238723872386,57.457787765009876
12.391239123912392,57.4686638806136
12.395239523952398,57.47953674954475
12.399239923992397,57.49040637365596
12.403240324032403,57.50127275479841
12.407240724072409,57.512135894821746
12.411241124112408,57.52299579557407
12.415241524152414,57.533852458902096
12.41924192419242,57.54470588665095
12.423242324232426,57.55555608066432
12.427242724272425,57.566403042784344
12.43124312431243,57.577246774851766
12.435243524352437,57.58808727870576
12.439243924392443,57.598924556184045
12.443244324432442,57.609758609122835
12.447244724472448,57.620589439356905
12.451245124512454,57.63141704871951
12.455245524552453,57.642241439042415
12.459245924592459,57.653062612155956
12.463246324632465,57.66388056988896
12.46724672467247,57.674695314068764
12.47124712471247,57.68550684652124
12.475247524752476,57.69631516907082
12.479247924792482,57.70712028354043
12.48324832483248,57.717922191751505
12.487248724872487,57.7287208955241
12.491249124912493,57.7395163966767
12.495249524952499,57.75030869702638
12.499249924992498,57.76109779838871
12.503250325032504,57.77188370257789
12.50725072507251,57.78266641140655
12.511251125112508,57.7934459266859
12.515251525152514,57.80422225022573
12.51925192519252,57.814995383834315
12.523252325232527,57.82576532931852
12.527252725272525,57.8365320884837
12.531253125312531,57.84729566313384
12.535253525352537,57.85805605507141
12.539253925392536,57.868813266097426
12.543254325432542,57.87956729801151
12.547254725472548,57.890318152611776
12.551255125512554,57.90106583169495
12.555255525552553,57.91181033705626
12.55925592559256,57.92255167048955
12.563256325632565,57.93328983378716
12.567256725672564,57.94402482874001
12.57125712571257,57.954756657137644
12.575257525752576,57.96548532076808
12.579257925792582,57.97621082141795
12.583258325832581,57.98693316087243
12.587258725872587,57.997652340915295
12.591259125912593,58.00836836332886
12.595259525952592,58.01908122989399
12.599259925992598,58.02979094239021
12.603260326032604,58.04049750259553
12.60726072607261,58.051200912286546
12.611261126112609,58.061901173238454
12.615261526152615,58.07259828722504
12.619261926192621,58.08329225601865
12.62326232623262,58.093983081390185
12.627262726272626,58.1046707651092
12.631263126312632,58.11535530894375
12.635263526352638,58.12603671466052
12.639263926392637,58.136714984024756
12.643264326432643,58.147390118800345
12.647264726472649,58.1580621207497
12.651265126512648,58.16873099163384
12.655265526552654,58.17939673321243
12.65926592659266,58.19005934724365
12.663266326632666,58.20071883548431
12.667266726672665,58.2113751996898
12.67126712671267,58.22202844161416
12.675267526752677,58.232678563009955
12.679267926792683,58.2433255656284
12.683268326832682,58.253969451219284
12.687268726872688,58.26461022153103
12.691269126912694,58.27524787831063
12.695269526952693,58.28588242330368
12.699269926992699,58.29651385825445
12.703270327032705,58.307142184905736
12.70727072707271,58.317767404998975
12.71127112711271,58.328389520274214
12.715271527152716,58.339008532470125
12.719271927192722,58.349624443323975
12.72327232723272,58.36023725457166
12.727272727272727,58.370846967947685
12.731273127312733,58.38145358518517
12.735273527352739,58.392057108015884
12.739273927392738,58.40265753817013
12.743274327432744,58.413254877376964
12.74727472747275,58.42384912736396
12.751275127512748,58.43444028985735
12.755275527552755,58.445028366582
12.75927592759276,58.45561335926142
12.763276327632767,58.46619526961769
12.767276727672765,58.47677409937157
12.771277127712771,58.48734985024245
12.775277527752777,58.49792252394834
12.779277927792776,58.50849212220586
12.783278327832782,58.51905864673032
12.787278727872788,58.52962209923563
12.791279127912794,58.54018248143435
12.795279527952793,58.55073979503764
12.7992799279928,58.561294041755396
12.803280328032805,58.57184522329606
12.807280728072804,58.582393341366746
12.81128112811281,58.592938397673244
12.815281528152816,58.603480393919966
12.819281928192822,58.61401933180996
12.823282328232821,58.624555213044935
12.827282728272827,58.63508803932528
12.831283128312833,58.64561781234997
12.835283528352832,58.656144533816686
12.839283928392838,58.666668205421765
12.843284328432844,58.67718882886015
12.84728472847285,58.6877064058255
12.851285128512849,58.698220938010074
12.855285528552855,58.70873242710486
12.859285928592861,58.719240874799446
12.86328632863286,58.729746282782095
12.867286728672866,58.74024865273977
12.871287128712872,58.75074798635807
12.875287528752878,58.76124428532125
12.879287928792877,58.77173755131223
12.883288328832883,58.78222778601265
12.887288728872889,58.79271499110276
12.891289128912895,58.80319916826152
12.895289528952894,58.81368031916652
12.8992899289929,58.824158445494085
12.903290329032906,58.83463354891917
12.907290729072905,58.8451056311154
12.91129112911291,58.85557469375515
12.915291529152917,58.866040738509376
12.919291929192923,58.876503767047765
12.923292329232922,58.88696378103868
12.927292729272928,58.89742078214919
12.931293129312934,58.90787477204503
12.935293529352933,58.91832575239056
12.939293929392939,58.92877372484896
12.943294329432945,58.939218691081976
12.94729472947295,58.94966065275012
12.95129512951295,58.960099611512504
12.955295529552956,58.97053556902707
12.959295929592962,58.980968526950335
12.96329632963296,58.99139848693756
12.967296729672967,59.001825450642706
12.971297129712973,59.01224941971842
12.975297529752979,59.022670395816036
12.979297929792978,59.03308838058558
12.983298329832984,59.04350337567584
12.98729872987299,59.05391538273424
12.991299129912989,59.064324403406935
12.995299529952995,59.074730439338815
12.999299929993,59.085133492173405
13.003300330033007,59.09553356355299
13.007300730073005,59.105930655118534
13.011301130113011,59.11632476850977
13.015301530153017,59.12671590536507
13.019301930193016,59.13710406732153
13.023302330233022,59.147489256015035
13.027302730273028,59.15787147308009
13.031303130313034,59.16825072014996
13.035303530353033,59.1786269988566
13.03930393039304,59.189000310830764
13.043304330433045,59.199370657701834
13.047304730473044,59.209738041097914
13.05130513051305,59.22010246264594
13.055305530553056,59.230463923971456
13.059305930593062,59.24082242669878
13.063306330633061,59.25117797245091
13.067306730673067,59.261530562849664
13.071307130713073,59.27188019951553
13.075307530753072,59.28222688406769
13.079307930793078,59.29257061812414
13.083308330833084,59.30291140330155
13.08730873087309,59.31324924121536
13.09130913091309,59.32358413347969
13.095309530953095,59.333916081707464
13.099309930993101,59.3442450875103
13.1033103310331,59.35457115249856
13.107310731073106,59.364894278281376
13.111311131113112,59.37521446646658
13.115311531153118,59.385531718660786
13.119311931193117,59.39584603646928
13.123312331233123,59.40615742149621
13.127312731273129,59.41646587534438
13.131313131313135,59.42677139961535
13.135313531353134,59.43707399590944
13.13931393139314,59.44737366582575
13.143314331433146,59.4576704109621
13.147314731473145,59.467964232915044
13.151315131513151,59.47825513327995
13.155315531553157,59.48854311365089
13.159315931593163,59.4988281756207
13.163316331633162,59.50911032078096
13.167316731673168,59.519389550722074
13.171317131713174,59.52966586703313
13.175317531753173,59.53993927130199
13.179317931793179,59.55020976511533
13.183318331833185,59.56047735005855
13.18731873187319,59.570742027715795
13.19131913191319,59.581003799670015
13.195319531953196,59.5912626675029
13.199319931993202,59.60151863279494
13.2033203320332,59.611771697125334
13.207320732073207,59.62202186207213
13.211321132113213,59.6322691292121
13.215321532153219,59.64251350012079
13.219321932193218,59.6527549763725
13.223322332233224,59.66299355954039
13.22732273227323,59.67322925119631
13.231323132313229,59.6834620529109
13.235323532353235,59.69369196625362
13.23932393239324,59.70391899279267
13.243324332433247,59.714143134095075
13.247324732473245,59.72436439172656
13.251325132513252,59.734582767251744
13.255325532553258,59.74479826223394
13.259325932593256,59.755010878235296
13.263326332633262,59.76522061681674
13.267326732673268,59.77542747953797
13.271327132713274,59.78563146795749
13.275327532753273,59.79583258363256
13.27932793279328,59.80603082811931
13.283328332833285,59.81622620297259
13.287328732873284,59.82641870974605
13.29132913291329,59.83660834999219
13.295329532953296,59.846795125262254
13.299329932993302,59.8569790371063
13.303330333033301,59.86716008707317
13.307330733073307,59.87733827671055
13.311331133113313,59.887513607564884
13.315331533153312,59.89768608118142
13.319331933193318,59.907855699104246
13.323332333233324,59.91802246287623
13.32733273327333,59.92818637403903
13.33133313331333,59.93834743413313
13.335333533353335,59.94850564469784
13.339333933393341,59.95866100727124
13.34333433343334,59.96881352339023
13.347334733473346,59.97896319459057
13.351335133513352,59.98911002240677
13.355335533553358,59.99925400837219
13.359335933593357,60.009395154018954
13.363336333633363,60.019533460878094
13.367336733673369,60.02966893047939
13.371337133713375,60.03980156435146
13.375337533753374,60.0499313640217
13.37933793379338,60.06005833101644
13.383338333833386,60.07018246686071
13.387338733873385,60.0803037730784
13.391339133913391,60.09042225119227
13.395339533953397,60.100537902723886
13.399339933993403,60.11065072919358
13.403340334033402,60.120760732120566
13.407340734073408,60.13086791302291
13.411341134113414,60.140972273417454
13.415341534153413,60.15107381481988
13.419341934193419,60.16117253874475
13.423342334233425,60.17126844670541
13.42734273427343,60.181361540214056
13.43134313431343,60.19145182078171
13.435343534353436,60.201539289918244
13.439343934393442,60.21162394913239
13.44334433443344,60.22170579993164
13.447344734473447,60.23178484382244
13.451345134513453,60.24186108230998
13.455345534553459,60.25193451689833
13.459345934593458,60.262005149090406
13.463346334633464,60.27207298038798
13.46734673467347,60.282138012291654
13.471347134713469,60.29220024630084
13.475347534753475,60.302259683913874
13.47934793479348,60.3123163266279
13.483348334833487,60.32237017593891
13.487348734873486,60.33242123334173
13.491349134913492,60.34246950033008
13.495349534953498,60.35251497839652
13.499349934993496,60.36255766903245
13.503350335033502,60.37259757372814
13.507350735073508,60.38263469397272
13.511351135113514,60.392669031254144
13.515351535153513,60.40270058705925
13.51935193519352,60.41272936287377
13.523352335233525,60.42275536018224
13.527352735273524,60.43277858046806
13.53135313531353,60.44279902521358
13.535353535353536,60.452816695899884
13.539353935393542,60.46283159400703
13.543354335433541,60.47284372101386
13.547354735473547,60.48285307839817
13.551355135513553,60.49285966763655
13.555355535553552,60.50286349020449
13.559355935593558,60.51286454757636
13.563356335633564,60.522862841225404
13.56735673567357,60.532858372623714
13.57135713571357,60.54285114324223
13.575357535753575,60.552841154550876
13.579357935793581,60.56282840801835
13.58335833583358,60.57281290511225
13.587358735873586,60.58279464729909
13.591359135913592,60.59277363604423
13.595359535953598,60.60274987281191
13.599359935993597,60.61272335906524
13.603360336033603,60.62269409626629
13.607360736073609,60.632662085875914
13.611361136113615,60.642627329353914
13.615361536153614,60.65258982815892
13.61936193619362,60.66254958374855
13.623362336233626,60.67250659757921
13.627362736273625,60.68246087110623
13.631363136313631,60.692412405783855
13.635363536353637,60.702361203065195
13.639363936393643,60.712307264402256
13.643364336433642,60.72225059124591
13.647364736473648,60.73219118504601
13.651365136513654,60.74212904725122
13.655365536553653,60.75206417930911
13.659365936593659,60.76199658266621
13.663366336633665,60.77192625876787
13.66736673667367,60.781853209058404
13.67136713671367,60.79177743498096
13.675367536753676,60.801698937977676
13.679367936793682,60.81161771948952
13.68336833683368,60.821533780956365
13.687368736873687,60.831447123817064
13.691369136913693,60.8413577495093
13.695369536953699,60.85126565946968
13.699369936993698,60.86117085513374
13.703370337033704,60.87107333793592
13.70737073707371,60.88097310930955
13.711371137113709,60.89087017068688
13.715371537153715,60.900764523499106
13.71937193719372,60.910656169176285
13.723372337233727,60.92054510914744
13.727372737273726,60.93043134484045
13.731373137313732,60.94031487768216
13.735373537353738,60.95019570909834
13.739373937393736,60.96007384051361
13.743374337433742,60.969949273351595
13.747374737473748,60.9798220090348
13.751375137513755,60.98969204898463
13.755375537553753,60.999559394621436
13.75937593759376,61.009424047364526
13.763376337633765,61.01928600863207
13.767376737673764,61.02914527984121
13.77137713771377,61.03900186240799
13.775377537753776,61.04885575774741
13.779377937793782,61.05870696727338
13.783378337833781,61.0685554923987
13.787378737873787,61.0784013345352
13.791379137913793,61.088244495093555
13.795379537953792,61.09808497548339
13.799379937993798,61.10792277711331
13.803380338033804,61.1177579013908
13.80738073807381,61.12759034972232
13.81138113811381,61.13742012351322
13.815381538153815,61.14724722416787
13.819381938193821,61.157071653089496
13.82338233823382,61.16689341168028
13.827382738273826,61.1767125013414
13.831383138313832,61.18652892347292
13.835383538353838,61.196342679473865
13.839383938393837,61.20615377074221
13.843384338433843,61.21596219867487
13.847384738473849,61.22576796466772
13.851385138513855,61.23557107011555
13.855385538553854,61.24537151641211
13.85938593859386,61.25516930495014
13.863386338633866,61.26496443712128
13.867386738673865,61.27475691431612
13.871387138713871,61.28454673792426
13.875387538753877,61.294333909334206
13.879387938793883,61.30411842993341
13.883388338833882,61.31390030110829
13.887388738873888,61.32367952424426
13.891389138913894,61.333456100725634
13.895389538953893,61.34323003193571
13.899389938993899,61.35300131925677
13.903390339033905,61.362769964070004
13.90739073907391,61.3725359677556
13.91139113911391,61.38229933169267
13.915391539153916,61.39206005725937
13.919391939193922,61.40181814583274
13.92339233923392,61.411573598788806
13.927392739273927,61.42132641750258
13.931393139313933,61.43107660334802
13.935393539353939,61.440824157698074
13.939393939393938,61.45056908192462
13.943394339433944,61.46031137739857
13.94739473947395,61.470051045489754
13.951395139513949,61.47978808756695
13.955395539553955,61.48952250499802
13.95939593959396,61.49925429914968
13.963396339633967,61.50898347138769
13.967396739673966,61.51871002307674
13.971397139713972,61.52843395558056
13.975397539753978,61.53815527026179
13.979397939793976,61.54787396848209
13.983398339833983,61.5575900516021
13.987398739873989,61.56730352098143
13.991399139913995,61.57701437797867
13.995399539953993,61.586722623951374
13.999399939994,61.59642826025613
14.003400340034005,61.60613128824847
14.007400740074004,61.61583170928291
14.01140114011401,61.625529524712995
14.015401540154016,61.635224735891214
14.019401940194022,61.64491734416906
14.023402340234021,61.654607350897
14.027402740274027,61.66429475742453
14.031403140314033,61.67397956510011
14.035403540354032,61.683661775271176
14.039403940394038,61.69334138928422
14.043404340434044,61.703018408484645
14.04740474047405,61.7126928342169
14.05140514051405,61.72236466782442
14.055405540554055,61.732033910649655
14.059405940594061,61.74170056403403
14.06340634063406,61.751364629317955
14.067406740674066,61.76102610784088
14.071407140714072,61.77068500094123
14.075407540754078,61.780341309956434
14.079407940794077,61.789995036222926
14.083408340834083,61.79964618107617
14.08740874087409,61.809294745850586
14.091409140914095,61.81894073187962
14.095409540954094,61.82858414049572
14.0994099409941,61.83822497303039
14.103410341034106,61.84786323081408
14.107410741074105,61.85749891517626
14.111411141114111,61.86713202744544
14.115411541154117,61.876762568949125
14.119411941194123,61.88639054101382
14.123412341234122,61.896015944965036
14.127412741274128,61.905638782127355
14.131413141314134,61.91525905382432
14.135413541354133,61.92487676137848
14.139413941394139,61.93449190611146
14.143414341434145,61.944104489343864
14.147414741474151,61.95371451239531
14.15141514151415,61.96332197658444
14.155415541554156,61.97292688322892
14.159415941594162,61.98252923364546
14.16341634163416,61.992129029149744
14.167416741674167,62.00172627105653
14.171417141714173,62.01132096067957
14.175417541754179,62.02091309933164
14.179417941794178,62.03050268832455
14.183418341834184,62.040089728969164
14.18741874187419,62.049674222575305
14.191419141914189,62.05925617045189
14.195419541954195,62.06883557390685
14.1994199419942,62.078412434247134
14.203420342034207,62.087986752778725
14.207420742074206,62.097558530806616
14.211421142114212,62.10712776963492
14.215421542154218,62.11669447056668
14.219421942194217,62.126258634904
14.223422342234223,62.135820263948084
14.227422742274229,62.1453793589991
14.231423142314235,62.154935921356284
14.235423542354233,62.164489952317886
14.23942394239424,62.17404145318127
14.243424342434245,62.18359042524275
14.247424742474244,62.193136869797705
14.25142514251425,62.20268078814062
14.255425542554256,62.21222218156494
14.259425942594262,62.221761051363195
14.263426342634261,62.23129739882693
14.267426742674267,62.240831225246815
14.271427142714273,62.250362531912465
14.275427542754272,62.25989132011259
14.279427942794278,62.26941759113497
14.283428342834284,62.2789413462664
14.28742874287429,62.28846258679275
14.29142914291429,62.29798131399889
14.295429542954295,62.30749752916884
14.299429942994301,62.317011233585575
14.3034303430343,62.32652242853116
14.307430743074306,62.33603111528676
14.311431143114312,62.34553729513251
14.315431543154318,62.35504096934768
14.319431943194317,62.36454213921052
14.323432343234323,62.37404080599843
14.32743274327433,62.38353697098779
14.331433143314335,62.393030635454096
14.335433543354334,62.40252180067184
14.33943394339434,62.41201046791468
14.343434343434346,62.421496638455224
14.347434743474345,62.430980313565186
14.351435143514351,62.4404614945154
14.355435543554357,62.44994018257568
14.359435943594363,62.45941637901497
14.363436343634362,62.468890085101215
14.367436743674368,62.47836130210151
14.371437143714374,62.48783003128196
14.375437543754373,62.497296273907736
14.379437943794379,62.50676003124315
14.383438343834385,62.51622130455149
14.387438743874391,62.525680095095204
14.39143914391439,62.53513640413572
14.395439543954396,62.54459023293364
14.399439943994402,62.55404158274857
14.4034403440344,62.56349045483922
14.407440744074407,62.57293685046337
14.411441144114413,62.58238077087789
14.415441544154419,62.591822217338716
14.419441944194418,62.601261191100825
14.423442344234424,62.61069769341837
14.42744274427443,62.620131725544525
14.431443144314429,62.629563288731504
14.435443544354435,62.638992384230704
14.43944394439444,62.64841901329252
14.443444344434447,62.65784317716648
14.447444744474446,62.66726487710115
14.451445144514452,62.67668411434425
14.455445544554458,62.68610089014254
14.459445944594457,62.695515205741856
14.463446344634463,62.704927062387185
14.467446744674469,62.71433646132254
14.471447144714475,62.72374340379104
14.475447544754473,62.733147891034896
14.47944794479448,62.74254992429545
14.483448344834486,62.7519495048131
14.487448744874484,62.7613466338273
14.49144914491449,62.7707413125767
14.495449544954496,62.78013354229895
14.499449944994502,62.78952332423086
14.503450345034501,62.798910659608254
14.507450745074507,62.808295549666184
14.511451145114513,62.8176779956387
14.515451545154512,62.82705799875894
14.519451945194518,62.83643556025924
14.523452345234524,62.845810681370956
14.52745274527453,62.85518336332455
14.53145314531453,62.86455360734962
14.535453545354535,62.873921414674875
14.539453945394541,62.88328678652809
14.54345434543454,62.89264972413614
14.547454745474546,62.902010228725075
14.551455145514552,62.91136830151997
14.555455545554558,62.920723943745074
14.559455945594557,62.93007715662368
14.563456345634563,62.93942794137827
14.56745674567457,62.94877629923036
14.571457145714575,62.95812223140063
14.575457545754574,62.96746573910882
14.57945794579458,62.97680682357386
14.583458345834586,62.98614548601371
14.587458745874585,62.995481727645505
14.591459145914591,63.004815549685475
14.595459545954597,63.01414695334896
14.599459945994603,63.02347593985042
14.603460346034602,63.03280251040343
14.607460746074608,63.0421266662207
14.611461146114614,63.05144840851405
14.615461546154613,63.0607677384944
14.619461946194619,63.07008465737184
14.623462346234625,63.079399166355536
14.627462746274631,63.08871126665378
14.63146314631463,63.098020959474006
14.635463546354636,63.10732824602279
14.639463946394642,63.116633127505786
14.64346434643464,63.12593560512779
14.647464746474647,63.13523568009276
14.651465146514653,63.14453335360375
14.655465546554659,63.15382862686292
14.659465946594658,63.1631215010716
14.663466346634664,63.172411977430244
14.66746674667467,63.18170005713844
14.671467146714669,63.19098574139484
14.675467546754675,63.20026903139736
14.67946794679468,63.20954992834294
14.683468346834687,63.21882843342767
14.687468746874686,63.2281045478468
14.691469146914692,63.23737827279474
14.695469546954698,63.246649609464974
14.699469946994697,63.25591855905015
14.703470347034703,63.265185122742075
14.707470747074709,63.274449301731686
14.711471147114715,63.28371109720904
14.715471547154714,63.292970510363325
14.71947194719472,63.30222754238292
14.723472347234726,63.31148219445533
14.727472747274724,63.32073446776714
14.73147314731473,63.329984363504174
14.735473547354736,63.33923188285133
14.739473947394742,63.34847702699269
14.743474347434741,63.35771979711145
14.747474747474747,63.36696019438999
14.751475147514753,63.37619822000981
14.755475547554752,63.385433875151556
14.759475947594758,63.39466716099505
14.763476347634764,63.40389807871926
14.76747674767477,63.413126629502266
14.77147714771477,63.42235281452132
14.775477547754775,63.431576634952854
14.779477947794781,63.44079809197242
14.78347834783478,63.45001718675472
14.787478747874786,63.459233920473665
14.791479147914792,63.46844829430224
14.795479547954798,63.477660309412656
14.799479947994797,63.48686996697622
14.803480348034803,63.49607726816347
14.80748074807481,63.505282214144025
14.811481148114815,63.51448480608673
14.815481548154814,63.5236850451595
14.81948194819482,63.53288293252955
14.823482348234826,63.54207846936314
14.827482748274825,63.55127165682571
14.831483148314831,63.56046249608191
14.835483548354837,63.569650988295514
14.839483948394843,63.57883713462949
14.843484348434842,63.5880209362459
14.847484748474848,63.59720239430607
14.851485148514854,63.60638150997047
14.855485548554853,63.615558284398645
14.859485948594859,63.62473271874945
14.863486348634865,63.633904814180795
14.867486748674871,63.643074571849816
14.87148714871487,63.6522419929128
14.875487548754876,63.661407078525244
14.879487948794882,63.67056982984175
14.88348834883488,63.67973024801613
14.887488748874887,63.68888833420139
14.891489148914893,63.698044089549676
14.895489548954899,63.70719751521232
14.899489948994898,63.716348612339814
14.903490349034904,63.72549738208189
14.90749074907491,63.73464382558739
14.911491149114909,63.74378794400433
14.915491549154915,63.75292973847998
14.91949194919492,63.7620692101607
14.923492349234927,63.771206360192096
14.927492749274926,63.7803411897189
14.931493149314932,63.78947369988509
14.935493549354938,63.7986038918338
14.939493949394937,63.80773176670729
14.943494349434943,63.816857325647106
14.947494749474949,63.82598056979391
14.951495149514955,63.835101500287564
14.955495549554954,63.8442201182671
14.95949594959496,63.8533364248708
14.963496349634966,63.86245042123607
14.967496749674964,63.87156210849951
14.97149714971497,63.88067148779695
14.975497549754976,63.88977856026339
14.979497949794983,63.89888332703299
14.983498349834981,63.90798578923912
14.987498749874987,63.91708594801439
14.991499149914993,63.92618380449054
14.995499549954992,63.93527935979852
14.999499949994998,63.94437261506851
15.003500350035004,63.95346357142983
15.00750075007501,63.962552230011035
15.01150115011501,63.971638591939836
15.015501550155015,63.98072265834322
15.019501950195021,63.98980443034729
15.02350235023502,63.99888390907737
15.027502750275026,64.00796109565803
15.031503150315032,64.01703599121298
15.035503550355038,64.02610859686517
15.039503950395037,64.03517891373671
15.043504350435043,64.04424694294897
15.04750475047505,64.05331268562247
15.051505150515055,64.06237614287699
15.055505550555054,64.07143731583142
15.05950595059506,64.08049620560399
15.063506350635066,64.08955281331203
15.067506750675065,64.09860714007208
15.071507150715071,64.10765918699997
15.075507550755077,64.11670895521067
15.079507950795083,64.12575644581837
15.083508350835082,64.13480165993644
15.087508750875088,64.14384459867756
15.091509150915094,64.15288526315355
15.095509550955093,64.1619236544754
15.099509950995099,64.1709597737534
15.103510351035105,64.179993622097
15.107510751075111,64.18902520061488
15.11151115111511,64.19805451041493
15.115511551155116,64.2070815526043
15.119511951195122,64.21610632828926
15.12351235123512,64.22512883857536
15.127512751275127,64.23414908456739
15.131513151315133,64.24316706736931
15.135513551355139,64.25218278808434
15.139513951395138,64.26119624781485
15.143514351435144,64.27020744766253
15.14751475147515,64.27921638872819
15.151515151515149,64.28822307211193
15.155515551555155,64.2972274989131
15.15951595159516,64.30622967023017
15.163516351635167,64.3152295871609
15.167516751675166,64.32422725080225
15.171517151715172,64.33322266225048
15.175517551755178,64.34221582260095
15.179517951795177,64.35120673294834
15.183518351835183,64.36019539438657
15.187518751875189,64.36918180800868
15.191519151915195,64.37816597490706
15.195519551955194,64.38714789617323
15.1995199519952,64.39612757289805
15.203520352035206,64.40510500617152
15.207520752075204,64.41408019708287
15.21152115211521,64.42305314672062
15.215521552155217,64.43202385617252
15.219521952195223,64.44099232652549
15.223522352235221,64.44995855886573
15.227522752275227,64.4589225542787
15.231523152315233,64.46788431384903
15.235523552355232,64.47684383866063
15.239523952395238,64.48580112979666
15.243524352435244,64.49475618833948
15.24752475247525,64.5037090153707
15.25152515251525,64.51265961197117
15.255525552555255,64.52160797922102
15.259525952595261,64.53055411819955
15.26352635263526,64.53949802998534
15.267526752675266,64.54843971565622
15.271527152715272,64.55737917628925
15.275527552755278,64.56631641296073
15.279527952795277,64.5752514267462
15.283528352835283,64.58418421872048
15.28752875287529,64.59311478995758
15.291529152915295,64.60204314153081
15.295529552955294,64.61096927451266
15.2995299529953,64.61989318997496
15.303530353035306,64.62881488898871
15.307530753075305,64.63773437262418
15.311531153115311,64.64665164195091
15.315531553155317,64.65556669803767
15.319531953195323,64.66447954195249
15.323532353235322,64.67339017476263
15.327532753275328,64.68229859753464
15.331533153315334,64.6912048113343
15.335533553355333,64.70010881722662
15.339533953395339,64.70901061627593
15.343534353435345,64.71791020954576
15.347534753475351,64.72680759809892
15.35153515351535,64.73570278299744
15.355535553555356,64.74459576530265
15.359535953595362,64.75348654607511
15.36353635363536,64.76237512637465
15.367536753675367,64.77126150726038
15.371537153715373,64.78014568979064
15.375537553755379,64.78902767502304
15.379537953795378,64.79790746401441
15.383538353835384,64.80678505782095
15.38753875387539,64.81566045749798
15.391539153915389,64.8245336641002
15.395539553955395,64.83340467868152
15.3995399539954,64.84227350229511
15.403540354035407,64.85114013599345
15.407540754075406,64.86000458082819
15.411541154115412,64.86886683785038
15.415541554155418,64.87772690811022
15.419541954195417,64.88658479265723
15.423542354235423,64.89544049254022
15.427542754275429,64.90429400880721
15.431543154315435,64.91314534250554
15.435543554355434,64.92199449468177
15.43954395439544,64.93084146638179
15.443544354435446,64.93968625865072
15.447544754475445,64.94852887253296
15.45154515451545,64.95736930907219
15.455545554555457,64.96620756931136
15.459545954595463,64.97504365429269
15.463546354635461,64.98387756505768
15.467546754675467,64.99270930264711
15.471547154715473,65.00153886810102
15.475547554755472,65.01036626245872
15.479547954795478,65.01919148675886
15.483548354835484,65.02801454203929
15.48754875487549,65.03683542933716
15.49154915491549,65.04565414968891
15.495549554955495,65.05447070413028
15.499549954995501,65.06328509369627
15.5035503550355,65.07209731942112
15.507550755075506,65.08090738233842
15.511551155115512,65.08971528348103
15.515551555155518,65.09852102388103
15.519551955195517,65.10732460456987
15.523552355235523,65.11612602657824
15.52755275527553,65.1249252909361
15.531553155315535,65.13372239867273
15.535553555355534,65.14251735081666
15.53955395539554,65.15131014839577
15.543554355435546,65.16010079243713
15.547554755475545,65.16888928396719
15.551555155515551,65.17767562401166
15.555555555555557,65.18645981359549
15.559555955595563,65.19524185374301
15.563556355635562,65.20402174547775
15.567556755675568,65.21279948982259
15.571557155715574,65.22157508779969
15.575557555755573,65.23034854043048
15.579557955795579,65.23911984873573
15.583558355835585,65.24788901373546
15.587558755875591,65.25665603644899
15.59155915591559,65.26542091789493
15.595559555955596,65.27418365909122
15.599559955995602,65.28294426105509
15.6035603560356,65.29170272480302
15.607560756075607,65.30045905135084
15.611561156115613,65.30921324171366
15.615561556155619,65.31796529690588
15.619561956195618,65.32671521794117
15.623562356235624,65.33546300583261
15.62756275627563,65.34420866159245
15.631563156315629,65.3529521862323
15.635563556355635,65.3616935807631
15.63956395639564,65.37043284619504
15.643564356435647,65.37916998353765
15.647564756475646,65.38790499379972
15.651565156515652,65.39663787798942
15.655565556555658,65.40536863711414
15.659565956595657,65.4140972721806
15.663566356635663,65.42282378419488
15.667566756675669,65.43154817416232
15.671567156715675,65.44027044308756
15.675567556755674,65.44899059197455
15.67956795679568,65.45770862182658
15.683568356835686,65.46642453364623
15.687568756875685,65.47513832843538
15.69156915691569,65.48385000719524
15.695569556955697,65.49255957092632
15.699569956995703,65.50126702062845
15.703570357035701,65.50997235730073
15.707570757075707,65.51867558194162
15.711571157115714,65.52737669554892
15.715571557155712,65.53607569911966
15.719571957195718,65.54477259365026
15.723572357235724,65.55346738013641
15.72757275727573,65.56216005957315
15.73157315731573,65.57085063295477
15.735573557355735,65.57953910127499
15.739573957395741,65.58822546552673
15.74357435743574,65.59690972670231
15.747574757475746,65.60559188579333
15.751575157515752,65.61427194379073
15.755575557555758,65.62294990168475
15.759575957595757,65.63162576046494
15.763576357635763,65.64029952112023
15.76757675767577,65.64897118463882
15.771577157715775,65.65764075200825
15.775577557755774,65.66630822421534
15.77957795779578,65.67497360224633
15.783578357835786,65.68363688708669
15.787578757875785,65.69229807972127
15.791579157915791,65.70095718113421
15.795579557955797,65.70961419230905
15.799579957995803,65.71826911422852
15.803580358035802,65.7269219478748
15.807580758075808,65.73557269422935
15.811581158115814,65.74422135427297
15.815581558155813,65.75286792898576
15.819581958195819,65.76151241934721
15.823582358235825,65.77015482633608
15.827582758275831,65.77879515093049
15.83158315831583,65.78743339410786
15.835583558355836,65.79606955684504
15.839583958395842,65.80470364011805
15.843584358435841,65.81333564490237
15.847584758475847,65.8219655721728
15.851585158515853,65.83059342290343
15.855585558555859,65.83921919806771
15.859585958595858,65.8478428986384
15.863586358635864,65.85646452558767
15.86758675867587,65.86508407988693
15.871587158715869,65.87370156250697
15.875587558755875,65.88231697441793
15.87958795879588,65.8909303165893
15.883588358835887,65.89954158998987
15.887588758875886,65.90815079558777
15.891589158915892,65.91675793435051
15.895589558955898,65.92536300724491
15.899589958995897,65.93396601523713
15.903590359035903,65.94256695929269
15.907590759075909,65.95116584037646
15.911591159115915,65.95976265945261
15.915591559155914,65.96835741748468
15.91959195919592,65.97695011543559
15.923592359235926,65.98554075426753
15.927592759275925,65.99412933494207
15.93159315931593,66.00271585842016
15.935593559355937,66.01130032566206
15.939593959395943,66.01988273762737
15.943594359435941,66.02846309527506
15.947594759475948,66.03704139956345
15.951595159515954,66.04561765145019
15.955595559555952,66.05419185189226
15.959595959595958,66.06276400184606
15.963596359635964,66.07133410226729
15.96759675967597,66.079902154111
15.97159715971597,66.08846815833158
15.975597559755975,66.09703211588283
15.979597959795981,66.10559402771784
15.98359835983598,66.11415389478911
15.987598759875986,66.12271171804844
15.991599159915992,66.13126749844702
15.995599559955998,66.13982123693536
15.999599959995997,66.14837293446335
16.003600360036003,66.15692259198028
16.00760076007601,66.1654702104347
16.011601160116015,66.1740157907746
16.015601560156014,66.18255933394725
16.01960196019602,66.1911008408994
16.023602360236026,66.19964031257702
16.027602760276025,66.20817774992553
16.03160316031603,66.21671315388967
16.035603560356037,66.22524652541357
16.039603960396043,66.23377786544069
16.043604360436042,66.24230717491386
16.047604760476048,66.25083445477532
16.051605160516054,66.25935970596659
16.055605560556053,66.26788292942861
16.05960596059606,66.27640412610167
16.063606360636065,66.28492329692543
16.06760676067607,66.2934404428389
16.07160716071607,66.30195556478044
16.075607560756076,66.31046866368786
16.079607960796082,66.31897974049824
16.08360836083608,66.32748879614805
16.087608760876087,66.33599583157317
16.091609160916093,66.34450084770883
16.0956095609561,66.35300384548958
16.099609960996098,66.3615048258494
16.103610361036104,66.37000378972162
16.10761076107611,66.37850073803897
16.11161116111611,66.38699567173346
16.115611561156115,66.39548859173657
16.11961196119612,66.40397949897911
16.123612361236127,66.41246839439127
16.127612761276126,66.4209552789026
16.13161316131613,66.42944015344206
16.135613561356138,66.43792301893792
16.139613961396137,66.44640387631789
16.143614361436143,66.45488272650903
16.14761476147615,66.46335957043777
16.151615161516155,66.47183440902994
16.155615561556154,66.48030724321069
16.15961596159616,66.48877807390461
16.163616361636166,66.49724690203566
16.167616761676165,66.50571372852713
16.17161716171617,66.51417855430174
16.175617561756177,66.52264138028158
16.179617961796183,66.53110220738812
16.18361836183618,66.53956103654217
16.187618761876188,66.54801786866399
16.191619161916194,66.55647270467317
16.195619561956192,66.56492554548869
16.1996199619962,66.57337639202895
16.203620362036204,66.5818252452117
16.20762076207621,66.59027210595406
16.21162116211621,66.59871697517256
16.215621562156215,66.60715985378314
16.21962196219622,66.61560074270108
16.22362236223622,66.62403964284103
16.227622762276226,66.63247655511711
16.231623162316232,66.64091148044272
16.23562356235624,66.64934441973078
16.239623962396237,66.65777537389343
16.243624362436243,66.66620434384237
16.24762476247625,66.67463133048858
16.251625162516255,66.68305633474245
16.255625562556254,66.69147935751377
16.25962596259626,66.69990039971175
16.263626362636266,66.70831946224494
16.267626762676265,66.71673654602131
16.27162716271627,66.72515165194822
16.275627562756277,66.73356478093243
16.279627962796283,66.74197593388006
16.283628362836282,66.75038511169666
16.287628762876288,66.75879231528717
16.291629162916294,66.76719754555592
16.295629562956293,66.77560080340662
16.2996299629963,66.7840020897424
16.303630363036305,66.7924014054658
16.30763076307631,66.80079875147868
16.31163116311631,66.80919412868239
16.315631563156316,66.81758753797763
16.319631963196322,66.82597898026452
16.32363236323632,66.83436845644253
16.327632763276327,66.84275596741064
16.331633163316333,66.8511415140671
16.33563356335634,66.85952509730964
16.339633963396338,66.86790671803534
16.343634363436344,66.87628637714077
16.34763476347635,66.8846640755218
16.35163516351635,66.89303981407375
16.355635563556355,66.90141359369137
16.35963596359636,66.90978541526877
16.363636363636367,66.91815527969949
16.367636763676366,66.92652318787641
16.371637163716372,66.93488914069195
16.375637563756378,66.94325313903782
16.379637963796377,66.95161518380516
16.383638363836383,66.95997527588455
16.38763876387639,66.96833341616593
16.391639163916395,66.97668960553872
16.395639563956394,66.98504384489166
16.3996399639964,66.99339613511299
16.403640364036406,67.00174647709026
16.407640764076405,67.0100948717105
16.41164116411641,67.01844131986016
16.415641564156417,67.02678582242504
16.419641964196423,67.03512838029042
16.42364236423642,67.04346899434091
16.427642764276428,67.05180766546063
16.431643164316434,67.06014439453303
16.435643564356432,67.06847918244101
16.43964396439644,67.0768120300669
16.443644364436445,67.08514293829244
16.44764476447645,67.09347190799872
16.45164516451645,67.1017989400663
16.455645564556455,67.11012403537521
16.45964596459646,67.11844719480482
16.46364636463646,67.12676841923387
16.467646764676466,67.13508770954067
16.471647164716472,67.14340506660282
16.47564756475648,67.1517204912974
16.479647964796477,67.16003398450086
16.483648364836483,67.1683455470891
16.48764876487649,67.1766551799375
16.491649164916495,67.18496288392073
16.495649564956494,67.19326865991297
16.4996499649965,67.20157250878782
16.503650365036506,67.20987443141829
16.507650765076505,67.21817442867676
16.51165116511651,67.22647250143513
16.515651565156517,67.23476865056466
16.519651965196523,67.24306287693602
16.523652365236522,67.25135518141937
16.527652765276528,67.25964556488425
16.531653165316534,67.26793402819963
16.535653565356533,67.27622057223387
16.53965396539654,67.28450519785487
16.543654365436545,67.29278790592983
16.54765476547655,67.30106869732545
16.55165516551655,67.3093475729078
16.555655565556556,67.31762453354247
16.559655965596562,67.3258995800944
16.56365636563656,67.33417271342796
16.567656765676567,67.34244393440704
16.571657165716573,67.35071324389484
16.57565756575658,67.35898064275406
16.579657965796578,67.36724613184681
16.583658365836584,67.37550971203466
16.58765876587659,67.38377138417857
16.59165916591659,67.39203114913897
16.595659565956595,67.40028900777571
16.5996599659966,67.40854496094805
16.603660366036607,67.41679900951472
16.607660766076606,67.42505115433386
16.611661166116612,67.43330139626306
16.615661566156618,67.44154973615935
16.619661966196617,67.44979617487917
16.623662366236623,67.45804071327845
16.62766276627663,67.46628335221247
16.631663166316635,67.47452409253604
16.635663566356634,67.48276293510334
16.63966396639664,67.49099988076804
16.643664366436646,67.49923493038321
16.647664766476645,67.50746808480136
16.65166516651665,67.51569934487449
16.655665566556657,67.52392871145396
16.659665966596663,67.53215618539066
16.66366636663666,67.54038176753484
16.667666766676668,67.54860545873626
16.671667166716674,67.55682725984407
16.675667566756672,67.56504717170687
16.67966796679668,67.57326519517277
16.683668366836685,67.58148133108922
16.68766876687669,67.58969558030319
16.69166916691669,67.59790794366104
16.695669566956695,67.60611842200866
16.6996699669967,67.61432701619128
16.7036703670367,67.62253372705365
16.707670767076706,67.63073855543995
16.711671167116712,67.63894150219379
16.71567156715672,67.64714256815823
16.719671967196717,67.6553417541758
16.723672367236723,67.66353906108844
16.72767276727673,67.67173448973762
16.731673167316735,67.67992804096416
16.735673567356734,67.68811971560835
16.73967396739674,67.69630951451002
16.743674367436746,67.70449743850833
16.747674767476745,67.71268348844195
16.75167516751675,67.72086766514904
16.755675567556757,67.72904996946713
16.759675967596763,67.73723040223325
16.763676367636762,67.74540896428387
16.767676767676768,67.75358565645494
16.771677167716774,67.76176047958182
16.775677567756773,67.76993343449936
16.77967796779678,67.77810452204186
16.783678367836785,67.78627374304305
16.78767876787679,67.79444109833615
16.79167916791679,67.80260658875379
16.795679567956796,67.81077021512812
16.799679967996802,67.81893197829072
16.8036803680368,67.82709187907257
16.807680768076807,67.83524991830421
16.811681168116813,67.84340609681558
16.81568156815682,67.85156041543608
16.819681968196818,67.85971287499457
16.823682368236824,67.8678634763194
16.82768276827683,67.87601222023834
16.83168316831683,67.88415910757863
16.835683568356835,67.892304139167
16.83968396839684,67.90044731582962
16.843684368436847,67.90858863839213
16.847684768476846,67.91672810767959
16.851685168516852,67.9248657245166
16.855685568556858,67.93300148972718
16.859685968596857,67.94113540413478
16.863686368636863,67.94926746856241
16.86768676867687,67.95739768383247
16.871687168716875,67.96552605076681
16.875687568756874,67.9736525701868
16.87968796879688,67.98177724291325
16.883688368836886,67.98990006976646
16.887688768876885,67.99802105156616
16.89168916891689,68.00614018913159
16.895689568956897,68.01425748328141
16.899689968996903,68.02237293483378
16.9036903690369,68.03048654460632
16.907690769076908,68.03859831341614
16.911691169116914,68.0467082420798
16.915691569156913,68.05481633141329
16.91969196919692,68.06292258223218
16.923692369236925,68.0710269953514
16.92769276927693,68.0791295715854
16.93169316931693,68.0872303117481
16.935693569356935,68.09532921665291
16.93969396939694,68.10342628711268
16.94369436943694,68.11152152393973
16.947694769476946,68.11961492794589
16.951695169516952,68.12770649994246
16.95569556955696,68.13579624074018
16.959695969596957,68.14388415114928
16.963696369636963,68.15197023197949
16.96769676967697,68.16005448404
16.971697169716975,68.16813690813946
16.975697569756974,68.176217505086
16.97969796979698,68.18429627568726
16.983698369836986,68.19237322075033
16.987698769876985,68.20044834108178
16.99169916991699,68.20852163748766
16.995699569956997,68.21659311077354
16.999699969997003,68.22466276174438
17.003700370037002,68.23273059120469
17.007700770077008,68.24079659995846
17.011701170117014,68.24886078880913
17.015701570157013,68.25692315855962
17.01970197019702,68.26498371001236
17.023702370237025,68.27304244396927
17.02770277027703,68.28109936123171
17.03170317031703,68.28915446260054
17.035703570357036,68.29720774887612
17.039703970397042,68.30525922085826
17.04370437043704,68.31330887934631
17.047704770477047,68.32135672513904
17.051705170517053,68.32940275903476
17.05570557055706,68.33744698183126
17.059705970597058,68.34548939432574
17.063706370637064,68.35352999731498
17.06770677067707,68.36156879159522
17.07170717071707,68.36960577796214
17.075707570757075,68.377640957211
17.07970797079708,68.38567433013648
17.083708370837087,68.39370589753274
17.087708770877086,68.40173566019345
17.091709170917092,68.4097636189118
17.095709570957098,68.41778977448044
17.099709970997097,68.42581412769148
17.103710371037103,68.4338366793366
17.10771077107711,68.44185743020688
17.111711171117115,68.44987638109298
17.115711571157114,68.45789353278496
17.11971197119712,68.46590888607247
17.123712371237126,68.47392244174458
17.127712771277125,68.48193420058985
17.13171317131713,68.48994416339642
17.135713571357137,68.4979523309518
17.139713971397143,68.50595870404312
17.14371437143714,68.5139632834569
17.147714771477148,68.52196606997923
17.151715171517154,68.52996706439566
17.155715571557153,68.5379662674912
17.15971597159716,68.54596368005046
17.163716371637165,68.55395930285746
17.16771677167717,68.56195313669575
17.17171717171717,68.56994518234833
17.175717571757176,68.5779354405978
17.17971797179718,68.58592391222616
17.18371837183718,68.59391059801496
17.187718771877186,68.60189549874524
17.191719171917192,68.60987861519754
17.1957195719572,68.61785994815189
17.199719971997197,68.6258394983878
17.203720372037203,68.63381726668437
17.20772077207721,68.64179325382013
17.211721172117215,68.64976746057307
17.215721572157214,68.65773988772077
17.21972197219722,68.66571053604028
17.223722372237226,68.67367940630818
17.227722772277225,68.68164649930046
17.23172317231723,68.68961181579273
17.235723572357237,68.69757535656005
17.239723972397243,68.70553712237698
17.243724372437242,68.71349711401757
17.247724772477248,68.72145533225546
17.251725172517254,68.72941177786369
17.255725572557253,68.73736645161486
17.25972597259726,68.7453193542811
17.263726372637265,68.75327048663398
17.26772677267727,68.76121984944463
17.27172717271727,68.76916744348367
17.275727572757276,68.77711326952124
17.279727972797282,68.78505732832699
17.28372837283728,68.79299962067005
17.287728772877287,68.8009401473191
17.291729172917293,68.8088789090423
17.2957295729573,68.81681590660733
17.299729972997298,68.82475114078139
17.303730373037304,68.83268461233119
17.30773077307731,68.84061632202294
17.31173117311731,68.84854627062234
17.315731573157315,68.85647445889468
17.31973197319732,68.8644008876047
17.323732373237327,68.87232555751665
17.327732773277326,68.8802484693943
17.331733173317332,68.888169624001
17.335733573357338,68.89608902209952
17.339733973397337,68.90400666445218
17.343734373437343,68.91192255182085
17.34773477347735,68.91983668496688
17.351735173517355,68.92774906465112
17.355735573557354,68.93565969163399
17.35973597359736,68.94356856667537
17.363736373637366,68.9514756905347
17.367736773677365,68.95938106397092
17.37173717371737,68.9672846877425
17.375737573757377,68.97518656260742
17.379737973797383,68.98308668932316
17.38373837383738,68.99098506864672
17.387738773877388,68.9988817013347
17.391739173917394,69.00677658814311
17.395739573957393,69.01466972982755
17.3997399739974,69.0225611271431
17.403740374037405,69.0304507808444
17.40774077407741,69.0383386916856
17.41174117411741,69.04622486042032
17.415741574157416,69.0541092878018
17.41974197419742,69.06199197458272
17.42374237423742,69.06987292151534
17.427742774277426,69.07775212935138
17.431743174317432,69.08562959884216
17.43574357435744,69.09350533073848
17.439743974397437,69.10137932579065
17.443744374437443,69.10925158474855
17.44774477447745,69.11712210836154
17.451745174517455,69.12499089737855
17.455745574557454,69.13285795254801
17.45974597459746,69.14072327461787
17.463746374637466,69.14858686433564
17.467746774677465,69.15644872244832
17.47174717471747,69.16430884970246
17.475747574757477,69.17216724684415
17.479747974797483,69.18002391461897
17.483748374837482,69.18787885377206
17.48774877487749,69.19573206504809
17.491749174917494,69.20358354919125
17.495749574957493,69.21143330694524
17.4997499749975,69.21928133905334
17.503750375037505,69.22712764625834
17.50775077507751,69.23497222930251
17.51175117511751,69.24281508892774
17.515751575157516,69.25065622587539
17.519751975197522,69.25849564088638
17.52375237523752,69.26633333470116
17.527752775277527,69.2741693080597
17.531753175317533,69.28200356170152
17.53575357535754,69.28983609636565
17.539753975397538,69.29766691279067
17.543754375437544,69.30549601171474
17.54775477547755,69.31332339387546
17.55175517551755,69.32114906001004
17.555755575557555,69.32897301085522
17.55975597559756,69.33679524714725
17.563756375637567,69.34461576962191
17.567756775677566,69.35243457901453
17.571757175717572,69.36025167606
17.575757575757578,69.36806706149275
17.579757975797577,69.37588073604667
17.583758375837583,69.38369270045531
17.58775877587759,69.39150295545167
17.591759175917595,69.3993115017683
17.595759575957594,69.40711834013732
17.5997599759976,69.41492347129036
17.603760376037606,69.42272689595865
17.607760776077605,69.43052861487287
17.61176117611761,69.43832862876332
17.615761576157617,69.4461269383598
17.619761976197623,69.45392354439166
17.62376237623762,69.46171844758777
17.627762776277628,69.46951164867662
17.631763176317634,69.47730314838616
17.635763576357633,69.48509294744392
17.63976397639764,69.49288104657697
17.643764376437645,69.50066744651193
17.64776477647765,69.50845214797495
17.65176517651765,69.51623515169172
17.655765576557656,69.52401645838749
17.65976597659766,69.53179606878712
17.66376637663766,69.53957398361484
17.667766776677666,69.54735020359463
17.671767176717672,69.55512472944989
17.67576757675768,69.5628975619036
17.679767976797677,69.57066870167826
17.683768376837683,69.57843814949601
17.68776877687769,69.58620590607843
17.691769176917695,69.59397197214672
17.695769576957694,69.60173634842157
17.6997699769977,69.60949903562329
17.703770377037706,69.61726003447168
17.707770777077705,69.62501934568611
17.71177117711771,69.63277696998554
17.715771577157717,69.64053290808842
17.719771977197723,69.64828716071275
17.723772377237722,69.65603972857615
17.72777277727773,69.66379061239573
17.731773177317734,69.67153981288817
17.735773577357733,69.67928733076971
17.73977397739774,69.68703316675615
17.743774377437745,69.69477732156282
17.74777477747775,69.70251979590462
17.75177517751775,69.71026059049596
17.755775577557756,69.71799970605092
17.759775977597762,69.72573714328303
17.76377637763776,69.73347290290536
17.767776777677767,69.74120698563064
17.771777177717773,69.74893939217105
17.77577757775778,69.75667012323844
17.779777977797778,69.76439917954406
17.783778377837784,69.77212656179888
17.78777877787779,69.77985227071332
17.79177917791779,69.7875763069974
17.795779577957795,69.79529867136067
17.7997799779978,69.80301936451231
17.803780378037807,69.81073838716097
17.807780778077806,69.81845574001488
17.811781178117812,69.8261714237819
17.815781578157818,69.83388543916935
17.819781978197817,69.84159778688417
17.823782378237823,69.84930846763287
17.82778277827783,69.85701748212148
17.831783178317835,69.8647248310556
17.835783578357834,69.87243051514041
17.83978397839784,69.88013453508066
17.843784378437846,69.88783689158062
17.847784778477845,69.89553758534416
17.85178517851785,69.90323661707471
17.855785578557857,69.91093398747527
17.859785978597863,69.91862969724836
17.86378637863786,69.92632374709609
17.867786778677868,69.93401613772018
17.871787178717874,69.94170686982183
17.875787578757873,69.94939594410185
17.87978797879788,69.95708336126067
17.883788378837885,69.96476912199817
17.88778877887789,69.97245322701389
17.89178917891789,69.98013567700687
17.895789578957896,69.98781647267579
17.8997899789979,69.99549561471883
17.9037903790379,70.00317310383377
17.907790779077907,70.01084894071796
17.911791179117913,70.01852312606833
17.91579157915792,70.02619566058134
17.919791979197917,70.03386654495303
17.923792379237923,70.04153577987903
17.92779277927793,70.04920336605453
17.931793179317935,70.0568693041743
17.935793579357934,70.06453359493264
17.93979397939794,70.07219623902348
17.943794379437946,70.07985723714029
17.947794779477945,70.08751658997608
17.95179517951795,70.09517429822351
17.955795579557957,70.10283036257475
17.959795979597963,70.11048478372155
17.963796379637962,70.11813756235523
17.96779677967797,70.12578869916675
17.971797179717974,70.13343819484653
17.975797579757973,70.14108605008465
17.97979797979798,70.14873226557076
17.983798379837985,70.15637684199403
17.98779877987799,70.16401978004325
17.99179917991799,70.17166108040674
17.995799579957996,70.17930074377247
17.999799979998002,70.18693877082795
18.003800380038,70.19457516226022
18.007800780078007,70.20220991875598
18.011801180118013,70.20984304100143
18.01580158015802,70.21747452968242
18.019801980198018,70.22510438548427
18.023802380238024,70.23273260909204
18.02780278027803,70.2403592011902
18.03180318031803,70.24798416246291
18.035803580358035,70.25560749359386
18.03980398039804,70.26322919526635
18.043804380438047,70.27084926816322
18.047804780478046,70.2784677129669
18.051805180518052,70.28608453035945
18.055805580558058,70.29369972102249
18.059805980598057,70.30131328563712
18.063806380638063,70.30892522488419
18.06780678067807,70.31653553944402
18.071807180718075,70.32414422999652
18.075807580758074,70.33175129722123
18.07980798079808,70.33935674179723
18.083808380838086,70.34696056440319
18.087808780878085,70.35456276571738
18.09180918091809,70.36216334641765
18.095809580958097,70.36976230718143
18.099809980998103,70.37735964868573
18.1038103810381,70.38495537160713
18.107810781078108,70.39254947662184
18.111811181118114,70.40014196440562
18.115811581158113,70.4077328356338
18.11981198119812,70.41532209098135
18.123812381238125,70.4229097311228
18.12781278127813,70.43049575673224
18.13181318131813,70.43808016848337
18.135813581358136,70.44566296704949
18.13981398139814,70.45324415310347
18.14381438143814,70.46082372731779
18.147814781478147,70.46840169036447
18.151815181518153,70.47597804291517
18.15581558155816,70.48355278564112
18.159815981598157,70.49112591921312
18.163816381638163,70.49869744430161
18.16781678167817,70.50626736157655
18.171817181718176,70.51383567170757
18.175817581758174,70.52140237536378
18.17981798179818,70.52896747321404
18.183818381838186,70.53653096592666
18.187818781878185,70.54409285416956
18.19181918191819,70.55165313861036
18.195819581958197,70.55921181991616
18.199819981998203,70.56676889875368
18.203820382038202,70.57432437578925
18.20782078207821,70.58187825168879
18.211821182118214,70.5894305271178
18.215821582158213,70.59698120274139
18.21982198219822,70.60453027922426
18.223822382238225,70.6120777572307
18.22782278227823,70.6196236374246
18.23182318231823,70.62716792046939
18.235823582358236,70.63471060702824
18.239823982398242,70.64225169776375
18.24382438243824,70.6497911933382
18.247824782478247,70.65732909441351
18.251825182518253,70.66486540165107
18.25582558255826,70.67240011571198
18.259825982598258,70.67993323725686
18.263826382638264,70.68746476694602
18.26782678267827,70.69499470543927
18.27182718271827,70.70252305339605
18.275827582758275,70.71004981147546
18.27982798279828,70.71757498033611
18.283828382838287,70.72509856063625
18.287828782878286,70.73262055303374
18.291829182918292,70.74014095818602
18.295829582958298,70.74765977675014
18.299829982998297,70.75517700938272
18.303830383038303,70.76269265674007
18.30783078307831,70.770206719478
18.311831183118315,70.77771919825194
18.315831583158314,70.78523009371698
18.31983198319832,70.79273940652776
18.323832383238326,70.80024713733854
18.327832783278325,70.80775328680318
18.33183318331833,70.81525785557515
18.335833583358337,70.82276084430752
18.339833983398343,70.83026225365295
18.34383438343834,70.83776208426369
18.347834783478348,70.84526033679168
18.351835183518354,70.85275701188836
18.355835583558353,70.86025211020481
18.35983598359836,70.86774563239179
18.363836383638365,70.8752375790995
18.36783678367837,70.88272795097792
18.37183718371837,70.89021674867654
18.375837583758376,70.89770397284448
18.37983798379838,70.90518962413047
18.38383838383838,70.91267370318282
18.387838783878387,70.92015621064948
18.391839183918393,70.92763714717802
18.3958395839584,70.93511651341557
18.399839983998397,70.94259431000887
18.403840384038403,70.95007053760438
18.40784078407841,70.95754519684799
18.411841184118416,70.96501828838532
18.415841584158414,70.97248981286158
18.41984198419842,70.9799597709216
18.423842384238426,70.98742816320976
18.427842784278425,70.9948949903701
18.43184318431843,71.00236025304626
18.435843584358437,71.00982395188153
18.439843984398443,71.01728608751873
18.443844384438442,71.02474666060034
18.44784478447845,71.0322056717685
18.451845184518454,71.03966312166483
18.455845584558453,71.0471190109307
18.45984598459846,71.05457334020703
18.463846384638465,71.06202611013434
18.46784678467847,71.0694773213528
18.47184718471847,71.07692697450216
18.475847584758476,71.08437507022182
18.479847984798482,71.09182160915077
18.48384838483848,71.0992665919276
18.487848784878487,71.10671001919057
18.491849184918493,71.1141518915775
18.4958495849585,71.12159220972586
18.499849984998498,71.1290309742727
18.503850385038504,71.13646818585472
18.50785078507851,71.14390384510824
18.51185118511851,71.15133795266915
18.515851585158515,71.15877050917302
18.51985198519852,71.16620151525503
18.523852385238527,71.1736309715499
18.527852785278526,71.18105887869203
18.531853185318532,71.18848523731545
18.535853585358538,71.19591004805379
18.539853985398537,71.20333331154028
18.543854385438543,71.21075502840783
18.54785478547855,71.2181751992889
18.551855185518555,71.22559382481559
18.555855585558554,71.23301090561962
18.55985598559856,71.24042644233239
18.563856385638566,71.24784043558482
18.567856785678565,71.2552528860075
18.57185718571857,71.26266379423069
18.575857585758577,71.27007316088418
18.579857985798583,71.27748098659744
18.58385838583858,71.28488727199954
18.587858785878588,71.29229201771918
18.591859185918594,71.2996952243847
18.595859585958593,71.30709689262403
18.5998599859986,71.31449702306473
18.603860386038605,71.32189561633403
18.60786078607861,71.32929267305873
18.61186118611861,71.33668819386526
18.615861586158616,71.34408217937968
18.61986198619862,71.35147463022773
18.62386238623862,71.35886554703463
18.627862786278627,71.36625493042543
18.631863186318633,71.37364278102466
18.63586358635864,71.3810290994565
18.639863986398638,71.38841388634475
18.643864386438644,71.3957971423129
18.64786478647865,71.40317886798401
18.651865186518656,71.41055906398077
18.655865586558654,71.41793773092553
18.65986598659866,71.42531486944021
18.663866386638666,71.43269048014645
18.667866786678665,71.44006456366542
18.67186718671867,71.44743712061798
18.675867586758677,71.45480815162458
18.679867986798683,71.46217765730533
18.683868386838682,71.46954563827997
18.68786878687869,71.47691209516788
18.691869186918694,71.48427702858798
18.695869586958693,71.49164043915897
18.6998699869987,71.49900232749906
18.703870387038705,71.50636269422613
18.70787078707871,71.51372153995767
18.71187118711871,71.5210788653109
18.715871587158716,71.52843467090251
18.719871987198722,71.535788957349
18.72387238723872,71.54314172526631
18.727872787278727,71.55049297527019
18.731873187318733,71.5578427079759
18.73587358735874,71.56519092399843
18.739873987398738,71.5725376239523
18.743874387438744,71.57988280845176
18.74787478747875,71.58722647811062
18.75187518751875,71.59456863354237
18.755875587558755,71.60190927536013
18.75987598759876,71.60924840417664
18.763876387638767,71.61658602060427
18.767876787678766,71.62392212525504
18.771877187718772,71.63125671874062
18.775877587758778,71.63858980167228
18.779877987798777,71.64592137466094
18.783878387838783,71.6532514383172
18.78787878787879,71.6605799932512
18.791879187918795,71.66790704007283
18.795879587958794,71.67523257939153
18.7998799879988,71.68255661181642
18.803880388038806,71.68987913795627
18.807880788078805,71.69720015841943
18.81188118811881,71.70451967381396
18.815881588158817,71.71183768474751
18.819881988198823,71.71915419182739
18.82388238823882,71.72646919566053
18.827882788278828,71.73378269685352
18.831883188318834,71.7410946960126
18.835883588358833,71.74840519374361
18.83988398839884,71.75571419065209
18.843884388438845,71.76302168734316
18.84788478847885,71.77032768442159
18.85188518851885,71.77763218249184
18.855885588558856,71.78493518215797
18.85988598859886,71.79223668402369
18.86388638863886,71.79953668869236
18.867886788678867,71.80683519676697
18.871887188718873,71.81413220885017
18.87588758875888,71.82142772554423
18.879887988798878,71.82872174745107
18.883888388838884,71.83601427517229
18.88788878887889,71.84330530930907
18.891889188918896,71.8505948504623
18.895889588958894,71.85788289923245
18.8998899889989,71.86516945621969
18.903890389038907,71.87245452202382
18.907890789078905,71.87973809724424
18.91189118911891,71.88702018248007
18.915891589158917,71.89430077833002
18.919891989198923,71.90157988539248
18.923892389238922,71.90885750426547
18.92789278927893,71.91613363554663
18.931893189318934,71.92340827983331
18.935893589358933,71.93068143772246
18.93989398939894,71.93795310981066
18.943894389438945,71.94522329669422
18.94789478947895,71.95249199896904
18.95189518951895,71.95975921723061
18.955895589558956,71.9670249520742
18.959895989598962,71.97428920409465
18.96389638963896,71.98155197388644
18.967896789678967,71.98881326204373
18.971897189718973,71.99607306916033
18.97589758975898,72.00333139582968
18.979897989798978,72.01058824264486
18.983898389838984,72.01784361019864
18.98789878987899,72.02509749908343
18.99189918991899,72.03234990989127
18.995899589958995,72.03960084321385
18.999899989999,72.04685029964254
19.003900390039007,72.05409827976838
19.007900790079006,72.06134478418195
19.011901190119012,72.06858981347362
19.015901590159018,72.07583336823333
19.019901990199017,72.08307544905072
19.023902390239023,72.09031605651504
19.02790279027903,72.09755519121519
19.031903190319035,72.10479285373982
19.035903590359034,72.11202904467706
19.03990399039904,72.11926376461487
19.043904390439046,72.12649701414078
19.047904790479045,72.13372879384194
19.05190519051905,72.14095910430524
19.055905590559057,72.14818794611718
19.059905990599063,72.1554153198639
19.063906390639062,72.16264122613123
19.067906790679068,72.16986566550464
19.071907190719074,72.17708863856924
19.075907590759073,72.18431014590985
19.07990799079908,72.19153018811089
19.083908390839085,72.19874876575645
19.08790879087909,72.2059658794303
19.09190919091909,72.21318152971584
19.095909590959096,72.22039571719615
19.0999099909991,72.22760844245397
19.1039103910391,72.23481970607165
19.107910791079107,72.24202950863128
19.111911191119113,72.24923785071454
19.11591159115912,72.2564447329028
19.119911991199118,72.26365015577707
19.123912391239124,72.27085411991807
19.12791279127913,72.27805662590612
19.131913191319136,72.2852576743212
19.135913591359135,72.292457265743
19.13991399139914,72.29965540075086
19.143914391439147,72.30685207992377
19.147914791479145,72.31404730384031
19.15191519151915,72.32124107307887
19.155915591559157,72.32843338821736
19.159915991599163,72.33562424983347
19.163916391639162,72.34281365850443
19.16791679167917,72.35000161480724
19.171917191719174,72.35718811931851
19.175917591759173,72.36437317261452
19.17991799179918,72.37155677527124
19.183918391839185,72.37873892786425
19.18791879187919,72.38591963096883
19.19191919191919,72.39309888515992
19.195919591959196,72.40027669101214
19.199919991999202,72.40745304909973
19.2039203920392,72.41462795999661
19.207920792079207,72.42180142427642
19.211921192119213,72.42897344251243
19.21592159215922,72.43614401527752
19.219921992199218,72.4433131431443
19.223922392239224,72.45048082668504
19.22792279227923,72.45764706647167
19.23192319231923,72.46481186307575
19.235923592359235,72.47197521706859
19.23992399239924,72.47913712902111
19.243924392439247,72.48629759950386
19.247924792479246,72.49345662908713
19.251925192519252,72.50061421834086
19.255925592559258,72.50777036783461
19.259925992599257,72.51492507813771
19.263926392639263,72.52207834981904
19.26792679267927,72.52923018344723
19.271927192719275,72.53638057959056
19.275927592759274,72.54352953881693
19.27992799279928,72.550677061694
19.283928392839286,72.55782314878905
19.287928792879285,72.56496780066901
19.29192919291929,72.5721110179005
19.295929592959297,72.57925280104985
19.299929992999303,72.58639315068298
19.303930393039302,72.59353206736554
19.307930793079308,72.60066955166288
19.311931193119314,72.60780560413991
19.315931593159313,72.61494022536132
19.31993199319932,72.62207341589144
19.323932393239325,72.62920517629424
19.32793279327933,72.6363355071334
19.33193319331933,72.64346440897225
19.335933593359336,72.65059188237385
19.33993399339934,72.65771792790083
19.34393439343934,72.66484254611558
19.347934793479347,72.67196573758014
19.351935193519353,72.6790875028562
19.35593559355936,72.68620784250515
19.359935993599358,72.69332675708806
19.363936393639364,72.70044424716565
19.36793679367937,72.70756031329834
19.371937193719376,72.71467495604622
19.375937593759375,72.72178817596902
19.37993799379938,72.7288999736262
19.383938393839387,72.73601034957687
19.387938793879385,72.7431193043798
19.39193919391939,72.75022683859348
19.395939593959397,72.75733295277604
19.399939993999403,72.76443764748528
19.403940394039402,72.77154092327872
19.40794079407941,72.77864278071354
19.411941194119414,72.78574322034657
19.415941594159413,72.79284224273434
19.41994199419942,72.79993984843308
19.423942394239425,72.80703603799864
19.42794279427943,72.81413081198663
19.43194319431943,72.82122417095225
19.435943594359436,72.82831611545045
19.439943994399442,72.83540664603584
19.44394439443944,72.84249576326266
19.447944794479447,72.84958346768492
19.451945194519453,72.85666975985625
19.45594559455946,72.86375464032997
19.459945994599458,72.87083810965905
19.463946394639464,72.87792016839623
19.46794679467947,72.88500081709387
19.47194719471947,72.89208005630397
19.475947594759475,72.89915788657831
19.47994799479948,72.90623430846827
19.483948394839487,72.91330932252497
19.487948794879486,72.92038292929915
19.491949194919492,72.92745512934131
19.495949594959498,72.93452592320156
19.499949994999497,72.94159531142974
19.503950395039503,72.94866329457535
19.50795079507951,72.95572987318761
19.511951195119515,72.96279504781535
19.515951595159514,72.96985881900716
19.51995199519952,72.97692118731126
19.523952395239526,72.98398215327562
19.527952795279525,72.9910417174478
19.53195319531953,72.99809988037514
19.535953595359537,73.0051566426046
19.539953995399543,73.01221200468288
19.543954395439542,73.01926596715629
19.547954795479548,73.02631853057088
19.551955195519554,73.03336969547243
19.555955595559553,73.04041946240628
19.55995599559956,73.04746783191757
19.563956395639565,73.05451480455109
19.56795679567957,73.06156038085132
19.57195719571957,73.06860456136236
19.575957595759576,73.07564734662816
19.57995799579958,73.08268873719217
19.58395839583958,73.08972873359765
19.587958795879587,73.09676733638752
19.591959195919593,73.10380454610439
19.5959595959596,73.1108403632905
19.599959995999598,73.1178747884879
19.603960396039604,73.1249078222382
19.60796079607961,73.13193946508278
19.611961196119616,73.13896971756272
19.615961596159615,73.14599858021869
19.61996199619962,73.15302605359116
19.623962396239627,73.16005213822028
19.627962796279625,73.1670768346458
19.63196319631963,73.17410014340724
19.635963596359638,73.18112206504382
19.639963996399644,73.1881426000944
19.643964396439642,73.19516174909752
19.64796479647965,73.20217951259154
19.651965196519654,73.20919589111432
19.655965596559653,73.21621088520355
19.65996599659966,73.2232244953966
19.663966396639665,73.23023672223046
19.66796679667967,73.23724756624188
19.67196719671967,73.24425702796728
19.675967596759676,73.25126510794277
19.679967996799682,73.25827180670417
19.68396839683968,73.26527712478698
19.687968796879687,73.27228106272639
19.691969196919693,73.2792836210573
19.6959695969597,73.2862848003143
19.699969996999698,73.29328460103164
19.703970397039704,73.30028302374333
19.70797079707971,73.30728006898305
19.71197119711971,73.3142757372841
19.715971597159715,73.32127002917963
19.71997199719972,73.32826294520234
19.723972397239727,73.3352544858847
19.727972797279726,73.34224465175886
19.731973197319732,73.34923344335665
19.735973597359738,73.35622086120965
19.739973997399737,73.3632069058491
19.743974397439743,73.3701915778059
19.74797479747975,73.3771748776107
19.751975197519755,73.38415680579385
19.755975597559754,73.39113736288537
19.75997599759976,73.398116549415
19.763976397639766,73.40509436591216
19.767976797679765,73.41207081290595
19.77197719771977,73.41904589092525
19.775977597759777,73.42601960049855
19.779977997799783,73.43299194215409
19.783978397839782,73.43996291641976
19.787978797879788,73.44693252382322
19.791979197919794,73.45390076489178
19.795979597959793,73.46086764015247
19.7999799979998,73.46783315013202
19.803980398039805,73.47479729535682
19.80798079807981,73.48176007635303
19.81198119811981,73.48872149364645
19.815981598159816,73.49568154776264
19.81998199819982,73.5026402392268
19.82398239823982,73.50959756856388
19.827982798279827,73.5165535362985
19.831983198319833,73.523508142955
19.83598359835984,73.53046138905741
19.839983998399838,73.5374132751295
19.843984398439844,73.54436380169467
19.84798479847985,73.5513129692761
19.851985198519856,73.55826077839663
19.855985598559855,73.56520722957879
19.85998599859986,73.57215232334488
19.863986398639867,73.57909606021683
19.867986798679866,73.58603844071631
19.87198719871987,73.59297946536469
19.875987598759878,73.59991913468305
19.879987998799884,73.60685744919216
19.883988398839882,73.6137944094125
19.88798879887989,73.62073001586431
19.891989198919894,73.6276642690674
19.895989598959893,73.63459716954141
19.8999899989999,73.64152871780566
19.903990399039905,73.64845891437916
19.90799079907991,73.65538775978061
19.91199119911991,73.66231525452844
19.915991599159916,73.66924139914077
19.919991999199922,73.6761661941355
19.92399239923992,73.6830896400301
19.927992799279927,73.69001173734185
19.931993199319933,73.69693248658774
19.93599359935994,73.70385188828442
19.939993999399938,73.71076994294823
19.943994399439944,73.7176866510953
19.94799479947995,73.72460201324142
19.95199519951995,73.73151602990207
19.955995599559955,73.7384287015925
19.95999599959996,73.74534002882761
19.963996399639967,73.75225001212202
19.967996799679966,73.75915865199006
19.971997199719972,73.76606594894582
19.975997599759978,73.77297190350305
19.979997999799977,73.77987651617518
19.983998399839983,73.78677978747544
19.98799879987999,73.79368171791668
19.991999199919995,73.80058230801154
19.995999599959994,73.80748155827231
20.0,73.81437946921103
20.0,73.81437946921103
20.0,73.81437946921103
20.0,73.81437946921103
20.0,73.81437946921103
20.0,73.81437946921103
20.0,73.81437946921103
20.0,73.81437946921103
20.0,73.81437946921103
20.0,73.81437946921103
20.0,73.81437946921103


==> fig/data/ground-truth-csvs/ground-truth_2_4.csv <==
x,y
-0.49986498649864985,15.519803389340076
-0.49957495749574965,15.510660009036688
-0.49928492849284933,15.501521925661653
-0.498994899489949,15.492389139231566
-0.4987048704870487,15.483261649763007
-0.4984148414841485,15.474139457272546
-0.4981248124812482,15.465022561776731
-0.49783478347834786,15.45591096329212
-0.49754475447544755,15.446804661835245
-0.49725472547254734,15.437703657422643
-0.496964696469647,15.428607950070832
-0.4966746674667467,15.419517539796324
-0.4963846384638464,15.410432426615618
-0.4960946094609461,15.401352610545207
-0.4958045804580459,15.39227809160158
-0.49551455145514556,15.383208869801202
-0.49522452245224524,15.37414494516054
-0.4949344934493449,15.365086317696043
-0.4946444644464447,15.35603298742417
-0.4943544354435444,15.346984954361337
-0.4940644064406441,15.337942218523983
-0.49377437743774377,15.328904779928516
-0.49348434843484357,15.319872638591347
-0.49319431943194325,15.310845794528866
-0.49290429042904293,15.301824247757468
-0.4926142614261426,15.29280799829352
-0.4923242324232424,15.283797046153397
-0.4920342034203421,15.274791391353451
-0.4917441744174418,15.265791033910029
-0.49145414541454147,15.256795973839472
-0.49116411641164115,15.247806211158103
-0.49087408740874094,15.23882174588225
-0.49058405840584063,15.229842578028205
-0.4902940294029403,15.220868707612276
-0.49000400040004,15.21190013465075
-0.4897139713971398,15.202936859159902
-0.4894239423942395,15.193978881156
-0.48913391339133916,15.185026200655297
-0.48884388438843884,15.176078817674055
-0.48855385538553864,15.1671367322285
-0.4882638263826383,15.158199944334857
-0.487973797379738,15.14926845400935
-0.4876837683768377,15.140342261268183
-0.4873937393739375,15.131421366127553
-0.48710371037103717,15.122505768603645
-0.48681368136813685,15.113595468712633
-0.48652365236523654,15.104690466470686
-0.4862336233623362,15.095790761893955
-0.485943594359436,15.086896354998595
-0.4856535653565357,15.078007245800729
-0.4853635363536354,15.069123434316483
-0.48507350735073507,15.060244920561972
-0.48478347834783486,15.0513717045533
-0.48449344934493455,15.042503786306554
-0.48420342034203423,15.033641165837818
-0.4839133913391339,15.024783843163164
-0.4836233623362337,15.01593181829865
-0.4833333333333334,15.007085091260322
-0.4830433043304331,14.998243662064224
-0.48275327532753276,14.989407530726377
-0.48246324632463256,14.980576697262801
-0.48217321732173224,14.971751161689502
-0.4818831883188319,14.96293092402247
-0.4815931593159316,14.95411598427769
-0.4813031303130313,14.945306342471133
-0.4810131013101311,14.936501998618764
-0.48072307230723077,14.927702952736528
-0.48043304330433045,14.918909204840363
-0.48014301430143014,14.910120754946199
-0.47985298529852993,14.901337603069953
-0.4795629562956296,14.892559749227521
-0.4792729272927293,14.8837871934348
-0.478982898289829,14.875019935707675
-0.4786928692869288,14.866257976062009
-0.47840284028402846,14.857501314513664
-0.47811281128112815,14.848749951078476
-0.47782278227822783,14.840003885772294
-0.4775327532753275,14.831263118610929
-0.4772427242724273,14.822527649610198
-0.476952695269527,14.813797478785892
-0.4766626662666267,14.805072606153802
-0.47637263726372636,14.796353031729698
-0.47608260826082616,14.787638755529349
-0.47579257925792584,14.778929777568496
-0.4755025502550255,14.770226097862878
-0.4752125212521252,14.76152771642822
-0.474922492249225,14.752834633280239
-0.4746324632463247,14.744146848434628
-0.47434243424342437,14.735464361907074
-0.47405240524052406,14.726787173713252
-0.47376237623762385,14.718115283868825
-0.47347234723472353,14.709448692389438
-0.4731823182318232,14.700787399290725
-0.4728922892289229,14.692131404588311
-0.4726022602260226,14.683480708297807
-0.4723122312231224,14.674835310434805
-0.47202220222022206,14.666195211014886
-0.47173217321732175,14.657560410053618
-0.47144214421442143,14.648930907566559
-0.4711521152115212,14.640306703569253
-0.4708620862086209,14.631687798077218
-0.4705720572057206,14.623074191105976
-0.4702820282028203,14.614465882671022
-0.4699919991999201,14.605862872787847
-0.46970197019701976,14.597265161471919
-0.46941194119411944,14.588672748738691
-0.4691219121912191,14.580085634603611
-0.4688318831883189,14.571503819082107
-0.4685418541854186,14.56292730218959
-0.4682518251825183,14.55435608394146
-0.467961796179618,14.545790164353097
-0.46767176717671766,14.537229543439876
-0.46738173817381745,14.528674221217148
-0.46709170917091714,14.52012419770025
-0.4668016801680168,14.511579472904506
-0.4665116511651165,14.503040046845221
-0.4662216221622163,14.494505919537692
-0.465931593159316,14.485977090997189
-0.46564156415641567,14.477453561238974
-0.46535153515351535,14.468935330278292
-0.46506150615061514,14.46042239813037
-0.46477147714771483,14.451914764810418
-0.4644814481448145,14.443412430333629
-0.4641914191419142,14.434915394715187
-0.463901390139014,14.426423657970249
-0.4636113611361137,14.417937220113952
-0.46332133213321336,14.409456081161432
-0.46303130313031304,14.400980241127796
-0.4627412741274127,14.392509700028135
-0.4624512451245125,14.384044457877526
-0.4621612161216122,14.37558451469102
-0.4618711871187119,14.367129870483655
-0.4615811581158116,14.358680525270453
-0.46129112911291137,14.350236479066423
-0.46100110011001105,14.341797731886532
-0.46071107110711074,14.333364283745755
-0.4604210421042104,14.324936134659032
-0.4601310131013102,14.316513284641292
-0.4598409840984099,14.308095733707438
-0.4595509550955096,14.299683481872357
-0.45926092609260927,14.291276529150913
-0.45897089708970906,14.282874875557962
-0.45868086808680875,14.27447852110832
-0.45839083908390843,14.266087465816794
-0.4581008100810081,14.257701709698175
-0.4578107810781078,14.249321252767217
-0.4575207520752076,14.240946095038673
-0.4572307230723073,14.232576236527255
-0.45694069406940696,14.224211677247665
-0.45665066506650664,14.215852417214583
-0.45636063606360644,14.20749845644266
-0.4560706070607061,14.199149794946534
-0.4557805780578058,14.190806432740805
-0.4554905490549055,14.182468369840066
-0.4552005200520053,14.174135606258885
-0.45491049104910497,14.16580814201179
-0.45462046204620465,14.1574859771133
-0.45433043304330434,14.149169111577908
-0.45404040404040413,14.140857545420085
-0.4537503750375038,14.132551278654264
-0.4534603460346035,14.124250311294869
-0.4531703170317032,14.115954643356286
-0.45288028802880287,14.10766427485288
-0.45259025902590266,14.099379205798996
-0.45230023002300235,14.091099436208943
-0.45201020102010203,14.082824966097006
-0.4517201720172017,14.074555795477444
-0.4514301430143015,14.066291924364492
-0.4511401140114012,14.05803335277235
-0.4508500850085009,14.04978008071519
-0.45056005600560056,14.041532108207162
-0.45027002700270036,14.033289435262388
-0.44997999799980004,14.02505206189495
-0.44968996899689984,14.016819988118908
-0.4493999399939994,14.00859321394828
-0.4491099109910992,14.000371739397083
-0.4488198819881988,13.992155564479269
-0.44852985298529857,13.983944689208778
-0.44823982398239837,13.975739113599515
-0.44794979497949794,13.967538837665339
-0.44765976597659773,13.959343861420104
-0.4473697369736973,13.951154184877598
-0.4470797079707971,13.942969808051611
-0.4467896789678969,13.934790730955864
-0.44649964996499647,13.92661695360406
-0.44620962096209627,13.918448476009877
-0.44591959195919606,13.910285298186936
-0.44562956295629563,13.90212742014883
-0.44533953395339543,13.893974841909126
-0.445049504950495,13.885827563481332
-0.4447594759475948,13.877685584878948
-0.4444694469446946,13.869548906115408
-0.44417941794179416,13.861417527204114
-0.44388938893889396,13.853291448158442
-0.44359935993599353,13.845170668991708
-0.4433093309330933,13.837055189717208
-0.4430193019301931,13.828945010348182
-0.4427292729272927,13.820840130897825
-0.4424392439243925,13.812740551379305
-0.4421492149214923,13.80464627180574
-0.44185918591859186,13.79655729219019
-0.44156915691569165,13.788473612545703
-0.4412791279127912,13.780395232885242
-0.440989098909891,13.77232215322176
-0.4406990699069908,13.764254373568143
-0.4404090409040904,13.756191893937226
-0.4401190119011902,13.748134714341818
-0.43982898289829,13.74008283479466
-0.43953895389538955,13.732036255308444
-0.43924892489248935,13.723994975895826
-0.4389588958895889,13.715958996569396
-0.4386688668866887,13.707928317341704
-0.4383788378837885,13.699902938225241
-0.4380888088808881,13.691882859232436
-0.4377987798779879,13.683868080375689
-0.43750875087508745,13.675858601667315
-0.43721872187218724,13.667854423119602
-0.43692869286928704,13.659855544744756
-0.4366386638663866,13.651861966554932
-0.4363486348634864,13.64387368856224
-0.4360586058605862,13.635890710778723
-0.4357685768576858,13.627913033216347
-0.43547854785478557,13.619940655887044
-0.43518851885188514,13.61197357880266
-0.43489848984898494,13.604011801974998
-0.43460846084608473,13.596055325415781
-0.4343184318431843,13.588104149136669
-0.4340284028402841,13.580158273149266
-0.4337383738373837,13.572217697465092
-0.43344834483448347,13.56428242209562
-0.43315831583158326,13.556352447052232
-0.43286828682868284,13.54842777234624
-0.43257825782578263,13.540508397988907
-0.4322882288228824,13.532594323991402
-0.431998199819982,13.524685550364817
-0.4317081708170818,13.516782077120189
-0.43141814181418137,13.508883904268451
-0.43112811281128116,13.50099103182049
-0.43083808380838096,13.493103459787088
-0.43054805480548053,13.485221188178945
-0.4302580258025803,13.477344217006706
-0.4299679967996801,13.469472546280908
-0.4296779677967797,13.461606176012001
-0.4293879387938795,13.453745106210375
-0.42909790979097906,13.445889336886305
-0.42880788078807885,13.438038868049997
-0.42851785178517865,13.430193699711554
-0.4282278227822782,13.422353831880987
-0.427937793779378,13.414519264568227
-0.4276477647764776,13.406689997783094
-0.4273577357735774,13.398866031535324
-0.4270677067706772,13.39104736583455
-0.42677767776777675,13.3832340006903
-0.42648764876487655,13.37542593611201
-0.42619761976197634,13.36762317210901
-0.4259075907590759,13.359825708690519
-0.4256175617561757,13.352033545865662
-0.4253275327532753,13.344246683643446
-0.4250375037503751,13.336465122032774
-0.4247474747474749,13.328688861042435
-0.42445744574457445,13.320917900681096
-0.42416741674167424,13.313152240957322
-0.4238773877387738,13.305391881879556
-0.4235873587358736,13.297636823456124
-0.4232973297329734,13.289887065695225
-0.423007300730073,13.282142608604929
-0.42271727172717277,13.274403452193202
-0.42242724272427257,13.266669596467862
-0.42213721372137214,13.258941041436604
-0.42184718471847193,13.251217787106997
-0.4215571557155715,13.243499833486466
-0.4212671267126713,13.235787180582312
-0.4209770977097711,13.228079828401686
-0.42068706870687067,13.220377776951603
-0.42039703970397047,13.212681026238938
-0.42010701070107004,13.204989576270412
-0.41981698169816983,13.197303427052612
-0.41952695269526963,13.189622578591962
-0.4192369236923692,13.181947030894731
-0.418946894689469,13.174276783967052
-0.4186568656865688,13.166611837814878
-0.41836683668366836,13.158952192444014
-0.41807680768076816,13.151297847860098
-0.41778677867786773,13.143648804068595
-0.4174967496749675,13.136005061074822
-0.4172067206720673,13.128366618883906
-0.4169166916691669,13.120733477500792
-0.4166266626662667,13.11310563693028
-0.4163366336633665,13.105483097176958
-0.41604660466046606,13.097865858245239
-0.41575657565756585,13.09025392013936
-0.4154665466546654,13.082647282863357
-0.4151765176517652,13.075045946421085
-0.414886488648865,13.067449910816192
-0.4145964596459646,13.059859176052118
-0.4143064306430644,13.052273742132131
-0.41401640164016396,13.044693609059266
-0.41372637263726375,13.037118776836362
-0.41343634363436355,13.029549245466038
-0.4131463146314631,13.021985014950694
-0.4128562856285629,13.014426085292532
-0.4125662566256627,13.006872456493502
-0.4122762276227623,12.999324128555335
-0.4119861986198621,12.991781101479546
-0.41169616961696165,12.984243375267393
-0.41140614061406144,12.976710949919914
-0.41111611161116124,12.969183825437895
-0.4108260826082608,12.961662001821868
-0.4105360536053606,12.95414547907213
-0.4102460246024602,12.946634257188709
-0.40995599559956,12.939128336171386
-0.40966596659665977,12.931627716019669
-0.40937593759375934,12.924132396732793
-0.40908590859085914,12.916642378309737
-0.40879587958795893,12.909157660749193
-0.4085058505850585,12.901678244049563
-0.4082158215821583,12.894204128208981
-0.4079257925792579,12.886735313225275
-0.40763576357635767,12.879271799095987
-0.40734573457345746,12.871813585818353
-0.40705570557055704,12.864360673389298
-0.40676567656765683,12.856913061805443
-0.4064756475647566,12.849470751063102
-0.4061856185618562,12.84203374115824
-0.405895589558956,12.834602032086528
-0.40560556055605557,12.82717562384328
-0.40531553155315536,12.819754516423489
-0.40502550255025516,12.812338709821795
-0.40473547354735473,12.804928204032487
-0.4044454445444545,12.797522999049518
-0.4041554155415541,12.790123094866454
-0.4038653865386539,12.78272849147652
-0.4035753575357537,12.775339188872554
-0.40328532853285326,12.76795518704701
-0.40299529952995305,12.760576485991976
-0.40270527052705285,12.753203085699136
-0.4024152415241524,12.745834986159775
-0.4021252125212522,12.738472187364787
-0.4018351835183518,12.731114689304638
-0.4015451545154516,12.723762491969397
-0.4012551255125514,12.716415595348694
-0.40096509650965095,12.709073999431721
-0.40067506750675075,12.701737704207256
-0.4003850385038503,12.69440670966361
-0.4000950095009501,12.68708101578866
-0.3998049804980499,12.679760622569802
-0.3995149514951495,12.672445529993977
-0.3992249224922493,12.665135738047653
-0.3989348934893491,12.65783124671681
-0.39864486448644865,12.650532055986933
-0.39835483548354844,12.643238165843023
-0.398064806480648,12.635949576269555
-0.3977747774777478,12.628666287250507
-0.3974847484748476,12.621388298769324
-0.3971947194719472,12.614115610808913
-0.396904690469047,12.606848223351657
-0.39661466146614677,12.599586136379374
-0.39632463246324634,12.592329349873332
-0.39603460346034614,12.585077863814229
-0.3957445744574457,12.577831678182182
-0.3954545454545455,12.57059079295674
-0.3951645164516453,12.563355208116835
-0.39487448744874487,12.556124923640798
-0.39458445844584467,12.548899939506365
-0.39429442944294424,12.541680255690613
-0.39400440044004403,12.534465872170022
-0.39371437143714383,12.5272567889204
-0.3934243424342434,12.520053005916905
-0.3931343134313432,12.512854523134044
-0.392844284428443,12.505661340545624
-0.39255425542554256,12.498473458124781
-0.39226422642264236,12.491290875843955
-0.39197419741974193,12.484113593674858
-0.3916841684168417,12.4769416115885
-0.3913941394139415,12.469774929555157
-0.3911041104110411,12.462613547544336
-0.3908140814081409,12.455457465524828
-0.39052405240524046,12.448306683464619
-0.39023402340234026,12.441161201330942
-0.38994399439944005,12.434021019090217
-0.3896539653965396,12.426886136708069
-0.3893639363936394,12.419756554149302
-0.3890739073907392,12.412632271377893
-0.3887838783878388,12.405513288356959
-0.3884938493849386,12.398399605048784
-0.38820382038203816,12.391291221414756
-0.38791379137913795,12.384188137415398
-0.38762376237623775,12.377090353010322
-0.3873337333733373,12.369997868158217
-0.3870437043704371,12.36291068281687
-0.3867536753675369,12.355828796943104
-0.3864636463646365,12.348752210492785
-0.3861736173617363,12.341680923420826
-0.38588358835883585,12.334614935681126
-0.38559355935593564,12.3275542472266
-0.38530353035303544,12.320498858009133
-0.385013501350135,12.313448767979574
-0.3847234723472348,12.306403977087733
-0.3844334433443344,12.299364485282332
-0.3841434143414342,12.292330292511032
-0.38385338533853397,12.285301398720375
-0.38356335633563354,12.27827780385578
-0.38327332733273334,12.271259507861549
-0.38298329832983313,12.264246510680815
-0.3826932693269327,12.257238812255535
-0.3824032403240325,12.250236412526494
-0.3821132113211321,12.243239311433248
-0.38182318231823187,12.236247508914143
-0.38153315331533166,12.229261004906265
-0.38124312431243124,12.222279799345431
-0.38095309530953103,12.215303892166189
-0.3806630663066306,12.208333283301762
-0.3803730373037304,12.201367972684064
-0.3800830083008302,12.194407960243652
-0.37979297929792977,12.18745324590971
-0.37950295029502956,12.180503829610055
-0.37921292129212936,12.173559711271073
-0.37892289228922893,12.166620890817722
-0.3786328632863287,12.159687368173522
-0.3783428342834283,12.152759143260491
-0.3780528052805281,12.145836215999177
-0.3777627762776279,12.138918586308588
-0.37747274727472746,12.132006254106184
-0.37718271827182726,12.125099219307875
-0.37689268926892683,12.118197481827956
-0.3766026602660266,12.11130104157913
-0.3763126312631264,12.104409898472436
-0.376022602260226,12.097524052417251
-0.3757325732573258,12.090643503321278
-0.3754425442544256,12.08376825109048
-0.37515251525152515,12.076898295629075
-0.37486248624862495,12.07003363683954
-0.3745724572457245,12.063174274622519
-0.3742824282428243,12.056320208876857
-0.3739923992399241,12.049471439499538
-0.3737023702370237,12.042627966385654
-0.3734123412341235,12.035789789428414
-0.3731223122312233,12.02895690851907
-0.37283228322832285,12.022129323546908
-0.37254225422542264,12.015307034399232
-0.3722522252225222,12.0084900409613
-0.371962196219622,12.001678343116337
-0.3716721672167218,11.99487194074546
-0.3713821382138214,11.988070833727669
-0.3710921092109212,11.981275021939833
-0.37080208020802075,11.974484505256614
-0.37051205120512054,11.967699283550473
-0.37022202220222034,11.960919356691619
-0.3699319931993199,11.954144724547973
-0.3696419641964197,11.947375386985154
-0.3693519351935195,11.940611343866417
-0.36906190619061907,11.933852595052631
-0.36877187718771887,11.92709914040226
-0.36848184818481844,11.920350979771293
-0.36819181918191823,11.913608113013236
-0.36790179017901803,11.906870539979066
-0.3676117611761176,11.900138260517176
-0.3673217321732174,11.89341127447338
-0.36703170317031697,11.88668958169082
-0.36674167416741676,11.879973182009984
-0.36645164516451656,11.87326207526861
-0.36616161616161613,11.866556261301687
-0.3658715871587159,11.859855739941407
-0.3655815581558157,11.853160511017103
-0.3652915291529153,11.846470574355228
-0.3650015001500151,11.839785929779318
-0.36471147114711466,11.833106577109909
-0.36442144214421446,11.826432516164562
-0.36413141314131425,11.819763746757749
-0.3638413841384138,11.813100268700843
-0.3635513551355136,11.806442081802084
-0.3632613261326134,11.799789185866503
-0.362971297129713,11.793141580695892
-0.3626812681268128,11.786499266088768
-0.36239123912391236,11.77986224184029
-0.36210121012101215,11.773230507742262
-0.36181118111811195,11.766604063583037
-0.3615211521152115,11.759982909147478
-0.3612311231123113,11.75336704421694
-0.3609410941094109,11.746756468569176
-0.3606510651065107,11.740151181978316
-0.3603610361036105,11.733551184214795
-0.36007100710071005,11.7269564750453
-0.35978097809780984,11.720367054232751
-0.35949094909490964,11.713782921536197
-0.3592009200920092,11.707204076710784
-0.358910891089109,11.700630519507717
-0.3586208620862086,11.694062249674161
-0.3583308330833084,11.687499266953237
-0.35804080408040817,11.68094157108391
-0.35775077507750774,11.67438916180096
-0.35746074607460754,11.667842038834937
-0.3571707170717071,11.661300201912054
-0.3568806880688069,11.65476365075418
-0.3565906590659067,11.648232385078735
-0.3563006300630063,11.64170640459864
-0.35601060106010607,11.635185709022279
-0.35572057205720586,11.628670298053393
-0.35543054305430544,11.622160171391036
-0.35514051405140523,11.615655328729526
-0.3548504850485048,11.609155769758337
-0.3545604560456046,11.602661494162074
-0.3542704270427044,11.596172501620378
-0.35398039803980397,11.58968879180785
-0.35369036903690376,11.583210364394018
-0.35340034003400356,11.57673721904323
-0.35311031103110313,11.570269355414586
-0.3528202820282029,11.563806773161891
-0.3525302530253025,11.557349471933549
-0.3522402240224023,11.550897451372508
-0.3519501950195021,11.544450711116173
-0.35166016601660166,11.53800925079634
-0.35137013701370146,11.531573070039116
-0.35108010801080103,11.52514216846482
-0.3507900790079008,11.518716545687946
-0.3505000500050006,11.512296201317035
-0.3502100210021002,11.505881134954617
-0.3499199919992,11.499471346197137
-0.3496299629962998,11.493066834634854
-0.34933993399339935,11.48666759985176
-0.34904990499049915,11.480273641425502
-0.3487598759875987,11.47388495892728
-0.3484698469846985,11.467501551921785
-0.3481798179817983,11.461123419967077
-0.3478897889788979,11.454750562614512
-0.3475997599759977,11.448382979408665
-0.34730973097309725,11.4420206698872
-0.34701970197019705,11.435663633580823
-0.34672967296729684,11.42931187001315
-0.3464396439643964,11.422965378700612
-0.3461496149614962,11.416624159152398
-0.345859585958596,11.410288210870306
-0.3455695569556956,11.403957533348667
-0.3452795279527954,11.397632126074265
-0.34498949894989495,11.391311988526185
-0.34469946994699474,11.384997120175766
-0.34440944094409454,11.378687520486446
-0.3441194119411941,11.37238318891369
-0.3438293829382939,11.366084124904877
-0.3435393539353937,11.359790327899178
-0.34324932493249327,11.353501797327455
-0.34295929592959307,11.34721853261217
-0.34266926692669264,11.340940533167224
-0.34237923792379243,11.334667798397906
-0.34208920892089223,11.328400327700718
-0.3417991799179918,11.322138120463299
-0.3415091509150916,11.315881176064298
-0.34121912191219117,11.309629493873246
-0.34092909290929096,11.303383073250444
-0.34063906390639076,11.297141913546838
-0.34034903490349033,11.290906014103891
-0.34005900590059013,11.284675374253478
-0.3397689768976899,11.278449993317732
-0.3394789478947895,11.272229870608934
-0.3391889188918893,11.266015005429386
-0.33889888988898886,11.259805397071261
-0.33860886088608866,11.253601044816502
-0.33831883188318845,11.247401947936657
-0.338028802880288,11.24120810569275
-0.3377387738773878,11.235019517335179
-0.3374487448744874,11.22883618210352
-0.3371587158715872,11.222658099226436
-0.336868686868687,11.21648526792151
-0.33657865786578656,11.210317687395099
-0.33628862886288635,11.204155356842218
-0.33599859985998615,11.197998275446354
-0.3357085708570857,11.191846442379344
-0.3354185418541855,11.185699856801229
-0.3351285128512851,11.179558517860068
-0.3348384838483849,11.173422424691834
-0.3345484548454847,11.167291576420219
-0.33425842584258425,11.16116597215648
-0.33396839683968405,11.155045610999325
-0.3336783678367836,11.148930492034681
-0.3333883388338834,11.142820614335603
-0.3330983098309832,11.136715976962051
-0.3328082808280828,11.130616578960758
-0.3325182518251826,11.124522419365064
-0.33222822282228237,11.118433497194726
-0.33193819381938194,11.112349811455747
-0.33164816481648174,11.106271361140243
-0.3313581358135813,11.100198145226203
-0.3310681068106811,11.09413016267737
-0.3307780778077809,11.088067412443026
-0.3304880488048805,11.082009893457814
-0.33019801980198027,11.075957604641586
-0.32990799079908006,11.069910544899171
-0.32961796179617964,11.063868713120222
-0.32932793279327943,11.05783210817902
-0.329037903790379,11.051800728934262
-0.3287478747874788,11.045774574228906
-0.3284578457845786,11.039753642889934
-0.32816781678167817,11.033737933728178
-0.32787778777877796,11.027727445538122
-0.32758775877587754,11.021722177097683
-0.32729772977297733,11.015722127168031
-0.3270077007700771,11.009727294493354
-0.3267176717671767,11.003737677800666
-0.3264276427642765,10.997753275799608
-0.3261376137613763,10.991774087182204
-0.32584758475847586,10.98580011062266
-0.32555755575557566,10.979831344777173
-0.32526752675267523,10.973867788283655
-0.324977497749775,10.967909439761574
-0.3246874687468748,10.96195629781167
-0.3243974397439744,10.956008361015758
-0.3241074107410742,10.950065627936521
-0.32381738173817376,10.944128097117222
-0.32352735273527355,10.938195767081524
-0.32323732373237335,10.932268636333214
-0.3229472947294729,10.926346703355978
-0.3226572657265727,10.920429966613177
-0.3223672367236725,10.914518424547579
-0.3220772077207721,10.908612075581104
-0.3217871787178719,10.902710918114614
-0.32149714971497145,10.896814950527618
-0.32120712071207125,10.890924171178058
-0.32091709170917104,10.88503857840201
-0.3206270627062706,10.879158170513445
-0.3203370337033704,10.873282945803991
-0.3200470047004702,10.867412902542616
-0.3197569756975698,10.861548038975396
-0.3194669466946696,10.855688353325245
-0.31917691769176915,10.849833843791618
-0.31888688868886894,10.84398450855027
-0.31859685968596874,10.838140345752935
-0.3183068306830683,10.832301353527077
-0.3180168016801681,10.826467529975602
-0.3177267726772677,10.820638873176545
-0.31743674367436747,10.814815381182822
-0.31714671467146727,10.808997052021898
-0.31685668566856684,10.803183883695505
-0.31656665666566663,10.797375874179362
-0.31627662766276643,10.791573021422842
-0.315986598659866,10.78577532334868
-0.3156965696569658,10.77998277785268
-0.31540654065406537,10.77419538280338
-0.31511651165116517,10.768413136041758
-0.31482648264826496,10.7626360353809
-0.31453645364536453,10.756864078605686
-0.31424642464246433,10.751097263472477
-0.3139563956395639,10.745335587708771
-0.3136663666366637,10.739579049012889
-0.3133763376337635,10.733827645053632
-0.31308630863086306,10.728081373469946
-0.31279627962796286,10.722340231870598
-0.31250625062506265,10.716604217833817
-0.3122162216221622,10.710873328906944
-0.311926192619262,10.705147562606118
-0.3116361636163616,10.699426916415877
-0.3113461346134614,10.693711387788843
-0.3110561056105612,10.688000974145337
-0.31076607660766076,10.682295672873025
-0.31047604760476055,10.676595481326569
-0.31018601860186035,10.67090039682723
-0.3098959895989599,10.665210416662507
-0.3096059605960597,10.659525538085786
-0.3093159315931593,10.653845758315914
-0.3090259025902591,10.648171074536865
-0.3087358735873589,10.642501483897316
-0.30844584458445845,10.636836983510273
-0.30815581558155825,10.631177570452692
-0.3078657865786578,10.625523241765054
-0.3075757575757576,10.61987399445099
-0.3072857285728574,10.614229825476858
-0.306995699569957,10.608590731771343
-0.3067056705670568,10.60295671022506
-0.30641564156415657,10.597327757690115
-0.30612561256125614,10.591703870979694
-0.30583558355835594,10.586085046867662
-0.3055455545554555,10.580471282088103
-0.3052555255525553,10.574862573334917
-0.3049654965496551,10.569258917261376
-0.3046754675467547,10.563660310479671
-0.30438543854385447,10.558066749560517
-0.30409540954095404,10.552478231032651
-0.30380538053805384,10.546894751382432
-0.30351535153515363,10.541316307053354
-0.3032253225322532,10.535742894445596
-0.302935293529353,10.530174509915591
-0.3026452645264528,10.52461114977552
-0.30235523552355237,10.519052810292862
-0.30206520652065216,10.513499487689936
-0.30177517751775174,10.50795117814339
-0.30148514851485153,10.50240787778376
-0.3011951195119513,10.496869582694957
-0.3009050905090509,10.491336288913777
-0.3006150615061507,10.485807992429447
-0.30032503250325027,10.480284689183065
-0.30003500350035006,10.474766375067171
-0.29974497449744986,10.469253045925177
-0.29945494549454943,10.46374469755089
-0.2991649164916492,10.458241325688016
-0.298874887488749,10.452742926029595
-0.2985848584858486,10.447249494217516
-0.2982948294829484,10.44176102584199
-0.29800480048004796,10.436277516440986
-0.29771477147714775,10.43079896149975
-0.29742474247424755,10.425325356450216
-0.2971347134713471,10.419856696670484
-0.2968446844684469,10.41439297748429
-0.2965546554655467,10.408934194160414
-0.2962646264626463,10.403480341912156
-0.2959745974597461,10.39803141589677
-0.29568456845684565,10.392587411214889
-0.29539453945394545,10.387148322909963
-0.29510451045104524,10.381714145967683
-0.2948144814481448,10.376284875315397
-0.2945244524452446,10.370860505821554
-0.2942344234423442,10.365441032295067
-0.293944394439444,10.360026449484783
-0.2936543654365438,10.35461675207883
-0.29336433643364335,10.349211934704048
-0.29307430743074314,10.343811991925385
-0.29278427842784294,10.338416918245274
-0.2924942494249425,10.333026708103018
-0.2922042204220423,10.327641355874194
-0.2919141914191419,10.322260855869995
-0.2916241624162417,10.316885202336636
-0.29133413341334147,10.311514389454695
-0.29104410441044104,10.306148411338485
-0.29075407540754084,10.300787262035428
-0.2904640464046404,10.295430935525378
-0.2901740174017402,10.290079425720002
-0.28988398839884,10.284732726462094
-0.28959395939593957,10.279390831524935
-0.28930393039303937,10.274053734611629
-0.28901390139013916,10.268721429354416
-0.28872387238723873,10.26339390931401
-0.28843384338433853,10.258071167978924
-0.2881438143814381,10.252753198764774
-0.2878537853785379,10.247439995013602
-0.2875637563756377,10.242131549993173
-0.28727372737273726,10.236827856896277
-0.28698369836983706,10.231528908840042
-0.28669366936693685,10.226234698865206
-0.2864036403640364,10.220945219935409
-0.2861136113611362,10.215660464936496
-0.2858235823582358,10.210380426675766
-0.2855335533553356,10.205105097881267
-0.2852435243524354,10.199834471201054
-0.28495349534953496,10.194568539202452
-0.28466346634663475,10.18930729437133
-0.2843734373437343,10.18405072911133
-0.2840834083408341,10.178798835743146
-0.2837933793379339,10.173551606503743
-0.2835033503350335,10.168309033545608
-0.2832133213321333,10.163071108935997
-0.2829232923292331,10.157837824656136
-0.28263326332633265,10.152609172600476
-0.28234323432343245,10.147385144575905
-0.282053205320532,10.142165732300953
-0.2817631763176318,10.13695092740502
-0.2814731473147316,10.131740721427567
-0.2811831183118312,10.126535105817325
-0.280893089308931,10.121334071931507
-0.28060306030603055,10.116137611034969
-0.28031303130313034,10.110945714299428
-0.28002300230023014,10.105758372802624
-0.2797329732973297,10.1005755775275
-0.2794429442944295,10.095397319361405
-0.2791529152915293,10.090223589095217
-0.2788628862886289,10.085054377422532
-0.27857285728572867,10.079889674938832
-0.27828282828282824,10.074729472140618
-0.27799279927992804,10.069573759424584
-0.27770277027702783,10.064422527086732
-0.2774127412741274,10.059275765321537
-0.2771227122712272,10.054133464221083
-0.276832683268327,10.048995613774181
-0.27654265426542657,10.0438622038655
-0.27625262526252636,10.038733224274699
-0.27596259625962594,10.03360866467553
-0.27567256725672573,10.02848851463497
-0.2753825382538255,10.023372763612311
-0.2750925092509251,10.018261400958268
-0.2748024802480249,10.013154415914096
-0.27451245124512447,10.008051797610657
-0.27422242224222426,10.002953535067544
-0.27393239323932406,9.997859617192132
-0.27364236423642363,9.992770032778685
-0.2733523352335234,9.987684770507434
-0.2730623062306232,9.982603818943634
-0.2727722772277228,9.977527166536635
-0.2724822482248226,9.972454801618976
-0.27219221922192216,9.9673867124054
-0.27190219021902196,9.962322886991952
-0.27161216121612175,9.957263313355
-0.2713221322132213,9.952207979350298
-0.2710321032103211,9.947156872712036
-0.2707420742074207,9.94210998105186
-0.2704520452045205,9.937067291857934
-0.2701620162016203,9.932028792493938
-0.26987198719871985,9.926994470198128
-0.26958195819581965,9.921964312082345
-0.26929192919291944,9.916938305131032
-0.269001900190019,9.911916436200253
-0.2687118711871188,9.906898692016716
-0.2684218421842184,9.90188505917676
-0.2681318131813182,9.896875524145381
-0.267841784178418,9.891870073255218
-0.26755175517551755,9.886868692705553
-0.26726172617261734,9.88187136856132
-0.26697169716971714,9.876878086752068
-0.2666816681668167,9.871888833070967
-0.2663916391639165,9.866903593173795
-0.2661016101610161,9.861922352577894
-0.2658115811581159,9.856945096661182
-0.26552155215521567,9.851971810661086
-0.26523152315231524,9.847002479673542
-0.26494149414941504,9.842037088651951
-0.2646514651465146,9.837075622406143
-0.2643614361436144,9.832118065601346
-0.2640714071407142,9.82716440275712
-0.26378137813781377,9.822214618246335
-0.26349134913491357,9.817268696294123
-0.26320132013201336,9.812326620976814
-0.26291129112911293,9.807388376220874
-0.26262126212621273,9.802453945801892
-0.2623312331233123,9.797523313343461
-0.2620412041204121,9.792596462316169
-0.2617511751175119,9.787673376036503
-0.26146114611461146,9.782754037665791
-0.26117111711171126,9.777838430209144
-0.26088108810881083,9.772926536514362
-0.2605910591059106,9.768018339270894
-0.2603010301030104,9.763113821008726
-0.26001100110011,9.758212964097329
-0.2597209720972098,9.75331575074458
-0.2594309430943096,9.748422162995663
-0.25914091409140916,9.743532182732
-0.25885088508850895,9.738645791670173
-0.2585608560856085,9.733762971360816
-0.2582708270827083,9.728883703187554
-0.2579807980798081,9.724007968365898
-0.2576907690769077,9.719135747942147
-0.2574007400740075,9.714267022792331
-0.25711071107110706,9.709401773621071
-0.25682068206820685,9.704539980960538
-0.25653065306530665,9.69968162516931
-0.2562406240624062,9.694826686431306
-0.255950595059506,9.689975144754692
-0.2556605660566058,9.685126979970766
-0.2553705370537054,9.680282171732875
-0.2550805080508052,9.675440699515319
-0.25479047904790475,9.67060254261224
-0.25450045004500454,9.665767680136543
-0.25421042104210434,9.660936091018788
-0.2539203920392039,9.656107754006085
-0.2536303630363037,9.651282647661024
-0.2533403340334035,9.646460750360543
-0.2530503050305031,9.641642040294853
-0.25276027602760287,9.636826495466345
-0.25247024702470244,9.63201409368847
-0.25218021802180224,9.627204812584687
-0.25189018901890203,9.622398629587327
-0.2516001600160016,9.617595521936515
-0.2513101310131014,9.612795466679097
-0.251020102010201,9.607998440667522
-0.25073007300730077,9.603204420558775
-0.25044004400440056,9.598413382813277
-0.25015001500150014,9.5936253036938
-0.24985998599859993,9.588840159264404
-0.24956995699569973,9.584057925389322
-0.2492799279927993,9.579278577731904
-0.2489898989898991,9.574502091753553
-0.24869986998699867,9.569728442712604
-0.24840984098409846,9.56495760566331
-0.24811981198119826,9.560189555454723
-0.24782978297829783,9.555424266729663
-0.24753975397539763,9.550661713923638
-0.2472497249724972,9.545901871263785
-0.246959695969597,9.541144712767828
-0.2466696669666968,9.536390212243008
-0.24637963796379636,9.531638343285035
-0.24608960896089616,9.526889079277064
-0.24579957995799595,9.522142393388622
-0.24550955095509552,9.517398258574602
-0.24521952195219532,9.512656647574214
-0.2449294929492949,9.507917532909953
-0.2446394639463947,9.5031808868866
-0.24434943494349448,9.498446681590169
-0.24405940594059405,9.493714888886919
-0.24376937693769385,9.488985480422347
-0.24347934793479364,9.484258427620173
-0.24318931893189322,9.479533701681348
-0.242899289928993,9.474811273583073
-0.24260926092609258,9.470091114077793
-0.24231923192319238,9.465373193692251
-0.24202920292029217,9.460657482726482
-0.24173917391739175,9.455943951252864
-0.24144914491449154,9.451232569115174
-0.24115911591159112,9.4465233059276
-0.2408690869086909,9.441816131073844
-0.2405790579057907,9.437111013706136
-0.24028902890289028,9.432407922744341
-0.23999899989999007,9.427706826875028
-0.23970897089708987,9.423007694550549
-0.23941894189418944,9.418310493988143
-0.23912891289128924,9.41361519316904
-0.2388388838883888,9.408921759837561
-0.2385488548854886,9.40423016150027
-0.2382588258825884,9.399540365425059
-0.23796879687968797,9.394852338640327
-0.23767876787678777,9.390166047934114
-0.23738873887388734,9.38548145985326
-0.23709870987098713,9.38079854070258
-0.23680868086808693,9.376117256544036
-0.2365186518651865,9.371437573195934
-0.2362286228622863,9.366759456232126
-0.2359385938593861,9.362082870981215
-0.23564856485648566,9.357407782525785
-0.23535853585358546,9.35273415570164
-0.23506850685068503,9.348061955097029
-0.23477847784778483,9.34339114505194
-0.23448844884488462,9.338721689657339
-0.2341984198419842,9.334053552754465
-0.233908390839084,9.329386697934138
-0.23361836183618379,9.32472108853605
-0.23332833283328336,9.32005668764809
-0.23303830383038315,9.3153934581057
-0.23274827482748273,9.310731362491193
-0.23245824582458252,9.306070363133149
-0.23216821682168232,9.301410422105766
-0.2318781878187819,9.296751501228266
-0.23158815881588168,9.292093562064313
-0.23129812981298126,9.287436565921405
-0.23100810081008105,9.282780473850346
-0.23071807180718085,9.278125246644679
-0.23042804280428042,9.273470844840155
-0.23013801380138021,9.268817228714235
-0.22984798479848,9.264164358285573
-0.22955795579557958,9.25951219331355
-0.22926792679267938,9.254860693297804
-0.22897789778977895,9.250209817477774
-0.22868786878687875,9.245559524832297
-0.22839783978397854,9.240909774079169
-0.2281078107810781,9.236260523674755
-0.2278177817781779,9.231611731813647
-0.22752775277527748,9.226963356428259
-0.22723772377237728,9.222315355188536
-0.22694769476947707,9.217667685501606
-0.22665766576657664,9.21302030451149
-0.22636763676367644,9.208373169098834
-0.22607760776077623,9.203726235880644
-0.2257875787578758,9.199079461210042
-0.2254975497549756,9.19443280117607
-0.22520752075207517,9.189786211603472
-0.22491749174917497,9.185139648052541
-0.22462746274627476,9.18049306581895
-0.22433743374337434,9.175846419933633
-0.22404740474047413,9.17119966516268
-0.22375737573757393,9.16655275600724
-0.2234673467346735,9.161905646703467
-0.2231773177317733,9.157258291222494
-0.22288728872887287,9.152610643270387
-0.22259725972597266,9.147962656288197
-0.22230723072307246,9.143314283451954
-0.22201720172017203,9.138665477672738
-0.22172717271727183,9.134016191596785
-0.2214371437143714,9.129366377605553
-0.2211471147114712,9.124715987815899
-0.220857085708571,9.120064974080206
-0.22056705670567056,9.11541328798658
-0.22027702770277036,9.110760880859075
-0.21998699869987015,9.106107703757907
-0.21969696969696972,9.10145370747974
-0.21940694069406952,9.096798842557973
-0.2191169116911691,9.092143059263059
-0.2188268826882689,9.087486307602864
-0.21853685368536868,9.082828537323026
-0.21824682468246825,9.078169697907377
-0.21795679567956805,9.073509738578387
-0.21766676667666762,9.068848608297596
-0.21737673767376742,9.064186255766147
-0.2170867086708672,9.059522629425286
-0.21679667966796679,9.05485767745692
-0.21650665066506658,9.050191347784217
-0.21621662166216638,9.045523588072205
-0.21592659265926595,9.040854345728427
-0.21563656365636574,9.036183567903631
-0.21534653465346532,9.031511201492457
-0.2150565056505651,9.026837193134211
-0.2147664766476649,9.02216148921362
-0.21447644764476448,9.017484035861637
-0.21418641864186427,9.012804778956317
-0.21389638963896385,9.00812366412365
-0.21360636063606364,9.003440636738507
-0.21331633163316344,8.998755641925559
-0.213026302630263,8.994068624560265
-0.2127362736273628,8.9893795292699
-0.2124462446244626,8.984688300434582
-0.21215621562156217,8.979994882188358
-0.21186618661866197,8.975299218420343
-0.21157615761576154,8.97060125277586
-0.21128612861286133,8.965900928657634
-0.21099609960996113,8.961198189227032
-0.2107060706070607,8.956492977405306
-0.2104160416041605,8.951785235874938
-0.2101260126012603,8.94707490708093
-0.20983598359835987,8.94236193323222
-0.20954595459545966,8.937646256303097
-0.20925592559255923,8.932927818034626
-0.20896589658965903,8.928206559936193
-0.20867586758675882,8.923482423286991
-0.2083858385838584,8.918755349137617
-0.2080958095809582,8.914025278311694
-0.20780578057805776,8.909292151407499
-0.20751575157515756,8.904555908799674
-0.20722572257225735,8.899816490640964
-0.20693569356935693,8.895073836863965
-0.20664566456645672,8.890327887182982
-0.20635563556355652,8.885578581095846
-0.2060656065606561,8.880825857885835
-0.20577557755775588,8.876069656623615
-0.20548554855485546,8.87130991616921
-0.20519551955195525,8.86654657517405
-0.20490549054905505,8.861779572083014
-0.20461546154615462,8.857008845136557
-0.20432543254325441,8.85223433237287
-0.204035403540354,8.847455971630053
-0.20374537453745378,8.842673700548394
-0.20345534553455358,8.83788745657262
-0.20316531653165315,8.833097176954245
-0.20287528752875295,8.828302798753953
-0.20258525852585274,8.823504258843993
-0.2022952295229523,8.818701493910662
-0.2020052005200521,8.813894440456819
-0.20171517151715168,8.809083034804413
-0.20142514251425148,8.804267213097114
-0.20113511351135127,8.799446911302946
-0.20084508450845084,8.794622065216968
-0.20055505550555064,8.789792610464044
-0.20026502650265043,8.784958482501589
-0.19997499749975,8.780119616622427
-0.1996849684968498,8.775275947957667
-0.19939493949394937,8.770427411479611
-0.19910491049104917,8.765573942004751
-0.19881488148814896,8.760715474196767
-0.19852485248524854,8.755851942569596
-0.19823482348234833,8.750983281490573
-0.1979447944794479,8.746109425183551
-0.1976547654765477,8.74123030773215
-0.1973647364736475,8.736345863082992
-0.19707470747074707,8.731456025049006
-0.19678467846784686,8.726560727312808
-0.19649464946494666,8.721659903430071
-0.19620462046204623,8.716753486832994
-0.19591459145914603,8.711841410833808
-0.1956245624562456,8.706923608628312
-0.1953345334533454,8.702000013299475
-0.1950445044504452,8.697070557821087
-0.19475447544754476,8.692135175061445
-0.19446444644464456,8.687193797787112
-0.19417441744174413,8.682246358666688
-0.19388438843884392,8.677292790274691
-0.19359435943594372,8.672333025095401
-0.1933043304330433,8.667366995526836
-0.1930143014301431,8.66239463388474
-0.19272427242724288,8.657415872406604
-0.19243424342434245,8.65243064325577
-0.19214421442144225,8.647438878525575
-0.19185418541854182,8.64244051024352
-0.19156415641564162,8.637435470375525
-0.1912741274127414,8.63242369083021
-0.19098409840984099,8.627405103463225
-0.19069406940694078,8.622379640081652
-0.19040404040404058,8.617347232448415
-0.19011401140114015,8.612307812286787
-0.18982398239823994,8.607261311284914
-0.18953395339533952,8.602207661100387
-0.1892439243924393,8.5971467933649
-0.1889538953895391,8.5920786396889
-0.18866386638663868,8.587003131666329
-0.18837383738373847,8.58192020087941
-0.18808380838083805,8.576829778903454
-0.18779377937793784,8.571731797311761
-0.18750375037503764,8.566626187680512
-0.1872137213721372,8.561512881593758
-0.186923692369237,8.556391810648453
-0.1866336633663368,8.551262906459485
-0.18634363436343637,8.546126100664818
-0.18605360536053617,8.540981324930657
-0.18576357635763574,8.535828510956636
-0.18547354735473554,8.530667590481096
-0.18518351835183533,8.525498495286378
-0.1848934893489349,8.520321157204172
-0.1846034603460347,8.515135508120931
-0.18431343134313427,8.509941479983285
-0.18402340234023407,8.504739004803563
-0.18373337333733386,8.499528014665303
-0.18344334433443343,8.494308441728839
-0.18315331533153323,8.489080218236946
-0.18286328632863302,8.483843276520478
-0.1825732573257326,8.4785975490041
-0.1822832283228324,8.47334296821206
-0.18199319931993196,8.468079466773967
-0.18170317031703176,8.462806977430658
-0.18141314131413155,8.457525433040072
-0.18112311231123113,8.452234766583192
-0.18083308330833092,8.446934911170029
-0.1805430543054305,8.441625800045621
-0.1802530253025303,8.436307366596102
-0.17996299629963008,8.430979544354802
-0.17967296729672966,8.425642267008381
-0.17938293829382945,8.420295468403037
-0.17909290929092925,8.414939082550685
-0.17880288028802882,8.40957304363525
-0.17851285128512862,8.40419728601896
-0.1782228222822282,8.398811744248679
-0.17793279327932798,8.393416353062293
-0.17764276427642778,8.388011047395116
-0.17735273527352735,8.382595762386336
-0.17706270627062715,8.377170433385531
-0.17677267726772694,8.371734995959155
-0.1764826482648265,8.366289385897122
-0.1761926192619263,8.360833539219398
-0.17590259025902588,8.35536739218262
-0.17561256125612568,8.34989088128677
-0.17532253225322547,8.34440394328186
-0.17503250325032504,8.33890651517466
-0.17474247424742484,8.333398534235476
-0.1744524452445244,8.32787993800491
-0.1741624162416242,8.32235066430072
-0.173872387238724,8.316810651224628
-0.17358235823582358,8.311259837169237
-0.17329232923292337,8.305698160824926
-0.17300230023002316,8.300125561186787
-0.17271227122712274,8.294541977561586
-0.17242224222422253,8.288947349574771
-0.1721322132213221,8.283341617177463
-0.1718421842184219,8.277724720653529
-0.1715521552155217,8.272096600626618
-0.17126212621262127,8.266457198067263
-0.17097209720972106,8.260806454300011
-0.17068206820682064,8.25514431101052
-0.17039203920392043,8.249470710252758
-0.17010201020102023,8.243785594456138
-0.1698119811981198,8.238088906432736
-0.1695219521952196,8.232380589384515
-0.1692319231923194,8.226660586910528
-0.16894189418941896,8.220928843014187
-0.16865186518651876,8.215185302110534
-0.16836183618361833,8.209429909033496
-0.16807180718071812,8.20366260904321
-0.16778177817781792,8.197883347833312
-0.1674917491749175,8.192092071538255
-0.1672017201720173,8.186288726740669
-0.16691169116911708,8.18047326047867
-0.16662166216621666,8.17464562025323
-0.16633163316331645,8.168805754035555
-0.16604160416041602,8.162953610274416
-0.16575157515751582,8.157089137903567
-0.1654615461546156,8.151212286349102
-0.16517151715171519,8.145323005536849
-0.16488148814881498,8.139421245899776
-0.16459145914591455,8.133506958385357
-0.16430143014301435,8.127580094463008
-0.16401140114011414,8.121640606131447
-0.16372137213721372,8.11568844592611
-0.1634313431343135,8.10972356692656
-0.1631413141314133,8.103745922763855
-0.16285128512851288,8.097755467627952
-0.16256125612561267,8.09175215627511
-0.16227122712271225,8.085735944035234
-0.16198119811981204,8.079706786819294
-0.16169116911691184,8.07366464112666
-0.1614011401140114,8.067609464052467
-0.1611111111111112,8.061541213294984
-0.16082108210821078,8.05545984716292
-0.16053105310531057,8.049365324582787
-0.16024102410241037,8.043257605106177
-0.15995099509950994,8.037136648917073
-0.15966096609660974,8.031002416839154
-0.15937093709370953,8.024854870343031
-0.1590809080908091,8.018693971553496
-0.1587908790879089,8.012519683256787
-0.15850085008500847,8.006331968907746
-0.15821082108210827,8.000130792637057
-0.15792079207920806,7.993916119258366
-0.15763076307630763,7.9876879142754476
-0.15734073407340743,7.981446143889325
-0.15705070507050722,7.975190775005339
-0.1567606760676068,7.968921775240222
-0.1564706470647066,7.96263911292914
-0.15618061806180616,7.9563427571326715
-0.15589058905890596,7.950032677643809
-0.15560056005600575,7.9437088449948705
-0.15531053105310533,7.937371230464417
-0.15502050205020512,7.931019806084134
-0.1547304730473047,7.924654544645638
-0.1544404440444045,7.918275419707304
-0.15415041504150429,7.911882405600994
-0.15386038603860386,7.90547547743878
-0.15357035703570365,7.899054611119643
-0.15328032803280345,7.892619783336069
-0.15299029902990302,7.886170971580648
-0.15270027002700282,7.879708154152637
-0.1524102410241024,7.8732313101644165
-0.15212021202120218,7.866740419547973
-0.15183018301830198,7.86023546306126
-0.15154015401540155,7.853716422294562
-0.15125012501250135,7.847183279676792
-0.15096009600960092,7.840636018481703
-0.15067006700670071,7.8340746228341045
-0.1503800380038005,7.8274990777159505
-0.15009000900090008,7.8209093689724245
-0.14979997999799988,7.814305483317958
-0.14950995099509967,7.8076874083421455
-0.14921992199219924,7.801055132515642
-0.14892989298929904,7.794408645195986
-0.1486398639863986,7.7877479366333375
-0.1483498349834984,7.781072997976176
-0.1480598059805982,7.774383821276895
-0.14776977697769778,7.767680399497358
-0.14747974797479757,7.760962726514382
-0.14718971897189737,7.754230797125107
-0.14689968996899694,7.747484607052331
-0.14660966096609673,7.7407241529497774
-0.1463196319631963,7.733949432407211
-0.1460296029602961,7.727160443955582
-0.1457395739573959,7.720357187071976
-0.14544954495449547,7.713539662184561
-0.14515951595159526,7.706707870677432
-0.14486948694869484,7.699861814895318
-0.14457945794579463,7.693001498148282
-0.14428942894289443,7.68612692471625
-0.143999399939994,7.679238099853504
-0.1437093709370938,7.672335029793056
-0.1434193419341936,7.665417721750919
-0.14312931293129316,7.658486183930292
-0.14283928392839296,7.651540425525652
-0.14254925492549253,7.6445804567266995
-0.14225922592259233,7.637606288722277
-0.14196919691969212,7.630617933704083
-0.1416791679167917,7.623615404870348
-0.1413891389138915,7.6165987164294
-0.14109910991099106,7.609567883603042
-0.14080908090809086,7.602522922629919
-0.14051905190519065,7.595463850768665
-0.14022902290229022,7.5883906863009924
-0.13993899389939002,7.581303448534661
-0.1396489648964898,7.57420215780626
-0.1393589358935894,7.567086835483922
-0.13906890689068918,7.55995750396989
-0.13877887788778875,7.55281418670292
-0.13848884888488855,7.5456569081606
-0.13819881988198834,7.538485693861467
-0.13790879087908792,7.531300570367017
-0.1376187618761877,7.5241015652835985
-0.13732873287328728,7.516888707264063
-0.13703870387038708,7.509662026009378
-0.13674867486748687,7.502421552269975
-0.13645864586458645,7.4951673178470175
-0.13616861686168624,7.487899355593478
-0.13587858785878604,7.480617699415036
-0.1355885588558856,7.473322384270808
-0.1352985298529854,7.466013446173937
-0.13500850085008498,7.458690922191946
-0.13471847184718477,7.451354850446968
-0.13442844284428457,7.444005270115733
-0.13413841384138414,7.436642221429397
-0.13384838483848394,7.429265745673193
-0.13355835583558373,7.421875885185814
-0.1332683268326833,7.414472683358659
-0.1329782978297831,7.407056184634846
-0.13268826882688267,7.399626434507974
-0.13239823982398247,7.392183479520734
-0.13210821082108226,7.384727367263217
-0.13181818181818183,7.377258146371036
-0.13152815281528163,7.369775866523222
-0.1312381238123812,7.362280578439808
-0.130948094809481,7.354772333879259
-0.1306580658065808,7.347251185635543
-0.13036803680368036,7.339717187535012
-0.13007800780078016,7.332170394432997
-0.12978797879787995,7.324610862210091
-0.12949794979497953,7.3170386477681815
-0.12920792079207932,7.309453809026195
-0.1289178917891789,7.301856404915493
-0.1286278627862787,7.294246495375026
-0.12833783378337849,7.286624141346108
-0.12804780478047806,7.278989404766899
-0.12775777577757785,7.271342348566573
-0.12746774677467743,7.263683036659061
-0.12717771777177722,7.256011533936559
-0.12688768876887702,7.248327906262547
-0.1265976597659766,7.240632220464533
-0.12630763076307638,7.232924544326371
-0.12601760176017618,7.225204946580179
-0.12572757275727575,7.217473496897853
-0.12543754375437555,7.2097302658822064
-0.12514751475147512,7.201975325057593
-0.12485748574857491,7.194208746860199
-0.12456745674567471,7.186430604627769
-0.12427742774277428,7.178640972588941
-0.12398739873987408,7.170839925852103
-0.12369736973697387,7.163027540393688
-0.12340734073407345,7.155203893046025
-0.12311731173117324,7.1473690614846666
-0.12282728272827281,7.1395231242151125
-0.12253725372537261,7.13166616055908
-0.1222472247224724,7.123798250640102
-0.12195719571957198,7.115919475368624
-0.12166716671667177,7.108029916426463
-0.12137713771377134,7.100129656250617
-0.12108710871087114,7.092218778016519
-0.12079707970797093,7.084297365620535
-0.1205070507050705,7.076365503661871
-0.1202170217021703,7.0684232774237605
-0.1199269926992701,7.060470772853894
-0.11963696369636967,7.052508076544189
-0.11934693469346946,7.044535275709773
-0.11905690569056904,7.036552458167148
-0.11876687668766883,7.02855971231166
-0.11847684768476863,7.020557127094027
-0.1181868186818682,7.012544791996119
-0.117896789678968,7.004522797005839
-0.11760676067606757,6.996491232591084
-0.11731673167316736,6.988450189672857
-0.11702670267026716,6.98039975959736
-0.11673667366736673,6.97234003410718
-0.11644664466446653,6.96427110531148
-0.11615661566156632,6.956193065655114
-0.1158665866586659,6.948106007886756
-0.11557655765576569,6.940010025025948
-0.11528652865286526,6.931905210328978
-0.11499649964996506,6.923791657253728
-0.11470647064706485,6.915669459423257
-0.11441644164416442,6.90753871058825
-0.11412641264126422,6.899399504588248
-0.11383638363836401,6.891251935311565
-0.11354635463546359,6.883096096653955
-0.11325632563256338,6.874932082475981
-0.11296629662966295,6.866759986558944
-0.11267626762676275,6.858579902559525
-0.11238623862386254,6.850391923962908
-0.11209620962096212,6.842196144034506
-0.11180618061806191,6.833992655770175
-0.11151615161516149,6.825781551844863
-0.11122612261226128,6.81756292455975
-0.11093609360936107,6.80933686578771
-0.11064606460646065,6.801103466917183
-0.11035603560356044,6.7928628187943625
-0.11006600660066024,6.784615011663605
-0.10977597759775981,6.776360135106137
-0.1094859485948596,6.768098277976958
-0.10919591959195918,6.75982952833984
-0.10890589058905897,6.751553973400543
-0.10861586158615877,6.743271699438001
-0.10832583258325834,6.734982791733631
-0.10803580358035814,6.72668733449861
-0.10774577457745771,6.718385410799057
-0.1074557455745575,6.71007710247922
-0.1071657165716573,6.701762490082432
-0.10687568756875687,6.693441652769962
-0.10658565856585667,6.685114668237638
-0.10629562956295646,6.676781612630174
-0.10600560056005603,6.668442560453234
-0.10571557155715583,6.660097584483168
-0.1054255425542554,6.65174675567428
-0.1051355135513552,6.6433901430637725
-0.10484548454845499,6.635027813674144
-0.10455545554555457,6.626659832413085
-0.10426542654265436,6.618286261970883
-0.10397539753975416,6.609907162715121
-0.10368536853685373,6.601522592582828
-0.10339533953395352,6.593132606969939
-0.1031053105310531,6.58473725861797
-0.10281528152815289,6.576336597498049
-0.10252525252525269,6.567930670692029
-0.10223522352235226,6.559519522270859
-0.10194519451945205,6.551103193170059
-0.10165516551655163,6.542681721062245
-0.10136513651365142,6.534255140226788
-0.10107510751075122,6.52582348141642
-0.10078507850785079,6.5173867717208855
-0.10049504950495058,6.508945034427547
-0.10020502050205038,6.5004982888788785
-0.09991499149914995,6.492046550326901
-0.09962496249624975,6.483589829784501
-0.09933493349334932,6.475128133873537
-0.09904490449044911,6.466661464669864
-0.09875487548754891,6.45818981954506
-0.09846484648464848,6.449713191005018
-0.09817481748174828,6.441231566525287
-0.09788478847884785,6.432744928383124
-0.09759475947594765,6.424253253486366
-0.09730473047304744,6.415756513198953
-0.09701470147014701,6.4072546731632185
-0.09672467246724681,6.398747693118944
-0.0964346434643466,6.390235526719022
-0.09614461446144618,6.381718121341948
-0.09585458545854597,6.373195417901021
-0.09556455645564554,6.36466735065022
-0.09527452745274534,6.35613384698693
-0.09498449844984513,6.347594827251348
-0.0946944694469447,6.3390502045227395
-0.0944044404440445,6.330499884412513
-0.09411441144114407,6.321943764854066
-0.09382438243824387,6.313381735889636
-0.09353435343534366,6.304813679453926
-0.09324432443244324,6.296239469154824
-0.09295429542954303,6.287658970051065
-0.09266426642664283,6.279072038426955
-0.0923742374237424,6.2704785215642564
-0.0920842084208422,6.261878257511271
-0.09179417941794177,6.253271074849121
-0.09150415041504156,6.2446567924554754
-0.09121412141214136,6.236035219265593
-0.09092409240924093,6.227406154030968
-0.09063406340634073,6.218769385075569
-0.09034403440344052,6.210124690049753
-0.0900540054005401,6.201471835682059
-0.08976397639763989,6.192810577528956
-0.08947394739473946,6.184140659722599
-0.08918391839183926,6.175461814716901
-0.08889388938893905,6.166773763031835
-0.08860386038603862,6.15807621299634
-0.08831383138313842,6.149368860489854
-0.08802380238023799,6.140651388682635
-0.08773377337733779,6.131923467775168
-0.08744374437443758,6.123184754736675
-0.08715371537153715,6.114434893043074
-0.08686368636863695,6.105673512414519
-0.08657365736573674,6.096900228552689
-0.08628362836283632,6.088114642878176
-0.08599359935993611,6.079316342268097
-0.08570357035703569,6.070504898794175
-0.08541354135413548,6.061679869461673
-0.08512351235123528,6.052840795949229
-0.08483348334833485,6.04398720435007
-0.08454345434543464,6.035118604914813
-0.08425342534253422,6.026234491796062
-0.08396339633963401,6.017334342795302
-0.0836733673367338,6.008417619112207
-0.08338333833383338,5.99948376509683
-0.08309330933093317,5.990532208004997
-0.08280328032803297,5.981562357757152
-0.08251325132513254,5.972573606701174
-0.08222322232223234,5.963565329379463
-0.08193319331933191,5.954536882300617
-0.0816431643164317,5.945487603716275
-0.0813531353135315,5.936416813403344
-0.08106310631063107,5.927323812452165
-0.08077307730773087,5.918207883061046
-0.08048304830483066,5.909068288337473
-0.08019301930193024,5.899904272106655
-0.07990299029903003,5.890715058727749
-0.0796129612961296,5.881499852918227
-0.0793229322932294,5.872257839587003
-0.07903290329032919,5.862988183676644
-0.07874287428742877,5.853690030015356
-0.07845284528452856,5.844362503179177
-0.07816281628162813,5.835004707364855
-0.07787278727872793,5.825615726274132
-0.07758275827582772,5.816194623009761
-0.0772927292729273,5.806740439984028
-0.07700270027002709,5.797252198840228
-0.07671267126712689,5.787728900387666
-0.07642264226422646,5.778169524550863
-0.07613261326132625,5.768573030333501
-0.07584258425842583,5.758938355797658
-0.07555255525552562,5.749264418059086
-0.07526252625262542,5.739550113298978
-0.07497249724972499,5.7297943167929555
-0.07468246824682478,5.719995882957892
-0.07439243924392436,5.710153645417078
-0.07410241024102415,5.700266417084574
-0.07381238123812395,5.690332990269115
-0.07352235223522352,5.6803521367984375
-0.07323232323232332,5.670322608164523
-0.07294229422942311,5.660243135690372
-0.07265226522652268,5.650112430719032
-0.07236223622362248,5.63992918482546
-0.07207220722072205,5.629692070051729
-0.07178217821782185,5.6193997391664094
-0.07149214921492164,5.609050825948492
-0.07120212021202121,5.598643945496624
-0.07091209120912101,5.588177694564184
-0.0706220622062208,5.577650651920693
-0.07033203320332038,5.567061378740258
-0.07004200420042017,5.5564084190175365
-0.06975197519751974,5.5456903000116595
-0.06946194619461954,5.534905532718826
-0.06917191719171933,5.524052612373844
-0.06888188818881891,5.513130018981254
-0.0685918591859187,5.502136217876453
-0.06830183018301828,5.491069660317112
-0.06801180118011807,5.4799287841055415
-0.06772177217721786,5.468712014242092
-0.06743174317431744,5.457417763610161
-0.06714171417141723,5.446044433693039
-0.06685168516851703,5.434590415322779
-0.0665616561656166,5.423054089461495
-0.0662716271627164,5.411433828015236
-0.06598159815981597,5.399727994680479
-0.06569156915691576,5.387934945823639
-0.06540154015401556,5.376053031393359
-0.06511151115111513,5.364080595865892
-0.06482148214821493,5.352015979223456
-0.0645314531453145,5.339857517965419
-0.0642414241424143,5.327603546152456
-0.06395139513951409,5.315252396483218
-0.06366136613661366,5.302802401403577
-0.06337133713371346,5.290251894248062
-0.06308130813081325,5.277599210413094
-0.06279127912791282,5.264842688561819
-0.06250125012501262,5.2519806718600295
-0.06221122112211219,5.2390115092425456
-0.06192119211921199,5.225933556709799
-0.06163116311631178,5.212745178653666
-0.061341134113411355,5.199444749212131
-0.06105110511051115,5.186030653651934
-0.06076107610761072,5.172501289778305
-0.06047104710471052,5.158855069371121
-0.06018101810181031,5.145090419646303
-0.059890989098909886,5.131205784741628
-0.05960096009600968,5.117199627225842
-0.059310931093109476,5.103070429629786
-0.05902090209020905,5.08881669599855
-0.058730873087308844,5.074436953463277
-0.058440844084408416,5.059929753831147
-0.05815081508150821,5.045293675192446
-0.057860786078608006,5.030527323542877
-0.05757075707570758,5.015629334419892
-0.057280728072807374,5.000598374551318
-0.05699069906990717,4.985433143514531
-0.05670067006700674,4.970132375404655
-0.05641064106410654,4.954694840509933
-0.05612061206120611,4.939119346992293
-0.055830583058305905,4.923404742571575
-0.0555405540554057,4.907549916211076
-0.05525052505250527,4.891553799802794
-0.05496049604960507,4.875415369850173
-0.05467046704670464,4.859133649146215
-0.054380438043804435,4.842707708445148
-0.05409040904090423,4.826136668125123
-0.0538003800380038,4.80941969984013
-0.0535103510351036,4.792556028158773
-0.05322032203220339,4.775544932187612
-0.052930293029302966,4.758385747177028
-0.05264026402640276,4.741077866107299
-0.052350235023502334,4.72362074125244
-0.05206020602060213,4.706013885719918
-0.051770177017701924,4.688256874963557
-0.0514801480148015,4.67034934826771
-0.05119011901190129,4.652291010200315
-0.050900090009000865,4.634081632032471
-0.05061006100610066,4.615721053122619
-0.050320032003200454,4.597209182262779
-0.05003000300030003,4.578545998984974
-0.04973997399739982,4.559731554825593
-0.04944994499449962,4.540765974545465
-0.04915991599159919,4.52164945730388
-0.048869886988698985,4.502382277784367
-0.04857985798579856,4.482964787270214
-0.04828982898289835,4.46339741466817
-0.04799979997999815,4.44368066747805
-0.04770977097709772,4.423815132706922
-0.047419741974197516,4.403801477725978
-0.04712971297129731,4.3836404510684135
-0.046839683968396884,4.363332883167017
-0.04654965496549668,4.34287968702994
-0.04625962596259625,4.322281858853131
-0.045969596959696046,4.3015404785685645
-0.04567956795679584,4.280656710326661
-0.045389538953895414,4.259631802912227
-0.04509950995099521,4.238467090092802
-0.04480948094809478,4.2171639908984115
-0.04451945194519458,4.195724009832404
-0.04422942294229437,4.174148737012214
-0.043939393939393945,4.152439848240009
-0.04364936493649374,4.130599105002578
-0.043359335933593535,4.108628354400083
-0.04306930693069311,4.086529529003756
-0.0427792779277929,4.064304646642358
-0.042489248924892475,4.041955810117262
-0.04219921992199227,4.019485206846776
-0.041909190919092065,3.996895108439453
-0.04161916191619164,3.9741878701972557
-0.04132913291329143,3.951365930548847
-0.041039103910391006,3.9284318104135383
-0.0407490749074908,3.905388112496983
-0.040459045904590596,3.882237520518988
-0.04016901690169017,3.858982798374788
-0.039878987898789964,3.8356267892306795
-0.03958895889588976,3.812172414554973
-0.03929892989298933,3.7886226730858406
-0.03900890089008913,3.7649806397372476
-0.0387188718871887,3.741249464444163
-0.038428842884288494,3.7174323709490684
-0.03813881388138829,3.693532655530765
-0.03784878487848786,3.669553685677617
-0.03755875587558766,3.645498898706767
-0.03726872687268745,3.621371800331009
-0.036978697869787025,3.597175963175433
-0.03668866886688682,3.572915025245663
-0.03639863986398639,3.5485926883494163
-0.03610861086108619,3.524212716473864
-0.03581858185818598,3.499778934120279
-0.035528552855285556,3.475295224598434
-0.03523852385238535,3.4507655282826573
-0.03494849484948492,3.4261938408313664
-0.03465846584658472,3.401584211372533
-0.03436843684368451,3.3769407406564644
-0.034078407840784086,3.352267579178165
-0.03378837883788388,3.3275689252707763
-0.033498349834983676,3.3028490231713548
-0.03320832083208325,3.27811216106047
-0.032918291829183044,3.2533626690761697
-0.03262826282628262,3.2286049173022375
-0.03233823382338241,3.2038433137306006
-0.03204820482048221,3.179082302195634
-0.03175817581758178,3.1543263602777403
-0.031468146814681575,3.129579997171114
-0.031178117811781147,3.104847751508139
-0.030888088808880942,3.0801341891303538
-0.030598059805980737,3.055443900790608
-0.03030803080308031,3.030781499766743
-0.030018001800180105,3.006151619359224
-0.0297279727972799,2.9815589102361573
-0.029437943794379473,2.95700803757781
-0.029147914791479268,2.932503677957218
-0.02885788578857884,2.908050515874411
-0.028567856785678636,2.8836532398381762
-0.02827782778277843,2.8593165378578735
-0.027987798779878004,2.8350450921706996
-0.0276977697769778,2.8108435729817023
-0.027407740774077594,2.786716630935054
-0.027117711771177166,2.762668887963202
-0.02682768276827696,2.738704926071419
-0.026537653765376534,2.714829273507398
-0.02624762476247633,2.6910463876358017
-0.025957595759576124,2.6673606336800213
-0.025667566756675697,2.6437762583074504
-0.025377537753775492,2.6202973568124035
-0.025087508750875065,2.5969278323902576
-0.02479747974797486,2.5736713456927345
-0.024507450745074655,2.550531252501084
-0.024217421742174228,2.5275105269506497
-0.023927392739274023,2.5046116672799696
-0.023637363736373818,2.481836580560273
-0.02334733473347339,2.459186442286001
-0.023057305730573185,2.436661526073879
-0.02276727672767276,2.414260998032863
-0.022477247724772553,2.391982669638152
-0.022187218721872348,2.369822702179916
-0.02189718971897192,2.347775255083613
-0.021607160716071716,2.3258320696355175
-0.02131713171317129,2.3039819789311227
-0.021027102710271084,2.282210334238961
-0.02073707370737088,2.2604983374922845
-0.020447044704470452,2.2388222693582875
-0.020157015701570247,2.217152602370408
-0.01986698669867004,2.1954529890473418
-0.019576957695769615,2.1736791158821203
-0.01928692869286941,2.1517774157040335
-0.018996899689968982,2.1296836333550395
-0.018706870687068777,2.1073212430579957
-0.018416841684168572,2.0845997204765188
-0.018126812681268145,2.061412678480752
-0.01783678367836794,2.0376358832374493
-0.017546754675467513,2.0131251766247016
-0.017256725672567308,1.9877143422795538
-0.016966696669667103,1.9612129659001287
-0.016676667666766676,1.93340435572011
-0.01638663866386647,1.90404360616641
-0.016096609660966266,1.872855906202348
-0.01580658065806584,1.8395352130638956
-0.015516551655165634,1.8037434309735814
-0.015226522652265206,1.7651102515100963
-0.014936493649365001,1.723233825707673
-0.014646464646464796,1.6776824452838661
-0.01435643564356437,1.6279974088959737
-0.014066406640664164,1.5736972360174615
-0.013776377637763959,1.5142833629823962
-0.013486348634863532,1.4492474105050164
-0.013196319631963327,1.37808004806822
-0.0129062906290629,1.3002813981169346
-0.012616261626162695,1.2153728243128346
-0.01232623262326249,1.1229098381765668
-0.012036203620362063,1.0224957450840975
-0.011746174617461858,0.9137955441512524
-0.01145614561456143,0.7965495091345522
-0.011166116611661225,0.6705858215173522
-0.01087608760876102,0.5358316133249399
-0.010586058605860593,0.39232181331304367
-0.010296029602960388,0.24020527807835912
-0.010006000600060183,0.07974782509277993
-0.009715971597159756,-0.08866804300133824
-0.009425942594259551,-0.2645467402260236
-0.009135913591359124,-0.4472863474417285
-0.008845884588458919,-0.6361881552905806
-0.008555855585558714,-0.8304685007116672
-0.008265826582658287,-1.02927230013816
-0.007975797579758082,-1.231687636290466
-0.0076857685768576545,-1.4367607598498042
-0.007395739573957449,-1.6435109157652275
-0.007105710571057244,-1.8509444861783229
-0.006815681568156817,-2.0580680456550757
-0.006525652565256612,-2.2639000373665117
-0.006235623562356407,-2.467480890278095
-0.00594559455945598,-2.667881498974348
-0.005655565556555775,-2.8642100739657623
-0.005365536553655348,-3.0556174383943913
-0.005075507550755143,-3.2413008964719348
-0.004785478547854938,-3.4205068309787783
-0.004495449544954511,-3.592532204002248
-0.004205420542054306,-3.7567251396868113
-0.0039153915391541005,-3.9124847630655846
-0.0036253625362536734,-4.059260457836689
-0.0033353335333534684,-4.196550690675401
-0.0030453045304530413,-4.323901532297015
-0.0027552755275528362,-4.440904987520413
-0.002465246524652631,-4.547197229127091
-0.002175217521752204,-4.642456814062981
-0.001885188518851999,-4.726402945935006
-0.001595159515951572,-4.798793834990362
-0.0013051305130513668,-4.859425195865683
-0.0010151015101511618,-4.908128914274514
-0.0007250725072507347,-4.944771906291232
-0.00043504350435052963,-4.969255187793331
-0.00014501450145032457,-4.981513166704672
0.00014501450145010253,-4.981513166704679
0.0004350435043503076,-4.969255187793345
0.0007250725072507347,-4.944771906291232
0.0010151015101509397,-4.9081289142745455
0.0013051305130511448,-4.859425195865721
0.001595159515951572,-4.798793834990362
0.001885188518851777,-4.726402945935062
0.002175217521752204,-4.642456814062981
0.002465246524652409,-4.547197229127167
0.002755275527552614,-4.440904987520499
0.0030453045304530413,-4.323901532297015
0.0033353335333532463,-4.196550690675505
0.0036253625362534514,-4.059260457836796
0.0039153915391538785,-3.912484763065698
0.0042054205420540836,-3.756725139686934
0.004495449544954511,-3.592532204002248
0.004785478547854716,-3.4205068309789133
0.005075507550754921,-3.241300896472075
0.005365536553655348,-3.0556174383943913
0.005655565556555553,-2.8642100739659138
0.005945594559455758,-2.6678814989745017
0.006235623562356185,-2.46748089027825
0.00652565256525639,-2.263900037366668
0.006815681568156817,-2.0580680456550757
0.007105710571057022,-1.8509444861784816
0.007395739573957227,-1.6435109157653869
0.0076857685768576545,-1.4367607598498042
0.00797579757975786,-1.2316876362906226
0.008265826582658287,-1.02927230013816
0.008555855585558492,-0.8304685007118183
0.008845884588458697,-0.6361881552907274
0.009135913591359124,-0.4472863474417285
0.009425942594259329,-0.2645467402261604
0.009715971597159534,-0.08866804300147073
0.010006000600059961,0.07974782509265199
0.010296029602960166,0.2402052780782401
0.010586058605860593,0.39232181331304367
0.010876087608760798,0.535831613324832
0.011166116611661003,0.6705858215172524
0.01145614561456143,0.7965495091345522
0.011746174617461635,0.9137955441511669
0.012036203620362063,1.0224957450840975
0.012326232623262268,1.1229098381764935
0.012616261626162473,1.2153728243127682
0.0129062906290629,1.3002813981169346
0.013196319631963105,1.378080048068162
0.01348634863486331,1.4492474105049655
0.013776377637763737,1.5142833629823487
0.014066406640663942,1.5736972360174197
0.01435643564356437,1.6279974088959737
0.014646464646464574,1.677682445283829
0.01493649364936478,1.7232338257076385
0.015226522652265206,1.7651102515100963
0.015516551655165411,1.8037434309735525
0.01580658065806584,1.8395352130638956
0.016096609660966044,1.8728559062023222
0.01638663866386625,1.9040436061663866
0.016676667666766676,1.93340435572011
0.01696669666966688,1.961212965900108
0.017256725672567086,1.9877143422795338
0.017546754675467513,2.0131251766247016
0.017836783678367718,2.037635883237432
0.018126812681268145,2.061412678480752
0.01841684168416835,2.084599720476502
0.018706870687068555,2.107321243057978
0.018996899689968982,2.1296836333550395
0.019286928692869187,2.151777415704017
0.019576957695769392,2.1736791158821034
0.01986698669866982,2.195452989047324
0.020157015701570025,2.2171526023703927
0.020447044704470452,2.2388222693582875
0.020737073707370657,2.2604983374922694
0.021027102710270862,2.2822103342389433
0.02131713171317129,2.3039819789311227
0.021607160716071494,2.325832069635502
0.02189718971897192,2.347775255083613
0.022187218721872126,2.3698227021799
0.02247724772477233,2.3919826696381334
0.02276727672767276,2.414260998032863
0.023057305730572963,2.436661526073862
0.02334733473347317,2.4591864422859833
0.023637363736373596,2.481836580560257
0.0239273927392738,2.5046116672799528
0.024217421742174228,2.5275105269506497
0.024507450745074433,2.5505312525010657
0.024797479747974638,2.5736713456927176
0.025087508750875065,2.5969278323902576
0.02537753775377527,2.6202973568123844
0.025667566756675697,2.6437762583074504
0.025957595759575902,2.6673606336800053
0.026247624762476107,2.691046387635785
0.026537653765376534,2.714829273507398
0.02682768276827674,2.7387049260714003
0.027117711771176944,2.762668887963184
0.02740774077407737,2.7867166309350355
0.027697769776977577,2.8108435729816845
0.027987798779878004,2.8350450921706996
0.02827782778277821,2.859316537857855
0.028567856785678414,2.883653239838158
0.02885788578857884,2.908050515874411
0.029147914791479046,2.9325036779571985
0.02943794379437925,2.9570080375777903
0.029727972797279678,2.9815589102361395
0.030018001800179883,3.0061516193592044
0.03030803080308031,3.030781499766743
0.030598059805980515,3.05544390079059
0.03088808880888072,3.0801341891303333
0.031178117811781147,3.104847751508139
0.03146814681468135,3.1295799971710947
0.03175817581758178,3.1543263602777403
0.032048204820481985,3.1790823021956154
0.03233823382338219,3.2038433137305806
0.03262826282628262,3.2286049173022375
0.03291829182918282,3.253362669076151
0.03320832083208303,3.278112161060451
0.033498349834983454,3.3028490231713348
0.03378837883788366,3.3275689252707563
0.034078407840784086,3.352267579178165
0.03436843684368429,3.376940740656446
0.034658465846584496,3.4015842113725148
0.03494849484948492,3.4261938408313664
0.03523852385238513,3.4507655282826386
0.035528552855285556,3.475295224598434
0.03581858185818576,3.4997789341202603
0.036108610861085966,3.524212716473847
0.03639863986398639,3.5485926883494163
0.0366886688668866,3.572915025245645
0.0369786978697868,3.5971759631754154
0.03726872687268723,3.6213718003309907
0.037558755875587435,3.645498898706748
0.03784878487848786,3.669553685677617
0.03813881388138807,3.6935326555307477
0.03842884288428827,3.71743237094905
0.0387188718871887,3.741249464444163
0.039008900890088904,3.764980639737229
0.03929892989298911,3.788622673085823
0.03958895889588954,3.812172414554955
0.03987898789878974,3.8356267892306617
0.04016901690169017,3.858982798374788
0.040459045904590374,3.8822375205189696
0.04074907490749058,3.905388112496965
0.041039103910391006,3.9284318104135383
0.04132913291329121,3.95136593054883
0.04161916191619164,3.9741878701972557
0.04190919091909184,3.9968951084394364
0.04219921992199205,4.019485206846757
0.042489248924892475,4.041955810117262
0.04277927792779268,4.0643046466423405
0.043069306930692886,4.086529529003741
0.04335933593359331,4.108628354400068
0.04364936493649352,4.130599105002562
0.043939393939393945,4.152439848240009
0.04422942294229415,4.174148737012198
0.044519451945194355,4.195724009832387
0.04480948094809478,4.2171639908984115
0.04509950995099499,4.238467090092784
0.045389538953895414,4.259631802912227
0.04567956795679562,4.280656710326645
0.045969596959695824,4.3015404785685485
0.04625962596259625,4.322281858853131
0.046549654965496456,4.342879687029925
0.04683968396839666,4.3633328831670015
0.04712971297129709,4.3836404510683975
0.047419741974197294,4.403801477725962
0.04770977097709772,4.423815132706922
0.047999799979997926,4.443680667478036
0.04828982898289813,4.463397414668154
0.04857985798579856,4.482964787270214
0.04886988698869876,4.502382277784352
0.04915991599159897,4.521649457303864
0.049449944994499395,4.540765974545451
0.0497399739973996,4.559731554825577
0.05003000300030003,4.578545998984974
0.05032003200320023,4.597209182262765
0.05061006100610044,4.615721053122606
0.050900090009000865,4.634081632032471
0.05119011901190107,4.652291010200301
0.0514801480148015,4.67034934826771
0.0517701770177017,4.6882568749635425
0.05206020602060191,4.706013885719903
0.052350235023502334,4.72362074125244
0.05264026402640254,4.741077866107285
0.052930293029302744,4.758385747177014
0.05322032203220317,4.775544932187599
0.053510351035103376,4.79255602815876
0.0538003800380038,4.80941969984013
0.05409040904090401,4.826136668125109
0.05438043804380421,4.842707708445134
0.05467046704670464,4.859133649146215
0.054960496049604846,4.87541536985016
0.05525052505250527,4.891553799802794
0.05554055405540548,4.907549916211065
0.05583058305830568,4.923404742571562
0.05612061206120611,4.939119346992293
0.056410641064106315,4.954694840509921
0.05670067006700652,4.970132375404644
0.05699069906990695,4.98543314351452
0.05728072807280715,5.0005983745513065
0.05757075707570758,5.015629334419892
0.057860786078607784,5.030527323542866
0.05815081508150799,5.045293675192434
0.058440844084408416,5.059929753831147
0.05873087308730862,5.074436953463265
0.05902090209020905,5.08881669599855
0.059310931093109254,5.103070429629775
0.05960096009600946,5.1171996272258315
0.059890989098909886,5.131205784741628
0.06018101810181009,5.1450904196462925
0.060471047104710296,5.158855069371111
0.06076107610761072,5.172501289778305
0.06105110511051093,5.186030653651925
0.061341134113411355,5.199444749212131
0.06163116311631156,5.212745178653656
0.061921192119211765,5.225933556709789
0.06221122112211219,5.2390115092425456
0.0625012501250124,5.25198067186002
0.0627912791279126,5.26484268856181
0.06308130813081303,5.277599210413083
0.06337133713371323,5.290251894248053
0.06366136613661366,5.302802401403577
0.06395139513951387,5.315252396483209
0.06424142414241407,5.327603546152446
0.0645314531453145,5.339857517965419
0.0648214821482147,5.352015979223445
0.06511151115111513,5.364080595865892
0.06540154015401534,5.376053031393349
0.06569156915691554,5.38793494582363
0.06598159815981597,5.399727994680479
0.06627162716271617,5.411433828015227
0.06656165616561638,5.423054089461486
0.0668516851685168,5.434590415322769
0.06714171417141701,5.4460444336930305
0.06743174317431744,5.457417763610161
0.06772177217721764,5.468712014242084
0.06801180118011785,5.479928784105532
0.06830183018301828,5.491069660317112
0.06859185918591848,5.502136217876445
0.06888188818881891,5.513130018981254
0.06917191719171911,5.5240526123738345
0.06946194619461932,5.534905532718818
0.06975197519751974,5.5456903000116595
0.07004200420041995,5.55640841901753
0.07033203320332015,5.567061378740249
0.07062206220622058,5.577650651920683
0.07091209120912079,5.588177694564176
0.07120212021202121,5.598643945496624
0.07149214921492142,5.6090508259484855
0.07178217821782162,5.6193997391664015
0.07207220722072205,5.629692070051729
0.07236223622362226,5.639929184825453
0.07265226522652246,5.650112430719026
0.07294229422942289,5.660243135690363
0.0732323232323231,5.670322608164516
0.07352235223522352,5.6803521367984375
0.07381238123812373,5.690332990269109
0.07410241024102393,5.700266417084567
0.07439243924392436,5.710153645417078
0.07468246824682456,5.719995882957885
0.07497249724972499,5.7297943167929555
0.0752625262526252,5.7395501132989715
0.0755525552555254,5.749264418059079
0.07584258425842583,5.758938355797658
0.07613261326132603,5.768573030333494
0.07642264226422624,5.778169524550857
0.07671267126712666,5.787728900387659
0.07700270027002687,5.797252198840221
0.0772927292729273,5.806740439984028
0.0775827582758275,5.816194623009754
0.0778727872787277,5.8256157262741235
0.07816281628162813,5.835004707364855
0.07845284528452834,5.84436250317917
0.07874287428742877,5.853690030015356
0.07903290329032897,5.862988183676636
0.07932293229322918,5.872257839586997
0.0796129612961296,5.881499852918227
0.07990299029902981,5.890715058727743
0.08019301930193001,5.899904272106648
0.08048304830483044,5.909068288337467
0.08077307730773065,5.918207883061039
0.08106310631063107,5.927323812452165
0.08135313531353128,5.936416813403335
0.08164316431643148,5.945487603716268
0.08193319331933191,5.954536882300617
0.08222322232223211,5.963565329379457
0.08251325132513232,5.972573606701168
0.08280328032803275,5.981562357757145
0.08309330933093295,5.990532208004989
0.08338333833383338,5.99948376509683
0.08367336733673358,6.008417619112199
0.08396339633963379,6.017334342795297
0.08425342534253422,6.026234491796062
0.08454345434543442,6.035118604914806
0.08483348334833485,6.04398720435007
0.08512351235123505,6.052840795949222
0.08541354135413526,6.061679869461668
0.08570357035703569,6.070504898794175
0.08599359935993589,6.079316342268089
0.0862836283628361,6.08811464287817
0.08657365736573652,6.096900228552683
0.08686368636863673,6.105673512414511
0.08715371537153715,6.114434893043074
0.08744374437443736,6.123184754736668
0.08773377337733756,6.131923467775161
0.08802380238023799,6.140651388682635
0.0883138313831382,6.149368860489849
0.08860386038603862,6.15807621299634
0.08889388938893883,6.166773763031828
0.08918391839183903,6.175461814716895
0.08947394739473946,6.184140659722599
0.08976397639763967,6.19281057752895
0.09005400540053987,6.201471835682052
0.0903440344034403,6.210124690049746
0.0906340634063405,6.2187693850755625
0.09092409240924093,6.227406154030968
0.09121412141214114,6.236035219265586
0.09150415041504134,6.244656792455468
0.09179417941794177,6.253271074849121
0.09208420842084197,6.261878257511266
0.09237423742374218,6.27047852156425
0.0926642664266426,6.279072038426948
0.09295429542954281,6.2876589700510594
0.09324432443244324,6.296239469154824
0.09353435343534344,6.304813679453921
0.09382438243824365,6.313381735889628
0.09411441144114407,6.321943764854066
0.09440444044404428,6.3304998844125056
0.0946944694469447,6.3390502045227395
0.09498449844984491,6.347594827251342
0.09527452745274512,6.356133846986921
0.09556455645564554,6.36466735065022
0.09585458545854575,6.373195417901015
0.09614461446144595,6.381718121341942
0.09643464346434638,6.390235526719015
0.09672467246724659,6.398747693118936
0.09701470147014701,6.4072546731632185
0.09730473047304722,6.415756513198944
0.09759475947594742,6.424253253486359
0.09788478847884785,6.432744928383124
0.09817481748174806,6.441231566525282
0.09846484648464848,6.449713191005018
0.09875487548754869,6.458189819545055
0.09904490449044889,6.4666614646698575
0.09933493349334932,6.475128133873537
0.09962496249624953,6.483589829784494
0.09991499149914973,6.492046550326892
0.10020502050205016,6.500498288878873
0.10049504950495036,6.5089450344275415
0.10078507850785079,6.5173867717208855
0.101075107510751,6.525823481416413
0.1013651365136512,6.53425514022678
0.10165516551655163,6.542681721062245
0.10194519451945183,6.551103193170053
0.10223522352235226,6.559519522270859
0.10252525252525246,6.567930670692022
0.10281528152815267,6.576336597498043
0.1031053105310531,6.58473725861797
0.1033953395339533,6.593132606969932
0.1036853685368535,6.601522592582823
0.10397539753975393,6.609907162715115
0.10426542654265414,6.618286261970876
0.10455545554555457,6.626659832413085
0.10484548454845477,6.635027813674137
0.10513551355135498,6.643390143063768
0.1054255425542554,6.65174675567428
0.10571557155715561,6.660097584483163
0.10600560056005581,6.6684425604532285
0.10629562956295624,6.676781612630167
0.10658565856585644,6.685114668237631
0.10687568756875687,6.693441652769962
0.10716571657165708,6.701762490082426
0.10745574557455728,6.710077102479214
0.10774577457745771,6.718385410799057
0.10803580358035791,6.726687334498603
0.10832583258325834,6.734982791733631
0.10861586158615855,6.743271699437995
0.10890589058905875,6.751553973400536
0.10919591959195918,6.75982952833984
0.10948594859485938,6.768098277976951
0.10977597759775959,6.77636013510613
0.11006600660066002,6.784615011663598
0.11035603560356022,6.792862818794355
0.11064606460646065,6.801103466917183
0.11093609360936085,6.809336865787703
0.11122612261226106,6.817562924559744
0.11151615161516149,6.825781551844863
0.11180618061806169,6.833992655770169
0.11209620962096212,6.842196144034506
0.11238623862386232,6.850391923962903
0.11267626762676253,6.858579902559517
0.11296629662966295,6.866759986558944
0.11325632563256316,6.874932082475975
0.11354635463546336,6.883096096653949
0.11383638363836379,6.891251935311558
0.114126412641264,6.899399504588243
0.11441644164416442,6.90753871058825
0.11470647064706463,6.915669459423251
0.11499649964996483,6.923791657253723
0.11528652865286526,6.931905210328978
0.11557655765576547,6.940010025025942
0.11586658665866567,6.948106007886751
0.1161566156615661,6.956193065655108
0.1164466446644663,6.9642711053114725
0.11673667366736673,6.97234003410718
0.11702670267026694,6.980399759597352
0.11731673167316714,6.988450189672851
0.11760676067606757,6.996491232591084
0.11789678967896777,7.0045227970058335
0.1181868186818682,7.012544791996119
0.1184768476847684,7.020557127094023
0.11876687668766861,7.028559712311653
0.11905690569056904,7.036552458167148
0.11934693469346924,7.044535275709765
0.11963696369636945,7.052508076544184
0.11992699269926987,7.060470772853889
0.12021702170217008,7.068423277423753
0.1205070507050705,7.076365503661871
0.12079707970797071,7.084297365620531
0.12108710871087092,7.0922187780165125
0.12137713771377134,7.100129656250617
0.12166716671667155,7.108029916426457
0.12195719571957198,7.115919475368624
0.12224722472247218,7.123798250640098
0.12253725372537239,7.131666160559073
0.12282728272827281,7.1395231242151125
0.12311731173117302,7.1473690614846594
0.12340734073407322,7.155203893046021
0.12369736973697365,7.163027540393681
0.12398739873987386,7.170839925852096
0.12427742774277428,7.178640972588941
0.12456745674567449,7.186430604627762
0.12485748574857469,7.194208746860194
0.12514751475147512,7.201975325057593
0.12543754375437532,7.2097302658822
0.12572757275727553,7.2174734968978465
0.12601760176017596,7.225204946580172
0.12630763076307616,7.232924544326365
0.1265976597659766,7.240632220464533
0.1268876887688768,7.248327906262541
0.127177717771777,7.256011533936552
0.12746774677467743,7.263683036659061
0.12775777577757763,7.271342348566567
0.12804780478047806,7.278989404766899
0.12833783378337826,7.286624141346103
0.12862786278627847,7.29424649537502
0.1289178917891789,7.301856404915493
0.1292079207920791,7.30945380902619
0.1294979497949793,7.317038647768175
0.12978797879787973,7.324610862210086
0.13007800780077994,7.332170394432992
0.13036803680368036,7.339717187535012
0.13065806580658057,7.347251185635538
0.13094809480948078,7.354772333879253
0.1312381238123812,7.362280578439808
0.1315281528152814,7.369775866523216
0.13181818181818183,7.377258146371036
0.13210821082108204,7.384727367263212
0.13239823982398224,7.39218347952073
0.13268826882688267,7.399626434507974
0.13297829782978288,7.4070561846348415
0.13326832683268308,7.414472683358654
0.1335583558355835,7.421875885185808
0.1338483848384837,7.429265745673188
0.13413841384138414,7.436642221429397
0.13442844284428435,7.444005270115729
0.13471847184718455,7.451354850446964
0.13500850085008498,7.458690922191946
0.13529852985298518,7.466013446173933
0.1355885588558856,7.473322384270808
0.13587858785878582,7.48061769941503
0.13616861686168602,7.487899355593474
0.13645864586458645,7.4951673178470175
0.13674867486748665,7.50242155226997
0.13703870387038686,7.509662026009373
0.13732873287328728,7.516888707264063
0.1376187618761875,7.524101565283593
0.13790879087908792,7.531300570367017
0.13819881988198812,7.53848569386146
0.13848884888488833,7.545656908160595
0.13877887788778875,7.55281418670292
0.13906890689068896,7.559957503969885
0.13935893589358916,7.5670868354839165
0.1396489648964896,7.574202157806255
0.1399389938993898,7.581303448534655
0.14022902290229022,7.5883906863009924
0.14051905190519043,7.595463850768659
0.14080908090809063,7.6025229226299125
0.14109910991099106,7.609567883603042
0.14138913891389127,7.616598716429395
0.1416791679167917,7.623615404870348
0.1419691969196919,7.630617933704077
0.1422592259225921,7.637606288722273
0.14254925492549253,7.6445804567266995
0.14283928392839274,7.651540425525646
0.14312931293129294,7.658486183930286
0.14341934193419337,7.665417721750914
0.14370937093709357,7.672335029793052
0.143999399939994,7.679238099853504
0.1442894289428942,7.6861269247162465
0.1445794579457944,7.693001498148277
0.14486948694869484,7.699861814895318
0.14515951595159504,7.706707870677427
0.14544954495449547,7.713539662184561
0.14573957395739567,7.72035718707197
0.14602960296029588,7.727160443955577
0.1463196319631963,7.733949432407211
0.1466096609660965,7.740724152949771
0.14689968996899672,7.747484607052327
0.14718971897189714,7.754230797125102
0.14747974797479735,7.760962726514376
0.14776977697769778,7.767680399497358
0.14805980598059798,7.77438382127689
0.14834983498349819,7.781072997976172
0.1486398639863986,7.7877479366333375
0.14892989298929882,7.794408645195982
0.14921992199219902,7.801055132515636
0.14950995099509945,7.807687408342142
0.14979997999799965,7.814305483317953
0.15009000900090008,7.8209093689724245
0.1503800380038003,7.827499077715946
0.1506700670067005,7.834074622834099
0.15096009600960092,7.840636018481703
0.15125012501250112,7.847183279676787
0.15154015401540155,7.853716422294562
0.15183018301830176,7.860235463061256
0.15212021202120196,7.866740419547968
0.1524102410241024,7.8732313101644165
0.1527002700270026,7.879708154152633
0.1529902990299028,7.8861709715806425
0.15328032803280323,7.892619783336063
0.15357035703570343,7.899054611119638
0.15386038603860386,7.90547547743878
0.15415041504150406,7.911882405600989
0.15444044404440427,7.9182754197072995
0.1547304730473047,7.924654544645638
0.1550205020502049,7.931019806084129
0.15531053105310533,7.937371230464417
0.15560056005600553,7.943708844994865
0.15589058905890574,7.950032677643803
0.15618061806180616,7.9563427571326715
0.15647064706470637,7.962639112929136
0.15676067606760657,7.968921775240217
0.157050705070507,7.975190775005334
0.1573407340734072,7.98144614388932
0.15763076307630763,7.9876879142754476
0.15792079207920784,7.993916119258361
0.15821082108210804,8.000130792637052
0.15850085008500847,8.006331968907746
0.15879087908790868,8.012519683256782
0.15908090809080888,8.018693971553493
0.1593709370937093,8.024854870343026
0.1596609660966095,8.03100241683915
0.15995099509950994,8.037136648917073
0.16024102410241015,8.043257605106172
0.16053105310531035,8.049365324582784
0.16082108210821078,8.05545984716292
0.16111111111111098,8.06154121329498
0.1614011401140114,8.067609464052467
0.16169116911691161,8.073664641126655
0.16198119811981182,8.07970678681929
0.16227122712271225,8.085735944035234
0.16256125612561245,8.091752156275104
0.16285128512851266,8.097755467627948
0.16314131413141308,8.103745922763851
0.1634313431343133,8.109723566926556
0.16372137213721372,8.11568844592611
0.16401140114011392,8.121640606131443
0.16430143014301413,8.127580094463003
0.16459145914591455,8.133506958385357
0.16488148814881476,8.13942124589977
0.16517151715171519,8.145323005536849
0.1654615461546154,8.151212286349098
0.1657515751575156,8.157089137903563
0.16604160416041602,8.162953610274416
0.16633163316331623,8.16880575403555
0.16662166216621643,8.174645620253226
0.16691169116911686,8.180473260478665
0.16720172017201707,8.186288726740665
0.1674917491749175,8.192092071538255
0.1677817781778177,8.197883347833308
0.1680718071807179,8.203662609043207
0.16836183618361833,8.209429909033496
0.16865186518651853,8.21518530211053
0.16894189418941874,8.220928843014182
0.16923192319231917,8.226660586910524
0.16952195219521937,8.232380589384508
0.1698119811981198,8.238088906432736
0.17010201020102,8.243785594456133
0.1703920392039202,8.249470710252753
0.17068206820682064,8.25514431101052
0.17097209720972084,8.260806454300006
0.17126212621262127,8.266457198067263
0.17155215521552147,8.272096600626613
0.17184218421842168,8.277724720653524
0.1721322132213221,8.283341617177463
0.1724222422242223,8.288947349574764
0.17271227122712252,8.294541977561583
0.17300230023002294,8.300125561186784
0.17329232923292315,8.305698160824921
0.17358235823582358,8.311259837169237
0.17387238723872378,8.316810651224625
0.17416241624162399,8.322350664300714
0.1744524452445244,8.32787993800491
0.17474247424742462,8.333398534235473
0.17503250325032504,8.33890651517466
0.17532253225322525,8.344403943281856
0.17561256125612545,8.349890881286765
0.17590259025902588,8.35536739218262
0.1761926192619261,8.360833539219394
0.1764826482648263,8.366289385897117
0.17677267726772672,8.371734995959152
0.17706270627062692,8.377170433385526
0.17735273527352735,8.382595762386336
0.17764276427642756,8.388011047395112
0.17793279327932776,8.39341635306229
0.1782228222822282,8.398811744248679
0.1785128512851284,8.404197286018954
0.17880288028802882,8.40957304363525
0.17909290929092903,8.414939082550681
0.17938293829382923,8.420295468403033
0.17967296729672966,8.425642267008381
0.17996299629962986,8.430979544354797
0.18025302530253007,8.436307366596099
0.1805430543054305,8.441625800045621
0.1808330833083307,8.446934911170027
0.18112311231123113,8.452234766583192
0.18141314131413133,8.457525433040068
0.18170317031703154,8.462806977430654
0.18199319931993196,8.468079466773967
0.18228322832283217,8.473342968212057
0.18257325732573237,8.478597549004096
0.1828632863286328,8.483843276520473
0.183153315331533,8.489080218236941
0.18344334433443343,8.494308441728839
0.18373337333733364,8.499528014665298
0.18402340234023384,8.50473900480356
0.18431343134313427,8.509941479983285
0.18460346034603448,8.515135508120926
0.1848934893489349,8.520321157204172
0.1851835183518351,8.525498495286376
0.1854735473547353,8.530667590481093
0.18576357635763574,8.535828510956636
0.18605360536053595,8.540981324930653
0.18634363436343615,8.546126100664814
0.18663366336633658,8.551262906459481
0.18692369236923678,8.55639181064845
0.1872137213721372,8.561512881593758
0.18750375037503741,8.566626187680509
0.18779377937793762,8.571731797311756
0.18808380838083805,8.576829778903454
0.18837383738373825,8.581920200879406
0.18866386638663868,8.587003131666329
0.18895389538953888,8.592078639688896
0.1892439243924391,8.597146793364896
0.18953395339533952,8.602207661100387
0.18982398239823972,8.60726131128491
0.19011401140113993,8.612307812286781
0.19040404040404035,8.617347232448411
0.19069406940694056,8.622379640081647
0.19098409840984099,8.627405103463225
0.1912741274127412,8.632423690830207
0.1915641564156414,8.63743547037552
0.19185418541854182,8.64244051024352
0.19214421442144203,8.647438878525572
0.19243424342434223,8.652430643255766
0.19272427242724266,8.657415872406602
0.19301430143014287,8.662394633884738
0.1933043304330433,8.667366995526836
0.1935943594359435,8.672333025095398
0.1938843884388437,8.677292790274688
0.19417441744174413,8.682246358666688
0.19446444644464433,8.687193797787108
0.19475447544754476,8.692135175061445
0.19504450445044497,8.697070557821085
0.19533453345334517,8.702000013299472
0.1956245624562456,8.706923608628312
0.1959145914591458,8.711841410833806
0.196204620462046,8.716753486832989
0.19649464946494644,8.721659903430066
0.19678467846784664,8.726560727312805
0.19707470747074707,8.731456025049006
0.19736473647364727,8.73634586308299
0.19765476547654748,8.741230307732149
0.1979447944794479,8.746109425183551
0.1982348234823481,8.75098328149057
0.19852485248524854,8.755851942569596
0.19881488148814874,8.760715474196763
0.19910491049104895,8.765573942004748
0.19939493949394937,8.770427411479611
0.19968496849684958,8.775275947957665
0.19997499749974978,8.780119616622425
0.2002650265026502,8.784958482501587
0.20055505550555042,8.78979261046404
0.20084508450845084,8.794622065216968
0.20113511351135105,8.79944691130294
0.20142514251425125,8.804267213097111
0.20171517151715168,8.809083034804413
0.2020052005200519,8.813894440456815
0.2022952295229521,8.81870149391066
0.20258525852585252,8.823504258843991
0.20287528752875272,8.828302798753949
0.20316531653165315,8.833097176954245
0.20345534553455336,8.837887456572615
0.20374537453745356,8.842673700548389
0.204035403540354,8.847455971630053
0.2043254325432542,8.852234332372865
0.20461546154615462,8.857008845136557
0.20490549054905483,8.861779572083012
0.20519551955195503,8.866546575174047
0.20548554855485546,8.87130991616921
0.20577557755775566,8.87606965662361
0.20606560656065587,8.88082585788583
0.2063556355635563,8.885578581095842
0.2066456645664565,8.890327887182979
0.20693569356935693,8.895073836863965
0.20722572257225713,8.89981649064096
0.20751575157515734,8.90455590879967
0.20780578057805776,8.909292151407499
0.20809580958095797,8.91402527831169
0.2083858385838584,8.918755349137617
0.2086758675867586,8.923482423286988
0.2089658965896588,8.928206559936188
0.20925592559255923,8.932927818034626
0.20954595459545944,8.937646256303092
0.20983598359835964,8.942361933232217
0.21012601260126007,8.947074907080927
0.21041604160416028,8.951785235874933
0.2107060706070607,8.956492977405306
0.2109960996099609,8.961198189227028
0.2112861286128611,8.96590092865763
0.21157615761576154,8.97060125277586
0.21186618661866174,8.975299218420341
0.21215621562156195,8.979994882188354
0.21244624462446238,8.984688300434579
0.21273627362736258,8.989379529269899
0.213026302630263,8.994068624560265
0.21331633163316321,8.998755641925554
0.21360636063606342,9.003440636738501
0.21389638963896385,9.00812366412365
0.21418641864186405,9.012804778956314
0.21447644764476448,9.017484035861637
0.21476647664766468,9.022161489213616
0.2150565056505649,9.026837193134208
0.21534653465346532,9.031511201492457
0.21563656365636552,9.036183567903626
0.21592659265926573,9.040854345728423
0.21621662166216615,9.045523588072202
0.21650665066506636,9.050191347784214
0.21679667966796679,9.05485767745692
0.217086708670867,9.059522629425283
0.2173767376737672,9.064186255766144
0.21766676667666762,9.068848608297596
0.21795679567956783,9.073509738578382
0.21824682468246825,9.078169697907377
0.21853685368536846,9.082828537323023
0.21882688268826866,9.087486307602859
0.2191169116911691,9.092143059263059
0.2194069406940693,9.09679884255797
0.2196969696969695,9.101453707479735
0.21998699869986993,9.106107703757907
0.22027702770277013,9.110760880859072
0.22056705670567056,9.11541328798658
0.22085708570857077,9.120064974080204
0.22114711471147097,9.124715987815895
0.2214371437143714,9.129366377605553
0.2217271727172716,9.13401619159678
0.22201720172017203,9.138665477672738
0.22230723072307224,9.14331428345195
0.22259725972597244,9.147962656288195
0.22288728872887287,9.152610643270387
0.22317731773177307,9.157258291222488
0.22346734673467328,9.161905646703465
0.2237573757375737,9.166552756007235
0.2240474047404739,9.171199665162675
0.22433743374337434,9.175846419933633
0.22462746274627454,9.180493065818947
0.22491749174917475,9.185139648052537
0.22520752075207517,9.189786211603472
0.22549754975497538,9.194432801176067
0.22578757875787558,9.199079461210038
0.226077607760776,9.20372623588064
0.22636763676367622,9.20837316909883
0.22665766576657664,9.21302030451149
0.22694769476947685,9.217667685501604
0.22723772377237705,9.222315355188535
0.22752775277527748,9.226963356428259
0.22781778177817769,9.231611731813642
0.2281078107810781,9.236260523674755
0.22839783978397832,9.240909774079164
0.22868786878687852,9.245559524832295
0.22897789778977895,9.250209817477774
0.22926792679267916,9.2548606932978
0.22955795579557936,9.259512193313546
0.2298479847984798,9.264164358285571
0.23013801380138,9.26881722871423
0.23042804280428042,9.273470844840155
0.23071807180718062,9.278125246644676
0.23100810081008083,9.282780473850345
0.23129812981298126,9.287436565921405
0.23158815881588146,9.29209356206431
0.2318781878187819,9.296751501228266
0.2321682168216821,9.301410422105763
0.2324582458245823,9.306070363133145
0.23274827482748273,9.310731362491193
0.23303830383038293,9.315393458105696
0.23332833283328314,9.320056687648087
0.23361836183618356,9.324721088536046
0.23390839083908377,9.329386697934135
0.2341984198419842,9.334053552754465
0.2344884488448844,9.338721689657335
0.2347784778477846,9.343391145051935
0.23506850685068503,9.348061955097029
0.23535853585358524,9.352734155701636
0.23564856485648544,9.357407782525783
0.23593859385938587,9.362082870981212
0.23622862286228608,9.366759456232122
0.2365186518651865,9.371437573195934
0.2368086808680867,9.376117256544033
0.2370987098709869,9.380798540702575
0.23738873887388734,9.38548145985326
0.23767876787678754,9.39016604793411
0.23796879687968797,9.394852338640327
0.23825882588258818,9.399540365425056
0.23854885488548838,9.404230161500266
0.2388388838883888,9.408921759837561
0.239128912891289,9.413615193169036
0.23941894189418922,9.41831049398814
0.23970897089708965,9.423007694550545
0.23999899989998985,9.427706826875024
0.24028902890289028,9.432407922744341
0.24057905790579048,9.437111013706133
0.2408690869086907,9.44181613107384
0.24115911591159112,9.4465233059276
0.24144914491449132,9.45123256911517
0.24173917391739175,9.455943951252864
0.24202920292029195,9.460657482726479
0.24231923192319216,9.465373193692248
0.24260926092609258,9.470091114077793
0.2428992899289928,9.474811273583068
0.243189318931893,9.479533701681344
0.24347934793479342,9.48425842762017
0.24376937693769363,9.488985480422345
0.24405940594059405,9.493714888886919
0.24434943494349426,9.498446681590167
0.24463946394639446,9.503180886886597
0.2449294929492949,9.507917532909953
0.2452195219521951,9.512656647574211
0.2455095509550953,9.517398258574598
0.24579957995799573,9.52214239338862
0.24608960896089593,9.526889079277058
0.24637963796379636,9.531638343285035
0.24666966696669657,9.536390212243006
0.24695969596959677,9.541144712767826
0.2472497249724972,9.545901871263785
0.2475397539753974,9.550661713923633
0.24782978297829783,9.555424266729663
0.24811981198119804,9.560189555454722
0.24840984098409824,9.564957605663306
0.24869986998699867,9.569728442712604
0.24898989898989887,9.574502091753548
0.24927992799279908,9.579278577731902
0.2495699569956995,9.584057925389317
0.2498599859985997,9.588840159264398
0.25015001500150014,9.5936253036938
0.25044004400440034,9.598413382813273
0.25073007300730055,9.603204420558772
0.251020102010201,9.607998440667522
0.2513101310131012,9.612795466679094
0.2516001600160016,9.617595521936515
0.2518901890189018,9.622398629587323
0.252180218021802,9.627204812584683
0.25247024702470244,9.63201409368847
0.25276027602760265,9.63682649546634
0.25305030503050285,9.64164204029485
0.2533403340334033,9.646460750360541
0.2536303630363035,9.651282647661022
0.2539203920392039,9.656107754006085
0.2542104210421041,9.660936091018783
0.2545004500450043,9.665767680136542
0.25479047904790475,9.67060254261224
0.25508050805080495,9.675440699515315
0.2553705370537054,9.680282171732875
0.2556605660566056,9.685126979970763
0.2559505950595058,9.689975144754689
0.2562406240624062,9.694826686431306
0.2565306530653064,9.699681625169307
0.25682068206820663,9.704539980960533
0.25711071107110706,9.709401773621071
0.25740074007400726,9.714267022792326
0.2576907690769077,9.719135747942147
0.2579807980798079,9.724007968365893
0.2582708270827081,9.728883703187552
0.2585608560856085,9.733762971360816
0.25885088508850873,9.73864579167017
0.25914091409140894,9.743532182731995
0.25943094309430936,9.74842216299566
0.25972097209720957,9.753315750744576
0.26001100110011,9.758212964097329
0.2603010301030102,9.763113821008721
0.2605910591059104,9.76801833927089
0.26088108810881083,9.772926536514362
0.26117111711171104,9.77783843020914
0.26146114611461146,9.782754037665791
0.26175117511751167,9.787673376036501
0.2620412041204119,9.792596462316167
0.2623312331233123,9.797523313343461
0.2626212621262125,9.802453945801886
0.2629112911291127,9.807388376220871
0.26320132013201314,9.812326620976807
0.26349134913491334,9.81726869629412
0.26378137813781377,9.822214618246335
0.264071407140714,9.827164402757116
0.2643614361436142,9.832118065601342
0.2646514651465146,9.837075622406143
0.2649414941494148,9.842037088651947
0.26523152315231524,9.847002479673542
0.26552155215521545,9.851971810661084
0.26581158115811565,9.856945096661178
0.2661016101610161,9.861922352577894
0.2663916391639163,9.866903593173792
0.2666816681668165,9.871888833070964
0.2669716971697169,9.876878086752063
0.2672617261726171,9.881871368561317
0.26755175517551755,9.886868692705553
0.26784178417841775,9.891870073255214
0.26813181318131796,9.896875524145377
0.2684218421842184,9.90188505917676
0.2687118711871186,9.906898692016714
0.2690019001900188,9.911916436200249
0.2692919291929192,9.916938305131028
0.2695819581958194,9.921964312082341
0.26987198719871985,9.926994470198128
0.27016201620162006,9.932028792493934
0.27045204520452026,9.937067291857929
0.2707420742074207,9.94210998105186
0.2710321032103209,9.947156872712032
0.2713221322132213,9.952207979350298
0.27161216121612153,9.957263313354996
0.27190219021902173,9.962322886991949
0.27219221922192216,9.9673867124054
0.27248224822482237,9.972454801618973
0.27277227722772257,9.977527166536632
0.273062306230623,9.98260381894363
0.2733523352335232,9.98768477050743
0.27364236423642363,9.992770032778685
0.27393239323932383,9.997859617192129
0.27422242224222404,10.002953535067538
0.27451245124512447,10.008051797610657
0.27480248024802467,10.01315441591409
0.2750925092509251,10.018261400958268
0.2753825382538253,10.023372763612308
0.2756725672567255,10.028488514634967
0.27596259625962594,10.03360866467553
0.27625262526252614,10.038733224274695
0.27654265426542635,10.043862203865496
0.2768326832683268,10.048995613774178
0.277122712271227,10.05413346422108
0.2774127412741274,10.059275765321537
0.2777027702770276,10.064422527086728
0.2779927992799278,10.06957375942458
0.27828282828282824,10.074729472140618
0.27857285728572845,10.079889674938828
0.27886288628862865,10.085054377422527
0.2791529152915291,10.090223589095212
0.2794429442944293,10.0953973193614
0.2797329732973297,10.1005755775275
0.2800230023002299,10.105758372802619
0.2803130313031301,10.110945714299424
0.28060306030603055,10.116137611034969
0.28089308930893075,10.121334071931503
0.2811831183118312,10.126535105817325
0.2814731473147314,10.131740721427562
0.2817631763176316,10.136950927405014
0.282053205320532,10.142165732300953
0.2823432343234322,10.147385144575901
0.28263326332633243,10.15260917260047
0.28292329232923286,10.157837824656132
0.28321332133213306,10.163071108935991
0.2835033503350335,10.168309033545608
0.2837933793379337,10.17355160650374
0.2840834083408339,10.178798835743143
0.2843734373437343,10.18405072911133
0.28466346634663453,10.189307294371327
0.28495349534953496,10.194568539202452
0.28524352435243516,10.19983447120105
0.28553355335533537,10.205105097881264
0.2858235823582358,10.210380426675766
0.286113611361136,10.215660464936493
0.2864036403640362,10.220945219935404
0.28669366936693663,10.2262346988652
0.28698369836983684,10.231528908840039
0.28727372737273726,10.236827856896277
0.28756375637563747,10.24213154999317
0.2878537853785377,10.247439995013599
0.2881438143814381,10.252753198764774
0.2884338433843383,10.25807116797892
0.2887238723872385,10.263393909314006
0.28901390139013894,10.268721429354413
0.28930393039303914,10.274053734611627
0.28959395939593957,10.279390831524935
0.2898839883988398,10.28473272646209
0.29017401740174,10.290079425719998
0.2904640464046404,10.295430935525378
0.2907540754075406,10.300787262035426
0.29104410441044104,10.306148411338485
0.29133413341334125,10.31151438945469
0.29162416241624145,10.316885202336632
0.2919141914191419,10.322260855869995
0.2922042204220421,10.32764135587419
0.2924942494249423,10.333026708103015
0.2927842784278427,10.33841691824527
0.2930743074307429,10.34381199192538
0.29336433643364335,10.349211934704048
0.29365436543654355,10.354616752078826
0.29394439443944376,10.36002644948478
0.2942344234423442,10.365441032295067
0.2945244524452444,10.370860505821549
0.2948144814481448,10.376284875315397
0.295104510451045,10.381714145967678
0.2953945394539452,10.387148322909958
0.29568456845684565,10.392587411214889
0.29597459745974586,10.398031415896767
0.29626462646264606,10.403480341912152
0.2965546554655465,10.40893419416041
0.2968446844684467,10.414392977484285
0.2971347134713471,10.419856696670484
0.29742474247424733,10.425325356450212
0.29771477147714753,10.430798961499747
0.29800480048004796,10.436277516440986
0.29829482948294817,10.441761025841984
0.2985848584858486,10.447249494217516
0.2988748874887488,10.45274292602959
0.299164916491649,10.458241325688011
0.29945494549454943,10.46374469755089
0.29974497449744963,10.469253045925171
0.30003500350034984,10.474766375067166
0.30032503250325027,10.480284689183065
0.30061506150615047,10.485807992429441
0.3009050905090509,10.491336288913777
0.3011951195119511,10.496869582694952
0.3014851485148513,10.502407877783757
0.30177517751775174,10.50795117814339
0.30206520652065194,10.513499487689932
0.30235523552355215,10.519052810292857
0.3026452645264526,10.524611149775517
0.3029352935293528,10.530174509915588
0.3032253225322532,10.535742894445596
0.3035153515351534,10.541316307053348
0.3038053805380536,10.546894751382426
0.30409540954095404,10.552478231032651
0.30438543854385425,10.558066749560513
0.3046754675467547,10.563660310479671
0.3049654965496549,10.56925891726137
0.3052555255525551,10.574862573334913
0.3055455545554555,10.580471282088103
0.3058355835583557,10.586085046867659
0.3061256125612559,10.591703870979691
0.30641564156415635,10.597327757690111
0.30670567056705655,10.602956710225056
0.306995699569957,10.608590731771343
0.3072857285728572,10.614229825476855
0.3075757575757574,10.619873994450986
0.3078657865786578,10.625523241765054
0.308155815581558,10.631177570452689
0.30844584458445845,10.636836983510273
0.30873587358735866,10.64250148389731
0.30902590259025886,10.64817107453686
0.3093159315931593,10.653845758315914
0.3096059605960595,10.659525538085783
0.3098959895989597,10.665210416662504
0.3101860186018601,10.670900396827225
0.31047604760476033,10.676595481326565
0.31076607660766076,10.682295672873025
0.31105610561056096,10.688000974145334
0.31134613461346117,10.693711387788838
0.3116361636163616,10.699426916415877
0.3119261926192618,10.705147562606115
0.312216221622162,10.71087332890694
0.31250625062506243,10.716604217833813
0.31279627962796264,10.722340231870595
0.31308630863086306,10.728081373469946
0.31337633763376327,10.733827645053628
0.3136663666366635,10.739579049012885
0.3139563956395639,10.745335587708771
0.3142464246424641,10.751097263472474
0.31453645364536453,10.756864078605686
0.31482648264826474,10.762636035380897
0.31511651165116494,10.768413136041755
0.31540654065406537,10.77419538280338
0.3156965696569656,10.779982777852675
0.3159865986598658,10.785775323348673
0.3162766276627662,10.791573021422836
0.3165666566656664,10.797375874179357
0.31685668566856684,10.803183883695505
0.31714671467146704,10.808997052021892
0.31743674367436725,10.814815381182818
0.3177267726772677,10.820638873176545
0.3180168016801679,10.826467529975597
0.3183068306830683,10.832301353527077
0.3185968596859685,10.838140345752931
0.3188868886888687,10.843984508550266
0.31917691769176915,10.849833843791618
0.31946694669466935,10.855688353325242
0.31975697569756956,10.861548038975391
0.32004700470047,10.867412902542611
0.3203370337033702,10.873282945803986
0.3206270627062706,10.879158170513445
0.3209170917091708,10.885038578402005
0.321207120712071,10.890924171178053
0.32149714971497145,10.896814950527618
0.32178717871787166,10.90271091811461
0.32207720772077186,10.908612075581098
0.3223672367236723,10.914518424547573
0.3226572657265725,10.920429966613176
0.3229472947294729,10.926346703355978
0.3232373237323731,10.932268636333209
0.32352735273527333,10.93819576708152
0.32381738173817376,10.944128097117222
0.32410741074107396,10.950065627936517
0.3243974397439744,10.956008361015758
0.3246874687468746,10.961956297811662
0.3249774977497748,10.967909439761568
0.32526752675267523,10.973867788283655
0.32555755575557543,10.979831344777168
0.32584758475847564,10.985800110622657
0.32613761376137607,10.991774087182199
0.32642764276427627,10.997753275799603
0.3267176717671767,11.003737677800666
0.3270077007700769,11.00972729449335
0.3272977297729771,11.015722127168027
0.32758775877587754,11.021722177097683
0.32787778777877774,11.027727445538119
0.32816781678167817,11.033737933728178
0.3284578457845784,11.03975364288993
0.3287478747874786,11.0457745742289
0.329037903790379,11.051800728934262
0.3293279327932792,11.057832108179015
0.3296179617961794,11.063868713120216
0.32990799079907984,11.069910544899168
0.33019801980198005,11.07595760464158
0.3304880488048805,11.082009893457814
0.3307780778077807,11.08806741244302
0.3310681068106809,11.094130162677365
0.3313581358135813,11.100198145226203
0.3316481648164815,11.106271361140237
0.3319381938193817,11.112349811455745
0.33222822282228215,11.118433497194719
0.33251825182518235,11.124522419365059
0.3328082808280828,11.130616578960758
0.333098309830983,11.136715976962046
0.3333883388338832,11.142820614335598
0.3336783678367836,11.148930492034681
0.3339683968396838,11.15504561099932
0.33425842584258425,11.16116597215648
0.33454845484548446,11.167291576420212
0.33483848384838466,11.173422424691829
0.3351285128512851,11.179558517860068
0.3354185418541853,11.185699856801223
0.3357085708570855,11.19184644237934
0.3359985998599859,11.197998275446349
0.33628862886288613,11.204155356842213
0.33657865786578656,11.210317687395099
0.33686868686868676,11.216485267921506
0.33715871587158697,11.222658099226432
0.3374487448744874,11.22883618210352
0.3377387738773876,11.235019517335175
0.338028802880288,11.24120810569275
0.33831883188318823,11.24740194793665
0.33860886088608844,11.253601044816497
0.33889888988898886,11.259805397071261
0.33918891889188907,11.266015005429383
0.3394789478947893,11.27222987060893
0.3397689768976897,11.278449993317727
0.3400590059005899,11.284675374253473
0.34034903490349033,11.290906014103891
0.34063906390639054,11.297141913546833
0.34092909290929074,11.303383073250439
0.34121912191219117,11.309629493873246
0.3415091509150914,11.315881176064293
0.3417991799179918,11.322138120463299
0.342089208920892,11.328400327700713
0.3423792379237922,11.334667798397899
0.34266926692669264,11.340940533167224
0.34295929592959284,11.347218532612164
0.34324932493249305,11.353501797327452
0.3435393539353935,11.359790327899173
0.3438293829382937,11.366084124904873
0.3441194119411941,11.37238318891369
0.3444094409440943,11.378687520486443
0.3446994699469945,11.384997120175761
0.34498949894989495,11.391311988526185
0.34527952795279515,11.397632126074262
0.34556955695569536,11.403957533348663
0.3458595859585958,11.410288210870299
0.346149614961496,11.416624159152391
0.3464396439643964,11.422965378700612
0.3467296729672966,11.429311870013144
0.3470197019701968,11.435663633580818
0.34730973097309725,11.4420206698872
0.34759975997599746,11.448382979408658
0.3478897889788979,11.454750562614512
0.3481798179817981,11.461123419967072
0.3484698469846983,11.46750155192178
0.3487598759875987,11.47388495892728
0.3490499049904989,11.480273641425498
0.34933993399339913,11.486667599851755
0.34962996299629956,11.49306683463485
0.34991999199919976,11.499471346197133
0.3502100210021002,11.505881134954617
0.3505000500050004,11.51229620131703
0.3507900790079006,11.51871654568794
0.35108010801080103,11.52514216846482
0.35137013701370123,11.53157307003911
0.35166016601660166,11.53800925079634
0.35195019501950187,11.54445071111617
0.35224022402240207,11.550897451372501
0.3525302530253025,11.557349471933549
0.3528202820282027,11.563806773161888
0.3531103110311029,11.570269355414581
0.35340034003400334,11.576737219043224
0.35369036903690354,11.583210364394013
0.35398039803980397,11.58968879180785
0.3542704270427042,11.596172501620371
0.3545604560456044,11.602661494162069
0.3548504850485048,11.609155769758337
0.355140514051405,11.61565532872952
0.3554305430543052,11.622160171391032
0.35572057205720564,11.628670298053388
0.35601060106010585,11.635185709022274
0.3563006300630063,11.64170640459864
0.3565906590659065,11.64823238507873
0.3568806880688067,11.654763650754175
0.3571707170717071,11.661300201912054
0.3574607460746073,11.667842038834932
0.35775077507750774,11.67438916180096
0.35804080408040795,11.680941571083904
0.35833083308330815,11.68749926695323
0.3586208620862086,11.694062249674161
0.3589108910891088,11.700630519507712
0.359200920092009,11.707204076710779
0.3594909490949094,11.713782921536193
0.3597809780978096,11.720367054232746
0.36007100710071005,11.7269564750453
0.36036103610361025,11.73355118421479
0.36065106510651046,11.740151181978312
0.3609410941094109,11.746756468569176
0.3612311231123111,11.753367044216935
0.3615211521152115,11.759982909147478
0.3618111811181117,11.76660406358303
0.36210121012101193,11.773230507742259
0.36239123912391236,11.77986224184029
0.36268126812681256,11.78649926608876
0.36297129712971277,11.793141580695886
0.3632613261326132,11.7997891858665
0.3635513551355134,11.80644208180208
0.3638413841384138,11.813100268700843
0.36413141314131403,11.819763746757744
0.36442144214421424,11.826432516164559
0.36471147114711466,11.833106577109909
0.36500150015001487,11.83978592977931
0.3652915291529151,11.846470574355225
0.3655815581558155,11.853160511017098
0.3658715871587157,11.859855739941404
0.36616161616161613,11.866556261301687
0.36645164516451634,11.873262075268604
0.36674167416741654,11.879973182009977
0.36703170317031697,11.88668958169082
0.3673217321732172,11.893411274473374
0.3676117611761176,11.900138260517176
0.3679017901790178,11.906870539979062
0.368191819181918,11.913608113013233
0.36848184818481844,11.920350979771293
0.36877187718771864,11.927099140402255
0.36906190619061885,11.933852595052626
0.3693519351935193,11.940611343866411
0.3696419641964195,11.947375386985149
0.3699319931993199,11.954144724547973
0.3702220222022201,11.960919356691614
0.3705120512051203,11.967699283550468
0.37080208020802075,11.974484505256614
0.37109210921092095,11.98127502193983
0.3713821382138214,11.988070833727669
0.3716721672167216,11.994871940745455
0.3719621962196218,12.00167834311633
0.3722522252225222,12.0084900409613
0.3725422542254224,12.015307034399227
0.3728322832283226,12.022129323546903
0.37312231223122305,12.028956908519065
0.37341234123412326,12.03578978942841
0.3737023702370237,12.042627966385654
0.3739923992399239,12.049471439499532
0.3742824282428241,12.056320208876853
0.3745724572457245,12.063174274622519
0.3748624862486247,12.070033636839533
0.37515251525152515,12.076898295629075
0.37544254425442536,12.083768251090472
0.37573257325732556,12.090643503321271
0.376022602260226,12.097524052417251
0.3763126312631262,12.104409898472431
0.3766026602660264,12.111301041579125
0.37689268926892683,12.118197481827956
0.37718271827182703,12.125099219307868
0.37747274727472746,12.132006254106184
0.37776277627762767,12.138918586308582
0.37805280528052787,12.145836215999172
0.3783428342834283,12.152759143260491
0.3786328632863285,12.159687368173516
0.3789228922892287,12.166620890817716
0.37921292129212913,12.173559711271066
0.37950295029502934,12.18050382961005
0.37979297929792977,12.18745324590971
0.38008300830082997,12.194407960243646
0.3803730373037302,12.201367972684059
0.3806630663066306,12.208333283301762
0.3809530953095308,12.215303892166183
0.38124312431243124,12.222279799345431
0.38153315331533144,12.22926100490626
0.38182318231823165,12.23624750891414
0.3821132113211321,12.243239311433248
0.3824032403240323,12.25023641252649
0.3826932693269325,12.257238812255528
0.3829832983298329,12.26424651068081
0.3832733273327331,12.271259507861544
0.38356335633563354,12.27827780385578
0.38385338533853375,12.28530139872037
0.38414341434143395,12.292330292511027
0.3844334433443344,12.299364485282332
0.3847234723472346,12.306403977087726
0.385013501350135,12.313448767979574
0.3853035303530352,12.320498858009127
0.3855935593559354,12.327554247226594
0.38588358835883585,12.334614935681126
0.38617361736173605,12.341680923420821
0.38646364636463626,12.348752210492782
0.3867536753675367,12.355828796943099
0.3870437043704369,12.362910682816866
0.3873337333733373,12.369997868158217
0.3876237623762375,12.377090353010317
0.38791379137913773,12.384188137415393
0.38820382038203816,12.391291221414756
0.38849384938493836,12.398399605048777
0.38878387838783857,12.405513288356953
0.389073907390739,12.412632271377886
0.3893639363936392,12.419756554149297
0.3896539653965396,12.426886136708069
0.38994399439943983,12.434021019090212
0.39023402340234004,12.441161201330935
0.39052405240524046,12.448306683464619
0.39081408140814067,12.455457465524823
0.3911041104110411,12.462613547544336
0.3913941394139413,12.46977492955515
0.3916841684168415,12.476941611588497
0.39197419741974193,12.484113593674858
0.39226422642264214,12.491290875843948
0.39255425542554234,12.498473458124776
0.39284428442844277,12.50566134054562
0.393134313431343,12.512854523134036
0.3934243424342434,12.520053005916905
0.3937143714371436,12.527256788920395
0.3940044004400438,12.534465872170015
0.39429442944294424,12.541680255690613
0.39458445844584444,12.54889993950636
0.39487448744874487,12.556124923640798
0.3951645164516451,12.56335520811683
0.3954545454545453,12.570590792956736
0.3957445744574457,12.577831678182182
0.3960346034603459,12.585077863814224
0.3963246324632461,12.592329349873323
0.39661466146614655,12.59958613637937
0.39690469046904675,12.606848223351651
0.3971947194719472,12.614115610808913
0.3974847484748474,12.621388298769318
0.3977747774777476,12.628666287250503
0.398064806480648,12.635949576269555
0.3983548354835482,12.643238165843016
0.3986448644864484,12.650532055986925
0.39893489348934885,12.657831246716805
0.39922492249224906,12.665135738047645
0.3995149514951495,12.672445529993977
0.3998049804980497,12.679760622569797
0.4000950095009499,12.687081015788653
0.4003850385038503,12.69440670966361
0.4006750675067505,12.70173770420725
0.40096509650965095,12.709073999431721
0.40125512551255116,12.716415595348689
0.40154515451545136,12.723762491969392
0.4018351835183518,12.731114689304638
0.402125212521252,12.738472187364783
0.4024152415241522,12.74583498615977
0.40270527052705263,12.75320308569913
0.40299529952995283,12.76057648599197
0.40328532853285326,12.76795518704701
0.40357535753575347,12.775339188872548
0.40386538653865367,12.782728491476515
0.4041554155415541,12.790123094866454
0.4044454445444543,12.797522999049512
0.40473547354735473,12.804928204032487
0.40502550255025493,12.81233870982179
0.40531553155315514,12.819754516423481
0.40560556055605557,12.82717562384328
0.40589558955895577,12.834602032086524
0.406185618561856,12.842033741158232
0.4064756475647564,12.849470751063096
0.4067656765676566,12.856913061805441
0.40705570557055704,12.864360673389298
0.40734573457345724,12.871813585818348
0.40763576357635745,12.879271799095983
0.4079257925792579,12.886735313225275
0.4082158215821581,12.894204128208976
0.4085058505850583,12.901678244049556
0.4087958795879587,12.90915766074919
0.4090859085908589,12.916642378309731
0.40937593759375934,12.924132396732793
0.40966596659665955,12.931627716019664
0.40995599559955975,12.939128336171379
0.4102460246024602,12.946634257188709
0.4105360536053604,12.954145479072125
0.4108260826082608,12.961662001821868
0.411116111611161,12.96918382543789
0.4114061406140612,12.976710949919909
0.41169616961696165,12.984243375267393
0.41198619861986185,12.99178110147954
0.41227622762276206,12.99932412855533
0.4125662566256625,13.006872456493499
0.4128562856285627,13.014426085292527
0.4131463146314631,13.021985014950694
0.4134363436343633,13.029549245466034
0.41372637263726353,13.037118776836357
0.41401640164016396,13.044693609059266
0.41430643064306416,13.052273742132126
0.4145964596459646,13.059859176052118
0.4148864886488648,13.067449910816183
0.415176517651765,13.075045946421078
0.4154665466546654,13.082647282863357
0.41575657565756563,13.090253920139356
0.41604660466046584,13.097865858245232
0.41633663366336626,13.105483097176952
0.41662666266626647,13.113105636930275
0.4169166916691669,13.120733477500792
0.4172067206720671,13.128366618883899
0.4174967496749673,13.136005061074817
0.41778677867786773,13.143648804068595
0.41807680768076794,13.151297847860091
0.41836683668366836,13.158952192444014
0.41865686568656857,13.166611837814875
0.4189468946894688,13.174276783967045
0.4192369236923692,13.181947030894731
0.4195269526952694,13.189622578591955
0.4198169816981696,13.197303427052605
0.42010701070107004,13.204989576270412
0.42039703970397024,13.212681026238933
0.42068706870687067,13.220377776951603
0.4209770977097709,13.228079828401683
0.4212671267126711,13.235787180582305
0.4215571557155715,13.243499833486466
0.4218471847184717,13.251217787106992
0.4221372137213719,13.258941041436596
0.42242724272427234,13.266669596467857
0.42271727172717255,13.274403452193196
0.423007300730073,13.282142608604929
0.4232973297329732,13.289887065695218
0.4235873587358734,13.297636823456118
0.4238773877387738,13.305391881879556
0.424167416741674,13.313152240957319
0.42445744574457445,13.320917900681096
0.42474747474747465,13.328688861042428
0.42503750375037486,13.33646512203277
0.4253275327532753,13.344246683643446
0.4256175617561755,13.352033545865659
0.4259075907590757,13.359825708690511
0.4261976197619761,13.367623172109004
0.4264876487648763,13.375425936112004
0.42677767776777675,13.3832340006903
0.42706770677067696,13.391047365834543
0.42735773577357716,13.398866031535318
0.4276477647764776,13.406689997783094
0.4279377937793778,13.414519264568222
0.4282278227822782,13.422353831880987
0.4285178517851784,13.43019369971155
0.42880788078807863,13.43803886804999
0.42909790979097906,13.445889336886305
0.42938793879387926,13.453745106210372
0.42967796779677947,13.461606176011996
0.4299679967996799,13.469472546280901
0.4302580258025801,13.477344217006701
0.43054805480548053,13.485221188178945
0.43083808380838073,13.493103459787081
0.43112811281128094,13.500991031820485
0.43141814181418137,13.508883904268451
0.43170817081708157,13.516782077120183
0.4319981998199818,13.524685550364811
0.4322882288228822,13.532594323991397
0.4325782578257824,13.540508397988901
0.43286828682868284,13.54842777234624
0.43315831583158304,13.556352447052225
0.43344834483448325,13.564282422095612
0.4337383738373837,13.572217697465092
0.4340284028402839,13.58015827314926
0.4343184318431843,13.588104149136669
0.4346084608460845,13.596055325415778
0.4348984898489847,13.604011801974991
0.43518851885188514,13.61197357880266
0.43547854785478535,13.619940655887037
0.43576857685768555,13.62791303321634
0.436058605860586,13.635890710778718
0.4363486348634862,13.643873688562236
0.4366386638663866,13.651861966554932
0.4369286928692868,13.65985554474475
0.437218721872187,13.667854423119595
0.43750875087508745,13.675858601667315
0.43779877987798765,13.683868080375683
0.4380888088808881,13.691882859232436
0.4383788378837883,13.699902938225234
0.4386688668866885,13.707928317341697
0.4389588958895889,13.715958996569396
0.4392489248924891,13.723994975895819
0.43953895389538933,13.732036255308438
0.43982898289828976,13.740082834794654
0.44011901190118996,13.748134714341813
0.4404090409040904,13.756191893937226
0.4406990699069906,13.764254373568136
0.4409890989098908,13.772322153221754
0.4412791279127912,13.780395232885242
0.44156915691569143,13.788473612545696
0.44185918591859163,13.796557292190185
0.44214921492149206,13.804646271805733
0.44243924392439227,13.812740551379301
0.4427292729272927,13.820840130897825
0.4430193019301929,13.828945010348175
0.4433093309330931,13.837055189717203
0.44359935993599353,13.845170668991708
0.44388938893889374,13.853291448158435
0.44417941794179416,13.861417527204114
0.44446944694469437,13.869548906115403
0.4447594759475946,13.877685584878941
0.445049504950495,13.885827563481332
0.4453395339533952,13.89397484190912
0.4456295629562954,13.902127420148823
0.44591959195919584,13.91028529818693
0.44620962096209604,13.91844847600987
0.44649964996499647,13.92661695360406
0.4467896789678967,13.934790730955859
0.4470797079707969,13.942969808051604
0.4473697369736973,13.951154184877598
0.4476597659765975,13.959343861420098
0.44794979497949794,13.967538837665339
0.44823982398239814,13.975739113599507
0.44852985298529835,13.983944689208773
0.4488198819881988,13.992155564479269
0.449109910991099,14.000371739397076
0.4493999399939992,14.008593213948275
0.4496899689968996,14.016819988118904
0.4499799979997998,14.025052061894943
0.45027002700270025,14.033289435262386
0.45056005600560045,14.04153210820716
0.45085008500850066,14.049780080715184
0.4511401140114011,14.058033352772346
0.4514301430143013,14.066291924364485
0.4517201720172017,14.074555795477444
0.4520102010201019,14.082824966097004
0.4523002300230021,14.091099436208935
0.45259025902590255,14.099379205798995
0.45288028802880276,14.107664274852876
0.45317031703170296,14.115954643356275
0.4534603460346034,14.124250311294865
0.4537503750375036,14.13255127865426
0.454040404040404,14.140857545420083
0.4543304330433042,14.149169111577907
0.45462046204620443,14.157485977113293
0.45491049104910486,14.165808142011784
0.45520052005200506,14.174135606258877
0.45549054905490527,14.18246836984006
0.4557805780578057,14.190806432740803
0.4560706070607059,14.199149794946527
0.45636063606360633,14.207498456442659
0.45665066506650653,14.21585241721458
0.45694069406940674,14.22421167724766
0.45723072307230717,14.232576236527251
0.45752075207520737,14.240946095038666
0.4578107810781078,14.249321252767217
0.458100810081008,14.25770170969817
0.4583908390839082,14.26608746581679
0.45868086808680864,14.274478521108316
0.45897089708970884,14.282874875557956
0.45926092609260905,14.291276529150908
0.4595509550955095,14.299683481872353
0.4598409840984097,14.30809573370743
0.4601310131013101,14.316513284641289
0.4604210421042103,14.324936134659028
0.4607110711071105,14.333364283745748
0.46100110011001094,14.34179773188653
0.46129112911291115,14.350236479066416
0.4615811581158116,14.358680525270453
0.4618711871187118,14.367129870483652
0.462161216121612,14.375584514691013
0.4624512451245124,14.38404445787752
0.4627412741274126,14.392509700028132
0.4630313031303128,14.400980241127789
0.46332133213321325,14.409456081161428
0.46361136113611345,14.417937220113947
0.4639013901390139,14.426423657970243
0.4641914191419141,14.434915394715182
0.4644814481448143,14.443412430333625
0.4647714771477147,14.451914764810414
0.4650615061506149,14.460422398130365
0.46535153515351513,14.468935330278285
0.46564156415641555,14.47745356123897
0.46593159315931576,14.485977090997185
0.4662216221622162,14.49450591953769
0.4665116511651164,14.50304004684522
0.4668016801680166,14.511579472904499
0.467091709170917,14.520124197700248
0.46738173817381723,14.528674221217143
0.46767176717671766,14.537229543439876
0.46796179617961786,14.545790164353093
0.46825182518251807,14.554356083941453
0.4685418541854185,14.562927302189587
0.4688318831883187,14.571503819082102
0.4691219121912189,14.580085634603604
0.46941194119411933,14.588672748738688
0.46970197019701954,14.597265161471912
0.46999199919991996,14.605862872787846
0.47028202820282017,14.61446588267102
0.4705720572057204,14.62307419110597
0.4708620862086208,14.631687798077216
0.471152115211521,14.640306703569246
0.47144214421442143,14.648930907566559
0.47173217321732164,14.657560410053614
0.47202220222022184,14.666195211014879
0.47231223122312227,14.6748353104348
0.4726022602260225,14.683480708297802
0.4728922892289227,14.692131404588308
0.4731823182318231,14.700787399290721
0.4734723472347233,14.709448692389431
0.47376237623762374,14.71811528386882
0.47405240524052394,14.726787173713248
0.47434243424342415,14.735464361907066
0.4746324632463246,14.744146848434623
0.4749224922492248,14.752834633280234
0.475212521252125,14.761527716428214
0.4755025502550254,14.770226097862874
0.4757925792579256,14.77892977756849
0.47608260826082605,14.787638755529345
0.47637263726372625,14.796353031729694
0.47666266626662646,14.805072606153795
0.4769526952695269,14.813797478785888
0.4772427242724271,14.82252764961019
0.4775327532753275,14.831263118610929
0.4778227822782277,14.84000388577229
0.4781128112811279,14.848749951078473
0.47840284028402835,14.857501314513659
0.47869286928692856,14.866257976062005
0.47898289828982876,14.875019935707668
0.4792729272927292,14.883787193434799
0.4795629562956294,14.892559749227516
0.4798529852985298,14.901337603069951
0.48014301430143,14.910120754946195
0.48043304330433023,14.918909204840357
0.48072307230723066,14.927702952736524
0.48101310131013086,14.936501998618757
0.4813031303130313,14.945306342471133
0.4815931593159315,14.954115984277685
0.4818831883188317,14.96293092402246
0.48217321732173213,14.971751161689497
0.48246324632463233,14.980576697262794
0.48275327532753254,14.989407530726368
0.48304330433043297,14.998243662064219
0.48333333333333317,15.007085091260318
0.4836233623362336,15.015931818298647
0.4839133913391338,15.02478384316316
0.484203420342034,15.033641165837812
0.48449344934493443,15.04250378630655
0.48478347834783464,15.051371704553294
0.48507350735073484,15.060244920561965
0.48536353635363527,15.06912343431648
0.4856535653565355,15.078007245800721
0.4859435943594359,15.086896354998592
0.4862336233623361,15.095790761893953
0.4865236523652363,15.104690466470679
0.48681368136813674,15.11359546871263
0.48710371037103695,15.122505768603636
0.4873937393739374,15.13142136612755
0.4876837683768376,15.140342261268179
0.4879737973797378,15.149268454009341
0.4882638263826382,15.158199944334855
0.4885538553855384,15.167136732228494
0.4888438843884386,15.176078817674048
0.48913391339133905,15.185026200655297
0.48942394239423925,15.193978881155992
0.4897139713971397,15.202936859159898
0.4900040004000399,15.211900134650744
0.4902940294029401,15.220868707612269
0.4905840584058405,15.229842578028203
0.4908740874087407,15.238821745882243
0.49116411641164115,15.247806211158103
0.49145414541454135,15.256795973839468
0.49174417441744156,15.265791033910023
0.492034203420342,15.274791391353448
0.4923242324232422,15.283797046153392
0.4926142614261424,15.292807998293513
0.4929042904290428,15.301824247757462
0.49319431943194303,15.310845794528863
0.49348434843484346,15.319872638591345
0.49377437743774366,15.328904779928513
0.49406440644064387,15.337942218523974
0.4943544354435443,15.346984954361334
0.4946444644464445,15.356032987424161
0.4949344934493449,15.365086317696043
0.49522452245224513,15.374144945160534
0.49551455145514534,15.383208869801194
0.49580458045804576,15.392278091601577
0.49609460946094597,15.401352610545205
0.4963846384638462,15.41043242661561
0.4966746674667466,15.419517539796322
0.4969646964696468,15.428607950070827
0.49725472547254723,15.437703657422642
0.49754475447544744,15.446804661835241
0.49783478347834764,15.455910963292112
0.49812481248124807,15.465022561776728
0.4984148414841483,15.474139457272539
0.4987048704870485,15.483261649763
0.4989948994899489,15.492389139231564
0.4992849284928491,15.501521925661645
0.49957495749574954,15.510660009036684
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074
0.49986498649864974,15.519803389340074


==> fig/data/ground-truth-csvs/ground-truth_3_1.csv <==
x,y
-1.9997999799979995,16.522184317974943
-1.9993999399939995,16.51551824019267
-1.9989998999899985,16.508853496140347
-1.9985998599859984,16.502190085817787
-1.9981998199819984,16.495528009224785
-1.9977997799779974,16.48886726636112
-1.9973997399739973,16.482207857226616
-1.9969996999699964,16.475549781821044
-1.9965996599659963,16.468893040144227
-1.9961996199619962,16.462237632195954
-1.9957995799579953,16.45558355797601
-1.9953995399539952,16.448930817484218
-1.9949994999499951,16.44227941072036
-1.9945994599459942,16.435629337684233
-1.9941994199419941,16.428980598375652
-1.9937993799379932,16.4223331927944
-1.993399339933993,16.415687120940294
-1.992999299929993,16.40904238281313
-1.992599259925992,16.402398978412695
-1.992199219921992,16.395756907738807
-1.991799179917992,16.389116170791265
-1.991399139913991,16.382476767569855
-1.990999099909991,16.3758386980744
-1.9905990599059908,16.369201962304693
-1.9901990199019899,16.362566560260532
-1.9897989798979898,16.35593249194173
-1.9893989398939889,16.349299757348074
-1.9889988998899888,16.342668356479393
-1.9885988598859887,16.336038289335477
-1.9881988198819878,16.329409555916115
-1.9877987798779877,16.322782156221137
-1.9873987398739876,16.316156090250338
-1.9869986998699867,16.30953135800351
-1.9865986598659866,16.30290795948048
-1.9861986198619856,16.29628589468103
-1.9857985798579856,16.289665163604994
-1.9853985398539855,16.28304576625216
-1.9849984998499846,16.276427702622325
-1.9845984598459845,16.269810972715323
-1.9841984198419844,16.263195576530943
-1.9837983798379835,16.256581514068984
-1.9833983398339834,16.249968785329276
-1.9829982998299824,16.2433573903116
-1.9825982598259824,16.236747329015795
-1.9821982198219823,16.230138601441652
-1.9817981798179813,16.223531207588973
-1.9813981398139813,16.21692514745758
-1.9809980998099812,16.21032042104728
-1.9805980598059802,16.203717028357868
-1.9801980198019802,16.19711496938918
-1.9797979797979792,16.190514244140996
-1.9793979397939792,16.183914852613153
-1.978997899789979,16.177316794805453
-1.9785978597859781,16.17072007071769
-1.978197819781978,16.1641246803497
-1.977797779777978,16.157530623701284
-1.977397739773977,16.15093790077224
-1.976997699769977,16.144346511562407
-1.976597659765976,16.137756456071568
-1.976197619761976,16.131167734299567
-1.9757975797579759,16.124580346246198
-1.975397539753975,16.117994291911263
-1.9749974997499748,16.1114095712946
-1.9745974597459748,16.104826184396014
-1.9741974197419738,16.098244131215303
-1.9737973797379738,16.091663411752304
-1.9733973397339728,16.08508402600681
-1.9729972997299727,16.078505973978665
-1.9725972597259727,16.071929255667662
-1.9721972197219717,16.065353871073608
-1.9717971797179716,16.058779820196342
-1.9713971397139716,16.05220710303567
-1.9709970997099706,16.04563571959139
-1.9705970597059705,16.039065669863355
-1.9701970197019696,16.032496953851346
-1.9697969796979695,16.025929571555206
-1.9693969396939695,16.019363522974743
-1.9689968996899685,16.01279880810976
-1.9685968596859684,16.0062354269601
-1.9681968196819684,15.999673379525566
-1.9677967796779674,15.99311266580597
-1.9673967396739673,15.986553285801147
-1.9669966996699664,15.9799952395109
-1.9665966596659663,15.973438526935066
-1.9661966196619662,15.966883148073451
-1.9657965796579653,15.960329102925868
-1.9653965396539652,15.953776391492157
-1.9649964996499651,15.947225013772128
-1.9645964596459642,15.940674969765588
-1.9641964196419641,15.93412625947238
-1.9637963796379632,15.927578882892307
-1.963396339633963,15.921032840025207
-1.962996299629963,15.914488130870893
-1.962596259625962,15.907944755429172
-1.962196219621962,15.901402713699895
-1.961796179617962,15.894862005682866
-1.961396139613961,15.888322631377898
-1.960996099609961,15.88178459078484
-1.9605960596059608,15.875247883903498
-1.9601960196019599,15.868712510733689
-1.9597959795979598,15.862178471275255
-1.9593959395939589,15.855645765528001
-1.9589958995899588,15.84911439349177
-1.9585958595859587,15.842584355166375
-1.9581958195819578,15.836055650551634
-1.9577957795779577,15.829528279647386
-1.9573957395739576,15.823002242453454
-1.9569956995699567,15.816477538969643
-1.9565956595659566,15.80995416919581
-1.9561956195619556,15.803432133131752
-1.9557955795579556,15.796911430777318
-1.9553955395539555,15.790392062132327
-1.9549954995499546,15.783874027196589
-1.9545954595459545,15.777357325969957
-1.9541954195419544,15.770841958452248
-1.9537953795379535,15.764327924643274
-1.9533953395339534,15.757815224542886
-1.9529952995299524,15.75130385815089
-1.9525952595259524,15.744793825467138
-1.9521952195219523,15.738285126491444
-1.9517951795179513,15.731777761223631
-1.9513951395139513,15.725271729663541
-1.9509950995099512,15.718767031811003
-1.9505950595059502,15.712263667665827
-1.9501950195019502,15.705761637227866
-1.9497949794979492,15.699260940496929
-1.9493949394939492,15.69276157747287
-1.948994899489949,15.686263548155505
-1.9485948594859481,15.679766852544658
-1.948194819481948,15.673271490640175
-1.947794779477948,15.666777462441882
-1.947394739473947,15.660284767949598
-1.946994699469947,15.653793407163176
-1.946594659465946,15.647303380082423
-1.946194619461946,15.640814686707198
-1.9457945794579459,15.634327327037319
-1.945394539453945,15.62784130107261
-1.9449944994499448,15.621356608812924
-1.9445944594459448,15.614873250258084
-1.9441944194419438,15.608391225407912
-1.9437943794379438,15.601910534262263
-1.9433943394339428,15.59543117682095
-1.9429942994299427,15.588953153083828
-1.9425942594259427,15.582476463050721
-1.9421942194219417,15.576001106721453
-1.9417941794179416,15.569527084095881
-1.9413941394139416,15.563054395173827
-1.9409940994099406,15.556583039955115
-1.9405940594059405,15.550113018439605
-1.9401940194019396,15.54364433062711
-1.9397939793979395,15.537176976517488
-1.9393939393939394,15.530710956110566
-1.9389938993899385,15.524246269406165
-1.9385938593859384,15.517782916404146
-1.9381938193819384,15.511320897104337
-1.9377937793779374,15.504860211506562
-1.9373937393739373,15.49840085961068
-1.9369936993699364,15.491942841416508
-1.9365936593659363,15.485486156923908
-1.9361936193619362,15.479030806132704
-1.9357935793579353,15.472576789042723
-1.9353935393539352,15.466124105653826
-1.9349934993499351,15.459672755965842
-1.9345934593459342,15.453222739978603
-1.9341934193419341,15.446774057691963
-1.9337933793379332,15.440326709105745
-1.933393339333933,15.433880694219807
-1.932993299329933,15.427436013033981
-1.932593259325932,15.420992665548095
-1.932193219321932,15.414550651762013
-1.931793179317932,15.408109971675563
-1.931393139313931,15.401670625288576
-1.930993099309931,15.395232612600918
-1.9305930593059308,15.38879593361241
-1.9301930193019299,15.382360588322896
-1.9297929792979298,15.37592657673223
-1.9293929392939289,15.369493898840238
-1.9289928992899288,15.363062554646781
-1.9285928592859287,15.35663254415169
-1.9281928192819278,15.350203867354802
-1.9277927792779277,15.343776524255976
-1.9273927392739276,15.337350514855048
-1.9269926992699267,15.33092583915185
-1.9265926592659266,15.324502497146252
-1.9261926192619256,15.318080488838065
-1.9257925792579256,15.311659814227168
-1.9253925392539255,15.305240473313388
-1.9249924992499245,15.298822466096558
-1.9245924592459245,15.292405792576545
-1.9241924192419244,15.285990452753188
-1.9237923792379235,15.279576446626319
-1.9233923392339234,15.273163774195803
-1.9229922992299224,15.266752435461466
-1.9225922592259224,15.260342430423178
-1.9221922192219223,15.253933759080772
-1.9217921792179213,15.247526421434083
-1.9213921392139213,15.241120417482984
-1.9209920992099212,15.234715747227305
-1.9205920592059202,15.228312410666888
-1.9201920192019202,15.221910407801598
-1.9197919791979192,15.215509738631265
-1.9193919391939191,15.209110403155758
-1.918991899189919,15.20271240137491
-1.9185918591859181,15.196315733288563
-1.918191819181918,15.189920398896588
-1.917791779177918,15.183526398198817
-1.917391739173917,15.177133731195095
-1.916991699169917,15.170742397885292
-1.916591659165916,15.164352398269232
-1.916191619161916,15.15796373234679
-1.9157915791579159,15.151576400117802
-1.915391539153915,15.145190401582113
-1.9149914991499148,15.138805736739588
-1.9145914591459148,15.132422405590075
-1.9141914191419138,15.126040408133408
-1.9137913791379138,15.119659744369459
-1.9133913391339128,15.113280414298064
-1.9129912991299127,15.106902417919088
-1.9125912591259127,15.100525755232379
-1.9121912191219117,15.094150426237777
-1.9117911791179116,15.087776430935152
-1.9113911391139116,15.08140376932435
-1.9109910991099106,15.07503244140521
-1.9105910591059105,15.068662447177608
-1.9101910191019096,15.062293786641373
-1.9097909790979095,15.055926459796385
-1.9093909390939094,15.049560466642484
-1.9089908990899085,15.04319580717951
-1.9085908590859084,15.036832481407345
-1.9081908190819084,15.030470489325825
-1.9077907790779074,15.024109830934803
-1.9073907390739073,15.017750506234146
-1.9069906990699064,15.01139251522369
-1.9065906590659063,15.005035857903318
-1.9061906190619062,14.998680534272864
-1.9057905790579053,14.992326544332181
-1.9053905390539052,14.985973888081142
-1.9049904990499051,14.979622565519593
-1.9045904590459042,14.973272576647382
-1.9041904190419041,14.966923921464385
-1.9037903790379032,14.960576599970436
-1.903390339033903,14.954230612165414
-1.902990299029903,14.947885958049168
-1.902590259025902,14.94154263762154
-1.902190219021902,14.935200650882413
-1.901790179017902,14.92885999783163
-1.901390139013901,14.922520678469043
-1.900990099009901,14.916182692794527
-1.9005900590059008,14.90984604080793
-1.9001900190018999,14.903510722509102
-1.8997899789978998,14.897176737897926
-1.8993899389938989,14.890844086974234
-1.8989898989898988,14.884512769737908
-1.8985898589858987,14.878182786188798
-1.8981898189818978,14.871854136326753
-1.8977897789778977,14.86552682015165
-1.8973897389738976,14.859200837663346
-1.8969896989698967,14.852876188861686
-1.8965896589658966,14.84655287374655
-1.8961896189618956,14.84023089231778
-1.8957895789578956,14.833910244575257
-1.8953895389538955,14.827590930518834
-1.8949894989498945,14.821272950148357
-1.8945894589458945,14.814956303463713
-1.8941894189418944,14.808640990464752
-1.8937893789378935,14.802327011151325
-1.8933893389338934,14.796014365523314
-1.8929892989298924,14.789703053580562
-1.8925892589258924,14.783393075322952
-1.8921892189218923,14.777084430750335
-1.8917891789178913,14.770777119862563
-1.8913891389138913,14.764471142659525
-1.8909890989098912,14.758166499141069
-1.8905890589058902,14.75186318930705
-1.8901890189018902,14.745561213157353
-1.8897889788978892,14.739260570691819
-1.8893889388938891,14.732961261910335
-1.888988898889889,14.726663286812755
-1.8885888588858881,14.720366645398933
-1.888188818881888,14.714071337668752
-1.887788778877888,14.70777736362207
-1.887388738873887,14.70148472325874
-1.886988698869887,14.69519341657865
-1.886588658865886,14.688903443581642
-1.886188618861886,14.682614804267605
-1.8857885788578859,14.676327498636393
-1.885388538853885,14.670041526687863
-1.8849884988498848,14.6637568884219
-1.8845884588458848,14.657473583838364
-1.8841884188418838,14.651191612937112
-1.8837883788378837,14.644910975718023
-1.8833883388338828,14.638631672180955
-1.8829882988298827,14.632353702325787
-1.8825882588258827,14.626077066152382
-1.8821882188218817,14.619801763660595
-1.8817881788178816,14.613527794850313
-1.8813881388138816,14.607255159721399
-1.8809880988098806,14.600983858273707
-1.8805880588058805,14.594713890507128
-1.8801880188018796,14.588445256421508
-1.8797879787978795,14.58217795601674
-1.8793879387938794,14.57591198929268
-1.8789878987898785,14.569647356249186
-1.8785878587858784,14.563384056886154
-1.8781878187818783,14.557122091203437
-1.8777877787778774,14.5508614592009
-1.8773877387738773,14.544602160878432
-1.8769876987698764,14.538344196235878
-1.8765876587658763,14.532087565273136
-1.8761876187618762,14.525832267990063
-1.8757875787578753,14.519578304386522
-1.8753875387538752,14.5133256744624
-1.8749874987498751,14.507074378217565
-1.8745874587458742,14.500824415651872
-1.8741874187418741,14.494575786765216
-1.8737873787378732,14.488328491557448
-1.873387338733873,14.482082530028462
-1.872987298729873,14.47583790217812
-1.872587258725872,14.46959460800628
-1.872187218721872,14.46335264751284
-1.871787178717872,14.45711202069766
-1.871387138713871,14.450872727560606
-1.870987098709871,14.444634768101569
-1.87058705870587,14.438398142320404
-1.8701870187018699,14.432162850217003
-1.8697869786978698,14.425928891791228
-1.8693869386938688,14.419696267042948
-1.8689868986898688,14.413464975972056
-1.8685868586858687,14.407235018578412
-1.8681868186818678,14.401006394861888
-1.8677867786778677,14.394779104822371
-1.8673867386738676,14.388553148459732
-1.8669866986698667,14.382328525773831
-1.8665866586658666,14.37610523676457
-1.8661866186618656,14.369883281431798
-1.8657865786578656,14.363662659775416
-1.8653865386538655,14.357443371795286
-1.8649864986498645,14.351225417491277
-1.8645864586458645,14.345008796863283
-1.8641864186418644,14.338793509911172
-1.8637863786378635,14.33257955663481
-1.8633863386338634,14.326366937034095
-1.8629862986298624,14.320155651108882
-1.8625862586258624,14.31394569885907
-1.8621862186218623,14.307737080284527
-1.8617861786178613,14.301529795385118
-1.8613861386138613,14.295323844160746
-1.8609860986098612,14.289119226611271
-1.8605860586058602,14.282915942736567
-1.8601860186018602,14.276713992536532
-1.8597859785978592,14.270513376011024
-1.8593859385938591,14.26431409315994
-1.858985898589859,14.258116143983154
-1.8585858585858581,14.251919528480528
-1.858185818581858,14.245724246651966
-1.857785778577858,14.239530298497336
-1.857385738573857,14.233337684016508
-1.856985698569857,14.22714640320938
-1.856585658565856,14.220956456075815
-1.856185618561856,14.21476784261571
-1.8557855785578559,14.208580562828942
-1.855385538553855,14.202394616715374
-1.8549854985498548,14.19621000427491
-1.8545854585458548,14.19002672550742
-1.8541854185418538,14.183844780412779
-1.8537853785378537,14.177664168990882
-1.8533853385338528,14.171484891241596
-1.8529852985298527,14.165306947164817
-1.8525852585258527,14.159130336760423
-1.8521852185218517,14.152955060028283
-1.8517851785178516,14.146781116968297
-1.8513851385138516,14.140608507580342
-1.8509850985098506,14.134437231864286
-1.8505850585058505,14.128267289820037
-1.8501850185018496,14.122098681447454
-1.8497849784978495,14.11593140674644
-1.8493849384938494,14.109765465716873
-1.8489848984898485,14.103600858358618
-1.8485848584858484,14.097437584671587
-1.8481848184818483,14.09127564465565
-1.8477847784778474,14.08511503831068
-1.8473847384738473,14.07895576563658
-1.8469846984698464,14.072797826633222
-1.8465846584658463,14.066641221300504
-1.8461846184618462,14.0604859496383
-1.8457845784578453,14.054332011646485
-1.8453845384538452,14.048179407324971
-1.8449844984498451,14.042028136673625
-1.8445844584458442,14.035878199692327
-1.844184418441844,14.029729596380982
-1.8437843784378432,14.023582326739453
-1.843384338433843,14.017436390767648
-1.842984298429843,14.011291788465444
-1.842584258425842,14.005148519832716
-1.842184218421842,13.999006584869369
-1.841784178417842,13.992865983575284
-1.841384138413841,13.986726715950333
-1.840984098409841,13.980588781994426
-1.84058405840584,13.974452181707427
-1.8401840184018399,13.968316915089249
-1.8397839783978398,13.962182982139764
-1.8393839383938388,13.956050382858852
-1.8389838983898388,13.94991911724642
-1.8385838583858387,13.943789185302347
-1.8381838183818378,13.937660587026512
-1.8377837783778377,13.931533322418817
-1.8373837383738376,13.925407391479151
-1.8369836983698367,13.919282794207383
-1.8365836583658366,13.91315953060343
-1.8361836183618356,13.907037600667156
-1.8357835783578356,13.900917004398467
-1.8353835383538355,13.894797741797253
-1.8349834983498345,13.888679812863383
-1.8345834583458345,13.882563217596772
-1.8341834183418344,13.876447955997298
-1.8337833783378334,13.870334028064843
-1.8333833383338334,13.864221433799313
-1.8329832983298324,13.858110173200586
-1.8325832583258324,13.852000246268565
-1.8321832183218323,13.845891653003134
-1.8317831783178313,13.839784393404173
-1.8313831383138313,13.833678467471593
-1.8309830983098312,13.827573875205276
-1.8305830583058302,13.821470616605106
-1.8301830183018302,13.815368691670988
-1.8297829782978292,13.8092681004028
-1.8293829382938291,13.80316884280045
-1.828982898289829,13.79707091886382
-1.8285828582858281,13.790974328592796
-1.828182818281828,13.784879071987286
-1.827782778277828,13.778785149047176
-1.827382738273827,13.772692559772345
-1.826982698269827,13.766601304162709
-1.826582658265826,13.76051138221814
-1.826182618261826,13.754422793938552
-1.8257825782578259,13.74833553932383
-1.825382538253825,13.74224961837385
-1.8249824982498248,13.736165031088532
-1.8245824582458248,13.73008177746776
-1.8241824182418238,13.723999857511416
-1.8237823782378237,13.717919271219413
-1.8233823382338228,13.711840018591632
-1.8229822982298227,13.705762099627979
-1.8225822582258226,13.699685514328344
-1.8221822182218217,13.69361026269261
-1.8217821782178216,13.687536344720693
-1.8213821382138216,13.681463760412475
-1.8209820982098206,13.675392509767846
-1.8205820582058205,13.669322592786715
-1.8201820182018196,13.663254009468966
-1.8197819781978195,13.65718675981451
-1.8193819381938194,13.651120843823232
-1.8189818981898185,13.645056261495021
-1.8185818581858184,13.63899301282979
-1.8181818181818183,13.632931097827429
-1.8177817781778174,13.626870516487823
-1.8173817381738173,13.62081126881089
-1.8169816981698164,13.614753354796504
-1.8165816581658163,13.608696774444581
-1.8161816181618162,13.602641527755015
-1.8157815781578153,13.596587614727687
-1.8153815381538152,13.59053503536252
-1.8149814981498151,13.584483789659394
-1.8145814581458142,13.578433877618204
-1.814181418141814,13.572385299238865
-1.8137813781378131,13.566338054521257
-1.813381338133813,13.560292143465295
-1.812981298129813,13.554247566070869
-1.812581258125812,13.54820432233787
-1.812181218121812,13.542162412266215
-1.811781178117812,13.536121835855791
-1.811381138113811,13.53008259310649
-1.810981098109811,13.52404468401823
-1.81058105810581,13.518008108590891
-1.8101810181018099,13.511972866824394
-1.8097809780978098,13.505938958718621
-1.8093809380938088,13.499906384273475
-1.8089808980898088,13.493875143488864
-1.8085808580858087,13.487845236364686
-1.8081808180818078,13.481816662900828
-1.8077807780778077,13.47578942309721
-1.8073807380738076,13.469763516953721
-1.8069806980698067,13.463738944470258
-1.8065806580658066,13.457715705646741
-1.8061806180618056,13.451693800483044
-1.8057805780578056,13.445673228979095
-1.8053805380538055,13.43965399113478
-1.8049804980498045,13.433636086949997
-1.8045804580458045,13.427619516424665
-1.8041804180418044,13.421604279558673
-1.8037803780378034,13.415590376351917
-1.8033803380338034,13.409577806804318
-1.8029802980298024,13.403566570915757
-1.8025802580258024,13.397556668686159
-1.8021802180218023,13.391548100115413
-1.8017801780178013,13.385540865203415
-1.8013801380138013,13.379534963950086
-1.8009800980098012,13.37353039635532
-1.8005800580058002,13.367527162419012
-1.8001800180018002,13.36152526214108
-1.7997799779977992,13.355524695521416
-1.7993799379937991,13.349525462559935
-1.798979897989799,13.343527563256538
-1.7985798579857981,13.337530997611113
-1.798179817981798,13.331535765623586
-1.797779777977798,13.325541867293854
-1.797379737973797,13.319549302621809
-1.796979697969797,13.313558071607376
-1.796579657965796,13.30756817425044
-1.796179617961796,13.301579610550926
-1.7957795779577959,13.295592380508728
-1.795379537953795,13.28960648412374
-1.7949794979497948,13.283621921395891
-1.7945794579457948,13.277638692325075
-1.7941794179417938,13.271656796911186
-1.7937793779377937,13.265676235154151
-1.7933793379337928,13.259697007053857
-1.7929792979297927,13.253719112610229
-1.7925792579257926,13.247742551823162
-1.7921792179217917,13.241767324692555
-1.7917791779177916,13.235793431218331
-1.7913791379137916,13.22982087140039
-1.7909790979097906,13.223849645238626
-1.7905790579057905,13.21787975273297
-1.7901790179017896,13.211911193883303
-1.7897789778977895,13.205943968689558
-1.7893789378937894,13.19997807715163
-1.7889788978897885,13.194013519269415
-1.7885788578857884,13.188050295042844
-1.7881788178817883,13.18208840447181
-1.7877787778777874,13.176127847556215
-1.7873787378737873,13.170168624295986
-1.7869786978697864,13.16421073469101
-1.7865786578657863,13.158254178741219
-1.7861786178617862,13.152298956446508
-1.7857785778577853,13.146345067806775
-1.7853785378537852,13.14039251282195
-1.7849784978497851,13.134441291491935
-1.7845784578457842,13.128491403816623
-1.784178417841784,13.122542849795948
-1.7837783778377831,13.1165956294298
-1.783378337833783,13.110649742718104
-1.782978297829783,13.104705189660761
-1.782578257825782,13.098761970257675
-1.782178217821782,13.09282008450877
-1.781778177817782,13.086879532413947
-1.781378137813781,13.080940313973112
-1.780978097809781,13.075002429186188
-1.78057805780578,13.069065878053072
-1.7801780178017799,13.06313066057369
-1.7797779777977798,13.057196776747942
-1.7793779377937788,13.051264226575732
-1.7789778977897788,13.045333010056991
-1.7785778577857787,13.039403127191617
-1.7781778177817777,13.033474577979517
-1.7777777777777777,13.027547362420618
-1.7773777377737776,13.021621480514822
-1.7769776977697767,13.01569693226203
-1.7765776577657766,13.009773717662176
-1.7761776177617756,13.003851836715148
-1.7757775777577756,12.997931289420885
-1.7753775377537755,12.992012075779284
-1.7749774977497745,12.98609419579025
-1.7745774577457745,12.980177649453712
-1.7741774177417744,12.974262436769576
-1.7737773777377734,12.968348557737745
-1.7733773377337734,12.962436012358149
-1.7729772977297724,12.956524800630685
-1.7725772577257723,12.950614922555284
-1.7721772177217723,12.944706378131848
-1.7717771777177713,12.938799167360283
-1.7713771377137713,12.932893290240518
-1.7709770977097712,12.926988746772464
-1.7705770577057702,12.921085536956022
-1.7701770177017702,12.915183660791122
-1.7697769776977692,12.909283118277665
-1.7693769376937691,12.903383909415579
-1.768976897689769,12.897486034204773
-1.7685768576857681,12.89158949264515
-1.768176817681768,12.885694284736642
-1.767776777677768,12.879800410479158
-1.767376737673767,12.8739078698726
-1.766976697669767,12.868016662916904
-1.766576657665766,12.862126789611969
-1.766176617661766,12.856238249957723
-1.7657765776577659,12.850351043954078
-1.765376537653765,12.844465171600936
-1.7649764976497648,12.838580632898232
-1.7645764576457648,12.832697427845877
-1.7641764176417638,12.826815556443771
-1.7637763776377637,12.820935018691854
-1.7633763376337628,12.815055814590021
-1.7629762976297627,12.80917794413821
-1.7625762576257626,12.803301407336324
-1.7621762176217617,12.797426204184275
-1.7617761776177616,12.791552334681992
-1.7613761376137615,12.785679798829388
-1.7609760976097606,12.77980859662637
-1.7605760576057605,12.773938728072874
-1.7601760176017596,12.768070193168796
-1.7597759775977595,12.762202991914076
-1.7593759375937594,12.756337124308617
-1.7589758975897585,12.750472590352333
-1.7585758575857584,12.74460939004516
-1.7581758175817583,12.738747523387001
-1.7577757775777574,12.732886990377768
-1.7573757375737573,12.7270277910174
-1.7569756975697564,12.721169925305794
-1.7565756575657563,12.715313393242893
-1.7561756175617562,12.709458194828597
-1.7557755775577553,12.703604330062822
-1.7553755375537552,12.6977517989455
-1.7549754975497551,12.691900601476545
-1.7545754575457542,12.686050737655869
-1.754175417541754,12.680202207483406
-1.7537753775377531,12.674355010959058
-1.753375337533753,12.66850914808276
-1.752975297529753,12.662664618854427
-1.752575257525752,12.656821423273968
-1.752175217521752,12.65097956134132
-1.751775177517752,12.645139033056394
-1.751375137513751,12.639299838419102
-1.7509750975097509,12.633461977429382
-1.75057505750575,12.627625450087137
-1.7501750175017499,12.621790256392305
-1.7497749774977498,12.615956396344798
-1.7493749374937488,12.610123869944527
-1.7489748974897488,12.604292677191433
-1.7485748574857487,12.598462818085423
-1.7481748174817477,12.592634292626414
-1.7477747774777477,12.586807100814342
-1.7473747374737476,12.580981242649123
-1.7469746974697467,12.575156718130666
-1.7465746574657466,12.569333527258914
-1.7461746174617456,12.563511670033767
-1.7457745774577456,12.557691146455168
-1.7453745374537455,12.55187195652303
-1.7449744974497445,12.546054100237262
-1.7445744574457445,12.540237577597809
-1.7441744174417444,12.534422388604584
-1.7437743774377434,12.528608533257495
-1.7433743374337434,12.52279601155649
-1.7429742974297424,12.516984823501467
-1.7425742574257423,12.511174969092373
-1.7421742174217423,12.50536644832912
-1.7417741774177413,12.499559261211619
-1.7413741374137413,12.493753407739813
-1.7409740974097412,12.487948887913618
-1.7405740574057402,12.482145701732946
-1.7401740174017402,12.476343849197741
-1.7397739773977392,12.470543330307908
-1.7393739373937391,12.464744145063388
-1.738973897389739,12.458946293464098
-1.738573857385738,12.453149775509951
-1.738173817381738,12.447354591200886
-1.737773777377738,12.441560740536824
-1.737373737373737,12.435768223517679
-1.736973697369737,12.429977040143392
-1.736573657365736,12.42418719041387
-1.736173617361736,12.418398674329056
-1.7357735773577359,12.412611491888867
-1.735373537353735,12.40682564309322
-1.7349734973497348,12.401041127942053
-1.7345734573457348,12.395257946435287
-1.7341734173417338,12.389476098572835
-1.7337733773377337,12.383695584354646
-1.7333733373337328,12.377916403780622
-1.7329732973297327,12.37213855685071
-1.7325732573257326,12.366362043564822
-1.7321732173217317,12.360586863922881
-1.7317731773177316,12.35481301792483
-1.7313731373137315,12.349040505570581
-1.7309730973097306,12.343269326860058
-1.7305730573057305,12.337499481793202
-1.7301730173017296,12.33173097036992
-1.7297729772977295,12.32596379259016
-1.7293729372937294,12.320197948453838
-1.7289728972897285,12.314433437960874
-1.7285728572857284,12.30867026111121
-1.7281728172817283,12.302908417904765
-1.7277727772777274,12.297147908341458
-1.7273727372737273,12.291388732421236
-1.7269726972697264,12.285630890144002
-1.7265726572657263,12.27987438150971
-1.7261726172617262,12.274119206518275
-1.7257725772577253,12.268365365169611
-1.7253725372537252,12.262612857463672
-1.7249724972497251,12.256861683400375
-1.7245724572457242,12.251111842979634
-1.724172417241724,12.245363336201402
-1.7237723772377231,12.239616163065584
-1.723372337233723,12.233870323572129
-1.722972297229723,12.228125817720958
-1.722572257225722,12.222382645511987
-1.722172217221722,12.216640806945167
-1.721772177217722,12.210900302020415
-1.721372137213721,12.205161130737652
-1.7209720972097209,12.199423293096826
-1.72057205720572,12.193686789097843
-1.7201720172017199,12.18795161874066
-1.7197719771977198,12.18221778202519
-1.7193719371937188,12.176485278951354
-1.7189718971897188,12.170754109519104
-1.7185718571857187,12.165024273728358
-1.7181718171817177,12.159295771579036
-1.7177717771777177,12.153568603071092
-1.7173717371737176,12.147842768204438
-1.7169716971697166,12.142118266979
-1.7165716571657166,12.136395099394727
-1.7161716171617156,12.13067326545153
-1.7157715771577156,12.124952765149361
-1.7153715371537155,12.119233598488137
-1.7149714971497145,12.113515765467783
-1.7145714571457145,12.107799266088245
-1.7141714171417144,12.10208410034945
-1.7137713771377134,12.096370268251315
-1.7133713371337134,12.09065776979379
-1.7129712971297124,12.084946604976793
-1.7125712571257123,12.079236773800268
-1.7121712171217123,12.07352827626414
-1.7117711771177113,12.067821112368332
-1.7113711371137112,12.062115282112792
-1.7109710971097112,12.056410785497446
-1.7105710571057102,12.050707622522214
-1.7101710171017102,12.04500579318705
-1.7097709770977092,12.039305297491861
-1.7093709370937091,12.033606135436607
-1.708970897089709,12.027908307021203
-1.708570857085708,12.022211812245578
-1.708170817081708,12.01651665110968
-1.707770777077708,12.010822823613433
-1.707370737073707,12.00513032975676
-1.706970697069707,11.999439169539615
-1.706570657065706,11.993749342961912
-1.706170617061706,11.988060850023603
-1.7057705770577059,11.982373690724609
-1.705370537053705,11.976687865064857
-1.7049704970497048,11.971003373044297
-1.7045704570457048,11.965320214662857
-1.7041704170417038,11.959638389920457
-1.7037703770377037,11.953957898817052
-1.7033703370337028,11.948278741352558
-1.7029702970297027,11.942600917526924
-1.7025702570257026,11.93692442734008
-1.7021702170217017,11.931249270791948
-1.7017701770177016,11.92557544788248
-1.7013701370137015,11.919902958611603
-1.7009700970097006,11.914231802979241
-1.7005700570057005,11.908561980985349
-1.7001700170016996,11.902893492629843
-1.6997699769976995,11.897226337912674
-1.6993699369936994,11.89156051683377
-1.6989698969896985,11.885896029393056
-1.6985698569856984,11.880232875590487
-1.6981698169816983,11.874571055425989
-1.6977697769776974,11.868910568899484
-1.6973697369736973,11.86325141601093
-1.6969696969696964,11.857593596760244
-1.6965696569656963,11.85193711114738
-1.6961696169616962,11.846281959172265
-1.6957695769576953,11.840628140834822
-1.6953695369536952,11.834975656135011
-1.6949694969496951,11.829324505072755
-1.6945694569456942,11.823674687647982
-1.694169416941694,11.818026203860647
-1.6937693769376931,11.81237905371067
-1.693369336933693,11.806733237198001
-1.692969296929693,11.80108875432257
-1.692569256925692,11.795445605084307
-1.692169216921692,11.789803789483164
-1.691769176917692,11.784163307519073
-1.691369136913691,11.778524159191955
-1.6909690969096909,11.772886344501769
-1.69056905690569,11.767249863448436
-1.6901690169016899,11.761614716031909
-1.6897689768976898,11.75598090225212
-1.6893689368936888,11.75034842210899
-1.6889688968896888,11.744717275602481
-1.6885688568856887,11.739087462732522
-1.6881688168816877,11.733458983499037
-1.6877687768776877,11.727831837901986
-1.6873687368736876,11.722206025941297
-1.6869686968696866,11.716581547616899
-1.6865686568656866,11.710958402928746
-1.6861686168616856,11.705336591876764
-1.6857685768576856,11.699716114460905
-1.6853685368536855,11.6940969706811
-1.6849684968496845,11.688479160537277
-1.6845684568456845,11.682862684029393
-1.6841684168416844,11.67724754115738
-1.6837683768376834,11.671633731921167
-1.6833683368336834,11.66602125632071
-1.6829682968296824,11.66041011435593
-1.6825682568256823,11.654800306026786
-1.6821682168216823,11.649191831333207
-1.6817681768176813,11.643584690275125
-1.6813681368136812,11.637978882852494
-1.6809680968096812,11.63237440906525
-1.6805680568056802,11.626771268913316
-1.6801680168016802,11.621169462396658
-1.6797679767976792,11.615568989515195
-1.6793679367936791,11.60996985026888
-1.678967896789679,11.604372044657653
-1.678567856785678,11.59877557268144
-1.678167816781678,11.593180434340196
-1.677767776777678,11.587586629633858
-1.677367736773677,11.581994158562358
-1.676967696769677,11.57640302112565
-1.676567656765676,11.57081321732366
-1.676167616761676,11.565224747156346
-1.6757675767576758,11.55963761062364
-1.675367536753675,11.554051807725472
-1.6749674967496748,11.548467338461801
-1.6745674567456748,11.542884202832564
-1.6741674167416738,11.537302400837687
-1.6737673767376737,11.531721932477135
-1.6733673367336728,11.526142797750827
-1.6729672967296727,11.520564996658726
-1.6725672567256726,11.51498852920076
-1.6721672167216717,11.509413395376866
-1.6717671767176716,11.503839595187003
-1.6713671367136715,11.4982671286311
-1.6709670967096706,11.492695995709099
-1.6705670567056705,11.48712619642095
-1.6701670167016696,11.481557730766584
-1.6697669766976695,11.475990598745955
-1.6693669366936694,11.470424800359003
-1.6689668966896685,11.464860335605659
-1.6685668566856684,11.459297204485882
-1.6681668166816683,11.453735406999607
-1.6677667766776674,11.448174943146768
-1.6673667366736673,11.442615812927322
-1.6669666966696663,11.437058016341199
-1.6665666566656663,11.43150155338836
-1.6661666166616662,11.425946424068737
-1.6657665766576653,11.420392628382263
-1.6653665366536652,11.4148401663289
-1.6649664966496651,11.409289037908586
-1.6645664566456642,11.403739243121251
-1.664166416641664,11.39819078196686
-1.6637663766376631,11.392643654445335
-1.663366336633663,11.387097860556638
-1.662966296629663,11.381553400300708
-1.662566256625662,11.376010273677478
-1.662166216621662,11.370468480686906
-1.661766176617662,11.36492802132893
-1.661366136613661,11.35938889560349
-1.6609660966096609,11.353851103510541
-1.66056605660566,11.348314645050014
-1.6601660166016599,11.342779520221868
-1.6597659765976598,11.337245729026039
-1.6593659365936588,11.331713271462466
-1.6589658965896588,11.32618214753111
-1.6585658565856587,11.320652357231905
-1.6581658165816577,11.315123900564789
-1.6577657765776577,11.309596777529723
-1.6573657365736576,11.304070988126645
-1.6569656965696566,11.298546532355491
-1.6565656565656566,11.293023410216225
-1.6561656165616556,11.28750162170877
-1.6557655765576555,11.281981166833097
-1.6553655365536555,11.276462045589135
-1.6549654965496545,11.270944257976826
-1.6545654565456545,11.265427803996129
-1.6541654165416544,11.259912683646984
-1.6537653765376534,11.254398896929327
-1.6533653365336534,11.248886443843123
-1.6529652965296524,11.2433753243883
-1.6525652565256523,11.237865538564817
-1.6521652165216523,11.23235708637262
-1.6517651765176513,11.226849967811638
-1.6513651365136512,11.221344182881841
-1.6509650965096512,11.215839731583166
-1.6505650565056502,11.21033661391555
-1.6501650165016502,11.204834829878953
-1.6497649764976492,11.19933437947331
-1.6493649364936491,11.193835262698585
-1.648964896489649,11.188337479554711
-1.648564856485648,11.182841030041631
-1.648164816481648,11.17734591415931
-1.647764776477648,11.171852131907682
-1.647364736473647,11.16635968328669
-1.646964696469647,11.160868568296294
-1.646564656465646,11.15537878693643
-1.646164616461646,11.14989033920706
-1.6457645764576458,11.144403225108121
-1.6453645364536449,11.138917444639555
-1.6449644964496448,11.133432997801325
-1.6445644564456448,11.127949884593372
-1.6441644164416438,11.122468105015635
-1.6437643764376437,11.116987659068078
-1.6433643364336428,11.111508546750633
-1.6429642964296427,11.106030768063263
-1.6425642564256426,11.100554323005912
-1.6421642164216417,11.095079211578515
-1.6417641764176416,11.089605433781042
-1.6413641364136415,11.084132989613432
-1.6409640964096406,11.078661879075621
-1.6405640564056405,11.07319210216758
-1.6401640164016396,11.067723658889237
-1.6397639763976395,11.06225654924056
-1.6393639363936394,11.056790773221492
-1.6389638963896385,11.051326330831966
-1.6385638563856384,11.045863222071956
-1.6381638163816383,11.040401446941397
-1.6377637763776374,11.034941005440231
-1.6373637363736373,11.029481897568427
-1.6369636963696363,11.024024123325916
-1.6365636563656363,11.018567682712662
-1.6361636163616362,11.013112575728611
-1.6357635763576353,11.007658802373701
-1.6353635363536352,11.002206362647899
-1.6349634963496351,10.996755256551147
-1.6345634563456342,10.991305484083385
-1.634163416341634,10.985857045244583
-1.6337633763376331,10.980409940034669
-1.633363336333633,10.974964168453615
-1.632963296329633,10.969519730501363
-1.632563256325632,10.964076626177851
-1.632163216321632,10.95863485548305
-1.631763176317632,10.953194418416897
-1.631363136313631,10.947755314979341
-1.6309630963096309,10.942317545170344
-1.63056305630563,10.936881108989843
-1.6301630163016299,10.931446006437804
-1.6297629762976298,10.92601223751417
-1.6293629362936288,10.920579802218887
-1.6289628962896288,10.915148700551914
-1.6285628562856287,10.909718932513202
-1.6281628162816277,10.904290498102691
-1.6277627762776277,10.89886339732035
-1.6273627362736276,10.893437630166119
-1.6269626962696266,10.888013196639944
-1.6265626562656266,10.882590096741792
-1.6261626162616256,10.877168330471601
-1.6257625762576255,10.871747897829334
-1.6253625362536255,10.866328798814937
-1.6249624962496245,10.860911033428355
-1.6245624562456245,10.855494601669555
-1.6241624162416244,10.850079503538481
-1.6237623762376234,10.844665739035078
-1.6233623362336234,10.83925330815931
-1.6229622962296224,10.833842210911119
-1.6225622562256223,10.828432447290472
-1.6221622162216223,10.823024017297309
-1.6217621762176213,10.81761692093158
-1.6213621362136212,10.812211158193248
-1.6209620962096212,10.806806729082265
-1.6205620562056202,10.80140363359857
-1.6201620162016201,10.796001871742131
-1.6197619761976192,10.79060144351289
-1.6193619361936191,10.785202348910811
-1.618961896189619,10.779804587935843
-1.618561856185618,10.774408160587928
-1.618161816181618,10.769013066867037
-1.617761776177618,10.763619306773116
-1.617361736173617,10.758226880306106
-1.616961696169617,10.75283578746598
-1.616561656165616,10.747446028252675
-1.616161616161616,10.742057602666161
-1.6157615761576158,10.736670510706382
-1.6153615361536149,10.731284752373286
-1.6149614961496148,10.72590032766684
-1.6145614561456147,10.720517236586993
-1.6141614161416138,10.715135479133687
-1.6137613761376137,10.709755055306896
-1.6133613361336128,10.704375965106555
-1.6129612961296127,10.698998208532636
-1.6125612561256126,10.693621785585083
-1.6121612161216117,10.688246696263846
-1.6117611761176116,10.682872940568894
-1.6113611361136115,10.677500518500171
-1.6109610961096106,10.672129430057627
-1.6105610561056105,10.666759675241227
-1.6101610161016096,10.661391254050919
-1.6097609760976095,10.656024166486665
-1.6093609360936094,10.650658412548417
-1.6089608960896085,10.645293992236118
-1.6085608560856084,10.639930905549742
-1.6081608160816083,10.634569152489235
-1.6077607760776074,10.629208733054544
-1.6073607360736073,10.623849647245638
-1.6069606960696063,10.618491895062462
-1.6065606560656063,10.613135476504983
-1.6061606160616062,10.60778039157315
-1.6057605760576052,10.602426640266907
-1.6053605360536052,10.597074222586231
-1.6049604960496051,10.591723138531068
-1.6045604560456042,10.58637338810136
-1.604160416041604,10.581024971297088
-1.6037603760376031,10.575677888118186
-1.603360336033603,10.570332138564629
-1.602960296029603,10.564987722636364
-1.602560256025602,10.559644640333333
-1.602160216021602,10.554302891655517
-1.601760176017602,10.548962476602858
-1.601360136013601,10.54362339517531
-1.6009600960096009,10.538285647372843
-1.6005600560056,10.532949233195392
-1.6001600160015998,10.52761415264294
-1.5997599759975998,10.522280405715424
-1.5993599359935988,10.516947992412803
-1.5989598959895988,10.511616912735041
-1.5985598559855987,10.506287166682096
-1.5981598159815977,10.50095875425391
-1.5977597759775977,10.495631675450454
-1.5973597359735976,10.490305930271685
-1.5969596959695966,10.484981518717547
-1.5965596559655966,10.479658440788013
-1.5961596159615956,10.474336696483025
-1.5957595759575955,10.469016285802555
-1.5953595359535955,10.463697208746556
-1.5949594959495945,10.458379465314975
-1.5945594559455945,10.453063055507782
-1.5941594159415944,10.447747979324934
-1.5937593759375934,10.442434236766374
-1.5933593359335934,10.437121827832081
-1.5929592959295924,10.431810752521994
-1.5925592559255923,10.426501010836086
-1.5921592159215923,10.421192602774308
-1.5917591759175913,10.41588552833661
-1.5913591359135912,10.410579787522966
-1.5909590959095912,10.405275380333325
-1.5905590559055902,10.39997230676764
-1.5901590159015901,10.394670566825882
-1.5897589758975892,10.389370160507996
-1.5893589358935891,10.384071087813954
-1.588958895889589,10.378773348743708
-1.588558855885588,10.37347694329721
-1.588158815881588,10.36818187147443
-1.587758775877588,10.362888133275323
-1.587358735873587,10.357595728699838
-1.586958695869587,10.352304657747949
-1.586558655865586,10.3470149204196
-1.586158615861586,10.341726516714767
-1.5857585758575858,10.336439446633399
-1.5853585358535849,10.331153710175446
-1.5849584958495848,10.325869307340886
-1.5845584558455847,10.32058623812967
-1.5841584158415838,10.315304502541746
-1.5837583758375837,10.310024100577094
-1.5833583358335828,10.304745032235655
-1.5829582958295827,10.299467297517403
-1.5825582558255826,10.294190896422293
-1.5821582158215817,10.288915828950273
-1.5817581758175816,10.283642095101321
-1.5813581358135815,10.27836969487539
-1.5809580958095806,10.273098628272427
-1.5805580558055805,10.26782889529241
-1.5801580158015796,10.262560495935286
-1.5797579757975795,10.257293430201027
-1.5793579357935794,10.252027698089588
-1.5789578957895785,10.246763299600921
-1.5785578557855784,10.241500234735
-1.5781578157815783,10.236238503491778
-1.5777577757775774,10.230978105871207
-1.5773577357735773,10.225719041873267
-1.5769576957695763,10.220461311497896
-1.5765576557655763,10.215204914745076
-1.5761576157615762,10.209949851614757
-1.5757575757575752,10.204696122106892
-1.5753575357535752,10.199443726221457
-1.574957495749575,10.194192663958408
-1.5745574557455742,10.188942935317694
-1.574157415741574,10.183694540299296
-1.5737573757375731,10.178447478903152
-1.573357335733573,10.173201751129247
-1.572957295729573,10.16795735697753
-1.572557255725572,10.162714296447955
-1.572157215721572,10.1574725695405
-1.571757175717572,10.152232176255115
-1.571357135713571,10.146993116591759
-1.5709570957095709,10.141755390550404
-1.57055705570557,10.136518998130997
-1.5701570157015698,10.131283939333516
-1.5697569756975698,10.126050214157917
-1.5693569356935688,10.120817822604149
-1.5689568956895688,10.115586764672196
-1.5685568556855687,10.110357040362004
-1.5681568156815677,10.105128649673533
-1.5677567756775677,10.09990159260676
-1.5673567356735667,10.094675869161627
-1.5669566956695666,10.089451479338118
-1.5665566556655666,10.084228423136182
-1.5661566156615656,10.079006700555773
-1.5657565756575655,10.073786311596876
-1.5653565356535655,10.06856725625944
-1.5649564956495645,10.063349534543416
-1.5645564556455644,10.058133146448792
-1.5641564156415644,10.052918091975515
-1.5637563756375634,10.04770437112354
-1.5633563356335634,10.04249198389285
-1.5629562956295624,10.037280930283389
-1.5625562556255623,10.032071210295134
-1.5621562156215623,10.026862823928042
-1.5617561756175613,10.021655771182067
-1.5613561356135612,10.01645005205719
-1.5609560956095612,10.011245666553362
-1.5605560556055602,10.006042614670543
-1.5601560156015601,10.00084089640871
-1.5597559755975592,9.995640511767807
-1.5593559355935591,9.990441460747816
-1.558955895589559,9.985243743348693
-1.558555855585558,9.980047359570394
-1.558155815581558,9.974852309412896
-1.557755775577558,9.969658592876156
-1.557355735573557,9.964466209960127
-1.556955695569557,9.959275160664792
-1.556555655565556,9.954085444990097
-1.556155615561556,9.948897062936023
-1.5557555755575558,9.943710014502523
-1.5553555355535549,9.938524299689556
-1.5549554955495548,9.9333399184971
-1.5545554555455547,9.928156870925113
-1.5541554155415538,9.92297515697355
-1.5537553755375537,9.917794776642388
-1.5533553355335528,9.912615729931579
-1.5529552955295527,9.907438016841102
-1.5525552555255526,9.902261637370913
-1.5521552155215517,9.897086591520969
-1.5517551755175516,9.89191287929125
-1.5513551355135515,9.886740500681713
-1.5509550955095506,9.881569455692311
-1.5505550555055505,9.876399744323031
-1.5501550155015495,9.871231366573817
-1.5497549754975495,9.86606432244465
-1.5493549354935494,9.860898611935488
-1.5489548954895485,9.855734235046286
-1.5485548554855484,9.850571191777028
-1.5481548154815483,9.845409482127668
-1.5477547754775474,9.840249106098165
-1.5473547354735473,9.835090063688499
-1.5469546954695463,9.82993235489862
-1.5465546554655463,9.824775979728505
-1.5461546154615462,9.819620938178117
-1.5457545754575452,9.814467230247411
-1.5453545354535452,9.809314855936366
-1.544954495449545,9.804163815244943
-1.5445544554455441,9.799014108173099
-1.544154415441544,9.793865734720812
-1.5437543754375431,9.788718694888034
-1.543354335433543,9.783572988674749
-1.542954295429543,9.77842861608091
-1.542554255425542,9.773285577106476
-1.542154215421542,9.768143871751434
-1.541754175417542,9.763003500015735
-1.541354135413541,9.757864461899338
-1.5409540954095409,9.752726757402227
-1.54055405540554,9.747590386524353
-1.5401540154015398,9.742455349265693
-1.5397539753975398,9.737321645626213
-1.5393539353935388,9.732189275605863
-1.5389538953895388,9.727058239204634
-1.5385538553855387,9.721928536422475
-1.5381538153815377,9.71680016725935
-1.5377537753775377,9.71167313171524
-1.5373537353735367,9.706547429790096
-1.5369536953695366,9.701423061483899
-1.5365536553655366,9.696300026796607
-1.5361536153615356,9.691178325728183
-1.5357535753575355,9.686057958278607
-1.5353535353535355,9.680938924447835
-1.5349534953495345,9.675821224235829
-1.5345534553455344,9.670704857642573
-1.5341534153415344,9.665589824668023
-1.5337533753375334,9.66047612531214
-1.5333533353335334,9.655363759574906
-1.5329532953295324,9.650252727456271
-1.5325532553255323,9.64514302895622
-1.5321532153215323,9.640034664074712
-1.5317531753175313,9.634927632811706
-1.5313531353135312,9.629821935167184
-1.5309530953095312,9.624717571141106
-1.5305530553055302,9.619614540733432
-1.5301530153015301,9.614512843944146
-1.5297529752975292,9.609412480773198
-1.5293529352935291,9.604313451220573
-1.528952895289529,9.599215755286231
-1.528552855285528,9.594119392970129
-1.528152815281528,9.589024364272252
-1.527752775277528,9.58393066919256
-1.527352735273527,9.578838307731013
-1.526952695269527,9.573747279887595
-1.526552655265526,9.568657585662256
-1.526152615261526,9.563569225054986
-1.5257525752575258,9.558482198065738
-1.5253525352535249,9.553396504694476
-1.5249524952495248,9.54831214494118
-1.5245524552455247,9.543229118805817
-1.5241524152415238,9.538147426288344
-1.5237523752375237,9.53306706738874
-1.5233523352335228,9.527988042106966
-1.5229522952295227,9.522910350443002
-1.5225522552255226,9.517833992396808
-1.5221522152215217,9.512758967968345
-1.5217521752175216,9.5076852771576
-1.5213521352135215,9.502612919964532
-1.5209520952095206,9.4975418963891
-1.5205520552055205,9.492472206431293
-1.5201520152015195,9.48740385009106
-1.5197519751975195,9.482336827368385
-1.5193519351935194,9.477271138263232
-1.5189518951895185,9.47220678277556
-1.5185518551855184,9.467143760905353
-1.5181518151815183,9.462082072652578
-1.5177517751775174,9.45702171801719
-1.5173517351735173,9.451962696999175
-1.5169516951695163,9.446905009598487
-1.5165516551655163,9.441848655815113
-1.5161516151615162,9.436793635649014
-1.5157515751575152,9.431739949100146
-1.5153515351535152,9.426687596168504
-1.514951495149515,9.42163657685404
-1.5145514551455141,9.41658689115672
-1.514151415141514,9.41153853907653
-1.5137513751375131,9.406491520613422
-1.513351335133513,9.401445835767381
-1.512951295129513,9.396401484538373
-1.512551255125512,9.391358466926356
-1.512151215121512,9.386316782931317
-1.511751175117512,9.381276432553216
-1.511351135113511,9.376237415792017
-1.5109510951095109,9.371199732647709
-1.51055105510551,9.366163383120238
-1.5101510151015098,9.361128367209597
-1.5097509750975098,9.356094684915744
-1.5093509350935088,9.351062336238643
-1.5089508950895087,9.346031321178282
-1.5085508550855087,9.34100163973462
-1.5081508150815077,9.33597329190762
-1.5077507750775077,9.33094627769727
-1.5073507350735067,9.325920597103524
-1.5069506950695066,9.320896250126367
-1.5065506550655066,9.315873236765762
-1.5061506150615056,9.310851557021673
-1.5057505750575055,9.305831210894086
-1.5053505350535055,9.300812198382964
-1.5049504950495045,9.295794519488265
-1.5045504550455044,9.290778174209985
-1.5041504150415044,9.28576316254808
-1.5037503750375034,9.280749484502513
-1.5033503350335033,9.275737140073273
-1.5029502950295024,9.270726129260314
-1.5025502550255023,9.265716452063625
-1.5021502150215023,9.260708108483167
-1.5017501750175013,9.255701098518905
-1.5013501350135012,9.250695422170823
-1.5009500950095012,9.245691079438886
-1.5005500550055002,9.240688070323058
-1.5001500150015001,9.235686394823324
-1.4997499749974992,9.230686052939642
-1.4993499349934991,9.225687044671998
-1.498949894989499,9.220689370020358
-1.498549854985498,9.215693028984681
-1.498149814981498,9.210698021564959
-1.497749774977498,9.20570434776115
-1.497349734973497,9.200712007573223
-1.496949694969497,9.195721001001166
-1.496549654965496,9.19073132804493
-1.496149614961496,9.185742988704504
-1.4957495749574958,9.180755982979855
-1.4953495349534949,9.175770310870945
-1.4949494949494948,9.170785972377761
-1.4945494549454947,9.165802967500271
-1.4941494149414938,9.160821296238433
-1.4937493749374937,9.15584095859224
-1.4933493349334928,9.150861954561645
-1.4929492949294927,9.145884284146637
-1.4925492549254926,9.14090794734718
-1.4921492149214917,9.13593294416324
-1.4917491749174916,9.130959274594804
-1.4913491349134915,9.125986938641837
-1.4909490949094906,9.121015936304303
-1.4905490549054905,9.11604626758219
-1.4901490149014895,9.111077932475453
-1.4897489748974895,9.106110930984086
-1.4893489348934894,9.101145263108048
-1.4889488948894885,9.096180928847305
-1.4885488548854884,9.091217928201846
-1.4881488148814883,9.086256261171638
-1.4877487748774874,9.081295927756644
-1.4873487348734873,9.076336927956849
-1.4869486948694863,9.071379261772217
-1.4865486548654863,9.066422929202734
-1.4861486148614862,9.061467930248362
-1.4857485748574852,9.056514264909069
-1.4853485348534852,9.051561933184843
-1.484948494849485,9.04661093507565
-1.4845484548454841,9.041661270581455
-1.484148414841484,9.036712939702248
-1.4837483748374831,9.031765942437982
-1.483348334833483,9.026820278788652
-1.482948294829483,9.02187594875422
-1.482548254825482,9.016932952334649
-1.482148214821482,9.011991289529936
-1.4817481748174819,9.00705096034004
-1.481348134813481,9.00211196476493
-1.4809480948094809,8.997174302804591
-1.48054805480548,8.992237974458986
-1.4801480148014798,8.987302979728103
-1.4797479747974798,8.982369318611903
-1.4793479347934788,8.977436991110359
-1.4789478947894787,8.972505997223456
-1.4785478547854787,8.967576336951161
-1.4781478147814777,8.962648010293442
-1.4777477747774777,8.957721017250286
-1.4773477347734767,8.952795357821651
-1.4769476947694766,8.947871032007528
-1.4765476547654766,8.942948039807884
-1.4761476147614756,8.938026381222683
-1.4757475747574755,8.933106056251916
-1.4753475347534755,8.92818706489555
-1.4749474947494745,8.923269407153551
-1.4745474547454744,8.91835308302591
-1.4741474147414744,8.91343809251259
-1.4737473747374734,8.90852443561356
-1.4733473347334733,8.903612112328807
-1.4729472947294724,8.898701122658297
-1.4725472547254723,8.893791466602014
-1.4721472147214723,8.888883144159927
-1.4717471747174713,8.883976155332
-1.4713471347134712,8.879070500118226
-1.4709470947094712,8.874166178518573
-1.4705470547054702,8.869263190533003
-1.4701470147014701,8.86436153616151
-1.4697469746974692,8.859461215404053
-1.469346934693469,8.854562228260624
-1.468946894689469,8.849664574731184
-1.468546854685468,8.844768254815708
-1.468146814681468,8.83987326851418
-1.467746774677468,8.83497961582657
-1.467346734673467,8.830087296752845
-1.466946694669467,8.825196311292999
-1.466546654665466,8.820306659446986
-1.466146614661466,8.815418341214798
-1.4657465746574658,8.810531356596405
-1.4653465346534649,8.80564570559177
-1.4649464946494648,8.80076138820089
-1.4645464546454647,8.795878404423728
-1.4641464146414638,8.790996754260254
-1.4637463746374637,8.786116437710456
-1.4633463346334628,8.781237454774297
-1.4629462946294627,8.776359805451767
-1.4625462546254626,8.771483489742833
-1.4621462146214617,8.766608507647463
-1.4617461746174616,8.76173485916565
-1.4613461346134615,8.756862544297359
-1.4609460946094606,8.75199156304256
-1.4605460546054605,8.747121915401245
-1.4601460146014595,8.74225360137337
-1.4597459745974595,8.737386620958931
-1.4593459345934594,8.732520974157895
-1.4589458945894584,8.72765666097023
-1.4585458545854584,8.722793681395924
-1.4581458145814583,8.71793203543495
-1.4577457745774574,8.713071723087277
-1.4573457345734573,8.70821274435289
-1.4569456945694563,8.703355099231755
-1.4565456545654563,8.698498787723864
-1.4561456145614562,8.693643809829183
-1.4557455745574552,8.68879016554768
-1.4553455345534552,8.68393785487935
-1.454945494549455,8.679086877824158
-1.4545454545454541,8.674237234382074
-1.454145414541454,8.669388924553093
-1.4537453745374531,8.664541948337174
-1.453345334533453,8.659696305734304
-1.452945294529453,8.654851996744458
-1.452545254525452,8.6500090213676
-1.452145214521452,8.645167379603729
-1.4517451745174519,8.640327071452807
-1.451345134513451,8.635488096914807
-1.4509450945094509,8.63065045598972
-1.45054505450545,8.625814148677506
-1.4501450145014498,8.62097917497816
-1.4497449744974498,8.616145534891649
-1.4493449344934488,8.61131322841794
-1.4489448944894487,8.606482255557031
-1.4485448544854487,8.601652616308888
-1.4481448144814477,8.59682431067348
-1.4477447744774476,8.591997338650799
-1.4473447344734467,8.587171700240809
-1.4469446944694466,8.582347395443502
-1.4465446544654466,8.577524424258845
-1.4461446144614456,8.572702786686811
-1.4457445744574455,8.567882482727388
-1.4453445344534455,8.563063512380552
-1.4449444944494445,8.558245875646268
-1.4445444544454444,8.553429572524529
-1.4441444144414444,8.548614603015304
-1.4437443744374434,8.543800967118566
-1.4433443344334433,8.538988664834305
-1.4429442944294424,8.534177696162484
-1.4425442544254423,8.529368061103098
-1.4421442144214422,8.524559759656112
-1.4417441744174413,8.519752791821501
-1.4413441344134412,8.514947157599257
-1.4409440944094412,8.510142856989347
-1.4405440544054402,8.505339889991744
-1.4401440144014401,8.500538256606438
-1.4397439743974392,8.495737956833397
-1.439343934393439,8.490938990672609
-1.438943894389439,8.486141358124044
-1.438543854385438,8.481345059187678
-1.438143814381438,8.476550093863498
-1.437743774377438,8.471756462151479
-1.437343734373437,8.46696416405159
-1.436943694369437,8.46217319956382
-1.436543654365436,8.457383568688137
-1.436143614361436,8.452595271424533
-1.4357435743574358,8.447808307772979
-1.4353435343534349,8.443022677733445
-1.4349434943494348,8.438238381305926
-1.4345434543454347,8.433455418490388
-1.4341434143414338,8.428673789286806
-1.4337433743374337,8.423893493695175
-1.4333433343334328,8.419114531715454
-1.4329432943294327,8.414336903347639
-1.4325432543254326,8.4095606085917
-1.4321432143214317,8.404785647447607
-1.4317431743174316,8.40001201991536
-1.4313431343134315,8.395239725994921
-1.4309430943094306,8.390468765686265
-1.4305430543054305,8.385699138989386
-1.4301430143014295,8.380930845904249
-1.4297429742974295,8.376163886430845
-1.4293429342934294,8.371398260569148
-1.4289428942894284,8.366633968319126
-1.4285428542854284,8.361871009680776
-1.4281428142814283,8.357109384654068
-1.4277427742774274,8.352349093238974
-1.4273427342734273,8.347590135435485
-1.4269426942694263,8.342832511243572
-1.4265426542654263,8.338076220663222
-1.4261426142614262,8.33332126369441
-1.4257425742574252,8.328567640337106
-1.4253425342534252,8.323815350591305
-1.424942494249425,8.319064394456978
-1.4245424542454241,8.314314771934098
-1.424142414241424,8.30956648302266
-1.4237423742374231,8.304819527722625
-1.423342334233423,8.300073906033989
-1.422942294229423,8.295329617956726
-1.422542254225422,8.290586663490805
-1.422142214221422,8.285845042636222
-1.4217421742174219,8.281104755392946
-1.421342134213421,8.276365801760953
-1.4209420942094209,8.271628181740237
-1.42054205420542,8.26689189533076
-1.4201420142014198,8.262156942532519
-1.4197419741974198,8.257423323345485
-1.4193419341934188,8.252691037769626
-1.4189418941894187,8.247960085804948
-1.4185418541854187,8.243230467451411
-1.4181418141814177,8.238502182708997
-1.4177417741774176,8.233775231577694
-1.4173417341734167,8.22904961405747
-1.4169416941694166,8.224325330148318
-1.4165416541654166,8.219602379850214
-1.4161416141614156,8.214880763163125
-1.4157415741574155,8.210160480087051
-1.4153415341534155,8.205441530621965
-1.4149414941494145,8.200723914767831
-1.4145414541454144,8.196007632524655
-1.4141414141414144,8.191292683892403
-1.4137413741374134,8.18657906887105
-1.4133413341334133,8.18186678746059
-1.4129412941294124,8.17715583966099
-1.4125412541254123,8.172446225472244
-1.4121412141214122,8.167737944894325
-1.4117411741174113,8.163030997927205
-1.4113411341134112,8.158325384570881
-1.4109410941094112,8.153621104825326
-1.4105410541054102,8.148918158690512
-1.4101410141014101,8.144216546166433
-1.4097409740974092,8.139516267253056
-1.409340934093409,8.134817321950377
-1.408940894089409,8.130119710258372
-1.408540854085408,8.125423432177007
-1.408140814081408,8.12072848770628
-1.407740774077408,8.116034876846168
-1.407340734073407,8.111342599596641
-1.406940694069407,8.106651655957696
-1.406540654065406,8.101962045929298
-1.406140614061406,8.097273769511444
-1.4057405740574058,8.092586826704107
-1.4053405340534049,8.087901217507257
-1.4049404940494048,8.083216941920895
-1.4045404540454047,8.078533999944991
-1.4041404140414038,8.073852391579518
-1.4037403740374037,8.069172116824477
-1.4033403340334027,8.064493175679829
-1.4029402940294027,8.05981556814557
-1.4025402540254026,8.055139294221679
-1.4021402140214017,8.050464353908124
-1.4017401740174016,8.045790747204903
-1.4013401340134015,8.04111847411199
-1.4009400940094006,8.036447534629358
-1.4005400540054005,8.031777928757005
-1.4001400140013995,8.027109656494893
-1.3997399739973995,8.022442717843026
-1.3993399339933994,8.01777711280137
-1.3989398939893984,8.013112841369905
-1.3985398539853984,8.008449903548621
-1.3981398139813983,8.003788299337499
-1.3977397739773973,7.999128028736508
-1.3973397339733973,7.994469091745645
-1.3969396939693963,7.98981148836488
-1.3965396539653963,7.985155218594205
-1.3961396139613962,7.980500282433597
-1.3957395739573952,7.9758466798830305
-1.3953395339533952,7.971194410942501
-1.394939493949395,7.966543475611983
-1.3945394539453941,7.961893873891448
-1.394139413941394,7.9572456057809
-1.3937393739373931,7.952598671280297
-1.393339333933393,7.947953070389642
-1.392939293929393,7.9433088031089065
-1.392539253925392,7.938665869438068
-1.392139213921392,7.934024269377118
-1.3917391739173919,7.929384002926038
-1.391339133913391,7.924745070084796
-1.3909390939093909,7.920107470853393
-1.39053905390539,7.915471205231793
-1.3901390139013898,7.9108362732199975
-1.3897389738973898,7.906202674817978
-1.3893389338933888,7.901570410025708
-1.3889388938893887,7.896939478843187
-1.3885388538853887,7.89230988127039
-1.3881388138813877,7.887681617307291
-1.3877387738773876,7.883054686953886
-1.3873387338733867,7.878429090210144
-1.3869386938693866,7.8738048270760626
-1.3865386538653866,7.869181897551615
-1.3861386138613856,7.864560301636779
-1.3857385738573855,7.859940039331546
-1.3853385338533855,7.855321110635897
-1.3849384938493845,7.850703515549805
-1.3845384538453844,7.846087254073268
-1.3841384138413844,7.84147232620626
-1.3837383738373834,7.836858731948756
-1.3833383338333833,7.8322464713007545
-1.3829382938293824,7.827635544262224
-1.3825382538253823,7.823025950833159
-1.3821382138213822,7.81841769101354
-1.3817381738173813,7.8138107648033355
-1.3813381338133812,7.809205172202548
-1.3809380938093812,7.804600913211151
-1.3805380538053802,7.799997987829122
-1.3801380138013801,7.795396396056456
-1.3797379737973792,7.790796137893122
-1.379337933793379,7.7861972133391175
-1.378937893789379,7.7815996223944195
-1.378537853785378,7.777003365059002
-1.378137813781378,7.772408441332865
-1.377737773777378,7.76781485121598
-1.377337733773377,7.763222594708327
-1.376937693769377,7.758631671809901
-1.376537653765376,7.754042082520671
-1.3761376137613759,7.749453826840637
-1.3757375737573758,7.744866904769773
-1.3753375337533749,7.740281316308053
-1.3749374937493748,7.735697061455478
-1.3745374537453747,7.731114140212022
-1.3741374137413738,7.726532552577662
-1.3737373737373737,7.721952298552396
-1.3733373337333727,7.717373378136193
-1.3729372937293727,7.712795791329049
-1.3725372537253726,7.708219538130943
-1.3721372137213717,7.70364461854185
-1.3717371737173716,7.699071032561767
-1.3713371337133715,7.69449878019067
-1.3709370937093706,7.689927861428537
-1.3705370537053705,7.685358276275366
-1.3701370137013695,7.680790024731125
-1.3697369736973695,7.676223106795812
-1.3693369336933694,7.671657522469405
-1.3689368936893684,7.66709327175188
-1.3685368536853684,7.662530354643234
-1.3681368136813683,7.657968771143444
-1.3677367736773673,7.653408521252485
-1.3673367336733673,7.648849604970358
-1.3669366936693663,7.644292022297031
-1.3665366536653663,7.639735773232502
-1.3661366136613662,7.63518085777675
-1.3657365736573652,7.630627275929747
-1.3653365336533652,7.626075027691497
-1.364936493649365,7.621524113061972
-1.3645364536453641,7.616974532041152
-1.364136413641364,7.612426284629033
-1.363736373637363,7.607879370825586
-1.363336333633363,7.603333790630808
-1.362936293629363,7.598789544044679
-1.362536253625362,7.594246631067173
-1.362136213621362,7.5897050516982905
-1.3617361736173619,7.585164805938008
-1.361336133613361,7.5806258937863005
-1.3609360936093609,7.576088315243168
-1.36053605360536,7.571552070308582
-1.3601360136013598,7.567017158982538
-1.3597359735973598,7.562483581265016
-1.3593359335933588,7.557951337155993
-1.3589358935893587,7.553420426655466
-1.3585358535853587,7.548890849763413
-1.3581358135813577,7.544362606479811
-1.3577357735773576,7.539835696804658
-1.3573357335733567,7.535310120737925
-1.3569356935693566,7.530785878279613
-1.3565356535653565,7.526262969429697
-1.3561356135613556,7.521741394188155
-1.3557355735573555,7.517221152554985
-1.3553355335533555,7.512702244530165
-1.3549354935493545,7.508184670113674
-1.3545354535453544,7.503668429305508
-1.3541354135413544,7.499153522105646
-1.3537353735373534,7.494639948514066
-1.3533353335333533,7.490127708530767
-1.3529352935293524,7.485616802155721
-1.3525352535253523,7.481107229388924
-1.3521352135213522,7.476598990230355
-1.3517351735173513,7.472092084679992
-1.3513351335133512,7.467586512737833
-1.3509350935093511,7.463082274403858
-1.3505350535053502,7.458579369678043
-1.3501350135013501,7.4540777985603865
-1.3497349734973492,7.449577561050862
-1.349334933493349,7.445078657149469
-1.348934893489349,7.440581086856181
-1.348534853485348,7.43608485017098
-1.348134813481348,7.431589947093863
-1.347734773477348,7.4270963776248085
-1.347334733473347,7.422604141763797
-1.346934693469347,7.4181132395108245
-1.346534653465346,7.413623670865863
-1.3461346134613459,7.409135435828913
-1.3457345734573458,7.404648534399953
-1.3453345334533449,7.400162966578958
-1.3449344934493448,7.3956787323659325
-1.3445344534453447,7.391195831760848
-1.3441344134413438,7.386714264763689
-1.3437343734373437,7.382234031374454
-1.3433343334333427,7.377755131593109
-1.3429342934293427,7.373277565419663
-1.3425342534253426,7.368801332854085
-1.3421342134213416,7.364326433896357
-1.3417341734173416,7.35985286854648
-1.3413341334133415,7.355380636804433
-1.3409340934093406,7.350909738670191
-1.3405340534053405,7.3464401741437575
-1.3401340134013395,7.341971943225101
-1.3397339733973395,7.337505045914223
-1.3393339333933394,7.3330394822111
-1.3389338933893384,7.328575252115713
-1.3385338533853384,7.324112355628062
-1.3381338133813383,7.3196507927481225
-1.3377337733773373,7.315190563475876
-1.3373337333733373,7.310731667811324
-1.3369336933693363,7.306274105754433
-1.3365336533653362,7.301817877305208
-1.3361336133613362,7.297362982463625
-1.3357335733573352,7.292909421229664
-1.3353335333533352,7.288457193603325
-1.334933493349335,7.284006299584585
-1.3345334533453341,7.279556739173424
-1.334133413341334,7.275108512369844
-1.333733373337333,7.270661619173812
-1.333333333333333,7.266216059585337
-1.332933293329333,7.261771833604389
-1.332533253325332,7.25732894123095
-1.332133213321332,7.252887382465024
-1.3317331733173319,7.248447157306584
-1.331333133313331,7.244008265755614
-1.3309330933093309,7.239570707812111
-1.33053305330533,7.235134483476047
-1.3301330133013298,7.230699592747426
-1.3297329732973298,7.2262660356262245
-1.3293329332933288,7.221833812112421
-1.3289328932893287,7.217402922206018
-1.3285328532853287,7.212973365906994
-1.3281328132813277,7.208545143215327
-1.3277327732773276,7.2041182541310205
-1.3273327332733267,7.199692698654043
-1.3269326932693266,7.195268476784398
-1.3265326532653265,7.190845588522063
-1.3261326132613256,7.186424033867019
-1.3257325732573255,7.182003812819265
-1.3253325332533255,7.177584925378781
-1.3249324932493245,7.173167371545548
-1.3245324532453244,7.168751151319567
-1.3241324132413244,7.164336264700813
-1.3237323732373234,7.15992271168927
-1.3233323332333233,7.155510492284936
-1.3229322932293224,7.151099606487787
-1.3225322532253223,7.14669005429782
-1.3221322132213222,7.142281835715018
-1.3217321732173213,7.1378749507393575
-1.3213321332133212,7.13346939937084
-1.3209320932093211,7.129065181609448
-1.3205320532053202,7.124662297455159
-1.3201320132013201,7.120260746907974
-1.3197319731973192,7.1158605299678666
-1.319331933193319,7.1114616466348375
-1.318931893189319,7.107064096908865
-1.318531853185318,7.10266788078993
-1.318131813181318,7.098272998278035
-1.317731773177318,7.0938794493731585
-1.317331733173317,7.089487234075281
-1.316931693169317,7.085096352384402
-1.316531653165316,7.080706804300497
-1.3161316131613159,7.076318589823566
-1.3157315731573158,7.071931708953587
-1.3153315331533149,7.067546161690544
-1.3149314931493148,7.063161948034434
-1.3145314531453147,7.058779067985242
-1.3141314131413138,7.054397521542945
-1.3137313731373137,7.050017308707543
-1.3133313331333127,7.04563842947901
-1.3129312931293127,7.04126088385735
-1.3125312531253126,7.036884671842541
-1.3121312131213116,7.0325097934345635
-1.3117311731173116,7.0281362486334205
-1.3113311331133115,7.023764037439089
-1.3109310931093106,7.0193931598515515
-1.3105310531053105,7.01502361587081
-1.3101310131013095,7.010655405496834
-1.3097309730973095,7.006288528729632
-1.3093309330933094,7.001922985569177
-1.3089308930893084,6.997558776015454
-1.3085308530853084,6.993195900068464
-1.3081308130813083,6.988834357728185
-1.3077307730773073,6.984474148994601
-1.3073307330733073,6.980115273867711
-1.3069306930693063,6.97575773234749
-1.3065306530653062,6.971401524433939
-1.3061306130613062,6.967046650127038
-1.3057305730573052,6.962693109426769
-1.3053305330533052,6.9583409023331315
-1.304930493049305,6.953990028846109
-1.3045304530453041,6.949640488965681
-1.304130413041304,6.945292282691848
-1.303730373037303,6.940945410024585
-1.303330333033303,6.936599870963894
-1.302930293029303,6.932255665509755
-1.302530253025302,6.927912793662151
-1.302130213021302,6.9235712554210815
-1.3017301730173019,6.919231050786527
-1.301330133013301,6.91489217975847
-1.3009300930093008,6.91055464233691
-1.3005300530053,6.906218438521826
-1.3001300130012998,6.901883568313213
-1.2997299729972998,6.897550031711058
-1.2993299329932988,6.893217828715338
-1.2989298929892987,6.888886959326057
-1.2985298529852987,6.884557423543197
-1.2981298129812977,6.880229221366736
-1.2977297729772976,6.875902352796678
-1.2973297329732967,6.871576817832996
-1.2969296929692966,6.867252616475694
-1.2965296529652965,6.862929748724753
-1.2961296129612956,6.858608214580152
-1.2957295729572955,6.854288014041896
-1.2953295329532954,6.849969147109963
-1.2949294929492945,6.8456516137843355
-1.2945294529452944,6.841335414065018
-1.2941294129412935,6.837020547951979
-1.2937293729372934,6.832707015445229
-1.2933293329332933,6.828394816544742
-1.2929292929292924,6.824083951250504
-1.2925292529252923,6.819774419562517
-1.2921292129212922,6.815466221480758
-1.2917291729172913,6.811159357005213
-1.2913291329132912,6.806853826135883
-1.2909290929092911,6.802549628872748
-1.2905290529052902,6.798246765215791
-1.2901290129012901,6.7939452351650145
-1.2897289728972892,6.789645038720392
-1.289328932893289,6.785346175881928
-1.288928892889289,6.7810486466496025
-1.288528852885288,6.7767524510233965
-1.288128812881288,6.772457589003312
-1.287728772877288,6.768164060589334
-1.287328732873287,6.763871865781441
-1.286928692869287,6.759581004579637
-1.286528652865286,6.7552914769838965
-1.2861286128612859,6.751003282994223
-1.2857285728572858,6.7467164226105965
-1.2853285328532849,6.742430895832999
-1.2849284928492848,6.7381467026614335
-1.2845284528452847,6.7338638430958815
-1.2841284128412838,6.729582317136328
-1.2837283728372837,6.725302124782771
-1.2833283328332827,6.7210232660351865
-1.2829282928292827,6.716745740893578
-1.2825282528252826,6.7124695493579285
-1.2821282128212816,6.708194691428219
-1.2817281728172816,6.703921167104451
-1.2813281328132815,6.6996489763866105
-1.2809280928092805,6.695378119274674
-1.2805280528052805,6.6911085957686485
-1.2801280128012795,6.686840405868508
-1.2797279727972795,6.682573549574254
-1.2793279327932794,6.67830802688587
-1.2789278927892784,6.674043837803336
-1.2785278527852784,6.6697809823266585
-1.2781278127812783,6.665519460455817
-1.2777277727772773,6.661259272190795
-1.2773277327732773,6.657000417531594
-1.2769276927692763,6.652742896478191
-1.2765276527652762,6.648486709030589
-1.2761276127612762,6.644231855188768
-1.2757275727572752,6.639978334952712
-1.2753275327532752,6.635726148322424
-1.274927492749275,6.631475295297887
-1.2745274527452741,6.6272257758790785
-1.274127412741274,6.622977590066011
-1.273727372737273,6.61873073785865
-1.273327332733273,6.614485219257006
-1.272927292729273,6.6102410342610565
-1.272527252725272,6.6059981828707866
-1.272127212721272,6.601756665086199
-1.2717271727172719,6.597516480907275
-1.271327132713271,6.593277630334
-1.2709270927092708,6.589040113366373
-1.2705270527052699,6.584803930004374
-1.2701270127012698,6.580569080248003
-1.2697269726972698,6.576335564097243
-1.2693269326932688,6.572103381552079
-1.2689268926892687,6.567872532612512
-1.2685268526852687,6.563643017278527
-1.2681268126812677,6.559414835550102
-1.2677267726772676,6.555187987427246
-1.2673267326732667,6.55096247290993
-1.2669266926692666,6.546738291998162
-1.2665266526652665,6.542515444691921
-1.2661266126612656,6.538293930991191
-1.2657265726572655,6.534073750895974
-1.2653265326532654,6.529854904406257
-1.2649264926492645,6.525637391522018
-1.2645264526452644,6.521421212243266
-1.2641264126412635,6.517206366569969
-1.2637263726372634,6.512992854502137
-1.2633263326332633,6.508780676039751
-1.2629262926292624,6.504569831182795
-1.2625262526252623,6.5003603199312705
-1.2621262126212622,6.496152142285161
-1.2617261726172613,6.491945298244451
-1.2613261326132612,6.487739787809141
-1.2609260926092611,6.483535610979217
-1.2605260526052602,6.479332767754663
-1.2601260126012601,6.475131258135478
-1.2597259725972592,6.470931082121644
-1.259325932593259,6.466732239713159
-1.258925892589259,6.462534730910009
-1.258525852585258,6.458338555712177
-1.258125812581258,6.454143714119667
-1.257725772577258,6.4499502061324625
-1.257325732573257,6.445758031750545
-1.256925692569257,6.441567190973919
-1.256525652565256,6.437377683802561
-1.2561256125612559,6.433189510236476
-1.2557255725572558,6.429002670275645
-1.2553255325532549,6.4248171639200535
-1.2549254925492548,6.420632991169704
-1.2545254525452547,6.416450152024581
-1.2541254125412538,6.412268646484665
-1.2537253725372537,6.408088474549962
-1.2533253325332527,6.403909636220452
-1.2529252925292527,6.399732131496132
-1.2525252525252526,6.395555960376989
-1.2521252125212516,6.391381122863008
-1.2517251725172516,6.387207618954189
-1.2513251325132515,6.383035448650519
-1.2509250925092505,6.378864611951981
-1.2505250525052505,6.374695108858576
-1.2501250125012495,6.370526939370284
-1.2497249724972495,6.366360103487109
-1.2493249324932494,6.362194601209031
-1.2489248924892484,6.358030432536038
-1.2485248524852484,6.353867597468132
-1.2481248124812483,6.349706096005297
-1.2477247724772473,6.345545928147516
-1.2473247324732473,6.341387093894794
-1.2469246924692463,6.337229593247106
-1.2465246524652462,6.333073426204459
-1.2461246124612462,6.3289185927668345
-1.2457245724572452,6.324765092934219
-1.2453245324532451,6.320612926706613
-1.244924492449245,6.316462094084002
-1.2445244524452441,6.31231259506637
-1.244124412441244,6.308164429653722
-1.243724372437243,6.304017597846033
-1.243324332433243,6.29987209964331
-1.242924292429243,6.295727935045534
-1.242524252425242,6.291585104052691
-1.242124212421242,6.287443606664784
-1.2417241724172419,6.283303442881798
-1.241324132413241,6.279164612703713
-1.2409240924092408,6.275027116130541
-1.2405240524052399,6.270890953162252
-1.2401240124012398,6.266756123798855
-1.2397239723972397,6.262622628040331
-1.2393239323932388,6.258490465886665
-1.2389238923892387,6.254359637337863
-1.2385238523852387,6.2502301423939075
-1.2381238123812377,6.2461019810547835
-1.2377237723772376,6.241975153320493
-1.2373237323732367,6.237849659191016
-1.2369236923692366,6.233725498666356
-1.2365236523652365,6.229602671746499
-1.2361236123612356,6.225481178431426
-1.2357235723572355,6.221361018721143
-1.2353235323532354,6.217242192615636
-1.2349234923492345,6.213124700114884
-1.2345234523452344,6.209008541218897
-1.2341234123412335,6.204893715927652
-1.2337233723372334,6.200780224241149
-1.2333233323332333,6.196668066159377
-1.2329232923292324,6.1925572416823185
-1.2325232523252323,6.1884477508099796
-1.2321232123212322,6.184339593542343
-1.2317231723172313,6.180232769879392
-1.2313231323132312,6.176127279821134
-1.2309230923092311,6.172023123367551
-1.2305230523052302,6.16792030051863
-1.2301230123012301,6.163818811274375
-1.2297229722972292,6.159718655634761
-1.229322932293229,6.155619833599797
-1.228922892289229,6.151522345169464
-1.228522852285228,6.147426190343747
-1.228122812281228,6.143331369122653
-1.227722772277228,6.139237881506163
-1.227322732273227,6.135145727494265
-1.226922692269227,6.1310549070869635
-1.226522652265226,6.126965420284233
-1.2261226122612259,6.122877267086084
-1.2257225722572258,6.118790447492494
-1.2253225322532248,6.114704961503453
-1.2249224922492248,6.1106208091189655
-1.2245224522452247,6.106537990339014
-1.2241224122412238,6.102456505163584
-1.2237223722372237,6.098376353592682
-1.2233223322332227,6.094297535626283
-1.2229222922292227,6.090220051264394
-1.2225222522252226,6.0861439005069995
-1.2221222122212216,6.082069083354085
-1.2217221722172216,6.077995599805652
-1.2213221322132215,6.07392344986169
-1.2209220922092205,6.069852633522182
-1.2205220522052205,6.065783150787132
-1.2201220122012195,6.061715001656518
-1.2197219721972195,6.057648186130349
-1.2193219321932194,6.053582704208604
-1.2189218921892184,6.049518555891272
-1.2185218521852184,6.0454557411783565
-1.2181218121812183,6.041394260069844
-1.2177217721772173,6.037334112565717
-1.2173217321732173,6.033275298665981
-1.2169216921692163,6.029217818370617
-1.2165216521652162,6.025161671679628
-1.2161216121612162,6.021106858592998
-1.2157215721572152,6.017053379110715
-1.2153215321532151,6.013001233232782
-1.214921492149215,6.008950420959185
-1.2145214521452141,6.004900942289909
-1.214121412141214,6.000852797224958
-1.213721372137213,5.996805985764313
-1.213321332133213,5.992760507907976
-1.212921292129213,5.988716363655934
-1.212521252125212,5.984673553008173
-1.212121212121212,5.980632075964698
-1.2117211721172119,5.976591932525491
-1.211321132113211,5.972553122690542
-1.2109210921092108,5.968515646459853
-1.2105210521052099,5.964479503833403
-1.2101210121012098,5.9604446948112
-1.2097209720972097,5.956411219393225
-1.2093209320932088,5.952379077579467
-1.2089208920892087,5.948348269369929
-1.2085208520852087,5.944318794764599
-1.2081208120812077,5.940290653763459
-1.2077207720772076,5.936263846366516
-1.2073207320732067,5.9322383725737495
-1.2069206920692066,5.928214232385164
-1.2065206520652065,5.924191425800745
-1.2061206120612056,5.920169952820478
-1.2057205720572055,5.9161498134443695
-1.2053205320532054,5.912131007672403
-1.2049204920492045,5.9081135355045635
-1.2045204520452044,5.90409739694086
-1.2041204120412035,5.900082591981269
-1.2037203720372034,5.896069120625795
-1.2033203320332033,5.892056982874427
-1.2029202920292024,5.888046178727147
-1.2025202520252023,5.884036708183964
-1.2021202120212022,5.880028571244859
-1.2017201720172013,5.876021767909821
-1.2013201320132012,5.872016298178854
-1.2009200920092011,5.868012162051945
-1.2005200520052002,5.86400935952908
-1.2001200120012,5.860007890610264
-1.1997199719971992,5.856007755295474
-1.199319931993199,5.852008953584719
-1.198919891989199,5.848011485477981
-1.198519851985198,5.84401535097525
-1.198119811981198,5.840020550076529
-1.197719771977198,5.836027082781803
-1.197319731973197,5.832034949091061
-1.196919691969197,5.828044149004304
-1.196519651965196,5.824054682521517
-1.1961196119611959,5.820066549642701
-1.1957195719571958,5.816079750367843
-1.1953195319531948,5.812094284696932
-1.1949194919491948,5.808110152629967
-1.1945194519451947,5.804127354166942
-1.1941194119411938,5.800145889307838
-1.1937193719371937,5.796165758052659
-1.1933193319331927,5.7921869604013905
-1.1929192919291927,5.788209496354033
-1.1925192519251926,5.784233365910574
-1.1921192119211916,5.780258569071
-1.1917191719171916,5.776285105835318
-1.1913191319131915,5.77231297620351
-1.1909190919091905,5.768342180175567
-1.1905190519051905,5.764372717751492
-1.1901190119011895,5.760404588931265
-1.1897189718971894,5.75643779371489
-1.1893189318931894,5.752472332102358
-1.1889188918891884,5.74850820409365
-1.1885188518851884,5.744545409688774
-1.1881188118811883,5.740583948887717
-1.1877187718771873,5.736623821690464
-1.1873187318731873,5.7326650280970215
-1.1869186918691863,5.728707568107368
-1.1865186518651862,5.72475144172151
-1.1861186118611862,5.7207966489394355
-1.1857185718571852,5.716843189761128
-1.1853185318531851,5.712891064186595
-1.184918491849185,5.7089402722158225
-1.1845184518451841,5.704990813848797
-1.184118411841184,5.701042689085523
-1.183718371837183,5.697095897925981
-1.183318331833183,5.69315044037018
-1.182918291829183,5.689206316418101
-1.182518251825182,5.685263526069736
-1.182118211821182,5.681322069325086
-1.1817181718171819,5.67738194618414
-1.181318131813181,5.6734431566468855
-1.1809180918091808,5.669505700713325
-1.1805180518051799,5.665569578383443
-1.1801180118011798,5.661634789657241
-1.1797179717971797,5.657701334534708
-1.1793179317931788,5.6537692130158295
-1.1789178917891787,5.649838425100612
-1.1785178517851786,5.645908970789044
-1.1781178117811777,5.641980850081108
-1.1777177717771776,5.6380540629768126
-1.1773177317731767,5.634128609476139
-1.1769176917691766,5.630204489579091
-1.1765176517651765,5.626281703285654
-1.1761176117611756,5.62236025059582
-1.1757175717571755,5.6184401315095895
-1.1753175317531754,5.614521346026952
-1.1749174917491745,5.610603894147893
-1.1745174517451744,5.6066877758724205
-1.1741174117411735,5.6027729912005135
-1.1737173717371734,5.598859540132177
-1.1733173317331733,5.594947422667399
-1.1729172917291724,5.591036638806167
-1.1725172517251723,5.587127188548485
-1.1721172117211722,5.583219071894341
-1.1717171717171713,5.579312288843723
-1.1713171317131712,5.575406839396636
-1.1709170917091711,5.571502723553064
-1.1705170517051702,5.5675999413129995
-1.17011701170117,5.563698492676446
-1.1697169716971691,5.559798377643382
-1.169316931693169,5.555899596213818
-1.168916891689169,5.552002148387736
-1.168516851685168,5.548106034165126
-1.168116811681168,5.5442112535459955
-1.167716771677168,5.540317806530327
-1.167316731673167,5.53642569311811
-1.166916691669167,5.532534913309353
-1.166516651665166,5.528645467104033
-1.1661166116611659,5.5247573545021575
-1.1657165716571658,5.520870575503714
-1.1653165316531648,5.516985130108688
-1.1649164916491648,5.513101018317089
-1.1645164516451647,5.509218240128901
-1.1641164116411638,5.505336795544111
-1.1637163716371637,5.501456684562728
-1.1633163316331627,5.497577907184731
-1.1629162916291627,5.493700463410126
-1.1625162516251626,5.489824353238902
-1.1621162116211616,5.485949576671043
-1.1617161716171616,5.482076133706558
-1.1613161316131615,5.478204024345432
-1.1609160916091605,5.474333248587654
-1.1605160516051605,5.470463806433231
-1.1601160116011595,5.466595697882142
-1.1597159715971594,5.462728922934394
-1.1593159315931594,5.458863481589974
-1.1589158915891584,5.454999373848871
-1.1585158515851584,5.451136599711088
-1.1581158115811583,5.447275159176616
-1.1577157715771573,5.443415052245439
-1.1573157315731573,5.439556278917567
-1.1569156915691563,5.435698839192978
-1.1565156515651562,5.431842733071679
-1.1561156115611562,5.427987960553658
-1.1557155715571552,5.424134521638902
-1.1553155315531551,5.420282416327419
-1.154915491549155,5.416431644619194
-1.1545154515451541,5.412582206514216
-1.154115411541154,5.408734102012491
-1.153715371537153,5.404887331113998
-1.153315331533153,5.401041893818746
-1.152915291529153,5.397197790126724
-1.152515251525152,5.393355020037917
-1.152115211521152,5.389513583552333
-1.1517151715171519,5.385673480669956
-1.151315131513151,5.381834711390778
-1.1509150915091508,5.377997275714803
-1.1505150515051499,5.374161173642011
-1.1501150115011498,5.370326405172415
-1.1497149714971497,5.366492970305995
-1.1493149314931488,5.362660869042742
-1.1489148914891487,5.358830101382661
-1.1485148514851486,5.355000667325742
-1.1481148114811477,5.351172566871971
-1.1477147714771476,5.347345800021355
-1.1473147314731467,5.343520366773876
-1.1469146914691466,5.339696267129539
-1.1465146514651465,5.335873501088332
-1.1461146114611456,5.332052068650246
-1.1457145714571455,5.328231969815284
-1.1453145314531454,5.324413204583433
-1.1449144914491445,5.320595772954683
-1.1445144514451444,5.316779674929042
-1.1441144114411435,5.312964910506488
-1.1437143714371434,5.3091514796870305
-1.1433143314331433,5.305339382470655
-1.1429142914291424,5.30152861885735
-1.1425142514251423,5.297719188847124
-1.1421142114211422,5.293911092439963
-1.1417141714171413,5.290104329635853
-1.1413141314131412,5.286298900434805
-1.1409140914091411,5.282494804836803
-1.1405140514051402,5.27869204284184
-1.14011401140114,5.274890614449917
-1.1397139713971391,5.271090519661017
-1.139313931393139,5.26729175847515
-1.138913891389139,5.263494330892303
-1.138513851385138,5.259698236912459
-1.138113811381138,5.255903476535631
-1.137713771377138,5.252110049761804
-1.137313731373137,5.248317956590964
-1.136913691369137,5.244527197023122
-1.136513651365136,5.240737771058259
-1.1361136113611359,5.236949678696379
-1.1357135713571358,5.233162919937473
-1.1353135313531348,5.2293774947815255
-1.1349134913491348,5.225593403228549
-1.1345134513451347,5.221810645278525
-1.1341134113411337,5.218029220931445
-1.1337133713371337,5.214249130187318
-1.1333133313331327,5.210470373046123
-1.1329132913291327,5.2066929495078655
-1.1325132513251326,5.202916859572538
-1.1321132113211316,5.199142103240125
-1.1317131713171316,5.195368680510633
-1.1313131313131315,5.1915965913840525
-1.1309130913091305,5.18782583586037
-1.1305130513051305,5.1840564139395955
-1.1301130113011295,5.1802883256217065
-1.1297129712971294,5.176521570906713
-1.1293129312931294,5.172756149794603
-1.1289128912891284,5.168992062285364
-1.1285128512851283,5.1652293083790015
-1.1281128112811283,5.1614678880755065
-1.1277127712771273,5.157707801374865
-1.1273127312731273,5.153949048277086
-1.1269126912691263,5.15019162878215
-1.1265126512651262,5.146435542890066
-1.1261126112611262,5.142680790600818
-1.1257125712571252,5.1389273719143995
-1.1253125312531251,5.135175286830814
-1.124912491249125,5.131424535350051
-1.1245124512451241,5.1276751174721005
-1.124112411241124,5.123927033196966
-1.123712371237123,5.120180282524633
-1.123312331233123,5.116434865455107
-1.122912291229123,5.112690781988375
-1.122512251225122,5.108948032124428
-1.122112211221122,5.105206615863272
-1.1217121712171219,5.1014665332048965
-1.121312131213121,5.097727784149288
-1.1209120912091208,5.0939903686964545
-1.1205120512051199,5.0902542868463785
-1.1201120112011198,5.086519538599066
-1.1197119711971197,5.082786123954508
-1.1193119311931188,5.079054042912689
-1.1189118911891187,5.075323295473621
-1.1185118511851186,5.071593881637288
-1.1181118111811177,5.0678658014036815
-1.1177117711771176,5.064139054772807
-1.1173117311731167,5.060413641744648
-1.1169116911691166,5.056689562319212
-1.1165116511651165,5.052966816496487
-1.1161116111611156,5.04924540427646
-1.1157115711571155,5.04552532565914
-1.1153115311531154,5.041806580644516
-1.1149114911491145,5.038089169232575
-1.1145114511451144,5.034373091423326
-1.1141114111411135,5.030658347216749
-1.1137113711371134,5.026944936612853
-1.1133113311331133,5.023232859611629
-1.1129112911291124,5.019522116213061
-1.1125112511251123,5.015812706417158
-1.1121112111211122,5.0121046302239085
-1.1117111711171113,5.008397887633303
-1.1113111311131112,5.004692478645348
-1.1109110911091111,5.00098840326003
-1.1105110511051102,4.997285661477341
-1.11011101110111,4.993584253297286
-1.1097109710971091,4.989884178719848
-1.109310931093109,4.986185437745036
-1.108910891089109,4.982488030372836
-1.108510851085108,4.9787919566032395
-1.108110811081108,4.975097216436251
-1.107710771077108,4.971403809871862
-1.107310731073107,4.9677117369100605
-1.106910691069107,4.964020997550852
-1.106510651065106,4.960331591794223
-1.1061106110611059,4.956643519640176
-1.1057105710571058,4.952956781088704
-1.1053105310531048,4.949271376139794
-1.1049104910491048,4.945587304793454
-1.1045104510451047,4.941904567049673
-1.1041104110411037,4.938223162908439
-1.1037103710371037,4.9345430923697595
-1.1033103310331027,4.930864355433619
-1.1029102910291027,4.927186952100022
-1.1025102510251026,4.92351088236896
-1.1021102110211016,4.919836146240422
-1.1017101710171016,4.916162743714413
-1.1013101310131015,4.912490674790924
-1.1009100910091005,4.908819939469943
-1.1005100510051005,4.905150537751479
-1.1001100110010995,4.9014824696355115
-1.0997099709970994,4.897815735122053
-1.0993099309930994,4.894150334211088
-1.0989098909890984,4.890486266902608
-1.0985098509850983,4.886823533196619
-1.0981098109810983,4.883162133093112
-1.0977097709770973,4.8795020665920745
-1.0973097309730973,4.875843333693515
-1.0969096909690963,4.872185934397415
-1.0965096509650962,4.868529868703783
-1.0961096109610962,4.864875136612609
-1.0957095709570952,4.86122173812388
-1.0953095309530951,4.857569673237605
-1.094909490949095,4.853918941953773
-1.094509450945094,4.850269544272374
-1.094109410941094,4.846621480193413
-1.093709370937093,4.842974749716875
-1.093309330933093,4.8393293528427686
-1.092909290929093,4.83568528957108
-1.092509250925092,4.832042559901802
-1.092109210921092,4.828401163834937
-1.0917091709170919,4.824761101370479
-1.091309130913091,4.821122372508416
-1.0909090909090908,4.817484977248756
-1.0905090509050899,4.81384891559148
-1.0901090109010898,4.810214187536597
-1.0897089708970897,4.806580793084098
-1.0893089308930888,4.802948732233969
-1.0889088908890887,4.79931800498622
-1.0885088508850886,4.7956886113408395
-1.0881088108810877,4.7920605512978165
-1.0877087708770876,4.788433824857158
-1.0873087308730867,4.78480843201885
-1.0869086908690866,4.7811843727828975
-1.0865086508650865,4.777561647149291
-1.0861086108610856,4.77394025511802
-1.0857085708570855,4.770320196689091
-1.0853085308530854,4.766701471862495
-1.0849084908490845,4.76308408063822
-1.0845084508450844,4.759468023016274
-1.0841084108410834,4.755853298996641
-1.0837083708370834,4.752239908579329
-1.0833083308330833,4.748627851764327
-1.0829082908290824,4.7450171285516225
-1.0825082508250823,4.741407738941226
-1.0821082108210822,4.737799682933126
-1.0817081708170813,4.734192960527311
-1.0813081308130812,4.730587571723791
-1.0809080908090811,4.726983516522553
-1.0805080508050802,4.723380794923589
-1.08010801080108,4.719779406926904
-1.0797079707970791,4.7161793525324835
-1.079307930793079,4.712580631740334
-1.078907890789079,4.7089832445504465
-1.078507850785078,4.705387190962808
-1.078107810781078,4.70179247097743
-1.077707770777078,4.6981990845943
-1.077307730773077,4.6946070318134066
-1.0769076907690769,4.6910163126347575
-1.076507650765076,4.687426927058341
-1.0761076107610759,4.683838875084158
-1.0757075707570758,4.680252156712203
-1.0753075307530748,4.676666771942463
-1.0749074907490748,4.673082720774947
-1.0745074507450747,4.669500003209646
-1.0741074107410737,4.665918619246546
-1.0737073707370737,4.662338568885659
-1.0733073307330727,4.658759852126966
-1.0729072907290726,4.655182468970475
-1.0725072507250726,4.651606419416177
-1.0721072107210716,4.64803170346406
-1.0717071707170716,4.644458321114133
-1.0713071307130715,4.640886272366386
-1.0709070907090705,4.637315557220807
-1.0705070507050705,4.633746175677407
-1.0701070107010695,4.630178127736167
-1.0697069706970694,4.626611413397095
-1.0693069306930694,4.6230460326601825
-1.0689068906890684,4.619481985525417
-1.0685068506850683,4.6159192719928095
-1.0681068106810683,4.612357892062347
-1.0677067706770673,4.608797845734021
-1.0673067306730672,4.605239133007838
-1.0669066906690663,4.601681753883782
-1.0665066506650662,4.598125708361862
-1.0661066106610662,4.594570996442068
-1.0657065706570652,4.591017618124388
-1.0653065306530651,4.587465573408831
-1.064906490649065,4.583914862295388
-1.064506450645064,4.580365484784048
-1.064106410641064,4.576817440874818
-1.063706370637063,4.573270730567683
-1.063306330633063,4.56972535386265
-1.062906290629063,4.566181310759711
-1.062506250625062,4.562638601258854
-1.062106210621062,4.559097225360087
-1.0617061706170619,4.5555571830634
-1.061306130613061,4.5520184743687855
-1.0609060906090608,4.548481099276247
-1.0605060506050599,4.544945057785773
-1.0601060106010598,4.541410349897368
-1.0597059705970597,4.537876975611024
-1.0593059305930588,4.534344934926731
-1.0589058905890587,4.530814227844495
-1.0585058505850586,4.527284854364308
-1.0581058105810577,4.523756814486159
-1.0577057705770576,4.520230108210058
-1.0573057305730567,4.516704735535987
-1.0569056905690566,4.513180696463953
-1.0565056505650565,4.50965799099395
-1.0561056105610556,4.5061366191259635
-1.0557055705570555,4.502616580860005
-1.0553055305530554,4.499097876196063
-1.0549054905490545,4.495580505134129
-1.0545054505450544,4.492064467674209
-1.0541054105410534,4.488549763816288
-1.0537053705370534,4.4850363935603745
-1.0533053305330533,4.481524356906459
-1.0529052905290524,4.478013653854531
-1.0525052505250523,4.474504284404598
-1.0521052105210522,4.470996248556652
-1.0517051705170513,4.467489546310682
-1.0513051305130512,4.463984177666695
-1.0509050905090511,4.460480142624681
-1.0505050505050502,4.456977441184633
-1.05010501050105,4.453476073346558
-1.0497049704970491,4.449976039110441
-1.049304930493049,4.446477338476288
-1.048904890489049,4.442979971444088
-1.048504850485048,4.4394839380138365
-1.048104810481048,4.435989238185536
-1.047704770477048,4.432495871959182
-1.047304730473047,4.429003839334761
-1.0469046904690469,4.4255131403122805
-1.046504650465046,4.422023774891729
-1.0461046104610459,4.418535743073111
-1.0457045704570458,4.415049044856419
-1.0453045304530448,4.411563680241642
-1.0449044904490448,4.408079649228787
-1.0445044504450447,4.404596951817848
-1.0441044104410437,4.401115588008813
-1.0437043704370437,4.397635557801689
-1.0433043304330427,4.394156861196463
-1.0429042904290426,4.390679498193141
-1.0425042504250426,4.387203468791716
-1.0421042104210416,4.383728772992176
-1.0417041704170416,4.380255410794529
-1.0413041304130415,4.3767833821987665
-1.0409040904090405,4.37331268720488
-1.0405040504050405,4.369843325812877
-1.0401040104010395,4.3663752980227395
-1.0397039703970394,4.362908603834478
-1.0393039303930394,4.359443243248084
-1.0389038903890384,4.355979216263545
-1.0385038503850383,4.3525165228808715
-1.0381038103810383,4.349055163100054
-1.0377037703770373,4.345595136921082
-1.0373037303730372,4.342136444343963
-1.0369036903690363,4.338679085368683
-1.0365036503650362,4.335223059995251
-1.0361036103610362,4.3317683682236545
-1.0357035703570352,4.3283150100538865
-1.0353035303530351,4.324862985485955
-1.034903490349035,4.32141229451985
-1.034503450345034,4.317962937155563
-1.034103410341034,4.3145149133931
-1.033703370337033,4.311068223232447
-1.033303330333033,4.307622866673614
-1.032903290329033,4.3041788437165875
-1.032503250325032,4.300736154361363
-1.032103210321032,4.297294798607945
-1.0317031703170318,4.293854776456326
-1.031303130313031,4.290416087906496
-1.0309030903090308,4.286978732958463
-1.0305030503050299,4.2835427116122125
-1.0301030103010298,4.2801080238677525
-1.0297029702970297,4.2766746697250735
-1.0293029302930288,4.273242649184165
-1.0289028902890287,4.269811962245038
-1.0285028502850286,4.26638260890768
-1.0281028102810277,4.262954589172085
-1.0277027702770276,4.259527903038259
-1.0273027302730267,4.256102550506188
-1.0269026902690266,4.252678531575878
-1.0265026502650265,4.249255846247323
-1.0261026102610256,4.245834494520513
-1.0257025702570255,4.242414476395454
-1.0253025302530254,4.238995791872139
-1.0249024902490245,4.235578440950556
-1.0245024502450244,4.232162423630719
-1.0241024102410234,4.228747739912606
-1.0237023702370234,4.225334389796231
-1.0233023302330233,4.221922373281581
-1.0229022902290223,4.21851169036865
-1.0225022502250223,4.215102341057443
-1.0221022102210222,4.211694325347953
-1.0217021702170213,4.208287643240169
-1.0213021302130212,4.204882294734101
-1.0209020902090211,4.20147827982974
-1.0205020502050202,4.198075598527076
-1.02010201020102,4.194674250826116
-1.0197019701970191,4.191274236726849
-1.019301930193019,4.1878755562292795
-1.018901890189019,4.1844782093334
-1.018501850185018,4.181082196039202
-1.018101810181018,4.177687516346691
-1.017701770177018,4.1742941702558625
-1.017301730173017,4.170902157766704
-1.0169016901690169,4.1675114788792245
-1.016501650165016,4.164122133593409
-1.0161016101610159,4.160734121909266
-1.0157015701570158,4.157347443826788
-1.0153015301530148,4.153962099345964
-1.0149014901490148,4.150578088466802
-1.0145014501450147,4.147195411189295
-1.0141014101410137,4.143814067513433
-1.0137013701370137,4.140434057439224
-1.0133013301330127,4.137055380966655
-1.0129012901290126,4.133678038095731
-1.0125012501250126,4.130302028826445
-1.0121012101210116,4.126927353158789
-1.0117011701170116,4.12355401109277
-1.0113011301130115,4.120182002628378
-1.0109010901090105,4.116811327765607
-1.0105010501050105,4.113441986504463
-1.0101010101010095,4.110073978844933
-1.0097009700970094,4.106707304787024
-1.0093009300930094,4.103341964330728
-1.0089008900890084,4.099977957476035
-1.0085008500850083,4.096615284222954
-1.0081008100810083,4.093253944571477
-1.0077007700770073,4.089893938521595
-1.0073007300730072,4.086535266073313
-1.0069006900690063,4.083177927226621
-1.0065006500650062,4.079821921981524
-1.0061006100610062,4.076467250338017
-1.0057005700570052,4.073113912296087
-1.0053005300530051,4.069761907855744
-1.004900490049005,4.066411237016981
-1.004500450045004,4.063061899779786
-1.004100410041004,4.05971389614417
-1.003700370037003,4.056367226110116
-1.003300330033003,4.053021889677635
-1.002900290029003,4.049677886846717
-1.002500250025002,4.046335217617353
-1.002100210021002,4.042993881989552
-1.0017001700170018,4.039653879963304
-1.0013001300130009,4.036315211538602
-1.0009000900090008,4.032977876715453
-1.0005000500049999,4.0296418754938435
-1.0001000100009998,4.026307207873781
-0.9996999699969997,4.022973873855259
-0.9992999299929988,4.019641873438266
-0.9988998899889987,4.01631120662281
-0.9984998499849986,4.012981873408886
-0.9980998099809977,4.009653873796482
-0.9976997699769976,4.006327207785608
-0.9972997299729967,4.003001875376249
-0.9968996899689966,3.9996778765684144
-0.9964996499649965,3.996355211362094
-0.9960996099609956,3.9930338797572795
-0.9956995699569955,3.9897138817539815
-0.9952995299529954,3.9863952173521877
-0.9948994899489945,3.983077886551893
-0.9944994499449944,3.979761889353103
-0.9940994099409934,3.9764472257558054
-0.9936993699369934,3.973133895760008
-0.9932993299329933,3.969821899365702
-0.9928992899289923,3.9665112365728783
-0.9924992499249923,3.963201907381546
-0.9920992099209922,3.959893911791697
-0.9916991699169913,3.9565872498033214
-0.9912991299129912,3.95328192141643
-0.9908990899089902,3.9499779266310058
-0.9904990499049902,3.946675265447059
-0.9900990099009901,3.9433739378645805
-0.9896989698969891,3.9400739438835615
-0.9892989298929891,3.9367752835040113
-0.988898889888989,3.9334779567259206
-0.988498849884988,3.930181963549282
-0.988098809880988,3.9268873039741017
-0.9876987698769879,3.923593978000374
-0.987298729872987,3.9203019856280883
-0.9868986898689869,3.917011326857254
-0.9864986498649859,3.9137220016878573
-0.9860986098609859,3.9104340101199053
-0.9856985698569858,3.9071473521533915
-0.9852985298529848,3.9038620277883056
-0.9848984898489848,3.9005780370246574
-0.9844984498449847,3.8972953798624377
-0.9840984098409837,3.894014056301638
-0.9836983698369837,3.890734066342268
-0.9832983298329827,3.8874554099843124
-0.9828982898289826,3.8841780872277796
-0.9824982498249826,3.8809020980726623
-0.9820982098209816,3.8776274425189516
-0.9816981698169815,3.874354120566655
-0.9812981298129815,3.8710821322157654
-0.9808980898089805,3.8678114774662746
-0.9804980498049805,3.86454215631819
-0.9800980098009795,3.861274168771498
-0.9796979697969794,3.858007514826208
-0.9792979297929794,3.8547421944823097
-0.9788978897889784,3.851478207739797
-0.9784978497849783,3.8482155545986774
-0.9780978097809783,3.8449542350589425
-0.9776977697769773,3.841694249120583
-0.9772977297729772,3.8384355967836097
-0.9768976897689763,3.8351782780480077
-0.9764976497649762,3.8319222929137844
-0.9760976097609761,3.8286676413809326
-0.9756975697569752,3.8254143234494435
-0.9752975297529751,3.822162339119327
-0.974897489748975,3.8189116883905725
-0.9744974497449741,3.815662371263174
-0.974097409740974,3.8124143877371384
-0.9736973697369731,3.8091677378124533
-0.973297329732973,3.805922421489126
-0.9728972897289729,3.802678438767148
-0.972497249724972,3.7994357896465125
-0.9720972097209719,3.7961944741272275
-0.9716971697169718,3.7929544922092853
-0.9712971297129709,3.7897158438926755
-0.9708970897089708,3.7864785291774092
-0.9704970497049699,3.783242548063471
-0.9700970097009698,3.7800079005508707
-0.9696969696969697,3.7767745866395988
-0.9692969296929688,3.7735426063296478
-0.9688968896889687,3.7703119596210266
-0.9684968496849686,3.767082646513727
-0.9680968096809677,3.7638546670077395
-0.9676967696769676,3.7606280211030745
-0.9672967296729666,3.757402708799717
-0.9668966896689666,3.754178730097677
-0.9664966496649665,3.7509560849969446
-0.9660966096609656,3.7477347734975126
-0.9656965696569655,3.7445147955993887
-0.9652965296529654,3.7412961513025667
-0.9648964896489645,3.7380788406070375
-0.9644964496449644,3.734862863512809
-0.9640964096409634,3.731648220019868
-0.9636963696369634,3.728434910128223
-0.9632963296329633,3.725222933837867
-0.9628962896289623,3.7220122911487903
-0.9624962496249623,3.7188029820610025
-0.9620962096209622,3.715595006574495
-0.9616961696169612,3.71238836468926
-0.9612961296129612,3.7091830564053065
-0.9608960896089602,3.705979081722621
-0.9604960496049602,3.702776440641211
-0.9600960096009601,3.6995751331610682
-0.9596959695969591,3.6963751592821867
-0.9592959295929591,3.6931765190045738
-0.958895889588959,3.689979212328221
-0.958495849584958,3.6867832392531215
-0.958095809580958,3.683588599779282
-0.9576957695769579,3.680395293906697
-0.9572957295729569,3.6772033216353575
-0.9568956895689569,3.674012682965271
-0.9564956495649559,3.6708233778964257
-0.9560956095609559,3.667635406428829
-0.9556955695569558,3.664448768562473
-0.9552955295529548,3.6612634642973507
-0.9548954895489548,3.6580794936334704
-0.9544954495449547,3.654896856570824
-0.9540954095409537,3.6517155531094025
-0.9536953695369537,3.648535583249216
-0.9532953295329527,3.645356946990251
-0.9528952895289526,3.6421796443325154
-0.9524952495249526,3.6390036752760015
-0.9520952095209516,3.6358290398207016
-0.9516951695169515,3.632655737966624
-0.9512951295129515,3.629483769713761
-0.9508950895089505,3.626313135062106
-0.9504950495049505,3.623143834011665
-0.9500950095009495,3.6199758665624264
-0.9496949694969494,3.616809232714398
-0.9492949294929494,3.613643932467573
-0.9488948894889484,3.6104799658219435
-0.9484948494849483,3.6073173327775168
-0.9480948094809483,3.604156033334286
-0.9476947694769473,3.600996067492243
-0.9472947294729472,3.597837435251397
-0.9468946894689463,3.5946801366117334
-0.9464946494649462,3.591524171573263
-0.9460946094609461,3.5883695401359756
-0.9456945694569452,3.585216242299865
-0.9452945294529451,3.582064278064939
-0.944894489448945,3.578913647431191
-0.9444944494449441,3.575764350398612
-0.944094409440944,3.5726163869672107
-0.9436943694369431,3.5694697571369747
-0.943294329432943,3.5663244609079117
-0.9428942894289429,3.5631804982800146
-0.942494249424942,3.5600378692532755
-0.9420942094209419,3.556896573827703
-0.9416941694169418,3.5537566120032884
-0.9412941294129409,3.5506179837800267
-0.9408940894089408,3.547480689157924
-0.9404940494049399,3.5443447281369673
-0.9400940094009398,3.5412101007171675
-0.9396939693969397,3.5380768068985136
-0.9392939293929388,3.5349448466810003
-0.9388938893889387,3.5318142200646356
-0.9384938493849386,3.5286849270494116
-0.9380938093809377,3.5255569676353207
-0.9376937693769376,3.5224303418223712
-0.9372937293729366,3.519305049610552
-0.9368936893689366,3.516181090999869
-0.9364936493649365,3.513058465990316
-0.9360936093609356,3.509937174581885
-0.9356935693569355,3.5068172167745844
-0.9352935293529354,3.503698592568407
-0.9348934893489345,3.500581301963346
-0.9344934493449344,3.497465344959408
-0.9340934093409334,3.494350721556582
-0.9336933693369334,3.491237431754875
-0.9332933293329333,3.4881254755542805
-0.9328932893289323,3.485014852954791
-0.9324932493249323,3.4819055639564143
-0.9320932093209322,3.478797608559143
-0.9316931693169312,3.4756909867629697
-0.9312931293129312,3.472585698567904
-0.9308930893089302,3.4694817439739314
-0.9304930493049302,3.4663791229810617
-0.9300930093009301,3.463277835589286
-0.9296929692969291,3.4601778817985984
-0.9292929292929291,3.4570792616090062
-0.928892889288929,3.453981975020503
-0.928492849284928,3.450886022033081
-0.928092809280928,3.4477914026467475
-0.9276927692769279,3.4446981168614967
-0.9272927292729269,3.441606164677321
-0.9268926892689269,3.4385155460942274
-0.9264926492649259,3.4354262611122053
-0.9260926092609258,3.4323383097312616
-0.9256925692569258,3.4292516919513893
-0.9252925292529248,3.426166407772581
-0.9248924892489248,3.4230824571948455
-0.9244924492449247,3.4199998402181753
-0.9240924092409237,3.416918556842563
-0.9236923692369237,3.4138386070680165
-0.9232923292329227,3.4107599908945248
-0.9228922892289226,3.4076827083220946
-0.9224922492249226,3.4046067593507194
-0.9220922092209216,3.401532143980391
-0.9216921692169215,3.39845886221112
-0.9212921292129215,3.395386914042897
-0.9208920892089205,3.3923162994757154
-0.9204920492049204,3.3892470185095833
-0.9200920092009195,3.386179071144489
-0.9196919691969194,3.3831124573804394
-0.9192919291929194,3.380047177217429
-0.9188918891889184,3.3769832306554504
-0.9184918491849183,3.3739206176945102
-0.9180918091809183,3.3708593383346033
-0.9176917691769173,3.3677993925757206
-0.9172917291729172,3.3647407804178724
-0.9168916891689163,3.361683501861045
-0.9164916491649162,3.358627556905247
-0.9160916091609161,3.355572945550471
-0.9156915691569152,3.3525196677967104
-0.9152915291529151,3.3494677236439734
-0.914891489148915,3.3464171130922518
-0.9144914491449141,3.34336783614154
-0.914091409140914,3.340319892791846
-0.9136913691369131,3.3372732830431566
-0.913291329132913,3.334228006895481
-0.9128912891289129,3.331184064348812
-0.912491249124912,3.3281414554031414
-0.9120912091209119,3.325100180058479
-0.9116911691169118,3.3220602383148172
-0.9112911291129109,3.3190216301721494
-0.9108910891089108,3.315984355630482
-0.9104910491049099,3.3129484146898043
-0.9100910091009098,3.309913807350125
-0.9096909690969097,3.306880533611436
-0.9092909290929088,3.303848593473731
-0.9088908890889087,3.300817986937018
-0.9084908490849086,3.2977887140012894
-0.9080908090809077,3.294760774666539
-0.9076907690769076,3.291734168932775
-0.9072907290729066,3.288708896799985
-0.9068906890689066,3.2856849582681766
-0.9064906490649065,3.2826623533373436
-0.9060906090609055,3.2796410820074797
-0.9056905690569055,3.276621144278592
-0.9052905290529054,3.273602540150674
-0.9048904890489045,3.2705852696237185
-0.9044904490449044,3.2675693326977338
-0.9040904090409034,3.264554729372708
-0.9036903690369034,3.261541459648649
-0.9032903290329033,3.258529523525551
-0.9028902890289023,3.2555189210034046
-0.9024902490249023,3.2525096520822214
-0.9020902090209022,3.249501716761992
-0.9016901690169012,3.24649511504271
-0.9012901290129012,3.243489846924384
-0.9008900890089002,3.2404859124070016
-0.9004900490049002,3.2374833114905717
-0.9000900090009001,3.234482044175086
-0.8996899689968991,3.23148211046054
-0.8992899289928991,3.22848351034694
-0.898889888988899,3.2254862438342795
-0.898489848984898,3.2224903109225513
-0.898089808980898,3.2194957116117657
-0.8976897689768979,3.216502445901913
-0.8972897289728969,3.213510513792988
-0.8968896889688969,3.210519915284998
-0.8964896489648959,3.207530650377932
-0.8960896089608958,3.204542719071798
-0.8956895689568958,3.201556121366589
-0.8952895289528948,3.1985708572622977
-0.8948894889488948,3.195586926758934
-0.8944894489448947,3.1926043298564886
-0.8940894089408937,3.1896230665549563
-0.8936893689368937,3.1866431368543457
-0.8932893289328927,3.1836645407546436
-0.8928892889288926,3.1806872782558595
-0.8924892489248926,3.1777113493579856
-0.8920892089208916,3.174736754061016
-0.8916891689168915,3.171763492364958
-0.8912891289128915,3.1687915642698052
-0.8908890889088905,3.1658209697755515
-0.8904890489048904,3.1628517088822043
-0.8900890089008895,3.1598837815897522
-0.8896889688968894,3.1569171878982027
-0.8892889288928894,3.15395192780755
-0.8888888888888884,3.1509880013177876
-0.8884888488848883,3.148025408428923
-0.8880888088808883,3.145064149140949
-0.8876887688768873,3.1421042234538605
-0.8872887288728872,3.139145631367664
-0.8868886888688863,3.1361883728823488
-0.8864886488648862,3.1332324479979223
-0.8860886088608861,3.130277856714379
-0.8856885688568852,3.127324599031711
-0.8852885288528851,3.124372674949927
-0.884888488848885,3.121422084469021
-0.8844884488448841,3.118472827588985
-0.884088408840884,3.1155249043098285
-0.8836883688368831,3.112578314631539
-0.883288328832883,3.1096330585541248
-0.8828882888288829,3.1066891360775792
-0.882488248824882,3.1037465472018964
-0.8820882088208819,3.1008052919270837
-0.8816881688168818,3.097865370253135
-0.8812881288128809,3.0949267821800426
-0.8808880888088808,3.0919895277078155
-0.8804880488048799,3.0890536068364427
-0.8800880088008798,3.0861190195659316
-0.8796879687968797,3.083185765896276
-0.8792879287928788,3.080253845827469
-0.8788878887888787,3.0773232593595186
-0.8784878487848786,3.0743940064924185
-0.8780878087808777,3.0714660872261628
-0.8776877687768776,3.0685395015607577
-0.8772877287728766,3.065614249496194
-0.8768876887688766,3.0626903310324787
-0.8764876487648765,3.059767746169605
-0.8760876087608755,3.0568464949075667
-0.8756875687568755,3.0539265772463726
-0.8752875287528754,3.0510079931860146
-0.8748874887488745,3.048090742726488
-0.8744874487448744,3.0451748258678
-0.8740874087408734,3.042260242609939
-0.8736873687368734,3.039346992952913
-0.8732873287328733,3.036435076896717
-0.8728872887288723,3.0335244944413424
-0.8724872487248723,3.0306152455867985
-0.8720872087208722,3.0277073303330795
-0.8716871687168712,3.024800748680177
-0.8712871287128712,3.0218955006281005
-0.8708870887088702,3.0189915861768384
-0.8704870487048701,3.016089005326399
-0.8700870087008701,3.013187758076775
-0.8696869686968691,3.010287844427961
-0.869286928692869,3.007389264379965
-0.868886888688869,3.004492017932779
-0.868486848684868,3.0015961050863993
-0.868086808680868,2.998701525840832
-0.8676867686768679,2.9958082801960706
-0.8672867286728669,2.9929163681521103
-0.8668866886688669,2.9900257897089566
-0.8664866486648659,2.9871365448666007
-0.8660866086608658,2.98424863362505
-0.8656865686568658,2.981362055984298
-0.8652865286528648,2.978476811944338
-0.8648864886488647,2.9755929015051783
-0.8644864486448647,2.9727103246668123
-0.8640864086408637,2.969829081429234
-0.8636863686368637,2.9669491717924514
-0.8632863286328627,2.9640705957564535
-0.8628862886288626,2.961193353321248
-0.8624862486248626,2.958317444486829
-0.8620862086208616,2.9554428692531896
-0.8616861686168615,2.9525696276203375
-0.8612861286128615,2.949697719588268
-0.8608860886088605,2.9468271451569734
-0.8604860486048604,2.9439579043264623
-0.8600860086008595,2.941089997096723
-0.8596859685968594,2.9382234234677638
-0.8592859285928593,2.935358183439579
-0.8588858885888584,2.9324942770121623
-0.8584858485848583,2.929631704185521
-0.8580858085808583,2.9267704649596493
-0.8576857685768573,2.9239105593345407
-0.8572857285728572,2.9210519873102028
-0.8568856885688563,2.9181947488866253
-0.8564856485648562,2.9153388440638164
-0.8560856085608561,2.912484272841769
-0.8556855685568552,2.9096310352204773
-0.8552855285528551,2.90677913119995
-0.854885488548855,2.90392856078018
-0.8544854485448541,2.9010793239611607
-0.854085408540854,2.898231420742901
-0.8536853685368531,2.8953848511253897
-0.853285328532853,2.8925396151086344
-0.8528852885288529,2.88969571269263
-0.852485248524852,2.8868531438773686
-0.8520852085208519,2.8840119086628597
-0.8516851685168518,2.8811720070490963
-0.8512851285128509,2.878333439036073
-0.8508850885088508,2.8754962046237966
-0.8504850485048498,2.872660303812257
-0.8500850085008498,2.869825736601462
-0.8496849684968497,2.8669925029914056
-0.8492849284928488,2.8641606029820816
-0.8488848884888487,2.8613300365734973
-0.8484848484848486,2.8585008037656476
-0.8480848084808477,2.855672904558526
-0.8476847684768476,2.8528463389521406
-0.8472847284728466,2.85002110694648
-0.8468846884688466,2.8471972085415524
-0.8464846484648465,2.8443746437373516
-0.8460846084608455,2.8415534125338726
-0.8456845684568455,2.8387335149311217
-0.8452845284528454,2.835914950929094
-0.8448844884488445,2.8330977205277827
-0.8444844484448444,2.8302818237271965
-0.8440844084408434,2.827467260527324
-0.8436843684368434,2.8246540309281727
-0.8432843284328433,2.821842134929737
-0.8428842884288423,2.819031572532012
-0.8424842484248423,2.816222343735004
-0.8420842084208422,2.813414448538707
-0.8416841684168412,2.8106078869431164
-0.8412841284128412,2.807802658948238
-0.8408840884088402,2.8049987645540635
-0.8404840484048401,2.8021962037605994
-0.8400840084008401,2.7993949765678394
-0.8396839683968391,2.7965950829757786
-0.839283928392839,2.793796522984424
-0.838883888388839,2.7909992965937698
-0.838483848384838,2.7882034038038106
-0.838083808380838,2.7854088446145537
-0.8376837683768379,2.782615619025993
-0.8372837283728369,2.7798237270381225
-0.8368836883688369,2.7770331686509504
-0.8364836483648359,2.774243943864466
-0.8360836083608358,2.771456052678677
-0.8356835683568358,2.7686694950935777
-0.8352835283528348,2.765884271109163
-0.8348834883488347,2.7631003807254384
-0.8344834483448347,2.7603178239424007
-0.8340834083408337,2.757536600760042
-0.8336833683368337,2.754756711178371
-0.8332833283328327,2.751978155197377
-0.8328832883288326,2.7492009328170677
-0.8324832483248326,2.746425044037437
-0.8320832083208316,2.7436504888584796
-0.8316831683168315,2.7408772672802035
-0.8312831283128315,2.738105379302602
-0.8308830883088305,2.7353348249256695
-0.8304830483048304,2.732565604149414
-0.8300830083008295,2.729797716973825
-0.8296829682968294,2.7270311633989097
-0.8292829282928293,2.7242659434246637
-0.8288828882888284,2.7215020570510795
-0.8284828482848283,2.718739504278166
-0.8280828082808283,2.7159782851059173
-0.8276827682768273,2.713218399534327
-0.8272827282728272,2.7104598475634027
-0.8268826882688263,2.707702629193135
-0.8264826482648262,2.7049467444235313
-0.8260826082608261,2.7021921932545854
-0.8256825682568252,2.699438975686292
-0.8252825282528251,2.696687091718658
-0.824882488248825,2.6939365413516794
-0.8244824482448241,2.6911873245853477
-0.824082408240824,2.688439441419673
-0.8236823682368231,2.685692891854644
-0.823282328232823,2.6829476758902677
-0.8228822882288229,2.6802037935265406
-0.822482248224822,2.677461244763455
-0.8220822082208219,2.67472002960102
-0.8216821682168218,2.671980148039228
-0.8212821282128209,2.6692416000780743
-0.8208820882088208,2.666504385717567
-0.8204820482048198,2.6637685049576962
-0.8200820082008198,2.6610339577984683
-0.8196819681968197,2.6583007442398787
-0.8192819281928188,2.6555688642819204
-0.8188818881888187,2.6528383179246027
-0.8184818481848186,2.650109105167918
-0.8180818081808177,2.6473812260118628
-0.8176817681768176,2.6446546804564433
-0.8172817281728166,2.6419294685016497
-0.8168816881688166,2.639205590147489
-0.8164816481648165,2.636483045393958
-0.8160816081608155,2.633761834241048
-0.8156815681568155,2.631041956688768
-0.8152815281528154,2.6283234127371125
-0.8148814881488144,2.625606202386076
-0.8144814481448144,2.6228903256356646
-0.8140814081408134,2.6201757824858705
-0.8136813681368134,2.6174625729366996
-0.8132813281328133,2.614750696988147
-0.8128812881288123,2.6120401546402077
-0.8124812481248123,2.609330945892888
-0.8120812081208122,2.606623070746183
-0.8116811681168112,2.603916529200087
-0.8112811281128112,2.6012113212546084
-0.8108810881088102,2.598507446909735
-0.8104810481048101,2.595804906165477
-0.8100810081008101,2.593103699021827
-0.8096809680968091,2.5904038254787807
-0.809280928092809,2.587705285536345
-0.808880888088809,2.585008079194514
-0.808480848084808,2.5823122064532824
-0.808080808080808,2.5796176673126583
-0.8076807680768079,2.576924461772636
-0.8072807280728069,2.574232589833209
-0.8068806880688069,2.571542051494386
-0.8064806480648059,2.568852846756157
-0.8060806080608058,2.566164975618529
-0.8056805680568058,2.5634784380814972
-0.8052805280528048,2.560793234145055
-0.8048804880488047,2.5581093638092107
-0.8044804480448047,2.5554268270739593
-0.8040804080408037,2.552745623939294
-0.8036803680368036,2.550065754405223
-0.8032803280328027,2.5473872184717368
-0.8028802880288026,2.544710016138843
-0.8024802480248026,2.5420341474065355
-0.8020802080208016,2.5393596122748088
-0.8016801680168015,2.536686410743671
-0.8012801280128015,2.5340145428131158
-0.8008800880088005,2.531344008483139
-0.8004800480048004,2.528674807753747
-0.8000800080007995,2.52600694062493
-0.7996799679967994,2.5233404070966965
-0.7992799279927993,2.520675207169041
-0.7988798879887984,2.5180113408419564
-0.7984798479847983,2.515348808115452
-0.7980798079807983,2.512687608989522
-0.7976797679767973,2.51002774346416
-0.7972797279727972,2.5073692115393746
-0.7968796879687963,2.5047120132151552
-0.7964796479647962,2.5020561484915107
-0.7960796079607961,2.499401617368435
-0.7956795679567952,2.496748419845921
-0.7952795279527951,2.494096555923979
-0.794879487948795,2.4914460256026016
-0.7944794479447941,2.488796828881784
-0.794079407940794,2.486148965761534
-0.7936793679367931,2.4835024362418414
-0.793279327932793,2.4808572403227145
-0.7928792879287929,2.478213378004147
-0.792479247924792,2.4755708492861337
-0.7920792079207919,2.472929654168683
-0.7916791679167918,2.470289792651789
-0.7912791279127909,2.467651264735445
-0.7908790879087908,2.465014070419661
-0.7904790479047898,2.462378209704425
-0.7900790079007898,2.4597436825897465
-0.7896789678967897,2.457110489075618
-0.7892789278927888,2.4544786291620357
-0.7888788878887887,2.451848102849007
-0.7884788478847886,2.4492189101365263
-0.7880788078807877,2.4465910510245883
-0.7876787678767876,2.4439645255132003
-0.7872787278727866,2.441339333602352
-0.7868786878687866,2.438715475292053
-0.7864786478647865,2.4360929505822964
-0.7860786078607855,2.433471759473077
-0.7856785678567855,2.4308519019644024
-0.7852785278527854,2.4282333780562673
-0.7848784878487844,2.4256161877486657
-0.7844784478447844,2.423000331041607
-0.7840784078407834,2.4203858079350797
-0.7836783678367834,2.417772618429092
-0.7832783278327833,2.415160762523639
-0.7828782878287823,2.412550240218715
-0.7824782478247823,2.4099410515143274
-0.7820782078207822,2.407333196410471
-0.7816781678167812,2.4047266749071405
-0.7812781278127812,2.4021214870043437
-0.7808780878087802,2.39951763270207
-0.7804780478047801,2.3969151120003285
-0.7800780078007801,2.3943139248991128
-0.7796779677967791,2.3917140713984177
-0.779277927792779,2.3891155514982514
-0.778877887788779,2.3865183651986075
-0.778477847784778,2.383922512499482
-0.778077807780778,2.3813279934008813
-0.7776777677767779,2.3787348079028012
-0.7772777277727769,2.376142956005235
-0.7768776877687769,2.3735524377081916
-0.7764776477647759,2.3709632530116607
-0.7760776077607758,2.3683754019156504
-0.7756775677567758,2.365788884420155
-0.7752775277527748,2.363203700525169
-0.7748774877487747,2.3606198502307
-0.7744774477447747,2.358037333536744
-0.7740774077407737,2.355456150443294
-0.7736773677367736,2.352876300950358
-0.7732773277327727,2.350297785057928
-0.7728772877287726,2.3477206027660094
-0.7724772477247726,2.345144754074598
-0.7720772077207716,2.342570238983689
-0.7716771677167715,2.3399970574932882
-0.7712771277127715,2.337425209603392
-0.7708770877087705,2.3348546953139957
-0.7704770477047704,2.3322855146251045
-0.7700770077007695,2.3297176675367113
-0.7696769676967694,2.327151154048822
-0.7692769276927693,2.3245859741614323
-0.7688768876887684,2.3220221278745368
-0.7684768476847683,2.3194596151881424
-0.7680768076807682,2.3168984361022447
-0.7676767676767673,2.3143385906168383
-0.7672767276727672,2.3117800787319305
-0.7668766876687663,2.309222900447512
-0.7664766476647662,2.30666705576359
-0.7660766076607661,2.30411254468016
-0.7656765676567652,2.3015593671972168
-0.7652765276527651,2.2990075233147667
-0.764876487648765,2.2964570130328057
-0.7644764476447641,2.2939078363513286
-0.764076407640764,2.291359993270343
-0.763676367636763,2.288813483789838
-0.763276327632763,2.2862683079098227
-0.7628762876287629,2.283724465630292
-0.762476247624762,2.2811819569512397
-0.7620762076207619,2.2786407818726735
-0.7616761676167618,2.276100940394589
-0.7612761276127609,2.273562432516981
-0.7608760876087608,2.271025258239856
-0.7604760476047598,2.268489417563206
-0.7600760076007598,2.265954910487037
-0.7596759675967597,2.263421737011346
-0.7592759275927587,2.2608898971361246
-0.7588758875887587,2.258359390861384
-0.7584758475847586,2.255830218187116
-0.7580758075807577,2.253302379113318
-0.7576757675767576,2.2507758736399954
-0.7572757275727566,2.2482507017671396
-0.7568756875687566,2.245726863494759
-0.7564756475647565,2.2432043588228474
-0.7560756075607555,2.2406831877514
-0.7556755675567555,2.2381633502804243
-0.7552755275527554,2.2356448464099152
-0.7548754875487544,2.2331276761398686
-0.7544754475447544,2.23061183947029
-0.7540754075407534,2.2280973364011714
-0.7536753675367533,2.2255841669325203
-0.7532753275327533,2.2230723310643317
-0.7528752875287523,2.2205618287965994
-0.7524752475247523,2.218052660129332
-0.7520752075207522,2.215544825062524
-0.7516751675167512,2.2130383235961704
-0.7512751275127512,2.210533155730279
-0.7508750875087502,2.2080293214648403
-0.7504750475047501,2.2055268207998617
-0.7500750075007501,2.203025653735338
-0.7496749674967491,2.2005258202712645
-0.749274927492749,2.1980273204076486
-0.748874887488749,2.1955301541444854
-0.748474847484748,2.193034321481769
-0.748074807480748,2.190539822419508
-0.7476747674767479,2.188046656957697
-0.7472747274727469,2.1855548250963306
-0.7468746874687469,2.1830643268354164
-0.7464746474647459,2.180575162174946
-0.7460746074607458,2.1780873311149254
-0.7456745674567458,2.1756008336553507
-0.7452745274527448,2.173115669796217
-0.7448744874487447,2.1706318395375304
-0.7444744474447447,2.1681493428792873
-0.7440744074407437,2.165668179821482
-0.7436743674367436,2.1631883503641225
-0.7432743274327427,2.1607098545071994
-0.7428742874287426,2.1582326922507202
-0.7424742474247426,2.155756863594679
-0.7420742074207416,2.153282368539072
-0.7416741674167415,2.150809207083906
-0.7412741274127415,2.1483373792291767
-0.7408740874087405,2.145866884974878
-0.7404740474047404,2.1433977243210194
-0.7400740074007395,2.1409298972675894
-0.7396739673967394,2.1384634038145967
-0.7392739273927393,2.135998243962036
-0.7388738873887384,2.1335344177099023
-0.7384738473847383,2.1310719250582033
-0.7380738073807382,2.1286107660069336
-0.7376737673767373,2.126150940556089
-0.7372737273727372,2.123692448705676
-0.7368736873687363,2.121235290455687
-0.7364736473647362,2.118779465806128
-0.7360736073607361,2.116324974756994
-0.7356735673567352,2.1138718173082807
-0.7352735273527351,2.1114199934599953
-0.734873487348735,2.1089695032121334
-0.7344734473447341,2.1065203465646896
-0.734073407340734,2.104072523517671
-0.733673367336733,2.1016260340710695
-0.733273327332733,2.099180878224891
-0.7328732873287329,2.0967370559791325
-0.732473247324732,2.0942945673337876
-0.7320732073207319,2.0918534122888643
-0.7316731673167318,2.089413590844358
-0.7312731273127309,2.0869751030002632
-0.7308730873087308,2.084537948756587
-0.7304730473047298,2.0821021281133216
-0.7300730073007298,2.0796676410704737
-0.7296729672967297,2.077234487628038
-0.7292729272927287,2.0748026677860105
-0.7288728872887287,2.0723721815443983
-0.7284728472847286,2.069943028903196
-0.7280728072807277,2.0675152098623992
-0.7276727672767276,2.0650887244220155
-0.7272727272727266,2.0626635725820353
-0.7268726872687266,2.0602397543424673
-0.7264726472647265,2.0578172697033037
-0.7260726072607255,2.0553961186645435
-0.7256725672567255,2.0529763012261917
-0.7252725272527254,2.0505578173882437
-0.7248724872487244,2.048140667150695
-0.7244724472447244,2.045724850513553
-0.7240724072407234,2.0433103674768085
-0.7236723672367233,2.040897218040469
-0.7232723272327233,2.0384854022045307
-0.7228722872287223,2.0360749199689865
-0.7224722472247223,2.0336657713338457
-0.7220722072207222,2.0312579562991027
-0.7216721672167212,2.0288514748647524
-0.7212721272127212,2.0264463270308033
-0.7208720872087202,2.0240425127972457
-0.7204720472047201,2.0216400321640866
-0.7200720072007201,2.019238885131322
-0.7196719671967191,2.016839071698947
-0.719271927192719,2.0144405918669683
-0.718871887188719,2.0120434456353817
-0.718471847184718,2.0096476330041817
-0.718071807180718,2.0072531539733762
-0.717671767176717,2.0048600085429573
-0.7172717271727169,2.0024681967129307
-0.7168716871687169,2.000077718483292
-0.7164716471647159,1.9976885738540369
-0.7160716071607158,1.9953007628251733
-0.7156715671567158,1.9929142853966955
-0.7152715271527148,1.990529141568598
-0.7148714871487147,1.9881453313408894
-0.7144714471447147,1.9857628547135646
-0.7140714071407137,1.983381711686619
-0.7136713671367136,1.9810019022600598
-0.7132713271327127,1.9786234264338785
-0.7128712871287126,1.976246284208081
-0.7124712471247125,1.9738704755826644
-0.7120712071207116,1.9714960005576236
-0.7116711671167115,1.9691228591329648
-0.7112711271127115,1.9667510513086837
-0.7108710871087105,1.9643805770847766
-0.7104710471047104,1.96201143646125
-0.7100710071007095,1.9596436294380952
-0.7096709670967094,1.9572771560153188
-0.7092709270927093,1.9549120161929177
-0.7088708870887084,1.9525482099708864
-0.7084708470847083,1.9501857373492313
-0.7080708070807082,1.9478245983279485
-0.7076707670767073,1.9454647929070334
-0.7072707270727072,1.9431063210864936
-0.7068706870687063,1.9407491828663195
-0.7064706470647062,1.938393378246519
-0.7060706070607061,1.9360389072270874
-0.7056705670567052,1.9336857698080196
-0.7052705270527051,1.9313339659893236
-0.704870487048705,1.9289834957709937
-0.7044704470447041,1.9266343591530257
-0.704070407040704,1.9242865561354274
-0.703670367036703,1.92194008671819
-0.703270327032703,1.9195949509013193
-0.7028702870287029,1.9172511486848125
-0.702470247024702,1.9149086800686652
-0.7020702070207019,1.9125675450528823
-0.7016701670167018,1.910227743637461
-0.7012701270127009,1.9078892758223964
-0.7008700870087008,1.9055521416076948
-0.7004700470046998,1.9032163409933494
-0.7000700070006998,1.9008818739793651
-0.6996699669966997,1.8985487405657395
-0.6992699269926987,1.8962169407524667
-0.6988698869886987,1.893886474539554
-0.6984698469846986,1.8915573419269978
-0.6980698069806976,1.8892295429147918
-0.6976697669766976,1.886903077502945
-0.6972697269726966,1.8845779456914473
-0.6968696869686966,1.8822541474803063
-0.6964696469646965,1.8799316828695185
-0.6960696069606955,1.8776105518590778
-0.6956695669566955,1.875290754448992
-0.6952695269526954,1.8729722906392574
-0.6948694869486944,1.8706551604298682
-0.6944694469446944,1.8683393638208312
-0.6940694069406934,1.8660249008121397
-0.6936693669366933,1.8637117714037992
-0.6932693269326933,1.8613999755958062
-0.6928692869286923,1.859089513388155
-0.6924692469246922,1.8567803847808542
-0.6920692069206922,1.8544725897738983
-0.6916691669166912,1.8521661283672828
-0.6912691269126912,1.8498610005610148
-0.6908690869086902,1.8475572063550867
-0.6904690469046901,1.845254745749505
-0.6900690069006901,1.8429536187442646
-0.6896689668966891,1.8406538253393616
-0.689268926892689,1.8383553655348033
-0.688868886888689,1.8360582393305849
-0.688468846884688,1.8337624467267017
-0.6880688068806879,1.8314679877231612
-0.687668766876687,1.8291748623199555
-0.6872687268726869,1.82688307051709
-0.6868686868686869,1.8245926123145622
-0.6864686468646859,1.8223034877123658
-0.6860686068606858,1.8200156967105092
-0.6856685668566858,1.817729239308987
-0.6852685268526848,1.815444115507796
-0.6848684868486847,1.8131603253069417
-0.6844684468446847,1.8108778687064209
-0.6840684068406837,1.8085967457062284
-0.6836683668366836,1.806316956306371
-0.6832683268326827,1.8040385005068413
-0.6828682868286826,1.8017613783076458
-0.6824682468246825,1.7994855897087803
-0.6820682068206816,1.7972111347102404
-0.6816681668166815,1.7949380133120323
-0.6812681268126815,1.7926662255141528
-0.6808680868086805,1.7903957713165963
-0.6804680468046804,1.7881266507193712
-0.6800680068006795,1.785858863722467
-0.6796679667966794,1.7835924103258938
-0.6792679267926793,1.781327290529645
-0.6788678867886784,1.7790635043337164
-0.6784678467846783,1.7768010517381152
-0.6780678067806782,1.7745399327428375
-0.6776677667766773,1.7722801473478784
-0.6772677267726772,1.7700216955532446
-0.6768676867686763,1.767764577358929
-0.6764676467646762,1.7655087927649378
-0.6760676067606761,1.7632543417712663
-0.6756675667566752,1.7610012243779105
-0.6752675267526751,1.7587494405848776
-0.674867486748675,1.7564989903921633
-0.6744674467446741,1.7542498737997623
-0.674067406740674,1.7520020908076819
-0.673667366736673,1.749755641415915
-0.673267326732673,1.7475105256244678
-0.6728672867286729,1.7452667434333358
-0.672467246724672,1.7430242948425143
-0.6720672067206719,1.740783179852012
-0.6716671667166718,1.738543398461822
-0.6712671267126709,1.7363049506719417
-0.6708670867086708,1.7340678364823772
-0.6704670467046698,1.731832055893121
-0.6700670067006698,1.7295976089041798
-0.6696669666966697,1.727364495515549
-0.6692669266926687,1.7251327157272247
-0.6688668866886687,1.7229022695392138
-0.6684668466846686,1.7206731569515117
-0.6680668066806676,1.7184453779641136
-0.6676667666766676,1.716218932577028
-0.6672667266726666,1.713993820790245
-0.6668666866686666,1.7117700426037732
-0.6664666466646665,1.7095475980176065
-0.6660666066606655,1.7073264870317428
-0.6656665666566655,1.7051067096461865
-0.6652665266526654,1.7028882658609352
-0.6648664866486644,1.7006711556759835
-0.6644664466446644,1.6984553790913395
-0.6640664066406634,1.6962409361069941
-0.6636663666366633,1.694027826722954
-0.6632663266326633,1.691816050939216
-0.6628662866286623,1.6896056087557745
-0.6624662466246622,1.6873965001726379
-0.6620662066206622,1.685188725189801
-0.6616661666166612,1.6829822838072592
-0.6612661266126612,1.6807771760250203
-0.6608660866086602,1.6785734018430754
-0.6604660466046601,1.676370961261432
-0.6600660066006601,1.6741698542800858
-0.6596659665966591,1.6719700808990325
-0.659265926592659,1.6697716411182786
-0.658865886588659,1.6675745349378202
-0.658465846584658,1.6653787623576533
-0.6580658065806579,1.663184323377783
-0.657665766576657,1.6609912179982045
-0.6572657265726569,1.6587994462189222
-0.6568656865686568,1.6566090080399325
-0.6564656465646559,1.6544199034612312
-0.6560656065606558,1.6522321324828255
-0.6556655665566558,1.650045695104711
-0.6552655265526548,1.6478605913268831
-0.6548654865486547,1.6456768211493482
-0.6544654465446547,1.6434943845721035
-0.6540654065406537,1.6413132815951437
-0.6536653665366536,1.639133512218476
-0.6532653265326527,1.6369550764420926
-0.6528652865286526,1.634777974266
-0.6524652465246525,1.6326022056901948
-0.6520652065206516,1.6304277707146715
-0.6516651665166515,1.6282546693394375
-0.6512651265126514,1.626082901564489
-0.6508650865086505,1.6239124673898213
-0.6504650465046504,1.6217433668154413
-0.6500650065006495,1.619575599841342
-0.6496649664966494,1.617409166467528
-0.6492649264926493,1.615244066693998
-0.6488648864886484,1.6130803005207452
-0.6484648464846483,1.6109178679477782
-0.6480648064806482,1.608756768975092
-0.6476647664766473,1.6065970036026829
-0.6472647264726472,1.604438571830557
-0.6468646864686463,1.6022814736587077
-0.6464646464646462,1.6001257090871404
-0.6460646064606461,1.5979712781158513
-0.6456645664566452,1.5958181807448364
-0.6452645264526451,1.5936664169741028
-0.644864486448645,1.5915159868036464
-0.6444644464446441,1.5893668902334626
-0.644064406440644,1.5872191272635583
-0.643664366436643,1.5850726978939256
-0.643264326432643,1.5829276021245713
-0.6428642864286429,1.5807838399554908
-0.642464246424642,1.5786414113866813
-0.6420642064206419,1.5765003164181484
-0.6416641664166418,1.574360555049888
-0.6412641264126409,1.5722221272818973
-0.6408640864086408,1.5700850331141811
-0.6404640464046398,1.5679492725467328
-0.6400640064006398,1.5658148455795595
-0.6396639663966397,1.5636817522126554
-0.6392639263926387,1.5615499924460186
-0.6388638863886387,1.5594195662796546
-0.6384638463846386,1.5572904737135593
-0.6380638063806376,1.5551627147477287
-0.6376637663766376,1.5530362893821694
-0.6372637263726366,1.550911197616874
-0.6368636863686366,1.5487874394518484
-0.6364636463646365,1.54666501488709
-0.6360636063606355,1.5445439239225942
-0.6356635663566355,1.542424166558367
-0.6352635263526354,1.5403057427944042
-0.6348634863486344,1.5381886526307031
-0.6344634463446344,1.5360728960672692
-0.6340634063406334,1.5339584731040952
-0.6336633663366333,1.5318453837411872
-0.6332633263326333,1.5297336279785423
-0.6328632863286323,1.5276232058161554
-0.6324632463246322,1.5255141172540343
-0.6320632063206322,1.5234063622921739
-0.6316631663166312,1.521299940930571
-0.6312631263126312,1.5191948531692308
-0.6308630863086302,1.5170910990081476
-0.6304630463046301,1.514988678447327
-0.6300630063006301,1.512887591486765
-0.6296629662966291,1.510787838126457
-0.629262926292629,1.5086894183664117
-0.628862886288629,1.506592332206622
-0.628462846284628,1.5044965796470866
-0.6280628062806279,1.502402160687811
-0.627662766276627,1.5003090753287878
-0.6272627262726269,1.498217323570023
-0.6268626862686268,1.4961269054115138
-0.6264626462646259,1.4940378208532552
-0.6260626062606258,1.491950069895254
-0.6256625662566258,1.489863652537507
-0.6252625262526248,1.4877785687800087
-0.6248624862486247,1.4856948186227672
-0.6244624462446247,1.4836124020657775
-0.6240624062406237,1.481531319109037
-0.6236623662366236,1.47945156975255
-0.6232623262326227,1.4773731539963109
-0.6228622862286226,1.475296071840325
-0.6224622462246225,1.4732203232845902
-0.6220622062206216,1.4711459083291003
-0.6216621662166215,1.469072826973863
-0.6212621262126214,1.4670010792188748
-0.6208620862086205,1.4649306650641307
-0.6204620462046204,1.4628615845096378
-0.6200620062006195,1.4607938375553884
-0.6196619661966194,1.45872742420139
-0.6192619261926193,1.4566623444476374
-0.6188618861886184,1.4545985982941267
-0.6184618461846183,1.4525361857408656
-0.6180618061806182,1.4504751067878487
-0.6176617661766173,1.4484153614350739
-0.6172617261726172,1.4463569496825461
-0.6168616861686163,1.444299871530258
-0.6164616461646162,1.4422441269782171
-0.6160616061606161,1.440189716026419
-0.6156615661566152,1.4381366386748595
-0.6152615261526151,1.4360848949235454
-0.614861486148615,1.4340344847724726
-0.6144614461446141,1.4319854082216374
-0.614061406140614,1.429937665271046
-0.613661366136613,1.427891255920692
-0.613261326132613,1.4258461801705808
-0.6128612861286129,1.4238024380207084
-0.612461246124612,1.4217600294710715
-0.6120612061206119,1.419718954521677
-0.6116611661166118,1.41767921317252
-0.6112611261126109,1.4156408054235974
-0.6108610861086108,1.413603731274915
-0.6104610461046098,1.4115679907264662
-0.6100610061006098,1.4095335837782572
-0.6096609660966097,1.4075005104302838
-0.6092609260926087,1.4054687706825424
-0.6088608860886087,1.4034383645350392
-0.6084608460846086,1.4014092919877703
-0.6080608060806076,1.3993815530407328
-0.6076607660766076,1.3973551476939323
-0.6072607260726066,1.3953300759473612
-0.6068606860686065,1.3933063378010269
-0.6064606460646065,1.3912839332549252
-0.6060606060606055,1.3892628623090517
-0.6056605660566055,1.3872431249634136
-0.6052605260526054,1.3852247212180064
-0.6048604860486044,1.3832076510728264
-0.6044604460446044,1.3811919145278808
-0.6040604060406034,1.379177511583162
-0.6036603660366033,1.377164442238675
-0.6032603260326033,1.375152706494418
-0.6028602860286023,1.3731423043503856
-0.6024602460246022,1.3711332358065855
-0.6020602060206022,1.3691255008630137
-0.6016601660166012,1.3671190995196654
-0.6012601260126011,1.3651140317765478
-0.6008600860086002,1.3631102976336535
-0.6004600460046001,1.3611078970909887
-0.6000600060006,1.3591068301485503
-0.5996599659965991,1.3571070968063335
-0.599259925992599,1.355108697064345
-0.598859885988599,1.353111630922582
-0.598459845984598,1.3511158983810394
-0.5980598059805979,1.3491214994397243
-0.597659765976597,1.3471284340986285
-0.5972597259725969,1.3451367023577598
-0.5968596859685968,1.3431463042171141
-0.5964596459645959,1.3411572396766869
-0.5960596059605958,1.339169508736485
-0.5956595659565957,1.3371831113965045
-0.5952595259525948,1.3351980476567418
-0.5948594859485947,1.3332143175172033
-0.5944594459445947,1.331231920977885
-0.5940594059405937,1.3292508580387834
-0.5936593659365936,1.3272711286999048
-0.5932593259325927,1.325292732961242
-0.5928592859285926,1.3233156708228004
-0.5924592459245925,1.321339942284578
-0.5920592059205916,1.3193655473465702
-0.5916591659165915,1.3173924860087838
-0.5912591259125914,1.3154207582712139
-0.5908590859085905,1.3134503641338573
-0.5904590459045904,1.3114813035967212
-0.5900590059005895,1.309513576659797
-0.5896589658965894,1.3075471833230927
-0.5892589258925893,1.305582123586603
-0.5888588858885884,1.3036183974503253
-0.5884588458845883,1.301656004914265
-0.5880588058805882,1.2996949459784193
-0.5876587658765873,1.2977352206427837
-0.5872587258725872,1.2957768289073648
-0.5868586858685862,1.2938197707721564
-0.5864586458645862,1.2918640462371629
-0.5860586058605861,1.289909655302382
-0.5856585658565852,1.2879565979678096
-0.5852585258525851,1.2860048742334529
-0.584858485848585,1.284054484099306
-0.5844584458445841,1.2821054275653674
-0.584058405840584,1.2801577046316424
-0.583658365836583,1.2782113152981238
-0.583258325832583,1.276266259564819
-0.5828582858285829,1.274322537431722
-0.5824582458245819,1.2723801488988318
-0.5820582058205819,1.2704390939661527
-0.5816581658165818,1.2684993726336824
-0.5812581258125809,1.2665609849014168
-0.5808580858085808,1.2646239307693614
-0.5804580458045798,1.2626882102375097
-0.5800580058005798,1.2607538233058686
-0.5796579657965797,1.258820769974434
-0.5792579257925787,1.256889050243201
-0.5788578857885787,1.2549586641121777
-0.5784578457845786,1.2530296115813593
-0.5780578057805776,1.2511018926507431
-0.5776577657765776,1.2491755073203337
-0.5772577257725766,1.247250455590126
-0.5768576857685765,1.2453267374601256
-0.5764576457645765,1.2434043529303285
-0.5760576057605755,1.241483302000731
-0.5756575657565755,1.23956358467134
-0.5752575257525754,1.2376452009421515
-0.5748574857485744,1.2357281508131612
-0.5744574457445744,1.233812434284376
-0.5740574057405734,1.2318980513557887
-0.5736573657365733,1.2299850020274061
-0.5732573257325733,1.228073286299224
-0.5728572857285723,1.2261629041712394
-0.5724572457245722,1.2242538556434575
-0.5720572057205722,1.2223461407158747
-0.5716571657165712,1.220439759388489
-0.5712571257125711,1.2185347116613041
-0.5708570857085702,1.216630997534316
-0.5704570457045701,1.2147286170075278
-0.57005700570057,1.212827570080939
-0.5696569656965691,1.2109278567545436
-0.569256925692569,1.2090294770283487
-0.568856885688569,1.2071324309023508
-0.568456845684568,1.2052367183765464
-0.5680568056805679,1.2033423394509408
-0.567656765676567,1.201449294125528
-0.5672567256725669,1.1995575824003146
-0.5668566856685668,1.1976672042752954
-0.5664566456645659,1.195778159750468
-0.5660566056605658,1.1938904488258384
-0.5656565656565657,1.1920040715014029
-0.5652565256525648,1.190119027777158
-0.5648564856485647,1.1882353176531095
-0.5644564456445647,1.1863529411292546
-0.5640564056405637,1.1844718982055888
-0.5636563656365636,1.182592188882119
-0.5632563256325627,1.1807138131588382
-0.5628562856285626,1.178836771035752
-0.5624562456245625,1.1769610625128575
-0.5620562056205616,1.1750866875901507
-0.5616561656165615,1.173213646267638
-0.5612561256125614,1.1713419385453157
-0.5608560856085605,1.1694715644231801
-0.5604560456045604,1.167602523901238
-0.5600560056005595,1.1657348169794814
-0.5596559655965594,1.1638684436579185
-0.5592559255925593,1.1620034039365432
-0.5588558855885584,1.1601396978153535
-0.5584558455845583,1.1582773252943555
-0.5580558055805582,1.156416286373545
-0.5576557655765573,1.154556581052919
-0.5572557255725572,1.1526982093324836
-0.5568556855685562,1.1508411712122315
-0.5564556455645562,1.148985466692169
-0.5560556055605561,1.1471310957722933
-0.5556555655565552,1.1452780584526
-0.5552555255525551,1.1434263547330952
-0.554855485548555,1.141575984613776
-0.5544554455445541,1.1397269480946388
-0.554055405540554,1.1378792451756892
-0.553655365536553,1.136032875856921
-0.553255325532553,1.1341878401383396
-0.5528552855285529,1.1323441380199417
-0.5524552455245519,1.1305017695017245
-0.5520552055205519,1.128660734583693
-0.5516551655165518,1.1268210332658448
-0.5512551255125508,1.124982665548176
-0.5508550855085508,1.123145631430692
-0.5504550455045498,1.121309930913387
-0.5500550055005498,1.1194755639962664
-0.5496549654965497,1.1176425306793272
-0.5492549254925487,1.115810830962566
-0.5488548854885487,1.113980464845988
-0.5484548454845486,1.1121514323295902
-0.5480548054805476,1.11032373341337
-0.5476547654765476,1.1084973680973316
-0.5472547254725466,1.1066723363814701
-0.5468546854685465,1.1048486382657907
-0.5464546454645465,1.1030262737502894
-0.5460546054605455,1.1012052428349646
-0.5456545654565454,1.09938554551982
-0.5452545254525454,1.0975671818048538
-0.5448544854485444,1.0957501516900618
-0.5444544454445444,1.0939344551754502
-0.5440544054405434,1.0921200922610121
-0.5436543654365433,1.0903070629467546
-0.5432543254325433,1.088495367232673
-0.5428542854285423,1.086685005118764
-0.5424542454245422,1.0848759766050342
-0.5420542054205422,1.0830682816914794
-0.5416541654165412,1.0812619203780969
-0.5412541254125411,1.0794568926648926
-0.5408540854085402,1.0776531985518596
-0.5404540454045401,1.0758508380390037
-0.54005400540054,1.074049811126322
-0.5396539653965391,1.0722501178138109
-0.539253925392539,1.0704517581014763
-0.538853885388539,1.0686547319893143
-0.538453845384538,1.0668590394773223
-0.5380538053805379,1.065064680565506
-0.537653765376537,1.063271655253859
-0.5372537253725369,1.0614799635423866
-0.5368536853685368,1.059689605431086
-0.5364536453645359,1.0579005809199533
-0.5360536053605358,1.0561128900089953
-0.5356535653565357,1.0543265326982076
-0.5352535253525348,1.0525415089875876
-0.5348534853485347,1.0507578188771407
-0.5344534453445347,1.048975462366864
-0.5340534053405337,1.0471944394567536
-0.5336533653365336,1.0454147501468156
-0.5332533253325327,1.043636394437044
-0.5328532853285326,1.0418593723274436
-0.5324532453245325,1.0400836838180119
-0.5320532053205316,1.038309328908745
-0.5316531653165315,1.0365363075996497
-0.5312531253125314,1.0347646198907219
-0.5308530853085305,1.032994265781958
-0.5304530453045304,1.0312252452733646
-0.5300530053005295,1.029457558364935
-0.5296529652965294,1.027691205056675
-0.5292529252925293,1.0259261853485806
-0.5288528852885284,1.0241624992406497
-0.5284528452845283,1.0224001467328874
-0.5280528052805282,1.0206391278252904
-0.5276527652765273,1.0188794425178558
-0.5272527252725272,1.017121090810589
-0.5268526852685262,1.0153640727034838
-0.5264526452645262,1.0136083881965459
-0.5260526052605261,1.0118540372897715
-0.5256525652565252,1.0101010199831588
-0.5252525252525251,1.008349336276712
-0.524852485248525,1.0065989861704288
-0.5244524452445241,1.0048499696643052
-0.524052405240524,1.0031022867583475
-0.523652365236523,1.0013559374525487
-0.523252325232523,0.9996109217469156
-0.5228522852285229,0.997867239641444
-0.5224522452245219,0.9961248911361313
-0.5220522052205219,0.9943838762309829
-0.5216521652165218,0.9926441949259955
-0.5212521252125208,0.9909058472211664
-0.5208520852085208,0.9891688331165001
-0.5204520452045198,0.9874331526119914
-0.5200520052005198,0.9856988057076457
-0.5196519651965197,0.9839657924034598
-0.5192519251925187,0.9822341126994303
-0.5188518851885187,0.9805037665955628
-0.5184518451845186,0.9787747540918547
-0.5180518051805176,0.9770470751883024
-0.5176517651765176,0.975320729884911
-0.5172517251725166,0.9735957181816752
-0.5168516851685165,0.9718720400786001
-0.5164516451645165,0.9701496955756826
-0.5160516051605155,0.9684286846729192
-0.5156515651565154,0.9667090073703164
-0.5152515251525154,0.9649906636678708
-0.5148514851485144,0.9632736535655783
-0.5144514451445144,0.9615579770634453
-0.5140514051405134,0.9598436341614658
-0.5136513651365133,0.9581306248596445
-0.5132513251325133,0.9564189491579789
-0.5128512851285123,0.9547086070564659
-0.5124512451245122,0.952999598555111
-0.5120512051205122,0.9512919236539111
-0.5116511651165112,0.9495855823528625
-0.5112511251125111,0.947880574651971
-0.5108510851085102,0.946176900551231
-0.5104510451045101,0.9444745600506478
-0.51005100510051,0.942773553150218
-0.5096509650965091,0.9410738798499386
-0.509250925092509,0.9393755401498152
-0.508850885088509,0.9376785340498446
-0.508450845084508,0.9359828615500237
-0.5080508050805079,0.934288522650358
-0.507650765076507,0.9325955173508418
-0.5072507250725069,0.93090384565148
-0.5068506850685068,0.9292135075522702
-0.5064506450645059,0.9275245030532088
-0.5060506050605058,0.9258368321543006
-0.5056505650565057,0.924150494855544
-0.5052505250525048,0.9224654911569348
-0.5048504850485047,0.9207818210584792
-0.5044504450445046,0.9190994845601733
-0.5040504050405037,0.917418481662015
-0.5036503650365036,0.9157388123640087
-0.5032503250325027,0.9140604766661491
-0.5028502850285026,0.9123834745684416
-0.5024502450245025,0.9107078060708825
-0.5020502050205016,0.9090334711734696
-0.5016501650165015,0.9073604698762083
-0.5012501250125014,0.9056888021790951
-0.5008500850085005,0.9040184680821269
-0.5004500450045004,0.9023494675853092
-0.5000500050004995,0.9006818006886361
-0.4996499649964994,0.8990154673921131
-0.4992499249924993,0.8973504676957369
-0.49884988498849836,0.8956868015995054
-0.4984498449844983,0.8940244691034227
-0.4980498049804982,0.8923634702074864
-0.49764976497649727,0.8907038049116928
-0.4972497249724972,0.8890454732160489
-0.49684968496849624,0.887388475120547
-0.4964496449644962,0.8857328106251936
-0.4960496049604961,0.8840784797299853
-0.49564956495649515,0.882425482434919
-0.4952495249524951,0.8807738187400003
-0.494849484948495,0.8791234886452264
-0.49444944494449405,0.8774744921505934
-0.494049404940494,0.8758268292561068
-0.49364936493649303,0.8741804999617615
-0.49324932493249296,0.8725355042675631
-0.4928492849284929,0.8708918421735075
-0.49244924492449194,0.8692495136795924
-0.49204920492049187,0.8676085187858225
-0.4916491649164918,0.8659688574921957
-0.49124912491249084,0.864330529798708
-0.4908490849084908,0.8626935357053654
-0.4904490449044898,0.8610578752121624
-0.49004900490048975,0.8594235483191033
-0.4896489648964897,0.8577905550261861
-0.4892489248924887,0.856158895333407
-0.48884888488848866,0.8545285692407718
-0.4884488448844886,0.8528995767482777
-0.48804880488048763,0.8512719178559215
-0.48764876487648756,0.8496455925637085
-0.4872487248724866,0.8480206008716323
-0.48684868486848654,0.8463969427796987
-0.48644864486448647,0.8447746182879055
-0.4860486048604855,0.8431536273962486
-0.48564856485648544,0.841533970104734
-0.4852485248524854,0.8399156464133579
-0.4848484848484844,0.8382986563221182
-0.48444844484448435,0.8366829998310201
-0.4840484048404834,0.8350686769400576
-0.4836483648364833,0.8334556876492355
-0.48324832483248326,0.8318440319585519
-0.4828482848284823,0.8302337098680035
-0.48244824482448223,0.8286247213775946
-0.48204820482048216,0.8270170664873231
-0.4816481648164812,0.8254107451971863
-0.48124812481248114,0.8238057575071891
-0.4808480848084802,0.8222021034173259
-0.4804480448044801,0.8205997829276019
-0.48004800480048004,0.8189987960380135
-0.4796479647964791,0.8173991427485593
-0.479247924792479,0.8158008230592427
-0.47884788478847895,0.8142038369700624
-0.478447844784478,0.8126081844810147
-0.4780478047804779,0.8110138655921046
-0.47764776477647697,0.8094208803033273
-0.4772477247724769,0.8078292286146868
-0.47684768476847683,0.8062389105261812
-0.4764476447644759,0.8046499260378072
-0.4760476047604758,0.8030622751495701
-0.47564756475647574,0.8014759578614667
-0.4752475247524748,0.7998909741734943
-0.4748474847484747,0.7983073240856581
-0.47444744474447464,0.7967250075979556
-0.4740474047404737,0.7951440247103834
-0.4736473647364736,0.7935643754229463
-0.47324732473247266,0.7919860597356395
-0.4728472847284726,0.7904090776484678
-0.4724472447244725,0.7888334291614284
-0.47204720472047157,0.7872591142745186
-0.4716471647164715,0.7856861329877431
-0.47124712471247143,0.7841144853010993
-0.4708470847084705,0.7825441712145843
-0.4704470447044704,0.780975190728203
-0.47004700470046945,0.7794075438419504
-0.4696469646964694,0.7778412305558309
-0.4692469246924693,0.7762762508698428
-0.46884688468846836,0.7747126047839821
-0.4684468446844683,0.7731502922982542
-0.4680468046804682,0.7715893134126564
-0.46764676467646726,0.7700296681271859
-0.4672467246724672,0.7684713564418474
-0.46684668466846624,0.7669143783566359
-0.46644664466446617,0.7653587338715566
-0.4660466046604661,0.7638044229866058
-0.46564656465646515,0.7622514457017815
-0.4652465246524651,0.7606998020170889
-0.464846484648465,0.7591494919325237
-0.46444644464446405,0.7576005154480853
-0.464046404640464,0.7560528725637766
-0.463646364636463,0.7545065632795939
-0.46324632463246296,0.7529615875955413
-0.4628462846284629,0.7514179455116159
-0.46244624462446193,0.7498756370278156
-0.46204620462046186,0.7483346621441447
-0.4616461646164618,0.7467950208606007
-0.46124612461246084,0.7452567131771809
-0.46084608460846077,0.7437197390938903
-0.4604460446044598,0.7421840986107237
-0.46004600460045975,0.7406497917276856
-0.4596459645964597,0.7391168184447734
-0.4592459245924587,0.7375851787619842
-0.45884588458845865,0.7360548726793235
-0.4584458445844586,0.734525900196788
-0.4580458045804576,0.7329982613143748
-0.45764576457645756,0.7314719560320898
-0.4572457245724566,0.7299469843499268
-0.45684568456845653,0.728423346267891
-0.45644564456445647,0.7269010417859795
-0.4560456045604555,0.7253800709041895
-0.45564556455645544,0.7238604336225265
-0.45524552455245537,0.7223421299409872
-0.4548454845484544,0.7208251598595693
-0.45444544454445435,0.7193095233782771
-0.4540454045404534,0.7177952204971058
-0.4536453645364533,0.7162822512160603
-0.45324532453245325,0.7147706155351374
-0.4528452845284523,0.7132603134543352
-0.45244524452445223,0.7117513449736579
-0.45204520452045216,0.7102437100931028
-0.4516451645164512,0.7087374088126682
-0.45124512451245113,0.7072324411323576
-0.4508450845084502,0.705728807052166
-0.4504450445044501,0.7042265065720987
-0.45004500450045004,0.7027255396921532
-0.4496449644964491,0.7012259064123264
-0.449244924492449,0.6997276067326232
-0.44884488448844895,0.6982306406530412
-0.448444844484448,0.6967350081735773
-0.4480448044804479,0.6952407092942365
-0.44764476447644697,0.6937477440150136
-0.4472447244724469,0.6922561123359133
-0.44684468446844683,0.6907658142569331
-0.4464446444644459,0.6892768497780706
-0.4460446044604458,0.6877892188993295
-0.44564456445644574,0.6863029216207085
-0.4452445244524448,0.6848179579422046
-0.4448444844484447,0.6833343278638221
-0.44444444444444375,0.6818520313855558
-0.4440444044404437,0.6803710685074111
-0.4436443644364436,0.678891439229385
-0.44324432443244266,0.6774131435514752
-0.4428442844284426,0.675936181473686
-0.4424442444244425,0.6744605529960146
-0.44204420442044157,0.6729862581184588
-0.4416441644164415,0.6715132968410233
-0.44124412441244143,0.6700416691637056
-0.4408440844084405,0.6685713750865027
-0.4404440444044404,0.6671024146094199
-0.44004400440043945,0.6656347877324511
-0.4396439643964394,0.664168494455602
-0.4392439243924393,0.6627035347788698
-0.43884388438843835,0.6612399087022515
-0.4384438443844383,0.6597776162257518
-0.4380438043804382,0.658316657349369
-0.43764376437643726,0.6568570320730991
-0.4372437243724372,0.655398740396948
-0.43684368436843624,0.6539417823209103
-0.43644364436443617,0.6524861578449902
-0.4360436043604361,0.6510318669691861
-0.43564356435643514,0.6495789096934943
-0.4352435243524351,0.6481272860179197
-0.434843484348435,0.6466769959424608
-0.43444344434443405,0.6452280394671135
-0.434043404340434,0.6437804165918836
-0.433643364336433,0.6423341273167654
-0.43324332433243296,0.6408891716417638
-0.4328432843284329,0.6394455495668765
-0.43244324432443193,0.6380032610921011
-0.43204320432043186,0.6365623062174414
-0.4316431643164318,0.6351226849428953
-0.43124312431243084,0.6336843972684595
-0.43084308430843077,0.6322474431941403
-0.4304430443044298,0.6308118227199315
-0.43004300430042974,0.6293775358458379
-0.4296429642964297,0.6279445825718577
-0.4292429242924287,0.6265129628979866
-0.42884288428842865,0.6250826768242312
-0.4284428442844286,0.6236537243505876
-0.4280428042804276,0.6222261054770539
-0.42764276427642756,0.620799820203635
-0.4272427242724266,0.6193748685303252
-0.42684268426842653,0.6179512504571293
-0.42644264426442646,0.6165289659840449
-0.4260426042604255,0.615108015111069
-0.42564256425642544,0.6136883978382072
-0.42524252425242537,0.6122701141654565
-0.4248424842484244,0.6108531640928138
-0.42444244424442434,0.6094375476202846
-0.4240424042404234,0.6080232647478633
-0.4236423642364233,0.606610315475555
-0.42324232423242325,0.6051986998033564
-0.4228422842284223,0.6037884177312661
-0.4224422442244222,0.6023794692592875
-0.42204220422042216,0.6009718543874192
-0.4216421642164212,0.5995655731156581
-0.42124212421242113,0.5981606254440085
-0.4208420842084202,0.5967570113724658
-0.4204420442044201,0.5953547309010349
-0.42004200420042004,0.5939537840297123
-0.4196419641964191,0.592554170758497
-0.419241924192419,0.5911558910873923
-0.41884188418841894,0.5897589450163963
-0.418441844184418,0.5883633325455061
-0.4180418041804179,0.5869690536747265
-0.41764176417641696,0.5855761084040526
-0.4172417241724169,0.5841844967334894
-0.4168416841684168,0.5827942186630335
-0.41644164416441587,0.581405274192683
-0.4160416041604158,0.5800176633224421
-0.41564156415641573,0.578631386052309
-0.4152415241524148,0.5772464423822805
-0.4148414841484147,0.5758628323123614
-0.41444144414441375,0.5744805558425464
-0.4140414041404137,0.5730996129728407
-0.4136413641364136,0.5717200037032415
-0.41324132413241266,0.5703417280337469
-0.4128412841284126,0.5689647859643602
-0.4124412441244125,0.5675891774950802
-0.41204120412041156,0.5662149026259037
-0.4116411641164115,0.5648419613568354
-0.4112411241124114,0.5634703536878723
-0.41084108410841047,0.5621000796190128
-0.4104410441044104,0.5607311391502607
-0.41004100410040945,0.559363532281612
-0.4096409640964094,0.5579972590130706
-0.4092409240924093,0.5566323193446342
-0.40884088408840835,0.5552687132763001
-0.4084408440844083,0.5539064408080732
-0.4080408040804082,0.5525455019399504
-0.40764076407640726,0.5511858966719299
-0.4072407240724072,0.5498276250040162
-0.40684068406840623,0.5484706869362039
-0.40644064406440616,0.5471150824684985
-0.4060406040604061,0.5457608116008961
-0.40564056405640514,0.5444078743333953
-0.40524052405240507,0.5430562706660006
-0.404840484048405,0.5417060005987094
-0.40444044404440405,0.5403570641315185
-0.404040404040404,0.5390094612644336
-0.403640364036403,0.5376631919974496
-0.40324032403240295,0.5363182563305698
-0.4028402840284029,0.534974654263793
-0.4024402440244019,0.5336323857971169
-0.40204020402040186,0.5322914509305454
-0.4016401640164018,0.5309518496640754
-0.40124012401240083,0.5296135819977063
-0.40084008400840077,0.5282766479314409
-0.4004400440043998,0.5269410474652751
-0.40004000400039974,0.5256067805992134
-0.39963996399639967,0.5242738473332531
-0.3992399239923987,0.5229422476673926
-0.39883988398839865,0.5216119816016351
-0.3984398439843986,0.5202830491359791
-0.3980398039803976,0.5189554502704216
-0.39763976397639755,0.5176291850049671
-0.3972397239723966,0.5163042533396116
-0.39683968396839653,0.5149806552743588
-0.39643964396439646,0.5136583908092063
-0.3960396039603955,0.5123374599441519
-0.39563956395639543,0.5110178626792002
-0.39523952395239537,0.5096995990143481
-0.3948394839483944,0.5083826689495943
-0.39443944394439434,0.5070670724849423
-0.3940394039403934,0.505752809620388
-0.3936393639363933,0.5044398803559351
-0.39323932393239325,0.5031282846915818
-0.3928392839283923,0.5018180226273261
-0.3924392439243922,0.5005090941631709
-0.39203920392039215,0.4992014992991153
-0.3916391639163912,0.49789523803515606
-0.39123912391239113,0.4965903103712979
-0.3908390839083902,0.4952867163075364
-0.3904390439043901,0.49398445584387524
-0.39003900390039004,0.492683528980313
-0.3896389638963891,0.4913839357168459
-0.389238923892389,0.4900856760534799
-0.38883888388838894,0.4887887499902116
-0.388438843884388,0.4874931575270391
-0.3880388038803879,0.4861988986639666
-0.38763876387638696,0.4849059734009889
-0.3872387238723869,0.4836143817381118
-0.3868386838683868,0.48232412367533156
-0.38643864386438587,0.48103519921264637
-0.3860386038603858,0.47974760835006025
-0.38563856385638573,0.4784613510875713
-0.3852385238523848,0.4771764274251771
-0.3848384838483847,0.47589283736288207
-0.38443844384438375,0.47461058090068065
-0.3840384038403837,0.4733296580385784
-0.3836383638363836,0.47205006877657235
-0.38323832383238265,0.47077181311466054
-0.3828382838283826,0.4694948910528468
-0.3824382438243825,0.46821930259112926
-0.38203820382038156,0.4669450477295051
-0.3816381638163815,0.4656721264679788
-0.3812381238123814,0.46440053880654825
-0.38083808380838047,0.46313028474521106
-0.3804380438043804,0.461861364283971
-0.38003800380037944,0.4605937774228246
-0.3796379637963794,0.459327524161775
-0.3792379237923793,0.4580626045008204
-0.37883788378837835,0.4567990184399589
-0.3784378437843783,0.45553676597919407
-0.3780378037803782,0.4542758471185232
-0.37763776377637726,0.4530162618579456
-0.3772377237723772,0.4517580101974639
-0.37683768376837623,0.4505010921370748
-0.37643764376437616,0.44924550767678145
-0.3760376037603761,0.4479912568165827
-0.37563756375637514,0.4467383395564752
-0.37523752375237507,0.44548675589646397
-0.374837483748375,0.44423650583654617
-0.37443744374437404,0.4429875893767196
-0.374037403740374,0.44174000651698875
-0.373637363736373,0.4404937572573493
-0.37323732373237295,0.43924884159780486
-0.3728372837283729,0.43800525953835334
-0.3724372437243719,0.436763011078993
-0.37203720372037186,0.4355220962197275
-0.3716371637163718,0.4342825149605546
-0.37123712371237083,0.4330442673014721
-0.37083708370837076,0.4318073532424845
-0.3704370437043698,0.43057177278358716
-0.37003700370036974,0.4293375259247836
-0.36963696369636967,0.42810461266607286
-0.3692369236923687,0.42687303300745155
-0.36883688368836864,0.4256427869489244
-0.3684368436843686,0.4244138744904889
-0.3680368036803676,0.4231862956321427
-0.36763676367636755,0.42196005037389045
-0.3672367236723666,0.42073513871572804
-0.3668366836683665,0.4195115606576584
-0.36643664366436646,0.41828931619968
-0.3660366036603655,0.4170684053417909
-0.36563656365636543,0.41584882808399454
-0.36523652365236536,0.41463058442628925
-0.3648364836483644,0.41341367436867255
-0.36443644364436434,0.4121980979111487
-0.3640364036403634,0.410983855053713
-0.3636363636363633,0.40977094579636986
-0.36323632363236324,0.4085593701391171
-0.3628362836283623,0.40734912808195295
-0.3624362436243622,0.40614021962488034
-0.36203620362036215,0.4049326447678974
-0.3616361636163612,0.4037264035110029
-0.3612361236123611,0.40252149585419994
-0.36083608360836017,0.40131792179748466
-0.3604360436043601,0.40011568134086106
-0.36003600360036003,0.3989147744843267
-0.3596359635963591,0.3977152012278798
-0.359235923592359,0.39651696157152355
-0.35883588358835894,0.3953200555152569
-0.358435843584358,0.39412448305907716
-0.3580358035803579,0.3929302442029884
-0.35763576357635696,0.39173733894698604
-0.3572357235723569,0.39054576729107476
-0.3568356835683568,0.38935552923525146
-0.35643564356435586,0.3881666247795154
-0.3560356035603558,0.38697905392386894
-0.3556355635563557,0.38579281666831106
-0.35523552355235477,0.38460791301283936
-0.3548354835483547,0.3834243429574573
-0.35443544354435375,0.38224210650216156
-0.3540354035403537,0.38106120364695545
-0.3536353635363536,0.37988163439183675
-0.35323532353235265,0.37870339873680375
-0.3528352835283526,0.3775264966818609
-0.3524352435243525,0.37635092822700494
-0.35203520352035156,0.37517669337223414
-0.3516351635163515,0.3740037921175525
-0.3512351235123514,0.37283222446295766
-0.35083508350835046,0.37166199040844844
-0.3504350435043504,0.37049308995402747
-0.35003500350034944,0.36932552309969213
-0.34963496349634937,0.3681592898454442
-0.3492349234923493,0.3669943901912837
-0.34883488348834835,0.36583082413720724
-0.3484348434843483,0.36466859168321963
-0.3480348034803482,0.3635076928293178
-0.34763476347634725,0.3623481275755003
-0.3472347234723472,0.3611898959217705
-0.3468346834683462,0.36003299786812526
-0.34643464346434616,0.35887743341456724
-0.3460346034603461,0.35772320256109497
-0.34563456345634513,0.3565703053077068
-0.34523452345234507,0.35541874165440596
-0.344834483448345,0.3542685116011905
-0.34443444344434404,0.3531196151480582
-0.34403440344034397,0.35197205229501327
-0.343634363436343,0.3508258230420514
-0.34323432343234295,0.34968092738917644
-0.3428342834283429,0.3485373653363863
-0.3424342434243419,0.34739513688367957
-0.34203420342034185,0.3462542420310592
-0.3416341634163418,0.3451146807785233
-0.34123412341234083,0.3439764531260701
-0.34083408340834076,0.34283955907370367
-0.3404340434043398,0.3417039986214193
-0.34003400340033973,0.3405697717692207
-0.33963396339633967,0.3394368785171068
-0.3392339233923387,0.33830531886507503
-0.33883388338833864,0.3371750928131288
-0.3384338433843386,0.33604620036126637
-0.3380338033803376,0.3349186415094864
-0.33763376337633755,0.3337924162577914
-0.3372337233723366,0.3326675246061778
-0.3368336833683365,0.3315439665546501
-0.33643364336433645,0.3304217421032057
-0.3360336033603355,0.32930085125184233
-0.33563356335633543,0.3281812940005645
-0.33523352335233536,0.32706307034936916
-0.3348334833483344,0.3259461802982553
-0.33443344334433434,0.32483062384722655
-0.3340334033403334,0.32371640099627813
-0.3336333633363333,0.32260351174541435
-0.33323332333233324,0.32149195609463344
-0.3328332833283323,0.3203817340439331
-0.3324332433243322,0.3192728455933171
-0.33203320332033215,0.31816529074278327
-0.3316331633163312,0.3170590694923295
-0.3312331233123311,0.3159541818419605
-0.33083308330833017,0.3148506277916711
-0.3304330433043301,0.3137484073414659
-0.33003300330033003,0.31264752049134215
-0.3296329632963291,0.31154796724129824
-0.329232923292329,0.31044974759133775
-0.32883288328832894,0.3093528615414598
-0.328432843284328,0.30825730909166044
-0.3280328032803279,0.307163090241945
-0.32763276327632695,0.3060702049923088
-0.3272327232723269,0.30497865334275537
-0.3268326832683268,0.30388843529328347
-0.32643264326432586,0.3027995508438907
-0.3260326032603258,0.30171199999458065
-0.3256325632563257,0.3006257827453513
-0.32523252325232477,0.2995408990962012
-0.3248324832483247,0.29845734904713317
-0.32443244324432374,0.29737513259814435
-0.3240324032403237,0.2962942497492376
-0.3236323632363236,0.2952147005004112
-0.32323232323232265,0.2941364848516636
-0.3228322832283226,0.2930596028029977
-0.3224322432243225,0.2919840543544116
-0.32203220322032156,0.2909098395059043
-0.3216321632163215,0.2898369582574793
-0.3212321232123214,0.2887654106091333
-0.32083208320832046,0.2876951965608658
-0.3204320432043204,0.2866263161126794
-0.32003200320031944,0.2855587692645707
-0.31963196319631937,0.28449255601654394
-0.3192319231923193,0.2834276763685961
-0.31883188318831834,0.282364130320726
-0.3184318431843183,0.2813019178729369
-0.3180318031803182,0.2802410390252272
-0.31763176317631725,0.27918149377759477
-0.3172317231723172,0.27812328213004267
-0.3168316831683162,0.27706640408256833
-0.31643164316431616,0.2760108596351743
-0.3160316031603161,0.27495664878785886
-0.31563156315631513,0.2739037715406203
-0.31523152315231506,0.2728522278934623
-0.314831483148315,0.27180201784638286
-0.31443144314431404,0.27075314139938017
-0.31403140314031397,0.2697055985524573
-0.313631363136313,0.2686593893056108
-0.31323132313231294,0.26761451365884453
-0.3128312831283129,0.2665709716121567
-0.3124312431243119,0.26552876316554447
-0.31203120312031185,0.264487888319012
-0.3116311631163118,0.26344834707255727
-0.3112311231123108,0.262410139426179
-0.31083108310831076,0.26137326537987976
-0.3104310431043098,0.2603377249336563
-0.31003100310030973,0.2593035180875124
-0.30963096309630966,0.25827064484144546
-0.3092309230923087,0.2572391051954547
-0.30883088308830864,0.2562088991495426
-0.30843084308430857,0.25518002670370754
-0.3080308030803076,0.2541524878579482
-0.30763076307630755,0.253126282612267
-0.3072307230723066,0.25210141096666133
-0.3068306830683065,0.2510778729211348
-0.30643064306430645,0.2500556684756846
-0.3060306030603055,0.24903479763030914
-0.3056305630563054,0.24801526038501195
-0.30523052305230536,0.2469970567397917
-0.3048304830483044,0.24598018669464553
-0.30443044304430433,0.24496465024957825
-0.3040304030403034,0.2439504474045853
-0.3036303630363033,0.24293757815967035
-0.30323032303230324,0.24192604251483077
-0.3028302830283023,0.24091584047006667
-0.3024302430243022,0.23990697202537928
-0.30203020302030215,0.23889943718076853
-0.3016301630163012,0.23789323593623127
-0.3012301230123011,0.23688836829177176
-0.30083008300830016,0.23588483424738602
-0.3004300430043001,0.23488263380307778
-0.3000300030003,0.23388176695884522
-0.29962996299629907,0.2328822337146858
-0.299229922992299,0.2318840340706039
-0.29882988298829893,0.2308871680265971
-0.298429842984298,0.22989163558266387
-0.2980298029802979,0.228897436738807
-0.29762976297629695,0.22790457149502422
-0.2972297229722969,0.2269130398513178
-0.2968296829682968,0.22592284180768585
-0.29642964296429586,0.22493397736412768
-0.2960296029602958,0.2239464465206454
-0.2956295629562957,0.2229602492772382
-0.29522952295229477,0.22197538563390376
-0.2948294829482947,0.22099185559064558
-0.29442944294429374,0.22000965914746026
-0.29402940294029367,0.21902879630435046
-0.2936293629362936,0.21804926706131536
-0.29322932293229265,0.21707107141835275
-0.2928292829282926,0.2160942093754656
-0.2924292429242925,0.21511868093265268
-0.29202920292029155,0.21414448608991243
-0.2916291629162915,0.21317162484724753
-0.2912291229122914,0.2122000972046566
-0.29082908290829046,0.21122990316213788
-0.2904290429042904,0.21026104271969437
-0.29002900290028943,0.20929351587732245
-0.28962896289628937,0.2083273226350262
-0.2892289228922893,0.20736246299280334
-0.28882888288828834,0.20639893695065226
-0.2884288428842883,0.2054367445085759
-0.2880288028802882,0.20447588566657288
-0.28762876287628725,0.20351636042464138
-0.2872287228722872,0.20255816878278488
-0.2868286828682862,0.20160131074099974
-0.28642864286428615,0.20064578629928917
-0.2860286028602861,0.19969159545765128
-0.28562856285628513,0.19873873821608481
-0.28522852285228506,0.19778721457459258
-0.284828482848285,0.19683702453317317
-0.28442844284428404,0.1958881680918248
-0.28402840284028397,0.1949406452505502
-0.283628362836283,0.19399445600934703
-0.28322832283228294,0.19304960036821775
-0.2828282828282829,0.1921060783271606
-0.2824282428242819,0.19116388988617405
-0.28202820282028185,0.1902230350452615
-0.2816281628162818,0.1892835138044209
-0.2812281228122808,0.1883453261636512
-0.28082808280828075,0.18740847212295456
-0.2804280428042798,0.18647295168232872
-0.28002800280027973,0.1855387648417757
-0.27962796279627966,0.184605911601295
-0.2792279227922787,0.18367439196088434
-0.27882788278827864,0.18274420592054677
-0.27842784278427857,0.18181535348028077
-0.2780278027802776,0.1808878346400848
-0.27762776277627754,0.1799616493999616
-0.2772277227722766,0.1790367977599087
-0.2768276827682765,0.17811327971992838
-0.27642764276427645,0.17719109528001897
-0.2760276027602755,0.1762702444401796
-0.2756275627562754,0.17535072720041267
-0.27522752275227536,0.17443254356071697
-0.2748274827482744,0.1735156935210905
-0.27442744274427433,0.17260017708153697
-0.2740274027402734,0.1716859942420518
-0.2736273627362733,0.17077314500264
-0.27322732273227324,0.1698616293632983
-0.2728272827282723,0.16895144732402595
-0.2724272427242722,0.16804259888482564
-0.27202720272027214,0.1671350840456956
-0.2716271627162712,0.16622890280663485
-0.2712271227122711,0.16532405516764578
-0.27082708270827016,0.1644205411287254
-0.2704270427042701,0.16351836068987669
-0.27002700270027,0.16261751385109857
-0.26962696269626907,0.16171800061238906
-0.269226922692269,0.16081982097375083
-0.26882688268826893,0.1599229749351825
-0.268426842684268,0.15902746249668318
-0.2680268026802679,0.15813328365825471
-0.26762676267626695,0.15724043841989446
-0.2672267226722669,0.15634892678160575
-0.2668266826682668,0.15545874874338697
-0.26642664266426586,0.15456990430523584
-0.2660266026602658,0.15368239346715543
-0.2656265626562657,0.15279621622914535
-0.26522652265226476,0.1519113725912027
-0.2648264826482647,0.15102786255333087
-0.26442644264426374,0.1501456861155269
-0.26402640264026367,0.14926484327779396
-0.2636263626362636,0.14838533404012996
-0.26322632263226264,0.147507158402533
-0.2628262826282626,0.14663031636500748
-0.2624262426242625,0.14575480792755025
-0.26202620262026155,0.14488063309016114
-0.2616261626162615,0.1440077918528418
-0.2612261226122614,0.14313628421559146
-0.26082608260826046,0.14226611017840815
-0.2604260426042604,0.14139726974129543
-0.26002600260025943,0.14052976290424943
-0.25962596259625936,0.1396635896672743
-0.2592259225922593,0.1387987500303667
-0.25882588258825834,0.1379352439935259
-0.25842584258425827,0.13707307155675616
-0.2580258025802582,0.1362122327200538
-0.25762576257625724,0.13535272748341834
-0.2572257225722572,0.13449455584685305
-0.2568256825682562,0.1336377178103537
-0.25642564256425615,0.13278221337392404
-0.2560256025602561,0.13192804253756277
-0.2556255625562551,0.13107520530126798
-0.25522552255225506,0.13022370166504227
-0.254825482548255,0.12937353162888426
-0.25442544254425403,0.1285246951927931
-0.25402540254025396,0.12767719235677066
-0.253625362536253,0.12683102312081448
-0.25322532253225294,0.12598618748492763
-0.25282528252825287,0.12514268544910806
-0.2524252425242519,0.12430051701335455
-0.25202520252025185,0.12345968217767005
-0.2516251625162518,0.12262018094205272
-0.2512251225122508,0.12178201330650186
-0.25082508250825075,0.1209451792710184
-0.2504250425042498,0.12010967883560214
-0.2500250025002497,0.1192755120002535
-0.24962496249624966,0.11844267876497218
-0.2492249224922487,0.1176111791297569
-0.24882488248824863,0.1167810130946097
-0.24842484248424856,0.1159521806595294
-0.2480248024802476,0.11512468182451446
-0.24762476247624754,0.1142985165895676
-0.24722472247224658,0.11347368495468674
-0.24682468246824651,0.11265018691987358
-0.24642464246424645,0.11182802248512705
-0.2460246024602455,0.11100719165044563
-0.24562456245624542,0.11018769441583184
-0.24522452245224535,0.10936953078128485
-0.2448244824482444,0.10855270074680282
-0.24442444244424433,0.10773720431238852
-0.24402440244024337,0.1069230414780393
-0.2436243624362433,0.10611021224375781
-0.24322432243224323,0.10529871660954213
-0.24282428242824228,0.10448855457539125
-0.2424242424242422,0.10367972614130791
-0.24202420242024214,0.10287223130729094
-0.24162416241624118,0.10206607007333801
-0.24122412241224112,0.10126124243945259
-0.24082408240824016,0.10045774840563171
-0.2404240424042401,0.09965558797187805
-0.24002400240024002,0.09885476113819007
-0.23962396239623907,0.09805526790456644
-0.239223922392239,0.09725710827100983
-0.23882388238823893,0.09646028223751903
-0.23842384238423797,0.09566478980409193
-0.2380238023802379,0.09487063097073213
-0.23762376237623695,0.09407780573743608
-0.23722372237223688,0.09328631410420708
-0.2368236823682368,0.092496156071043
-0.23642364236423585,0.09170733163794319
-0.23602360236023578,0.09091984080490982
-0.23562356235623572,0.09013368357194185
-0.23522352235223476,0.08934885993903756
-0.2348234823482347,0.08856536990619931
-0.23442344234423373,0.08778321347342503
-0.23402340234023367,0.087002390640717
-0.2336233623362336,0.08622290140807423
-0.23322332233223264,0.08544474577549473
-0.23282328232823257,0.08466792374298136
-0.2324232423242325,0.08389243531053259
-0.23202320232023155,0.08311828047814702
-0.23162316231623148,0.08234545924582806
-0.2312231223122314,0.08157397161357338
-0.23082308230823045,0.08080381758138198
-0.23042304230423039,0.08003499714925648
-0.23002300230022943,0.07926751031719416
-0.22962296229622936,0.07850135708519727
-0.2292229222922293,0.077736537453265
-0.22882288228822834,0.07697305142139596
-0.22842284228422827,0.07621089898959156
-0.2280228022802282,0.07545008015785223
-0.22762276227622724,0.0746905949261754
-0.22722272227222717,0.07393244329456429
-0.22682268226822622,0.07317562526301542
-0.22642264226422615,0.07242014083153264
-0.22602260226022608,0.07166599000011295
-0.22562256225622512,0.07091317276875653
-0.22522252225222505,0.07016168913746502
-0.224822482248225,0.06941153910623701
-0.22442244224422403,0.06866272267507222
-0.22402240224022396,0.06791523984397188
-0.223622362236223,0.06716909061293373
-0.22322232223222294,0.06642427498196088
-0.22282228222822287,0.0656807929510516
-0.2224222422242219,0.06493864452020466
-0.22202220222022184,0.06419782968942217
-0.22162216221622177,0.06345834845870325
-0.22122212221222082,0.06272020082804634
-0.22082208220822075,0.06198338679745392
-0.2204220422042198,0.061247906366924044
-0.22002200220021972,0.06051375953645837
-0.21962196219621966,0.05978094630605572
-0.2192219221922187,0.059049466675715166
-0.21882188218821863,0.05831932064543902
-0.21842184218421856,0.057590508215225746
-0.2180218021802176,0.05686302938507433
-0.21762176217621754,0.056136884154987014
-0.21722172217221658,0.0554120725249619
-0.2168216821682165,0.054688594495000256
-0.21642164216421644,0.05396645006510126
-0.2160216021602155,0.05324563923526432
-0.21562156215621542,0.052526162005491275
-0.21522152215221535,0.05180801837578087
-0.2148214821482144,0.051091208346132046
-0.21442144214421432,0.05037573191654657
-0.21402140214021337,0.04966158908702272
-0.2136213621362133,0.04894877985756268
-0.21322132213221323,0.048237304228164725
-0.21282128212821227,0.04752716219882842
-0.2124212421242122,0.04681835376955528
-0.21202120212021214,0.04611087894034491
-0.21162116211621118,0.04540473771119529
-0.2112211221122111,0.04469993008210928
-0.21082108210821016,0.043996456053084006
-0.2104210421042101,0.043294315624122295
-0.21002100210021002,0.04259350879522259
-0.20962096209620906,0.041894035566383714
-0.209220922092209,0.04119589593760804
-0.20882088208820893,0.04049908990889491
-0.20842084208420797,0.03980361748024143
-0.2080208020802079,0.03910947865165199
-0.20762076207620694,0.03841667342312294
-0.20722072207220688,0.0377252017946565
-0.2068206820682068,0.03703506376625209
-0.20642064206420585,0.03634625933790811
-0.20602060206020578,0.035658788509627073
-0.2056205620562057,0.03497265128140774
-0.20522052205220476,0.03428784765324872
-0.2048204820482047,0.03360437762515227
-0.20442044204420373,0.03292224119711643
-0.20402040204020366,0.032241438369142665
-0.2036203620362036,0.03156196914123089
-0.20322032203220264,0.030883833513379123
-0.20282028202820257,0.030207031485589893
-0.2024202420242025,0.0295315630578622
-0.20202020202020154,0.028857428230193823
-0.20162016201620148,0.028184627002588114
-0.2012201220122014,0.027513159375043946
-0.20082008200820045,0.026843025347559918
-0.20042004200420038,0.02617422492013739
-0.20002000200019943,0.02550675809277521
-0.19961996199619936,0.02484062486547492
-0.1992199219921993,0.02417582523823571
-0.19881988198819833,0.02351235921105642
-0.19841984198419826,0.022850226783938898
-0.1980198019801982,0.022189427956882158
-0.19761976197619724,0.021529962729885277
-0.19721972197219717,0.020871831102950506
-0.19681968196819621,0.02021503307607471
-0.19641964196419615,0.01955956864926096
-0.19601960196019608,0.018905437822508163
-0.19561956195619512,0.01825264059581448
-0.19521952195219505,0.01760117696918292
-0.19481948194819498,0.016951046942611167
-0.19441944194419403,0.01630225051609929
-0.19401940194019396,0.01565478768964853
-0.193619361936193,0.01500865846325733
-0.19321932193219293,0.014363862836927688
-0.19281928192819286,0.013720400810658138
-0.1924192419241919,0.013078272384447823
-0.19201920192019184,0.012437477558298932
-0.19161916191619177,0.011798016332210294
-0.19121912191219081,0.011159888706180371
-0.19081908190819075,0.010523094680212067
-0.1904190419041898,0.009887634254302584
-0.19001900190018972,0.00925350742845426
-0.18961896189618965,0.008620714202665995
-0.1892189218921887,0.00798925457693657
-0.18881888188818863,0.007359128551267925
-0.18841884188418856,0.0067303361256596216
-0.1880188018801876,0.006102877300109762
-0.18761876187618753,0.005476752074620952
-0.18721872187218658,0.0048519604491904815
-0.1868186818681865,0.004228502423821176
-0.18641864186418644,0.003606377998511358
-0.18601860186018548,0.0029855871732604226
-0.18561856185618542,0.0023661299480697254
-0.18521852185218535,0.0017480063229391067
-0.1848184818481844,0.0011312162978666545
-0.18441844184418432,0.0005157598728550088
-0.18401840184018337,-9.836295209823744e-05
-0.1836183618361833,-0.0007111521769912499
-0.18321832183218323,-0.001322607801824452
-0.18281828182818227,-0.001932729826599916
-0.1824182418241822,-0.002541518251314451
-0.18201820182018214,-0.0031489730759697732
-0.18161816181618118,-0.003755094300567156
-0.1812181218121811,-0.004359881925103661
-0.18081808180818015,-0.00496333594958297
-0.18041804180418008,-0.005565456374001462
-0.18001800180018002,-0.006166243198361043
-0.17961796179617906,-0.006765696422662536
-0.179217921792179,-0.007363816046903731
-0.17881788178817892,-0.007960602071086047
-0.17841784178417797,-0.008556054495210822
-0.1780178017801779,-0.009150173319274976
-0.17761776177617694,-0.009742958543281202
-0.17721772177217687,-0.010334410167227933
-0.1768176817681768,-0.01092452819111623
-0.17641764176417585,-0.01151331261494594
-0.17601760176017578,-0.01210076343871645
-0.1756175617561757,-0.012686880662428141
-0.17521752175217475,-0.013271664286081833
-0.17481748174817469,-0.013855114309675653
-0.17441744174417373,-0.014437230733212632
-0.17401740174017366,-0.015018013556689466
-0.1736173617361736,-0.01559746278010852
-0.17321732173217264,-0.01617557840346903
-0.17281728172817257,-0.016752360426770353
-0.1724172417241725,-0.017327808850013275
-0.17201720172017154,-0.017901923673199118
-0.17161716171617147,-0.01847470489632517
-0.1712171217121714,-0.01904615251939255
-0.17081708170817045,-0.019616266542403407
-0.17041704170417038,-0.020185046965354645
-0.17001700170016942,-0.02075249378824842
-0.16961696169616935,-0.0213186070110835
-0.1692169216921693,-0.021883386633860122
-0.16881688168816833,-0.02244683265657922
-0.16841684168416826,-0.023008945079239472
-0.1680168016801682,-0.02356972390184176
-0.16761676167616724,-0.02412916912438668
-0.16721672167216717,-0.024687280746872736
-0.1668166816681662,-0.025244058769302122
-0.16641664166416614,-0.025799503191671985
-0.16601660166016607,-0.026353614013984148
-0.16561656165616512,-0.02690639123623944
-0.16521652165216505,-0.027457834858435937
-0.16481648164816498,-0.0280079448805746
-0.16441644164416402,-0.02855672130265645
-0.16401640164016396,-0.029104164124679584
-0.163616361636163,-0.02965027334664568
-0.16321632163216293,-0.030195048968553344
-0.16281628162816286,-0.03073849099040336
-0.1624162416241619,-0.0312805994121966
-0.16201620162016184,-0.03182137423393111
-0.16161616161616177,-0.03236081545560822
-0.1612161216121608,-0.03289892307722857
-0.16081608160816074,-0.033435697098790754
-0.1604160416041598,-0.03397113752029618
-0.16001600160015972,-0.034505244341743214
-0.15961596159615965,-0.03503801756313336
-0.1592159215921587,-0.035569457184466274
-0.15881588158815862,-0.03609956320574109
-0.15841584158415856,-0.03662833562695873
-0.1580158015801576,-0.037155774448119995
-0.15761576157615753,-0.03768187966922283
-0.15721572157215657,-0.03820665129026942
-0.1568156815681565,-0.03873008931125811
-0.15641564156415644,-0.0392521937321897
-0.15601560156015548,-0.03977296455306431
-0.1556155615561554,-0.04029240177388169
-0.15521552155215534,-0.040810505394641795
-0.1548154815481544,-0.04132727541534554
-0.15441544154415432,-0.041842711835991316
-0.15401540154015336,-0.04235681465658093
-0.1536153615361533,-0.042869583877113156
-0.15321532153215323,-0.043381019497588234
-0.15281528152815227,-0.04389112151800674
-0.1524152415241522,-0.04439988993836818
-0.15201520152015213,-0.04490732475867246
-0.15161516151615118,-0.04541342597892101
-0.1512151215121511,-0.045918193599111326
-0.15081508150815015,-0.046421627619246196
-0.15041504150415008,-0.04692372803932337
-0.15001500150015,-0.04742449485934396
-0.14961496149614906,-0.04792392807930833
-0.149214921492149,-0.04842202769921537
-0.14881488148814892,-0.048918793719066093
-0.14841484148414796,-0.04941422613886039
-0.1480148014801479,-0.049908324958597865
-0.14761476147614694,-0.05040109017827954
-0.14721472147214687,-0.050892521797903226
-0.1468146814681468,-0.05138261981747094
-0.14641464146414584,-0.051871384236983266
-0.14601460146014578,-0.05235881505643794
-0.1456145614561457,-0.05284491227583627
-0.14521452145214475,-0.05332967589517947
-0.14481448144814468,-0.05381310591446495
-0.14441444144414373,-0.05429520233369489
-0.14401440144014366,-0.05477596515286825
-0.1436143614361436,-0.05525539437198462
-0.14321432143214263,-0.05573348999104601
-0.14281428142814256,-0.056210252010050255
-0.1424142414241425,-0.0566856804289984
-0.14201420142014154,-0.05715977524789121
-0.14161416141614147,-0.05763253646672688
-0.14121412141214051,-0.058103964085507206
-0.14081408140814045,-0.05857405810423076
-0.14041404140414038,-0.05904281852289806
-0.14001400140013942,-0.0595102453415106
-0.13961396139613935,-0.059976338560065824
-0.13921392139213928,-0.06044109817856541
-0.13881388138813833,-0.060904524197009646
-0.13841384138413826,-0.06136661661539698
-0.1380138013801382,-0.06182737543372865
-0.13761376137613723,-0.06228680065200557
-0.13721372137213717,-0.06274489227022509
-0.1368136813681362,-0.06320165028839021
-0.13641364136413614,-0.06365707470649862
-0.13601360136013607,-0.06411116552455058
-0.13561356135613511,-0.0645639227425484
-0.13521352135213505,-0.06501534636048947
-0.13481348134813498,-0.06546543637837485
-0.13441344134413402,-0.06591419279620524
-0.13401340134013395,-0.06636161561397891
-0.133613361336133,-0.06680770483169822
-0.13321332133213293,-0.0672524604493611
-0.13281328132813286,-0.067695882466968
-0.1324132413241319,-0.0681379708845205
-0.13201320132013183,-0.06857872570201645
-0.13161316131613177,-0.06901814691945697
-0.1312131213121308,-0.06945623453684262
-0.13081308130813074,-0.06989298855417236
-0.13041304130412978,-0.07032840897144745
-0.13001300130012972,-0.07076249578866607
-0.12961296129612965,-0.07119524900582959
-0.1292129212921287,-0.07162666862293823
-0.12881288128812862,-0.07205675463999076
-0.12841284128412855,-0.07248550705698803
-0.1280128012801276,-0.07291292587393093
-0.12761276127612753,-0.0733390110908177
-0.12721272127212657,-0.07376376270764978
-0.1268126812681265,-0.07418718072442611
-0.12641264126412644,-0.07460926514114732
-0.12601260126012548,-0.07503001595781386
-0.1256125612561254,-0.07544943317442437
-0.12521252125212534,-0.0758675167909803
-0.12481248124812439,-0.07628426680748146
-0.12441244124412432,-0.07669968322392709
-0.12401240124012336,-0.07711376604031793
-0.12361236123612329,-0.07752651525665322
-0.12321232123212322,-0.07793793087293353
-0.12281228122812227,-0.07834801288915957
-0.1224122412241222,-0.07875676130533012
-0.12201220122012213,-0.07916417612144548
-0.12161216121612117,-0.07957025733750642
-0.1212121212121211,-0.0799750049535121
-0.12081208120812015,-0.08037841896946352
-0.12041204120412008,-0.08078049938535906
-0.12001200120012001,-0.08118124620120022
-0.11961196119611905,-0.08158065941698726
-0.11921192119211899,-0.08197873903271817
-0.11881188118811892,-0.08237548504839501
-0.11841184118411796,-0.08277089746401715
-0.11801180118011789,-0.08316497627958475
-0.11761176117611694,-0.08355772149509759
-0.11721172117211687,-0.08394913311055498
-0.1168116811681168,-0.08433921112595841
-0.11641164116411584,-0.08472795554130745
-0.11601160116011577,-0.08511536635660077
-0.1156115611561157,-0.08550144357184036
-0.11521152115211475,-0.08588618718702529
-0.11481148114811468,-0.08626959720215495
-0.11441144114411372,-0.0866516736172314
-0.11401140114011366,-0.08703241643225233
-0.11361136113611359,-0.0874118256472187
-0.11321132113211263,-0.08778990126213118
-0.11281128112811256,-0.08816664327698875
-0.1124112411241125,-0.08854205169179154
-0.11201120112011154,-0.0889161265065407
-0.11161116111611147,-0.08928886772123515
-0.11121112111211051,-0.08966027533587542
-0.11081108110811044,-0.0900303493504609
-0.11041104110411037,-0.09039908976499174
-0.11001100110010942,-0.09076649657946924
-0.10961096109610935,-0.09113256979389192
-0.10921092109210928,-0.09149730940825998
-0.10881088108810832,-0.09186071542257468
-0.10841084108410826,-0.09222278783683413
-0.10801080108010819,-0.09258352665103958
-0.10761076107610723,-0.09294293186519155
-0.10721072107210716,-0.09330100347928881
-0.1068106810681062,-0.09365774149333181
-0.10641064106410614,-0.09401314590732103
-0.10601060106010607,-0.09436721672125531
-0.10561056105610511,-0.0947199539351367
-0.10521052105210504,-0.09507135754896306
-0.10481048104810498,-0.09542142756273538
-0.10441044104410402,-0.09577016397645458
-0.10401040104010395,-0.09611756679011864
-0.103610361036103,-0.09646363600372922
-0.10321032103210293,-0.0968083716172859
-0.10281028102810286,-0.09715177363078804
-0.1024102410241019,-0.09749384204423678
-0.10201020102010183,-0.09783457685763147
-0.10161016101610176,-0.09817397807097193
-0.1012101210121008,-0.09851204568425857
-0.10081008100810074,-0.09884877969749108
-0.10041004100409978,-0.09918418011067079
-0.10001000100009971,-0.09951824692379563
-0.09960996099609964,-0.09985098013686652
-0.09920992099209869,-0.10018237974988448
-0.09880988098809862,-0.1005124457628479
-0.09840984098409855,-0.10084117817575762
-0.0980098009800976,-0.10116857698861433
-0.09760976097609753,-0.10149464220141627
-0.09720972097209657,-0.10181937381416509
-0.0968096809680965,-0.10214277182685995
-0.09640964096409643,-0.10246483623950078
-0.09600960096009548,-0.10278556705208873
-0.09560956095609541,-0.10310496426462237
-0.09520952095209534,-0.10342302787710268
-0.09480948094809438,-0.1037397578895295
-0.09440944094409431,-0.10405515430190229
-0.09400940094009336,-0.104369217114222
-0.09360936093609329,-0.10468194632648771
-0.09320932093209322,-0.10499334193869944
-0.09280928092809226,-0.10530340395085867
-0.0924092409240922,-0.10561213236296392
-0.09200920092009213,-0.10591952717501506
-0.09160916091609117,-0.10622558838701376
-0.0912091209120911,-0.10653031599895825
-0.09080908090809015,-0.10683371001084953
-0.09040904090409008,-0.1071357704226869
-0.09000900090009001,-0.10743649723447143
-0.08960896089608905,-0.10773589044620262
-0.08920892089208898,-0.10803395005787989
-0.08880888088808891,-0.10833067606950378
-0.08840884088408796,-0.10862606848107488
-0.08800880088008789,-0.1089201272925921
-0.08760876087608693,-0.10921285250405638
-0.08720872087208686,-0.10950424411546689
-0.0868086808680868,-0.10979430212682421
-0.08640864086408584,-0.11008302653812851
-0.08600860086008577,-0.1103704173493793
-0.0856085608560857,-0.11065647456057635
-0.08520852085208475,-0.11094119817172113
-0.08480848084808468,-0.1112245881828119
-0.08440844084408372,-0.11150664459385026
-0.08400840084008365,-0.11178736740483494
-0.08360836083608358,-0.11206675661576591
-0.08320832083208263,-0.11234481222664446
-0.08280828082808256,-0.11262153423746946
-0.08240824082408249,-0.11289692264824137
-0.08200820082008153,-0.11317097745896045
-0.08160816081608147,-0.11344369866962602
-0.08120812081208051,-0.11371508628023881
-0.08080808080808044,-0.11398514029079826
-0.08040804080408037,-0.1142538607013045
-0.08000800080007942,-0.1145212475117583
-0.07960796079607935,-0.11478730072215836
-0.07920792079207928,-0.1150520203325055
-0.07880788078807832,-0.11531540634280019
-0.07840784078407825,-0.11557745875304103
-0.07800780078007818,-0.11583817756322969
-0.07760776077607723,-0.11609756277336473
-0.07720772077207716,-0.11635561438344716
-0.0768076807680762,-0.11661233239347708
-0.07640764076407613,-0.11686771680345338
-0.07600760076007607,-0.11712176761337639
-0.07560756075607511,-0.11737448482324743
-0.07520752075207504,-0.11762586843306458
-0.07480748074807497,-0.11787591844282942
-0.07440744074407402,-0.11812463485254195
-0.07400740074007395,-0.11837201766220093
-0.07360736073607299,-0.1186180668718072
-0.07320732073207292,-0.11886278248136045
-0.07280728072807285,-0.11910616449086069
-0.0724072407240719,-0.11934821290030882
-0.07200720072007183,-0.11958892770970393
-0.07160716071607176,-0.11982830891904585
-0.0712071207120708,-0.12006635652833562
-0.07080708070807074,-0.1203030705375721
-0.07040704070406978,-0.12053845094675632
-0.07000700070006971,-0.12077249775588703
-0.06960696069606964,-0.12100521096496576
-0.06920692069206869,-0.12123659057399155
-0.06880688068806862,-0.12146663658296451
-0.06840684068406855,-0.12169534899188461
-0.06800680068006759,-0.1219227278007529
-0.06760676067606752,-0.1221487730095674
-0.06720672067206657,-0.12237348461832993
-0.0668066806680665,-0.12259686262703946
-0.06640664066406643,-0.1228189070356967
-0.06600660066006547,-0.12303961784430117
-0.0656065606560654,-0.123258995052853
-0.06520652065206534,-0.12347703866135212
-0.06480648064806438,-0.12369374866979885
-0.06440644064406431,-0.12390912507819293
-0.06400640064006335,-0.12412316788653466
-0.06360636063606329,-0.12433587709482358
-0.06320632063206322,-0.1245472527030601
-0.06280628062806226,-0.12475729471124435
-0.06240624062406219,-0.1249660031193757
-0.062006200620062124,-0.12517337792745437
-0.06160616061606117,-0.12537941913548084
-0.0612061206120611,-0.12558412674345462
-0.06080608060806014,-0.12578750075137626
-0.060406040604060074,-0.12598954115924496
-0.060006000600060005,-0.12619024796706166
-0.05960596059605905,-0.12638962117482574
-0.05920592059205898,-0.1265876607825374
-0.05880588058805891,-0.12678436679019633
-0.058405840584057955,-0.12697973919780348
-0.05800580058005789,-0.12717377800535748
-0.05760576057605693,-0.12736648321285995
-0.05720572057205686,-0.12755785482030962
-0.05680568056805679,-0.1277478928277068
-0.05640564056405584,-0.12793659723505174
-0.05600560056005577,-0.12812396804234416
-0.0556055605560557,-0.12831000524958444
-0.05520552055205474,-0.12849470885677214
-0.054805480548054675,-0.12867807886390734
-0.05440544054405372,-0.128860115270991
-0.05400540054005365,-0.1290408180780217
-0.05360536053605358,-0.1292201872850004
-0.053205320532052625,-0.12939822289192662
-0.052805280528052556,-0.12957492489880054
-0.05240524052405249,-0.12975029330562202
-0.05200520052005153,-0.12992432811239193
-0.05160516051605146,-0.1300970293191089
-0.051205120512050506,-0.13026839692577402
-0.05080508050805044,-0.13043843093238683
-0.05040504050405037,-0.13060713133894697
-0.05000500050004941,-0.13077449814545572
-0.049604960496049344,-0.13094053135191153
-0.049204920492049276,-0.13110523095831542
-0.04880488048804832,-0.13126859696466722
-0.04840484048404825,-0.1314306293709666
-0.04800480048004818,-0.13159132817721395
-0.047604760476047225,-0.13175069338340936
-0.04720472047204716,-0.13190872498955225
-0.0468046804680462,-0.1320654229956434
-0.04640464046404613,-0.13222078740168194
-0.04600460046004606,-0.13237481820766853
-0.04560456045604511,-0.13252751541360316
-0.04520452045204504,-0.1326788790194853
-0.04480448044804497,-0.13282890902531524
-0.04440444044404401,-0.13297760543109338
-0.044004400440043945,-0.13312496823681963
-0.04360436043604299,-0.1332709974424934
-0.04320432043204292,-0.13341569304811546
-0.04280428042804285,-0.1335590550536851
-0.042404240424041895,-0.13370108345920292
-0.042004200420041826,-0.13384177826466845
-0.04160416041604176,-0.13398113947008192
-0.0412041204120408,-0.13411916707544355
-0.04080408040804073,-0.13425586108075277
-0.040404040404039776,-0.13439122148601054
-0.04000400040003971,-0.13452524829121582
-0.03960396039603964,-0.13465794149636928
-0.03920392039203868,-0.1347893011014712
-0.038803880388038614,-0.1349193271065204
-0.038403840384038546,-0.13504801951151746
-0.03800380038003759,-0.13517537831646312
-0.03760376037603752,-0.13530140352135647
-0.037203720372036564,-0.13542609512619788
-0.036803680368036495,-0.1355494531309872
-0.03640364036403643,-0.13567147753572473
-0.03600360036003547,-0.13579216834041022
-0.0356035603560354,-0.1359115255450438
-0.035203520352035333,-0.1360295491496253
-0.03480348034803438,-0.13614623915415505
-0.03440344034403431,-0.1362615955586326
-0.03400340034003335,-0.1363756183630589
-0.03360336033603328,-0.13648830756743283
-0.033203320332033215,-0.13659966317175468
-0.03280328032803226,-0.13670968517602508
-0.03240324032403219,-0.13681837358024324
-0.03200320032003212,-0.136925728384409
-0.031603160316031165,-0.13703174958852385
-0.031203120312031096,-0.1371364371925862
-0.03080308030803014,-0.1372397911965968
-0.03040304030403007,-0.13734181160055564
-0.030003000300030003,-0.13744249840446174
-0.029602960296029046,-0.1375418516083173
-0.029202920292028978,-0.13763987121212035
-0.02880288028802891,-0.13773655721587127
-0.028402840284027953,-0.13783190961957084
-0.028002800280027884,-0.1379259284232182
-0.027602760276026927,-0.1380186136268138
-0.02720272027202686,-0.1381099652303576
-0.02680268026802679,-0.13819998323384977
-0.026402640264025834,-0.13828866763729
-0.026002600260025766,-0.13837601844067832
-0.025602560256025697,-0.1384620356440146
-0.02520252025202474,-0.13854671924729917
-0.024802480248024672,-0.13863006925053226
-0.024402440244023715,-0.13871208565371337
-0.024002400240023647,-0.13879276845684255
-0.02360236023602358,-0.13887211765991997
-0.023202320232022622,-0.13895013326294575
-0.022802280228022553,-0.13902681526591948
-0.022402240224022485,-0.13910216366884154
-0.02200220022002153,-0.13917617847171163
-0.02160216021602146,-0.13924885967453013
-0.021202120212020503,-0.13932020727729685
-0.020802080208020435,-0.13939022128001138
-0.020402040204020366,-0.1394589016826752
-0.02000200020001941,-0.1395262484852865
-0.01960196019601934,-0.13959226168784603
-0.019201920192019273,-0.1396569412903538
-0.018801880188018316,-0.13972028729280997
-0.018401840184018248,-0.1397822996952142
-0.01800180018001818,-0.139842978497567
-0.017601760176017223,-0.13990232369986766
-0.017201720172017154,-0.13996033530211696
-0.016801680168016198,-0.14001701330431426
-0.01640164016401613,-0.14007235770645962
-0.01600160016001606,-0.14012636850855367
-0.015601560156015104,-0.1401790457105957
-0.015201520152015036,-0.1402303893125859
-0.014801480148014967,-0.14028039931452485
-0.01440144014401401,-0.14032907571641196
-0.014001400140013942,-0.14037641851824692
-0.013601360136012985,-0.14042242772003036
-0.013201320132012917,-0.14046710332176224
-0.012801280128012849,-0.1405104453234424
-0.012401240124011892,-0.1405524537250707
-0.012001200120011823,-0.14059312852664727
-0.011601160116011755,-0.1406324697281721
-0.011201120112010798,-0.14067047732964533
-0.01080108010801073,-0.14070715133106684
-0.010401040104009773,-0.14074249173243666
-0.010001000100009705,-0.14077649853375468
-0.009600960096009636,-0.14080917173502114
-0.00920092009200868,-0.14084051133623587
-0.008800880088008611,-0.14087051733739886
-0.008400840084008543,-0.14089918973850976
-0.008000800080007586,-0.14092652853956955
-0.007600760076007518,-0.14095253374057737
-0.007200720072006561,-0.1409772053415338
-0.006800680068006493,-0.14100054334243814
-0.006400640064006424,-0.14102254774329073
-0.006000600060005468,-0.14104321854409188
-0.005600560056005399,-0.14106255574484142
-0.005200520052005331,-0.14108055934553912
-0.004800480048004374,-0.14109722934618518
-0.004400440044004306,-0.14111256574677966
-0.004000400040003349,-0.14112656854732242
-0.0036003600360032806,-0.14113923774781315
-0.003200320032003212,-0.14115057334825248
-0.0028002800280022555,-0.14116057534864002
-0.002400240024002187,-0.14116924374897638
-0.0020002000200021186,-0.1411765785492602
-0.001600160016001162,-0.14118257974949316
-0.0012001200120010935,-0.14118724734967397
-0.0008000800080001369,-0.14119058134980286
-0.00040004000400006845,-0.14119258174988059
0.0,-0.14119324854990623
0.00040004000400095663,-0.14119258174988059
0.0008000800080019133,-0.14119058134980286
0.0012001200120010935,-0.14118724734967378
0.0016001600160020502,-0.14118257974949297
0.002000200020003007,-0.1411765785492602
0.002400240024002187,-0.1411692437489762
0.0028002800280031437,-0.14116057534864002
0.0032003200320041003,-0.14115057334825268
0.0036003600360032806,-0.14113923774781334
0.004000400040004237,-0.14112656854732242
0.004400440044005194,-0.14111256574677986
0.004800480048004374,-0.14109722934618518
0.005200520052005331,-0.14108055934553912
0.005600560056006287,-0.1410625557448416
0.006000600060005468,-0.14104321854409188
0.006400640064006424,-0.14102254774329073
0.006800680068007381,-0.14100054334243814
0.0072007200720083375,-0.14097720534153343
0.007600760076007518,-0.14095253374057737
0.008000800080008474,-0.14092652853956975
0.008400840084009431,-0.14089918973850993
0.008800880088008611,-0.14087051733739886
0.009200920092009568,-0.14084051133623587
0.009600960096010525,-0.14080917173502097
0.010001000100009705,-0.14077649853375468
0.010401040104010661,-0.14074249173243666
0.010801080108011618,-0.14070715133106684
0.011201120112010798,-0.14067047732964513
0.011601160116011755,-0.1406324697281719
0.012001200120012712,-0.14059312852664707
0.012401240124011892,-0.1405524537250707
0.012801280128012849,-0.1405104453234424
0.013201320132013805,-0.14046710332176224
0.013601360136012985,-0.14042242772003036
0.014001400140013942,-0.14037641851824711
0.014401440144014899,-0.14032907571641196
0.014801480148015855,-0.14028039931452466
0.015201520152015036,-0.1402303893125859
0.015601560156015992,-0.1401790457105957
0.01600160016001695,-0.14012636850855348
0.01640164016401613,-0.14007235770645982
0.016801680168017086,-0.14001701330431388
0.017201720172018042,-0.13996033530211696
0.017601760176017223,-0.13990232369986766
0.01800180018001818,-0.1398429784975668
0.018401840184019136,-0.1397822996952142
0.018801880188018316,-0.13972028729280997
0.019201920192019273,-0.139656941290354
0.01960196019602023,-0.13959226168784583
0.02000200020001941,-0.1395262484852867
0.020402040204020366,-0.139458901682675
0.020802080208021323,-0.13939022128001177
0.02120212021202228,-0.13932020727729666
0.02160216021602146,-0.13924885967453032
0.022002200220022416,-0.139176178471712
0.022402240224023373,-0.13910216366884134
0.022802280228022553,-0.13902681526591928
0.02320232023202351,-0.13895013326294536
0.023602360236024467,-0.13887211765991977
0.024002400240023647,-0.13879276845684255
0.024402440244024604,-0.13871208565371318
0.02480248024802556,-0.13863006925053226
0.02520252025202474,-0.13854671924729955
0.025602560256025697,-0.1384620356440146
0.026002600260026654,-0.13837601844067776
0.026402640264025834,-0.13828866763729
0.02680268026802679,-0.13819998323384977
0.027202720272027747,-0.1381099652303576
0.027602760276028704,-0.13801861362681342
0.028002800280027884,-0.1379259284232182
0.02840284028402884,-0.13783190961957045
0.028802880288029797,-0.13773655721587108
0.029202920292028978,-0.13763987121212015
0.029602960296029934,-0.13754185160831692
0.03000300030003089,-0.13744249840446193
0.03040304030403007,-0.13734181160055564
0.030803080308031028,-0.1372397911965966
0.031203120312031984,-0.13713643719258561
0.031603160316031165,-0.13703174958852365
0.03200320032003212,-0.1369257283844092
0.03240324032403308,-0.13681837358024285
0.03280328032803226,-0.1367096851760249
0.033203320332033215,-0.13659966317175468
0.03360336033603417,-0.13648830756743244
0.03400340034003513,-0.1363756183630589
0.03440344034403431,-0.1362615955586326
0.034803480348035265,-0.13614623915415525
0.03520352035203622,-0.1360295491496253
0.0356035603560354,-0.1359115255450438
0.03600360036003636,-0.13579216834041002
0.036403640364037315,-0.13567147753572473
0.036803680368036495,-0.1355494531309874
0.03720372037203745,-0.13542609512619827
0.03760376037603841,-0.13530140352135628
0.03800380038003759,-0.13517537831646312
0.038403840384038546,-0.13504801951151746
0.0388038803880395,-0.13491932710652021
0.03920392039203868,-0.1347893011014708
0.03960396039603964,-0.13465794149636967
0.040004000400040596,-0.13452524829121582
0.04040404040404155,-0.13439122148601015
0.04080408040804073,-0.13425586108075294
0.04120412041204169,-0.13411916707544355
0.041604160416042646,-0.13398113947008153
0.042004200420041826,-0.13384177826466864
0.04240424042404278,-0.13370108345920273
0.04280428042804374,-0.1335590550536851
0.04320432043204292,-0.13341569304811546
0.043604360436043876,-0.1332709974424934
0.04400440044004483,-0.13312496823681924
0.04440444044404401,-0.13297760543109358
0.04480448044804497,-0.13282890902531544
0.045204520452045927,-0.1326788790194849
0.04560456045604511,-0.13252751541360316
0.04600460046004606,-0.13237481820766833
0.04640464046404702,-0.13222078740168156
0.0468046804680462,-0.1320654229956434
0.04720472047204716,-0.13190872498955225
0.047604760476048114,-0.13175069338340897
0.04800480048004907,-0.13159132817721375
0.04840484048404825,-0.1314306293709668
0.04880488048804921,-0.13126859696466683
0.049204920492050164,-0.13110523095831503
0.049604960496049344,-0.13094053135191192
0.0500050005000503,-0.13077449814545553
0.05040504050405126,-0.13060713133894677
0.05080508050805044,-0.13043843093238663
0.051205120512051394,-0.13026839692577402
0.05160516051605235,-0.13009702931910871
0.05200520052005153,-0.12992432811239174
0.05240524052405249,-0.12975029330562202
0.052805280528053444,-0.12957492489880035
0.053205320532052625,-0.12939822289192662
0.05360536053605358,-0.1292201872850002
0.05400540054005454,-0.1290408180780213
0.054405440544055494,-0.12886011527099023
0.054805480548054675,-0.12867807886390753
0.05520552055205563,-0.12849470885677175
0.05560556055605659,-0.12831000524958364
0.05600560056005577,-0.12812396804234377
0.056405640564056725,-0.12793659723505155
0.05680568056805768,-0.127747892827706
0.05720572057205686,-0.12755785482030924
0.05760576057605782,-0.12736648321285957
0.058005800580058775,-0.12717377800535729
0.058405840584057955,-0.12697973919780328
0.05880588058805891,-0.12678436679019653
0.05920592059205987,-0.126587660782537
0.05960596059605905,-0.12638962117482555
0.060006000600060005,-0.12619024796706185
0.06040604060406096,-0.12598954115924477
0.06080608060806192,-0.12578750075137587
0.0612061206120611,-0.12558412674345443
0.061606160616062056,-0.12537941913548065
0.06200620062006301,-0.12517337792745376
0.06240624062406219,-0.1249660031193755
0.06280628062806315,-0.12475729471124396
0.0632063206320641,-0.1245472527030597
0.06360636063606329,-0.12433587709482338
0.06400640064006424,-0.12412316788653446
0.0644064406440652,-0.12390912507819254
0.06480648064806438,-0.12369374866979865
0.06520652065206534,-0.12347703866135193
0.06560656065606629,-0.1232589950528526
0.06600660066006547,-0.12303961784430117
0.06640664066406643,-0.1228189070356965
0.06680668066806739,-0.12259686262703907
0.06720672067206834,-0.12237348461832914
0.06760676067606752,-0.1221487730095674
0.06800680068006848,-0.1219227278007523
0.06840684068406944,-0.12169534899188422
0.06880688068806862,-0.12146663658296432
0.06920692069206957,-0.12123659057399135
0.06960696069607053,-0.12100521096496497
0.07000700070006971,-0.12077249775588703
0.07040704070407067,-0.12053845094675572
0.07080708070807162,-0.1203030705375717
0.0712071207120708,-0.12006635652833562
0.07160716071607176,-0.11982830891904585
0.07200720072007272,-0.11958892770970314
0.0724072407240719,-0.11934821290030902
0.07280728072807285,-0.11910616449086088
0.07320732073207381,-0.11886278248136006
0.07360736073607299,-0.11861806687180701
0.07400740074007395,-0.11837201766220053
0.0744074407440749,-0.11812463485254096
0.07480748074807586,-0.11787591844282923
0.07520752075207504,-0.11762586843306458
0.075607560756076,-0.11737448482324664
0.07600760076007695,-0.1171217676133756
0.07640764076407613,-0.11686771680345298
0.07680768076807709,-0.11661233239347629
0.07720772077207805,-0.11635561438344656
0.07760776077607723,-0.11609756277336473
0.07800780078007818,-0.11583817756322909
0.07840784078407914,-0.11557745875304062
0.07880788078807832,-0.11531540634279999
0.07920792079207928,-0.1150520203325053
0.07960796079608023,-0.11478730072215797
0.08000800080007942,-0.1145212475117579
0.08040804080408037,-0.1142538607013043
0.08080808080808133,-0.11398514029079768
0.08120812081208229,-0.11371508628023783
0.08160816081608147,-0.11344369866962602
0.08200820082008242,-0.11317097745895985
0.08240824082408338,-0.11289692264824058
0.08280828082808256,-0.11262153423746926
0.08320832083208352,-0.11234481222664386
0.08360836083608447,-0.11206675661576532
0.08400840084008365,-0.11178736740483475
0.08440844084408461,-0.11150664459384946
0.08480848084808557,-0.1112245881828115
0.08520852085208475,-0.11094119817172113
0.0856085608560857,-0.11065647456057635
0.08600860086008666,-0.1103704173493783
0.08640864086408584,-0.11008302653812832
0.0868086808680868,-0.10979430212682421
0.08720872087208775,-0.10950424411546629
0.08760876087608871,-0.10921285250405519
0.08800880088008789,-0.1089201272925921
0.08840884088408885,-0.10862606848107428
0.0888088808880898,-0.10833067606950318
0.08920892089208898,-0.10803395005787989
0.08960896089608994,-0.10773589044620183
0.0900090009000909,-0.10743649723447064
0.09040904090409008,-0.1071357704226871
0.09080908090809103,-0.10683371001084874
0.09120912091209199,-0.10653031599895746
0.09160916091609117,-0.10622558838701338
0.09200920092009213,-0.10591952717501506
0.09240924092409308,-0.10561213236296292
0.09280928092809226,-0.10530340395085847
0.09320932093209322,-0.10499334193869944
0.09360936093609418,-0.10468194632648671
0.09400940094009513,-0.10436921711422059
0.09440944094409431,-0.1040551543019021
0.09480948094809527,-0.10373975788952869
0.09520952095209623,-0.10342302787710188
0.09560956095609541,-0.10310496426462218
0.09600960096009636,-0.10278556705208813
0.09640964096409732,-0.10246483623949999
0.0968096809680965,-0.10214277182685995
0.09720972097209746,-0.10181937381416449
0.09760976097609841,-0.10149464220141527
0.0980098009800976,-0.10116857698861392
0.09840984098409855,-0.10084117817575743
0.09880988098809951,-0.10051244576284729
0.09920992099209869,-0.10018237974988448
0.09960996099609964,-0.09985098013686612
0.1000100010001006,-0.09951824692379461
0.10041004100410156,-0.09918418011066939
0.10081008100810074,-0.09884877969749128
0.1012101210121017,-0.09851204568425757
0.10161016101610265,-0.09817397807097093
0.10201020102010183,-0.09783457685763107
0.10241024102410279,-0.09749384204423597
0.10281028102810374,-0.09715177363078724
0.10321032103210293,-0.09680837161728549
0.10361036103610388,-0.09646363600372901
0.10401040104010484,-0.09611756679011783
0.10441044104410402,-0.09577016397645417
0.10481048104810498,-0.09542142756273497
0.10521052105210593,-0.09507135754896245
0.10561056105610511,-0.09471995393513649
0.10601060106010607,-0.0943672167212551
0.10641064106410703,-0.09401314590732023
0.1068106810681062,-0.09365774149333222
0.10721072107210716,-0.09330100347928881
0.10761076107610812,-0.09294293186519054
0.10801080108010908,-0.09258352665103878
0.10841084108410826,-0.09222278783683413
0.10881088108810921,-0.09186071542257387
0.10921092109211017,-0.09149730940825977
0.10961096109610935,-0.09113256979389192
0.1100110011001103,-0.09076649657946842
0.11041104110411126,-0.09039908976499132
0.11081108110811044,-0.0900303493504607
0.1112111211121114,-0.08966027533587462
0.11161116111611236,-0.08928886772123434
0.11201120112011154,-0.0889161265065407
0.1124112411241125,-0.08854205169179154
0.11281128112811345,-0.08816664327698774
0.11321132113211263,-0.08778990126213118
0.11361136113611359,-0.08741182564721849
0.11401140114011454,-0.0870324164322513
0.1144114411441155,-0.08665167361722997
0.11481148114811468,-0.08626959720215474
0.11521152115211564,-0.08588618718702447
0.1156115611561166,-0.08550144357183914
0.11601160116011577,-0.08511536635660077
0.11641164116411673,-0.08472795554130623
0.11681168116811769,-0.08433921112595717
0.11721172117211687,-0.08394913311055519
0.11761176117611782,-0.08355772149509656
0.11801180118011878,-0.08316497627958372
0.11841184118411796,-0.08277089746401715
0.11881188118811892,-0.08237548504839459
0.11921192119211987,-0.08197873903271756
0.11961196119611905,-0.08158065941698706
0.12001200120012001,-0.0811812462011998
0.12041204120412097,-0.08078049938535843
0.12081208120812192,-0.08037841896946188
0.1212121212121211,-0.0799750049535119
0.12161216121612206,-0.0795702573375058
0.12201220122012302,-0.07916417612144425
0.1224122412241222,-0.07875676130532991
0.12281228122812315,-0.07834801288915896
0.12321232123212411,-0.07793793087293271
0.12361236123612329,-0.07752651525665322
0.12401240124012425,-0.0771137660403169
0.1244124412441252,-0.07669968322392606
0.12481248124812439,-0.07628426680748146
0.12521252125212534,-0.0758675167909801
0.1256125612561263,-0.07544943317442375
0.12601260126012548,-0.07503001595781365
0.12641264126412644,-0.07460926514114712
0.1268126812681274,-0.07418718072442548
0.12721272127212835,-0.07376376270764833
0.12761276127612753,-0.0733390110908175
0.12801280128012849,-0.0729129258739301
0.12841284128412944,-0.07248550705698742
0.12881288128812862,-0.07205675463999055
0.12921292129212958,-0.07162666862293719
0.12961296129613054,-0.07119524900582876
0.13001300130012972,-0.07076249578866586
0.13041304130413067,-0.0703284089714464
0.13081308130813163,-0.06989298855417174
0.1312131213121308,-0.06945623453684262
0.13161316131613177,-0.06901814691945655
0.13201320132013272,-0.06857872570201562
0.1324132413241319,-0.06813797088452009
0.13281328132813286,-0.067695882466968
0.13321332133213382,-0.06725246044935985
0.133613361336133,-0.0668077048316978
0.13401340134013395,-0.0663616156139787
0.1344134413441349,-0.0659141927962042
0.13481348134813587,-0.06546543637837401
0.13521352135213505,-0.06501534636048906
0.135613561356136,-0.06456392274254756
0.13601360136013696,-0.06411116552454975
0.13641364136413614,-0.0636570747064982
0.1368136813681371,-0.06320165028838957
0.13721372137213805,-0.06274489227022426
0.13761376137613723,-0.06228680065200536
0.1380138013801382,-0.06182737543372865
0.13841384138413915,-0.061366616615396566
0.13881388138813833,-0.06090452419700944
0.13921392139213928,-0.06044109817856541
0.13961396139614024,-0.05997633856006519
0.14001400140013942,-0.05951024534151081
0.14041404140414038,-0.05904281852289806
0.14081408140814133,-0.05857405810422971
0.1412141214121423,-0.05810396408550553
0.14161416141614147,-0.05763253646672646
0.14201420142014243,-0.05715977524789037
0.14241424142414338,-0.05668568042899756
0.14281428142814256,-0.056210252010050255
0.14321432143214352,-0.055733489991045174
0.14361436143614448,-0.05525539437198378
0.14401440144014366,-0.054775965152868034
0.14441444144414461,-0.05429520233369426
0.14481448144814557,-0.05381310591446389
0.14521452145214475,-0.053329675895179264
0.1456145614561457,-0.052844912275836486
0.14601460146014666,-0.052358815056436886
0.14641464146414584,-0.05187138423698306
0.1468146814681468,-0.05138261981747116
0.14721472147214776,-0.050892521797902386
0.14761476147614871,-0.05040109017827743
0.1480148014801479,-0.04990832495859766
0.14841484148414885,-0.04941422613885955
0.1488148814881498,-0.04891879371906504
0.149214921492149,-0.04842202769921537
0.14961496149614995,-0.04792392807930727
0.1500150015001509,-0.047424494859343115
0.15041504150415008,-0.04692372803932316
0.15081508150815104,-0.046421627619245134
0.151215121512152,-0.04591819359911047
0.15161516151615118,-0.04541342597892101
0.15201520152015213,-0.04490732475867246
0.1524152415241531,-0.04439988993836733
0.15281528152815227,-0.043891121518006955
0.15321532153215323,-0.043381019497588234
0.15361536153615418,-0.04286958387711188
0.15401540154015514,-0.04235681465657922
0.15441544154415432,-0.0418427118359911
0.15481548154815528,-0.04132727541534426
0.15521552155215623,-0.040810505394640734
0.1556155615561554,-0.04029240177388148
0.15601560156015637,-0.03977296455306367
0.15641564156415733,-0.039252193732188426
0.1568156815681565,-0.03873008931125811
0.15721572157215746,-0.03820665129026857
0.15761576157615842,-0.03768187966922198
0.1580158015801576,-0.03715577444811978
0.15841584158415856,-0.03662833562695852
0.1588158815881595,-0.03609956320574024
0.1592159215921587,-0.03556945718446606
0.15961596159615965,-0.03503801756313314
0.1600160016001606,-0.03450524434174236
0.16041604160416156,-0.03397113752029425
0.16081608160816074,-0.033435697098790754
0.1612161216121617,-0.03289892307722792
0.16161616161616266,-0.03236081545560736
0.16201620162016184,-0.03182137423393111
0.1624162416241628,-0.03128059941219574
0.16281628162816375,-0.03073849099040207
0.16321632163216293,-0.030195048968552914
0.1636163616361639,-0.029650273346644603
0.16401640164016484,-0.029104164124678505
0.16441644164416402,-0.02855672130265645
0.16481648164816498,-0.0280079448805746
0.16521652165216594,-0.027457834858434855
0.16561656165616512,-0.026906391236239224
0.16601660166016607,-0.026353614013984367
0.16641664166416703,-0.025799503191670903
0.1668166816681662,-0.025244058769301688
0.16721672167216717,-0.02468728074687252
0.16761676167616812,-0.024129169124385598
0.16801680168016908,-0.023569723901840457
0.16841684168416826,-0.023008945079239257
0.16881688168816922,-0.022446832656578136
0.16921692169217017,-0.021883386633858817
0.16961696169616935,-0.021318607011083065
0.1700170017001703,-0.02075249378824755
0.17041704170417127,-0.020185046965353778
0.17081708170817045,-0.01961626654240319
0.1712171217121714,-0.01904615251939255
0.17161716171617236,-0.018474704896324298
0.17201720172017154,-0.017901923673198684
0.1724172417241725,-0.01732780885001306
0.17281728172817346,-0.016752360426769263
0.17321732173217264,-0.01617557840346903
0.1736173617361736,-0.015597462780108083
0.17401740174017455,-0.015018013556688591
0.1744174417441755,-0.014437230733210661
0.17481748174817469,-0.01385511430967609
0.17521752175217564,-0.013271664286080736
0.1756175617561766,-0.012686880662426606
0.17601760176017578,-0.012100763438716232
0.17641764176417674,-0.011513312614945061
0.1768176817681777,-0.010924528191115132
0.17721772177217687,-0.010334410167227933
0.17761776177617783,-0.009742958543280323
0.17801780178017879,-0.009150173319273874
0.17841784178417797,-0.008556054495210602
0.17881788178817892,-0.007960602071085827
0.17921792179217988,-0.00736381604690263
0.17961796179617906,-0.006765696422661874
0.18001800180018002,-0.006166243198360822
0.18041804180418097,-0.005565456373999916
0.18081808180818193,-0.004963335949580539
0.1812181218121811,-0.004359881925103661
0.18161816181618207,-0.0037550943005658284
0.18201820182018302,-0.0031489730759686665
0.1824182418241822,-0.0025415182513137866
0.18281828182818316,-0.0019327298265983646
0.18321832183218412,-0.0013226078018235652
0.1836183618361833,-0.0007111521769908062
0.18401840184018425,-9.836295209712733e-05
0.1844184418441852,0.0005157598728560085
0.1848184818481844,0.001131216297866988
0.18521852185218535,0.0017480063229391067
0.1856185618561863,0.0023661299480713946
0.18601860186018548,0.0029855871732604226
0.18641864186418644,0.003606377998511692
0.1868186818681874,0.004228502423822069
0.18721872187218835,0.004851960449192824
0.18761876187618753,0.005476752074621175
0.1880188018801885,0.006102877300110879
0.18841884188418945,0.00673033612566018
0.18881888188818863,0.007359128551268037
0.18921892189218958,0.007989254576937799
0.18961896189619054,0.008620714202667116
0.19001900190018972,0.009253507428454707
0.19041904190419068,0.00988763425430393
0.19081908190819163,0.010523094680213639
0.19121912191219081,0.011159888706181044
0.19161916191619177,0.011798016332210743
0.19201920192019273,0.012437477558300282
0.1924192419241919,0.013078272384448046
0.19281928192819286,0.01372040081065859
0.19321932193219382,0.01436386283692904
0.193619361936193,0.01500865846325778
0.19401940194019396,0.01565478768964864
0.19441944194419492,0.016302250516100195
0.19481948194819587,0.01695104694261252
0.19521952195219505,0.01760117696918292
0.195619561956196,0.018252640595815613
0.19601960196019697,0.018905437822509294
0.19641964196419615,0.0195595686492613
0.1968196819681971,0.020215033076076184
0.19721972197219806,0.02087183110295164
0.19761976197619724,0.021529962729885617
0.1980198019801982,0.022189427956882387
0.19841984198419915,0.02285022678394026
0.19881988198819833,0.023512359211056762
0.1992199219921993,0.02417582523823605
0.19961996199620025,0.024840624865476512
0.20002000200019943,0.02550675809277521
0.20042004200420038,0.026174224920137504
0.20082008200820134,0.02684302534756083
0.2012201220122023,0.027513159375045546
0.20162016201620148,0.028184627002588912
0.20202020202020243,0.028857428230195537
0.2024202420242034,0.029531563057863575
0.20282028202820257,0.03020703148559012
0.20322032203220353,0.030883833513380612
0.20362036203620448,0.03156196914123227
0.20402040204020366,0.03224143836914301
0.20442044204420462,0.03292224119711758
0.20482048204820558,0.03360437762515353
0.20522052205220476,0.03428784765324884
0.2056205620562057,0.03497265128140797
0.20602060206020667,0.035658788509628565
0.20642064206420585,0.03634625933790834
0.2068206820682068,0.03703506376625255
0.20722072207220776,0.037725201794658
0.20762076207620872,0.03841667342312536
0.2080208020802079,0.03910947865165211
0.20842084208420886,0.03980361748024293
0.2088208820882098,0.040499089908895836
0.209220922092209,0.04119589593760851
0.20962096209620995,0.0418940355663851
0.2100210021002109,0.04259350879522398
0.2104210421042101,0.04329431562412264
0.21082108210821104,0.04399645605308528
0.211221122112212,0.04469993008211055
0.21162116211621118,0.04540473771119564
0.21202120212021214,0.046110878940345254
0.2124212421242131,0.04681835376955691
0.21282128212821227,0.04752716219882888
0.21322132213221323,0.04823730422816531
0.2136213621362142,0.04894877985756407
0.21402140214021514,0.04966158908702541
0.21442144214421432,0.05037573191654704
0.21482148214821528,0.0510912083461331
0.21522152215221624,0.05180801837578215
0.21562156215621542,0.05252616200549139
0.21602160216021637,0.05324563923526584
0.21642164216421733,0.05396645006510301
0.2168216821682165,0.05468859449500049
0.21722172217221747,0.05541207252496284
0.21762176217621843,0.05613688415498866
0.2180218021802176,0.05686302938507468
0.21842184218421856,0.05759050821522622
0.21882188218821952,0.05831932064544079
0.2192219221922187,0.0590494666757154
0.21962196219621966,0.05978094630605607
0.2200220022002206,0.06051375953646002
0.22042204220422157,0.061247906366926876
0.22082208220822075,0.061983386797454625
0.2212221222122217,0.06272020082804765
0.22162216221622266,0.06345834845870467
0.22202220222022184,0.06419782968942252
0.2224222422242228,0.06493864452020609
0.22282228222822376,0.06568079295105314
0.22322232223222294,0.06642427498196124
0.2236223622362239,0.06716909061293551
0.22402240224022485,0.06791523984397355
0.22442244224422403,0.06866272267507247
0.224822482248225,0.0694115391062375
0.22522252225222594,0.07016168913746658
0.22562256225622512,0.07091317276875665
0.22602260226022608,0.07166599000011331
0.22642264226422704,0.07242014083153396
0.22682268226822622,0.07317562526301578
0.22722272227222717,0.07393244329456429
0.22762276227622813,0.07469059492617706
0.2280228022802291,0.07545008015785379
0.22842284228422827,0.07621089898959203
0.22882288228822922,0.07697305142139728
0.22922292229223018,0.07773653745326668
0.22962296229622936,0.07850135708519775
0.23002300230023032,0.0792675103171956
0.23042304230423127,0.08003499714925781
0.23082308230823045,0.08080381758138235
0.2312231223122314,0.08157397161357362
0.23162316231623237,0.0823454592458295
0.23202320232023155,0.08311828047814775
0.2324232423242325,0.08389243531053295
0.23282328232823346,0.0846679237429828
0.23322332233223264,0.08544474577549473
0.2336233623362336,0.08622290140807423
0.23402340234023455,0.0870023906407187
0.2344234423442355,0.08778321347342795
0.2348234823482347,0.0885653699061998
0.23522352235223565,0.08934885993903902
0.2356235623562366,0.0901336835719432
0.23602360236023578,0.0909198408049103
0.23642364236423674,0.0917073316379449
0.2368236823682377,0.09249615607104458
0.23722372237223688,0.09328631410420732
0.23762376237623783,0.09407780573743754
0.2380238023802388,0.09487063097073384
0.23842384238423797,0.0956647898040923
0.23882388238823893,0.09646028223751892
0.23922392239223988,0.09725710827101143
0.23962396239623907,0.09805526790456669
0.24002400240024002,0.09885476113819032
0.24042404240424098,0.09965558797187965
0.24082408240824194,0.10045774840563503
0.24122412241224112,0.10126124243945296
0.24162416241624207,0.1020660700733395
0.24202420242024303,0.1028722313072923
0.2424242424242422,0.10367972614130803
0.24282428242824317,0.10448855457539273
0.24322432243224412,0.10529871660954361
0.2436243624362433,0.10611021224375805
0.24402440244024426,0.10692304147804078
0.24442444244424522,0.10773720431239012
0.2448244824482444,0.10855270074680307
0.24522452245224535,0.10936953078128535
0.2456245624562463,0.11018769441583358
0.2460246024602455,0.11100719165044563
0.24642464246424645,0.11182802248512692
0.2468246824682474,0.11265018691987506
0.24722472247224836,0.11347368495468961
0.24762476247624754,0.11429851658956798
0.2480248024802485,0.11512468182451634
0.24842484248424945,0.11595218065953114
0.24882488248824863,0.11678101309460995
0.2492249224922496,0.11761117912975852
0.24962496249625055,0.11844267876497418
0.2500250025002497,0.119275512000254
0.2504250425042507,0.12010967883560364
0.25082508250825164,0.12094517927102066
0.2512251225122508,0.12178201330650186
0.2516251625162518,0.12262018094205322
0.25202520252025273,0.12345968217767156
0.2524252425242519,0.1243005170133548
0.25282528252825287,0.12514268544910806
0.2532253225322538,0.12598618748492915
0.253625362536253,0.12683102312081485
0.25402540254025396,0.12767719235677102
0.2544254425442549,0.12852469519279464
0.2548254825482559,0.12937353162888593
0.25522552255225506,0.1302237016650424
0.255625562556256,0.13107520530126937
0.25602560256025697,0.13192804253756443
0.25642564256425615,0.1327822133739239
0.2568256825682571,0.1336377178103556
0.25722572257225806,0.13449455584685469
0.25762576257625724,0.13535272748341887
0.2580258025802582,0.13621223272005395
0.25842584258425916,0.1370730715567577
0.25882588258825834,0.1379352439935267
0.2592259225922593,0.1387987500303667
0.25962596259626025,0.13966358966727557
0.26002600260025943,0.1405297629042497
0.2604260426042604,0.14139726974129582
0.26082608260826134,0.14226611017841007
0.2612261226122623,0.14313628421559313
0.2616261626162615,0.14400779185284193
0.26202620262026244,0.14488063309016255
0.2624262426242634,0.14575480792755194
0.2628262826282626,0.14663031636500748
0.26322632263226353,0.14750715840253467
0.2636263626362645,0.14838533404013127
0.26402640264026367,0.1492648432777942
0.2644264426442646,0.15014568611552856
0.2648264826482656,0.15102786255333267
0.26522652265226476,0.15191137259120294
0.2656265626562657,0.15279621622914535
0.2660266026602667,0.15368239346715723
0.26642664266426586,0.15456990430523584
0.2668266826682668,0.15545874874338708
0.26722672267226777,0.1563489267816073
0.2676267626762687,0.157240438419898
0.2680268026802679,0.15813328365825496
0.26842684268426886,0.15902746249668487
0.2688268826882698,0.15992297493518445
0.269226922692269,0.16081982097375133
0.26962696269626996,0.1617180006123909
0.2700270027002709,0.1626175138511004
0.2704270427042701,0.16351836068987732
0.27082708270827105,0.16442054112872712
0.271227122712272,0.16532405516764737
0.2716271627162712,0.16622890280663538
0.27202720272027214,0.167135084045696
0.2724272427242731,0.16804259888482734
0.2728272827282723,0.16895144732402662
0.27322732273227324,0.16986162936329882
0.2736273627362742,0.17077314500264157
0.27402740274027515,0.1716859942420556
0.27442744274427433,0.17260017708153697
0.2748274827482753,0.1735156935210926
0.27522752275227624,0.17443254356071897
0.2756275627562754,0.1753507272004136
0.2760276027602764,0.17627024444018133
0.27642764276427734,0.17719109528002094
0.2768276827682765,0.17811327971992866
0.2772277227722775,0.17903679775991013
0.27762776277627843,0.1799616493999636
0.2780278027802776,0.18088783464008532
0.27842784278427857,0.18181535348028102
0.2788278827882795,0.1827442059205488
0.2792279227922787,0.18367439196088448
0.27962796279627966,0.18460591160129539
0.2800280028002806,0.1855387648417781
0.2804280428042816,0.1864729516823319
0.28082808280828075,0.18740847212295508
0.2812281228122817,0.18834532616365296
0.28162816281628267,0.1892835138044228
0.28202820282028185,0.1902230350452619
0.2824282428242828,0.19116388988617608
0.28282828282828376,0.19210607832716248
0.28322832283228294,0.19304960036821747
0.2836283628362839,0.19399445600934917
0.28402840284028485,0.19494064525055235
0.28442844284428404,0.1958881680918252
0.284828482848285,0.19683702453317342
0.28522852285228595,0.1977872145745946
0.28562856285628513,0.19873873821608523
0.2860286028602861,0.19969159545765142
0.28642864286428704,0.20064578629929108
0.2868286828682862,0.20160131074100002
0.2872287228722872,0.20255816878278515
0.28762876287628814,0.2035163604246437
0.2880288028802891,0.2044758856665749
0.2884288428842883,0.20543674450857605
0.28882888288828923,0.2063989369506539
0.2892289228922902,0.2073624629928051
0.28962896289628937,0.20832732263502662
0.2900290029002903,0.20929351587732437
0.2904290429042913,0.21026104271969573
0.29082908290829046,0.21122990316213816
0.2912291229122914,0.21220009720465702
0.2916291629162924,0.2131716248472496
0.29202920292029155,0.21414448608991257
0.2924292429242925,0.21511868093265296
0.29282928292829347,0.2160942093754678
0.29322932293229265,0.21707107141835288
0.2936293629362936,0.21804926706131564
0.29402940294029456,0.2190287963043524
0.2944294429442955,0.2200096591474636
0.2948294829482947,0.2209918555906457
0.29522952295229565,0.22197538563390584
0.2956295629562966,0.22296024927724029
0.2960296029602958,0.2239464465206457
0.29642964296429675,0.22493397736412962
0.2968296829682977,0.22592284180768796
0.2972297229722969,0.2269130398513178
0.29762976297629784,0.22790457149502602
0.2980298029802988,0.22889743673880897
0.298429842984298,0.22989163558266443
0.29882988298829893,0.23088716802659723
0.2992299229922999,0.2318840340706057
0.29962996299629907,0.23288223371468622
0.3000300030003,0.23388176695884536
0.300430043004301,0.23488263380307958
0.30083008300830194,0.23588483424738968
0.3012301230123011,0.23688836829177218
0.3016301630163021,0.23789323593623338
0.30203020302030303,0.23889943718077022
0.3024302430243022,0.23990697202537956
0.30283028302830317,0.24091584047006837
0.3032303230323041,0.24192604251483288
0.3036303630363033,0.24293757815967007
0.30403040304030426,0.2439504474045874
0.3044304430443052,0.24496465024958064
0.3048304830483044,0.24598018669464608
0.30523052305230536,0.2469970567397921
0.3056305630563063,0.2480152603850141
0.3060306030603055,0.24903479763030956
0.30643064306430645,0.2500556684756849
0.3068306830683074,0.2510778729211368
0.30723072307230836,0.2521014109666655
0.30763076307630755,0.25312628261226744
0.3080308030803085,0.25415248785795
0.30843084308430946,0.2551800267037097
0.30883088308830864,0.25620889914954276
0.3092309230923096,0.2572391051954567
0.30963096309631055,0.25827064484144757
0.31003100310030973,0.2593035180875125
0.3104310431043107,0.2603377249336585
0.31083108310831165,0.26137326537988204
0.3112311231123108,0.2624101394261792
0.3116311631163118,0.26344834707255754
0.31203120312031274,0.264487888319014
0.3124312431243119,0.26552876316554475
0.3128312831283129,0.2665709716121568
0.31323132313231383,0.26761451365884686
0.3136313631363148,0.268659389305615
0.31403140314031397,0.26970559855245774
0.3144314431443149,0.27075314139938234
0.3148314831483159,0.2718020178463852
0.31523152315231506,0.27285222789346275
0.315631563156316,0.2739037715406228
0.316031603160317,0.274956648787861
0.31643164316431616,0.2760108596351744
0.3168316831683171,0.2770664040825705
0.31723172317231807,0.2781232821300447
0.31763176317631725,0.2791814937775949
0.3180318031803182,0.2802410390252276
0.31843184318431916,0.2813019178729391
0.31883188318831834,0.282364130320726
0.3192319231923193,0.28342767636859656
0.31963196319632026,0.28449255601654616
0.32003200320031944,0.28555876926457113
0.3204320432043204,0.2866263161126797
0.32083208320832135,0.28769519656086784
0.3212321232123223,0.2887654106091354
0.3216321632163215,0.28983695825747957
0.32203220322032244,0.2909098395059067
0.3224322432243234,0.2919840543544138
0.3228322832283226,0.29305960280299814
0.32323232323232354,0.29413648485166555
0.3236323632363245,0.29521470050041326
0.3240324032403237,0.29629424974923796
0.32443244324432463,0.2973751325981463
0.3248324832483256,0.2984573490471354
0.32523252325232477,0.2995408990962012
0.3256325632563257,0.30062578274535157
0.3260326032603267,0.30171199999458304
0.32643264326432586,0.3027995508438909
0.3268326832683268,0.30388843529328374
0.3272327232723278,0.30497865334275764
0.32763276327632873,0.306070204992313
0.3280328032803279,0.30716309024194516
0.32843284328432887,0.3082573090916627
0.3288328832883298,0.3093528615414619
0.329232923292329,0.3104497475913385
0.32963296329632996,0.3115479672413007
0.3300330033003309,0.31264752049134414
0.3304330433043301,0.3137484073414659
0.33083308330833106,0.31485062779167305
0.331233123312332,0.31595418184196294
0.3316331633163312,0.31705906949232976
0.33203320332033215,0.3181652907427837
0.3324332433243331,0.3192728455933192
0.3328332833283323,0.3203817340439334
0.33323332333233324,0.32149195609463377
0.3336333633363342,0.32260351174541646
0.33403340334033516,0.3237164009962824
0.33443344334433434,0.32483062384722705
0.3348334833483353,0.32594618029825745
0.33523352335233625,0.3270630703493716
0.33563356335633543,0.3281812940005646
0.3360336033603364,0.32930085125184483
0.33643364336433734,0.3304217421032081
0.3368336833683365,0.33154396655465057
0.3372337233723375,0.3326675246061803
0.33763376337633844,0.3337924162577937
0.3380338033803376,0.3349186415094866
0.3384338433843386,0.33604620036126703
0.33883388338833953,0.3371750928131308
0.3392339233923387,0.33830531886507537
0.33963396339633967,0.3394368785171074
0.3400340034003406,0.3405697717692234
0.3404340434043416,0.34170399862142337
0.34083408340834076,0.342839559073704
0.3412341234123417,0.3439764531260728
0.3416341634163427,0.3451146807785258
0.34203420342034185,0.34625424203106
0.3424342434243428,0.3473951368836818
0.34283428342834377,0.3485373653363888
0.34323432343234295,0.34968092738917694
0.3436343634363439,0.35082582304205345
0.34403440344034486,0.3519720522950155
0.34443444344434404,0.35311961514805834
0.344834483448345,0.35426851160119077
0.34523452345234595,0.355418741654408
0.34563456345634513,0.3565703053077073
0.3460346034603461,0.3577232025610956
0.34643464346434705,0.3588774334145696
0.3468346834683462,0.3600329978681254
0.3472347234723472,0.361189895921771
0.34763476347634814,0.36234812757550283
0.3480348034803491,0.36350769282932
0.3484348434843483,0.36466859168321974
0.34883488348834923,0.36583082413721013
0.3492349234923502,0.36699439019128594
0.34963496349634937,0.3681592898454448
0.35003500350035033,0.3693255230996941
0.3504350435043513,0.3704930899540302
0.35083508350835046,0.3716619904084488
0.3512351235123514,0.3728322244629581
0.3516351635163524,0.37400379211755497
0.35203520352035156,0.3751766933722343
0.3524352435243525,0.3763509282270051
0.35283528352835347,0.377526496681863
0.35323532353235265,0.37870339873680436
0.3536353635363536,0.37988163439183775
0.35403540354035457,0.3810612036469579
0.3544354435443555,0.3822421065021658
0.3548354835483547,0.3834243429574578
0.35523552355235566,0.3846079130128415
0.3556355635563566,0.3857928166683135
0.3560356035603558,0.38697905392386944
0.35643564356435675,0.3881666247795176
0.3568356835683577,0.3893555292352539
0.3572357235723569,0.39054576729107493
0.35763576357635785,0.3917373389469885
0.3580358035803588,0.3929302442029904
0.358435843584358,0.3941244830590775
0.35883588358835894,0.3953200555152574
0.3592359235923599,0.39651696157152616
0.3596359635963591,0.3977152012278801
0.36003600360036003,0.3989147744843269
0.360436043604361,0.4001156813408634
0.36083608360836195,0.4013179217974893
0.3612361236123611,0.4025214958542003
0.3616361636163621,0.4037264035110056
0.36203620362036304,0.40493264476790025
0.3624362436243622,0.40614021962488067
0.3628362836283632,0.40734912808195495
0.36323632363236413,0.40855937013911975
0.3636363636363633,0.40977094579637
0.36403640364036427,0.4109838550537154
0.3644364436443652,0.4121980979111511
0.3648364836483644,0.41341367436867305
0.36523652365236536,0.4146305844262896
0.3656365636563663,0.4158488280839969
0.3660366036603655,0.41706840534179124
0.36643664366436646,0.41828931619968035
0.3668366836683674,0.41951156065766093
0.36723672367236837,0.42073513871573226
0.36763676367636755,0.42196005037389095
0.3680368036803685,0.42318629563214544
0.36843684368436946,0.4244138744904912
0.36883688368836864,0.4256427869489249
0.3692369236923696,0.42687303300745394
0.36963696369637056,0.42810461266607486
0.37003700370036974,0.4293375259247844
0.3704370437043707,0.4305717727835894
0.37083708370837165,0.43180735324248687
0.37123712371237083,0.4330442673014725
0.3716371637163718,0.4342825149605549
0.37203720372037274,0.4355220962197297
0.3724372437243719,0.43676301107899335
0.3728372837283729,0.438005259538354
0.37323732373237384,0.4392488415978076
0.3736373637363748,0.44049375725735396
0.374037403740374,0.4417400065169891
0.37443744374437493,0.44298758937672206
0.3748374837483759,0.4442365058365486
0.37523752375237507,0.44548675589646436
0.375637563756376,0.44673833955647746
0.376037603760377,0.4479912568165851
0.37643764376437616,0.4492455076767821
0.3768376837683771,0.4505010921370774
0.3772377237723781,0.45175801019746636
0.37763776377637726,0.4530162618579459
0.3780378037803782,0.4542758471185239
0.37843784378437917,0.4555367659791962
0.37883788378837835,0.4567990184399589
0.3792379237923793,0.45806260450082076
0.37963796379638026,0.45932752416177763
0.38003800380037944,0.4605937774228246
0.3804380438043804,0.4618613642839715
0.38083808380838136,0.46313028474521317
0.3812381238123823,0.46440053880655074
0.3816381638163815,0.4656721264679793
0.38203820382038245,0.4669450477295074
0.3824382438243834,0.4682193025911317
0.3828382838283826,0.4694948910528473
0.38323832383238354,0.47077181311466304
0.3836383638363845,0.4720500687765747
0.3840384038403837,0.4733296580385788
0.38443844384438464,0.4746105809006833
0.3848384838483856,0.4758928373628844
0.3852385238523848,0.4771764274251774
0.38563856385638573,0.4784613510875719
0.3860386038603867,0.4797476083500628
0.38643864386438587,0.48103519921264676
0.3868386838683868,0.48232412367533156
0.3872387238723878,0.4836143817381143
0.38763876387638874,0.48490597340099395
0.3880388038803879,0.48619889866396676
0.3884388438843889,0.48749315752704164
0.38883888388838983,0.48878874999021427
0.389238923892389,0.49008567605348047
0.38963896389638997,0.49138393571684863
0.3900390039003909,0.49268352898031514
0.3904390439043901,0.4939844558438758
0.39083908390839106,0.49528671630753895
0.391239123912392,0.4965903103713008
0.3916391639163912,0.49789523803515645
0.39203920392039215,0.4992014992991156
0.3924392439243931,0.5005090941631735
0.3928392839283923,0.5018180226273261
0.39323932393239325,0.5031282846915822
0.3936393639363942,0.504439880355938
0.39403940394039516,0.5057528096203926
0.39443944394439434,0.5070670724849426
0.3948394839483953,0.5083826689495968
0.39523952395239625,0.509699599014351
0.39563956395639543,0.5110178626792005
0.3960396039603964,0.5123374599441544
0.39643964396439735,0.5136583908092087
0.39683968396839653,0.514980655274359
0.3972397239723975,0.516304253339614
0.39763976397639844,0.5176291850049697
0.3980398039803976,0.5189554502704221
0.3984398439843986,0.5202830491359792
0.39883988398839954,0.5216119816016376
0.3992399239923987,0.522942247667393
0.39963996399639967,0.5242738473332539
0.40004000400040063,0.5256067805992161
0.4004400440044016,0.5269410474652804
0.40084008400840077,0.5282766479314414
0.4012401240124017,0.529613581997709
0.4016401640164027,0.5309518496640783
0.40204020402040186,0.5322914509305455
0.4024402440244028,0.5336323857971195
0.4028402840284038,0.5349746542637956
0.40324032403240295,0.53631825633057
0.4036403640364039,0.5376631919974518
0.40404040404040487,0.5390094612644363
0.40444044404440405,0.5403570641315188
0.404840484048405,0.5417060005987097
0.40524052405240596,0.5430562706660036
0.40564056405640514,0.5444078743333961
0.4060406040604061,0.5457608116008966
0.40644064406440705,0.547115082468501
0.40684068406840623,0.5484706869362043
0.4072407240724072,0.5498276250040167
0.40764076407640815,0.5511858966719325
0.4080408040804091,0.5525455019399531
0.4084408440844083,0.5539064408080735
0.40884088408840924,0.5552687132763027
0.4092409240924102,0.5566323193446365
0.4096409640964094,0.5579972590130707
0.41004100410041033,0.5593635322816146
0.4104410441044113,0.5607311391502641
0.41084108410841047,0.5621000796190134
0.4112411241124114,0.5634703536878727
0.4116411641164124,0.5648419613568377
0.41204120412041156,0.5662149026259041
0.4124412441244125,0.567589177495081
0.4128412841284135,0.5689647859643634
0.41324132413241266,0.5703417280337475
0.4136413641364136,0.5717200037032423
0.41404140414041457,0.5730996129728435
0.4144414441444155,0.5744805558425515
0.4148414841484147,0.5758628323123619
0.41524152415241566,0.5772464423822832
0.4156415641564166,0.5786313860523116
0.4160416041604158,0.5800176633224428
0.41644164416441676,0.5814052741926858
0.4168416841684177,0.5827942186630357
0.4172417241724169,0.5841844967334899
0.41764176417641785,0.5855761084040554
0.4180418041804188,0.5869690536747293
0.418441844184418,0.5883633325455067
0.41884188418841894,0.589758945016397
0.4192419241924199,0.5911558910873952
0.4196419641964191,0.5925541707584978
0.42004200420042004,0.5939537840297129
0.420442044204421,0.5953547309010373
0.42084208420842195,0.5967570113724704
0.42124212421242113,0.5981606254440088
0.4216421642164221,0.5995655731156606
0.42204220422042305,0.6009718543874218
0.4224422442244222,0.6023794692592882
0.4228422842284232,0.6037884177312688
0.42324232423242414,0.6051986998033594
0.4236423642364233,0.6066103154755554
0.4240424042404243,0.6080232647478664
0.42444244424442523,0.6094375476202875
0.4248424842484244,0.6108531640928145
0.42524252425242537,0.612270114165457
0.4256425642564263,0.61368839783821
0.4260426042604255,0.6151080151110693
0.42644264426442646,0.6165289659840453
0.4268426842684274,0.6179512504571322
0.4272427242724284,0.6193748685303303
0.42764276427642756,0.6207998202036354
0.4280428042804285,0.622226105477057
0.42844284428442947,0.6236537243505905
0.42884288428842865,0.6250826768242318
0.4292429242924296,0.6265129628979897
0.42964296429643056,0.6279445825718601
0.43004300430042974,0.6293775358458383
0.4304430443044307,0.6308118227199342
0.43084308430843166,0.6322474431941433
0.43124312431243084,0.6336843972684607
0.4316431643164318,0.6351226849428953
0.43204320432043275,0.6365623062174437
0.43244324432443193,0.6380032610921011
0.4328432843284329,0.639445549566877
0.43324332433243384,0.6408891716417667
0.4336433643364348,0.6423341273167708
0.434043404340434,0.643780416591884
0.43444344434443494,0.6452280394671165
0.4348434843484359,0.6466769959424633
0.4352435243524351,0.6481272860179204
0.43564356435643603,0.6495789096934972
0.436043604360437,0.6510318669691887
0.43644364436443617,0.6524861578449909
0.4368436843684371,0.6539417823209128
0.4372437243724381,0.6553987403969508
0.43764376437643726,0.6568570320730998
0.4380438043804382,0.6583166573493692
0.4384438443844392,0.6597776162257548
0.43884388438843835,0.6612399087022515
0.4392439243924393,0.6627035347788702
0.43964396439644027,0.664168494455605
0.44004400440043945,0.6656347877324517
0.4404440444044404,0.6671024146094201
0.44084408440844136,0.6685713750865058
0.4412441244124423,0.6700416691637087
0.4416441644164415,0.6715132968410236
0.44204420442044245,0.6729862581184618
0.4424442444244434,0.6744605529960175
0.4428442844284426,0.6759361814736864
0.44324432443244355,0.6774131435514783
0.4436443644364445,0.6788914392293878
0.4440444044404437,0.6803710685074118
0.44444444444444464,0.6818520313855588
0.4448444844484456,0.6833343278638251
0.4452445244524448,0.6848179579422052
0.44564456445644574,0.6863029216207089
0.4460446044604467,0.6877892188993324
0.4464446444644459,0.6892768497780708
0.44684468446844683,0.6907658142569335
0.4472447244724478,0.692256112335916
0.44764476447644874,0.6937477440150189
0.4480448044804479,0.695240709294237
0.4484448444844489,0.6967350081735804
0.44884488448844984,0.6982306406530442
0.449244924492449,0.6997276067326239
0.44964496449645,0.7012259064123295
0.45004500450045093,0.7027255396921563
0.4504450445044501,0.7042265065720993
0.45084508450845107,0.7057288070521691
0.451245124512452,0.7072324411323603
0.4516451645164512,0.7087374088126687
0.45204520452045216,0.7102437100931036
0.4524452445244531,0.7117513449736611
0.4528452845284523,0.7132603134543359
0.45324532453245325,0.7147706155351381
0.4536453645364542,0.7162822512160634
0.45404540454045517,0.7177952204971116
0.45444544454445435,0.7193095233782775
0.4548454845484553,0.7208251598595725
0.45524552455245626,0.7223421299409905
0.45564556455645544,0.723860433622527
0.4560456045604564,0.7253800709041927
0.45644564456445735,0.7269010417859824
0.45684568456845653,0.7284233462678914
0.4572457245724575,0.7299469843499298
0.45764576457645845,0.7314719560320925
0.4580458045804576,0.7329982613143754
0.4584458445844586,0.7345259001967884
0.45884588458845954,0.7360548726793265
0.4592459245924587,0.7375851787619847
0.4596459645964597,0.739116818444774
0.46004600460046063,0.7406497917276889
0.4604460446044616,0.7421840986107292
0.46084608460846077,0.7437197390938909
0.4612461246124617,0.7452567131771842
0.4616461646164627,0.7467950208606041
0.46204620462046186,0.7483346621441455
0.4624462446244628,0.749875637027819
0.4628462846284638,0.7514179455116193
0.46324632463246296,0.7529615875955415
0.4636463646364639,0.7545065632795971
0.46404640464046487,0.7560528725637803
0.46444644464446405,0.7576005154480855
0.464846484648465,0.7591494919325246
0.46524652465246596,0.7606998020170918
0.46564656465646515,0.7622514457017824
0.4660466046604661,0.7638044229866066
0.46644664466446706,0.7653587338715595
0.46684668466846624,0.7669143783566367
0.4672467246724672,0.7684713564418478
0.46764676467646815,0.770029668127189
0.4680468046804691,0.7715893134126596
0.4684468446844683,0.773150292298255
0.46884688468846925,0.7747126047839851
0.4692469246924702,0.776276250869846
0.4696469646964694,0.7778412305558315
0.47004700470047034,0.7794075438419537
0.4704470447044713,0.7809751907282064
0.4708470847084705,0.7825441712145847
0.47124712471247143,0.7841144853010998
0.4716471647164724,0.7856861329877461
0.47204720472047157,0.7872591142745191
0.4724472447244725,0.788833429161429
0.4728472847284735,0.7904090776484711
0.47324732473247266,0.79198605973564
0.4736473647364736,0.7935643754229469
0.4740474047404746,0.795144024710386
0.47444744474447553,0.7967250075979585
0.4748474847484747,0.7983073240856591
0.47524752475247567,0.7998909741734973
0.4756475647564766,0.8014759578614697
0.4760476047604758,0.8030622751495702
0.47644764476447676,0.8046499260378102
0.4768476847684777,0.8062389105261843
0.4772477247724769,0.8078292286146875
0.47764776477647786,0.8094208803033304
0.4780478047804788,0.8110138655921085
0.478447844784478,0.8126081844810153
0.47884788478847895,0.8142038369700628
0.4792479247924799,0.8158008230592462
0.4796479647964791,0.8173991427485594
0.48004800480048004,0.8189987960380141
0.480448044804481,0.820599782927605
0.48084808480848196,0.8222021034173317
0.48124812481248114,0.8238057575071898
0.4816481648164821,0.8254107451971895
0.48204820482048305,0.8270170664873265
0.48244824482448223,0.8286247213775951
0.4828482848284832,0.8302337098680064
0.48324832483248414,0.8318440319585553
0.4836483648364833,0.8334556876492364
0.4840484048404843,0.8350686769400609
0.48444844484448524,0.8366829998310231
0.4848484848484844,0.8382986563221192
0.4852485248524854,0.8399156464133585
0.48564856485648633,0.8415339701047376
0.4860486048604855,0.843153627396249
0.48644864486448647,0.8447746182879059
0.4868486848684874,0.8463969427797023
0.4872487248724884,0.8480206008716379
0.48764876487648756,0.8496455925637088
0.4880488048804885,0.8512719178559245
0.4884488448844895,0.8528995767482812
0.48884888488848866,0.8545285692407726
0.4892489248924896,0.8561588953334106
0.48964896489649057,0.8577905550261892
0.49004900490048975,0.859423548319104
0.4904490449044907,0.8610578752121655
0.49084908490849166,0.8626935357053691
0.49124912491249084,0.8643305297987087
0.4916491649164918,0.8659688574921962
0.49204920492049276,0.8676085187858262
0.49244924492449194,0.8692495136795927
0.4928492849284929,0.8708918421735083
0.49324932493249385,0.8725355042675662
0.4936493649364948,0.874180499961768
0.494049404940494,0.8758268292561078
0.49444944494449494,0.8774744921505964
0.4948494849484959,0.8791234886452296
0.4952495249524951,0.8807738187400009
0.49564956495649604,0.8824254824349222
0.496049604960497,0.8840784797299887
0.4964496449644962,0.885732810625194
0.49684968496849713,0.8873884751205502
0.4972497249724981,0.8890454732160521
0.49764976497649727,0.8907038049116938
0.4980498049804982,0.8923634702074865
0.4984498449844992,0.8940244691034259
0.49884988498849836,0.8956868015995059
0.4992499249924993,0.8973504676957377
0.4996499649965003,0.8990154673921169
0.5000500050004995,0.9006818006886371
0.5004500450045004,0.9023494675853095
0.5008500850085014,0.9040184680821304
0.5012501250125023,0.9056888021790983
0.5016501650165015,0.9073604698762094
0.5020502050205025,0.9090334711734731
0.5024502450245034,0.9107078060708865
0.5028502850285026,0.9123834745684423
0.5032503250325036,0.9140604766661525
0.5036503650365045,0.9157388123640122
0.5040504050405037,0.9174184816620156
0.5044504450445046,0.9190994845601744
0.5048504850485056,0.9207818210584822
0.5052505250525048,0.9224654911569357
0.5056505650565057,0.9241504948555448
0.5060506050605067,0.9258368321543043
0.5064506450645059,0.9275245030532092
0.5068506850685068,0.9292135075522708
0.5072507250725078,0.9309038456514833
0.5076507650765087,0.9325955173508481
0.5080508050805079,0.934288522650359
0.5084508450845089,0.9359828615500274
0.5088508850885098,0.9376785340498478
0.509250925092509,0.9393755401498157
0.50965096509651,0.941073879849942
0.5100510051005109,0.9427735531502213
0.5104510451045101,0.9444745600506483
0.5108510851085111,0.9461769005512347
0.511251125112512,0.9478805746519746
0.5116511651165112,0.9495855823528631
0.5120512051205122,0.9512919236539116
0.5124512451245131,0.9529995985551144
0.5128512851285123,0.9547086070564667
0.5132513251325133,0.9564189491579794
0.5136513651365142,0.9581306248596482
0.5140514051405152,0.9598436341614717
0.5144514451445144,0.9615579770634457
0.5148514851485153,0.9632736535655819
0.5152515251525163,0.9649906636678741
0.5156515651565154,0.9667090073703171
0.5160516051605164,0.968428684672923
0.5164516451645174,0.970149695575686
0.5168516851685165,0.9718720400786004
0.5172517251725175,0.9735957181816787
0.5176517651765185,0.9753207298849144
0.5180518051805176,0.9770470751883025
0.5184518451845186,0.9787747540918552
0.5188518851885195,0.9805037665955665
0.5192519251925187,0.9822341126994307
0.5196519651965197,0.9839657924034603
0.5200520052005206,0.9856988057076496
0.5204520452045216,0.9874331526119979
0.5208520852085208,0.9891688331165007
0.5212521252125217,0.9909058472211697
0.5216521652165227,0.992644194925999
0.5220522052205219,0.9943838762309836
0.5224522452245228,0.996124891136135
0.5228522852285238,0.9978672396414476
0.523252325232523,0.9996109217469162
0.5236523652365239,1.001355937452552
0.5240524052405249,1.0031022867583506
0.5244524452445241,1.0048499696643056
0.524852485248525,1.0065989861704292
0.525252525252526,1.008349336276715
0.5256525652565252,1.0101010199831597
0.5260526052605261,1.0118540372897722
0.5264526452645271,1.0136083881965487
0.5268526852685262,1.0153640727034845
0.5272527252725272,1.0171210908105897
0.5276527652765282,1.0188794425178593
0.5280528052805291,1.0206391278252942
0.5284528452845283,1.0224001467328883
0.5288528852885293,1.0241624992406533
0.5292529252925302,1.0259261853485846
0.5296529652965294,1.027691205056675
0.5300530053005303,1.0294575583649381
0.5304530453045313,1.0312252452733681
0.5308530853085305,1.0329942657819586
0.5312531253125314,1.0347646198907223
0.5316531653165324,1.0365363075996532
0.5320532053205316,1.0383093289087457
0.5324532453245325,1.0400836838180123
0.5328532853285335,1.0418593723274467
0.5332533253325327,1.0436363944370441
0.5336533653365336,1.045414750146816
0.5340534053405346,1.0471944394567574
0.5344534453445355,1.0489754623668675
0.5348534853485347,1.0507578188771414
0.5352535253525357,1.0525415089875911
0.5356535653565366,1.0543265326982112
0.5360536053605358,1.056112890008996
0.5364536453645368,1.0579005809199573
0.5368536853685377,1.0596896054310894
0.5372537253725369,1.0614799635423873
0.5376537653765379,1.0632716552538626
0.5380538053805388,1.0650646805655095
0.538453845384538,1.0668590394773232
0.538853885388539,1.0686547319893152
0.5392539253925399,1.0704517581014794
0.5396539653965391,1.0722501178138115
0.54005400540054,1.0740498111263224
0.540454045404541,1.0758508380390073
0.540854085408542,1.0776531985518658
0.5412541254125411,1.079456892664893
0.5416541654165421,1.0812619203781006
0.5420542054205431,1.0830682816914832
0.5424542454245422,1.0848759766050344
0.5428542854285432,1.0866850051187675
0.5432543254325441,1.0884953672326763
0.5436543654365433,1.090307062946755
0.5440544054405443,1.0921200922610161
0.5444544454445452,1.093934455175454
0.5448544854485444,1.0957501516900625
0.5452545254525454,1.0975671818048545
0.5456545654565463,1.0993855455198236
0.5460546054605455,1.1012052428349652
0.5464546454645465,1.1030262737502905
0.5468546854685474,1.104848638265794
0.5472547254725484,1.106672336381477
0.5476547654765476,1.108497368097332
0.5480548054805485,1.1103237334133733
0.5484548454845495,1.112151432329594
0.5488548854885487,1.1139804648459886
0.5492549254925496,1.1158108309625694
0.5496549654965506,1.117642530679331
0.5500550055005498,1.119475563996267
0.5504550455045507,1.1213099309133905
0.5508550855085517,1.1231456314306956
0.5512551255125508,1.1249826655481763
0.5516551655165518,1.1268210332658455
0.5520552055205528,1.1286607345836972
0.5524552455245519,1.130501769501725
0.5528552855285529,1.1323441380199424
0.5532553255325539,1.1341878401383434
0.5536553655365548,1.1360328758569276
0.554055405540554,1.1378792451756896
0.554455445544555,1.1397269480946424
0.5548554855485559,1.14157598461378
0.5552555255525551,1.143426354733096
0.555655565556556,1.1452780584526034
0.556055605560557,1.147131095772297
0.5564556455645562,1.1489854666921702
0.5568556855685571,1.1508411712122348
0.5572557255725581,1.152698209332487
0.5576557655765573,1.1545565810529195
0.5580558055805582,1.1564162863735459
0.5584558455845592,1.158277325294359
0.5588558855885584,1.1601396978153542
0.5592559255925593,1.1620034039365437
0.5596559655965603,1.1638684436579219
0.5600560056005595,1.1657348169794823
0.5604560456045604,1.1676025239012389
0.5608560856085614,1.1694715644231843
0.5612561256125623,1.171341938545319
0.5616561656165615,1.1732136462676381
0.5620562056205625,1.175086687590154
0.5624562456245634,1.176961062512861
0.5628562856285626,1.1788367710357528
0.5632563256325636,1.1807138131588422
0.5636563656365645,1.182592188882123
0.5640564056405637,1.1844718982055895
0.5644564456445647,1.1863529411292548
0.5648564856485656,1.1882353176531135
0.5652565256525648,1.1901190277771585
0.5656565656565657,1.1920040715014038
0.5660566056605667,1.1938904488258422
0.5664566456645659,1.1957781597504684
0.5668566856685668,1.1976672042752956
0.5672567256725678,1.199557582400318
0.5676567656765688,1.2014492941255355
0.5680568056805679,1.2033423394509415
0.5684568456845689,1.2052367183765502
0.5688568856885698,1.2071324309023543
0.569256925692569,1.2090294770283492
0.56965696569657,1.2109278567545472
0.5700570057005709,1.2128275700809426
0.5704570457045701,1.2147286170075282
0.5708570857085711,1.2166309975343195
0.571257125712572,1.218534711661308
0.5716571657165712,1.2204397593884893
0.5720572057205722,1.222346140715875
0.5724572457245731,1.224253855643461
0.5728572857285723,1.2261629041712396
0.5732573257325733,1.2280732862992245
0.5736573657365742,1.2299850020274097
0.5740574057405752,1.2318980513557956
0.5744574457445744,1.2338124342843766
0.5748574857485753,1.235728150813165
0.5752575257525763,1.2376452009421546
0.5756575657565755,1.2395635846713406
0.5760576057605764,1.2414833020007354
0.5764576457645774,1.2434043529303327
0.5768576857685765,1.245326737460126
0.5772577257725775,1.2472504555901305
0.5776577657765785,1.249175507320338
0.5780578057805776,1.2511018926507438
0.5784578457845786,1.2530296115813604
0.5788578857885796,1.2549586641121815
0.5792579257925787,1.256889050243202
0.5796579657965797,1.2588207699744343
0.5800580058005806,1.2607538233058726
0.5804580458045816,1.2626882102375172
0.5808580858085808,1.2646239307693619
0.5812581258125817,1.2665609849014206
0.5816581658165827,1.2684993726336868
0.5820582058205819,1.2704390939661538
0.5824582458245828,1.2723801488988358
0.5828582858285838,1.2743225374317266
0.583258325832583,1.276266259564819
0.5836583658365839,1.2782113152981278
0.5840584058405849,1.2801577046316466
0.5844584458445841,1.2821054275653678
0.584858485848585,1.284054484099307
0.585258525852586,1.2860048742334564
0.5856585658565852,1.2879565979678105
0.5860586058605861,1.2899096553023828
0.5864586458645871,1.2918640462371667
0.586858685868588,1.2938197707721635
0.5872587258725872,1.2957768289073657
0.5876587658765882,1.2977352206427877
0.5880588058805891,1.299694945978423
0.5884588458845883,1.3016560049142656
0.5888588858885893,1.3036183974503295
0.5892589258925902,1.3055821235866065
0.5896589658965894,1.3075471833230936
0.5900590059005903,1.3095135766598012
0.5904590459045913,1.311481303596725
0.5908590859085905,1.3134503641338584
0.5912591259125914,1.3154207582712143
0.5916591659165924,1.3173924860087876
0.5920592059205916,1.3193655473465713
0.5924592459245925,1.3213399422845786
0.5928592859285935,1.3233156708228049
0.5932593259325927,1.3252927329612425
0.5936593659365936,1.3272711286999053
0.5940594059405946,1.3292508580387872
0.5944594459445955,1.3312319209778893
0.5948594859485947,1.3332143175172042
0.5952595259525957,1.3351980476567458
0.5956595659565966,1.3371831113965085
0.5960596059605958,1.3391695087364859
0.5964596459645968,1.341157239676691
0.5968596859685977,1.343146304217118
0.5972597259725969,1.3451367023577605
0.5976597659765979,1.347128434098633
0.5980598059805988,1.3491214994397278
0.598459845984598,1.35111589838104
0.598859885988599,1.3531116309225824
0.5992599259925999,1.3551086970643496
0.5996599659965991,1.3571070968063341
0.6000600060006,1.359106830148551
0.600460046004601,1.361107897090993
0.600860086008602,1.363110297633661
0.6012601260126011,1.3651140317765484
0.6016601660166021,1.367119099519669
0.6020602060206031,1.3691255008630172
0.6024602460246022,1.3711332358065864
0.6028602860286032,1.37314230435039
0.6032603260326042,1.3751527064944216
0.6036603660366033,1.3771644422386757
0.6040604060406043,1.3791775115831655
0.6044604460446052,1.3811919145278844
0.6048604860486044,1.3832076510728268
0.6052605260526054,1.3852247212180069
0.6056605660566063,1.3872431249634174
0.6060606060606055,1.3892628623090524
0.6064606460646065,1.3912839332549258
0.6068606860686074,1.393306337801031
0.6072607260726084,1.3953300759473686
0.6076607660766076,1.3973551476939332
0.6080608060806085,1.399381553040737
0.6084608460846095,1.4014092919877745
0.6088608860886087,1.4034383645350401
0.6092609260926096,1.405468770682546
0.6096609660966106,1.4075005104302873
0.6100610061006098,1.4095335837782577
0.6104610461046107,1.4115679907264702
0.6108610861086117,1.4136037312749195
0.6112611261126109,1.415640805423598
0.6116611661166118,1.4176792131725204
0.6120612061206128,1.4197189545216808
0.612461246124612,1.4217600294710726
0.6128612861286129,1.423802438020709
0.6132613261326139,1.4258461801705846
0.6136613661366148,1.4278912559206993
0.614061406140614,1.4299376652710467
0.614461446144615,1.4319854082216412
0.6148614861486159,1.4340344847724769
0.6152615261526151,1.436084894923546
0.615661566156616,1.4381366386748635
0.616061606160617,1.4401897160264228
0.6164616461646162,1.4422441269782178
0.6168616861686171,1.4442998715302626
0.6172617261726181,1.4463569496825501
0.6176617661766173,1.4484153614350745
0.6180618061806182,1.4504751067878499
0.6184618461846192,1.4525361857408698
0.6188618861886184,1.4545985982941279
0.6192619261926193,1.4566623444476383
0.6196619661966203,1.4587274242013941
0.6200620062006195,1.4607938375553888
0.6204620462046204,1.4628615845096387
0.6208620862086214,1.464930665064135
0.6212621262126223,1.4670010792188788
0.6216621662166215,1.4690728269738635
0.6220622062206225,1.4711459083291045
0.6224622462246234,1.4732203232845935
0.6228622862286226,1.4752960718403259
0.6232623262326236,1.4773731539963146
0.6236623662366245,1.4794515697525539
0.6240624062406237,1.4815313191090376
0.6244624462446247,1.4836124020657786
0.6248624862486256,1.4856948186227714
0.6252625262526248,1.4877785687800096
0.6256625662566258,1.4898636525375077
0.6260626062606267,1.4919500698952584
0.6264626462646259,1.4940378208532559
0.6268626862686268,1.4961269054115147
0.6272627262726278,1.4982173235700273
0.6276627662766288,1.5003090753287955
0.6280628062806279,1.502402160687812
0.6284628462846289,1.5044965796470904
0.6288628862886299,1.5065923322066264
0.629262926292629,1.5086894183664123
0.62966296629663,1.5107878381264617
0.630063006300631,1.5128875914867688
0.6304630463046301,1.5149886784473274
0.6308630863086311,1.5170910990081519
0.631263126312632,1.5191948531692352
0.6316631663166312,1.5212999409305712
0.6320632063206322,1.5234063622921747
0.6324632463246331,1.5255141172540385
0.6328632863286323,1.5276232058161567
0.6332633263326333,1.5297336279785427
0.6336633663366342,1.5318453837411916
0.6340634063406352,1.5339584731041025
0.6344634463446344,1.5360728960672698
0.6348634863486353,1.5381886526307074
0.6352635263526363,1.5403057427944082
0.6356635663566355,1.5424241665583678
0.6360636063606364,1.5445439239225984
0.6364636463646374,1.5466650148870944
0.6368636863686366,1.548787439451849
0.6372637263726375,1.5509111976168781
0.6376637663766385,1.5530362893821734
0.6380638063806376,1.5551627147477292
0.6384638463846386,1.55729047371356
0.6388638863886396,1.5594195662796586
0.6392639263926387,1.5615499924460192
0.6396639663966397,1.5636817522126563
0.6400640064006407,1.5658148455795633
0.6404640464046416,1.5679492725467408
0.6408640864086408,1.570085033114182
0.6412641264126417,1.5722221272819008
0.6416641664166427,1.574360555049893
0.6420642064206419,1.5765003164181484
0.6424642464246428,1.5786414113866856
0.6428642864286438,1.5807838399554952
0.643264326432643,1.5829276021245717
0.6436643664366439,1.58507269789393
0.6440644064406449,1.587219127263562
0.6444644464446441,1.5893668902334634
0.644864486448645,1.591515986803647
0.645264526452646,1.5936664169741077
0.6456645664566452,1.5958181807448375
0.6460646064606461,1.5979712781158522
0.6464646464646471,1.6001257090871446
0.646864686468648,1.6022814736587154
0.6472647264726472,1.604438571830558
0.6476647664766482,1.6065970036026875
0.6480648064806491,1.6087567689750968
0.6484648464846483,1.6109178679477794
0.6488648864886493,1.61308030052075
0.6492649264926502,1.6152440666940024
0.6496649664966494,1.6174091664675287
0.6500650065006504,1.6195755998413464
0.6504650465046513,1.6217433668154457
0.6508650865086505,1.623912467389822
0.6512651265126514,1.6260829015644898
0.6516651665166524,1.6282546693394417
0.6520652065206516,1.630427770714672
0.6524652465246525,1.6326022056901954
0.6528652865286535,1.6347779742660045
0.6532653265326527,1.6369550764420937
0.6536653665366536,1.639133512218477
0.6540654065406546,1.6413132815951486
0.6544654465446555,1.643494384572108
0.6548654865486547,1.6456768211493495
0.6552655265526557,1.6478605913268871
0.6556655665566566,1.6500456951047153
0.6560656065606558,1.6522321324828262
0.6564656465646568,1.6544199034612364
0.6568656865686577,1.6566090080399367
0.6572657265726569,1.6587994462189228
0.6576657665766579,1.660991217998209
0.6580658065806588,1.6631843233777879
0.658465846584658,1.6653787623576535
0.658865886588659,1.6675745349378208
0.6592659265926599,1.669771641118283
0.6596659665966591,1.671970080899033
0.6600660066006601,1.674169854280087
0.660466046604661,1.6763709612614368
0.660866086608662,1.6785734018430836
0.6612661266126612,1.680777176025021
0.6616661666166621,1.6829822838072637
0.6620662066206631,1.6851887251898052
0.6624662466246622,1.6873965001726385
0.6628662866286632,1.6896056087557796
0.6632663266326642,1.6918160509392197
0.6636663666366633,1.6940278267229545
0.6640664066406643,1.6962409361069986
0.6644664466446653,1.6984553790913435
0.6648664866486644,1.7006711556759841
0.6652665266526654,1.7028882658609363
0.6656665666566663,1.7051067096461916
0.6660666066606655,1.7073264870317433
0.6664666466646665,1.709547598017608
0.6668666866686674,1.7117700426037774
0.6672667266726684,1.7139938207902534
0.6676667666766676,1.7162189325770287
0.6680668066806685,1.7184453779641184
0.6684668466846695,1.720673156951516
0.6688668866886687,1.7229022695392147
0.6692669266926696,1.7251327157272291
0.6696669666966706,1.7273644955155534
0.6700670067006698,1.7295976089041805
0.6704670467046707,1.7318320558931253
0.6708670867086717,1.7340678364823814
0.6712671267126709,1.736304950671942
0.6716671667166718,1.7385433984618228
0.6720672067206728,1.7407831798520152
0.672467246724672,1.7430242948425154
0.6728672867286729,1.745266743433336
0.6732673267326739,1.7475105256244723
0.6736673667366748,1.7497556414159234
0.674067406740674,1.752002090807683
0.674467446744675,1.754249873799767
0.6748674867486759,1.7564989903921673
0.6752675267526751,1.7587494405848783
0.675667566756676,1.7610012243779154
0.676067606760677,1.7632543417712712
0.6764676467646762,1.7655087927649382
0.6768676867686771,1.7677645773589337
0.6772677267726781,1.7700216955532495
0.6776677667766773,1.772280147347879
0.6780678067806782,1.7745399327428382
0.6784678467846792,1.77680105173812
0.6788678867886784,1.7790635043337173
0.6792679267926793,1.7813272905296456
0.6796679667966803,1.7835924103258982
0.6800680068006795,1.7858588637224684
0.6804680468046804,1.7881266507193718
0.6808680868086814,1.790395771316601
0.6812681268126823,1.7926662255141574
0.6816681668166815,1.7949380133120334
0.6820682068206825,1.7972111347102444
0.6824682468246834,1.799485589708785
0.6828682868286826,1.8017613783076467
0.6832683268326836,1.8040385005068462
0.6836683668366845,1.8063169563063752
0.6840684068406837,1.808596745706229
0.6844684468446847,1.8108778687064218
0.6848684868486856,1.8131603253069462
0.6852685268526848,1.8154441155077967
0.6856685668566858,1.8177292393089879
0.6860686068606867,1.8200156967105137
0.6864686468646859,1.8223034877123665
0.6868686868686869,1.8245926123145624
0.6872687268726878,1.8268830705170944
0.6876687668766888,1.8291748623199635
0.6880688068806879,1.831467987723162
0.6884688468846889,1.8337624467267064
0.6888688868886899,1.8360582393305895
0.689268926892689,1.8383553655348042
0.68966896689669,1.840653825339366
0.690069006900691,1.8429536187442692
0.6904690469046901,1.8452547457495057
0.6908690869086911,1.8475572063550916
0.691269126912692,1.8498610005610194
0.6916691669166912,1.852166128367284
0.6920692069206922,1.854472589773899
0.6924692469246931,1.8567803847808588
0.6928692869286923,1.8590895133881555
0.6932693269326933,1.8613999755958068
0.6936693669366942,1.8637117714038038
0.6940694069406952,1.8660249008121481
0.6944694469446944,1.8683393638208323
0.6948694869486953,1.8706551604298722
0.6952695269526963,1.8729722906392618
0.6956695669566955,1.8752907544489927
0.6960696069606964,1.8776105518590824
0.6964696469646974,1.8799316828695234
0.6968696869686966,1.8822541474803072
0.6972697269726975,1.8845779456914518
0.6976697669766985,1.8869030775029494
0.6980698069806976,1.8892295429147927
0.6984698469846986,1.8915573419269989
0.6988698869886996,1.8938864745395594
0.6992699269926987,1.8962169407524676
0.6996699669966997,1.8985487405657404
0.7000700070007007,1.90088187397937
0.7004700470047016,1.9032163409933576
0.7008700870087008,1.9055521416076961
0.7012701270127017,1.907889275822401
0.7016701670167027,1.9102277436374653
0.7020702070207019,1.9125675450528827
0.7024702470247028,1.9149086800686699
0.7028702870287038,1.9172511486848176
0.703270327032703,1.9195949509013202
0.7036703670367039,1.9219400867181946
0.7040704070407049,1.9242865561354323
0.7044704470447041,1.9266343591530268
0.704870487048705,1.9289834957709944
0.705270527052706,1.931333965989328
0.7056705670567052,1.93368576980802
0.7060706070607061,1.9360389072270878
0.7064706470647071,1.938393378246524
0.706870687068708,1.9407491828663288
0.7072707270727072,1.9431063210864938
0.7076707670767082,1.945464792907038
0.7080708070807091,1.947824598327953
0.7084708470847083,1.950185737349232
0.7088708870887093,1.952548209970891
0.7092709270927102,1.9549120161929223
0.7096709670967094,1.9572771560153195
0.7100710071007104,1.9596436294380997
0.7104710471047113,1.9620114364612549
0.7108710871087105,1.9643805770847773
0.7112711271127115,1.9667510513086852
0.7116711671167124,1.9691228591329697
0.7120712071207116,1.9714960005576243
0.7124712471247125,1.9738704755826655
0.7128712871287135,1.976246284208086
0.7132713271327127,1.9786234264338793
0.7136713671367136,1.9810019022600611
0.7140714071407146,1.9833817116866241
0.7144714471447156,1.9857628547135695
0.7148714871487147,1.9881453313408899
0.7152715271527157,1.9905291415686028
0.7156715671567166,1.9929142853967
0.7160716071607158,1.995300762825174
0.7164716471647168,1.9976885738540424
0.7168716871687177,2.000077718483297
0.7172717271727169,2.002468196712931
0.7176717671767179,2.004860008542962
0.7180718071807188,2.0072531539733816
0.718471847184718,2.009647633004183
0.718871887188719,2.012043445635382
0.7192719271927199,2.0144405918669728
0.7196719671967191,2.0168390716989477
0.7200720072007201,2.019238885131323
0.720472047204721,2.0216400321640915
0.720872087208722,2.024042512797254
0.7212721272127212,2.0264463270308046
0.7216721672167221,2.0288514748647577
0.7220722072207231,2.0312579562991075
0.7224722472247223,2.0336657713338466
0.7228722872287232,2.0360749199689914
0.7232723272327242,2.038485402204535
0.7236723672367233,2.04089721804047
0.7240724072407243,2.0433103674768134
0.7244724472447253,2.0457248505135577
0.7248724872487244,2.0481406671506956
0.7252725272527254,2.0505578173882446
0.7256725672567264,2.0529763012261966
0.7260726072607255,2.055396118664544
0.7264726472647265,2.057817269703305
0.7268726872687274,2.0602397543424713
0.7272727272727284,2.0626635725820446
0.7276727672767276,2.065088724422016
0.7280728072807285,2.0675152098624046
0.7284728472847295,2.069943028903201
0.7288728872887287,2.072372181544399
0.7292729272927296,2.0748026677860154
0.7296729672967306,2.0772344876280435
0.7300730073007298,2.0796676410704746
0.7304730473047307,2.0821021281133265
0.7308730873087317,2.0845379487565916
0.7312731273127309,2.0869751030002637
0.7316731673167318,2.089413590844359
0.7320732073207328,2.0918534122888697
0.732473247324732,2.0942945673337885
0.7328732873287329,2.096737055979133
0.7332733273327339,2.099180878224896
0.7336733673367348,2.1016260340710784
0.734073407340734,2.1040725235176723
0.734473447344735,2.1065203465646944
0.7348734873487359,2.1089695032121383
0.7352735273527351,2.111419993459996
0.7356735673567361,2.113871817308286
0.736073607360737,2.1163249747569988
0.7364736473647362,2.1187794658061287
0.7368736873687372,2.1212352904556915
0.7372737273727381,2.1236924487056816
0.7376737673767373,2.12615094055609
0.7380738073807382,2.128610766006934
0.7384738473847392,2.1310719250582077
0.7388738873887384,2.133534417709903
0.7392739273927393,2.1359982439620366
0.7396739673967403,2.1384634038146015
0.7400740074007395,2.1409298972675903
0.7404740474047404,2.1433977243210203
0.7408740874087414,2.145866884974884
0.7412741274127423,2.1483373792291816
0.7416741674167415,2.150809207083907
0.7420742074207425,2.1532823685390774
0.7424742474247434,2.155756863594684
0.7428742874287426,2.1582326922507207
0.7432743274327436,2.160709854507204
0.7436743674367445,2.1631883503641274
0.7440744074407437,2.1656681798214827
0.7444744474447447,2.168149342879288
0.7448744874487456,2.1706318395375352
0.7452745274527448,2.1731156697962173
0.7456745674567458,2.175600833655352
0.7460746074607467,2.1780873311149307
0.7464746474647459,2.180575162174947
0.7468746874687469,2.183064326835417
0.7472747274727478,2.1855548250963355
0.7476747674767488,2.188046656957702
0.748074807480748,2.1905398224195083
0.7484748474847489,2.193034321481774
0.7488748874887499,2.1955301541444903
0.749274927492749,2.1980273204076495
0.74967496749675,2.200525820271269
0.750075007500751,2.2030256537353425
0.7504750475047501,2.2055268207998626
0.7508750875087511,2.208029321464845
0.751275127512752,2.210533155730284
0.7516751675167512,2.2130383235961713
0.7520752075207522,2.215544825062524
0.7524752475247531,2.2180526601293367
0.7528752875287523,2.2205618287966002
0.7532753275327533,2.2230723310643326
0.7536753675367542,2.225584166932525
0.7540754075407552,2.2280973364011807
0.7544754475447544,2.230611839470291
0.7548754875487553,2.233127676139873
0.7552755275527563,2.23564484640992
0.7556755675567555,2.2381633502804257
0.7560756075607564,2.2406831877514053
0.7564756475647574,2.2432043588228523
0.7568756875687566,2.2457268634947596
0.7572757275727575,2.248250701767145
0.7576757675767585,2.2507758736400003
0.7580758075807577,2.2533023791133187
0.7584758475847586,2.2558302181871173
0.7588758875887596,2.2583593908613886
0.7592759275927587,2.260889897136125
0.7596759675967597,2.2634217370113467
0.7600760076007607,2.2659549104870425
0.7604760476047616,2.2684894175632153
0.7608760876087608,2.271025258239857
0.7612761276127618,2.273562432516986
0.7616761676167627,2.276100940394594
0.7620762076207619,2.278640781872675
0.7624762476247628,2.281181956951245
0.7628762876287638,2.2837244656302964
0.763276327632763,2.2862683079098236
0.7636763676367639,2.288813483789843
0.7640764076407649,2.2913599932703477
0.7644764476447641,2.2939078363513294
0.764876487648765,2.296457013032807
0.765276527652766,2.299007523314772
0.7656765676567652,2.301559367197217
0.7660766076607661,2.304112544680161
0.7664766476647671,2.3066670557635955
0.766876687668768,2.309222900447521
0.7672767276727672,2.3117800787319314
0.7676767676767682,2.314338590616843
0.7680768076807691,2.3168984361022495
0.7684768476847683,2.3194596151881437
0.7688768876887693,2.3220221278745417
0.7692769276927702,2.3245859741614376
0.7696769676967694,2.3271511540488232
0.7700770077007704,2.3297176675367166
0.7704770477047713,2.3322855146251102
0.7708770877087705,2.3348546953139966
0.7712771277127715,2.3374252096033934
0.7716771677167724,2.3399970574932936
0.7720772077207716,2.3425702389836895
0.7724772477247726,2.3451447540745987
0.7728772877287735,2.3477206027660147
0.7732773277327727,2.3502977850579287
0.7736773677367736,2.352876300950359
0.7740774077407746,2.355456150443299
0.7744774477447756,2.3580373335367493
0.7748774877487747,2.3606198502307008
0.7752775277527757,2.363203700525174
0.7756775677567767,2.3657888844201596
0.7760776077607758,2.3683754019156513
0.7764776477647768,2.370963253011666
0.7768776877687777,2.373552437708197
0.7772777277727769,2.376142956005236
0.7776777677767779,2.378734807902802
0.7780778077807788,2.381327993400886
0.778477847784778,2.3839225124994825
0.778877887788779,2.3865183651986084
0.7792779277927799,2.389115551498256
0.7796779677967791,2.391714071398419
0.7800780078007801,2.394313924899114
0.780478047804781,2.396915112000334
0.780878087808782,2.3995176327020795
0.7812781278127812,2.4021214870043446
0.7816781678167821,2.4047266749071463
0.7820782078207831,2.4073331964104763
0.7824782478247823,2.4099410515143287
0.7828782878287832,2.41255024021872
0.7832783278327842,2.4151607625236444
0.7836783678367834,2.4177726184290935
0.7840784078407843,2.420385807935085
0.7844784478447853,2.423000331041612
0.7848784878487844,2.4256161877486666
0.7852785278527854,2.4282333780562677
0.7856785678567864,2.4308519019644073
0.7860786078607855,2.4334717594730777
0.7864786478647865,2.4360929505822972
0.7868786878687875,2.438715475292058
0.7872787278727884,2.4413393336023623
0.7876787678767876,2.443964525513201
0.7880788078807885,2.446591051024593
0.7884788478847895,2.449218910136532
0.7888788878887887,2.451848102849008
0.7892789278927896,2.454478629162041
0.7896789678967906,2.4571104890756232
0.7900790079007898,2.459743682589747
0.7904790479047907,2.4623782097044304
0.7908790879087917,2.465014070419666
0.7912791279127909,2.4676512647354465
0.7916791679167918,2.4702897926517893
0.7920792079207928,2.4729296541686883
0.792479247924792,2.4755708492861346
0.7928792879287929,2.4782133780041478
0.7932793279327939,2.4808572403227194
0.7936793679367948,2.483502436241851
0.794079407940794,2.4861489657615343
0.794479447944795,2.4887968288817888
0.7948794879487959,2.4914460256026065
0.7952795279527951,2.4940965559239796
0.7956795679567961,2.496748419845926
0.796079607960797,2.4994016173684392
0.7964796479647962,2.5020561484915116
0.7968796879687972,2.504712013215161
0.7972797279727981,2.50736921153938
0.7976797679767973,2.510027743464161
0.7980798079807983,2.5126876089895225
0.7984798479847992,2.515348808115458
0.7988798879887984,2.5180113408419573
0.7992799279927993,2.5206752071690413
0.7996799679968003,2.523340407096702
0.8000800080007995,2.526006940624931
0.8004800480048004,2.5286748077537475
0.8008800880088014,2.5313440084831442
0.8012801280128024,2.534014542813121
0.8016801680168015,2.536686410743672
0.8020802080208025,2.539359612274814
0.8024802480248034,2.5420341474065404
0.8028802880288026,2.5447100161388434
0.8032803280328036,2.547387218471742
0.8036803680368045,2.5500657544052285
0.8040804080408037,2.5527456239392947
0.8044804480448047,2.55542682707396
0.8048804880488056,2.5581093638092165
0.8052805280528048,2.5607932341450557
0.8056805680568058,2.5634784380814977
0.8060806080608067,2.5661649756185345
0.8064806480648059,2.5688528467561578
0.8068806880688069,2.571542051494387
0.8072807280728078,2.5742325898332146
0.8076807680768088,2.5769244617726415
0.808080808080808,2.579617667312659
0.8084808480848089,2.5823122064532877
0.8088808880888099,2.5850080791945187
0.809280928092809,2.587705285536346
0.80968096809681,2.590403825478786
0.810081008100811,2.5931036990218326
0.8104810481048101,2.595804906165478
0.8108810881088111,2.598507446909741
0.8112811281128121,2.6012113212546137
0.8116811681168112,2.603916529200088
0.8120812081208122,2.606623070746184
0.8124812481248131,2.6093309458928933
0.8128812881288123,2.6120401546402086
0.8132813281328133,2.614750696988148
0.8136813681368142,2.617462572936705
0.8140814081408152,2.62017578248588
0.8144814481448144,2.6228903256356655
0.8148814881488153,2.6256062023860807
0.8152815281528163,2.6283234127371182
0.8156815681568155,2.631041956688769
0.8160816081608164,2.633761834241053
0.8164816481648174,2.636483045393963
0.8168816881688166,2.6392055901474905
0.8172817281728175,2.641929468501655
0.8176817681768185,2.644654680456449
0.8180818081808177,2.6473812260118637
0.8184818481848186,2.6501091051679193
0.8188818881888196,2.652838317924608
0.8192819281928188,2.6555688642819213
0.8196819681968197,2.6583007442398796
0.8200820082008207,2.6610339577984736
0.8204820482048216,2.6637685049577065
0.8208820882088208,2.666504385717568
0.8212821282128218,2.6692416000780805
0.8216821682168227,2.671980148039234
0.8220822082208219,2.6747200296010205
0.8224822482248229,2.6774612447634607
0.8228822882288238,2.6802037935265464
0.823282328232823,2.6829476758902686
0.823682368236824,2.685692891854649
0.8240824082408249,2.688439441419678
0.8244824482448241,2.691187324585348
0.824882488248825,2.69393654135168
0.825282528252826,2.6966870917186636
0.8256825682568252,2.699438975686293
0.8260826082608261,2.7021921932545867
0.8264826482648271,2.7049467444235367
0.826882688268828,2.707702629193145
0.8272827282728272,2.710459847563404
0.8276827682768282,2.7132183995343326
0.8280828082808291,2.7159782851059227
0.8284828482848283,2.718739504278167
0.8288828882888293,2.7215020570510853
0.8292829282928302,2.724265943424669
0.8296829682968294,2.7270311633989106
0.8300830083008304,2.7297977169738306
0.8304830483048313,2.7325656041494195
0.8308830883088305,2.7353348249256704
0.8312831283128315,2.7381053793026027
0.8316831683168324,2.740877267280209
0.8320832083208316,2.7436504888584805
0.8324832483248326,2.746425044037438
0.8328832883288335,2.749200932817073
0.8332833283328327,2.7519781551973774
0.8336833683368337,2.7547567111783717
0.8340834083408346,2.7575366007600475
0.8344834483448356,2.760317823942406
0.8348834883488347,2.7631003807254393
0.8352835283528357,2.7658842711091682
0.8356835683568367,2.7686694950935835
0.8360836083608358,2.771456052678678
0.8364836483648368,2.7742439438644717
0.8368836883688378,2.777033168650956
0.8372837283728369,2.779823727038123
0.8376837683768379,2.782615619025994
0.8380838083808388,2.785408844614559
0.838483848384838,2.7882034038038115
0.838883888388839,2.79099929659377
0.8392839283928399,2.7937965229844295
0.8396839683968391,2.7965950829757795
0.8400840084008401,2.7993949765678408
0.840484048404841,2.8021962037606047
0.840884088408842,2.8049987645540733
0.8412841284128412,2.807802658948239
0.8416841684168421,2.8106078869431212
0.8420842084208431,2.8134144485387123
0.8424842484248423,2.8162223437350047
0.8428842884288432,2.819031572532017
0.8432843284328442,2.8218421349297427
0.8436843684368434,2.8246540309281736
0.8440844084408443,2.827467260527329
0.8444844484448453,2.830281823727202
0.8448844884488445,2.833097720527784
0.8452845284528454,2.8359149509290953
0.8456845684568464,2.838733514931128
0.8460846084608455,2.8415534125338735
0.8464846484648465,2.8443746437373525
0.8468846884688475,2.8471972085415582
0.8472847284728484,2.8500211069464902
0.8476847684768476,2.8528463389521415
0.8480848084808486,2.855672904558532
0.8484848484848495,2.8585008037656534
0.8488848884888487,2.861330036573498
0.8492849284928496,2.864160602982087
0.8496849684968506,2.866992502991411
0.8500850085008498,2.869825736601463
0.8504850485048507,2.8726603038122627
0.8508850885088517,2.875496204623802
0.8512851285128509,2.8783334390360733
0.8516851685168518,2.881172007049097
0.8520852085208528,2.884011908662865
0.852485248524852,2.8868531438773695
0.8528852885288529,2.8896957126926304
0.8532853285328539,2.89253961510864
0.8536853685368548,2.8953848511254003
0.854085408540854,2.8982314207429023
0.854485448544855,2.9010793239611665
0.8548854885488559,2.9039285607801855
0.8552855285528551,2.906779131199951
0.8556855685568561,2.9096310352204835
0.856085608560857,2.9124842728417746
0.8564856485648562,2.9153388440638173
0.8568856885688572,2.9181947488866307
0.8572857285728581,2.9210519873102085
0.8576857685768573,2.923910559334541
0.8580858085808583,2.9267704649596498
0.8584858485848592,2.929631704185527
0.8588858885888584,2.932494277012163
0.8592859285928593,2.93535818343958
0.8596859685968603,2.9382234234677695
0.8600860086008613,2.941089997096733
0.8604860486048604,2.9439579043264636
0.8608860886088614,2.9468271451569787
0.8612861286128624,2.949697719588274
0.8616861686168615,2.9525696276203384
0.8620862086208625,2.9554428692531953
0.8624862486248634,2.9583174444868345
0.8628862886288626,2.961193353321249
0.8632863286328636,2.9640705957564597
0.8636863686368645,2.9669491717924577
0.8640864086408637,2.969829081429235
0.8644864486448647,2.972710324666813
0.8648864886488656,2.9755929015051845
0.8652865286528648,2.9784768119443394
0.8656865686568658,2.9813620559842993
0.8660866086608667,2.984248633625056
0.8664866486648659,2.9871365448666016
0.8668866886688669,2.990025789708958
0.8672867286728678,2.9929163681521156
0.8676867686768688,2.9958082801960764
0.868086808680868,2.9987015258408327
0.8684868486848689,3.0015961050864046
0.8688868886888699,3.004492017932785
0.869286928692869,3.007389264379966
0.86968696869687,3.010287844427967
0.870087008700871,3.0131877580767807
0.8704870487048701,3.0160890053264
0.8708870887088711,3.018991586176844
0.8712871287128721,3.021895500628106
0.8716871687168712,3.024800748680178
0.8720872087208722,3.0277073303330804
0.8724872487248732,3.0306152455868043
0.8728872887288723,3.0335244944413438
0.8732873287328733,3.036435076896718
0.8736873687368742,3.0393469929529187
0.8740874087408752,3.0422602426099496
0.8744874487448744,3.045174825867801
0.8748874887488753,3.048090742726494
0.8752875287528763,3.051007993186021
0.8756875687568755,3.053926577246373
0.8760876087608764,3.0568464949075724
0.8764876487648774,3.059767746169611
0.8768876887688766,3.0626903310324796
0.8772877287728775,3.0656142494961998
0.8776877687768785,3.0685395015607635
0.8780878087808777,3.071466087226163
0.8784878487848786,3.0743940064924193
0.8788878887888796,3.0773232593595243
0.8792879287928788,3.0802538458274697
0.8796879687968797,3.083185765896277
0.8800880088008807,3.086119019565938
0.8804880488048816,3.0890536068364534
0.8808880888088808,3.091989527707817
0.8812881288128818,3.0949267821800484
0.8816881688168827,3.0978653702531407
0.8820882088208819,3.1008052919270845
0.8824882488248829,3.103746547201902
0.8828882888288838,3.1066891360775855
0.883288328832883,3.109633058554126
0.883688368836884,3.1125783146315453
0.8840884088408849,3.1155249043098343
0.8844884488448841,3.118472827588986
0.884888488848885,3.121422084469022
0.885288528852886,3.1243726749499334
0.8856885688568852,3.1273245990317116
0.8860886088608861,3.13027785671438
0.8864886488648871,3.1332324479979285
0.886888688868888,3.1361883728823594
0.8872887288728872,3.139145631367665
0.8876887688768882,3.1421042234538663
0.8880888088808891,3.1450641491409552
0.8884888488848883,3.1480254084289236
0.8888888888888893,3.1509880013177933
0.8892889288928902,3.1539519278075567
0.8896889688968894,3.156917187898204
0.8900890089008904,3.1598837815897576
0.8904890489048913,3.16285170888221
0.8908890889088905,3.1658209697755524
0.8912891289128915,3.168791564269806
0.8916891689168924,3.171763492364964
0.8920892089208916,3.174736754061017
0.8924892489248926,3.1777113493579865
0.8928892889288935,3.1806872782558644
0.8932893289328927,3.183664540754645
0.8936893689368937,3.1866431368543466
0.8940894089408946,3.189623066554963
0.8944894489448956,3.1926043298564943
0.8948894889488948,3.195586926758935
0.8952895289528957,3.198570857262304
0.8956895689568967,3.201556121366595
0.8960896089608958,3.204542719071799
0.8964896489648968,3.207530650377938
0.8968896889688978,3.2105199152850035
0.8972897289728969,3.213510513792989
0.8976897689768979,3.216502445901914
0.8980898089808989,3.2194957116117715
0.898489848984898,3.2224903109225527
0.898889888988899,3.2254862438342804
0.8992899289929,3.2284835103469463
0.8996899689968991,3.231482110460541
0.9000900090009001,3.2344820441750874
0.900490049004901,3.237483311490578
0.900890089008902,3.2404859124070122
0.9012901290129012,3.243489846924385
0.9016901690169021,3.246495115042716
0.9020902090209031,3.249501716761998
0.9024902490249023,3.2525096520822223
0.9028902890289032,3.2555189210034112
0.9032903290329042,3.2585295235255565
0.9036903690369034,3.26154145964865
0.9040904090409043,3.2645547293727137
0.9044904490449053,3.26756933269774
0.9048904890489045,3.270585269623719
0.9052905290529054,3.2736025401506748
0.9056905690569064,3.276621144278598
0.9060906090609055,3.2796410820074806
0.9064906490649065,3.2826623533373445
0.9068906890689075,3.285684958268183
0.9072907290729084,3.2887088967999953
0.9076907690769076,3.2917341689327757
0.9080908090809086,3.294760774666545
0.9084908490849095,3.297788714001295
0.9088908890889087,3.3008179869370187
0.9092909290929096,3.303848593473737
0.9096909690969106,3.3068805336114426
0.9100910091009098,3.3099138073501257
0.9104910491049107,3.3129484146898105
0.9108910891089117,3.315984355630488
0.9112911291129109,3.3190216301721502
0.9116911691169118,3.3220602383148186
0.9120912091209128,3.3251001800584854
0.912491249124912,3.3281414554031423
0.9128912891289129,3.331184064348813
0.9132913291329139,3.3342280068954873
0.9136913691369148,3.3372732830431677
0.914091409140914,3.3403198927918467
0.914491449144915,3.3433678361415464
0.9148914891489159,3.346417113092258
0.9152915291529151,3.3494677236439743
0.9156915691569161,3.352519667796716
0.916091609160917,3.355572945550477
0.9164916491649162,3.3586275569052475
0.9168916891689172,3.361683501861051
0.9172917291729181,3.364740780417878
0.9176917691769173,3.367799392575722
0.9180918091809183,3.370859338334604
0.9184918491849192,3.3739206176945173
0.9188918891889184,3.3769832306554513
0.9192919291929194,3.3800471772174303
0.9196919691969203,3.383112457380446
0.9200920092009213,3.3861790711445
0.9204920492049204,3.3892470185095847
0.9208920892089214,3.392316299475721
0.9212921292129224,3.3953869140429034
0.9216921692169215,3.398458862211121
0.9220922092209225,3.4015321439803983
0.9224922492249235,3.4046067593507257
0.9228922892289226,3.4076827083220955
0.9232923292329236,3.410759990894531
0.9236923692369245,3.413838607068023
0.9240924092409237,3.416918556842564
0.9244924492449247,3.4199998402181757
0.9248924892489256,3.4230824571948517
0.9252925292529248,3.426166407772582
0.9256925692569258,3.42925169195139
0.9260926092609267,3.432338309731268
0.9264926492649259,3.4354262611122057
0.9268926892689269,3.4385155460942287
0.9272927292729278,3.441606164677327
0.9276927692769288,3.4446981168615034
0.928092809280928,3.447791402646749
0.9284928492849289,3.450886022033087
0.9288928892889299,3.4539819750205094
0.9292929292929291,3.4570792616090076
0.92969296929693,3.460177881798605
0.930093009300931,3.463277835589292
0.9304930493049302,3.4663791229810625
0.9308930893089311,3.4694817439739376
0.9312931293129321,3.47258569856791
0.9316931693169312,3.4756909867629706
0.9320932093209322,3.4787976085591445
0.9324932493249332,3.48190556395642
0.9328932893289323,3.4850148529547917
0.9332933293329333,3.4881254755542814
0.9336933693369343,3.4912374317548815
0.9340934093409352,3.4943507215565934
0.9344934493449344,3.4974653449594095
0.9348934893489353,3.5005813019633525
0.9352935293529363,3.503698592568413
0.9356935693569355,3.5068172167745857
0.9360936093609364,3.509937174581891
0.9364936493649374,3.5130584659903215
0.9368936893689366,3.51618109099987
0.9372937293729375,3.5193050496105585
0.9376937693769385,3.522430341822378
0.9380938093809377,3.525556967635322
0.9384938493849386,3.5286849270494125
0.9388938893889396,3.531814220064642
0.9392939293929388,3.534944846681001
0.9396939693969397,3.5380768068985144
0.9400940094009407,3.541210100717173
0.9404940494049416,3.5443447281369793
0.9408940894089408,3.5474806891579247
0.9412941294129418,3.5506179837800325
0.9416941694169427,3.5537566120032946
0.9420942094209419,3.556896573827704
0.9424942494249429,3.5600378692532817
0.9428942894289438,3.563180498280021
0.943294329432943,3.5663244609079126
0.943694369436944,3.569469757136981
0.9440944094409449,3.5726163869672165
0.9444944494449441,3.575764350398613
0.944894489448945,3.578913647431192
0.945294529452946,3.5820642780649457
0.9456945694569452,3.585216242299866
0.9460946094609461,3.588369540135976
0.9464946494649471,3.5915241715732686
0.9468946894689481,3.594680136611746
0.9472947294729472,3.5978374352513973
0.9476947694769482,3.6009960674922494
0.9480948094809492,3.6041560333342915
0.9484948494849483,3.6073173327775176
0.9488948894889493,3.6104799658219493
0.9492949294929502,3.6136439324675798
0.9496949694969494,3.616809232714399
0.9500950095009504,3.619975866562433
0.9504950495049513,3.6231438340116715
0.9508950895089505,3.626313135062107
0.9512951295129515,3.6294837697137625
0.9516951695169524,3.6326557379666307
0.9520952095209516,3.635829039820703
0.9524952495249526,3.639003675276003
0.9528952895289535,3.642179644332522
0.9532953295329527,3.645356946990252
0.9536953695369537,3.6485355832492177
0.9540954095409546,3.6517155531094088
0.9544954495449556,3.6548968565708297
0.9548954895489548,3.6580794936334717
0.9552955295529557,3.6612634642973574
0.9556955695569567,3.66444876856248
0.9560956095609559,3.66763540642883
0.9564956495649568,3.670823377896432
0.9568956895689578,3.674012682965277
0.9572957295729569,3.6772033216353583
0.9576957695769579,3.680395293906698
0.9580958095809589,3.6835885997792883
0.958495849584958,3.686783239253122
0.958895889588959,3.689979212328222
0.95929592959296,3.6931765190045795
0.9596959695969591,3.6963751592821876
0.9600960096009601,3.699575133161069
0.960496049604961,3.702776440641217
0.960896089608962,3.7059790817226324
0.9612961296129612,3.709183056405308
0.9616961696169621,3.712388364689267
0.9620962096209631,3.7155950065745014
0.9624962496249623,3.718802982061004
0.9628962896289632,3.7220122911487974
0.9632963296329642,3.725222933837873
0.9636963696369634,3.7284349101282244
0.9640964096409643,3.731648220019874
0.9644964496449653,3.734862863512815
0.9648964896489645,3.738078840607039
0.9652965296529654,3.7412961513025675
0.9656965696569664,3.744514795599396
0.9660966096609656,3.7477347734975135
0.9664966496649665,3.7509560849969454
0.9668966896689675,3.754178730097683
0.9672967296729684,3.7574027087997295
0.9676967696769676,3.7606280211030754
0.9680968096809686,3.763854667007746
0.9684968496849695,3.7670826465137326
0.9688968896889687,3.7703119596210275
0.9692969296929697,3.7735426063296553
0.9696969696969706,3.776774586639605
0.9700970097009698,3.780007900550871
0.9704970497049707,3.7832425480634777
0.9708970897089717,3.786478529177416
0.9712971297129709,3.7897158438926772
0.9716971697169718,3.792954492209286
0.9720972097209728,3.796194474127234
0.972497249724972,3.799435789646514
0.9728972897289729,3.8026784387671495
0.9732973297329739,3.8059224214891323
0.9736973697369748,3.8091677378124653
0.974097409740974,3.8124143877371397
0.974497449744975,3.8156623712631808
0.9748974897489759,3.8189116883905796
0.9752975297529751,3.8221623391193282
0.9756975697569761,3.825414323449451
0.976097609760977,3.828667641380939
0.9764976497649762,3.8319222929137853
0.9768976897689772,3.835178278048014
0.9772977297729781,3.838435596783616
0.9776977697769773,3.8416942491205845
0.9780978097809783,3.8449542350589434
0.9784978497849792,3.8482155545986836
0.9788978897889784,3.851478207739798
0.9792979297929794,3.854742194482311
0.9796979697969803,3.8580075148262143
0.9800980098009813,3.86127416877151
0.9804980498049805,3.864542156318191
0.9808980898089814,3.867811477466281
0.9812981298129824,3.871082132215772
0.9816981698169815,3.874354120566656
0.9820982098209825,3.877627442518958
0.9824982498249835,3.880902098072669
0.9828982898289826,3.884178087227781
0.9832983298329836,3.887455409984319
0.9836983698369846,3.8907340663422745
0.9840984098409837,3.894014056301639
0.9844984498449847,3.897295379862439
0.9848984898489856,3.9005780370246637
0.9852985298529848,3.9038620277883065
0.9856985698569858,3.907147352153393
0.9860986098609867,3.9104340101199115
0.9864986498649859,3.913722001687858
0.9868986898689869,3.917011326857255
0.9872987298729878,3.920301985628095
0.9876987698769888,3.9235939780003806
0.988098809880988,3.926887303974103
0.9884988498849889,3.930181963549288
0.9888988898889899,3.9334779567259277
0.9892989298929891,3.936775283504012
0.98969896989699,3.940073943883568
0.990099009900991,3.9433739378645867
0.9904990499049902,3.94667526544706
0.9908990899089911,3.9499779266310124
0.9912991299129921,3.953281921416436
0.9916991699169913,3.9565872498033228
0.9920992099209922,3.959893911791698
0.9924992499249932,3.9632019073815523
0.9928992899289923,3.9665112365728796
0.9932993299329933,3.969821899365703
0.9936993699369943,3.9731338957600144
0.9940994099409952,3.9764472257558174
0.9944994499449944,3.9797618893531044
0.9948994899489954,3.983077886551899
0.9952995299529963,3.986395217352195
0.9956995699569955,3.9897138817539823
0.9960996099609964,3.993033879757287
0.9964996499649974,3.9963552113621006
0.9968996899689966,3.9996778765684153
0.9972997299729975,4.003001875376256
0.9976997699769985,4.006327207785615
0.9980998099809977,4.009653873796483
0.9984998499849986,4.0129818734088865
0.9988998899889996,4.0163112066228175
0.9992999299929988,4.019641873438267
0.9996999699969997,4.02297387385526
1.0001000100010007,4.0263072078737885
1.0005000500050016,4.029641875493856
1.0009000900090008,4.032977876715455
1.0013001300130018,4.036315211538609
1.0017001700170027,4.039653879963311
1.002100210021002,4.042993881989553
1.0025002500250029,4.046335217617359
1.0029002900290038,4.049677886846723
1.003300330033003,4.053021889677636
1.003700370037004,4.0563672261101225
1.004100410041005,4.059713896144177
1.004500450045004,4.063061899779787
1.004900490049005,4.066411237016982
1.005300530053006,4.069761907855751
1.0057005700570052,4.073113912296088
1.0061006100610062,4.076467250338018
1.006500650065007,4.079821921981531
1.006900690069008,4.083177927226633
1.0073007300730072,4.086535266073314
1.0077007700770082,4.0898939385216
1.0081008100810092,4.093253944571483
1.0085008500850083,4.096615284222955
1.0089008900890093,4.0999779574760415
1.0093009300930103,4.103341964330734
1.0097009700970094,4.106707304787025
1.0101010101010104,4.11007397884494
1.0105010501050113,4.113441986504471
1.0109010901090105,4.116811327765609
1.0113011301130115,4.120182002628379
1.0117011701170124,4.123554011092776
1.0121012101210116,4.12692735315879
1.0125012501250126,4.130302028826446
1.0129012901290135,4.133678038095738
1.0133013301330127,4.137055380966656
1.0137013701370137,4.140434057439226
1.0141014101410146,4.143814067513439
1.0145014501450156,4.147195411189302
1.0149014901490148,4.150578088466804
1.0153015301530157,4.1539620993459705
1.0157015701570167,4.1573474438267946
1.0161016101610159,4.160734121909268
1.0165016501650168,4.164122133593415
1.0169016901690178,4.167511478879232
1.017301730173017,4.170902157766705
1.017701770177018,4.174294170255863
1.0181018101810189,4.177687516346698
1.018501850185018,4.181082196039203
1.018901890189019,4.184478209333401
1.01930193019302,4.187875556229287
1.0197019701970191,4.1912742367268505
1.02010201020102,4.194674250826117
1.020502050205021,4.198075598527082
1.020902090209022,4.201478279829747
1.0213021302130212,4.204882294734102
1.0217021702170221,4.208287643240175
1.022102210221023,4.211694325347959
1.0225022502250223,4.2151023410574435
1.0229022902290232,4.218511690368656
1.0233023302330242,4.221922373281588
1.0237023702370234,4.225334389796233
1.0241024102410243,4.228747739912614
1.0245024502450253,4.232162423630725
1.0249024902490245,4.235578440950558
1.0253025302530254,4.23899579187214
1.0257025702570264,4.24241447639546
1.0261026102610256,4.245834494520514
1.0265026502650265,4.249255846247324
1.0269026902690275,4.252678531575886
1.0273027302730284,4.2561025505062
1.0277027702770276,4.2595279030382605
1.0281028102810286,4.262954589172091
1.0285028502850295,4.266382608907688
1.0289028902890287,4.269811962245039
1.0293029302930297,4.273242649184173
1.0297029702970306,4.27667466972508
1.0301030103010298,4.280108023867753
1.0305030503050308,4.2835427116122196
1.0309030903090317,4.28697873295847
1.031303130313031,4.290416087906498
1.0317031703170318,4.293854776456326
1.0321032103210328,4.297294798607952
1.032503250325032,4.300736154361364
1.032903290329033,4.304178843716589
1.033303330333034,4.30762286667362
1.0337033703370349,4.31106822323246
1.034103410341034,4.314514913393101
1.034503450345035,4.317962937155569
1.034903490349036,4.321412294519857
1.0353035303530351,4.324862985485956
1.035703570357036,4.328315010053894
1.036103610361037,4.331768368223662
1.0365036503650362,4.335223059995252
1.0369036903690372,4.338679085368691
1.0373037303730381,4.3421364443439705
1.0377037703770373,4.345595136921083
1.0381038103810383,4.349055163100055
1.0385038503850392,4.352516522880879
1.0389038903890384,4.355979216263547
1.0393039303930394,4.359443243248085
1.0397039703970403,4.3629086038344855
1.0401040104010413,4.366375298022753
1.0405040504050405,4.3698433258128775
1.0409040904090414,4.373312687204887
1.0413041304130424,4.3767833821987745
1.0417041704170416,4.380255410794531
1.0421042104210425,4.383728772992183
1.0425042504250435,4.387203468791722
1.0429042904290426,4.390679498193143
1.0433043304330436,4.39415686119647
1.0437043704370446,4.397635557801696
1.0441044104410437,4.401115588008814
1.0445044504450447,4.404596951817848
1.0449044904490457,4.408079649228795
1.0453045304530448,4.411563680241643
1.0457045704570458,4.415049044856421
1.0461046104610467,4.418535743073118
1.046504650465046,4.42202377489173
1.0469046904690469,4.425513140312281
1.0473047304730478,4.429003839334767
1.0477047704770488,4.432495871959188
1.048104810481048,4.435989238185537
1.048504850485049,4.439483938013843
1.04890489048905,4.442979971444096
1.049304930493049,4.446477338476288
1.04970497049705,4.449976039110448
1.050105010501051,4.4534760733465655
1.0505050505050502,4.456977441184635
1.0509050905090511,4.460480142624683
1.051305130513052,4.463984177666701
1.0517051705170513,4.4674895463106825
1.0521052105210522,4.470996248556653
1.0525052505250532,4.474504284404606
1.0529052905290524,4.478013653854533
1.0533053305330533,4.481524356906461
1.0537053705370543,4.4850363935603825
1.0541054105410552,4.488549763816302
1.0545054505450544,4.49206446767421
1.0549054905490554,4.495580505134136
1.0553055305530563,4.49909787619607
1.0557055705570555,4.502616580860006
1.0561056105610565,4.506136619125971
1.0565056505650574,4.509657990993956
1.0569056905690566,4.513180696463954
1.0573057305730575,4.516704735535993
1.0577057705770585,4.520230108210065
1.0581058105810577,4.523756814486161
1.0585058505850586,4.527284854364309
1.0589058905890596,4.530814227844502
1.0593059305930588,4.5343449349267315
1.0597059705970597,4.5378769756110255
1.0601060106010607,4.541410349897375
1.0605060506050616,4.544945057785786
1.0609060906090608,4.548481099276248
1.0613061306130618,4.552018474368792
1.0617061706170627,4.555557183063408
1.062106210621062,4.559097225360088
1.0625062506250629,4.562638601258861
1.0629062906290638,4.566181310759718
1.063306330633063,4.569725353862652
1.063706370637064,4.57327073056769
1.064106410641065,4.576817440874826
1.064506450645064,4.580365484784049
1.064906490649065,4.583914862295389
1.065306530653066,4.587465573408839
1.0657065706570652,4.59101761812439
1.0661066106610662,4.5945709964420685
1.0665066506650671,4.598125708361869
1.066906690669068,4.601681753883795
1.0673067306730672,4.605239133007839
1.0677067706770682,4.608797845734027
1.0681068106810692,4.612357892062354
1.0685068506850683,4.61591927199281
1.0689068906890693,4.619481985525425
1.0693069306930703,4.62304603266019
1.0697069706970694,4.626611413397097
1.0701070107010704,4.630178127736174
1.0705070507050714,4.633746175677414
1.0709070907090705,4.637315557220809
1.0713071307130715,4.640886272366387
1.0717071707170724,4.644458321114141
1.0721072107210716,4.648031703464061
1.0725072507250726,4.6516064194161775
1.0729072907290735,4.655182468970482
1.0733073307330727,4.658759852126967
1.0737073707370737,4.6623385688856605
1.0741074107410746,4.665918619246554
1.0745074507450756,4.669500003209652
1.0749074907490748,4.673082720774948
1.0753075307530757,4.67666677194247
1.0757075707570767,4.68025215671221
1.0761076107610759,4.6838388750841595
1.0765076507650768,4.687426927058347
1.0769076907690778,4.6910163126347655
1.077307730773077,4.694607031813407
1.077707770777078,4.698199084594301
1.0781078107810789,4.701792470977437
1.078507850785078,4.705387190962809
1.078907890789079,4.708983244550447
1.07930793079308,4.712580631740341
1.0797079707970791,4.716179352532484
1.08010801080108,4.719779406926905
1.080508050805081,4.723380794923595
1.080908090809082,4.72698351652256
1.0813081308130812,4.730587571723793
1.0817081708170821,4.734192960527319
1.082108210821083,4.737799682933133
1.0825082508250823,4.741407738941227
1.0829082908290832,4.7450171285516305
1.0833083308330842,4.748627851764334
1.0837083708370834,4.752239908579331
1.0841084108410843,4.755853298996649
1.0845084508450853,4.759468023016281
1.0849084908490845,4.7630840806382215
1.0853085308530854,4.766701471862496
1.0857085708570864,4.770320196689098
1.0861086108610856,4.773940255118021
1.0865086508650865,4.777561647149293
1.0869086908690875,4.781184372782905
1.0873087308730884,4.784808432018863
1.0877087708770876,4.78843382485716
1.0881088108810886,4.792060551297824
1.0885088508850895,4.795688611340846
1.0889088908890887,4.799318004986221
1.0893089308930897,4.802948732233977
1.0897089708970906,4.8065807930841045
1.0901090109010898,4.810214187536599
1.0905090509050908,4.813848915591488
1.0909090909090917,4.817484977248763
1.091309130913091,4.821122372508418
1.0917091709170919,4.8247611013704805
1.0921092109210928,4.828401163834945
1.092509250925092,4.832042559901803
1.092909290929093,4.835685289571082
1.093309330933094,4.839329352842776
1.0937093709370949,4.8429747497168885
1.094109410941094,4.846621480193415
1.094509450945095,4.850269544272381
1.094909490949096,4.85391894195378
1.0953095309530951,4.857569673237607
1.095709570957096,4.861221738123887
1.096109610961097,4.864875136612616
1.0965096509650962,4.868529868703785
1.0969096909690972,4.872185934397422
1.0973097309730981,4.875843333693521
1.0977097709770973,4.879502066592076
1.0981098109810983,4.883162133093113
1.0985098509850992,4.886823533196627
1.0989098909890984,4.8904862669026095
1.0993099309930994,4.89415033421109
1.0997099709971003,4.897815735122059
1.1001100110011013,4.901482469635526
1.1005100510051005,4.905150537751481
1.1009100910091014,4.908819939469951
1.1013101310131024,4.912490674790932
1.1017101710171016,4.916162743714414
1.1021102110211025,4.91983614624043
1.1025102510251035,4.923510882368968
1.1029102910291027,4.9271869521000236
1.1033103310331036,4.930864355433626
1.1037103710371046,4.9345430923697675
1.1041104110411037,4.93822316290844
1.1045104510451047,4.941904567049675
1.1049104910491057,4.945587304793462
1.1053105310531048,4.949271376139796
1.1057105710571058,4.952956781088706
1.1061106110611068,4.956643519640184
1.106510651065106,4.9603315917942234
1.106910691069107,4.964020997550854
1.1073107310731078,4.967711736910068
1.1077107710771088,4.971403809871869
1.108110811081108,4.975097216436253
1.108510851085109,4.978791956603247
1.10891089108911,4.982488030372843
1.109310931093109,4.9861854377450365
1.10971097109711,4.989884178719855
1.110111011101111,4.993584253297293
1.1105110511051102,4.997285661477343
1.1109110911091111,5.000988403260031
1.111311131113112,5.004692478645355
1.1117111711171113,5.008397887633304
1.1121112111211122,5.012104630223909
1.1125112511251132,5.015812706417165
1.1129112911291124,5.019522116213062
1.1133113311331133,5.02323285961163
1.1137113711371143,5.026944936612861
1.1141114111411152,5.030658347216763
1.1145114511451144,5.034373091423326
1.1149114911491154,5.038089169232583
1.1153115311531163,5.041806580644523
1.1157115711571155,5.045525325659142
1.1161116111611165,5.049245404276467
1.1165116511651174,5.052966816496494
1.1169116911691166,5.056689562319214
1.1173117311731176,5.060413641744656
1.1177117711771185,5.064139054772815
1.1181118111811177,5.067865801403682
1.1185118511851186,5.071593881637289
1.1189118911891196,5.075323295473628
1.1193119311931188,5.0790540429126905
1.1197119711971197,5.0827861239545085
1.1201120112011207,5.086519538599073
1.1205120512051217,5.090254286846392
1.1209120912091208,5.093990368696455
1.1213121312131218,5.097727784149296
1.1217121712171227,5.101466533204904
1.122112211221122,5.105206615863273
1.1225122512251229,5.108948032124436
1.1229122912291238,5.112690781988383
1.123312331233123,5.1164348654551075
1.123712371237124,5.1201802825246405
1.124112411241125,5.123927033196973
1.1245124512451241,5.127675117472101
1.124912491249125,5.131424535350053
1.125312531253126,5.135175286830822
1.1257125712571252,5.1389273719144
1.1261126112611262,5.14268079060082
1.1265126512651271,5.146435542890073
1.126912691269128,5.150191628782164
1.1273127312731273,5.153949048277087
1.1277127712771282,5.1577078013748725
1.1281128112811292,5.161467888075514
1.1285128512851283,5.165229308379002
1.1289128912891293,5.168992062285371
1.1293129312931303,5.17275614979461
1.1297129712971294,5.176521570906715
1.1301130113011304,5.1802883256217145
1.1305130513051314,5.184056413939603
1.1309130913091305,5.187825835860371
1.1313131313131315,5.191596591384053
1.1317131713171324,5.195368680510641
1.1321132113211316,5.199142103240126
1.1325132513251326,5.2029168595725395
1.1329132913291335,5.2066929495078735
1.1333133313331345,5.210470373046137
1.1337133713371337,5.21424913018732
1.1341134113411346,5.218029220931454
1.1345134513451356,5.221810645278533
1.1349134913491348,5.22559340322855
1.1353135313531357,5.229377494781534
1.1357135713571367,5.233162919937479
1.1361136113611359,5.23694967869638
1.1365136513651368,5.240737771058265
1.1369136913691378,5.244527197023131
1.137313731373137,5.248317956590965
1.137713771377138,5.2521100497618045
1.1381138113811389,5.2559034765356385
1.138513851385138,5.25969823691246
1.138913891389139,5.2634943308923035
1.13931393139314,5.267291758475158
1.1397139713971391,5.271090519661019
1.14011401140114,5.274890614449918
1.140514051405141,5.278692042841846
1.140914091409142,5.282494804836812
1.1413141314131412,5.286298900434807
1.1417141714171422,5.290104329635861
1.142114211421143,5.293911092439969
1.1425142514251423,5.2977191888471244
1.1429142914291432,5.3015286188573585
1.1433143314331442,5.305339382470662
1.1437143714371434,5.309151479687031
1.1441144114411443,5.312964910506497
1.1445144514451453,5.31677967492905
1.1449144914491445,5.320595772954685
1.1453145314531454,5.3244132045834345
1.1457145714571464,5.32823196981529
1.1461146114611456,5.332052068650247
1.1465146514651465,5.335873501088334
1.1469146914691475,5.339696267129547
1.1473147314731484,5.343520366773889
1.1477147714771476,5.347345800021356
1.1481148114811486,5.351172566871978
1.1485148514851495,5.355000667325748
1.1489148914891487,5.358830101382662
1.1493149314931497,5.362660869042749
1.1497149714971506,5.366492970306001
1.1501150115011498,5.370326405172416
1.1505150515051508,5.37416117364202
1.1509150915091517,5.37799727571481
1.151315131513151,5.38183471139078
1.1517151715171519,5.385673480669957
1.1521152115211528,5.389513583552339
1.152515251525152,5.393355020037918
1.152915291529153,5.397197790126726
1.153315331533154,5.401041893818755
1.1537153715371549,5.404887331114012
1.154115411541154,5.408734102012492
1.154515451545155,5.412582206514222
1.154915491549156,5.4164316446192
1.1553155315531551,5.42028241632742
1.155715571557156,5.424134521638909
1.156115611561157,5.427987960553667
1.1565156515651562,5.43184273307168
1.1569156915691572,5.435698839192985
1.1573157315731581,5.439556278917574
1.1577157715771573,5.443415052245441
1.1581158115811583,5.447275159176617
1.1585158515851592,5.451136599711097
1.1589158915891584,5.454999373848873
1.1593159315931594,5.458863481589976
1.1597159715971603,5.462728922934402
1.1601160116011613,5.466595697882156
1.1605160516051605,5.470463806433232
1.1609160916091614,5.474333248587663
1.1613161316131624,5.47820402434544
1.1617161716171616,5.482076133706559
1.1621162116211625,5.485949576671049
1.1625162516251635,5.489824353238909
1.1629162916291627,5.493700463410128
1.1633163316331636,5.4975779071847395
1.1637163716371646,5.501456684562737
1.1641164116411638,5.505336795544112
1.1645164516451647,5.509218240128902
1.1649164916491657,5.513101018317097
1.1653165316531648,5.516985130108689
1.1657165716571658,5.520870575503715
1.1661166116611668,5.524757354502165
1.166516651665166,5.528645467104034
1.166916691669167,5.5325349133093535
1.1673167316731679,5.536425693118119
1.1677167716771688,5.540317806530335
1.168116811681168,5.544211253545996
1.168516851685169,5.5481060341651345
1.16891689168917,5.552002148387744
1.169316931693169,5.555899596213819
1.16971697169717,5.55979837764339
1.170117011701171,5.563698492676454
1.1705170517051702,5.567599941313
1.1709170917091711,5.571502723553065
1.171317131713172,5.575406839396642
1.1717171717171713,5.579312288843724
1.1721172117211722,5.583219071894343
1.1725172517251732,5.587127188548492
1.1729172917291724,5.591036638806168
1.1733173317331733,5.5949474226674
1.1737173717371743,5.5988595401321835
1.1741174117411752,5.602772991200527
1.1745174517451744,5.606687775872422
1.1749174917491754,5.610603894147902
1.1753175317531763,5.614521346026961
1.1757175717571755,5.61844013150959
1.1761176117611765,5.622360250595828
1.1765176517651774,5.626281703285663
1.1769176917691766,5.630204489579093
1.1773177317731776,5.634128609476147
1.1777177717771785,5.638054062976821
1.1781178117811777,5.641980850081109
1.1785178517851786,5.645908970789046
1.1789178917891796,5.649838425100621
1.1793179317931788,5.653769213015831
1.1797179717971797,5.657701334534709
1.1801180118011807,5.661634789657248
1.1805180518051817,5.665569578383456
1.1809180918091808,5.6695057007133265
1.1813181318131818,5.673443156646894
1.1817181718171827,5.677381946184148
1.182118211821182,5.681322069325087
1.1825182518251829,5.685263526069744
1.1829182918291838,5.68920631641811
1.183318331833183,5.6931504403701805
1.183718371837184,5.69709589792599
1.184118411841185,5.701042689085532
1.1845184518451841,5.704990813848798
1.184918491849185,5.708940272215824
1.185318531853186,5.712891064186603
1.1857185718571852,5.716843189761129
1.1861186118611862,5.720796648939436
1.1865186518651871,5.724751441721518
1.186918691869188,5.728707568107382
1.1873187318731873,5.732665028097023
1.1877187718771882,5.736623821690471
1.1881188118811892,5.740583948887725
1.1885188518851884,5.744545409688775
1.1889188918891893,5.748508204093658
1.1893189318931903,5.752472332102365
1.1897189718971894,5.756437793714892
1.1901190119011904,5.760404588931271
1.1905190519051914,5.764372717751501
1.1909190919091905,5.768342180175569
1.1913191319131915,5.772312976203511
1.1917191719171925,5.776285105835325
1.1921192119211916,5.780258569071001
1.1925192519251926,5.784233365910575
1.1929192919291935,5.788209496354041
1.1933193319331945,5.792186960401404
1.1937193719371937,5.79616575805266
1.1941194119411946,5.800145889307845
1.1945194519451956,5.8041273541669485
1.1949194919491948,5.808110152629969
1.1953195319531957,5.812094284696939
1.1957195719571967,5.816079750367852
1.1961196119611959,5.820066549642702
1.1965196519651968,5.824054682521525
1.1969196919691978,5.828044149004313
1.197319731973197,5.832034949091063
1.197719771977198,5.836027082781804
1.1981198119811989,5.840020550076535
1.198519851985198,5.844015350975251
1.198919891989199,5.848011485477982
1.1993199319932,5.8520089535847255
1.1997199719971992,5.856007755295476
1.2001200120012,5.860007890610266
1.200520052005201,5.864009359529088
1.200920092009202,5.868012162051953
1.2013201320132012,5.872016298178856
1.2017201720172022,5.876021767909829
1.2021202120212031,5.880028571244868
1.2025202520252023,5.884036708183965
1.2029202920292033,5.888046178727155
1.2033203320332042,5.892056982874435
1.2037203720372034,5.896069120625796
1.2041204120412043,5.900082591981277
1.2045204520452053,5.904097396940869
1.2049204920492045,5.908113535504565
1.2053205320532054,5.912131007672404
1.2057205720572064,5.916149813444376
1.2061206120612056,5.92016995282048
1.2065206520652065,5.924191425800746
1.2069206920692075,5.928214232385173
1.2073207320732084,5.932238372573765
1.2077207720772076,5.936263846366518
1.2081208120812086,5.940290653763467
1.2085208520852095,5.944318794764608
1.2089208920892087,5.94834826936993
1.2093209320932097,5.952379077579476
1.2097209720972106,5.956411219393233
1.2101210121012098,5.960444694811201
1.2105210521052108,5.964479503833411
1.2109210921092117,5.968515646459862
1.211321132113211,5.972553122690543
1.2117211721172119,5.976591932525492
1.2121212121212128,5.980632075964706
1.212521252125212,5.984673553008174
1.212921292129213,5.988716363655936
1.213321332133214,5.992760507907985
1.2137213721372149,5.996805985764326
1.214121412141214,6.00085279722496
1.214521452145215,6.004900942289918
1.214921492149216,6.008950420959193
1.2153215321532151,6.0130012332327825
1.215721572157216,6.017053379110724
1.216121612161217,6.021106858593006
1.2165216521652162,6.02516167167963
1.2169216921692172,6.0292178183706255
1.2173217321732182,6.033275298665989
1.2177217721772173,6.037334112565719
1.2181218121812183,6.041394260069845
1.2185218521852192,6.045455741178365
1.2189218921892184,6.049518555891273
1.2193219321932194,6.053582704208606
1.2197219721972203,6.057648186130358
1.2201220122012213,6.061715001656534
1.2205220522052205,6.065783150787133
1.2209220922092214,6.069852633522189
1.2213221322132224,6.073923449861699
1.2217221722172216,6.077995599805654
1.2221222122212225,6.082069083354091
1.2225222522252235,6.0861439005070075
1.2229222922292227,6.090220051264396
1.2233223322332236,6.094297535626291
1.2237223722372246,6.0983763535926885
1.2241224122412238,6.102456505163585
1.2245224522452247,6.106537990339015
1.2249224922492257,6.110620809118974
1.2253225322532248,6.114704961503454
1.2257225722572258,6.118790447492495
1.2261226122612268,6.12287726708609
1.226522652265226,6.126965420284234
1.226922692269227,6.131054907086964
1.2273227322732279,6.135145727494273
1.2277227722772288,6.139237881506171
1.228122812281228,6.143331369122655
1.228522852285229,6.147426190343756
1.22892289228923,6.151522345169472
1.229322932293229,6.155619833599798
1.22972297229723,6.1597186556347685
1.230123012301231,6.163818811274383
1.2305230523052302,6.167920300518631
1.2309230923092311,6.172023123367553
1.231323132313232,6.176127279821143
1.2317231723172313,6.180232769879393
1.2321232123212322,6.184339593542344
1.2325232523252332,6.1884477508099875
1.2329232923292324,6.192557241682319
1.2333233323332333,6.196668066159378
1.2337233723372343,6.200780224241158
1.2341234123412352,6.204893715927665
1.2345234523452344,6.209008541218899
1.2349234923492354,6.213124700114893
1.2353235323532363,6.217242192615642
1.2357235723572355,6.2213610187211446
1.2361236123612365,6.225481178431434
1.2365236523652374,6.229602671746507
1.2369236923692366,6.233725498666358
1.2373237323732376,6.237849659191025
1.2377237723772385,6.241975153320501
1.2381238123812377,6.246101981054785
1.2385238523852387,6.250230142393908
1.2389238923892396,6.254359637337871
1.2393239323932388,6.258490465886666
1.2397239723972397,6.262622628040332
1.2401240124012407,6.266756123798863
1.2405240524052417,6.270890953162267
1.2409240924092408,6.275027116130542
1.2413241324132418,6.279164612703721
1.2417241724172428,6.283303442881804
1.242124212421242,6.287443606664785
1.242524252425243,6.2915851040526976
1.2429242924292438,6.295727935045542
1.243324332433243,6.299872099643311
1.243724372437244,6.304017597846041
1.244124412441245,6.30816442965373
1.2445244524452441,6.312312595066371
1.244924492449245,6.316462094084004
1.245324532453246,6.320612926706621
1.2457245724572452,6.32476509293422
1.2461246124612462,6.328918592766836
1.2465246524652471,6.333073426204468
1.246924692469248,6.337229593247122
1.2473247324732473,6.341387093894796
1.2477247724772482,6.345545928147525
1.2481248124812492,6.349706096005305
1.2485248524852484,6.353867597468133
1.2489248924892493,6.358030432536047
1.2493249324932503,6.36219460120904
1.2497249724972495,6.36636010348711
1.2501250125012504,6.370526939370293
1.2505250525052514,6.374695108858585
1.2509250925092505,6.378864611951982
1.2513251325132515,6.383035448650521
1.2517251725172525,6.387207618954198
1.2521252125212516,6.391381122863009
1.2525252525252526,6.395555960376991
1.2529252925292536,6.399732131496141
1.2533253325332545,6.403909636220466
1.2537253725372537,6.408088474549963
1.2541254125412546,6.412268646484674
1.2545254525452556,6.416450152024589
1.2549254925492548,6.420632991169706
1.2553255325532557,6.4248171639200615
1.2557255725572567,6.429002670275654
1.2561256125612559,6.433189510236478
1.2565256525652568,6.43737768380257
1.2569256925692578,6.441567190973928
1.257325732573257,6.445758031750547
1.257725772577258,6.449950206132464
1.2581258125812589,6.454143714119675
1.258525852585258,6.458338555712178
1.258925892589259,6.46253473091001
1.25932593259326,6.466732239713167
1.2597259725972592,6.470931082121645
1.2601260126012601,6.475131258135479
1.260526052605261,6.479332767754672
1.260926092609262,6.483535610979226
1.2613261326132612,6.487739787809143
1.2617261726172622,6.49194529824446
1.2621262126212631,6.496152142285169
1.2625262526252623,6.500360319931272
1.2629262926292633,6.504569831182803
1.2633263326332642,6.508780676039759
1.2637263726372634,6.512992854502138
1.2641264126412644,6.517206366569977
1.2645264526452653,6.521421212243274
1.2649264926492645,6.52563739152202
1.2653265326532654,6.529854904406258
1.2657265726572664,6.534073750895983
1.2661266126612656,6.538293930991191
1.2665266526652665,6.542515444691922
1.2669266926692675,6.54673829199817
1.2673267326732685,6.550962472909945
1.2677267726772676,6.555187987427247
1.2681268126812686,6.55941483555011
1.2685268526852695,6.563643017278534
1.2689268926892687,6.567872532612514
1.2693269326932697,6.572103381552088
1.2697269726972706,6.576335564097252
1.2701270127012698,6.580569080248004
1.2705270527052708,6.584803930004382
1.2709270927092717,6.589040113366382
1.271327132713271,6.593277630334001
1.2717271727172719,6.597516480907276
1.2721272127212728,6.601756665086208
1.272527252725272,6.605998182870787
1.272927292729273,6.610241034261058
1.273327332733274,6.614485219257014
1.2737273727372749,6.618730737858666
1.274127412741274,6.622977590066012
1.274527452745275,6.627225775879087
1.274927492749276,6.631475295297895
1.2753275327532752,6.635726148322425
1.275727572757276,6.639978334952721
1.276127612761277,6.644231855188776
1.2765276527652762,6.648486709030591
1.2769276927692772,6.6527428964782
1.2773277327732782,6.657000417531603
1.2777277727772773,6.6612592721907955
1.2781278127812783,6.665519460455818
1.2785278527852793,6.669780982326667
1.2789278927892784,6.674043837803337
1.2793279327932794,6.678308026885871
1.2797279727972803,6.682573549574262
1.2801280128012813,6.686840405868523
1.2805280528052805,6.691108595768649
1.2809280928092814,6.695378119274683
1.2813281328132824,6.699648976386619
1.2817281728172816,6.703921167104453
1.2821282128212825,6.708194691428227
1.2825282528252835,6.712469549357937
1.2829282928292827,6.71674574089358
1.2833283328332836,6.7210232660351945
1.2837283728372846,6.725302124782779
1.2841284128412838,6.7295823171363285
1.2845284528452847,6.733863843095883
1.2849284928492857,6.738146702661442
1.2853285328532849,6.7424308958329995
1.2857285728572858,6.746716422610598
1.2861286128612868,6.751003282994231
1.286528652865286,6.755291476983898
1.286928692869287,6.759581004579639
1.2873287328732879,6.76387186578145
1.2877287728772888,6.768164060589342
1.288128812881288,6.772457589003314
1.288528852885289,6.7767524510234045
1.28892889288929,6.7810486466496105
1.289328932893289,6.785346175881929
1.28972897289729,6.7896450387204
1.290129012901291,6.793945235165023
1.2905290529052902,6.798246765215793
1.2909290929092911,6.8025496288727485
1.291329132913292,6.806853826135891
1.2917291729172913,6.811159357005215
1.2921292129212922,6.81546622148076
1.2925292529252932,6.819774419562526
1.2929292929292924,6.824083951250506
1.2933293329332933,6.828394816544744
1.2937293729372943,6.832707015445237
1.2941294129412952,6.8370205479519965
1.2945294529452944,6.841335414065019
1.2949294929492954,6.8456516137843435
1.2953295329532963,6.849969147109972
1.2957295729572955,6.854288014041897
1.2961296129612965,6.858608214580161
1.2965296529652974,6.8629297487247625
1.2969296929692966,6.867252616475696
1.2973297329732976,6.871576817833007
1.2977297729772985,6.875902352796687
1.2981298129812977,6.880229221366737
1.2985298529852987,6.884557423543198
1.2989298929892996,6.888886959326066
1.2993299329932988,6.89321782871534
1.2997299729972998,6.897550031711059
1.3001300130013007,6.901883568313222
1.3005300530053017,6.906218438521841
1.3009300930093008,6.910554642336912
1.3013301330133018,6.914892179758479
1.3017301730173028,6.919231050786535
1.302130213021302,6.923571255421082
1.302530253025303,6.92791279366216
1.3029302930293039,6.932255665509766
1.303330333033303,6.936599870963896
1.303730373037304,6.940945410024594
1.304130413041305,6.945292282691858
1.3045304530453041,6.949640488965682
1.304930493049305,6.9539900288461105
1.305330533053306,6.95834090233314
1.3057305730573052,6.9626931094267706
1.3061306130613062,6.96704665012704
1.3065306530653071,6.971401524433948
1.306930693069308,6.975757732347505
1.3073307330733073,6.980115273867713
1.3077307730773082,6.98447414899461
1.3081308130813092,6.9888343577281935
1.3085308530853084,6.993195900068465
1.3089308930893093,6.997558776015463
1.3093309330933103,7.001922985569186
1.3097309730973095,7.006288528729633
1.3101310131013104,7.010655405496845
1.3105310531053114,7.015023615870819
1.3109310931093106,7.019393159851552
1.3113311331133115,7.023764037439091
1.3117311731173125,7.0281362486334285
1.3121312131213116,7.032509793434565
1.3125312531253126,7.036884671842543
1.3129312931293136,7.041260883857359
1.3133313331333145,7.045638429479026
1.3137313731373137,7.050017308707544
1.3141314131413147,7.054397521542953
1.3145314531453156,7.058779067985251
1.3149314931493148,7.063161948034436
1.3153315331533157,7.067546161690552
1.3157315731573167,7.071931708953596
1.3161316131613159,7.076318589823567
1.3165316531653168,7.080706804300506
1.3169316931693178,7.085096352384412
1.317331733173317,7.089487234075283
1.317731773177318,7.093879449373159
1.318131813181319,7.098272998278044
1.318531853185318,7.102667880789932
1.318931893189319,7.107064096908867
1.31933193319332,7.1114616466348455
1.3197319731973192,7.115860529967868
1.3201320132013201,7.1202607469079755
1.320532053205321,7.124662297455168
1.320932093209322,7.129065181609457
1.3213321332133212,7.133469399370842
1.3217321732173222,7.137874950739366
1.3221322132213231,7.142281835715026
1.3225322532253223,7.146690054297822
1.3229322932293233,7.151099606487796
1.3233323332333242,7.155510492284947
1.3237323732373234,7.159922711689272
1.3241324132413244,7.164336264700815
1.3245324532453253,7.168751151319574
1.3249324932493245,7.17316737154555
1.3253325332533255,7.177584925378783
1.3257325732573264,7.182003812819274
1.3261326132613256,7.186424033867021
1.3265326532653265,7.190845588522064
1.3269326932693275,7.195268476784407
1.3273327332733285,7.19969269865406
1.3277327732773276,7.204118254131022
1.3281328132813286,7.2085451432153365
1.3285328532853296,7.212973365907003
1.3289328932893287,7.21740292220602
1.3293329332933297,7.221833812112432
1.3297329732973306,7.226266035626233
1.3301330133013298,7.230699592747428
1.3305330533053308,7.235134483476058
1.3309330933093317,7.239570707812119
1.331333133313331,7.244008265755615
1.3317331733173319,7.248447157306586
1.3321332133213328,7.252887382465032
1.332533253325332,7.257328941230952
1.332933293329333,7.2617718336043895
1.333333333333334,7.2662160595853456
1.3337333733373349,7.27066161917383
1.334133413341334,7.275108512369845
1.334533453345335,7.279556739173433
1.334933493349336,7.284006299584593
1.3353335333533352,7.288457193603326
1.3357335733573361,7.292909421229672
1.336133613361337,7.297362982463635
1.3365336533653362,7.30181787730521
1.3369336933693372,7.306274105754442
1.3373337333733382,7.310731667811333
1.3377337733773373,7.315190563475878
1.3381338133813383,7.319650792748124
1.3385338533853393,7.32411235562807
1.3389338933893384,7.328575252115714
1.3393339333933394,7.333039482211101
1.3397339733973403,7.337505045914231
1.3401340134013413,7.341971943225116
1.3405340534053405,7.346440174143758
1.3409340934093414,7.3509097386702
1.3413341334133424,7.355380636804442
1.3417341734173416,7.359852868546481
1.3421342134213425,7.364326433896367
1.3425342534253435,7.368801332854093
1.3429342934293427,7.373277565419664
1.3433343334333436,7.37775513159312
1.3437343734373446,7.3822340313744625
1.3441344134413438,7.3867142647636905
1.3445344534453447,7.39119583176085
1.3449344934493457,7.3956787323659405
1.3453345334533449,7.40016296657896
1.3457345734573458,7.404648534399954
1.3461346134613468,7.409135435828922
1.346534653465346,7.4136236708658645
1.346934693469347,7.418113239510825
1.3473347334733479,7.422604141763805
1.3477347734773488,7.427096377624818
1.348134813481348,7.4315899470938644
1.348534853485349,7.436084850170989
1.34893489348935,7.44058108685619
1.349334933493349,7.4450786571494705
1.34973497349735,7.449577561050873
1.350135013501351,7.454077798560397
1.3505350535053502,7.458579369678044
1.3509350935093511,7.46308227440386
1.351335133513352,7.467586512737843
1.3517351735173513,7.472092084679993
1.3521352135213522,7.4765989902303565
1.3525352535253532,7.4811072293889325
1.3529352935293524,7.485616802155723
1.3533353335333533,7.4901277085307685
1.3537353735373543,7.494639948514075
1.3541354135413552,7.499153522105655
1.3545354535453544,7.503668429305509
1.3549354935493554,7.508184670113682
1.3553355335533563,7.512702244530174
1.3557355735573555,7.517221152554986
1.3561356135613565,7.5217413941881635
1.3565356535653574,7.526262969429706
1.3569356935693566,7.530785878279615
1.3573357335733576,7.535310120737936
1.3577357735773585,7.539835696804667
1.3581358135813577,7.544362606479812
1.3585358535853587,7.5488908497634135
1.3589358935893596,7.553420426655474
1.3593359335933588,7.557951337155994
1.3597359735973598,7.562483581265018
1.3601360136013607,7.567017158982547
1.3605360536053617,7.571552070308598
1.3609360936093609,7.57608831524317
1.3613361336133618,7.5806258937863085
1.3617361736173628,7.585164805938016
1.362136213621362,7.589705051698292
1.362536253625363,7.594246631067183
1.3629362936293639,7.598789544044688
1.363336333633363,7.60333379063081
1.363736373637364,7.607879370825595
1.364136413641365,7.612426284629041
1.3645364536453641,7.616974532041153
1.364936493649365,7.621524113061973
1.365336533653366,7.626075027691506
1.3657365736573652,7.630627275929748
1.3661366136613662,7.635180857776751
1.3665366536653671,7.639735773232511
1.366936693669368,7.644292022297047
1.3673367336733673,7.648849604970359
1.3677367736773682,7.653408521252494
1.3681368136813692,7.6579687711434525
1.3685368536853684,7.662530354643236
1.3689368936893693,7.667093271751889
1.3693369336933703,7.671657522469416
1.3697369736973695,7.676223106795814
1.3701370137013704,7.680790024731135
1.3705370537053714,7.685358276275377
1.3709370937093706,7.689927861428539
1.3713371337133715,7.6944987801906715
1.3717371737173725,7.6990710325617755
1.3721372137213717,7.703644618541851
1.3725372537253726,7.708219538130946
1.3729372937293736,7.712795791329058
1.3733373337333745,7.717373378136209
1.3737373737373737,7.721952298552398
1.3741374137413747,7.7265325525776705
1.3745374537453756,7.731114140212031
1.3749374937493748,7.735697061455479
1.3753375337533758,7.740281316308061
1.3757375737573767,7.744866904769782
1.3761376137613759,7.7494538268406385
1.3765376537653768,7.754042082520682
1.3769376937693778,7.75863167180991
1.377337733773377,7.763222594708328
1.377737773777378,7.767814851215982
1.378137813781379,7.772408441332874
1.378537853785378,7.777003365059004
1.378937893789379,7.781599622394421
1.37933793379338,7.786197213339128
1.3797379737973792,7.790796137893124
1.3801380138013801,7.795396396056457
1.380538053805381,7.799997987829131
1.380938093809382,7.804600913211162
1.3813381338133812,7.8092051722025495
1.3817381738173822,7.8138107648033435
1.3821382138213831,7.818417691013548
1.3825382538253823,7.823025950833161
1.3829382938293833,7.8276355442622325
1.3833383338333842,7.832246471300765
1.3837383738373834,7.836858731948758
1.3841384138413844,7.841472326206262
1.3845384538453853,7.846087254073276
1.3849384938493845,7.850703515549807
1.3853385338533855,7.855321110635899
1.3857385738573864,7.859940039331557
1.3861386138613856,7.8645603016367795
1.3865386538653866,7.869181897551616
1.3869386938693875,7.873804827076071
1.3873387338733885,7.878429090210162
1.3877387738773876,7.883054686953888
1.3881388138813886,7.8876816173073
1.3885388538853896,7.892309881270401
1.3889388938893887,7.896939478843188
1.3893389338933897,7.901570410025718
1.3897389738973907,7.906202674817987
1.3901390139013898,7.910836273219999
1.3905390539053908,7.915471205231803
1.3909390939093917,7.920107470853401
1.391339133913391,7.924745070084797
1.3917391739173919,7.92938400292604
1.3921392139213928,7.934024269377129
1.392539253925392,7.938665869438069
1.392939293929393,7.943308803108908
1.393339333933394,7.947953070389651
1.3937393739373949,7.952598671280314
1.394139413941394,7.9572456057809005
1.394539453945395,7.961893873891458
1.394939493949396,7.966543475611991
1.3953395339533952,7.971194410942503
1.3957395739573961,7.97584667988304
1.396139613961397,7.980500282433607
1.3965396539653963,7.985155218594206
1.3969396939693972,7.989811488364888
1.3973397339733982,7.994469091745654
1.3977397739773973,7.99912802873651
1.3981398139813983,8.0037882993375
1.3985398539853993,8.008449903548632
1.3989398939893984,8.013112841369905
1.3993399339933994,8.017777112801372
1.3997399739974004,8.022442717843036
1.4001400140014013,8.027109656494911
1.4005400540054005,8.031777928757007
1.4009400940094014,8.03644753462937
1.4013401340134024,8.041118474112
1.4017401740174016,8.045790747204904
1.4021402140214025,8.050464353908133
1.4025402540254035,8.055139294221688
1.4029402940294027,8.059815568145572
1.4033403340334036,8.064493175679837
1.4037403740374046,8.069172116824486
1.4041404140414038,8.07385239157952
1.4045404540454047,8.078533999944993
1.4049404940494057,8.083216941920904
1.4053405340534049,8.087901217507257
1.4057405740574058,8.092586826704107
1.4061406140614068,8.097273769511455
1.4065406540654077,8.101962045929316
1.406940694069407,8.106651655957698
1.4073407340734079,8.111342599596652
1.4077407740774088,8.116034876846179
1.408140814081408,8.120728487706282
1.408540854085409,8.125423432177016
1.40894089408941,8.130119710258379
1.409340934093409,8.13481732195038
1.40974097409741,8.139516267253066
1.410141014101411,8.144216546166444
1.4105410541054102,8.148918158690513
1.4109410941094112,8.153621104825328
1.411341134113412,8.158325384570892
1.4117411741174113,8.163030997927207
1.4121412141214122,8.167737944894325
1.4125412541254132,8.172446225472253
1.4129412941294124,8.177155839660992
1.4133413341334133,8.181866787460592
1.4137413741374143,8.18657906887106
1.4141414141414153,8.191292683892412
1.4145414541454144,8.196007632524656
1.4149414941494154,8.20072391476784
1.4153415341534163,8.205441530621972
1.4157415741574155,8.210160480087053
1.4161416141614165,8.214880763163135
1.4165416541654174,8.219602379850222
1.4169416941694166,8.22432533014832
1.4173417341734176,8.22904961405748
1.4177417741774185,8.233775231577702
1.4181418141814177,8.238502182708997
1.4185418541854187,8.243230467451413
1.4189418941894196,8.247960085804955
1.4193419341934188,8.252691037769628
1.4197419741974198,8.257423323345485
1.4201420142014207,8.262156942532528
1.4205420542054217,8.266891895330778
1.4209420942094209,8.271628181740239
1.4213421342134218,8.276365801760962
1.4217421742174228,8.281104755392956
1.422142214221422,8.285845042636224
1.422542254225423,8.290586663490814
1.4229422942294239,8.295329617956737
1.423342334233423,8.30007390603399
1.423742374237424,8.304819527722636
1.424142414241425,8.30956648302267
1.4245424542454241,8.3143147719341
1.424942494249425,8.319064394456978
1.425342534253426,8.323815350591316
1.4257425742574252,8.328567640337107
1.4261426142614262,8.333321263694412
1.4265426542654271,8.33807622066323
1.426942694269428,8.342832511243587
1.4273427342734273,8.347590135435487
1.4277427742774282,8.352349093238981
1.4281428142814292,8.357109384654077
1.4285428542854284,8.361871009680778
1.4289428942894293,8.366633968319135
1.4293429342934303,8.371398260569158
1.4297429742974295,8.376163886430847
1.4301430143014304,8.380930845904258
1.4305430543054314,8.385699138989395
1.4309430943094306,8.390468765686267
1.4313431343134315,8.395239725994921
1.4317431743174325,8.400012019915367
1.4321432143214317,8.404785647447609
1.4325432543254326,8.4095606085917
1.4329432943294336,8.41433690334765
1.4333433343334345,8.419114531715472
1.4337433743374337,8.423893493695177
1.4341434143414347,8.428673789286815
1.4345434543454356,8.433455418490398
1.4349434943494348,8.438238381305927
1.4353435343534358,8.443022677733456
1.4357435743574367,8.44780830777299
1.436143614361436,8.452595271424535
1.4365436543654369,8.457383568688146
1.4369436943694378,8.462173199563829
1.437343734373437,8.466964164051591
1.437743774377438,8.47175646215148
1.438143814381439,8.476550093863509
1.438543854385438,8.48134505918768
1.438943894389439,8.486141358124046
1.43934393439344,8.49093899067262
1.4397439743974392,8.495737956833398
1.4401440144014401,8.50053825660644
1.440544054405441,8.505339889991753
1.440944094409442,8.510142856989356
1.4413441344134412,8.514947157599257
1.4417441744174422,8.519752791821512
1.4421442144214431,8.524559759656123
1.4425442544254423,8.5293680611031
1.4429442944294433,8.534177696162494
1.4433443344334442,8.538988664834315
1.4437443744374434,8.543800967118568
1.4441444144414444,8.548614603015306
1.4445444544454453,8.553429572524538
1.4449444944494445,8.55824587564627
1.4453445344534455,8.563063512380554
1.4457445744574464,8.567882482727398
1.4461446144614456,8.572702786686811
1.4465446544654466,8.577524424258847
1.4469446944694475,8.582347395443511
1.4473447344734485,8.587171700240827
1.4477447744774476,8.5919973386508
1.4481448144814486,8.596824310673489
1.4485448544854496,8.601652616308897
1.4489448944894487,8.606482255557033
1.4493449344934497,8.61131322841795
1.4497449744974507,8.61614553489166
1.4501450145014498,8.620979174978162
1.4505450545054508,8.625814148677517
1.4509450945094517,8.63065045598973
1.451345134513451,8.63548809691481
1.4517451745174519,8.640327071452809
1.4521452145214528,8.64516737960374
1.452545254525452,8.650009021367602
1.452945294529453,8.654851996744458
1.453345334533454,8.659696305734315
1.453745374537455,8.664541948337188
1.454145414541454,8.669388924553093
1.454545454545455,8.674237234382085
1.454945494549456,8.679086877824169
1.4553455345534552,8.683937854879352
1.4557455745574561,8.68879016554769
1.456145614561457,8.693643809829192
1.4565456545654563,8.698498787723866
1.4569456945694572,8.703355099231766
1.4573457345734582,8.7082127443529
1.4577457745774574,8.713071723087278
1.4581458145814583,8.717932035434952
1.4585458545854593,8.722793681395935
1.4589458945894584,8.727656660970231
1.4593459345934594,8.732520974157897
1.4597459745974604,8.737386620958942
1.4601460146014613,8.742253601373388
1.4605460546054605,8.747121915401246
1.4609460946094615,8.75199156304257
1.4613461346134624,8.75686254429737
1.4617461746174616,8.761734859165651
1.4621462146214625,8.766608507647474
1.4625462546254635,8.771483489742844
1.4629462946294627,8.776359805451769
1.4633463346334636,8.781237454774308
1.4637463746374646,8.786116437710467
1.4641464146414638,8.790996754260256
1.4645464546454647,8.795878404423728
1.4649464946494657,8.8007613882009
1.4653465346534649,8.805645705591772
1.4657465746574658,8.810531356596407
1.4661466146614668,8.815418341214809
1.4665466546654677,8.820306659447002
1.466946694669467,8.825196311293
1.4673467346734679,8.830087296752856
1.4677467746774688,8.834979615826581
1.468146814681468,8.839873268514182
1.468546854685469,8.844768254815715
1.46894689468947,8.849664574731195
1.469346934693469,8.854562228260626
1.46974697469747,8.859461215404064
1.470147014701471,8.864361536161521
1.4705470547054702,8.869263190533005
1.4709470947094712,8.874166178518575
1.4713471347134721,8.879070500118235
1.4717471747174713,8.883976155332002
1.4721472147214723,8.888883144159928
1.4725472547254732,8.893791466602025
1.4729472947294724,8.898701122658299
1.4733473347334733,8.903612112328808
1.4737473747374743,8.908524435613568
1.4741474147414753,8.913438092512598
1.4745474547454744,8.918353083025911
1.4749474947494754,8.92326940715356
1.4753475347534764,8.92818706489556
1.4757475747574755,8.933106056251917
1.4761476147614765,8.938026381222693
1.4765476547654774,8.942948039807893
1.4769476947694766,8.94787103200753
1.4773477347734776,8.952795357821662
1.4777477747774785,8.957721017250295
1.4781478147814777,8.962648010293444
1.4785478547854787,8.967576336951163
1.4789478947894796,8.972505997223466
1.4793479347934788,8.977436991110359
1.4797479747974798,8.982369318611905
1.4801480148014807,8.987302979728112
1.4805480548054817,8.992237974459004
1.4809480948094809,8.997174302804593
1.4813481348134818,9.00211196476494
1.4817481748174828,9.00705096034005
1.482148214821482,9.011991289529938
1.482548254825483,9.016932952334662
1.4829482948294839,9.02187594875423
1.483348334833483,9.026820278788653
1.483748374837484,9.031765942437993
1.484148414841485,9.036712939702257
1.4845484548454841,9.041661270581457
1.484948494849485,9.046610935075652
1.485348534853486,9.051561933184853
1.4857485748574852,9.05651426490907
1.4861486148614862,9.061467930248364
1.4865486548654872,9.066422929202744
1.486948694869488,9.071379261772236
1.4873487348734873,9.07633692795685
1.4877487748774882,9.081295927756653
1.4881488148814892,9.086256261171648
1.4885488548854884,9.091217928201848
1.4889488948894893,9.096180928847314
1.4893489348934903,9.101145263108059
1.4897489748974895,9.106110930984086
1.4901490149014904,9.111077932475464
1.4905490549054914,9.1160462675822
1.4909490949094906,9.121015936304305
1.4913491349134915,9.125986938641839
1.4917491749174925,9.130959274594813
1.4921492149214917,9.135932944163242
1.4925492549254926,9.140907947347182
1.4929492949294936,9.145884284146648
1.4933493349334945,9.150861954561663
1.4937493749374937,9.15584095859224
1.4941494149414947,9.160821296238444
1.4945494549454956,9.165802967500282
1.4949494949494948,9.170785972377764
1.4953495349534958,9.175770310870956
1.4957495749574967,9.180755982979866
1.496149614961496,9.185742988704506
1.4965496549654969,9.19073132804494
1.4969496949694978,9.195721001001175
1.497349734973497,9.200712007573225
1.497749774977498,9.205704347761152
1.498149814981499,9.21069802156497
1.498549854985498,9.215693028984683
1.498949894989499,9.22068937002036
1.4993499349935,9.225687044672009
1.4997499749974992,9.230686052939644
1.5001500150015001,9.235686394823325
1.500550055005501,9.240688070323067
1.500950095009502,9.245691079438897
1.5013501350135012,9.250695422170823
1.5017501750175022,9.255701098518916
1.5021502150215031,9.260708108483177
1.5025502550255023,9.265716452063627
1.5029502950295033,9.270726129260325
1.5033503350335042,9.275737140073282
1.5037503750375034,9.280749484502515
1.5041504150415044,9.285763162548081
1.5045504550455053,9.290778174209994
1.5049504950495045,9.295794519488267
1.5053505350535055,9.300812198382964
1.5057505750575064,9.305831210894096
1.5061506150615056,9.310851557021675
1.5065506550655066,9.315873236765764
1.5069506950695075,9.320896250126376
1.5073507350735085,9.325920597103542
1.5077507750775077,9.330946277697272
1.5081508150815086,9.335973291907631
1.5085508550855096,9.34100163973463
1.5089508950895087,9.346031321178284
1.5093509350935097,9.351062336238654
1.5097509750975107,9.356094684915755
1.5101510151015098,9.361128367209599
1.5105510551055108,9.366163383120249
1.5109510951095118,9.371199732647717
1.511351135113511,9.37623741579202
1.511751175117512,9.381276432553218
1.5121512151215128,9.386316782931326
1.512551255125512,9.391358466926357
1.512951295129513,9.396401484538375
1.513351335133514,9.401445835767392
1.513751375137515,9.406491520613441
1.514151415141514,9.411538539076531
1.514551455145515,9.41658689115673
1.514951495149516,9.42163657685405
1.5153515351535152,9.426687596168506
1.5157515751575161,9.431739949100157
1.516151615161517,9.436793635649023
1.5165516551655163,9.441848655815114
1.5169516951695172,9.446905009598499
1.5173517351735182,9.451962696999187
1.5177517751775174,9.457021718017192
1.5181518151815183,9.462082072652578
1.5185518551855193,9.467143760905365
1.5189518951895185,9.472206782775562
1.5193519351935194,9.477271138263234
1.5197519751975204,9.482336827368394
1.5201520152015213,9.487403850091077
1.5205520552055205,9.492472206431295
1.5209520952095215,9.49754189638911
1.5213521352135224,9.502612919964543
1.5217521752175216,9.507685277157602
1.5221522152215226,9.512758967968356
1.5225522552255235,9.517833992396818
1.5229522952295227,9.522910350443004
1.5233523352335236,9.527988042106976
1.5237523752375246,9.533067067388751
1.5241524152415238,9.538147426288345
1.5245524552455247,9.543229118805819
1.5249524952495257,9.54831214494119
1.5253525352535249,9.553396504694478
1.5257525752575258,9.55848219806574
1.5261526152615268,9.563569225054994
1.5265526552655277,9.568657585662276
1.526952695269527,9.573747279887597
1.5273527352735279,9.578838307731022
1.5277527752775288,9.58393066919257
1.528152815281528,9.589024364272253
1.528552855285529,9.594119392970137
1.52895289528953,9.59921575528624
1.5293529352935291,9.604313451220575
1.52975297529753,9.609412480773207
1.530153015301531,9.614512843944155
1.5305530553055302,9.619614540733433
1.5309530953095312,9.624717571141108
1.5313531353135321,9.629821935167193
1.5317531753175313,9.634927632811706
1.5321532153215323,9.640034664074713
1.5325532553255332,9.645143028956232
1.5329532953295324,9.650252727456273
1.5333533353335334,9.655363759574907
1.5337533753375343,9.66047612531215
1.5341534153415353,9.665589824668034
1.5345534553455344,9.670704857642574
1.5349534953495354,9.67582122423584
1.5353535353535364,9.680938924447847
1.5357535753575355,9.686057958278607
1.5361536153615365,9.691178325728192
1.5365536553655375,9.696300026796619
1.5369536953695366,9.7014230614839
1.5373537353735376,9.706547429790104
1.5377537753775385,9.711673131715251
1.5381538153815377,9.716800167259352
1.5385538553855387,9.721928536422476
1.5389538953895396,9.727058239204645
1.5393539353935388,9.732189275605865
1.5397539753975398,9.737321645626215
1.5401540154015407,9.742455349265708
1.5405540554055417,9.74759038652437
1.5409540954095409,9.752726757402229
1.5413541354135418,9.757864461899349
1.5417541754175428,9.763003500015746
1.542154215421542,9.768143871751434
1.542554255425543,9.773285577106488
1.5429542954295439,9.778428616080921
1.543354335433543,9.78357298867475
1.543754375437544,9.788718694888045
1.544154415441545,9.793865734720823
1.5445544554455441,9.7990141081731
1.544954495449545,9.804163815244944
1.545354535453546,9.809314855936377
1.5457545754575452,9.814467230247413
1.5461546154615462,9.819620938178119
1.5465546554655472,9.824775979728516
1.5469546954695481,9.829932354898636
1.5473547354735473,9.835090063688499
1.5477547754775483,9.840249106098174
1.5481548154815492,9.84540948212768
1.5485548554855484,9.85057119177703
1.5489548954895493,9.855734235046297
1.5493549354935503,9.860898611935498
1.5497549754975495,9.866064322444652
1.5501550155015504,9.871231366573827
1.5505550555055514,9.876399744323042
1.5509550955095506,9.881569455692313
1.5513551355135515,9.886740500681713
1.5517551755175525,9.89191287929126
1.5521552155215517,9.89708659152097
1.5525552555255526,9.902261637370914
1.5529552955295536,9.907438016841112
1.5533553355335545,9.912615729931597
1.5537553755375537,9.91779477664239
1.5541554155415547,9.922975156973557
1.5545554555455556,9.928156870925124
1.5549554955495548,9.933339918497103
1.5553555355535558,9.938524299689567
1.5557555755575567,9.943710014502534
1.556155615561556,9.948897062936025
1.5565556555655569,9.954085444990108
1.5569556955695578,9.959275160664802
1.557355735573557,9.964466209960129
1.557755775577558,9.969658592876156
1.558155815581559,9.974852309412904
1.558555855585558,9.980047359570396
1.558955895589559,9.985243743348695
1.55935593559356,9.990441460747826
1.5597559755975592,9.995640511767808
1.5601560156015601,10.000840896408711
1.560556055605561,10.006042614670555
1.560956095609562,10.011245666553375
1.5613561356135612,10.016450052057191
1.5617561756175622,10.021655771182079
1.5621562156215631,10.026862823928052
1.5625562556255623,10.032071210295136
1.5629562956295633,10.037280930283398
1.5633563356335642,10.042491983892862
1.5637563756375634,10.047704371123542
1.5641564156415644,10.052918091975517
1.5645564556455653,10.058133146448803
1.5649564956495645,10.063349534543418
1.5653565356535655,10.06856725625944
1.5657565756575664,10.073786311596887
1.5661566156615656,10.079006700555777
1.5665566556655666,10.084228423136183
1.5669566956695675,10.089451479338127
1.5673567356735685,10.094675869161646
1.5677567756775677,10.09990159260676
1.5681568156815686,10.105128649673544
1.5685568556855696,10.110357040362013
1.5689568956895688,10.115586764672198
1.5693569356935697,10.120817822604161
1.5697569756975707,10.126050214157928
1.5701570157015698,10.131283939333517
1.5705570557055708,10.136518998131008
1.5709570957095718,10.141755390550413
1.571357135713571,10.14699311659176
1.571757175717572,10.152232176255117
1.5721572157215729,10.15747256954051
1.572557255725572,10.162714296447957
1.572957295729573,10.167957356977531
1.573357335733574,10.173201751129257
1.573757375737575,10.178447478903172
1.574157415741574,10.183694540299298
1.574557455745575,10.188942935317705
1.574957495749576,10.194192663958418
1.5753575357535752,10.199443726221459
1.5757575757575761,10.204696122106903
1.576157615761577,10.209949851614766
1.5765576557655763,10.215204914745078
1.5769576957695772,10.220461311497905
1.5773577357735782,10.225719041873278
1.5777577757775774,10.230978105871209
1.5781578157815783,10.23623850349178
1.5785578557855793,10.24150023473501
1.5789578957895785,10.246763299600923
1.5793579357935794,10.25202769808959
1.5797579757975804,10.257293430201038
1.5801580158015813,10.262560495935306
1.5805580558055805,10.267828895292412
1.5809580958095815,10.273098628272436
1.5813581358135824,10.2783696948754
1.5817581758175816,10.283642095101323
1.5821582158215826,10.288915828950284
1.5825582558255835,10.294190896422302
1.5829582958295827,10.299467297517404
1.5833583358335837,10.304745032235665
1.5837583758375846,10.310024100577104
1.5841584158415838,10.315304502541748
1.5845584558455847,10.320586238129671
1.5849584958495857,10.325869307340897
1.5853585358535849,10.331153710175448
1.5857585758575858,10.3364394466334
1.5861586158615868,10.341726516714777
1.5865586558655878,10.347014920419618
1.586958695869587,10.35230465774795
1.587358735873588,10.357595728699847
1.5877587758775888,10.362888133275334
1.588158815881588,10.36818187147443
1.588558855885589,10.373476943297218
1.58895889588959,10.378773348743719
1.5893589358935891,10.384071087813956
1.58975897589759,10.389370160508006
1.590159015901591,10.394670566825893
1.5905590559055902,10.39997230676764
1.5909590959095912,10.405275380333327
1.5913591359135921,10.410579787522977
1.5917591759175913,10.415885528336611
1.5921592159215923,10.42119260277431
1.5925592559255932,10.426501010836096
1.5929592959295924,10.431810752521995
1.5933593359335934,10.437121827832083
1.5937593759375943,10.442434236766386
1.5941594159415953,10.447747979324944
1.5945594559455945,10.453063055507783
1.5949594959495954,10.458379465314982
1.5953595359535964,10.463697208746567
1.5957595759575955,10.469016285802557
1.5961596159615965,10.474336696483036
1.5965596559655975,10.479658440788024
1.5969596959695966,10.484981518717548
1.5973597359735976,10.490305930271687
1.5977597759775986,10.495631675450465
1.5981598159815977,10.500958754253912
1.5985598559855987,10.506287166682098
1.5989598959895996,10.511616912735054
1.5993599359935988,10.516947992412804
1.5997599759975998,10.522280405715426
1.6001600160016007,10.52761415264295
1.6005600560056017,10.532949233195414
1.6009600960096009,10.538285647372843
1.6013601360136018,10.543623395175322
1.6017601760176028,10.54896247660287
1.602160216021602,10.554302891655519
1.602560256025603,10.559644640333344
1.6029602960296039,10.564987722636372
1.603360336033603,10.57033213856463
1.603760376037604,10.575677888118197
1.604160416041605,10.5810249712971
1.6045604560456042,10.586373388101363
1.6049604960496051,10.59172313853107
1.605360536053606,10.597074222586242
1.6057605760576052,10.60242664026691
1.6061606160616062,10.607780391573153
1.6065606560656072,10.613135476504995
1.6069606960696081,10.618491895062482
1.6073607360736073,10.623849647245642
1.6077607760776083,10.629208733054554
1.6081608160816092,10.634569152489245
1.6085608560856084,10.639930905549743
1.6089608960896093,10.645293992236128
1.6093609360936103,10.650658412548427
1.6097609760976095,10.656024166486667
1.6101610161016104,10.661391254050928
1.6105610561056114,10.666759675241241
1.6109610961096106,10.672129430057629
1.6113611361136115,10.677500518500173
1.6117611761176125,10.682872940568904
1.6121612161216117,10.688246696263848
1.6125612561256126,10.693621785585085
1.6129612961296136,10.698998208532647
1.6133613361336145,10.704375965106575
1.6137613761376137,10.709755055306898
1.6141614161416147,10.715135479133698
1.6145614561456156,10.720517236587002
1.6149614961496148,10.725900327666842
1.6153615361536158,10.731284752373295
1.6157615761576167,10.736670510706393
1.616161616161616,10.742057602666163
1.6165616561656169,10.747446028252687
1.6169616961696178,10.75283578746599
1.617361736173617,10.758226880306108
1.617761776177618,10.763619306773117
1.618161816181619,10.769013066867048
1.618561856185618,10.77440816058793
1.618961896189619,10.779804587935846
1.61936193619362,10.785202348910824
1.6197619761976192,10.790601443512891
1.6201620162016201,10.796001871742133
1.620562056205621,10.80140363359858
1.620962096209622,10.806806729082277
1.6213621362136212,10.81221115819325
1.6217621762176222,10.81761692093159
1.6221622162216232,10.823024017297321
1.6225622562256223,10.828432447290474
1.6229622962296233,10.833842210911131
1.6233623362336242,10.839253308159321
1.6237623762376234,10.84466573903508
1.6241624162416244,10.850079503538483
1.6245624562456253,10.855494601669568
1.6249624962496245,10.860911033428357
1.6253625362536255,10.866328798814939
1.6257625762576264,10.871747897829344
1.6261626162616256,10.877168330471603
1.6265626562656266,10.882590096741794
1.6269626962696275,10.888013196639955
1.6273627362736285,10.89343763016613
1.6277627762776277,10.898863397320351
1.6281628162816286,10.904290498102702
1.6285628562856296,10.909718932513215
1.6289628962896288,10.915148700551915
1.6293629362936297,10.920579802218894
1.6297629762976307,10.926012237514183
1.6301630163016299,10.931446006437806
1.6305630563056308,10.936881108989853
1.6309630963096318,10.942317545170356
1.631363136313631,10.947755314979343
1.631763176317632,10.9531944184169
1.6321632163216329,10.958634855483059
1.632563256325632,10.964076626177853
1.632963296329633,10.969519730501364
1.633363336333634,10.974964168453628
1.633763376337635,10.980409940034688
1.634163416341634,10.985857045244584
1.634563456345635,10.991305484083394
1.634963496349636,10.996755256551157
1.6353635363536352,11.0022063626479
1.6357635763576361,11.00765880237371
1.636163616361637,11.013112575728622
1.6365636563656363,11.018567682712664
1.6369636963696372,11.024024123325924
1.6373637363736382,11.029481897568436
1.6377637763776374,11.034941005440233
1.6381638163816383,11.040401446941399
1.6385638563856393,11.045863222071965
1.6389638963896385,11.051326330831968
1.6393639363936394,11.056790773221493
1.6397639763976404,11.062256549240573
1.6401640164016413,11.067723658889259
1.6405640564056405,11.073192102167582
1.6409640964096415,11.078661879075632
1.6413641364136424,11.084132989613442
1.6417641764176416,11.089605433781044
1.6421642164216426,11.095079211578527
1.6425642564256435,11.100554323005923
1.6429642964296427,11.106030768063265
1.6433643364336437,11.111508546750642
1.6437643764376446,11.116987659068087
1.6441644164416438,11.122468105015637
1.6445644564456448,11.127949884593374
1.6449644964496457,11.133432997801338
1.6453645364536449,11.138917444639556
1.6457645764576458,11.144403225108123
1.6461646164616468,11.14989033920707
1.6465646564656478,11.155378786936451
1.646964696469647,11.160868568296296
1.647364736473648,11.1663596832867
1.6477647764776489,11.171852131907693
1.648164816481648,11.177345914159313
1.648564856485649,11.182841030041644
1.64896489648965,11.188337479554722
1.6493649364936491,11.193835262698586
1.64976497649765,11.199334379473322
1.650165016501651,11.204834829878966
1.6505650565056502,11.21033661391555
1.6509650965096512,11.215839731583168
1.6513651365136521,11.221344182881856
1.6517651765176513,11.22684996781164
1.6521652165216523,11.232357086372621
1.6525652565256532,11.23786553856483
1.6529652965296524,11.243375324388301
1.6533653365336534,11.248886443843125
1.6537653765376543,11.254398896929338
1.6541654165416553,11.259912683646995
1.6545654565456545,11.26542780399613
1.6549654965496554,11.270944257976836
1.6553655365536564,11.276462045589147
1.6557655765576555,11.281981166833098
1.6561656165616565,11.287501621708783
1.6565656565656575,11.293023410216238
1.6569656965696566,11.298546532355493
1.6573657365736576,11.304070988126647
1.6577657765776586,11.309596777529734
1.6581658165816577,11.31512390056479
1.6585658565856587,11.320652357231907
1.6589658965896596,11.32618214753112
1.6593659365936588,11.331713271462467
1.6597659765976598,11.33724572902604
1.6601660166016607,11.342779520221878
1.6605660566056617,11.348314645050033
1.6609660966096609,11.353851103510543
1.6613661366136618,11.3593888956035
1.6617661766176628,11.364928021328943
1.662166216621662,11.370468480686908
1.662566256625663,11.376010273677489
1.6629662966296639,11.381553400300719
1.663366336633663,11.387097860556642
1.663766376637664,11.392643654445346
1.664166416641665,11.39819078196687
1.6645664566456642,11.403739243121253
1.6649664966496651,11.409289037908588
1.665366536653666,11.414840166328913
1.6657665766576653,11.420392628382265
1.6661666166616662,11.425946424068739
1.6665666566656672,11.431501553388372
1.6669666966696681,11.43705801634122
1.6673667366736673,11.442615812927324
1.6677667766776683,11.448174943146778
1.6681668166816692,11.453735406999616
1.6685668566856684,11.459297204485884
1.6689668966896694,11.46486033560567
1.6693669366936703,11.470424800359016
1.6697669766976695,11.475990598745957
1.6701670167016704,11.481557730766594
1.6705670567056714,11.487126196420963
1.6709670967096706,11.4926959957091
1.6713671367136715,11.498267128631104
1.6717671767176725,11.503839595187014
1.6721672167216717,11.509413395376868
1.6725672567256726,11.514988529200762
1.6729672967296736,11.520564996658736
1.6733673367336745,11.526142797750849
1.6737673767376737,11.531721932477137
1.6741674167416747,11.537302400837698
1.6745674567456756,11.542884202832573
1.6749674967496748,11.548467338461803
1.6753675367536758,11.554051807725482
1.6757675767576767,11.559637610623648
1.676167616761676,11.565224747156348
1.6765676567656769,11.57081321732367
1.6769676967696778,11.576403021125662
1.677367736773677,11.581994158562358
1.677767776777678,11.587586629633861
1.678167816781679,11.593180434340209
1.678567856785678,11.598775572681442
1.678967896789679,11.604372044657655
1.67936793679368,11.609969850268891
1.6797679767976792,11.615568989515197
1.6801680168016802,11.62116946239666
1.680568056805681,11.626771268913329
1.680968096809682,11.63237440906526
1.6813681368136812,11.637978882852495
1.6817681768176822,11.643584690275135
1.6821682168216832,11.649191831333217
1.6825682568256823,11.654800306026788
1.6829682968296833,11.66041011435594
1.6833683368336843,11.66602125632072
1.6837683768376834,11.671633731921169
1.6841684168416844,11.677247541157382
1.6845684568456853,11.682862684029404
1.6849684968496845,11.688479160537279
1.6853685368536855,11.694096970681102
1.6857685768576864,11.699716114460916
1.6861686168616856,11.705336591876765
1.6865686568656866,11.710958402928748
1.6869686968696875,11.71658154761691
1.6873687368736885,11.722206025941308
1.6877687768776877,11.727831837901988
1.6881688168816886,11.733458983499048
1.6885688568856896,11.739087462732533
1.6889688968896888,11.744717275602483
1.6893689368936897,11.750348422109003
1.6897689768976907,11.755980902252128
1.6901690169016899,11.76161471603191
1.6905690569056908,11.767249863448448
1.6909690969096918,11.772886344501782
1.691369136913691,11.778524159191956
1.691769176917692,11.784163307519075
1.6921692169216929,11.789803789483177
1.692569256925692,11.795445605084309
1.692969296929693,11.801088754322572
1.693369336933694,11.806733237198012
1.693769376937695,11.81237905371069
1.694169416941694,11.818026203860649
1.694569456945695,11.823674687647994
1.694969496949696,11.829324505072767
1.6953695369536952,11.834975656135013
1.6957695769576961,11.840628140834834
1.696169616961697,11.846281959172277
1.6965696569656963,11.851937111147382
1.6969696969696972,11.857593596760257
1.6973697369736982,11.863251416010943
1.6977697769776974,11.868910568899485
1.6981698169816983,11.87457105542599
1.6985698569856993,11.880232875590497
1.6989698969896985,11.885896029393058
1.6993699369936994,11.891560516833772
1.6997699769977004,11.897226337912684
1.7001700170017013,11.902893492629865
1.7005700570057005,11.90856198098535
1.7009700970097015,11.914231802979252
1.7013701370137024,11.919902958611614
1.7017701770177016,11.925575447882482
1.7021702170217026,11.931249270791959
1.7025702570257035,11.936924427340092
1.7029702970297027,11.942600917526926
1.7033703370337037,11.948278741352569
1.7037703770377046,11.953957898817064
1.7041704170417038,11.959638389920459
1.7045704570457048,11.965320214662858
1.7049704970497057,11.97100337304431
1.705370537053705,11.976687865064859
1.7057705770577059,11.98237369072461
1.7061706170617068,11.988060850023613
1.7065706570657078,11.993749342961934
1.706970697069707,11.999439169539619
1.707370737073708,12.005130329756772
1.7077707770777089,12.010822823613443
1.708170817081708,12.016516651109681
1.708570857085709,12.022211812245589
1.70897089708971,12.027908307021214
1.7093709370937091,12.033606135436608
1.70977097709771,12.039305297491874
1.710171017101711,12.04500579318706
1.7105710571057102,12.050707622522216
1.7109710971097112,12.056410785497448
1.7113711371137121,12.062115282112805
1.7117711771177113,12.067821112368334
1.7121712171217123,12.07352827626414
1.7125712571257132,12.079236773800279
1.7129712971297124,12.084946604976794
1.7133713371337134,12.090657769793792
1.7137713771377143,12.096370268251324
1.7141714171417153,12.10208410034946
1.7145714571457145,12.107799266088248
1.7149714971497154,12.113515765467794
1.7153715371537164,12.11923359848815
1.7157715771577156,12.124952765149363
1.7161716171617165,12.130673265451543
1.7165716571657175,12.13639509939474
1.7169716971697166,12.142118266979002
1.7173717371737176,12.14784276820444
1.7177717771777186,12.153568603071102
1.7181718171817177,12.159295771579037
1.7185718571857187,12.16502427372836
1.7189718971897197,12.170754109519116
1.7193719371937188,12.176485278951356
1.7197719771977198,12.182217782025191
1.7201720172017207,12.187951618740671
1.7205720572057217,12.193686789097864
1.7209720972097209,12.199423293096828
1.7213721372137218,12.205161130737663
1.7217721772177228,12.210900302020425
1.722172217221722,12.216640806945168
1.722572257225723,12.222382645511999
1.722972297229724,12.228125817720969
1.723372337233723,12.23387032357213
1.723772377237724,12.239616163065595
1.724172417241725,12.245363336201414
1.7245724572457242,12.251111842979636
1.7249724972497251,12.256861683400377
1.725372537253726,12.262612857463685
1.7257725772577253,12.268365365169615
1.7261726172617262,12.274119206518277
1.7265726572657272,12.279874381509723
1.7269726972697281,12.285630890144024
1.7273727372737273,12.291388732421238
1.7277727772777283,12.29714790834147
1.7281728172817292,12.302908417904776
1.7285728572857284,12.308670261111212
1.7289728972897294,12.314433437960885
1.7293729372937303,12.32019794845385
1.7297729772977295,12.325963792590162
1.7301730173017305,12.33173097036993
1.7305730573057314,12.337499481793213
1.7309730973097306,12.34326932686006
1.7313731373137315,12.349040505570583
1.7317731773177325,12.35481301792484
1.7321732173217317,12.360586863922883
1.7325732573257326,12.366362043564823
1.7329732973297336,12.372138556850718
1.7333733373337346,12.377916403780644
1.7337733773377337,12.383695584354648
1.7341734173417347,12.389476098572848
1.7345734573457356,12.395257946435299
1.7349734973497348,12.401041127942054
1.7353735373537358,12.406825643093228
1.7357735773577367,12.412611491888878
1.736173617361736,12.418398674329058
1.7365736573657369,12.424187190413882
1.7369736973697378,12.429977040143402
1.737373737373737,12.43576822351768
1.737773777377738,12.441560740536826
1.738173817381739,12.447354591200897
1.738573857385738,12.453149775509953
1.738973897389739,12.4589462934641
1.73937393739374,12.464744145063401
1.739773977397741,12.47054333030793
1.7401740174017402,12.476343849197743
1.7405740574057411,12.482145701732959
1.740974097409742,12.48794888791363
1.7413741374137413,12.493753407739815
1.7417741774177422,12.49955926121163
1.7421742174217432,12.50536644832913
1.7425742574257423,12.511174969092375
1.7429742974297433,12.516984823501478
1.7433743374337443,12.522796011556501
1.7437743774377434,12.528608533257497
1.7441744174417444,12.534422388604586
1.7445744574457454,12.540237577597821
1.7449744974497445,12.546054100237265
1.7453745374537455,12.551871956523032
1.7457745774577464,12.55769114645518
1.7461746174617456,12.563511670033769
1.7465746574657466,12.569333527258918
1.7469746974697475,12.575156718130676
1.7473747374737485,12.580981242649134
1.7477747774777477,12.586807100814344
1.7481748174817486,12.592634292626425
1.7485748574857496,12.598462818085434
1.7489748974897488,12.604292677191435
1.7493749374937497,12.610123869944537
1.7497749774977507,12.61595639634481
1.7501750175017499,12.621790256392307
1.7505750575057508,12.62762545008715
1.7509750975097518,12.633461977429395
1.751375137513751,12.639299838419104
1.751775177517752,12.645139033056395
1.7521752175217529,12.65097956134133
1.752575257525752,12.65682142327397
1.752975297529753,12.662664618854429
1.753375337533754,12.668509148082771
1.753775377537755,12.67435501095908
1.754175417541754,12.68020220748341
1.754575457545755,12.686050737655883
1.754975497549756,12.69190060147656
1.7553755375537552,12.697751798945504
1.7557755775577562,12.703604330062833
1.756175617561757,12.70945819482861
1.7565756575657563,12.715313393242894
1.7569756975697572,12.721169925305807
1.7573757375737582,12.727027791017411
1.7577757775777574,12.732886990377771
1.7581758175817583,12.738747523387003
1.7585758575857593,12.74460939004517
1.7589758975897585,12.750472590352334
1.7593759375937594,12.75633712430862
1.7597759775977604,12.762202991914085
1.7601760176017613,12.768070193168818
1.7605760576057605,12.773938728072876
1.7609760976097615,12.779808596626381
1.7613761376137624,12.7856797988294
1.7617761776177616,12.791552334681993
1.7621762176217626,12.797426204184285
1.7625762576257635,12.803301407336335
1.7629762976297627,12.809177944138211
1.7633763376337637,12.815055814590034
1.7637763776377646,12.820935018691864
1.7641764176417638,12.826815556443773
1.7645764576457648,12.83269742784588
1.7649764976497657,12.838580632898244
1.765376537653765,12.844465171600937
1.7657765776577659,12.85035104395408
1.7661766176617668,12.856238249957734
1.7665766576657678,12.86212678961199
1.766976697669767,12.868016662916906
1.767376737673768,12.873907869872614
1.7677767776777689,12.879800410479168
1.768176817681768,12.885694284736644
1.768576857685769,12.89158949264516
1.76897689768977,12.897486034204785
1.7693769376937691,12.90338390941558
1.76977697769777,12.909283118277678
1.770177017701771,12.915183660791136
1.7705770577057702,12.921085536956024
1.7709770977097712,12.926988746772466
1.7713771377137721,12.932893290240532
1.7717771777177713,12.938799167360285
1.7721772177217723,12.94470637813185
1.7725772577257732,12.950614922555296
1.7729772977297724,12.956524800630687
1.7733773377337734,12.962436012358152
1.7737773777377743,12.968348557737757
1.7741774177417753,12.974262436769587
1.7745774577457745,12.980177649453713
1.7749774977497754,12.986094195790262
1.7753775377537764,12.992012075779297
1.7757775777577756,12.997931289420887
1.7761776177617765,13.00385183671516
1.7765776577657775,13.009773717662187
1.7769776977697767,13.015696932262031
1.7773777377737776,13.021621480514824
1.7777777777777786,13.027547362420629
1.7781778177817777,13.033474577979518
1.7785778577857787,13.03940312719162
1.7789778977897797,13.045333010057004
1.7793779377937788,13.051264226575736
1.7797779777977798,13.057196776747944
1.7801780178017808,13.0631306605737
1.7805780578057817,13.069065878053093
1.780978097809781,13.07500242918619
1.7813781378137818,13.080940313973123
1.7817781778177828,13.08687953241396
1.782178217821782,13.092820084508771
1.782578257825783,13.098761970257685
1.782978297829784,13.104705189660773
1.783378337833783,13.110649742718106
1.783778377837784,13.11659562942981
1.784178417841785,13.12254284979596
1.7845784578457842,13.128491403816625
1.7849784978497851,13.134441291491937
1.785378537853786,13.140392512821963
1.7857785778577853,13.146345067806777
1.7861786178617862,13.15229895644651
1.7865786578657872,13.15825417874123
1.7869786978697881,13.164210734691034
1.7873787378737873,13.170168624295988
1.7877787778777883,13.176127847556229
1.7881788178817892,13.182088404471822
1.7885788578857884,13.188050295042846
1.7889788978897894,13.194013519269427
1.7893789378937903,13.199978077151643
1.7897789778977895,13.20594396868956
1.7901790179017905,13.211911193883315
1.7905790579057914,13.217879752732982
1.7909790979097906,13.22384964523863
1.7913791379137916,13.229820871400392
1.7917791779177925,13.235793431218344
1.7921792179217917,13.241767324692557
1.7925792579257926,13.247742551823164
1.7929792979297936,13.25371911261024
1.7933793379337946,13.25969700705388
1.7937793779377937,13.265676235154153
1.7941794179417947,13.271656796911198
1.7945794579457957,13.277638692325086
1.7949794979497948,13.283621921395893
1.7953795379537958,13.28960648412375
1.7957795779577967,13.295592380508738
1.796179617961796,13.301579610550927
1.7965796579657969,13.307568174250452
1.7969796979697978,13.313558071607387
1.797379737973797,13.31954930262181
1.797779777977798,13.325541867293856
1.798179817981799,13.331535765623597
1.7985798579857981,13.337530997611115
1.798979897989799,13.34352756325654
1.7993799379938,13.349525462559948
1.799779977997801,13.355524695521437
1.8001800180018002,13.361525262141082
1.8005800580058011,13.367527162419023
1.800980098009802,13.373530396355333
1.8013801380138013,13.379534963950087
1.8017801780178022,13.385540865203428
1.8021802180218032,13.391548100115424
1.8025802580258024,13.39755666868616
1.8029802980298033,13.40356657091577
1.8033803380338043,13.40957780680433
1.8037803780378034,13.41559037635192
1.8041804180418044,13.421604279558675
1.8045804580458054,13.427619516424677
1.8049804980498045,13.433636086949999
1.8053805380538055,13.439653991134783
1.8057805780578065,13.445673228979107
1.8061806180618056,13.451693800483046
1.8065806580658066,13.457715705646743
1.8069806980698075,13.463738944470274
1.8073807380738085,13.469763516953737
1.8077807780778077,13.475789423097211
1.8081808180818086,13.481816662900838
1.8085808580858096,13.487845236364699
1.8089808980898088,13.493875143488866
1.8093809380938097,13.499906384273485
1.8097809780978107,13.505938958718636
1.8101810181018099,13.511972866824395
1.8105810581058108,13.518008108590903
1.8109810981098118,13.524044684018243
1.811381138113811,13.530082593106492
1.811781178117812,13.536121835855795
1.8121812181218129,13.542162412266226
1.812581258125812,13.548204322337872
1.812981298129813,13.55424756607087
1.813381338133814,13.560292143465306
1.813781378137815,13.566338054521278
1.814181418141814,13.572385299238867
1.814581458145815,13.578433877618217
1.814981498149816,13.584483789659407
1.8153815381538152,13.590535035362521
1.8157815781578162,13.596587614727701
1.8161816181618171,13.602641527755027
1.8165816581658163,13.608696774444583
1.8169816981698172,13.614753354796516
1.8173817381738182,13.6208112688109
1.8177817781778174,13.626870516487825
1.8181818181818183,13.63293109782743
1.8185818581858193,13.638993012829804
1.8189818981898185,13.645056261495023
1.8193819381938194,13.651120843823234
1.8197819781978204,13.65718675981452
1.8201820182018214,13.66325400946899
1.8205820582058205,13.669322592786717
1.8209820982098215,13.675392509767857
1.8213821382138224,13.681463760412488
1.8217821782178216,13.687536344720694
1.8221822182218226,13.693610262692623
1.8225822582258235,13.699685514328355
1.8229822982298227,13.70576209962798
1.8233823382338237,13.711840018591644
1.8237823782378246,13.71791927121943
1.8241824182418238,13.72399985751142
1.8245824582458248,13.730081777467761
1.8249824982498257,13.736165031088545
1.825382538253825,13.742249618373851
1.8257825782578259,13.748335539323831
1.8261826182618268,13.754422793938565
1.8265826582658278,13.760511382218164
1.826982698269827,13.76660130416271
1.827382738273828,13.772692559772358
1.8277827782778289,13.778785149047188
1.828182818281828,13.78487907198729
1.828582858285829,13.790974328592808
1.82898289828983,13.797070918863833
1.8293829382938291,13.803168842800451
1.82978297829783,13.80926810040281
1.830183018301831,13.815368691671
1.8305830583058302,13.821470616605108
1.8309830983098312,13.827573875205278
1.8313831383138321,13.833678467471607
1.8317831783178313,13.839784393404175
1.8321832183218323,13.845891653003136
1.8325832583258332,13.852000246268576
1.8329832983298324,13.858110173200588
1.8333833383338334,13.864221433799315
1.8337833783378343,13.870334028064855
1.8341834183418353,13.87644795599731
1.8345834583458345,13.882563217596774
1.8349834983498354,13.888679812863396
1.8353835383538364,13.894797741797264
1.8357835783578356,13.90091700439847
1.8361836183618365,13.907037600667168
1.8365836583658375,13.913159530603442
1.8369836983698367,13.919282794207387
1.8373837383738376,13.925407391479153
1.8377837783778386,13.931533322418833
1.8381838183818378,13.937660587026514
1.8385838583858387,13.943789185302348
1.8389838983898397,13.949919117246433
1.8393839383938388,13.956050382858853
1.8397839783978398,13.962182982139765
1.8401840184018408,13.968316915089261
1.8405840584058417,13.97445218170745
1.840984098409841,13.980588781994427
1.8413841384138419,13.986726715950345
1.8417841784178428,13.992865983575294
1.842184218421842,13.99900658486937
1.842584258425843,14.005148519832728
1.842984298429844,14.011291788465455
1.843384338433843,14.01743639076765
1.843784378437844,14.023582326739465
1.844184418441845,14.029729596380992
1.8445844584458442,14.035878199692329
1.8449844984498451,14.042028136673627
1.845384538453846,14.048179407324984
1.8457845784578453,14.054332011646487
1.8461846184618462,14.060485949638302
1.8465846584658472,14.066641221300513
1.8469846984698481,14.072797826633243
1.8473847384738473,14.078955765636582
1.8477847784778483,14.085115038310692
1.8481848184818492,14.091275644655662
1.8485848584858484,14.097437584671589
1.8489848984898494,14.10360085835863
1.8493849384938503,14.109765465716883
1.8497849784978495,14.115931406746443
1.8501850185018505,14.122098681447467
1.8505850585058514,14.12826728982005
1.8509850985098506,14.134437231864288
1.8513851385138516,14.140608507580344
1.8517851785178525,14.14678111696831
1.8521852185218517,14.152955060028285
1.8525852585258527,14.159130336760425
1.8529852985298536,14.16530694716483
1.8533853385338546,14.171484891241617
1.8537853785378537,14.177664168990884
1.8541854185418547,14.183844780412791
1.8545854585458557,14.190026725507431
1.8549854985498548,14.196210004274912
1.8553855385538558,14.202394616715386
1.8557855785578568,14.208580562828955
1.856185618561856,14.214767842615712
1.8565856585658569,14.220956456075827
1.8569856985698578,14.227146403209392
1.857385738573857,14.23333768401651
1.857785778577858,14.239530298497337
1.858185818581859,14.245724246651978
1.8585858585858581,14.25191952848053
1.858985898589859,14.258116143983155
1.85938593859386,14.264314093159953
1.859785978597861,14.270513376011047
1.8601860186018602,14.276713992536534
1.8605860586058611,14.282915942736581
1.860986098609862,14.289119226611284
1.8613861386138613,14.295323844160746
1.8617861786178622,14.30152979538513
1.8621862186218632,14.30773708028454
1.8625862586258624,14.313945698859072
1.8629862986298633,14.320155651108895
1.8633863386338643,14.326366937034106
1.8637863786378635,14.332579556634812
1.8641864186418644,14.338793509911174
1.8645864586458654,14.345008796863295
1.8649864986498645,14.351225417491278
1.8653865386538655,14.357443371795288
1.8657865786578665,14.363662659775429
1.8661866186618656,14.369883281431802
1.8665866586658666,14.376105236764571
1.8669866986698676,14.382328525773843
1.8673867386738685,14.388553148459744
1.8677867786778677,14.394779104822373
1.8681868186818686,14.401006394861898
1.8685868586858696,14.407235018578426
1.8689868986898688,14.413464975972058
1.8693869386938697,14.419696267042962
1.8697869786978707,14.425928891791242
1.8701870187018699,14.432162850217006
1.8705870587058708,14.438398142320414
1.8709870987098718,14.444634768101585
1.871387138713871,14.45087272756061
1.871787178717872,14.457112020697663
1.8721872187218729,14.463352647512854
1.872587258725872,14.469594608006282
1.872987298729873,14.475837902178121
1.873387338733874,14.482082530028475
1.873787378737875,14.488328491557473
1.8741874187418741,14.494575786765218
1.874587458745875,14.500824415651884
1.874987498749876,14.507074378217576
1.8753875387538752,14.513325674462402
1.8757875787578762,14.519578304386535
1.8761876187618771,14.525832267990076
1.8765876587658763,14.532087565273137
1.8769876987698773,14.538344196235892
1.8773877387738782,14.544602160878442
1.8777877787778774,14.550861459200902
1.8781878187818783,14.55712209120344
1.8785878587858793,14.563384056886166
1.8789878987898785,14.56964735624919
1.8793879387938794,14.575911989292681
1.8797879787978804,14.582177956016752
1.8801880188018814,14.58844525642153
1.8805880588058805,14.59471389050713
1.8809880988098815,14.60098385827372
1.8813881388138824,14.607255159721412
1.8817881788178816,14.613527794850317
1.8821882188218826,14.619801763660607
1.8825882588258835,14.626077066152394
1.8829882988298827,14.632353702325789
1.8833883388338837,14.638631672180965
1.8837883788378846,14.644910975718037
1.8841884188418838,14.651191612937113
1.8845884588458848,14.657473583838366
1.8849884988498857,14.663756888421915
1.885388538853885,14.670041526687864
1.8857885788578859,14.676327498636395
1.8861886188618868,14.682614804267619
1.8865886588658878,14.688903443581665
1.886988698869887,14.695193416578652
1.887388738873888,14.701484723258753
1.8877887788778889,14.707777363622082
1.888188818881888,14.714071337668756
1.888588858885889,14.720366645398943
1.88898889888989,14.72666328681277
1.8893889388938891,14.732961261910338
1.88978897889789,14.739260570691831
1.890189018901891,14.745561213157366
1.8905890589058902,14.751863189307052
1.8909890989098912,14.758166499141073
1.8913891389138922,14.764471142659538
1.8917891789178913,14.770777119862567
1.8921892189218923,14.777084430750337
1.8925892589258932,14.783393075322964
1.8929892989298924,14.789703053580563
1.8933893389338934,14.796014365523316
1.8937893789378943,14.802327011151336
1.8941894189418953,14.808640990464763
1.8945894589458945,14.814956303463717
1.8949894989498954,14.821272950148371
1.8953895389538964,14.827590930518847
1.8957895789578956,14.833910244575259
1.8961896189618965,14.840230892317793
1.8965896589658975,14.84655287374656
1.8969896989698967,14.852876188861687
1.8973897389738976,14.859200837663348
1.8977897789778986,14.865526820151663
1.8981898189818978,14.871854136326755
1.8985898589858987,14.8781827861888
1.8989898989898997,14.884512769737922
1.8993899389938989,14.890844086974235
1.8997899789978998,14.897176737897928
1.9001900190019008,14.903510722509118
1.9005900590059017,14.909846040807945
1.900990099009901,14.916182692794528
1.9013901390139019,14.922520678469054
1.9017901790179028,14.928859997831642
1.902190219021902,14.935200650882415
1.902590259025903,14.941542637621552
1.902990299029904,14.94788595804918
1.903390339033903,14.954230612165418
1.903790379037904,14.96057659997045
1.904190419041905,14.966923921464398
1.9045904590459042,14.973272576647386
1.9049904990499051,14.979622565519595
1.905390539053906,14.985973888081153
1.9057905790579053,14.992326544332183
1.9061906190619062,14.998680534272866
1.9065906590659072,15.005035857903328
1.9069906990699081,15.011392515223715
1.9073907390739073,15.017750506234147
1.9077907790779083,15.024109830934815
1.9081908190819092,15.03047048932584
1.9085908590859084,15.036832481407346
1.9089908990899094,15.043195807179524
1.9093909390939103,15.049560466642497
1.9097909790979095,15.055926459796387
1.9101910191019105,15.062293786641387
1.9105910591059114,15.068662447177621
1.9109910991099106,15.075032441405213
1.9113911391139116,15.081403769324352
1.9117911791179125,15.087776430935165
1.9121912191219117,15.094150426237778
1.9125912591259127,15.100525755232383
1.9129912991299136,15.106902417919104
1.9133913391339146,15.113280414298085
1.9137913791379138,15.119659744369462
1.9141914191419147,15.126040408133418
1.9145914591459157,15.132422405590088
1.9149914991499148,15.13880573673959
1.9153915391539158,15.145190401582125
1.9157915791579168,15.151576400117818
1.916191619161916,15.157963732346792
1.916591659165917,15.164352398269244
1.9169916991699179,15.170742397885302
1.917391739173917,15.177133731195097
1.917791779177918,15.183526398198818
1.918191819181919,15.189920398896598
1.9185918591859181,15.196315733288564
1.918991899189919,15.202712401374912
1.91939193919392,15.20911040315577
1.919791979197921,15.215509738631289
1.9201920192019202,15.2219104078016
1.9205920592059211,15.228312410666902
1.920992099209922,15.234715747227318
1.9213921392139213,15.241120417482986
1.9217921792179222,15.247526421434097
1.9221922192219232,15.253933759080784
1.9225922592259224,15.26034243042318
1.9229922992299233,15.26675243546148
1.9233923392339243,15.273163774195815
1.9237923792379235,15.27957644662632
1.9241924192419244,15.285990452753191
1.9245924592459254,15.29240579257656
1.9249924992499245,15.29882246609656
1.9253925392539255,15.30524047331339
1.9257925792579265,15.311659814227182
1.9261926192619256,15.318080488838069
1.9265926592659266,15.324502497146254
1.9269926992699276,15.330925839151865
1.9273927392739285,15.337350514855062
1.9277927792779277,15.34377652425598
1.9281928192819286,15.350203867354814
1.9285928592859296,15.356632544151703
1.9289928992899288,15.363062554646783
1.9293929392939297,15.369493898840249
1.9297929792979307,15.375926576732242
1.9301930193019299,15.382360588322898
1.9305930593059308,15.388795933612412
1.9309930993099318,15.395232612600928
1.931393139313931,15.401670625288578
1.931793179317932,15.408109971675565
1.9321932193219329,15.414550651762026
1.932593259325932,15.420992665548097
1.932993299329933,15.427436013033983
1.933393339333934,15.43388069421982
1.933793379337935,15.440326709105767
1.9341934193419341,15.446774057691965
1.934593459345935,15.453222739978616
1.934993499349936,15.459672755965856
1.9353935393539352,15.466124105653828
1.9357935793579362,15.472576789042735
1.9361936193619371,15.479030806132716
1.9365936593659363,15.48548615692391
1.9369936993699373,15.491942841416522
1.9373937393739382,15.498400859610692
1.9377937793779374,15.504860211506562
1.9381938193819384,15.511320897104339
1.9385938593859393,15.51778291640416
1.9389938993899385,15.524246269406166
1.9393939393939394,15.530710956110568
1.9397939793979404,15.537176976517502
1.9401940194019414,15.543644330627135
1.9405940594059405,15.550113018439607
1.9409940994099415,15.556583039955129
1.9413941394139425,15.56305439517384
1.9417941794179416,15.569527084095883
1.9421942194219426,15.576001106721465
1.9425942594259435,15.582476463050734
1.9429942994299427,15.588953153083832
1.9433943394339437,15.595431176820965
1.9437943794379446,15.601910534262275
1.9441944194419438,15.608391225407914
1.9445944594459448,15.614873250258086
1.9449944994499457,15.621356608812937
1.945394539453945,15.627841301072614
1.9457945794579459,15.63432732703732
1.9461946194619468,15.64081468670721
1.9465946594659478,15.647303380082446
1.946994699469947,15.653793407163178
1.947394739473948,15.66028476794961
1.9477947794779489,15.666777462441894
1.948194819481948,15.673271490640177
1.948594859485949,15.67976685254467
1.94899489948995,15.68626354815552
1.9493949394939492,15.692761577472872
1.94979497949795,15.699260940496943
1.950195019501951,15.705761637227878
1.9505950595059502,15.712263667665828
1.9509950995099512,15.718767031811005
1.9513951395139522,15.725271729663557
1.9517951795179513,15.731777761223633
1.9521952195219523,15.738285126491446
1.9525952595259533,15.74479382546715
1.9529952995299524,15.751303858150893
1.9533953395339534,15.757815224542888
1.9537953795379543,15.764327924643286
1.9541954195419553,15.77084195845226
1.9545954595459545,15.777357325969959
1.9549954995499554,15.783874027196601
1.9553955395539564,15.790392062132339
1.9557955795579556,15.796911430777321
1.9561956195619565,15.803432133131766
1.9565956595659575,15.809954169195823
1.9569956995699567,15.816477538969645
1.9573957395739576,15.823002242453455
1.9577957795779586,15.8295282796474
1.9581958195819578,15.836055650551636
1.9585958595859587,15.842584355166377
1.9589958995899597,15.849114393491783
1.9593959395939589,15.855645765528003
1.9597959795979598,15.862178471275257
1.9601960196019608,15.868712510733701
1.9605960596059617,15.87524788390351
1.960996099609961,15.881784590784841
1.9613961396139619,15.888322631377912
1.9617961796179628,15.894862005682878
1.962196219621962,15.901402713699897
1.962596259625963,15.907944755429185
1.962996299629964,15.914488130870906
1.963396339633963,15.921032840025209
1.963796379637964,15.92757888289232
1.964196419641965,15.934126259472395
1.9645964596459642,15.94067496976559
1.9649964996499651,15.94722501377213
1.965396539653966,15.95377639149217
1.9657965796579653,15.96032910292587
1.9661966196619662,15.966883148073453
1.9665966596659672,15.973438526935078
1.9669966996699682,15.979995239510925
1.9673967396739673,15.98655328580115
1.9677967796779683,15.993112665805983
1.9681968196819692,15.99967337952558
1.9685968596859684,16.006235426960103
1.9689968996899694,16.012798808109775
1.9693969396939703,16.019363522974757
1.9697969796979695,16.02592957155521
1.9701970197019705,16.03249695385136
1.9705970597059714,16.03906566986337
1.9709970997099706,16.045635719591395
1.9713971397139716,16.052207103035673
1.9717971797179725,16.058779820196357
1.9721972197219717,16.06535387107361
1.9725972597259727,16.071929255667662
1.9729972997299736,16.078505973978675
1.9733973397339746,16.085084026006836
1.9737973797379738,16.091663411752307
1.9741974197419747,16.098244131215317
1.9745974597459757,16.104826184396025
1.9749974997499748,16.1114095712946
1.9753975397539758,16.117994291911277
1.9757975797579768,16.12458034624621
1.976197619761976,16.131167734299567
1.976597659765977,16.137756456071582
1.9769976997699779,16.144346511562418
1.977397739773977,16.15093790077224
1.977797779777978,16.157530623701284
1.978197819781979,16.164124680349712
1.9785978597859781,16.170720070717692
1.978997899789979,16.177316794805453
1.97939793979398,16.183914852613167
1.979797979797981,16.19051424414102
1.9801980198019802,16.197114969389183
1.9805980598059811,16.203717028357886
1.980998099809982,16.210320421047296
1.9813981398139813,16.216925147457584
1.9817981798179822,16.223531207588984
1.9821982198219832,16.230138601441666
1.9825982598259824,16.2367473290158
1.9829982998299833,16.243357390311616
1.9833983398339843,16.249968785329287
1.9837983798379835,16.256581514068984
1.9841984198419844,16.263195576530943
1.9845984598459854,16.269810972715337
1.9849984998499846,16.27642770262233
1.9853985398539855,16.28304576625216
1.9857985798579865,16.289665163605004
1.9861986198619856,16.296285894681034
1.9865986598659866,16.302907959480482
1.9869986998699876,16.30953135800352
1.9873987398739885,16.316156090250352
1.9877987798779877,16.32278215622114
1.9881988198819887,16.32940955591613
1.9885988598859896,16.33603828933549
1.9889988998899888,16.342668356479397
1.9893989398939897,16.34929975734809
1.9897989798979907,16.355932491941743
1.9901990199019899,16.362566560260532
1.9905990599059908,16.369201962304697
1.9909990999099918,16.375838698074414
1.991399139913991,16.382476767569855
1.991799179917992,16.38911617079127
1.992199219921993,16.39575690773882
1.992599259925992,16.402398978412695
1.992999299929993,16.40904238281313
1.993399339933994,16.41568712094031
1.993799379937995,16.422333192794422
1.9941994199419941,16.428980598375656
1.994599459945995,16.435629337684247
1.994999499949996,16.442279410720374
1.9953995399539952,16.448930817484218
1.9957995799579962,16.455583557976023
1.9961996199619971,16.46223763219597
1.9965996599659963,16.46889304014423
1.9969996999699973,16.47554978182106
1.9973997399739982,16.48220785722663
1.9977997799779974,16.488867266361122
1.9981998199819984,16.49552800922479
1.9985998599859993,16.5021900858178
1.9989998999899985,16.508853496140347
1.9993999399939995,16.515518240192673
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958
1.9997999799980004,16.522184317974958


==> fig/data/ground-truth-csvs/ground-truth_3_2.csv <==
x,y
-4.4995499549955,24.804182719994632
-4.498649864986499,24.798504604504707
-4.497749774977498,24.7928266597674
-4.496849684968497,24.78714888590263
-4.495949594959496,24.781471283025834
-4.4950495049504955,24.77579385124799
-4.494149414941495,24.77011659067569
-4.493249324932494,24.764439501411186
-4.492349234923493,24.758762583552414
-4.491449144914492,24.753085837193073
-4.490549054905491,24.74740926242265
-4.489648964896491,24.741732859326472
-4.48874887488749,24.736056627985754
-4.487848784878489,24.730380568477646
-4.486948694869488,24.72470468087527
-4.486048604860487,24.71902896524777
-4.4851485148514865,24.713353421660358
-4.484248424842486,24.707678050174355
-4.483348334833483,24.70200285084723
-4.482448244824482,24.69632782373267
-4.481548154815481,24.690652968880574
-4.480648064806481,24.684978286337135
-4.47974797479748,24.679303776144874
-4.478847884788479,24.67362943834267
-4.477947794779478,24.667955272965813
-4.477047704770477,24.662281280046034
-4.4761476147614765,24.656607459611564
-4.475247524752476,24.650933811687157
-4.474347434743475,24.645260336294132
-4.473447344734474,24.639587033450418
-4.472547254725473,24.633913903170598
-4.471647164716472,24.628240945465933
-4.470747074707472,24.622568160344414
-4.469846984698471,24.616895547810792
-4.46894689468947,24.611223107866618
-4.468046804680469,24.605550840510286
-4.467146714671468,24.599878745737065
-4.4662466246624675,24.594206823539132
-4.465346534653467,24.588535073905618
-4.464446444644466,24.582863496822636
-4.463546354635465,24.577192092273325
-4.462646264626462,24.57152086023787
-4.461746174617462,24.565849800693574
-4.460846084608461,24.560178913614834
-4.45994599459946,24.55450819897323
-4.459045904590459,24.548837656737533
-4.458145814581458,24.543167286873746
-4.4572457245724575,24.53749708934513
-4.456345634563457,24.531827064112257
-4.455445544554456,24.526157211133015
-4.454545454545455,24.52048753036266
-4.453645364536454,24.514818021753857
-4.452745274527453,24.50914868525668
-4.451845184518453,24.503479520818676
-4.450945094509452,24.497810528384885
-4.450045004500451,24.49214170789786
-4.44914491449145,24.486473059297726
-4.448244824482449,24.48080458252218
-4.4473447344734485,24.47513627750654
-4.446444644464448,24.46946814418377
-4.445544554455447,24.46380018248452
-4.444644464446446,24.458132392337127
-4.443744374437445,24.452464773667685
-4.442844284428443,24.446797326400038
-4.441944194419442,24.44113005045584
-4.441044104410441,24.435462945754562
-4.44014401440144,24.429796012213515
-4.439243924392439,24.42412924974791
-4.4383438343834385,24.41846265827085
-4.437443744374438,24.412796237693385
-4.436543654365437,24.40712998792452
-4.435643564356436,24.401463908871253
-4.434743474347435,24.395798000438607
-4.433843384338434,24.390132262529633
-4.432943294329434,24.38446669504547
-4.432043204320433,24.378801297885346
-4.431143114311432,24.37313607094661
-4.430243024302431,24.367471014124767
-4.42934293429343,24.361806127313486
-4.4284428442844295,24.356141410404646
-4.427542754275429,24.350476863288343
-4.426642664266428,24.344812485852923
-4.425742574257427,24.339148277985014
-4.424842484248426,24.333484239569536
-4.423942394239425,24.327820370489732
-4.423042304230423,24.322156670627187
-4.422142214221422,24.316493139861873
-4.421242124212421,24.31082977807214
-4.42034203420342,24.305166585134756
-4.4194419441944195,24.29950356092494
-4.418541854185419,24.293840705316363
-4.417641764176418,24.288178018181185
-4.416741674167417,24.282515499390076
-4.415841584158416,24.276853148812236
-4.414941494149415,24.27119096631542
-4.414041404140415,24.265528951765948
-4.413141314131414,24.259867105028746
-4.412241224122413,24.25420542596735
-4.411341134113412,24.248543914443943
-4.410441044104411,24.242882570319352
-4.4095409540954105,24.237221393453108
-4.40864086408641,24.231560383703417
-4.407740774077409,24.225899540927223
-4.406840684068408,24.22023886498021
-4.405940594059407,24.214578355716817
-4.405040504050406,24.208918012990264
-4.4041404140414055,24.203257836652586
-4.403240324032403,24.197597826554613
-4.402340234023402,24.191937982546047
-4.401440144014401,24.186278304475426
-4.4005400540054005,24.180618792190167
-4.3996399639964,24.174959445536597
-4.398739873987399,24.169300264359947
-4.397839783978398,24.16364124850438
-4.396939693969397,24.15798239781302
-4.396039603960396,24.152323712127952
-4.395139513951396,24.146665191290257
-4.394239423942395,24.141006835140015
-4.393339333933394,24.13534864351633
-4.392439243924393,24.129690616257353
-4.391539153915392,24.124032753200275
-4.3906390639063915,24.118375054181385
-4.389738973897391,24.112717519036046
-4.38883888388839,24.107060147598734
-4.387938793879389,24.10140293970305
-4.387038703870388,24.095745895181736
-4.386138613861387,24.090089013866695
-4.3852385238523865,24.084432295588993
-4.384338433843386,24.078775740178894
-4.383438343834383,24.07311934746586
-4.382538253825382,24.06746311727859
-4.3816381638163815,24.06180704944499
-4.380738073807381,24.05615114379225
-4.37983798379838,24.050495400146794
-4.378937893789379,24.044839818334353
-4.378037803780378,24.03918439817994
-4.377137713771377,24.033529139507884
-4.376237623762377,24.027874042141836
-4.375337533753376,24.02221910590479
-4.374437443744375,24.01656433061909
-4.373537353735374,24.010909716106454
-4.372637263726373,24.00525526218798
-4.3717371737173725,23.999600968684152
-4.370837083708372,23.99394683541488
-4.369936993699371,23.98829286219949
-4.36903690369037,23.98263904885674
-4.368136813681369,23.97698539520484
-4.367236723672368,23.971331901061465
-4.3663366336633676,23.965678566243767
-4.365436543654367,23.960025390568386
-4.364536453645366,23.95437237385146
-4.363636363636365,23.948719515908646
-4.3627362736273625,23.94306681655512
-4.361836183618362,23.93741427560561
-4.360936093609361,23.93176189287439
-4.36003600360036,23.92610966817529
-4.359135913591359,23.920457601321726
-4.358235823582358,23.91480569212669
-4.357335733573358,23.909153940402785
-4.356435643564357,23.903502345962217
-4.355535553555356,23.897850908616817
-4.354635463546355,23.892199628178048
-4.353735373537354,23.88654850445702
-4.3528352835283535,23.880897537264502
-4.351935193519353,23.875246726410918
-4.351035103510352,23.869596071706383
-4.350135013501351,23.863945572960695
-4.34923492349235,23.85829522998335
-4.348334833483349,23.852645042583564
-4.3474347434743486,23.84699501057026
-4.346534653465348,23.841345133752096
-4.345634563456347,23.83569541193748
-4.344734473447346,23.830045844934556
-4.343834383438345,23.824396432551243
-4.342934293429343,23.818747174595224
-4.342034203420342,23.813098070873966
-4.341134113411341,23.80744912119473
-4.34023402340234,23.801800325364567
-4.339333933393339,23.796151683190352
-4.338433843384339,23.790503194478763
-4.337533753375338,23.78485485903632
-4.336633663366337,23.779206676669375
-4.335733573357336,23.773558647184128
-4.334833483348335,23.767910770386635
-4.3339333933393345,23.76226304608282
-4.333033303330334,23.756615474078473
-4.332133213321333,23.750968054179275
-4.331233123312332,23.745320786190792
-4.330333033303331,23.739673669918496
-4.32943294329433,23.734026705167757
-4.3285328532853296,23.72837989174387
-4.327632763276329,23.722733229452054
-4.326732673267328,23.717086718097455
-4.325832583258327,23.711440357485166
-4.324932493249326,23.705794147420225
-4.3240324032403255,23.700148087707625
-4.323132313231323,23.694502178152327
-4.322232223222322,23.68885641855927
-4.321332133213321,23.683210808733364
-4.32043204320432,23.677565348479508
-4.31953195319532,23.671920037602593
-4.318631863186319,23.666274875907522
-4.317731773177318,23.6606298631992
-4.316831683168317,23.654984999282547
-4.315931593159316,23.649340283962513
-4.3150315031503155,23.64369571704407
-4.314131413141315,23.638051298332243
-4.313231323132314,23.632407027632087
-4.312331233123313,23.626762904748713
-4.311431143114312,23.621118929487288
-4.310531053105311,23.615475101653054
-4.3096309630963106,23.609831421051314
-4.30873087308731,23.604187887487452
-4.307830783078309,23.598544500766934
-4.306930693069308,23.592901260695324
-4.306030603060307,23.587258167078275
-4.3051305130513065,23.581615219721545
-4.304230423042306,23.575972418431004
-4.303330333033303,23.57032976301263
-4.302430243024302,23.564687253272538
-4.301530153015301,23.559044889016953
-4.300630063006301,23.553402670052243
-4.2997299729973,23.54776059618491
-4.298829882988299,23.5421186672216
-4.297929792979298,23.536476882969115
-4.297029702970297,23.530835243234407
-4.2961296129612965,23.525193747824584
-4.295229522952296,23.51955239654694
-4.294329432943295,23.513911189208912
-4.293429342934294,23.508270125618143
-4.292529252925293,23.502629205582437
-4.291629162916292,23.496988428909795
-4.2907290729072916,23.491347795408412
-4.289828982898291,23.485707304886677
-4.28892889288929,23.480066957153177
-4.288028802880289,23.47442675201672
-4.287128712871288,23.468786689286308
-4.2862286228622875,23.463146768771175
-4.285328532853287,23.45750699028077
-4.284428442844286,23.45186735362477
-4.283528352835285,23.446227858613085
-4.282628262826282,23.44058850505585
-4.281728172817282,23.43494929276346
-4.280828082808281,23.429310221546537
-4.27992799279928,23.423671291215957
-4.279027902790279,23.41803250158285
-4.278127812781278,23.412393852458603
-4.2772277227722775,23.40675534365486
-4.276327632763277,23.40111697498354
-4.275427542754276,23.395478746256828
-4.274527452745275,23.389840657287174
-4.273627362736274,23.38420270788732
-4.272727272727273,23.378564897870277
-4.2718271827182726,23.37292722704935
-4.270927092709272,23.367289695238128
-4.270027002700271,23.361652302250494
-4.26912691269127,23.356015047900637
-4.268226822682269,23.35037793200303
-4.2673267326732685,23.34474095437246
-4.266426642664268,23.339104114824025
-4.265526552655267,23.33346741317312
-4.264626462646266,23.327830849235472
-4.263726372637265,23.32219442282711
-4.262826282628263,23.31655813376439
-4.261926192619262,23.310921981864006
-4.261026102610261,23.30528596694296
-4.26012601260126,23.2996500888186
-4.259225922592259,23.29401434730859
-4.2583258325832585,23.28837874223095
-4.257425742574258,23.28274327340403
-4.256525652565257,23.27710794064653
-4.255625562556256,23.271472743777487
-4.254725472547255,23.2658376826163
-4.253825382538254,23.26020275698271
-4.2529252925292536,23.254567966696815
-4.252025202520253,23.248933311579076
-4.251125112511252,23.24329879145031
-4.250225022502251,23.2376644061317
-4.24932493249325,23.23203015544479
-4.2484248424842495,23.226396039211497
-4.247524752475249,23.220762057254113
-4.246624662466248,23.215128209395292
-4.245724572457247,23.209494495458085
-4.244824482448246,23.203860915265896
-4.243924392439245,23.19822746864253
-4.243024302430243,23.192594155412163
-4.242124212421242,23.18696097539937
-4.241224122412241,23.181327928429106
-4.24032403240324,23.17569501432672
-4.2394239423942395,23.170062232917946
-4.238523852385239,23.164429584028927
-4.237623762376238,23.158797067486187
-4.236723672367237,23.153164683116664
-4.235823582358236,23.147532430747688
-4.234923492349235,23.141900310207
-4.2340234023402346,23.13626832132274
-4.233123312331234,23.13063646392346
-4.232223222322233,23.125004737838115
-4.231323132313232,23.11937314289608
-4.230423042304231,23.11374167892714
-4.2295229522952305,23.108110345761496
-4.22862286228623,23.10247914322976
-4.227722772277229,23.096848071162974
-4.226822682268228,23.09121712939259
-4.225922592259227,23.085586317750487
-4.225022502250226,23.07995563606897
-4.2241224122412255,23.07432508418076
-4.223222322232223,23.068694661919018
-4.222322232223222,23.063064369117328
-4.221422142214221,23.057434205609706
-4.2205220522052205,23.051804171230593
-4.21962196219622,23.046174265814873
-4.218721872187219,23.04054448919786
-4.217821782178218,23.034914841215304
-4.216921692169217,23.02928532170339
-4.216021602160216,23.023655930498755
-4.2151215121512156,23.018026667438455
-4.214221422142215,23.012397532360012
-4.213321332133214,23.006768525101368
-4.212421242124213,23.001139645500928
-4.211521152115212,22.99551089339753
-4.2106210621062115,22.989882268630463
-4.209720972097211,22.98425377103947
-4.20882088208821,22.97862540046473
-4.207920792079209,22.97299715674688
-4.207020702070208,22.967369039727018
-4.206120612061207,22.961741049246672
-4.2052205220522065,22.956113185147842
-4.204320432043206,22.950485447272975
-4.203420342034205,22.94485783546497
-4.202520252025202,22.939230349567186
-4.2016201620162015,22.93360298942345
-4.200720072007201,22.927975754878034
-4.1998199819982,22.922348645775667
-4.198919891989199,22.91672166196155
-4.198019801980198,22.91109480328133
-4.197119711971197,22.905468069581133
-4.1962196219621966,22.89984146070753
-4.195319531953196,22.894214976507573
-4.194419441944195,22.888588616828763
-4.193519351935194,22.88296238151907
-4.192619261926193,22.877336270426934
-4.1917191719171925,22.87171028340126
-4.190819081908192,22.86608442029141
-4.189918991899191,22.860458680947232
-4.18901890189019,22.854833065219022
-4.188118811881189,22.84920757295756
-4.187218721872188,22.843582204014087
-4.1863186318631875,22.837956958240316
-4.185418541854187,22.83233183548843
-4.184518451845186,22.826706835611084
-4.183618361836185,22.821081958461402
-4.1827182718271825,22.81545720389298
-4.181818181818182,22.80983257175989
-4.180918091809181,22.80420806191668
-4.18001800180018,22.798583674218357
-4.179117911791179,22.79295940852041
-4.178217821782178,22.78733526467881
-4.177317731773178,22.781711242549985
-4.176417641764177,22.776087341990852
-4.175517551755176,22.770463562858794
-4.174617461746175,22.764839905011673
-4.173717371737174,22.759216368307833
-4.1728172817281735,22.753592952606077
-4.171917191719173,22.7479696577657
-4.171017101710172,22.742346483646468
-4.170117011701171,22.73672343010862
-4.16921692169217,22.73110049701287
-4.168316831683169,22.725477684220426
-4.1674167416741685,22.719854991592946
-4.166516651665168,22.71423241899259
-4.165616561656167,22.708609966281983
-4.164716471647166,22.702987633324224
-4.163816381638165,22.697365419982898
-4.162916291629163,22.691743326122058
-4.162016201620162,22.686121351606253
-4.161116111611161,22.680499496300488
-4.16021602160216,22.674877760070263
-4.159315931593159,22.669256142781542
-4.158415841584159,22.663634644300775
-4.157515751575158,22.658013264494887
-4.156615661566157,22.65239200323128
-4.155715571557156,22.64677086037784
-4.154815481548155,22.64114983580292
-4.1539153915391545,22.63552892937536
-4.153015301530154,22.629908140964474
-4.152115211521153,22.624287470440052
-4.151215121512152,22.618666917672364
-4.150315031503151,22.613046482532155
-4.14941494149415,22.607426164890647
-4.1485148514851495,22.60180596461954
-4.147614761476149,22.596185881591015
-4.146714671467148,22.590565915677722
-4.145814581458147,22.58494606675279
-4.144914491449146,22.579326334689824
-4.144014401440145,22.573706719362914
-4.143114311431143,22.5680872206466
-4.142214221422142,22.562467838415937
-4.141314131413141,22.556848572546425
-4.14041404140414,22.551229422914044
-4.13951395139514,22.545610389395257
-4.138613861386139,22.539991471866998
-4.137713771377138,22.534372670206672
-4.136813681368137,22.52875398429216
-4.135913591359136,22.523135414001818
-4.1350135013501355,22.517516959214475
-4.134113411341135,22.51189861980943
-4.133213321332134,22.506280395666458
-4.132313231323133,22.500662286665808
-4.131413141314132,22.495044292688195
-4.130513051305131,22.489426413614808
-4.1296129612961305,22.48380864932731
-4.12871287128713,22.478190999707834
-4.127812781278129,22.472573464638977
-4.126912691269128,22.466956044003812
-4.126012601260127,22.461338737685885
-4.125112511251126,22.4557215455692
-4.124212421242126,22.450104467538242
-4.123312331233123,22.444487503477948
-4.122412241224122,22.438870653273746
-4.121512151215121,22.433253916811513
-4.120612061206121,22.427637293977597
-4.11971197119712,22.422020784658812
-4.118811881188119,22.416404388742443
-4.117911791179118,22.410788106116232
-4.117011701170117,22.405171936668392
-4.1161116111611165,22.399555880287597
-4.115211521152116,22.39393993686299
-4.114311431143115,22.388324106284166
-4.113411341134114,22.382708388441195
-4.112511251125113,22.377092783224604
-4.111611161116112,22.371477290525377
-4.1107110711071115,22.36586191023497
-4.109810981098111,22.360246642245283
-4.10891089108911,22.354631486448692
-4.108010801080109,22.349016442738026
-4.107110711071108,22.343401511006572
-4.106210621062107,22.33778669114807
-4.105310531053107,22.33217198305673
-4.104410441044106,22.3265573866272
-4.103510351035105,22.32094290175461
-4.102610261026102,22.31532852833451
-4.101710171017102,22.30971426626295
-4.100810081008101,22.3041001154364
-4.0999099909991,22.298486075751786
-4.099009900990099,22.2928721471065
-4.098109810981098,22.287258329398384
-4.0972097209720975,22.28164462252572
-4.096309630963097,22.276031026387255
-4.095409540954096,22.27041754088218
-4.094509450945095,22.264804165910128
-4.093609360936094,22.259190901371195
-4.092709270927093,22.253577747165917
-4.0918091809180925,22.247964703195276
-4.090909090909092,22.242351769360706
-4.090009000900091,22.236738945564085
-4.08910891089109,22.231126231707734
-4.088208820882089,22.22551362769442
-4.087308730873088,22.219901133427353
-4.086408640864088,22.214288748810187
-4.085508550855087,22.20867647374702
-4.084608460846086,22.203064308142384
-4.083708370837085,22.197452251901264
-4.082808280828083,22.19184030492907
-4.081908190819082,22.186228467131667
-4.081008100810081,22.18061673841535
-4.08010801080108,22.17500511868685
-4.079207920792079,22.169393607853344
-4.0783078307830785,22.16378220582243
-4.077407740774078,22.158170912502154
-4.076507650765077,22.15255972780099
-4.075607560756076,22.146948651627856
-4.074707470747075,22.141337683892086
-4.073807380738074,22.13572682450346
-4.0729072907290735,22.130116073372186
-4.072007200720073,22.1245054304089
-4.071107110711072,22.118894895524665
-4.070207020702071,22.113284468630983
-4.06930693069307,22.107674149639777
-4.068406840684069,22.1020639384634
-4.067506750675069,22.096453835014625
-4.066606660666068,22.090843839206656
-4.065706570657067,22.08523395095313
-4.064806480648066,22.079624170168085
-4.063906390639065,22.074014496766008
-4.063006300630063,22.068404930661785
-4.062106210621062,22.062795471770748
-4.061206120612061,22.057186120008634
-4.06030603060306,22.051576875291595
-4.0594059405940595,22.045967737536216
-4.058505850585059,22.04035870665949
-4.057605760576058,22.034749782578828
-4.056705670567057,22.029140965212058
-4.055805580558056,22.023532254477434
-4.054905490549055,22.017923650293607
-4.0540054005400545,22.01231515257965
-4.053105310531054,22.00670676125505
-4.052205220522053,22.001098476239708
-4.051305130513052,21.995490297453927
-4.050405040504051,21.989882224818427
-4.04950495049505,21.984274258254334
-4.04860486048605,21.97866639768319
-4.047704770477049,21.973058643026935
-4.046804680468048,21.967450994207915
-4.045904590459047,21.961843451148894
-4.045004500450046,21.956236013773026
-4.0441044104410455,21.950628682003874
-4.043204320432043,21.945021455765406
-4.042304230423042,21.939414334981997
-4.041404140414041,21.933807319578417
-4.0405040504050405,21.928200409479828
-4.03960396039604,21.92259360461181
-4.038703870387039,21.916986904900323
-4.037803780378038,21.911380310271742
-4.036903690369037,21.90577382065282
-4.036003600360036,21.900167435970715
-4.0351035103510355,21.89456115615299
-4.034203420342035,21.888954981127583
-4.033303330333034,21.88334891082284
-4.032403240324033,21.877742945167483
-4.031503150315032,21.872137084090646
-4.030603060306031,21.866531327521834
-4.029702970297031,21.860925675390952
-4.02880288028803,21.85532012762829
-4.027902790279029,21.849714684164525
-4.027002700270028,21.84410934493072
-4.026102610261027,21.83850410985833
-4.0252025202520265,21.83289897887919
-4.024302430243026,21.82729395192551
-4.023402340234025,21.821689028929892
-4.022502250225022,21.81608420982532
-4.0216021602160215,21.810479494545167
-4.020702070207021,21.804874883023164
-4.01980198019802,21.79927037519344
-4.018901890189019,21.793665970990496
-4.018001800180018,21.7880616703492
-4.017101710171017,21.782457473204822
-4.0162016201620165,21.776853379492977
-4.015301530153016,21.771249389149673
-4.014401440144015,21.765645502111287
-4.013501350135014,21.760041718314568
-4.012601260126013,21.754438037696637
-4.011701170117012,21.748834460194985
-4.010801080108012,21.74323098574747
-4.009900990099011,21.73762761429233
-4.00900090009001,21.73202434576815
-4.008100810081009,21.726421180113903
-4.007200720072008,21.720818117268916
-4.0063006300630075,21.715215157172885
-4.005400540054007,21.70961229976587
-4.004500450045006,21.704009544988285
-4.003600360036005,21.698406892780923
-4.0027002700270025,21.69280434308492
-4.001800180018002,21.687201895841792
-4.000900090009001,21.681599550993397
-4.0,21.67599730848196
-3.999099909990999,21.670395168250064
-3.9981998199819984,21.664793130240636
-3.9972997299729975,21.65919119439698
-3.9963996399639967,21.65358936066273
-3.995499549954996,21.647987628981895
-3.994599459945995,21.642385999298828
-3.9936993699369943,21.63678447155823
-3.9927992799279934,21.631183045705157
-3.9918991899189926,21.625581721685013
-3.990999099909992,21.619980499443557
-3.990099009900991,21.614379378926888
-3.98919891989199,21.608778360081455
-3.9882988298829893,21.603177442854058
-3.9873987398739885,21.597576627191827
-3.9864986498649877,21.591975913042255
-3.985598559855987,21.58637530035317
-3.984698469846986,21.580774789072734
-3.9837983798379852,21.57517437914947
-3.9828982898289826,21.569574070532216
-3.981998199819982,21.563973863170176
-3.981098109810981,21.558373757012877
-3.98019801980198,21.552773752010186
-3.9792979297929794,21.54717384811231
-3.9783978397839785,21.541574045269783
-3.9774977497749777,21.535974343433484
-3.976597659765977,21.53037474255462
-3.975697569756976,21.524775242584738
-3.9747974797479753,21.519175843475704
-3.9738973897389744,21.51357654517973
-3.9729972997299736,21.50797734764935
-3.972097209720973,21.502378250837427
-3.971197119711972,21.496779254697156
-3.970297029702971,21.491180359182053
-3.9693969396939703,21.485581564245972
-3.9684968496849695,21.479982869843077
-3.9675967596759687,21.474384275927875
-3.966696669666968,21.468785782455175
-3.965796579657967,21.46318738938013
-3.9648964896489662,21.457589096658204
-3.9639963996399654,21.45199090424518
-3.963096309630963,21.44639281209716
-3.962196219621962,21.44079482017058
-3.961296129612961,21.43519692842218
-3.9603960396039604,21.42959913680902
-3.9594959495949595,21.42400144528848
-3.9585958595859587,21.418403853818248
-3.957695769576958,21.41280636235634
-3.956795679567957,21.407208970861063
-3.9558955895589563,21.40161167929106
-3.9549954995499554,21.396014487605278
-3.9540954095409546,21.39041739576297
-3.953195319531954,21.384820403723705
-3.952295229522953,21.379223511447353
-3.951395139513952,21.3736267188941
-3.9504950495049513,21.368030026024442
-3.9495949594959505,21.362433432799172
-3.9486948694869497,21.35683693917939
-3.947794779477949,21.351240545126508
-3.946894689468948,21.345644250602238
-3.9459945994599472,21.34004805556859
-3.9450945094509464,21.33445195998788
-3.9441944194419456,21.32885596382273
-3.943294329432945,21.32326006703605
-3.942394239423942,21.317664269591052
-3.9414941494149414,21.312068571451267
-3.9405940594059405,21.306472972580494
-3.9396939693969397,21.300877472942847
-3.938793879387939,21.295282072502726
-3.937893789378938,21.28968677122483
-3.9369936993699373,21.284091569074153
-3.9360936093609364,21.278496466015984
-3.9351935193519356,21.272901462015895
-3.934293429342935,21.267306557039756
-3.933393339333934,21.26171175105373
-3.932493249324933,21.25611704402426
-3.9315931593159323,21.250522435918093
-3.9306930693069315,21.244927926702246
-3.9297929792979307,21.239333516344036
-3.92889288928893,21.23373920481106
-3.927992799279929,21.228144992071197
-3.9270927092709282,21.22255087809262
-3.9261926192619274,21.21695686284378
-3.9252925292529266,21.211362946293406
-3.924392439243926,21.205769128410516
-3.923492349234925,21.20017540916441
-3.9225922592259224,21.194581788524655
-3.9216921692169215,21.188988266461116
-3.9207920792079207,21.183394842943922
-3.91989198919892,21.177801517943486
-3.918991899189919,21.172208291430493
-3.9180918091809183,21.166615163375905
-3.9171917191719174,21.161022133750965
-3.9162916291629166,21.155429202527184
-3.915391539153916,21.149836369676343
-3.914491449144915,21.144243635170504
-3.913591359135914,21.138650998981994
-3.9126912691269133,21.133058461083415
-3.9117911791179125,21.12746602144763
-3.9108910891089117,21.121873680047788
-3.909990999099911,21.11628143685729
-3.90909090909091,21.110689291849805
-3.9081908190819092,21.105097244999286
-3.9072907290729084,21.099505296279926
-3.9063906390639076,21.093913445666203
-3.905490549054907,21.088321693132855
-3.904590459045906,21.082730038654873
-3.903690369036905,21.07713848220752
-3.9027902790279025,21.07154702376631
-3.9018901890189017,21.065955663307047
-3.900990099009901,21.06036440080576
-3.9000900090009,21.05477323623875
-3.8991899189918993,21.04918216958258
-3.8982898289828984,21.043591200814067
-3.8973897389738976,21.038000329910286
-3.896489648964897,21.032409556848563
-3.895589558955896,21.026818881606488
-3.894689468946895,21.021228304161898
-3.8937893789378943,21.015637824492888
-3.8928892889288935,21.0100474425778
-3.8919891989198927,21.004457158395237
-3.891089108910892,20.99886697192404
-3.890189018901891,20.993276883143313
-3.8892889288928902,20.9876868920324
-3.8883888388838894,20.9820969985709
-3.8874887488748886,20.97650720273866
-3.886588658865888,20.970917504515768
-3.885688568856887,20.96532790388256
-3.884788478847886,20.959738400819628
-3.8838883888388853,20.954148995307794
-3.8829882988298827,20.948559687328125
-3.882088208820882,20.942970476861948
-3.881188118811881,20.937381363890818
-3.8802880288028803,20.93179234839653
-3.8793879387938794,20.92620343036113
-3.8784878487848786,20.920614609766897
-3.877587758775878,20.915025886596347
-3.876687668766877,20.90943726083224
-3.875787578757876,20.90384873245758
-3.8748874887488753,20.898260301455586
-3.8739873987398745,20.89267196780974
-3.8730873087308737,20.887083731503743
-3.872187218721873,20.881495592521535
-3.871287128712872,20.87590755084729
-3.8703870387038712,20.87031960646542
-3.8694869486948704,20.864731759360552
-3.8685868586858696,20.85914400951757
-3.867686768676869,20.853556356921576
-3.866786678667868,20.847968801557897
-3.865886588658867,20.8423813434121
-3.8649864986498663,20.836793982469974
-3.8640864086408655,20.83120671871754
-3.863186318631863,20.825619552141035
-3.862286228622862,20.82003248272695
-3.8613861386138613,20.81444551046198
-3.8604860486048604,20.808858635333042
-3.8595859585958596,20.80327185732729
-3.858685868586859,20.79768517643209
-3.857785778577858,20.792098592635046
-3.856885688568857,20.786512105923975
-3.8559855985598563,20.780925716286912
-3.8550855085508555,20.77533942371212
-3.8541854185418547,20.769753228188076
-3.853285328532854,20.764167129703484
-3.852385238523853,20.758581128247258
-3.8514851485148522,20.75299522380854
-3.8505850585058514,20.74740941637668
-3.8496849684968506,20.741823705941247
-3.84878487848785,20.736238092492027
-3.847884788478849,20.730652576019025
-3.846984698469848,20.725067156512456
-3.8460846084608473,20.719481833962746
-3.8451845184518465,20.713896608360535
-3.8442844284428457,20.70831147969669
-3.843384338433845,20.702726447962263
-3.8424842484248423,20.697141513148534
-3.8415841584158414,20.691556675247
-3.8406840684068406,20.685971934249352
-3.83978397839784,20.6803872901475
-3.838883888388839,20.674802742933554
-3.837983798379838,20.66921829259984
-3.8370837083708373,20.663633939138883
-3.8361836183618365,20.65804968254342
-3.8352835283528357,20.65246552280639
-3.834383438343835,20.646881459920944
-3.833483348334834,20.64129749388043
-3.8325832583258332,20.635713624678395
-3.8316831683168324,20.630129852308603
-3.8307830783078316,20.62454617676501
-3.829882988298831,20.618962598041772
-3.82898289828983,20.613379116133256
-3.828082808280829,20.60779573103402
-3.8271827182718283,20.602212442738825
-3.8262826282628275,20.596629251242632
-3.8253825382538267,20.591046156540596
-3.824482448244826,20.585463158628077
-3.823582358235825,20.57988025750062
-3.8226822682268224,20.574297453153978
-3.8217821782178216,20.5687147455841
-3.820882088208821,20.563132134787118
-3.81998199819982,20.55754962075937
-3.819081908190819,20.551967203497387
-3.8181818181818183,20.546384882997884
-3.8172817281728175,20.54080265925778
-3.8163816381638167,20.53522053227417
-3.815481548154816,20.529638502044364
-3.814581458145815,20.524056568565836
-3.8136813681368142,20.518474731836275
-3.8127812781278134,20.512892991853537
-3.8118811881188126,20.507311348615683
-3.810981098109812,20.501729802120956
-3.810081008100811,20.496148352367783
-3.80918091809181,20.490566999354787
-3.8082808280828093,20.48498574308077
-3.8073807380738085,20.47940458354472
-3.8064806480648077,20.473823520745814
-3.805580558055807,20.468242554683407
-3.804680468046806,20.462661685357045
-3.803780378037805,20.457080912766457
-3.8028802880288026,20.451500236911542
-3.801980198019802,20.445919657792402
-3.801080108010801,20.440339175409306
-3.8001800180018,20.434758789762704
-3.7992799279927993,20.429178500853233
-3.7983798379837985,20.423598308681704
-3.7974797479747977,20.418018213249113
-3.796579657965797,20.412438214556623
-3.795679567956796,20.40685831260559
-3.7947794779477952,20.40127850739753
-3.7938793879387944,20.39569879893416
-3.7929792979297936,20.390119187217348
-3.792079207920793,20.384539672249147
-3.791179117911792,20.378960254031792
-3.790279027902791,20.373380932567688
-3.7893789378937903,20.367801707859407
-3.7884788478847895,20.3622225799097
-3.7875787578757887,20.356643548721493
-3.786678667866788,20.351064614297883
-3.785778577857787,20.345485776642132
-3.784878487848786,20.339907035757683
-3.7839783978397854,20.334328391648146
-3.783078307830783,20.328749844317286
-3.782178217821782,20.323171393769066
-3.781278127812781,20.3175930400076
-3.7803780378037803,20.31201478303717
-3.7794779477947795,20.306436622862233
-3.7785778577857787,20.300858559487402
-3.777677767776778,20.295280592917464
-3.776777677767777,20.289702723157376
-3.7758775877587762,20.284124950212252
-3.7749774977497754,20.278547274087373
-3.7740774077407746,20.27296969478819
-3.773177317731774,20.267392212320313
-3.772277227722773,20.261814826689516
-3.771377137713772,20.256237537901736
-3.7704770477047713,20.250660345963073
-3.7695769576957705,20.245083250879784
-3.7686768676867697,20.239506252658295
-3.767776777677769,20.23392935130519
-3.766876687668768,20.228352546827207
-3.7659765976597672,20.222775839231254
-3.7650765076507664,20.21719922852439
-3.7641764176417656,20.211622714713833
-3.7632763276327648,20.206046297806967
-3.762376237623762,20.20046997781132
-3.7614761476147613,20.194893754734593
-3.7605760576057605,20.189317628584636
-3.7596759675967597,20.183741599369448
-3.758775877587759,20.178165667097193
-3.757875787578758,20.17258983177619
-3.7569756975697572,20.167014093414902
-3.7560756075607564,20.161438452021958
-3.7551755175517556,20.15586290760614
-3.754275427542755,20.15028746017637
-3.753375337533754,20.14471210974174
-3.752475247524753,20.139136856311477
-3.7515751575157523,20.133561699894972
-3.7506750675067515,20.127986640501767
-3.7497749774977507,20.122411678141543
-3.74887488748875,20.116836812824143
-3.747974797479749,20.111262044559552
-3.7470747074707482,20.10568737335791
-3.7461746174617474,20.1001127992295
-3.7452745274527466,20.094538322184757
-3.7443744374437458,20.088963942234262
-3.743474347434745,20.083389659388743
-3.7425742574257423,20.077815473659072
-3.7416741674167415,20.072241385056277
-3.7407740774077407,20.06666739359152
-3.73987398739874,20.06109349927611
-3.738973897389739,20.055519702121515
-3.7380738073807382,20.049946002139325
-3.7371737173717374,20.044372399341288
-3.7362736273627366,20.038798893739294
-3.735373537353736,20.033225485345376
-3.734473447344735,20.027652174171703
-3.733573357335734,20.02207896023059
-3.7326732673267333,20.016505843534496
-3.7317731773177325,20.010932824096024
-3.7308730873087317,20.005359901927903
-3.729972997299731,19.99978707704302
-3.72907290729073,19.99421434945439
-3.7281728172817292,19.98864171917517
-3.7272727272727284,19.98306918621866
-3.7263726372637276,19.97749675059829
-3.7254725472547268,19.97192441232764
-3.724572457245726,19.96635217142041
-3.723672367236725,19.960780027890458
-3.7227722772277225,19.955207981751755
-3.7218721872187217,19.949636033018436
-3.720972097209721,19.944064181704753
-3.72007200720072,19.938492427825093
-3.7191719171917192,19.93292077139398
-3.7182718271827184,19.927349212426083
-3.7173717371737176,19.92177775093619
-3.716471647164717,19.91620638693923
-3.715571557155716,19.910635120450262
-3.714671467146715,19.905063951484482
-3.7137713771377143,19.899492880057217
-3.7128712871287135,19.893921906183927
-3.7119711971197127,19.888351029880194
-3.711071107110712,19.882780251161744
-3.710171017101711,19.87720957004443
-3.7092709270927102,19.871638986544223
-3.7083708370837094,19.866068500677244
-3.7074707470747086,19.860498112459734
-3.7065706570657078,19.854927821908053
-3.705670567056707,19.849357629038707
-3.704770477047706,19.84378753386832
-3.7038703870387053,19.838217536413648
-3.7029702970297027,19.83264763669156
-3.702070207020702,19.82707783471908
-3.701170117011701,19.821508130513337
-3.7002700270027002,19.81593852409159
-3.6993699369936994,19.810369015471228
-3.6984698469846986,19.80479960466976
-3.697569756975698,19.799230291704824
-3.696669666966697,19.79366107659418
-3.695769576957696,19.788091959355718
-3.6948694869486953,19.782522940007443
-3.6939693969396945,19.77695401856749
-3.6930693069306937,19.771385195054112
-3.692169216921693,19.76581646948569
-3.691269126912692,19.760247841880723
-3.6903690369036912,19.754679312257835
-3.6894689468946904,19.749110880635765
-3.6885688568856896,19.743542547033385
-3.6876687668766888,19.737974311469678
-3.686768676867688,19.73240617396375
-3.685868586858687,19.726838134534827
-3.6849684968496863,19.72127019320225
-3.6840684068406855,19.715702349985495
-3.6831683168316847,19.710134604904134
-3.682268226822682,19.70456695797787
-3.6813681368136812,19.698999409226534
-3.6804680468046804,19.693431958670054
-3.6795679567956796,19.687864606328493
-3.678667866786679,19.68229735222202
-3.677767776777678,19.67673019637092
-3.676867686768677,19.671163138795603
-3.6759675967596763,19.66559617951659
-3.6750675067506755,19.660029318554518
-3.6741674167416747,19.654462555930138
-3.673267326732674,19.64889589166432
-3.672367236723673,19.64332932577804
-3.6714671467146722,19.6377628582924
-3.6705670567056714,19.63219648922861
-3.6696669666966706,19.62663021860799
-3.6687668766876698,19.621064046451973
-3.667866786678669,19.615497972782116
-3.666966696669668,19.609931997620073
-3.6660666066606673,19.604366120987624
-3.6651665166516665,19.59880034290665
-3.6642664266426657,19.59323466339915
-3.663366336633665,19.587669082487235
-3.6624662466246622,19.58210360019311
-3.6615661566156614,19.576538216539124
-3.6606660666066606,19.570972931547708
-3.65976597659766,19.56540774524141
-3.658865886588659,19.559842657642886
-3.657965796579658,19.554277668774905
-3.6570657065706573,19.548712778660345
-3.6561656165616565,19.543147987322193
-3.6552655265526557,19.537583294783538
-3.654365436543655,19.53201870106758
-3.653465346534654,19.52645420619763
-3.6525652565256532,19.520889810197104
-3.6516651665166524,19.515325513089522
-3.6507650765076516,19.509761314898512
-3.6498649864986508,19.504197215647807
-3.64896489648965,19.498633215361252
-3.648064806480649,19.493069314062794
-3.6471647164716483,19.48750551177648
-3.6462646264626475,19.481941808526468
-3.6453645364536467,19.47637820433702
-3.644464446444646,19.470814699232502
-3.643564356435645,19.46525129323738
-3.6426642664266424,19.459687986376228
-3.6417641764176416,19.454124778673727
-3.640864086408641,19.44856167015465
-3.63996399639964,19.442998660843887
-3.639063906390639,19.43743575076642
-3.6381638163816383,19.43187293994733
-3.6372637263726375,19.42631022841181
-3.6363636363636367,19.420747616185153
-3.635463546354636,19.41518510329275
-3.634563456345635,19.40962268976009
-3.6336633663366342,19.404060375612772
-3.6327632763276334,19.398498160876485
-3.6318631863186326,19.392936045577024
-3.6309630963096318,19.387374029740286
-3.630063006300631,19.38181211339226
-3.62916291629163,19.376250296559043
-3.6282628262826293,19.370688579266822
-3.6273627362736285,19.36512696154189
-3.6264626462646277,19.359565443410634
-3.625562556255627,19.354004024899545
-3.624662466246626,19.348442706035204
-3.623762376237625,19.34288148684429
-3.6228622862286226,19.337320367353588
-3.621962196219622,19.331759347589973
-3.621062106210621,19.326198427580422
-3.62016201620162,19.320637607351998
-3.6192619261926193,19.31507688693187
-3.6183618361836185,19.3095162663473
-3.6174617461746177,19.303955745625643
-3.616561656165617,19.298395324794352
-3.615661566156616,19.292835003880977
-3.6147614761476152,19.287274782913162
-3.6138613861386144,19.281714661918638
-3.6129612961296136,19.276154640925242
-3.6120612061206128,19.270594719960897
-3.611161116111612,19.265034899053624
-3.610261026102611,19.259475178231536
-3.6093609360936103,19.253915557522834
-3.6084608460846095,19.248356036955823
-3.6075607560756087,19.242796616558888
-3.606660666066608,19.23723729636052
-3.605760576057607,19.23167807638929
-3.604860486048606,19.226118956673872
-3.6039603960396054,19.22055993724302
-3.603060306030603,19.215001018125584
-3.602160216021602,19.209442199350512
-3.601260126012601,19.20388348094684
-3.6003600360036003,19.198324862943686
-3.5994599459945995,19.19276634537027
-3.5985598559855987,19.18720792825589
-3.597659765976598,19.181649611629947
-3.596759675967597,19.176091395521922
-3.5958595859585962,19.17053327996139
-3.5949594959495954,19.16497526497801
-3.5940594059405946,19.159417350601544
-3.5931593159315938,19.153859536861823
-3.592259225922593,19.14830182378878
-3.591359135913592,19.142744211412438
-3.5904590459045913,19.137186699762893
-3.5895589558955905,19.131629288870343
-3.5886588658865897,19.126071978765072
-3.587758775877589,19.12051476947744
-3.586858685868588,19.11495766103791
-3.585958595859587,19.10940065347702
-3.5850585058505864,19.103843746825405
-3.5841584158415856,19.098286941113773
-3.5832583258325847,19.092730236372926
-3.582358235823582,19.08717363263375
-3.5814581458145813,19.081617129927224
-3.5805580558055805,19.076060728284407
-3.5796579657965797,19.070504427736438
-3.578757875787579,19.064948228314545
-3.577857785778578,19.059392130050046
-3.5769576957695772,19.053836132974332
-3.5760576057605764,19.048280237118895
-3.5751575157515756,19.042724442515294
-3.5742574257425748,19.037168749195185
-3.573357335733574,19.031613157190296
-3.572457245724573,19.026057666532452
-3.5715571557155723,19.02050227725355
-3.5706570657065715,19.01494698938557
-3.5697569756975707,19.009391802960586
-3.56885688568857,19.003836718010746
-3.567956795679569,18.998281734568277
-3.567056705670568,18.992726852665502
-3.5661566156615674,18.987172072334808
-3.5652565256525666,18.98161739360868
-3.5643564356435657,18.976062816519672
-3.563456345634565,18.97050834110043
-3.5625562556255623,18.964953967383668
-3.5616561656165615,18.9593996954022
-3.5607560756075607,18.953845525188907
-3.55985598559856,18.94829145677675
-3.558955895589559,18.942737490198777
-3.5580558055805582,18.93718362548811
-3.5571557155715574,18.931629862677955
-3.5562556255625566,18.9260762018016
-3.5553555355535558,18.920522642892404
-3.554455445544555,18.914969185983814
-3.553555355535554,18.90941583110935
-3.5526552655265533,18.90386257830262
-3.5517551755175525,18.898309427597294
-3.5508550855085517,18.892756379027144
-3.549954995499551,18.887203432626
-3.54905490549055,18.881650588427775
-3.548154815481549,18.87609784646647
-3.5472547254725484,18.870545206776153
-3.5463546354635476,18.864992669390976
-3.5454545454545467,18.859440234345165
-3.544554455445546,18.85388790167302
-3.543654365436545,18.848335671408925
-3.5427542754275425,18.842783543587334
-3.5418541854185417,18.83723151824279
-3.540954095409541,18.831679595409902
-3.54005400540054,18.826127775123354
-3.5391539153915392,18.820576057417913
-3.5382538253825384,18.81502444232842
-3.5373537353735376,18.809472929889786
-3.5364536453645368,18.803921520137006
-3.535553555355536,18.798370213105144
-3.534653465346535,18.792819008829344
-3.5337533753375343,18.78726790734482
-3.5328532853285335,18.781716908686867
-3.5319531953195327,18.776166012890855
-3.531053105310532,18.77061521999222
-3.530153015301531,18.76506453002648
-3.52925292529253,18.75951394302922
-3.5283528352835294,18.75396345903611
-3.5274527452745286,18.74841307808289
-3.5265526552655277,18.742862800205366
-3.525652565256527,18.737312625439426
-3.524752475247526,18.731762553821028
-3.5238523852385253,18.726212585386204
-3.5229522952295227,18.720662720171052
-3.522052205220522,18.715112958211765
-3.521152115211521,18.709563299544584
-3.5202520252025202,18.704013744205835
-3.5193519351935194,18.69846429223191
-3.5184518451845186,18.692914943659282
-3.5175517551755178,18.687365698524484
-3.516651665166517,18.681816556864135
-3.515751575157516,18.676267518714916
-3.5148514851485153,18.67071858411358
-3.5139513951395145,18.665169753096954
-3.5130513051305137,18.659621025701938
-3.512151215121513,18.6540724019655
-3.511251125112512,18.648523881924678
-3.510351035103511,18.642975465616587
-3.5094509450945104,18.63742715307841
-3.5085508550855096,18.631878944347392
-3.5076507650765087,18.62633083946086
-3.506750675067508,18.620782838456204
-3.505850585058507,18.615234941370893
-3.5049504950495063,18.609687148242454
-3.5040504050405055,18.604139459108488
-3.5031503150315046,18.598591874006672
-3.502250225022502,18.593044392974743
-3.5013501350135012,18.587497016050516
-3.5004500450045004,18.58194974327187
-3.4995499549954996,18.576402574676756
-3.4986498649864988,18.57085551030319
-3.497749774977498,18.565308550189258
-3.496849684968497,18.559761694373115
-3.4959495949594963,18.554214942892987
-3.4950495049504955,18.548668295787166
-3.4941494149414947,18.54312175309401
-3.493249324932494,18.53757531485195
-3.492349234923493,18.53202898109948
-3.491449144914492,18.526482751875168
-3.4905490549054914,18.52093662721764
-3.4896489648964906,18.515390607165603
-3.4887488748874897,18.509844691757817
-3.487848784878489,18.50429888103312
-3.486948694869488,18.49875317503041
-3.4860486048604873,18.493207573788652
-3.4851485148514865,18.48766207734689
-3.4842484248424856,18.48211668574422
-3.483348334833485,18.47657139901981
-3.4824482448244822,18.471026217212888
-3.4815481548154814,18.46548114036277
-3.4806480648064806,18.45993616850881
-3.4797479747974798,18.454391301690453
-3.478847884788479,18.448846539947187
-3.477947794779478,18.443301883318583
-3.4770477047704773,18.437757331844267
-3.4761476147614765,18.432212885563935
-3.4752475247524757,18.426668544517355
-3.474347434743475,18.421124308744346
-3.473447344734474,18.415580178284802
-3.472547254725473,18.41003615317868
-3.4716471647164724,18.40449223346601
-3.4707470747074716,18.398948419186862
-3.4698469846984707,18.3934047103814
-3.46894689468947,18.387861107089837
-3.468046804680469,18.38231760935245
-3.4671467146714683,18.37677421720959
-3.4662466246624675,18.371230930701657
-3.4653465346534666,18.36568774986913
-3.464446444644466,18.36014467475255
-3.463546354635465,18.354601705392508
-3.4626462646264624,18.34905884182967
-3.4617461746174616,18.34351608410477
-3.4608460846084608,18.337973432258597
-3.45994599459946,18.332430886332006
-3.459045904590459,18.326888446365913
-3.4581458145814583,18.321346112401304
-3.4572457245724575,18.31580388447922
-3.4563456345634567,18.31026176264077
-3.455445544554456,18.304719746927123
-3.454545454545455,18.299177837379514
-3.453645364536454,18.293636034039235
-3.4527452745274534,18.288094336947644
-3.4518451845184526,18.28255274614617
-3.4509450945094517,18.277011261676286
-3.450045004500451,18.271469883579538
-3.44914491449145,18.26592861189754
-3.4482448244824493,18.260387446671956
-3.4473447344734485,18.254846387944518
-3.4464446444644476,18.24930543575702
-3.445544554455447,18.24376459015131
-3.444644464446446,18.238223851169316
-3.443744374437445,18.232683218853005
-3.4428442844284426,18.227142693244414
-3.4419441944194418,18.221602274385653
-3.441044104410441,18.216061962318875
-3.44014401440144,18.21052175708631
-3.4392439243924393,18.204981658730233
-3.4383438343834385,18.199441667292994
-3.4374437443744377,18.193901782816997
-3.436543654365437,18.188362005344704
-3.435643564356436,18.182822334918644
-3.434743474347435,18.177282771581403
-3.4338433843384344,18.171743315375625
-3.4329432943294336,18.16620396634402
-3.4320432043204327,18.160664724529358
-3.431143114311432,18.15512558997446
-3.430243024302431,18.149586562722217
-3.4293429342934303,18.144047642815575
-3.4284428442844295,18.138508830297546
-3.4275427542754286,18.13297012521119
-3.426642664266428,18.127431527599636
-3.425742574257427,18.121893037506073
-3.424842484248426,18.11635465497374
-3.4239423942394254,18.110816380045947
-3.4230423042304245,18.10527821276606
-3.422142214221422,18.099740153177486
-3.421242124212421,18.094202201323732
-3.4203420342034203,18.088664357248327
-3.4194419441944195,18.08312662099487
-3.4185418541854187,18.077588992607023
-3.417641764176418,18.072051472128503
-3.416741674167417,18.066514059603087
-3.415841584158416,18.06097675507461
-3.4149414941494154,18.05543955858696
-3.4140414041404146,18.0499024701841
-3.4131413141314138,18.04436548991003
-3.412241224122413,18.038828617808825
-3.411341134113412,18.03329185392461
-3.4104410441044113,18.02775519830157
-3.4095409540954105,18.022218650983945
-3.4086408640864096,18.01668221201604
-3.407740774077409,18.01114588144221
-3.406840684068408,18.005609659306874
-3.405940594059407,18.000073545654505
-3.4050405040504064,17.99453754052963
-3.4041404140414055,17.98900164397685
-3.4032403240324047,17.983465856040798
-3.402340234023402,17.97793017676618
-3.4014401440144013,17.972394606197767
-3.4005400540054005,17.966859144380372
-3.3996399639963997,17.961323791358872
-3.398739873987399,17.955788547178194
-3.397839783978398,17.950253411883335
-3.396939693969397,17.944718385519337
-3.3960396039603964,17.939183468131308
-3.3951395139513956,17.9336486597644
-3.3942394239423948,17.92811396046384
-3.393339333933394,17.922579370274892
-3.392439243924393,17.91704488924289
-3.3915391539153923,17.911510517413227
-3.3906390639063915,17.905976254831337
-3.3897389738973907,17.900442101542723
-3.38883888388839,17.894908057592943
-3.387938793879389,17.889374123027604
-3.387038703870388,17.883840297892377
-3.3861386138613874,17.878306582232984
-3.3852385238523865,17.87277297609521
-3.3843384338433857,17.867239479524883
-3.383438343834385,17.861706092567903
-3.3825382538253823,17.85617281527021
-3.3816381638163815,17.850639647677813
-3.3807380738073807,17.845106589836774
-3.37983798379838,17.839573641793205
-3.378937893789379,17.834040803593272
-3.378037803780378,17.828508075283207
-3.3771377137713774,17.822975456909287
-3.3762376237623766,17.81744294851785
-3.3753375337533758,17.81191055015529
-3.374437443744375,17.80637826186805
-3.373537353735374,17.800846083702638
-3.3726372637263733,17.795314015705607
-3.3717371737173725,17.78978205792357
-3.3708370837083717,17.784250210403197
-3.369936993699371,17.77871847319121
-3.36903690369037,17.77318684633438
-3.368136813681369,17.76765532987955
-3.3672367236723684,17.7621239238736
-3.3663366336633676,17.75659262836347
-3.3654365436543667,17.751061443396164
-3.364536453645366,17.745530369018727
-3.363636363636365,17.739999405278265
-3.3627362736273625,17.734468552221934
-3.3618361836183617,17.72893780989696
-3.360936093609361,17.7234071783506
-3.36003600360036,17.71787665763019
-3.359135913591359,17.712346247783092
-3.3582358235823584,17.70681594885675
-3.3573357335733576,17.701285760898642
-3.3564356435643568,17.69575568395631
-3.355535553555356,17.69022571807735
-3.354635463546355,17.684695863309408
-3.3537353735373543,17.679166119700184
-3.3528352835283535,17.673636487297436
-3.3519351935193527,17.668106966148972
-3.351035103510352,17.662577556302658
-3.350135013501351,17.65704825780641
-3.34923492349235,17.651519070708193
-3.3483348334833494,17.64598999505604
-3.3474347434743486,17.640461030898027
-3.3465346534653477,17.63493217828228
-3.345634563456347,17.629403437256993
-3.344734473447346,17.623874807870394
-3.3438343834383453,17.618346290170784
-3.3429342934293427,17.612817884206496
-3.342034203420342,17.607289590025946
-3.341134113411341,17.601761407677575
-3.34023402340234,17.596233337209892
-3.3393339333933394,17.59070537867145
-3.3384338433843386,17.585177532110865
-3.3375337533753378,17.5796497975768
-3.336633663366337,17.57412217511797
-3.335733573357336,17.568594664783152
-3.3348334833483353,17.563067266621164
-3.3339333933393345,17.557539980680886
-3.3330333033303337,17.55201280701124
-3.332133213321333,17.546485745661215
-3.331233123312332,17.540958796679845
-3.330333033303331,17.535431960116217
-3.3294329432943304,17.52990523601947
-3.3285328532853296,17.5243786244388
-3.3276327632763287,17.518852125423447
-3.326732673267328,17.51332573902271
-3.325832583258327,17.50779946528595
-3.3249324932493263,17.502273304262555
-3.3240324032403255,17.496747256001992
-3.3231323132313246,17.491221320553766
-3.322232223222322,17.48569549796743
-3.321332133213321,17.48016978829261
-3.3204320432043204,17.474644191578964
-3.3195319531953196,17.46911870787621
-3.3186318631863188,17.46359333723412
-3.317731773177318,17.45806807970251
-3.316831683168317,17.452542935331262
-3.3159315931593163,17.447017904170295
-3.3150315031503155,17.441492986269594
-3.3141314131413147,17.435968181679183
-3.313231323132314,17.43044349044915
-3.312331233123313,17.424918912629625
-3.311431143114312,17.419394448270797
-3.3105310531053114,17.413870097422905
-3.3096309630963106,17.408345860136237
-3.3087308730873097,17.402821736461135
-3.307830783078309,17.397297726447995
-3.306930693069308,17.39177383014726
-3.3060306030603073,17.386250047609433
-3.3051305130513065,17.380726378885058
-3.3042304230423056,17.375202824024736
-3.303330333033305,17.369679383079124
-3.302430243024302,17.364156056098913
-3.3015301530153014,17.35863284313488
-3.3006300630063006,17.35310974423782
-3.2997299729972998,17.347586759458594
-3.298829882988299,17.342063888848113
-3.297929792979298,17.336541132457338
-3.2970297029702973,17.331018490337282
-3.2961296129612965,17.325495962539012
-3.2952295229522957,17.319973549113648
-3.294329432943295,17.31445125011235
-3.293429342934294,17.30892906558634
-3.292529252925293,17.30340699558689
-3.2916291629162924,17.297885040165323
-3.2907290729072916,17.29236319937301
-3.2898289828982907,17.286841473261376
-3.28892889288929,17.281319861881894
-3.288028802880289,17.275798365286096
-3.2871287128712883,17.27027698352556
-3.2862286228622875,17.26475571665191
-3.2853285328532866,17.259234564716827
-3.284428442844286,17.253713527772046
-3.283528352835285,17.24819260586935
-3.2826282628262824,17.242671799060563
-3.2817281728172816,17.237151107397587
-3.2808280828082808,17.231630530932346
-3.27992799279928,17.226110069716828
-3.279027902790279,17.220589723803073
-3.2781278127812783,17.215069493243167
-3.2772277227722775,17.209549378089253
-3.2763276327632767,17.20402937839352
-3.275427542754276,17.19850949420821
-3.274527452745275,17.192989725585612
-3.273627362736274,17.187470072578073
-3.2727272727272734,17.181950535237988
-3.2718271827182726,17.176431113617795
-3.2709270927092717,17.170911807769997
-3.270027002700271,17.165392617747138
-3.26912691269127,17.159873543601815
-3.2682268226822693,17.154354585386674
-3.2673267326732685,17.148835743154418
-3.2664266426642676,17.14331701695779
-3.265526552655267,17.137798406849598
-3.264626462646266,17.132279912882687
-3.263726372637265,17.12676153510996
-3.2628262826282626,17.121243273584366
-3.2619261926192618,17.115725128358914
-3.261026102610261,17.110207099486654
-3.26012601260126,17.104689187020693
-3.2592259225922593,17.09917139101418
-3.2583258325832585,17.093653711520325
-3.2574257425742577,17.08813614859238
-3.256525652565257,17.08261870228365
-3.255625562556256,17.077101372647498
-3.254725472547255,17.071584159737323
-3.2538253825382544,17.066067063606592
-3.2529252925292536,17.060550084308804
-3.2520252025202527,17.055033221897524
-3.251125112511252,17.04951647642636
-3.250225022502251,17.043999847948967
-3.2493249324932503,17.03848333651906
-3.2484248424842495,17.0329669421904
-3.2475247524752486,17.02745066501679
-3.246624662466248,17.0219345050521
-3.245724572457247,17.016418462350238
-3.244824482448246,17.01090253696517
-3.2439243924392454,17.0053867289509
-3.2430243024302445,16.999871038361498
-3.242124212421242,16.994355465251065
-3.241224122412241,16.988840009673783
-3.2403240324032403,16.983324671683853
-3.2394239423942395,16.977809451335546
-3.2385238523852387,16.972294348683175
-3.237623762376238,16.966779363781097
-3.236723672367237,16.961264496683736
-3.235823582358236,16.95574974744555
-3.2349234923492354,16.950235116121064
-3.2340234023402346,16.944720602764836
-3.2331233123312337,16.939206207431482
-3.232223222322233,16.933691930175673
-3.231323132313232,16.92817777105212
-3.2304230423042313,16.922663730115595
-3.2295229522952305,16.917149807420913
-3.2286228622862296,16.911636003022938
-3.227722772277229,16.906122316976592
-3.226822682268228,16.900608749336843
-3.225922592259227,16.895095300158705
-3.2250225022502264,16.88958196949725
-3.2241224122412255,16.88406875740759
-3.2232223222322247,16.878555663944905
-3.222322232223222,16.873042689164397
-3.2214221422142213,16.86752983312135
-3.2205220522052205,16.862017095871078
-3.2196219621962197,16.85650447746895
-3.218721872187219,16.850991977970388
-3.217821782178218,16.845479597430856
-3.216921692169217,16.83996733590588
-3.2160216021602164,16.834455193451024
-3.2151215121512156,16.828943170121914
-3.2142214221422147,16.823431265974214
-3.213321332133214,16.81791948106365
-3.212421242124213,16.812407815445994
-3.2115211521152123,16.80689626917706
-3.2106210621062115,16.80138484231272
-3.2097209720972106,16.795873534908903
-3.20882088208821,16.790362347021574
-3.207920792079209,16.784851278706753
-3.207020702070208,16.779340330020517
-3.2061206120612074,16.773829501018984
-3.2052205220522065,16.76831879175833
-3.2043204320432057,16.76280820229477
-3.203420342034205,16.75729773268458
-3.2025202520252023,16.75178738298408
-3.2016201620162015,16.74627715324965
-3.2007200720072007,16.74076704353771
-3.1998199819982,16.73525705390473
-3.198919891989199,16.729747184407234
-3.198019801980198,16.724237435101795
-3.1971197119711974,16.718727806045038
-3.1962196219621966,16.713218297293636
-3.1953195319531957,16.707708908904316
-3.194419441944195,16.702199640933845
-3.193519351935194,16.696690493439053
-3.1926192619261933,16.69118146647681
-3.1917191719171925,16.685672560104045
-3.1908190819081916,16.680163774377732
-3.189918991899191,16.67465510935489
-3.18901890189019,16.669146565092603
-3.188118811881189,16.663638141647994
-3.1872187218721884,16.658129839078235
-3.1863186318631875,16.652621657440555
-3.1854185418541867,16.647113596792227
-3.184518451845186,16.64160565719058
-3.183618361836185,16.63609783869299
-3.1827182718271825,16.63059014135688
-3.1818181818181817,16.625082565239733
-3.180918091809181,16.61957511039908
-3.18001800180018,16.614067776892487
-3.179117911791179,16.60856056477759
-3.1782178217821784,16.603053474112066
-3.1773177317731776,16.59754650495364
-3.1764176417641767,16.592039657360093
-3.175517551755176,16.586532931389254
-3.174617461746175,16.581026327099003
-3.1737173717371743,16.57551984454727
-3.1728172817281735,16.57001348379203
-3.1719171917191726,16.56450724489132
-3.171017101710172,16.55900112790322
-3.170117011701171,16.553495132885853
-3.16921692169217,16.54798925989741
-3.1683168316831694,16.542483508996117
-3.1674167416741685,16.536977880240258
-3.1665166516651677,16.531472373688167
-3.165616561656167,16.525966989398224
-3.164716471647166,16.520461727428863
-3.1638163816381653,16.51495658783857
-3.1629162916291644,16.509451570685872
-3.162016201620162,16.503946676029358
-3.161116111611161,16.498441903927667
-3.16021602160216,16.492937254439482
-3.1593159315931594,16.48743272762354
-3.1584158415841586,16.48192832353862
-3.1575157515751577,16.47642404224357
-3.156615661566157,16.47091988379727
-3.155715571557156,16.465415848258658
-3.1548154815481553,16.459911935686726
-3.1539153915391545,16.454408146140512
-3.1530153015301536,16.448904479679104
-3.152115211521153,16.443400936361645
-3.151215121512152,16.43789751624732
-3.150315031503151,16.43239421939538
-3.1494149414941504,16.42689104586511
-3.1485148514851495,16.42138799571585
-3.1476147614761487,16.415885069006997
-3.146714671467148,16.410382265797995
-3.145814581458147,16.40487958614834
-3.1449144914491463,16.399377030117577
-3.1440144014401454,16.393874597765297
-3.1431143114311446,16.388372289151153
-3.142214221422142,16.38287010433483
-3.141314131413141,16.377368043376094
-3.1404140414041404,16.371866106334732
-3.1395139513951396,16.3663642932706
-3.1386138613861387,16.360862604243593
-3.137713771377138,16.355361039313667
-3.136813681368137,16.34985959854082
-3.1359135913591363,16.344358281985105
-3.1350135013501355,16.33885708970663
-3.1341134113411346,16.333356021765542
-3.133213321332134,16.327855078222054
-3.132313231323133,16.322354259136418
-3.131413141314132,16.316853564568945
-3.1305130513051314,16.311352994579988
-3.1296129612961305,16.305852549229957
-3.1287128712871297,16.300352228579317
-3.127812781278129,16.294852032688574
-3.126912691269128,16.289351961618294
-3.1260126012601273,16.283852015429087
-3.1251125112511264,16.27835219418162
-3.1242124212421256,16.272852497936604
-3.123312331233125,16.26735292675481
-3.122412241224122,16.26185348069705
-3.1215121512151214,16.2563541598242
-3.1206120612061206,16.250854964197174
-3.1197119711971197,16.245355893876944
-3.118811881188119,16.239856948924533
-3.117911791179118,16.234358129401016
-3.1170117011701173,16.228859435367514
-3.1161116111611165,16.223360866885205
-3.1152115211521156,16.217862424015316
-3.114311431143115,16.212364106819123
-3.113411341134114,16.206865915357955
-3.112511251125113,16.2013678496932
-3.1116111611161124,16.19586990988628
-3.1107110711071115,16.190372095998683
-3.1098109810981107,16.184874408091943
-3.10891089108911,16.17937684622765
-3.108010801080109,16.17387941046744
-3.1071107110711083,16.168382100873
-3.1062106210621074,16.162884917506073
-3.1053105310531066,16.15738786042845
-3.104410441044106,16.151890929701977
-3.103510351035105,16.146394125388543
-3.1026102610261024,16.1408974475501
-3.1017101710171016,16.135400896248644
-3.1008100810081007,16.12990447154623
-3.0999099909991,16.124408173504957
-3.099009900990099,16.118912002186978
-3.0981098109810983,16.113415957654496
-3.0972097209720975,16.10792003996977
-3.0963096309630966,16.102424249195106
-3.095409540954096,16.096928585392867
-3.094509450945095,16.09143304862546
-3.093609360936094,16.085937638955357
-3.0927092709270934,16.080442356445065
-3.0918091809180925,16.07494720115716
-3.0909090909090917,16.069452173154254
-3.090009000900091,16.063957272499017
-3.08910891089109,16.05846249925418
-3.0882088208820893,16.052967853482514
-3.0873087308730884,16.047473335246845
-3.0864086408640876,16.04197894461005
-3.085508550855087,16.036484681635066
-3.084608460846086,16.030990546384874
-3.083708370837085,16.025496538922507
-3.0828082808280826,16.020002659311047
-3.0819081908190817,16.014508907613646
-3.081008100810081,16.009015283893486
-3.08010801080108,16.003521788213817
-3.0792079207920793,15.998028420637933
-3.0783078307830785,15.992535181229181
-3.0774077407740776,15.98704207005096
-3.076507650765077,15.981549087166725
-3.075607560756076,15.976056232639982
-3.074707470747075,15.970563506534285
-3.0738073807380744,15.965070908913246
-3.0729072907290735,15.959578439840527
-3.0720072007200727,15.954086099379843
-3.071107110711072,15.94859388759496
-3.070207020702071,15.943101804549698
-3.0693069306930703,15.93760985030793
-3.0684068406840694,15.932118024933581
-3.0675067506750686,15.926626328490626
-3.066606660666068,15.921134761043097
-3.065706570657067,15.915643322655075
-3.064806480648066,15.910152013390697
-3.0639063906390653,15.904660833314146
-3.0630063006300645,15.899169782489668
-3.062106210621062,15.893678860981549
-3.061206120612061,15.888188068854145
-3.0603060306030603,15.882697406171852
-3.0594059405940595,15.87720687299912
-3.0585058505850586,15.871716469400452
-3.057605760576058,15.86622619544041
-3.056705670567057,15.860736051183599
-3.055805580558056,15.855246036694687
-3.0549054905490554,15.849756152038388
-3.0540054005400545,15.844266397279473
-3.0531053105310537,15.838776772482762
-3.052205220522053,15.833287277713131
-3.051305130513052,15.827797913035512
-3.0504050405040513,15.822308678514885
-3.0495049504950504,15.816819574216282
-3.0486048604860496,15.811330600204798
-3.047704770477049,15.805841756545567
-3.046804680468048,15.800353043303788
-3.045904590459047,15.79486446054471
-3.0450045004500463,15.789376008333633
-3.0441044104410455,15.783887686735913
-3.0432043204320447,15.778399495816954
-3.042304230423042,15.772911435642218
-3.0414041404140413,15.767423506277229
-3.0405040504050405,15.761935707787547
-3.0396039603960396,15.7564480402388
-3.038703870387039,15.750960503696659
-3.037803780378038,15.745473098226856
-3.036903690369037,15.739985823895175
-3.0360036003600364,15.73449868076745
-3.0351035103510355,15.729011668909573
-3.0342034203420347,15.723524788387488
-3.033303330333034,15.718038039267194
-3.032403240324033,15.712551421614743
-3.0315031503150323,15.707064935496238
-3.0306030603060314,15.701578580977841
-3.0297029702970306,15.696092358125766
-3.02880288028803,15.69060626700628
-3.027902790279029,15.6851203076857
-3.027002700270028,15.67963448023041
-3.0261026102610273,15.674148784706833
-3.0252025202520265,15.668663221181456
-3.0243024302430257,15.663177789720814
-3.023402340234025,15.657692490391502
-3.0225022502250223,15.65220732326016
-3.0216021602160215,15.6467222883935
-3.0207020702070206,15.641237385858268
-3.01980198019802,15.635752615721277
-3.018901890189019,15.630267978049387
-3.018001800180018,15.624783472909519
-3.0171017101710174,15.619299100368643
-3.0162016201620165,15.613814860493788
-3.0153015301530157,15.608330753352034
-3.014401440144015,15.602846779010516
-3.013501350135014,15.597362937536424
-3.0126012601260133,15.591879228997005
-3.0117011701170124,15.586395653459558
-3.0108010801080116,15.580912210991437
-3.009900990099011,15.57542890166005
-3.00900090009001,15.569945725532865
-3.008100810081009,15.564462682677394
-3.0072007200720083,15.558979773161216
-3.0063006300630075,15.553496997051957
-3.0054005400540067,15.548014354417301
-3.004500450045006,15.542531845324985
-3.003600360036005,15.537049469842804
-3.0027002700270025,15.531567228038599
-3.0018001800180016,15.526085119980287
-3.000900090009001,15.52060314573582
-3.0,15.51512130537321
-2.999099909990999,15.509639598960527
-2.9981998199819984,15.504158026565896
-2.9972997299729975,15.498676588257496
-2.9963996399639967,15.493195284103562
-2.995499549954996,15.487714114172382
-2.994599459945995,15.482233078532303
-2.9936993699369943,15.476752177251726
-2.9927992799279934,15.471271410399106
-2.9918991899189926,15.465790778042958
-2.990999099909992,15.460310280251846
-2.990099009900991,15.454829917094395
-2.98919891989199,15.449349688639284
-2.9882988298829893,15.443869594955245
-2.9873987398739885,15.438389636111072
-2.9864986498649877,15.432909812175607
-2.985598559855987,15.427430123217755
-2.984698469846986,15.421950569306471
-2.9837983798379852,15.41647115051077
-2.9828982898289844,15.410991866899721
-2.981998199819982,15.405512718542443
-2.981098109810981,15.40003370550813
-2.98019801980198,15.394554827866013
-2.9792979297929794,15.389076085685385
-2.9783978397839785,15.383597479035597
-2.9774977497749777,15.378119007986054
-2.976597659765977,15.372640672606218
-2.975697569756976,15.36716247296561
-2.9747974797479753,15.361684409133801
-2.9738973897389744,15.356206481180424
-2.9729972997299736,15.350728689175163
-2.972097209720973,15.345251033187768
-2.971197119711972,15.339773513288037
-2.970297029702971,15.334296129545825
-2.9693969396939703,15.328818882031047
-2.9684968496849695,15.323341770813675
-2.9675967596759687,15.317864795963732
-2.966696669666968,15.312387957551305
-2.965796579657967,15.306911255646531
-2.9648964896489662,15.301434690319612
-2.9639963996399654,15.295958261640795
-2.9630963096309646,15.290481969680398
-2.962196219621962,15.285005814508779
-2.961296129612961,15.279529796196375
-2.9603960396039604,15.274053914813663
-2.9594959495949595,15.26857817043118
-2.9585958595859587,15.263102563119523
-2.957695769576958,15.257627092949345
-2.956795679567957,15.252151759991358
-2.9558955895589563,15.246676564316328
-2.9549954995499554,15.241201505995079
-2.9540954095409546,15.235726585098496
-2.953195319531954,15.230251801697516
-2.952295229522953,15.224777155863137
-2.951395139513952,15.219302647666414
-2.9504950495049513,15.21382827717846
-2.9495949594959505,15.208354044470441
-2.9486948694869497,15.202879949613589
-2.947794779477949,15.197405992679187
-2.946894689468948,15.191932173738577
-2.9459945994599472,15.186458492863158
-2.9450945094509464,15.180984950124394
-2.9441944194419456,15.175511545593796
-2.943294329432945,15.170038279342938
-2.942394239423942,15.164565151443448
-2.9414941494149414,15.159092161967028
-2.9405940594059405,15.15361931098542
-2.9396939693969397,15.14814659857043
-2.938793879387939,15.142674024793921
-2.937893789378938,15.137201589727818
-2.9369936993699373,15.1317292934441
-2.9360936093609364,15.126257136014805
-2.9351935193519356,15.120785117512032
-2.934293429342935,15.115313238007937
-2.933393339333934,15.109841497574735
-2.932493249324933,15.104369896284696
-2.9315931593159323,15.098898434210152
-2.9306930693069315,15.093427111423496
-2.9297929792979307,15.087955927997172
-2.92889288928893,15.082484884003689
-2.927992799279929,15.077013979515614
-2.9270927092709282,15.07154321460557
-2.9261926192619274,15.066072589346241
-2.9252925292529266,15.06060210381037
-2.924392439243926,15.055131758070758
-2.923492349234925,15.049661552200263
-2.9225922592259224,15.044191486271803
-2.9216921692169215,15.038721560358365
-2.9207920792079207,15.03325177453298
-2.91989198919892,15.027782128868747
-2.918991899189919,15.022312623438822
-2.9180918091809183,15.016843258316417
-2.9171917191719174,15.01137403357481
-2.9162916291629166,15.005904949287334
-2.915391539153916,15.000436005527382
-2.914491449144915,14.994967202368407
-2.913591359135914,14.989498539883922
-2.9126912691269133,14.984030018147498
-2.9117911791179125,14.978561637232767
-2.9108910891089117,14.973093397213422
-2.909990999099911,14.967625298163211
-2.90909090909091,14.962157340155947
-2.9081908190819092,14.956689523265503
-2.9072907290729084,14.951221847565805
-2.9063906390639076,14.945754313130847
-2.905490549054907,14.940286920034676
-2.904590459045906,14.934819668351407
-2.903690369036905,14.929352558155209
-2.9027902790279043,14.923885589520314
-2.9018901890189017,14.918418762521005
-2.900990099009901,14.912952077231648
-2.9000900090009,14.907485533726646
-2.8991899189918993,14.902019132080474
-2.8982898289828984,14.896552872367662
-2.8973897389738976,14.891086754662807
-2.896489648964897,14.88562077904056
-2.895589558955896,14.880154945575633
-2.894689468946895,14.874689254342806
-2.8937893789378943,14.86922370541691
-2.8928892889288935,14.863758298872847
-2.8919891989198927,14.858293034785568
-2.891089108910892,14.852827913230096
-2.890189018901891,14.847362934281506
-2.8892889288928902,14.841898098014939
-2.8883888388838894,14.836433404505598
-2.8874887488748886,14.830968853828745
-2.886588658865888,14.8255044460597
-2.885688568856887,14.820040181273852
-2.884788478847886,14.814576059546642
-2.8838883888388853,14.809112080953579
-2.8829882988298845,14.803648245570233
-2.882088208820882,14.798184553472224
-2.881188118811881,14.79272100473526
-2.8802880288028803,14.787257599435083
-2.8793879387938794,14.78179433764751
-2.8784878487848786,14.776331219448418
-2.877587758775878,14.770868244913743
-2.876687668766877,14.765405414119483
-2.875787578757876,14.759942727141702
-2.8748874887488753,14.754480184056522
-2.8739873987398745,14.749017784940127
-2.8730873087308737,14.743555529868766
-2.872187218721873,14.738093418918746
-2.871287128712872,14.73263145216644
-2.8703870387038712,14.727169629688282
-2.8694869486948704,14.721707951560763
-2.8685868586858696,14.716246417860445
-2.867686768676869,14.710785028663947
-2.866786678667868,14.70532378404795
-2.865886588658867,14.6998626840892
-2.8649864986498663,14.694401728864507
-2.8640864086408655,14.688940918450736
-2.8631863186318647,14.683480252924824
-2.862286228622862,14.678019732363756
-2.8613861386138613,14.672559356844605
-2.8604860486048604,14.667099126444485
-2.8595859585958596,14.66163904124058
-2.858685868586859,14.656179101310133
-2.857785778577858,14.65071930673046
-2.856885688568857,14.645259657578928
-2.8559855985598563,14.639800153932972
-2.8550855085508555,14.634340795870095
-2.8541854185418547,14.628881583467857
-2.853285328532854,14.623422516803883
-2.852385238523853,14.61796359595586
-2.8514851485148522,14.612504821001544
-2.8505850585058514,14.607046192018744
-2.8496849684968506,14.601587709085344
-2.84878487848785,14.596129372279284
-2.847884788478849,14.59067118167857
-2.846984698469848,14.585213137361272
-2.8460846084608473,14.579755239405522
-2.8451845184518465,14.57429748788952
-2.8442844284428457,14.568839882891524
-2.843384338433845,14.56338242448986
-2.8424842484248423,14.557925112762913
-2.8415841584158414,14.552467947789143
-2.8406840684068406,14.547010929647065
-2.83978397839784,14.54155405841526
-2.838883888388839,14.53609733417237
-2.837983798379838,14.530640756997109
-2.8370837083708373,14.525184326968247
-2.8361836183618365,14.519728044164625
-2.8352835283528357,14.514271908665144
-2.834383438343835,14.508815920548775
-2.833483348334834,14.503360079894545
-2.8325832583258332,14.497904386781554
-2.8316831683168324,14.492448841288963
-2.8307830783078316,14.486993443495997
-2.829882988298831,14.481538193481947
-2.82898289828983,14.476083091326169
-2.828082808280829,14.470628137108086
-2.8271827182718283,14.465173330907179
-2.8262826282628275,14.459718672803003
-2.8253825382538267,14.454264162875173
-2.824482448244826,14.448809801203371
-2.823582358235825,14.443355587867341
-2.8226822682268224,14.43790152294689
-2.8217821782178216,14.43244760652191
-2.820882088208821,14.426993838672333
-2.81998199819982,14.421540219478171
-2.819081908190819,14.416086749019497
-2.8181818181818183,14.41063342737645
-2.8172817281728175,14.405180254629236
-2.8163816381638167,14.399727230858126
-2.815481548154816,14.394274356143454
-2.814581458145815,14.388821630565626
-2.8136813681368142,14.383369054205112
-2.8127812781278134,14.377916627142442
-2.8118811881188126,14.372464349458221
-2.810981098109812,14.367012221233114
-2.810081008100811,14.361560242547856
-2.80918091809181,14.356108413483247
-2.8082808280828093,14.350656734120149
-2.8073807380738085,14.345205204539498
-2.8064806480648077,14.339753824822292
-2.805580558055807,14.334302595049596
-2.804680468046806,14.328851515302544
-2.803780378037805,14.323400585662332
-2.8028802880288044,14.31794980621023
-2.801980198019802,14.312499177027558
-2.801080108010801,14.307048698195732
-2.8001800180018,14.301598369796212
-2.7992799279927993,14.296148191910527
-2.7983798379837985,14.290698164620283
-2.7974797479747977,14.285248288007143
-2.796579657965797,14.279798562152845
-2.795679567956796,14.274348987139188
-2.7947794779477952,14.268899563048045
-2.7938793879387944,14.263450289961348
-2.7929792979297936,14.258001167961107
-2.792079207920793,14.25255219712939
-2.791179117911792,14.247103377548337
-2.790279027902791,14.241654709300153
-2.7893789378937903,14.236206192467119
-2.7884788478847895,14.230757827131573
-2.7875787578757887,14.225309613375925
-2.786678667866788,14.219861551282657
-2.785778577857787,14.214413640934312
-2.784878487848786,14.208965882413509
-2.7839783978397854,14.203518275802926
-2.7830783078307846,14.198070821185318
-2.782178217821782,14.192623518643497
-2.781278127812781,14.187176368260362
-2.7803780378037803,14.181729370118862
-2.7794779477947795,14.176282524302026
-2.7785778577857787,14.170835830892944
-2.777677767776778,14.16538928997478
-2.776777677767777,14.159942901630762
-2.7758775877587762,14.15449666594419
-2.7749774977497754,14.149050582998434
-2.7740774077407746,14.143604652876933
-2.773177317731774,14.138158875663187
-2.772277227722773,14.132713251440777
-2.771377137713772,14.127267780293344
-2.7704770477047713,14.121822462304603
-2.7695769576957705,14.116377297558337
-2.7686768676867697,14.110932286138398
-2.767776777677769,14.105487428128708
-2.766876687668768,14.100042723613258
-2.7659765976597672,14.094598172676108
-2.7650765076507664,14.089153775401387
-2.7641764176417656,14.083709531873298
-2.7632763276327648,14.07826544217611
-2.762376237623762,14.072821506394154
-2.7614761476147613,14.067377724611855
-2.7605760576057605,14.061934096913685
-2.7596759675967597,14.056490623384194
-2.758775877587759,14.051047304108002
-2.757875787578758,14.045604139169797
-2.7569756975697572,14.040161128654338
-2.7560756075607564,14.03471827264646
-2.7551755175517556,14.02927557123106
-2.754275427542755,14.023833024493113
-2.753375337533754,14.018390632517658
-2.752475247524753,14.012948395389808
-2.7515751575157523,14.007506313194746
-2.7506750675067515,14.002064386017725
-2.7497749774977507,13.996622613944073
-2.74887488748875,13.991180997059184
-2.747974797479749,13.985739535448525
-2.7470747074707482,13.980298229197633
-2.7461746174617474,13.974857078392118
-2.7452745274527466,13.96941608311766
-2.7443744374437458,13.963975243460009
-2.743474347434745,13.958534559504988
-2.7425742574257423,13.953094031338487
-2.7416741674167415,13.947653659046484
-2.7407740774077407,13.942213442715008
-2.73987398739874,13.936773382430168
-2.738973897389739,13.931333478278148
-2.7380738073807382,13.925893730345196
-2.7371737173717374,13.92045413871764
-2.7362736273627366,13.915014703481873
-2.735373537353736,13.909575424724366
-2.734473447344735,13.90413630253166
-2.733573357335734,13.898697336990365
-2.7326732673267333,13.893258528187166
-2.7317731773177325,13.887819876208823
-2.7308730873087317,13.882381381142162
-2.729972997299731,13.876943043074087
-2.72907290729073,13.871504862091573
-2.7281728172817292,13.866066838281666
-2.7272727272727284,13.860628971731487
-2.7263726372637276,13.855191262528228
-2.7254725472547268,13.849753710759154
-2.724572457245726,13.844316316511604
-2.723672367236725,13.83887907987299
-2.7227722772277243,13.833442000930795
-2.7218721872187217,13.828005079772574
-2.720972097209721,13.822568316485965
-2.72007200720072,13.817131711158671
-2.7191719171917192,13.811695263878466
-2.7182718271827184,13.806258974733204
-2.7173717371737176,13.800822843810808
-2.716471647164717,13.795386871199275
-2.715571557155716,13.78995105698668
-2.714671467146715,13.784515401261167
-2.7137713771377143,13.779079904110956
-2.7128712871287135,13.77364456562434
-2.7119711971197127,13.768209385889687
-2.711071107110712,13.762774364995439
-2.710171017101711,13.75733950303011
-2.7092709270927102,13.751904800082292
-2.7083708370837094,13.746470256240647
-2.7074707470747086,13.741035871593915
-2.7065706570657078,13.735601646230911
-2.705670567056707,13.73016758024052
-2.704770477047706,13.724733673711706
-2.7038703870387053,13.719299926733505
-2.7029702970297045,13.71386633939503
-2.702070207020702,13.70843291178546
-2.701170117011701,13.70299964399407
-2.7002700270027002,13.697566536110191
-2.6993699369936994,13.692133588223236
-2.6984698469846986,13.686700800422686
-2.697569756975698,13.681268172798111
-2.696669666966697,13.675835705439146
-2.695769576957696,13.670403398435502
-2.6948694869486953,13.664971251876969
-2.6939693969396945,13.659539265853411
-2.6930693069306937,13.654107440454768
-2.692169216921693,13.648675775771054
-2.691269126912692,13.643244271892362
-2.6903690369036912,13.637812928908861
-2.6894689468946904,13.632381746910792
-2.6885688568856896,13.626950725988474
-2.6876687668766888,13.621519866232305
-2.686768676867688,13.616089167732753
-2.685868586858687,13.61065863058037
-2.6849684968496863,13.605228254865777
-2.6840684068406855,13.599798040679676
-2.6831683168316847,13.594367988112847
-2.682268226822682,13.588938097256136
-2.6813681368136812,13.583508368200487
-2.6804680468046804,13.578078801036899
-2.6795679567956796,13.572649395856459
-2.678667866786679,13.567220152750329
-2.677767776777678,13.561791071809745
-2.676867686768677,13.556362153126026
-2.6759675967596763,13.550933396790562
-2.6750675067506755,13.545504802894826
-2.6741674167416747,13.540076371530363
-2.673267326732674,13.5346481027888
-2.672367236723673,13.529219996761839
-2.6714671467146722,13.52379205354126
-2.6705670567056714,13.518364273218923
-2.6696669666966706,13.51293665588676
-2.6687668766876698,13.507509201636788
-2.667866786678669,13.502081910561099
-2.666966696669668,13.496654782751861
-2.6660666066606673,13.491227818301322
-2.6651665166516665,13.485801017301808
-2.6642664266426657,13.480374379845724
-2.663366336633665,13.474947906025553
-2.6624662466246622,13.469521595933852
-2.6615661566156614,13.464095449663269
-2.6606660666066606,13.458669467306517
-2.65976597659766,13.453243648956398
-2.658865886588659,13.447817994705783
-2.657965796579658,13.442392504647628
-2.6570657065706573,13.436967178874971
-2.6561656165616565,13.43154201748092
-2.6552655265526557,13.426117020558669
-2.654365436543655,13.420692188201489
-2.653465346534654,13.415267520502733
-2.6525652565256532,13.409843017555827
-2.6516651665166524,13.404418679454285
-2.6507650765076516,13.398994506291693
-2.6498649864986508,13.393570498161724
-2.64896489648965,13.388146655158122
-2.648064806480649,13.38272297737472
-2.6471647164716483,13.377299464905422
-2.6462646264626475,13.37187611784422
-2.6453645364536467,13.366452936285183
-2.644464446444646,13.361029920322457
-2.643564356435645,13.355607070050274
-2.642664266426644,13.350184385562942
-2.6417641764176416,13.344761866954844
-2.640864086408641,13.339339514320464
-2.63996399639964,13.33391732775435
-2.639063906390639,13.32849530735113
-2.6381638163816383,13.323073453205517
-2.6372637263726375,13.317651765412306
-2.6363636363636367,13.312230244066372
-2.635463546354636,13.306808889262669
-2.634563456345635,13.301387701096237
-2.6336633663366342,13.295966679662191
-2.6327632763276334,13.290545825055732
-2.6318631863186326,13.285125137372141
-2.6309630963096318,13.279704616706779
-2.630063006300631,13.274284263155092
-2.62916291629163,13.268864076812607
-2.6282628262826293,13.263444057774928
-2.6273627362736285,13.258024206137746
-2.6264626462646277,13.252604521996835
-2.625562556255627,13.247185005448046
-2.624662466246626,13.241765656587313
-2.623762376237625,13.23634647551066
-2.6228622862286244,13.230927462314181
-2.621962196219622,13.225508617094057
-2.621062106210621,13.220089939946563
-2.62016201620162,13.214671430968043
-2.6192619261926193,13.209253090254924
-2.6183618361836185,13.203834917903723
-2.6174617461746177,13.198416914011036
-2.616561656165617,13.19299907867354
-2.615661566156616,13.187581411987997
-2.6147614761476152,13.182163914051257
-2.6138613861386144,13.176746584960243
-2.6129612961296136,13.171329424811972
-2.6120612061206128,13.165912433703538
-2.611161116111612,13.160495611732118
-2.610261026102611,13.155078958994979
-2.6093609360936103,13.149662475589464
-2.6084608460846095,13.144246161613003
-2.6075607560756087,13.138830017163112
-2.606660666066608,13.133414042337389
-2.605760576057607,13.127998237233514
-2.604860486048606,13.122582601949258
-2.6039603960396054,13.117167136582468
-2.6030603060306046,13.11175184123108
-2.602160216021602,13.106336715993107
-2.601260126012601,13.100921760966665
-2.6003600360036003,13.095506976249938
-2.5994599459945995,13.090092361941199
-2.5985598559855987,13.084677918138807
-2.597659765976598,13.079263644941204
-2.596759675967597,13.07384954244692
-2.5958595859585962,13.068435610754566
-2.5949594959495954,13.063021849962842
-2.5940594059405946,13.057608260170534
-2.5931593159315938,13.052194841476508
-2.592259225922593,13.04678159397972
-2.591359135913592,13.041368517779212
-2.5904590459045913,13.035955612974108
-2.5895589558955905,13.030542879663622
-2.5886588658865897,13.025130317947053
-2.587758775877589,13.01971792792378
-2.586858685868588,13.014305709693279
-2.585958595859587,13.008893663355101
-2.5850585058505864,13.003481789008891
-2.5841584158415856,12.998070086754378
-2.5832583258325847,12.992658556691378
-2.582358235823582,12.987247198919782
-2.5814581458145813,12.981836013539597
-2.5805580558055805,12.97642500065089
-2.5796579657965797,12.971014160353821
-2.578757875787579,12.965603492748642
-2.577857785778578,12.960192997935687
-2.5769576957695772,12.95478267601538
-2.5760576057605764,12.949372527088235
-2.5751575157515756,12.943962551254844
-2.5742574257425748,12.938552748615896
-2.573357335733574,12.933143119272161
-2.572457245724573,12.927733663324505
-2.5715571557155723,12.92232438087387
-2.5706570657065715,12.916915272021297
-2.5697569756975707,12.911506336867909
-2.56885688568857,12.906097575514917
-2.567956795679569,12.90068898806362
-2.567056705670568,12.89528057461541
-2.5661566156615674,12.889872335271761
-2.5652565256525666,12.884464270134242
-2.5643564356435657,12.879056379304501
-2.563456345634565,12.873648662884285
-2.5625562556255623,12.86824112097542
-2.5616561656165615,12.862833753679835
-2.5607560756075607,12.857426561099533
-2.55985598559856,12.852019543336613
-2.558955895589559,12.846612700493264
-2.5580558055805582,12.84120603267176
-2.5571557155715574,12.835799539974468
-2.5562556255625566,12.830393222503844
-2.5553555355535558,12.824987080362432
-2.554455445544555,12.819581113652864
-2.553555355535554,12.814175322477869
-2.5526552655265533,12.808769706940257
-2.5517551755175525,12.803364267142934
-2.5508550855085517,12.797959003188895
-2.549954995499551,12.792553915181221
-2.54905490549055,12.78714900322309
-2.548154815481549,12.781744267417764
-2.5472547254725484,12.776339707868603
-2.5463546354635476,12.770935324679046
-2.5454545454545467,12.765531117952635
-2.544554455445546,12.760127087792997
-2.543654365436545,12.754723234303848
-2.5427542754275443,12.749319557588999
-2.5418541854185417,12.743916057752342
-2.540954095409541,12.738512734897885
-2.54005400540054,12.733109589129699
-2.5391539153915392,12.727706620551963
-2.5382538253825384,12.722303829268942
-2.5373537353735376,12.71690121538499
-2.5364536453645368,12.711498779004561
-2.535553555355536,12.706096520232194
-2.534653465346535,12.70069443917252
-2.5337533753375343,12.695292535930266
-2.5328532853285335,12.689890810610247
-2.5319531953195327,12.684489263317376
-2.531053105310532,12.679087894156652
-2.530153015301531,12.67368670323317
-2.52925292529253,12.668285690652114
-2.5283528352835294,12.662884856518767
-2.5274527452745286,12.657484200938498
-2.5265526552655277,12.652083724016775
-2.525652565256527,12.646683425859155
-2.524752475247526,12.641283306571289
-2.5238523852385253,12.63588336625892
-2.5229522952295245,12.630483605027885
-2.522052205220522,12.625084022984112
-2.521152115211521,12.619684620233636
-2.5202520252025202,12.614285396882568
-2.5193519351935194,12.608886353037123
-2.5184518451845186,12.603487488803605
-2.5175517551755178,12.598088804288412
-2.516651665166517,12.592690299598042
-2.515751575157516,12.587291974839077
-2.5148514851485153,12.581893830118206
-2.5139513951395145,12.5764958655422
-2.5130513051305137,12.571098081217933
-2.512151215121513,12.56570047725237
-2.511251125112512,12.560303053752572
-2.510351035103511,12.554905810825693
-2.5094509450945104,12.549508748578983
-2.5085508550855096,12.54411186711979
-2.5076507650765087,12.538715166555553
-2.506750675067508,12.533318646993807
-2.505850585058507,12.527922308542184
-2.5049504950495063,12.522526151308409
-2.5040504050405055,12.517130175400306
-2.5031503150315046,12.511734380925793
-2.502250225022502,12.506338767992876
-2.5013501350135012,12.500943336709677
-2.5004500450045004,12.495548087184396
-2.4995499549954996,12.490153019525337
-2.4986498649864988,12.484758133840895
-2.497749774977498,12.479363430239564
-2.496849684968497,12.473968908829939
-2.4959495949594963,12.468574569720703
-2.4950495049504955,12.463180413020645
-2.4941494149414947,12.45778643883864
-2.493249324932494,12.452392647283672
-2.492349234923493,12.446999038464813
-2.491449144914492,12.441605612491237
-2.4905490549054914,12.436212369472212
-2.4896489648964906,12.430819309517105
-2.4887488748874897,12.425426432735382
-2.487848784878489,12.420033739236601
-2.486948694869488,12.414641229130428
-2.4860486048604873,12.409248902526617
-2.4851485148514865,12.403856759535023
-2.4842484248424856,12.3984648002656
-2.483348334833485,12.393073024828404
-2.4824482448244822,12.387681433333572
-2.4815481548154814,12.382290025891372
-2.4806480648064806,12.37689880261214
-2.4797479747974798,12.371507763606322
-2.478847884788479,12.366116908984466
-2.477947794779478,12.360726238857211
-2.4770477047704773,12.355335753335304
-2.4761476147614765,12.349945452529584
-2.4752475247524757,12.344555336550991
-2.474347434743475,12.339165405510569
-2.473447344734474,12.333775659519452
-2.472547254725473,12.328386098688883
-2.4716471647164724,12.322996723130201
-2.4707470747074716,12.317607532954844
-2.4698469846984707,12.312218528274348
-2.46894689468947,12.306829709200354
-2.468046804680469,12.301441075844602
-2.4671467146714683,12.29605262831893
-2.4662466246624675,12.290664366735276
-2.4653465346534666,12.285276291205683
-2.464446444644466,12.279888401842289
-2.463546354635465,12.274500698757336
-2.462646264626464,12.269113182063169
-2.4617461746174616,12.263725851872218
-2.4608460846084608,12.25833870829705
-2.45994599459946,12.252951751450295
-2.459045904590459,12.247564981444706
-2.4581458145814583,12.24217839839313
-2.4572457245724575,12.236792002408514
-2.4563456345634567,12.231405793603914
-2.455445544554456,12.22601977209248
-2.454545454545455,12.22063393798747
-2.453645364536454,12.215248291402242
-2.4527452745274534,12.209862832450254
-2.4518451845184526,12.204477561245067
-2.4509450945094517,12.199092477900349
-2.450045004500451,12.193707582529864
-2.44914491449145,12.188322875247485
-2.4482448244824493,12.18293835616718
-2.4473447344734485,12.177554025403028
-2.4464446444644476,12.172169883069206
-2.445544554455447,12.166785929279996
-2.444644464446446,12.161402164149782
-2.443744374437445,12.156018587793056
-2.4428442844284444,12.150635200324405
-2.4419441944194418,12.145252001858521
-2.441044104410441,12.139868992510216
-2.44014401440144,12.134486172394386
-2.4392439243924393,12.129103541626037
-2.4383438343834385,12.123721100320283
-2.4374437443744377,12.118338848592337
-2.436543654365437,12.11295678655752
-2.435643564356436,12.107574914331257
-2.434743474347435,12.102193232029078
-2.4338433843384344,12.096811739766617
-2.4329432943294336,12.091430437659609
-2.4320432043204327,12.0860493258239
-2.431143114311432,12.08066840437544
-2.430243024302431,12.075287673430285
-2.4293429342934303,12.06990713310459
-2.4284428442844295,12.064526783514623
-2.4275427542754286,12.059146624776753
-2.426642664266428,12.053766657007458
-2.425742574257427,12.04838688032332
-2.424842484248426,12.043007294841027
-2.4239423942394254,12.037627900677375
-2.4230423042304245,12.032248697949264
-2.422142214221422,12.026869686773695
-2.421242124212421,12.021490867267794
-2.4203420342034203,12.016112239548773
-2.4194419441944195,12.010733803733965
-2.4185418541854187,12.005355559940798
-2.417641764176418,11.999977508286817
-2.416741674167417,11.994599648889668
-2.415841584158416,11.989221981867107
-2.4149414941494154,11.983844507337
-2.4140414041404146,11.978467225417313
-2.4131413141314138,11.973090136226128
-2.412241224122413,11.967713239881629
-2.411341134113412,11.96233653650211
-2.4104410441044113,11.956960026205975
-2.4095409540954105,11.95158370911173
-2.4086408640864096,11.946207585338
-2.407740774077409,11.940831655003505
-2.406840684068408,11.935455918227087
-2.405940594059407,11.930080375127686
-2.4050405040504064,11.924705025824355
-2.4041404140414055,11.91932987043626
-2.4032403240324047,11.913954909082667
-2.402340234023402,11.908580141882956
-2.4014401440144013,11.903205568956626
-2.4005400540054005,11.89783119042327
-2.3996399639963997,11.892457006402598
-2.398739873987399,11.887083017014428
-2.397839783978398,11.881709222378689
-2.396939693969397,11.87633562261542
-2.3960396039603964,11.87096221784477
-2.3951395139513956,11.865589008186998
-2.3942394239423948,11.860215993762473
-2.393339333933394,11.854843174691677
-2.392439243924393,11.849470551095198
-2.3915391539153923,11.844098123093739
-2.3906390639063915,11.838725890808112
-2.3897389738973907,11.833353854359244
-2.38883888388839,11.827982013868164
-2.387938793879389,11.822610369456024
-2.387038703870388,11.81723892124408
-2.3861386138613874,11.811867669353699
-2.3852385238523865,11.806496613906365
-2.3843384338433857,11.801125755023671
-2.383438343834385,11.79575509282732
-2.382538253825384,11.790384627439133
-2.3816381638163815,11.785014358981032
-2.3807380738073807,11.77964428757507
-2.37983798379838,11.774274413343395
-2.378937893789379,11.768904736408278
-2.378037803780378,11.763535256892096
-2.3771377137713774,11.758165974917343
-2.3762376237623766,11.752796890606627
-2.3753375337533758,11.747428004082666
-2.374437443744375,11.742059315468293
-2.373537353735374,11.736690824886455
-2.3726372637263733,11.731322532460213
-2.3717371737173725,11.725954438312742
-2.3708370837083717,11.720586542567327
-2.369936993699371,11.715218845347374
-2.36903690369037,11.709851346776395
-2.368136813681369,11.704484046978026
-2.3672367236723684,11.699116946076007
-2.3663366336633676,11.693750044194202
-2.3654365436543667,11.688383341456584
-2.364536453645366,11.683016837987243
-2.363636363636365,11.677650533910382
-2.3627362736273643,11.672284429350325
-2.3618361836183617,11.666918524431498
-2.360936093609361,11.661552819278468
-2.36003600360036,11.656187314015888
-2.359135913591359,11.650822008768547
-2.3582358235823584,11.64545690366134
-2.3573357335733576,11.640091998819283
-2.3564356435643568,11.634727294367506
-2.355535553555356,11.629362790431255
-2.354635463546355,11.623998487135893
-2.3537353735373543,11.618634384606901
-2.3528352835283535,11.613270482969876
-2.3519351935193527,11.607906782350529
-2.351035103510352,11.602543282874693
-2.350135013501351,11.597179984668315
-2.34923492349235,11.591816887857462
-2.3483348334833494,11.586453992568314
-2.3474347434743486,11.581091298927173
-2.3465346534653477,11.575728807060457
-2.345634563456347,11.570366517094701
-2.344734473447346,11.56500442915656
-2.3438343834383453,11.559642543372807
-2.3429342934293445,11.55428085987033
-2.342034203420342,11.548919378776136
-2.341134113411341,11.543558100217359
-2.34023402340234,11.538197024321246
-2.3393339333933394,11.53283615121516
-2.3384338433843386,11.527475481026583
-2.3375337533753378,11.522115013883123
-2.336633663366337,11.5167547499125
-2.335733573357336,11.511394689242561
-2.3348334833483353,11.506034832001264
-2.3339333933393345,11.500675178316692
-2.3330333033303337,11.49531572831705
-2.332133213321333,11.489956482130658
-2.331233123312332,11.484597439885958
-2.330333033303331,11.479238601711515
-2.3294329432943304,11.473879967736012
-2.3285328532853296,11.468521538088252
-2.3276327632763287,11.46316331289716
-2.326732673267328,11.457805292291786
-2.325832583258327,11.452447476401293
-2.3249324932493263,11.447089865354972
-2.3240324032403255,11.441732459282232
-2.3231323132313246,11.436375258312603
-2.322232223222322,11.431018262575737
-2.321332133213321,11.425661472201417
-2.3204320432043204,11.420304887319537
-2.3195319531953196,11.414948508060114
-2.3186318631863188,11.409592334553293
-2.317731773177318,11.404236366929338
-2.316831683168317,11.398880605318633
-2.3159315931593163,11.393525049851691
-2.3150315031503155,11.388169700659144
-2.3141314131413147,11.38281455787175
-2.313231323132314,11.377459621620384
-2.312331233123313,11.372104892036052
-2.311431143114312,11.36675036924988
-2.3105310531053114,11.361396053393118
-2.3096309630963106,11.35604194459714
-2.3087308730873097,11.350688042993442
-2.307830783078309,11.34533434871365
-2.306930693069308,11.339980861889506
-2.3060306030603073,11.334627582652884
-2.3051305130513065,11.329274511135779
-2.3042304230423056,11.323921647470312
-2.303330333033305,11.318568991788728
-2.302430243024302,11.313216544223392
-2.3015301530153014,11.307864304906811
-2.3006300630063006,11.302512273971603
-2.2997299729972998,11.29716045155051
-2.298829882988299,11.29180883777641
-2.297929792979298,11.286457432782298
-2.2970297029702973,11.281106236701298
-2.2961296129612965,11.275755249666664
-2.2952295229522957,11.270404471811773
-2.294329432943295,11.265053903270127
-2.293429342934294,11.259703544175355
-2.292529252925293,11.25435339466122
-2.2916291629162924,11.2490034548616
-2.2907290729072916,11.24365372491051
-2.2898289828982907,11.238304204942088
-2.28892889288929,11.2329548950906
-2.288028802880289,11.227605795490442
-2.2871287128712883,11.222256906276133
-2.2862286228622875,11.216908227582325
-2.2853285328532866,11.211559759543794
-2.284428442844286,11.206211502295446
-2.283528352835285,11.200863455972318
-2.282628262826284,11.195515620709571
-2.2817281728172816,11.190167996642492
-2.2808280828082808,11.184820583906514
-2.27992799279928,11.17947338263718
-2.279027902790279,11.174126392970171
-2.2781278127812783,11.168779615041295
-2.2772277227722775,11.163433048986489
-2.2763276327632767,11.158086694941822
-2.275427542754276,11.152740553043493
-2.274527452745275,11.147394623427829
-2.273627362736274,11.142048906231286
-2.2727272727272734,11.136703401590458
-2.2718271827182726,11.131358109642058
-2.2709270927092717,11.126013030522941
-2.270027002700271,11.120668164370084
-2.26912691269127,11.115323511320602
-2.2682268226822693,11.109979071511738
-2.2673267326732685,11.104634845080863
-2.2664266426642676,11.099290832165485
-2.265526552655267,11.093947032903243
-2.264626462646266,11.088603447431906
-2.263726372637265,11.083260075889374
-2.2628262826282644,11.077916918413685
-2.2619261926192618,11.072573975142994
-2.261026102610261,11.067231246215616
-2.26012601260126,11.061888731769972
-2.2592259225922593,11.056546431944632
-2.2583258325832585,11.05120434687829
-2.2574257425742577,11.045862476709777
-2.256525652565257,11.04052082157806
-2.255625562556256,11.035179381622232
-2.254725472547255,11.029838156981526
-2.2538253825382544,11.02449714779531
-2.2529252925292536,11.019156354203082
-2.2520252025202527,11.013815776344472
-2.251125112511252,11.008475414359253
-2.250225022502251,11.003135268387325
-2.2493249324932503,10.997795338568727
-2.2484248424842495,10.992455625043629
-2.2475247524752486,10.987116127952339
-2.246624662466248,10.9817768474353
-2.245724572457247,10.976437783633093
-2.244824482448246,10.971098936686426
-2.2439243924392454,10.965760306736152
-2.2430243024302445,10.960421893923257
-2.242124212421242,10.955083698388854
-2.241224122412241,10.949745720274214
-2.2403240324032403,10.944407959720724
-2.2394239423942395,10.939070416869917
-2.2385238523852387,10.933733091863461
-2.237623762376238,10.928395984843158
-2.236723672367237,10.923059095950952
-2.235823582358236,10.917722425328924
-2.2349234923492354,10.912385973119285
-2.2340234023402346,10.907049739464394
-2.2331233123312337,10.901713724506743
-2.232223222322233,10.896377928388961
-2.231323132313232,10.891042351253818
-2.2304230423042313,10.885706993244218
-2.2295229522952305,10.880371854503212
-2.2286228622862296,10.875036935173979
-2.227722772277229,10.869702235399842
-2.226822682268228,10.864367755324269
-2.225922592259227,10.859033495090856
-2.2250225022502264,10.853699454843346
-2.2241224122412255,10.84836563472562
-2.2232223222322247,10.843032034881698
-2.222322232223222,10.837698655455736
-2.2214221422142213,10.832365496592045
-2.2205220522052205,10.82703255843506
-2.2196219621962197,10.821699841129364
-2.218721872187219,10.816367344819678
-2.217821782178218,10.811035069650867
-2.216921692169217,10.80570301576793
-2.2160216021602164,10.80037118331602
-2.2151215121512156,10.79503957244042
-2.2142214221422147,10.789708183286557
-2.213321332133214,10.784377016000004
-2.212421242124213,10.779046070726473
-2.2115211521152123,10.773715347611818
-2.2106210621062115,10.768384846802036
-2.2097209720972106,10.763054568443264
-2.20882088208821,10.75772451268179
-2.207920792079209,10.752394679664034
-2.207020702070208,10.747065069536566
-2.2061206120612074,10.741735682446096
-2.2052205220522065,10.73640651853948
-2.2043204320432057,10.731077577963717
-2.203420342034205,10.725748860865947
-2.202520252025204,10.720420367393459
-2.2016201620162015,10.715092097693677
-2.2007200720072007,10.709764051914185
-2.1998199819982,10.7044362302027
-2.198919891989199,10.699108632707084
-2.198019801980198,10.693781259575346
-2.1971197119711974,10.688454110955641
-2.1962196219621966,10.683127186996268
-2.1953195319531957,10.677800487845673
-2.194419441944195,10.672474013652447
-2.193519351935194,10.667147764565325
-2.1926192619261933,10.66182174073319
-2.1917191719171925,10.656495942305071
-2.1908190819081916,10.651170369430144
-2.189918991899191,10.64584502225773
-2.18901890189019,10.6405199009373
-2.188118811881189,10.635195005618465
-2.1872187218721884,10.629870336450994
-2.1863186318631875,10.624545893584795
-2.1854185418541867,10.619221677169923
-2.184518451845186,10.613897687356587
-2.183618361836185,10.608573924295142
-2.1827182718271843,10.603250388136086
-2.1818181818181817,10.597927079030065
-2.180918091809181,10.59260399712789
-2.18001800180018,10.587281142580503
-2.179117911791179,10.581958515538998
-2.1782178217821784,10.576636116154624
-2.1773177317731776,10.571313944578776
-2.1764176417641767,10.565992000962995
-2.175517551755176,10.560670285458976
-2.174617461746175,10.555348798218565
-2.1737173717371743,10.550027539393755
-2.1728172817281735,10.544706509136688
-2.1719171917191726,10.539385707599664
-2.171017101710172,10.534065134935124
-2.170117011701171,10.528744791295667
-2.16921692169217,10.52342467683404
-2.1683168316831694,10.51810479170314
-2.1674167416741685,10.512785136056019
-2.1665166516651677,10.50746571004588
-2.165616561656167,10.502146513826073
-2.164716471647166,10.496827547550108
-2.1638163816381653,10.491508811371641
-2.1629162916291644,10.486190305444483
-2.162016201620162,10.48087202992259
-2.161116111611161,10.475553984960094
-2.16021602160216,10.470236170711253
-2.1593159315931594,10.464918587330493
-2.1584158415841586,10.459601234972387
-2.1575157515751577,10.454284113791669
-2.156615661566157,10.44896722394322
-2.155715571557156,10.443650565582073
-2.1548154815481553,10.438334138863427
-2.1539153915391545,10.433017943942625
-2.1530153015301536,10.427701980975167
-2.152115211521153,10.422386250116709
-2.151215121512152,10.417070751523065
-2.150315031503151,10.411755485350195
-2.1494149414941504,10.406440451754227
-2.1485148514851495,10.401125650891434
-2.1476147614761487,10.395811082918252
-2.146714671467148,10.390496747991268
-2.145814581458147,10.385182646267229
-2.1449144914491463,10.379868777903035
-2.1440144014401454,10.374555143055748
-2.1431143114311446,10.36924174188258
-2.142214221422142,10.363928574540902
-2.141314131413141,10.358615641188253
-2.1404140414041404,10.353302941982317
-2.1395139513951396,10.347990477080936
-2.1386138613861387,10.342678246642118
-2.137713771377138,10.33736625082402
-2.136813681368137,10.332054489784964
-2.1359135913591363,10.32674296368343
-2.1350135013501355,10.321431672678054
-2.1341134113411346,10.316120616927632
-2.133213321332134,10.31080979659112
-2.132313231323133,10.30549921182763
-2.131413141314132,10.300188862796443
-2.1305130513051314,10.294878749656988
-2.1296129612961305,10.28956887256886
-2.1287128712871297,10.284259231691818
-2.127812781278129,10.278949827185773
-2.126912691269128,10.273640659210802
-2.1260126012601273,10.26833172792714
-2.1251125112511264,10.26302303349519
-2.1242124212421256,10.257714576075506
-2.123312331233125,10.252406355828812
-2.122412241224124,10.247098372915989
-2.1215121512151214,10.241790627498075
-2.1206120612061206,10.23648311973629
-2.1197119711971197,10.231175849791997
-2.118811881188119,10.225868817826727
-2.117911791179118,10.220562024002176
-2.1170117011701173,10.2152554684802
-2.1161116111611165,10.20994915142282
-2.1152115211521156,10.20464307299222
-2.114311431143115,10.199337233350748
-2.113411341134114,10.19403163266092
-2.112511251125113,10.188726271085406
-2.1116111611161124,10.18342114878705
-2.1107110711071115,10.178116265928857
-2.1098109810981107,10.172811622673995
-2.10891089108911,10.167507219185799
-2.108010801080109,10.16220305562777
-2.1071107110711083,10.156899132163575
-2.1062106210621074,10.151595448957043
-2.1053105310531066,10.14629200617217
-2.104410441044106,10.14098880397312
-2.103510351035105,10.135685842524225
-2.102610261026104,10.130383121989977
-2.1017101710171016,10.125080642535035
-2.1008100810081007,10.119778404324242
-2.0999099909991,10.114476407522588
-2.099009900990099,10.109174652295234
-2.0981098109810983,10.103873138807518
-2.0972097209720975,10.098571867224937
-2.0963096309630966,10.093270837713158
-2.095409540954096,10.08797005043802
-2.094509450945095,10.082669505565526
-2.093609360936094,10.077369203261851
-2.0927092709270934,10.072069143693339
-2.0918091809180925,10.066769327026499
-2.0909090909090917,10.061469753428014
-2.090009000900091,10.056170423064737
-2.08910891089109,10.050871336103686
-2.0882088208820893,10.045572492712056
-2.0873087308730884,10.040273893057206
-2.0864086408640876,10.034975537306668
-2.085508550855087,10.029677425628147
-2.084608460846086,10.024379558189517
-2.083708370837085,10.019081935158825
-2.0828082808280843,10.013784556704284
-2.0819081908190817,10.00848742299428
-2.081008100810081,10.003190534197385
-2.08010801080108,9.997893890482326
-2.0792079207920793,9.992597492018009
-2.0783078307830785,9.98730133897351
-2.0774077407740776,9.982005431518083
-2.076507650765077,9.97670976982115
-2.075607560756076,9.97141435405231
-2.074707470747075,9.966119184381336
-2.0738073807380744,9.96082426097817
-2.0729072907290735,9.955529584012933
-2.0720072007200727,9.950235153655916
-2.071107110711072,9.94494097007759
-2.070207020702071,9.939647033448598
-2.0693069306930703,9.934353343939755
-2.0684068406840694,9.929059901722058
-2.0675067506750686,9.923766706966672
-2.066606660666068,9.918473759844943
-2.065706570657067,9.913181060528393
-2.064806480648066,9.907888609188715
-2.0639063906390653,9.902596405997786
-2.0630063006300645,9.897304451127653
-2.062106210621062,9.892012744750536
-2.061206120612061,9.886721287038853
-2.0603060306030603,9.88143007816518
-2.0594059405940595,9.876139118302273
-2.0585058505850586,9.87084840762307
-2.057605760576058,9.865557946300687
-2.056705670567057,9.860267734508415
-2.055805580558056,9.854977772419728
-2.0549054905490554,9.849688060208276
-2.0540054005400545,9.84439859804789
-2.0531053105310537,9.839109386112577
-2.052205220522053,9.833820424576528
-2.051305130513052,9.82853171361411
-2.0504050405040513,9.823243253399871
-2.0495049504950504,9.817955044108542
-2.0486048604860496,9.812667085915031
-2.047704770477049,9.80737937899443
-2.046804680468048,9.80209192352201
-2.045904590459047,9.796804719673222
-2.0450045004500463,9.791517767623702
-2.0441044104410455,9.786231067549265
-2.0432043204320447,9.78094461962591
-2.042304230423042,9.77565842402981
-2.0414041404140413,9.770372480937343
-2.0405040504050405,9.765086790525046
-2.0396039603960396,9.75980135296965
-2.038703870387039,9.754516168448063
-2.037803780378038,9.749231237137385
-2.036903690369037,9.743946559214894
-2.0360036003600364,9.738662134858052
-2.0351035103510355,9.733377964244507
-2.0342034203420347,9.728094047552094
-2.033303330333034,9.722810384958828
-2.032403240324033,9.717526976642912
-2.0315031503150323,9.71224382278273
-2.0306030603060314,9.70696092355686
-2.0297029702970306,9.701678279144058
-2.02880288028803,9.696395889723268
-2.027902790279029,9.691113755473623
-2.027002700270028,9.685831876574442
-2.0261026102610273,9.680550253205226
-2.0252025202520265,9.675268885545668
-2.0243024302430257,9.669987773775647
-2.023402340234025,9.664706918075233
-2.022502250225024,9.659426318624675
-2.0216021602160215,9.654145975604413
-2.0207020702070206,9.648865889195088
-2.01980198019802,9.643586059577514
-2.018901890189019,9.6383064869327
-2.018001800180018,9.633027171441846
-2.0171017101710174,9.627748113286334
-2.0162016201620165,9.622469312647743
-2.0153015301530157,9.617190769707841
-2.014401440144015,9.611912484648583
-2.013501350135014,9.606634457652119
-2.0126012601260133,9.601356688900783
-2.0117011701170124,9.596079178577105
-2.0108010801080116,9.590801926863808
-2.009900990099011,9.5855249339438
-2.00900090009001,9.580248200000186
-2.008100810081009,9.574971725216264
-2.0072007200720083,9.569695509775519
-2.0063006300630075,9.564419553861631
-2.0054005400540067,9.559143857658475
-2.004500450045006,9.553868421350115
-2.003600360036005,9.548593245120815
-2.0027002700270042,9.543318329155024
-2.0018001800180016,9.538043673637384
-2.000900090009001,9.532769278752749
-2.0,9.52749514468615
-1.9990999099909992,9.522221271622815
-1.9981998199819984,9.516947659748173
-1.9972997299729975,9.51167430924784
-1.9963996399639967,9.506401220307637
-1.995499549954996,9.501128393113573
-1.994599459945995,9.495855827851859
-1.9936993699369943,9.490583524708894
-1.9927992799279934,9.485311483871286
-1.9918991899189926,9.480039705525828
-1.9909990999099918,9.474768189859516
-1.990099009900991,9.469496937059542
-1.9891989198919902,9.464225947313299
-1.9882988298829893,9.458955220808374
-1.9873987398739885,9.453684757732551
-1.9864986498649877,9.448414558273816
-1.9855985598559869,9.443144622620355
-1.984698469846986,9.437874950960548
-1.9837983798379852,9.432605543482978
-1.9828982898289844,9.427336400376428
-1.9819981998199836,9.422067521829877
-1.9810981098109828,9.416798908032511
-1.980198019801982,9.411530559173709
-1.9792979297929811,9.406262475443054
-1.9783978397839803,9.400994657030331
-1.9774977497749795,9.395727104125525
-1.9765976597659787,9.390459816918824
-1.9756975697569779,9.385192795600615
-1.974797479747977,9.379926040361491
-1.9738973897389762,9.374659551392245
-1.9729972997299754,9.369393328883872
-1.972097209720971,9.364127373027559
-1.9711971197119702,9.358861684014734
-1.9702970297029694,9.35359626203699
-1.9693969396939686,9.348331107286137
-1.9684968496849677,9.343066219954189
-1.967596759675967,9.337801600233362
-1.966696669666966,9.332537248316084
-1.9657965796579653,9.32727316439498
-1.9648964896489645,9.322009348662881
-1.9639963996399636,9.31674580131283
-1.9630963096309628,9.311482522538071
-1.962196219621962,9.306219512532055
-1.9612961296129612,9.300956771488437
-1.9603960396039604,9.295694299601083
-1.9594959495949595,9.290432097064064
-1.9585958595859587,9.285170164071657
-1.957695769576958,9.27990850081835
-1.956795679567957,9.274647107498835
-1.9558955895589563,9.269385984308014
-1.9549954995499554,9.264125131441
-1.9540954095409546,9.258864549093111
-1.9531953195319538,9.253604237459873
-1.952295229522953,9.248344196737028
-1.9513951395139522,9.243084427120518
-1.9504950495049513,9.237824928806505
-1.9495949594959505,9.232565701991355
-1.9486948694869497,9.227306746871644
-1.9477947794779489,9.222048063644165
-1.946894689468948,9.216789652505913
-1.9459945994599472,9.211531513654103
-1.9450945094509464,9.206273647286158
-1.9441944194419456,9.201016053599712
-1.9432943294329448,9.195758732792612
-1.942394239423944,9.19050168506292
-1.9414941494149431,9.185244910608906
-1.9405940594059423,9.17998840962906
-1.9396939693969415,9.17473218232208
-1.9387938793879407,9.169476228886879
-1.9378937893789399,9.164220549522584
-1.936993699369939,9.15896514442854
-1.9360936093609382,9.153710013804302
-1.9351935193519374,9.148455157849641
-1.9342934293429366,9.143200576764547
-1.9333933393339358,9.137946270749223
-1.932493249324935,9.132692240004085
-1.9315931593159306,9.127438484729756
-1.9306930693069297,9.122185005127115
-1.929792979297929,9.116931801397218
-1.928892889288928,9.111678873741347
-1.9279927992799273,9.10642622236101
-1.9270927092709265,9.101173847457925
-1.9261926192619256,9.095921749234034
-1.9252925292529248,9.090669927891492
-1.924392439243924,9.085418383632677
-1.9234923492349232,9.080167116660181
-1.9225922592259224,9.074916127176824
-1.9216921692169215,9.069665415385636
-1.9207920792079207,9.064414981489874
-1.91989198919892,9.059164825693012
-1.918991899189919,9.053914948198743
-1.9180918091809183,9.048665349210989
-1.9171917191719174,9.04341602893388
-1.9162916291629166,9.038166987571781
-1.9153915391539158,9.032918225329269
-1.914491449144915,9.02766974241115
-1.9135913591359142,9.022421539022448
-1.9126912691269133,9.01717361536841
-1.9117911791179125,9.011925971654511
-1.9108910891089117,9.006678608086442
-1.9099909990999109,9.001431524870124
-1.90909090909091,8.9961847222117
-1.9081908190819092,8.990938200317537
-1.9072907290729084,8.985691959394225
-1.9063906390639076,8.980445999648584
-1.9054905490549068,8.975200321287653
-1.904590459045906,8.969954924518705
-1.9036903690369051,8.964709809549229
-1.9027902790279043,8.959464976586947
-1.9018901890189035,8.954220425839809
-1.9009900990099027,8.948976157515984
-1.9000900090009019,8.943732171823878
-1.899189918991901,8.93848846897212
-1.8982898289829002,8.933245049169564
-1.8973897389738994,8.928001912625296
-1.8964896489648986,8.922759059548634
-1.8955895589558978,8.917516490149115
-1.894689468946897,8.912274204636516
-1.8937893789378961,8.907032203220835
-1.8928892889288953,8.901790486112308
-1.891989198919891,8.896549053521383
-1.89108910891089,8.891307905658776
-1.8901890189018893,8.8860670427354
-1.8892889288928885,8.880826464962409
-1.8883888388838876,8.87558617255119
-1.8874887488748868,8.870346165713363
-1.886588658865886,8.865106444660775
-1.8856885688568852,8.859867009605514
-1.8847884788478844,8.854627860759892
-1.8838883888388835,8.849388998336462
-1.8829882988298827,8.844150422548006
-1.882088208820882,8.838912133607542
-1.881188118811881,8.833674131728317
-1.8802880288028803,8.828436417123823
-1.8793879387938794,8.82319899000778
-1.8784878487848786,8.817961850594143
-1.8775877587758778,8.812724999097103
-1.876687668766877,8.807488435731091
-1.8757875787578762,8.80225216071077
-1.8748874887488753,8.79701617425104
-1.8739873987398745,8.79178047656704
-1.8730873087308737,8.786545067874146
-1.8721872187218729,8.781309948387971
-1.871287128712872,8.776075118324366
-1.8703870387038712,8.77084057789942
-1.8694869486948704,8.765606327329461
-1.8685868586858696,8.76037236683106
-1.8676867686768688,8.75513869662102
-1.866786678667868,8.749905316916388
-1.8658865886588671,8.744672227934453
-1.8649864986498663,8.739439429892743
-1.8640864086408655,8.73420692300902
-1.8631863186318647,8.728974707501301
-1.8622862286228639,8.723742783587833
-1.861386138613863,8.718511151487109
-1.8604860486048622,8.713279811417863
-1.8595859585958614,8.708048763599075
-1.8586858685868606,8.702818008249963
-1.8577857785778598,8.697587545589993
-1.856885688568859,8.692357375838872
-1.8559855985598581,8.68712749921655
-1.8550855085508573,8.681897915943225
-1.8541854185418565,8.676668626239334
-1.8532853285328557,8.671439630325567
-1.8523852385238548,8.666210928422851
-1.8514851485148505,8.660982520752356
-1.8505850585058496,8.655754407535522
-1.8496849684968488,8.650526588994012
-1.848784878487848,8.64529906534974
-1.8478847884788472,8.640071836824871
-1.8469846984698464,8.634844903641815
-1.8460846084608455,8.62961826602323
-1.8451845184518447,8.624391924192027
-1.844284428442844,8.61916587837136
-1.843384338433843,8.613940128784634
-1.8424842484248423,8.608714675655502
-1.8415841584158414,8.603489519207873
-1.8406840684068406,8.598264659665897
-1.8397839783978398,8.593040097253983
-1.838883888388839,8.587815832196782
-1.8379837983798382,8.582591864719205
-1.8370837083708373,8.57736819504641
-1.8361836183618365,8.572144823403807
-1.8352835283528357,8.566921750017059
-1.8343834383438349,8.561698975112083
-1.833483348334834,8.556476498915046
-1.8325832583258332,8.551254321652372
-1.8316831683168324,8.54603244355074
-1.8307830783078316,8.540810864837074
-1.8298829882988308,8.535589585738562
-1.82898289828983,8.530368606482645
-1.8280828082808291,8.525147927297018
-1.8271827182718283,8.519927548409632
-1.8262826282628275,8.514707470048693
-1.8253825382538267,8.509487692442665
-1.8244824482448259,8.50426821582027
-1.823582358235825,8.499049040410485
-1.8226822682268242,8.493830166442542
-1.8217821782178234,8.48861159414594
-1.8208820882088226,8.483393323750427
-1.8199819981998218,8.478175355486014
-1.819081908190821,8.472957689582971
-1.8181818181818201,8.467740326271826
-1.8172817281728193,8.462523265783371
-1.8163816381638185,8.457306508348651
-1.8154815481548177,8.45209005419898
-1.8145814581458168,8.446873903565924
-1.813681368136816,8.44165805668132
-1.8127812781278152,8.43644251377726
-1.8118811881188108,8.431227275086089
-1.81098109810981,8.42601234084045
-1.8100810081008092,8.420797711273211
-1.8091809180918084,8.415583386617522
-1.8082808280828075,8.410369367106789
-1.8073807380738067,8.405155652974686
-1.806480648064806,8.39994224445515
-1.805580558055805,8.394729141782387
-1.8046804680468043,8.389516345190861
-1.8037803780378034,8.38430385491531
-1.8028802880288026,8.37909167119073
-1.8019801980198018,8.37387979425239
-1.801080108010801,8.368668224335824
-1.8001800180018002,8.363456961676834
-1.7992799279927993,8.358246006511484
-1.7983798379837985,8.353035359076115
-1.7974797479747977,8.347825019607331
-1.7965796579657969,8.342614988342007
-1.795679567956796,8.337405265517285
-1.7947794779477952,8.332195851370578
-1.7938793879387944,8.326986746139571
-1.7929792979297936,8.321777950062216
-1.7920792079207928,8.31656946337674
-1.791179117911792,8.311361286321638
-1.7902790279027911,8.30615341913568
-1.7893789378937903,8.300945862057901
-1.7884788478847895,8.295738615327618
-1.7875787578757887,8.290531679184415
-1.7866786678667879,8.285325053868151
-1.785778577857787,8.28011873961896
-1.7848784878487862,8.274912736677248
-1.7839783978397854,8.269707045283695
-1.7830783078307846,8.264501665679262
-1.7821782178217838,8.259296598105175
-1.781278127812783,8.254091842802946
-1.7803780378037821,8.24888740001436
-1.7794779477947813,8.243683269981473
-1.7785778577857805,8.238479452946626
-1.7776777677767797,8.233275949152436
-1.7767776777677788,8.228072758841792
-1.775877587758778,8.222869882257868
-1.7749774977497772,8.217667319644114
-1.7740774077407764,8.21246507124426
-1.7731773177317756,8.207263137302315
-1.7722772277227747,8.202061518062566
-1.7713771377137704,8.196860213769574
-1.7704770477047695,8.19165922466821
-1.7695769576957687,8.186458551003597
-1.768676867686768,8.181258193021145
-1.767776777677767,8.176058150966552
-1.7668766876687663,8.170858425085797
-1.7659765976597654,8.165659015625137
-1.7650765076507646,8.16045992283112
-1.7641764176417638,8.15526114695057
-1.763276327632763,8.150062688230605
-1.7623762376237622,8.144864546918619
-1.7614761476147613,8.139666723262296
-1.7605760576057605,8.1344692175096
-1.7596759675967597,8.12927202990879
-1.7587758775877589,8.124075160708404
-1.757875787578758,8.118878610157267
-1.7569756975697572,8.113682378504498
-1.7560756075607564,8.108486465999494
-1.7551755175517556,8.103290872891948
-1.7542754275427548,8.09809559943184
-1.753375337533754,8.092900645869436
-1.7524752475247531,8.087706012455293
-1.7515751575157523,8.082511699440259
-1.7506750675067515,8.077317707075473
-1.7497749774977507,8.07212403561236
-1.7488748874887499,8.066930685302642
-1.747974797479749,8.061737656398329
-1.7470747074707482,8.056544949151727
-1.7461746174617474,8.051352563815428
-1.7452745274527466,8.046160500642323
-1.7443744374437458,8.040968759885596
-1.743474347434745,8.035777341798719
-1.7425742574257441,8.030586246635465
-1.7416741674167433,8.025395474649901
-1.7407740774077425,8.020205026096384
-1.7398739873987417,8.015014901229573
-1.7389738973897408,8.00982510030442
-1.73807380738074,8.004635623576172
-1.7371737173717392,7.999446471300378
-1.7362736273627384,7.994257643732879
-1.7353735373537376,7.989069141129817
-1.7344734473447367,7.983880963747633
-1.733573357335736,7.9786931118430635
-1.732673267326735,7.9735055856731485
-1.7317731773177307,7.9683183854952135
-1.73087308730873,7.963131511566919
-1.729972997299729,7.9579449641461935
-1.7290729072907283,7.952758743491276
-1.7281728172817274,7.947572849860706
-1.7272727272727266,7.942387283513331
-1.7263726372637258,7.937202044708293
-1.725472547254725,7.932017133705044
-1.7245724572457242,7.926832550763335
-1.7236723672367233,7.921648296143221
-1.7227722772277225,7.916464370105066
-1.7218721872187217,7.911280772909533
-1.7209720972097209,7.906097504817594
-1.72007200720072,7.900914566090526
-1.7191719171917192,7.89573195698991
-1.7182718271827184,7.890549677777637
-1.7173717371737176,7.885367728715905
-1.7164716471647168,7.880186110067217
-1.715571557155716,7.875004822094385
-1.7146714671467151,7.869823865060533
-1.7137713771377143,7.864643239229089
-1.7128712871287135,7.859462944863793
-1.7119711971197127,7.854282982228697
-1.7110711071107119,7.84910335158816
-1.710171017101711,7.8439240532068535
-1.7092709270927102,7.838745087349761
-1.7083708370837094,7.833566454282177
-1.7074707470747086,7.8283881542697085
-1.7065706570657078,7.823210187578277
-1.705670567056707,7.818032554474115
-1.7047704770477061,7.812855255223772
-1.7038703870387053,7.807678290094108
-1.7029702970297045,7.8025016593523
-1.7020702070207037,7.797325363265841
-1.7011701170117028,7.79214940210254
-1.700270027002702,7.786973776130519
-1.6993699369937012,7.78179848561822
-1.6984698469847004,7.776623530834401
-1.6975697569756996,7.77144891204814
-1.6966696669666987,7.766274629528829
-1.695769576957698,7.761100683546184
-1.694869486948697,7.755927074370236
-1.6939693969396963,7.750753802271337
-1.6930693069306955,7.74558086752016
-1.692169216921691,7.740408270387687
-1.6912691269126903,7.735236011145255
-1.6903690369036894,7.73006409006449
-1.6894689468946886,7.72489250741735
-1.6885688568856878,7.719721263476115
-1.687668766876687,7.714550358513392
-1.6867686768676862,7.709379792802108
-1.6858685868586853,7.704209566615516
-1.6849684968496845,7.699039680227193
-1.6840684068406837,7.693870133911041
-1.6831683168316829,7.68870092794129
-1.682268226822682,7.683532062592493
-1.6813681368136812,7.678363538139534
-1.6804680468046804,7.6731953548576195
-1.6795679567956796,7.668027513022287
-1.6786678667866788,7.6628600129094
-1.677767776777678,7.657692854795155
-1.6768676867686771,7.652526038956072
-1.6759675967596763,7.6473595656690065
-1.6750675067506755,7.642193435211141
-1.6741674167416747,7.6370276478599886
-1.6732673267326739,7.631862203893396
-1.672367236723673,7.6266971035895414
-1.6714671467146722,7.621532347226934
-1.6705670567056714,7.616367935084416
-1.6696669666966706,7.611203867441164
-1.6687668766876698,7.60604014457669
-1.667866786678669,7.600876766770838
-1.6669666966696681,7.595713734303788
-1.6660666066606673,7.5905510474560565
-1.6651665166516665,7.5853887065084935
-1.6642664266426657,7.580226711742289
-1.6633663366336648,7.5750650634389665
-1.662466246624664,7.569903761880392
-1.6615661566156632,7.564742807348764
-1.6606660666066624,7.559582200126624
-1.6597659765976616,7.554421940496853
-1.6588658865886607,7.549262028742668
-1.65796579657966,7.544102465147629
-1.657065706570659,7.538943249995637
-1.6561656165616583,7.533784383570934
-1.6552655265526575,7.528625866158103
-1.6543654365436566,7.523467698042072
-1.6534653465346558,7.518309879508109
-1.652565256525655,7.513152410841827
-1.6516651665166506,7.507995292329172
-1.6507650765076498,7.502838524256469
-1.649864986498649,7.497682106910353
-1.6489648964896482,7.4925260405778165
-1.6480648064806473,7.487370325546198
-1.6471647164716465,7.4822149621031855
-1.6462646264626457,7.47705995053681
-1.6453645364536449,7.471905291135454
-1.644464446444644,7.466750984187846
-1.6435643564356432,7.461597029983065
-1.6426642664266424,7.45644342881054
-1.6417641764176416,7.451290180960048
-1.6408640864086408,7.4461372867217195
-1.63996399639964,7.440984746386034
-1.6390639063906391,7.435832560243824
-1.6381638163816383,7.430680728586273
-1.6372637263726375,7.42552925170492
-1.6363636363636367,7.420378129891654
-1.6354635463546359,7.415227363438722
-1.634563456345635,7.410076952638722
-1.6336633663366342,7.404926897784608
-1.6327632763276334,7.399777199169693
-1.6318631863186326,7.394627857087641
-1.6309630963096318,7.389478871832477
-1.630063006300631,7.384330243698582
-1.6291629162916301,7.379181972980694
-1.6282628262826293,7.374034059973911
-1.6273627362736285,7.36888650497369
-1.6264626462646277,7.363739308275847
-1.6255625562556268,7.35859247017656
-1.624662466246626,7.3534459909723635
-1.6237623762376252,7.348299870960159
-1.6228622862286244,7.343154110437206
-1.6219621962196236,7.338008709701128
-1.6210621062106227,7.332863669049913
-1.620162016201622,7.3277189887819105
-1.619261926192621,7.322574669195834
-1.6183618361836203,7.317430710590766
-1.6174617461746195,7.312287113266148
-1.6165616561656186,7.307143877521794
-1.6156615661566178,7.302001003657878
-1.614761476147617,7.296858491974951
-1.6138613861386162,7.2917163427739204
-1.6129612961296154,7.2865745563560695
-1.612061206120611,7.281433133023037
-1.6111611161116102,7.276292073076864
-1.6102610261026093,7.271151376819932
-1.6093609360936085,7.266011044555
-1.6084608460846077,7.2608710765852
-1.607560756075607,7.255731473214037
-1.606660666066606,7.250592234745385
-1.6057605760576052,7.245453361483498
-1.6048604860486044,7.240314853732996
-1.6039603960396036,7.235176711798878
-1.6030603060306028,7.230038935986517
-1.602160216021602,7.224901526601662
-1.6012601260126011,7.219764483950437
-1.6003600360036003,7.214627808339341
-1.5994599459945995,7.209491500075257
-1.5985598559855987,7.204355559465439
-1.5976597659765979,7.199219986817522
-1.596759675967597,7.194084782439522
-1.5958595859585962,7.1889499466398314
-1.5949594959495954,7.183815479727227
-1.5940594059405946,7.178681382010863
-1.5931593159315938,7.173547653800277
-1.592259225922593,7.168414295405388
-1.5913591359135921,7.163281307136501
-1.5904590459045913,7.158148689304298
-1.5895589558955905,7.153016442219852
-1.5886588658865897,7.147884566194617
-1.5877587758775888,7.142753061540433
-1.586858685868588,7.137621928569526
-1.5859585958595872,7.13249116759451
-1.5850585058505864,7.127360778928383
-1.5841584158415856,7.122230762884534
-1.5832583258325847,7.117101119776739
-1.582358235823584,7.111971849919163
-1.581458145814583,7.106842953626362
-1.5805580558055823,7.101714431213281
-1.5796579657965815,7.096586282995258
-1.5787578757875806,7.091458509288018
-1.5778577857785798,7.086331110407684
-1.576957695769579,7.081204086670768
-1.5760576057605782,7.076077438394178
-1.5751575157515774,7.070951165895214
-1.5742574257425765,7.065825269491572
-1.5733573357335757,7.060699749501344
-1.572457245724575,7.055574606243017
-1.5715571557155705,7.050449840035463
-1.5706570657065697,7.045325451197988
-1.569756975697569,7.04020144005026
-1.568856885688568,7.035077806912357
-1.5679567956795673,7.029954552104756
-1.5670567056705664,7.024831675948335
-1.5661566156615656,7.019709178764374
-1.5652565256525648,7.0145870608745495
-1.564356435643564,7.009465322600946
-1.5634563456345631,7.004343964266046
-1.5625562556255623,6.999222986192737
-1.5616561656165615,6.99410238870431
-1.5607560756075607,6.988982172124463
-1.5598559855985599,6.983862336777294
-1.558955895589559,6.978742882987314
-1.5580558055805582,6.973623811079432
-1.5571557155715574,6.968505121378973
-1.5562556255625566,6.963386814211663
-1.5553555355535558,6.958268889903641
-1.554455445544555,6.953151348781453
-1.5535553555355541,6.948034191172054
-1.5526552655265533,6.942917417402814
-1.5517551755175525,6.937801027801508
-1.5508550855085517,6.932685022696329
-1.5499549954995508,6.9275694024158785
-1.54905490549055,6.922454167289172
-1.5481548154815492,6.917339317645641
-1.5472547254725484,6.912224853815128
-1.5463546354635476,6.907110776127896
-1.5454545454545467,6.901997084914617
-1.544554455445546,6.896883780506387
-1.543654365436545,6.891770863234715
-1.5427542754275443,6.886658333431528
-1.5418541854185435,6.881546191429175
-1.5409540954095426,6.87643443756042
-1.5400540054005418,6.871323072158449
-1.539153915391541,6.866212095556872
-1.5382538253825402,6.861101508089715
-1.5373537353735394,6.8559913100914285
-1.5364536453645385,6.850881501896888
-1.5355535553555377,6.84577208384139
-1.534653465346537,6.840663056260656
-1.533753375337536,6.8355544194908315
-1.5328532853285353,6.8304461738684905
-1.531953195319531,6.825338319730619
-1.53105310531053,6.820230857414668
-1.5301530153015293,6.815123787258476
-1.5292529252925284,6.810017109600326
-1.5283528352835276,6.804910824778931
-1.5274527452745268,6.799804933133431
-1.526552655265526,6.794699435003397
-1.5256525652565252,6.789594330728834
-1.5247524752475243,6.7844896206501755
-1.5238523852385235,6.77938530510829
-1.5229522952295227,6.77428138444448
-1.5220522052205219,6.7691778590004805
-1.521152115211521,6.764074729118461
-1.5202520252025202,6.758971995141029
-1.5193519351935194,6.753869657411228
-1.5184518451845186,6.7487677162725355
-1.5175517551755178,6.74366617206887
-1.516651665166517,6.738565025144589
-1.5157515751575161,6.733464275844487
-1.5148514851485153,6.7283639245138
-1.5139513951395145,6.723263971498202
-1.5130513051305137,6.7181644171438135
-1.5121512151215128,6.713065261797194
-1.511251125112512,6.707966505805345
-1.5103510351035112,6.702868149515713
-1.5094509450945104,6.697770193276192
-1.5085508550855096,6.6926726374351135
-1.5076507650765087,6.687575482341264
-1.506750675067508,6.682478728343869
-1.505850585058507,6.677382375792607
-1.5049504950495063,6.672286425037601
-1.5040504050405055,6.667190876429425
-1.5031503150315046,6.6620957303191
-1.5022502250225038,6.657000987058102
-1.501350135013503,6.651906646998353
-1.5004500450045022,6.646812710492231
-1.4995499549955014,6.641719177892564
-1.4986498649865005,6.636626049552635
-1.4977497749774997,6.6315333258261795
-1.496849684968499,6.62644100706739
-1.495949594959498,6.621349093630913
-1.4950495049504973,6.616257585871854
-1.4941494149414964,6.611166484145771
-1.4932493249324956,6.606075788808686
-1.4923492349234948,6.600985500217074
-1.4914491449144904,6.5958956187278615
-1.4905490549054896,6.59080614469847
-1.4896489648964888,6.585717078486746
-1.488748874887488,6.58062842045101
-1.4878487848784872,6.575540170950044
-1.4869486948694863,6.570452330343096
-1.4860486048604855,6.565364898989876
-1.4851485148514847,6.56027787725056
-1.4842484248424839,6.55519126548579
-1.483348334833483,6.550105064056671
-1.4824482448244822,6.545019273324781
-1.4815481548154814,6.539933893652164
-1.4806480648064806,6.53484892540133
-1.4797479747974798,6.529764368935262
-1.478847884788479,6.524680224617412
-1.4779477947794781,6.519596492811704
-1.4770477047704773,6.514513173882534
-1.4761476147614765,6.50943026819477
-1.4752475247524757,6.504347776113756
-1.4743474347434748,6.499265698005305
-1.473447344734474,6.4941840342357136
-1.4725472547254732,6.489102785171748
-1.4716471647164724,6.484021951180652
-1.4707470747074716,6.47894153263015
-1.4698469846984707,6.473861529888442
-1.46894689468947,6.468781943324209
-1.468046804680469,6.463702773306612
-1.4671467146714683,6.458624020205291
-1.4662466246624675,6.453545684390371
-1.4653465346534666,6.448467766232457
-1.4644464446444658,6.4433902661026385
-1.463546354635465,6.438313184372488
-1.4626462646264642,6.433236521414065
-1.4617461746174634,6.428160277599913
-1.4608460846084625,6.423084453303064
-1.4599459945994617,6.4180090488970345
-1.459045904590461,6.4129340647558335
-1.45814581458146,6.407859501253955
-1.4572457245724593,6.402785358766387
-1.4563456345634584,6.397711637668603
-1.4554455445544576,6.3926383383365755
-1.4545454545454568,6.387565461146762
-1.453645364536456,6.3824930064761185
-1.4527452745274552,6.377420974702093
-1.4518451845184508,6.3723493662026165
-1.45094509450945,6.367278181356153
-1.4500450045004492,6.362207420541625
-1.4491449144914483,6.3571370841384685
-1.4482448244824475,6.3520671725266125
-1.4473447344734467,6.346997686086491
-1.4464446444644459,6.341928625199033
-1.445544554455445,6.336859990245673
-1.4446444644464442,6.331791781608342
-1.4437443744374434,6.326723999669481
-1.4428442844284426,6.321656644812027
-1.4419441944194418,6.3165897174194265
-1.441044104410441,6.311523217875628
-1.4401440144014401,6.306457146565089
-1.4392439243924393,6.301391503872772
-1.4383438343834385,6.2963262901841475
-1.4374437443744377,6.291261505885196
-1.4365436543654369,6.2861971513624075
-1.435643564356436,6.281133227002781
-1.4347434743474352,6.276069733193827
-1.4338433843384344,6.27100667032357
-1.4329432943294336,6.265944038780547
-1.4320432043204327,6.260881838953807
-1.431143114311432,6.255820071232916
-1.430243024302431,6.250758736007957
-1.4293429342934303,6.245697833669525
-1.4284428442844295,6.240637364608738
-1.4275427542754286,6.235577329217229
-1.4266426642664278,6.23051772788715
-1.425742574257427,6.225458561011176
-1.4248424842484262,6.220399828982503
-1.4239423942394254,6.215341532194843
-1.4230423042304245,6.210283671042439
-1.4221422142214237,6.205226245920055
-1.421242124212423,6.200169257222977
-1.420342034203422,6.195112705347019
-1.4194419441944213,6.190056590688522
-1.4185418541854204,6.1850009136443544
-1.4176417641764196,6.179945674611911
-1.4167416741674188,6.174890873989117
-1.415841584158418,6.169836512174429
-1.4149414941494172,6.164782589566834
-1.4140414041404163,6.15972910656585
-1.4131413141314155,6.154676063571528
-1.4122412241224147,6.149623460984455
-1.4113411341134103,6.144571299205739
-1.4104410441044095,6.13951957863706
-1.4095409540954087,6.134468299680598
-1.4086408640864079,6.129417462739084
-1.407740774077407,6.124367068215787
-1.4068406840684062,6.119317116514515
-1.4059405940594054,6.114267608039618
-1.4050405040504046,6.109218543195984
-1.4041404140414038,6.104169922389047
-1.403240324032403,6.099121746024781
-1.4023402340234021,6.094074014509707
-1.4014401440144013,6.089026728250891
-1.4005400540054005,6.083979887655941
-1.3996399639963997,6.078933493133017
-1.3987398739873989,6.073887545090825
-1.397839783978398,6.068842043938619
-1.3969396939693972,6.063796990086203
-1.3960396039603964,6.058752383943935
-1.3951395139513956,6.053708225922719
-1.3942394239423948,6.048664516434017
-1.393339333933394,6.0436212558898434
-1.392439243924393,6.0385784447027655
-1.3915391539153923,6.033536083285909
-1.3906390639063915,6.028494172052952
-1.3897389738973907,6.023452711418135
-1.3888388838883898,6.018411701796254
-1.387938793879389,6.013371143602667
-1.3870387038703882,6.008331037253289
-1.3861386138613874,6.0032913831646
-1.3852385238523865,5.998252181753641
-1.3843384338433857,5.993213433438016
-1.383438343834385,5.988175138635895
-1.382538253825384,5.98313729776601
-1.3816381638163833,5.978099911247666
-1.3807380738073824,5.973062979500728
-1.3798379837983816,5.9680265029456345
-1.3789378937893808,5.962990482003391
-1.37803780378038,5.9579549170955755
-1.3771377137713792,5.952919808644335
-1.3762376237623783,5.947885157072391
-1.3753375337533775,5.942850962803036
-1.3744374437443767,5.93781722626014
-1.3735373537353759,5.932783947868147
-1.372637263726375,5.927751128052078
-1.3717371737173707,5.9227187672375186
-1.3708370837083699,5.917686865850668
-1.369936993699369,5.912655424318272
-1.3690369036903682,5.907624443067667
-1.3681368136813674,5.902593922526771
-1.3672367236723666,5.897563863124085
-1.3663366336633658,5.892534265288694
-1.365436543654365,5.887505129450266
-1.3645364536453641,5.882476456039057
-1.3636363636363633,5.877448245485907
-1.3627362736273625,5.872420498222249
-1.3618361836183617,5.8673932146800984
-1.3609360936093609,5.862366395292064
-1.36003600360036,5.857340040491345
-1.3591359135913592,5.852314150711732
-1.3582358235823584,5.8472887263876085
-1.3573357335733576,5.842263767953954
-1.3564356435643568,5.837239275846341
-1.355535553555356,5.832215250500938
-1.3546354635463551,5.8271916923545115
-1.3537353735373543,5.822168601844428
-1.3528352835283535,5.81714597940865
-1.3519351935193527,5.8121238254857435
-1.3510351035103518,5.807102140514872
-1.350135013501351,5.802080924935807
-1.3492349234923502,5.797060179188918
-1.3483348334833494,5.792039903715183
-1.3474347434743486,5.787020098956185
-1.3465346534653477,5.782000765354112
-1.345634563456347,5.776981903351762
-1.344734473447346,5.771963513392541
-1.3438343834383453,5.766945595920467
-1.3429342934293445,5.7619281513801655
-1.3420342034203436,5.756911180216877
-1.3411341134113428,5.751894682876455
-1.340234023402342,5.746878659805366
-1.3393339333933412,5.7418631114506935
-1.3384338433843403,5.7368480382601375
-1.3375337533753395,5.731833440682015
-1.3366336633663387,5.726819319165264
-1.3357335733573379,5.721805674159438
-1.334833483348337,5.716792506114717
-1.3339333933393362,5.711779815481898
-1.3330333033303354,5.706767602712406
-1.3321332133213346,5.701755868258286
-1.3312331233123302,5.696744612572201
-1.3303330333033294,5.691733836107472
-1.3294329432943286,5.686723539318016
-1.3285328532853278,5.681713722658387
-1.327632763276327,5.676704386583772
-1.3267326732673261,5.671695531549988
-1.3258325832583253,5.666687158013484
-1.3249324932493245,5.661679266431344
-1.3240324032403237,5.656671857261283
-1.3231323132313229,5.651664930961656
-1.322232223222322,5.646658487991451
-1.3213321332133212,5.641652528810297
-1.3204320432043204,5.636647053878462
-1.3195319531953196,5.63164206365685
-1.3186318631863188,5.626637558607012
-1.317731773177318,5.621633539191137
-1.3168316831683171,5.616630005872063
-1.3159315931593163,5.611626959113267
-1.3150315031503155,5.606624399378875
-1.3141314131413147,5.601622327133661
-1.3132313231323138,5.596620742843046
-1.312331233123313,5.591619646973101
-1.3114311431143122,5.5866190399905475
-1.3105310531053114,5.581618922362759
-1.3096309630963106,5.576619294557762
-1.3087308730873097,5.571620157044238
-1.307830783078309,5.566621510291522
-1.306930693069308,5.561623354769609
-1.3060306030603073,5.556625690949147
-1.3051305130513065,5.551628519301448
-1.3042304230423056,5.546631840298481
-1.3033303330333048,5.541635654412877
-1.302430243024304,5.536639962117932
-1.3015301530153032,5.531644763887601
-1.3006300630063024,5.526650060196508
-1.2997299729973015,5.521655851519942
-1.2988298829883007,5.516662138333858
-1.2979297929793,5.511668921114882
-1.297029702970299,5.506676200340309
-1.2961296129612982,5.501683976488105
-1.2952295229522974,5.496692250036907
-1.2943294329432966,5.491701021466026
-1.2934293429342958,5.48671029125545
-1.292529252925295,5.48172005988584
-1.2916291629162906,5.476730327838526
-1.2907290729072898,5.4717410955955454
-1.289828982898289,5.466752363639586
-1.2889288928892881,5.461764132454025
-1.2880288028802873,5.456776402522925
-1.2871287128712865,5.451789174331027
-1.2862286228622857,5.446802448363761
-1.2853285328532849,5.4418162251072415
-1.284428442844284,5.436830505048268
-1.2835283528352832,5.431845288674332
-1.2826282628262824,5.426860576473611
-1.2817281728172816,5.421876368934976
-1.2808280828082808,5.416892666547989
-1.27992799279928,5.411909469802908
-1.2790279027902791,5.406926779190679
-1.2781278127812783,5.401944595202952
-1.2772277227722775,5.396962918332069
-1.2763276327632767,5.391981749071071
-1.2754275427542758,5.387001087913702
-1.274527452745275,5.3820209353544035
-1.2736273627362742,5.377041291888321
-1.2727272727272734,5.3720621580113015
-1.2718271827182726,5.367083534219901
-1.2709270927092717,5.362105421011378
-1.270027002700271,5.357127818883701
-1.26912691269127,5.352150728335546
-1.2682268226822693,5.347174149866297
-1.2673267326732685,5.342198083976055
-1.2664266426642676,5.3372225311656285
-1.2655265526552668,5.332247491936542
-1.264626462646266,5.327272966791035
-1.2637263726372652,5.322298956232065
-1.2628262826282644,5.317325460763306
-1.2619261926192635,5.312352480889151
-1.2610261026102627,5.307380017114715
-1.260126012601262,5.302408069945834
-1.259225922592261,5.297436639889068
-1.2583258325832603,5.2924657274517
-1.2574257425742594,5.287495333141741
-1.2565256525652586,5.282525457467928
-1.2556255625562578,5.277556100939727
-1.254725472547257,5.272587264067334
-1.2538253825382562,5.267618947361677
-1.2529252925292553,5.262651151334414
-1.2520252025202545,5.257683876497942
-1.2511251125112501,5.252717123365376
-1.2502250225022493,5.2477508924506076
-1.2493249324932485,5.242785184268227
-1.2484248424842477,5.23781999933358
-1.2475247524752469,5.23285533816275
-1.246624662466246,5.227891201272565
-1.2457245724572452,5.222927589180594
-1.2448244824482444,5.217964502405153
-1.2439243924392436,5.213001941465304
-1.2430243024302428,5.208039906880856
-1.242124212421242,5.203078399172369
-1.2412241224122411,5.198117418861149
-1.2403240324032403,5.19315696646926
-1.2394239423942395,5.188197042519515
-1.2385238523852387,5.183237647535483
-1.2376237623762378,5.178278782041489
-1.236723672367237,5.1733204465626175
-1.2358235823582362,5.168362641624707
-1.2349234923492354,5.163405367754363
-1.2340234023402346,5.158448625478947
-1.2331233123312337,5.1534924153265855
-1.232223222322233,5.148536737826171
-1.231323132313232,5.143581593507361
-1.2304230423042313,5.13862698290058
-1.2295229522952305,5.133672906537022
-1.2286228622862296,5.128719364948651
-1.2277227722772288,5.123766358668203
-1.226822682268228,5.118813888229187
-1.2259225922592272,5.1138619541658885
-1.2250225022502264,5.108910557013365
-1.2241224122412255,5.103959697307454
-1.2232223222322247,5.099009375584774
-1.222322232223224,5.094059592382719
-1.221422142214223,5.08911034823947
-1.2205220522052223,5.084161643693989
-1.2196219621962214,5.079213479286021
-1.2187218721872206,5.074265855556101
-1.2178217821782198,5.069318773045549
-1.216921692169219,5.064372232296477
-1.2160216021602182,5.059426233851784
-1.2151215121512173,5.054480778255165
-1.2142214221422165,5.049535866051107
-1.2133213321332157,5.044591497784891
-1.2124212421242149,5.039647674002596
-1.2115211521152105,5.034704395251088
-1.2106210621062097,5.0297616620780685
-1.2097209720972089,5.024819475032001
-1.208820882088208,5.019877834662169
-1.2079207920792072,5.014936741518655
-1.2070207020702064,5.009996196152352
-1.2061206120612056,5.005056199114957
-1.2052205220522048,5.000116750958975
-1.204320432043204,4.995177852237726
-1.2034203420342031,4.990239503505337
-1.2025202520252023,4.98530170531675
-1.2016201620162015,4.980364458227723
-1.2007200720072007,4.975427762794829
-1.1998199819981998,4.970491619575459
-1.198919891989199,4.965556029127825
-1.1980198019801982,4.960620992010958
-1.1971197119711974,4.955686508784714
-1.1962196219621966,4.95075258000977
-1.1953195319531957,4.945819206247631
-1.194419441944195,4.94088638806063
-1.193519351935194,4.935954126011926
-1.1926192619261933,4.931022420665511
-1.1917191719171925,4.926091272586208
-1.1908190819081916,4.921160682339674
-1.1899189918991908,4.9162306504924
-1.18901890189019,4.911301177611714
-1.1881188118811892,4.9063722642657845
-1.1872187218721884,4.901443911023617
-1.1863186318631875,4.89651611845506
-1.1854185418541867,4.891588887130805
-1.184518451845186,4.886662217622388
-1.183618361836185,4.881736110502191
-1.1827182718271843,4.876810566343445
-1.1818181818181834,4.871885585720229
-1.1809180918091826,4.866961169207475
-1.1800180018001818,4.862037317380964
-1.179117911791181,4.857114030817337
-1.1782178217821802,4.852191310094088
-1.1773177317731793,4.847269155789568
-1.1764176417641785,4.842347568482986
-1.1755175517551777,4.837426548754418
-1.1746174617461769,4.832506097184794
-1.173717371737176,4.827586214355916
-1.1728172817281752,4.822666900850448
-1.1719171917191709,4.81774815725191
-1.17101710171017,4.812829984144726
-1.1701170117011692,4.807912382114156
-1.1692169216921684,4.802995351746347
-1.1683168316831676,4.798078893628315
-1.1674167416741668,4.793163008347955
-1.166516651665166,4.7882476964940395
-1.1656165616561651,4.78333295865622
-1.1647164716471643,4.7784187954250275
-1.1638163816381635,4.773505207391877
-1.1629162916291627,4.768592195149068
-1.1620162016201618,4.763679759289785
-1.161116111611161,4.7587679004081
-1.1602160216021602,4.753856619098975
-1.1593159315931594,4.748945915958261
-1.1584158415841586,4.744035791582706
-1.1575157515751577,4.739126246569949
-1.156615661566157,4.734217281518527
-1.155715571557156,4.729308897027872
-1.1548154815481553,4.724401093698319
-1.1539153915391545,4.719493872131102
-1.1530153015301536,4.714587232928362
-1.1521152115211528,4.709681176693138
-1.151215121512152,4.704775704029382
-1.1503150315031512,4.699870815541952
-1.1494149414941504,4.694966511836614
-1.1485148514851495,4.69006279352005
-1.1476147614761487,4.685159661199852
-1.146714671467148,4.680257115484528
-1.145814581458147,4.675355156983504
-1.1449144914491463,4.670453786307126
-1.1440144014401454,4.665553004066657
-1.1431143114311446,4.6606528108742875
-1.1422142214221438,4.655753207343127
-1.141314131413143,4.650854194087215
-1.1404140414041422,4.645955771721515
-1.1395139513951413,4.641057940861924
-1.1386138613861405,4.6361607021252675
-1.1377137713771397,4.631264056129306
-1.1368136813681389,4.626368003492734
-1.135913591359138,4.621472544835183
-1.1350135013501372,4.616577680777223
-1.1341134113411364,4.611683411940365
-1.1332133213321356,4.60678973894706
-1.1323132313231348,4.601896662420707
-1.1314131413141304,4.597004182985634
-1.1305130513051296,4.592112301267159
-1.1296129612961288,4.587221017891508
-1.128712871287128,4.5823303334858725
-1.1278127812781271,4.577440248678397
-1.1269126912691263,4.572550764098182
-1.1260126012601255,4.567661880375284
-1.1251125112511247,4.562773598140719
-1.1242124212421238,4.557885918026463
-1.123312331233123,4.552998840665454
-1.1224122412241222,4.548112366691597
-1.1215121512151214,4.54322649673976
-1.1206120612061206,4.5383412314457825
-1.1197119711971197,4.533456571446471
-1.118811881188119,4.528572517379606
-1.117911791179118,4.523689069883942
-1.1170117011701173,4.518806229599208
-1.1161116111611165,4.51392399716611
-1.1152115211521156,4.509042373226337
-1.1143114311431148,4.5041613584225555
-1.113411341134114,4.499280953398418
-1.1125112511251132,4.494401158798562
-1.1116111611161124,4.489521975268611
-1.1107110711071115,4.484643403455179
-1.1098109810981107,4.479765444005871
-1.10891089108911,4.474888097569283
-1.108010801080109,4.47001136479501
-1.1071107110711083,4.46513524633364
-1.1062106210621074,4.460259742836762
-1.1053105310531066,4.455384854956966
-1.1044104410441058,4.450510583347843
-1.103510351035105,4.4456369286639905
-1.1026102610261042,4.440763891561014
-1.1017101710171033,4.435891472695523
-1.1008100810081025,4.431019672725143
-1.0999099909991017,4.42614849230851
-1.0990099009901009,4.421277932105274
-1.0981098109811,4.416407992776101
-1.0972097209720992,4.411538674982679
-1.0963096309630984,4.406669979387714
-1.0954095409540976,4.401801906654935
-1.0945094509450968,4.396934457449097
-1.093609360936096,4.392067632435979
-1.0927092709270951,4.387201432282393
-1.0918091809180908,4.382335857656166
-1.09090909090909,4.3774709092261945
-1.0900090009000891,4.372606587662375
-1.0891089108910883,4.367742893635653
-1.0882088208820875,4.362879827818011
-1.0873087308730867,4.358017390882474
-1.0864086408640858,4.35315558350311
-1.085508550855085,4.348294406355032
-1.0846084608460842,4.343433860114399
-1.0837083708370834,4.338573945458421
-1.0828082808280826,4.333714663065358
-1.0819081908190817,4.328856013614524
-1.081008100810081,4.323997997786288
-1.08010801080108,4.319140616262076
-1.0792079207920793,4.314283869724376
-1.0783078307830785,4.309427758856734
-1.0774077407740776,4.304572284343765
-1.0765076507650768,4.299717446871144
-1.075607560756076,4.294863247125617
-1.0747074707470752,4.290009685795001
-1.0738073807380744,4.285156763568184
-1.0729072907290735,4.28030448113513
-1.0720072007200727,4.275452839186876
-1.071107110711072,4.270601838415541
-1.070207020702071,4.265751479514324
-1.0693069306930703,4.260901763177507
-1.0684068406840694,4.2560526901004545
-1.0675067506750686,4.251204260979623
-1.0666066606660678,4.246356476512555
-1.065706570657067,4.241509337397887
-1.0648064806480662,4.2366628443353465
-1.0639063906390653,4.231816998025758
-1.0630063006300645,4.226971799171046
-1.0621062106210637,4.222127248474232
-1.0612061206120629,4.2172833466394435
-1.060306030603062,4.212440094371909
-1.0594059405940612,4.2075974923779675
-1.0585058505850604,4.2027555413650655
-1.0576057605760596,4.19791424204176
-1.0567056705670588,4.193073595117722
-1.055805580558058,4.1882336013037404
-1.0549054905490571,4.183394261311719
-1.0540054005400563,4.178555575854683
-1.0531053105310555,4.173717545646781
-1.0522052205220547,4.168880171403285
-1.0513051305130503,4.164043453840583
-1.0504050405040495,4.159207393676228
-1.0495049504950487,4.154371991628866
-1.0486048604860478,4.1495372484182935
-1.047704770477047,4.144703164765438
-1.0468046804680462,4.13986974139237
-1.0459045904590454,4.1350369790222965
-1.0450045004500446,4.13020487837957
-1.0441044104410437,4.125373440189687
-1.043204320432043,4.1205426651792925
-1.042304230423042,4.115712554076178
-1.0414041404140413,4.1108831076092915
-1.0405040504050405,4.106054326508732
-1.0396039603960396,4.101226211505758
-1.0387038703870388,4.096398763332784
-1.037803780378038,4.091571982723388
-1.0369036903690372,4.086745870412311
-1.0360036003600364,4.081920427135459
-1.0351035103510355,4.077095653629908
-1.0342034203420347,4.072271550633904
-1.033303330333034,4.067448118886865
-1.032403240324033,4.062625359129386
-1.0315031503150323,4.05780327210324
-1.0306030603060314,4.052981858551378
-1.0297029702970306,4.048161119217935
-1.0288028802880298,4.043341054848232
-1.027902790279029,4.038521666188775
-1.0270027002700282,4.033702953987261
-1.0261026102610273,4.028884918992578
-1.0252025202520265,4.02406756195481
-1.0243024302430257,4.019250883625237
-1.0234023402340249,4.01443488475634
-1.022502250225024,4.009619566101798
-1.0216021602160232,4.004804928416498
-1.0207020702070224,3.999990972456533
-1.0198019801980216,3.9951776989792016
-1.0189018901890208,3.990365108743018
-1.01800180018002,3.9855532025077087
-1.0171017101710191,3.9807419810342166
-1.0162016201620183,3.975931445084704
-1.0153015301530175,3.9711215954225527
-1.0144014401440167,3.966312432812372
-1.0135013501350159,3.9615039580199936
-1.012601260126015,3.9566961718124802
-1.0117011701170107,3.9518890749581126
-1.0108010801080098,3.947082668226443
-1.009900990099009,3.942276952388222
-1.0090009000900082,3.937471928215453
-1.0081008100810074,3.9326675964813784
-1.0072007200720066,3.927863957960486
-1.0063006300630057,3.92306101342851
-1.005400540054005,3.9182587636624318
-1.004500450045004,3.9134572094404865
-1.0036003600360033,3.9086563515421613
-1.0027002700270025,3.9038561907482014
-1.0018001800180016,3.8990567278406103
-1.0009000900090008,3.8942579636026524
-1.0,3.8894598988188585
-0.9990999099909992,3.8846625342750234
-0.9981998199819984,3.879865870758213
-0.9972997299729975,3.875069909056766
-0.9963996399639967,3.870274649960294
-0.9954995499549959,3.865480094259685
-0.9945994599459951,3.8606862427471094
-0.9936993699369943,3.855893096216018
-0.9927992799279934,3.851100655461146
-0.9918991899189926,3.8463089212785198
-0.9909990999099918,3.8415178944654516
-0.990099009900991,3.8367275758205492
-0.9891989198919902,3.8319379661437147
-0.9882988298829893,3.827149066236149
-0.9873987398739885,3.822360876900354
-0.9864986498649877,3.8175733989401337
-0.9855985598559869,3.8127866331606004
-0.9846984698469861,3.8080005803681733
-0.9837983798379852,3.8032152413705838
-0.9828982898289844,3.7984306169768782
-0.9819981998199836,3.7936467079974183
-0.9810981098109828,3.7888635152438868
-0.980198019801982,3.7840810395292874
-0.9792979297929811,3.7792992816679503
-0.9783978397839803,3.774518242475532
-0.9774977497749795,3.76973792276902
-0.9765976597659787,3.764958323366735
-0.9756975697569779,3.760179445088334
-0.974797479747977,3.755401288754812
-0.9738973897389762,3.7506238551885054
-0.9729972997299754,3.7458471452130957
-0.9720972097209746,3.7410711596536097
-0.9711971197119702,3.7362958993364135
-0.9702970297029694,3.7315213650892605
-0.9693969396939686,3.7267475577412243
-0.9684968496849677,3.7219744781227475
-0.9675967596759669,3.7172021270656344
-0.9666966696669661,3.712430505403052
-0.9657965796579653,3.7076596139695357
-0.9648964896489645,3.702889453600988
-0.9639963996399636,3.6981200251346844
-0.9630963096309628,3.6933513294092752
-0.962196219621962,3.6885833672647883
-0.9612961296129612,3.6838161395426328
-0.9603960396039604,3.6790496470856002
-0.9594959495949595,3.6742838907378697
-0.9585958595859587,3.669518871345008
-0.9576957695769579,3.6647545897539753
-0.9567956795679571,3.659991046813127
-0.9558955895589563,3.6552282433722123
-0.9549954995499554,3.6504661802823875
-0.9540954095409546,3.6457048583962073
-0.9531953195319538,3.640944278567635
-0.952295229522953,3.6361844416520435
-0.9513951395139522,3.6314253485062165
-0.9504950495049513,3.626666999988355
-0.9495949594959505,3.6219093969580762
-0.9486948694869497,3.61715254027642
-0.9477947794779489,3.6123964308058487
-0.9468946894689481,3.6076410694102528
-0.9459945994599472,3.6028864569549537
-0.9450945094509464,3.5981325943067026
-0.9441944194419456,3.5933794823336895
-0.9432943294329448,3.5886271219055415
-0.942394239423944,3.583875513893329
-0.9414941494149431,3.579124659169566
-0.9405940594059423,3.574374558608215
-0.9396939693969415,3.5696252130846893
-0.9387938793879407,3.5648766234758558
-0.9378937893789399,3.560128790660038
-0.936993699369939,3.555381715517021
-0.9360936093609382,3.55063539892805
-0.9351935193519374,3.5458898417758387
-0.9342934293429366,3.54114504494457
-0.9333933393339358,3.5364010093198965
-0.9324932493249349,3.531657735788947
-0.9315931593159306,3.5269152252403186
-0.9306930693069297,3.522173478564122
-0.9297929792979289,3.5174324966519204
-0.9288928892889281,3.5126922803967724
-0.9279927992799273,3.5079528306932306
-0.9270927092709265,3.503214148437339
-0.9261926192619256,3.4984762345266405
-0.9252925292529248,3.493739089860176
-0.924392439243924,3.4890027153384904
-0.9234923492349232,3.4842671118636344
-0.9225922592259224,3.4795322803391686
-0.9216921692169215,3.4747982216701665
-0.9207920792079207,3.470064936763216
-0.9198919891989199,3.4653324265264245
-0.9189918991899191,3.460600691869422
-0.9180918091809183,3.455869733703363
-0.9171917191719174,3.4511395529409294
-0.9162916291629166,3.446410150496337
-0.9153915391539158,3.441681527285335
-0.914491449144915,3.4369536842252106
-0.9135913591359142,3.432226622234792
-0.9126912691269133,3.4275003422344534
-0.9117911791179125,3.4227748451461153
-0.9108910891089117,3.4180501318932484
-0.9099909990999109,3.413326203400879
-0.9090909090909101,3.408603060595591
-0.9081908190819092,3.403880704405528
-0.9072907290729084,3.399159135760398
-0.9063906390639076,3.3944383555914763
-0.9054905490549068,3.389718364831609
-0.904590459045906,3.3849991644152153
-0.9036903690369051,3.380280755278292
-0.9027902790279043,3.3755631383584164
-0.9018901890189035,3.3708463145947496
-0.9009900990099027,3.3661302849280403
-0.9000900090009019,3.3614150503006264
-0.899189918991901,3.3567006116564406
-0.8982898289829002,3.3519869699410125
-0.8973897389738994,3.3472741261014716
-0.8964896489648986,3.342562081086552
-0.8955895589558978,3.3378508358465955
-0.8946894689468969,3.333140391333553
-0.8937893789378961,3.3284307485009905
-0.8928892889288953,3.323721908304092
-0.8919891989198945,3.3190138716996604
-0.8910891089108901,3.3143066396461114
-0.8901890189018893,3.3096002131035265
-0.8892889288928885,3.3048945930335805
-0.8883888388838876,3.300189780399594
-0.8874887488748868,3.295485776166527
-0.886588658865886,3.29078258130098
-0.8856885688568852,3.286080196771199
-0.8847884788478844,3.2813786235470785
-0.8838883888388835,3.2766778626001645
-0.8829882988298827,3.2719779149036574
-0.8820882088208819,3.267278781432419
-0.8811881188118811,3.262580463162971
-0.8802880288028803,3.2578829610735003
-0.8793879387938794,3.2531862761438672
-0.8784878487848786,3.248490409355601
-0.8775877587758778,3.2437953616919084
-0.876687668766877,3.2391011341376763
-0.8757875787578762,3.2344077276794763
-0.8748874887488753,3.2297151433055653
-0.8739873987398745,3.225023382005892
-0.8730873087308737,3.2203324447720982
-0.8721872187218729,3.2156423325975245
-0.8712871287128721,3.2109530464772136
-0.8703870387038712,3.2062645874079108
-0.8694869486948704,3.201576956388073
-0.8685868586858696,3.1968901544178663
-0.8676867686768688,3.1922041824991756
-0.866786678667868,3.1875190416356034
-0.8658865886588671,3.1828347328324758
-0.8649864986498663,3.178151257096846
-0.8640864086408655,3.1734686154374985
-0.8631863186318647,3.16878680886495
-0.8622862286228639,3.164105838391456
-0.861386138613863,3.1594257050310146
-0.8604860486048622,3.154746409799367
-0.8595859585958614,3.1500679537140055
-0.8586858685868606,3.1453903377941734
-0.8577857785778598,3.1407135630608707
-0.8568856885688589,3.136037630536859
-0.8559855985598581,3.1313625412466615
-0.8550855085508573,3.1266882962165696
-0.8541854185418565,3.1220148964746484
-0.8532853285328557,3.1173423430507343
-0.8523852385238548,3.1126706369764454
-0.8514851485148505,3.1079997792851697
-0.8505850585058496,3.103329771012117
-0.8496849684968488,3.0986606131942525
-0.848784878487848,3.093992306870346
-0.8478847884788472,3.089324853080967
-0.8469846984698464,3.084658252868486
-0.8460846084608455,3.0799925072770784
-0.8451845184518447,3.07532761735273
-0.8442844284428439,3.070663584143239
-0.8433843384338431,3.0660004086982213
-0.8424842484248423,3.061338092069114
-0.8415841584158414,3.0566766353091785
-0.8406840684068406,3.0520160394735054
-0.8397839783978398,3.0473563056190183
-0.838883888388839,3.042697434804476
-0.8379837983798382,3.03803942809048
-0.8370837083708373,3.0333822865394735
-0.8361836183618365,3.0287260112157512
-0.8352835283528357,3.024070603185457
-0.8343834383438349,3.019416063516595
-0.8334833483348341,3.0147623932790246
-0.8325832583258332,3.010109593544474
-0.8316831683168324,3.0054576653865364
-0.8307830783078316,3.0008066098806783
-0.8298829882988308,2.996156428104244
-0.82898289828983,2.991507121136455
-0.8280828082808291,2.986858690058419
-0.8271827182718283,2.982211135953132
-0.8262826282628275,2.977564459905481
-0.8253825382538267,2.972918663002251
-0.8244824482448259,2.9682737463321254
-0.823582358235825,2.9636297109856944
-0.8226822682268242,2.9589865580554555
-0.8217821782178234,2.9543442886358178
-0.8208820882088226,2.949702903823109
-0.8199819981998218,2.9450624047155776
-0.8190819081908209,2.9404227924133948
-0.8181818181818201,2.9357840680186627
-0.8172817281728193,2.931146232635417
-0.8163816381638185,2.9265092873696297
-0.8154815481548177,2.921873233329214
-0.8145814581458168,2.9172380716240296
-0.813681368136816,2.9126038033658856
-0.8127812781278152,2.907970429668546
-0.8118811881188144,2.9033379516477313
-0.81098109810981,2.898706370421114
-0.8100810081008092,2.8940756871083675
-0.8091809180918084,2.8894459028311017
-0.8082808280828075,2.884817018712913
-0.8073807380738067,2.880189035879376
-0.8064806480648059,2.8755619554580507
-0.8055805580558051,2.8709357785784837
-0.8046804680468043,2.8663105063722147
-0.8037803780378034,2.861686139972777
-0.8028802880288026,2.8570626805157078
-0.8019801980198018,2.852440129138548
-0.801080108010801,2.847818486980846
-0.8001800180018002,2.843197755184167
-0.7992799279927993,2.838577934892092
-0.7983798379837985,2.833959027250224
-0.7974797479747977,2.8293410334061933
-0.7965796579657969,2.8247239545096607
-0.7956795679567961,2.820107791712322
-0.7947794779477952,2.815492546167915
-0.7938793879387944,2.8108782190322175
-0.7929792979297936,2.8062648114630577
-0.7920792079207928,2.8016523246203184
-0.791179117911792,2.797040759665937
-0.7902790279027911,2.792430117763913
-0.7893789378937903,2.7878204000803124
-0.7884788478847895,2.7832116077832727
-0.7875787578757887,2.7786037420430056
-0.7866786678667879,2.773996804031801
-0.785778577857787,2.769390794924035
-0.7848784878487862,2.76478571589617
-0.7839783978397854,2.7601815681267627
-0.7830783078307846,2.755578352796467
-0.7821782178217838,2.7509760710880387
-0.7812781278127829,2.7463747241863388
-0.7803780378037821,2.7417743132783414
-0.7794779477947813,2.737174839553135
-0.7785778577857805,2.732576304201928
-0.7776777677767797,2.7279787084180542
-0.7767776777677788,2.7233820533969753
-0.775877587758778,2.718786340336288
-0.7749774977497772,2.7141915704357285
-0.7740774077407764,2.709597744897173
-0.7731773177317756,2.705004864924647
-0.7722772277227747,2.7004129317243297
-0.7713771377137704,2.6958219465045423
-0.7704770477047695,2.691231910475806
-0.7695769576957687,2.6866428248507708
-0.7686768676867679,2.6820546908442697
-0.7677767776777671,2.677467509673313
-0.7668766876687663,2.6728812825570882
-0.7659765976597654,2.66829601071697
-0.7650765076507646,2.6637116953765223
-0.7641764176417638,2.659128337761503
-0.763276327632763,2.6545459390998705
-0.7623762376237622,2.649964500621784
-0.7614761476147613,2.6453840235596147
-0.7605760576057605,2.6408045091479457
-0.7596759675967597,2.6362259586235774
-0.7587758775877589,2.6316483732255347
-0.7578757875787581,2.6270717541950694
-0.7569756975697572,2.622496102775666
-0.7560756075607564,2.617921420213046
-0.7551755175517556,2.613347707755174
-0.7542754275427548,2.6087749666522613
-0.753375337533754,2.6042031981567697
-0.7524752475247531,2.5996324035234197
-0.7515751575157523,2.5950625840091925
-0.7506750675067515,2.590493740873335
-0.7497749774977507,2.585925875377367
-0.7488748874887499,2.581358988785083
-0.747974797479749,2.5767930823625615
-0.7470747074707482,2.5722281573781625
-0.7461746174617474,2.5676642151025413
-0.7452745274527466,2.5631012568086473
-0.7443744374437458,2.55853928377173
-0.7434743474347449,2.5539782972693463
-0.7425742574257441,2.5494182985813643
-0.7416741674167433,2.544859288989967
-0.7407740774077425,2.540301269779657
-0.7398739873987417,2.5357442422372656
-0.7389738973897408,2.531188207651953
-0.73807380738074,2.5266331673152163
-0.7371737173717392,2.5220791225208927
-0.7362736273627384,2.5175260745651658
-0.7353735373537376,2.5129740247465704
-0.7344734473447367,2.5084229743659967
-0.7335733573357359,2.503872924726698
-0.7326732673267351,2.4993238771342923
-0.7317731773177343,2.494775832896769
-0.7308730873087299,2.4902287933244827
-0.7299729972997291,2.4856827597302056
-0.7290729072907283,2.4811377334290605
-0.7281728172817274,2.476593715738574
-0.7272727272727266,2.47205070797867
-0.7263726372637258,2.467508711471676
-0.725472547254725,2.462967727542324
-0.7245724572457242,2.458427757517761
-0.7236723672367233,2.4538888027275516
-0.7227722772277225,2.4493508645036832
-0.7218721872187217,2.4448139441805714
-0.7209720972097209,2.440278043095066
-0.7200720072007201,2.4357431625864536
-0.7191719171917192,2.431209303996468
-0.7182718271827184,2.4266764686692897
-0.7173717371737176,2.4221446579515553
-0.7164716471647168,2.417613873192361
-0.715571557155716,2.4130841157432674
-0.7146714671467151,2.408555386958307
-0.7137713771377143,2.4040276881939873
-0.7128712871287135,2.3995010208092973
-0.7119711971197127,2.394975386165712
-0.7110711071107119,2.3904507856271997
-0.710171017101711,2.3859272205602235
-0.7092709270927102,2.381404692333752
-0.7083708370837094,2.37688320231926
-0.7074707470747086,2.3723627518907366
-0.7065706570657078,2.367843342424689
-0.7056705670567069,2.36332497530015
-0.7047704770477061,2.358807651898681
-0.7038703870387053,2.3542913736043785
-0.7029702970297045,2.3497761418038805
-0.7020702070207037,2.345261957886371
-0.7011701170117028,2.3407488232435845
-0.700270027002702,2.3362367392698142
-0.6993699369937012,2.331725707361915
-0.6984698469847004,2.3272157289193096
-0.6975697569756996,2.322706805343995
-0.6966696669666987,2.318198938040548
-0.6957695769576979,2.3136921284161285
-0.6948694869486971,2.309186377880487
-0.6939693969396963,2.3046816878459717
-0.6930693069306955,2.30017805972753
-0.6921692169216946,2.295675494942717
-0.6912691269126903,2.2911739949116905
-0.6903690369036894,2.286673561057259
-0.6894689468946886,2.2821741948048206
-0.6885688568856878,2.2776758975824167
-0.687668766876687,2.273178670820721
-0.6867686768676862,2.2686825159530497
-0.6858685868586853,2.2641874344153647
-0.6849684968496845,2.259693427646281
-0.6840684068406837,2.25520049708707
-0.6831683168316829,2.2507086441816693
-0.6822682268226821,2.246217870376683
-0.6813681368136812,2.2417281771213924
-0.6804680468046804,2.2372395658677577
-0.6795679567956796,2.2327520380704273
-0.6786678667866788,2.228265595186741
-0.677767776777678,2.223780238676737
-0.6768676867686771,2.2192959700031576
-0.6759675967596763,2.214812790631454
-0.6750675067506755,2.210330702029793
-0.6741674167416747,2.2058497056690642
-0.6732673267326739,2.2013698030228817
-0.672367236723673,2.196890995567595
-0.6714671467146722,2.1924132847822912
-0.6705670567056714,2.1879366721488016
-0.6696669666966706,2.18346115915171
-0.6687668766876698,2.1789867472783544
-0.6678667866786689,2.174513438018836
-0.6669666966696681,2.170041232866025
-0.6660666066606673,2.1655701333155646
-0.6651665166516665,2.1611001408658788
-0.6642664266426657,2.1566312570181774
-0.6633663366336648,2.152163483276462
-0.662466246624664,2.147696821147532
-0.6615661566156632,2.143231272140992
-0.6606660666066624,2.138766837769255
-0.6597659765976616,2.13430351954755
-0.6588658865886607,2.1298413189939294
-0.6579657965796599,2.1253802376292716
-0.6570657065706591,2.1209202769772904
-0.6561656165616583,2.116461438564539
-0.6552655265526575,2.1120037239204157
-0.6543654365436566,2.1075471345771732
-0.6534653465346558,2.103091672069921
-0.652565256525655,2.098637337936632
-0.6516651665166506,2.09418413371814
-0.6507650765076498,2.0897320609581884
-0.649864986498649,2.085281121203369
-0.6489648964896482,2.080831316003173
-0.6480648064806473,2.0763826469099893
-0.6471647164716465,2.0719351154791035
-0.6462646264626457,2.0674887232687125
-0.6453645364536449,2.063043471839923
-0.6444644464446441,2.058599362756765
-0.6435643564356432,2.0541563975861914
-0.6426642664266424,2.049714577898087
-0.6417641764176416,2.0452739052652764
-0.6408640864086408,2.040834381263527
-0.63996399639964,2.0363960074715584
-0.6390639063906391,2.0319587854710455
-0.6381638163816383,2.0275227168466277
-0.6372637263726375,2.0230878031859123
-0.6363636363636367,2.018654046079484
-0.6354635463546359,2.014221447120908
-0.634563456345635,2.009790007906738
-0.6336633663366342,2.005359730036523
-0.6327632763276334,2.000930615112813
-0.6318631863186326,1.9965026647411634
-0.6309630963096318,1.9920758805301444
-0.630063006300631,1.9876502640913472
-0.6291629162916301,1.9832258170393882
-0.6282628262826293,1.9788025409919163
-0.6273627362736285,1.9743804375696181
-0.6264626462646277,1.9699595083962302
-0.6255625562556268,1.9655397550985354
-0.624662466246626,1.9611211793063792
-0.6237623762376252,1.9567037826526685
-0.6228622862286244,1.9522875667733843
-0.6219621962196236,1.947872533307583
-0.6210621062106227,1.943458683897406
-0.6201620162016219,1.9390460201880841
-0.6192619261926211,1.9346345438279473
-0.6183618361836203,1.9302242564684273
-0.6174617461746195,1.9258151597640658
-0.6165616561656186,1.9214072553725217
-0.6156615661566178,1.9170005449545766
-0.614761476147617,1.912595030174142
-0.6138613861386162,1.9081907126982645
-0.6129612961296154,1.9037875941971334
-0.6120612061206145,1.8993856763440893
-0.6111611161116102,1.8949849608156137
-0.6102610261026093,1.8905854492913878
-0.6093609360936085,1.8861871434542254
-0.6084608460846077,1.881790044990129
-0.6075607560756069,1.8773941555882814
-0.6066606660666061,1.8729994769410552
-0.6057605760576052,1.8686060107440177
-0.6048604860486044,1.8642137586959389
-0.6039603960396036,1.8598227224987975
-0.6030603060306028,1.8554329038577864
-0.602160216021602,1.851044304481321
-0.6012601260126011,1.8466569260810461
-0.6003600360036003,1.8422707703718413
-0.5994599459945995,1.8378858390718273
-0.5985598559855987,1.8335021339023763
-0.5976597659765979,1.8291196565881116
-0.596759675967597,1.8247384088569225
-0.5958595859585962,1.8203583924399656
-0.5949594959495954,1.8159796090716727
-0.5940594059405946,1.8116020604897587
-0.5931593159315938,1.8072257484352279
-0.592259225922593,1.8028506746523791
-0.5913591359135921,1.7984768408888154
-0.5904590459045913,1.7941042488954484
-0.5895589558955905,1.7897329004265061
-0.5886588658865897,1.785362797239539
-0.5877587758775888,1.7809939410954287
-0.586858685868588,1.7766263337583927
-0.5859585958595872,1.7722599769959924
-0.5850585058505864,1.7678948725791377
-0.5841584158415856,1.763531022282099
-0.5832583258325847,1.759168427882507
-0.5823582358235839,1.754807091161367
-0.5814581458145831,1.7504470139030586
-0.5805580558055823,1.7460881978953484
-0.5796579657965815,1.7417306449293934
-0.5787578757875806,1.7373743567997493
-0.5778577857785798,1.7330193353043768
-0.576957695769579,1.728665582244649
-0.5760576057605782,1.724313099425359
-0.5751575157515774,1.7199618886547243
-0.5742574257425765,1.7156119517443962
-0.5733573357335757,1.7112632905094662
-0.5724572457245749,1.7069159067684718
-0.5715571557155705,1.7025698023433935
-0.5706570657065697,1.6982249790597073
-0.5697569756975689,1.6938814387463215
-0.5688568856885681,1.6895391832356306
-0.5679567956795673,1.6851982143635122
-0.5670567056705664,1.6808585339693314
-0.5661566156615656,1.6765201438959487
-0.5652565256525648,1.672183045989728
-0.564356435643564,1.6678472421005428
-0.5634563456345631,1.6635127340817828
-0.5625562556255623,1.6591795237903615
-0.5616561656165615,1.6548476130867247
-0.5607560756075607,1.6505170038348522
-0.5598559855985599,1.6461876979022734
-0.558955895589559,1.6418596971600654
-0.5580558055805582,1.6375330034828672
-0.5571557155715574,1.6332076187488822
-0.5562556255625566,1.6288835448398868
-0.5553555355535558,1.624560783641238
-0.554455445544555,1.6202393370418797
-0.5535553555355541,1.615919206934351
-0.5526552655265533,1.611600395214791
-0.5517551755175525,1.6072829037829475
-0.5508550855085517,1.602966734542185
-0.5499549954995508,1.5986518893994888
-0.54905490549055,1.5943383702654752
-0.5481548154815492,1.5900261790543975
-0.5472547254725484,1.5857153176841519
-0.5463546354635476,1.5814057880762868
-0.5454545454545467,1.5770975921560082
-0.5445544554455459,1.5727907318521872
-0.5436543654365451,1.5684852090973687
-0.5427542754275443,1.564181025827775
-0.5418541854185435,1.5598781839833176
-0.5409540954095426,1.5555766855076005
-0.5400540054005418,1.5512765323479287
-0.539153915391541,1.5469777264553162
-0.5382538253825402,1.5426802697844917
-0.5373537353735394,1.5383841642939067
-0.5364536453645385,1.5340894119457427
-0.5355535553555377,1.5297960147059169
-0.5346534653465369,1.5255039745440924
-0.5337533753375361,1.5212132934336824
-0.5328532853285353,1.516923973351858
-0.5319531953195344,1.512636016279557
-0.5310531053105301,1.5083494242014774
-0.5301530153015293,1.5040641991061332
-0.5292529252925284,1.4997803429857897
-0.5283528352835276,1.495497857836518
-0.5274527452745268,1.4912167456581908
-0.526552655265526,1.4869370084544908
-0.5256525652565252,1.4826586482329147
-0.5247524752475243,1.4783816670047836
-0.5238523852385235,1.474106066785248
-0.5229522952295227,1.4698318495932965
-0.5220522052205219,1.4655590174517625
-0.521152115211521,1.4612875723873304
-0.5202520252025202,1.4570175164305446
-0.5193519351935194,1.4527488516158156
-0.5184518451845186,1.4484815799814268
-0.5175517551755178,1.4442157035695429
-0.516651665166517,1.4399512244262165
-0.5157515751575161,1.4356881446013945
-0.5148514851485153,1.4314264661489275
-0.5139513951395145,1.4271661911265738
-0.5130513051305137,1.4229073215960104
-0.5121512151215128,1.4186498596228363
-0.511251125112512,1.414393807276582
-0.5103510351035112,1.4101391666307181
-0.5094509450945104,1.4058859397626577
-0.5085508550855096,1.4016341287537697
-0.5076507650765087,1.3973837356893795
-0.5067506750675079,1.393134762658782
-0.5058505850585071,1.3888872117552464
-0.5049504950495063,1.384641085076021
-0.5040504050405055,1.3803963847223453
-0.5031503150315046,1.376153112799453
-0.5022502250225038,1.3719112714165813
-0.501350135013503,1.3676708626869776
-0.5004500450045022,1.3634318887279062
-0.49954995499550137,1.3591943516606564
-0.49864986498650055,1.3549582536105482
-0.4977497749774997,1.3507235967069409
-0.4968496849684989,1.3464903830832402
-0.4959495949594981,1.342258614876904
-0.49504950495049727,1.3380282942294506
-0.49414941494149645,1.3337994232864665
-0.4932493249324956,1.3295720041976111
-0.4923492349234948,1.3253460391166274
-0.49144914491449043,1.3211215302013326
-0.4905490549054896,1.3168984796136782
-0.4896489648964888,1.3126768895196814
-0.48874887488748797,1.308456762089481
-0.48784878487848715,1.3042380994973335
-0.48694869486948633,1.3000209039216202
-0.4860486048604855,1.295805177544853
-0.4851485148514847,1.291590922553682
-0.48424842484248387,1.2873781411389031
-0.48334833483348305,1.2831668354954648
-0.48244824482448223,1.2789570078224748
-0.4815481548154814,1.2747486603232074
-0.4806480648064806,1.2705417952051108
-0.47974797479747977,1.2663364146798135
-0.47884788478847895,1.2621325209631322
-0.47794779477947813,1.2579301162750773
-0.4770477047704773,1.2537292028398617
-0.4761476147614765,1.2495297828859058
-0.47524752475247567,1.2453318586458475
-0.47434743474347485,1.2411354323565453
-0.47344734473447403,1.236940506259088
-0.4725472547254732,1.2327470825988012
-0.4716471647164724,1.2285551636252523
-0.47074707470747157,1.2243647515922615
-0.46984698469847075,1.2201758487579042
-0.46894689468946993,1.2159884573845205
-0.4680468046804691,1.2118025797387206
-0.4671467146714683,1.2076182180913944
-0.46624662466246747,1.2034353747177136
-0.46534653465346665,1.199254051897144
-0.46444644464446583,1.1950742519134487
-0.463546354635465,1.1908959770546954
-0.4626462646264642,1.1867192296132647
-0.46174617461746337,1.1825440118858548
-0.46084608460846255,1.1783703261734892
-0.4599459945994617,1.1741981747815247
-0.4590459045904609,1.1700275600196557
-0.4581458145814601,1.1658584842019233
-0.45724572457245927,1.16169094964672
-0.45634563456345845,1.157524958676798
-0.4554455445544576,1.1533605136192737
-0.4545454545454568,1.1491976168056366
-0.453645364536456,1.145036270571756
-0.45274527452745517,1.1408764772578845
-0.45184518451845435,1.136718239208668
-0.45094509450945,1.1325615587731406
-0.45004500450044915,1.1284064383047727
-0.44914491449144833,1.1242528801614147
-0.4482448244824475,1.1201008867053457
-0.4473447344734467,1.1159504603032682
-0.4464446444644459,1.1118016033263187
-0.44554455445544505,1.107654318150068
-0.44464446444644423,1.103508607154532
-0.4437443744374434,1.0993644727241765
-0.4428442844284426,1.0952219172479252
-0.44194419441944177,1.0910809431191635
-0.44104410441044095,1.086941552735745
-0.44014401440144013,1.0828037485000013
-0.4392439243924393,1.0786675328187434
-0.4383438343834385,1.0745329081032724
-0.43744374437443767,1.0703998767693825
-0.43654365436543685,1.0662684412373675
-0.43564356435643603,1.0621386039320297
-0.4347434743474352,1.0580103672826815
-0.4338433843384344,1.0538837337231566
-0.43294329432943357,1.0497587056918114
-0.43204320432043275,1.0456352856315352
-0.43114311431143193,1.0415134759897515
-0.4302430243024311,1.0373932792184293
-0.4293429342934303,1.0332746977740848
-0.42844284428442947,1.0291577341177889
-0.42754275427542865,1.0250423907151736
-0.42664266426642783,1.0209286700364362
-0.425742574257427,1.0168165745563487
-0.4248424842484262,1.012706106754258
-0.42394239423942537,1.0085972691140965
-0.42304230423042455,1.0044900641243855
-0.42214221422142373,1.0003844942782414
-0.4212421242124229,0.9962805620733819
-0.4203420342034221,0.99217827001213
-0.41944194419442127,0.9880776206014222
-0.41854185418542045,0.9839786163528103
-0.4176417641764196,0.97988125978247
-0.4167416741674188,0.9757855534112068
-0.415841584158418,0.9716914997644577
-0.41494149414941717,0.9675991013722993
-0.41404140414041635,0.9635083607694547
-0.4131413141314155,0.959419280495294
-0.4122412241224147,0.9553318630938443
-0.41134113411341033,0.9512461111137792
-0.4104410441044095,0.9471620271084752
-0.4095409540954087,0.9430796136359426
-0.4086408640864079,0.938998873258879
-0.40774077407740705,0.9349198085446631
-0.40684068406840623,0.9308424220653588
-0.4059405940594054,0.9267667163977207
-0.4050405040504046,0.9226926941231984
-0.4041404140414038,0.9186203578279423
-0.40324032403240295,0.9145497101028065
-0.40234023402340213,0.9104807535433568
-0.4014401440144013,0.9064134907498717
-0.4005400540054005,0.9023479243273497
-0.39963996399639967,0.8982840568855117
-0.39873987398739885,0.8942218910388086
-0.39783978397839803,0.890161429406423
-0.3969396939693972,0.8861026746122743
-0.3960396039603964,0.882045629285023
-0.39513951395139557,0.8779902960580763
-0.39423942394239475,0.8739366775695906
-0.39333933393339393,0.8698847764624777
-0.3924392439243931,0.865834595384406
-0.3915391539153923,0.8617861369878079
-0.39063906390639147,0.857739403929881
-0.38973897389739065,0.8536943988725945
-0.38883888388838983,0.8496511244826912
-0.387938793879389,0.8456095834316919
-0.3870387038703882,0.841569778395899
-0.38613861386138737,0.8375317120564019
-0.38523852385238655,0.8334953870990788
-0.38433843384338573,0.8294608062146005
-0.3834383438343849,0.8254279720984317
-0.3825382538253841,0.8213968874508428
-0.38163816381638327,0.8173675549769026
-0.38073807380738245,0.8133399773864878
-0.37983798379838163,0.8093141573942851
-0.3789378937893808,0.805290097719794
-0.37803780378038,0.8012678010873303
-0.37713771377137917,0.797247270226028
-0.37623762376237835,0.7932285078698446
-0.37533753375337753,0.7892115167575602
-0.3744374437443767,0.7851962996327857
-0.3735373537353759,0.7811828592439599
-0.37263726372637507,0.7771711983443554
-0.37173717371737425,0.7731613196920814
-0.3708370837083699,0.7691532260500716
-0.36993699369936905,0.7651469201861374
-0.36903690369036823,0.7611424048728967
-0.3681368136813674,0.7571396828878242
-0.3672367236723666,0.7531387570132423
-0.3663366336633658,0.749139630036323
-0.36543654365436495,0.7451423047490887
-0.36453645364536413,0.7411467839484159
-0.3636363636363633,0.7371530704360353
-0.3627362736273625,0.7331611670185352
-0.3618361836183617,0.7291710765073616
-0.36093609360936085,0.7251828017188205
-0.36003600360036003,0.7211963454740802
-0.3591359135913592,0.7172117105991702
-0.3582358235823584,0.7132288999249848
-0.3573357335733576,0.7092479162872831
-0.35643564356435675,0.7052687625266914
-0.35553555355535593,0.7012914414887009
-0.3546354635463551,0.6973159560236735
-0.3537353735373543,0.6933423089868378
-0.35283528352835347,0.6893705032382926
-0.35193519351935265,0.6854005416430071
-0.35103510351035183,0.6814324270708196
-0.350135013501351,0.6774661623964405
-0.3492349234923502,0.6735017504994506
-0.34833483348334937,0.6695391942643014
-0.34743474347434855,0.665578496580316
-0.34653465346534773,0.6616196603416887
-0.3456345634563469,0.657662688447484
-0.3447344734473461,0.6537075838016363
-0.34383438343834527,0.6497543493129525
-0.34293429342934445,0.6458029878951054
-0.34203420342034363,0.64185350246664
-0.3411341134113428,0.6379058959509667
-0.340234023402342,0.6339601712763637
-0.33933393339334117,0.6300163313759755
-0.33843384338434035,0.6260743791878117
-0.33753375337533953,0.6221343176547441
-0.3366336633663387,0.6181961497245082
-0.3357335733573379,0.614259878349698
-0.33483348334833707,0.6103255064877682
-0.33393339333933625,0.6063930371010297
-0.33303330333033543,0.6024624731566482
-0.3321332133213346,0.598533817626642
-0.33123312331233024,0.5946070734878705
-0.3303330333033294,0.590682243722073
-0.3294329432943286,0.5867593313158025
-0.3285328532853278,0.5828383392604656
-0.32763276327632695,0.5789192705523093
-0.32673267326732613,0.5750021281924184
-0.3258325832583253,0.5710869151867117
-0.3249324932493245,0.5671736345459383
-0.3240324032403237,0.563262289285677
-0.32313231323132285,0.5593528824263282
-0.32223222322232203,0.555445416993115
-0.3213321332133212,0.5515398960160757
-0.3204320432043204,0.5476363225300611
-0.3195319531953196,0.543734699574731
-0.31863186318631875,0.5398350301945489
-0.31773177317731793,0.5359373174387777
-0.3168316831683171,0.5320415643614755
-0.3159315931593163,0.5281477740214902
-0.3150315031503155,0.5242559494824536
-0.31413141314131465,0.5203660938127801
-0.31323132313231383,0.5164782100856552
-0.312331233123313,0.5125923013790364
-0.3114311431143122,0.5087083707756419
-0.31053105310531137,0.5048264213629489
-0.30963096309631055,0.5009464562331846
-0.30873087308730973,0.49706847848332203
-0.3078307830783089,0.49319249121507314
-0.3069306930693081,0.48931849753488066
-0.30603060306030727,0.48544650055391264
-0.30513051305130645,0.4815765033880568
-0.30423042304230563,0.47770850915790913
-0.3033303330333048,0.4738425209887714
-0.302430243024304,0.4699785420106399
-0.30153015301530317,0.4661165753581997
-0.30063006300630235,0.46225662417081564
-0.29972997299730153,0.45839869159252444
-0.2988298829883007,0.4545427807720262
-0.2979297929792999,0.45068889486267544
-0.29702970297029907,0.4468370370224733
-0.29612961296129825,0.4429872104140573
-0.29522952295229743,0.4391394182046931
-0.2943294329432966,0.4352936635662633
-0.2934293429342958,0.43144994967525996
-0.29252925292529497,0.4276082797127727
-0.29162916291629415,0.42376865686448034
-0.2907290729072898,0.4199310843206268
-0.28982898289828896,0.41609556527605873
-0.28892889288928814,0.4122621029301432
-0.2880288028802873,0.40843070048680563
-0.2871287128712865,0.4046013611545045
-0.2862286228622857,0.40077408814621895
-0.28532853285328486,0.39694888467944045
-0.28442844284428404,0.39312575397615823
-0.2835283528352832,0.3893046992628459
-0.2826282628262824,0.3854857237704526
-0.2817281728172816,0.38166883073438607
-0.28082808280828075,0.37785402339450186
-0.27992799279927993,0.37404130499508886
-0.2790279027902791,0.37023067878485794
-0.2781278127812783,0.3664221480169235
-0.2772277227722775,0.3626157159487937
-0.27632763276327665,0.3588113858423535
-0.27542754275427583,0.35500916096385143
-0.274527452745275,0.35120904458388263
-0.2736273627362742,0.3474110399773755
-0.2727272727272734,0.3436151504235746
-0.27182718271827255,0.3398213792060271
-0.27092709270927173,0.3360297296125617
-0.2700270027002709,0.3322402049352776
-0.2691269126912701,0.32845280847052444
-0.2682268226822693,0.3246675435188873
-0.26732673267326845,0.32088441338516627
-0.26642664266426763,0.31710342137836134
-0.2655265526552668,0.31332457081165455
-0.264626462646266,0.3095478650023893
-0.26372637263726517,0.3057733072720537
-0.26282628262826435,0.30200090094626025
-0.26192619261926353,0.2982306493547279
-0.2610261026102627,0.2944625558312611
-0.2601260126012619,0.29069662371372995
-0.25922592259226107,0.2869328563440513
-0.25832583258326025,0.28317125706816665
-0.25742574257425943,0.2794118292360201
-0.2565256525652586,0.27565457620153994
-0.2556255625562578,0.2718995013226147
-0.25472547254725697,0.26814660796107187
-0.25382538253825615,0.26439589948265335
-0.25292529252925533,0.2606473792569979
-0.2520252025202545,0.25690105065761115
-0.25112511251125014,0.25315691706183535
-0.2502250225022493,0.24941498185087035
-0.2493249324932485,0.24567524840967928
-0.24842484248424768,0.2419377201270104
-0.24752475247524686,0.2382024003953601
-0.24662466246624604,0.23446929261094845
-0.24572457245724522,0.2307384001736921
-0.2448244824482444,0.22700972648717924
-0.24392439243924358,0.22328327495864062
-0.24302430243024276,0.21955904899892528
-0.24212421242124194,0.21583705202247105
-0.24122412241224112,0.2121172874472774
-0.2403240324032403,0.20839975869487662
-0.23942394239423948,0.20468446919030459
-0.23852385238523865,0.20097142236207377
-0.23762376237623783,0.19726062164213903
-0.23672367236723701,0.19355207046587353
-0.2358235823582362,0.18984577227203223
-0.23492349234923537,0.18614173050272445
-0.23402340234023455,0.1824399486033818
-0.23312331233123373,0.17874043002272513
-0.23222322232223291,0.17504317821273244
-0.2313231323132321,0.17134819662860692
-0.23042304230423127,0.16765548872874336
-0.22952295229523045,0.16396505797469224
-0.22862286228622963,0.16027690783112752
-0.2277227722772288,0.15659104176581115
-0.226822682268228,0.15290746324955812
-0.22592259225922717,0.14922617575619918
-0.22502250225022635,0.14554718276254647
-0.22412241224122553,0.14187048774835445
-0.2232223222322247,0.138196094196284
-0.2223222322232239,0.13452400559186484
-0.22142214221422307,0.13085422542345473
-0.22052205220522225,0.1271867571822019
-0.21962196219622143,0.1235216043620079
-0.2187218721872206,0.1198587704594817
-0.2178217821782198,0.11619825897390489
-0.21692169216921897,0.11254007340718689
-0.21602160216021815,0.10888421726382387
-0.21512151215121733,0.10523069405085812
-0.2142214221422165,0.10157950727783172
-0.2133213321332157,0.09793066045674591
-0.21242124212421487,0.09428415710201547
-0.21152115211521405,0.09064000073042532
-0.21062106210620968,0.0869981948610711
-0.20972097209720886,0.08335874301536329
-0.20882088208820804,0.07972164871690687
-0.20792079207920722,0.07608691549150362
-0.2070207020702064,0.07245454686709123
-0.20612061206120558,0.06882454637369557
-0.20522052205220476,0.06519691754338079
-0.20432043204320394,0.061571663910200206
-0.20342034203420312,0.05794878901014513
-0.2025202520252023,0.0543282963810953
-0.20162016201620148,0.050710189562764775
-0.20072007200720066,0.04709447209665152
-0.19981998199819984,0.043481147525983165
-0.19891989198919902,0.03987021939566383
-0.1980198019801982,0.03626169125221896
-0.19711971197119738,0.03265556664374078
-0.19621962196219656,0.029051849119831524
-0.19531953195319574,0.025450542231546986
-0.19441944194419492,0.02185164953134031
-0.1935193519351941,0.01825517457300106
-0.19261926192619327,0.014661120911599216
-0.19171917191719245,0.011069492103425253
-0.19081908190819163,0.007480291705926456
-0.18991899189919081,0.0038935232776498054
-0.18901890189019,0.0003091903781781305
-0.18811881188118917,-0.0032727034319331855
-0.18721872187218835,-0.006852154591218837
-0.18631863186318753,-0.010429159537367763
-0.1854185418541867,-0.014003714707289668
-0.1845184518451859,-0.0175758165371789
-0.18361836183618507,-0.02114546146258381
-0.18271827182718425,-0.02471264591847229
-0.18181818181818343,-0.028277366339300745
-0.1809180918091826,-0.03183961915908463
-0.1800180018001818,-0.035399400811468335
-0.17911791179118097,-0.038956707729794114
-0.17821782178218015,-0.04251153634717709
-0.17731773177317933,-0.046063883096575955
-0.1764176417641785,-0.04961374441086844
-0.1755175517551777,-0.05316111672292516
-0.17461746174617687,-0.05670599646568451
-0.17371737173717605,-0.060248380072230955
-0.17281728172817523,-0.06378826397587002
-0.1719171917191744,-0.06732564461021016
-0.17101710171017004,-0.07086051840925064
-0.17011701170116922,-0.07439288180741656
-0.1692169216921684,-0.07792273123971001
-0.16831683168316758,-0.0814500631417466
-0.16741674167416676,-0.08497487394984918
-0.16651665166516594,-0.08849716010113223
-0.16561656165616512,-0.09201691803358952
-0.1647164716471643,-0.09553414418617662
-0.16381638163816348,-0.09904883499890103
-0.16291629162916266,-0.1025609869129106
-0.16201620162016184,-0.10607059637058228
-0.16111611161116102,-0.10957765981561307
-0.1602160216021602,-0.11308217369311135
-0.15931593159315938,-0.11658413444969065
-0.15841584158415856,-0.12008353853356214
-0.15751575157515774,-0.12358038239463219
-0.15661566156615692,-0.12707466248459443
-0.1557155715571561,-0.1305663752570319
-0.15481548154815528,-0.1340555171675117
-0.15391539153915446,-0.13754208467368662
-0.15301530153015364,-0.14102607423539562
-0.15211521152115282,-0.14450748231476557
-0.151215121512152,-0.14798630537631385
-0.15031503150315118,-0.15146253988705508
-0.14941494149415036,-0.1549361823166042
-0.14851485148514953,-0.15840722913728453
-0.14761476147614871,-0.16187567682423662
-0.1467146714671479,-0.16534152185552556
-0.14581458145814707,-0.16880476071225453
-0.14491449144914625,-0.17226538987867532
-0.14401440144014543,-0.17572340584229995
-0.14311431143114461,-0.17917880509402
-0.1422142214221438,-0.18263158412821703
-0.14131413141314297,-0.1860817394428836
-0.14041404140414215,-0.18952926753974245
-0.13951395139514133,-0.19297416492436226
-0.1386138613861405,-0.19641642810628385
-0.1377137713771397,-0.19985605359914058
-0.13681368136813887,-0.20329303792078374
-0.13591359135913805,-0.2067273775934062
-0.13501350135013723,-0.21015906914367333
-0.1341134113411364,-0.21358810910284806
-0.1332133213321356,-0.21701449400692274
-0.13231323132313477,-0.22043822039674985
-0.1314131413141304,-0.2238592848181892
-0.13051305130512958,-0.22727768382219107
-0.12961296129612876,-0.2306934139650085
-0.12871287128712794,-0.2341064718082823
-0.12781278127812712,-0.23751685391919747
-0.1269126912691263,-0.24092455687062095
-0.12601260126012548,-0.2443295772412441
-0.12511251125112466,-0.24773191161572905
-0.12421242124212384,-0.2511315565848506
-0.12331233123312302,-0.25452850874564903
-0.1224122412241222,-0.2579227647015741
-0.12151215121512138,-0.26131432106263836
-0.12061206120612056,-0.26470317444557073
-0.11971197119711974,-0.26808932147396736
-0.11881188118811892,-0.27147275877845084
-0.1179117911791181,-0.2748534829968251
-0.11701170117011728,-0.27823149077423964
-0.11611161116111646,-0.28160677876334334
-0.11521152115211564,-0.28497934362445493
-0.11431143114311482,-0.2883491820257239
-0.113411341134114,-0.2917162906432992
-0.11251125112511318,-0.2950806661614948
-0.11161116111611236,-0.2984423052729646
-0.11071107110711154,-0.30180120467887206
-0.10981098109811072,-0.30515736108906477
-0.1089108910891099,-0.3085107712222522
-0.10801080108010908,-0.31186143180618275
-0.10711071107110826,-0.31520933957782404
-0.10621062106210744,-0.3185544912835456
-0.10531053105310662,-0.3218968836793048
-0.1044104410441058,-0.32523651353082944
-0.10351035103510497,-0.3285733776138094
-0.10261026102610415,-0.3319074727140866
-0.10171017101710333,-0.33523879562784653
-0.10081008100810251,-0.33856734316181436
-0.0999099909991017,-0.34189311213345075
-0.09900990099010087,-0.34521609937115205
-0.09810981098110005,-0.3485363017144512
-0.09720972097209923,-0.3518537160142196
-0.09630963096309841,-0.35516833913287693
-0.0954095409540976,-0.35848016794459536
-0.09450945094509677,-0.3617891993355106
-0.09360936093609595,-0.36509543020393637
-0.09270927092709513,-0.36839885746057804
-0.09180918091809431,-0.3716994780287497
-0.09090909090908994,-0.37499728884460665
-0.09000900090008912,-0.3782922868573187
-0.0891089108910883,-0.3815844690293689
-0.08820882088208748,-0.3848738323367285
-0.08730873087308666,-0.38816037376910384
-0.08640864086408584,-0.3914440903301622
-0.08550855085508502,-0.3947249790377717
-0.0846084608460842,-0.39800303692423594
-0.08370837083708338,-0.4012782610365331
-0.08280828082808256,-0.4045506484365599
-0.08190819081908174,-0.40782019620137594
-0.08100810081008092,-0.4110869014234498
-0.0801080108010801,-0.41435076121091213
-0.07920792079207928,-0.4176117726878065
-0.07830783078307846,-0.4208699329943441
-0.07740774077407764,-0.42412523928716656
-0.07650765076507682,-0.42737768873960247
-0.075607560756076,-0.43062727854193406
-0.07470747074707518,-0.43387400590166403
-0.07380738073807436,-0.4371178680437847
-0.07290729072907354,-0.4403588622110496
-0.07200720072007272,-0.4435969856642534
-0.0711071107110719,-0.4468322356825046
-0.07020702070207108,-0.4500646095635133
-0.06930693069307026,-0.45329410462387004
-0.06840684068406944,-0.4565207181993389
-0.06750675067506862,-0.4597444476451435
-0.0666066606660678,-0.46296529033626466
-0.06570657065706698,-0.4661832436677358
-0.06480648064806616,-0.4693983050549437
-0.06390639063906534,-0.472610471933931
-0.06300630063006452,-0.4758197417617041
-0.062106210621063695,-0.479026112016543
-0.061206120612062875,-0.4822295801983133
-0.060306030603062055,-0.4854301438287858
-0.059405940594061235,-0.4886278004519518
-0.058505850585060415,-0.49182254763435207
-0.057605760576059595,-0.4950143829653993
-0.056705670567058775,-0.498203304057711
-0.055805580558057954,-0.5013893085474415
-0.054905490549057134,-0.5045723940946201
-0.054005400540056314,-0.507752558383495
-0.053105310531055494,-0.5109297991228717
-0.052205220522054674,-0.5141041140464659
-0.0513051305130503,-0.517275500913267
-0.05040504050404948,-0.5204439575078433
-0.04950495049504866,-0.5236094816407773
-0.04860486048604784,-0.526772071148975
-0.04770477047704702,-0.5299317238960528
-0.0468046804680462,-0.5330884377727002
-0.04590459045904538,-0.5362422106970608
-0.04500450045004456,-0.5393930406151082
-0.04410441044104374,-0.5425409255010291
-0.04320432043204292,-0.5456858633576096
-0.0423042304230421,-0.548827852216627
-0.04140414041404128,-0.5519668901392442
-0.04050405040504046,-0.5551029752164087
-0.03960396039603964,-0.5582361055692563
-0.03870387038703882,-0.5613662793495172
-0.037803780378038,-0.564493494739929
-0.03690369036903718,-0.5676177499546525
-0.03600360036003636,-0.5707390432396913
-0.03510351035103554,-0.573857372873318
-0.03420342034203472,-0.5769727371664999
-0.0333033303330339,-0.5800851344633379
-0.03240324032403308,-0.5831945631415009
-0.03150315031503226,-0.5863010216126685
-0.030603060306031438,-0.5894045083229797
-0.029702970297030618,-0.5925050217534843
-0.028802880288029797,-0.5956025604205992
-0.027902790279028977,-0.5986971228765702
-0.027002700270028157,-0.6017887077099382
-0.026102610261027337,-0.6048773135460085
-0.025202520252026517,-0.60796293904733
-0.024302430243025697,-0.611045582914172
-0.023402340234024877,-0.614125243885013
-0.022502250225024056,-0.6172019207370292
-0.021602160216023236,-0.6202756122865918
-0.020702070207022416,-0.6233463173897671
-0.019801980198021596,-0.6264140349428224
-0.018901890189020776,-0.6294787638827375
-0.018001800180019956,-0.632540503187721
-0.017101710171019135,-0.6355992518777328
-0.016201620162018315,-0.638655009015009
-0.015301530153017495,-0.6417077737045976
-0.014401440144016675,-0.6447575450948935
-0.013501350135015855,-0.6478043223781836
-0.012601260126015035,-0.6508481047911963
-0.011701170117014215,-0.6538888916156529
-0.010801080108009842,-0.6569266821788442
-0.009900990099009022,-0.6599614758541453
-0.009000900090008201,-0.6629932720616615
-0.008100810081007381,-0.6660220702687545
-0.007200720072006561,-0.6690478699906426
-0.006300630063005741,-0.6720706707909853
-0.005400540054004921,-0.6750904722824818
-0.004500450045004101,-0.6781072741274711
-0.0036003600360032806,-0.6811210760385397
-0.0027002700270024604,-0.6841318777791339
-0.0018001800180016403,-0.6871396791641822
-0.0009000900090008201,-0.690144480060718
0.0,-0.6931462803885147
0.0009000900090008201,-0.690144480060718
0.0018001800180016403,-0.6871396791641823
0.0027002700270024604,-0.6841318777791339
0.0036003600360032806,-0.68112107603854
0.004500450045004101,-0.6781072741274712
0.005400540054004921,-0.6750904722824818
0.006300630063005741,-0.6720706707909851
0.007200720072006561,-0.6690478699906426
0.008100810081007381,-0.6660220702687548
0.009000900090008201,-0.6629932720616616
0.009900990099009022,-0.6599614758541457
0.010801080108009842,-0.6569266821788445
0.011701170117010662,-0.6538888916156651
0.012601260126011482,-0.6508481047912081
0.013501350135012302,-0.6478043223781957
0.014401440144013122,-0.6447575450949055
0.015301530153013942,-0.6417077737046095
0.016201620162014763,-0.6386550090150208
0.017101710171015583,-0.6355992518777447
0.018001800180016403,-0.632540503187733
0.018901890189017223,-0.6294787638827494
0.019801980198018043,-0.6264140349428342
0.020702070207018863,-0.6233463173897792
0.021602160216019684,-0.6202756122866038
0.022502250225020504,-0.6172019207370412
0.023402340234021324,-0.6141252438850252
0.024302430243022144,-0.611045582914184
0.025202520252022964,-0.6079629390473419
0.026102610261023784,-0.604877313546021
0.027002700270024604,-0.6017887077099503
0.027902790279025425,-0.5986971228765825
0.028802880288029797,-0.5956025604205992
0.029702970297030618,-0.5925050217534843
0.030603060306031438,-0.58940450832298
0.03150315031503226,-0.5863010216126691
0.03240324032403308,-0.5831945631415011
0.0333033303330339,-0.5800851344633385
0.03420342034203472,-0.5769727371665002
0.03510351035103554,-0.5738573728733176
0.03600360036003636,-0.5707390432396916
0.03690369036903718,-0.5676177499546526
0.037803780378038,-0.5644934947399294
0.03870387038703882,-0.5613662793495178
0.03960396039603964,-0.5582361055692563
0.04050405040504046,-0.5551029752164092
0.04140414041404128,-0.5519668901392444
0.0423042304230421,-0.5488278522166268
0.04320432043204292,-0.5456858633576098
0.04410441044104374,-0.5425409255010295
0.04500450045004456,-0.5393930406151085
0.04590459045904538,-0.5362422106970614
0.0468046804680462,-0.5330884377727007
0.04770477047704702,-0.5299317238960528
0.04860486048604784,-0.5267720711489756
0.04950495049504866,-0.5236094816407773
0.05040504050404948,-0.520443957507844
0.0513051305130503,-0.5172755009132671
0.05220522052205112,-0.5141041140464779
0.05310531053105194,-0.5109297991228839
0.05400540054005276,-0.5077525583835067
0.05490549054905358,-0.5045723940946326
0.0558055805580544,-0.5013893085474532
0.05670567056705522,-0.4982033040577229
0.05760576057605604,-0.49501438296541134
0.05850585058505686,-0.49182254763436406
0.05940594059405768,-0.48862780045196363
0.0603060306030585,-0.4854301438287975
0.06120612061205932,-0.4822295801983257
0.06210621062106014,-0.4790261120165551
0.06300630063006096,-0.47581974176171615
0.06390639063906178,-0.47261047193394323
0.0648064806480626,-0.4693983050549555
0.06570657065706342,-0.4661832436677483
0.06660666066606424,-0.4629652903362767
0.06750675067506506,-0.4597444476451556
0.06840684068406588,-0.4565207181993513
0.06930693069307026,-0.4532941046238705
0.07020702070207108,-0.4500646095635136
0.0711071107110719,-0.44683223568250546
0.07200720072007272,-0.44359698566425365
0.07290729072907354,-0.4403588622110503
0.07380738073807436,-0.437117868043785
0.07470747074707518,-0.4338740059016645
0.075607560756076,-0.4306272785419348
0.07650765076507682,-0.427377688739603
0.07740774077407764,-0.42412523928716667
0.07830783078307846,-0.42086993299434483
0.07920792079207928,-0.4176117726878067
0.0801080108010801,-0.4143507612109126
0.08100810081008092,-0.4110869014234502
0.08190819081908174,-0.40782019620137683
0.08280828082808256,-0.40455064843656036
0.08370837083708338,-0.4012782610365334
0.0846084608460842,-0.39800303692423605
0.08550855085508502,-0.3947249790377723
0.08640864086408584,-0.3914440903301628
0.08730873087308666,-0.388160373769104
0.08820882088208748,-0.38487383233672967
0.0891089108910883,-0.3815844690293692
0.09000900090008912,-0.3782922868573193
0.09090909090908994,-0.37499728884460715
0.09180918091809076,-0.3716994780287619
0.09270927092709158,-0.36839885746059015
0.0936093609360924,-0.3650954302039485
0.09450945094509322,-0.36178919933552284
0.09540954095409404,-0.3584801679446078
0.09630963096309486,-0.3551683391328896
0.09720972097209568,-0.35185371601423227
0.0981098109810965,-0.34853630171446326
0.09900990099009732,-0.3452160993711645
0.09990999099909814,-0.34189311213346274
0.10081008100809896,-0.33856734316182674
0.10171017101709978,-0.3352387956278589
0.1026102610261006,-0.3319074727140992
0.10351035103510142,-0.3285733776138217
0.10441044104410224,-0.32523651353084176
0.10531053105310306,-0.32189688367931724
0.10621062106210388,-0.3185544912835585
0.1071107110711047,-0.3152093395778363
0.10801080108010552,-0.3118614318061956
0.1089108910891099,-0.3085107712222527
0.10981098109811072,-0.30515736108906544
0.11071107110711154,-0.3018012046788729
0.11161116111611236,-0.2984423052729653
0.11251125112511318,-0.2950806661614954
0.113411341134114,-0.29171629064329985
0.11431143114311482,-0.28834918202572507
0.11521152115211564,-0.2849793436244556
0.11611161116111646,-0.2816067787633435
0.11701170117011728,-0.27823149077424
0.1179117911791181,-0.27485348299682594
0.11881188118811892,-0.27147275877845173
0.11971197119711974,-0.268089321473968
0.12061206120612056,-0.2647031744455713
0.12151215121512138,-0.2613143210626395
0.1224122412241222,-0.2579227647015748
0.12331233123312302,-0.25452850874565003
0.12421242124212384,-0.2511315565848515
0.12511251125112466,-0.24773191161572922
0.12601260126012548,-0.2443295772412448
0.1269126912691263,-0.2409245568706218
0.12781278127812712,-0.237516853919198
0.12871287128712794,-0.23410647180828267
0.12961296129612876,-0.23069341396500886
0.13051305130512958,-0.22727768382219196
0.1314131413141304,-0.22385928481818973
0.13231323132313122,-0.2204382203967625
0.13321332133213204,-0.21701449400693543
0.13411341134113286,-0.2135881091028608
0.13501350135013368,-0.21015906914368576
0.1359135913591345,-0.20672737759341903
0.13681368136813532,-0.20329303792079623
0.13771377137713614,-0.19985605359915312
0.13861386138613696,-0.19641642810629645
0.13951395139513778,-0.1929741649243749
0.1404140414041386,-0.18952926753975474
0.14131413141313942,-0.1860817394428967
0.14221422142214024,-0.1826315841282296
0.14311431143114106,-0.17917880509403245
0.14401440144014188,-0.1757234058423128
0.1449144914491427,-0.17226538987868764
0.14581458145814352,-0.1688047607122673
0.14671467146714434,-0.1653415218555382
0.14761476147614516,-0.16187567682424908
0.14851485148514598,-0.1584072291372974
0.14941494149415036,-0.15493618231660497
0.15031503150315118,-0.15146253988705585
0.151215121512152,-0.14798630537631463
0.15211521152115282,-0.14450748231476634
0.15301530153015364,-0.1410260742353966
0.15391539153915446,-0.1375420846736874
0.15481548154815528,-0.13405551716751268
0.1557155715571561,-0.13056637525703269
0.15661566156615692,-0.1270746624845952
0.15751575157515774,-0.12358038239463297
0.15841584158415856,-0.12008353853356293
0.15931593159315938,-0.11658413444969144
0.1602160216021602,-0.11308217369311216
0.16111611161116102,-0.10957765981561367
0.16201620162016184,-0.10607059637058308
0.16291629162916266,-0.1025609869129114
0.16381638163816348,-0.09904883499890184
0.1647164716471643,-0.09553414418617702
0.16561656165616512,-0.09201691803359033
0.16651665166516594,-0.08849716010113325
0.16741674167416676,-0.08497487394984979
0.16831683168316758,-0.08145006314174763
0.1692169216921684,-0.07792273123971083
0.17011701170116922,-0.07439288180741739
0.17101710171017004,-0.07086051840925146
0.17191719171917086,-0.06732564461022303
0.17281728172817168,-0.06378826397588314
0.1737173717371725,-0.0602483800722435
0.17461746174617332,-0.056705996465697316
0.17551755175517414,-0.053161116722937794
0.17641764176417496,-0.04961374441088133
0.17731773177317578,-0.046063883096588466
0.1782178217821766,-0.04251153634718965
0.17911791179117742,-0.03895670772980693
0.18001800180017824,-0.03539940081148119
0.18091809180917906,-0.03183961915909774
0.18181818181817988,-0.028277366339313482
0.1827182718271807,-0.02471264591848507
0.18361836183618152,-0.021145461462596854
0.18451845184518234,-0.01757581653719177
0.18541854185418316,-0.014003714707302366
0.18631863186318398,-0.010429159537380729
0.1872187218721848,-0.006852154591231628
0.18811881188118562,-0.0032727034319458004
0.18901890189019,0.00030919037817701996
0.18991899189919081,0.0038935232776488022
0.19081908190819163,0.007480291705925561
0.19171917191719245,0.011069492103424018
0.19261926192619327,0.014661120911598316
0.1935193519351941,0.018255174572999813
0.19441944194419492,0.02185164953133906
0.19531953195319574,0.025450542231546074
0.19621962196219656,0.02905184911983061
0.19711971197119738,0.032655566643739864
0.1980198019801982,0.03626169125221781
0.19891989198919902,0.03987021939566291
0.19981998199819984,0.04348114752598189
0.20072007200720066,0.04709447209665036
0.20162016201620148,0.05071018956276361
0.2025202520252023,0.05432829638109436
0.20342034203420312,0.057948789010144185
0.20432043204320394,0.06157166391019902
0.20522052205220476,0.06519691754337972
0.20612061206120558,0.06882454637369463
0.2070207020702064,0.07245454686709027
0.20792079207920722,0.07608691549150255
0.20882088208820804,0.07972164871690592
0.20972097209720886,0.08335874301536209
0.21062106210620968,0.0869981948610699
0.2115211521152105,0.09064000073041242
0.21242124212421132,0.09428415710200265
0.21332133213321214,0.09793066045673292
0.21422142214221296,0.10157950727781881
0.21512151215121378,0.10523069405084516
0.2160216021602146,0.10888421726381124
0.21692169216921542,0.11254007340717409
0.21782178217821624,0.11619825897389204
0.21872187218721706,0.11985877045946869
0.21962196219621788,0.12352160436199472
0.2205220522052187,0.12718675718218916
0.22142214221421952,0.1308542254234417
0.22232223222322034,0.13452400559185176
0.22322232223222116,0.13819609419627138
0.22412241224122198,0.14187048774834152
0.2250225022502228,0.14554718276253323
0.22592259225922362,0.1492261757561864
0.22682268226822444,0.15290746324954504
0.22772277227722526,0.1565910417657984
0.22862286228622608,0.16027690783111437
0.22952295229523045,0.16396505797469094
0.23042304230423127,0.1676554887287422
0.2313231323132321,0.17134819662860654
0.23222322232223291,0.17504317821273135
0.23312331233123373,0.17874043002272394
0.23402340234023455,0.18243994860338061
0.23492349234923537,0.18614173050272367
0.2358235823582362,0.18984577227203087
0.23672367236723701,0.19355207046587217
0.23762376237623783,0.1972606216421382
0.23852385238523865,0.20097142236207266
0.23942394239423948,0.20468446919030336
0.2403240324032403,0.20839975869487498
0.24122412241224112,0.21211728744727618
0.24212421242124194,0.2158370520224698
0.24302430243024276,0.21955904899892392
0.24392439243924358,0.2232832749586391
0.2448244824482444,0.227009726487178
0.24572457245724522,0.230738400173691
0.24662466246624604,0.23446929261094704
0.24752475247524686,0.23820240039535898
0.24842484248424768,0.24193772012700926
0.2493249324932485,0.24567524840967814
0.2502250225022493,0.24941498185086894
0.25112511251125014,0.25315691706183424
0.25202520252025096,0.25690105065759783
0.2529252925292518,0.26064737925698467
0.2538253825382526,0.2643958994826402
0.2547254725472534,0.26814660796105827
0.25562556255625424,0.2718995013226019
0.25652565256525506,0.2756545762015272
0.2574257425742559,0.2794118292360069
0.2583258325832567,0.2831712570681531
0.2592259225922575,0.28693285634403826
0.26012601260125834,0.290696623713717
0.26102610261025916,0.294462555831248
0.26192619261926,0.29823064935471455
0.2628262826282608,0.3020009009462474
0.2637263726372616,0.30577330727204044
0.26462646264626244,0.30954786500237613
0.26552655265526326,0.3133245708116415
0.2664266426642641,0.3171034213783484
0.2673267326732649,0.3208844133851528
0.2682268226822657,0.32466754351887395
0.2691269126912701,0.32845280847052305
0.2700270027002709,0.33224020493527623
0.27092709270927173,0.33602972961256034
0.27182718271827255,0.3398213792060255
0.2727272727272734,0.34361515042357366
0.2736273627362742,0.3474110399773744
0.274527452745275,0.3512090445838815
0.27542754275427583,0.35500916096385016
0.27632763276327665,0.3588113858423522
0.2772277227722775,0.36261571594879227
0.2781278127812783,0.3664221480169221
0.2790279027902791,0.3702306787848565
0.27992799279927993,0.37404130499508786
0.28082808280828075,0.3778540233945006
0.2817281728172816,0.3816688307343846
0.2826282628262824,0.3854857237704511
0.2835283528352832,0.3893046992628442
0.28442844284428404,0.39312575397615646
0.28532853285328486,0.3969488846794393
0.2862286228622857,0.40077408814621734
0.2871287128712865,0.40460136115450285
0.2880288028802873,0.4084307004868048
0.28892889288928814,0.4122621029301422
0.28982898289828896,0.41609556527605707
0.2907290729072898,0.41993108432062526
0.2916291629162906,0.42376865686446696
0.2925292529252914,0.42760827971275955
0.29342934293429224,0.4314499496752468
0.29432943294329306,0.43529366356624954
0.2952295229522939,0.43913941820467983
0.2961296129612947,0.4429872104140442
0.2970297029702955,0.44683703702246025
0.29792979297929634,0.4506888948626624
0.29882988298829716,0.4545427807720129
0.299729972997298,0.4583986915925111
0.3006300630062988,0.46225662417080243
0.3015301530152996,0.4661165753581866
0.30243024302430044,0.4699785420106269
0.30333033303330126,0.4738425209887582
0.3042304230423021,0.4777085091578959
0.3051305130513029,0.4815765033880435
0.3060306030603037,0.4854465005538995
0.30693069306930454,0.48931849753486706
0.30783078307830536,0.49319249121506004
0.3087308730873062,0.4970684784833089
0.30963096309631055,0.5009464562331835
0.31053105310531137,0.504826421362947
0.3114311431143122,0.5087083707756405
0.312331233123313,0.5125923013790351
0.31323132313231383,0.5164782100856541
0.31413141314131465,0.5203660938127787
0.3150315031503155,0.5242559494824522
0.3159315931593163,0.5281477740214885
0.3168316831683171,0.532041564361474
0.31773177317731793,0.5359373174387759
0.31863186318631875,0.5398350301945474
0.3195319531953196,0.5437346995747296
0.3204320432043204,0.5476363225300596
0.3213321332133212,0.5515398960160743
0.32223222322232203,0.5554454169931134
0.32313231323132285,0.5593528824263271
0.3240324032403237,0.5632622892856757
0.3249324932493245,0.567173634545937
0.3258325832583253,0.5710869151867097
0.32673267326732613,0.5750021281924171
0.32763276327632695,0.5789192705523081
0.3285328532853278,0.5828383392604641
0.3294329432943286,0.5867593313158005
0.3303330333033294,0.5906822437220713
0.33123312331233024,0.5946070734878686
0.33213321332133106,0.5985338176266292
0.3330333033303319,0.6024624731566347
0.3339333933393327,0.6063930371010162
0.3348334833483335,0.6103255064877552
0.33573357335733434,0.6142598783496849
0.33663366336633516,0.6181961497244949
0.337533753375336,0.6221343176547309
0.3384338433843368,0.6260743791877981
0.3393339333933376,0.6300163313759626
0.34023402340233844,0.6339601712763501
0.34113411341133926,0.6379058959509533
0.3420342034203401,0.6418535024666269
0.3429342934293409,0.645802987895092
0.3438343834383417,0.6497543493129387
0.34473447344734254,0.6537075838016231
0.34563456345634336,0.6576626884474701
0.3465346534653442,0.661619660341675
0.347434743474345,0.6655784965803027
0.3483348334833458,0.6695391942642881
0.3492349234923502,0.6735017504994489
0.350135013501351,0.6774661623964392
0.35103510351035183,0.6814324270708182
0.35193519351935265,0.6854005416430056
0.35283528352835347,0.6893705032382911
0.3537353735373543,0.6933423089868361
0.3546354635463551,0.6973159560236717
0.35553555355535593,0.7012914414886994
0.35643564356435675,0.7052687625266897
0.3573357335733576,0.7092479162872816
0.3582358235823584,0.7132288999249831
0.3591359135913592,0.7172117105991684
0.36003600360036003,0.7211963454740786
0.36093609360936085,0.7251828017188189
0.3618361836183617,0.7291710765073601
0.3627362736273625,0.7331611670185335
0.3636363636363633,0.7371530704360335
0.36453645364536413,0.7411467839484144
0.36543654365436495,0.745142304749087
0.3663366336633658,0.7491396300363212
0.3672367236723666,0.7531387570132408
0.3681368136813674,0.7571396828878225
0.36903690369036823,0.7611424048728949
0.36993699369936905,0.7651469201861356
0.3708370837083699,0.7691532260500703
0.3717371737173707,0.7731613196920677
0.3726372637263715,0.7771711983443418
0.37353735373537233,0.781182859243946
0.37443744374437316,0.7851962996327718
0.375337533753374,0.7892115167575466
0.3762376237623748,0.7932285078698305
0.3771377137713756,0.7972472702260144
0.37803780378037644,0.8012678010873165
0.37893789378937726,0.8052900977197802
0.3798379837983781,0.8093141573942719
0.3807380738073789,0.8133399773864741
0.3816381638163797,0.8173675549768886
0.38253825382538054,0.8213968874508291
0.38343834383438136,0.8254279720984181
0.3843384338433822,0.8294608062145857
0.385238523852383,0.8334953870990649
0.3861386138613838,0.8375317120563883
0.38703870387038464,0.841569778395885
0.38793879387938546,0.8456095834316776
0.38883888388838983,0.849651124482689
0.38973897389739065,0.8536943988725926
0.39063906390639147,0.8577394039298794
0.3915391539153923,0.8617861369878062
0.3924392439243931,0.865834595384404
0.39333933393339393,0.8698847764624755
0.39423942394239475,0.8739366775695891
0.39513951395139557,0.8779902960580741
0.3960396039603964,0.882045629285021
0.3969396939693972,0.8861026746122727
0.39783978397839803,0.8901614294064213
0.39873987398739885,0.8942218910388071
0.39963996399639967,0.8982840568855099
0.4005400540054005,0.9023479243273477
0.4014401440144013,0.9064134907498698
0.40234023402340213,0.9104807535433549
0.40324032403240295,0.9145497101028048
0.4041404140414038,0.9186203578279403
0.4050405040504046,0.9226926941231965
0.4059405940594054,0.9267667163977185
0.40684068406840623,0.9308424220653568
0.40774077407740705,0.9349198085446614
0.4086408640864079,0.9389988732588773
0.4095409540954087,0.943079613635941
0.4104410441044095,0.9471620271084735
0.41134113411341033,0.9512461111137772
0.41224122412241115,0.9553318630938307
0.413141314131412,0.9594192804952805
0.4140414041404128,0.9635083607694415
0.4149414941494136,0.9675991013722862
0.41584158415841443,0.971691499764444
0.41674167416741525,0.9757855534111932
0.4176417641764161,0.9798812597824567
0.4185418541854169,0.9839786163527964
0.4194419441944177,0.9880776206014086
0.42034203420341854,0.9921782700121162
0.42124212421241936,0.996280562073368
0.4221422142214202,1.0003844942782276
0.423042304230421,1.004490064124372
0.4239423942394218,1.0085972691140825
0.42484248424842264,1.0127061067542442
0.42574257425742346,1.0168165745563351
0.4266426642664243,1.0209286700364226
0.4275427542754251,1.0250423907151596
0.4284428442844259,1.0291577341177751
0.4293429342934303,1.0332746977740828
0.4302430243024311,1.0373932792184275
0.43114311431143193,1.0415134759897495
0.43204320432043275,1.045635285631533
0.43294329432943357,1.0497587056918094
0.4338433843384344,1.0538837337231544
0.4347434743474352,1.0580103672826793
0.43564356435643603,1.0621386039320275
0.43654365436543685,1.0662684412373657
0.43744374437443767,1.0703998767693805
0.4383438343834385,1.0745329081032706
0.4392439243924393,1.0786675328187416
0.44014401440144013,1.0828037484999988
0.44104410441044095,1.0869415527357427
0.44194419441944177,1.091080943119161
0.4428442844284426,1.0952219172479232
0.4437443744374434,1.0993644727241751
0.44464446444644423,1.1035086071545297
0.44554455445544505,1.107654318150066
0.4464446444644459,1.1118016033263165
0.4473447344734467,1.1159504603032666
0.4482448244824475,1.1201008867053435
0.44914491449144833,1.1242528801614122
0.45004500450044915,1.1284064383047705
0.45094509450945,1.1325615587731384
0.4518451845184508,1.1367182392086546
0.4527452745274516,1.1408764772578708
0.45364536453645243,1.145036270571742
0.45454545454545325,1.149197616805623
0.4554455445544541,1.1533605136192597
0.4563456345634549,1.157524958676784
0.4572457245724557,1.1616909496467065
0.45814581458145653,1.1658584842019097
0.45904590459045735,1.1700275600196421
0.4599459945994582,1.1741981747815107
0.460846084608459,1.1783703261734753
0.4617461746174598,1.1825440118858408
0.46264626462646063,1.1867192296132512
0.46354635463546146,1.1908959770546819
0.4644464446444623,1.1950742519134347
0.4653465346534631,1.1992540518971304
0.4662466246624639,1.2034353747176998
0.46714671467146474,1.2076182180913801
0.46804680468046556,1.2118025797387064
0.46894689468946993,1.215988457384518
0.46984698469847075,1.220175848757902
0.47074707470747157,1.2243647515922595
0.4716471647164724,1.2285551636252503
0.4725472547254732,1.2327470825987987
0.47344734473447403,1.236940506259086
0.47434743474347485,1.2411354323565436
0.47524752475247567,1.2453318586458453
0.4761476147614765,1.2495297828859038
0.4770477047704773,1.2537292028398594
0.47794779477947813,1.257930116275075
0.47884788478847895,1.2621325209631302
0.47974797479747977,1.2663364146798122
0.4806480648064806,1.2705417952051086
0.4815481548154814,1.2747486603232054
0.48244824482448223,1.2789570078224728
0.48334833483348305,1.2831668354954628
0.48424842484248387,1.2873781411389011
0.4851485148514847,1.2915909225536795
0.4860486048604855,1.295805177544851
0.48694869486948633,1.3000209039216184
0.48784878487848715,1.3042380994973313
0.48874887488748797,1.3084567620894787
0.4896489648964888,1.3126768895196788
0.4905490549054896,1.3168984796136762
0.49144914491449043,1.3211215302013306
0.49234923492349125,1.3253460391166132
0.4932493249324921,1.3295720041975971
0.4941494149414929,1.333799423286452
0.4950495049504937,1.3380282942294364
0.49594959495949453,1.34225861487689
0.49684968496849535,1.346490383083226
0.4977497749774962,1.3507235967069269
0.498649864986497,1.3549582536105345
0.4995499549954978,1.3591943516606424
0.5004500450044986,1.3634318887278924
0.5013501350134995,1.3676708626869638
0.5022502250225003,1.371911271416567
0.5031503150315011,1.3761531127994389
0.5040504050405019,1.380396384722331
0.5049504950495027,1.384641085076007
0.5058505850585036,1.388887211755232
0.5067506750675044,1.3931347626587678
0.5076507650765052,1.397383735689365
0.508550855085506,1.4016341287537553
0.5094509450945104,1.4058859397626557
0.5103510351035112,1.410139166630716
0.511251125112512,1.4143938072765798
0.5121512151215128,1.4186498596228339
0.5130513051305137,1.4229073215960084
0.5139513951395145,1.4271661911265718
0.5148514851485153,1.431426466148925
0.5157515751575161,1.4356881446013923
0.516651665166517,1.439951224426214
0.5175517551755178,1.4442157035695409
0.5184518451845186,1.4484815799814243
0.5193519351935194,1.4527488516158134
0.5202520252025202,1.4570175164305423
0.521152115211521,1.4612875723873282
0.5220522052205219,1.46555901745176
0.5229522952295227,1.4698318495932947
0.5238523852385235,1.4741060667852457
0.5247524752475243,1.4783816670047811
0.5256525652565252,1.4826586482329125
0.526552655265526,1.4869370084544888
0.5274527452745268,1.4912167456581886
0.5283528352835276,1.4954978578365152
0.5292529252925284,1.4997803429857874
0.5301530153015293,1.5040641991061312
0.5310531053105301,1.5083494242014752
0.5319531953195309,1.512636016279543
0.5328532853285317,1.5169239733518438
0.5337533753375325,1.5212132934336682
0.5346534653465334,1.5255039745440784
0.5355535553555342,1.5297960147059029
0.536453645364535,1.5340894119457285
0.5373537353735358,1.5383841642938925
0.5382538253825366,1.5426802697844775
0.5391539153915375,1.5469777264553022
0.5400540054005383,1.5512765323479147
0.5409540954095391,1.5555766855075868
0.5418541854185399,1.5598781839833038
0.5427542754275407,1.564181025827761
0.5436543654365416,1.5684852090973547
0.5445544554455424,1.5727907318521732
0.5454545454545432,1.5770975921559942
0.546354635463544,1.5814057880762726
0.5472547254725448,1.5857153176841379
0.5481548154815457,1.5900261790543835
0.54905490549055,1.5943383702654732
0.5499549954995508,1.5986518893994865
0.5508550855085517,1.6029667345421827
0.5517551755175525,1.607282903782945
0.5526552655265533,1.6116003952147888
0.5535553555355541,1.6159192069343489
0.554455445544555,1.6202393370418775
0.5553555355535558,1.6245607836412357
0.5562556255625566,1.6288835448398844
0.5571557155715574,1.6332076187488795
0.5580558055805582,1.637533003482865
0.558955895589559,1.6418596971600634
0.5598559855985599,1.6461876979022714
0.5607560756075607,1.6505170038348502
0.5616561656165615,1.6548476130867225
0.5625562556255623,1.6591795237903597
0.5634563456345631,1.6635127340817804
0.564356435643564,1.6678472421005404
0.5652565256525648,1.6721830459897253
0.5661566156615656,1.6765201438959463
0.5670567056705664,1.6808585339693292
0.5679567956795673,1.68519821436351
0.5688568856885681,1.6895391832356288
0.5697569756975689,1.693881438746319
0.5706570657065697,1.6982249790597048
0.5715571557155705,1.7025698023433915
0.5724572457245714,1.7069159067684576
0.5733573357335722,1.7112632905094523
0.574257425742573,1.7156119517443824
0.5751575157515738,1.7199618886547101
0.5760576057605746,1.724313099425345
0.5769576957695755,1.728665582244635
0.5778577857785763,1.7330193353043626
0.5787578757875771,1.737374356799735
0.5796579657965779,1.741730644929379
0.5805580558055787,1.7460881978953344
0.5814581458145796,1.7504470139030446
0.5823582358235804,1.7548070911613525
0.5832583258325812,1.759168427882493
0.584158415841582,1.7635310222820841
0.5850585058505828,1.7678948725791244
0.5859585958595837,1.7722599769959781
0.5868586858685845,1.7766263337583788
0.5877587758775853,1.780993941095415
0.5886588658865861,1.7853627972395247
0.5895589558955905,1.789732900426504
0.5904590459045913,1.794104248895446
0.5913591359135921,1.7984768408888134
0.592259225922593,1.802850674652377
0.5931593159315938,1.8072257484352257
0.5940594059405946,1.8116020604897562
0.5949594959495954,1.8159796090716707
0.5958595859585962,1.8203583924399633
0.596759675967597,1.8247384088569203
0.5976597659765979,1.8291196565881094
0.5985598559855987,1.8335021339023738
0.5994599459945995,1.8378858390718253
0.6003600360036003,1.8422707703718386
0.6012601260126011,1.846656926081044
0.602160216021602,1.8510443044813185
0.6030603060306028,1.8554329038577837
0.6039603960396036,1.8598227224987949
0.6048604860486044,1.8642137586959366
0.6057605760576052,1.8686060107440154
0.6066606660666061,1.8729994769410527
0.6075607560756069,1.8773941555882792
0.6084608460846077,1.881790044990127
0.6093609360936085,1.8861871434542232
0.6102610261026093,1.8905854492913852
0.6111611161116102,1.894984960815611
0.612061206120611,1.8993856763440746
0.6129612961296118,1.9037875941971192
0.6138613861386126,1.90819071269825
0.6147614761476135,1.9125950301741275
0.6156615661566143,1.9170005449545622
0.6165616561656151,1.9214072553725072
0.6174617461746159,1.9258151597640514
0.6183618361836167,1.9302242564684127
0.6192619261926176,1.9346345438279333
0.6201620162016184,1.9390460201880706
0.6210621062106192,1.9434586838973908
0.62196219621962,1.9478725333075686
0.6228622862286208,1.9522875667733697
0.6237623762376217,1.9567037826526543
0.6246624662466225,1.961121179306365
0.6255625562556233,1.965539755098521
0.6264626462646241,1.9699595083962151
0.6273627362736249,1.974380437569604
0.6282628262826258,1.9788025409919012
0.6291629162916301,1.9832258170393857
0.630063006300631,1.987650264091345
0.6309630963096318,1.9920758805301417
0.6318631863186326,1.9965026647411608
0.6327632763276334,2.0009306151128103
0.6336633663366342,2.0053597300365205
0.634563456345635,2.009790007906736
0.6354635463546359,2.0142214471209052
0.6363636363636367,2.0186540460794817
0.6372637263726375,2.0230878031859105
0.6381638163816383,2.027522716846625
0.6390639063906391,2.0319587854710432
0.63996399639964,2.0363960074715557
0.6408640864086408,2.0408343812635246
0.6417641764176416,2.0452739052652733
0.6426642664266424,2.0497145778980843
0.6435643564356432,2.0541563975861887
0.6444644464446441,2.0585993627567625
0.6453645364536449,2.0630434718399213
0.6462646264626457,2.06748872326871
0.6471647164716465,2.0719351154791013
0.6480648064806473,2.0763826469099866
0.6489648964896482,2.080831316003171
0.649864986498649,2.0852811212033657
0.6507650765076498,2.0897320609581858
0.6516651665166506,2.0941841337181373
0.6525652565256514,2.0986373379366183
0.6534653465346523,2.1030916720699064
0.6543654365436531,2.107547134577159
0.6552655265526539,2.112003723920401
0.6561656165616547,2.116461438564524
0.6570657065706555,2.1209202769772757
0.6579657965796564,2.125380237629257
0.6588658865886572,2.1298413189939147
0.659765976597658,2.1343035195475357
0.6606660666066588,2.13876683776924
0.6615661566156597,2.1432312721409774
0.6624662466246605,2.1476968211475174
0.6633663366336613,2.152163483276447
0.6642664266426621,2.1566312570181627
0.6651665166516629,2.161100140865864
0.6660666066606638,2.1655701333155504
0.6669666966696646,2.1700412328660104
0.6678667866786654,2.174513438018821
0.6687668766876662,2.17898674727834
0.6696669666966706,2.1834611591517077
0.6705670567056714,2.1879366721487994
0.6714671467146722,2.192413284782289
0.672367236723673,2.196890995567592
0.6732673267326739,2.201369803022879
0.6741674167416747,2.205849705669062
0.6750675067506755,2.2103307020297907
0.6759675967596763,2.214812790631451
0.6768676867686771,2.2192959700031545
0.677767776777678,2.2237802386767345
0.6786678667866788,2.2282655951867385
0.6795679567956796,2.2327520380704247
0.6804680468046804,2.2372395658677546
0.6813681368136812,2.24172817712139
0.6822682268226821,2.2462178703766806
0.6831683168316829,2.2507086441816666
0.6840684068406837,2.255200497087068
0.6849684968496845,2.2596934276462783
0.6858685868586853,2.264187434415362
0.6867686768676862,2.268682515953047
0.687668766876687,2.2731786708207187
0.6885688568856878,2.277675897582414
0.6894689468946886,2.2821741948048184
0.6903690369036894,2.286673561057256
0.6912691269126903,2.291173994911688
0.6921692169216911,2.295675494942703
0.6930693069306919,2.3001780597275157
0.6939693969396927,2.3046816878459575
0.6948694869486935,2.309186377880473
0.6957695769576944,2.313692128416114
0.6966696669666952,2.318198938040534
0.697569756975696,2.322706805343981
0.6984698469846968,2.3272157289192954
0.6993699369936976,2.3317257073619007
0.7002700270026985,2.3362367392698
0.7011701170116993,2.3407488232435703
0.7020702070207001,2.3452619578863563
0.7029702970297009,2.349776141803866
0.7038703870387018,2.3542913736043642
0.7047704770477026,2.3588076518986667
0.7056705670567034,2.363324975300136
0.7065706570657042,2.367843342424675
0.707470747074705,2.3723627518907224
0.7083708370837059,2.3768832023192457
0.7092709270927102,2.3814046923337493
0.710171017101711,2.385927220560221
0.7110711071107119,2.3904507856271966
0.7119711971197127,2.3949753861657093
0.7128712871287135,2.399501020809295
0.7137713771377143,2.4040276881939846
0.7146714671467151,2.4085553869583047
0.715571557155716,2.4130841157432648
0.7164716471647168,2.417613873192358
0.7173717371737176,2.4221446579515526
0.7182718271827184,2.426676468669287
0.7191719171917192,2.4312093039964653
0.7200720072007201,2.435743162586451
0.7209720972097209,2.440278043095063
0.7218721872187217,2.4448139441805687
0.7227722772277225,2.44935086450368
0.7236723672367233,2.453888802727549
0.7245724572457242,2.458427757517758
0.725472547254725,2.462967727542321
0.7263726372637258,2.4675087114716727
0.7272727272727266,2.4720507079786675
0.7281728172817274,2.476593715738571
0.7290729072907283,2.4811377334290574
0.7299729972997291,2.485682759730203
0.7308730873087299,2.49022879332448
0.7317731773177307,2.494775832896754
0.7326732673267315,2.4993238771342776
0.7335733573357324,2.5038729247266835
0.7344734473447332,2.5084229743659825
0.735373537353734,2.5129740247465553
0.7362736273627348,2.517526074565151
0.7371737173717356,2.5220791225208776
0.7380738073807365,2.5266331673152016
0.7389738973897373,2.531188207651938
0.7398739873987381,2.535744242237251
0.7407740774077389,2.5403012697796425
0.7416741674167397,2.544859288989952
0.7425742574257406,2.5494182985813496
0.7434743474347414,2.5539782972693317
0.7443744374437422,2.558539283771715
0.745274527452743,2.5631012568086318
0.7461746174617438,2.567664215102527
0.7470747074707447,2.5722281573781482
0.7479747974797455,2.576793082362547
0.7488748874887463,2.5813589887850688
0.7497749774977507,2.5859258753773644
0.7506750675067515,2.5904937408733324
0.7515751575157523,2.5950625840091894
0.7524752475247531,2.599632403523417
0.753375337533754,2.604203198156767
0.7542754275427548,2.608774966652258
0.7551755175517556,2.6133477077551714
0.7560756075607564,2.6179214202130434
0.7569756975697572,2.6224961027756635
0.7578757875787581,2.6270717541950668
0.7587758775877589,2.631648373225532
0.7596759675967597,2.636225958623575
0.7605760576057605,2.6408045091479426
0.7614761476147613,2.6453840235596124
0.7623762376237622,2.6499645006217816
0.763276327632763,2.6545459390998674
0.7641764176417638,2.659128337761501
0.7650765076507646,2.6637116953765196
0.7659765976597654,2.6682960107169675
0.7668766876687663,2.6728812825570856
0.7677767776777671,2.6774675096733103
0.7686768676867679,2.682054690844267
0.7695769576957687,2.686642824850768
0.7704770477047695,2.6912319104758033
0.7713771377137704,2.6958219465045397
0.7722772277227712,2.7004129317243146
0.773177317731772,2.7050048649246325
0.7740774077407728,2.7095977448971573
0.7749774977497736,2.7141915704357134
0.7758775877587745,2.7187863403362735
0.7767776777677753,2.72338205339696
0.7776777677767761,2.7279787084180387
0.7785778577857769,2.7325763042019133
0.7794779477947777,2.73717483955312
0.7803780378037786,2.7417743132783263
0.7812781278127794,2.7463747241863237
0.7821782178217802,2.750976071088023
0.783078307830781,2.755578352796452
0.7839783978397818,2.7601815681267476
0.7848784878487827,2.764785715896154
0.7857785778577835,2.769390794924019
0.7866786678667843,2.773996804031786
0.7875787578757851,2.7786037420429905
0.788478847884786,2.783211607783258
0.7893789378937903,2.7878204000803093
0.7902790279027911,2.79243011776391
0.791179117911792,2.7970407596659337
0.7920792079207928,2.8016523246203153
0.7929792979297936,2.806264811463055
0.7938793879387944,2.8108782190322144
0.7947794779477952,2.8154925461679117
0.7956795679567961,2.8201077917123194
0.7965796579657969,2.8247239545096576
0.7974797479747977,2.82934103340619
0.7983798379837985,2.833959027250221
0.7992799279927993,2.838577934892089
0.8001800180018002,2.843197755184164
0.801080108010801,2.8478184869808434
0.8019801980198018,2.852440129138545
0.8028802880288026,2.857062680515705
0.8037803780378034,2.861686139972774
0.8046804680468043,2.8663105063722116
0.8055805580558051,2.870935778578481
0.8064806480648059,2.875561955458048
0.8073807380738067,2.880189035879373
0.8082808280828075,2.88481701871291
0.8091809180918084,2.889445902831099
0.8100810081008092,2.8940756871083644
0.81098109810981,2.898706370421111
0.8118811881188108,2.903337951647717
0.8127812781278116,2.9079704296685316
0.8136813681368125,2.9126038033658714
0.8145814581458133,2.9172380716240154
0.8154815481548141,2.9218732333291997
0.8163816381638149,2.9265092873696155
0.8172817281728157,2.931146232635403
0.8181818181818166,2.9357840680186484
0.8190819081908174,2.9404227924133806
0.8199819981998182,2.9450624047155634
0.820882088208819,2.949702903823095
0.8217821782178198,2.9543442886358036
0.8226822682268207,2.958986558055441
0.8235823582358215,2.96362971098568
0.8244824482448223,2.968273746332111
0.8253825382538231,2.9729186630022366
0.826282628262824,2.9775644599054667
0.8271827182718248,2.9822111359531176
0.8280828082808256,2.986858690058405
0.8289828982898264,2.9915071211364404
0.8298829882988308,2.996156428104241
0.8307830783078316,3.0008066098806756
0.8316831683168324,3.0054576653865337
0.8325832583258332,3.0101095935444713
0.8334833483348341,3.0147623932790224
0.8343834383438349,3.019416063516592
0.8352835283528357,3.024070603185455
0.8361836183618365,3.0287260112157486
0.8370837083708373,3.033382286539471
0.8379837983798382,3.0380394280904772
0.838883888388839,3.042697434804473
0.8397839783978398,3.047356305619015
0.8406840684068406,3.0520160394735023
0.8415841584158414,3.056676635309176
0.8424842484248423,3.061338092069111
0.8433843384338431,3.0660004086982187
0.8442844284428439,3.070663584143236
0.8451845184518447,3.075327617352727
0.8460846084608455,3.0799925072770757
0.8469846984698464,3.0846582528684827
0.8478847884788472,3.089324853080964
0.848784878487848,3.093992306870343
0.8496849684968488,3.0986606131942493
0.8505850585058496,3.103329771012114
0.8514851485148505,3.107999779285167
0.8523852385238513,3.1126706369764308
0.8532853285328521,3.1173423430507192
0.8541854185418529,3.1220148964746337
0.8550855085508537,3.1266882962165554
0.8559855985598546,3.131362541246647
0.8568856885688554,3.136037630536845
0.8577857785778562,3.1407135630608565
0.858685868586857,3.1453903377941588
0.8595859585958578,3.1500679537139913
0.8604860486048587,3.154746409799353
0.8613861386138595,3.1594257050310004
0.8622862286228603,3.1641058383914418
0.8631863186318611,3.168786808864936
0.864086408640862,3.173468615437484
0.8649864986498628,3.178151257096832
0.8658865886588636,3.182834732832461
0.8667866786678644,3.1875190416355883
0.8676867686768652,3.192204182499161
0.868586858685866,3.196890154417852
0.8694869486948704,3.20157695638807
0.8703870387038712,3.206264587407908
0.8712871287128721,3.2109530464772105
0.8721872187218729,3.215642332597522
0.8730873087308737,3.220332444772095
0.8739873987398745,3.22502338200589
0.8748874887488753,3.2297151433055626
0.8757875787578762,3.234407727679474
0.876687668766877,3.239101134137674
0.8775877587758778,3.2437953616919057
0.8784878487848786,3.2484904093555977
0.8793879387938794,3.2531862761438646
0.8802880288028803,3.2578829610734976
0.8811881188118811,3.262580463162968
0.8820882088208819,3.2672787814324162
0.8829882988298827,3.271977914903655
0.8838883888388835,3.276677862600162
0.8847884788478844,3.2813786235470754
0.8856885688568852,3.286080196771196
0.886588658865886,3.290782581300977
0.8874887488748868,3.2954857761665233
0.8883888388838876,3.3001897803995908
0.8892889288928885,3.3048945930335774
0.8901890189018893,3.3096002131035234
0.8910891089108901,3.3143066396461087
0.8919891989198909,3.319013871699645
0.8928892889288917,3.3237219083040763
0.8937893789378926,3.328430748500976
0.8946894689468934,3.333140391333538
0.8955895589558942,3.3378508358465804
0.896489648964895,3.342562081086537
0.8973897389738958,3.347274126101456
0.8982898289828967,3.3519869699409965
0.8991899189918975,3.3567006116564255
0.9000900090008983,3.3614150503006113
0.9009900990098991,3.366130284928025
0.9018901890189,3.3708463145947345
0.9027902790279008,3.3755631383584013
0.9036903690369016,3.3802807552782763
0.9045904590459024,3.3849991644151998
0.9054905490549032,3.3897183648315936
0.906390639063904,3.3944383555914612
0.9072907290729049,3.399159135760383
0.9081908190819057,3.4038807044055126
0.9090909090909101,3.4086030605955884
0.9099909990999109,3.4133262034008762
0.9108910891089117,3.4180501318932452
0.9117911791179125,3.422774845146112
0.9126912691269133,3.4275003422344508
0.9135913591359142,3.4322266222347895
0.914491449144915,3.4369536842252075
0.9153915391539158,3.441681527285332
0.9162916291629166,3.446410150496334
0.9171917191719174,3.4511395529409263
0.9180918091809183,3.4558697337033593
0.9189918991899191,3.460600691869419
0.9198919891989199,3.4653324265264214
0.9207920792079207,3.4700649367632126
0.9216921692169215,3.4747982216701634
0.9225922592259224,3.479532280339165
0.9234923492349232,3.484267111863631
0.924392439243924,3.4890027153384873
0.9252925292529248,3.4937390898601723
0.9261926192619256,3.4984762345266374
0.9270927092709265,3.5032141484373365
0.9279927992799273,3.5079528306932275
0.9288928892889281,3.5126922803967697
0.9297929792979289,3.5174324966519173
0.9306930693069297,3.5221734785641194
0.9315931593159306,3.5269152252403155
0.9324932493249314,3.5316577357889325
0.9333933393339322,3.5364010093198814
0.934293429342933,3.5411450449445554
0.9351935193519338,3.5458898417758244
0.9360936093609347,3.5506353989280357
0.9369936993699355,3.5553817155170058
0.9378937893789363,3.5601287906600234
0.9387938793879371,3.5648766234758407
0.939693969396938,3.569625213084674
0.9405940594059388,3.5743745586082003
0.9414941494149396,3.579124659169551
0.9423942394239404,3.583875513893314
0.9432943294329412,3.5886271219055272
0.944194419441942,3.593379482333675
0.9450945094509429,3.598132594306688
0.9459945994599437,3.602886456954939
0.9468946894689445,3.607641069410239
0.9477947794779453,3.612396430805834
0.9486948694869461,3.617152540276405
0.9495949594959505,3.621909396958073
0.9504950495049513,3.6266669999883523
0.9513951395139522,3.631425348506214
0.952295229522953,3.6361844416520404
0.9531953195319538,3.640944278567632
0.9540954095409546,3.6457048583962046
0.9549954995499554,3.6504661802823843
0.9558955895589563,3.6552282433722096
0.9567956795679571,3.659991046813123
0.9576957695769579,3.664754589753972
0.9585958595859587,3.669518871345005
0.9594959495949595,3.6742838907378665
0.9603960396039604,3.679049647085597
0.9612961296129612,3.6838161395426297
0.962196219621962,3.688583367264785
0.9630963096309628,3.6933513294092726
0.9639963996399636,3.6981200251346813
0.9648964896489645,3.702889453600985
0.9657965796579653,3.707659613969533
0.9666966696669661,3.712430505403049
0.9675967596759669,3.717202127065631
0.9684968496849677,3.7219744781227444
0.9693969396939686,3.7267475577412212
0.9702970297029694,3.7315213650892574
0.9711971197119702,3.736295899336411
0.972097209720971,3.741071159653595
0.9729972997299718,3.7458471452130806
0.9738973897389727,3.7506238551884907
0.9747974797479735,3.7554012887547974
0.9756975697569743,3.76017944508832
0.9765976597659751,3.7649583233667205
0.9774977497749759,3.7697379227690053
0.9783978397839768,3.7745182424755175
0.9792979297929776,3.7792992816679356
0.9801980198019784,3.7840810395292728
0.9810981098109792,3.788863515243872
0.98199819981998,3.7936467079974037
0.9828982898289809,3.7984306169768636
0.9837983798379817,3.8032152413705695
0.9846984698469825,3.8080005803681582
0.9855985598559833,3.8127866331605857
0.9864986498649841,3.817573398940119
0.987398739873985,3.822360876900339
0.9882988298829858,3.8271490662361343
0.9891989198919902,3.831937966143711
0.990099009900991,3.836727575820546
0.9909990999099918,3.841517894465449
0.9918991899189926,3.8463089212785166
0.9927992799279934,3.8511006554611433
0.9936993699369943,3.8558930962160147
0.9945994599459951,3.8606862427471063
0.9954995499549959,3.865480094259682
0.9963996399639967,3.8702746499602902
0.9972997299729975,3.8750699090567635
0.9981998199819984,3.8798658707582105
0.9990999099909992,3.8846625342750203
1.0,3.8894598988188553
1.0009000900090008,3.8942579636026498
1.0018001800180016,3.899056727840607
1.0027002700270025,3.9038561907481983
1.0036003600360033,3.908656351542158
1.004500450045004,3.9134572094404834
1.005400540054005,3.918258763662429
1.0063006300630057,3.923061013428507
1.0072007200720066,3.9278639579604833
1.0081008100810074,3.9326675964813758
1.0090009000900082,3.93747192821545
1.009900990099009,3.942276952388219
1.0108010801080098,3.94708266822644
1.0117011701170107,3.9518890749581095
1.0126012601260115,3.9566961718124647
1.0135013501350123,3.9615039580199776
1.0144014401440131,3.9663124328123565
1.015301530153014,3.971121595422537
1.0162016201620148,3.975931445084688
1.0171017101710156,3.9807419810342015
1.0180018001800164,3.9855532025076927
1.0189018901890172,3.9903651087430028
1.019801980198018,3.9951776989791856
1.0207020702070189,3.999990972456517
1.0216021602160197,4.004804928416483
1.0225022502250205,4.009619566101783
1.0234023402340213,4.014434884756325
1.0243024302430221,4.019250883625221
1.025202520252023,4.024067561954794
1.0261026102610238,4.028884918992562
1.0270027002700246,4.0337029539872455
1.0279027902790254,4.0385216661887595
1.0288028802880262,4.0433410548482165
1.0297029702970306,4.048161119217933
1.0306030603060314,4.052981858551375
1.0315031503150323,4.0578032721032375
1.032403240324033,4.062625359129384
1.033303330333034,4.067448118886862
1.0342034203420347,4.0722715506339
1.0351035103510355,4.077095653629905
1.0360036003600364,4.081920427135456
1.0369036903690372,4.086745870412308
1.037803780378038,4.091571982723385
1.0387038703870388,4.096398763332782
1.0396039603960396,4.101226211505756
1.0405040504050405,4.10605432650873
1.0414041404140413,4.110883107609289
1.042304230423042,4.115712554076175
1.043204320432043,4.120542665179289
1.0441044104410437,4.125373440189684
1.0450045004500446,4.130204878379567
1.0459045904590454,4.135036979022293
1.0468046804680462,4.139869741392367
1.047704770477047,4.144703164765436
1.0486048604860478,4.14953724841829
1.0495049504950487,4.154371991628863
1.0504050405040495,4.159207393676224
1.0513051305130503,4.164043453840581
1.0522052205220511,4.168880171403271
1.053105310531052,4.173717545646767
1.0540054005400528,4.178555575854669
1.0549054905490536,4.1833942613117046
1.0558055805580544,4.188233601303725
1.0567056705670552,4.193073595117708
1.057605760576056,4.197914242041745
1.0585058505850569,4.20275554136505
1.0594059405940577,4.207597492377953
1.0603060306030585,4.212440094371894
1.0612061206120593,4.217283346639428
1.0621062106210601,4.222127248474218
1.063006300630061,4.226971799171031
1.0639063906390618,4.231816998025743
1.0648064806480626,4.236662844335331
1.0657065706570634,4.241509337397872
1.0666066606660642,4.246356476512542
1.067506750675065,4.251204260979608
1.0684068406840659,4.25605269010044
1.0693069306930703,4.260901763177503
1.070207020702071,4.2657514795143205
1.071107110711072,4.270601838415538
1.0720072007200727,4.275452839186873
1.0729072907290735,4.2803044811351265
1.0738073807380744,4.285156763568182
1.0747074707470752,4.290009685794998
1.075607560756076,4.294863247125614
1.0765076507650768,4.29971744687114
1.0774077407740776,4.304572284343761
1.0783078307830785,4.309427758856732
1.0792079207920793,4.314283869724372
1.08010801080108,4.319140616262073
1.081008100810081,4.323997997786284
1.0819081908190817,4.32885601361452
1.0828082808280826,4.333714663065354
1.0837083708370834,4.338573945458418
1.0846084608460842,4.343433860114396
1.085508550855085,4.348294406355029
1.0864086408640858,4.353155583503107
1.0873087308730867,4.358017390882471
1.0882088208820875,4.362879827818007
1.0891089108910883,4.36774289363565
1.0900090009000891,4.372606587662371
1.09090909090909,4.377470909226191
1.0918091809180908,4.382335857656162
1.0927092709270916,4.387201432282378
1.0936093609360924,4.392067632435965
1.0945094509450932,4.396934457449082
1.095409540954094,4.401801906654921
1.0963096309630949,4.406669979387699
1.0972097209720957,4.411538674982664
1.0981098109810965,4.416407992776087
1.0990099009900973,4.421277932105259
1.0999099909990981,4.426148492308495
1.100810081008099,4.431019672725129
1.1017101710170998,4.435891472695508
1.1026102610261006,4.440763891560999
1.1035103510351014,4.445636928663976
1.1044104410441022,4.450510583347827
1.105310531053103,4.455384854956951
1.1062106210621039,4.460259742836747
1.1071107110711047,4.465135246333625
1.1080108010801055,4.470011364794995
1.1089108910891063,4.474888097569268
1.1098109810981107,4.479765444005867
1.1107110711071115,4.484643403455176
1.1116111611161124,4.489521975268608
1.1125112511251132,4.494401158798559
1.113411341134114,4.499280953398415
1.1143114311431148,4.504161358422553
1.1152115211521156,4.509042373226333
1.1161116111611165,4.513923997166107
1.1170117011701173,4.518806229599205
1.117911791179118,4.523689069883939
1.118811881188119,4.528572517379603
1.1197119711971197,4.533456571446468
1.1206120612061206,4.53834123144578
1.1215121512151214,4.543226496739757
1.1224122412241222,4.548112366691593
1.123312331233123,4.552998840665451
1.1242124212421238,4.557885918026459
1.1251125112511247,4.562773598140716
1.1260126012601255,4.567661880375281
1.1269126912691263,4.572550764098179
1.1278127812781271,4.577440248678394
1.128712871287128,4.582330333485869
1.1296129612961288,4.587221017891505
1.1305130513051296,4.592112301267155
1.1314131413141304,4.597004182985631
1.1323132313231312,4.601896662420691
1.133213321332132,4.606789738947044
1.1341134113411329,4.611683411940349
1.1350135013501337,4.616577680777207
1.1359135913591345,4.621472544835168
1.1368136813681353,4.626368003492719
1.1377137713771361,4.63126405612929
1.138613861386137,4.636160702125252
1.1395139513951378,4.641057940861908
1.1404140414041386,4.645955771721499
1.1413141314131394,4.6508541940871995
1.1422142214221402,4.655753207343111
1.143114311431141,4.660652810874272
1.1440144014401419,4.665553004066642
1.1449144914491427,4.67045378630711
1.1458145814581435,4.675355156983488
1.1467146714671443,4.680257115484512
1.1476147614761452,4.685159661199836
1.148514851485146,4.690062793520035
1.1494149414941504,4.694966511836611
1.1503150315031512,4.699870815541948
1.151215121512152,4.704775704029379
1.1521152115211528,4.709681176693135
1.1530153015301536,4.714587232928358
1.1539153915391545,4.7194938721311
1.1548154815481553,4.724401093698316
1.155715571557156,4.7293088970278685
1.156615661566157,4.734217281518523
1.1575157515751577,4.739126246569946
1.1584158415841586,4.744035791582703
1.1593159315931594,4.7489459159582585
1.1602160216021602,4.753856619098971
1.161116111611161,4.758767900408096
1.1620162016201618,4.763679759289782
1.1629162916291627,4.768592195149065
1.1638163816381635,4.7735052073918744
1.1647164716471643,4.778418795425025
1.1656165616561651,4.783332958656216
1.166516651665166,4.788247696494037
1.1674167416741668,4.7931630083479515
1.1683168316831676,4.798078893628311
1.1692169216921684,4.802995351746343
1.1701170117011692,4.807912382114153
1.17101710171017,4.812829984144723
1.1719171917191709,4.8177481572519065
1.1728172817281717,4.822666900850433
1.1737173717371725,4.827586214355902
1.1746174617461733,4.83250609718478
1.1755175517551741,4.837426548754403
1.176417641764175,4.842347568482972
1.1773177317731758,4.847269155789553
1.1782178217821766,4.8521913100940735
1.1791179117911774,4.857114030817323
1.1800180018001782,4.86203731738095
1.180918091809179,4.8669611692074595
1.1818181818181799,4.871885585720214
1.1827182718271807,4.87681056634343
1.1836183618361815,4.881736110502176
1.1845184518451823,4.886662217622373
1.1854185418541832,4.89158888713079
1.186318631863184,4.896516118455046
1.1872187218721848,4.901443911023602
1.1881188118811856,4.9063722642657694
1.1890189018901864,4.9113011776116995
1.1899189918991908,4.9162306504923965
1.1908190819081916,4.9211606823396705
1.1917191719171925,4.926091272586205
1.1926192619261933,4.931022420665508
1.193519351935194,4.935954126011923
1.194419441944195,4.940886388060626
1.1953195319531957,4.945819206247628
1.1962196219621966,4.950752580009766
1.1971197119711974,4.95568650878471
1.1980198019801982,4.960620992010955
1.198919891989199,4.965556029127821
1.1998199819981998,4.970491619575456
1.2007200720072007,4.975427762794825
1.2016201620162015,4.98036445822772
1.2025202520252023,4.985301705316747
1.2034203420342031,4.990239503505333
1.204320432043204,4.995177852237723
1.2052205220522048,5.000116750958973
1.2061206120612056,5.005056199114954
1.2070207020702064,5.009996196152349
1.2079207920792072,5.014936741518652
1.208820882088208,5.019877834662165
1.2097209720972089,5.024819475031998
1.2106210621062097,5.029761662078065
1.2115211521152105,5.034704395251085
1.2124212421242113,5.03964767400258
1.2133213321332121,5.044591497784875
1.214221422142213,5.049535866051091
1.2151215121512138,5.05448077825515
1.2160216021602146,5.059426233851768
1.2169216921692154,5.064372232296462
1.2178217821782162,5.069318773045533
1.218721872187217,5.074265855556085
1.2196219621962179,5.079213479286005
1.2205220522052187,5.084161643693973
1.2214221422142195,5.089110348239455
1.2223222322232203,5.0940595923827034
1.2232223222322212,5.099009375584758
1.224122412241222,5.103959697307439
1.2250225022502228,5.108910557013349
1.2259225922592236,5.1138619541658725
1.2268226822682244,5.118813888229172
1.2277227722772253,5.123766358668187
1.228622862286226,5.128719364948635
1.2295229522952305,5.133672906537019
1.2304230423042313,5.138626982900576
1.231323132313232,5.143581593507357
1.232223222322233,5.148536737826168
1.2331233123312337,5.153492415326582
1.2340234023402346,5.158448625478943
1.2349234923492354,5.163405367754359
1.2358235823582362,5.168362641624705
1.236723672367237,5.173320446562614
1.2376237623762378,5.178278782041486
1.2385238523852387,5.1832376475354796
1.2394239423942395,5.188197042519511
1.2403240324032403,5.193156966469257
1.2412241224122411,5.198117418861146
1.242124212421242,5.203078399172365
1.2430243024302428,5.208039906880853
1.2439243924392436,5.213001941465301
1.2448244824482444,5.21796450240515
1.2457245724572452,5.222927589180591
1.246624662466246,5.227891201272562
1.2475247524752469,5.2328553381627465
1.2484248424842477,5.237819999333577
1.2493249324932485,5.242785184268223
1.2502250225022493,5.247750892450604
1.2511251125112501,5.2527171233653736
1.252025202520251,5.257683876497927
1.2529252925292518,5.2626511513344
1.2538253825382526,5.267618947361662
1.2547254725472534,5.272587264067319
1.2556255625562542,5.277556100939711
1.256525652565255,5.282525457467913
1.2574257425742559,5.2874953331417265
1.2583258325832567,5.292465727451685
1.2592259225922575,5.297436639889053
1.2601260126012583,5.30240806994582
1.2610261026102592,5.3073800171147
1.26192619261926,5.312352480889136
1.2628262826282608,5.317325460763291
1.2637263726372616,5.32229895623205
1.2646264626462624,5.32727296679102
1.2655265526552633,5.332247491936527
1.266426642664264,5.337222531165613
1.267326732673265,5.34219808397604
1.2682268226822657,5.347174149866282
1.2691269126912665,5.3521507283355305
1.270027002700271,5.357127818883698
1.2709270927092717,5.362105421011375
1.2718271827182726,5.367083534219898
1.2727272727272734,5.372062158011298
1.2736273627362742,5.377041291888317
1.274527452745275,5.3820209353544
1.2754275427542758,5.387001087913698
1.2763276327632767,5.391981749071069
1.2772277227722775,5.396962918332066
1.2781278127812783,5.401944595202949
1.2790279027902791,5.406926779190676
1.27992799279928,5.411909469802904
1.2808280828082808,5.416892666547986
1.2817281728172816,5.4218763689349725
1.2826282628262824,5.426860576473607
1.2835283528352832,5.431845288674328
1.284428442844284,5.436830505048264
1.2853285328532849,5.441816225107238
1.2862286228622857,5.446802448363758
1.2871287128712865,5.451789174331024
1.2880288028802873,5.456776402522921
1.2889288928892881,5.4617641324540225
1.289828982898289,5.466752363639582
1.2907290729072898,5.471741095595542
1.2916291629162906,5.476730327838522
1.2925292529252914,5.481720059885826
1.2934293429342922,5.486710291255435
1.294329432943293,5.491701021466012
1.2952295229522939,5.496692250036892
1.2961296129612947,5.50168397648809
1.2970297029702955,5.506676200340294
1.2979297929792963,5.511668921114867
1.2988298829882972,5.516662138333843
1.299729972997298,5.5216558515199265
1.3006300630062988,5.526650060196493
1.3015301530152996,5.531644763887586
1.3024302430243004,5.536639962117917
1.3033303330333013,5.541635654412863
1.304230423042302,5.546631840298467
1.305130513051303,5.551628519301434
1.3060306030603037,5.556625690949132
1.3069306930693045,5.561623354769593
1.3078307830783054,5.566621510291507
1.3087308730873062,5.571620157044223
1.3096309630963106,5.576619294557759
1.3105310531053114,5.581618922362756
1.3114311431143122,5.586619039990545
1.312331233123313,5.591619646973098
1.3132313231323138,5.596620742843043
1.3141314131413147,5.601622327133658
1.3150315031503155,5.606624399378871
1.3159315931593163,5.611626959113263
1.3168316831683171,5.61663000587206
1.317731773177318,5.6216335391911345
1.3186318631863188,5.626637558607008
1.3195319531953196,5.631642063656846
1.3204320432043204,5.636647053878458
1.3213321332133212,5.641652528810294
1.322232223222322,5.6466584879914485
1.3231323132313229,5.651664930961653
1.3240324032403237,5.65667185726128
1.3249324932493245,5.6616792664313405
1.3258325832583253,5.666687158013481
1.3267326732673261,5.671695531549985
1.327632763276327,5.6767043865837685
1.3285328532853278,5.681713722658383
1.3294329432943286,5.686723539318012
1.3303330333033294,5.691733836107469
1.3312331233123302,5.696744612572197
1.332133213321331,5.701755868258271
1.3330333033303319,5.7067676027123895
1.3339333933393327,5.711779815481882
1.3348334833483335,5.7167925061147
1.3357335733573343,5.721805674159422
1.3366336633663352,5.726819319165248
1.337533753375336,5.731833440681999
1.3384338433843368,5.7368480382601215
1.3393339333933376,5.7418631114506775
1.3402340234023384,5.74687865980535
1.3411341134113393,5.751894682876438
1.34203420342034,5.756911180216861
1.342934293429341,5.7619281513801495
1.3438343834383417,5.766945595920451
1.3447344734473425,5.771963513392526
1.3456345634563434,5.776981903351746
1.3465346534653442,5.782000765354096
1.347434743474345,5.787020098956169
1.3483348334833458,5.792039903715167
1.3492349234923466,5.797060179188902
1.350135013501351,5.802080924935803
1.3510351035103518,5.8071021405148695
1.3519351935193527,5.81212382548574
1.3528352835283535,5.817145979408647
1.3537353735373543,5.822168601844425
1.3546354635463551,5.827191692354509
1.355535553555356,5.832215250500934
1.3564356435643568,5.837239275846337
1.3573357335733576,5.84226376795395
1.3582358235823584,5.847288726387605
1.3591359135913592,5.852314150711728
1.36003600360036,5.857340040491341
1.3609360936093609,5.86236639529206
1.3618361836183617,5.867393214680095
1.3627362736273625,5.872420498222246
1.3636363636363633,5.877448245485905
1.3645364536453641,5.882476456039053
1.365436543654365,5.887505129450263
1.3663366336633658,5.89253426528869
1.3672367236723666,5.897563863124081
1.3681368136813674,5.902593922526767
1.3690369036903682,5.907624443067664
1.369936993699369,5.9126554243182685
1.3708370837083699,5.917686865850665
1.3717371737173707,5.922718767237514
1.3726372637263715,5.927751128052063
1.3735373537353723,5.932783947868132
1.3744374437443732,5.937817226260125
1.375337533753374,5.942850962803021
1.3762376237623748,5.947885157072375
1.3771377137713756,5.95291980864432
1.3780378037803764,5.95795491709556
1.3789378937893773,5.962990482003376
1.379837983798378,5.968026502945619
1.380738073807379,5.973062979500713
1.3816381638163797,5.978099911247651
1.3825382538253805,5.983137297765996
1.3834383438343814,5.98817513863588
1.3843384338433822,5.993213433438002
1.385238523852383,5.998252181753626
1.3861386138613838,6.003291383164585
1.3870387038703846,6.008331037253274
1.3879387938793855,6.013371143602652
1.3888388838883863,6.018411701796239
1.3897389738973907,6.023452711418132
1.3906390639063915,6.028494172052948
1.3915391539153923,6.033536083285905
1.392439243924393,6.038578444702763
1.393339333933394,6.04362125588984
1.3942394239423948,6.048664516434014
1.3951395139513956,6.0537082259227155
1.3960396039603964,6.058752383943931
1.3969396939693972,6.0637969900862
1.397839783978398,6.0688420439386155
1.3987398739873989,6.073887545090821
1.3996399639963997,6.078933493133014
1.4005400540054005,6.0839798876559374
1.4014401440144013,6.089026728250887
1.4023402340234021,6.094074014509704
1.403240324032403,6.099121746024777
1.4041404140414038,6.104169922389043
1.4050405040504046,6.10921854319598
1.4059405940594054,6.114267608039613
1.4068406840684062,6.1193171165145115
1.407740774077407,6.124367068215783
1.4086408640864079,6.12941746273908
1.4095409540954087,6.134468299680594
1.4104410441044095,6.139519578637056
1.4113411341134103,6.144571299205736
1.4122412241224112,6.14962346098444
1.413141314131412,6.154676063571514
1.4140414041404128,6.159729106565835
1.4149414941494136,6.164782589566819
1.4158415841584144,6.169836512174414
1.4167416741674153,6.174890873989103
1.417641764176416,6.179945674611896
1.418541854185417,6.185000913644339
1.4194419441944177,6.190056590688507
1.4203420342034185,6.195112705347004
1.4212421242124194,6.200169257222962
1.4221422142214202,6.20522624592004
1.423042304230421,6.210283671042425
1.4239423942394218,6.215341532194827
1.4248424842484226,6.220399828982487
1.4257425742574235,6.225458561011162
1.4266426642664243,6.230517727887135
1.427542754275425,6.235577329217214
1.428442844284426,6.240637364608723
1.4293429342934303,6.245697833669522
1.430243024302431,6.2507587360079535
1.431143114311432,6.255820071232913
1.4320432043204327,6.260881838953804
1.4329432943294336,6.2659440387805425
1.4338433843384344,6.271006670323566
1.4347434743474352,6.2760697331938236
1.435643564356436,6.281133227002777
1.4365436543654369,6.286197151362405
1.4374437443744377,6.291261505885193
1.4383438343834385,6.296326290184144
1.4392439243924393,6.301391503872768
1.4401440144014401,6.306457146565085
1.441044104410441,6.311523217875624
1.4419441944194418,6.316589717419423
1.4428442844284426,6.321656644812024
1.4437443744374434,6.326723999669477
1.4446444644464442,6.33179178160834
1.445544554455445,6.33685999024567
1.4464446444644459,6.34192862519903
1.4473447344734467,6.346997686086487
1.4482448244824475,6.35206717252661
1.4491449144914483,6.357137084138464
1.4500450045004492,6.362207420541622
1.45094509450945,6.367278181356149
1.4518451845184508,6.372349366202613
1.4527452745274516,6.377420974702077
1.4536453645364524,6.382493006476103
1.4545454545454533,6.387565461146747
1.455445544554454,6.39263833833656
1.456345634563455,6.397711637668588
1.4572457245724557,6.402785358766371
1.4581458145814565,6.407859501253939
1.4590459045904574,6.4129340647558175
1.4599459945994582,6.4180090488970185
1.460846084608459,6.423084453303048
1.4617461746174598,6.428160277599897
1.4626462646264606,6.433236521414049
1.4635463546354615,6.438313184372472
1.4644464446444623,6.443390266102622
1.465346534653463,6.448467766232441
1.466246624662464,6.453545684390355
1.4671467146714647,6.458624020205274
1.4680468046804656,6.463702773306595
1.4689468946894664,6.468781943324193
1.4698469846984707,6.473861529888438
1.4707470747074716,6.478941532630147
1.4716471647164724,6.484021951180649
1.4725472547254732,6.489102785171744
1.473447344734474,6.494184034235711
1.4743474347434748,6.499265698005303
1.4752475247524757,6.504347776113752
1.4761476147614765,6.509430268194767
1.4770477047704773,6.514513173882531
1.4779477947794781,6.519596492811701
1.478847884788479,6.524680224617408
1.4797479747974798,6.5297643689352585
1.4806480648064806,6.5348489254013264
1.4815481548154814,6.539933893652161
1.4824482448244822,6.545019273324778
1.483348334833483,6.550105064056668
1.4842484248424839,6.555191265485785
1.4851485148514847,6.560277877250557
1.4860486048604855,6.5653648989898725
1.4869486948694863,6.570452330343093
1.4878487848784872,6.575540170950041
1.488748874887488,6.580628420451006
1.4896489648964888,6.585717078486742
1.4905490549054896,6.590806144698466
1.4914491449144904,6.595895618727859
1.4923492349234913,6.6009855002170585
1.493249324932492,6.6060757888086705
1.494149414941493,6.611166484145756
1.4950495049504937,6.616257585871838
1.4959495949594945,6.621349093630899
1.4968496849684954,6.626441007067375
1.4977497749774962,6.631533325826164
1.498649864986497,6.6366260495526195
1.4995499549954978,6.641719177892549
1.5004500450044986,6.646812710492216
1.5013501350134995,6.651906646998338
1.5022502250225003,6.657000987058087
1.503150315031501,6.662095730319085
1.504050405040502,6.66719087642941
1.5049504950495027,6.672286425037586
1.5058505850585036,6.677382375792592
1.5067506750675044,6.682478728343854
1.5076507650765052,6.6875754823412485
1.508550855085506,6.692672637435099
1.5094509450945104,6.697770193276188
1.5103510351035112,6.7028681495157105
1.511251125112512,6.7079665058053415
1.5121512151215128,6.7130652617971895
1.5130513051305137,6.71816441714381
1.5139513951395145,6.7232639714981985
1.5148514851485153,6.728363924513795
1.5157515751575161,6.733464275844483
1.516651665166517,6.738565025144585
1.5175517551755178,6.743666172068867
1.5184518451845186,6.748767716272532
1.5193519351935194,6.753869657411223
1.5202520252025202,6.758971995141025
1.521152115211521,6.764074729118457
1.5220522052205219,6.769177859000476
1.5229522952295227,6.7742813844444765
1.5238523852385235,6.7793853051082875
1.5247524752475243,6.784489620650172
1.5256525652565252,6.789594330728831
1.526552655265526,6.794699435003394
1.5274527452745268,6.799804933133427
1.5283528352835276,6.804910824778928
1.5292529252925284,6.810017109600323
1.5301530153015293,6.8151237872584725
1.53105310531053,6.820230857414664
1.531953195319531,6.8253383197306166
1.5328532853285317,6.830446173868476
1.5337533753375325,6.835554419490816
1.5346534653465334,6.84066305626064
1.5355535553555342,6.845772083841374
1.536453645364535,6.850881501896873
1.5373537353735358,6.8559913100914125
1.5382538253825366,6.861101508089699
1.5391539153915375,6.866212095556857
1.5400540054005383,6.871323072158434
1.540954095409539,6.8764344375604045
1.54185418541854,6.88154619142916
1.5427542754275407,6.886658333431514
1.5436543654365416,6.8917708632347
1.5445544554455424,6.896883780506372
1.5454545454545432,6.901997084914603
1.546354635463544,6.9071107761278805
1.5472547254725448,6.912224853815114
1.5481548154815457,6.9173393176456255
1.5490549054905465,6.922454167289157
1.5499549954995508,6.927569402415874
1.5508550855085517,6.932685022696326
1.5517551755175525,6.9378010278015045
1.5526552655265533,6.94291741740281
1.5535553555355541,6.9480341911720505
1.554455445544555,6.953151348781449
1.5553555355535558,6.958268889903637
1.5562556255625566,6.96338681421166
1.5571557155715574,6.9685051213789695
1.5580558055805582,6.973623811079429
1.558955895589559,6.97874288298731
1.5598559855985599,6.983862336777291
1.5607560756075607,6.988982172124459
1.5616561656165615,6.994102388704307
1.5625562556255623,6.999222986192733
1.5634563456345631,7.0043439642660426
1.564356435643564,7.009465322600942
1.5652565256525648,7.014587060874546
1.5661566156615656,7.01970917876437
1.5670567056705664,7.024831675948333
1.5679567956795673,7.029954552104753
1.568856885688568,7.035077806912353
1.569756975697569,7.040201440050256
1.5706570657065697,7.045325451197984
1.5715571557155705,7.050449840035459
1.5724572457245714,7.055574606243001
1.5733573357335722,7.060699749501328
1.574257425742573,7.0658252694915555
1.5751575157515738,7.070951165895197
1.5760576057605746,7.076077438394162
1.5769576957695755,7.081204086670752
1.5778577857785763,7.086331110407667
1.578757875787577,7.091458509288002
1.579657965796578,7.096586282995241
1.5805580558055787,7.101714431213265
1.5814581458145796,7.106842953626346
1.5823582358235804,7.111971849919148
1.5832583258325812,7.117101119776723
1.584158415841582,7.122230762884518
1.5850585058505828,7.127360778928367
1.5859585958595837,7.132491167594494
1.5868586858685845,7.13762192856951
1.5877587758775853,7.142753061540417
1.5886588658865861,7.147884566194602
1.5895589558955905,7.153016442219848
1.5904590459045913,7.158148689304294
1.5913591359135921,7.163281307136497
1.592259225922593,7.168414295405385
1.5931593159315938,7.173547653800274
1.5940594059405946,7.1786813820108595
1.5949594959495954,7.183815479727223
1.5958595859585962,7.188949946639829
1.596759675967597,7.194084782439519
1.5976597659765979,7.199219986817519
1.5985598559855987,7.204355559465435
1.5994599459945995,7.209491500075253
1.6003600360036003,7.214627808339338
1.6012601260126011,7.219764483950432
1.602160216021602,7.224901526601658
1.6030603060306028,7.230038935986514
1.6039603960396036,7.235176711798875
1.6048604860486044,7.240314853732992
1.6057605760576052,7.245453361483493
1.606660666066606,7.250592234745382
1.607560756075607,7.255731473214032
1.6084608460846077,7.260871076585197
1.6093609360936085,7.266011044554997
1.6102610261026093,7.271151376819929
1.6111611161116102,7.276292073076862
1.612061206120611,7.281433133023033
1.6129612961296118,7.286574556356054
1.6138613861386126,7.291716342773905
1.6147614761476135,7.296858491974935
1.6156615661566143,7.302001003657864
1.616561656165615,7.307143877521778
1.617461746174616,7.312287113266133
1.6183618361836167,7.31743071059075
1.6192619261926176,7.322574669195819
1.6201620162016184,7.327718988781895
1.6210621062106192,7.332863669049898
1.62196219621962,7.338008709701113
1.6228622862286208,7.343154110437191
1.6237623762376217,7.348299870960144
1.6246624662466225,7.353445990972348
1.6255625562556233,7.358592470176545
1.6264626462646241,7.363739308275832
1.627362736273625,7.368886504973675
1.6282628262826258,7.374034059973896
1.6291629162916266,7.379181972980678
1.630063006300631,7.384330243698577
1.6309630963096318,7.389478871832472
1.6318631863186326,7.394627857087637
1.6327632763276334,7.399777199169689
1.6336633663366342,7.4049268977846046
1.634563456345635,7.410076952638717
1.6354635463546359,7.415227363438718
1.6363636363636367,7.420378129891651
1.6372637263726375,7.4255292517049165
1.6381638163816383,7.430680728586269
1.6390639063906391,7.435832560243821
1.63996399639964,7.440984746386031
1.6408640864086408,7.446137286721716
1.6417641764176416,7.4512901809600445
1.6426642664266424,7.456443428810537
1.6435643564356432,7.461597029983062
1.644464446444644,7.4667509841878426
1.6453645364536449,7.47190529113545
1.6462646264626457,7.477059950536806
1.6471647164716465,7.482214962103182
1.6480648064806473,7.487370325546195
1.6489648964896482,7.492526040577812
1.649864986498649,7.497682106910349
1.6507650765076498,7.502838524256465
1.6516651665166506,7.507995292329169
1.6525652565256514,7.513152410841812
1.6534653465346523,7.518309879508093
1.654365436543653,7.523467698042057
1.655265526552654,7.528625866158088
1.6561656165616547,7.533784383570919
1.6570657065706555,7.538943249995622
1.6579657965796564,7.544102465147613
1.6588658865886572,7.549262028742652
1.659765976597658,7.554421940496837
1.6606660666066588,7.55958220012661
1.6615661566156597,7.564742807348749
1.6624662466246605,7.569903761880377
1.6633663366336613,7.575065063438952
1.6642664266426621,7.580226711742274
1.665166516651663,7.585388706508478
1.6660666066606638,7.590551047456041
1.6669666966696646,7.595713734303773
1.6678667866786654,7.600876766770823
1.6687668766876662,7.606040144576675
1.6696669666966706,7.611203867441161
1.6705670567056714,7.616367935084412
1.6714671467146722,7.621532347226929
1.672367236723673,7.626697103589538
1.6732673267326739,7.631862203893393
1.6741674167416747,7.637027647859985
1.6750675067506755,7.642193435211137
1.6759675967596763,7.647359565669003
1.6768676867686771,7.6525260389560685
1.677767776777678,7.657692854795151
1.6786678667866788,7.6628600129093964
1.6795679567956796,7.668027513022283
1.6804680468046804,7.673195354857616
1.6813681368136812,7.67836353813953
1.682268226822682,7.68353206259249
1.6831683168316829,7.688700927941286
1.6840684068406837,7.693870133911037
1.6849684968496845,7.699039680227188
1.6858685868586853,7.704209566615512
1.6867686768676862,7.709379792802104
1.687668766876687,7.714550358513389
1.6885688568856878,7.719721263476112
1.6894689468946886,7.724892507417346
1.6903690369036894,7.730064090064486
1.6912691269126903,7.735236011145251
1.692169216921691,7.740408270387682
1.693069306930692,7.745580867520144
1.6939693969396927,7.750753802271321
1.6948694869486935,7.75592707437022
1.6957695769576944,7.761100683546168
1.6966696669666952,7.766274629528813
1.697569756975696,7.771448912048124
1.6984698469846968,7.776623530834385
1.6993699369936976,7.781798485618204
1.7002700270026985,7.786973776130503
1.7011701170116993,7.792149402102523
1.7020702070207,7.797325363265825
1.702970297029701,7.802501659352284
1.7038703870387018,7.807678290094092
1.7047704770477026,7.812855255223756
1.7056705670567034,7.818032554474099
1.7065706570657042,7.823210187578261
1.707470747074705,7.8283881542696925
1.7083708370837059,7.833566454282161
1.7092709270927067,7.838745087349745
1.710171017101711,7.84392405320685
1.7110711071107119,7.849103351588156
1.7119711971197127,7.8542829822286935
1.7128712871287135,7.85946294486379
1.7137713771377143,7.8646432392290855
1.7146714671467151,7.869823865060529
1.715571557155716,7.875004822094382
1.7164716471647168,7.880186110067212
1.7173717371737176,7.8853677287159005
1.7182718271827184,7.890549677777633
1.7191719171917192,7.8957319569899065
1.72007200720072,7.900914566090521
1.7209720972097209,7.90609750481759
1.7218721872187217,7.91128077290953
1.7227722772277225,7.9164643701050625
1.7236723672367233,7.921648296143218
1.7245724572457242,7.926832550763331
1.725472547254725,7.93201713370504
1.7263726372637258,7.93720204470829
1.7272727272727266,7.942387283513327
1.7281728172817274,7.947572849860703
1.7290729072907283,7.952758743491271
1.729972997299729,7.95794496414619
1.73087308730873,7.963131511566916
1.7317731773177307,7.96831838549521
1.7326732673267315,7.973505585673133
1.7335733573357324,7.978693111843048
1.7344734473447332,7.983880963747618
1.735373537353734,7.989069141129802
1.7362736273627348,7.994257643732864
1.7371737173717356,7.999446471300363
1.7380738073807365,8.004635623576158
1.7389738973897373,8.009825100304406
1.739873987398738,8.01501490122956
1.740774077407739,8.02020502609637
1.7416741674167397,8.025395474649885
1.7425742574257406,8.030586246635451
1.7434743474347414,8.035777341798704
1.7443744374437422,8.04096875988558
1.745274527452743,8.046160500642308
1.7461746174617438,8.051352563815412
1.7470747074707447,8.05654494915171
1.7479747974797455,8.061737656398314
1.7488748874887463,8.066930685302626
1.7497749774977507,8.072124035612356
1.7506750675067515,8.077317707075467
1.7515751575157523,8.082511699440255
1.7524752475247531,8.087706012455289
1.753375337533754,8.092900645869431
1.7542754275427548,8.098095599431836
1.7551755175517556,8.103290872891945
1.7560756075607564,8.10848646599949
1.7569756975697572,8.113682378504494
1.757875787578758,8.118878610157264
1.7587758775877589,8.1240751607084
1.7596759675967597,8.129272029908787
1.7605760576057605,8.134469217509597
1.7614761476147613,8.139666723262291
1.7623762376237622,8.144864546918615
1.763276327632763,8.150062688230602
1.7641764176417638,8.155261146950567
1.7650765076507646,8.160459922831116
1.7659765976597654,8.165659015625133
1.7668766876687663,8.170858425085793
1.767776777677767,8.176058150966549
1.768676867686768,8.181258193021142
1.7695769576957687,8.186458551003593
1.7704770477047695,8.191659224668207
1.7713771377137704,8.19686021376957
1.7722772277227712,8.20206151806255
1.773177317731772,8.207263137302299
1.7740774077407728,8.212465071244244
1.7749774977497736,8.217667319644098
1.7758775877587745,8.222869882257852
1.7767776777677753,8.228072758841776
1.777677767776776,8.23327594915242
1.778577857785777,8.238479452946612
1.7794779477947777,8.243683269981457
1.7803780378037786,8.248887400014343
1.7812781278127794,8.254091842802932
1.7821782178217802,8.259296598105161
1.783078307830781,8.264501665679246
1.7839783978397818,8.269707045283681
1.7848784878487827,8.274912736677233
1.7857785778577835,8.280118739618946
1.7866786678667843,8.285325053868137
1.7875787578757851,8.290531679184399
1.788478847884786,8.295738615327602
1.7893789378937868,8.300945862057885
1.7902790279027911,8.306153419135676
1.791179117911792,8.311361286321635
1.7920792079207928,8.316569463376737
1.7929792979297936,8.321777950062213
1.7938793879387944,8.326986746139568
1.7947794779477952,8.332195851370575
1.795679567956796,8.33740526551728
1.7965796579657969,8.342614988342003
1.7974797479747977,8.347825019607328
1.7983798379837985,8.353035359076111
1.7992799279927993,8.35824600651148
1.8001800180018002,8.36345696167683
1.801080108010801,8.36866822433582
1.8019801980198018,8.373879794252387
1.8028802880288026,8.379091671190727
1.8037803780378034,8.384303854915306
1.8046804680468043,8.389516345190858
1.805580558055805,8.394729141782383
1.806480648064806,8.399942244455147
1.8073807380738067,8.405155652974681
1.8082808280828075,8.410369367106785
1.8091809180918084,8.415583386617518
1.8100810081008092,8.420797711273208
1.81098109810981,8.426012340840446
1.8118811881188108,8.431227275086083
1.8127812781278116,8.436442513777243
1.8136813681368125,8.441658056681304
1.8145814581458133,8.446873903565908
1.815481548154814,8.452090054198962
1.816381638163815,8.457306508348635
1.8172817281728157,8.462523265783355
1.8181818181818166,8.46774032627181
1.8190819081908174,8.472957689582955
1.8199819981998182,8.478175355485998
1.820882088208819,8.48339332375041
1.8217821782178198,8.488611594145924
1.8226822682268207,8.493830166442526
1.8235823582358215,8.499049040410467
1.8244824482448223,8.504268215820254
1.8253825382538231,8.509487692442649
1.826282628262824,8.514707470048677
1.8271827182718248,8.519927548409616
1.8280828082808256,8.525147927297002
1.8289828982898264,8.530368606482629
1.8298829882988308,8.535589585738558
1.8307830783078316,8.54081086483707
1.8316831683168324,8.546032443550734
1.8325832583258332,8.551254321652369
1.833483348334834,8.556476498915043
1.8343834383438349,8.56169897511208
1.8352835283528357,8.566921750017055
1.8361836183618365,8.572144823403804
1.8370837083708373,8.577368195046406
1.8379837983798382,8.582591864719202
1.838883888388839,8.587815832196778
1.8397839783978398,8.593040097253978
1.8406840684068406,8.598264659665894
1.8415841584158414,8.60348951920787
1.8424842484248423,8.6087146756555
1.843384338433843,8.61394012878463
1.844284428442844,8.619165878371357
1.8451845184518447,8.624391924192023
1.8460846084608455,8.629618266023227
1.8469846984698464,8.634844903641811
1.8478847884788472,8.640071836824866
1.848784878487848,8.645299065349736
1.8496849684968488,8.650526588994008
1.8505850585058496,8.655754407535518
1.8514851485148505,8.66098252075235
1.8523852385238513,8.666210928422837
1.853285328532852,8.671439630325551
1.854185418541853,8.67666862623932
1.8550855085508537,8.681897915943209
1.8559855985598546,8.687127499216535
1.8568856885688554,8.692357375838856
1.8577857785778562,8.697587545589979
1.858685868586857,8.702818008249949
1.8595859585958578,8.70804876359906
1.8604860486048587,8.713279811417848
1.8613861386138595,8.718511151487093
1.8622862286228603,8.723742783587817
1.8631863186318611,8.728974707501285
1.864086408640862,8.734206923009006
1.8649864986498628,8.739439429892727
1.8658865886588636,8.744672227934439
1.8667866786678644,8.749905316916374
1.8676867686768652,8.755138696621005
1.868586858685866,8.760372366831044
1.8694869486948669,8.765606327329445
1.8703870387038712,8.770840577899415
1.871287128712872,8.776075118324362
1.8721872187218729,8.781309948387968
1.8730873087308737,8.786545067874142
1.8739873987398745,8.791780476567036
1.8748874887488753,8.797016174251036
1.8757875787578762,8.802252160710765
1.876687668766877,8.807488435731088
1.8775877587758778,8.8127249990971
1.8784878487848786,8.81796185059414
1.8793879387938794,8.823198990007777
1.8802880288028803,8.82843641712382
1.881188118811881,8.833674131728314
1.882088208820882,8.838912133607536
1.8829882988298827,8.844150422548003
1.8838883888388835,8.849388998336458
1.8847884788478844,8.854627860759889
1.8856885688568852,8.85986700960551
1.886588658865886,8.865106444660771
1.8874887488748868,8.870346165713359
1.8883888388838876,8.875586172551188
1.8892889288928885,8.880826464962405
1.8901890189018893,8.886067042735396
1.89108910891089,8.891307905658772
1.891989198919891,8.89654905352138
1.8928892889288917,8.901790486112292
1.8937893789378926,8.90703220322082
1.8946894689468934,8.9122742046365
1.8955895589558942,8.917516490149099
1.896489648964895,8.922759059548618
1.8973897389738958,8.928001912625282
1.8982898289828967,8.933245049169548
1.8991899189918975,8.938488468972103
1.9000900090008983,8.943732171823864
1.9009900990098991,8.94897615751597
1.9018901890189,8.954220425839793
1.9027902790279008,8.959464976586933
1.9036903690369016,8.964709809549213
1.9045904590459024,8.969954924518689
1.9054905490549032,8.975200321287637
1.906390639063904,8.980445999648568
1.9072907290729049,8.98569195939421
1.9081908190819057,8.99093820031752
1.9090909090909065,8.996184722211684
1.9099909990999109,9.00143152487012
1.9108910891089117,9.006678608086437
1.9117911791179125,9.011925971654506
1.9126912691269133,9.017173615368407
1.9135913591359142,9.022421539022444
1.914491449144915,9.027669742411147
1.9153915391539158,9.032918225329267
1.9162916291629166,9.038166987571778
1.9171917191719174,9.043416028933876
1.9180918091809183,9.048665349210983
1.918991899189919,9.05391494819874
1.91989198919892,9.059164825693008
1.9207920792079207,9.06441498148987
1.9216921692169215,9.069665415385632
1.9225922592259224,9.07491612717682
1.9234923492349232,9.080167116660178
1.924392439243924,9.085418383632671
1.9252925292529248,9.090669927891488
1.9261926192619256,9.09592174923403
1.9270927092709265,9.101173847457922
1.9279927992799273,9.106426222361007
1.928892889288928,9.111678873741344
1.929792979297929,9.116931801397213
1.9306930693069297,9.122185005127111
1.9315931593159306,9.127438484729753
1.9324932493249314,9.132692240004069
1.9333933393339322,9.137946270749206
1.934293429342933,9.143200576764531
1.9351935193519338,9.148455157849625
1.9360936093609347,9.153710013804286
1.9369936993699355,9.158965144428524
1.9378937893789363,9.164220549522568
1.9387938793879371,9.169476228886863
1.939693969396938,9.174732182322064
1.9405940594059388,9.179988409629043
1.9414941494149396,9.18524491060889
1.9423942394239404,9.190501685062902
1.9432943294329412,9.195758732792596
1.944194419441942,9.201016053599696
1.9450945094509429,9.206273647286142
1.9459945994599437,9.211531513654087
1.9468946894689445,9.216789652505897
1.9477947794779453,9.222048063644149
1.9486948694869461,9.227306746871628
1.9495949594959505,9.232565701991351
1.9504950495049513,9.237824928806502
1.9513951395139522,9.243084427120515
1.952295229522953,9.248344196737023
1.9531953195319538,9.25360423745987
1.9540954095409546,9.258864549093106
1.9549954995499554,9.264125131440997
1.9558955895589563,9.26938598430801
1.956795679567957,9.274647107498831
1.957695769576958,9.279908500818346
1.9585958595859587,9.285170164071653
1.9594959495949595,9.290432097064059
1.9603960396039604,9.29569429960108
1.9612961296129612,9.300956771488433
1.962196219621962,9.306219512532051
1.9630963096309628,9.311482522538068
1.9639963996399636,9.316745801312827
1.9648964896489645,9.322009348662878
1.9657965796579653,9.327273164394976
1.966696669666966,9.332537248316081
1.967596759675967,9.337801600233359
1.9684968496849677,9.343066219954185
1.9693969396939686,9.348331107286134
1.9702970297029694,9.353596262036985
1.9711971197119702,9.35886168401473
1.972097209720971,9.364127373027555
1.9729972997299718,9.369393328883856
1.9738973897389727,9.374659551392229
1.9747974797479735,9.379926040361475
1.9756975697569743,9.3851927956006
1.9765976597659751,9.390459816918808
1.977497749774976,9.395727104125509
1.9783978397839768,9.400994657030315
1.9792979297929776,9.406262475443038
1.9801980198019784,9.411530559173693
1.9810981098109792,9.416798908032495
1.98199819981998,9.422067521829863
1.9828982898289809,9.427336400376413
1.9837983798379817,9.432605543482964
1.9846984698469825,9.437874950960532
1.9855985598559833,9.44314462262034
1.9864986498649841,9.448414558273802
1.987398739873985,9.453684757732535
1.9882988298829858,9.458955220808358
1.9891989198919866,9.464225947313285
1.990099009900991,9.469496937059539
1.9909990999099918,9.474768189859512
1.9918991899189926,9.480039705525824
1.9927992799279934,9.485311483871282
1.9936993699369943,9.49058352470889
1.994599459945995,9.495855827851853
1.995499549954996,9.50112839311357
1.9963996399639967,9.506401220307634
1.9972997299729975,9.511674309247837
1.9981998199819984,9.516947659748169
1.9990999099909992,9.522221271622811
2.0,9.527495144686146
2.000900090009001,9.532769278752745
2.0018001800180016,9.538043673637379
2.0027002700270025,9.543318329155014
2.0036003600360033,9.548593245120804
2.004500450045004,9.553868421350106
2.005400540054005,9.559143857658464
2.0063006300630057,9.56441955386162
2.0072007200720066,9.569695509775508
2.0081008100810074,9.574971725216255
2.009000900090008,9.580248200000177
2.009900990099009,9.58552493394379
2.01080108010801,9.590801926863797
2.0117011701170107,9.596079178577096
2.0126012601260115,9.601356688900772
2.0135013501350123,9.606634457652108
2.014401440144013,9.611912484648574
2.015301530153014,9.61719076970783
2.0162016201620148,9.622469312647734
2.0171017101710156,9.627748113286323
2.0180018001800164,9.633027171441835
2.0189018901890172,9.638306486932692
2.019801980198018,9.643586059577505
2.020702070207019,9.648865889195077
2.0216021602160197,9.654145975604402
2.0225022502250205,9.659426318624659
2.0234023402340213,9.664706918075217
2.024302430243022,9.669987773775633
2.025202520252023,9.675268885545652
2.026102610261024,9.68055025320521
2.0270027002700246,9.685831876574426
2.0279027902790254,9.691113755473609
2.0288028802880262,9.696395889723252
2.0297029702970306,9.701678279144053
2.0306030603060314,9.706960923556856
2.0315031503150323,9.712243822782726
2.032403240324033,9.717526976642908
2.033303330333034,9.722810384958825
2.0342034203420347,9.72809404755209
2.0351035103510355,9.733377964244504
2.0360036003600364,9.738662134858048
2.036903690369037,9.743946559214889
2.037803780378038,9.749231237137382
2.038703870387039,9.75451616844806
2.0396039603960396,9.759801352969646
2.0405040504050405,9.765086790525043
2.0414041404140413,9.77037248093734
2.042304230423042,9.775658424029807
2.043204320432043,9.780944619625899
2.0441044104410437,9.786231067549254
2.0450045004500446,9.791517767623692
2.0459045904590454,9.796804719673212
2.046804680468046,9.802091923522
2.047704770477047,9.80737937899442
2.048604860486048,9.81266708591502
2.0495049504950487,9.817955044108531
2.0504050405040495,9.82324325339986
2.0513051305130503,9.8285317136141
2.052205220522051,9.833820424576517
2.053105310531052,9.839109386112568
2.0540054005400528,9.844398598047881
2.0549054905490536,9.849688060208267
2.0558055805580544,9.85497777241972
2.056705670567055,9.860267734508405
2.057605760576056,9.865557946300676
2.058505850585057,9.87084840762306
2.0594059405940577,9.876139118302262
2.0603060306030585,9.881430078165168
2.0612061206120593,9.886721287038844
2.06210621062106,9.892012744750525
2.063006300630061,9.897304451127635
2.063906390639062,9.90259640599777
2.0648064806480626,9.9078886091887
2.0657065706570634,9.913181060528377
2.0666066606660642,9.918473759844927
2.067506750675065,9.923766706966656
2.068406840684066,9.929059901722042
2.0693069306930667,9.934353343939739
2.070207020702071,9.939647033448594
2.071107110711072,9.944940970077587
2.0720072007200727,9.950235153655912
2.0729072907290735,9.955529584012929
2.0738073807380744,9.960824260978166
2.074707470747075,9.966119184381332
2.075607560756076,9.971414354052307
2.076507650765077,9.976709769821147
2.0774077407740776,9.982005431518079
2.0783078307830785,9.987301338973506
2.0792079207920793,9.992597492018003
2.08010801080108,9.997893890482322
2.081008100810081,10.003190534197381
2.0819081908190817,10.008487422994277
2.0828082808280826,10.013784556704275
2.0837083708370834,10.019081935158814
2.084608460846084,10.024379558189509
2.085508550855085,10.029677425628138
2.086408640864086,10.034975537306659
2.0873087308730867,10.040273893057197
2.0882088208820875,10.045572492712047
2.0891089108910883,10.050871336103677
2.090009000900089,10.056170423064728
2.09090909090909,10.061469753428005
2.0918091809180908,10.06676932702649
2.0927092709270916,10.072069143693328
2.0936093609360924,10.077369203261842
2.094509450945093,10.082669505565518
2.095409540954094,10.087970050438011
2.096309630963095,10.093270837713149
2.0972097209720957,10.098571867224928
2.0981098109810965,10.10387313880751
2.0990099009900973,10.109174652295225
2.099909990999098,10.114476407522577
2.100810081008099,10.119778404324233
2.1017101710171,10.125080642535027
2.1026102610261006,10.130383121989961
2.1035103510351014,10.13568584252421
2.1044104410441022,10.140988803973105
2.105310531053103,10.146292006172153
2.106210621062104,10.151595448957027
2.1071107110711047,10.15689913216356
2.1080108010801055,10.162203055627755
2.1089108910891063,10.167507219185783
2.1098109810981107,10.172811622673992
2.1107110711071115,10.178116265928853
2.1116111611161124,10.183421148787046
2.112511251125113,10.188726271085402
2.113411341134114,10.194031632660915
2.114311431143115,10.199337233350745
2.1152115211521156,10.204643072992216
2.1161116111611165,10.209949151422816
2.1170117011701173,10.215255468480194
2.117911791179118,10.220562024002172
2.118811881188119,10.225868817826724
2.1197119711971197,10.231175849791992
2.1206120612061206,10.236483119736286
2.1215121512151214,10.241790627498071
2.122412241224122,10.247098372915978
2.123312331233123,10.252406355828802
2.124212421242124,10.257714576075497
2.1251125112511247,10.263023033495179
2.1260126012601255,10.268331727927132
2.1269126912691263,10.273640659210791
2.127812781278127,10.278949827185762
2.128712871287128,10.284259231691808
2.1296129612961288,10.289568872568852
2.1305130513051296,10.294878749656977
2.1314131413141304,10.300188862796432
2.132313231323131,10.305499211827621
2.133213321332132,10.310809796591109
2.134113411341133,10.316120616927622
2.1350135013501337,10.321431672678044
2.1359135913591345,10.32674296368342
2.1368136813681353,10.332054489784953
2.137713771377136,10.33736625082401
2.138613861386137,10.342678246642107
2.139513951395138,10.347990477080927
2.1404140414041386,10.353302941982307
2.1413141314131394,10.358615641188244
2.1422142214221402,10.363928574540893
2.143114311431141,10.369241741882565
2.144014401440142,10.374555143055732
2.1449144914491427,10.37986877790302
2.1458145814581435,10.385182646267213
2.1467146714671443,10.390496747991252
2.147614761476145,10.395811082918236
2.148514851485146,10.40112565089142
2.149414941494147,10.40644045175421
2.150315031503151,10.411755485350191
2.151215121512152,10.41707075152306
2.152115211521153,10.422386250116705
2.1530153015301536,10.427701980975163
2.1539153915391545,10.433017943942621
2.1548154815481553,10.438334138863423
2.155715571557156,10.44365056558207
2.156615661566157,10.448967223943214
2.1575157515751577,10.454284113791665
2.1584158415841586,10.459601234972384
2.1593159315931594,10.464918587330489
2.16021602160216,10.47023617071125
2.161116111611161,10.47555398496009
2.162016201620162,10.480872029922587
2.1629162916291627,10.486190305444474
2.1638163816381635,10.49150881137163
2.1647164716471643,10.496827547550097
2.165616561656165,10.502146513826064
2.166516651665166,10.507465710045869
2.1674167416741668,10.512785136056008
2.1683168316831676,10.518104791703129
2.1692169216921684,10.52342467683403
2.170117011701169,10.528744791295656
2.17101710171017,10.534065134935114
2.171917191719171,10.539385707599653
2.1728172817281717,10.54470650913668
2.1737173717371725,10.550027539393744
2.1746174617461733,10.555348798218555
2.175517551755174,10.560670285458965
2.176417641764175,10.565992000962984
2.177317731773176,10.571313944578765
2.1782178217821766,10.576636116154615
2.1791179117911774,10.58195851553899
2.1800180018001782,10.587281142580492
2.180918091809179,10.59260399712788
2.18181818181818,10.597927079030054
2.1827182718271807,10.60325038813607
2.1836183618361815,10.608573924295124
2.1845184518451823,10.613897687356571
2.185418541854183,10.619221677169907
2.186318631863184,10.624545893584777
2.187218721872185,10.629870336450978
2.1881188118811856,10.635195005618451
2.1890189018901864,10.640519900937283
2.189918991899191,10.645845022257726
2.1908190819081916,10.65117036943014
2.1917191719171925,10.656495942305067
2.1926192619261933,10.661821740733185
2.193519351935194,10.667147764565321
2.194419441944195,10.672474013652442
2.1953195319531957,10.67780048784567
2.1962196219621966,10.683127186996265
2.1971197119711974,10.688454110955638
2.198019801980198,10.693781259575342
2.198919891989199,10.699108632707079
2.1998199819982,10.704436230202695
2.2007200720072007,10.709764051914181
2.2016201620162015,10.715092097693672
2.2025202520252023,10.72042036739345
2.203420342034203,10.725748860865938
2.204320432043204,10.731077577963706
2.2052205220522048,10.736406518539471
2.2061206120612056,10.741735682446086
2.2070207020702064,10.747065069536555
2.207920792079207,10.752394679664025
2.208820882088208,10.757724512681781
2.209720972097209,10.763054568443255
2.2106210621062097,10.768384846802025
2.2115211521152105,10.773715347611807
2.2124212421242113,10.779046070726464
2.213321332133212,10.784377015999995
2.214221422142213,10.789708183286548
2.215121512151214,10.795039572440409
2.2160216021602146,10.800371183316011
2.2169216921692154,10.805703015767921
2.2178217821782162,10.811035069650856
2.218721872187217,10.81636734481967
2.219621962196218,10.821699841129355
2.2205220522052187,10.827032558435052
2.2214221422142195,10.832365496592036
2.2223222322232203,10.837698655455727
2.223222322232221,10.843032034881684
2.224122412241222,10.848365634725605
2.225022502250223,10.853699454843332
2.2259225922592236,10.85903349509084
2.2268226822682244,10.864367755324253
2.2277227722772253,10.869702235399828
2.228622862286226,10.875036935173963
2.229522952295227,10.880371854503196
2.2304230423042313,10.885706993244215
2.231323132313232,10.891042351253814
2.232223222322233,10.896377928388958
2.2331233123312337,10.90171372450674
2.2340234023402346,10.90704973946439
2.2349234923492354,10.912385973119282
2.235823582358236,10.91772242532892
2.236723672367237,10.923059095950949
2.237623762376238,10.928395984843155
2.2385238523852387,10.933733091863457
2.2394239423942395,10.939070416869914
2.2403240324032403,10.94440795972072
2.241224122412241,10.94974572027421
2.242124212421242,10.955083698388849
2.2430243024302428,10.960421893923247
2.2439243924392436,10.965760306736142
2.2448244824482444,10.971098936686417
2.245724572457245,10.976437783633083
2.246624662466246,10.981776847435292
2.247524752475247,10.98711612795233
2.2484248424842477,10.992455625043618
2.2493249324932485,10.997795338568716
2.2502250225022493,11.003135268387314
2.25112511251125,11.008475414359243
2.252025202520251,11.013815776344462
2.2529252925292518,11.019156354203071
2.2538253825382526,11.0244971477953
2.2547254725472534,11.029838156981517
2.2556255625562542,11.035179381622221
2.256525652565255,11.040520821578049
2.257425742574256,11.045862476709768
2.2583258325832567,11.051204346878281
2.2592259225922575,11.056546431944621
2.2601260126012583,11.061888731769963
2.261026102610259,11.067231246215606
2.26192619261926,11.072573975142983
2.262826282628261,11.077916918413669
2.2637263726372616,11.08326007588936
2.2646264626462624,11.088603447431892
2.2655265526552633,11.093947032903229
2.266426642664264,11.09929083216547
2.267326732673265,11.104634845080847
2.2682268226822657,11.109979071511722
2.2691269126912665,11.115323511320586
2.270027002700271,11.12066816437008
2.2709270927092717,11.126013030522936
2.2718271827182726,11.131358109642054
2.2727272727272734,11.136703401590452
2.273627362736274,11.142048906231283
2.274527452745275,11.147394623427823
2.275427542754276,11.152740553043488
2.2763276327632767,11.158086694941819
2.2772277227722775,11.163433048986485
2.2781278127812783,11.16877961504129
2.279027902790279,11.174126392970168
2.27992799279928,11.179473382637177
2.2808280828082808,11.18482058390651
2.2817281728172816,11.190167996642488
2.2826282628262824,11.19551562070956
2.283528352835283,11.200863455972307
2.284428442844284,11.206211502295437
2.285328532853285,11.211559759543784
2.2862286228622857,11.216908227582314
2.2871287128712865,11.222256906276122
2.2880288028802873,11.227605795490431
2.288928892889288,11.23295489509059
2.289828982898289,11.238304204942079
2.2907290729072898,11.2436537249105
2.2916291629162906,11.24900345486159
2.2925292529252914,11.254353394661209
2.2934293429342922,11.259703544175347
2.294329432943293,11.265053903270116
2.295229522952294,11.270404471811762
2.2961296129612947,11.275755249666654
2.2970297029702955,11.281106236701289
2.2979297929792963,11.286457432782287
2.298829882988297,11.291808837776399
2.299729972997298,11.2971604515505
2.300630063006299,11.302512273971592
2.3015301530152996,11.3078643049068
2.3024302430243004,11.313216544223382
2.3033303330333013,11.318568991788712
2.304230423042302,11.323921647470296
2.305130513051303,11.329274511135763
2.3060306030603037,11.334627582652868
2.3069306930693045,11.339980861889488
2.3078307830783054,11.345334348713632
2.308730873087306,11.350688042993426
2.309630963096307,11.356041944597123
2.3105310531053114,11.361396053393115
2.311431143114312,11.366750369249877
2.312331233123313,11.372104892036049
2.313231323132314,11.37745962162038
2.3141314131413147,11.382814557871745
2.3150315031503155,11.388169700659141
2.3159315931593163,11.393525049851688
2.316831683168317,11.39888060531863
2.317731773177318,11.404236366929334
2.3186318631863188,11.40959233455329
2.3195319531953196,11.41494850806011
2.3204320432043204,11.420304887319533
2.321332133213321,11.425661472201414
2.322232223222322,11.431018262575734
2.323132313231323,11.436375258312594
2.3240324032403237,11.441732459282221
2.3249324932493245,11.447089865354963
2.3258325832583253,11.452447476401284
2.326732673267326,11.457805292291777
2.327632763276327,11.463163312897152
2.3285328532853278,11.468521538088243
2.3294329432943286,11.473879967736002
2.3303330333033294,11.479238601711506
2.3312331233123302,11.484597439885949
2.332133213321331,11.489956482130648
2.333033303330332,11.495315728317042
2.3339333933393327,11.500675178316683
2.3348334833483335,11.506034832001255
2.3357335733573343,11.511394689242552
2.336633663366335,11.516754749912492
2.337533753375336,11.522115013883115
2.338433843384337,11.527475481026574
2.3393339333933376,11.532836151215148
2.3402340234023384,11.538197024321237
2.3411341134113393,11.54355810021735
2.34203420342034,11.548919378776125
2.342934293429341,11.554280859870314
2.3438343834383417,11.55964254337279
2.3447344734473425,11.565004429156545
2.3456345634563434,11.570366517094685
2.346534653465344,11.575728807060441
2.347434743474345,11.581091298927157
2.348334833483346,11.586453992568298
2.3492349234923466,11.591816887857446
2.350135013501351,11.597179984668312
2.351035103510352,11.60254328287469
2.3519351935193527,11.607906782350524
2.3528352835283535,11.61327048296987
2.3537353735373543,11.618634384606898
2.354635463546355,11.62399848713589
2.355535553555356,11.62936279043125
2.3564356435643568,11.6347272943675
2.3573357335733576,11.64009199881928
2.3582358235823584,11.645456903661337
2.359135913591359,11.650822008768543
2.36003600360036,11.656187314015884
2.360936093609361,11.661552819278462
2.3618361836183617,11.666918524431495
2.3627362736273625,11.672284429350317
2.3636363636363633,11.677650533910374
2.364536453645364,11.683016837987232
2.365436543654365,11.688383341456573
2.3663366336633658,11.693750044194191
2.3672367236723666,11.699116946075996
2.3681368136813674,11.704484046978015
2.3690369036903682,11.709851346776386
2.369936993699369,11.715218845347364
2.37083708370837,11.720586542567318
2.3717371737173707,11.725954438312732
2.3726372637263715,11.731322532460204
2.3735373537353723,11.736690824886445
2.374437443744373,11.742059315468282
2.375337533753374,11.747428004082655
2.376237623762375,11.752796890606616
2.3771377137713756,11.758165974917333
2.3780378037803764,11.763535256892085
2.3789378937893773,11.768904736408267
2.379837983798378,11.774274413343386
2.380738073807379,11.77964428757506
2.3816381638163797,11.785014358981021
2.3825382538253805,11.790384627439119
2.3834383438343814,11.795755092827306
2.384338433843382,11.801125755023655
2.385238523852383,11.806496613906349
2.386138613861384,11.811867669353683
2.3870387038703846,11.817238921244064
2.3879387938793855,11.822610369456008
2.3888388838883863,11.82798201386815
2.389738973897387,11.833353854359228
2.3906390639063915,11.838725890808108
2.3915391539153923,11.844098123093735
2.392439243924393,11.849470551095193
2.393339333933394,11.854843174691673
2.3942394239423948,11.86021599376247
2.3951395139513956,11.865589008186994
2.3960396039603964,11.870962217844767
2.396939693969397,11.876335622615416
2.397839783978398,11.881709222378685
2.398739873987399,11.887083017014424
2.3996399639963997,11.892457006402594
2.4005400540054005,11.897831190423265
2.4014401440144013,11.90320556895662
2.402340234023402,11.908580141882952
2.403240324032403,11.913954909082657
2.4041404140414038,11.919329870436249
2.4050405040504046,11.924705025824345
2.4059405940594054,11.930080375127673
2.4068406840684062,11.935455918227074
2.407740774077407,11.940831655003494
2.408640864086408,11.946207585337987
2.4095409540954087,11.95158370911172
2.4104410441044095,11.956960026205964
2.4113411341134103,11.962336536502098
2.412241224122411,11.967713239881618
2.413141314131412,11.973090136226118
2.414041404140413,11.978467225417303
2.4149414941494136,11.983844507336988
2.4158415841584144,11.989221981867097
2.4167416741674153,11.994599648889658
2.417641764176416,11.999977508286806
2.418541854185417,12.005355559940787
2.4194419441944177,12.010733803733952
2.4203420342034185,12.016112239548763
2.4212421242124194,12.021490867267783
2.42214221422142,12.026869686773685
2.423042304230421,12.032248697949248
2.423942394239422,12.037627900677359
2.4248424842484226,12.043007294841011
2.4257425742574235,12.048386880323305
2.4266426642664243,12.053766657007442
2.427542754275425,12.059146624776737
2.428442844284426,12.064526783514605
2.4293429342934267,12.069907133104573
2.430243024302431,12.07528767343028
2.431143114311432,12.080668404375437
2.4320432043204327,12.086049325823897
2.4329432943294336,12.091430437659605
2.4338433843384344,12.096811739766611
2.434743474347435,12.102193232029075
2.435643564356436,12.107574914331254
2.436543654365437,12.112956786557517
2.4374437443744377,12.118338848592334
2.4383438343834385,12.123721100320278
2.4392439243924393,12.129103541626034
2.44014401440144,12.134486172394382
2.441044104410441,12.139868992510213
2.4419441944194418,12.145252001858518
2.4428442844284426,12.150635200324396
2.4437443744374434,12.156018587793046
2.4446444644464442,12.161402164149774
2.445544554455445,12.166785929279987
2.446444644464446,12.172169883069197
2.4473447344734467,12.177554025403019
2.4482448244824475,12.18293835616717
2.4491449144914483,12.188322875247474
2.450045004500449,12.193707582529855
2.45094509450945,12.19909247790034
2.451845184518451,12.204477561245058
2.4527452745274516,12.209862832450243
2.4536453645364524,12.215248291402233
2.4545454545454533,12.220633937987461
2.455445544554454,12.22601977209247
2.456345634563455,12.231405793603903
2.4572457245724557,12.236792002408505
2.4581458145814565,12.242178398393118
2.4590459045904574,12.247564981444697
2.459945994599458,12.252951751450286
2.460846084608459,12.258338708297039
2.46174617461746,12.26372585187221
2.4626462646264606,12.269113182063151
2.4635463546354615,12.27450069875732
2.4644464446444623,12.279888401842273
2.465346534653463,12.285276291205665
2.466246624662464,12.29066436673526
2.4671467146714647,12.296052628318915
2.4680468046804656,12.301441075844586
2.4689468946894664,12.306829709200338
2.4698469846984707,12.312218528274345
2.4707470747074716,12.317607532954838
2.4716471647164724,12.322996723130197
2.472547254725473,12.32838609868888
2.473447344734474,12.333775659519448
2.474347434743475,12.339165405510565
2.4752475247524757,12.344555336550988
2.4761476147614765,12.34994545252958
2.4770477047704773,12.3553357533353
2.477947794779478,12.360726238857207
2.478847884788479,12.366116908984461
2.4797479747974798,12.371507763606319
2.4806480648064806,12.376898802612136
2.4815481548154814,12.382290025891367
2.4824482448244822,12.387681433333569
2.483348334833483,12.393073024828393
2.484248424842484,12.398464800265591
2.4851485148514847,12.403856759535014
2.4860486048604855,12.409248902526608
2.4869486948694863,12.41464122913042
2.487848784878487,12.420033739236592
2.488748874887488,12.425426432735371
2.489648964896489,12.430819309517096
2.4905490549054896,12.436212369472202
2.4914491449144904,12.441605612491227
2.4923492349234913,12.446999038464805
2.493249324932492,12.452392647283663
2.494149414941493,12.457786438838632
2.4950495049504937,12.463180413020636
2.4959495949594945,12.468574569720694
2.4968496849684954,12.47396890882993
2.497749774977496,12.479363430239555
2.498649864986497,12.484758133840884
2.499549954995498,12.490153019525327
2.5004500450044986,12.495548087184387
2.5013501350134995,12.500943336709668
2.5022502250225003,12.506338767992867
2.503150315031501,12.511734380925779
2.504050405040502,12.517130175400291
2.5049504950495027,12.522526151308394
2.5058505850585036,12.527922308542168
2.5067506750675044,12.533318646993793
2.507650765076505,12.538715166555539
2.508550855085506,12.544111867119776
2.509450945094507,12.549508748578969
2.510351035103511,12.554905810825689
2.511251125112512,12.560303053752568
2.512151215121513,12.565700477252365
2.5130513051305137,12.57109808121793
2.5139513951395145,12.576495865542196
2.5148514851485153,12.5818938301182
2.515751575157516,12.587291974839074
2.516651665166517,12.592690299598038
2.5175517551755178,12.598088804288409
2.5184518451845186,12.603487488803601
2.5193519351935194,12.60888635303712
2.5202520252025202,12.614285396882565
2.521152115211521,12.619684620233631
2.522052205220522,12.625084022984108
2.5229522952295227,12.630483605027875
2.5238523852385235,12.635883366258907
2.5247524752475243,12.641283306571276
2.525652565256525,12.646683425859145
2.526552655265526,12.652083724016764
2.527452745274527,12.657484200938487
2.5283528352835276,12.662884856518755
2.5292529252925284,12.668285690652104
2.5301530153015293,12.673686703233157
2.53105310531053,12.679087894156641
2.531953195319531,12.684489263317365
2.5328532853285317,12.689890810610237
2.5337533753375325,12.695292535930255
2.5346534653465334,12.700694439172509
2.535553555355534,12.706096520232181
2.536453645364535,12.71149877900455
2.537353735373536,12.71690121538498
2.5382538253825366,12.72230382926893
2.5391539153915375,12.727706620551952
2.5400540054005383,12.733109589129688
2.540954095409539,12.738512734897872
2.54185418541854,12.743916057752331
2.5427542754275407,12.749319557588981
2.5436543654365416,12.754723234303832
2.5445544554455424,12.76012708779298
2.545454545454543,12.76553111795262
2.546354635463544,12.77093532467903
2.547254725472545,12.776339707868585
2.5481548154815457,12.781744267417748
2.5490549054905465,12.787149003223073
2.549954995499551,12.792553915181218
2.5508550855085517,12.79795900318889
2.5517551755175525,12.80336426714293
2.5526552655265533,12.808769706940254
2.553555355535554,12.814175322477864
2.554455445544555,12.81958111365286
2.5553555355535558,12.824987080362426
2.5562556255625566,12.83039322250384
2.5571557155715574,12.835799539974465
2.5580558055805582,12.841206032671757
2.558955895589559,12.84661270049326
2.55985598559856,12.85201954333661
2.5607560756075607,12.857426561099528
2.5616561656165615,12.86283375367983
2.5625562556255623,12.868241120975416
2.563456345634563,12.873648662884277
2.564356435643564,12.879056379304492
2.565256525652565,12.884464270134231
2.5661566156615656,12.889872335271752
2.5670567056705664,12.8952805746154
2.5679567956795673,12.900688988063612
2.568856885688568,12.906097575514908
2.569756975697569,12.9115063368679
2.5706570657065697,12.916915272021289
2.5715571557155705,12.922324380873862
2.5724572457245714,12.927733663324496
2.573357335733572,12.933143119272152
2.574257425742573,12.938552748615885
2.575157515751574,12.943962551254835
2.5760576057605746,12.949372527088224
2.5769576957695755,12.954782676015371
2.5778577857785763,12.960192997935678
2.578757875787577,12.965603492748633
2.579657965796578,12.971014160353812
2.5805580558055787,12.97642500065088
2.5814581458145796,12.981836013539588
2.5823582358235804,12.987247198919773
2.583258325832581,12.99265855669136
2.584158415841582,12.998070086754362
2.585058505850583,13.003481789008875
2.5859585958595837,13.008893663355085
2.5868586858685845,13.014305709693263
2.5877587758775853,13.019717927923764
2.588658865886586,13.025130317947037
2.589558955895587,13.030542879663606
2.5904590459045913,13.035955612974105
2.591359135913592,13.041368517779208
2.592259225922593,13.046781593979716
2.5931593159315938,13.052194841476503
2.5940594059405946,13.057608260170529
2.5949594959495954,13.063021849962839
2.5958595859585962,13.068435610754563
2.596759675967597,13.073849542446915
2.597659765976598,13.0792636449412
2.5985598559855987,13.084677918138803
2.5994599459945995,13.090092361941196
2.6003600360036003,13.095506976249935
2.601260126012601,13.100921760966662
2.602160216021602,13.106336715993102
2.603060306030603,13.11175184123107
2.6039603960396036,13.117167136582458
2.6048604860486044,13.122582601949249
2.6057605760576052,13.127998237233506
2.606660666066606,13.13341404233738
2.607560756075607,13.138830017163103
2.6084608460846077,13.144246161612994
2.6093609360936085,13.149662475589453
2.6102610261026093,13.15507895899497
2.61116111611161,13.16049561173211
2.612061206120611,13.165912433703529
2.612961296129612,13.171329424811963
2.6138613861386126,13.176746584960235
2.6147614761476135,13.182163914051246
2.6156615661566143,13.187581411987988
2.616561656165615,13.192999078673529
2.617461746174616,13.198416914011025
2.6183618361836167,13.203834917903713
2.6192619261926176,13.209253090254915
2.6201620162016184,13.214671430968034
2.621062106210619,13.220089939946554
2.62196219621962,13.225508617094047
2.622862286228621,13.230927462314167
2.6237623762376217,13.236346475510645
2.6246624662466225,13.2417656565873
2.6255625562556233,13.247185005448031
2.626462646264624,13.25260452199682
2.627362736273625,13.258024206137732
2.6282628262826258,13.263444057774914
2.6291629162916266,13.26886407681259
2.630063006300631,13.274284263155089
2.6309630963096318,13.279704616706775
2.6318631863186326,13.285125137372136
2.6327632763276334,13.290545825055727
2.6336633663366342,13.295966679662186
2.634563456345635,13.301387701096234
2.635463546354636,13.306808889262665
2.6363636363636367,13.312230244066368
2.6372637263726375,13.317651765412302
2.6381638163816383,13.323073453205513
2.639063906390639,13.328495307351126
2.63996399639964,13.333917327754346
2.640864086408641,13.33933951432046
2.6417641764176416,13.344761866954839
2.6426642664266424,13.35018438556293
2.6435643564356432,13.355607070050262
2.644464446444644,13.361029920322446
2.645364536453645,13.366452936285171
2.6462646264626457,13.37187611784421
2.6471647164716465,13.37729946490541
2.6480648064806473,13.382722977374709
2.648964896489648,13.388146655158112
2.649864986498649,13.393570498161711
2.65076507650765,13.398994506291682
2.6516651665166506,13.404418679454272
2.6525652565256514,13.409843017555817
2.6534653465346523,13.41526752050272
2.654365436543653,13.420692188201478
2.655265526552654,13.426117020558657
2.6561656165616547,13.431542017480908
2.6570657065706555,13.43696717887496
2.6579657965796564,13.442392504647618
2.658865886588657,13.447817994705773
2.659765976597658,13.453243648956386
2.660666066606659,13.458669467306507
2.6615661566156597,13.464095449663256
2.6624662466246605,13.46952159593384
2.6633663366336613,13.474947906025537
2.664266426642662,13.480374379845708
2.665166516651663,13.48580101730179
2.6660666066606638,13.491227818301304
2.6669666966696646,13.496654782751843
2.6678667866786654,13.502081910561083
2.668766876687666,13.507509201636772
2.669666966696667,13.512936655886744
2.6705670567056714,13.518364273218918
2.6714671467146722,13.523792053541257
2.672367236723673,13.529219996761835
2.673267326732674,13.534648102788797
2.6741674167416747,13.54007637153036
2.6750675067506755,13.545504802894822
2.6759675967596763,13.550933396790558
2.676867686768677,13.556362153126022
2.677767776777678,13.561791071809742
2.678667866786679,13.567220152750325
2.6795679567956796,13.572649395856455
2.6804680468046804,13.578078801036895
2.6813681368136812,13.583508368200484
2.682268226822682,13.588938097256133
2.683168316831683,13.594367988112838
2.6840684068406837,13.599798040679667
2.6849684968496845,13.605228254865768
2.6858685868586853,13.61065863058036
2.686768676867686,13.616089167732744
2.687668766876687,13.621519866232294
2.688568856885688,13.626950725988465
2.6894689468946886,13.632381746910783
2.6903690369036894,13.637812928908852
2.6912691269126903,13.643244271892353
2.692169216921691,13.648675775771045
2.693069306930692,13.654107440454757
2.6939693969396927,13.6595392658534
2.6948694869486935,13.664971251876958
2.6957695769576944,13.670403398435491
2.696669666966695,13.675835705439136
2.697569756975696,13.681268172798102
2.698469846984697,13.686700800422678
2.6993699369936976,13.692133588223225
2.7002700270026985,13.697566536110182
2.7011701170116993,13.70299964399406
2.7020702070207,13.70843291178545
2.702970297029701,13.713866339395013
2.7038703870387018,13.71929992673349
2.7047704770477026,13.72473367371169
2.7056705670567034,13.730167580240504
2.706570657065704,13.735601646230895
2.707470747074705,13.7410358715939
2.708370837083706,13.74647025624063
2.7092709270927067,13.751904800082274
2.710171017101711,13.757339503030105
2.711071107110712,13.762774364995433
2.7119711971197127,13.768209385889683
2.7128712871287135,13.773644565624336
2.7137713771377143,13.779079904110953
2.714671467146715,13.784515401261164
2.715571557155716,13.789951056986677
2.716471647164717,13.795386871199272
2.7173717371737176,13.800822843810804
2.7182718271827184,13.8062589747332
2.7191719171917192,13.811695263878462
2.72007200720072,13.817131711158668
2.720972097209721,13.822568316485961
2.7218721872187217,13.82800507977257
2.7227722772277225,13.833442000930786
2.7236723672367233,13.83887907987298
2.724572457245724,13.844316316511595
2.725472547254725,13.849753710759144
2.726372637263726,13.855191262528217
2.7272727272727266,13.860628971731478
2.7281728172817274,13.866066838281657
2.7290729072907283,13.871504862091564
2.729972997299729,13.876943043074078
2.73087308730873,13.882381381142153
2.7317731773177307,13.887819876208813
2.7326732673267315,13.893258528187157
2.7335733573357324,13.898697336990356
2.734473447344733,13.90413630253165
2.735373537353734,13.909575424724357
2.736273627362735,13.915014703481864
2.7371737173717356,13.92045413871763
2.7380738073807365,13.925893730345187
2.7389738973897373,13.931333478278138
2.739873987398738,13.93677338243016
2.740774077407739,13.942213442714998
2.7416741674167397,13.947653659046475
2.7425742574257406,13.953094031338479
2.7434743474347414,13.958534559504972
2.744374437443742,13.963975243459993
2.745274527452743,13.969416083117643
2.746174617461744,13.974857078392104
2.7470747074707447,13.980298229197619
2.7479747974797455,13.98573953544851
2.7488748874887463,13.99118099705917
2.749774977497747,13.996622613944059
2.7506750675067515,14.002064386017722
2.7515751575157523,14.00750631319474
2.752475247524753,14.012948395389804
2.753375337533754,14.018390632517653
2.754275427542755,14.02383302449311
2.7551755175517556,14.029275571231057
2.7560756075607564,14.034718272646456
2.7569756975697572,14.040161128654335
2.757875787578758,14.045604139169791
2.758775877587759,14.051047304107996
2.7596759675967597,14.05649062338419
2.7605760576057605,14.061934096913681
2.7614761476147613,14.067377724611852
2.762376237623762,14.07282150639415
2.763276327632763,14.078265442176098
2.764176417641764,14.083709531873287
2.7650765076507646,14.089153775401376
2.7659765976597654,14.094598172676097
2.7668766876687663,14.100042723613246
2.767776777677767,14.105487428128697
2.768676867686768,14.110932286138388
2.7695769576957687,14.116377297558326
2.7704770477047695,14.121822462304593
2.7713771377137704,14.127267780293332
2.772277227722771,14.132713251440766
2.773177317731772,14.138158875663176
2.774077407740773,14.14360465287692
2.7749774977497736,14.149050582998424
2.7758775877587745,14.15449666594418
2.7767776777677753,14.15994290163075
2.777677767776776,14.165389289974769
2.778577857785777,14.170835830892933
2.7794779477947777,14.176282524302016
2.7803780378037786,14.181729370118852
2.7812781278127794,14.18717636826035
2.78217821782178,14.192623518643485
2.783078307830781,14.1980708211853
2.783978397839782,14.20351827580291
2.7848784878487827,14.20896588241349
2.7857785778577835,14.214413640934296
2.7866786678667843,14.21986155128264
2.787578757875785,14.22530961337591
2.788478847884786,14.230757827131555
2.7893789378937868,14.236206192467103
2.790279027902791,14.24165470930015
2.791179117911792,14.247103377548331
2.792079207920793,14.252552197129384
2.7929792979297936,14.258001167961103
2.7938793879387944,14.263450289961344
2.7947794779477952,14.26889956304804
2.795679567956796,14.274348987139184
2.796579657965797,14.27979856215284
2.7974797479747977,14.28524828800714
2.7983798379837985,14.290698164620277
2.7992799279927993,14.296148191910524
2.8001800180018,14.301598369796206
2.801080108010801,14.307048698195729
2.801980198019802,14.312499177027554
2.8028802880288026,14.317949806210219
2.8037803780378034,14.323400585662323
2.8046804680468043,14.328851515302535
2.805580558055805,14.334302595049587
2.806480648064806,14.339753824822283
2.8073807380738067,14.34520520453949
2.8082808280828075,14.35065673412014
2.8091809180918084,14.356108413483236
2.810081008100809,14.361560242547847
2.81098109810981,14.367012221233106
2.811881188118811,14.372464349458212
2.8127812781278116,14.377916627142433
2.8136813681368125,14.383369054205103
2.8145814581458133,14.388821630565618
2.815481548154814,14.394274356143445
2.816381638163815,14.399727230858115
2.8172817281728157,14.405180254629226
2.8181818181818166,14.41063342737644
2.8190819081908174,14.416086749019488
2.819981998199818,14.421540219478162
2.820882088208819,14.426993838672324
2.82178217821782,14.4324476065219
2.8226822682268207,14.43790152294688
2.8235823582358215,14.443355587867325
2.8244824482448223,14.448809801203353
2.825382538253823,14.454264162875157
2.826282628262824,14.459718672802987
2.8271827182718248,14.465173330907163
2.8280828082808256,14.470628137108069
2.8289828982898264,14.476083091326153
2.8298829882988272,14.481538193481931
2.8307830783078316,14.486993443495992
2.8316831683168324,14.49244884128896
2.8325832583258332,14.497904386781551
2.833483348334834,14.503360079894541
2.834383438343835,14.50881592054877
2.8352835283528357,14.51427190866514
2.8361836183618365,14.519728044164621
2.8370837083708373,14.525184326968242
2.837983798379838,14.530640756997103
2.838883888388839,14.536097334172366
2.83978397839784,14.541554058415255
2.8406840684068406,14.54701092964706
2.8415841584158414,14.55246794778914
2.8424842484248423,14.557925112762907
2.843384338433843,14.56338242448985
2.844284428442844,14.568839882891515
2.8451845184518447,14.57429748788951
2.8460846084608455,14.579755239405513
2.8469846984698464,14.585213137361261
2.847884788478847,14.59067118167856
2.848784878487848,14.596129372279274
2.849684968496849,14.601587709085335
2.8505850585058496,14.607046192018736
2.8514851485148505,14.612504821001533
2.8523852385238513,14.617963595955851
2.853285328532852,14.623422516803874
2.854185418541853,14.628881583467848
2.8550855085508537,14.634340795870086
2.8559855985598546,14.639800153932963
2.8568856885688554,14.645259657578919
2.857785778577856,14.65071930673045
2.858685868586857,14.656179101310125
2.859585958595858,14.66163904124057
2.8604860486048587,14.667099126444477
2.8613861386138595,14.672559356844596
2.8622862286228603,14.678019732363747
2.863186318631861,14.683480252924808
2.864086408640862,14.688940918450722
2.8649864986498628,14.694401728864491
2.8658865886588636,14.699862684089187
2.8667866786678644,14.705323784047936
2.8676867686768652,14.710785028663933
2.868586858685866,14.71624641786043
2.869486948694867,14.721707951560749
2.8703870387038712,14.727169629688277
2.871287128712872,14.732631452166437
2.872187218721873,14.738093418918742
2.8730873087308737,14.743555529868763
2.8739873987398745,14.749017784940124
2.8748874887488753,14.754480184056517
2.875787578757876,14.759942727141699
2.876687668766877,14.76540541411948
2.877587758775878,14.770868244913737
2.8784878487848786,14.776331219448414
2.8793879387938794,14.781794337647506
2.8802880288028803,14.787257599435078
2.881188118811881,14.792721004735254
2.882088208820882,14.79818455347222
2.8829882988298827,14.803648245570221
2.8838883888388835,14.809112080953568
2.8847884788478844,14.81457605954663
2.885688568856885,14.82004018127384
2.886588658865886,14.82550444605969
2.887488748874887,14.830968853828733
2.8883888388838876,14.836433404505588
2.8892889288928885,14.841898098014928
2.8901890189018893,14.847362934281493
2.89108910891089,14.852827913230085
2.891989198919891,14.858293034785557
2.8928892889288917,14.863758298872835
2.8937893789378926,14.8692237054169
2.8946894689468934,14.874689254342794
2.895589558955894,14.880154945575622
2.896489648964895,14.885620779040547
2.897389738973896,14.891086754662796
2.8982898289828967,14.896552872367652
2.8991899189918975,14.902019132080463
2.9000900090008983,14.907485533726636
2.900990099009899,14.912952077231637
2.9018901890189,14.918418762520995
2.9027902790279008,14.923885589520296
2.9036903690369016,14.929352558155193
2.9045904590459024,14.934819668351391
2.9054905490549032,14.940286920034659
2.906390639063904,14.945754313130829
2.907290729072905,14.951221847565789
2.9081908190819057,14.956689523265485
2.9090909090909065,14.962157340155931
2.9099909990999073,14.967625298163195
2.9108910891089117,14.973093397213416
2.9117911791179125,14.978561637232763
2.9126912691269133,14.984030018147493
2.913591359135914,14.989498539883918
2.914491449144915,14.994967202368404
2.915391539153916,15.000436005527378
2.9162916291629166,15.00590494928733
2.9171917191719174,15.011374033574807
2.9180918091809183,15.016843258316413
2.918991899189919,15.022312623438816
2.91989198919892,15.027782128868743
2.9207920792079207,15.033251774532976
2.9216921692169215,15.03872156035836
2.9225922592259224,15.0441914862718
2.923492349234923,15.049661552200254
2.924392439243924,15.055131758070749
2.925292529252925,15.06060210381036
2.9261926192619256,15.066072589346232
2.9270927092709265,15.07154321460556
2.9279927992799273,15.077013979515604
2.928892889288928,15.08248488400368
2.929792979297929,15.087955927997163
2.9306930693069297,15.093427111423486
2.9315931593159306,15.098898434210144
2.9324932493249314,15.104369896284686
2.933393339333932,15.109841497574726
2.934293429342933,15.115313238007928
2.935193519351934,15.120785117512023
2.9360936093609347,15.126257136014795
2.9369936993699355,15.13172929344409
2.9378937893789363,15.137201589727807
2.938793879387937,15.142674024793912
2.939693969396938,15.14814659857042
2.9405940594059388,15.15361931098541
2.9414941494149396,15.159092161967019
2.9423942394239404,15.164565151443439
2.9432943294329412,15.170038279342922
2.944194419441942,15.175511545593778
2.945094509450943,15.180984950124378
2.9459945994599437,15.186458492863142
2.9468946894689445,15.19193217373856
2.9477947794779453,15.19740599267917
2.948694869486946,15.202879949613573
2.949594959495947,15.208354044470425
2.9504950495049513,15.213828277178456
2.951395139513952,15.21930264766641
2.952295229522953,15.224777155863134
2.953195319531954,15.230251801697511
2.9540954095409546,15.235726585098492
2.9549954995499554,15.241201505995075
2.9558955895589563,15.246676564316324
2.956795679567957,15.252151759991355
2.957695769576958,15.257627092949342
2.9585958595859587,15.263102563119519
2.9594959495949595,15.268578170431176
2.9603960396039604,15.274053914813658
2.961296129612961,15.279529796196371
2.962196219621962,15.285005814508775
2.963096309630963,15.290481969680387
2.9639963996399636,15.295958261640786
2.9648964896489645,15.301434690319601
2.9657965796579653,15.306911255646522
2.966696669666966,15.312387957551294
2.967596759675967,15.317864795963722
2.9684968496849677,15.323341770813665
2.9693969396939686,15.328818882031038
2.9702970297029694,15.334296129545816
2.97119711971197,15.339773513288028
2.972097209720971,15.34525103318776
2.972997299729972,15.350728689175154
2.9738973897389727,15.356206481180413
2.9747974797479735,15.36168440913379
2.9756975697569743,15.3671624729656
2.976597659765975,15.37264067260621
2.977497749774976,15.378119007986045
2.9783978397839768,15.383597479035588
2.9792979297929776,15.389076085685376
2.9801980198019784,15.394554827866004
2.9810981098109792,15.400033705508122
2.98199819981998,15.405512718542434
2.982898289828981,15.410991866899705
2.9837983798379817,15.416471150510755
2.9846984698469825,15.421950569306457
2.9855985598559833,15.427430123217741
2.986498649864984,15.432909812175593
2.987398739873985,15.438389636111058
2.988298829882986,15.443869594955231
2.9891989198919866,15.449349688639268
2.990099009900991,15.454829917094392
2.990999099909992,15.460310280251841
2.9918991899189926,15.465790778042953
2.9927992799279934,15.471271410399103
2.9936993699369943,15.476752177251722
2.994599459945995,15.482233078532298
2.995499549954996,15.487714114172377
2.9963996399639967,15.493195284103557
2.9972997299729975,15.498676588257492
2.9981998199819984,15.504158026565893
2.999099909990999,15.509639598960524
3.0,15.515121305373206
3.000900090009001,15.520603145735816
3.0018001800180016,15.526085119980284
3.0027002700270025,15.531567228038595
3.0036003600360033,15.537049469842794
3.004500450045004,15.542531845324975
3.005400540054005,15.548014354417289
3.0063006300630057,15.553496997051946
3.0072007200720066,15.558979773161205
3.0081008100810074,15.564462682677384
3.009000900090008,15.569945725532852
3.009900990099009,15.57542890166004
3.01080108010801,15.580912210991425
3.0117011701170107,15.586395653459547
3.0126012601260115,15.591879228996994
3.0135013501350123,15.597362937536413
3.014401440144013,15.602846779010504
3.015301530153014,15.608330753352021
3.0162016201620148,15.613814860493777
3.0171017101710156,15.619299100368632
3.0180018001800164,15.624783472909508
3.0189018901890172,15.630267978049377
3.019801980198018,15.635752615721264
3.020702070207019,15.641237385858258
3.0216021602160197,15.646722288393487
3.0225022502250205,15.652207323260148
3.0234023402340213,15.657692490391486
3.024302430243022,15.663177789720798
3.025202520252023,15.668663221181438
3.026102610261024,15.674148784706816
3.0270027002700246,15.679634480230392
3.0279027902790254,15.685120307685684
3.0288028802880262,15.690606267006261
3.029702970297027,15.69609235812575
3.0306030603060314,15.701578580977836
3.0315031503150323,15.707064935496234
3.032403240324033,15.712551421614739
3.033303330333034,15.71803803926719
3.0342034203420347,15.723524788387484
3.0351035103510355,15.72901166890957
3.0360036003600364,15.734498680767446
3.036903690369037,15.739985823895172
3.037803780378038,15.745473098226853
3.038703870387039,15.750960503696655
3.0396039603960396,15.756448040238794
3.0405040504050405,15.761935707787543
3.0414041404140413,15.767423506277224
3.042304230423042,15.772911435642214
3.043204320432043,15.778399495816945
3.0441044104410437,15.783887686735902
3.0450045004500446,15.789376008333624
3.0459045904590454,15.794864460544702
3.046804680468046,15.80035304330378
3.047704770477047,15.805841756545558
3.048604860486048,15.811330600204787
3.0495049504950487,15.816819574216273
3.0504050405040495,15.822308678514874
3.0513051305130503,15.827797913035502
3.052205220522051,15.833287277713122
3.053105310531052,15.83877677248275
3.0540054005400528,15.844266397279462
3.0549054905490536,15.849756152038378
3.0558055805580544,15.855246036694677
3.056705670567055,15.86073605118359
3.057605760576056,15.8662261954404
3.058505850585057,15.871716469400443
3.0594059405940577,15.87720687299911
3.0603060306030585,15.882697406171843
3.0612061206120593,15.888188068854136
3.06210621062106,15.89367886098154
3.063006300630061,15.899169782489652
3.063906390639062,15.90466083331413
3.0648064806480626,15.910152013390679
3.0657065706570634,15.915643322655058
3.0666066606660642,15.92113476104308
3.067506750675065,15.92662632849061
3.068406840684066,15.932118024933565
3.0693069306930667,15.937609850307915
3.070207020702071,15.943101804549695
3.071107110711072,15.948593887594956
3.0720072007200727,15.954086099379838
3.0729072907290735,15.959578439840524
3.0738073807380744,15.965070908913242
3.074707470747075,15.970563506534281
3.075607560756076,15.976056232639976
3.076507650765077,15.981549087166721
3.0774077407740776,15.987042070050956
3.0783078307830785,15.992535181229176
3.0792079207920793,15.99802842063793
3.08010801080108,16.003521788213813
3.081008100810081,16.009015283893483
3.0819081908190817,16.014508907613642
3.0828082808280826,16.020002659311043
3.0837083708370834,16.025496538922496
3.084608460846084,16.030990546384864
3.085508550855085,16.03648468163506
3.086408640864086,16.041978944610044
3.0873087308730867,16.047473335246835
3.0882088208820875,16.052967853482503
3.0891089108910883,16.058462499254173
3.090009000900089,16.06395727249901
3.09090909090909,16.069452173154243
3.0918091809180908,16.07494720115715
3.0927092709270916,16.080442356445058
3.0936093609360924,16.085937638955347
3.094509450945093,16.09143304862545
3.095409540954094,16.096928585392856
3.096309630963095,16.102424249195096
3.0972097209720957,16.10792003996976
3.0981098109810965,16.113415957654485
3.0990099009900973,16.118912002186967
3.099909990999098,16.124408173504946
3.100810081008099,16.129904471546222
3.1017101710171,16.135400896248637
3.1026102610261006,16.14089744755009
3.1035103510351014,16.14639412538853
3.1044104410441022,16.15189092970196
3.105310531053103,16.157387860428436
3.106210621062104,16.16288491750606
3.1071107110711047,16.168382100872986
3.1080108010801055,16.173879410467425
3.1089108910891063,16.179376846227637
3.109810981098107,16.18487440809193
3.1107110711071115,16.19037209599868
3.1116111611161124,16.195869909886273
3.112511251125113,16.201367849693195
3.113411341134114,16.20686591535795
3.114311431143115,16.21236410681912
3.1152115211521156,16.217862424015312
3.1161116111611165,16.2233608668852
3.1170117011701173,16.22885943536751
3.117911791179118,16.234358129401013
3.118811881188119,16.23985694892453
3.1197119711971197,16.24535589387694
3.1206120612061206,16.25085496419717
3.1215121512151214,16.256354159824195
3.122412241224122,16.261853480697045
3.123312331233123,16.2673529267548
3.124212421242124,16.272852497936594
3.1251125112511247,16.278352194181608
3.1260126012601255,16.283852015429076
3.1269126912691263,16.289351961618284
3.127812781278127,16.294852032688564
3.128712871287128,16.300352228579307
3.1296129612961288,16.305852549229947
3.1305130513051296,16.311352994579973
3.1314131413141304,16.31685356456893
3.132313231323131,16.322354259136407
3.133213321332132,16.327855078222044
3.134113411341133,16.333356021765532
3.1350135013501337,16.338857089706618
3.1359135913591345,16.344358281985095
3.1368136813681353,16.34985959854081
3.137713771377136,16.355361039313657
3.138613861386137,16.360862604243582
3.139513951395138,16.36636429327059
3.1404140414041386,16.37186610633472
3.1413141314131394,16.377368043376084
3.1422142214221402,16.38287010433482
3.143114311431141,16.388372289151135
3.144014401440142,16.39387459776528
3.1449144914491427,16.39937703011756
3.1458145814581435,16.404879586148326
3.1467146714671443,16.41038226579798
3.147614761476145,16.41588506900698
3.148514851485146,16.421387995715833
3.149414941494147,16.42689104586509
3.150315031503151,16.432394219395377
3.151215121512152,16.437897516247318
3.152115211521153,16.44340093636164
3.1530153015301536,16.4489044796791
3.1539153915391545,16.45440814614051
3.1548154815481553,16.459911935686723
3.155715571557156,16.465415848258655
3.156615661566157,16.470919883797265
3.1575157515751577,16.476424042243565
3.1584158415841586,16.481928323538618
3.1593159315931594,16.487432727623535
3.16021602160216,16.49293725443948
3.161116111611161,16.498441903927663
3.162016201620162,16.503946676029354
3.1629162916291627,16.50945157068586
3.1638163816381635,16.514956587838558
3.1647164716471643,16.520461727428852
3.165616561656165,16.525966989398214
3.166516651665166,16.531472373688157
3.1674167416741668,16.53697788024025
3.1683168316831676,16.54248350899611
3.1692169216921684,16.547989259897403
3.170117011701169,16.553495132885846
3.17101710171017,16.55900112790321
3.171917191719171,16.564507244891313
3.1728172817281717,16.570013483792025
3.1737173717371725,16.57551984454726
3.1746174617461733,16.581026327098996
3.175517551755174,16.586532931389247
3.176417641764175,16.592039657360083
3.177317731773176,16.59754650495363
3.1782178217821766,16.603053474112055
3.1791179117911774,16.60856056477758
3.1800180018001782,16.614067776892476
3.180918091809179,16.61957511039907
3.18181818181818,16.625082565239726
3.1827182718271807,16.63059014135687
3.1836183618361815,16.636097838692976
3.1845184518451823,16.641605657190564
3.185418541854183,16.64711359679221
3.186318631863184,16.652621657440537
3.187218721872185,16.658129839078217
3.1881188118811856,16.663638141647976
3.1890189018901864,16.66914656509259
3.1899189918991873,16.674655109354877
3.1908190819081916,16.680163774377725
3.1917191719171925,16.68567256010404
3.1926192619261933,16.691181466476806
3.193519351935194,16.696690493439046
3.194419441944195,16.70219964093384
3.1953195319531957,16.707708908904312
3.1962196219621966,16.713218297293633
3.1971197119711974,16.718727806045035
3.198019801980198,16.72423743510179
3.198919891989199,16.72974718440723
3.1998199819982,16.735257053904725
3.2007200720072007,16.740767043537705
3.2016201620162015,16.746277153249647
3.2025202520252023,16.751787382984077
3.203420342034203,16.75729773268457
3.204320432043204,16.76280820229476
3.2052205220522048,16.76831879175832
3.2061206120612056,16.773829501018977
3.2070207020702064,16.77934033002051
3.207920792079207,16.784851278706746
3.208820882088208,16.790362347021563
3.209720972097209,16.795873534908896
3.2106210621062097,16.801384842312714
3.2115211521152105,16.80689626917705
3.2124212421242113,16.812407815445983
3.213321332133212,16.81791948106364
3.214221422142213,16.823431265974207
3.215121512151214,16.828943170121903
3.2160216021602146,16.834455193451014
3.2169216921692154,16.839967335905868
3.2178217821782162,16.845479597430845
3.218721872187217,16.850991977970377
3.219621962196218,16.856504477468942
3.2205220522052187,16.862017095871067
3.2214221422142195,16.86752983312134
3.2223222322232203,16.873042689164386
3.223222322232221,16.878555663944887
3.224122412241222,16.884068757407576
3.225022502250223,16.889581969497232
3.2259225922592236,16.89509530015869
3.2268226822682244,16.90060874933683
3.2277227722772253,16.906122316976578
3.228622862286226,16.911636003022924
3.229522952295227,16.917149807420895
3.2304230423042313,16.92266373011559
3.231323132313232,16.928177771052116
3.232223222322233,16.93369193017567
3.2331233123312337,16.93920620743148
3.2340234023402346,16.944720602764832
3.2349234923492354,16.95023511612106
3.235823582358236,16.955749747445548
3.236723672367237,16.961264496683732
3.237623762376238,16.966779363781093
3.2385238523852387,16.972294348683167
3.2394239423942395,16.977809451335542
3.2403240324032403,16.98332467168385
3.241224122412241,16.988840009673776
3.242124212421242,16.99435546525106
3.2430243024302428,16.999871038361483
3.2439243924392436,17.00538672895089
3.2448244824482444,17.01090253696516
3.245724572457245,17.016418462350227
3.246624662466246,17.02193450505209
3.247524752475247,17.02745066501678
3.2484248424842477,17.032966942190384
3.2493249324932485,17.03848333651905
3.2502250225022493,17.043999847948957
3.25112511251125,17.049516476426348
3.252025202520251,17.055033221897514
3.2529252925292518,17.060550084308794
3.2538253825382526,17.066067063606578
3.2547254725472534,17.071584159737313
3.2556255625562542,17.077101372647487
3.256525652565255,17.08261870228364
3.257425742574256,17.088136148592366
3.2583258325832567,17.09365371152031
3.2592259225922575,17.09917139101417
3.2601260126012583,17.104689187020682
3.261026102610259,17.110207099486644
3.26192619261926,17.115725128358903
3.262826282628261,17.121243273584355
3.2637263726372616,17.126761535109946
3.2646264626462624,17.132279912882673
3.2655265526552633,17.137798406849583
3.266426642664264,17.143317016957777
3.267326732673265,17.1488357431544
3.2682268226822657,17.154354585386656
3.2691269126912665,17.159873543601798
3.2700270027002674,17.165392617747123
3.2709270927092717,17.170911807769993
3.2718271827182726,17.17643111361779
3.2727272727272734,17.18195053523798
3.273627362736274,17.18747007257807
3.274527452745275,17.19298972558561
3.275427542754276,17.198509494208206
3.2763276327632767,17.204029378393518
3.2772277227722775,17.20954937808925
3.2781278127812783,17.215069493243163
3.279027902790279,17.22058972380307
3.27992799279928,17.226110069716825
3.2808280828082808,17.23163053093234
3.2817281728172816,17.23715110739758
3.2826282628262824,17.24267179906056
3.283528352835283,17.248192605869338
3.284428442844284,17.253713527772035
3.285328532853285,17.259234564716817
3.2862286228622857,17.264755716651898
3.2871287128712865,17.270276983525548
3.2880288028802873,17.275798365286086
3.288928892889288,17.281319861881883
3.289828982898289,17.286841473261365
3.2907290729072898,17.292363199373
3.2916291629162906,17.297885040165312
3.2925292529252914,17.30340699558688
3.2934293429342922,17.30892906558633
3.294329432943293,17.314451250112338
3.295229522952294,17.319973549113637
3.2961296129612947,17.325495962539005
3.2970297029702955,17.33101849033727
3.2979297929792963,17.336541132457327
3.298829882988297,17.342063888848102
3.299729972997298,17.347586759458583
3.300630063006299,17.35310974423781
3.3015301530152996,17.35863284313487
3.3024302430243004,17.364156056098906
3.3033303330333013,17.369679383079106
3.304230423042302,17.375202824024722
3.305130513051303,17.380726378885043
3.3060306030603037,17.38625004760942
3.3069306930693045,17.391773830147248
3.3078307830783054,17.39729772644798
3.308730873087306,17.40282173646112
3.309630963096307,17.408345860136222
3.3105310531053114,17.4138700974229
3.311431143114312,17.419394448270793
3.312331233123313,17.42491891262962
3.313231323132314,17.430443490449147
3.3141314131413147,17.43596818167918
3.3150315031503155,17.44149298626959
3.3159315931593163,17.44701790417029
3.316831683168317,17.452542935331255
3.317731773177318,17.458068079702507
3.3186318631863188,17.463593337234116
3.3195319531953196,17.469118707876206
3.3204320432043204,17.47464419157896
3.321332133213321,17.480169788292606
3.322232223222322,17.485695497967427
3.323132313231323,17.491221320553755
3.3240324032403237,17.496747256001985
3.3249324932493245,17.50227330426255
3.3258325832583253,17.507799465285938
3.326732673267326,17.513325739022704
3.327632763276327,17.518852125423436
3.3285328532853278,17.52437862443879
3.3294329432943286,17.529905236019463
3.3303330333033294,17.53543196011621
3.3312331233123302,17.54095879667984
3.332133213321331,17.546485745661208
3.333033303330332,17.55201280701123
3.3339333933393327,17.557539980680875
3.3348334833483335,17.563067266621157
3.3357335733573343,17.568594664783145
3.336633663366335,17.574122175117964
3.337533753375336,17.579649797576792
3.338433843384337,17.585177532110855
3.3393339333933376,17.59070537867144
3.3402340234023384,17.59623333720988
3.3411341134113393,17.601761407677564
3.34203420342034,17.607289590025935
3.342934293429341,17.61281788420649
3.3438343834383417,17.61834629017077
3.3447344734473425,17.62387480787038
3.3456345634563434,17.629403437256975
3.346534653465344,17.634932178282266
3.347434743474345,17.640461030898013
3.348334833483346,17.645989995056027
3.3492349234923466,17.65151907070818
3.3501350135013475,17.65704825780639
3.351035103510352,17.662577556302654
3.3519351935193527,17.66810696614897
3.3528352835283535,17.67363648729743
3.3537353735373543,17.679166119700177
3.354635463546355,17.6846958633094
3.355535553555356,17.690225718077347
3.3564356435643568,17.695755683956307
3.3573357335733576,17.70128576089864
3.3582358235823584,17.706815948856743
3.359135913591359,17.71234624778309
3.36003600360036,17.717876657630182
3.360936093609361,17.723407178350598
3.3618361836183617,17.728937809896955
3.3627362736273625,17.73446855222193
3.3636363636363633,17.739999405278255
3.364536453645364,17.745530369018716
3.365436543654365,17.751061443396154
3.3663366336633658,17.75659262836346
3.3672367236723666,17.762123923873588
3.3681368136813674,17.76765532987954
3.3690369036903682,17.77318684633437
3.369936993699369,17.778718473191198
3.37083708370837,17.784250210403187
3.3717371737173707,17.78978205792356
3.3726372637263715,17.795314015705596
3.3735373537353723,17.800846083702627
3.374437443744373,17.80637826186804
3.375337533753374,17.81191055015528
3.376237623762375,17.81744294851784
3.3771377137713756,17.822975456909276
3.3780378037803764,17.828508075283196
3.3789378937893773,17.83404080359326
3.379837983798378,17.83957364179319
3.380738073807379,17.845106589836764
3.3816381638163797,17.850639647677802
3.3825382538253805,17.856172815270195
3.3834383438343814,17.861706092567886
3.384338433843382,17.867239479524866
3.385238523852383,17.87277297609519
3.386138613861384,17.878306582232966
3.3870387038703846,17.88384029789236
3.3879387938793855,17.889374123027586
3.3888388838883863,17.894908057592925
3.389738973897387,17.90044210154271
3.3906390639063915,17.905976254831334
3.3915391539153923,17.911510517413223
3.392439243924393,17.917044889242888
3.393339333933394,17.92257937027489
3.3942394239423948,17.928113960463836
3.3951395139513956,17.933648659764398
3.3960396039603964,17.9391834681313
3.396939693969397,17.944718385519334
3.397839783978398,17.95025341188333
3.398739873987399,17.95578854717819
3.3996399639963997,17.961323791358865
3.4005400540054005,17.96685914438037
3.4014401440144013,17.972394606197764
3.402340234023402,17.977930176766176
3.403240324032403,17.983465856040787
3.4041404140414038,17.989001643976838
3.4050405040504046,17.99453754052962
3.4059405940594054,18.000073545654494
3.4068406840684062,18.005609659306863
3.407740774077407,18.0111458814422
3.408640864086408,18.01668221201603
3.4095409540954087,18.022218650983937
3.4104410441044095,18.02775519830156
3.4113411341134103,18.033291853924602
3.412241224122411,18.038828617808818
3.413141314131412,18.04436548991002
3.414041404140413,18.04990247018409
3.4149414941494136,18.05543955858695
3.4158415841584144,18.0609767550746
3.4167416741674153,18.066514059603076
3.417641764176416,18.072051472128493
3.418541854185417,18.077588992607012
3.4194419441944177,18.08312662099486
3.4203420342034185,18.088664357248316
3.4212421242124194,18.09420220132372
3.42214221422142,18.09974015317748
3.423042304230421,18.10527821276604
3.423942394239422,18.110816380045932
3.4248424842484226,18.116354654973723
3.4257425742574235,18.121893037506055
3.4266426642664243,18.12743152759962
3.427542754275425,18.132970125211173
3.428442844284426,18.13850883029753
3.4293429342934267,18.14404764281556
3.4302430243024276,18.149586562722202
3.431143114311432,18.155125589974457
3.4320432043204327,18.160664724529354
3.4329432943294336,18.166203966344018
3.4338433843384344,18.171743315375622
3.434743474347435,18.1772827715814
3.435643564356436,18.18282233491864
3.436543654365437,18.1883620053447
3.4374437443744377,18.193901782816994
3.4383438343834385,18.19944166729299
3.4392439243924393,18.20498165873023
3.44014401440144,18.210521757086305
3.441044104410441,18.21606196231887
3.4419441944194418,18.221602274385646
3.4428442844284426,18.227142693244407
3.4437443744374434,18.232683218852994
3.4446444644464442,18.238223851169305
3.445544554455445,18.243764590151304
3.446444644464446,18.24930543575701
3.4473447344734467,18.254846387944507
3.4482448244824475,18.26038744667195
3.4491449144914483,18.265928611897532
3.450045004500449,18.27146988357953
3.45094509450945,18.277011261676275
3.451845184518451,18.28255274614616
3.4527452745274516,18.288094336947637
3.4536453645364524,18.293636034039224
3.4545454545454533,18.299177837379503
3.455445544554454,18.304719746927113
3.456345634563455,18.31026176264076
3.4572457245724557,18.315803884479212
3.4581458145814565,18.321346112401294
3.4590459045904574,18.326888446365906
3.459945994599458,18.332430886331995
3.460846084608459,18.337973432258586
3.46174617461746,18.34351608410476
3.4626462646264606,18.34905884182966
3.4635463546354615,18.354601705392493
3.4644464446444623,18.360144674752533
3.465346534653463,18.365687749869117
3.466246624662464,18.371230930701643
3.4671467146714647,18.376774217209572
3.4680468046804656,18.382317609352437
3.4689468946894664,18.387861107089822
3.469846984698467,18.393404710381386
3.4707470747074716,18.39894841918686
3.4716471647164724,18.404492233466
3.472547254725473,18.410036153178677
3.473447344734474,18.4155801782848
3.474347434743475,18.42112430874434
3.4752475247524757,18.426668544517348
3.4761476147614765,18.43221288556393
3.4770477047704773,18.43775733184426
3.477947794779478,18.44330188331858
3.478847884788479,18.448846539947183
3.4797479747974798,18.45439130169045
3.4806480648064806,18.459936168508808
3.4815481548154814,18.465481140362765
3.4824482448244822,18.471026217212884
3.483348334833483,18.476571399019797
3.484248424842484,18.48211668574421
3.4851485148514847,18.48766207734688
3.4860486048604855,18.49320757378864
3.4869486948694863,18.498753175030394
3.487848784878487,18.504298881033105
3.488748874887488,18.509844691757802
3.489648964896489,18.51539060716559
3.4905490549054896,18.52093662721763
3.4914491449144904,18.526482751875154
3.4923492349234913,18.53202898109947
3.493249324932492,18.53757531485194
3.494149414941493,18.543121753094
3.4950495049504937,18.548668295787152
3.4959495949594945,18.554214942892976
3.4968496849684954,18.559761694373105
3.497749774977496,18.565308550189247
3.498649864986497,18.57085551030318
3.499549954995498,18.576402574676745
3.5004500450044986,18.58194974327186
3.5013501350134995,18.587497016050506
3.5022502250225003,18.59304439297473
3.503150315031501,18.598591874006658
3.504050405040502,18.60413945910847
3.5049504950495027,18.609687148242436
3.5058505850585036,18.615234941370876
3.5067506750675044,18.62078283845619
3.507650765076505,18.62633083946084
3.508550855085506,18.631878944347374
3.509450945094507,18.63742715307839
3.510351035103511,18.642975465616583
3.511251125112512,18.648523881924675
3.512151215121513,18.654072401965493
3.5130513051305137,18.65962102570193
3.5139513951395145,18.665169753096947
3.5148514851485153,18.670718584113573
3.515751575157516,18.676267518714912
3.516651665166517,18.68181655686413
3.5175517551755178,18.68736569852448
3.5184518451845186,18.69291494365928
3.5193519351935194,18.698464292231908
3.5202520252025202,18.70401374420583
3.521152115211521,18.70956329954458
3.522052205220522,18.715112958211762
3.5229522952295227,18.72066272017105
3.5238523852385235,18.726212585386193
3.5247524752475243,18.731762553821017
3.525652565256525,18.737312625439415
3.526552655265526,18.74286280020536
3.527452745274527,18.74841307808288
3.5283528352835276,18.753963459036104
3.5292529252925284,18.759513943029212
3.5301530153015293,18.765064530026468
3.53105310531053,18.77061521999221
3.531953195319531,18.776166012890844
3.5328532853285317,18.78171690868686
3.5337533753375325,18.78726790734481
3.5346534653465334,18.792819008829333
3.535553555355534,18.798370213105134
3.536453645364535,18.803921520136996
3.537353735373536,18.809472929889775
3.5382538253825366,18.81502444232841
3.5391539153915375,18.820576057417906
3.5400540054005383,18.826127775123346
3.540954095409539,18.83167959540989
3.54185418541854,18.83723151824278
3.5427542754275407,18.842783543587323
3.5436543654365416,18.848335671408908
3.5445544554455424,18.853887901673
3.545454545454543,18.859440234345147
3.546354635463544,18.86499266939096
3.547254725472545,18.87054520677614
3.5481548154815457,18.876097846466454
3.5490549054905465,18.881650588427757
3.5499549954995473,18.88720343262598
3.5508550855085517,18.892756379027137
3.5517551755175525,18.89830942759729
3.5526552655265533,18.903862578302615
3.553555355535554,18.909415831109346
3.554455445544555,18.914969185983807
3.5553555355535558,18.9205226428924
3.5562556255625566,18.926076201801596
3.5571557155715574,18.93162986267795
3.5580558055805582,18.937183625488107
3.558955895589559,18.942737490198773
3.55985598559856,18.948291456776747
3.5607560756075607,18.953845525188903
3.5616561656165615,18.959399695402197
3.5625562556255623,18.964953967383664
3.563456345634563,18.97050834110042
3.564356435643564,18.97606281651966
3.565256525652565,18.98161739360867
3.5661566156615656,18.987172072334797
3.5670567056705664,18.99272685266549
3.5679567956795673,18.998281734568266
3.568856885688568,19.003836718010735
3.569756975697569,19.009391802960575
3.5706570657065697,19.01494698938556
3.5715571557155705,19.020502277253538
3.5724572457245714,19.02605766653244
3.573357335733572,19.031613157190286
3.574257425742573,19.037168749195175
3.575157515751574,19.042724442515286
3.5760576057605746,19.048280237118885
3.5769576957695755,19.053836132974325
3.5778577857785763,19.059392130050036
3.578757875787577,19.064948228314535
3.579657965796578,19.070504427736427
3.5805580558055787,19.076060728284396
3.5814581458145796,19.081617129927217
3.5823582358235804,19.08717363263374
3.583258325832581,19.092730236372912
3.584158415841582,19.098286941113756
3.585058505850583,19.10384374682539
3.5859585958595837,19.109400653477007
3.5868586858685845,19.114957661037895
3.5877587758775853,19.120514769477424
3.588658865886586,19.126071978765054
3.589558955895587,19.13162928887033
3.5904590459045913,19.13718669976289
3.591359135913592,19.14274421141243
3.592259225922593,19.148301823788778
3.5931593159315938,19.15385953686182
3.5940594059405946,19.15941735060154
3.5949594959495954,19.164975264978008
3.5958595859585962,19.170533279961383
3.596759675967597,19.176091395521915
3.597659765976598,19.181649611629943
3.5985598559855987,19.187207928255887
3.5994599459945995,19.192766345370263
3.6003600360036003,19.198324862943682
3.601260126012601,19.203883480946836
3.602160216021602,19.20944219935051
3.603060306030603,19.215001018125577
3.6039603960396036,19.22055993724301
3.6048604860486044,19.22611895667386
3.6057605760576052,19.23167807638928
3.606660666066606,19.237237296360508
3.607560756075607,19.242796616558877
3.6084608460846077,19.24835603695581
3.6093609360936085,19.253915557522824
3.6102610261026093,19.259475178231522
3.61116111611161,19.265034899053614
3.612061206120611,19.270594719960886
3.612961296129612,19.27615464092523
3.6138613861386126,19.281714661918627
3.6147614761476135,19.28727478291315
3.6156615661566143,19.292835003880967
3.616561656165615,19.298395324794342
3.617461746174616,19.30395574562563
3.6183618361836167,19.309516266347288
3.6192619261926176,19.31507688693186
3.6201620162016184,19.320637607351987
3.621062106210619,19.326198427580408
3.62196219621962,19.331759347589962
3.622862286228621,19.337320367353577
3.6237623762376217,19.342881486844277
3.6246624662466225,19.348442706035186
3.6255625562556233,19.354004024899528
3.626462646264624,19.359565443410617
3.627362736273625,19.365126961541872
3.6282628262826258,19.370688579266805
3.6291629162916266,19.376250296559025
3.6300630063006274,19.381812113392243
3.6309630963096318,19.38737402974028
3.6318631863186326,19.39293604557702
3.6327632763276334,19.39849816087648
3.6336633663366342,19.404060375612765
3.634563456345635,19.409622689760088
3.635463546354636,19.415185103292746
3.6363636363636367,19.42074761618515
3.6372637263726375,19.426310228411808
3.6381638163816383,19.431872939947326
3.639063906390639,19.43743575076641
3.63996399639964,19.442998660843884
3.640864086408641,19.448561670154646
3.6417641764176416,19.45412477867372
3.6426642664266424,19.459687986376224
3.6435643564356432,19.465251293237372
3.644464446444644,19.47081469923249
3.645364536453645,19.47637820433701
3.6462646264626457,19.481941808526457
3.6471647164716465,19.48750551177647
3.6480648064806473,19.493069314062783
3.648964896489648,19.498633215361245
3.649864986498649,19.5041972156478
3.65076507650765,19.5097613148985
3.6516651665166506,19.51532551308951
3.6525652565256514,19.520889810197094
3.6534653465346523,19.526454206197624
3.654365436543653,19.53201870106757
3.655265526552654,19.537583294783527
3.6561656165616547,19.543147987322183
3.6570657065706555,19.548712778660338
3.6579657965796564,19.554277668774894
3.658865886588657,19.559842657642875
3.659765976597658,19.565407745241398
3.660666066606659,19.570972931547697
3.6615661566156597,19.576538216539117
3.6624662466246605,19.5821036001931
3.6633663366336613,19.587669082487217
3.664266426642662,19.593234663399134
3.665166516651663,19.598800342906635
3.6660666066606638,19.604366120987606
3.6669666966696646,19.609931997620055
3.6678667866786654,19.615497972782098
3.668766876687666,19.621064046451956
3.669666966696667,19.62663021860797
3.6705670567056714,19.632196489228605
3.6714671467146722,19.637762858292398
3.672367236723673,19.643329325778037
3.673267326732674,19.648895891664313
3.6741674167416747,19.654462555930134
3.6750675067506755,19.660029318554514
3.6759675967596763,19.665596179516584
3.676867686768677,19.6711631387956
3.677767776777678,19.676730196370915
3.678667866786679,19.68229735222201
3.6795679567956796,19.68786460632849
3.6804680468046804,19.69343195867005
3.6813681368136812,19.698999409226527
3.682268226822682,19.704566957977868
3.683168316831683,19.710134604904123
3.6840684068406837,19.715702349985484
3.6849684968496845,19.721270193202244
3.6858685868586853,19.726838134534816
3.686768676867686,19.732406173963742
3.687668766876687,19.73797431146967
3.688568856885688,19.74354254703338
3.6894689468946886,19.749110880635758
3.6903690369036894,19.754679312257824
3.6912691269126903,19.760247841880712
3.692169216921691,19.765816469485678
3.693069306930692,19.7713851950541
3.6939693969396927,19.77695401856748
3.6948694869486935,19.782522940007432
3.6957695769576944,19.788091959355707
3.696669666966695,19.793661076594173
3.697569756975696,19.799230291704813
3.698469846984697,19.80479960466975
3.6993699369936976,19.810369015471217
3.7002700270026985,19.81593852409158
3.7011701170116993,19.821508130513326
3.7020702070207,19.82707783471907
3.702970297029701,19.83264763669155
3.7038703870387018,19.83821753641363
3.7047704770477026,19.843787533868305
3.7056705670567034,19.849357629038693
3.706570657065704,19.85492782190804
3.707470747074705,19.860498112459716
3.708370837083706,19.86606850067723
3.7092709270927067,19.87163898654421
3.7101710171017075,19.87720957004441
3.711071107110712,19.88278025116174
3.7119711971197127,19.88835102988019
3.7128712871287135,19.89392190618392
3.7137713771377143,19.899492880057213
3.714671467146715,19.90506395148448
3.715571557155716,19.910635120450255
3.716471647164717,19.916206386939223
3.7173717371737176,19.921777750936183
3.7182718271827184,19.92734921242608
3.7191719171917192,19.932920771393977
3.72007200720072,19.938492427825086
3.720972097209721,19.944064181704746
3.7218721872187217,19.949636033018432
3.7227722772277225,19.95520798175175
3.7236723672367233,19.960780027890447
3.724572457245724,19.9663521714204
3.725472547254725,19.971924412327628
3.726372637263726,19.977496750598277
3.7272727272727266,19.983069186218646
3.7281728172817274,19.98864171917516
3.7290729072907283,19.994214349454378
3.729972997299729,19.99978707704301
3.73087308730873,20.005359901927893
3.7317731773177307,20.01093282409601
3.7326732673267315,20.016505843534485
3.7335733573357324,20.02207896023058
3.734473447344733,20.02765217417169
3.735373537353734,20.033225485345362
3.736273627362735,20.038798893739283
3.7371737173717356,20.044372399341277
3.7380738073807365,20.049946002139315
3.7389738973897373,20.055519702121504
3.739873987398738,20.0610934992761
3.740774077407739,20.066667393591505
3.7416741674167397,20.072241385056262
3.7425742574257406,20.077815473659058
3.7434743474347414,20.08338965938873
3.744374437443742,20.088963942234248
3.745274527452743,20.094538322184743
3.746174617461744,20.100112799229485
3.7470747074707447,20.105687373357892
3.7479747974797455,20.111262044559535
3.7488748874887463,20.116836812824126
3.749774977497747,20.122411678141525
3.7506750675067515,20.12798664050176
3.7515751575157523,20.13356169989497
3.752475247524753,20.13913685631147
3.753375337533754,20.144712109741732
3.754275427542755,20.150287460176365
3.7551755175517556,20.155862907606135
3.7560756075607564,20.161438452021955
3.7569756975697572,20.1670140934149
3.757875787578758,20.172589831776182
3.758775877587759,20.17816566709719
3.7596759675967597,20.183741599369444
3.7605760576057605,20.189317628584632
3.7614761476147613,20.19489375473459
3.762376237623762,20.200469977811316
3.763276327632763,20.20604629780696
3.764176417641764,20.211622714713826
3.7650765076507646,20.21719922852438
3.7659765976597654,20.222775839231243
3.7668766876687663,20.228352546827196
3.767776777677767,20.23392935130518
3.768676867686768,20.239506252658284
3.7695769576957687,20.245083250879773
3.7704770477047695,20.250660345963063
3.7713771377137704,20.256237537901725
3.772277227722771,20.26181482668951
3.773177317731772,20.267392212320303
3.774077407740773,20.27296969478818
3.7749774977497736,20.278547274087362
3.7758775877587745,20.28412495021224
3.7767776777677753,20.289702723157365
3.777677767776776,20.295280592917454
3.778577857785777,20.30085855948739
3.7794779477947777,20.306436622862222
3.7803780378037786,20.312014783037164
3.7812781278127794,20.31759304000759
3.78217821782178,20.32317139376906
3.783078307830781,20.328749844317276
3.783978397839782,20.33432839164813
3.7848784878487827,20.33990703575767
3.7857785778577835,20.345485776642118
3.7866786678667843,20.351064614297865
3.787578757875785,20.35664354872148
3.788478847884786,20.362222579909684
3.7893789378937868,20.36780170785939
3.7902790279027876,20.37338093256767
3.791179117911792,20.37896025403179
3.792079207920793,20.384539672249144
3.7929792979297936,20.39011918721734
3.7938793879387944,20.395698798934156
3.7947794779477952,20.401278507397528
3.795679567956796,20.406858312605582
3.796579657965797,20.41243821455662
3.7974797479747977,20.41801821324911
3.7983798379837985,20.4235983086817
3.7992799279927993,20.42917850085323
3.8001800180018,20.4347587897627
3.801080108010801,20.440339175409303
3.801980198019802,20.4459196577924
3.8028802880288026,20.451500236911535
3.8037803780378034,20.457080912766447
3.8046804680468043,20.462661685357038
3.805580558055805,20.468242554683396
3.806480648064806,20.473823520745803
3.8073807380738067,20.47940458354471
3.8082808280828075,20.48498574308076
3.8091809180918084,20.490566999354776
3.810081008100809,20.496148352367776
3.81098109810981,20.501729802120945
3.811881188118811,20.507311348615673
3.8127812781278116,20.512892991853526
3.8136813681368125,20.518474731836264
3.8145814581458133,20.52405656856583
3.815481548154814,20.529638502044353
3.816381638163815,20.535220532274163
3.8172817281728157,20.540802659257768
3.8181818181818166,20.546384882997877
3.8190819081908174,20.55196720349738
3.819981998199818,20.557549620759364
3.820882088208819,20.563132134787107
3.82178217821782,20.56871474558409
3.8226822682268207,20.574297453153967
3.8235823582358215,20.579880257500605
3.8244824482448223,20.58546315862806
3.825382538253823,20.591046156540582
3.826282628262824,20.596629251242618
3.8271827182718248,20.60221244273881
3.8280828082808256,20.607795731034006
3.8289828982898264,20.613379116133242
3.8298829882988272,20.618962598041758
3.8307830783078316,20.624546176765005
3.8316831683168324,20.6301298523086
3.8325832583258332,20.63571362467839
3.833483348334834,20.641297493880426
3.834383438343835,20.64688145992094
3.8352835283528357,20.652465522806388
3.8361836183618365,20.658049682543417
3.8370837083708373,20.66363393913888
3.837983798379838,20.669218292599837
3.838883888388839,20.67480274293355
3.83978397839784,20.680387290147497
3.8406840684068406,20.68597193424935
3.8415841584158414,20.691556675246996
3.8424842484248423,20.69714151314853
3.843384338433843,20.702726447962252
3.844284428442844,20.708311479696675
3.8451845184518447,20.713896608360525
3.8460846084608455,20.719481833962732
3.8469846984698464,20.725067156512445
3.847884788478847,20.730652576019015
3.848784878487848,20.736238092492016
3.849684968496849,20.741823705941233
3.8505850585058496,20.747409416376666
3.8514851485148505,20.752995223808526
3.8523852385238513,20.758581128247247
3.853285328532852,20.76416712970347
3.854185418541853,20.769753228188062
3.8550855085508537,20.775339423712104
3.8559855985598546,20.780925716286898
3.8568856885688554,20.78651210592396
3.857785778577856,20.792098592635035
3.858685868586857,20.79768517643208
3.859585958595858,20.803271857327275
3.8604860486048587,20.808858635333028
3.8613861386138595,20.814445510461965
3.8622862286228603,20.82003248272694
3.863186318631861,20.825619552141024
3.864086408640862,20.83120671871752
3.8649864986498628,20.836793982469956
3.8658865886588636,20.842381343412082
3.8667866786678644,20.84796880155788
3.8676867686768652,20.85355635692156
3.868586858685866,20.859144009517554
3.869486948694867,20.864731759360538
3.8703870387038677,20.8703196064654
3.871287128712872,20.875907550847288
3.872187218721873,20.88149559252153
3.8730873087308737,20.88708373150374
3.8739873987398745,20.892671967809736
3.8748874887488753,20.898260301455583
3.875787578757876,20.903848732457572
3.876687668766877,20.909437260832238
3.877587758775878,20.915025886596343
3.8784878487848786,20.92061460976689
3.8793879387938794,20.926203430361127
3.8802880288028803,20.931792348396527
3.881188118811881,20.937381363890815
3.882088208820882,20.942970476861944
3.8829882988298827,20.94855968732812
3.8838883888388835,20.954148995307783
3.8847884788478844,20.959738400819617
3.885688568856885,20.965327903882553
3.886588658865886,20.970917504515757
3.887488748874887,20.97650720273865
3.8883888388838876,20.982096998570892
3.8892889288928885,20.98768689203239
3.8901890189018893,20.993276883143302
3.89108910891089,20.99886697192403
3.891989198919891,21.004457158395226
3.8928892889288917,21.010047442577793
3.8937893789378926,21.01563782449288
3.8946894689468934,21.02122830416189
3.895589558955894,21.02681888160648
3.896489648964895,21.032409556848553
3.897389738973896,21.038000329910275
3.8982898289828967,21.043591200814056
3.8991899189918975,21.04918216958257
3.9000900090008983,21.05477323623874
3.900990099009899,21.06036440080575
3.9018901890189,21.065955663307037
3.9027902790279008,21.071547023766303
3.9036903690369016,21.077138482207502
3.9045904590459024,21.082730038654855
3.9054905490549032,21.088321693132837
3.906390639063904,21.09391344566619
3.907290729072905,21.099505296279908
3.9081908190819057,21.105097244999268
3.9090909090909065,21.11068929184979
3.9099909990999073,21.11628143685727
3.9108910891089117,21.121873680047784
3.9117911791179125,21.127466021447628
3.9126912691269133,21.133058461083408
3.913591359135914,21.13865099898199
3.914491449144915,21.1442436351705
3.915391539153916,21.14983636967634
3.9162916291629166,21.15542920252718
3.9171917191719174,21.16102213375096
3.9180918091809183,21.1666151633759
3.918991899189919,21.172208291430486
3.91989198919892,21.17780151794348
3.9207920792079207,21.18339484294392
3.9216921692169215,21.18898826646111
3.9225922592259224,21.19458178852465
3.923492349234923,21.2001754091644
3.924392439243924,21.20576912841051
3.925292529252925,21.211362946293395
3.9261926192619256,21.21695686284377
3.9270927092709265,21.222550878092612
3.9279927992799273,21.228144992071186
3.928892889288928,21.233739204811048
3.929792979297929,21.239333516344026
3.9306930693069297,21.24492792670224
3.9315931593159306,21.250522435918082
3.9324932493249314,21.256117044024254
3.933393339333932,21.26171175105372
3.934293429342933,21.267306557039745
3.935193519351934,21.272901462015884
3.9360936093609347,21.278496466015973
3.9369936993699355,21.284091569074143
3.9378937893789363,21.28968677122482
3.938793879387937,21.295282072502715
3.939693969396938,21.300877472942837
3.9405940594059388,21.306472972580483
3.9414941494149396,21.312068571451256
3.9423942394239404,21.317664269591045
3.9432943294329412,21.323260067036035
3.944194419441942,21.328855963822715
3.945094509450943,21.334451959987867
3.9459945994599437,21.340048055568577
3.9468946894689445,21.345644250602223
3.9477947794779453,21.351240545126494
3.948694869486946,21.356836939179377
3.949594959495947,21.362433432799158
3.950495049504948,21.368030026024428
3.951395139513952,21.373626718894098
3.952295229522953,21.379223511447346
3.953195319531954,21.384820403723698
3.9540954095409546,21.390417395762967
3.9549954995499554,21.396014487605274
3.9558955895589563,21.401611679291058
3.956795679567957,21.40720897086106
3.957695769576958,21.41280636235633
3.9585958595859587,21.418403853818244
3.9594959495949595,21.424001445288475
3.9603960396039604,21.429599136809017
3.961296129612961,21.435196928422176
3.962196219621962,21.440794820170574
3.963096309630963,21.446392812097155
3.9639963996399636,21.451990904245168
3.9648964896489645,21.457589096658193
3.9657965796579653,21.46318738938012
3.966696669666966,21.468785782455164
3.967596759675967,21.47438427592786
3.9684968496849677,21.479982869843067
3.9693969396939686,21.485581564245958
3.9702970297029694,21.491180359182042
3.97119711971197,21.496779254697145
3.972097209720971,21.502378250837417
3.972997299729972,21.50797734764934
3.9738973897389727,21.51357654517972
3.9747974797479735,21.519175843475693
3.9756975697569743,21.524775242584724
3.976597659765975,21.53037474255461
3.977497749774976,21.535974343433473
3.9783978397839768,21.54157404526977
3.9792979297929776,21.547173848112298
3.9801980198019784,21.552773752010175
3.9810981098109792,21.558373757012866
3.98199819981998,21.563973863170165
3.982898289828981,21.569574070532205
3.9837983798379817,21.575174379149452
3.9846984698469825,21.58077478907272
3.9855985598559833,21.58637530035315
3.986498649864984,21.591975913042237
3.987398739873985,21.59757662719181
3.988298829882986,21.60317744285404
3.9891989198919866,21.60877836008144
3.9900990099009874,21.614379378926873
3.990999099909992,21.619980499443553
3.9918991899189926,21.62558172168501
3.9927992799279934,21.63118304570515
3.9936993699369943,21.636784471558222
3.994599459945995,21.64238599929882
3.995499549954996,21.64798762898189
3.9963996399639967,21.653589360662725
3.9972997299729975,21.65919119439697
3.9981998199819984,21.664793130240632
3.999099909990999,21.670395168250057
4.0,21.675997308481957
4.000900090009001,21.681599550993393
4.001800180018002,21.68720189584179
4.0027002700270025,21.692804343084916
4.003600360036003,21.698406892780913
4.004500450045004,21.704009544988278
4.005400540054005,21.70961229976586
4.006300630063006,21.715215157172874
4.007200720072007,21.72081811726891
4.008100810081007,21.726421180113892
4.009000900090008,21.732024345768142
4.009900990099009,21.737627614292318
4.01080108010801,21.743230985747463
4.011701170117011,21.748834460194974
4.0126012601260115,21.754438037696627
4.013501350135012,21.760041718314557
4.014401440144013,21.765645502111276
4.015301530153014,21.771249389149663
4.016201620162015,21.776853379492966
4.017101710171016,21.78245747320481
4.018001800180016,21.788061670349194
4.018901890189017,21.793665970990485
4.019801980198018,21.79927037519343
4.020702070207019,21.804874883023153
4.02160216021602,21.810479494545156
4.0225022502250205,21.816084209825313
4.023402340234021,21.821689028929878
4.024302430243022,21.82729395192549
4.025202520252023,21.83289897887917
4.026102610261024,21.838504109858313
4.027002700270025,21.844109344930704
4.027902790279025,21.849714684164507
4.028802880288026,21.85532012762827
4.029702970297027,21.860925675390934
4.030603060306031,21.866531327521827
4.031503150315032,21.87213708409064
4.032403240324033,21.87774294516748
4.033303330333034,21.883348910822832
4.034203420342035,21.88895498112758
4.0351035103510355,21.894561156152985
4.036003600360036,21.90016743597071
4.036903690369037,21.905773820652815
4.037803780378038,21.911380310271735
4.038703870387039,21.91698690490032
4.03960396039604,21.922593604611805
4.0405040504050405,21.928200409479825
4.041404140414041,21.93380731957841
4.042304230423042,21.939414334981993
4.043204320432043,21.945021455765403
4.044104410441044,21.950628682003867
4.045004500450045,21.956236013773015
4.045904590459045,21.961843451148884
4.046804680468046,21.96745099420791
4.047704770477047,21.973058643026924
4.048604860486048,21.97866639768318
4.049504950495049,21.984274258254327
4.0504050405040495,21.989882224818416
4.05130513051305,21.995490297453916
4.052205220522051,22.001098476239697
4.053105310531052,22.006706761255042
4.054005400540053,22.01231515257964
4.054905490549054,22.017923650293596
4.055805580558054,22.023532254477423
4.056705670567055,22.02914096521205
4.057605760576056,22.034749782578817
4.058505850585057,22.04035870665948
4.059405940594058,22.045967737536206
4.0603060306030585,22.051576875291587
4.061206120612059,22.057186120008623
4.06210621062106,22.06279547177074
4.063006300630061,22.068404930661774
4.063906390639062,22.074014496765994
4.064806480648063,22.07962417016807
4.065706570657063,22.08523395095311
4.066606660666064,22.09084383920664
4.067506750675065,22.096453835014607
4.068406840684066,22.102063938463385
4.069306930693067,22.107674149639763
4.0702070207020675,22.11328446863097
4.071107110711072,22.11889489552466
4.072007200720073,22.12450543040889
4.0729072907290735,22.13011607337218
4.073807380738074,22.135726824503454
4.074707470747075,22.141337683892083
4.075607560756076,22.14694865162785
4.076507650765077,22.152559727800988
4.077407740774078,22.15817091250215
4.0783078307830785,22.163782205822425
4.079207920792079,22.16939360785334
4.08010801080108,22.175005118686848
4.081008100810081,22.180616738415345
4.081908190819082,22.186228467131663
4.082808280828083,22.191840304929062
4.083708370837083,22.197452251901254
4.084608460846084,22.203064308142373
4.085508550855085,22.20867647374701
4.086408640864086,22.214288748810176
4.087308730873087,22.219901133427342
4.0882088208820875,22.225513627694408
4.089108910891088,22.231126231707723
4.090009000900089,22.236738945564074
4.09090909090909,22.242351769360695
4.091809180918091,22.247964703195265
4.092709270927092,22.253577747165902
4.093609360936092,22.259190901371184
4.094509450945093,22.264804165910114
4.095409540954094,22.270417540882164
4.096309630963095,22.276031026387244
4.097209720972096,22.281644622525707
4.0981098109810965,22.28725832939837
4.099009900990097,22.29287214710649
4.099909990999098,22.298486075751775
4.100810081008099,22.304100115436384
4.1017101710171,22.30971426626294
4.102610261026101,22.3153285283345
4.103510351035101,22.32094290175459
4.104410441044102,22.326557386627186
4.105310531053103,22.33217198305671
4.106210621062104,22.337786691148054
4.107110711071105,22.343401511006554
4.1080108010801055,22.34901644273801
4.108910891089106,22.354631486448678
4.109810981098107,22.360246642245265
4.1107110711071115,22.365861910234962
4.111611161116112,22.371477290525373
4.112511251125113,22.377092783224597
4.113411341134114,22.38270838844119
4.114311431143115,22.388324106284163
4.115211521152116,22.393939936862985
4.1161116111611165,22.399555880287593
4.117011701170117,22.40517193666839
4.117911791179118,22.41078810611623
4.118811881188119,22.41640438874244
4.11971197119712,22.42202078465881
4.120612061206121,22.427637293977593
4.121512151215121,22.43325391681151
4.122412241224122,22.438870653273742
4.123312331233123,22.444487503477944
4.124212421242124,22.45010446753823
4.125112511251125,22.45572154556919
4.1260126012601255,22.461338737685875
4.126912691269126,22.466956044003805
4.127812781278127,22.472573464638966
4.128712871287128,22.478190999707824
4.129612961296129,22.4838086493273
4.13051305130513,22.4894264136148
4.13141314131413,22.495044292688185
4.132313231323131,22.500662286665797
4.133213321332132,22.50628039566645
4.134113411341133,22.51189861980942
4.135013501350134,22.517516959214465
4.1359135913591345,22.523135414001807
4.136813681368135,22.52875398429215
4.137713771377136,22.53437267020666
4.138613861386137,22.539991471866987
4.139513951395138,22.545610389395247
4.140414041404139,22.551229422914034
4.141314131413139,22.556848572546414
4.14221422142214,22.562467838415927
4.143114311431141,22.56808722064659
4.144014401440142,22.573706719362896
4.144914491449143,22.57932633468981
4.1458145814581435,22.584946066752774
4.146714671467144,22.590565915677704
4.147614761476145,22.596185881590998
4.148514851485146,22.601805964619526
4.149414941494147,22.60742616489063
4.150315031503148,22.613046482532138
4.151215121512152,22.61866691767236
4.152115211521153,22.62428747044005
4.153015301530154,22.62990814096447
4.1539153915391545,22.635528929375358
4.154815481548155,22.641149835802917
4.155715571557156,22.646770860377835
4.156615661566157,22.652392003231277
4.157515751575158,22.658013264494883
4.158415841584159,22.66363464430077
4.159315931593159,22.66925614278154
4.16021602160216,22.67487776007026
4.161116111611161,22.680499496300484
4.162016201620162,22.686121351606246
4.162916291629163,22.691743326122054
4.1638163816381635,22.697365419982887
4.164716471647164,22.702987633324213
4.165616561656165,22.708609966281973
4.166516651665166,22.71423241899258
4.167416741674167,22.71985499159294
4.168316831683168,22.725477684220415
4.169216921692168,22.73110049701286
4.170117011701169,22.736723430108608
4.17101710171017,22.742346483646458
4.171917191719171,22.74796965776569
4.172817281728172,22.753592952606066
4.1737173717371725,22.759216368307822
4.174617461746173,22.764839905011666
4.175517551755174,22.770463562858783
4.176417641764175,22.77608734199084
4.177317731773176,22.781711242549974
4.178217821782177,22.7873352646788
4.179117911791177,22.792959408520403
4.180018001800178,22.798583674218346
4.180918091809179,22.80420806191667
4.18181818181818,22.80983257175988
4.182718271827181,22.81545720389297
4.1836183618361815,22.821081958461388
4.184518451845182,22.82670683561107
4.185418541854183,22.832331835488414
4.186318631863184,22.8379569582403
4.187218721872185,22.843582204014073
4.188118811881186,22.849207572957546
4.189018901890186,22.854833065219008
4.189918991899187,22.860458680947218
4.190819081908192,22.866084420291408
4.1917191719171925,22.871710283401256
4.192619261926193,22.87733627042693
4.193519351935194,22.882962381519068
4.194419441944195,22.88858861682876
4.195319531953196,22.89421497650757
4.1962196219621966,22.899841460707528
4.197119711971197,22.90546806958113
4.198019801980198,22.911094803281326
4.198919891989199,22.916721661961542
4.1998199819982,22.922348645775664
4.200720072007201,22.927975754878027
4.2016201620162015,22.933602989423445
4.202520252025202,22.939230349567183
4.203420342034203,22.94485783546496
4.204320432043204,22.95048544727296
4.205220522052205,22.95611318514783
4.206120612061206,22.961741049246662
4.207020702070206,22.967369039727007
4.207920792079207,22.97299715674687
4.208820882088208,22.97862540046472
4.209720972097209,22.984253771039455
4.21062106210621,22.989882268630453
4.2115211521152105,22.995510893397515
4.212421242124211,23.001139645500917
4.213321332133212,23.006768525101357
4.214221422142213,23.012397532359998
4.215121512151214,23.018026667438445
4.216021602160215,23.02365593049874
4.216921692169215,23.02928532170338
4.217821782178216,23.03491484121529
4.218721872187217,23.04054448919785
4.219621962196218,23.046174265814862
4.220522052205219,23.051804171230582
4.2214221422142195,23.05743420560969
4.22232223222322,23.063064369117317
4.223222322232221,23.068694661919004
4.224122412241222,23.074325084180746
4.225022502250223,23.079955636068952
4.225922592259224,23.085586317750472
4.226822682268224,23.091217129392575
4.227722772277225,23.09684807116296
4.228622862286226,23.102479143229743
4.229522952295227,23.108110345761478
4.230423042304228,23.113741678927124
4.231323132313232,23.119373142896077
4.232223222322233,23.12500473783811
4.233123312331234,23.13063646392345
4.2340234023402346,23.136268321322735
4.234923492349235,23.141900310206996
4.235823582358236,23.147532430747685
4.236723672367237,23.15316468311666
4.237623762376238,23.158797067486184
4.238523852385239,23.16442958402892
4.2394239423942395,23.170062232917942
4.24032403240324,23.175695014326713
4.241224122412241,23.181327928429102
4.242124212421242,23.186960975399366
4.243024302430243,23.192594155412156
4.243924392439244,23.198227468642518
4.244824482448244,23.203860915265885
4.245724572457245,23.209494495458074
4.246624662466246,23.215128209395285
4.247524752475247,23.220762057254102
4.248424842484248,23.226396039211487
4.2493249324932485,23.23203015544478
4.250225022502249,23.23766440613169
4.25112511251125,23.2432987914503
4.252025202520251,23.248933311579066
4.252925292529252,23.254567966696808
4.253825382538253,23.2602027569827
4.254725472547253,23.26583768261629
4.255625562556254,23.27147274377748
4.256525652565255,23.27710794064652
4.257425742574256,23.28274327340402
4.258325832583257,23.28837874223094
4.2592259225922575,23.29401434730858
4.260126012601258,23.299650088818588
4.261026102610259,23.305285966942954
4.26192619261926,23.310921981863995
4.262826282628261,23.316558133764378
4.263726372637262,23.322194422827092
4.264626462646262,23.327830849235454
4.265526552655263,23.333467413173103
4.266426642664264,23.339104114824007
4.267326732673265,23.344740954372444
4.268226822682266,23.350377932003013
4.2691269126912665,23.35601504790062
4.270027002700267,23.36165230225048
4.270927092709272,23.367289695238124
4.2718271827182726,23.372927227049345
4.272727272727273,23.378564897870273
4.273627362736274,23.384202707887315
4.274527452745275,23.38984065728717
4.275427542754276,23.395478746256824
4.276327632763277,23.401116974983537
4.2772277227722775,23.406755343654858
4.278127812781278,23.412393852458596
4.279027902790279,23.418032501582847
4.27992799279928,23.423671291215953
4.280828082808281,23.429310221546533
4.281728172817282,23.434949292763456
4.282628262826282,23.440588505055846
4.283528352835283,23.446227858613074
4.284428442844284,23.45186735362476
4.285328532853285,23.45750699028076
4.286228622862286,23.463146768771164
4.2871287128712865,23.468786689286297
4.288028802880287,23.474426752016708
4.288928892889288,23.480066957153166
4.289828982898289,23.485707304886667
4.29072907290729,23.4913477954084
4.291629162916291,23.496988428909788
4.292529252925291,23.502629205582426
4.293429342934292,23.508270125618132
4.294329432943293,23.5139111892089
4.295229522952294,23.519552396546928
4.296129612961295,23.525193747824577
4.2970297029702955,23.530835243234396
4.297929792979296,23.536476882969104
4.298829882988297,23.54211866722159
4.299729972997298,23.5477605961849
4.300630063006299,23.553402670052233
4.3015301530153,23.559044889016945
4.3024302430243,23.564687253272528
4.303330333033301,23.57032976301262
4.304230423042302,23.57597241843099
4.305130513051303,23.581615219721527
4.306030603060304,23.587258167078257
4.3069306930693045,23.59290126069531
4.307830783078305,23.59854450076692
4.308730873087306,23.604187887487438
4.309630963096307,23.6098314210513
4.310531053105308,23.61547510165304
4.311431143114312,23.621118929487285
4.312331233123313,23.626762904748706
4.313231323132314,23.63240702763208
4.314131413141315,23.63805129833224
4.3150315031503155,23.643695717044068
4.315931593159316,23.64934028396251
4.316831683168317,23.654984999282544
4.317731773177318,23.660629863199194
4.318631863186319,23.66627487590752
4.31953195319532,23.67192003760259
4.32043204320432,23.6775653484795
4.321332133213321,23.68321080873336
4.322232223222322,23.688856418559265
4.323132313231323,23.69450217815232
4.324032403240324,23.700148087707614
4.3249324932493245,23.70579414742021
4.325832583258325,23.711440357485152
4.326732673267326,23.717086718097445
4.327632763276327,23.722733229452043
4.328532853285328,23.72837989174386
4.329432943294329,23.734026705167746
4.330333033303329,23.739673669918485
4.33123312331233,23.74532078619078
4.332133213321331,23.750968054179264
4.333033303330332,23.756615474078462
4.333933393339333,23.762263046082808
4.3348334833483335,23.767910770386624
4.335733573357334,23.773558647184117
4.336633663366335,23.77920667666936
4.337533753375336,23.784854859036308
4.338433843384337,23.790503194478752
4.339333933393338,23.796151683190338
4.340234023402338,23.801800325364557
4.341134113411339,23.80744912119472
4.34203420342034,23.813098070873956
4.342934293429341,23.81874717459521
4.343834383438342,23.82439643255123
4.3447344734473425,23.83004584493454
4.345634563456343,23.83569541193746
4.346534653465344,23.84134513375208
4.347434743474345,23.846995010570243
4.348334833483346,23.852645042583546
4.349234923492347,23.858295229983337
4.3501350135013475,23.863945572960677
4.351035103510352,23.86959607170638
4.351935193519353,23.875246726410914
4.3528352835283535,23.880897537264495
4.353735373537354,23.886548504457018
4.354635463546355,23.892199628178044
4.355535553555356,23.897850908616814
4.356435643564357,23.903502345962213
4.357335733573358,23.90915394040278
4.358235823582358,23.914805692126688
4.359135913591359,23.920457601321722
4.36003600360036,23.926109668175286
4.360936093609361,23.931761892874388
4.361836183618362,23.937414275605608
4.3627362736273625,23.943066816555113
4.363636363636363,23.948719515908635
4.364536453645364,23.95437237385145
4.365436543654365,23.960025390568376
4.366336633663366,23.965678566243756
4.367236723672367,23.971331901061454
4.368136813681367,23.976985395204828
4.369036903690368,23.98263904885673
4.369936993699369,23.988292862199483
4.37083708370837,23.993946835414874
4.371737173717371,23.999600968684145
4.3726372637263715,24.00525526218797
4.373537353735372,24.010909716106447
4.374437443744373,24.01656433061908
4.375337533753374,24.022219105904778
4.376237623762375,24.027874042141825
4.377137713771376,24.033529139507873
4.378037803780376,24.03918439817993
4.378937893789377,24.044839818334342
4.379837983798378,24.050495400146787
4.380738073807379,24.05615114379224
4.38163816381638,24.061807049444983
4.3825382538253805,24.067463117278578
4.383438343834381,24.073119347465852
4.384338433843382,24.07877574017888
4.385238523852383,24.08443229558898
4.386138613861384,24.090089013866677
4.387038703870385,24.09574589518172
4.3879387938793855,24.101402939703032
4.388838883888386,24.107060147598716
4.389738973897387,24.11271751903603
4.390639063906388,24.118375054181367
4.391539153915392,24.12403275320027
4.392439243924393,24.129690616257346
4.393339333933394,24.135348643516327
4.394239423942395,24.14100683514001
4.395139513951396,24.146665191290253
4.396039603960396,24.15232371212795
4.396939693969397,24.157982397813015
4.397839783978398,24.163641248504376
4.398739873987399,24.16930026435994
4.3996399639964,24.174959445536594
4.4005400540054005,24.180618792190163
4.401440144014401,24.18627830447542
4.402340234023402,24.191937982546044
4.403240324032403,24.19759782655461
4.404140414041404,24.203257836652575
4.405040504050405,24.208918012990257
4.405940594059405,24.214578355716807
4.406840684068406,24.2202388649802
4.407740774077407,24.225899540927216
4.408640864086408,24.231560383703407
4.409540954095409,24.237221393453098
4.4104410441044095,24.242882570319345
4.41134113411341,24.248543914443932
4.412241224122411,24.254205425967342
4.413141314131412,24.259867105028736
4.414041404140413,24.265528951765937
4.414941494149414,24.27119096631541
4.415841584158414,24.276853148812226
4.416741674167415,24.282515499390065
4.417641764176416,24.288178018181174
4.418541854185417,24.293840705316352
4.419441944194418,24.29950356092493
4.4203420342034185,24.305166585134746
4.421242124212419,24.31082977807213
4.42214221422142,24.316493139861862
4.423042304230421,24.322156670627177
4.423942394239422,24.327820370489718
4.424842484248423,24.333484239569522
4.4257425742574235,24.339148277985
4.426642664266424,24.34481248585291
4.427542754275425,24.350476863288325
4.428442844284426,24.35614141040463
4.429342934293427,24.36180612731347
4.430243024302428,24.367471014124753
4.431143114311432,24.373136070946607
4.432043204320433,24.378801297885342
4.432943294329434,24.384466695045468
4.433843384338434,24.39013226252963
4.434743474347435,24.3957980004386
4.435643564356436,24.40146390887125
4.436543654365437,24.407129987924513
4.437443744374438,24.41279623769338
4.4383438343834385,24.418462658270847
4.439243924392439,24.424129249747907
4.44014401440144,24.42979601221351
4.441044104410441,24.435462945754555
4.441944194419442,24.441130050455836
4.442844284428443,24.44679732640003
4.443744374437443,24.452464773667675
4.444644464446444,24.458132392337117
4.445544554455445,24.46380018248451
4.446444644464446,24.46946814418376
4.447344734473447,24.47513627750653
4.4482448244824475,24.48080458252217
4.449144914491448,24.486473059297715
4.450045004500449,24.49214170789785
4.45094509450945,24.49781052838487
4.451845184518451,24.503479520818665
4.452745274527452,24.50914868525667
4.453645364536452,24.514818021753843
4.454545454545453,24.52048753036265
4.455445544554454,24.526157211133
4.456345634563455,24.531827064112246
4.457245724572456,24.53749708934512
4.4581458145814565,24.543167286873732
4.459045904590457,24.548837656737522
4.459945994599458,24.554508198973217
4.460846084608459,24.56017891361482
4.46174617461746,24.56584980069356
4.462646264626461,24.57152086023786
4.4635463546354615,24.57719209227331
4.464446444644462,24.582863496822622
4.465346534653463,24.5885350739056
4.466246624662464,24.594206823539114
4.467146714671465,24.599878745737048
4.4680468046804656,24.60555084051027
4.468946894689466,24.6112231078666
4.469846984698467,24.616895547810774
4.470747074707468,24.622568160344397
4.471647164716472,24.62824094546593
4.472547254725473,24.633913903170594
4.473447344734474,24.639587033450415
4.474347434743475,24.64526033629413
4.475247524752476,24.650933811687153
4.4761476147614765,24.65660745961156
4.477047704770477,24.66228128004603
4.477947794779478,24.667955272965806
4.478847884788479,24.673629438342665
4.47974797479748,24.67930377614487
4.480648064806481,24.68497828633713
4.481548154815481,24.690652968880567
4.482448244824482,24.696327823732663
4.483348334833483,24.702002850847226
4.484248424842484,24.707678050174344
4.485148514851485,24.713353421660347
4.4860486048604855,24.71902896524776
4.486948694869486,24.72470468087526
4.487848784878487,24.730380568477635
4.488748874887488,24.736056627985747
4.489648964896489,24.74173285932646
4.49054905490549,24.74740926242264
4.49144914491449,24.753085837193062
4.492349234923491,24.758762583552404
4.493249324932492,24.764439501411175
4.494149414941493,24.77011659067568
4.495049504950494,24.77579385124798
4.4959495949594945,24.781471283025823
4.496849684968495,24.78714888590262
4.497749774977496,24.79282665976739
4.498649864986497,24.798504604504696
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462
4.499549954995498,24.80418271999462


==> fig/data/ground-truth-csvs/ground-truth_3_3.csv <==
x,y
-19.99799979998,28.52583010761141
-19.993999399939995,28.522280771600148
-19.98999899989999,28.51873232959187
-19.985998599859983,28.515184782388598
-19.981998199819984,28.511638130770237
-19.977997799779978,28.5080923754946
-19.97399739973997,28.504547517297425
-19.969996999699973,28.501003556892417
-19.965996599659967,28.497460494971268
-19.96199619961996,28.49391833220368
-19.957995799579955,28.490377069237404
-19.953995399539956,28.486836706698256
-19.94999499949995,28.48329724519016
-19.945994599459944,28.47975868529516
-19.941994199419945,28.476221027573484
-19.93799379937994,28.472684272563527
-19.933993399339933,28.469148420781934
-19.929992999299927,28.46561347272358
-19.925992599259928,28.462079428861664
-19.921992199219922,28.45854628964768
-19.917991799179916,28.45501405551148
-19.913991399139917,28.451482726861325
-19.90999099909991,28.447952304083895
-19.905990599059905,28.444422787544315
-19.9019901990199,28.440894177586237
-19.8979897989799,28.437366474531817
-19.893989398939894,28.433839678681792
-19.889988998899888,28.430313790315516
-19.88598859885989,28.426788809690976
-19.881988198819883,28.423264737044846
-19.877987798779877,28.419741572592514
-19.87398739873987,28.416219316528153
-19.869986998699872,28.41269796902472
-19.865986598659866,28.409177530234004
-19.86198619861986,28.405658000286696
-19.85798579857986,28.402139379292404
-19.853985398539855,28.3986216673397
-19.84998499849985,28.39510486449616
-19.845984598459843,28.391588970808417
-19.841984198419844,28.388073986302196
-19.837983798379838,28.384559910982354
-19.833983398339832,28.381046744832933
-19.829982998299826,28.3775344878172
-19.825982598259827,28.374023139877696
-19.82198219821982,28.37051270093627
-19.817981798179815,28.367003170894137
-19.813981398139816,28.36349454963193
-19.80998099809981,28.35998683700972
-19.805980598059804,28.356480032867097
-19.8019801980198,28.352974137023182
-19.7979797979798,28.349469149276718
-19.793979397939793,28.34596506940608
-19.789978997899787,28.34246189716934
-19.78597859785979,28.33895963230432
-19.781978197819782,28.335458274528634
-19.777977797779776,28.331957823539742
-19.77397739773977,28.328458279015006
-19.76997699769977,28.324959640611738
-19.765976597659765,28.321461907967237
-19.76197619761976,28.317965080698862
-19.75797579757976,28.314469158404076
-19.753975397539755,28.3109741406605
-19.74997499749975,28.307480027025964
-19.745974597459742,28.303986817038552
-19.741974197419744,28.300494510216694
-19.737973797379738,28.297003106059158
-19.73397339733973,28.293512604045162
-19.729972997299733,28.290023003634406
-19.725972597259727,28.286534304267118
-19.72197219721972,28.283046505364126
-19.717971797179715,28.279559606326913
-19.713971397139716,28.27607360653767
-19.70997099709971,28.27258850535934
-19.705970597059704,28.269104302135702
-19.701970197019705,28.265620996191423
-19.6979697969797,28.26213858683209
-19.693969396939693,28.258657073344295
-19.689968996899687,28.255176454995695
-19.685968596859688,28.251696731035064
-19.681968196819682,28.24821790069233
-19.677967796779676,28.24473996317869
-19.673967396739677,28.241262917686615
-19.66996699669967,28.237786763389945
-19.665966596659665,28.23431149944393
-19.66196619661966,28.230837124985317
-19.65796579657966,28.22736363913238
-19.653965396539654,28.22389104098501
-19.649964996499648,28.220419329624743
-19.64596459645965,28.216948504114892
-19.641964196419643,28.21347856350051
-19.637963796379637,28.210009506808543
-19.63396339633963,28.20654133304785
-19.629962996299632,28.203074041209273
-19.625962596259626,28.199607630265703
-19.62196219621962,28.196142099172153
-19.61796179617962,28.192677446865815
-19.613961396139615,28.189213672266117
-19.60996099609961,28.185750774274815
-19.605960596059603,28.18228875177603
-19.601960196019604,28.17882760363634
-19.597959795979598,28.175367328704816
-19.593959395939592,28.171907925813123
-19.589958995899586,28.168449393775568
-19.585958595859587,28.164991731389172
-19.58195819581958,28.161534937433725
-19.577957795779575,28.158079010671887
-19.573957395739576,28.154623949849217
-19.56995699569957,28.151169753694276
-19.565956595659564,28.147716420918655
-19.56195619561956,28.14426395021711
-19.55795579557956,28.140812340267548
-19.553955395539553,28.13736158973117
-19.549954995499547,28.133911697252493
-19.54595459545955,28.130462661459458
-19.541954195419542,28.127014480963457
-19.537953795379536,28.12356715435944
-19.53395339533953,28.120120680225973
-19.52995299529953,28.116675057125313
-19.525952595259525,28.113230283603468
-19.52195219521952,28.109786358190284
-19.51795179517952,28.106343279399514
-19.513951395139514,28.10290104572887
-19.50995099509951,28.09945965566013
-19.505950595059502,28.096019107659174
-19.501950195019504,28.0925794001761
-19.497949794979498,28.08914053164525
-19.49394939493949,28.08570250048532
-19.489948994899493,28.082265305099405
-19.485948594859487,28.078828943875102
-19.48194819481948,28.075393415184564
-19.477947794779475,28.071958717384575
-19.473947394739476,28.06852484881664
-19.46994699469947,28.065091807807033
-19.465946594659464,28.061659592666892
-19.461946194619465,28.058228201692305
-19.45794579457946,28.054797633164338
-19.453945394539453,28.051367885349165
-19.449944994499447,28.04793895649812
-19.445944594459448,28.044510844847757
-19.44194419441944,28.041083548619948
-19.437943794379436,28.037657066021964
-19.433943394339437,28.03423139524653
-19.42994299429943,28.030806534471896
-19.425942594259425,28.027382481861956
-19.42194219421942,28.023959235566277
-19.41794179417942,28.020536793720215
-19.413941394139414,28.017115154444944
-19.409940994099408,28.01369431584758
-19.40594059405941,28.010274276021256
-19.401940194019403,28.006855033045138
-19.397939793979397,28.003436584984595
-19.39393939393939,28.000018929891205
-19.389938993899392,27.99660206580286
-19.385938593859386,27.993185990743843
-19.38193819381938,27.989770702724908
-19.37793779377938,27.98635619974335
-19.373937393739375,27.982942479783087
-19.36993699369937,27.979529540814745
-19.365936593659363,27.976117380795728
-19.361936193619364,27.972705997670296
-19.357935793579358,27.96929538936965
-19.353935393539352,27.965885553812004
-19.349934993499346,27.96247648890268
-19.345934593459347,27.95906819253416
-19.34193419341934,27.95566066258619
-19.337933793379335,27.952253896925843
-19.333933393339336,27.94884789340761
-19.32993299329933,27.945442649873467
-19.325932593259324,27.942038164152965
-19.321932193219318,27.938634434063317
-19.31793179317932,27.935231457409444
-19.313931393139313,27.931829231984093
-19.309930993099307,27.9284277555679
-19.30593059305931,27.92502702592947
-19.301930193019302,27.921627040825445
-19.297929792979296,27.918227798000622
-19.29392939293929,27.914829295187985
-19.28992899289929,27.91143153010883
-19.285928592859285,27.90803450047279
-19.28192819281928,27.904638203977974
-19.27792779277928,27.90124263831103
-19.273927392739274,27.897847801147183
-19.26992699269927,27.89445369015037
-19.265926592659262,27.891060302973308
-19.261926192619264,27.887667637257547
-19.257925792579258,27.884275690633576
-19.25392539253925,27.8808844607209
-19.249924992499253,27.877493945128116
-19.245924592459247,27.874104141452985
-19.24192419241924,27.870715047282534
-19.237923792379235,27.867326660193115
-19.233923392339236,27.863938977750507
-19.22992299229923,27.86055199750997
-19.225922592259224,27.857165717016347
-19.221922192219225,27.85378013380414
-19.21792179217922,27.850395245397586
-19.213921392139213,27.84701104931073
-19.209920992099207,27.84362754304753
-19.205920592059208,27.840244724101918
-19.2019201920192,27.836862589957878
-19.197919791979196,27.833481138089542
-19.193919391939197,27.830100365961258
-19.18991899189919,27.826720271027675
-19.185918591859185,27.82334085073382
-19.18191819181918,27.819962102515188
-19.17791779177918,27.816584023797812
-19.173917391739174,27.81320661199835
-19.169916991699168,27.80982986452415
-19.16591659165917,27.806453778773363
-19.161916191619163,27.80307835213499
-19.157915791579157,27.799703581988968
-19.15391539153915,27.796329465706275
-19.149914991499152,27.792956000648992
-19.145914591459146,27.789583184170358
-19.14191419141914,27.786211013614906
-19.13791379137914,27.782839486318498
-19.133913391339135,27.779468599608414
-19.12991299129913,27.77609835080345
-19.125912591259123,27.772728737213978
-19.121912191219124,27.769359756142038
-19.117911791179118,27.765991404881404
-19.113911391139112,27.76262368071767
-19.109910991099106,27.759256580928344
-19.105910591059107,27.755890102782914
-19.1019101910191,27.75252424354291
-19.097909790979095,27.749159000462022
-19.093909390939096,27.74579437078615
-19.08990899089909,27.742430351753487
-19.085908590859084,27.73906694059461
-19.081908190819078,27.73570413453255
-19.07790779077908,27.732341930782876
-19.073907390739073,27.72898032655376
-19.069906990699067,27.72561931904607
-19.06590659065907,27.72225890545345
-19.061906190619062,27.718899082962388
-19.057905790579056,27.7155398487523
-19.05390539053905,27.7121811999956
-19.04990499049905,27.708823133857802
-19.045904590459045,27.70546564749757
-19.04190419041904,27.702108738066794
-19.03790379037904,27.69875240271071
-19.033903390339034,27.695396638567928
-19.02990299029903,27.692041442770538
-19.025902590259022,27.688686812444175
-19.021902190219024,27.6853327447081
-19.017901790179017,27.68197923667528
-19.01390139013901,27.678626285452467
-19.009900990099013,27.675273888140264
-19.005900590059007,27.671922041833206
-19.001900190019,27.66857074361985
-18.997899789978995,27.665219990582823
-18.993899389938996,27.661869779798938
-18.98989898989899,27.65852010833923
-18.985898589858984,27.655170973269048
-18.981898189818985,27.65182237164815
-18.97789778977898,27.648474300530744
-18.973897389738973,27.64512675696559
-18.969896989698967,27.641779737996057
-18.965896589658968,27.63843324066022
-18.96189618961896,27.63508726199091
-18.957895789578956,27.63174179901581
-18.953895389538957,27.62839684875752
-18.94989498949895,27.625052408233625
-18.945894589458945,27.62170847445678
-18.94189418941894,27.61836504443479
-18.93789378937894,27.615022115170664
-18.933893389338934,27.611679683662704
-18.929892989298928,27.608337746904567
-18.92589258925893,27.60499630188537
-18.921892189218923,27.601655345589712
-18.917891789178917,27.598314874997786
-18.91389138913891,27.594974887085446
-18.909890989098912,27.591635378824265
-18.905890589058906,27.58829634718162
-18.9018901890189,27.58495778912076
-18.8978897889789,27.58161970160089
-18.893889388938895,27.578282081577214
-18.88988898889889,27.57494492600104
-18.885888588858883,27.571608231819834
-18.881888188818884,27.568271995977295
-18.877887788778878,27.564936215413418
-18.873887388738872,27.561600887064582
-18.869886988698866,27.5582660078636
-18.865886588658867,27.55493157473983
-18.86188618861886,27.551597584619163
-18.857885788578855,27.548264034424207
-18.853885388538856,27.54493092107425
-18.84988498849885,27.541598241485403
-18.845884588458844,27.53826599257063
-18.841884188418838,27.53493417123984
-18.83788378837884,27.531602774399936
-18.833883388338833,27.528271798954897
-18.829882988298827,27.52494124180585
-18.82588258825883,27.52161109985113
-18.821882188218822,27.518281369986337
-18.817881788178816,27.514952049104433
-18.81388138813881,27.5116231340958
-18.80988098809881,27.50829462184828
-18.805880588058805,27.504966509247275
-18.8018801880188,27.501638793175808
-18.7978797879788,27.49831147051458
-18.793879387938794,27.494984538142035
-18.78987898789879,27.49165799293445
-18.785878587858782,27.488331831765958
-18.781878187818783,27.485006051508673
-18.777877787778777,27.481680649032693
-18.77387738773877,27.478355621206205
-18.769876987698773,27.47503096489555
-18.765876587658767,27.471706676965255
-18.76187618761876,27.468382754278146
-18.757875787578755,27.46505919369537
-18.753875387538756,27.461735992076488
-18.74987498749875,27.45841314627951
-18.745874587458744,27.455090653160994
-18.741874187418745,27.451768509576084
-18.73787378737874,27.448446712378573
-18.733873387338733,27.44512525842098
-18.729872987298727,27.44180414455461
-18.725872587258728,27.4384833676296
-18.72187218721872,27.435162924495003
-18.717871787178716,27.43184281199884
-18.713871387138717,27.428523026988163
-18.70987098709871,27.425203566309104
-18.705870587058705,27.421884426806955
-18.7018701870187,27.418565605326222
-18.6978697869787,27.415247098710683
-18.693869386938694,27.41192890380345
-18.689868986898688,27.408611017447026
-18.68586858685869,27.405293436483372
-18.681868186818683,27.401976157753964
-18.677867786778677,27.398659178099837
-18.67386738673867,27.395342494361675
-18.669866986698672,27.392026103379838
-18.665866586658666,27.38871000199444
-18.66186618661866,27.385394187045403
-18.65786578657866,27.382078655372514
-18.653865386538655,27.378763403815473
-18.64986498649865,27.375448429213964
-18.645864586458643,27.37213372840771
-18.641864186418644,27.368819298236534
-18.637863786378638,27.365505135540385
-18.633863386338632,27.36219123715944
-18.629862986298626,27.358877599934132
-18.625862586258627,27.3555642207052
-18.62186218621862,27.35225109631377
-18.617861786178615,27.348938223601383
-18.613861386138616,27.345625599410074
-18.60986098609861,27.342313220582408
-18.605860586058604,27.339001083961538
-18.601860186018598,27.335689186391267
-18.5978597859786,27.3323775247161
-18.593859385938593,27.329066095781286
-18.589858985898587,27.325754896432883
-18.58585858585859,27.322443923517802
-18.581858185818582,27.319133173883866
-18.577857785778576,27.31582264437987
-18.57385738573857,27.312512331855608
-18.56985698569857,27.309202233161955
-18.565856585658565,27.305892345150887
-18.56185618561856,27.302582664675562
-18.55785578557856,27.299273188590355
-18.553855385538554,27.2959639137509
-18.54985498549855,27.292654837014158
-18.545854585458542,27.289345955238463
-18.541854185418543,27.28603726528357
-18.537853785378537,27.282728764010688
-18.53385338533853,27.279420448282558
-18.529852985298533,27.276112314963477
-18.525852585258527,27.272804360919366
-18.52185218521852,27.269496583017798
-18.517851785178514,27.266188978128067
-18.513851385138516,27.262881543121225
-18.50985098509851,27.259574274870115
-18.505850585058504,27.256267170249444
-18.501850185018505,27.25296022613582
-18.4978497849785,27.249653439407787
-18.493849384938493,27.246346806945883
-18.489848984898487,27.243040325632695
-18.485848584858488,27.239733992352875
-18.48184818481848,27.23642780399321
-18.477847784778476,27.233121757442657
-18.473847384738477,27.2298158495924
-18.46984698469847,27.226510077335867
-18.465846584658465,27.223204437568807
-18.46184618461846,27.21989892718931
-18.45784578457846,27.21659354309786
-18.453845384538454,27.21328828219738
-18.449844984498448,27.209983141393256
-18.44584458445845,27.20667811759342
-18.441844184418443,27.203373207708346
-18.437843784378437,27.200068408651116
-18.43384338433843,27.19676371733747
-18.429842984298432,27.19345913068582
-18.425842584258426,27.19015464561732
-18.42184218421842,27.18685025905588
-18.41784178417842,27.183545967928232
-18.413841384138415,27.180241769163953
-18.40984098409841,27.1769376596955
-18.405840584058403,27.17363363645828
-18.401840184018404,27.170329696390656
-18.397839783978398,27.167025836433986
-18.393839383938392,27.163722053532698
-18.389838983898386,27.160418344634284
-18.385838583858387,27.157114706689377
-18.38183818381838,27.153811136651747
-18.377837783778375,27.15050763147838
-18.373837383738376,27.14720418812949
-18.36983698369837,27.14390080356856
-18.365836583658364,27.140597474762384
-18.361836183618358,27.137294198681097
-18.35783578357836,27.13399097229822
-18.353835383538353,27.130687792590678
-18.349834983498347,27.127384656538855
-18.34583458345835,27.124081561126633
-18.341834183418342,27.120778503341384
-18.337833783378336,27.117475480174065
-18.33383338333833,27.1141724886192
-18.32983298329833,27.110869525674957
-18.325832583258325,27.107566588343147
-18.32183218321832,27.104263673629273
-18.31783178317832,27.10096077854257
-18.313831383138314,27.09765790009601
-18.30983098309831,27.09435503530637
-18.305830583058302,27.09105218119425
-18.301830183018303,27.087749334784082
-18.297829782978297,27.084446493104206
-18.29382938293829,27.081143653186857
-18.289828982898293,27.07784081206823
-18.285828582858286,27.074537966788494
-18.28182818281828,27.071235114391815
-18.277827782778274,27.06793225192641
-18.273827382738276,27.064629376444557
-18.26982698269827,27.061326485002624
-18.265826582658264,27.05802357466112
-18.261826182618265,27.0547206424847
-18.25782578257826,27.05141768554219
-18.253825382538253,27.04811470090666
-18.249824982498247,27.044811685655382
-18.245824582458248,27.041508636869924
-18.24182418241824,27.038205551636143
-18.237823782378236,27.034902427044205
-18.233823382338237,27.031599260188646
-18.22982298229823,27.02829604816836
-18.225822582258225,27.024992788086657
-18.22182218221822,27.021689477051265
-18.21782178217822,27.018386112174376
-18.213821382138214,27.015082690572658
-18.209820982098208,27.011779209367283
-18.20582058205821,27.008475665683957
-18.201820182018203,27.00517205665294
-18.197819781978197,27.00186837940906
-18.19381938193819,26.998564631091774
-18.189818981898192,26.995260808845153
-18.185818581858186,26.9919569098179
-18.18181818181818,26.988652931163436
-18.17781778177818,26.985348870039843
-18.173817381738175,26.98204472360994
-18.16981698169817,26.978740489041275
-18.165816581658163,26.975436163506185
-18.161816181618164,26.972131744181777
-18.157815781578158,26.96882722824997
-18.153815381538152,26.965522612897516
-18.149814981498146,26.962217895316023
-18.145814581458147,26.95891307270196
-18.14181418141814,26.9556081422567
-18.137813781378135,26.952303101186523
-18.133813381338136,26.948997946702654
-18.12981298129813,26.94569267602126
-18.125812581258124,26.942387286363484
-18.121812181218118,26.93908177495546
-18.11781178117812,26.935776139028352
-18.113811381138113,26.93247037581833
-18.109810981098107,26.929164482566616
-18.10581058105811,26.925858456519528
-18.101810181018102,26.92255229492843
-18.097809780978096,26.91924599504982
-18.09380938093809,26.9159395541453
-18.08980898089809,26.91263296948162
-18.085808580858085,26.909326238330678
-18.08180818081808,26.906019357969544
-18.07780778077808,26.90271232568049
-18.073807380738074,26.899405138750975
-18.06980698069807,26.896097794473686
-18.065806580658062,26.892790290146554
-18.061806180618063,26.889482623072748
-18.057805780578057,26.88617479056072
-18.05380538053805,26.88286678992419
-18.049804980498052,26.87955861848219
-18.045804580458046,26.876250273559045
-18.04180418041804,26.872941752484426
-18.037803780378034,26.869633052593326
-18.033803380338036,26.866324171226115
-18.02980298029803,26.8630151057285
-18.025802580258024,26.859705853451597
-18.021802180218025,26.85639641175191
-18.01780178017802,26.85308677799133
-18.013801380138013,26.849776949537187
-18.009800980098007,26.84646692376224
-18.005800580058008,26.843156698044687
-18.001800180018,26.839846269768188
-17.997799779977996,26.836535636321866
-17.993799379937997,26.83322479510032
-17.98979897989799,26.829913743503646
-17.985798579857985,26.826602478937442
-17.98179817981798,26.82329099881281
-17.97779777977798,26.819979300546375
-17.973797379737974,26.816667381560308
-17.969796979697968,26.813355239282306
-17.96579657965797,26.810042871145626
-17.961796179617963,26.806730274589093
-17.957795779577957,26.803417447057097
-17.95379537953795,26.800104385999603
-17.949794979497952,26.79679108887218
-17.945794579457946,26.793477553135986
-17.94179417941794,26.79016377625779
-17.93779377937794,26.78684975570997
-17.933793379337935,26.783535488970532
-17.92979297929793,26.78022097352312
-17.925792579257923,26.776906206857007
-17.921792179217924,26.77359118646712
-17.917791779177918,26.77027590985403
-17.913791379137912,26.766960374523972
-17.909790979097906,26.763644577988856
-17.905790579057907,26.76032851776627
-17.9017901790179,26.757012191379456
-17.897789778977895,26.75369559635737
-17.893789378937896,26.750378730234655
-17.88978897889789,26.747061590551635
-17.885788578857884,26.743744174854367
-17.881788178817878,26.74042648069459
-17.87778777877788,26.73710850562978
-17.873787378737873,26.733790247223116
-17.869786978697867,26.73047170304351
-17.86578657865787,26.7271528706656
-17.861786178617862,26.72383374766975
-17.857785778577856,26.720514331642082
-17.85378537853785,26.71719462017444
-17.84978497849785,26.71387461086442
-17.845784578457845,26.71055430131537
-17.84178417841784,26.707233689136384
-17.83778377837784,26.703912771942317
-17.833783378337834,26.70059154735378
-17.82978297829783,26.697270012997144
-17.825782578257822,26.693948166504548
-17.821782178217823,26.690626005513895
-17.817781778177817,26.687303527668856
-17.81378137813781,26.683980730618877
-17.809780978097812,26.680657612019175
-17.805780578057806,26.677334169530734
-17.8017801780178,26.674010400820325
-17.797779777977794,26.670686303560494
-17.793779377937796,26.667361875429567
-17.78977897789779,26.664037114111636
-17.785778577857783,26.660712017296596
-17.781778177817785,26.657386582680108
-17.77777777777778,26.65406080796362
-17.773777377737773,26.65073469085436
-17.769776977697767,26.64740822906534
-17.765776577657768,26.644081420315363
-17.76177617761776,26.640754262328993
-17.757775777577756,26.637426752836596
-17.753775377537757,26.634098889574307
-17.74977497749775,26.630770670284054
-17.745774577457745,26.62744209271353
-17.74177417741774,26.624113154616218
-17.73777377737774,26.620783853751377
-17.733773377337734,26.61745418788404
-17.729772977297728,26.614124154785017
-17.72577257725773,26.610793752230887
-17.721772177217723,26.60746297800401
-17.717771777177717,26.604131829892502
-17.71377137713771,26.600800305690257
-17.709770977097712,26.597468403196938
-17.705770577057706,26.59413612021796
-17.7017701770177,26.5908034545645
-17.6977697769777,26.587470404053505
-17.693769376937695,26.584136966507657
-17.68976897689769,26.580803139755403
-17.685768576857683,26.577468921630942
-17.681768176817684,26.57413430997421
-17.677767776777678,26.57079930263088
-17.673767376737672,26.567463897452384
-17.669766976697666,26.564128092295867
-17.665766576657667,26.560791885024216
-17.66176617661766,26.55745527350604
-17.657765776577655,26.554118255615677
-17.653765376537656,26.55078082923318
-17.64976497649765,26.54744299224431
-17.645764576457644,26.544104742540544
-17.641764176417638,26.540766078019065
-17.63776377637764,26.537426996582756
-17.633763376337633,26.534087496140188
-17.629762976297627,26.530747574605627
-17.625762576257628,26.52740722989903
-17.621762176217622,26.524066459946013
-17.617761776177616,26.520725262677892
-17.61376137613761,26.51738363603163
-17.60976097609761,26.514041577949875
-17.605760576057605,26.510699086380903
-17.6017601760176,26.50735615927866
-17.5977597759776,26.50401279460274
-17.593759375937594,26.500668990318363
-17.58975897589759,26.497324744396387
-17.585758575857582,26.493980054813292
-17.581758175817583,26.490634919551187
-17.577757775777577,26.48728933659778
-17.57375737573757,26.483943303946393
-17.569756975697572,26.480596819595952
-17.565756575657566,26.477249881550957
-17.56175617561756,26.473902487821512
-17.557755775577554,26.470554636423284
-17.553755375537555,26.46720632537752
-17.54975497549755,26.463857552711026
-17.545754575457543,26.460508316456156
-17.541754175417545,26.45715861465083
-17.53775377537754,26.45380844533848
-17.533753375337533,26.450457806568096
-17.529752975297527,26.447106696394172
-17.525752575257528,26.443755112876733
-17.52175217521752,26.440403054081298
-17.517751775177516,26.437050518078895
-17.513751375137517,26.433697502946035
-17.50975097509751,26.430344006764717
-17.505750575057505,26.426990027622406
-17.5017501750175,26.42363556361204
-17.4977497749775,26.420280612832013
-17.493749374937494,26.416925173386154
-17.489748974897488,26.413569243383744
-17.48574857485749,26.410212820939492
-17.481748174817483,26.406855904173508
-17.477747774777477,26.403498491211337
-17.47374737473747,26.400140580183916
-17.469746974697472,26.396782169227567
-17.465746574657466,26.393423256484002
-17.46174617461746,26.390063840100304
-17.45774577457746,26.386703918228918
-17.453745374537455,26.38334348902764
-17.44974497449745,26.379982550659616
-17.445744574457443,26.376621101293317
-17.441744174417444,26.37325913910254
-17.437743774377438,26.3698966622664
-17.433743374337432,26.366533668969307
-17.429742974297426,26.36317015740097
-17.425742574257427,26.359806125756382
-17.42174217421742,26.356441572235795
-17.417741774177415,26.353076495044736
-17.413741374137416,26.349710892393976
-17.40974097409741,26.34634476249953
-17.405740574057404,26.34297810358264
-17.401740174017398,26.339610913869766
-17.3977397739774,26.33624319159258
-17.393739373937393,26.332874934987938
-17.389738973897387,26.329506142297898
-17.385738573857388,26.32613681176969
-17.381738173817382,26.322766941655694
-17.377737773777376,26.31939653021345
-17.37373737373737,26.31602557570565
-17.36973697369737,26.3126540764001
-17.365736573657365,26.30928203056973
-17.36173617361736,26.305909436492577
-17.35773577357736,26.302536292451776
-17.353735373537354,26.29916259673554
-17.34973497349735,26.295788347637153
-17.345734573457342,26.292413543454966
-17.341734173417343,26.28903818249238
-17.337733773377337,26.28566226305782
-17.33373337333733,26.282285783464744
-17.329732973297332,26.27890874203163
-17.325732573257326,26.275531137081934
-17.32173217321732,26.272152966944123
-17.317731773177314,26.268774229951635
-17.313731373137315,26.26539492444287
-17.30973097309731,26.262015048761178
-17.305730573057303,26.258634601254844
-17.301730173017305,26.255253580277103
-17.2977297729773,26.25187198418607
-17.293729372937293,26.248489811344797
-17.289728972897286,26.245107060121203
-17.285728572857288,26.2417237288881
-17.28172817281728,26.23833981602315
-17.277727772777276,26.23495531990888
-17.273727372737277,26.231570238932655
-17.26972697269727,26.228184571486654
-17.265726572657265,26.22479831596789
-17.26172617261726,26.221411470778165
-17.25772577257726,26.218024034324078
-17.253725372537254,26.214636005016988
-17.249724972497248,26.211247381273036
-17.24572457245725,26.207858161513105
-17.241724172417243,26.20446834416281
-17.237723772377237,26.2010779276525
-17.23372337233723,26.19768691041722
-17.229722972297232,26.194295290896736
-17.225722572257226,26.190903067535473
-17.22172217221722,26.187510238782547
-17.21772177217722,26.184116803091722
-17.213721372137215,26.18072275892141
-17.20972097209721,26.17732810473465
-17.205720572057203,26.17393283899911
-17.201720172017204,26.170536960187057
-17.197719771977198,26.167140466775347
-17.193719371937192,26.163743357245416
-17.189718971897186,26.160345630083267
-17.185718571857187,26.156947283779456
-17.18171817181718,26.15354831682907
-17.177717771777175,26.150148727731725
-17.173717371737176,26.146748514991554
-17.16971697169717,26.14334767711717
-17.165716571657164,26.139946212621684
-17.161716171617158,26.13654412002268
-17.15771577157716,26.133141397842184
-17.153715371537153,26.12973804460668
-17.149714971497147,26.126334058847064
-17.145714571457148,26.122929439098666
-17.141714171417142,26.11952418390121
-17.137713771377136,26.116118291798795
-17.13371337133713,26.112711761339916
-17.12971297129713,26.10930459107742
-17.125712571257125,26.105896779568493
-17.12171217121712,26.102488325374658
-17.11771177117712,26.099079227061768
-17.113711371137114,26.09566948319996
-17.10971097109711,26.09225909236368
-17.105710571057102,26.088848053131645
-17.101710171017103,26.08543636408683
-17.097709770977097,26.082024023816473
-17.09370937093709,26.07861103091203
-17.089708970897092,26.075197383969194
-17.085708570857086,26.071783081587856
-17.08170817081708,26.068368122372103
-17.077707770777074,26.064952504930204
-17.073707370737075,26.061536227874594
-17.06970697069707,26.05811928982185
-17.065706570657063,26.0547016893927
-17.061706170617065,26.051283425211995
-17.05770577057706,26.047864495908676
-17.053705370537052,26.044444900115803
-17.049704970497046,26.041024636470507
-17.045704570457048,26.037603703613986
-17.04170417041704,26.034182100191494
-17.037703770377036,26.03075982485232
-17.033703370337037,26.027336876249784
-17.02970297029703,26.023913253041215
-17.025702570257025,26.020488953887934
-17.02170217021702,26.01706397745525
-17.01770177017702,26.013638322412447
-17.013701370137014,26.010211987432747
-17.009700970097008,26.006784971193326
-17.00570057005701,26.003357272375286
-17.001700170017003,25.999928889663632
-16.997699769976997,25.99649982174728
-16.99369936993699,25.993070067319017
-16.989698969896992,25.989639625075515
-16.985698569856986,25.986208493717285
-16.98169816981698,25.982776671948695
-16.97769776977698,25.979344158477936
-16.973697369736975,25.975910952017003
-16.96969696969697,25.972477051281707
-16.965696569656963,25.969042454991637
-16.961696169616964,25.965607161870153
-16.957695769576958,25.962171170644368
-16.953695369536952,25.95873448004514
-16.949694969496946,25.95529708880707
-16.945694569456947,25.95185899566846
-16.94169416941694,25.94842019937131
-16.937693769376935,25.944980698661322
-16.933693369336936,25.941540492287857
-16.92969296929693,25.93809957900394
-16.925692569256924,25.93465795756624
-16.921692169216918,25.931215626735067
-16.91769176917692,25.927772585274337
-16.913691369136913,25.924328831951563
-16.909690969096907,25.920884365537862
-16.905690569056908,25.917439184807918
-16.901690169016902,25.913993288539977
-16.897689768976896,25.91054667551583
-16.89368936893689,25.9070993445208
-16.88968896889689,25.903651294343742
-16.885688568856885,25.900202523776997
-16.88168816881688,25.896753031616406
-16.87768776877688,25.893302816661294
-16.873687368736874,25.889851877714435
-16.86968696869687,25.886400213582068
-16.865686568656862,25.88294782307385
-16.861686168616863,25.87949470500288
-16.857685768576857,25.876040858185643
-16.85368536853685,25.87258628144204
-16.849684968496852,25.869130973595336
-16.845684568456846,25.865674933472167
-16.84168416841684,25.862218159902525
-16.837683768376834,25.858760651719734
-16.833683368336835,25.85530240776046
-16.82968296829683,25.85184342686465
-16.825682568256823,25.848383707875577
-16.821682168216824,25.84492324963979
-16.81768176817682,25.8414620510071
-16.813681368136812,25.838000110830578
-16.809680968096806,25.834537427966545
-16.805680568056808,25.831074001274544
-16.8016801680168,25.827609829617337
-16.797679767976796,25.824144911860888
-16.793679367936797,25.820679246874345
-16.78967896789679,25.817212833530036
-16.785678567856785,25.813745670703447
-16.78167816781678,25.810277757273216
-16.77767776777678,25.806809092121117
-16.773677367736774,25.80333967413203
-16.769676967696768,25.799869502193957
-16.76567656765677,25.796398575197994
-16.761676167616763,25.79292689203831
-16.757675767576757,25.789454451612144
-16.75367536753675,25.78598125281979
-16.74967496749675,25.78250729456459
-16.745674567456746,25.779032575752886
-16.74167416741674,25.77555709529407
-16.73767376737674,25.77208085210051
-16.733673367336735,25.768603845087565
-16.72967296729673,25.76512607317358
-16.725672567256723,25.761647535279838
-16.721672167216724,25.758168230330604
-16.717671767176718,25.75468815725304
-16.713671367136712,25.751207314977247
-16.709670967096706,25.74772570243624
-16.705670567056707,25.74424331856593
-16.7016701670167,25.740760162305083
-16.697669766976695,25.737276232595363
-16.693669366936696,25.733791528381282
-16.68966896689669,25.73030604861019
-16.685668566856684,25.726819792232273
-16.681668166816678,25.723332758200527
-16.67766776677668,25.719844945470758
-16.673667366736673,25.716356353001565
-16.669666966696667,25.712866979754317
-16.665666566656668,25.709376824693155
-16.661666166616662,25.70588588678497
-16.657665766576656,25.702394164999394
-16.65366536653665,25.698901658308788
-16.64966496649665,25.695408365688227
-16.645664566456645,25.69191428611548
-16.64166416641664,25.688419418571016
-16.63766376637664,25.68492376203798
-16.633663366336634,25.681427315502166
-16.629662966296628,25.677930077952038
-16.625662566256622,25.674432048378684
-16.621662166216623,25.670933225775837
-16.617661766176617,25.66743360913982
-16.61366136613661,25.66393319746957
-16.609660966096612,25.66043198976662
-16.605660566056606,25.65692998503506
-16.6016601660166,25.653427182281558
-16.597659765976594,25.64992358051533
-16.593659365936595,25.646419178748143
-16.58965896589659,25.64291397599426
-16.585658565856583,25.639407971270494
-16.581658165816584,25.635901163596138
-16.57765776577658,25.632393551992983
-16.573657365736572,25.628885135485298
-16.569656965696566,25.625375913099816
-16.565656565656568,25.62186588386573
-16.56165616561656,25.618355046814667
-16.557655765576555,25.614843400980686
-16.553655365536557,25.611330945400265
-16.54965496549655,25.607817679112287
-16.545654565456545,25.604303601158026
-16.54165416541654,25.60078871058115
-16.53765376537654,25.597273006427685
-16.533653365336534,25.593756487746013
-16.529652965296528,25.590239153586868
-16.52565256525653,25.586721003003326
-16.521652165216523,25.58320203505077
-16.517651765176517,25.57968224878691
-16.51365136513651,25.576161643271735
-16.50965096509651,25.57264021756755
-16.505650565056506,25.569117970738905
-16.5016501650165,25.565594901852638
-16.4976497649765,25.562071009977828
-16.493649364936495,25.5585462941858
-16.48964896489649,25.555020753550107
-16.485648564856483,25.551494387146523
-16.481648164816484,25.547967194053022
-16.477647764776478,25.544439173349783
-16.473647364736472,25.540910324119164
-16.469646964696466,25.53738064544569
-16.465646564656467,25.533850136416063
-16.46164616461646,25.530318796119122
-16.457645764576455,25.526786623645844
-16.453645364536456,25.523253618089353
-16.44964496449645,25.51971977854486
-16.445644564456444,25.516185104109706
-16.441644164416438,25.51264959388331
-16.43764376437644,25.509113246967193
-16.433643364336433,25.50557606246493
-16.429642964296427,25.50203803948216
-16.425642564256428,25.49849917712659
-16.421642164216422,25.494959474507937
-16.417641764176416,25.49141893073797
-16.41364136413641,25.487877544930477
-16.40964096409641,25.48433531620123
-16.405640564056405,25.480792243668017
-16.4016401640164,25.477248326450603
-16.3976397639764,25.473703563670735
-16.393639363936394,25.470157954452112
-16.389638963896388,25.466611497920397
-16.385638563856382,25.463064193203184
-16.381638163816383,25.459516039430017
-16.377637763776377,25.455967035732343
-16.37363736373637,25.45241718124353
-16.369636963696372,25.448866475098846
-16.365636563656366,25.44531491643544
-16.36163616361636,25.441762504392347
-16.357635763576354,25.438209238110478
-16.353635363536355,25.434655116732593
-16.34963496349635,25.4311001394033
-16.345634563456343,25.427544305269052
-16.341634163416344,25.423987613478126
-16.33763376337634,25.42043006318061
-16.333633363336332,25.416871653528418
-16.329632963296326,25.41331238367524
-16.325632563256328,25.409752252776567
-16.32163216321632,25.406191259989665
-16.317631763176315,25.40262940447356
-16.313631363136317,25.399066685389048
-16.30963096309631,25.395503101898655
-16.305630563056305,25.39193865316666
-16.3016301630163,25.388373338359063
-16.2976297629763,25.38480715664358
-16.293629362936294,25.381240107189633
-16.289628962896288,25.377672189168347
-16.28562856285629,25.374103401752542
-16.281628162816283,25.370533744116692
-16.277627762776277,25.36696321543696
-16.27362736273627,25.363391814891166
-16.26962696269627,25.359819541658776
-16.265626562656266,25.356246394920895
-16.26162616261626,25.352672373860255
-16.25762576257626,25.34909747766122
-16.253625362536255,25.34552170550975
-16.24962496249625,25.341945056593417
-16.245624562456243,25.338367530101387
-16.241624162416244,25.3347891252244
-16.237623762376238,25.331209841154777
-16.233623362336232,25.327629677086396
-16.229622962296226,25.3240486322147
-16.225622562256227,25.32046670573667
-16.22162216221622,25.31688389685083
-16.217621762176215,25.31330020475722
-16.213621362136216,25.309715628657404
-16.20962096209621,25.306130167754464
-16.205620562056204,25.30254382125297
-16.201620162016198,25.298956588358987
-16.1976197619762,25.295368468280067
-16.193619361936193,25.29177946022522
-16.189618961896187,25.28818956340494
-16.185618561856188,25.284598777031167
-16.181618161816182,25.28100710031728
-16.177617761776176,25.277414532478105
-16.17361736173617,25.273821072729888
-16.16961696169617,25.270226720290314
-16.165616561656165,25.266631474378453
-16.16161616161616,25.263035334214795
-16.15761576157616,25.259438299021223
-16.153615361536154,25.255840368020994
-16.149614961496148,25.25224154043875
-16.145614561456142,25.248641815500502
-16.141614161416143,25.24504119243362
-16.137613761376137,25.241439670466818
-16.13361336133613,25.23783724883016
-16.129612961296132,25.23423392675504
-16.125612561256126,25.23062970347418
-16.12161216121612,25.227024578221616
-16.117611761176114,25.2234185502327
-16.113611361136115,25.219811618744078
-16.10961096109611,25.21620378299369
-16.105610561056103,25.21259504222076
-16.101610161016104,25.20898539566579
-16.0976097609761,25.205374842570546
-16.093609360936092,25.201763382178054
-16.089608960896086,25.198151013732602
-16.085608560856087,25.194537736479706
-16.08160816081608,25.190923549666124
-16.077607760776075,25.18730845253985
-16.073607360736077,25.18369244435008
-16.06960696069607,25.18007552434723
-16.065606560656065,25.176457691782932
-16.06160616061606,25.17283894590999
-16.05760576057606,25.16921928598242
-16.053605360536054,25.165598711255402
-16.049604960496048,25.161977220985285
-16.04560456045605,25.158354814429607
-16.041604160416043,25.154731490847034
-16.037603760376037,25.151107249497397
-16.03360336033603,25.147482089641663
-16.02960296029603,25.143856010541946
-16.025602560256026,25.140229011461464
-16.02160216021602,25.136601091664573
-16.01760176017602,25.13297225041673
-16.013601360136015,25.129342486984505
-16.00960096009601,25.12571180063555
-16.005600560056003,25.122080190638616
-16.001600160016004,25.118447656263545
-15.997599759975998,25.11481419678123
-15.993599359935999,25.111179811463654
-15.989598959895986,25.10754449958383
-15.985598559855987,25.103908260415874
-15.981598159815988,25.100271093234895
-15.977597759775975,25.09663299731706
-15.973597359735976,25.092993971939574
-15.969596959695963,25.089354016380657
-15.965596559655964,25.085713129919554
-15.961596159615965,25.08207131183651
-15.957595759575952,25.078428561412768
-15.953595359535953,25.07478487793059
-15.949594959495954,25.0711402606732
-15.945594559455941,25.067494708924816
-15.941594159415942,25.063848221970634
-15.937593759375943,25.06020079909681
-15.93359335933593,25.056552439590455
-15.929592959295931,25.05290314273966
-15.925592559255932,25.049252907833438
-15.921592159215919,25.045601734161743
-15.91759175917592,25.041949621015483
-15.913591359135907,25.038296567686466
-15.909590959095908,25.03464257346745
-15.90559055905591,25.030987637652085
-15.901590159015896,25.027331759534928
-15.897589758975897,25.023674938411453
-15.893589358935898,25.020017173578015
-15.889588958895885,25.01635846433185
-15.885588558855886,25.012698809971102
-15.881588158815887,25.009038209794756
-15.877587758775874,25.005376663102684
-15.873587358735875,25.001714169195623
-15.869586958695862,24.998050727375148
-15.865586558655863,24.994386336943705
-15.861586158615864,24.990720997204562
-15.857585758575851,24.98705470746183
-15.853585358535852,24.98338746702046
-15.849584958495853,24.979719275186213
-15.84558455845584,24.976050131265673
-15.841584158415841,24.972380034566243
-15.837583758375843,24.968708984396116
-15.83358335833583,24.965036980064287
-15.82958295829583,24.961364020880566
-15.825582558255832,24.957690106155514
-15.821582158215818,24.9540152352005
-15.81758175817582,24.950339407327665
-15.813581358135806,24.946662621849896
-15.809580958095808,24.94298487808088
-15.805580558055809,24.93930617533503
-15.801580158015796,24.935626512927517
-15.797579757975797,24.931945890174273
-15.793579357935798,24.92826430639195
-15.789578957895785,24.924581760897937
-15.785578557855786,24.920898253010368
-15.781578157815787,24.91721378204808
-15.777577757775774,24.913528347330626
-15.773577357735775,24.909841948178283
-15.769576957695776,24.906154583912024
-15.765576557655763,24.902466253853518
-15.761576157615764,24.898776957325143
-15.75757575757575,24.895086693649944
-15.753575357535752,24.891395462151667
-15.749574957495753,24.887703262154723
-15.74557455745574,24.884010092984195
-15.74157415741574,24.88031595396584
-15.737573757375742,24.876620844426075
-15.733573357335729,24.872924763691948
-15.72957295729573,24.8692277110912
-15.725572557255731,24.86552968595218
-15.721572157215718,24.861830687603884
-15.717571757175719,24.858130715375953
-15.71357135713572,24.85442976859865
-15.709570957095707,24.85072784660285
-15.705570557055708,24.847024948720065
-15.701570157015695,24.8433210742824
-15.697569756975696,24.839616222622585
-15.693569356935697,24.83591039307394
-15.689568956895684,24.83220358497038
-15.685568556855685,24.82849579764643
-15.681568156815686,24.824787030437182
-15.677567756775673,24.821077282678306
-15.673567356735674,24.817366553706076
-15.669566956695675,24.81365484285731
-15.665566556655662,24.809942149469403
-15.661566156615663,24.806228472880314
-15.657565756575664,24.802513812428558
-15.653565356535651,24.798798167453185
-15.649564956495652,24.79508153729382
-15.64556455645564,24.791363921290607
-15.64156415641564,24.787645318784246
-15.637563756375641,24.78392572911595
-15.633563356335628,24.780205151627463
-15.62956295629563,24.776483585661065
-15.62556255625563,24.772761030559543
-15.621562156215617,24.769037485666193
-15.617561756175618,24.765312950324837
-15.61356135613562,24.761587423879774
-15.609560956095606,24.757860905675823
-15.605560556055607,24.754133395058293
-15.601560156015594,24.750404891372973
-15.597559755975595,24.746675393966154
-15.593559355935596,24.742944902184593
-15.589558955895583,24.73921341537552
-15.585558555855584,24.73548093288666
-15.581558155815586,24.731747454066173
-15.577557755775572,24.728012978262704
-15.573557355735574,24.724277504825352
-15.569556955695575,24.720541033103668
-15.565556555655562,24.716803562447634
-15.561556155615563,24.713065092207717
-15.557555755575564,24.709325621734784
-15.55355535553555,24.70558515038016
-15.549554955495552,24.701843677495596
-15.545554555455539,24.698101202433264
-15.54155415541554,24.69435772454578
-15.53755375537554,24.69061324318616
-15.533553355335528,24.686867757707827
-15.529552955295529,24.68312126746464
-15.52555255525553,24.679373771810845
-15.521552155215517,24.675625270101083
-15.517551755175518,24.671875761690433
-15.513551355135519,24.66812524593432
-15.509550955095506,24.66437372218858
-15.505550555055507,24.66062118980944
-15.501550155015508,24.656867648153497
-15.497549754975495,24.653113096577723
-15.493549354935496,24.649357534439485
-15.489548954895483,24.64560096109649
-15.485548554855484,24.64184337590684
-15.481548154815485,24.63808477822898
-15.477547754775472,24.634325167421697
-15.473547354735473,24.630564542844176
-15.469546954695474,24.626802903855918
-15.465546554655461,24.623040249816764
-15.461546154615462,24.619276580086932
-15.457545754575463,24.615511894026945
-15.45354535453545,24.61174619099767
-15.449544954495451,24.60797947036032
-15.445544554455452,24.60421173147641
-15.441544154415439,24.600442973707793
-15.43754375437544,24.59667319641664
-15.433543354335427,24.59290239896543
-15.429542954295428,24.58913058071697
-15.42554255425543,24.585357741034354
-15.421542154215416,24.58158387928099
-15.417541754175417,24.577808994820597
-15.413541354135418,24.57403308701718
-15.409540954095405,24.57025615523503
-15.405540554055406,24.56647819883875
-15.401540154015407,24.562699217193213
-15.397539753975394,24.558919209663575
-15.393539353935395,24.55513817561528
-15.389538953895382,24.55135611441404
-15.385538553855383,24.54757302542585
-15.381538153815384,24.54378890801697
-15.377537753775371,24.540003761553905
-15.373537353735372,24.53621758540346
-15.369536953695373,24.532430378932666
-15.36553655365536,24.528642141508822
-15.361536153615361,24.524852872499487
-15.357535753575362,24.521062571272456
-15.35353535353535,24.517271237195768
-15.34953495349535,24.513478869637726
-15.345534553455352,24.509685467966836
-15.341534153415338,24.505891031551872
-15.33753375337534,24.502095559761823
-15.333533353335326,24.498299051965905
-15.329532953295328,24.49450150753358
-15.325532553255329,24.490702925834505
-15.321532153215315,24.486903306238574
-15.317531753175317,24.483102648115892
-15.313531353135318,24.479300950836777
-15.309530953095305,24.475498213771747
-15.305530553055306,24.471694436291557
-15.301530153015307,24.467889617767135
-15.297529752975294,24.46408375756961
-15.293529352935295,24.460276855070337
-15.289528952895296,24.45646890964083
-15.285528552855283,24.452659920652813
-15.281528152815284,24.448849887478207
-15.27752775277527,24.445038809489095
-15.273527352735272,24.441226686057764
-15.269526952695273,24.437413516556663
-15.26552655265526,24.433599300358427
-15.26152615261526,24.429784036835873
-15.257525752575262,24.425967725361964
-15.253525352535249,24.422150365309843
-15.24952495249525,24.418331956052835
-15.245524552455251,24.414512496964402
-15.241524152415238,24.410691987418172
-15.237523752375239,24.40687042678794
-15.23352335233524,24.40304781444764
-15.229522952295227,24.399224149771356
-15.225522552255228,24.395399432133342
-15.221522152215215,24.391573660907966
-15.217521752175216,24.387746835469766
-15.213521352135217,24.3839189551934
-15.209520952095204,24.380090019453668
-15.205520552055205,24.37626002762551
-15.201520152015206,24.372428979083995
-15.197519751975193,24.368596873204307
-15.193519351935194,24.36476370936178
-15.189518951895195,24.360929486931855
-15.185518551855182,24.357094205290093
-15.181518151815183,24.353257863812185
-15.177517751775184,24.34942046187393
-15.173517351735171,24.345581998851227
-15.169516951695172,24.341742474120117
-15.165516551655159,24.337901887056717
-15.16151615161516,24.334060237037267
-15.157515751575161,24.330217523438108
-15.153515351535148,24.32637374563567
-15.14951495149515,24.3225289030065
-15.14551455145515,24.318682994927222
-15.141514151415137,24.314836020774553
-15.137513751375138,24.310987979925322
-15.13351335133514,24.307138871756422
-15.129512951295126,24.303288695644834
-15.125512551255127,24.29943745096764
-15.121512151215114,24.295585137101984
-15.117511751175115,24.291731753425097
-15.113511351135116,24.287877299314285
-15.109510951095103,24.284021774146915
-15.105510551055104,24.280165177300454
-15.101510151015106,24.276307508152406
-15.097509750975092,24.272448766080352
-15.093509350935093,24.268588950461954
-15.089508950895095,24.264728060674916
-15.085508550855081,24.260866096096997
-15.081508150815083,24.257003056106036
-15.077507750775084,24.253138940079918
-15.07350735073507,24.249273747396565
-15.069506950695072,24.24540747743397
-15.065506550655059,24.24154012957016
-15.06150615061506,24.237671703183224
-15.05750575057506,24.233802197651283
-15.053505350535048,24.22993161235249
-15.049504950495049,24.22605994666507
-15.04550455045505,24.22218719996725
-15.041504150415037,24.218313371637315
-15.037503750375038,24.214438461053575
-15.033503350335039,24.21056246759437
-15.029502950295026,24.20668539063807
-15.025502550255027,24.202807229563078
-15.021502150215028,24.198927983747815
-15.017501750175015,24.19504765257072
-15.013501350135016,24.191166235410275
-15.009500950095003,24.187283731644943
-15.005500550055004,24.183400140653248
-15.001500150015005,24.1795154618137
-14.997499749974992,24.175629694504817
-14.993499349934993,24.17174283810515
-14.989498949894994,24.16785489199325
-14.98549854985498,24.163965855547662
-14.981498149814982,24.160075728146957
-14.977497749774983,24.156184509169695
-14.97349734973497,24.15229219799443
-14.969496949694971,24.148398793999743
-14.965496549654972,24.144504296564186
-14.961496149614959,24.140608705066306
-14.95749574957496,24.13671201888467
-14.953495349534947,24.1328142373978
-14.949494949494948,24.128915359984244
-14.94549454945495,24.12501538602251
-14.941494149414936,24.121114314891102
-14.937493749374937,24.117212145968516
-14.933493349334938,24.113308878633216
-14.929492949294925,24.10940451226365
-14.925492549254926,24.105499046238258
-14.921492149214927,24.10159247993544
-14.917491749174914,24.097684812733576
-14.913491349134915,24.09377604401103
-14.909490949094902,24.08986617314612
-14.905490549054903,24.085955199517155
-14.901490149014904,24.082043122502398
-14.897489748974891,24.07812994148007
-14.893489348934892,24.074215655828382
-14.889488948894893,24.070300264925493
-14.88548854885488,24.06638376814951
-14.881488148814881,24.062466164878533
-14.877487748774882,24.058547454490597
-14.87348734873487,24.05462763636369
-14.86948694869487,24.050706709875776
-14.865486548654872,24.046784674404755
-14.861486148614858,24.042861529328473
-14.85748574857486,24.038937274024757
-14.853485348534846,24.035011907871343
-14.849484948494847,24.031085430245945
-14.845484548454849,24.027157840526204
-14.841484148414835,24.02322913808971
-14.837483748374837,24.019299322314005
-14.833483348334838,24.01536839257656
-14.829482948294824,24.011436348254772
-14.825482548254826,24.007503188726012
-14.821482148214827,24.00356891336756
-14.817481748174814,23.99963352155663
-14.813481348134815,23.995697012670384
-14.809480948094816,23.991759386085906
-14.805480548054803,23.98782064118021
-14.801480148014804,23.983880777330242
-14.79747974797479,23.97993979391287
-14.793479347934792,23.9759976903049
-14.789478947894793,23.97205446588305
-14.78547854785478,23.968110120023958
-14.78147814781478,23.9641646521042
-14.777477747774782,23.960218061500253
-14.773477347734769,23.95627034758853
-14.76947694769477,23.952321509745346
-14.765476547654771,23.948371547346948
-14.761476147614758,23.944420459769475
-14.757475747574759,23.940468246389006
-14.75347534753476,23.93651490658151
-14.749474947494747,23.932560439722874
-14.745474547454748,23.928604845188904
-14.741474147414735,23.924648122355293
-14.737473747374736,23.920690270597664
-14.733473347334737,23.916731289291526
-14.729472947294724,23.9127711778123
-14.725472547254725,23.90880993553531
-14.721472147214726,23.90484756183578
-14.717471747174713,23.90088405608883
-14.713471347134714,23.896919417669494
-14.709470947094715,23.89295364595268
-14.705470547054702,23.888986740313207
-14.701470147014703,23.885018700125794
-14.697469746974704,23.881049524765043
-14.693469346934691,23.87707921360544
-14.689468946894692,23.873107766021395
-14.685468546854679,23.86913518138717
-14.68146814681468,23.86516145907694
-14.677467746774681,23.86118659846477
-14.673467346734668,23.857210598924578
-14.66946694669467,23.85323345983022
-14.66546654665467,23.849255180555392
-14.661466146614657,23.84527576047369
-14.657465746574658,23.841295198958598
-14.65346534653466,23.83731349538347
-14.649464946494646,23.83333064912154
-14.645464546454647,23.82934665954593
-14.641464146414634,23.825361526029624
-14.637463746374635,23.82137524794551
-14.633463346334636,23.81738782466632
-14.629462946294623,23.81339925556467
-14.625462546254624,23.80940954001306
-14.621462146214625,23.805418677383855
-14.617461746174612,23.80142666704928
-14.613461346134613,23.797433508381452
-14.609460946094615,23.79343920075234
-14.605460546054601,23.789443743533774
-14.601460146014603,23.78544713609748
-14.597459745974604,23.781449377815022
-14.59345934593459,23.777450468057836
-14.589458945894592,23.773450406197234
-14.585458545854578,23.769449191604366
-14.58145814581458,23.76544682365027
-14.57745774577458,23.76144330170583
-14.573457345734568,23.757438625141784
-14.569456945694569,23.753432793328752
-14.56545654565457,23.749425805637188
-14.561456145614557,23.745417661437404
-14.557455745574558,23.741408360099584
-14.553455345534559,23.73739790099376
-14.549454945494546,23.733386283489804
-14.545454545454547,23.729373506957465
-14.541454145414548,23.725359570766326
-14.537453745374535,23.721344474285818
-14.533453345334536,23.71732821688525
-14.529452945294523,23.713310797933737
-14.525452545254524,23.70929221680029
-14.521452145214525,23.70527247285373
-14.517451745174512,23.701251565462737
-14.513451345134513,23.697229493995845
-14.509450945094514,23.693206257821423
-14.5054505450545,23.689181856307677
-14.501450145014502,23.685156288822682
-14.497449744974503,23.68112955473433
-14.49344934493449,23.677101653410357
-14.489448944894491,23.67307258421836
-14.485448544854492,23.669042346525753
-14.481448144814479,23.66501093969979
-14.47744774477448,23.660978363107585
-14.473447344734467,23.65694461611606
-14.469446944694468,23.652909698092003
-14.465446544654469,23.64887360840201
-14.461446144614456,23.64483634641253
-14.457445744574457,23.640797911489837
-14.453445344534458,23.636758303000047
-14.449444944494445,23.632717520309093
-14.445444544454446,23.62867556278276
-14.441444144414447,23.624632429786654
-14.437443744374434,23.620588120686197
-14.433443344334435,23.61654263484667
-14.429442944294422,23.61249597163315
-14.425442544254423,23.608448130410583
-14.421442144214424,23.6043991105437
-14.417441744174411,23.600348911397074
-14.413441344134412,23.596297532335118
-14.409440944094413,23.59224497272205
-14.4054405440544,23.588191231921922
-14.401440144014401,23.58413630929861
-14.397439743974402,23.580080204215815
-14.39343934393439,23.576022916037044
-14.38943894389439,23.57196444412565
-14.385438543854391,23.567904787844796
-14.381438143814378,23.563843946557448
-14.37743774377438,23.559781919626424
-14.373437343734366,23.555718706414332
-14.369436943694367,23.551654306283623
-14.365436543654369,23.54758871859655
-14.361436143614355,23.543521942715174
-14.357435743574356,23.5394539780014
-14.353435343534358,23.535384823816926
-14.349434943494344,23.531314479523267
-14.345434543454346,23.52724294448177
-14.341434143414347,23.52317021805358
-14.337433743374334,23.519096299599642
-14.333433343334335,23.51502118848075
-14.329432943294336,23.510944884057484
-14.325432543254323,23.50686738569023
-14.321432143214324,23.502788692739216
-14.31743174317431,23.49870880456444
-14.313431343134312,23.494627720525752
-14.309430943094313,23.490545439982775
-14.3054305430543,23.486461962294946
-14.3014301430143,23.48237728682154
-14.297429742974302,23.478291412921603
-14.293429342934289,23.474204339954003
-14.28942894289429,23.47011606727742
-14.28542854285429,23.46602659425033
-14.281428142814278,23.461935920231014
-14.277427742774279,23.45784404457757
-14.27342734273428,23.45375096664789
-14.269426942694267,23.449656685799656
-14.265426542654268,23.445561201390387
-14.261426142614255,23.441464512777372
-14.257425742574256,23.437366619317732
-14.253425342534257,23.433267520368364
-14.249424942494244,23.42916721528597
-14.245424542454245,23.42506570342707
-14.241424142414246,23.420962984147963
-14.237423742374233,23.416859056804753
-14.233423342334234,23.412753920753364
-14.229422942294235,23.40864757534949
-14.225422542254222,23.404540019948634
-14.221422142214223,23.400431253906103
-14.21742174217421,23.396321276576984
-14.213421342134211,23.392210087316194
-14.209420942094212,23.38809768547841
-14.205420542054199,23.38398407041812
-14.2014201420142,23.379869241489615
-14.197419741974201,23.375753198046972
-14.193419341934188,23.371635939444058
-14.18941894189419,23.367517465034553
-14.18541854185419,23.363397774171908
-14.181418141814177,23.359276866209374
-14.177417741774178,23.355154740500016
-14.17341734173418,23.351031396396667
-14.169416941694166,23.34690683325195
-14.165416541654167,23.342781050418303
-14.161416141614154,23.338654047247932
-14.157415741574155,23.334525823092857
-14.153415341534156,23.330396377304865
-14.149414941494143,23.326265709235543
-14.145414541454144,23.32213381823628
-14.141414141414145,23.31800070365824
-14.137413741374132,23.31386636485237
-14.133413341334133,23.309730801169426
-14.129412941294134,23.305594011959936
-14.125412541254121,23.301455996574227
-14.121412141214122,23.29731675436241
-14.117411741174124,23.29317628467438
-14.11341134113411,23.289034586859817
-14.109410941094112,23.284891660268197
-14.105410541054098,23.28074750424878
-14.1014101410141,23.27660211815061
-14.0974097409741,23.27245550132251
-14.093409340934087,23.268307653113098
-14.089408940894089,23.26415857287078
-14.08540854085409,23.260008259943742
-14.081408140814077,23.25585671367994
-14.077407740774078,23.251703933427144
-14.073407340734079,23.247549918532886
-14.069406940694066,23.24339466834448
-14.065406540654067,23.239238182209046
-14.061406140614068,23.235080459473465
-14.057405740574055,23.230921499484406
-14.053405340534056,23.226761301588326
-14.049404940494043,23.222599865131457
-14.045404540454044,23.218437189459827
-14.041404140414045,23.21427327391923
-14.037403740374032,23.21010811785524
-14.033403340334033,23.205941720613232
-14.029402940294034,23.20177408153835
-14.02540254025402,23.197605199975502
-14.021402140214022,23.19343507526941
-14.017401740174023,23.189263706764557
-14.01340134013401,23.185091093805198
-14.009400940094011,23.180917235735393
-14.005400540054012,23.176742131898955
-14.001400140013999,23.17256578163949
-13.997399739974,23.168388184300394
-13.993399339933987,23.164209339224808
-13.989398939893988,23.160029245755698
-13.985398539853989,23.155847903235767
-13.981398139813976,23.151665311007513
-13.977397739773977,23.14748146841322
-13.973397339733978,23.14329637479494
-13.969396939693965,23.1391100294945
-13.965396539653966,23.134922431853518
-13.961396139613967,23.130733581213377
-13.957395739573954,23.126543476915234
-13.953395339533955,23.122352118300046
-13.949394939493942,23.118159504708515
-13.945394539453943,23.113965635481147
-13.941394139413944,23.109770509958217
-13.937393739373931,23.105574127479752
-13.933393339333932,23.101376487385597
-13.929392939293933,23.09717758901535
-13.92539253925392,23.09297743170837
-13.921392139213921,23.088776014803827
-13.917391739173922,23.084573337640645
-13.91339133913391,23.080369399557515
-13.90939093909391,23.076164199892933
-13.905390539053911,23.071957737985144
-13.901390139013898,23.067750013172166
-13.8973897389739,23.06354102479182
-13.893389338933886,23.059330772181674
-13.889388938893887,23.055119254679088
-13.885388538853888,23.050906471621186
-13.881388138813875,23.046692422344865
-13.877387738773876,23.042477106186812
-13.873387338733878,23.03826052248348
-13.869386938693864,23.034042670571072
-13.865386538653866,23.029823549785615
-13.861386138613867,23.025603159462868
-13.857385738573853,23.02138149893837
-13.853385338533855,23.01715856754746
-13.849384938493856,23.01293436462523
-13.845384538453843,23.008708889506533
-13.841384138413844,23.00448214152603
-13.83738373837383,23.000254120018116
-13.833383338333832,22.996024824317004
-13.829382938293833,22.99179425375664
-13.82538253825382,22.98756240767076
-13.82138213821382,22.983329285392884
-13.817381738173822,22.979094886256288
-13.813381338133809,22.974859209594015
-13.80938093809381,22.970622254738917
-13.80538053805381,22.96638402102358
-13.801380138013798,22.962144507780376
-13.797379737973799,22.957903714341462
-13.7933793379338,22.95366164003876
-13.789378937893787,22.94941828420395
-13.785378537853788,22.94517364616851
-13.781378137813775,22.940927725263666
-13.777377737773776,22.93668052082045
-13.773377337733777,22.932432032169633
-13.769376937693764,22.92818225864177
-13.765376537653765,22.9239311995672
-13.761376137613766,22.91967885427602
-13.757375737573753,22.915425222098104
-13.753375337533754,22.911170302363107
-13.749374937493755,22.90691409440045
-13.745374537453742,22.902656597539316
-13.741374137413743,22.898397811108683
-13.73737373737373,22.89413773443728
-13.733373337333731,22.889876366853635
-13.729372937293732,22.88561370768602
-13.725372537253719,22.88134975626249
-13.72137213721372,22.877084511910883
-13.717371737173721,22.872817973958806
-13.713371337133708,22.86855014173362
-13.70937093709371,22.864281014562494
-13.70537053705371,22.860010591772333
-13.701370137013697,22.855738872689834
-13.697369736973698,22.851465856641475
-13.6933693369337,22.847191542953492
-13.689368936893686,22.84291593095189
-13.685368536853687,22.83863901996247
-13.681368136813674,22.834360809310777
-13.677367736773675,22.830081298322163
-13.673367336733676,22.825800486321725
-13.669366936693663,22.82151837263433
-13.665366536653664,22.817234956584656
-13.661366136613665,22.812950237497116
-13.657365736573652,22.80866421469591
-13.653365336533653,22.804376887505015
-13.649364936493654,22.800088255248184
-13.645364536453641,22.79579831724892
-13.641364136413642,22.79150707283054
-13.637363736373644,22.787214521316105
-13.63336333633363,22.78292066202845
-13.629362936293631,22.7786254942902
-13.625362536253618,22.774329017423746
-13.62136213621362,22.770031230751254
-13.61736173617362,22.765732133594664
-13.613361336133607,22.761431725275685
-13.609360936093609,22.757130005115815
-13.60536053605361,22.752826972436313
-13.601360136013597,22.74852262655821
-13.597359735973598,22.744216966802334
-13.593359335933599,22.739909992489267
-13.589358935893586,22.735601702939363
-13.585358535853587,22.731292097472775
-13.581358135813588,22.726981175409406
-13.577357735773575,22.72266893606895
-13.573357335733576,22.718355378770877
-13.569356935693563,22.71404050283441
-13.565356535653564,22.709724307578593
-13.561356135613565,22.705406792322197
-13.557355735573552,22.701087956383795
-13.553355335533553,22.696767799081737
-13.549354935493554,22.69244631973414
-13.54535453545354,22.6881235176589
-13.541354135413542,22.683799392173704
-13.537353735373543,22.679473942595994
-13.53335333533353,22.675147168242987
-13.529352935293531,22.670819068431708
-13.525352535253532,22.666489642478933
-13.521352135213519,22.662158889701217
-13.51735173517352,22.657826809414907
-13.513351335133507,22.653493400936107
-13.509350935093508,22.649158663580724
-13.505350535053509,22.64482259666443
-13.501350135013496,22.640485199502656
-13.497349734973497,22.636146471410655
-13.493349334933498,22.631806411703423
-13.489348934893485,22.627465019695745
-13.485348534853486,22.62312229470219
-13.481348134813487,22.6187782360371
-13.477347734773474,22.6144328430146
-13.473347334733475,22.610086114948597
-13.469346934693462,22.60573805115277
-13.465346534653463,22.601388650940585
-13.461346134613464,22.59703791362529
-13.457345734573451,22.592685838519895
-13.453345334533452,22.588332424937224
-13.449344934493453,22.583977672189853
-13.44534453445344,22.579621579590142
-13.441344134413441,22.57526414645025
-13.437343734373442,22.57090537208211
-13.43334333433343,22.56654525579741
-13.42934293429343,22.562183796907675
-13.425342534253431,22.55782099472416
-13.421342134213418,22.553456848557918
-13.41734173417342,22.54909135771981
-13.413341334133406,22.54472452152044
-13.409340934093407,22.540356339270225
-13.405340534053408,22.53598681027935
-13.401340134013395,22.531615933857786
-13.397339733973396,22.5272437093153
-13.393339333933397,22.522870135961426
-13.389338933893384,22.51849521310548
-13.385338533853385,22.51411894005659
-13.381338133813387,22.509741316123637
-13.377337733773373,22.5053623406153
-13.373337333733375,22.500982012840055
-13.369336933693376,22.496600332106144
-13.365336533653362,22.492217297721602
-13.361336133613364,22.487832908994253
-13.35733573357335,22.483447165231702
-13.353335333533352,22.479060065741358
-13.349334933493353,22.47467160983039
-13.34533453345334,22.470281796805764
-13.34133413341334,22.465890625974247
-13.337333733373342,22.46149809664238
-13.333333333333329,22.457104208116483
-13.32933293329333,22.4527089597027
-13.32533253325333,22.44831235070692
-13.321332133213318,22.443914380434848
-13.317331733173319,22.439515048191975
-13.31333133313332,22.435114353283574
-13.309330933093307,22.430712295014697
-13.305330533053308,22.426308872690228
-13.301330133013295,22.421904085614788
-13.297329732973296,22.41749793309283
-13.293329332933297,22.413090414428577
-13.289328932893284,22.40868152892604
-13.285328532853285,22.404271275889045
-13.281328132813286,22.399859654621185
-13.277327732773273,22.39544666442585
-13.273327332733274,22.391032304606238
-13.269326932693275,22.386616574465325
-13.265326532653262,22.382199473305878
-13.261326132613263,22.37778100043047
-13.25732573257325,22.37336115514146
-13.253325332533251,22.368939936741004
-13.249324932493252,22.36451734453105
-13.245324532453239,22.36009337781333
-13.24132413241324,22.355668035889405
-13.237323732373241,22.351241318060588
-13.233323332333228,22.34681322362802
-13.229322932293229,22.34238375189262
-13.22532253225323,22.33795290215512
-13.221322132213217,22.333520673716023
-13.217321732173218,22.329087065875665
-13.21332133213322,22.32465207793415
-13.209320932093206,22.32021570919138
-13.205320532053207,22.315777958947084
-13.201320132013194,22.31133882650075
-13.197319731973195,22.306898311151706
-13.193319331933196,22.302456412199046
-13.189318931893183,22.29801312894167
-13.185318531853184,22.293568460678298
-13.181318131813185,22.289122406707435
-13.177317731773172,22.284674966327376
-13.173317331733173,22.28022613883624
-13.169316931693174,22.275775923531935
-13.165316531653161,22.271324319712168
-13.161316131613162,22.266871326674465
-13.157315731573163,22.262416943716133
-13.15331533153315,22.257961170134283
-13.149314931493151,22.25350400522586
-13.145314531453138,22.24904544828757
-13.14131413141314,22.24458549861596
-13.13731373137314,22.240124155507363
-13.133313331333127,22.235661418257905
-13.129312931293128,22.23119728616355
-13.12531253125313,22.226731758520046
-13.121312131213116,22.222264834622937
-13.117311731173118,22.21779651376761
-13.113311331133119,22.213326795249223
-13.109310931093106,22.20885567836275
-13.105310531053107,22.20438316240299
-13.101310131013108,22.199909246664536
-13.097309730973095,22.195433930441784
-13.093309330933096,22.190957213028955
-13.089308930893083,22.18647909372006
-13.085308530853084,22.18199957180895
-13.081308130813085,22.177518646589256
-13.077307730773072,22.173036317354423
-13.073307330733073,22.168552583397737
-13.069306930693074,22.164067444012257
-13.06530653065306,22.159580898490873
-13.061306130613062,22.155092946126295
-13.057305730573063,22.15060358621103
-13.05330533053305,22.1461128180374
-13.04930493049305,22.14162064089756
-13.045304530453052,22.137127054083454
-13.041304130413039,22.132632056886848
-13.03730373037304,22.12813564859934
-13.033303330333027,22.12363782851232
-13.029302930293028,22.11913859591701
-13.025302530253029,22.11463795010445
-13.021302130213016,22.11013589036547
-13.017301730173017,22.10563241599076
-13.013301330133018,22.10112752627079
-13.009300930093005,22.096621220495866
-13.005300530053006,22.09211349795612
-13.001300130013007,22.087604357941487
-12.997299729972994,22.08309379974172
-12.993299329932995,22.078581822646424
-12.989298929892982,22.074068425944976
-12.985298529852983,22.069553608926622
-12.981298129812984,22.065037370880393
-12.977297729772971,22.060519711095157
-12.973297329732972,22.056000628859614
-12.969296929692973,22.051480123462273
-12.96529652965296,22.04695819419146
-12.961296129612961,22.042434840335357
-12.957295729572962,22.03791006118194
-12.95329532953295,22.033383856019007
-12.94929492949295,22.028856224134213
-12.945294529452951,22.024327164815016
-12.941294129412938,22.019796677348694
-12.93729372937294,22.015264761022376
-12.933293329332926,22.010731415122997
-12.929292929292927,22.006196638937336
-12.925292529252928,22.001660431751997
-12.921292129212915,21.99712279285339
-12.917291729172916,21.992583721527797
-12.913291329132917,21.988043217061293
-12.909290929092904,21.983501278739798
-12.905290529052905,21.978957905849075
-12.901290129012907,21.974413097674695
-12.897289728972893,21.969866853502076
-12.893289328932894,21.965319172616468
-12.889288928892896,21.96077005430295
-12.885288528852882,21.956219497846433
-12.881288128812884,21.951667502531674
-12.87728772877287,21.94711406764325
-12.873287328732872,21.942559192465588
-12.869286928692873,21.93800287628294
-12.86528652865286,21.93344511837939
-12.86128612861286,21.92888591803888
-12.857285728572862,21.92432527454517
-12.853285328532849,21.919763187181857
-12.84928492849285,21.915199655232403
-12.84528452845285,21.910634677980074
-12.841284128412838,21.906068254707993
-12.837283728372839,21.901500384699133
-12.83328332833284,21.89693106723629
-12.829282928292827,21.892360301602107
-12.825282528252828,21.887788087079077
-12.821282128212815,21.883214422949518
-12.817281728172816,21.87863930849562
-12.813281328132817,21.87406274299939
-12.809280928092804,21.86948472574268
-12.805280528052805,21.86490525600721
-12.801280128012806,21.860324333074526
-12.797279727972793,21.855741956226016
-12.793279327932794,21.851158124742938
-12.789278927892795,21.84657283790637
-12.785278527852782,21.84198609499725
-12.781278127812783,21.837397895296377
-12.77727772777277,21.832808238084368
-12.773277327732771,21.828217122641725
-12.769276927692772,21.82362454824878
-12.765276527652759,21.8190305141857
-12.76127612761276,21.81443501973255
-12.757275727572761,21.809838064169202
-12.753275327532748,21.80523964677539
-12.749274927492749,21.800639766830727
-12.74527452745275,21.79603842361465
-12.741274127412737,21.791435616406456
-12.737273727372738,21.786831344485318
-12.73327332733274,21.782225607130233
-12.729272927292726,21.77761840362007
-12.725272527252727,21.773009733233568
-12.721272127212714,21.768399595249292
-12.717271727172715,21.763787988945694
-12.713271327132716,21.759174913601072
-12.709270927092703,21.754560368493575
-12.705270527052704,21.749944352901235
-12.701270127012705,21.745326866101923
-12.697269726972692,21.740707907373366
-12.693269326932693,21.736087475993184
-12.689268926892694,21.731465571238836
-12.685268526852681,21.726842192387636
-12.681268126812682,21.72221733871679
-12.677267726772683,21.717591009503344
-12.67326732673267,21.71296320402421
-12.669266926692671,21.708333921556182
-12.665266526652658,21.703703161375905
-12.66126612661266,21.699070922759905
-12.65726572657266,21.694437204984556
-12.653265326532647,21.689802007326108
-12.649264926492648,21.6851653290607
-12.64526452645265,21.68052716946431
-12.641264126412636,21.675887527812787
-12.637263726372638,21.67124640338189
-12.633263326332639,21.666603795447198
-12.629262926292625,21.661959703284193
-12.625262526252627,21.65731412616823
-12.621262126212628,21.652667063374523
-12.617261726172615,21.64801851417816
-12.613261326132616,21.64336847785412
-12.609260926092603,21.638716953677243
-12.605260526052604,21.634063940922253
-12.601260126012605,21.62940943886375
-12.597259725972592,21.62475344677619
-12.593259325932593,21.620095963933952
-12.589258925892594,21.61543698961125
-12.58525852585258,21.610776523082198
-12.581258125812582,21.60611456362079
-12.577257725772583,21.601451110500896
-12.57325732573257,21.596786162996267
-12.56925692569257,21.59211972038054
-12.565256525652572,21.587451781927236
-12.561256125612559,21.582782346909745
-12.55725572557256,21.578111414601366
-12.553255325532547,21.573438984275263
-12.549254925492548,21.5687650552045
-12.545254525452549,21.564089626662014
-12.541254125412536,21.559412697920624
-12.537253725372537,21.554734268253064
-12.533253325332538,21.55005433693194
-12.529252925292525,21.54537290322973
-12.525252525252526,21.540689966418835
-12.521252125212527,21.536005525771525
-12.517251725172514,21.531319580559963
-12.513251325132515,21.52663213005622
-12.509250925092502,21.52194317353223
-12.505250525052503,21.517252710259854
-12.501250125012504,21.512560739510825
-12.497249724972491,21.50786726055677
-12.493249324932492,21.503172272669232
-12.489248924892493,21.498475775119633
-12.48524852485248,21.49377776717929
-12.481248124812481,21.48907824811943
-12.477247724772482,21.484377217211172
-12.473247324732469,21.479674673725526
-12.46924692469247,21.47497061693343
-12.465246524652471,21.470265046105695
-12.461246124612458,21.46555796051303
-12.45724572457246,21.460849359426078
-12.453245324532446,21.456139242115352
-12.449244924492447,21.451427607851294
-12.445244524452448,21.44671445590423
-12.441244124412435,21.441999785544404
-12.437243724372436,21.437283596041965
-12.433243324332437,21.432565886666964
-12.429242924292424,21.427846656689358
-12.425242524252425,21.423125905379024
-12.421242124212426,21.418403632005738
-12.417241724172413,21.41367983583918
-12.413241324132414,21.40895451614896
-12.409240924092416,21.404227672204588
-12.405240524052402,21.39949930327547
-12.401240124012403,21.394769408630964
-12.39723972397239,21.390037987540303
-12.393239323932391,21.385305039272662
-12.389238923892393,21.380570563097116
-12.38523852385238,21.37583455828265
-12.38123812381238,21.37109702409819
-12.377237723772382,21.366357959812564
-12.373237323732369,21.36161736469451
-12.36923692369237,21.356875238012705
-12.36523652365237,21.352131579035735
-12.361236123612358,21.347386387032095
-12.357235723572359,21.342639661270233
-12.35323532353236,21.337891401018496
-12.349234923492347,21.333141605545144
-12.345234523452348,21.328390274118394
-12.341234123412335,21.323637406006362
-12.337233723372336,21.318883000477104
-12.333233323332337,21.314127056798593
-12.329232923292324,21.309369574238723
-12.325232523252325,21.304610552065338
-12.321232123212326,21.299849989546196
-12.317231723172313,21.295087885948973
-12.313231323132314,21.290324240541313
-12.309230923092315,21.285559052590752
-12.305230523052302,21.280792321364764
-12.301230123012303,21.27602404613079
-12.29722972297229,21.27125422615616
-12.29322932293229,21.26648286070817
-12.289228922892292,21.26170994905404
-12.285228522852279,21.256935490460915
-12.28122812281228,21.252159484195904
-12.277227722772281,21.247381929526032
-12.273227322732268,21.24260282571826
-12.269226922692269,21.237822172039518
-12.26522652265227,21.233039967756643
-12.261226122612257,21.228256212136422
-12.257225722572258,21.223470904445602
-12.25322532253226,21.218684043950855
-12.249224922492246,21.213895629918788
-12.245224522452247,21.209105661615986
-12.241224122412234,21.20431413830895
-12.237223722372235,21.199521059264136
-12.233223322332236,21.19472642374796
-12.229222922292223,21.18993023102675
-12.225222522252224,21.185132480366832
-12.221222122212225,21.180333171034448
-12.217221722172212,21.17553230229579
-12.213221322132213,21.170729873417027
-12.209220922092214,21.165925883664258
-12.205220522052201,21.161120332303533
-12.201220122012202,21.156313218600886
-12.197219721972203,21.15150454182227
-12.19321932193219,21.1466943012336
-12.189218921892191,21.14188249610078
-12.185218521852178,21.137069125689628
-12.18121812181218,21.132254189265957
-12.17721772177218,21.12743768609552
-12.173217321732167,21.122619615444012
-12.169216921692168,21.117799976577142
-12.16521652165217,21.112978768760534
-12.161216121612156,21.108155991259785
-12.157215721572157,21.10333164334048
-12.153215321532159,21.098505724268133
-12.149214921492145,21.093678233308243
-12.145214521452147,21.088849169726284
-12.141214121412148,21.08401853278768
-12.137213721372135,21.079186321757827
-12.133213321332136,21.074352535902104
-12.129212921292122,21.06951717448583
-12.125212521252124,21.064680236774343
-12.121212121212125,21.059841722032903
-12.117211721172112,21.055001629526767
-12.113211321132113,21.050159958521174
-12.109210921092114,21.045316708281323
-12.1052105210521,21.040471878072378
-12.101210121012102,21.035625467159512
-12.097209720972103,21.030777474807856
-12.09320932093209,21.025927900282507
-12.08920892089209,21.02107674284857
-12.085208520852092,21.016224001771114
-12.081208120812079,21.01136967631518
-12.07720772077208,21.006513765745815
-12.073207320732067,21.001656269328024
-12.069206920692068,20.996797186326816
-12.065206520652069,20.99193651600718
-12.061206120612056,20.98707425763407
-12.057205720572057,20.98221041047246
-12.053205320532058,20.9773449737873
-12.049204920492045,20.972477946843505
-12.045204520452046,20.96760932890602
-12.041204120412047,20.962739119239746
-12.037203720372034,20.957867317109592
-12.033203320332035,20.95299392178046
-12.029202920292022,20.948118932517236
-12.025202520252023,20.94324234858482
-12.021202120212024,20.938364169248086
-12.017201720172011,20.933484393771902
-12.013201320132012,20.928603021421157
-12.009200920092013,20.923720051460723
-12.005200520052,20.91883548315546
-12.001200120012001,20.91394931577026
-11.997199719972002,20.909061548569987
-11.993199319931989,20.904172180819508
-11.98919891989199,20.899281211783723
-11.985198519851991,20.8943886407275
-11.981198119811978,20.88949446691572
-11.97719771977198,20.884598689613302
-11.973197319731966,20.879701308085117
-11.969196919691967,20.874802321596103
-11.965196519651968,20.86990172941116
-11.961196119611955,20.864999530795213
-11.957195719571956,20.860095725013217
-11.953195319531957,20.85519031133011
-11.949194919491944,20.85028328901085
-11.945194519451945,20.845374657320427
-11.941194119411946,20.840464415523833
-11.937193719371933,20.83555256288606
-11.933193319331934,20.83063909867215
-11.929192919291935,20.825724022147142
-11.925192519251922,20.820807332576084
-11.921192119211923,20.815889029224078
-11.91719171917191,20.810969111356204
-11.913191319131911,20.806047578237607
-11.909190919091913,20.801124429133424
-11.9051905190519,20.79619966330882
-11.9011901190119,20.791273280029
-11.897189718971902,20.786345278559182
-11.893189318931888,20.781415658164608
-11.88918891889189,20.776484418110567
-11.88518851885189,20.77155155766236
-11.881188118811878,20.76661707608531
-11.877187718771879,20.761680972644807
-11.87318731873188,20.75674324660623
-11.869186918691867,20.75180389723501
-11.865186518651868,20.746862923796627
-11.861186118611855,20.741920325556567
-11.857185718571856,20.736976101780378
-11.853185318531857,20.732030251733633
-11.849184918491844,20.727082774681932
-11.845184518451845,20.72213366989094
-11.841184118411846,20.717182936626347
-11.837183718371833,20.712230574153875
-11.833183318331834,20.707276581739315
-11.829182918291835,20.702320958648478
-11.825182518251822,20.69736370414722
-11.821182118211823,20.69240481750147
-11.81718171817181,20.687444297977162
-11.81318131813181,20.682482144840314
-11.809180918091812,20.67751835735698
-11.805180518051799,20.67255293479324
-11.8011801180118,20.667585876415277
-11.797179717971801,20.662617181489278
-11.793179317931788,20.657646849281495
-11.789178917891789,20.652674879058257
-11.78517851785179,20.647701270085918
-11.781178117811777,20.642726021630896
-11.777177717771778,20.637749132959687
-11.77317731773178,20.632770603338823
-11.769176917691766,20.627790432034892
-11.765176517651767,20.622808618314565
-11.761176117611754,20.617825161444554
-11.757175717571755,20.612840060691646
-11.753175317531756,20.607853315322682
-11.749174917491743,20.60286492460457
-11.745174517451744,20.5978748878043
-11.741174117411745,20.592883204188905
-11.737173717371732,20.587889873025492
-11.733173317331733,20.582894893581255
-11.729172917291734,20.577898265123434
-11.725172517251721,20.57289998691935
-11.721172117211722,20.567900058236408
-11.717171717171723,20.56289847834207
-11.71317131713171,20.55789524650387
-11.709170917091711,20.55289036198944
-11.705170517051698,20.547883824066464
-11.7011701170117,20.542875632002726
-11.6971697169717,20.537865785066074
-11.693169316931687,20.53285428252443
-11.689168916891688,20.527841123645818
-11.68516851685169,20.522826307698335
-11.681168116811676,20.517809833950146
-11.677167716771677,20.512791701669535
-11.673167316731679,20.507771910124834
-11.669166916691665,20.50275045858448
-11.665166516651666,20.497727346317014
-11.661166116611668,20.492702572591035
-11.657165716571654,20.48767613667524
-11.653165316531656,20.482648037838437
-11.649164916491642,20.477618275349503
-11.645164516451644,20.47258684847743
-11.641164116411645,20.467553756491288
-11.637163716371631,20.462518998660233
-11.633163316331633,20.457482574253557
-11.629162916291634,20.452444482540617
-11.62516251625162,20.447404722790868
-11.621162116211622,20.44236329427389
-11.617161716171623,20.437320196259343
-11.61316131613161,20.43227542801699
-11.60916091609161,20.42722898881672
-11.605160516051612,20.422180877928504
-11.601160116011599,20.417131094622416
-11.5971597159716,20.412079638168667
-11.593159315931587,20.40702650783754
-11.589158915891588,20.40197170289946
-11.585158515851589,20.39691522262494
-11.581158115811576,20.391857066284604
-11.577157715771577,20.386797233149217
-11.573157315731578,20.381735722489623
-11.569156915691565,20.376672533576794
-11.565156515651566,20.37160766568184
-11.561156115611567,20.366541118075954
-11.557155715571554,20.361472890030463
-11.553155315531555,20.356402980816828
-11.549154915491542,20.351331389706605
-11.545154515451543,20.346258115971494
-11.541154115411544,20.34118315888331
-11.537153715371531,20.336106517713983
-11.533153315331532,20.331028191735594
-11.529152915291533,20.325948180220326
-11.52515251525152,20.320866482440493
-11.521152115211521,20.31578309766856
-11.517151715171522,20.310698025177107
-11.513151315131509,20.30561126423883
-11.50915091509151,20.300522814126598
-11.505150515051511,20.29543267411338
-11.501150115011498,20.290340843472283
-11.4971497149715,20.28524732147657
-11.493149314931486,20.280152107399626
-11.489148914891487,20.275055200514988
-11.485148514851488,20.26995660009632
-11.481148114811475,20.264856305417425
-11.477147714771476,20.25975431575227
-11.473147314731477,20.254650630374947
-11.469146914691464,20.249545248559684
-11.465146514651465,20.244438169580892
-11.461146114611466,20.239329392713092
-11.457145714571453,20.23421891723096
-11.453145314531454,20.229106742409357
-11.449144914491455,20.223992867523247
-11.445144514451442,20.218877291847765
-11.441144114411443,20.213760014658217
-11.43714371437143,20.208641035230034
-11.433143314331431,20.203520352838826
-11.429142914291432,20.198397966760353
-11.42514251425142,20.19327387627052
-11.42114211421142,20.188148080645416
-11.417141714171422,20.183020579161276
-11.413141314131408,20.177891371094493
-11.40914091409141,20.172760455721637
-11.40514051405141,20.167627832319432
-11.401140114011397,20.162493500164764
-11.397139713971399,20.15735745853471
-11.3931393139314,20.152219706706486
-11.389138913891387,20.147080243957486
-11.385138513851388,20.141939069565293
-11.381138113811375,20.13679618280763
-11.377137713771376,20.131651582962427
-11.373137313731377,20.126505269307764
-11.369136913691364,20.1213572411219
-11.365136513651365,20.116207497683284
-11.361136113611366,20.111056038270537
-11.357135713571353,20.10590286216244
-11.353135313531354,20.100747968637997
-11.349134913491355,20.095591356976357
-11.345134513451342,20.090433026456854
-11.341134113411343,20.08527297635904
-11.33713371337133,20.080111205962602
-11.33313331333133,20.07494771454747
-11.329132913291332,20.069782501393718
-11.325132513251319,20.06461556578162
-11.32113211321132,20.059446906991663
-11.317131713171321,20.0542765243045
-11.313131313131308,20.04910441700098
-11.309130913091309,20.043930584362165
-11.30513051305131,20.038755025669303
-11.301130113011297,20.03357774020382
-11.297129712971298,20.028398727247378
-11.293129312931299,20.023217986081814
-11.289128912891286,20.018035515989155
-11.285128512851287,20.01285131625167
-11.281128112811274,20.007665386151782
-11.277127712771275,20.002477724972174
-11.273127312731276,19.997288331995684
-11.269126912691263,19.99209720650538
-11.265126512651264,19.986904347784552
-11.261126112611265,19.981709755116675
-11.257125712571252,19.97651342778544
-11.253125312531253,19.971315365074776
-11.249124912491254,19.966115566268797
-11.245124512451241,19.960914030651832
-11.241124112411242,19.955710757508456
-11.237123712371243,19.950505746123433
-11.23312331233123,19.945298995781744
-11.229122912291231,19.940090505768623
-11.225122512251218,19.93488027536949
-11.22112211221122,19.929668303870013
-11.21712171217122,19.92445459055607
-11.213121312131207,19.91923913471376
-11.209120912091208,19.91402193562943
-11.20512051205121,19.908802992589646
-11.201120112011196,19.903582304881184
-11.197119711971197,19.898359871791087
-11.193119311931198,19.8931356926066
-11.189118911891185,19.88790976661521
-11.185118511851186,19.882682093104652
-11.181118111811188,19.87745267136288
-11.177117711771174,19.872221500678087
-11.173117311731176,19.866988580338727
-11.169116911691162,19.861753909633457
-11.165116511651163,19.856517487851217
-11.161116111611165,19.851279314281154
-11.157115711571151,19.846039388212674
-11.153115311531153,19.840797708935437
-11.149114911491154,19.83555427573934
-11.14511451145114,19.83030908791452
-11.141114111411142,19.82506214475139
-11.137113711371143,19.819813445540586
-11.13311331133113,19.814562989573
-11.12911291129113,19.809310776139803
-11.125112511251132,19.804056804532397
-11.121112111211119,19.798801074042434
-11.11711171117112,19.793543583961853
-11.113111311131107,19.78828433358282
-11.109110911091108,19.783023322197792
-11.105110511051109,19.777760549099465
-11.101110111011096,19.772496013580795
-11.097109710971097,19.76722971493503
-11.093109310931098,19.761961652455657
-11.089108910891085,19.756691825436434
-11.085108510851086,19.7514202331714
-11.081108110811087,19.746146874954864
-11.077107710771074,19.740871750081375
-11.073107310731075,19.735594857845804
-11.069106910691062,19.730316197543253
-11.065106510651063,19.72503576846913
-11.061106110611064,19.719753569919103
-11.05710571057105,19.714469601189105
-11.053105310531052,19.70918386157539
-11.049104910491053,19.70389635037445
-11.04510451045104,19.69860706688308
-11.041104110411041,19.693316010398362
-11.037103710371042,19.688023180217655
-11.033103310331029,19.682728575638595
-11.02910291029103,19.67743219595913
-11.025102510251031,19.67213404047748
-11.021102110211018,19.666834108492147
-11.01710171017102,19.661532399301954
-11.013101310131006,19.656228912205982
-11.009100910091007,19.650923646503642
-11.005100510051008,19.645616601494616
-11.001100110010995,19.640307776478885
-10.997099709970996,19.63499717075675
-10.993099309930997,19.629684783628782
-10.989098909890984,19.624370614395875
-10.985098509850985,19.619054662359222
-10.981098109810986,19.613736926820316
-10.977097709770973,19.608417407080946
-10.973097309730974,19.60309610244324
-10.969096909690975,19.597773012209604
-10.965096509650962,19.59244813568276
-10.961096109610963,19.58712147216576
-10.95709570957095,19.581793020961936
-10.953095309530951,19.576462781374975
-10.949094909490952,19.57113075270884
-10.94509450945094,19.565796934267834
-10.94109410941094,19.560461325356577
-10.937093709370941,19.555123925280004
-10.933093309330928,19.549784733343365
-10.92909290929093,19.544443748852252
-10.92509250925093,19.53910097111256
-10.921092109210917,19.533756399430516
-10.917091709170919,19.528410033112692
-10.91309130913092,19.52306187146596
-10.909090909090907,19.517711913797534
-10.905090509050908,19.51236015941497
-10.901090109010894,19.50700660762613
-10.897089708970896,19.50165125773925
-10.893089308930897,19.49629410906287
-10.889088908890884,19.490935160905863
-10.885088508850885,19.48557441257747
-10.881088108810886,19.480211863387247
-10.877087708770873,19.47484751264509
-10.873087308730874,19.469481359661263
-10.869086908690875,19.464113403746353
-10.865086508650862,19.45874364421129
-10.861086108610863,19.453372080367362
-10.85708570857085,19.447998711526203
-10.85308530853085,19.4426235369998
-10.849084908490852,19.43724655610049
-10.845084508450839,19.43186776814094
-10.84108410841084,19.426487172434218
-10.837083708370841,19.421104768293702
-10.833083308330828,19.415720555033147
-10.829082908290829,19.410334531966676
-10.82508250825083,19.40494669840876
-10.821082108210817,19.39955705367422
-10.817081708170818,19.39416559707827
-10.813081308130819,19.388772327936465
-10.809080908090806,19.383377245564727
-10.805080508050807,19.377980349279362
-10.801080108010794,19.37258163839702
-10.797079707970795,19.36718111223475
-10.793079307930796,19.36177877010995
-10.789078907890783,19.356374611340392
-10.785078507850784,19.350968635244246
-10.781078107810785,19.34556084114003
-10.777077707770772,19.34015122834665
-10.773077307730773,19.3347397961834
-10.769076907690774,19.329326543969945
-10.765076507650761,19.32391147102632
-10.761076107610762,19.318494576672983
-10.757075707570763,19.313075860230736
-10.75307530753075,19.307655321020775
-10.749074907490751,19.30223295836471
-10.745074507450738,19.296808771584505
-10.74107410741074,19.29138276000255
-10.73707370737074,19.2859549229416
-10.733073307330727,19.280525259724797
-10.729072907290728,19.275093769675724
-10.72507250725073,19.269660452118316
-10.721072107210716,19.264225306376915
-10.717071707170717,19.258788331776284
-10.713071307130718,19.253349527641564
-10.709070907090705,19.247908893298305
-10.705070507050706,19.242466428072476
-10.701070107010707,19.237022131290427
-10.697069706970694,19.231576002278924
-10.693069306930695,19.226128040365165
-10.689068906890682,19.220678244876712
-10.685068506850683,19.215226615141592
-10.681068106810685,19.209773150488203
-10.677067706770671,19.20431785024537
-10.673067306730672,19.198860713742352
-10.669066906690674,19.1934017403088
-10.66506650665066,19.187940929274795
-10.661066106610662,19.182478279970844
-10.657065706570663,19.177013791727877
-10.65306530653065,19.17154746387722
-10.64906490649065,19.166079295750674
-10.645064506450652,19.160609286680423
-10.641064106410639,19.15513743599909
-10.63706370637064,19.149663743039753
-10.633063306330627,19.14418820713588
-10.629062906290628,19.138710827621413
-10.625062506250629,19.133231603830698
-10.621062106210616,19.12775053509852
-10.617061706170617,19.122267620760127
-10.613061306130618,19.116782860151176
-10.609060906090605,19.111296252607772
-10.605060506050606,19.10580779746648
-10.601060106010607,19.100317494064285
-10.597059705970594,19.094825341738623
-10.593059305930595,19.08933133982739
-10.589058905890582,19.08383548766891
-10.585058505850583,19.078337784601977
-10.581058105810584,19.07283822996582
-10.57705770577057,19.067336823100124
-10.573057305730572,19.061833563345036
-10.569056905690573,19.05632845004115
-10.56505650565056,19.05082148252951
-10.561056105610561,19.04531266015165
-10.557055705570562,19.039801982249532
-10.553055305530549,19.03428944816558
-10.54905490549055,19.028775057242715
-10.545054505450551,19.023258808824284
-10.541054105410538,19.017740702254116
-10.537053705370539,19.01222073687652
-10.533053305330526,19.00669891203625
-10.529052905290527,19.001175227078555
-10.525052505250528,18.995649681349146
-10.521052105210515,18.990122274194192
-10.517051705170516,18.984593004960374
-10.513051305130517,18.97906187299482
-10.509050905090504,18.973528877645137
-10.505050505050505,18.96799401825944
-10.501050105010506,18.962457294186297
-10.497049704970493,18.956918704774765
-10.493049304930494,18.951378249374407
-10.489048904890495,18.945835927335246
-10.485048504850482,18.940291738007797
-10.481048104810483,18.934745680743088
-10.47704770477047,18.929197754892602
-10.473047304730471,18.923647959808356
-10.469046904690472,18.918096294842826
-10.46504650465046,18.91254275934899
-10.46104610461046,18.90698735268035
-10.457045704570461,18.901430074190877
-10.453045304530448,18.895870923235048
-10.44904490449045,18.890309899167857
-10.44504450445045,18.884747001344792
-10.441044104410437,18.87918222912183
-10.437043704370438,18.873615581855493
-10.43304330433044,18.868047058902782
-10.429042904290426,18.8624766596212
-10.425042504250428,18.856904383368803
-10.421042104210414,18.85133022950411
-10.417041704170416,18.8457541973862
-10.413041304130417,18.840176286374636
-10.409040904090404,18.834596495829498
-10.405040504050405,18.829014825111418
-10.401040104010406,18.82343127358152
-10.397039703970393,18.817845840601443
-10.393039303930394,18.812258525533395
-10.389038903890395,18.80666932774006
-10.385038503850382,18.801078246584666
-10.381038103810383,18.795485281430988
-10.37703770377037,18.7898904316433
-10.37303730373037,18.78429369658645
-10.369036903690372,18.778695075625773
-10.365036503650359,18.773094568127156
-10.36103610361036,18.767492173457047
-10.35703570357036,18.761887890982404
-10.353035303530348,18.75628172007072
-10.349034903490349,18.750673660090065
-10.34503450345035,18.74506371040902
-10.341034103410337,18.73945187039671
-10.337033703370338,18.73383813942284
-10.333033303330339,18.72822251685762
-10.329032903290326,18.722605002071834
-10.325032503250327,18.716985594436817
-10.321032103210314,18.711364293324444
-10.317031703170315,18.70574109810717
-10.313031303130316,18.700116008157966
-10.309030903090303,18.69448902285039
-10.305030503050304,18.68886014155856
-10.301030103010305,18.683229363657144
-10.297029702970292,18.67759668852136
-10.293029302930293,18.671962115527016
-10.289028902890294,18.666325644050477
-10.285028502850281,18.660687273468657
-10.281028102810282,18.65504700315907
-10.277027702770283,18.649404832499776
-10.27302730273027,18.64376076086941
-10.269026902690271,18.638114787647194
-10.265026502650258,18.6324669122129
-10.26102610261026,18.626817133946915
-10.25702570257026,18.621165452230173
-10.253025302530247,18.61551186644418
-10.249024902490248,18.609856375971066
-10.24502450245025,18.604198980193505
-10.241024102410236,18.59853967849476
-10.237023702370237,18.59287847025871
-10.233023302330238,18.58721535486979
-10.229022902290225,18.581550331713025
-10.225022502250226,18.575883400174067
-10.221022102210227,18.57021455963912
-10.217021702170214,18.564543809494992
-10.213021302130215,18.558871149129107
-10.209020902090202,18.55319657792946
-10.205020502050203,18.54752009528467
-10.201020102010204,18.541841700583944
-10.197019701970191,18.53616139321708
-10.193019301930192,18.530479172574505
-10.189018901890194,18.524795038047237
-10.18501850185018,18.51910898902689
-10.181018101810182,18.51342102490572
-10.177017701770183,18.50773114507657
-10.17301730173017,18.502039348932882
-10.16901690169017,18.496345635868753
-10.165016501650172,18.490650005278862
-10.161016101610159,18.4849524565585
-10.15701570157016,18.479252989103617
-10.153015301530147,18.473551602310735
-10.149014901490148,18.467848295577042
-10.145014501450149,18.462143068300318
-10.141014101410136,18.45643591987897
-10.137013701370137,18.45072684971206
-10.133013301330138,18.445015857199248
-10.129012901290125,18.439302941740827
-10.125012501250126,18.433588102737748
-10.121012101210127,18.42787133959157
-10.117011701170114,18.422152651704483
-10.113011301130115,18.416432038479343
-10.109010901090102,18.410709499319612
-10.105010501050103,18.404985033629423
-10.101010101010104,18.399258640813525
-10.09700970097009,18.393530320277307
-10.093009300930092,18.38780007142684
-10.089008900890093,18.382067893668808
-10.08500850085008,18.376333786410534
-10.081008100810081,18.370597749060032
-10.077007700770082,18.364859781025938
-10.073007300730069,18.359119881717536
-10.06900690069007,18.353378050544794
-10.065006500650071,18.347634286918307
-10.061006100610058,18.34188859024934
-10.057005700570059,18.336140959949823
-10.053005300530046,18.33039139543233
-10.049004900490047,18.324639896110124
-10.045004500450048,18.318886461397117
-10.041004100410035,18.31313109070787
-10.037003700370036,18.307373783457653
-10.033003300330037,18.301614539062374
-10.029002900290024,18.29585335693861
-10.025002500250025,18.29009023650364
-10.021002100210026,18.284325177175393
-10.017001700170013,18.278558178372474
-10.013001300130014,18.272789239514186
-10.009000900090015,18.267018360020487
-10.005000500050002,18.261245539312025
-10.001000100010003,18.255470776810142
-9.99699969996999,18.249694071936847
-9.992999299929991,18.243915424114856
-9.988998899889992,18.238134832767553
-9.98499849984998,18.232352297319007
-9.98099809980998,18.22656781719401
-9.976997699769981,18.220781391818015
-9.972997299729968,18.21499302061718
-9.96899689968997,18.209202703018367
-9.96499649964997,18.203410438449126
-9.960996099609957,18.1976162263377
-9.956995699569958,18.191820066113056
-9.95299529952996,18.186021957204844
-9.948994899489946,18.180221899043417
-9.944994499449948,18.174419891059856
-9.940994099409934,18.168615932685917
-9.936993699369935,18.1628100233541
-9.932993299329937,18.157002162497598
-9.928992899289923,18.1511923495503
-9.924992499249925,18.145380583946846
-9.920992099209926,18.13956686512257
-9.916991699169913,18.133751192513515
-9.912991299129914,18.127933565556475
-9.908990899089915,18.12211398368893
-9.904990499049902,18.116292446349096
-9.900990099009903,18.110468952975932
-9.89698969896989,18.10464350300909
-9.89298929892989,18.098816095888978
-9.888988898889892,18.092986731056723
-9.884988498849879,18.08715540795416
-9.88098809880988,18.08132212602391
-9.87698769876988,18.075486884709274
-9.872987298729868,18.069649683454312
-9.868986898689869,18.06381052170384
-9.86498649864987,18.05796939890338
-9.860986098609857,18.05212631449921
-9.856985698569858,18.046281267938358
-9.852985298529859,18.04043425866859
-9.848984898489846,18.0345852861384
-9.844984498449847,18.028734349797073
-9.840984098409834,18.022881449094598
-9.836983698369835,18.01702658348175
-9.832983298329836,18.011169752410037
-9.828982898289823,18.005310955331712
-9.824982498249824,17.999450191699818
-9.820982098209825,17.993587460968133
-9.816981698169812,17.987722762591186
-9.812981298129813,17.981856096024295
-9.808980898089814,17.975987460723516
-9.804980498049801,17.97011685614567
-9.800980098009802,17.964244281748375
-9.796979697969803,17.95836973698998
-9.79297929792979,17.952493221329615
-9.788978897889791,17.9466147342272
-9.784978497849778,17.940734275143395
-9.78097809780978,17.934851843539676
-9.77697769776978,17.928967438878253
-9.772977297729767,17.923081060622135
-9.768976897689768,17.917192708235117
-9.76497649764977,17.91130238118177
-9.760976097609756,17.905410078927424
-9.756975697569757,17.899515800938243
-9.752975297529758,17.893619546681133
-9.748974897489745,17.887721315623804
-9.744974497449746,17.88182110723477
-9.740974097409747,17.87591892098332
-9.736973697369734,17.870014756339522
-9.732973297329735,17.864108612774285
-9.728972897289722,17.85820048975926
-9.724972497249723,17.852290386766942
-9.720972097209724,17.8463783032706
-9.716971697169711,17.840464238744307
-9.712971297129712,17.834548192662954
-9.708970897089714,17.828630164502226
-9.7049704970497,17.822710153738598
-9.700970097009701,17.816788159849395
-9.696969696969703,17.81086418231272
-9.69296929692969,17.804938220607486
-9.68896889688969,17.799010274213448
-9.684968496849692,17.793080342611148
-9.680968096809679,17.78714842528195
-9.67696769676968,17.781214521708055
-9.672967296729666,17.775278631372455
-9.668966896689668,17.769340753759003
-9.664966496649669,17.76340088835234
-9.660966096609656,17.757459034637936
-9.656965696569657,17.75151519210212
-9.652965296529658,17.745569360232018
-9.648964896489645,17.73962153851558
-9.644964496449646,17.733671726441628
-9.640964096409647,17.727719923499784
-9.636963696369634,17.72176612918051
-9.632963296329635,17.715810342975125
-9.628962896289622,17.709852564375755
-9.624962496249623,17.70389279287541
-9.620962096209624,17.6979310279679
-9.61696169616961,17.691967269147895
-9.612961296129612,17.686001515910927
-9.608960896089613,17.680033767753354
-9.6049604960496,17.674064024172377
-9.6009600960096,17.66809228466608
-9.596959695969602,17.66211854873338
-9.592959295929589,17.656142815874027
-9.58895889588959,17.65016508558868
-9.584958495849591,17.644185357378806
-9.580958095809578,17.638203630746748
-9.576957695769579,17.632219905195733
-9.572957295729566,17.626234180229805
-9.568956895689567,17.62024645535392
-9.564956495649568,17.614256730073873
-9.560956095609555,17.608265003896314
-9.556955695569556,17.60227127632881
-9.552955295529557,17.596275546879756
-9.548954895489544,17.590277815058425
-9.544954495449545,17.584278080374993
-9.540954095409546,17.57827634234049
-9.536953695369533,17.572272600466814
-9.532953295329534,17.566266854266775
-9.528952895289535,17.56025910325404
-9.524952495249522,17.554249346943156
-9.520952095209523,17.548237584849588
-9.51695169516951,17.54222381648964
-9.512951295129511,17.53620804138055
-9.508950895089512,17.53019025904042
-9.5049504950495,17.52417046898824
-9.5009500950095,17.518148670743916
-9.496949694969501,17.51212486382823
-9.492949294929488,17.50609904776286
-9.48894889488949,17.50007122207041
-9.48494849484949,17.494041386274354
-9.480948094809477,17.488009539899064
-9.476947694769478,17.48197568246986
-9.47294729472948,17.475939813512923
-9.468946894689466,17.469901932555345
-9.464946494649467,17.463862039125164
-9.460946094609454,17.457820132751284
-9.456945694569455,17.45177621296355
-9.452945294529457,17.445730279292718
-9.448944894489443,17.439682331270426
-9.444944494449445,17.433632368429294
-9.440944094409446,17.427580390302804
-9.436943694369432,17.421526396425378
-9.432943294329434,17.415470386332373
-9.428942894289435,17.409412359560058
-9.424942494249422,17.403352315645613
-9.420942094209423,17.39729025412719
-9.41694169416941,17.391226174543817
-9.41294129412941,17.385160076435504
-9.408940894089412,17.37909195934316
-9.404940494049399,17.373021822808624
-9.4009400940094,17.36694966637471
-9.3969396939694,17.360875489585137
-9.392939293929388,17.35479929198456
-9.388938893889389,17.348721073118604
-9.38493849384939,17.34264083253382
-9.380938093809377,17.336558569777694
-9.376937693769378,17.33047428439869
-9.372937293729379,17.324387975946188
-9.368936893689366,17.318299643970523
-9.364936493649367,17.31220928802301
-9.360936093609354,17.306116907655877
-9.356935693569355,17.30002250242235
-9.352935293529356,17.29392607187658
-9.348934893489343,17.287827615573676
-9.344934493449344,17.281727133069733
-9.340934093409345,17.275624623921793
-9.336933693369332,17.26952008768784
-9.332933293329333,17.26341352392688
-9.328932893289334,17.25730493219883
-9.324932493249321,17.2511943120646
-9.320932093209322,17.24508166308608
-9.316931693169323,17.238966984826114
-9.31293129312931,17.23285027684852
-9.308930893089311,17.226731538718113
-9.304930493049298,17.22061077000066
-9.300930093009299,17.21448797026294
-9.2969296929693,17.208363139072674
-9.292929292929287,17.202236275998587
-9.288928892889288,17.1961073806104
-9.28492849284929,17.189976452478792
-9.280928092809276,17.183843491175445
-9.276927692769277,17.177708496273045
-9.272927292729278,17.171571467345238
-9.268926892689265,17.165432403966683
-9.264926492649266,17.159291305713044
-9.260926092609267,17.153148172160957
-9.256925692569254,17.14700300288806
-9.252925292529255,17.140855797473016
-9.248924892489242,17.134706555495455
-9.244924492449243,17.12855527653605
-9.240924092409244,17.122401960176443
-9.236923692369231,17.11624660599929
-9.232923292329232,17.11008921358828
-9.228922892289233,17.103929782528095
-9.22492249224922,17.097768312404405
-9.220922092209221,17.091604802803946
-9.216921692169223,17.08543925331443
-9.21292129212921,17.079271663524587
-9.20892089208921,17.073102033024202
-9.204920492049212,17.066930361404037
-9.200920092009198,17.060756648255893
-9.1969196919692,17.054580893172616
-9.192919291929186,17.048403095748036
-9.188918891889188,17.042223255577056
-9.184918491849189,17.036041372255575
-9.180918091809176,17.029857445380525
-9.176917691769177,17.0236714745499
-9.172917291729178,17.017483459362705
-9.168916891689165,17.01129339941896
-9.164916491649166,17.005101294319783
-9.160916091609167,16.998907143667275
-9.156915691569154,16.992710947064598
-9.152915291529155,16.986512704115974
-9.148914891489142,16.980312414426642
-9.144914491449143,16.97411007760291
-9.140914091409144,16.967905693252124
-9.13691369136913,16.961699260982666
-9.132913291329132,16.95549078040401
-9.128912891289133,16.94928025112664
-9.12491249124912,16.943067672762115
-9.12091209120912,16.93685304492306
-9.116911691169122,16.930636367223137
-9.112911291129109,16.924417639277078
-9.10891089108911,16.91819686070069
-9.104910491049111,16.91197403111083
-9.100910091009098,16.90574915012541
-9.096909690969099,16.899522217363444
-9.092909290929086,16.893293232444975
-9.088908890889087,16.887062194991145
-9.084908490849088,16.880829104624162
-9.080908090809075,16.874593960967292
-9.076907690769076,16.868356763644904
-9.072907290729077,16.862117512282428
-9.068906890689064,16.855876206506363
-9.064906490649065,16.84963284594432
-9.060906090609066,16.843387430224972
-9.056905690569053,16.83713995897806
-9.052905290529054,16.83089043183446
-9.048904890489055,16.824638848426098
-9.044904490449042,16.818385208385983
-9.040904090409043,16.812129511348257
-9.03690369036903,16.8058717569481
-9.032903290329031,16.79961194482185
-9.028902890289032,16.79335007460689
-9.02490249024902,16.787086145941718
-9.02090209020902,16.780820158465943
-9.016901690169021,16.774552111820267
-9.012901290129008,16.76828200564648
-9.00890089008901,16.762009839587517
-9.00490049004901,16.755735613287385
-9.000900090008997,16.749459326391197
-8.996899689968998,16.74318097854522
-8.992899289929,16.736900569396784
-8.988898889888986,16.73061809859435
-8.984898489848987,16.72433356578751
-8.980898089808974,16.71804697062695
-8.976897689768975,16.711758312764506
-8.972897289728976,16.705467591853097
-8.968896889688963,16.699174807546783
-8.964896489648964,16.69287995950076
-8.960896089608966,16.686583047371332
-8.956895689568952,16.680284070815933
-8.952895289528954,16.67398302949314
-8.948894889488955,16.667679923062654
-8.944894489448941,16.66137475118529
-8.940894089408943,16.655067513523036
-8.93689368936893,16.648758209738975
-8.93289328932893,16.642446839497378
-8.928892889288932,16.636133402463607
-8.924892489248919,16.62981789830418
-8.92089208920892,16.623500326686784
-8.91689168916892,16.617180687280218
-8.912891289128908,16.610858979754436
-8.908890889088909,16.604535203780568
-8.90489048904891,16.598209359030857
-8.900890089008897,16.59188144517871
-8.896889688968898,16.585551461898703
-8.892889288928899,16.579219408866553
-8.888888888888886,16.572885285759124
-8.884888488848887,16.566549092254476
-8.880888088808874,16.560210828031785
-8.876887688768875,16.553870492771427
-8.872887288728876,16.547528086154923
-8.868886888688863,16.541183607864944
-8.864886488648864,16.53483705758538
-8.860886088608865,16.52848843500124
-8.856885688568852,16.522137739798715
-8.852885288528853,16.515784971665195
-8.848884888488854,16.509430130289218
-8.844884488448841,16.503073215360498
-8.840884088408842,16.49671422656995
-8.836883688368843,16.49035316360965
-8.83288328832883,16.48399002617285
-8.828882888288831,16.477624813954016
-8.824882488248818,16.471257526648756
-8.820882088208819,16.464888163953912
-8.81688168816882,16.458516725567474
-8.812881288128807,16.452143211188634
-8.808880888088808,16.445767620517802
-8.80488048804881,16.439389953256544
-8.800880088008796,16.433010209107632
-8.796879687968797,16.426628387775057
-8.792879287928798,16.42024448896399
-8.788878887888785,16.41385851238079
-8.784878487848786,16.407470457733062
-8.780878087808787,16.401080324729566
-8.776877687768774,16.39468811308029
-8.772877287728775,16.388293822496443
-8.768876887688762,16.381897452690414
-8.764876487648763,16.375499003375836
-8.760876087608764,16.369098474267524
-8.756875687568751,16.36269586508152
-8.752875287528752,16.3562911755351
-8.748874887488753,16.349884405346728
-8.74487448744874,16.343475554236097
-8.740874087408741,16.337064621924142
-8.736873687368742,16.330651608133003
-8.73287328732873,16.32423651258603
-8.72887288728873,16.31781933500784
-8.724872487248732,16.311400075124247
-8.720872087208718,16.304978732662295
-8.71687168716872,16.298555307350288
-8.712871287128706,16.292129798917724
-8.708870887088707,16.28570220709538
-8.704870487048709,16.279272531615238
-8.700870087008695,16.27284077221052
-8.696869686968697,16.26640692861572
-8.692869286928698,16.259971000566534
-8.688868886888685,16.253532987799915
-8.684868486848686,16.247092890054088
-8.680868086808687,16.240650707068497
-8.676867686768674,16.23420643858383
-8.672867286728675,16.227760084342062
-8.668866886688662,16.22131164408638
-8.664866486648663,16.214861117561266
-8.660866086608664,16.208408504512423
-8.65686568656865,16.201953804686816
-8.652865286528652,16.1954970178327
-8.648864886488653,16.18903814369957
-8.64486448644864,16.182577182038166
-8.64086408640864,16.17611413260054
-8.636863686368642,16.16964899513997
-8.632863286328629,16.163181769411008
-8.62886288628863,16.156712455169508
-8.624862486248631,16.15024105217256
-8.620862086208618,16.14376756017853
-8.616861686168619,16.1372919789471
-8.612861286128606,16.130814308239174
-8.608860886088607,16.124334547816982
-8.604860486048608,16.117852697444004
-8.600860086008595,16.111368756885003
-8.596859685968596,16.104882725906055
-8.592859285928597,16.0983946042745
-8.588858885888584,16.091904391758955
-8.584858485848585,16.085412088129363
-8.580858085808586,16.07891769315692
-8.576857685768573,16.07242120661413
-8.572857285728574,16.065922628274812
-8.568856885688575,16.05942195791405
-8.564856485648562,16.052919195308228
-8.560856085608563,16.046414340235067
-8.55685568556855,16.039907392473545
-8.552855285528551,16.033398351803974
-8.548854885488552,16.02688721800796
-8.544854485448539,16.020373990868404
-8.54085408540854,16.013858670169544
-8.536853685368541,16.00734125569691
-8.532853285328528,16.000821747237335
-8.52885288528853,15.994300144578995
-8.52485248524853,15.987776447511362
-8.520852085208517,15.981250655825214
-8.516851685168518,15.974722769312686
-8.51285128512852,15.968192787767203
-8.508850885088506,15.961660710983509
-8.504850485048507,15.955126538757707
-8.500850085008494,15.948590270887182
-8.496849684968495,15.942051907170697
-8.492849284928496,15.9355114474083
-8.488848884888483,15.928968891401382
-8.484848484848484,15.922424238952695
-8.480848084808486,15.915877489866295
-8.476847684768472,15.909328643947573
-8.472847284728473,15.902777701003297
-8.468846884688475,15.896224660841531
-8.464846484648461,15.889669523271694
-8.460846084608463,15.883112288104575
-8.45684568456845,15.87655295515227
-8.45284528452845,15.869991524228258
-8.448844884488452,15.863427995147344
-8.444844484448438,15.856862367725675
-8.44084408440844,15.85029464178079
-8.43684368436844,15.843724817131548
-8.432843284328428,15.837152893598164
-8.428842884288429,15.830578871002247
-8.42484248424843,15.824002749166723
-8.420842084208417,15.817424527915893
-8.416841684168418,15.810844207075446
-8.412841284128419,15.804261786472404
-8.408840884088406,15.797677265935162
-8.404840484048407,15.791090645293506
-8.400840084008394,15.784501924378556
-8.396839683968395,15.777911103022847
-8.392839283928396,15.771318181060256
-8.388838883888383,15.764723158326031
-8.384838483848384,15.758126034656836
-8.380838083808385,15.75152680989068
-8.376837683768372,15.74492548386695
-8.372837283728373,15.738322056426453
-8.368836883688374,15.731716527411345
-8.36483648364836,15.725108896665168
-8.360836083608362,15.718499164032885
-8.356835683568363,15.711887329360819
-8.35283528352835,15.705273392496682
-8.348834883488351,15.698657353289615
-8.344834483448338,15.692039211590107
-8.340834083408339,15.685418967250087
-8.33683368336834,15.678796620122856
-8.332833283328327,15.67217217006311
-8.328832883288328,15.665545616926982
-8.32483248324833,15.658916960571977
-8.320832083208316,15.652286200857004
-8.316831683168317,15.645653337642415
-8.312831283128318,15.639018370789938
-8.308830883088305,15.632381300162706
-8.304830483048306,15.625742125625312
-8.300830083008307,15.619100847043716
-8.296829682968294,15.612457464285303
-8.292829282928295,15.605811977218906
-8.288828882888282,15.599164385714737
-8.284828482848283,15.592514689644473
-8.280828082808284,15.585862888881177
-8.276827682768271,15.579208983299344
-8.272827282728272,15.572552972774927
-8.268826882688273,15.565894857185274
-8.26482648264826,15.559234636409164
-8.260826082608261,15.552572310326843
-8.256825682568262,15.545907878819957
-8.25282528252825,15.539241341771588
-8.24882488248825,15.532572699066291
-8.244824482448252,15.525901950590027
-8.240824082408238,15.519229096230195
-8.23682368236824,15.512554135875678
-8.232823282328226,15.505877069416753
-8.228822882288227,15.499197896745192
-8.224822482248229,15.492516617754179
-8.220822082208215,15.485833232338353
-8.216821682168217,15.479147740393831
-8.212821282128218,15.472460141818164
-8.208820882088204,15.465770436510347
-8.204820482048206,15.45907862437087
-8.200820082008207,15.452384705301649
-8.196819681968194,15.445688679206063
-8.192819281928195,15.438990545988986
-8.188818881888182,15.43229030555671
-8.184818481848183,15.425587957817044
-8.180818081808184,15.418883502679227
-8.17681768176817,15.41217694005397
-8.172817281728172,15.40546826985349
-8.168816881688173,15.398757491991441
-8.16481648164816,15.392044606382962
-8.16081608160816,15.385329612944695
-8.156815681568162,15.378612511594726
-8.152815281528149,15.37189330225263
-8.14881488148815,15.365171984839492
-8.144814481448151,15.358448559277852
-8.140814081408138,15.351723025491733
-8.136813681368139,15.344995383406683
-8.132813281328126,15.338265632949696
-8.128812881288127,15.3315337740493
-8.124812481248128,15.324799806635482
-8.120812081208115,15.318063730639734
-8.116811681168116,15.311325545995068
-8.112811281128117,15.304585252635965
-8.108810881088104,15.297842850498409
-8.104810481048105,15.29109833951992
-8.100810081008106,15.284351719639488
-8.096809680968093,15.27760299079761
-8.092809280928094,15.270852152936326
-8.088808880888095,15.26409920599915
-8.084808480848082,15.257344149931114
-8.080808080808083,15.25058698467879
-8.07680768076807,15.243827710190223
-8.072807280728071,15.237066326415025
-8.068806880688072,15.230302833304288
-8.064806480648059,15.223537230810628
-8.06080608060806,15.216769518888215
-8.056805680568061,15.209999697492714
-8.052805280528048,15.203227766581314
-8.04880488048805,15.196453726112768
-8.04480448044805,15.189677576047325
-8.040804080408037,15.182899316346763
-8.036803680368038,15.176118946974434
-8.03280328032804,15.169336467895185
-8.028802880288026,15.162551879075407
-8.024802480248027,15.155765180483058
-8.020802080208014,15.1489763720876
-8.016801680168015,15.142185453860076
-8.012801280128016,15.135392425773047
-8.008800880088003,15.128597287800611
-8.004800480048004,15.12180003991846
-8.000800080008005,15.115000682103796
-7.996799679967992,15.108199214335373
-7.992799279927993,15.10139563659354
-7.9887988798879945,15.094589948860158
-7.984798479847981,15.087782151118654
-7.9807980798079825,15.080972243354045
-7.976797679767969,15.074160225552866
-7.9727972797279705,15.067346097703261
-7.968796879687972,15.060529859794903
-7.9647964796479584,15.053711511819039
-7.9607960796079595,15.046891053768505
-7.956795679567961,15.04006848563769
-7.9527952795279475,15.033243807422549
-7.948794879487949,15.026417019120641
-7.94479447944795,15.019588120731077
-7.940794079407937,15.012757112254539
-7.936793679367938,15.005923993693328
-7.932793279327939,14.99908876505129
-7.928792879287926,14.992251426333857
-7.924792479247927,14.98541197754808
-7.920792079207914,14.978570418702551
-7.916791679167915,14.971726749807504
-7.912791279127916,14.964880970874718
-7.908790879087903,14.958033081917577
-7.904790479047904,14.951183082951092
-7.900790079007905,14.94433097399183
-7.896789678967892,14.937476755057965
-7.892789278927893,14.930620426169304
-7.888788878887894,14.923761987347222
-7.884788478847881,14.9169014386147
-7.880788078807882,14.910038779996354
-7.876787678767883,14.903174011518386
-7.87278727872787,14.896307133208595
-7.868786878687871,14.889438145096436
-7.864786478647858,14.882567047212929
-7.860786078607859,14.875693839590753
-7.85678567856786,14.86881852226418
-7.852785278527847,14.861941095269094
-7.848784878487848,14.855061558643035
-7.844784478447849,14.848179912425136
-7.840784078407836,14.841296156656156
-7.836783678367837,14.834410291378509
-7.832783278327838,14.827522316636212
-7.828782878287825,14.820632232474912
-7.824782478247826,14.813740038941917
-7.820782078207827,14.806845736086144
-7.816781678167814,14.799949323958145
-7.812781278127815,14.793050802610143
-7.808780878087802,14.786150172095956
-7.804780478047803,14.779247432471092
-7.800780078007804,14.772342583792671
-7.796779677967791,14.76543562611946
-7.792779277927792,14.7585265595119
-7.788778877887793,14.751615384032064
-7.78477847784778,14.744702099743662
-7.780778077807781,14.737786706712102
-7.776777677767782,14.730869205004412
-7.772777277727769,14.723949594689277
-7.76877687768777,14.717027875837077
-7.7647764776477715,14.710104048519822
-7.760776077607758,14.70317811281118
-7.756775677567759,14.69625006878653
-7.752775277527746,14.68931991652286
-7.748774877487747,14.682387656098884
-7.7447744774477485,14.675453287594951
-7.740774077407735,14.668516811093083
-7.7367736773677365,14.661578226677006
-7.732773277327738,14.654637534432107
-7.728772877287724,14.647694734445427
-7.7247724772477255,14.640749826805747
-7.720772077207727,14.633802811603488
-7.7167716771677135,14.62685368893075
-7.712771277127715,14.619902458881365
-7.7087708770877015,14.612949121550802
-7.704770477047703,14.605993677036274
-7.700770077007704,14.599036125436644
-7.6967696769676905,14.592076466852479
-7.692769276927692,14.585114701386075
-7.688768876887693,14.57815082914139
-7.68476847684768,14.571184850224087
-7.680768076807681,14.564216764741563
-7.676767676767682,14.557246572802892
-7.672767276727669,14.550274274518852
-7.66876687668767,14.543299870001961
-7.664766476647671,14.536323359366419
-7.660766076607658,14.52934474272814
-7.656765676567659,14.52236402020478
-7.652765276527646,14.515381191915678
-7.648764876487647,14.508396257981929
-7.644764476447648,14.501409218526318
-7.640764076407635,14.494420073673353
-7.636763676367636,14.487428823549305
-7.632763276327637,14.480435468282133
-7.628762876287624,14.473440008001525
-7.624762476247625,14.466442442838943
-7.620762076207626,14.459442772927538
-7.616761676167613,14.4524409984022
-7.612761276127614,14.445437119399596
-7.608760876087615,14.438431136058089
-7.604760476047602,14.43142304851779
-7.600760076007603,14.424412856920585
-7.59675967596759,14.417400561410062
-7.592759275927591,14.410386162131601
-7.588758875887592,14.403369659232297
-7.584758475847579,14.396351052860997
-7.58075807580758,14.389330343168336
-7.576757675767581,14.382307530306672
-7.572757275727568,14.375282614430118
-7.568756875687569,14.368255595694583
-7.56475647564757,14.361226474257707
-7.560756075607557,14.354195250278883
-7.556755675567558,14.347161923919318
-7.552755275527559,14.340126495341945
-7.548754875487546,14.333088964711466
-7.544754475447547,14.326049332194396
-7.540754075407534,14.319007597958972
-7.536753675367535,14.311963762175258
-7.532753275327536,14.304917825015062
-7.528752875287523,14.297869786651967
-7.524752475247524,14.290819647261378
-7.520752075207525,14.28376740702045
-7.516751675167512,14.27671306610812
-7.512751275127513,14.269656624705162
-7.5087508750875145,14.262598082994089
-7.504750475047501,14.255537441159214
-7.5007500750075025,14.248474699386687
-7.496749674967489,14.241409857864397
-7.49274927492749,14.23434291678209
-7.4887488748874915,14.227273876331271
-7.484748474847478,14.220202736705252
-7.4807480748074795,14.213129498099182
-7.476747674767481,14.206054160709991
-7.4727472747274675,14.198976724736408
-7.468746874687469,14.19189719037902
-7.46474647464747,14.184815557840183
-7.4607460746074565,14.17773182732408
-7.456745674567458,14.17064599903674
-7.452745274527459,14.163558073185982
-7.448744874487446,14.156468049981441
-7.444744474447447,14.14937592963462
-7.440744074407434,14.1422817123588
-7.436743674367435,14.135185398369137
-7.432743274327436,14.128086987882579
-7.428742874287423,14.120986481117917
-7.424742474247424,14.113883878295809
-7.420742074207425,14.106779179638712
-7.416741674167412,14.099672385370926
-7.412741274127413,14.09256349571863
-7.408740874087414,14.085452510909809
-7.404740474047401,14.078339431174298
-7.400740074007402,14.071224256743816
-7.396739673967403,14.064106987851893
-7.39273927392739,14.056987624733916
-7.388738873887391,14.049866167627163
-7.384738473847378,14.04274261677072
-7.380738073807379,14.035616972405585
-7.37673767376738,14.028489234774574
-7.372737273727367,14.021359404122377
-7.368736873687368,14.01422748069558
-7.364736473647369,14.007093464742601
-7.360736073607356,13.999957356513734
-7.356735673567357,13.992819156261179
-7.352735273527358,13.985678864238976
-7.348734873487345,13.97853648070304
-7.344734473447346,13.971392005911206
-7.340734073407347,13.96424544012315
-7.336733673367334,13.957096783600438
-7.332733273327335,13.949946036606557
-7.328732873287322,13.942793199406827
-7.324732473247323,13.935638272268521
-7.320732073207324,13.92848125546076
-7.316731673167311,13.921322149254559
-7.312731273127312,13.914160953922876
-7.308730873087313,13.906997669740521
-7.3047304730473,13.89983229698422
-7.300730073007301,13.892664835932626
-7.296729672967302,13.88549528686627
-7.292729272927289,13.878323650067596
-7.28872887288729,13.871149925820989
-7.284728472847291,13.863974114412713
-7.280728072807278,13.85679621613095
-7.276727672767279,13.849616231265836
-7.272727272727266,13.842434160109377
-7.268726872687267,13.835250002955556
-7.2647264726472685,13.828063760100239
-7.260726072607255,13.820875431841227
-7.256725672567256,13.813685018478276
-7.2527252725272575,13.806492520313048
-7.248724872487244,13.79929793764914
-7.2447244724472455,13.792101270792113
-7.240724072407247,13.784902520049439
-7.2367236723672335,13.777701685730534
-7.2327232723272346,13.770498768146783
-7.228722872287221,13.763293767611483
-7.2247224722472225,13.756086684439916
-7.220722072207224,13.748877518949284
-7.2167216721672105,13.74166627145875
-7.212721272127212,13.734452942289455
-7.208720872087213,13.727237531764471
-7.2047204720472,13.720020040208833
-7.200720072007201,13.712800467949567
-7.196719671967202,13.705578815315635
-7.192719271927189,13.698355082637963
-7.18871887188719,13.691129270249485
-7.184718471847191,13.683901378485071
-7.180718071807178,13.676671407681571
-7.176717671767179,13.66943935817784
-7.172717271727166,13.662205230314669
-7.168716871687167,13.654969024434884
-7.164716471647168,13.647730740883254
-7.160716071607155,13.640490380006536
-7.156715671567156,13.633247942153515
-7.152715271527157,13.626003427674933
-7.148714871487144,13.618756836923522
-7.144714471447145,13.61150817025405
-7.140714071407146,13.60425742802325
-7.136713671367133,13.597004610589853
-7.132713271327134,13.589749718314637
-7.128712871287135,13.582492751560347
-7.124712471247122,13.575233710691736
-7.120712071207123,13.567972596075608
-7.11671167116711,13.560709408080731
-7.112711271127111,13.553444147077942
-7.108710871087112,13.54617681344006
-7.104710471047099,13.538907407541918
-7.1007100710071,13.531635929760428
-7.096709670967101,13.524362380474473
-7.092709270927088,13.517086760064979
-7.088708870887089,13.509809068914935
-7.08470847084709,13.502529307409327
-7.080708070807077,13.495247475935189
-7.076707670767078,13.487963574881615
-7.072707270727079,13.480677604639716
-7.068706870687066,13.473389565602643
-7.064706470647067,13.466099458165639
-7.060706070607054,13.458807282725937
-7.056705670567055,13.451513039682881
-7.052705270527056,13.444216729437828
-7.048704870487043,13.436918352394196
-7.044704470447044,13.429617908957498
-7.040704070407045,13.422315399535275
-7.036703670367032,13.415010824537134
-7.032703270327033,13.407704184374788
-7.028702870287034,13.400395479461979
-7.024702470247021,13.393084710214533
-7.020702070207022,13.385771877050376
-7.016701670167009,13.37845698038947
-7.01270127012701,13.37114002065392
-7.0087008700870115,13.363820998267851
-7.004700470046998,13.356499913657501
-7.0007000700069995,13.349176767251222
-6.9966996699670005,13.341851559479423
-6.992699269926987,13.334524290774608
-6.9886988698869885,13.327194961571418
-6.98469846984699,13.319863572306552
-6.9806980698069765,13.31253012341882
-6.976697669766978,13.305194615349171
-6.972697269726979,13.29785704854062
-6.968696869686966,13.290517423438303
-6.964696469646967,13.2831757404895
-6.9606960696069535,13.275832000143563
-6.956695669566955,13.268486202852012
-6.952695269526956,13.261138349068446
-6.948694869486943,13.253788439248597
-6.944694469446944,13.246436473850355
-6.940694069406945,13.239082453333715
-6.936693669366932,13.231726378160788
-6.932693269326933,13.224368248795876
-6.928692869286934,13.217008065705372
-6.924692469246921,13.20964582935781
-6.920692069206922,13.202281540223911
-6.916691669166923,13.194915198776506
-6.91269126912691,13.187546805490571
-6.908690869086911,13.180176360843278
-6.904690469046898,13.172803865313902
-6.900690069006899,13.165429319383927
-6.8966896689669,13.158052723536963
-6.892689268926887,13.150674078258781
-6.888688868886888,13.143293384037358
-6.884688468846889,13.135910641362806
-6.880688068806876,13.128525850727407
-6.876687668766877,13.121139012625658
-6.872687268726878,13.113750127554196
-6.868686868686865,13.106359196011844
-6.864686468646866,13.098966218499644
-6.860686068606867,13.091571195520784
-6.856685668566854,13.08417412758065
-6.852685268526855,13.076775015186854
-6.848684868486842,13.069373858849154
-6.844684468446843,13.061970659079567
-6.840684068406844,13.05456541639226
-6.836683668366831,13.047158131303616
-6.832683268326832,13.039748804332259
-6.828682868286833,13.03233743599899
-6.82468246824682,13.02492402682682
-6.820682068206821,13.017508577341019
-6.816681668166822,13.010091088069037
-6.812681268126809,13.00267155954055
-6.80868086808681,12.995249992287496
-6.804680468046811,12.987826386844004
-6.800680068006798,12.980400743746438
-6.796679667966799,12.972973063533432
-6.792679267926786,12.965543346745813
-6.788678867886787,12.958111593926693
-6.784678467846788,12.9506778056214
-6.780678067806775,12.943241982377497
-6.776677667766776,12.935804124744854
-6.7726772677267775,12.928364233275536
-6.768676867686764,12.920922308523886
-6.7646764676467654,12.913478351046528
-6.7606760676067665,12.906032361402323
-6.756675667566753,12.898584340152388
-6.7526752675267545,12.891134287860162
-6.748674867486741,12.88368220509129
-6.7446744674467425,12.876228092413756
-6.740674067406744,12.86877195039778
-6.7366736673667305,12.86131377961587
-6.7326732673267315,12.853853580642845
-6.728672867286733,12.846391354055786
-6.7246724672467195,12.838927100434063
-6.720672067206721,12.83146082035938
-6.716671667166722,12.823992514415702
-6.712671267126709,12.816522183189289
-6.70867086708671,12.809049827268753
-6.704670467046711,12.801575447244973
-6.700670067006698,12.794099043711139
-6.696669666966699,12.786620617262795
-6.692669266926686,12.779140168497747
-6.688668866886687,12.771657698016183
-6.684668466846688,12.76417320642057
-6.680668066806675,12.756686694315706
-6.676667666766676,12.749198162308758
-6.672667266726677,12.741707611009188
-6.668666866686664,12.734215041028802
-6.664666466646665,12.726720452981779
-6.660666066606666,12.719223847484606
-6.656665666566653,12.71172522515612
-6.652665266526654,12.704224586617551
-6.648664866486655,12.696721932492435
-6.644664466446642,12.689217263406682
-6.640664066406643,12.68171057998859
-6.63666366636663,12.674201882868774
-6.632663266326631,12.666691172680272
-6.628662866286632,12.659178450058452
-6.624662466246619,12.651663715641064
-6.62066206620662,12.644146970068268
-6.616661666166621,12.636628213982574
-6.612661266126608,12.629107448028872
-6.608660866086609,12.62158467285449
-6.60466046604661,12.614059889109102
-6.600660066006597,12.60653309744478
-6.596659665966598,12.59900429851604
-6.592659265926599,12.59147349297976
-6.588658865886586,12.583940681495225
-6.584658465846587,12.57640586472417
-6.580658065806574,12.568869043330695
-6.576657665766575,12.561330217981368
-6.572657265726576,12.55378938934514
-6.568656865686563,12.546246558093387
-6.564656465646564,12.53870172489996
-6.560656065606565,12.531154890441092
-6.556655665566552,12.52360605539546
-6.552655265526553,12.51605522044422
-6.548654865486554,12.508502386270935
-6.544654465446541,12.500947553561609
-6.540654065406542,12.49339072300474
-6.536653665366529,12.485831895291229
-6.53265326532653,12.478271071114486
-6.528652865286531,12.47070825117035
-6.524652465246518,12.46314343615712
-6.520652065206519,12.45557662677561
-6.5166516651665205,12.448007823729059
-6.512651265126507,12.440437027723194
-6.5086508650865085,12.432864239466259
-6.50465046504651,12.425289459668942
-6.5006500650064964,12.417712689044423
-6.4966496649664975,12.410133928308413
-6.492649264926499,12.402553178179081
-6.4886488648864855,12.394970439377097
-6.484648464846487,12.387385712625672
-6.4806480648064735,12.37979899865048
-6.476647664766475,12.37221029817975
-6.472647264726476,12.364619611944198
-6.4686468646864625,12.357026940677052
-6.464646464646464,12.349432285114114
-6.460646064606465,12.34183564599366
-6.456645664566452,12.334237024056513
-6.452645264526453,12.326636420046063
-6.448644864486454,12.319033834708202
-6.444644464446441,12.31142926879137
-6.440644064406442,12.30382272304659
-6.436643664366443,12.296214198227403
-6.43264326432643,12.288603695089902
-6.428642864286431,12.28099121439278
-6.424642464246418,12.273376756897244
-6.420642064206419,12.265760323367125
-6.41664166416642,12.258141914568784
-6.412641264126407,12.250521531271158
-6.408640864086408,12.242899174245807
-6.404640464046409,12.235274844266833
-6.400640064006396,12.227648542110932
-6.396639663966397,12.220020268557436
-6.392639263926398,12.212390024388224
-6.388638863886385,12.204757810387791
-6.384638463846386,12.197123627343268
-6.380638063806387,12.18948747604436
-6.376637663766374,12.181849357283387
-6.372637263726375,12.174209271855329
-6.368636863686362,12.166567220557736
-6.364636463646363,12.15892320419084
-6.360636063606364,12.15127722355746
-6.356635663566351,12.14362927946306
-6.352635263526352,12.135979372715777
-6.348634863486353,12.128327504126359
-6.34463446344634,12.1206736745082
-6.340634063406341,12.11301788467739
-6.336633663366342,12.105360135452637
-6.332633263326329,12.09770042765531
-6.32863286328633,12.090038762109488
-6.324632463246331,12.082375139641883
-6.320632063206318,12.074709561081884
-6.316631663166319,12.067042027261591
-6.312631263126306,12.05937253901575
-6.308630863086307,12.051701097181839
-6.304630463046308,12.044027702600001
-6.300630063006295,12.036352356113069
-6.296629662966296,12.028675058566627
-6.292629262926297,12.020995810808916
-6.288628862886284,12.013314613690904
-6.284628462846285,12.005631468066307
-6.2806280628062865,11.99794637479153
-6.276627662766273,11.990259334725698
-6.2726272627262745,11.982570348730711
-6.268626862686261,11.974879417671152
-6.264626462646262,11.9671865424144
-6.2606260626062635,11.959491723830538
-6.25662566256625,11.951794962792397
-6.2526252625262515,11.944096260175609
-6.248624862486253,11.93639561685852
-6.2446244624462395,11.928693033722245
-6.240624062406241,11.920988511650712
-6.236623662366242,11.913282051530574
-6.2326232623262285,11.905573654251274
-6.22862286228623,11.89786332070507
-6.224622462246231,11.890151051786978
-6.220622062206218,11.8824368483948
-6.216621662166219,11.874720711429186
-6.212621262126206,11.867002641793528
-6.208620862086207,11.85928264039409
-6.204620462046208,11.851560708139901
-6.200620062006195,11.843836845942814
-6.196619661966196,11.836111054717547
-6.192619261926197,11.828383335381604
-6.188618861886184,11.820653688855325
-6.184618461846185,11.812922116061932
-6.180618061806186,11.805188617927445
-6.176617661766173,11.797453195380744
-6.172617261726174,11.789715849353593
-6.168616861686175,11.781976580780583
-6.164616461646162,11.77423539059917
-6.160616061606163,11.766492279749714
-6.15661566156615,11.758747249175407
-6.152615261526151,11.75100029982237
-6.148614861486152,11.743251432639571
-6.144614461446139,11.735500648578867
-6.14061406140614,11.727747948595056
-6.136613661366141,11.719993333645798
-6.132613261326128,11.712236804691656
-6.128612861286129,11.704478362696154
-6.12461246124613,11.696718008625687
-6.120612061206117,11.688955743449574
-6.116611661166118,11.681191568140113
-6.112611261126119,11.673425483672485
-6.108610861086106,11.665657491024817
-6.104610461046107,11.65788759117822
-6.100610061006094,11.650115785116704
-6.096609660966095,11.642342073827288
-6.092609260926096,11.63456645829992
-6.088608860886083,11.626788939527502
-6.084608460846084,11.619009518505964
-6.080608060806085,11.611228196234167
-6.076607660766072,11.603444973713959
-6.072607260726073,11.595659851950222
-6.068606860686074,11.587872831950788
-6.064606460646061,11.580083914726494
-6.060606060606062,11.57229310129123
-6.056605660566049,11.564500392661836
-6.05260526052605,11.556705789858235
-6.048604860486051,11.548909293903328
-6.044604460446038,11.541110905823052
-6.040604060406039,11.533310626646418
-6.0366036603660405,11.525508457405442
-6.032603260326027,11.517704399135184
-6.028602860286028,11.509898452873806
-6.0246024602460295,11.502090619662487
-6.020602060206016,11.49428090054547
-6.0166016601660175,11.486469296570117
-6.012601260126019,11.478655808786826
-6.0086008600860055,11.470840438249075
-6.004600460046007,11.463023186013483
-6.000600060005993,11.455204053139703
-5.9965996599659945,11.44738304069055
-5.992599259925996,11.439560149731907
-5.9885988598859825,11.431735381332773
-5.984598459845984,11.423908736565307
-5.980598059805985,11.416080216504762
-5.976597659765972,11.408249822229514
-5.972597259725973,11.400417554821132
-5.968596859685974,11.392583415364285
-5.964596459645961,11.384747404946793
-5.960596059605962,11.376909524659686
-5.956595659565963,11.36906977559711
-5.95259525952595,11.361228158856381
-5.948594859485951,11.35338467553805
-5.944594459445938,11.345539326745785
-5.940594059405939,11.337692113586504
-5.93659365936594,11.329843037170283
-5.932593259325927,11.321992098610405
-5.928592859285928,11.3141392990234
-5.924592459245929,11.306284639528984
-5.920592059205916,11.29842812125009
-5.916591659165917,11.290569745312926
-5.912591259125918,11.282709512846898
-5.908590859085905,11.274847424984658
-5.904590459045906,11.266983482862146
-5.900590059005907,11.259117687618525
-5.896589658965894,11.251250040396222
-5.892589258925895,11.243380542340969
-5.888588858885882,11.23550919460174
-5.884588458845883,11.227635998330829
-5.880588058805884,11.219760954683796
-5.876587658765871,11.211884064819497
-5.872587258725872,11.204005329900136
-5.868586858685873,11.196124751091185
-5.86458645864586,11.188242329561444
-5.860586058605861,11.180358066483075
-5.856585658565862,11.172471963031542
-5.852585258525849,11.164584020385643
-5.84858485848585,11.156694239727571
-5.844584458445837,11.148802622242819
-5.840584058405838,11.140909169120302
-5.836583658365839,11.133013881552257
-5.832583258325826,11.125116760734308
-5.828582858285827,11.117217807865499
-5.824582458245828,11.10931702414823
-5.820582058205815,11.1014144107883
-5.816581658165816,11.093509968994955
-5.812581258125817,11.085603699980817
-5.808580858085804,11.077695604961928
-5.804580458045805,11.06978568515781
-5.8005800580058064,11.061873941791367
-5.796579657965793,11.053960376088959
-5.792579257925794,11.046044989280439
-5.788578857885781,11.038127782599059
-5.784578457845782,11.030208757281603
-5.7805780578057835,11.022287914568283
-5.77657765776577,11.014365255702794
-5.7725772577257715,11.006440781932369
-5.7685768576857726,10.998514494507697
-5.764576457645759,10.99058639468297
-5.7605760576057605,10.982656483715939
-5.756575657565762,10.97472476286784
-5.7525752575257485,10.96679123340343
-5.74857485748575,10.958855896591057
-5.744574457445751,10.950918753702569
-5.740574057405738,10.942979806013366
-5.736573657365739,10.935039054802457
-5.7325732573257255,10.927096501352363
-5.728572857285727,10.919152146949243
-5.724572457245728,10.911205992882799
-5.720572057205715,10.903258040446326
-5.716571657165716,10.895308290936773
-5.712571257125717,10.887356745654651
-5.708570857085704,10.879403405904089
-5.704570457045705,10.871448272992899
-5.700570057005706,10.863491348232476
-5.696569656965693,10.855532632937862
-5.692569256925694,10.847572128427805
-5.688568856885695,10.83960983602466
-5.684568456845682,10.831645757054464
-5.680568056805683,10.823679892846968
-5.67656765676567,10.815712244735556
-5.672567256725671,10.80774281405737
-5.668566856685672,10.799771602153214
-5.664566456645659,10.7917986103676
-5.66056605660566,10.783823840048814
-5.656565656565661,10.775847292548825
-5.652565256525648,10.767868969223345
-5.648564856485649,10.759888871431881
-5.64456445644565,10.751907000537653
-5.640564056405637,10.743923357907645
-5.636563656365638,10.735937944912669
-5.632563256325639,10.727950762927275
-5.628562856285626,10.719961813329803
-5.624562456245627,10.71197109750245
-5.620562056205614,10.703978616831161
-5.616561656165615,10.695984372705762
-5.612561256125616,10.68798836651987
-5.608560856085603,10.67999059967094
-5.604560456045604,10.671991073560323
-5.600560056005605,10.663989789593181
-5.596559655965592,10.655986749178554
-5.592559255925593,10.647981953729394
-5.588558855885594,10.639975404662504
-5.584558455845581,10.63196710339858
-5.580558055805582,10.623957051362273
-5.576557655765569,10.61594524998209
-5.57255725572557,10.607931700690523
-5.568556855685571,10.599916404923954
-5.564556455645558,10.591899364122717
-5.560556055605559,10.583880579731138
-5.55655565556556,10.575860053197472
-5.552555255525547,10.567837785973943
-5.548554855485548,10.559813779516807
-5.5445544554455495,10.551788035286272
-5.540554055405536,10.543760554746552
-5.5365536553655375,10.535731339365917
-5.5325532553255385,10.52770039061662
-5.528552855285525,10.519667709974954
-5.5245524552455265,10.511633298921296
-5.520552055205513,10.503597158940021
-5.5165516551655145,10.495559291519637
-5.512551255125516,10.487519698152672
-5.5085508550855025,10.479478380335754
-5.5045504550455036,10.471435339569645
-5.500550055005505,10.463390577359174
-5.4965496549654915,10.455344095213288
-5.492549254925493,10.447295894645105
-5.488548854885494,10.439245977171845
-5.484548454845481,10.431194344314873
-5.480548054805482,10.423140997599761
-5.476547654765483,10.415085938556214
-5.47254725472547,10.407029168718111
-5.468546854685471,10.398970689623576
-5.464546454645458,10.39091050281488
-5.460546054605459,10.38284860983856
-5.45654565456546,10.374785012245347
-5.452545254525447,10.366719711590202
-5.448544854485448,10.35865270943238
-5.444544454445449,10.350584007335357
-5.440544054405436,10.342513606866879
-5.436543654365437,10.334441509599014
-5.432543254325438,10.326367717108084
-5.428542854285425,10.318292230974718
-5.424542454245426,10.310215052783903
-5.420542054205427,10.302136184124913
-5.416541654165414,10.294055626591362
-5.412541254125415,10.285973381781258
-5.408540854085402,10.277889451296911
-5.404540454045403,10.269803836745075
-5.400540054005404,10.261716539736833
-5.396539653965391,10.25362756188768
-5.392539253925392,10.245536904817554
-5.388538853885393,10.23744457015078
-5.38453845384538,10.229350559516115
-5.380538053805381,10.221254874546803
-5.376537653765382,10.213157516880507
-5.372537253725369,10.205058488159358
-5.36853685368537,10.196957790030018
-5.364536453645357,10.188855424143581
-5.360536053605358,10.180751392155708
-5.356535653565359,10.172645695726539
-5.352535253525346,10.16453833652074
-5.348534853485347,10.156429316207577
-5.344534453445348,10.14831863646082
-5.340534053405335,10.140206298958809
-5.336533653365336,10.132092305384516
-5.332533253325337,10.12397665742546
-5.328532853285324,10.115859356773775
-5.324532453245325,10.107740405126252
-5.320532053205326,10.099619804184275
-5.316531653165313,10.091497555653875
-5.312531253125314,10.083373661245789
-5.308530853085301,10.075248122675365
-5.304530453045302,10.0671209416627
-5.300530053005303,10.058992119932546
-5.29652965296529,10.050861659214359
-5.292529252925291,10.042729561242377
-5.2885288528852925,10.034595827755528
-5.284528452845279,10.026460460497491
-5.2805280528052805,10.018323461216765
-5.276527652765282,10.010184831666567
-5.2725272527252685,10.002044573604929
-5.2685268526852695,9.99390268879472
-5.264526452645271,9.98575917900359
-5.2605260526052575,9.977614046004025
-5.256525652565259,9.969467291573402
-5.2525252525252455,9.961318917493907
-5.248524852485247,9.953168925552657
-5.244524452445248,9.945017317541616
-5.240524052405235,9.936864095257656
-5.236523652365236,9.928709260502611
-5.232523252325237,9.920552815083205
-5.228522852285224,9.912394760811113
-5.224522452245225,9.904235099503008
-5.220522052205226,9.896073832980509
-5.216521652165213,9.887910963070215
-5.212521252125214,9.879746491603782
-5.208520852085215,9.871580420417843
-5.204520452045202,9.863412751354062
-5.200520052005203,9.855243486259202
-5.19651965196519,9.847072626985032
-5.192519251925191,9.838900175388462
-5.188518851885192,9.830726133331453
-5.184518451845179,9.82255050268107
-5.18051805180518,9.81437328530956
-5.176517651765181,9.80619448309426
-5.172517251725168,9.798014097917662
-5.168516851685169,9.789832131667483
-5.16451645164517,9.781648586236573
-5.160516051605157,9.773463463522994
-5.156515651565158,9.765276765430063
-5.152515251525159,9.757088493866295
-5.148514851485146,9.748898650745451
-5.144514451445147,9.740707237986603
-5.140514051405134,9.73251425751405
-5.136513651365135,9.72431971125744
-5.132513251325136,9.716123601151699
-5.128512851285123,9.707925929137081
-5.124512451245124,9.699726697159232
-5.120512051205125,9.691525907169112
-5.116511651165112,9.683323561123064
-5.112511251125113,9.675119660982878
-5.108510851085114,9.6669142087157
-5.104510451045101,9.658707206294109
-5.100510051005102,9.650498655696182
-5.096509650965089,9.642288558905388
-5.09250925092509,9.634076917910747
-5.088508850885091,9.625863734706723
-5.084508450845078,9.61764901129329
-5.080508050805079,9.609432749676008
-5.07650765076508,9.601214951865936
-5.072507250725067,9.592995619879693
-5.068506850685068,9.584774755739534
-5.064506450645069,9.576552361473263
-5.060506050605056,9.568328439114302
-5.056505650565057,9.560102990701758
-5.0525052505250585,9.55187601828034
-5.048504850485045,9.543647523900436
-5.0445044504450465,9.535417509618155
-5.040504050405033,9.527185977495263
-5.0365036503650344,9.51895292959931
-5.0325032503250355,9.51071836800354
-5.028502850285022,9.502482294786954
-5.0245024502450235,9.49424471203439
-5.020502050205025,9.486005621836432
-5.0165016501650115,9.47776502628947
-5.012501250125013,9.469522927495792
-5.008500850085014,9.461279327563481
-5.0045004500450005,9.4530342286065
-5.000500050005002,9.444787632744744
-4.996499649965003,9.436539542103972
-4.99249924992499,9.428289958815876
-4.988498849884991,9.420038885018139
-4.984498449844978,9.411786322854347
-4.980498049804979,9.403532274474145
-4.97649764976498,9.395276742033124
-4.972497249724967,9.387019727692909
-4.968496849684968,9.378761233621214
-4.964496449644969,9.370501261991773
-4.960496049604956,9.362239814984399
-4.956495649564957,9.353976894785067
-4.952495249524958,9.345712503585814
-4.948494849484945,9.337446643584839
-4.944494449444946,9.329179316986536
-4.940494049404947,9.32091052600145
-4.936493649364934,9.31264027284632
-4.932493249324935,9.30436855974417
-4.928492849284922,9.296095388924194
-4.924492449244923,9.287820762621923
-4.920492049204924,9.279544683079129
-4.916491649164911,9.27126715254389
-4.912491249124912,9.262988173270662
-4.908490849084913,9.254707747520202
-4.9044904490449,9.246425877559638
-4.900490049004901,9.23814256566254
-4.896489648964902,9.229857814108849
-4.892489248924889,9.22157162518493
-4.88848884888489,9.213284001183665
-4.884488448844877,9.204994944404342
-4.880488048804878,9.196704457152817
-4.876487648764879,9.188412541741423
-4.872487248724866,9.18011920048903
-4.868486848684867,9.171824435721131
-4.864486448644868,9.163528249769753
-4.860486048604855,9.155230644973535
-4.856485648564856,9.1469316236778
-4.852485248524857,9.138631188234482
-4.848484848484844,9.13032934100218
-4.844484448444845,9.122026084346258
-4.840484048404846,9.113721420638745
-4.836483648364833,9.105415352258424
-4.832483248324834,9.09710788159089
-4.828482848284821,9.08879901102847
-4.824482448244822,9.080488742970376
-4.820482048204823,9.072177079822598
-4.81648164816481,9.063864023998008
-4.812481248124811,9.055549577916398
-4.8084808480848125,9.047233744004428
-4.804480448044799,9.038916524695697
-4.8004800480048,9.030597922430804
-4.7964796479648015,9.022277939657284
-4.792479247924788,9.01395657882968
-4.7884788478847895,9.005633842409615
-4.784478447844791,8.997309732865718
-4.7804780478047775,8.9889842526737
-4.776477647764779,8.98065740431642
-4.7724772477247654,8.972329190283805
-4.7684768476847665,8.963999613073007
-4.764476447644768,8.955668675188301
-4.7604760476047545,8.947336379141166
-4.756475647564756,8.939002727450369
-4.752475247524757,8.930667722641877
-4.748474847484744,8.922331367248933
-4.744474447444745,8.913993663812146
-4.740474047404746,8.905654614879403
-4.736473647364733,8.897314223005948
-4.732473247324734,8.88897249075446
-4.728472847284735,8.880629420694978
-4.724472447244722,8.87228501540498
-4.720472047204723,8.86393927746946
-4.71647164716471,8.85559220948082
-4.712471247124711,8.847243814039063
-4.708470847084712,8.838894093751676
-4.704470447044699,8.830543051233716
-4.7004700470047,8.82219068910789
-4.696469646964701,8.813837010004477
-4.692469246924688,8.805482016561406
-4.688468846884689,8.797125711424338
-4.68446844684469,8.78876809724659
-4.680468046804677,8.780409176689213
-4.676467646764678,8.772048952421066
-4.672467246724679,8.763687427118759
-4.668466846684666,8.755324603466706
-4.664466446644667,8.746960484157228
-4.660466046604654,8.738595071890447
-4.656465646564655,8.730228369374462
-4.652465246524656,8.721860379325252
-4.648464846484643,8.71349110446675
-4.644464446444644,8.705120547530935
-4.640464046404645,8.69674871125776
-4.636463646364632,8.688375598395211
-4.632463246324633,8.680001211699418
-4.628462846284634,8.671625553934557
-4.624462446244621,8.663248627872944
-4.620462046204622,8.654870436295113
-4.616461646164609,8.646490981989723
-4.61246124612461,8.638110267753733
-4.608460846084611,8.629728296392305
-4.604460446044598,8.621345070718885
-4.600460046004599,8.612960593555291
-4.5964596459646,8.604574867731639
-4.592459245924587,8.596187896086423
-4.588458845884588,8.587799681466596
-4.584458445844589,8.579410226727502
-4.580458045804576,8.571019534732963
-4.576457645764577,8.562627608355351
-4.5724572457245785,8.554234450475517
-4.568456845684565,8.545840063982892
-4.564456445644566,8.537444451775547
-4.560456045604553,8.529047616760122
-4.556455645564554,8.520649561851984
-4.5524552455245555,8.51225028997515
-4.548454845484542,8.503849804062357
-4.5444544454445435,8.495448107055163
-4.540454045404545,8.487045201903864
-4.536453645364531,8.478641091567583
-4.5324532453245325,8.470235779014356
-4.528452845284534,8.461829267221056
-4.5244524452445205,8.453421559173494
-4.520452045204522,8.445012657866476
-4.516451645164523,8.436602566303765
-4.51245124512451,8.428191287498146
-4.508450845084511,8.419778824471521
-4.5044504450444975,8.411365180254812
-4.500450045004499,8.402950357888152
-4.4964496449645,8.39453436042078
-4.492449244924487,8.386117190911135
-4.488448844884488,8.37769885242695
-4.484448444844489,8.36927934804517
-4.480448044804476,8.360858680852049
-4.476447644764477,8.352436853943235
-4.472447244724478,8.344013870423698
-4.468446844684465,8.335589733407822
-4.464446444644466,8.327164446019491
-4.460446044604467,8.318738011392028
-4.456445644564454,8.310310432668265
-4.452445244524455,8.301881713000657
-4.448444844484442,8.293451855551178
-4.444444444444443,8.2850208634915
-4.440444044404444,8.276588740002913
-4.436443644364431,8.268155488276415
-4.432443244324432,8.259721111512802
-4.428442844284433,8.251285612922592
-4.42444244424442,8.24284899572612
-4.420442044204421,8.234411263153639
-4.416441644164422,8.22597241844524
-4.412441244124409,8.217532464850938
-4.40844084408441,8.209091405630785
-4.404440444044397,8.200649244054768
-4.400440044004398,8.192205983402989
-4.396439643964399,8.183761626965593
-4.392439243924386,8.175316178042847
-4.388438843884387,8.166869639945237
-4.384438443844388,8.158422015993406
-4.380438043804375,8.14997330951824
-4.376437643764376,8.141523523860966
-4.372437243724377,8.133072662373085
-4.368436843684364,8.124620728416465
-4.364436443644365,8.116167725363429
-4.360436043604366,8.107713656596706
-4.356435643564353,8.099258525509502
-4.352435243524354,8.090802335505618
-4.348434843484341,8.082345089999349
-4.344434443444342,8.073886792415674
-4.340434043404343,8.065427446190178
-4.33643364336433,8.056967054769142
-4.332433243324331,8.048505621609637
-4.328432843284332,8.04004315017947
-4.324432443244319,8.03157964395726
-4.32043204320432,8.02311510643256
-4.3164316431643215,8.014649541105772
-4.312431243124308,8.006182951488253
-4.3084308430843095,7.997715341102412
-4.3044304430443106,7.989246713481646
-4.300430043004297,7.980777072170432
-4.2964296429642985,7.972306420724433
-4.292429242924285,7.963834762710414
-4.2884288428842865,7.9553621017064255
-4.284428442844288,7.946888441301732
-4.2804280428042745,7.938413785096896
-4.276427642764276,7.929938136703895
-4.272427242724277,7.921461499746048
-4.2684268426842635,7.912983877858112
-4.264426442644265,7.904505274686391
-4.260426042604266,7.896025693888674
-4.256425642564253,7.887545139134321
-4.252425242524254,7.879063614104381
-4.248424842484255,7.870581122491525
-4.244424442444242,7.862097668000136
-4.240424042404243,7.85361325434643
-4.23642364236423,7.845127885258357
-4.232423242324231,7.836641564475812
-4.228422842284232,7.828154295750539
-4.224422442244219,7.819666082846245
-4.22042204220422,7.811176929538698
-4.216421642164221,7.802686839615666
-4.212421242124208,7.794195816877025
-4.208420842084209,7.785703865134854
-4.20442044204421,7.777210988213389
-4.200420042004197,7.768717189949104
-4.196419641964198,7.760222474190846
-4.192419241924199,7.751726844799747
-4.188418841884186,7.743230305649344
-4.184418441844187,7.7347328606256855
-4.180418041804174,7.7262345136272454
-4.176417641764175,7.717735268565126
-4.172417241724176,7.709235129362978
-4.168416841684163,7.700734099957112
-4.164416441644164,7.692232184296596
-4.160416041604165,7.683729386343209
-4.156415641564152,7.675225710071539
-4.152415241524153,7.666721159469091
-4.148414841484154,7.658215738536236
-4.144414441444141,7.64970945128631
-4.140414041404142,7.641202301745733
-4.136413641364129,7.632694293953923
-4.13241324132413,7.6241854319634985
-4.128412841284131,7.615675719840215
-4.124412441244118,7.607165161663058
-4.120412041204119,7.598653761524363
-4.11641164116412,7.590141523529759
-4.112411241124107,7.581628451798272
-4.108410841084108,7.573114550462441
-4.104410441044109,7.564599823668268
-4.100410041004096,7.556084275575314
-4.096409640964097,7.5475679103568245
-4.092409240924098,7.539050732199668
-4.088408840884085,7.5305327453044475
-4.084408440844086,7.522013953885618
-4.080408040804073,7.51349436217141
-4.076407640764074,7.504973974404033
-4.0724072407240755,7.496452794839606
-4.068406840684062,7.487930827748275
-4.064406440644063,7.479408077414317
-4.0604060406040645,7.470884548136097
-4.056405640564051,7.462360244226173
-4.0524052405240525,7.453835170011423
-4.048404840484054,7.445309329832976
-4.0444044404440405,7.436782728046341
-4.0404040404040416,7.428255369021521
-4.036403640364043,7.419727257142953
-4.0324032403240295,7.411198396809634
-4.028402840284031,7.402668792435228
-4.0244024402440175,7.394138448448006
-4.020402040204019,7.385607369291047
-4.01640164016402,7.377075559422178
-4.012401240124007,7.368543023314089
-4.008400840084008,7.360009765454443
-4.004400440044009,7.351475790345837
-4.000400040003996,7.342941102505918
-3.9963996399639967,7.334405706467491
-3.992399239923998,7.325869606778493
-3.9883988398839847,7.3173328080020905
-3.984398439843986,7.308795314716807
-3.980398039803987,7.300257131516481
-3.9763976397639738,7.291718263010379
-3.972397239723975,7.283178713823318
-3.9683968396839617,7.274638488595599
-3.964396439643963,7.266097591983225
-3.960396039603964,7.257556028657835
-3.956395639563951,7.2490138033068225
-3.952395239523952,7.24047092063346
-3.948394839483953,7.231927385356858
-3.94439443944394,7.223383202212076
-3.940394039403941,7.21483837595026
-3.936393639363942,7.206292911338586
-3.932393239323929,7.197746813160393
-3.92839283928393,7.1892000862153
-3.924392439243917,7.180652735319149
-3.920392039203918,7.172104765304217
-3.916391639163919,7.163556181019165
-3.912391239123906,7.155006987329148
-3.908390839083907,7.146457189115957
-3.904390439043908,7.137906791277965
-3.900390039003895,7.1293557987302565
-3.896389638963896,7.120804216404757
-3.892389238923897,7.112252049250192
-3.888388838883884,7.103699302232212
-3.884388438843885,7.095145980333516
-3.8803880388038863,7.086592088553824
-3.876387638763873,7.078037631909991
-3.8723872387238742,7.069482615436142
-3.868386838683861,7.060927044183621
-3.864386438643862,7.0523709232212
-3.8603860386038633,7.043814257635034
-3.85638563856385,7.035257052528784
-3.8523852385238513,7.026699313023745
-3.8483848384838524,7.018141044258825
-3.8443844384438393,7.009582251390652
-3.8403840384038403,7.001022939593722
-3.8363836383638414,6.992463114060359
-3.8323832383238283,6.983902780000846
-3.8283828382838294,6.975341942643556
-3.8243824382438305,6.966780607234918
-3.8203820382038174,6.958218779039555
-3.8163816381638185,6.949656463340407
-3.8123812381238054,6.941093665438688
-3.8083808380838065,6.9325303906541045
-3.8043804380438075,6.923966644324817
-3.8003800380037944,6.915402431807558
-3.7963796379637955,6.906837758477779
-3.7923792379237966,6.898272629729615
-3.7883788378837835,6.889707050976017
-3.7843784378437846,6.881141027648895
-3.7803780378037857,6.8725745651990815
-3.7763776377637726,6.86400766909647
-3.7723772377237736,6.855440344830149
-3.7683768376837747,6.846872597908383
-3.7643764376437616,6.838304433858736
-3.7603760376037627,6.8297358582282195
-3.7563756375637496,6.8211668765832405
-3.7523752375237507,6.8125974945098395
-3.7483748374837518,6.804027717613634
-3.7443744374437387,6.79545755151997
-3.7403740374037397,6.786887001874052
-3.736373637363741,6.778316074340924
-3.7323732373237277,6.769744774605602
-3.728372837283729,6.761173108373226
-3.72437243724373,6.7526010813690265
-3.720372037203717,6.74402869933847
-3.716371637163718,6.735455968047396
-3.712371237123719,6.726882893282
-3.708370837083706,6.718309480848974
-3.704370437043707,6.709735736575649
-3.700370037003694,6.70116166630995
-3.696369636963695,6.692587275920647
-3.692369236923696,6.684012571297292
-3.688368836883683,6.675437558350386
-3.684368436843684,6.6668622430115105
-3.680368036803685,6.658286631233308
-3.676367636763672,6.649710728989635
-3.672367236723673,6.641134542275705
-3.668366836683674,6.632558077108066
-3.664366436643661,6.623981339524753
-3.660366036603662,6.615404335585426
-3.656365636563649,6.606827071371351
-3.65236523652365,6.598249552985622
-3.648364836483651,6.589671786553137
-3.644364436443638,6.581093778220741
-3.640364036403639,6.572515534157383
-3.6363636363636402,6.563937060554089
-3.632363236323627,6.555358363624122
-3.628362836283628,6.546779449603133
-3.6243624362436293,6.538200324749137
-3.620362036203616,6.529620995342673
-3.6163616361636173,6.521041467686956
-3.6123612361236184,6.5124617481078575
-3.6083608360836052,6.5038818429540655
-3.6043604360436063,6.495301758597235
-3.6003600360035932,6.486721501431953
-3.5963596359635943,6.478141077875995
-3.5923592359235954,6.469560494370285
-3.5883588358835823,6.460979757379056
-3.5843584358435834,6.452398873390007
-3.5803580358035845,6.443817848914289
-3.5763576357635714,6.435236690486662
-3.5723572357235724,6.426655404665657
-3.5683568356835735,6.418073998033556
-3.5643564356435604,6.409492477196565
-3.5603560356035615,6.400910848784959
-3.5563556355635626,6.392329119453083
-3.5523552355235495,6.383747295879505
-3.5483548354835506,6.375165384767182
-3.5443544354435375,6.3665833928434274
-3.5403540354035385,6.358001326860173
-3.5363536353635396,6.349419193593938
-3.5323532353235265,6.340836999845995
-3.5283528352835276,6.332254752442526
-3.5243524352435287,6.323672458234627
-3.5203520352035156,6.315090124098462
-3.5163516351635167,6.306507756935432
-3.5123512351235178,6.297925363672174
-3.5083508350835046,6.289342951260716
-3.5043504350435057,6.280760526678652
-3.500350035003507,6.272178096929134
-3.4963496349634937,6.263595669041039
-3.492349234923495,6.255013250069138
-3.4883488348834817,6.246430847094076
-3.484348434843483,6.23784846722263
-3.480348034803484,6.22926611758769
-3.4763476347634708,6.220683805348433
-3.472347234723472,6.212101537690486
-3.468346834683473,6.203519321825931
-3.46434643464346,6.194937164993471
-3.460346034603461,6.186355074458606
-3.456345634563462,6.177773057513631
-3.452345234523449,6.169191121477811
-3.44834483448345,6.1606092736975455
-3.444344434443437,6.1520275215463665
-3.440344034403438,6.143445872425192
-3.436343634363439,6.13486433376232
-3.432343234323426,6.126282913013601
-3.428342834283427,6.117701617662611
-3.424342434243428,6.1091204552206575
-3.420342034203415,6.1005394332269525
-3.416341634163416,6.0919585592488
-3.412341234123417,6.083377840881588
-3.408340834083404,6.074797285748974
-3.404340434043405,6.066216901503066
-3.4003400340034062,6.057636695824419
-3.396339633963393,6.049056676422227
-3.392339233923394,6.040476851034492
-3.388338833883381,6.031897227428022
-3.384338433843382,6.023317813398703
-3.3803380338033833,6.0147386167714885
-3.37633763376337,6.006159645400586
-3.3723372337233712,5.997580907169633
-3.3683368336833723,5.9890024099917145
-3.364336433643359,5.980424161809543
-3.3603360336033603,5.971846170595641
-3.3563356335633614,5.963268444352355
-3.3523352335233483,5.954690991112049
-3.3483348334833494,5.94611381893727
-3.3443344334433505,5.937536935920784
-3.3403340334033373,5.928960350185745
-3.3363336333633384,5.920384069885893
-3.3323332333233253,5.911808103205549
-3.3283328332833264,5.903232458359893
-3.3243324332433275,5.8946571435949675
-3.3203320332033144,5.88608216718786
-3.3163316331633155,5.877507537446904
-3.3123312331233166,5.8689332627116855
-3.3083308330833034,5.860359351353235
-3.3043304330433045,5.8517858117742305
-3.3003300330033056,5.843212652408998
-3.2963296329632925,5.834639881723725
-3.2923292329232936,5.826067508216634
-3.2883288328832947,5.817495540418016
-3.2843284328432816,5.808923986890422
-3.2803280328032827,5.800352856228853
-3.2763276327632695,5.791782157060768
-3.2723272327232706,5.783211898046376
-3.2683268326832717,5.774642087878633
-3.2643264326432586,5.7660727352834495
-3.2603260326032597,5.75750384901988
-3.256325632563261,5.74893543788015
-3.2523252325232477,5.740367510689857
-3.2483248324832488,5.731800076308164
-3.24432443244325,5.723233143627829
-3.2403240324032367,5.714666721575409
-3.236323632363238,5.706100819111453
-3.232323232323239,5.697535445230535
-3.228322832283226,5.688970608961455
-3.224322432243227,5.680406319367441
-3.220322032203214,5.671842585546156
-3.216321632163215,5.6632794166300044
-3.212321232123216,5.654716821786138
-3.208320832083203,5.646154810216662
-3.204320432043204,5.637593391158839
-3.200320032003205,5.6290325738851275
-3.196319631963192,5.620472367703374
-3.192319231923193,5.611912781957035
-3.188318831883194,5.603353826025203
-3.184318431843181,5.594795509322816
-3.180318031803182,5.586237841300862
-3.176317631763169,5.577680831446406
-3.17231723172317,5.569124489282879
-3.168316831683171,5.560568824370112
-3.164316431643158,5.552013846304536
-3.160316031603159,5.543459564719398
-3.15631563156316,5.534905989284795
-3.152315231523147,5.526353129707889
-3.148314831483148,5.5178009957331255
-3.1443144314431493,5.50924959714226
-3.140314031403136,5.500698943754582
-3.1363136313631372,5.4921490454271265
-3.1323132313231383,5.483599912054717
-3.128312831283125,5.475051553570178
-3.1243124312431263,5.466503979944553
-3.120312031203113,5.457957201187132
-3.1163116311631143,5.449411227345754
-3.1123112311231154,5.440866068506847
-3.1083108310831022,5.432321734795634
-3.1043104310431033,5.42377823637636
-3.1003100310031044,5.41523558345233
-3.0963096309630913,5.40669378626614
-3.0923092309230924,5.3981528550998865
-3.0883088308830935,5.389612800275219
-3.0843084308430804,5.381073632153563
-3.0803080308030815,5.372535361136344
-3.0763076307630826,5.363997997665026
-3.0723072307230694,5.35546155222135
-3.0683068306830705,5.346926035327547
-3.0643064306430574,5.338391457546376
-3.0603060306030585,5.329857829481436
-3.0563056305630596,5.321325161777216
-3.0523052305230465,5.312793465119301
-3.0483048304830476,5.3042627502346145
-3.0443044304430487,5.295733027891464
-3.0403040304030355,5.287204308899771
-3.0363036303630366,5.278676604111302
-3.0323032303230377,5.27014992441972
-3.0283028302830246,5.261624280760817
-3.0243024302430257,5.2530996841127395
-3.020302030203027,5.244576145496053
-3.0163016301630137,5.236053675973965
-3.0123012301230148,5.2275322866525675
-3.0083008300830016,5.219011988680864
-3.0043004300430027,5.210492793251109
-3.000300030003004,5.201974711598839
-2.9962996299629907,5.193457755003123
-2.992299229922992,5.184941934786771
-2.988298829882993,5.176427262316425
-2.9842984298429798,5.167913749002774
-2.980298029802981,5.1594014063007965
-2.976297629762982,5.150890245709825
-2.972297229722969,5.142380278773785
-2.96829682968297,5.1338715170814275
-2.964296429642957,5.125363972266379
-2.960296029602958,5.116857656007474
-2.956295629562959,5.1083525800288045
-2.952295229522946,5.099848756099961
-2.948294829482947,5.0913461960362705
-2.944294429442948,5.08284491169886
-2.940294029402935,5.074344914994908
-2.936293629362936,5.065846217877885
-2.932293229322937,5.0573488323476115
-2.928292829282924,5.048852770450517
-2.924292429242925,5.040358044279874
-2.920292029202926,5.031864665975872
-2.916291629162913,5.023372647725863
-2.912291229122914,5.014882001764606
-2.908290829082901,5.006392740374321
-2.904290429042902,4.997904875885034
-2.9002900290029032,4.989418420674625
-2.89628962896289,4.980933387169083
-2.892289228922891,4.972449787842753
-2.8882888288828923,4.963967635218407
-2.884288428842879,4.955486941867497
-2.8802880288028803,4.947007720410405
-2.8762876287628814,4.938529983516519
-2.8722872287228682,4.930053743904481
-2.8682868286828693,4.921579014342447
-2.8642864286428704,4.913105807648153
-2.8602860286028573,4.90463413668918
-2.8562856285628584,4.8961640143832
-2.8522852285228453,4.887695453698036
-2.8482848284828464,4.879228467652021
-2.8442844284428475,4.870763069314045
-2.8402840284028343,4.862299271803825
-2.8362836283628354,4.8538370882921535
-2.8322832283228365,4.845376532000981
-2.8282828282828234,4.836917616203672
-2.8242824282428245,4.8284603542252675
-2.8202820282028256,4.820004759442565
-2.8162816281628125,4.811550845284374
-2.8122812281228136,4.803098625231781
-2.8082808280828147,4.794648112818232
-2.8042804280428015,4.786199321629789
-2.8002800280028026,4.7777522653054
-2.7962796279627895,4.769306957536951
-2.7922792279227906,4.760863412069643
-2.7882788278827917,4.752421642702043
-2.7842784278427786,4.743981663286356
-2.7802780278027797,4.735543487728688
-2.7762776277627808,4.72710712998913
-2.7722772277227676,4.718672604082023
-2.7682768276827687,4.71023992407623
-2.76427642764277,4.701809104095217
-2.7602760276027567,4.693380158317314
-2.756275627562758,4.684953100976003
-2.752275227522759,4.676527946359982
-2.7482748274827458,4.668104708813452
-2.744274427442747,4.659683402736374
-2.7402740274027337,4.651264042584545
-2.736273627362735,4.642846642869966
-2.732273227322736,4.634431218160912
-2.728272827282723,4.626017783082202
-2.724272427242724,4.6176063523154705
-2.720272027202725,4.609196940599264
-2.716271627162712,4.600789562729303
-2.712271227122713,4.592384233558765
-2.708270827082714,4.583980967998371
-2.704270427042701,4.575579781016657
-2.700270027002702,4.567180687640258
-2.696269626962689,4.55878370295397
-2.69226922692269,4.550388842101132
-2.688268826882691,4.541996120283698
-2.684268426842678,4.5336055527625145
-2.680268026802679,4.525217154857594
-2.67626762676268,4.516830941948212
-2.672267226722667,4.508446929473186
-2.668266826682668,4.500065132931145
-2.664266426642669,4.491685567880638
-2.660266026602656,4.483308249940401
-2.656265626562657,4.474933194789642
-2.6522652265226583,4.466560418168135
-2.648264826482645,4.458189935876503
-2.6442644264426463,4.449821763776495
-2.640264026402633,4.441455917791061
-2.6362636263626342,4.433092413904742
-2.6322632263226353,4.4247312681637405
-2.628262826282622,4.416372496676206
-2.6242624262426233,4.408016115612514
-2.6202620262026244,4.3996621412053685
-2.6162616261626113,4.3913105897500815
-2.6122612261226124,4.3829614776048595
-2.6082608260826134,4.374614821190896
-2.6042604260426003,4.366270636992666
-2.6002600260026014,4.357928941558197
-2.5962596259626025,4.349589751499183
-2.5922592259225894,4.341253083491257
-2.5882588258825905,4.332918954274284
-2.5842584258425774,4.3245873806524395
-2.5802580258025785,4.316258379494593
-2.5762576257625796,4.307931967734397
-2.5722572257225664,4.299608162370563
-2.5682568256825675,4.291286980467161
-2.5642564256425686,4.2829684391537075
-2.5602560256025555,4.274652555625461
-2.5562556255625566,4.266339347143708
-2.5522552255225577,4.258028831035863
-2.5482548254825446,4.249721024695758
-2.5442544254425457,4.24141594558393
-2.5402540254025467,4.233113611227725
-2.5362536253625336,4.224814039221583
-2.5322532253225347,4.216517247227331
-2.5282528252825216,4.2082232529742605
-2.5242524252425227,4.199932074259525
-2.520252025202524,4.191643728948222
-2.5162516251625107,4.183358234973676
-2.5122512251225118,4.175075610337736
-2.508250825082513,4.166795873110876
-2.5042504250424997,4.158519041432482
-2.500250025002501,4.1502451335111505
-2.496249624962502,4.141974167624781
-2.492249224922489,4.133706162120874
-2.48824882488249,4.125441135416822
-2.4842484248424768,4.1171791059999885
-2.480248024802478,4.108920092428103
-2.476247624762479,4.100664113329347
-2.472247224722466,4.092411187402645
-2.468246824682467,4.084161333417953
-2.464246424642468,4.07591457021636
-2.460246024602455,4.067670916710389
-2.456245624562456,4.059430391884279
-2.452245224522457,4.051193014794089
-2.448244824482444,4.042958804567998
-2.444244424442445,4.034727780406584
-2.440244024402446,4.026499961582941
-2.436243624362433,4.018275367442959
-2.432243224322434,4.010054017405621
-2.428242824282421,4.001835930963086
-2.424242424242422,3.993621127681082
-2.420242024202423,3.9854096271989907
-2.41624162416241,3.977201449230139
-2.412241224122411,3.968996613562087
-2.4082408240824122,3.9607951400567334
-2.404240424042399,3.9525970486506092
-2.4002400240024,3.944402359355162
-2.3962396239624013,3.936211092256865
-2.392239223922388,3.9280232675175037
-2.3882388238823893,3.919838905374469
-2.3842384238423904,3.9116580261408584
-2.3802380238023773,3.903480650205765
-2.3762376237623783,3.895306798034568
-2.3722372237223652,3.887136490169018
-2.3682368236823663,3.8789697472276226
-2.3642364236423674,3.8708065899057353
-2.3602360236023543,3.8626470389758403
-2.3562356235623554,3.85449111528784
-2.3522352235223565,3.8463388397691607
-2.3482348234823434,3.838190233425038
-2.3442344234423445,3.8300453173388025
-2.3402340234023455,3.821904112671987
-2.3362336233623324,3.8137666406646056
-2.3322332233223335,3.805632922635447
-2.3282328232823346,3.7975029799821702
-2.3242324232423215,3.789376834181595
-2.3202320232023226,3.7812545067899834
-2.3162316231623095,3.7731360194431187
-2.3122312231223106,3.7650213938566965
-2.3082308230823116,3.7569106518264017
-2.3042304230422985,3.74880381522819
-2.3002300230022996,3.740700906018574
-2.2962296229623007,3.7326019462347197
-2.2922292229222876,3.7245069579947314
-2.2882288228822887,3.7164159634979286
-2.2842284228422898,3.708328985024948
-2.2802280228022767,3.700246044938022
-2.2762276227622777,3.69216716568126
-2.272227222722279,3.6840923697807417
-2.2682268226822657,3.676021679844799
-2.264226422642267,3.667955118564294
-2.2602260226022537,3.6598927087126913
-2.256225622562255,3.65183447314644
-2.252225222522256,3.6437804348050418
-2.2482248224822428,3.6357306167113355
-2.244224422442244,3.627685041971763
-2.240224022402245,3.619643733776466
-2.236223622362232,3.6116067153995615
-2.232223222322233,3.6035740101994094
-2.228222822282234,3.5955456416187093
-2.224222422242221,3.5875216331847652
-2.220222022202222,3.5795020085097637
-2.216221622162209,3.571486791290838
-2.21222122212221,3.563476005310435
-2.208220822082211,3.555469674436391
-2.204220422042198,3.5474678226221905
-2.200220022002199,3.539470473907237
-2.1962196219622,3.531477652416941
-2.192219221922187,3.5234893823629774
-2.188218821882188,3.5155056880435547
-2.184218421842189,3.5075265938434983
-2.180218021802176,3.4995521242345102
-2.176217621762177,3.491582303775431
-2.1722172217221782,3.483617157112321
-2.168216821682165,3.4756567089787187
-2.164216421642166,3.467700984195898
-2.160216021602153,3.459750007672928
-2.156215621562154,3.451803804407029
-2.1522152215221553,3.443862399483624
-2.148214821482142,3.4359258180765995
-2.1442144214421432,3.4279940854485513
-2.1402140214021443,3.4200672269508643
-2.136213621362131,3.4121452680239557
-2.1322132213221323,3.404228234197533
-2.1282128212821334,3.396316151090653
-2.1242124212421203,3.3884090444119814
-2.1202120212021214,3.380506939960026
-2.1162116211621225,3.372609863623214
-2.1122112211221094,3.3647178413801275
-2.1082108210821104,3.3568308992997475
-2.1042104210420973,3.348949063541501
-2.1002100210020984,3.341072360355596
-2.0962096209620995,3.3332008160830577
-2.0922092209220864,3.325334457155973
-2.0882088208820875,3.3174733100977227
-2.0842084208420886,3.309617401523037
-2.0802080208020755,3.3017667581382266
-2.0762076207620765,3.2939214067414184
-2.0722072207220776,3.286081374222603
-2.0682068206820645,3.2782466875638665
-2.0642064206420656,3.270417373839615
-2.0602060206020667,3.262593460216621
-2.0562056205620536,3.2547749739542513
-2.0522052205220547,3.2469619424046843
-2.0482048204820416,3.2391543930129374
-2.0442044204420426,3.2313523533171806
-2.0402040204020437,3.22355585094876
-2.0362036203620306,3.21576491363241
-2.0322032203220317,3.2079795691864725
-2.028202820282033,3.2001998455229237
-2.0242024202420197,3.1924257706475907
-2.0202020202020208,3.1846573726603604
-2.016201620162022,3.176894679755204
-2.0122012201220087,3.1691377202203865
-2.00820082008201,3.161386522438669
-2.0042004200419967,3.153641114887311
-2.000200020001998,3.145901526138373
-1.996199619961999,3.13816778485871
-1.9921992199219858,3.130439919810176
-1.9881988198819869,3.122717959849808
-1.984198419841988,3.1150019339298494
-1.9801980198019749,3.107291871097935
-1.976197619761976,3.0995878004972788
-1.972197219721977,3.0918897513666828
-1.968196819681964,3.0841977530407214
-1.964196419641965,3.0765118349499216
-1.960196019601966,3.068832026620767
-1.956195619561953,3.0611583576758714
-1.952195219521954,3.053490857834158
-1.948194819481941,3.0458295569108325
-1.944194419441942,3.0381744848176515
-1.9401940194019431,3.030525671562896
-1.93619361936193,3.0228831472515356
-1.932193219321931,3.015246942085392
-1.9281928192819322,3.007617086363124
-1.924192419241919,2.999993610480385
-1.9201920192019202,2.992376544929982
-1.9161916191619213,2.9847659203018484
-1.9121912191219081,2.9771617672831976
-1.9081908190819092,2.9695641166586713
-1.9041904190419103,2.9619729993103117
-1.9001900190018972,2.9543884462176995
-1.8961896189618983,2.9468104884581
-1.8921892189218852,2.9392391572064014
-1.8881888188818863,2.9316744837353554
-1.8841884188418874,2.924116499415503
-1.8801880188018743,2.9165652357153165
-1.8761876187618753,2.909020724201318
-1.8721872187218764,2.901482996538035
-1.8681868186818633,2.8939520844881166
-1.8641864186418644,2.886428019912455
-1.8601860186018655,2.8789108347701275
-1.8561856185618524,2.8714005611185036
-1.8521852185218535,2.8638972311133664
-1.8481848184818546,2.856400877008829
-1.8441844184418414,2.848911531157453
-1.8401840184018425,2.841429226010342
-1.8361836183618294,2.8339539941170457
-1.8321832183218305,2.826485868125754
-1.8281828182818316,2.819024880783194
-1.8241824182418185,2.811571064934715
-1.8201820182018196,2.804124453524381
-1.8161816181618207,2.7966850795948717
-1.8121812181218075,2.7892529762875644
-1.8081808180818086,2.7818281768426076
-1.8041804180418097,2.7744107145988224
-1.8001800180017966,2.7670006229937676
-1.7961796179617977,2.759597935563808
-1.7921792179217988,2.7522026859440003
-1.7881788178817857,2.744814907868153
-1.7841784178417868,2.7374346351688787
-1.7801780178017736,2.7300619017774577
-1.7761776177617747,2.7226967417239782
-1.7721772177217758,2.7153391891371874
-1.7681768176817627,2.7079892782445363
-1.7641764176417638,2.700647043372213
-1.760176017601765,2.6933125189450027
-1.7561756175617518,2.685985739486322
-1.7521752175217529,2.6786667396182366
-1.748174817481754,2.671355554061319
-1.7441744174417408,2.66405221763466
-1.740174017401742,2.6567567652558863
-1.7361736173617288,2.649469231940979
-1.73217321732173,2.6421896528043747
-1.728172817281731,2.634918063058775
-1.7241724172417179,2.627654498015151
-1.720172017201719,2.620398993082729
-1.71617161716172,2.613151583768816
-1.712171217121707,2.605912305678781
-1.708170817081708,2.59868119451604
-1.7041704170417091,2.5914582860818625
-1.700170017001696,2.5842436162753404
-1.696169616961697,2.5770372210933634
-1.6921692169216982,2.5698391366304074
-1.688168816881685,2.5626493990785
-1.6841684168416862,2.5554680447271725
-1.680168016801673,2.548295109963226
-1.6761676167616741,2.5411306312707698
-1.6721672167216752,2.5339746452309764
-1.6681668166816621,2.526827188522021
-1.6641664166416632,2.519688297919013
-1.6601660166016643,2.512558010293759
-1.6561656165616512,2.505436362614683
-1.6521652165216523,2.498323391946749
-1.6481648164816534,2.4912191354512068
-1.6441644164416402,2.484123630385501
-1.6401640164016413,2.477036914103177
-1.6361636163616424,2.4699590240536167
-1.6321632163216293,2.4628899977819274
-1.6281628162816304,2.4558298729288395
-1.6241624162416173,2.4487786872304023
-1.6201620162016184,2.4417364785179596
-1.6161616161616195,2.4347032847178407
-1.6121612161216063,2.4276791438512286
-1.6081608160816074,2.4206640940340285
-1.6041604160416085,2.413658173476561
-1.6001600160015954,2.406661420483418
-1.5961596159615965,2.399673873453314
-1.5921592159215976,2.392695570878765
-1.5881588158815845,2.385726551345926
-1.5841584158415856,2.378766853534429
-1.5801580158015867,2.3718165162170486
-1.5761576157615735,2.36487557825952
-1.5721572157215746,2.357944078620364
-1.5681568156815615,2.3510220563505126
-1.5641564156415626,2.344109550593213
-1.5601560156015637,2.3372066005836416
-1.5561556155615506,2.3303132456487052
-1.5521552155215517,2.3234295252068327
-1.5481548154815528,2.3165554787675924
-1.5441544154415396,2.3096911459314757
-1.5401540154015407,2.302836566389673
-1.5361536153615418,2.295991779923674
-1.5321532153215287,2.289156826405035
-1.5281528152815298,2.2823317457951355
-1.5241524152415167,2.275516578144745
-1.5201520152015178,2.2687113635938663
-1.5161516151615189,2.2619161423712875
-1.5121512151215057,2.2551309547943186
-1.5081508150815068,2.2483558412685225
-1.504150415041508,2.2415908422872692
-1.5001500150014948,2.234835998431457
-1.496149614961496,2.2280913503692195
-1.492149214921497,2.221356938855468
-1.4881488148814839,2.2146328047315915
-1.484148414841485,2.207918988925147
-1.480148014801486,2.2012155324493827
-1.476147614761473,2.194522476402921
-1.472147214721474,2.1878398619694264
-1.468146814681461,2.1811677304170995
-1.464146414641462,2.1745061230984235
-1.460146014601463,2.1678550814496407
-1.45614561456145,2.1612146469903997
-1.452145214521451,2.1545848613234018
-1.4481448144814522,2.147965766133869
-1.444144414441439,2.1413574031891764
-1.4401440144014401,2.134759814338476
-1.4361436143614412,2.1281730415121514
-1.432143214321428,2.1215971267214253
-1.4281428142814292,2.1150321120579654
-1.4241424142414303,2.1084780396933187
-1.4201420142014172,2.101934951878503
-1.4161416141614183,2.095402890943589
-1.4121412141214051,2.0888818992970983
-1.4081408140814062,2.082372019425664
-1.4041404140414073,2.0758732938934163
-1.4001400140013942,2.069385765341538
-1.3961396139613953,2.0629094764878118
-1.3921392139213964,2.0564444701260083
-1.3881388138813833,2.0499907891254208
-1.3841384138413844,2.0435484764303897
-1.3801380138013855,2.037117575059673
-1.3761376137613723,2.0306981281059566
-1.3721372137213734,2.024290178735363
-1.3681368136813745,2.0178937701867947
-1.3641364136413614,2.0115089457714306
-1.3601360136013625,2.0051357488722092
-1.3561356135613494,1.998774222943137
-1.3521352135213505,1.9924244115088459
-1.3481348134813516,1.9860863581638861
-1.3441344134413384,1.979760106572186
-1.3401340134013395,1.9734457004664996
-1.3361336133613406,1.9671431836476987
-1.3321332133213275,1.9608525999842068
-1.3281328132813286,1.9545739934114301
-1.3241324132413297,1.9483074079310239
-1.3201320132013166,1.9420528876103094
-1.3161316131613177,1.935810476581678
-1.3121312131213188,1.9295802190418403
-1.3081308130813056,1.9233621592512171
-1.3041304130413067,1.9171563415333268
-1.3001300130012936,1.9109628102739908
-1.2961296129612947,1.904781609920791
-1.2921292129212958,1.8986127849822616
-1.2881288128812827,1.892456380027247
-1.2841284128412838,1.8863124396842474
-1.2801280128012849,1.8801810086406094
-1.2761276127612717,1.8740621316418595
-1.2721272127212728,1.8679558534910286
-1.268126812681274,1.8618622190478182
-1.2641264126412608,1.8557812732279144
-1.260126012601262,1.8497130610022876
-1.2561256125612488,1.843657627396322
-1.2521252125212499,1.8376150174891874
-1.248124812481251,1.831585276412951
-1.2441244124412378,1.8255684493518538
-1.240124012401239,1.8195645815415706
-1.23612361236124,1.8135737182683238
-1.232123212321227,1.8075959048681274
-1.228122812281228,1.8016311867260326
-1.224122412241229,1.7956796092752139
-1.220122012201216,1.7897412179961942
-1.216121612161217,1.7838160584160638
-1.2121212121212182,1.7779041761075463
-1.208120812081205,1.7720056166881988
-1.2041204120412061,1.766120425819612
-1.200120012001193,1.7602486492064302
-1.196119611961194,1.7543903325956174
-1.1921192119211952,1.7485455217754646
-1.188118811881182,1.742714262574759
-1.1841184118411832,1.736896600861934
-1.1801180118011843,1.7310925825440808
-1.1761176117611711,1.725302253566086
-1.1721172117211722,1.719525659909765
-1.1681168116811733,1.7137628475928472
-1.1641164116411602,1.7080138626680907
-1.1601160116011613,1.7022787512223974
-1.1561156115611624,1.696557559375765
-1.1521152115211493,1.690850333280391
-1.1481148114811504,1.685157119119755
-1.1441144114411372,1.67947796310754
-1.1401140114011383,1.673812911486785
-1.1361136113611394,1.6681620105287922
-1.1321132113211263,1.6625253065321792
-1.1281128112811274,1.6569028458219335
-1.1241124112411285,1.6512946747483082
-1.1201120112011154,1.645700839685859
-1.1161116111611165,1.6401213870324647
-1.1121112111211175,1.6345563632082107
-1.1081108110811044,1.6290058146543969
-1.1041104110411055,1.6234697878325388
-1.1001100110011066,1.6179483292232255
-1.0961096109610935,1.6124414853251072
-1.0921092109210946,1.6069493026538737
-1.0881088108810815,1.601471827741073
-1.0841084108410826,1.5960091071331537
-1.0801080108010837,1.5905611873902676
-1.0761076107610705,1.5851281150852208
-1.0721072107210716,1.5797099368024126
-1.0681068106810727,1.5743066991366388
-1.0641064106410596,1.5689184486920118
-1.0601060106010607,1.5635452320808838
-1.0561056105610618,1.5581870959226234
-1.0521052105210487,1.5528440868425184
-1.0481048104810498,1.5475162514706744
-1.0441044104410366,1.5422036364407532
-1.0401040104010377,1.5369062883889308
-1.0361036103610388,1.531624253952622
-1.0321032103210257,1.5263575797693523
-1.0281028102810268,1.5211063124756115
-1.0241024102410279,1.5158704987055793
-1.0201020102010148,1.5106501850899707
-1.0161016101610159,1.505445418254871
-1.012101210121017,1.5002562448204384
-1.0081008100810038,1.4950827113997283
-1.004100410041005,1.4899248645975094
-1.000100010001006,1.4847827510089437
-0.9960996099609929,1.479656417218389
-0.992099209920994,1.4745459097981957
-0.9880988098809809,1.4694512753073523
-0.984098409840982,1.4643725602903372
-0.980098009800983,1.4593098112757539
-0.9760976097609699,1.454263074775097
-0.972097209720971,1.4492323972815153
-0.9680968096809721,1.4442178252684363
-0.964096409640959,1.4392194051883211
-0.9600960096009601,1.4342371834713963
-0.9560956095609612,1.4292712065242694
-0.9520952095209481,1.4243215207286544
-0.9480948094809492,1.4193881724400945
-0.9440944094409502,1.4144712079865507
-0.9400940094009371,1.409570673667111
-0.9360936093609382,1.404686615750693
-0.9320932093209251,1.3998190804746027
-0.9280928092809262,1.3949681140432904
-0.9240924092409273,1.3901337626268986
-0.9200920092009142,1.385316072359943
-0.9160916091609153,1.380515089339975
-0.9120912091209163,1.3757308596261333
-0.9080908090809032,1.370963429237797
-0.9040904090409043,1.3662128441532417
-0.9000900090009054,1.361479150308165
-0.8960896089608923,1.3567623935943274
-0.8920892089208934,1.3520626198581884
-0.8880888088808945,1.3473798748994161
-0.8840884088408814,1.3427142044695113
-0.8800880088008824,1.3380656542704266
-0.8760876087608693,1.3334342699530475
-0.8720872087208704,1.3288200971158652
-0.8680868086808715,1.3242231813034486
-0.8640864086408584,1.3196435680050402
-0.8600860086008595,1.3150813026531503
-0.8560856085608606,1.3105364306220224
-0.8520852085208475,1.3060089972262185
-0.8480848084808486,1.3014990477191948
-0.8440844084408496,1.2970066272917544
-0.8400840084008365,1.2925317810706194
-0.8360836083608376,1.2880745541169858
-0.8320832083208387,1.2836349914249723
-0.8280828082808256,1.2792131379201699
-0.8240824082408267,1.2748090384581876
-0.8200820082008136,1.270422737823074
-0.8160816081608147,1.2660542807259152
-0.8120812081208157,1.2617037118032466
-0.8080808080808026,1.2573710756155823
-0.8040804080408037,1.253056416645941
-0.8000800080008048,1.2487597792982563
-0.7960796079607917,1.2444812078958967
-0.7920792079207928,1.2402207466801762
-0.7880788078807939,1.2359784398087583
-0.7840784078407808,1.2317543313541586
-0.7800780078007818,1.227548465302251
-0.7760776077607687,1.2233608855506442
-0.7720772077207698,1.2191916359072377
-0.7680768076807709,1.215040760088594
-0.7640764076407578,1.2109083017184301
-0.7600760076007589,1.2067943043260998
-0.75607560756076,1.202698811344972
-0.7520752075207469,1.1986218661109098
-0.748074807480748,1.1945635118607483
-0.744074407440749,1.190523791730661
-0.7400740074007359,1.186502748754635
-0.736073607360737,1.1825004258629337
-0.7320732073207381,1.1785168658804657
-0.728072807280725,1.174552111525244
-0.7240724072407261,1.170606205406849
-0.720072007200713,1.166679190024773
-0.716071607160714,1.1627711077669352
-0.7120712071207151,1.1588820009080225
-0.708070807080702,1.155011911607945
-0.7040704070407031,1.151160881910282
-0.7000700070007042,1.1473289537406384
-0.6960696069606911,1.1435161689050883
-0.6920692069206922,1.139722569088623
-0.6880688068806933,1.135948195853496
-0.6840684068406802,1.1321930906376703
-0.6800680068006812,1.1284572947532565
-0.6760676067606823,1.1247408493848619
-0.6720672067206692,1.121043795588029
-0.6680668066806703,1.1173661742876746
-0.6640664066406572,1.1137080262764256
-0.6600660066006583,1.1100693922131086
-0.6560656065606594,1.1064503126210825
-0.6520652065206463,1.102850827886678
-0.6480648064806473,1.099270978257635
-0.6440644064406484,1.0957108038414458
-0.6400640064006353,1.0921703446037943
-0.6360636063606364,1.0886496403669914
-0.6320632063206375,1.0851487308083243
-0.6280628062806244,1.081667655458493
-0.6240624062406255,1.078206453700048
-0.6200620062006266,1.074765164765742
-0.6160616061606135,1.0713438277369696
-0.6120612061206145,1.067942481542205
-0.6080608060806014,1.0645611649553508
-0.6040604060406025,1.0611999165942254
-0.6000600060006036,1.057858774918913
-0.5960596059605905,1.0545377782302066
-0.5920592059205916,1.0512369646680577
-0.5880588058805927,1.047956372209937
-0.5840584058405796,1.0446960386692867
-0.5800580058005806,1.0414560016939693
-0.5760576057605817,1.0382362987646423
-0.5720572057205686,1.0350369671932105
-0.5680568056805697,1.0318580441212868
-0.5640564056405566,1.0286995665185592
-0.5600560056005577,1.025561571181302
-0.5560556055605588,1.0224440947307494
-0.5520552055205457,1.0193471736115662
-0.5480548054805467,1.0162708440903168
-0.5440544054405478,1.013215142253862
-0.5400540054005347,1.0101801040078353
-0.5360536053605358,1.0071657650751267
-0.5320532053205369,1.0041721609942846
-0.5280528052805238,1.0011993271180066
-0.5240524052405249,0.9982472986116312
-0.520052005200526,0.9953161104515544
-0.5160516051605128,0.9924057974237332
-0.5120512051205139,0.9895163941221845
-0.5080508050805008,0.9866479349474109
-0.5040504050405019,0.9838004541049559
-0.500050005000503,0.9809739856038364
-0.4960496049604899,0.9781685632550642
-0.492049204920491,0.9753842206701707
-0.48804880488049207,0.9726209912596674
-0.48404840484047895,0.96987890823158
-0.48004800480048004,0.9671580045899896
-0.47604760476048114,0.9644583131335084
-0.472047204720468,0.9617798664538312
-0.4680468046804691,0.9591226969342902
-0.4640464046404702,0.956486836748352
-0.4600460046004571,0.9538723178581847
-0.4560456045604582,0.9512791720132316
-0.45204520452044505,0.9487074307487173
-0.44804480448044615,0.9461571253842712
-0.44404440444044724,0.9436282870224479
-0.4400440044004341,0.9411209465473256
-0.4360436043604352,0.9386351346231129
-0.4320432043204363,0.9361708816926952
-0.4280428042804232,0.9337282179762585
-0.4240424042404243,0.9313071734699101
-0.42004200420042537,0.9289077779442565
-0.41604160416041225,0.9265300609430365
-0.41204120412041334,0.9241740517817773
-0.40804080408041443,0.9218397795463837
-0.4040404040404013,0.9195272730918048
-0.4000400040004024,0.9172365610407037
-0.3960396039603893,0.9149676717820722
-0.3920392039203904,0.9127206334699484
-0.38803880388039147,0.9104954740220508
-0.38403840384037835,0.9082922211184801
-0.38003800380037944,0.9061109022004293
-0.37603760376038053,0.9039515444688534
-0.3720372037203674,0.9018141748831934
-0.3680368036803685,0.8996988201601172
-0.3640364036403696,0.8976055067722121
-0.3600360036003565,0.8955342609467399
-0.35603560356035757,0.8934851086644036
-0.35203520352035866,0.8914580756580676
-0.34803480348034554,0.8894531874115417
-0.34403440344034664,0.8874704691583777
-0.3400340034003335,0.8855099458806126
-0.3360336033603346,0.8835716423076105
-0.3320332033203357,0.881655582914831
-0.3280328032803226,0.8797617919226635
-0.3240324032403237,0.8778902932952667
-0.32003200320032477,0.8760411107393764
-0.31603160316031165,0.8742142677031699
-0.31203120312031274,0.8724097873751387
-0.30803080308031383,0.8706276926829284
-0.3040304030403007,0.8688680062922346
-0.3000300030003018,0.8671307506057078
-0.2960296029602887,0.8654159477618241
-0.2920292029202898,0.8637236196338356
-0.28802880288029087,0.8620537878286639
-0.28402840284027775,0.8604064736858511
-0.28002800280027884,0.8587816982765212
-0.27602760276027993,0.8571794824023156
-0.2720272027202668,0.8555998465943733
-0.2680268026802679,0.854042811112335
-0.264026402640269,0.8525083959433088
-0.2600260026002559,0.8509966208008917
-0.25602560256025697,0.8495075051242041
-0.25202520252025806,0.8480410680768959
-0.24802480248024494,0.8465973285462072
-0.24402440244024604,0.8451763051420346
-0.24002400240023292,0.8437780161959767
-0.236023602360234,0.8424024797604466
-0.2320232023202351,0.8410497136077436
-0.22802280228022198,0.8397197352291721
-0.22402240224022307,0.8384125618341742
-0.22002200220022416,0.8371282103494445
-0.21602160216021105,0.8358666974180899
-0.21202120212021214,0.8346280393988014
-0.20802080208021323,0.8334122523650069
-0.2040204020402001,0.8322193521040727
-0.2000200020002012,0.8310493541165157
-0.1960196019602023,0.829902273615197
-0.19201920192018918,0.8287781255245654
-0.18801880188019027,0.8276769244799096
-0.18401840184017715,0.8265986848265909
-0.18001800180017824,0.8255434206193432
-0.17601760176017933,0.8245111456215344
-0.1720172017201662,0.8235018733044789
-0.1680168016801673,0.8225156168467571
-0.1640164016401684,0.8215523891335281
-0.16001600160015528,0.8206122027558813
-0.15601560156015637,0.8196950700102018
-0.15201520152015746,0.8188010028975237
-0.14801480148014434,0.8179300131229285
-0.14401440144014543,0.8170821120949511
-0.14001400140014653,0.8162573109249819
-0.1360136013601334,0.8154556204267028
-0.1320132013201345,0.8146770511155421
-0.12801280128012138,0.8139216132081181
-0.12401240124012247,0.8131893166217309
-0.12001200120012356,0.8124801709738396
-0.11601160116011044,0.8117941855815731
-0.11201120112011154,0.8111313694612567
-0.10801080108011263,0.8104917313279366
-0.10401040104009951,0.8098752795949363
-0.1000100010001006,0.8092820223734294
-0.0960096009601017,0.8087119674720086
-0.09200920092008857,0.808165122396291
-0.08800880088008967,0.8076414943485326
-0.08400840084007655,0.8071410902272477
-0.08000800080007764,0.8066639166268619
-0.07600760076007873,0.8062099798373652
-0.07200720072006561,0.8057792858439858
-0.0680068006800667,0.8053718403268879
-0.0640064006400678,0.804987648660871
-0.060006000600054676,0.8046267159150913
-0.05600560056005577,0.8042890468528048
-0.05200520052005686,0.803974645931116
-0.04800480048004374,0.8036835173007468
-0.04400440044004483,0.8034156648058259
-0.040004000400045925,0.8031710919836832
-0.036003600360032806,0.8029498020646695
-0.0320032003200339,0.8027517979719917
-0.02800280028002078,0.8025770823215554
-0.02400240024002187,0.8024256574218344
-0.020002000200022962,0.8022975252737463
-0.016001600160009843,0.8021926875705518
-0.012001200120010935,0.8021111456977669
-0.008000800080012027,0.8020529007330883
-0.004000400039998908,0.8020179534463407
0.0,0.8020063042994335
0.004000400039998908,0.8020179534463406
0.008000800080012027,0.8020529007330884
0.012001200120010935,0.8021111456977665
0.016001600160009843,0.8021926875705517
0.020002000200022962,0.8022975252737463
0.02400240024002187,0.8024256574218344
0.02800280028003499,0.8025770823215562
0.0320032003200339,0.8027517979719917
0.036003600360032806,0.8029498020646695
0.040004000400045925,0.8031710919836832
0.04400440044004483,0.8034156648058262
0.04800480048004374,0.803683517300747
0.05200520052005686,0.8039746459311162
0.05600560056005577,0.804289046852805
0.060006000600054676,0.8046267159150909
0.0640064006400678,0.804987648660871
0.0680068006800667,0.8053718403268884
0.07200720072006561,0.8057792858439854
0.07600760076007873,0.8062099798373652
0.08000800080007764,0.806663916626862
0.08400840084009076,0.807141090227249
0.08800880088008967,0.8076414943485326
0.09200920092008857,0.808165122396291
0.0960096009601017,0.8087119674720086
0.1000100010001006,0.8092820223734295
0.10401040104009951,0.8098752795949364
0.10801080108011263,0.8104917313279366
0.11201120112011154,0.8111313694612567
0.11601160116011044,0.8117941855815733
0.12001200120012356,0.8124801709738398
0.12401240124012247,0.8131893166217309
0.12801280128012138,0.8139216132081178
0.1320132013201345,0.8146770511155422
0.1360136013601334,0.8154556204267026
0.14001400140014653,0.8162573109249819
0.14401440144014543,0.8170821120949515
0.14801480148014434,0.8179300131229285
0.15201520152015746,0.8188010028975237
0.15601560156015637,0.8196950700102017
0.16001600160015528,0.8206122027558816
0.1640164016401684,0.8215523891335286
0.1680168016801673,0.8225156168467572
0.1720172017201662,0.823501873304479
0.17601760176017933,0.8245111456215344
0.18001800180017824,0.8255434206193432
0.18401840184019136,0.8265986848265938
0.18801880188019027,0.8276769244799096
0.19201920192018918,0.8287781255245656
0.1960196019602023,0.8299022736151968
0.2000200020002012,0.8310493541165156
0.2040204020402001,0.8322193521040728
0.20802080208021323,0.833412252365007
0.21202120212021214,0.8346280393988018
0.21602160216021105,0.8358666974180904
0.22002200220022416,0.8371282103494445
0.22402240224022307,0.8384125618341739
0.22802280228022198,0.8397197352291718
0.2320232023202351,0.8410497136077438
0.236023602360234,0.8424024797604467
0.24002400240024713,0.8437780161959806
0.24402440244024604,0.8451763051420346
0.24802480248024494,0.8465973285462075
0.25202520252025806,0.8480410680768959
0.25602560256025697,0.8495075051242041
0.2600260026002559,0.8509966208008918
0.264026402640269,0.8525083959433088
0.2680268026802679,0.8540428111123353
0.2720272027202668,0.8555998465943734
0.27602760276027993,0.8571794824023152
0.28002800280027884,0.8587816982765215
0.28402840284027775,0.8604064736858504
0.28802880288029087,0.8620537878286636
0.2920292029202898,0.8637236196338355
0.2960296029603029,0.8654159477618286
0.3000300030003018,0.8671307506057078
0.3040304030403007,0.8688680062922343
0.30803080308031383,0.8706276926829283
0.31203120312031274,0.8724097873751386
0.31603160316031165,0.87421426770317
0.32003200320032477,0.8760411107393764
0.3240324032403237,0.8778902932952667
0.3280328032803226,0.8797617919226635
0.3320332033203357,0.8816555829148315
0.3360336033603346,0.8835716423076105
0.3400340034003335,0.8855099458806125
0.34403440344034664,0.8874704691583777
0.34803480348034554,0.8894531874115413
0.35203520352035866,0.8914580756580676
0.35603560356035757,0.8934851086644038
0.3600360036003565,0.8955342609467404
0.3640364036403696,0.8976055067722122
0.3680368036803685,0.8996988201601174
0.3720372037203674,0.9018141748831929
0.37603760376038053,0.9039515444688534
0.38003800380037944,0.9061109022004293
0.38403840384037835,0.9082922211184796
0.38803880388039147,0.910495474022051
0.3920392039203904,0.9127206334699487
0.3960396039604035,0.9149676717820784
0.4000400040004024,0.9172365610407034
0.4040404040404013,0.9195272730918049
0.40804080408041443,0.9218397795463839
0.41204120412041334,0.9241740517817774
0.41604160416041225,0.9265300609430365
0.42004200420042537,0.9289077779442565
0.4240424042404243,0.9313071734699105
0.4280428042804232,0.9337282179762585
0.4320432043204363,0.936170881692695
0.4360436043604352,0.9386351346231124
0.4400440044004341,0.9411209465473255
0.44404440444044724,0.9436282870224479
0.44804480448044615,0.9461571253842711
0.45204520452045927,0.9487074307487247
0.4560456045604582,0.9512791720132316
0.4600460046004571,0.9538723178581848
0.4640464046404702,0.9564868367483523
0.4680468046804691,0.9591226969342902
0.472047204720468,0.9617798664538313
0.47604760476048114,0.9644583131335088
0.48004800480048004,0.96715800458999
0.48404840484047895,0.9698789082315802
0.48804880488049207,0.9726209912596673
0.492049204920491,0.9753842206701707
0.4960496049604899,0.9781685632550642
0.500050005000503,0.9809739856038363
0.5040504050405019,0.9838004541049559
0.508050805080515,0.986647934947419
0.5120512051205139,0.9895163941221843
0.5160516051605128,0.9924057974237336
0.520052005200526,0.9953161104515547
0.5240524052405249,0.9982472986116312
0.5280528052805238,1.0011993271180066
0.5320532053205369,1.0041721609942849
0.5360536053605358,1.0071657650751271
0.5400540054005347,1.0101801040078358
0.5440544054405478,1.013215142253862
0.5480548054805467,1.016270844090317
0.5520552055205457,1.0193471736115662
0.5560556055605588,1.0224440947307494
0.5600560056005577,1.025561571181302
0.5640564056405708,1.028699566518568
0.5680568056805697,1.0318580441212868
0.5720572057205686,1.035036967193211
0.5760576057605817,1.0382362987646425
0.5800580058005806,1.0414560016939696
0.5840584058405796,1.0446960386692865
0.5880588058805927,1.0479563722099372
0.5920592059205916,1.0512369646680577
0.5960596059605905,1.0545377782302066
0.6000600060006036,1.057858774918913
0.6040604060406025,1.0611999165942256
0.6080608060806014,1.0645611649553508
0.6120612061206145,1.0679424815422054
0.6160616061606135,1.0713438277369698
0.6200620062006266,1.0747651647657424
0.6240624062406255,1.078206453700048
0.6280628062806244,1.081667655458493
0.6320632063206375,1.0851487308083245
0.6360636063606364,1.0886496403669914
0.6400640064006353,1.0921703446037945
0.6440644064406484,1.095710803841446
0.6480648064806473,1.099270978257635
0.6520652065206463,1.1028508278866784
0.6560656065606594,1.106450312621083
0.6600660066006583,1.1100693922131086
0.6640664066406714,1.1137080262764365
0.6680668066806703,1.1173661742876746
0.6720672067206692,1.1210437955880292
0.6760676067606823,1.1247408493848619
0.6800680068006812,1.1284572947532567
0.6840684068406802,1.1321930906376703
0.6880688068806933,1.1359481958534963
0.6920692069206922,1.139722569088623
0.6960696069606911,1.1435161689050888
0.7000700070007042,1.1473289537406386
0.7040704070407031,1.1511608819102823
0.708070807080702,1.155011911607945
0.7120712071207151,1.1588820009080227
0.716071607160714,1.162771107766935
0.7200720072007272,1.1666791900247842
0.7240724072407261,1.170606205406849
0.728072807280725,1.1745521115252444
0.7320732073207381,1.178516865880466
0.736073607360737,1.1825004258629344
0.7400740074007359,1.1865027487546351
0.744074407440749,1.190523791730662
0.748074807480748,1.1945635118607485
0.7520752075207469,1.1986218661109098
0.75607560756076,1.2026988113449721
0.7600760076007589,1.2067943043261
0.7640764076407578,1.2109083017184303
0.7680768076807709,1.2150407600885942
0.7720772077207698,1.2191916359072374
0.7760776077607829,1.2233608855506561
0.7800780078007818,1.227548465302251
0.7840784078407808,1.231754331354159
0.7880788078807939,1.2359784398087585
0.7920792079207928,1.2402207466801762
0.7960796079607917,1.244481207895897
0.8000800080008048,1.2487597792982568
0.8040804080408037,1.253056416645941
0.8080808080808026,1.2573710756155825
0.8120812081208157,1.2617037118032468
0.8160816081608147,1.2660542807259152
0.8200820082008136,1.2704227378230741
0.8240824082408267,1.2748090384581878
0.8280828082808256,1.2792131379201699
0.8320832083208387,1.2836349914249727
0.8360836083608376,1.288074554116986
0.8400840084008365,1.292531781070619
0.8440844084408496,1.2970066272917549
0.8480848084808486,1.301499047719195
0.8520852085208475,1.306008997226219
0.8560856085608606,1.3105364306220224
0.8600860086008595,1.3150813026531503
0.8640864086408584,1.319643568005041
0.8680868086808715,1.3242231813034486
0.8720872087208704,1.3288200971158652
0.8760876087608835,1.3334342699530604
0.8800880088008824,1.3380656542704266
0.8840884088408814,1.3427142044695115
0.8880888088808945,1.3473798748994164
0.8920892089208934,1.3520626198581887
0.8960896089608923,1.3567623935943278
0.9000900090009054,1.361479150308165
0.9040904090409043,1.3662128441532417
0.9080908090809032,1.370963429237797
0.9120912091209163,1.3757308596261333
0.9160916091609153,1.3805150893399756
0.9200920092009142,1.3853160723599434
0.9240924092409273,1.3901337626268995
0.9280928092809262,1.3949681140432904
0.9320932093209393,1.3998190804746165
0.9360936093609382,1.404686615750693
0.9400940094009371,1.4095706736671114
0.9440944094409502,1.4144712079865507
0.9480948094809492,1.4193881724400947
0.9520952095209481,1.4243215207286544
0.9560956095609612,1.4292712065242694
0.9600960096009601,1.434237183471396
0.964096409640959,1.4392194051883214
0.9680968096809721,1.4442178252684366
0.972097209720971,1.4492323972815153
0.9760976097609699,1.4542630747750969
0.980098009800983,1.459309811275754
0.984098409840982,1.4643725602903377
0.9880988098809951,1.469451275307367
0.992099209920994,1.474545909798196
0.9960996099609929,1.4796564172183895
1.000100010001006,1.4847827510089442
1.004100410041005,1.48992486459751
1.0081008100810038,1.4950827113997287
1.012101210121017,1.5002562448204388
1.0161016101610159,1.505445418254871
1.0201020102010148,1.5106501850899707
1.0241024102410279,1.5158704987055795
1.0281028102810268,1.5211063124756115
1.0321032103210257,1.5263575797693527
1.0361036103610388,1.5316242539526221
1.0401040104010377,1.5369062883889313
1.0441044104410508,1.5422036364407685
1.0481048104810498,1.5475162514706746
1.0521052105210487,1.552844086842519
1.0561056105610618,1.5581870959226232
1.0601060106010607,1.563545232080884
1.0641064106410596,1.5689184486920118
1.0681068106810727,1.5743066991366388
1.0721072107210716,1.5797099368024132
1.0761076107610705,1.5851281150852206
1.0801080108010837,1.5905611873902674
1.0841084108410826,1.5960091071331541
1.0881088108810815,1.6014718277410736
1.0921092109210946,1.606949302653874
1.0961096109610935,1.6124414853251072
1.1001100110011066,1.6179483292232255
1.1041104110411055,1.6234697878325386
1.1081108110811044,1.6290058146543966
1.1121112111211175,1.6345563632082107
1.1161116111611165,1.640121387032465
1.1201120112011154,1.6457008396858588
1.1241124112411285,1.6512946747483086
1.1281128112811274,1.6569028458219341
1.1321132113211263,1.6625253065321797
1.1361136113611394,1.6681620105287922
1.1401140114011383,1.6738129114867861
1.1441144114411514,1.679477963107556
1.1481148114811504,1.6851571191197552
1.1521152115211493,1.6908503332803915
1.1561156115611624,1.696557559375765
1.1601160116011613,1.702278751222397
1.1641164116411602,1.7080138626680912
1.1681168116811733,1.7137628475928472
1.1721172117211722,1.7195256599097655
1.1761176117611711,1.7253022535660862
1.1801180118011843,1.731092582544081
1.1841184118411832,1.7368966008619344
1.188118811881182,1.742714262574759
1.1921192119211952,1.748545521775465
1.196119611961194,1.7543903325956174
1.2001200120012072,1.7602486492064464
1.2041204120412061,1.766120425819612
1.208120812081205,1.7720056166881994
1.2121212121212182,1.777904176107547
1.216121612161217,1.783816058416064
1.220122012201216,1.7897412179961942
1.224122412241229,1.7956796092752136
1.228122812281228,1.8016311867260328
1.232123212321227,1.8075959048681274
1.23612361236124,1.8135737182683243
1.240124012401239,1.819564581541571
1.2441244124412378,1.825568449351854
1.248124812481251,1.8315852764129517
1.2521252125212499,1.8376150174891874
1.256125612561263,1.8436576273963388
1.260126012601262,1.8497130610022883
1.2641264126412608,1.8557812732279149
1.268126812681274,1.861862219047819
1.2721272127212728,1.8679558534910288
1.2761276127612717,1.8740621316418602
1.2801280128012849,1.8801810086406097
1.2841284128412838,1.8863124396842474
1.2881288128812827,1.8924563800272474
1.2921292129212958,1.898612784982262
1.2961296129612947,1.9047816099207915
1.3001300130012936,1.910962810273991
1.3041304130413067,1.9171563415333268
1.3081308130813056,1.9233621592512173
1.3121312131213188,1.929580219041841
1.3161316131613177,1.9358104765816784
1.3201320132013166,1.9420528876103094
1.3241324132413297,1.948307407931024
1.3281328132813286,1.9545739934114301
1.3321332133213275,1.960852599984207
1.3361336133613406,1.9671431836476987
1.3401340134013395,1.9734457004665
1.3441344134413384,1.9797601065721864
1.3481348134813516,1.9860863581638863
1.3521352135213505,1.9924244115088459
1.3561356135613636,1.9987742229431547
1.3601360136013625,2.0051357488722092
1.3641364136413614,2.0115089457714306
1.3681368136813745,2.017893770186795
1.3721372137213734,2.0242901787353635
1.3761376137613723,2.030698128105957
1.3801380138013855,2.037117575059674
1.3841384138413844,2.04354847643039
1.3881388138813833,2.0499907891254208
1.3921392139213964,2.0564444701260087
1.3961396139613953,2.062909476487812
1.4001400140013942,2.069385765341538
1.4041404140414073,2.0758732938934172
1.4081408140814062,2.082372019425665
1.4121412141214194,2.0888818992971165
1.4161416141614183,2.0954028909435896
1.4201420142014172,2.101934951878503
1.4241424142414303,2.108478039693319
1.4281428142814292,2.1150321120579654
1.432143214321428,2.1215971267214258
1.4361436143614412,2.128173041512152
1.4401440144014401,2.1347598143384765
1.444144414441439,2.141357403189177
1.4481448144814522,2.147965766133869
1.452145214521451,2.154584861323402
1.45614561456145,2.1612146469904006
1.460146014601463,2.1678550814496407
1.464146414641462,2.174506123098424
1.4681468146814751,2.1811677304171178
1.472147214721474,2.1878398619694264
1.476147614761473,2.194522476402921
1.480148014801486,2.201215532449383
1.484148414841485,2.2079189889251474
1.4881488148814839,2.2146328047315915
1.492149214921497,2.2213569388554686
1.496149614961496,2.22809135036922
1.5001500150014948,2.234835998431458
1.504150415041508,2.2415908422872697
1.5081508150815068,2.248355841268523
1.5121512151215057,2.255130954794319
1.5161516151615189,2.261916142371287
1.5201520152015178,2.268711363593867
1.524152415241531,2.2755165781447637
1.5281528152815298,2.282331745795136
1.5321532153215287,2.2891568264050357
1.5361536153615418,2.2959917799236744
1.5401540154015407,2.302836566389674
1.5441544154415396,2.309691145931476
1.5481548154815528,2.3165554787675924
1.5521552155215517,2.323429525206833
1.5561556155615506,2.3303132456487057
1.5601560156015637,2.337206600583642
1.5641564156415626,2.3441095505932132
1.5681568156815615,2.351022056350513
1.5721572157215746,2.3579440786203643
1.5761576157615735,2.3648755782595203
1.5801580158015867,2.371816516217049
1.5841584158415856,2.3787668535344295
1.5881588158815845,2.3857265513459263
1.5921592159215976,2.3926955708787654
1.5961596159615965,2.3996738734533145
1.6001600160015954,2.4066614204834185
1.6041604160416085,2.413658173476561
1.6081608160816074,2.4206640940340285
1.6121612161216063,2.4276791438512286
1.6161616161616195,2.4347032847178407
1.6201620162016184,2.44173647851796
1.6241624162416315,2.448778687230421
1.6281628162816304,2.45582987292884
1.6321632163216293,2.462889997781928
1.6361636163616424,2.469959024053617
1.6401640164016413,2.4770369141031776
1.6441644164416402,2.484123630385501
1.6481648164816534,2.491219135451207
1.6521652165216523,2.4983233919467494
1.6561656165616512,2.5054363626146836
1.6601660166016643,2.5125580102937595
1.6641664166416632,2.5196882979190134
1.6681668166816621,2.5268271885220215
1.6721672167216752,2.533974645230977
1.6761676167616741,2.54113063127077
1.6801680168016873,2.548295109963246
1.6841684168416862,2.5554680447271734
1.688168816881685,2.5626493990785
1.6921692169216982,2.569839136630408
1.696169616961697,2.5770372210933634
1.700170017001696,2.584243616275341
1.7041704170417091,2.591458286081863
1.708170817081708,2.5986811945160406
1.712171217121707,2.6059123056787814
1.71617161716172,2.613151583768816
1.720172017201719,2.6203989930827296
1.7241724172417179,2.627654498015151
1.728172817281731,2.6349180630587754
1.73217321732173,2.6421896528043747
1.736173617361743,2.6494692319409987
1.740174017401742,2.6567567652558863
1.7441744174417408,2.6640522176346604
1.748174817481754,2.671355554061319
1.7521752175217529,2.678666739618237
1.7561756175617518,2.6859857394863216
1.760176017601765,2.693312518945003
1.7641764176417638,2.7006470433722134
1.7681768176817627,2.7079892782445367
1.7721772177217758,2.715339189137188
1.7761776177617747,2.7226967417239787
1.7801780178017736,2.7300619017774586
1.7841784178417868,2.7374346351688787
1.7881788178817857,2.744814907868154
1.7921792179217988,2.752202685944001
1.7961796179617977,2.759597935563809
1.8001800180017966,2.7670006229937685
1.8041804180418097,2.7744107145988224
1.8081808180818086,2.781828176842608
1.8121812181218075,2.789252976287565
1.8161816181618207,2.7966850795948726
1.8201820182018196,2.8041244535243823
1.8241824182418185,2.8115710649347156
1.8281828182818316,2.8190248807831946
1.8321832183218305,2.8264858681257548
1.8361836183618436,2.8339539941170657
1.8401840184018425,2.8414292260103426
1.8441844184418414,2.8489115311574533
1.8481848184818546,2.8564008770088294
1.8521852185218535,2.8638972311133664
1.8561856185618524,2.871400561118505
1.8601860186018655,2.8789108347701284
1.8641864186418644,2.8864280199124557
1.8681868186818633,2.8939520844881175
1.8721872187218764,2.9014829965380358
1.8761876187618753,2.9090207242013184
1.8801880188018743,2.916565235715317
1.8841884188418874,2.924116499415504
1.8881888188818863,2.931674483735356
1.8921892189218994,2.9392391572064223
1.8961896189618983,2.9468104884581
1.9001900190018972,2.9543884462177
1.9041904190419103,2.961972999310312
1.9081908190819092,2.969564116658672
1.9121912191219081,2.977161767283198
1.9161916191619213,2.9847659203018493
1.9201920192019202,2.992376544929983
1.924192419241919,2.9999936104803853
1.9281928192819322,3.0076170863631244
1.932193219321931,3.0152469420853922
1.93619361936193,3.022883147251536
1.9401940194019431,3.0305256715628963
1.944194419441942,3.0381744848176524
1.9481948194819552,3.0458295569108533
1.952195219521954,3.053490857834159
1.956195619561953,3.061158357675872
1.960196019601966,3.0688320266207674
1.964196419641965,3.076511834949922
1.968196819681964,3.084197753040722
1.972197219721977,3.091889751366683
1.976197619761976,3.0995878004972797
1.9801980198019749,3.107291871097936
1.984198419841988,3.1150019339298503
1.9881988198819869,3.1227179598498083
1.9921992199219858,3.130439919810176
1.996199619961999,3.13816778485871
2.000200020001998,3.1459015261383736
2.004200420042011,3.1536411148873316
2.00820082008201,3.1613865224386695
2.0122012201220087,3.1691377202203874
2.016201620162022,3.1768946797552045
2.0202020202020208,3.1846573726603613
2.0242024202420197,3.192425770647591
2.028202820282033,3.2001998455229237
2.0322032203220317,3.2079795691864734
2.0362036203620306,3.2157649136324107
2.0402040204020437,3.223555850948761
2.0442044204420426,3.231352353317181
2.0482048204820558,3.239154393012958
2.0522052205220547,3.2469619424046847
2.0562056205620536,3.2547749739542517
2.0602060206020667,3.2625934602166216
2.0642064206420656,3.2704173738396154
2.0682068206820645,3.278246687563868
2.0722072207220776,3.2860813742226034
2.0762076207620765,3.293921406741419
2.0802080208020755,3.301766758138227
2.0842084208420886,3.3096174015230373
2.0882088208820875,3.317473310097723
2.0922092209220864,3.3253344571559733
2.0962096209620995,3.3332008160830577
2.1002100210020984,3.3410723603555965
2.1042104210421115,3.348949063541522
2.1082108210821104,3.356830899299748
2.1122112211221094,3.3647178413801275
2.1162116211621225,3.372609863623214
2.1202120212021214,3.3805069399600267
2.1242124212421203,3.3884090444119823
2.1282128212821334,3.396316151090654
2.1322132213221323,3.4042282341975336
2.136213621362131,3.412145268023957
2.1402140214021443,3.4200672269508647
2.1442144214421432,3.427994085448552
2.148214821482142,3.4359258180765995
2.1522152215221553,3.4438623994836246
2.156215621562154,3.45180380440703
2.1602160216021673,3.459750007672949
2.164216421642166,3.467700984195899
2.168216821682165,3.475656708978719
2.1722172217221782,3.483617157112322
2.176217621762177,3.4915823037754317
2.180218021802176,3.4995521242345107
2.184218421842189,3.507526593843499
2.188218821882188,3.5155056880435556
2.192219221922187,3.523489382362978
2.1962196219622,3.531477652416942
2.200220022002199,3.5394704739072376
2.204220422042198,3.5474678226221914
2.208220822082211,3.555469674436391
2.21222122212221,3.5634760053104357
2.216221622162223,3.571486791290858
2.220222022202222,3.5795020085097646
2.224222422242221,3.5875216331847666
2.228222822282234,3.5955456416187097
2.232223222322233,3.60357401019941
2.236223622362232,3.611606715399562
2.240224022402245,3.6196437337764666
2.244224422442244,3.6276850419717634
2.2482248224822428,3.635730616711337
2.252225222522256,3.643780434805042
2.256225622562255,3.65183447314644
2.2602260226022537,3.659892708712692
2.264226422642267,3.6679551185642945
2.2682268226822657,3.6760216798447996
2.272227222722279,3.684092369780742
2.2762276227622777,3.6921671656812607
2.2802280228022767,3.700246044938023
2.2842284228422898,3.7083289850249486
2.2882288228822887,3.7164159634979286
2.2922292229222876,3.7245069579947323
2.2962296229623007,3.7326019462347206
2.3002300230022996,3.7407009060185747
2.3042304230422985,3.7488038152281904
2.3082308230823116,3.7569106518264026
2.3122312231223106,3.765021393856697
2.3162316231623237,3.773136019443139
2.3202320232023226,3.7812545067899843
2.3242324232423215,3.789376834181596
2.3282328232823346,3.797502979982171
2.3322332233223335,3.8056329226354473
2.3362336233623324,3.813766640664606
2.3402340234023455,3.8219041126719873
2.3442344234423445,3.8300453173388034
2.3482348234823434,3.8381902334250384
2.3522352235223565,3.846338839769161
2.3562356235623554,3.8544911152878405
2.3602360236023543,3.862647038975841
2.3642364236423674,3.870806589905736
2.3682368236823663,3.8789697472276234
2.3722372237223794,3.8871364901690386
2.3762376237623783,3.8953067980345684
2.3802380238023773,3.9034806502057653
2.3842384238423904,3.911658026140859
2.3882388238823893,3.91983890537447
2.392239223922388,3.9280232675175046
2.3962396239624013,3.9362110922568654
2.4002400240024,3.9444023593551623
2.404240424042399,3.9525970486506097
2.4082408240824122,3.960795140056734
2.412241224122411,3.968996613562088
2.41624162416241,3.9772014492301397
2.420242024202423,3.985409627198991
2.424242424242422,3.9936211276810827
2.428242824282435,4.001835930963106
2.432243224322434,4.010054017405621
2.436243624362433,4.018275367442959
2.440244024402446,4.0264999615829415
2.444244424442445,4.034727780406585
2.448244824482444,4.0429588045679985
2.452245224522457,4.05119301479409
2.456245624562456,4.05943039188428
2.460246024602455,4.06767091671039
2.464246424642468,4.075914570216361
2.468246824682467,4.084161333417953
2.472247224722466,4.0924111874026465
2.476247624762479,4.100664113329348
2.480248024802478,4.108920092428104
2.484248424842491,4.11717910600001
2.48824882488249,4.125441135416823
2.492249224922489,4.133706162120875
2.496249624962502,4.141974167624781
2.500250025002501,4.150245133511151
2.5042504250424997,4.158519041432483
2.508250825082513,4.166795873110876
2.5122512251225118,4.175075610337736
2.5162516251625107,4.183358234973677
2.520252025202524,4.191643728948223
2.5242524252425227,4.199932074259526
2.528252825282536,4.208223252974281
2.5322532253225347,4.216517247227331
2.5362536253625336,4.224814039221584
2.5402540254025467,4.233113611227726
2.5442544254425457,4.241415945583931
2.5482548254825446,4.249721024695758
2.5522552255225577,4.258028831035863
2.5562556255625566,4.266339347143709
2.5602560256025555,4.274652555625462
2.5642564256425686,4.282968439153708
2.5682568256825675,4.291286980467162
2.5722572257225664,4.299608162370564
2.5762576257625796,4.307931967734397
2.5802580258025785,4.3162583794945935
2.5842584258425916,4.32458738065246
2.5882588258825905,4.332918954274285
2.5922592259225894,4.341253083491257
2.5962596259626025,4.349589751499183
2.6002600260026014,4.357928941558198
2.6042604260426003,4.366270636992667
2.6082608260826134,4.374614821190897
2.6122612261226124,4.3829614776048595
2.6162616261626113,4.391310589750082
2.6202620262026244,4.3996621412053685
2.6242624262426233,4.408016115612514
2.628262826282622,4.416372496676206
2.6322632263226353,4.4247312681637405
2.6362636263626342,4.433092413904743
2.6402640264026473,4.441455917791082
2.6442644264426463,4.449821763776495
2.648264826482645,4.458189935876504
2.6522652265226583,4.466560418168136
2.656265626562657,4.474933194789642
2.660266026602656,4.483308249940402
2.664266426642669,4.491685567880639
2.668266826682668,4.500065132931146
2.672267226722667,4.508446929473187
2.67626762676268,4.516830941948213
2.680268026802679,4.525217154857594
2.684268426842678,4.533605552762515
2.688268826882691,4.541996120283699
2.69226922692269,4.550388842101132
2.696269626962703,4.558783702953991
2.700270027002702,4.567180687640258
2.704270427042701,4.575579781016658
2.708270827082714,4.583980967998372
2.712271227122713,4.592384233558766
2.716271627162712,4.600789562729305
2.720272027202725,4.609196940599264
2.724272427242724,4.617606352315471
2.728272827282723,4.626017783082202
2.732273227322736,4.634431218160912
2.736273627362735,4.642846642869967
2.7402740274027337,4.651264042584546
2.744274427442747,4.659683402736374
2.7482748274827458,4.668104708813453
2.752275227522759,4.676527946359983
2.756275627562758,4.684953100976003
2.7602760276027567,4.693380158317315
2.76427642764277,4.701809104095217
2.7682768276827687,4.710239924076231
2.7722772277227676,4.718672604082024
2.7762776277627808,4.72710712998913
2.7802780278027797,4.735543487728688
2.7842784278427786,4.743981663286357
2.7882788278827917,4.752421642702044
2.7922792279227906,4.760863412069644
2.7962796279628037,4.769306957536973
2.8002800280028026,4.7777522653054
2.8042804280428015,4.78619932162979
2.8082808280828147,4.7946481128182326
2.8122812281228136,4.803098625231782
2.8162816281628125,4.811550845284374
2.8202820282028256,4.820004759442566
2.8242824282428245,4.828460354225269
2.8282828282828234,4.836917616203673
2.8322832283228365,4.845376532000981
2.8362836283628354,4.853837088292154
2.8402840284028343,4.862299271803825
2.8442844284428475,4.870763069314045
2.8482848284828464,4.8792284676520215
2.8522852285228595,4.887695453698058
2.8562856285628584,4.896164014383201
2.8602860286028573,4.904634136689181
2.8642864286428704,4.9131058076481535
2.8682868286828693,4.921579014342447
2.8722872287228682,4.930053743904483
2.8762876287628814,4.938529983516521
2.8802880288028803,4.947007720410406
2.884288428842879,4.955486941867498
2.8882888288828923,4.963967635218408
2.892289228922891,4.972449787842754
2.89628962896289,4.980933387169084
2.9002900290029032,4.9894184206746255
2.904290429042902,4.997904875885034
2.9082908290829153,5.006392740374341
2.912291229122914,5.014882001764606
2.916291629162913,5.023372647725863
2.920292029202926,5.031864665975872
2.924292429242925,5.040358044279874
2.928292829282924,5.048852770450518
2.932293229322937,5.057348832347612
2.936293629362936,5.065846217877886
2.940294029402935,5.074344914994909
2.944294429442948,5.082844911698861
2.948294829482947,5.091346196036271
2.952295229522946,5.099848756099962
2.956295629562959,5.1083525800288045
2.960296029602958,5.1168576560074746
2.964296429642971,5.125363972266398
2.96829682968297,5.133871517081428
2.972297229722969,5.142380278773786
2.976297629762982,5.150890245709826
2.980298029802981,5.1594014063007965
2.9842984298429798,5.167913749002774
2.988298829882993,5.176427262316426
2.992299229922992,5.184941934786771
2.9962996299629907,5.193457755003123
3.000300030003004,5.20197471159884
3.0043004300430027,5.21049279325111
3.008300830083016,5.219011988680886
3.0123012301230148,5.227532286652568
3.0163016301630137,5.236053675973966
3.020302030203027,5.244576145496054
3.0243024302430257,5.2530996841127395
3.0283028302830246,5.261624280760818
3.0323032303230377,5.270149924419721
3.0363036303630366,5.278676604111302
3.0403040304030355,5.2872043088997716
3.0443044304430487,5.2957330278914645
3.0483048304830476,5.304262750234615
3.0523052305230465,5.312793465119301
3.0563056305630596,5.321325161777216
3.0603060306030585,5.329857829481437
3.0643064306430716,5.338391457546396
3.0683068306830705,5.346926035327548
3.0723072307230694,5.3554615522213505
3.0763076307630826,5.3639979976650265
3.0803080308030815,5.372535361136345
3.0843084308430804,5.381073632153564
3.0883088308830935,5.389612800275219
3.0923092309230924,5.3981528550998865
3.0963096309630913,5.406693786266141
3.1003100310031044,5.415235583452331
3.1043104310431033,5.423778236376361
3.1083108310831022,5.432321734795635
3.1123112311231154,5.440866068506848
3.1163116311631143,5.449411227345754
3.1203120312031274,5.457957201187152
3.1243124312431263,5.466503979944554
3.128312831283125,5.475051553570178
3.1323132313231383,5.483599912054718
3.1363136313631372,5.492149045427127
3.140314031403136,5.500698943754583
3.1443144314431493,5.509249597142261
3.148314831483148,5.517800995733126
3.152315231523147,5.52635312970789
3.15631563156316,5.534905989284795
3.160316031603159,5.543459564719398
3.164316431643158,5.552013846304536
3.168316831683171,5.560568824370112
3.17231723172317,5.5691244892828795
3.176317631763183,5.577680831446426
3.180318031803182,5.586237841300863
3.184318431843181,5.594795509322816
3.188318831883194,5.603353826025204
3.192319231923193,5.611912781957036
3.196319631963192,5.620472367703374
3.200320032003205,5.6290325738851275
3.204320432043204,5.63759339115884
3.208320832083203,5.646154810216664
3.212321232123216,5.654716821786138
3.216321632163215,5.663279416630005
3.220322032203214,5.671842585546157
3.224322432243227,5.6804063193674414
3.228322832283226,5.688970608961456
3.232323232323239,5.697535445230536
3.236323632363238,5.706100819111453
3.2403240324032367,5.7146667215754094
3.24432443244325,5.723233143627829
3.2483248324832488,5.731800076308165
3.2523252325232477,5.740367510689858
3.256325632563261,5.748935437880151
3.2603260326032597,5.75750384901988
3.2643264326432586,5.76607273528345
3.2683268326832717,5.774642087878634
3.2723272327232706,5.7832118980463765
3.2763276327632838,5.791782157060789
3.2803280328032827,5.800352856228854
3.2843284328432816,5.808923986890423
3.2883288328832947,5.817495540418017
3.2923292329232936,5.826067508216635
3.2963296329632925,5.834639881723725
3.3003300330033056,5.843212652408999
3.3043304330433045,5.851785811774231
3.3083308330833034,5.860359351353235
3.3123312331233166,5.8689332627116855
3.3163316331633155,5.877507537446905
3.3203320332033144,5.886082167187861
3.3243324332433275,5.8946571435949675
3.3283328332833264,5.903232458359894
3.3323332333233395,5.911808103205568
3.3363336333633384,5.920384069885894
3.3403340334033373,5.928960350185745
3.3443344334433505,5.937536935920785
3.3483348334833494,5.946113818937271
3.3523352335233483,5.954690991112049
3.3563356335633614,5.963268444352356
3.3603360336033603,5.971846170595642
3.364336433643359,5.980424161809543
3.3683368336833723,5.989002409991715
3.3723372337233712,5.997580907169634
3.37633763376337,6.0061596454005866
3.3803380338033833,6.0147386167714885
3.384338433843382,6.0233178133987035
3.3883388338833953,6.031897227428043
3.392339233923394,6.040476851034492
3.396339633963393,6.049056676422227
3.4003400340034062,6.057636695824419
3.404340434043405,6.066216901503067
3.408340834083404,6.074797285748975
3.412341234123417,6.083377840881589
3.416341634163416,6.091958559248801
3.420342034203415,6.100539433226953
3.424342434243428,6.1091204552206575
3.428342834283427,6.117701617662612
3.432343234323426,6.126282913013602
3.436343634363439,6.134864333762321
3.440344034403438,6.143445872425192
3.444344434443451,6.152027521546386
3.44834483448345,6.1606092736975455
3.452345234523449,6.169191121477811
3.456345634563462,6.177773057513632
3.460346034603461,6.186355074458606
3.46434643464346,6.194937164993472
3.468346834683473,6.203519321825932
3.472347234723472,6.212101537690486
3.4763476347634708,6.220683805348433
3.480348034803484,6.229266117587691
3.484348434843483,6.23784846722263
3.488348834883496,6.246430847094096
3.492349234923495,6.255013250069139
3.4963496349634937,6.263595669041039
3.500350035003507,6.272178096929134
3.5043504350435057,6.280760526678652
3.5083508350835046,6.289342951260717
3.5123512351235178,6.297925363672174
3.5163516351635167,6.306507756935433
3.5203520352035156,6.315090124098463
3.5243524352435287,6.323672458234628
3.5283528352835276,6.332254752442527
3.5323532353235265,6.340836999845995
3.5363536353635396,6.349419193593938
3.5403540354035385,6.358001326860174
3.5443544354435517,6.366583392843446
3.5483548354835506,6.3751653847671825
3.5523552355235495,6.383747295879506
3.5563556355635626,6.392329119453083
3.5603560356035615,6.40091084878496
3.5643564356435604,6.409492477196565
3.5683568356835735,6.418073998033558
3.5723572357235724,6.426655404665657
3.5763576357635714,6.435236690486663
3.5803580358035845,6.44381784891429
3.5843584358435834,6.452398873390008
3.5883588358835823,6.460979757379056
3.5923592359235954,6.469560494370285
3.5963596359635943,6.478141077875996
3.6003600360036074,6.486721501431973
3.6043604360436063,6.495301758597235
3.6083608360836052,6.5038818429540655
3.6123612361236184,6.5124617481078575
3.6163616361636173,6.521041467686957
3.620362036203616,6.529620995342674
3.6243624362436293,6.538200324749138
3.628362836283628,6.546779449603133
3.632363236323627,6.555358363624123
3.6363636363636402,6.563937060554089
3.640364036403639,6.572515534157384
3.644364436443638,6.581093778220742
3.648364836483651,6.589671786553137
3.65236523652365,6.598249552985622
3.656365636563663,6.606827071371369
3.660366036603662,6.615404335585427
3.664366436643661,6.623981339524753
3.668366836683674,6.632558077108067
3.672367236723673,6.641134542275706
3.676367636763672,6.6497107289896356
3.680368036803685,6.658286631233308
3.684368436843684,6.666862243011511
3.688368836883683,6.675437558350387
3.692369236923696,6.684012571297293
3.696369636963695,6.692587275920648
3.700370037003694,6.701161666309951
3.704370437043707,6.70973573657565
3.708370837083706,6.718309480848974
3.712371237123719,6.726882893282
3.716371637163718,6.735455968047397
3.720372037203717,6.744028699338471
3.72437243724373,6.752601081369027
3.728372837283729,6.761173108373227
3.7323732373237277,6.769744774605603
3.736373637363741,6.778316074340924
3.7403740374037397,6.786887001874052
3.7443744374437387,6.79545755151997
3.7483748374837518,6.804027717613635
3.7523752375237507,6.8125974945098395
3.756375637563764,6.821166876583259
3.7603760376037627,6.82973585822822
3.7643764376437616,6.838304433858737
3.7683768376837747,6.8468725979083835
3.7723772377237736,6.855440344830151
3.7763776377637726,6.864007669096471
3.7803780378037857,6.872574565199082
3.7843784378437846,6.881141027648896
3.7883788378837835,6.889707050976018
3.7923792379237966,6.8982726297296155
3.7963796379637955,6.906837758477779
3.8003800380037944,6.915402431807559
3.8043804380438075,6.923966644324818
3.8083808380838065,6.932530390654105
3.8123812381238196,6.941093665438706
3.8163816381638185,6.949656463340408
3.8203820382038174,6.958218779039556
3.8243824382438305,6.96678060723492
3.8283828382838294,6.975341942643557
3.8323832383238283,6.9839027800008475
3.8363836383638414,6.99246311406036
3.8403840384038403,7.001022939593723
3.8443844384438393,7.009582251390654
3.8483848384838524,7.018141044258827
3.8523852385238513,7.026699313023747
3.85638563856385,7.0352570525287845
3.8603860386038633,7.043814257635035
3.864386438643862,7.052370923221201
3.8683868386838753,7.060927044183639
3.8723872387238742,7.069482615436143
3.876387638763873,7.078037631909991
3.8803880388038863,7.086592088553825
3.884388438843885,7.095145980333517
3.888388838883884,7.103699302232213
3.892389238923897,7.112252049250193
3.896389638963896,7.120804216404758
3.900390039003895,7.129355798730257
3.904390439043908,7.137906791277966
3.908390839083907,7.146457189115958
3.912391239123906,7.155006987329149
3.916391639163919,7.163556181019166
3.920392039203918,7.172104765304219
3.924392439243931,7.180652735319169
3.92839283928393,7.189200086215301
3.932393239323929,7.197746813160394
3.936393639363942,7.206292911338587
3.940394039403941,7.214838375950261
3.94439443944394,7.2233832022120765
3.948394839483953,7.231927385356859
3.952395239523952,7.240470920633461
3.956395639563951,7.249013803306823
3.960396039603964,7.257556028657836
3.964396439643963,7.266097591983225
3.968396839683976,7.274638488595618
3.972397239723975,7.283178713823318
3.9763976397639738,7.29171826301038
3.980398039803987,7.3002571315164815
3.984398439843986,7.308795314716808
3.9883988398839847,7.317332808002091
3.992399239923998,7.325869606778494
3.9963996399639967,7.334405706467492
4.000400040003996,7.342941102505918
4.004400440044009,7.351475790345837
4.008400840084008,7.360009765454444
4.012401240124007,7.36854302331409
4.01640164016402,7.377075559422179
4.020402040204019,7.385607369291049
4.024402440244032,7.394138448448024
4.028402840284031,7.402668792435229
4.0324032403240295,7.411198396809635
4.036403640364043,7.419727257142954
4.0404040404040416,7.428255369021521
4.0444044404440405,7.436782728046342
4.048404840484054,7.445309329832977
4.0524052405240525,7.453835170011424
4.056405640564051,7.462360244226174
4.0604060406040645,7.470884548136098
4.064406440644063,7.479408077414318
4.068406840684062,7.487930827748276
4.0724072407240755,7.496452794839607
4.076407640764074,7.504973974404034
4.0804080408040875,7.5134943621714285
4.084408440844086,7.522013953885619
4.088408840884085,7.530532745304449
4.092409240924098,7.5390507321996685
4.096409640964097,7.547567910356825
4.100410041004096,7.556084275575315
4.104410441044109,7.564599823668269
4.108410841084108,7.573114550462442
4.112411241124107,7.581628451798273
4.11641164116412,7.590141523529759
4.120412041204119,7.598653761524365
4.124412441244118,7.607165161663059
4.128412841284131,7.615675719840215
4.13241324132413,7.624185431963499
4.136413641364143,7.632694293953942
4.140414041404142,7.641202301745734
4.144414441444141,7.649709451286311
4.148414841484154,7.658215738536237
4.152415241524153,7.666721159469092
4.156415641564152,7.67522571007154
4.160416041604165,7.6837293863432095
4.164416441644164,7.692232184296597
4.168416841684163,7.7007340999571126
4.172417241724176,7.709235129362979
4.176417641764175,7.717735268565127
4.180418041804174,7.726234513627246
4.184418441844187,7.734732860625686
4.188418841884186,7.7432303056493454
4.192419241924199,7.751726844799748
4.196419641964198,7.760222474190847
4.200420042004197,7.768717189949105
4.20442044204421,7.7772109882133895
4.208420842084209,7.785703865134856
4.212421242124208,7.794195816877026
4.216421642164221,7.802686839615668
4.22042204220422,7.811176929538698
4.224422442244219,7.819666082846246
4.228422842284232,7.82815429575054
4.232423242324231,7.836641564475813
4.236423642364244,7.8451278852583775
4.240424042404243,7.853613254346431
4.244424442444242,7.862097668000137
4.248424842484255,7.870581122491526
4.252425242524254,7.879063614104382
4.256425642564253,7.887545139134322
4.260426042604266,7.896025693888675
4.264426442644265,7.904505274686393
4.2684268426842635,7.912983877858113
4.272427242724277,7.921461499746049
4.276427642764276,7.929938136703897
4.2804280428042745,7.9384137850968965
4.284428442844288,7.946888441301733
4.2884288428842865,7.955362101706426
4.2924292429243,7.963834762710432
4.2964296429642985,7.972306420724434
4.300430043004297,7.980777072170433
4.3044304430443106,7.989246713481647
4.3084308430843095,7.9977153411024124
4.312431243124308,8.006182951488253
4.3164316431643215,8.014649541105772
4.32043204320432,8.02311510643256
4.324432443244319,8.031579643957262
4.328432843284332,8.04004315017947
4.332433243324331,8.048505621609639
4.33643364336433,8.056967054769144
4.340434043404343,8.06542744619018
4.344434443444342,8.073886792415674
4.348434843484355,8.082345089999366
4.352435243524354,8.09080233550562
4.356435643564353,8.099258525509503
4.360436043604366,8.107713656596706
4.364436443644365,8.11616772536343
4.368436843684364,8.124620728416465
4.372437243724377,8.133072662373086
4.376437643764376,8.141523523860968
4.380438043804375,8.149973309518241
4.384438443844388,8.158422015993407
4.388438843884387,8.166869639945237
4.392439243924386,8.175316178042848
4.396439643964399,8.183761626965595
4.400440044004398,8.19220598340299
4.404440444044411,8.200649244054786
4.40844084408441,8.209091405630787
4.412441244124409,8.217532464850938
4.416441644164422,8.22597241844524
4.420442044204421,8.23441126315364
4.42444244424442,8.24284899572612
4.428442844284433,8.251285612922592
4.432443244324432,8.259721111512803
4.436443644364431,8.268155488276417
4.440444044404444,8.276588740002913
4.444444444444443,8.2850208634915
4.448444844484456,8.293451855551197
4.452445244524455,8.30188171300066
4.456445644564454,8.310310432668267
4.460446044604467,8.318738011392028
4.464446444644466,8.327164446019493
4.468446844684465,8.335589733407822
4.472447244724478,8.344013870423698
4.476447644764477,8.352436853943235
4.480448044804476,8.36085868085205
4.484448444844489,8.36927934804517
4.488448844884488,8.37769885242695
4.492449244924487,8.386117190911136
4.4964496449645,8.39453436042078
4.500450045004499,8.402950357888153
4.504450445044512,8.41136518025483
4.508450845084511,8.419778824471521
4.51245124512451,8.428191287498146
4.516451645164523,8.436602566303765
4.520452045204522,8.445012657866478
4.5244524452445205,8.453421559173494
4.528452845284534,8.461829267221058
4.5324532453245325,8.470235779014356
4.536453645364531,8.478641091567583
4.540454045404545,8.487045201903864
4.5444544454445435,8.495448107055164
4.548454845484542,8.503849804062357
4.5524552455245555,8.512250289975151
4.556455645564554,8.520649561851986
4.5604560456045675,8.52904761676014
4.564456445644566,8.537444451775547
4.568456845684565,8.545840063982892
4.5724572457245785,8.554234450475517
4.576457645764577,8.562627608355351
4.580458045804576,8.571019534732965
4.584458445844589,8.579410226727504
4.588458845884588,8.587799681466596
4.592459245924587,8.596187896086423
4.5964596459646,8.60457486773164
4.600460046004599,8.612960593555291
4.604460446044598,8.621345070718885
4.608460846084611,8.629728296392306
4.61246124612461,8.638110267753735
4.616461646164623,8.646490981989741
4.620462046204622,8.654870436295113
4.624462446244621,8.663248627872946
4.628462846284634,8.671625553934557
4.632463246324633,8.68000121169942
4.636463646364632,8.688375598395213
4.640464046404645,8.69674871125776
4.644464446444644,8.705120547530937
4.648464846484643,8.713491104466751
4.652465246524656,8.721860379325252
4.656465646564655,8.730228369374464
4.660466046604654,8.738595071890447
4.664466446644667,8.74696048415723
4.668466846684666,8.755324603466706
4.672467246724679,8.76368742711876
4.676467646764678,8.772048952421068
4.680468046804677,8.780409176689213
4.68446844684469,8.788768097246592
4.688468846884689,8.79712571142434
4.692469246924688,8.805482016561408
4.696469646964701,8.813837010004477
4.7004700470047,8.822190689107892
4.704470447044699,8.830543051233718
4.708470847084712,8.838894093751676
4.712471247124711,8.847243814039064
4.716471647164724,8.855592209480838
4.720472047204723,8.86393927746946
4.724472447244722,8.872285015404982
4.728472847284735,8.880629420694978
4.732473247324734,8.888972490754462
4.736473647364733,8.897314223005948
4.740474047404746,8.905654614879404
4.744474447444745,8.913993663812146
4.748474847484744,8.922331367248935
4.752475247524757,8.930667722641877
4.756475647564756,8.93900272745037
4.7604760476047545,8.947336379141168
4.764476447644768,8.955668675188301
4.7684768476847665,8.963999613073007
4.77247724772478,8.972329190283823
4.776477647764779,8.98065740431642
4.7804780478047775,8.988984252673701
4.784478447844791,8.99730973286572
4.7884788478847895,9.005633842409615
4.792479247924788,9.013956578829681
4.7964796479648015,9.022277939657284
4.8004800480048,9.030597922430806
4.804480448044799,9.038916524695697
4.8084808480848125,9.04723374400443
4.812481248124811,9.055549577916398
4.81648164816481,9.063864023998008
4.820482048204823,9.0721770798226
4.824482448244822,9.080488742970376
4.828482848284835,9.088799011028488
4.832483248324834,9.09710788159089
4.836483648364833,9.105415352258424
4.840484048404846,9.113721420638747
4.844484448444845,9.12202608434626
4.848484848484844,9.13032934100218
4.852485248524857,9.138631188234482
4.856485648564856,9.146931623677801
4.860486048604855,9.155230644973535
4.864486448644868,9.163528249769753
4.868486848684867,9.171824435721131
4.872487248724866,9.180119200489031
4.876487648764879,9.188412541741425
4.880488048804878,9.196704457152817
4.884488448844891,9.204994944404358
4.88848884888489,9.213284001183665
4.892489248924889,9.221571625184932
4.896489648964902,9.22985781410885
4.900490049004901,9.238142565662542
4.9044904490449,9.246425877559638
4.908490849084913,9.254707747520202
4.912491249124912,9.262988173270664
4.916491649164911,9.271267152543892
4.920492049204924,9.27954468307913
4.924492449244923,9.287820762621923
4.928492849284936,9.29609538892421
4.932493249324935,9.304368559744171
4.936493649364934,9.312640272846322
4.940494049404947,9.32091052600145
4.944494449444946,9.329179316986536
4.948494849484945,9.33744664358484
4.952495249524958,9.345712503585816
4.956495649564957,9.353976894785067
4.960496049604956,9.362239814984399
4.964496449644969,9.370501261991773
4.968496849684968,9.378761233621216
4.972497249724967,9.387019727692909
4.97649764976498,9.395276742033126
4.980498049804979,9.403532274474145
4.984498449844992,9.411786322854367
4.988498849884991,9.420038885018139
4.99249924992499,9.428289958815878
4.996499649965003,9.436539542103972
5.000500050005002,9.444787632744744
5.0045004500450005,9.4530342286065
5.008500850085014,9.461279327563481
5.012501250125013,9.469522927495792
5.0165016501650115,9.477765026289472
5.020502050205025,9.486005621836432
5.0245024502450235,9.494244712034392
5.028502850285022,9.502482294786954
5.0325032503250355,9.51071836800354
5.0365036503650344,9.518952929599312
5.040504050405048,9.527185977495279
5.0445044504450465,9.535417509618156
5.048504850485045,9.543647523900436
5.0525052505250585,9.551876018280343
5.056505650565057,9.560102990701758
5.060506050605056,9.568328439114302
5.064506450645069,9.576552361473263
5.068506850685068,9.584774755739534
5.072507250725067,9.592995619879694
5.07650765076508,9.601214951865938
5.080508050805079,9.60943274967601
5.084508450845078,9.617649011293292
5.088508850885091,9.625863734706723
5.09250925092509,9.634076917910749
5.096509650965103,9.642288558905406
5.100510051005102,9.650498655696182
5.104510451045101,9.658707206294109
5.108510851085114,9.6669142087157
5.112511251125113,9.675119660982878
5.116511651165112,9.683323561123066
5.120512051205125,9.691525907169114
5.124512451245124,9.699726697159234
5.128512851285123,9.707925929137083
5.132513251325136,9.7161236011517
5.136513651365135,9.72431971125744
5.140514051405134,9.732514257514051
5.144514451445147,9.740707237986605
5.148514851485146,9.748898650745451
5.152515251525159,9.757088493866295
5.156515651565158,9.765276765430064
5.160516051605157,9.773463463522994
5.16451645164517,9.781648586236575
5.168516851685169,9.789832131667485
5.172517251725168,9.798014097917664
5.176517651765181,9.80619448309426
5.18051805180518,9.81437328530956
5.184518451845179,9.82255050268107
5.188518851885192,9.830726133331453
5.192519251925191,9.838900175388464
5.196519651965204,9.84707262698505
5.200520052005203,9.855243486259203
5.204520452045202,9.863412751354062
5.208520852085215,9.871580420417843
5.212521252125214,9.879746491603782
5.216521652165213,9.887910963070215
5.220522052205226,9.896073832980509
5.224522452245225,9.90423509950301
5.228522852285224,9.912394760811113
5.232523252325237,9.920552815083207
5.236523652365236,9.928709260502613
5.240524052405235,9.936864095257658
5.244524452445248,9.945017317541616
5.248524852485247,9.953168925552657
5.25252525252526,9.961318917493925
5.256525652565259,9.969467291573404
5.2605260526052575,9.977614046004025
5.264526452645271,9.98575917900359
5.2685268526852695,9.993902688794721
5.2725272527252685,10.00204457360493
5.276527652765282,10.01018483166657
5.2805280528052805,10.018323461216765
5.284528452845279,10.026460460497493
5.2885288528852925,10.03459582775553
5.292529252925291,10.042729561242378
5.29652965296529,10.050861659214359
5.300530053005303,10.058992119932546
5.304530453045302,10.067120941662703
5.3085308530853155,10.075248122675383
5.312531253125314,10.08337366124579
5.316531653165313,10.091497555653875
5.320532053205326,10.099619804184275
5.324532453245325,10.107740405126254
5.328532853285324,10.115859356773775
5.332533253325337,10.123976657425462
5.336533653365336,10.132092305384518
5.340534053405335,10.140206298958809
5.344534453445348,10.148318636460822
5.348534853485347,10.156429316207577
5.352535253525346,10.16453833652074
5.356535653565359,10.172645695726539
5.360536053605358,10.180751392155708
5.364536453645371,10.188855424143597
5.36853685368537,10.19695779003002
5.372537253725369,10.20505848815936
5.376537653765382,10.213157516880507
5.380538053805381,10.221254874546805
5.38453845384538,10.229350559516115
5.388538853885393,10.237444570150782
5.392539253925392,10.245536904817556
5.396539653965391,10.25362756188768
5.400540054005404,10.261716539736833
5.404540454045403,10.269803836745075
5.408540854085416,10.277889451296927
5.412541254125415,10.285973381781258
5.416541654165414,10.294055626591364
5.420542054205427,10.302136184124913
5.424542454245426,10.310215052783905
5.428542854285425,10.318292230974718
5.432543254325438,10.326367717108084
5.436543654365437,10.334441509599014
5.440544054405436,10.342513606866879
5.444544454445449,10.350584007335359
5.448544854485448,10.35865270943238
5.452545254525447,10.366719711590202
5.45654565456546,10.374785012245347
5.460546054605459,10.382848609838561
5.464546454645472,10.390910502814894
5.468546854685471,10.398970689623578
5.47254725472547,10.407029168718111
5.476547654765483,10.415085938556214
5.480548054805482,10.423140997599761
5.484548454845481,10.431194344314873
5.488548854885494,10.439245977171845
5.492549254925493,10.447295894645107
5.4965496549654915,10.455344095213288
5.500550055005505,10.463390577359176
5.5045504550455036,10.471435339569645
5.5085508550855025,10.479478380335756
5.512551255125516,10.487519698152674
5.5165516551655145,10.495559291519637
5.520552055205528,10.503597158940037
5.5245524552455265,10.511633298921296
5.528552855285525,10.519667709974955
5.5325532553255385,10.527700390616621
5.5365536553655375,10.535731339365917
5.540554055405536,10.543760554746553
5.5445544554455495,10.551788035286274
5.548554855485548,10.559813779516809
5.552555255525547,10.567837785973943
5.55655565556556,10.575860053197474
5.560556055605559,10.58388057973114
5.564556455645558,10.591899364122717
5.568556855685571,10.599916404923956
5.57255725572557,10.607931700690525
5.576557655765583,10.615945249982106
5.580558055805582,10.623957051362275
5.584558455845581,10.631967103398582
5.588558855885594,10.639975404662504
5.592559255925593,10.647981953729396
5.596559655965592,10.655986749178554
5.600560056005605,10.663989789593183
5.604560456045604,10.671991073560324
5.608560856085603,10.679990599670942
5.612561256125616,10.687988366519871
5.616561656165615,10.695984372705764
5.620562056205614,10.703978616831161
5.624562456245627,10.71197109750245
5.628562856285626,10.719961813329803
5.632563256325639,10.727950762927275
5.636563656365638,10.73593794491267
5.640564056405637,10.743923357907645
5.64456445644565,10.751907000537653
5.648564856485649,10.759888871431883
5.652565256525648,10.767868969223347
5.656565656565661,10.775847292548825
5.66056605660566,10.783823840048816
5.664566456645659,10.791798610367602
5.668566856685672,10.799771602153214
5.672567256725671,10.807742814057372
5.676567656765684,10.815712244735574
5.680568056805683,10.823679892846968
5.684568456845682,10.831645757054464
5.688568856885695,10.83960983602466
5.692569256925694,10.847572128427805
5.696569656965693,10.855532632937864
5.700570057005706,10.863491348232477
5.704570457045705,10.871448272992899
5.708570857085704,10.87940340590409
5.712571257125717,10.887356745654651
5.716571657165716,10.895308290936773
5.720572057205715,10.903258040446328
5.724572457245728,10.9112059928828
5.728572857285727,10.919152146949244
5.73257325732574,10.927096501352379
5.736573657365739,10.93503905480246
5.740574057405738,10.942979806013366
5.744574457445751,10.95091875370257
5.74857485748575,10.958855896591059
5.7525752575257485,10.96679123340343
5.756575657565762,10.97472476286784
5.7605760576057605,10.98265648371594
5.764576457645759,10.99058639468297
5.7685768576857726,10.998514494507697
5.7725772577257715,11.006440781932369
5.77657765776577,11.014365255702796
5.7805780578057835,11.022287914568283
5.784578457845782,11.030208757281603
5.7885788578857955,11.038127782599075
5.792579257925794,11.046044989280439
5.796579657965793,11.05396037608896
5.8005800580058064,11.061873941791369
5.804580458045805,11.06978568515781
5.808580858085804,11.07769560496193
5.812581258125817,11.085603699980817
5.816581658165816,11.093509968994956
5.820582058205815,11.1014144107883
5.824582458245828,11.109317024148233
5.828582858285827,11.1172178078655
5.832583258325826,11.12511676073431
5.836583658365839,11.133013881552259
5.840584058405838,11.140909169120304
5.844584458445851,11.148802622242835
5.84858485848585,11.156694239727573
5.852585258525849,11.164584020385643
5.856585658565862,11.172471963031544
5.860586058605861,11.180358066483077
5.86458645864586,11.188242329561444
5.868586858685873,11.196124751091187
5.872587258725872,11.204005329900138
5.876587658765871,11.211884064819499
5.880588058805884,11.219760954683798
5.884588458845883,11.227635998330829
5.888588858885896,11.235509194601754
5.892589258925895,11.24338054234097
5.896589658965894,11.251250040396222
5.900590059005907,11.259117687618527
5.904590459045906,11.266983482862148
5.908590859085905,11.274847424984658
5.912591259125918,11.2827095128469
5.916591659165917,11.290569745312926
5.920592059205916,11.29842812125009
5.924592459245929,11.306284639528986
5.928592859285928,11.314139299023402
5.932593259325927,11.321992098610405
5.93659365936594,11.329843037170285
5.940594059405939,11.337692113586506
5.944594459445952,11.3455393267458
5.948594859485951,11.353384675538052
5.95259525952595,11.361228158856383
5.956595659565963,11.36906977559711
5.960596059605962,11.376909524659686
5.964596459645961,11.384747404946793
5.968596859685974,11.392583415364287
5.972597259725973,11.400417554821132
5.976597659765972,11.408249822229514
5.980598059805985,11.416080216504763
5.984598459845984,11.423908736565307
5.9885988598859825,11.431735381332773
5.992599259925996,11.439560149731907
5.9965996599659945,11.447383040690552
6.000600060006008,11.455204053139719
6.004600460046007,11.463023186013483
6.0086008600860055,11.470840438249077
6.012601260126019,11.478655808786828
6.0166016601660175,11.48646929657012
6.020602060206016,11.494280900545471
6.0246024602460295,11.502090619662487
6.028602860286028,11.509898452873806
6.032603260326027,11.517704399135186
6.0366036603660405,11.525508457405442
6.040604060406039,11.533310626646418
6.044604460446038,11.541110905823054
6.048604860486051,11.54890929390333
6.05260526052605,11.556705789858237
6.056605660566063,11.564500392661852
6.060606060606062,11.57229310129123
6.064606460646061,11.580083914726496
6.068606860686074,11.587872831950788
6.072607260726073,11.595659851950222
6.076607660766072,11.60344497371396
6.080608060806085,11.611228196234169
6.084608460846084,11.619009518505964
6.088608860886083,11.626788939527504
6.092609260926096,11.63456645829992
6.096609660966095,11.64234207382729
6.100610061006094,11.650115785116705
6.104610461046107,11.65788759117822
6.108610861086106,11.665657491024817
6.112611261126119,11.673425483672487
6.116611661166118,11.681191568140115
6.120612061206117,11.688955743449576
6.12461246124613,11.696718008625687
6.128612861286129,11.704478362696154
6.132613261326128,11.712236804691656
6.136613661366141,11.719993333645798
6.14061406140614,11.727747948595056
6.144614461446139,11.735500648578869
6.148614861486152,11.743251432639571
6.152615261526151,11.75100029982237
6.156615661566164,11.758747249175425
6.160616061606163,11.766492279749716
6.164616461646162,11.77423539059917
6.168616861686175,11.781976580780583
6.172617261726174,11.789715849353595
6.176617661766173,11.797453195380744
6.180618061806186,11.805188617927447
6.184618461846185,11.812922116061932
6.188618861886184,11.820653688855327
6.192619261926197,11.828383335381604
6.196619661966196,11.836111054717549
6.200620062006195,11.843836845942814
6.204620462046208,11.851560708139903
6.208620862086207,11.85928264039409
6.21262126212622,11.867002641793544
6.216621662166219,11.874720711429186
6.220622062206218,11.882436848394802
6.224622462246231,11.890151051786978
6.22862286228623,11.89786332070507
6.2326232623262285,11.905573654251274
6.236623662366242,11.913282051530576
6.240624062406241,11.920988511650712
6.2446244624462395,11.928693033722247
6.248624862486253,11.93639561685852
6.2526252625262515,11.944096260175609
6.25662566256625,11.951794962792398
6.2606260626062635,11.959491723830538
6.264626462646262,11.967186542414401
6.268626862686276,11.974879417671167
6.2726272627262745,11.982570348730711
6.276627662766273,11.990259334725698
6.2806280628062865,11.997946374791532
6.284628462846285,12.005631468066307
6.288628862886284,12.013314613690905
6.292629262926297,12.020995810808916
6.296629662966296,12.028675058566627
6.300630063006295,12.03635235611307
6.304630463046308,12.044027702600003
6.308630863086307,12.05170109718184
6.312631263126306,12.05937253901575
6.316631663166319,12.067042027261591
6.320632063206318,12.074709561081884
6.324632463246331,12.082375139641885
6.32863286328633,12.09003876210949
6.332633263326329,12.09770042765531
6.336633663366342,12.105360135452637
6.340634063406341,12.113017884677392
6.34463446344634,12.1206736745082
6.348634863486353,12.12832750412636
6.352635263526352,12.135979372715777
6.356635663566351,12.143629279463061
6.360636063606364,12.151277223557463
6.364636463646363,12.15892320419084
6.368636863686376,12.166567220557752
6.372637263726375,12.17420927185533
6.376637663766374,12.181849357283388
6.380638063806387,12.18948747604436
6.384638463846386,12.197123627343268
6.388638863886385,12.204757810387791
6.392639263926398,12.212390024388224
6.396639663966397,12.220020268557436
6.400640064006396,12.227648542110932
6.404640464046409,12.235274844266833
6.408640864086408,12.242899174245808
6.412641264126407,12.25052153127116
6.41664166416642,12.258141914568785
6.420642064206419,12.265760323367127
6.424642464246432,12.27337675689726
6.428642864286431,12.280991214392781
6.43264326432643,12.288603695089902
6.436643664366443,12.296214198227405
6.440644064406442,12.303822723046592
6.444644464446441,12.31142926879137
6.448644864486454,12.319033834708202
6.452645264526453,12.326636420046064
6.456645664566452,12.334237024056515
6.460646064606465,12.34183564599366
6.464646464646464,12.349432285114114
6.4686468646864625,12.357026940677054
6.472647264726476,12.364619611944198
6.476647664766475,12.37221029817975
6.480648064806488,12.379798998650493
6.484648464846487,12.387385712625674
6.4886488648864855,12.394970439377099
6.492649264926499,12.402553178179081
6.4966496649664975,12.410133928308415
6.5006500650064964,12.417712689044423
6.50465046504651,12.425289459668942
6.5086508650865085,12.432864239466259
6.512651265126507,12.440437027723195
6.5166516651665205,12.448007823729059
6.520652065206519,12.45557662677561
6.524652465246518,12.463143436157122
6.528652865286531,12.47070825117035
6.53265326532653,12.478271071114488
6.5366536653665435,12.485831895291243
6.540654065406542,12.49339072300474
6.544654465446541,12.500947553561609
6.548654865486554,12.508502386270935
6.552655265526553,12.516055220444223
6.556655665566552,12.523606055395462
6.560656065606565,12.531154890441092
6.564656465646564,12.53870172489996
6.568656865686563,12.546246558093388
6.572657265726576,12.55378938934514
6.576657665766575,12.561330217981368
6.580658065806574,12.568869043330697
6.584658465846587,12.576405864724173
6.588658865886586,12.583940681495225
6.592659265926599,12.591473492979762
6.596659665966598,12.599004298516041
6.600660066006597,12.606533097444782
6.60466046604661,12.614059889109102
6.608660866086609,12.62158467285449
6.612661266126608,12.629107448028874
6.616661666166621,12.636628213982574
6.62066206620662,12.64414697006827
6.624662466246619,12.651663715641064
6.628662866286632,12.659178450058453
6.632663266326631,12.666691172680274
6.636663666366644,12.674201882868788
6.640664066406643,12.68171057998859
6.644664466446642,12.689217263406684
6.648664866486655,12.696721932492437
6.652665266526654,12.704224586617551
6.656665666566653,12.711725225156123
6.660666066606666,12.719223847484606
6.664666466646665,12.72672045298178
6.668666866686664,12.734215041028804
6.672667266726677,12.741707611009188
6.676667666766676,12.749198162308758
6.680668066806675,12.756686694315706
6.684668466846688,12.76417320642057
6.688668866886687,12.771657698016185
6.6926692669267,12.779140168497761
6.696669666966699,12.786620617262795
6.700670067006698,12.79409904371114
6.704670467046711,12.801575447244973
6.70867086708671,12.809049827268755
6.712671267126709,12.81652218318929
6.716671667166722,12.823992514415702
6.720672067206721,12.831460820359382
6.7246724672467195,12.838927100434063
6.728672867286733,12.846391354055788
6.7326732673267315,12.853853580642845
6.7366736673667305,12.861313779615871
6.740674067406744,12.868771950397782
6.7446744674467425,12.876228092413758
6.748674867486756,12.883682205091304
6.7526752675267545,12.891134287860162
6.756675667566753,12.89858434015239
6.7606760676067665,12.906032361402323
6.7646764676467654,12.91347835104653
6.768676867686764,12.920922308523888
6.7726772677267775,12.928364233275538
6.776677667766776,12.935804124744854
6.780678067806775,12.943241982377499
6.784678467846788,12.9506778056214
6.788678867886787,12.958111593926693
6.792679267926786,12.965543346745813
6.796679667966799,12.972973063533434
6.800680068006798,12.98040074374644
6.804680468046811,12.987826386844006
6.80868086808681,12.995249992287496
6.812681268126809,13.002671559540552
6.816681668166822,13.010091088069037
6.820682068206821,13.01750857734102
6.82468246824682,13.02492402682682
6.828682868286833,13.03233743599899
6.832683268326832,13.039748804332259
6.836683668366831,13.047158131303616
6.840684068406844,13.054565416392261
6.844684468446843,13.061970659079568
6.848684868486856,13.069373858849168
6.852685268526855,13.076775015186854
6.856685668566854,13.08417412758065
6.860686068606867,13.091571195520784
6.864686468646866,13.098966218499644
6.868686868686865,13.106359196011846
6.872687268726878,13.113750127554198
6.876687668766877,13.12113901262566
6.880688068806876,13.128525850727407
6.884688468846889,13.135910641362806
6.888688868886888,13.143293384037358
6.892689268926887,13.150674078258781
6.8966896689669,13.158052723536963
6.900690069006899,13.165429319383929
6.904690469046912,13.172803865313917
6.908690869086911,13.18017636084328
6.91269126912691,13.187546805490571
6.916691669166923,13.194915198776506
6.920692069206922,13.202281540223913
6.924692469246921,13.209645829357811
6.928692869286934,13.217008065705373
6.932693269326933,13.224368248795878
6.936693669366932,13.23172637816079
6.940694069406945,13.239082453333717
6.944694469446944,13.246436473850355
6.948694869486943,13.253788439248599
6.952695269526956,13.261138349068446
6.956695669566955,13.268486202852012
6.960696069606968,13.275832000143577
6.964696469646967,13.283175740489503
6.968696869686966,13.290517423438304
6.972697269726979,13.297857048540621
6.976697669766978,13.305194615349171
6.9806980698069765,13.31253012341882
6.98469846984699,13.319863572306552
6.9886988698869885,13.327194961571418
6.992699269926987,13.334524290774608
6.9966996699670005,13.341851559479425
7.0007000700069995,13.349176767251224
7.004700470046998,13.356499913657503
7.0087008700870115,13.363820998267853
7.01270127012701,13.37114002065392
7.0167016701670235,13.378456980389487
7.020702070207022,13.385771877050376
7.024702470247021,13.393084710214533
7.028702870287034,13.40039547946198
7.032703270327033,13.407704184374788
7.036703670367032,13.415010824537134
7.040704070407045,13.422315399535277
7.044704470447044,13.429617908957498
7.048704870487043,13.436918352394196
7.052705270527056,13.44421672943783
7.056705670567055,13.451513039682883
7.060706070607054,13.458807282725937
7.064706470647067,13.46609945816564
7.068706870687066,13.473389565602645
7.072707270727079,13.480677604639716
7.076707670767078,13.487963574881615
7.080708070807077,13.49524747593519
7.08470847084709,13.502529307409329
7.088708870887089,13.509809068914937
7.092709270927088,13.51708676006498
7.096709670967101,13.524362380474475
7.1007100710071,13.531635929760428
7.104710471047099,13.53890740754192
7.108710871087112,13.546176813440061
7.112711271127111,13.553444147077943
7.116711671167124,13.560709408080745
7.120712071207123,13.567972596075608
7.124712471247122,13.575233710691736
7.128712871287135,13.582492751560348
7.132713271327134,13.589749718314637
7.136713671367133,13.597004610589854
7.140714071407146,13.604257428023251
7.144714471447145,13.61150817025405
7.148714871487144,13.618756836923522
7.152715271527157,13.626003427674933
7.156715671567156,13.633247942153515
7.160716071607155,13.640490380006538
7.164716471647168,13.647730740883254
7.168716871687167,13.654969024434886
7.17271727172718,13.662205230314683
7.176717671767179,13.66943935817784
7.180718071807178,13.676671407681571
7.184718471847191,13.683901378485071
7.18871887188719,13.691129270249487
7.192719271927189,13.698355082637963
7.196719671967202,13.705578815315636
7.200720072007201,13.712800467949569
7.2047204720472,13.720020040208833
7.208720872087213,13.727237531764473
7.212721272127212,13.734452942289456
7.2167216721672105,13.74166627145875
7.220722072207224,13.748877518949286
7.2247224722472225,13.756086684439916
7.228722872287236,13.763293767611493
7.2327232723272346,13.770498768146783
7.2367236723672335,13.777701685730534
7.240724072407247,13.78490252004944
7.2447244724472455,13.792101270792115
7.248724872487244,13.79929793764914
7.2527252725272575,13.80649252031305
7.256725672567256,13.813685018478278
7.260726072607255,13.820875431841227
7.2647264726472685,13.82806376010024
7.268726872687267,13.835250002955558
7.272727272727266,13.842434160109379
7.276727672767279,13.849616231265836
7.280728072807278,13.85679621613095
7.284728472847291,13.863974114412713
7.28872887288729,13.87114992582099
7.292729272927289,13.878323650067596
7.296729672967302,13.885495286866272
7.300730073007301,13.892664835932626
7.3047304730473,13.89983229698422
7.308730873087313,13.906997669740523
7.312731273127312,13.914160953922876
7.316731673167311,13.92132214925456
7.320732073207324,13.928481255460762
7.324732473247323,13.935638272268521
7.328732873287336,13.942793199406841
7.332733273327335,13.949946036606557
7.336733673367334,13.95709678360044
7.340734073407347,13.96424544012315
7.344734473447346,13.971392005911206
7.348734873487345,13.97853648070304
7.352735273527358,13.985678864238976
7.356735673567357,13.99281915626118
7.360736073607356,13.999957356513736
7.364736473647369,14.007093464742603
7.368736873687368,14.014227480695581
7.372737273727367,14.021359404122377
7.37673767376738,14.028489234774575
7.380738073807379,14.035616972405585
7.384738473847392,14.042742616770733
7.388738873887391,14.049866167627163
7.39273927392739,14.056987624733917
7.396739673967403,14.064106987851893
7.400740074007402,14.071224256743818
7.404740474047401,14.0783394311743
7.408740874087414,14.08545251090981
7.412741274127413,14.092563495718633
7.416741674167412,14.099672385370926
7.420742074207425,14.106779179638712
7.424742474247424,14.11388387829581
7.428742874287423,14.120986481117917
7.432743274327436,14.12808698788258
7.436743674367435,14.135185398369137
7.440744074407448,14.142281712358812
7.444744474447447,14.14937592963462
7.448744874487446,14.156468049981443
7.452745274527459,14.163558073185982
7.456745674567458,14.170645999036742
7.4607460746074565,14.177731827324083
7.46474647464747,14.184815557840185
7.468746874687469,14.19189719037902
7.4727472747274675,14.19897672473641
7.476747674767481,14.206054160709991
7.4807480748074795,14.213129498099184
7.484748474847478,14.220202736705252
7.4887488748874915,14.227273876331271
7.49274927492749,14.234342916782092
7.4967496749675036,14.241409857864411
7.5007500750075025,14.248474699386689
7.504750475047501,14.255537441159214
7.5087508750875145,14.262598082994089
7.512751275127513,14.269656624705162
7.516751675167512,14.276713066108123
7.520752075207525,14.28376740702045
7.524752475247524,14.29081964726138
7.528752875287523,14.297869786651967
7.532753275327536,14.304917825015062
7.536753675367535,14.311963762175258
7.540754075407534,14.319007597958974
7.544754475447547,14.326049332194398
7.548754875487546,14.333088964711468
7.552755275527559,14.340126495341945
7.556755675567558,14.34716192391932
7.560756075607557,14.354195250278885
7.56475647564757,14.361226474257709
7.568756875687569,14.368255595694583
7.572757275727568,14.375282614430118
7.576757675767581,14.382307530306674
7.58075807580758,14.389330343168336
7.584758475847579,14.396351052860998
7.588758875887592,14.403369659232299
7.592759275927591,14.410386162131601
7.596759675967604,14.417400561410075
7.600760076007603,14.424412856920585
7.604760476047602,14.431423048517791
7.608760876087615,14.43843113605809
7.612761276127614,14.445437119399596
7.616761676167613,14.452440998402201
7.620762076207626,14.45944277292754
7.624762476247625,14.466442442838943
7.628762876287624,14.473440008001527
7.632763276327637,14.480435468282133
7.636763676367636,14.487428823549307
7.640764076407635,14.494420073673355
7.644764476447648,14.50140921852632
7.648764876487647,14.508396257981929
7.65276527652766,14.515381191915688
7.656765676567659,14.522364020204781
7.660766076607658,14.52934474272814
7.664766476647671,14.536323359366419
7.66876687668767,14.543299870001961
7.672767276727669,14.550274274518854
7.676767676767682,14.557246572802892
7.680768076807681,14.564216764741564
7.68476847684768,14.571184850224087
7.688768876887693,14.57815082914139
7.692769276927692,14.585114701386075
7.6967696769676905,14.592076466852479
7.700770077007704,14.599036125436646
7.704770477047703,14.605993677036274
7.708770877087716,14.612949121550816
7.712771277127715,14.619902458881366
7.7167716771677135,14.62685368893075
7.720772077207727,14.633802811603488
7.7247724772477255,14.640749826805749
7.728772877287724,14.647694734445428
7.732773277327738,14.654637534432107
7.7367736773677365,14.661578226677008
7.740774077407735,14.668516811093083
7.7447744774477485,14.675453287594951
7.748774877487747,14.682387656098886
7.752775277527746,14.68931991652286
7.756775677567759,14.69625006878653
7.760776077607758,14.703178112811182
7.7647764776477715,14.710104048519822
7.76877687768777,14.71702787583708
7.772777277727769,14.723949594689278
7.776777677767782,14.730869205004414
7.780778077807781,14.737786706712102
7.78477847784778,14.744702099743662
7.788778877887793,14.751615384032064
7.792779277927792,14.758526559511902
7.796779677967791,14.76543562611946
7.800780078007804,14.772342583792673
7.804780478047803,14.779247432471092
7.808780878087816,14.786150172095967
7.812781278127815,14.793050802610143
7.816781678167814,14.799949323958145
7.820782078207827,14.806845736086146
7.824782478247826,14.813740038941917
7.828782878287825,14.820632232474912
7.832783278327838,14.827522316636212
7.836783678367837,14.83441029137851
7.840784078407836,14.841296156656156
7.844784478447849,14.848179912425136
7.848784878487848,14.855061558643037
7.852785278527847,14.861941095269094
7.85678567856786,14.868818522264181
7.860786078607859,14.875693839590754
7.864786478647872,14.88256704721294
7.868786878687871,14.889438145096436
7.87278727872787,14.896307133208595
7.876787678767883,14.903174011518386
7.880788078807882,14.910038779996356
7.884788478847881,14.916901438614701
7.888788878887894,14.923761987347223
7.892789278927893,14.930620426169305
7.896789678967892,14.937476755057967
7.900790079007905,14.944330973991832
7.904790479047904,14.951183082951093
7.908790879087903,14.958033081917579
7.912791279127916,14.964880970874718
7.916791679167915,14.971726749807504
7.920792079207928,14.978570418702565
7.924792479247927,14.985411977548083
7.928792879287926,14.992251426333858
7.932793279327939,14.99908876505129
7.936793679367938,15.00592399369333
7.940794079407937,15.01275711225454
7.94479447944795,15.019588120731077
7.948794879487949,15.026417019120641
7.9527952795279475,15.033243807422549
7.956795679567961,15.04006848563769
7.9607960796079595,15.046891053768505
7.9647964796479584,15.053711511819039
7.968796879687972,15.060529859794904
7.9727972797279705,15.067346097703261
7.976797679767984,15.074160225552879
7.9807980798079825,15.080972243354047
7.984798479847981,15.087782151118654
7.9887988798879945,15.09458994886016
7.992799279927993,15.10139563659354
7.996799679967992,15.108199214335373
8.000800080008005,15.115000682103796
8.004800480048004,15.121800039918462
8.008800880088003,15.128597287800613
8.012801280128016,15.135392425773047
8.016801680168015,15.142185453860076
8.020802080208014,15.1489763720876
8.024802480248027,15.15576518048306
8.028802880288026,15.162551879075407
8.03280328032804,15.169336467895185
8.036803680368038,15.176118946974434
8.040804080408037,15.182899316346765
8.04480448044805,15.189677576047325
8.04880488048805,15.196453726112768
8.052805280528048,15.203227766581316
8.056805680568061,15.209999697492716
8.06080608060806,15.216769518888217
8.064806480648059,15.22353723081063
8.068806880688072,15.23030283330429
8.072807280728071,15.237066326415025
8.076807680768084,15.243827710190235
8.080808080808083,15.25058698467879
8.084808480848082,15.257344149931114
8.088808880888095,15.264099205999152
8.092809280928094,15.270852152936328
8.096809680968093,15.27760299079761
8.100810081008106,15.284351719639488
8.104810481048105,15.29109833951992
8.108810881088104,15.29784285049841
8.112811281128117,15.304585252635965
8.116811681168116,15.311325545995068
8.120812081208115,15.318063730639736
8.124812481248128,15.324799806635484
8.128812881288127,15.331533774049301
8.13281328132814,15.338265632949708
8.136813681368139,15.344995383406685
8.140814081408138,15.351723025491733
8.144814481448151,15.358448559277852
8.14881488148815,15.365171984839492
8.152815281528149,15.37189330225263
8.156815681568162,15.378612511594728
8.16081608160816,15.385329612944695
8.16481648164816,15.392044606382964
8.168816881688173,15.398757491991443
8.172817281728172,15.40546826985349
8.17681768176817,15.412176940053971
8.180818081808184,15.418883502679229
8.184818481848183,15.425587957817044
8.188818881888196,15.432290305556723
8.192819281928195,15.438990545988986
8.196819681968194,15.445688679206063
8.200820082008207,15.45238470530165
8.204820482048206,15.459078624370871
8.208820882088204,15.465770436510349
8.212821282128218,15.472460141818166
8.216821682168217,15.479147740393833
8.220822082208215,15.485833232338353
8.224822482248229,15.492516617754179
8.228822882288227,15.499197896745192
8.232823282328226,15.505877069416755
8.23682368236824,15.512554135875678
8.240824082408238,15.519229096230196
8.244824482448252,15.525901950590027
8.24882488248825,15.532572699066291
8.25282528252825,15.539241341771588
8.256825682568262,15.545907878819957
8.260826082608261,15.552572310326845
8.26482648264826,15.559234636409165
8.268826882688273,15.565894857185276
8.272827282728272,15.572552972774929
8.276827682768271,15.579208983299345
8.280828082808284,15.585862888881179
8.284828482848283,15.592514689644473
8.288828882888296,15.59916438571475
8.292829282928295,15.605811977218908
8.296829682968294,15.612457464285304
8.300830083008307,15.619100847043716
8.304830483048306,15.625742125625314
8.308830883088305,15.632381300162708
8.312831283128318,15.63901837078994
8.316831683168317,15.645653337642415
8.320832083208316,15.652286200857004
8.32483248324833,15.658916960571977
8.328832883288328,15.665545616926982
8.332833283328327,15.67217217006311
8.33683368336834,15.678796620122856
8.340834083408339,15.685418967250087
8.344834483448352,15.692039211590117
8.348834883488351,15.698657353289615
8.35283528352835,15.705273392496682
8.356835683568363,15.711887329360819
8.360836083608362,15.718499164032885
8.36483648364836,15.725108896665168
8.368836883688374,15.731716527411345
8.372837283728373,15.738322056426455
8.376837683768372,15.744925483866952
8.380838083808385,15.75152680989068
8.384838483848384,15.758126034656838
8.388838883888383,15.764723158326031
8.392839283928396,15.771318181060257
8.396839683968395,15.777911103022847
8.400840084008408,15.784501924378567
8.404840484048407,15.791090645293506
8.408840884088406,15.797677265935162
8.412841284128419,15.804261786472404
8.416841684168418,15.810844207075448
8.420842084208417,15.817424527915893
8.42484248424843,15.824002749166723
8.428842884288429,15.830578871002247
8.432843284328428,15.837152893598166
8.43684368436844,15.84372481713155
8.44084408440844,15.850294641780792
8.444844484448438,15.856862367725675
8.448844884488452,15.863427995147344
8.45284528452845,15.86999152422826
8.456845684568464,15.876552955152283
8.460846084608463,15.883112288104577
8.464846484648461,15.889669523271694
8.468846884688475,15.896224660841533
8.472847284728473,15.902777701003297
8.476847684768472,15.909328643947575
8.480848084808486,15.915877489866295
8.484848484848484,15.922424238952697
8.488848884888483,15.928968891401384
8.492849284928496,15.935511447408302
8.496849684968495,15.942051907170697
8.500850085008494,15.948590270887184
8.504850485048507,15.955126538757707
8.508850885088506,15.961660710983509
8.51285128512852,15.968192787767203
8.516851685168518,15.974722769312688
8.520852085208517,15.981250655825216
8.52485248524853,15.987776447511362
8.52885288528853,15.994300144578997
8.532853285328528,16.000821747237335
8.536853685368541,16.00734125569691
8.54085408540854,16.013858670169544
8.544854485448539,16.020373990868404
8.548854885488552,16.02688721800796
8.552855285528551,16.033398351803974
8.556855685568564,16.039907392473555
8.560856085608563,16.04641434023507
8.564856485648562,16.05291919530823
8.568856885688575,16.05942195791405
8.572857285728574,16.065922628274812
8.576857685768573,16.072421206614134
8.580858085808586,16.07891769315692
8.584858485848585,16.085412088129363
8.588858885888584,16.091904391758955
8.592859285928597,16.0983946042745
8.596859685968596,16.10488272590606
8.600860086008595,16.111368756885003
8.604860486048608,16.117852697444004
8.608860886088607,16.124334547816982
8.61286128612862,16.130814308239184
8.616861686168619,16.137291978947104
8.620862086208618,16.14376756017853
8.624862486248631,16.15024105217256
8.62886288628863,16.156712455169508
8.632863286328629,16.163181769411008
8.636863686368642,16.16964899513997
8.64086408640864,16.17611413260054
8.64486448644864,16.182577182038166
8.648864886488653,16.18903814369957
8.652865286528652,16.195497017832704
8.65686568656865,16.201953804686816
8.660866086608664,16.208408504512423
8.664866486648663,16.214861117561266
8.668866886688676,16.221311644086395
8.672867286728675,16.227760084342066
8.676867686768674,16.23420643858383
8.680868086808687,16.240650707068497
8.684868486848686,16.247092890054088
8.688868886888685,16.253532987799915
8.692869286928698,16.259971000566534
8.696869686968697,16.26640692861572
8.700870087008695,16.27284077221052
8.704870487048709,16.27927253161524
8.708870887088707,16.28570220709538
8.712871287128706,16.292129798917724
8.71687168716872,16.298555307350288
8.720872087208718,16.304978732662295
8.724872487248732,16.311400075124247
8.72887288728873,16.31781933500784
8.73287328732873,16.32423651258603
8.736873687368742,16.330651608133003
8.740874087408741,16.337064621924146
8.74487448744874,16.3434755542361
8.748874887488753,16.34988440534673
8.752875287528752,16.3562911755351
8.756875687568751,16.36269586508152
8.760876087608764,16.369098474267528
8.764876487648763,16.375499003375836
8.768876887688776,16.381897452690424
8.772877287728775,16.388293822496443
8.776877687768774,16.39468811308029
8.780878087808787,16.401080324729566
8.784878487848786,16.407470457733062
8.788878887888785,16.413858512380795
8.792879287928798,16.42024448896399
8.796879687968797,16.42662838777506
8.800880088008796,16.433010209107632
8.80488048804881,16.439389953256544
8.808880888088808,16.445767620517802
8.812881288128807,16.452143211188638
8.81688168816882,16.458516725567474
8.820882088208819,16.464888163953912
8.824882488248832,16.47125752664877
8.828882888288831,16.47762481395402
8.83288328832883,16.483990026172854
8.836883688368843,16.49035316360965
8.840884088408842,16.496714226569953
8.844884488448841,16.503073215360498
8.848884888488854,16.509430130289218
8.852885288528853,16.515784971665195
8.856885688568852,16.522137739798715
8.860886088608865,16.52848843500124
8.864886488648864,16.53483705758538
8.868886888688863,16.541183607864948
8.872887288728876,16.547528086154923
8.876887688768875,16.553870492771427
8.880888088808888,16.560210828031796
8.884888488848887,16.566549092254476
8.888888888888886,16.572885285759124
8.892889288928899,16.579219408866553
8.896889688968898,16.585551461898703
8.900890089008897,16.59188144517871
8.90489048904891,16.598209359030857
8.908890889088909,16.604535203780568
8.912891289128908,16.610858979754436
8.91689168916892,16.617180687280218
8.92089208920892,16.623500326686784
8.924892489248919,16.62981789830418
8.928892889288932,16.636133402463607
8.93289328932893,16.642446839497378
8.936893689368944,16.64875820973899
8.940894089408943,16.655067513523036
8.944894489448941,16.66137475118529
8.948894889488955,16.667679923062654
8.952895289528954,16.67398302949314
8.956895689568952,16.680284070815933
8.960896089608966,16.686583047371332
8.964896489648964,16.69287995950076
8.968896889688963,16.699174807546783
8.972897289728976,16.705467591853097
8.976897689768975,16.711758312764506
8.980898089808974,16.718046970626954
8.984898489848987,16.72433356578751
8.988898889888986,16.73061809859435
8.992899289929,16.736900569396784
8.996899689968998,16.74318097854522
9.000900090008997,16.749459326391197
9.00490049004901,16.755735613287385
9.00890089008901,16.762009839587517
9.012901290129008,16.76828200564648
9.016901690169021,16.774552111820267
9.02090209020902,16.780820158465943
9.02490249024902,16.787086145941718
9.028902890289032,16.79335007460689
9.032903290329031,16.79961194482185
9.036903690369044,16.805871756948115
9.040904090409043,16.812129511348257
9.044904490449042,16.818385208385983
9.048904890489055,16.824638848426098
9.052905290529054,16.830890431834465
9.056905690569053,16.83713995897806
9.060906090609066,16.843387430224972
9.064906490649065,16.84963284594432
9.068906890689064,16.855876206506363
9.072907290729077,16.862117512282428
9.076907690769076,16.868356763644908
9.080908090809075,16.874593960967292
9.084908490849088,16.880829104624162
9.088908890889087,16.88706219499115
9.0929092909291,16.893293232444982
9.096909690969099,16.899522217363444
9.100910091009098,16.905749150125413
9.104910491049111,16.911974031110834
9.10891089108911,16.91819686070069
9.112911291129109,16.924417639277078
9.116911691169122,16.930636367223137
9.12091209120912,16.93685304492306
9.12491249124912,16.943067672762115
9.128912891289133,16.949280251126645
9.132913291329132,16.95549078040401
9.13691369136913,16.961699260982666
9.140914091409144,16.967905693252124
9.144914491449143,16.974110077602912
9.148914891489156,16.98031241442665
9.152915291529155,16.986512704115977
9.156915691569154,16.992710947064598
9.160916091609167,16.998907143667275
9.164916491649166,17.005101294319783
9.168916891689165,17.01129339941896
9.172917291729178,17.017483459362705
9.176917691769177,17.023671474549904
9.180918091809176,17.029857445380525
9.184918491849189,17.036041372255575
9.188918891889188,17.042223255577056
9.192919291929186,17.048403095748036
9.1969196919692,17.054580893172616
9.200920092009198,17.060756648255893
9.204920492049212,17.06693036140404
9.20892089208921,17.073102033024202
9.21292129212921,17.079271663524587
9.216921692169223,17.08543925331443
9.220922092209221,17.091604802803946
9.22492249224922,17.097768312404405
9.228922892289233,17.103929782528095
9.232923292329232,17.110089213588285
9.236923692369231,17.116246605999294
9.240924092409244,17.122401960176443
9.244924492449243,17.12855527653605
9.248924892489256,17.134706555495466
9.252925292529255,17.140855797473016
9.256925692569254,17.14700300288806
9.260926092609267,17.153148172160957
9.264926492649266,17.159291305713044
9.268926892689265,17.165432403966683
9.272927292729278,17.17157146734524
9.276927692769277,17.177708496273045
9.280928092809276,17.183843491175445
9.28492849284929,17.189976452478795
9.288928892889288,17.1961073806104
9.292929292929287,17.20223627599859
9.2969296929693,17.208363139072674
9.300930093009299,17.21448797026294
9.304930493049312,17.220610770000672
9.308930893089311,17.226731538718113
9.31293129312931,17.23285027684852
9.316931693169323,17.238966984826114
9.320932093209322,17.24508166308608
9.324932493249321,17.2511943120646
9.328932893289334,17.257304932198835
9.332933293329333,17.263413523926882
9.336933693369332,17.269520087687845
9.340934093409345,17.275624623921793
9.344934493449344,17.281727133069737
9.348934893489343,17.287827615573676
9.352935293529356,17.29392607187658
9.356935693569355,17.30002250242235
9.360936093609368,17.30611690765589
9.364936493649367,17.31220928802301
9.368936893689366,17.318299643970523
9.372937293729379,17.324387975946188
9.376937693769378,17.33047428439869
9.380938093809377,17.336558569777694
9.38493849384939,17.34264083253382
9.388938893889389,17.348721073118604
9.392939293929388,17.35479929198456
9.3969396939694,17.360875489585137
9.4009400940094,17.366949666374712
9.404940494049399,17.373021822808624
9.408940894089412,17.37909195934316
9.41294129412941,17.385160076435504
9.416941694169424,17.391226174543828
9.420942094209423,17.39729025412719
9.424942494249422,17.403352315645616
9.428942894289435,17.409412359560058
9.432943294329434,17.415470386332373
9.436943694369432,17.421526396425378
9.440944094409446,17.427580390302808
9.444944494449445,17.433632368429294
9.448944894489443,17.43968233127043
9.452945294529457,17.445730279292718
9.456945694569455,17.45177621296355
9.460946094609454,17.457820132751284
9.464946494649467,17.463862039125168
9.468946894689466,17.46990193255535
9.47294729472948,17.475939813512923
9.476947694769478,17.48197568246986
9.480948094809477,17.488009539899068
9.48494849484949,17.494041386274354
9.48894889488949,17.50007122207041
9.492949294929488,17.50609904776286
9.496949694969501,17.51212486382823
9.5009500950095,17.518148670743916
9.5049504950495,17.52417046898824
9.508950895089512,17.530190259040424
9.512951295129511,17.53620804138055
9.516951695169524,17.542223816489653
9.520952095209523,17.54823758484959
9.524952495249522,17.55424934694316
9.528952895289535,17.56025910325404
9.532953295329534,17.566266854266775
9.536953695369533,17.572272600466814
9.540954095409546,17.57827634234049
9.544954495449545,17.584278080374993
9.548954895489544,17.590277815058425
9.552955295529557,17.596275546879756
9.556955695569556,17.60227127632881
9.560956095609555,17.608265003896317
9.564956495649568,17.614256730073873
9.568956895689567,17.62024645535392
9.57295729572958,17.626234180229815
9.576957695769579,17.632219905195733
9.580958095809578,17.638203630746748
9.584958495849591,17.64418535737881
9.58895889588959,17.65016508558868
9.592959295929589,17.656142815874027
9.596959695969602,17.66211854873338
9.6009600960096,17.66809228466608
9.6049604960496,17.674064024172377
9.608960896089613,17.680033767753354
9.612961296129612,17.686001515910927
9.61696169616961,17.691967269147895
9.620962096209624,17.6979310279679
9.624962496249623,17.70389279287541
9.628962896289636,17.70985256437577
9.632963296329635,17.715810342975125
9.636963696369634,17.72176612918051
9.640964096409647,17.727719923499784
9.644964496449646,17.733671726441628
9.648964896489645,17.73962153851558
9.652965296529658,17.745569360232018
9.656965696569657,17.751515192102122
9.660966096609656,17.75745903463794
9.664966496649669,17.76340088835234
9.668966896689668,17.769340753759003
9.672967296729666,17.775278631372455
9.67696769676968,17.781214521708055
9.680968096809679,17.78714842528195
9.684968496849692,17.793080342611148
9.68896889688969,17.799010274213448
9.69296929692969,17.804938220607486
9.696969696969703,17.81086418231272
9.700970097009701,17.816788159849395
9.7049704970497,17.822710153738598
9.708970897089714,17.828630164502226
9.712971297129712,17.834548192662954
9.716971697169711,17.840464238744307
9.720972097209724,17.846378303270605
9.724972497249723,17.852290386766942
9.728972897289736,17.858200489759266
9.732973297329735,17.864108612774285
9.736973697369734,17.870014756339526
9.740974097409747,17.87591892098332
9.744974497449746,17.881821107234774
9.748974897489745,17.887721315623807
9.752975297529758,17.893619546681137
9.756975697569757,17.899515800938243
9.760976097609756,17.905410078927424
9.76497649764977,17.91130238118177
9.768976897689768,17.91719270823512
9.772977297729767,17.923081060622135
9.77697769776978,17.928967438878253
9.78097809780978,17.934851843539676
9.784978497849792,17.940734275143406
9.788978897889791,17.9466147342272
9.79297929792979,17.952493221329615
9.796979697969803,17.958369736989983
9.800980098009802,17.964244281748375
9.804980498049801,17.970116856145673
9.808980898089814,17.975987460723516
9.812981298129813,17.981856096024295
9.816981698169812,17.987722762591186
9.820982098209825,17.993587460968133
9.824982498249824,17.99945019169982
9.828982898289823,18.005310955331712
9.832983298329836,18.011169752410037
9.836983698369835,18.01702658348175
9.840984098409848,18.02288144909461
9.844984498449847,18.028734349797073
9.848984898489846,18.0345852861384
9.852985298529859,18.04043425866859
9.856985698569858,18.046281267938358
9.860986098609857,18.05212631449921
9.86498649864987,18.05796939890338
9.868986898689869,18.06381052170384
9.872987298729868,18.069649683454312
9.87698769876988,18.075486884709278
9.88098809880988,18.08132212602391
9.884988498849879,18.08715540795416
9.888988898889892,18.092986731056723
9.89298929892989,18.098816095888978
9.896989698969904,18.1046435030091
9.900990099009903,18.110468952975936
9.904990499049902,18.1162924463491
9.908990899089915,18.12211398368893
9.912991299129914,18.127933565556475
9.916991699169913,18.133751192513515
9.920992099209926,18.139566865122575
9.924992499249925,18.145380583946846
9.928992899289923,18.1511923495503
9.932993299329937,18.157002162497598
9.936993699369935,18.1628100233541
9.940994099409934,18.168615932685917
9.944994499449948,18.174419891059856
9.948994899489946,18.180221899043417
9.95299529952996,18.186021957204847
9.956995699569958,18.191820066113056
9.960996099609957,18.1976162263377
9.96499649964997,18.20341043844913
9.96899689968997,18.20920270301837
9.972997299729968,18.21499302061718
9.976997699769981,18.22078139181802
9.98099809980998,18.22656781719401
9.98499849984998,18.232352297319007
9.988998899889992,18.238134832767553
9.992999299929991,18.243915424114856
9.996999699970004,18.249694071936858
10.001000100010003,18.255470776810146
10.005000500050002,18.261245539312025
10.009000900090015,18.26701836002049
10.013001300130014,18.272789239514186
10.017001700170013,18.278558178372474
10.021002100210026,18.284325177175397
10.025002500250025,18.290090236503644
10.029002900290024,18.29585335693861
10.033003300330037,18.301614539062374
10.037003700370036,18.307373783457653
10.041004100410035,18.31313109070787
10.045004500450048,18.318886461397117
10.049004900490047,18.324639896110124
10.05300530053006,18.33039139543234
10.057005700570059,18.336140959949823
10.061006100610058,18.34188859024934
10.065006500650071,18.34763428691831
10.06900690069007,18.353378050544794
10.073007300730069,18.359119881717536
10.077007700770082,18.364859781025938
10.081008100810081,18.370597749060032
10.08500850085008,18.376333786410534
10.089008900890093,18.382067893668808
10.093009300930092,18.387800071426845
10.09700970097009,18.393530320277307
10.101010101010104,18.399258640813525
10.105010501050103,18.404985033629423
10.109010901090116,18.410709499319623
10.113011301130115,18.416432038479343
10.117011701170114,18.422152651704483
10.121012101210127,18.42787133959157
10.125012501250126,18.433588102737748
10.129012901290125,18.43930294174083
10.133013301330138,18.445015857199248
10.137013701370137,18.450726849712062
10.141014101410136,18.45643591987897
10.145014501450149,18.46214306830032
10.149014901490148,18.467848295577046
10.153015301530147,18.473551602310735
10.15701570157016,18.479252989103617
10.161016101610159,18.4849524565585
10.165016501650172,18.490650005278862
10.16901690169017,18.496345635868753
10.17301730173017,18.502039348932882
10.177017701770183,18.50773114507657
10.181018101810182,18.51342102490572
10.18501850185018,18.51910898902689
10.189018901890194,18.524795038047237
10.193019301930192,18.530479172574505
10.197019701970191,18.53616139321708
10.201020102010204,18.541841700583944
10.205020502050203,18.54752009528467
10.209020902090217,18.55319657792947
10.213021302130215,18.558871149129107
10.217021702170214,18.564543809494992
10.221022102210227,18.57021455963912
10.225022502250226,18.575883400174067
10.229022902290225,18.58155033171303
10.233023302330238,18.58721535486979
10.237023702370237,18.59287847025871
10.241024102410236,18.598539678494763
10.24502450245025,18.604198980193505
10.249024902490248,18.609856375971066
10.253025302530247,18.61551186644418
10.25702570257026,18.621165452230173
10.26102610261026,18.62681713394692
10.265026502650272,18.632466912212912
10.269026902690271,18.638114787647194
10.27302730273027,18.64376076086941
10.277027702770283,18.64940483249978
10.281028102810282,18.655047003159073
10.285028502850281,18.66068727346866
10.289028902890294,18.666325644050477
10.293029302930293,18.671962115527016
10.297029702970292,18.67759668852136
10.301030103010305,18.683229363657144
10.305030503050304,18.68886014155856
10.309030903090303,18.69448902285039
10.313031303130316,18.70011600815797
10.317031703170315,18.70574109810717
10.321032103210328,18.711364293324454
10.325032503250327,18.716985594436817
10.329032903290326,18.722605002071834
10.333033303330339,18.72822251685762
10.337033703370338,18.73383813942284
10.341034103410337,18.739451870396714
10.34503450345035,18.74506371040902
10.349034903490349,18.750673660090065
10.353035303530348,18.75628172007072
10.35703570357036,18.761887890982404
10.36103610361036,18.767492173457047
10.365036503650359,18.773094568127156
10.369036903690372,18.778695075625773
10.37303730373037,18.78429369658645
10.377037703770384,18.78989043164331
10.381038103810383,18.79548528143099
10.385038503850382,18.801078246584666
10.389038903890395,18.80666932774006
10.393039303930394,18.812258525533395
10.397039703970393,18.817845840601446
10.401040104010406,18.82343127358152
10.405040504050405,18.829014825111418
10.409040904090404,18.834596495829498
10.413041304130417,18.840176286374636
10.417041704170416,18.8457541973862
10.421042104210429,18.85133022950412
10.425042504250428,18.856904383368807
10.429042904290426,18.862476659621205
10.43304330433044,18.868047058902782
10.437043704370438,18.873615581855496
10.441044104410437,18.87918222912183
10.44504450445045,18.884747001344792
10.44904490449045,18.890309899167857
10.453045304530448,18.895870923235048
10.457045704570461,18.901430074190877
10.46104610461046,18.90698735268035
10.46504650465046,18.91254275934899
10.469046904690472,18.918096294842826
10.473047304730471,18.923647959808356
10.477047704770484,18.929197754892613
10.481048104810483,18.934745680743088
10.485048504850482,18.940291738007797
10.489048904890495,18.945835927335246
10.493049304930494,18.951378249374407
10.497049704970493,18.956918704774765
10.501050105010506,18.962457294186297
10.505050505050505,18.96799401825944
10.509050905090504,18.973528877645137
10.513051305130517,18.97906187299482
10.517051705170516,18.984593004960374
10.521052105210515,18.990122274194192
10.525052505250528,18.995649681349146
10.529052905290527,19.00117522707856
10.53305330533054,19.00669891203626
10.537053705370539,19.01222073687652
10.541054105410538,19.017740702254116
10.545054505450551,19.023258808824284
10.54905490549055,19.028775057242715
10.553055305530549,19.03428944816558
10.557055705570562,19.039801982249532
10.561056105610561,19.04531266015165
10.56505650565056,19.050821482529514
10.569056905690573,19.05632845004115
10.573057305730572,19.061833563345036
10.57705770577057,19.067336823100124
10.581058105810584,19.072838229965825
10.585058505850583,19.078337784601977
10.589058905890596,19.083835487668917
10.593059305930595,19.089331339827392
10.597059705970594,19.094825341738623
10.601060106010607,19.100317494064285
10.605060506050606,19.10580779746648
10.609060906090605,19.111296252607772
10.613061306130618,19.116782860151176
10.617061706170617,19.122267620760127
10.621062106210616,19.12775053509852
10.625062506250629,19.133231603830698
10.629062906290628,19.138710827621413
10.633063306330627,19.14418820713588
10.63706370637064,19.149663743039753
10.641064106410639,19.155137435999094
10.645064506450652,19.160609286680426
10.64906490649065,19.166079295750674
10.65306530653065,19.17154746387722
10.657065706570663,19.177013791727877
10.661066106610662,19.182478279970848
10.66506650665066,19.187940929274795
10.669066906690674,19.1934017403088
10.673067306730672,19.198860713742352
10.677067706770671,19.20431785024537
10.681068106810685,19.209773150488203
10.685068506850683,19.215226615141592
10.689068906890697,19.220678244876723
10.693069306930695,19.226128040365165
10.697069706970694,19.231576002278924
10.701070107010707,19.237022131290427
10.705070507050706,19.242466428072476
10.709070907090705,19.247908893298305
10.713071307130718,19.253349527641568
10.717071707170717,19.258788331776284
10.721072107210716,19.264225306376915
10.72507250725073,19.269660452118316
10.729072907290728,19.275093769675724
10.733073307330727,19.280525259724797
10.73707370737074,19.2859549229416
10.74107410741074,19.29138276000255
10.745074507450752,19.296808771584516
10.749074907490751,19.30223295836471
10.75307530753075,19.30765532102078
10.757075707570763,19.31307586023074
10.761076107610762,19.318494576672986
10.765076507650761,19.323911471026324
10.769076907690774,19.329326543969945
10.773077307730773,19.3347397961834
10.777077707770772,19.34015122834665
10.781078107810785,19.34556084114003
10.785078507850784,19.350968635244246
10.789078907890783,19.356374611340392
10.793079307930796,19.36177877010995
10.797079707970795,19.36718111223475
10.801080108010808,19.37258163839703
10.805080508050807,19.377980349279362
10.809080908090806,19.383377245564727
10.813081308130819,19.388772327936465
10.817081708170818,19.39416559707827
10.821082108210817,19.399557053674222
10.82508250825083,19.40494669840876
10.829082908290829,19.410334531966676
10.833083308330828,19.415720555033147
10.837083708370841,19.421104768293706
10.84108410841084,19.426487172434218
10.845084508450839,19.43186776814094
10.849084908490852,19.43724655610049
10.85308530853085,19.442623536999804
10.857085708570864,19.447998711526214
10.861086108610863,19.453372080367362
10.865086508650862,19.45874364421129
10.869086908690875,19.464113403746353
10.873087308730874,19.469481359661263
10.877087708770873,19.47484751264509
10.881088108810886,19.480211863387247
10.885088508850885,19.48557441257747
10.889088908890884,19.490935160905863
10.893089308930897,19.49629410906287
10.897089708970896,19.50165125773925
10.901090109010909,19.507006607626142
10.905090509050908,19.51236015941497
10.909090909090907,19.517711913797534
10.91309130913092,19.52306187146596
10.917091709170919,19.528410033112692
10.921092109210917,19.533756399430516
10.92509250925093,19.53910097111256
10.92909290929093,19.544443748852252
10.933093309330928,19.549784733343365
10.937093709370941,19.555123925280007
10.94109410941094,19.560461325356577
10.94509450945094,19.565796934267834
10.949094909490952,19.571130752708843
10.953095309530951,19.576462781374975
10.957095709570964,19.581793020961943
10.961096109610963,19.58712147216576
10.965096509650962,19.59244813568276
10.969096909690975,19.597773012209604
10.973097309730974,19.603096102443242
10.977097709770973,19.608417407080946
10.981098109810986,19.613736926820316
10.985098509850985,19.619054662359222
10.989098909890984,19.624370614395875
10.993099309930997,19.629684783628786
10.997099709970996,19.63499717075675
11.001100110010995,19.640307776478885
11.005100510051008,19.645616601494616
11.009100910091007,19.650923646503642
11.01310131013102,19.656228912205993
11.01710171017102,19.661532399301954
11.021102110211018,19.666834108492147
11.025102510251031,19.67213404047748
11.02910291029103,19.677432195959135
11.033103310331029,19.6827285756386
11.037103710371042,19.68802318021766
11.041104110411041,19.693316010398366
11.04510451045104,19.69860706688308
11.049104910491053,19.703896350374453
11.053105310531052,19.70918386157539
11.05710571057105,19.714469601189105
11.061106110611064,19.719753569919103
11.065106510651063,19.725035768469134
11.069106910691076,19.730316197543264
11.073107310731075,19.735594857845808
11.077107710771074,19.740871750081375
11.081108110811087,19.746146874954864
11.085108510851086,19.7514202331714
11.089108910891085,19.756691825436434
11.093109310931098,19.761961652455657
11.097109710971097,19.76722971493503
11.101110111011096,19.772496013580795
11.105110511051109,19.777760549099465
11.109110911091108,19.783023322197792
11.113111311131107,19.78828433358282
11.11711171117112,19.793543583961853
11.121112111211119,19.798801074042434
11.125112511251132,19.804056804532397
11.12911291129113,19.809310776139803
11.13311331133113,19.814562989573
11.137113711371143,19.819813445540586
11.141114111411142,19.82506214475139
11.14511451145114,19.83030908791452
11.149114911491154,19.83555427573934
11.153115311531153,19.840797708935437
11.157115711571151,19.846039388212674
11.161116111611165,19.851279314281154
11.165116511651163,19.856517487851217
11.169116911691177,19.861753909633467
11.173117311731176,19.866988580338727
11.177117711771174,19.87222150067809
11.181118111811188,19.87745267136288
11.185118511851186,19.882682093104652
11.189118911891185,19.88790976661521
11.193119311931198,19.893135692606602
11.197119711971197,19.898359871791087
11.201120112011196,19.903582304881184
11.20512051205121,19.908802992589646
11.209120912091208,19.914021935629435
11.213121312131207,19.91923913471376
11.21712171217122,19.92445459055607
11.22112211221122,19.929668303870013
11.225122512251232,19.934880275369498
11.229122912291231,19.940090505768623
11.23312331233123,19.945298995781744
11.237123712371243,19.950505746123433
11.241124112411242,19.955710757508456
11.245124512451241,19.960914030651832
11.249124912491254,19.9661155662688
11.253125312531253,19.971315365074776
11.257125712571252,19.97651342778544
11.261126112611265,19.981709755116675
11.265126512651264,19.986904347784552
11.269126912691263,19.99209720650538
11.273127312731276,19.997288331995687
11.277127712771275,20.002477724972174
11.281128112811288,20.007665386151793
11.285128512851287,20.01285131625167
11.289128912891286,20.018035515989155
11.293129312931299,20.023217986081814
11.297129712971298,20.02839872724738
11.301130113011297,20.03357774020382
11.30513051305131,20.038755025669303
11.309130913091309,20.043930584362165
11.313131313131308,20.04910441700098
11.317131713171321,20.0542765243045
11.32113211321132,20.059446906991663
11.325132513251319,20.064615565781622
11.329132913291332,20.069782501393718
11.33313331333133,20.07494771454747
11.337133713371344,20.080111205962613
11.341134113411343,20.08527297635904
11.345134513451342,20.090433026456857
11.349134913491355,20.095591356976357
11.353135313531354,20.100747968637997
11.357135713571353,20.10590286216244
11.361136113611366,20.111056038270537
11.365136513651365,20.116207497683284
11.369136913691364,20.1213572411219
11.373137313731377,20.126505269307764
11.377137713771376,20.131651582962427
11.381138113811389,20.136796182807636
11.385138513851388,20.141939069565293
11.389138913891387,20.14708024395749
11.3931393139314,20.15221970670649
11.397139713971399,20.15735745853471
11.401140114011397,20.162493500164768
11.40514051405141,20.167627832319432
11.40914091409141,20.172760455721637
11.413141314131408,20.177891371094493
11.417141714171422,20.183020579161276
11.42114211421142,20.18814808064542
11.42514251425142,20.19327387627052
11.429142914291432,20.198397966760353
11.433143314331431,20.203520352838826
11.437143714371445,20.20864103523004
11.441144114411443,20.21376001465822
11.445144514451442,20.218877291847765
11.449144914491455,20.22399286752325
11.453145314531454,20.229106742409357
11.457145714571453,20.23421891723096
11.461146114611466,20.239329392713096
11.465146514651465,20.244438169580892
11.469146914691464,20.249545248559684
11.473147314731477,20.254650630374947
11.477147714771476,20.25975431575227
11.481148114811475,20.264856305417425
11.485148514851488,20.26995660009632
11.489148914891487,20.27505520051499
11.4931493149315,20.280152107399633
11.4971497149715,20.28524732147657
11.501150115011498,20.290340843472283
11.505150515051511,20.29543267411338
11.50915091509151,20.300522814126598
11.513151315131509,20.30561126423883
11.517151715171522,20.310698025177107
11.521152115211521,20.31578309766856
11.52515251525152,20.320866482440493
11.529152915291533,20.325948180220326
11.533153315331532,20.331028191735594
11.537153715371531,20.336106517713983
11.541154115411544,20.34118315888331
11.545154515451543,20.346258115971494
11.549154915491556,20.351331389706612
11.553155315531555,20.356402980816828
11.557155715571554,20.361472890030466
11.561156115611567,20.366541118075954
11.565156515651566,20.37160766568184
11.569156915691565,20.376672533576794
11.573157315731578,20.381735722489623
11.577157715771577,20.386797233149217
11.581158115811576,20.391857066284608
11.585158515851589,20.39691522262494
11.589158915891588,20.401971702899463
11.593159315931587,20.40702650783754
11.5971597159716,20.412079638168667
11.601160116011599,20.417131094622416
11.605160516051612,20.422180877928504
11.60916091609161,20.42722898881672
11.61316131613161,20.43227542801699
11.617161716171623,20.437320196259343
11.621162116211622,20.44236329427389
11.62516251625162,20.447404722790868
11.629162916291634,20.452444482540617
11.633163316331633,20.457482574253557
11.637163716371631,20.462518998660236
11.641164116411645,20.467553756491288
11.645164516451644,20.47258684847743
11.649164916491657,20.47761827534951
11.653165316531656,20.482648037838437
11.657165716571654,20.48767613667524
11.661166116611668,20.492702572591035
11.665166516651666,20.497727346317014
11.669166916691665,20.502750458584483
11.673167316731679,20.507771910124834
11.677167716771677,20.512791701669535
11.681168116811676,20.517809833950146
11.68516851685169,20.522826307698335
11.689168916891688,20.527841123645818
11.693169316931687,20.53285428252443
11.6971697169717,20.537865785066074
11.7011701170117,20.542875632002726
11.705170517051712,20.547883824066474
11.709170917091711,20.55289036198944
11.71317131713171,20.55789524650387
11.717171717171723,20.56289847834207
11.721172117211722,20.567900058236408
11.725172517251721,20.57289998691935
11.729172917291734,20.577898265123437
11.733173317331733,20.582894893581255
11.737173717371732,20.587889873025492
11.741174117411745,20.592883204188905
11.745174517451744,20.597874887804302
11.749174917491743,20.60286492460457
11.753175317531756,20.607853315322682
11.757175717571755,20.612840060691646
11.761176117611768,20.617825161444557
11.765176517651767,20.62280861831457
11.769176917691766,20.627790432034892
11.77317731773178,20.632770603338823
11.777177717771778,20.63774913295969
11.781178117811777,20.642726021630896
11.78517851785179,20.647701270085918
11.789178917891789,20.652674879058257
11.793179317931788,20.657646849281498
11.797179717971801,20.662617181489278
11.8011801180118,20.667585876415277
11.805180518051799,20.672552934793245
11.809180918091812,20.67751835735698
11.81318131813181,20.682482144840318
11.817181718171824,20.68744429797717
11.821182118211823,20.69240481750147
11.825182518251822,20.69736370414722
11.829182918291835,20.702320958648478
11.833183318331834,20.707276581739315
11.837183718371833,20.712230574153875
11.841184118411846,20.717182936626347
11.845184518451845,20.72213366989094
11.849184918491844,20.727082774681932
11.853185318531857,20.732030251733633
11.857185718571856,20.736976101780378
11.861186118611869,20.741920325556574
11.865186518651868,20.746862923796627
11.869186918691867,20.75180389723501
11.87318731873188,20.75674324660623
11.877187718771879,20.761680972644807
11.881188118811878,20.76661707608531
11.88518851885189,20.77155155766236
11.88918891889189,20.776484418110567
11.893189318931888,20.781415658164608
11.897189718971902,20.786345278559182
11.9011901190119,20.791273280029
11.9051905190519,20.79619966330882
11.909190919091913,20.801124429133424
11.913191319131911,20.806047578237607
11.917191719171925,20.81096911135621
11.921192119211923,20.815889029224078
11.925192519251922,20.820807332576084
11.929192919291935,20.825724022147142
11.933193319331934,20.83063909867215
11.937193719371933,20.83555256288606
11.941194119411946,20.840464415523833
11.945194519451945,20.84537465732043
11.949194919491944,20.85028328901085
11.953195319531957,20.85519031133011
11.957195719571956,20.860095725013217
11.961196119611955,20.864999530795213
11.965196519651968,20.86990172941116
11.969196919691967,20.874802321596103
11.97319731973198,20.879701308085128
11.97719771977198,20.884598689613302
11.981198119811978,20.88949446691572
11.985198519851991,20.8943886407275
11.98919891989199,20.899281211783723
11.993199319931989,20.904172180819508
11.997199719972002,20.90906154856999
12.001200120012001,20.91394931577026
12.005200520052,20.918835483155462
12.009200920092013,20.923720051460723
12.013201320132012,20.928603021421157
12.017201720172011,20.933484393771902
12.021202120212024,20.938364169248086
12.025202520252023,20.94324234858482
12.029202920292036,20.948118932517247
12.033203320332035,20.95299392178046
12.037203720372034,20.957867317109592
12.041204120412047,20.96273911923975
12.045204520452046,20.96760932890602
12.049204920492045,20.972477946843505
12.053205320532058,20.9773449737873
12.057205720572057,20.982210410472465
12.061206120612056,20.98707425763407
12.065206520652069,20.99193651600718
12.069206920692068,20.996797186326816
12.073207320732067,21.001656269328024
12.07720772077208,21.006513765745815
12.081208120812079,21.01136967631518
12.085208520852092,21.016224001771118
12.08920892089209,21.021076742848575
12.09320932093209,21.025927900282507
12.097209720972103,21.030777474807856
12.101210121012102,21.035625467159516
12.1052105210521,21.040471878072378
12.109210921092114,21.045316708281323
12.113211321132113,21.050159958521174
12.117211721172112,21.055001629526767
12.121212121212125,21.059841722032903
12.125212521252124,21.064680236774343
12.129212921292137,21.069517174485842
12.133213321332136,21.074352535902104
12.137213721372135,21.079186321757827
12.141214121412148,21.084018532787685
12.145214521452147,21.088849169726288
12.149214921492145,21.093678233308243
12.153215321532159,21.098505724268133
12.157215721572157,21.10333164334048
12.161216121612156,21.108155991259785
12.16521652165217,21.112978768760534
12.169216921692168,21.117799976577142
12.173217321732167,21.122619615444012
12.17721772177218,21.12743768609552
12.18121812181218,21.132254189265957
12.185218521852192,21.137069125689635
12.189218921892191,21.14188249610078
12.19321932193219,21.1466943012336
12.197219721972203,21.15150454182227
12.201220122012202,21.156313218600886
12.205220522052201,21.161120332303536
12.209220922092214,21.165925883664258
12.213221322132213,21.170729873417027
12.217221722172212,21.17553230229579
12.221222122212225,21.180333171034448
12.225222522252224,21.185132480366832
12.229222922292223,21.18993023102675
12.233223322332236,21.19472642374796
12.237223722372235,21.19952105926414
12.241224122412248,21.204314138308956
12.245224522452247,21.20910566161599
12.249224922492246,21.213895629918788
12.25322532253226,21.218684043950855
12.257225722572258,21.223470904445602
12.261226122612257,21.228256212136422
12.26522652265227,21.233039967756643
12.269226922692269,21.237822172039518
12.273227322732268,21.24260282571826
12.277227722772281,21.247381929526032
12.28122812281228,21.252159484195904
12.285228522852279,21.256935490460915
12.289228922892292,21.26170994905404
12.29322932293229,21.26648286070817
12.297229722972304,21.271254226156167
12.301230123012303,21.27602404613079
12.305230523052302,21.280792321364764
12.309230923092315,21.285559052590752
12.313231323132314,21.290324240541313
12.317231723172313,21.295087885948973
12.321232123212326,21.299849989546196
12.325232523252325,21.304610552065338
12.329232923292324,21.309369574238723
12.333233323332337,21.314127056798593
12.337233723372336,21.318883000477104
12.341234123412349,21.32363740600637
12.345234523452348,21.328390274118394
12.349234923492347,21.333141605545144
12.35323532353236,21.337891401018496
12.357235723572359,21.342639661270233
12.361236123612358,21.347386387032095
12.36523652365237,21.352131579035735
12.36923692369237,21.356875238012705
12.373237323732369,21.36161736469451
12.377237723772382,21.366357959812568
12.38123812381238,21.371097024098194
12.38523852385238,21.37583455828265
12.389238923892393,21.380570563097116
12.393239323932391,21.385305039272666
12.397239723972405,21.39003798754031
12.401240124012403,21.394769408630964
12.405240524052402,21.39949930327547
12.409240924092416,21.404227672204588
12.413241324132414,21.408954516148963
12.417241724172413,21.41367983583918
12.421242124212426,21.418403632005738
12.425242524252425,21.423125905379028
12.429242924292424,21.427846656689358
12.433243324332437,21.432565886666964
12.437243724372436,21.437283596041965
12.441244124412435,21.441999785544404
12.445244524452448,21.44671445590423
12.449244924492447,21.451427607851294
12.45324532453246,21.45613924211536
12.45724572457246,21.460849359426078
12.461246124612458,21.46555796051303
12.465246524652471,21.470265046105695
12.46924692469247,21.47497061693343
12.473247324732469,21.479674673725526
12.477247724772482,21.484377217211172
12.481248124812481,21.48907824811943
12.48524852485248,21.49377776717929
12.489248924892493,21.498475775119633
12.493249324932492,21.503172272669232
12.497249724972491,21.50786726055677
12.501250125012504,21.512560739510825
12.505250525052503,21.517252710259854
12.509250925092516,21.521943173532236
12.513251325132515,21.52663213005622
12.517251725172514,21.531319580559963
12.521252125212527,21.536005525771525
12.525252525252526,21.540689966418835
12.529252925292525,21.54537290322973
12.533253325332538,21.55005433693194
12.537253725372537,21.554734268253068
12.541254125412536,21.559412697920624
12.545254525452549,21.564089626662014
12.549254925492548,21.5687650552045
12.553255325532547,21.573438984275263
12.55725572557256,21.57811141460137
12.561256125612559,21.582782346909745
12.565256525652572,21.587451781927236
12.56925692569257,21.59211972038054
12.57325732573257,21.596786162996267
12.577257725772583,21.6014511105009
12.581258125812582,21.60611456362079
12.58525852585258,21.610776523082198
12.589258925892594,21.61543698961125
12.593259325932593,21.620095963933952
12.597259725972592,21.62475344677619
12.601260126012605,21.62940943886375
12.605260526052604,21.634063940922253
12.609260926092617,21.63871695367725
12.613261326132616,21.64336847785412
12.617261726172615,21.648018514178162
12.621262126212628,21.652667063374523
12.625262526252627,21.65731412616823
12.629262926292625,21.661959703284193
12.633263326332639,21.6666037954472
12.637263726372638,21.67124640338189
12.641264126412636,21.67588752781279
12.64526452645265,21.68052716946431
12.649264926492648,21.6851653290607
12.653265326532647,21.68980200732611
12.65726572657266,21.694437204984556
12.66126612661266,21.699070922759905
12.665266526652672,21.703703161375913
12.669266926692671,21.708333921556182
12.67326732673267,21.71296320402421
12.677267726772683,21.717591009503344
12.681268126812682,21.72221733871679
12.685268526852681,21.726842192387636
12.689268926892694,21.731465571238836
12.693269326932693,21.736087475993187
12.697269726972692,21.740707907373366
12.701270127012705,21.745326866101923
12.705270527052704,21.749944352901235
12.709270927092703,21.754560368493575
12.713271327132716,21.759174913601072
12.717271727172715,21.763787988945694
12.721272127212728,21.7683995952493
12.725272527252727,21.773009733233568
12.729272927292726,21.777618403620075
12.73327332733274,21.782225607130236
12.737273727372738,21.786831344485318
12.741274127412737,21.79143561640646
12.74527452745275,21.79603842361465
12.749274927492749,21.80063976683073
12.753275327532748,21.80523964677539
12.757275727572761,21.809838064169202
12.76127612761276,21.81443501973255
12.765276527652759,21.8190305141857
12.769276927692772,21.82362454824878
12.773277327732771,21.828217122641725
12.777277727772784,21.832808238084375
12.781278127812783,21.837397895296377
12.785278527852782,21.84198609499725
12.789278927892795,21.84657283790637
12.793279327932794,21.851158124742938
12.797279727972793,21.855741956226016
12.801280128012806,21.860324333074526
12.805280528052805,21.864905256007212
12.809280928092804,21.86948472574268
12.813281328132817,21.87406274299939
12.817281728172816,21.87863930849562
12.821282128212829,21.883214422949525
12.825282528252828,21.887788087079077
12.829282928292827,21.892360301602107
12.83328332833284,21.89693106723629
12.837283728372839,21.901500384699133
12.841284128412838,21.906068254707993
12.84528452845285,21.910634677980077
12.84928492849285,21.915199655232403
12.853285328532849,21.919763187181857
12.857285728572862,21.92432527454517
12.86128612861286,21.92888591803888
12.86528652865286,21.93344511837939
12.869286928692873,21.93800287628294
12.873287328732872,21.942559192465588
12.877287728772885,21.947114067643255
12.881288128812884,21.951667502531674
12.885288528852882,21.956219497846433
12.889288928892896,21.96077005430295
12.893289328932894,21.965319172616468
12.897289728972893,21.969866853502076
12.901290129012907,21.974413097674695
12.905290529052905,21.978957905849075
12.909290929092904,21.9835012787398
12.913291329132917,21.988043217061296
12.917291729172916,21.992583721527797
12.921292129212915,21.99712279285339
12.925292529252928,22.001660431751997
12.929292929292927,22.00619663893734
12.93329332933294,22.010731415123004
12.93729372937294,22.015264761022376
12.941294129412938,22.019796677348694
12.945294529452951,22.024327164815016
12.94929492949295,22.028856224134213
12.95329532953295,22.033383856019007
12.957295729572962,22.03791006118194
12.961296129612961,22.042434840335357
12.96529652965296,22.04695819419146
12.969296929692973,22.051480123462273
12.973297329732972,22.056000628859614
12.977297729772971,22.060519711095157
12.981298129812984,22.065037370880397
12.985298529852983,22.069553608926622
12.989298929892996,22.074068425944983
12.993299329932995,22.078581822646424
12.997299729972994,22.083093799741725
13.001300130013007,22.08760435794149
13.005300530053006,22.09211349795612
13.009300930093005,22.096621220495866
13.013301330133018,22.10112752627079
13.017301730173017,22.10563241599076
13.021302130213016,22.11013589036547
13.025302530253029,22.11463795010445
13.029302930293028,22.11913859591701
13.033303330333027,22.12363782851232
13.03730373037304,22.12813564859934
13.041304130413039,22.132632056886848
13.045304530453052,22.137127054083454
13.04930493049305,22.14162064089756
13.05330533053305,22.146112818037402
13.057305730573063,22.15060358621103
13.061306130613062,22.155092946126295
13.06530653065306,22.159580898490873
13.069306930693074,22.164067444012257
13.073307330733073,22.168552583397737
13.077307730773072,22.173036317354427
13.081308130813085,22.177518646589256
13.085308530853084,22.18199957180895
13.089308930893097,22.18647909372007
13.093309330933096,22.190957213028955
13.097309730973095,22.195433930441784
13.101310131013108,22.199909246664536
13.105310531053107,22.20438316240299
13.109310931093106,22.20885567836275
13.113311331133119,22.213326795249223
13.117311731173118,22.21779651376761
13.121312131213116,22.222264834622937
13.12531253125313,22.226731758520046
13.129312931293128,22.23119728616355
13.133313331333127,22.235661418257905
13.13731373137314,22.240124155507363
13.14131413141314,22.24458549861596
13.145314531453153,22.24904544828758
13.149314931493151,22.25350400522586
13.15331533153315,22.257961170134287
13.157315731573163,22.262416943716133
13.161316131613162,22.266871326674465
13.165316531653161,22.27132431971217
13.169316931693174,22.27577592353194
13.173317331733173,22.28022613883624
13.177317731773172,22.284674966327376
13.181318131813185,22.289122406707435
13.185318531853184,22.293568460678298
13.189318931893183,22.29801312894167
13.193319331933196,22.302456412199046
13.197319731973195,22.306898311151706
13.201320132013208,22.31133882650076
13.205320532053207,22.315777958947084
13.209320932093206,22.32021570919138
13.21332133213322,22.32465207793415
13.217321732173218,22.329087065875665
13.221322132213217,22.333520673716023
13.22532253225323,22.33795290215512
13.229322932293229,22.342383751892623
13.233323332333228,22.34681322362802
13.237323732373241,22.351241318060588
13.24132413241324,22.355668035889405
13.245324532453239,22.36009337781333
13.249324932493252,22.364517344531052
13.253325332533251,22.368939936741004
13.257325732573264,22.373361155141467
13.261326132613263,22.377781000430474
13.265326532653262,22.382199473305878
13.269326932693275,22.38661657446533
13.273327332733274,22.391032304606238
13.277327732773273,22.39544666442585
13.281328132813286,22.399859654621185
13.285328532853285,22.404271275889045
13.289328932893284,22.408681528926042
13.293329332933297,22.413090414428577
13.297329732973296,22.41749793309283
13.301330133013309,22.421904085614795
13.305330533053308,22.426308872690228
13.309330933093307,22.430712295014697
13.31333133313332,22.435114353283574
13.317331733173319,22.439515048191975
13.321332133213318,22.443914380434848
13.32533253325333,22.448312350706924
13.32933293329333,22.4527089597027
13.333333333333329,22.457104208116487
13.337333733373342,22.46149809664238
13.34133413341334,22.465890625974247
13.34533453345334,22.470281796805764
13.349334933493353,22.47467160983039
13.353335333533352,22.479060065741358
13.357335733573365,22.48344716523171
13.361336133613364,22.487832908994253
13.365336533653362,22.492217297721602
13.369336933693376,22.496600332106148
13.373337333733375,22.500982012840055
13.377337733773373,22.5053623406153
13.381338133813387,22.509741316123637
13.385338533853385,22.51411894005659
13.389338933893384,22.51849521310548
13.393339333933397,22.522870135961426
13.397339733973396,22.5272437093153
13.401340134013395,22.531615933857786
13.405340534053408,22.535986810279354
13.409340934093407,22.540356339270225
13.41334133413342,22.544724521520443
13.41734173417342,22.54909135771981
13.421342134213418,22.553456848557918
13.425342534253431,22.55782099472416
13.42934293429343,22.562183796907675
13.43334333433343,22.56654525579741
13.437343734373442,22.57090537208211
13.441344134413441,22.57526414645025
13.44534453445344,22.579621579590142
13.449344934493453,22.583977672189853
13.453345334533452,22.588332424937224
13.457345734573451,22.5926858385199
13.461346134613464,22.59703791362529
13.465346534653463,22.601388650940585
13.469346934693476,22.605738051152773
13.473347334733475,22.610086114948597
13.477347734773474,22.6144328430146
13.481348134813487,22.618778236037105
13.485348534853486,22.623122294702192
13.489348934893485,22.627465019695745
13.493349334933498,22.631806411703426
13.497349734973497,22.636146471410655
13.501350135013496,22.64048519950266
13.505350535053509,22.64482259666443
13.509350935093508,22.649158663580728
13.513351335133507,22.653493400936107
13.51735173517352,22.657826809414907
13.521352135213519,22.662158889701217
13.525352535253532,22.666489642478933
13.529352935293531,22.670819068431708
13.53335333533353,22.675147168242987
13.537353735373543,22.679473942595994
13.541354135413542,22.683799392173704
13.54535453545354,22.6881235176589
13.549354935493554,22.692446319734145
13.553355335533553,22.696767799081737
13.557355735573552,22.701087956383795
13.561356135613565,22.705406792322197
13.565356535653564,22.709724307578593
13.569356935693577,22.714040502834422
13.573357335733576,22.718355378770877
13.577357735773575,22.72266893606895
13.581358135813588,22.72698117540941
13.585358535853587,22.731292097472775
13.589358935893586,22.735601702939363
13.593359335933599,22.739909992489267
13.597359735973598,22.744216966802334
13.601360136013597,22.74852262655821
13.60536053605361,22.752826972436313
13.609360936093609,22.757130005115815
13.613361336133607,22.761431725275685
13.61736173617362,22.765732133594668
13.62136213621362,22.770031230751254
13.625362536253633,22.774329017423753
13.629362936293631,22.778625494290203
13.63336333633363,22.78292066202845
13.637363736373644,22.787214521316105
13.641364136413642,22.79150707283054
13.645364536453641,22.795798317248924
13.649364936493654,22.800088255248184
13.653365336533653,22.80437688750502
13.657365736573652,22.80866421469591
13.661366136613665,22.81295023749712
13.665366536653664,22.817234956584656
13.669366936693663,22.821518372634333
13.673367336733676,22.825800486321725
13.677367736773675,22.830081298322163
13.681368136813688,22.834360809310787
13.685368536853687,22.83863901996247
13.689368936893686,22.84291593095189
13.6933693369337,22.847191542953492
13.697369736973698,22.851465856641475
13.701370137013697,22.855738872689834
13.70537053705371,22.860010591772333
13.70937093709371,22.864281014562494
13.713371337133708,22.86855014173362
13.717371737173721,22.87281797395881
13.72137213721372,22.877084511910883
13.725372537253719,22.88134975626249
13.729372937293732,22.88561370768602
13.733373337333731,22.889876366853635
13.737373737373744,22.89413773443729
13.741374137413743,22.898397811108683
13.745374537453742,22.902656597539316
13.749374937493755,22.906914094400452
13.753375337533754,22.911170302363107
13.757375737573753,22.915425222098104
13.761376137613766,22.91967885427602
13.765376537653765,22.9239311995672
13.769376937693764,22.92818225864177
13.773377337733777,22.932432032169636
13.777377737773776,22.93668052082045
13.781378137813789,22.940927725263673
13.785378537853788,22.94517364616851
13.789378937893787,22.94941828420395
13.7933793379338,22.95366164003876
13.797379737973799,22.957903714341466
13.801380138013798,22.962144507780376
13.80538053805381,22.96638402102358
13.80938093809381,22.970622254738917
13.813381338133809,22.97485920959402
13.817381738173822,22.979094886256288
13.82138213821382,22.983329285392884
13.82538253825382,22.98756240767076
13.829382938293833,22.99179425375664
13.833383338333832,22.996024824317004
13.837383738373845,23.000254120018127
13.841384138413844,23.00448214152603
13.845384538453843,23.008708889506533
13.849384938493856,23.01293436462523
13.853385338533855,23.01715856754746
13.857385738573853,23.02138149893837
13.861386138613867,23.025603159462868
13.865386538653866,23.029823549785615
13.869386938693864,23.034042670571072
13.873387338733878,23.03826052248348
13.877387738773876,23.042477106186816
13.881388138813875,23.046692422344865
13.885388538853888,23.050906471621186
13.889388938893887,23.055119254679088
13.8933893389339,23.05933077218168
13.8973897389739,23.06354102479182
13.901390139013898,23.067750013172166
13.905390539053911,23.071957737985144
13.90939093909391,23.076164199892933
13.91339133913391,23.080369399557515
13.917391739173922,23.08457333764065
13.921392139213921,23.088776014803827
13.92539253925392,23.09297743170837
13.929392939293933,23.09717758901535
13.933393339333932,23.101376487385597
13.937393739373931,23.105574127479752
13.941394139413944,23.109770509958217
13.945394539453943,23.113965635481147
13.949394939493956,23.118159504708522
13.953395339533955,23.122352118300046
13.957395739573954,23.126543476915238
13.961396139613967,23.130733581213377
13.965396539653966,23.134922431853518
13.969396939693965,23.1391100294945
13.973397339733978,23.14329637479494
13.977397739773977,23.14748146841322
13.981398139813976,23.151665311007513
13.985398539853989,23.155847903235767
13.989398939893988,23.160029245755698
13.993399339933987,23.164209339224808
13.997399739974,23.168388184300394
14.001400140013999,23.17256578163949
14.005400540054012,23.17674213189896
14.009400940094011,23.180917235735393
14.01340134013401,23.185091093805198
14.017401740174023,23.189263706764557
14.021402140214022,23.19343507526941
14.02540254025402,23.197605199975502
14.029402940294034,23.20177408153835
14.033403340334033,23.205941720613232
14.037403740374032,23.21010811785524
14.041404140414045,23.21427327391923
14.045404540454044,23.218437189459827
14.049404940494057,23.222599865131464
14.053405340534056,23.226761301588326
14.057405740574055,23.230921499484406
14.061406140614068,23.235080459473465
14.065406540654067,23.239238182209046
14.069406940694066,23.24339466834448
14.073407340734079,23.247549918532886
14.077407740774078,23.251703933427144
14.081408140814077,23.25585671367994
14.08540854085409,23.260008259943742
14.089408940894089,23.26415857287078
14.093409340934087,23.268307653113098
14.0974097409741,23.27245550132251
14.1014101410141,23.27660211815061
14.105410541054113,23.280747504248783
14.109410941094112,23.2848916602682
14.11341134113411,23.289034586859817
14.117411741174124,23.29317628467438
14.121412141214122,23.29731675436241
14.125412541254121,23.301455996574227
14.129412941294134,23.30559401195994
14.133413341334133,23.309730801169426
14.137413741374132,23.31386636485237
14.141414141414145,23.31800070365824
14.145414541454144,23.32213381823628
14.149414941494143,23.326265709235543
14.153415341534156,23.33039637730487
14.157415741574155,23.334525823092857
14.161416141614168,23.33865404724794
14.165416541654167,23.342781050418303
14.169416941694166,23.34690683325195
14.17341734173418,23.351031396396667
14.177417741774178,23.355154740500016
14.181418141814177,23.359276866209374
14.18541854185419,23.363397774171908
14.18941894189419,23.367517465034553
14.193419341934188,23.371635939444058
14.197419741974201,23.375753198046972
14.2014201420142,23.379869241489615
14.205420542054199,23.38398407041812
14.209420942094212,23.388097685478414
14.213421342134211,23.392210087316194
14.217421742174224,23.396321276576995
14.221422142214223,23.400431253906103
14.225422542254222,23.404540019948634
14.229422942294235,23.40864757534949
14.233423342334234,23.412753920753367
14.237423742374233,23.416859056804753
14.241424142414246,23.420962984147963
14.245424542454245,23.42506570342707
14.249424942494244,23.42916721528597
14.253425342534257,23.433267520368364
14.257425742574256,23.437366619317732
14.261426142614269,23.44146451277738
14.265426542654268,23.445561201390387
14.269426942694267,23.449656685799656
14.27342734273428,23.45375096664789
14.277427742774279,23.45784404457757
14.281428142814278,23.461935920231014
14.28542854285429,23.46602659425033
14.28942894289429,23.47011606727742
14.293429342934289,23.474204339954003
14.297429742974302,23.478291412921603
14.3014301430143,23.48237728682154
14.3054305430543,23.486461962294946
14.309430943094313,23.490545439982775
14.313431343134312,23.494627720525752
14.317431743174325,23.49870880456445
14.321432143214324,23.502788692739216
14.325432543254323,23.50686738569023
14.329432943294336,23.510944884057484
14.333433343334335,23.51502118848075
14.337433743374334,23.519096299599642
14.341434143414347,23.52317021805358
14.345434543454346,23.52724294448177
14.349434943494344,23.531314479523267
14.353435343534358,23.53538482381693
14.357435743574356,23.5394539780014
14.361436143614355,23.543521942715174
14.365436543654369,23.54758871859655
14.369436943694367,23.551654306283623
14.37343734373438,23.55571870641434
14.37743774377438,23.559781919626424
14.381438143814378,23.563843946557448
14.385438543854391,23.567904787844796
14.38943894389439,23.57196444412565
14.39343934393439,23.576022916037047
14.397439743974402,23.580080204215815
14.401440144014401,23.58413630929861
14.4054405440544,23.588191231921922
14.409440944094413,23.59224497272205
14.413441344134412,23.596297532335118
14.417441744174411,23.600348911397074
14.421442144214424,23.6043991105437
14.425442544254423,23.608448130410583
14.429442944294436,23.612495971633162
14.433443344334435,23.61654263484667
14.437443744374434,23.620588120686197
14.441444144414447,23.624632429786654
14.445444544454446,23.62867556278276
14.449444944494445,23.632717520309093
14.453445344534458,23.636758303000047
14.457445744574457,23.640797911489837
14.461446144614456,23.64483634641253
14.465446544654469,23.648873608402013
14.469446944694468,23.652909698092003
14.473447344734467,23.65694461611606
14.47744774477448,23.660978363107585
14.481448144814479,23.66501093969979
14.485448544854492,23.669042346525753
14.489448944894491,23.67307258421836
14.49344934493449,23.677101653410357
14.497449744974503,23.68112955473433
14.501450145014502,23.685156288822682
14.5054505450545,23.689181856307677
14.509450945094514,23.693206257821423
14.513451345134513,23.697229493995845
14.517451745174512,23.701251565462737
14.521452145214525,23.705272472853732
14.525452545254524,23.70929221680029
14.529452945294537,23.713310797933747
14.533453345334536,23.71732821688525
14.537453745374535,23.721344474285818
14.541454145414548,23.725359570766326
14.545454545454547,23.729373506957465
14.549454945494546,23.733386283489804
14.553455345534559,23.73739790099376
14.557455745574558,23.741408360099584
14.561456145614557,23.745417661437404
14.56545654565457,23.749425805637188
14.569456945694569,23.753432793328752
14.573457345734568,23.757438625141788
14.57745774577458,23.76144330170583
14.58145814581458,23.765446823650272
14.585458545854593,23.769449191604373
14.589458945894592,23.773450406197234
14.59345934593459,23.777450468057836
14.597459745974604,23.781449377815022
14.601460146014603,23.78544713609748
14.605460546054601,23.789443743533774
14.609460946094615,23.79343920075234
14.613461346134613,23.797433508381452
14.617461746174612,23.80142666704928
14.621462146214625,23.805418677383855
14.625462546254624,23.80940954001306
14.629462946294623,23.81339925556467
14.633463346334636,23.81738782466632
14.637463746374635,23.82137524794551
14.641464146414648,23.82536152602963
14.645464546454647,23.82934665954593
14.649464946494646,23.83333064912154
14.65346534653466,23.83731349538347
14.657465746574658,23.841295198958598
14.661466146614657,23.84527576047369
14.66546654665467,23.849255180555396
14.66946694669467,23.85323345983022
14.673467346734668,23.85721059892458
14.677467746774681,23.86118659846477
14.68146814681468,23.86516145907694
14.685468546854679,23.86913518138717
14.689468946894692,23.873107766021395
14.693469346934691,23.87707921360544
14.697469746974704,23.881049524765043
14.701470147014703,23.885018700125794
14.705470547054702,23.888986740313207
14.709470947094715,23.892953645952684
14.713471347134714,23.896919417669494
14.717471747174713,23.90088405608883
14.721472147214726,23.90484756183578
14.725472547254725,23.90880993553531
14.729472947294724,23.9127711778123
14.733473347334737,23.91673128929153
14.737473747374736,23.920690270597664
14.741474147414749,23.9246481223553
14.745474547454748,23.928604845188904
14.749474947494747,23.932560439722874
14.75347534753476,23.93651490658151
14.757475747574759,23.940468246389006
14.761476147614758,23.944420459769475
14.765476547654771,23.948371547346948
14.76947694769477,23.952321509745346
14.773477347734769,23.95627034758853
14.777477747774782,23.960218061500257
14.78147814781478,23.9641646521042
14.78547854785478,23.968110120023958
14.789478947894793,23.97205446588305
14.793479347934792,23.9759976903049
14.797479747974805,23.979939793912877
14.801480148014804,23.983880777330242
14.805480548054803,23.98782064118021
14.809480948094816,23.99175938608591
14.813481348134815,23.995697012670384
14.817481748174814,23.99963352155663
14.821482148214827,24.00356891336756
14.825482548254826,24.007503188726012
14.829482948294824,24.011436348254772
14.833483348334838,24.01536839257656
14.837483748374837,24.019299322314005
14.841484148414835,24.02322913808971
14.845484548454849,24.027157840526204
14.849484948494847,24.031085430245945
14.85348534853486,24.035011907871347
14.85748574857486,24.038937274024757
14.861486148614858,24.042861529328473
14.865486548654872,24.046784674404755
14.86948694869487,24.050706709875776
14.87348734873487,24.05462763636369
14.877487748774882,24.058547454490597
14.881488148814881,24.062466164878533
14.88548854885488,24.06638376814951
14.889488948894893,24.070300264925493
14.893489348934892,24.074215655828382
14.897489748974891,24.07812994148007
14.901490149014904,24.082043122502398
14.905490549054903,24.085955199517155
14.909490949094916,24.089866173146127
14.913491349134915,24.09377604401103
14.917491749174914,24.097684812733576
14.921492149214927,24.10159247993544
14.925492549254926,24.105499046238258
14.929492949294925,24.10940451226365
14.933493349334938,24.113308878633216
14.937493749374937,24.117212145968516
14.941494149414936,24.121114314891102
14.94549454945495,24.12501538602251
14.949494949494948,24.128915359984244
14.953495349534947,24.1328142373978
14.95749574957496,24.13671201888467
14.961496149614959,24.140608705066306
14.965496549654972,24.144504296564186
14.969496949694971,24.148398793999743
14.97349734973497,24.15229219799443
14.977497749774983,24.156184509169695
14.981498149814982,24.160075728146957
14.98549854985498,24.163965855547662
14.989498949894994,24.167854891993255
14.993499349934993,24.171742838105153
14.997499749974992,24.175629694504817
15.001500150015005,24.1795154618137
15.005500550055004,24.18340014065325
15.009500950095017,24.18728373164495
15.013501350135016,24.191166235410275
15.017501750175015,24.19504765257072
15.021502150215028,24.198927983747815
15.025502550255027,24.20280722956308
15.029502950295026,24.20668539063807
15.033503350335039,24.21056246759437
15.037503750375038,24.214438461053575
15.041504150415037,24.218313371637315
15.04550455045505,24.222187199967255
15.049504950495049,24.22605994666507
15.053505350535048,24.22993161235249
15.05750575057506,24.233802197651283
15.06150615061506,24.237671703183224
15.065506550655073,24.241540129570165
15.069506950695072,24.24540747743397
15.07350735073507,24.249273747396565
15.077507750775084,24.253138940079918
15.081508150815083,24.25700305610604
15.085508550855081,24.260866096096997
15.089508950895095,24.264728060674916
15.093509350935093,24.268588950461954
15.097509750975092,24.272448766080352
15.101510151015106,24.276307508152406
15.105510551055104,24.280165177300454
15.109510951095103,24.284021774146915
15.113511351135116,24.287877299314285
15.117511751175115,24.2917317534251
15.121512151215128,24.29558513710199
15.125512551255127,24.29943745096764
15.129512951295126,24.303288695644834
15.13351335133514,24.307138871756422
15.137513751375138,24.310987979925322
15.141514151415137,24.314836020774553
15.14551455145515,24.318682994927222
15.14951495149515,24.3225289030065
15.153515351535148,24.32637374563567
15.157515751575161,24.330217523438108
15.16151615161516,24.334060237037267
15.165516551655159,24.337901887056717
15.169516951695172,24.341742474120117
15.173517351735171,24.345581998851227
15.177517751775184,24.34942046187393
15.181518151815183,24.353257863812185
15.185518551855182,24.357094205290093
15.189518951895195,24.360929486931855
15.193519351935194,24.36476370936178
15.197519751975193,24.368596873204307
15.201520152015206,24.372428979083995
15.205520552055205,24.37626002762551
15.209520952095204,24.380090019453668
15.213521352135217,24.3839189551934
15.217521752175216,24.387746835469766
15.221522152215229,24.391573660907973
15.225522552255228,24.395399432133342
15.229522952295227,24.399224149771356
15.23352335233524,24.403047814447643
15.237523752375239,24.40687042678794
15.241524152415238,24.410691987418172
15.245524552455251,24.414512496964402
15.24952495249525,24.418331956052835
15.253525352535249,24.422150365309843
15.257525752575262,24.425967725361964
15.26152615261526,24.429784036835873
15.26552655265526,24.433599300358427
15.269526952695273,24.437413516556667
15.273527352735272,24.441226686057764
15.277527752775285,24.445038809489102
15.281528152815284,24.448849887478207
15.285528552855283,24.452659920652813
15.289528952895296,24.45646890964083
15.293529352935295,24.460276855070337
15.297529752975294,24.46408375756961
15.301530153015307,24.467889617767135
15.305530553055306,24.47169443629156
15.309530953095305,24.475498213771747
15.313531353135318,24.479300950836777
15.317531753175317,24.483102648115892
15.321532153215315,24.486903306238574
15.325532553255329,24.490702925834505
15.329532953295328,24.49450150753358
15.33353335333534,24.498299051965912
15.33753375337534,24.502095559761823
15.341534153415338,24.505891031551872
15.345534553455352,24.50968546796684
15.34953495349535,24.513478869637726
15.35353535353535,24.517271237195768
15.357535753575362,24.521062571272456
15.361536153615361,24.524852872499487
15.36553655365536,24.528642141508822
15.369536953695373,24.532430378932663
15.373537353735372,24.53621758540346
15.377537753775371,24.540003761553905
15.381538153815384,24.54378890801697
15.385538553855383,24.54757302542585
15.389538953895396,24.551356114414048
15.393539353935395,24.55513817561528
15.397539753975394,24.558919209663575
15.401540154015407,24.562699217193213
15.405540554055406,24.56647819883875
15.409540954095405,24.57025615523503
15.413541354135418,24.57403308701718
15.417541754175417,24.5778089948206
15.421542154215416,24.58158387928099
15.42554255425543,24.585357741034354
15.429542954295428,24.58913058071697
15.433543354335427,24.592902398965432
15.43754375437544,24.59667319641664
15.441544154415439,24.600442973707793
15.445544554455452,24.60421173147641
15.449544954495451,24.60797947036032
15.45354535453545,24.61174619099767
15.457545754575463,24.615511894026945
15.461546154615462,24.619276580086932
15.465546554655461,24.623040249816764
15.469546954695474,24.626802903855918
15.473547354735473,24.630564542844176
15.477547754775472,24.634325167421697
15.481548154815485,24.63808477822898
15.485548554855484,24.64184337590684
15.489548954895497,24.645600961096502
15.493549354935496,24.649357534439485
15.497549754975495,24.653113096577727
15.501550155015508,24.656867648153497
15.505550555055507,24.66062118980944
15.509550955095506,24.66437372218858
15.513551355135519,24.668125245934323
15.517551755175518,24.671875761690433
15.521552155215517,24.675625270101087
15.52555255525553,24.679373771810845
15.529552955295529,24.68312126746464
15.533553355335528,24.686867757707827
15.53755375537554,24.69061324318616
15.54155415541554,24.69435772454578
15.545554555455553,24.698101202433275
15.549554955495552,24.701843677495596
15.55355535553555,24.70558515038016
15.557555755575564,24.709325621734788
15.561556155615563,24.713065092207717
15.565556555655562,24.716803562447634
15.569556955695575,24.720541033103668
15.573557355735574,24.724277504825352
15.577557755775572,24.728012978262704
15.581558155815586,24.731747454066177
15.585558555855584,24.73548093288666
15.589558955895583,24.73921341537552
15.593559355935596,24.742944902184593
15.597559755975595,24.746675393966154
15.601560156015609,24.750404891372977
15.605560556055607,24.754133395058293
15.609560956095606,24.757860905675823
15.61356135613562,24.761587423879774
15.617561756175618,24.765312950324837
15.621562156215617,24.769037485666193
15.62556255625563,24.772761030559547
15.62956295629563,24.776483585661065
15.633563356335628,24.780205151627463
15.637563756375641,24.78392572911595
15.64156415641564,24.787645318784246
15.64556455645564,24.791363921290607
15.649564956495652,24.79508153729382
15.653565356535651,24.798798167453185
15.657565756575664,24.802513812428558
15.661566156615663,24.806228472880314
15.665566556655662,24.809942149469403
15.669566956695675,24.81365484285731
15.673567356735674,24.817366553706076
15.677567756775673,24.821077282678306
15.681568156815686,24.824787030437182
15.685568556855685,24.82849579764643
15.689568956895684,24.832203584970383
15.693569356935697,24.83591039307394
15.697569756975696,24.839616222622585
15.70157015701571,24.843321074282404
15.705570557055708,24.847024948720065
15.709570957095707,24.85072784660285
15.71357135713572,24.85442976859865
15.717571757175719,24.858130715375953
15.721572157215718,24.861830687603884
15.725572557255731,24.865529685952183
15.72957295729573,24.8692277110912
15.733573357335729,24.872924763691948
15.737573757375742,24.876620844426075
15.74157415741574,24.880315953965844
15.74557455745574,24.884010092984195
15.749574957495753,24.887703262154723
15.753575357535752,24.891395462151667
15.757575757575765,24.89508669364995
15.761576157615764,24.898776957325143
15.765576557655763,24.90246625385352
15.769576957695776,24.906154583912027
15.773577357735775,24.909841948178283
15.777577757775774,24.913528347330626
15.781578157815787,24.91721378204808
15.785578557855786,24.92089825301037
15.789578957895785,24.924581760897937
15.793579357935798,24.92826430639195
15.797579757975797,24.931945890174273
15.801580158015796,24.935626512927517
15.805580558055809,24.93930617533503
15.809580958095808,24.94298487808088
15.81358135813582,24.946662621849903
15.81758175817582,24.950339407327665
15.821582158215818,24.9540152352005
15.825582558255832,24.957690106155518
15.82958295829583,24.961364020880566
15.83358335833583,24.965036980064287
15.837583758375843,24.968708984396116
15.841584158415841,24.972380034566243
15.84558455845584,24.976050131265673
15.849584958495853,24.979719275186213
15.853585358535852,24.98338746702046
15.857585758575851,24.98705470746183
15.861586158615864,24.990720997204562
15.865586558655863,24.994386336943705
15.869586958695876,24.998050727375155
15.873587358735875,25.001714169195623
15.877587758775874,25.005376663102684
15.881588158815887,25.00903820979476
15.885588558855886,25.012698809971102
15.889588958895885,25.01635846433185
15.893589358935898,25.020017173578015
15.897589758975897,25.023674938411457
15.901590159015896,25.027331759534928
15.90559055905591,25.030987637652085
15.909590959095908,25.03464257346745
15.913591359135907,25.038296567686466
15.91759175917592,25.041949621015483
15.921592159215919,25.045601734161743
15.925592559255932,25.049252907833438
15.929592959295931,25.05290314273966
15.93359335933593,25.056552439590455
15.937593759375943,25.06020079909681
15.941594159415942,25.063848221970634
15.945594559455941,25.067494708924816
15.949594959495954,25.071140260673204
15.953595359535953,25.07478487793059
15.957595759575952,25.078428561412768
15.961596159615965,25.08207131183651
15.965596559655964,25.085713129919554
15.969596959695977,25.089354016380664
15.973597359735976,25.092993971939574
15.977597759775975,25.09663299731706
15.981598159815988,25.100271093234895
15.985598559855987,25.103908260415874
15.989598959895986,25.107544499583835
15.993599359935999,25.111179811463654
15.997599759975998,25.11481419678123
16.001600160015997,25.11844765626354
16.00560056005601,25.12208019063862
16.00960096009601,25.12571180063555
16.013601360136008,25.129342486984502
16.01760176017602,25.132972250416735
16.02160216021602,25.136601091664573
16.025602560256033,25.140229011461468
16.02960296029603,25.143856010541946
16.03360336033603,25.147482089641667
16.037603760376044,25.1511072494974
16.041604160416043,25.154731490847034
16.04560456045604,25.158354814429607
16.049604960496055,25.16197722098529
16.053605360536054,25.165598711255402
16.057605760576052,25.169219285982418
16.061606160616066,25.172838945909994
16.065606560656065,25.176457691782932
16.069606960696063,25.18007552434723
16.073607360736077,25.18369244435008
16.077607760776075,25.18730845253985
16.08160816081609,25.190923549666127
16.085608560856087,25.19453773647971
16.089608960896086,25.198151013732602
16.0936093609361,25.201763382178058
16.0976097609761,25.205374842570546
16.101610161016097,25.20898539566579
16.10561056105611,25.212595042220762
16.10961096109611,25.21620378299369
16.11361136113611,25.219811618744078
16.11761176117612,25.223418550232704
16.12161216121612,25.227024578221616
16.12561256125612,25.23062970347418
16.129612961296132,25.234233926755042
16.13361336133613,25.23783724883016
16.137613761376144,25.24143967046682
16.141614161416143,25.24504119243362
16.145614561456142,25.248641815500502
16.149614961496155,25.252241540438757
16.153615361536154,25.255840368020994
16.157615761576153,25.259438299021223
16.161616161616166,25.263035334214802
16.165616561656165,25.266631474378453
16.169616961696164,25.27022672029031
16.173617361736177,25.273821072729895
16.177617761776176,25.277414532478105
16.18161816181619,25.281007100317282
16.185618561856188,25.284598777031167
16.189618961896187,25.288189563404945
16.1936193619362,25.291779460225225
16.1976197619762,25.295368468280067
16.201620162016198,25.298956588358987
16.20562056205621,25.302543821252975
16.20962096209621,25.306130167754464
16.21362136213621,25.309715628657404
16.217621762176222,25.31330020475722
16.22162216221622,25.31688389685083
16.22562256225622,25.32046670573667
16.229622962296233,25.324048632214705
16.233623362336232,25.327629677086396
16.237623762376245,25.33120984115478
16.241624162416244,25.3347891252244
16.245624562456243,25.338367530101387
16.249624962496256,25.34194505659342
16.253625362536255,25.34552170550975
16.257625762576254,25.349097477661218
16.261626162616267,25.35267237386026
16.265626562656266,25.356246394920895
16.269626962696265,25.359819541658776
16.273627362736278,25.36339181489117
16.277627762776277,25.36696321543696
16.281628162816276,25.37053374411669
16.28562856285629,25.374103401752542
16.289628962896288,25.377672189168347
16.2936293629363,25.381240107189637
16.2976297629763,25.38480715664358
16.3016301630163,25.388373338359063
16.30563056305631,25.39193865316666
16.30963096309631,25.395503101898658
16.31363136313631,25.399066685389045
16.317631763176323,25.40262940447356
16.32163216321632,25.406191259989665
16.32563256325632,25.409752252776567
16.329632963296334,25.413312383675244
16.333633363336332,25.416871653528418
16.33763376337633,25.42043006318061
16.341634163416344,25.423987613478126
16.345634563456343,25.427544305269052
16.349634963496356,25.431100139403302
16.353635363536355,25.434655116732593
16.357635763576354,25.438209238110478
16.361636163616367,25.44176250439235
16.365636563656366,25.44531491643544
16.369636963696365,25.448866475098843
16.37363736373638,25.452417181243533
16.377637763776377,25.455967035732346
16.381638163816376,25.459516039430017
16.38563856385639,25.463064193203188
16.389638963896388,25.466611497920397
16.393639363936387,25.470157954452105
16.3976397639764,25.473703563670735
16.4016401640164,25.477248326450603
16.405640564056412,25.48079224366802
16.40964096409641,25.48433531620123
16.41364136413641,25.487877544930477
16.417641764176423,25.491418930737975
16.421642164216422,25.494959474507937
16.42564256425642,25.498499177126586
16.429642964296434,25.502038039482162
16.433643364336433,25.50557606246493
16.437643764376432,25.50911324696719
16.441644164416445,25.512649593883314
16.445644564456444,25.516185104109706
16.449644964496457,25.519719778544864
16.453645364536456,25.523253618089353
16.457645764576455,25.526786623645844
16.461646164616468,25.530318796119122
16.465646564656467,25.533850136416063
16.469646964696466,25.53738064544569
16.47364736473648,25.540910324119164
16.477647764776478,25.544439173349783
16.481648164816477,25.54796719405302
16.48564856485649,25.551494387146523
16.48964896489649,25.555020753550107
16.493649364936488,25.5585462941858
16.4976497649765,25.56207100997783
16.5016501650165,25.565594901852638
16.505650565056513,25.56911797073891
16.50965096509651,25.57264021756755
16.51365136513651,25.576161643271735
16.517651765176524,25.579682248786913
16.521652165216523,25.58320203505077
16.52565256525652,25.586721003003326
16.529652965296535,25.59023915358687
16.533653365336534,25.593756487746013
16.537653765376533,25.59727300642768
16.541654165416546,25.600788710581153
16.545654565456545,25.604303601158026
16.549654965496543,25.607817679112284
16.553655365536557,25.611330945400265
16.557655765576555,25.614843400980686
16.56165616561657,25.61835504681467
16.565656565656568,25.62186588386573
16.569656965696566,25.625375913099816
16.57365736573658,25.628885135485305
16.57765776577658,25.632393551992983
16.581658165816577,25.635901163596134
16.58565856585659,25.639407971270497
16.58965896589659,25.64291397599426
16.59365936593659,25.64641917874814
16.5976597659766,25.649923580515335
16.6016601660166,25.653427182281558
16.6056605660566,25.656929985035056
16.609660966096612,25.66043198976662
16.61366136613661,25.66393319746957
16.617661766176624,25.667433609139824
16.621662166216623,25.670933225775837
16.625662566256622,25.674432048378684
16.629662966296635,25.67793007795204
16.633663366336634,25.681427315502166
16.637663766376633,25.684923762037975
16.641664166416646,25.68841941857102
16.645664566456645,25.69191428611548
16.649664966496644,25.695408365688223
16.653665366536657,25.69890165830879
16.657665766576656,25.702394164999397
16.66166616661667,25.705885886784973
16.665666566656668,25.709376824693155
16.669666966696667,25.712866979754317
16.67366736673668,25.71635635300157
16.67766776677668,25.71984494547076
16.681668166816678,25.723332758200527
16.68566856685669,25.726819792232273
16.68966896689669,25.73030604861019
16.69366936693669,25.73379152838128
16.697669766976702,25.737276232595367
16.7016701670167,25.740760162305083
16.7056705670567,25.744243318565925
16.709670967096713,25.747725702436245
16.713671367136712,25.75120731497725
16.717671767176725,25.754688157253042
16.721672167216724,25.758168230330604
16.725672567256723,25.761647535279838
16.729672967296736,25.76512607317358
16.733673367336735,25.768603845087565
16.737673767376734,25.772080852100505
16.741674167416747,25.775557095294072
16.745674567456746,25.77903257575289
16.749674967496745,25.782507294564585
16.753675367536758,25.785981252819795
16.757675767576757,25.789454451612148
16.761676167616756,25.792926892038306
16.76567656765677,25.796398575197994
16.769676967696768,25.799869502193957
16.77367736773678,25.803339674132033
16.77767776777678,25.806809092121117
16.78167816781678,25.810277757273216
16.78567856785679,25.81374567070345
16.78967896789679,25.817212833530036
16.79367936793679,25.820679246874345
16.797679767976803,25.824144911860888
16.8016801680168,25.827609829617337
16.8056805680568,25.83107400127454
16.809680968096814,25.83453742796655
16.813681368136812,25.838000110830578
16.81768176817681,25.841462051007095
16.821682168216824,25.84492324963979
16.825682568256823,25.848383707875577
16.829682968296837,25.851843426864654
16.833683368336835,25.85530240776046
16.837683768376834,25.858760651719734
16.841684168416847,25.862218159902525
16.845684568456846,25.865674933472167
16.849684968496845,25.869130973595336
16.85368536853686,25.872586281442043
16.857685768576857,25.876040858185647
16.861686168616856,25.879494705002877
16.86568656865687,25.882947823073852
16.86968696869687,25.886400213582068
16.873687368736867,25.889851877714435
16.87768776877688,25.893302816661297
16.88168816881688,25.896753031616406
16.885688568856892,25.900202523777
16.88968896889689,25.903651294343742
16.89368936893689,25.9070993445208
16.897689768976903,25.910546675515832
16.901690169016902,25.913993288539977
16.9056905690569,25.917439184807918
16.909690969096914,25.920884365537866
16.913691369136913,25.924328831951563
16.917691769176912,25.927772585274333
16.921692169216925,25.93121562673507
16.925692569256924,25.93465795756624
16.929692969296937,25.938099579003943
16.933693369336936,25.941540492287857
16.937693769376935,25.944980698661322
16.941694169416948,25.948420199371313
16.945694569456947,25.95185899566846
16.949694969496946,25.95529708880707
16.95369536953696,25.958734480045145
16.957695769576958,25.962171170644368
16.961696169616957,25.96560716187015
16.96569656965697,25.96904245499164
16.96969696969697,25.97247705128171
16.973697369736968,25.975910952017003
16.97769776977698,25.979344158477936
16.98169816981698,25.982776671948695
16.985698569856993,25.98620849371729
16.989698969896992,25.989639625075515
16.99369936993699,25.993070067319017
16.997699769977004,25.996499821747282
17.001700170017003,25.999928889663632
17.005700570057,26.003357272375286
17.009700970097015,26.00678497119333
17.013701370137014,26.010211987432747
17.017701770177013,26.013638322412444
17.021702170217026,26.017063977455255
17.025702570257025,26.020488953887934
17.029702970297024,26.02391325304121
17.033703370337037,26.027336876249784
17.037703770377036,26.03075982485232
17.04170417041705,26.034182100191497
17.045704570457048,26.03760370361399
17.049704970497046,26.041024636470507
17.05370537053706,26.044444900115806
17.05770577057706,26.047864495908676
17.061706170617057,26.05128342521199
17.06570657065707,26.054701689392708
17.06970697069707,26.058119289821853
17.07370737073707,26.06153622787459
17.07770777077708,26.064952504930208
17.08170817081708,26.068368122372103
17.08570857085708,26.071783081587853
17.089708970897092,26.075197383969197
17.09370937093709,26.07861103091203
17.097709770977104,26.082024023816473
17.101710171017103,26.08543636408683
17.105710571057102,26.088848053131645
17.109710971097115,26.092259092363683
17.113711371137114,26.09566948319996
17.117711771177113,26.099079227061765
17.121712171217126,26.10248832537466
17.125712571257125,26.105896779568493
17.129712971297124,26.10930459107742
17.133713371337137,26.11271176133992
17.137713771377136,26.116118291798795
17.14171417141715,26.11952418390121
17.145714571457148,26.122929439098666
17.149714971497147,26.126334058847064
17.15371537153716,26.12973804460668
17.15771577157716,26.133141397842184
17.161716171617158,26.13654412002268
17.16571657165717,26.139946212621687
17.16971697169717,26.14334767711717
17.17371737173717,26.14674851499155
17.177717771777182,26.15014872773173
17.18171817181718,26.15354831682907
17.18571857185718,26.156947283779452
17.189718971897193,26.16034563008327
17.193719371937192,26.163743357245416
17.197719771977205,26.16714046677535
17.201720172017204,26.170536960187057
17.205720572057203,26.17393283899911
17.209720972097216,26.177328104734652
17.213721372137215,26.18072275892141
17.217721772177214,26.18411680309172
17.221722172217227,26.18751023878255
17.225722572257226,26.190903067535473
17.229722972297225,26.194295290896733
17.233723372337238,26.197686910417225
17.237723772377237,26.2010779276525
17.241724172417236,26.20446834416281
17.24572457245725,26.207858161513105
17.249724972497248,26.211247381273036
17.25372537253726,26.21463600501699
17.25772577257726,26.218024034324078
17.26172617261726,26.221411470778165
17.26572657265727,26.224798315967895
17.26972697269727,26.228184571486654
17.27372737273727,26.23157023893265
17.277727772777283,26.234955319908885
17.28172817281728,26.23833981602315
17.28572857285728,26.241723728888097
17.289728972897294,26.245107060121207
17.293729372937293,26.248489811344797
17.29772977297729,26.251871984186067
17.301730173017305,26.255253580277103
17.305730573057303,26.258634601254844
17.309730973097317,26.262015048761178
17.313731373137315,26.26539492444287
17.317731773177314,26.268774229951635
17.321732173217327,26.272152966944127
17.325732573257326,26.275531137081934
17.329732973297325,26.278908742031625
17.33373337333734,26.282285783464747
17.337733773377337,26.28566226305782
17.341734173417336,26.289038182492376
17.34573457345735,26.29241354345497
17.34973497349735,26.295788347637153
17.353735373537347,26.299162596735535
17.35773577357736,26.302536292451776
17.36173617361736,26.305909436492577
17.365736573657372,26.309282030569733
17.36973697369737,26.3126540764001
17.37373737373737,26.31602557570565
17.377737773777383,26.319396530213453
17.381738173817382,26.322766941655694
17.38573857385738,26.326136811769686
17.389738973897394,26.3295061422979
17.393739373937393,26.332874934987938
17.397739773977392,26.336243191592576
17.401740174017405,26.33961091386977
17.405740574057404,26.34297810358264
17.409740974097417,26.346344762499534
17.413741374137416,26.349710892393976
17.417741774177415,26.353076495044736
17.421742174217428,26.3564415722358
17.425742574257427,26.359806125756382
17.429742974297426,26.36317015740097
17.43374337433744,26.36653366896931
17.437743774377438,26.369896662266402
17.441744174417437,26.373259139102537
17.44574457445745,26.376621101293317
17.44974497449745,26.379982550659616
17.453745374537448,26.38334348902764
17.45774577457746,26.386703918228918
17.46174617461746,26.390063840100304
17.465746574657473,26.393423256484006
17.469746974697472,26.396782169227567
17.47374737473747,26.400140580183916
17.477747774777484,26.40349849121134
17.481748174817483,26.406855904173508
17.48574857485748,26.41021282093949
17.489748974897495,26.413569243383748
17.493749374937494,26.416925173386154
17.497749774977493,26.42028061283201
17.501750175017506,26.42363556361204
17.505750575057505,26.426990027622406
17.509750975097504,26.430344006764713
17.513751375137517,26.433697502946035
17.517751775177516,26.437050518078895
17.52175217521753,26.4404030540813
17.525752575257528,26.443755112876737
17.529752975297527,26.447106696394172
17.53375337533754,26.4504578065681
17.53775377537754,26.45380844533848
17.541754175417537,26.45715861465083
17.54575457545755,26.46050831645616
17.54975497549755,26.463857552711026
17.55375537553755,26.467206325377518
17.55775577557756,26.470554636423287
17.56175617561756,26.473902487821512
17.56575657565756,26.477249881550954
17.569756975697572,26.480596819595952
17.57375737573757,26.483943303946393
17.577757775777584,26.487289336597783
17.581758175817583,26.490634919551187
17.585758575857582,26.493980054813292
17.589758975897595,26.49732474439639
17.593759375937594,26.500668990318363
17.597759775977593,26.504012794602744
17.601760176017606,26.507356159278665
17.605760576057605,26.510699086380903
17.609760976097604,26.51404157794987
17.613761376137617,26.51738363603164
17.617761776177616,26.520725262677892
17.62176217621763,26.524066459946017
17.625762576257628,26.52740722989903
17.629762976297627,26.530747574605627
17.63376337633764,26.53408749614019
17.63776377637764,26.537426996582756
17.641764176417638,26.540766078019065
17.64576457645765,26.544104742540547
17.64976497649765,26.54744299224431
17.65376537653765,26.550780829233176
17.657765776577662,26.55411825561568
17.66176617661766,26.55745527350604
17.66576657665766,26.560791885024216
17.669766976697673,26.56412809229587
17.673767376737672,26.567463897452384
17.677767776777685,26.57079930263089
17.681768176817684,26.57413430997421
17.685768576857683,26.577468921630942
17.689768976897696,26.580803139755407
17.693769376937695,26.584136966507657
17.697769776977694,26.5874704040535
17.701770177017707,26.590803454564504
17.705770577057706,26.59413612021796
17.709770977097705,26.597468403196938
17.713771377137718,26.60080030569026
17.717771777177717,26.604131829892502
17.721772177217716,26.607462978004005
17.72577257725773,26.610793752230887
17.729772977297728,26.614124154785017
17.73377337733774,26.617454187884043
17.73777377737774,26.62078385375138
17.74177417741774,26.624113154616218
17.74577457745775,26.627442092713533
17.74977497749775,26.630770670284054
17.75377537753775,26.634098889574307
17.757775777577763,26.637426752836596
17.76177617761776,26.640754262328993
17.76577657765776,26.64408142031536
17.769776977697774,26.64740822906535
17.773777377737773,26.65073469085436
17.77777777777777,26.654060807963617
17.781778177817785,26.657386582680108
17.785778577857783,26.660712017296596
17.789778977897797,26.66403711411164
17.793779377937796,26.667361875429567
17.797779777977794,26.670686303560494
17.801780178017808,26.67401040082033
17.805780578057806,26.677334169530734
17.809780978097805,26.68065761201917
17.81378137813782,26.68398073061888
17.817781778177817,26.68730352766886
17.821782178217816,26.690626005513895
17.82578257825783,26.69394816650455
17.82978297829783,26.697270012997144
17.833783378337827,26.700591547353778
17.83778377837784,26.70391277194232
17.84178417841784,26.707233689136384
17.845784578457852,26.710554301315373
17.84978497849785,26.71387461086442
17.85378537853785,26.71719462017444
17.857785778577863,26.720514331642082
17.861786178617862,26.72383374766975
17.86578657865786,26.727152870665595
17.869786978697874,26.730471703043513
17.873787378737873,26.733790247223116
17.877787778777872,26.73710850562978
17.881788178817885,26.740426480694595
17.885788578857884,26.743744174854367
17.889788978897897,26.747061590551642
17.893789378937896,26.750378730234655
17.897789778977895,26.75369559635737
17.901790179017908,26.75701219137946
17.905790579057907,26.76032851776627
17.909790979097906,26.763644577988856
17.91379137913792,26.766960374523975
17.917791779177918,26.77027590985403
17.921792179217917,26.773591186467115
17.92579257925793,26.77690620685701
17.92979297929793,26.78022097352312
17.933793379337928,26.78353548897053
17.93779377937794,26.78684975570997
17.94179417941794,26.79016377625779
17.945794579457953,26.79347755313599
17.949794979497952,26.79679108887218
17.95379537953795,26.800104385999603
17.957795779577964,26.8034174470571
17.961796179617963,26.806730274589093
17.96579657965796,26.810042871145626
17.969796979697975,26.81335523928231
17.973797379737974,26.816667381560308
17.977797779777973,26.819979300546375
17.981798179817986,26.82329099881281
17.985798579857985,26.826602478937442
17.989798979897984,26.829913743503646
17.993799379937997,26.83322479510032
17.997799779977996,26.836535636321866
18.00180018001801,26.83984626976819
18.005800580058008,26.843156698044687
18.009800980098007,26.84646692376224
18.01380138013802,26.84977694953719
18.01780178017802,26.85308677799133
18.021802180218017,26.856396411751906
18.02580258025803,26.859705853451604
18.02980298029803,26.8630151057285
18.03380338033803,26.86632417122611
18.03780378037804,26.86963305259333
18.04180418041804,26.872941752484426
18.04580458045804,26.87625027355904
18.049804980498052,26.87955861848219
18.05380538053805,26.88286678992419
18.057805780578065,26.886174790560723
18.061806180618063,26.88948262307275
18.065806580658062,26.892790290146554
18.069806980698075,26.896097794473693
18.073807380738074,26.899405138750975
18.077807780778073,26.902712325680486
18.081808180818086,26.906019357969548
18.085808580858085,26.90932623833068
18.089808980898084,26.912632969481617
18.093809380938097,26.915939554145304
18.097809780978096,26.91924599504982
18.10181018101811,26.922552294928433
18.10581058105811,26.925858456519528
18.109810981098107,26.929164482566616
18.11381138113812,26.93247037581833
18.11781178117812,26.935776139028352
18.121812181218118,26.93908177495546
18.12581258125813,26.942387286363488
18.12981298129813,26.94569267602126
18.13381338133813,26.948997946702654
18.137813781378142,26.952303101186526
18.14181418141814,26.9556081422567
18.14581458145814,26.958913072701957
18.149814981498153,26.962217895316023
18.153815381538152,26.965522612897516
18.157815781578165,26.96882722824997
18.161816181618164,26.972131744181777
18.165816581658163,26.975436163506185
18.169816981698176,26.97874048904128
18.173817381738175,26.98204472360994
18.177817781778174,26.98534887003984
18.181818181818187,26.98865293116344
18.185818581858186,26.9919569098179
18.189818981898185,26.99526080884515
18.193819381938198,26.998564631091778
18.197819781978197,27.001868379409064
18.201820182018196,27.005172056652935
18.20582058205821,27.008475665683957
18.209820982098208,27.011779209367283
18.21382138213822,27.01508269057266
18.21782178217822,27.018386112174376
18.22182218221822,27.021689477051265
18.225822582258232,27.024992788086657
18.22982298229823,27.02829604816836
18.23382338233823,27.031599260188646
18.237823782378243,27.03490242704421
18.24182418241824,27.038205551636143
18.24582458245824,27.041508636869924
18.249824982498254,27.044811685655382
18.253825382538253,27.04811470090666
18.25782578257825,27.05141768554219
18.261826182618265,27.0547206424847
18.265826582658264,27.05802357466112
18.269826982698277,27.061326485002628
18.273827382738276,27.064629376444557
18.277827782778274,27.06793225192641
18.281828182818288,27.07123511439182
18.285828582858286,27.074537966788494
18.289828982898285,27.07784081206823
18.2938293829383,27.08114365318686
18.297829782978297,27.084446493104206
18.301830183018296,27.087749334784082
18.30583058305831,27.09105218119425
18.30983098309831,27.09435503530637
18.313831383138307,27.097657900096007
18.31783178317832,27.10096077854257
18.32183218321832,27.104263673629276
18.325832583258332,27.10756658834315
18.32983298329833,27.110869525674957
18.33383338333833,27.1141724886192
18.337833783378343,27.11747548017407
18.341834183418342,27.120778503341384
18.34583458345834,27.12408156112663
18.349834983498354,27.127384656538858
18.353835383538353,27.130687792590678
18.357835783578352,27.133990972298218
18.361836183618365,27.1372941986811
18.365836583658364,27.140597474762384
18.369836983698377,27.143900803568563
18.373837383738376,27.14720418812949
18.377837783778375,27.15050763147838
18.381838183818388,27.153811136651747
18.385838583858387,27.157114706689377
18.389838983898386,27.160418344634284
18.3938393839384,27.163722053532698
18.397839783978398,27.167025836433986
18.401840184018397,27.170329696390652
18.40584058405841,27.173633636458284
18.40984098409841,27.1769376596955
18.413841384138408,27.18024176916395
18.41784178417842,27.183545967928232
18.42184218421842,27.18685025905588
18.425842584258433,27.19015464561732
18.429842984298432,27.19345913068582
18.43384338433843,27.19676371733747
18.437843784378444,27.20006840865112
18.441844184418443,27.203373207708346
18.44584458445844,27.20667811759342
18.449844984498455,27.20998314139326
18.453845384538454,27.21328828219738
18.457845784578453,27.216593543097858
18.461846184618466,27.219898927189313
18.465846584658465,27.223204437568807
18.469846984698464,27.226510077335863
18.473847384738477,27.2298158495924
18.477847784778476,27.233121757442657
18.48184818481849,27.23642780399321
18.485848584858488,27.239733992352875
18.489848984898487,27.243040325632695
18.4938493849385,27.246346806945887
18.4978497849785,27.249653439407787
18.501850185018498,27.252960226135816
18.50585058505851,27.256267170249444
18.50985098509851,27.259574274870115
18.51385138513851,27.26288154312122
18.51785178517852,27.266188978128074
18.52185218521852,27.2694965830178
18.52585258525852,27.272804360919363
18.529852985298533,27.276112314963477
18.53385338533853,27.279420448282558
18.537853785378545,27.28272876401069
18.541854185418543,27.286037265283575
18.545854585458542,27.289345955238463
18.549854985498555,27.29265483701416
18.553855385538554,27.2959639137509
18.557855785578553,27.299273188590355
18.561856185618566,27.30258266467557
18.565856585658565,27.305892345150887
18.569856985698564,27.30920223316195
18.573857385738577,27.312512331855615
18.577857785778576,27.31582264437987
18.58185818581859,27.319133173883873
18.58585858585859,27.322443923517802
18.589858985898587,27.325754896432883
18.5938593859386,27.32906609578129
18.5978597859786,27.332377524716104
18.601860186018598,27.33568918639127
18.60586058605861,27.33900108396154
18.60986098609861,27.342313220582408
18.61386138613861,27.345625599410074
18.617861786178622,27.348938223601383
18.62186218621862,27.35225109631377
18.62586258625862,27.355564220705197
18.629862986298633,27.358877599934136
18.633863386338632,27.362191237159443
18.637863786378645,27.36550513554039
18.641864186418644,27.368819298236534
18.645864586458643,27.372133728407714
18.649864986498656,27.375448429213968
18.653865386538655,27.378763403815473
18.657865786578654,27.38207865537251
18.661866186618667,27.385394187045407
18.665866586658666,27.38871000199444
18.669866986698665,27.392026103379834
18.673867386738678,27.395342494361678
18.677867786778677,27.398659178099837
18.681868186818676,27.401976157753964
18.68586858685869,27.405293436483372
18.689868986898688,27.408611017447026
18.6938693869387,27.411928903803453
18.6978697869787,27.415247098710683
18.7018701870187,27.418565605326222
18.705870587058712,27.421884426806958
18.70987098709871,27.425203566309104
18.71387138713871,27.42852302698816
18.717871787178723,27.431842811998845
18.72187218721872,27.435162924495003
18.72587258725872,27.438483367629598
18.729872987298734,27.44180414455461
18.733873387338733,27.44512525842098
18.73787378737873,27.44844671237857
18.741874187418745,27.451768509576084
18.745874587458744,27.455090653160994
18.749874987498757,27.458413146279515
18.753875387538756,27.46173599207649
18.757875787578755,27.46505919369537
18.761876187618768,27.46838275427815
18.765876587658767,27.471706676965255
18.769876987698765,27.475030964895545
18.77387738773878,27.478355621206205
18.777877787778777,27.481680649032693
18.781878187818776,27.48500605150867
18.78587858785879,27.48833183176596
18.78987898789879,27.49165799293445
18.7938793879388,27.494984538142038
18.7978797879788,27.49831147051458
18.8018801880188,27.501638793175808
18.805880588058812,27.50496650924728
18.80988098809881,27.50829462184828
18.81388138813881,27.5116231340958
18.817881788178823,27.514952049104437
18.821882188218822,27.518281369986337
18.82588258825882,27.521611099851125
18.829882988298834,27.524941241805855
18.833883388338833,27.528271798954897
18.837883788378832,27.531602774399936
18.841884188418845,27.534934171239843
18.845884588458844,27.53826599257063
18.849884988498857,27.541598241485406
18.853885388538856,27.54493092107425
18.857885788578855,27.548264034424207
18.86188618861887,27.551597584619167
18.865886588658867,27.55493157473983
18.869886988698866,27.558266007863605
18.87388738873888,27.561600887064586
18.877887788778878,27.564936215413418
18.881888188818877,27.568271995977295
18.88588858885889,27.571608231819837
18.88988898889889,27.57494492600104
18.893889388938888,27.578282081577214
18.8978897889789,27.58161970160089
18.9018901890189,27.58495778912076
18.905890589058913,27.588296347181622
18.909890989098912,27.591635378824265
18.91389138913891,27.594974887085446
18.917891789178924,27.59831487499779
18.921892189218923,27.601655345589712
18.925892589258922,27.604996301885368
18.929892989298935,27.60833774690457
18.933893389338934,27.611679683662704
18.937893789378933,27.615022115170664
18.941894189418946,27.618365044434793
18.945894589458945,27.62170847445678
18.949894989498944,27.62505240823362
18.953895389538957,27.62839684875752
18.957895789578956,27.63174179901581
18.96189618961897,27.63508726199091
18.965896589658968,27.63843324066022
18.969896989698967,27.641779737996057
18.97389738973898,27.64512675696559
18.97789778977898,27.648474300530744
18.981898189818978,27.651822371648148
18.98589858985899,27.65517097326905
18.98989898989899,27.65852010833923
18.99389938993899,27.661869779798938
18.997899789979,27.665219990582827
19.001900190019,27.66857074361985
19.005900590059,27.671922041833202
19.009900990099013,27.675273888140264
19.01390139013901,27.678626285452467
19.017901790179025,27.681979236675282
19.021902190219024,27.685332744708102
19.025902590259022,27.688686812444175
19.029902990299036,27.69204144277054
19.033903390339034,27.695396638567928
19.037903790379033,27.69875240271071
19.041904190419046,27.702108738066798
19.045904590459045,27.70546564749757
19.049904990499044,27.708823133857802
19.053905390539057,27.71218119999561
19.057905790579056,27.7155398487523
19.06190619061907,27.718899082962395
19.06590659065907,27.722258905453455
19.069906990699067,27.72561931904607
19.07390739073908,27.72898032655376
19.07790779077908,27.732341930782876
19.081908190819078,27.73570413453255
19.08590859085909,27.739066940594615
19.08990899089909,27.742430351753487
19.09390939093909,27.745794370786147
19.097909790979102,27.749159000462026
19.1019101910191,27.75252424354291
19.1059105910591,27.755890102782914
19.109910991099113,27.759256580928348
19.113911391139112,27.76262368071767
19.117911791179125,27.765991404881408
19.121912191219124,27.769359756142038
19.125912591259123,27.772728737213978
19.129912991299136,27.776098350803455
19.133913391339135,27.779468599608414
19.137913791379134,27.782839486318494
19.141914191419147,27.78621101361491
19.145914591459146,27.78958318417036
19.149914991499145,27.79295600064899
19.153915391539158,27.796329465706282
19.157915791579157,27.799703581988968
19.161916191619156,27.803078352134985
19.16591659165917,27.806453778773363
19.169916991699168,27.80982986452415
19.17391739173918,27.81320661199835
19.17791779177918,27.816584023797812
19.18191819181918,27.819962102515188
19.185918591859192,27.823340850733825
19.18991899189919,27.826720271027675
19.19391939193919,27.830100365961258
19.197919791979203,27.833481138089546
19.2019201920192,27.836862589957878
19.2059205920592,27.840244724101918
19.209920992099214,27.843627543047532
19.213921392139213,27.84701104931073
19.21792179217921,27.850395245397582
19.221922192219225,27.85378013380414
19.225922592259224,27.857165717016347
19.229922992299237,27.860551997509972
19.233923392339236,27.863938977750507
19.237923792379235,27.867326660193115
19.241924192419248,27.870715047282538
19.245924592459247,27.874104141452985
19.249924992499245,27.877493945128112
19.25392539253926,27.880884460720903
19.257925792579258,27.884275690633576
19.261926192619256,27.887667637257547
19.26592659265927,27.89106030297331
19.26992699269927,27.89445369015037
19.27392739273928,27.897847801147183
19.27792779277928,27.90124263831103
19.28192819281928,27.904638203977974
19.285928592859293,27.90803450047279
19.28992899289929,27.91143153010883
19.29392939293929,27.914829295187985
19.297929792979303,27.918227798000625
19.301930193019302,27.921627040825445
19.3059305930593,27.925027025929467
19.309930993099314,27.928427755567903
19.313931393139313,27.931829231984093
19.317931793179312,27.93523145740944
19.321932193219325,27.938634434063317
19.325932593259324,27.94203816415297
19.329932993299337,27.94544264987347
19.333933393339336,27.948847893407613
19.337933793379335,27.952253896925843
19.34193419341935,27.955660662586194
19.345934593459347,27.95906819253416
19.349934993499346,27.96247648890268
19.35393539353936,27.965885553812008
19.357935793579358,27.96929538936965
19.361936193619357,27.972705997670296
19.36593659365937,27.97611738079573
19.36993699369937,27.979529540814745
19.373937393739368,27.982942479783084
19.37793779377938,27.98635619974335
19.38193819381938,27.989770702724908
19.385938593859393,27.993185990743847
19.389938993899392,27.99660206580286
19.39393939393939,28.000018929891205
19.397939793979404,28.0034365849846
19.401940194019403,28.006855033045138
19.405940594059402,28.010274276021253
19.409940994099415,28.013694315847587
19.413941394139414,28.017115154444944
19.417941794179413,28.02053679372021
19.421942194219426,28.02395923556628
19.425942594259425,28.027382481861956
19.429942994299424,28.030806534471893
19.433943394339437,28.03423139524653
19.437943794379436,28.037657066021968
19.44194419441945,28.041083548619948
19.445944594459448,28.044510844847757
19.449944994499447,28.04793895649812
19.45394539453946,28.05136788534917
19.45794579457946,28.054797633164338
19.461946194619458,28.0582282016923
19.46594659465947,28.061659592666896
19.46994699469947,28.065091807807033
19.47394739473947,28.06852484881664
19.47794779477948,28.07195871738458
19.48194819481948,28.075393415184564
19.48594859485948,28.078828943875102
19.489948994899493,28.082265305099405
19.49394939493949,28.08570250048532
19.497949794979505,28.089140531645253
19.501950195019504,28.0925794001761
19.505950595059502,28.096019107659174
19.509950995099516,28.09945965566013
19.513951395139514,28.10290104572887
19.517951795179513,28.106343279399514
19.521952195219527,28.109786358190288
19.525952595259525,28.113230283603468
19.529952995299524,28.116675057125313
19.533953395339537,28.120120680225973
19.537953795379536,28.12356715435944
19.54195419541955,28.127014480963457
19.54595459545955,28.130462661459458
19.549954995499547,28.133911697252497
19.55395539553956,28.137361589731174
19.55795579557956,28.140812340267548
19.56195619561956,28.14426395021711
19.56595659565957,28.14771642091866
19.56995699569957,28.151169753694276
19.57395739573957,28.154623949849217
19.577957795779582,28.15807901067189
19.58195819581958,28.16153493743373
19.58595859585958,28.16499173138917
19.589958995899593,28.16844939377557
19.593959395939592,28.171907925813123
19.597959795979605,28.17536732870482
19.601960196019604,28.17882760363634
19.605960596059603,28.18228875177603
19.609960996099616,28.185750774274815
19.613961396139615,28.189213672266117
19.617961796179614,28.192677446865815
19.621962196219627,28.196142099172157
19.625962596259626,28.199607630265703
19.629962996299625,28.203074041209273
19.633963396339638,28.206541333047852
19.637963796379637,28.210009506808543
19.641964196419636,28.21347856350051
19.64596459645965,28.216948504114892
19.649964996499648,28.220419329624743
19.65396539653966,28.22389104098501
19.65796579657966,28.22736363913238
19.66196619661966,28.230837124985317
19.665966596659672,28.234311499443937
19.66996699669967,28.237786763389945
19.67396739673967,28.241262917686615
19.677967796779683,28.24473996317869
19.681968196819682,28.24821790069233
19.68596859685968,28.25169673103506
19.689968996899694,28.2551764549957
19.693969396939693,28.258657073344295
19.69796979697969,28.262138586832087
19.701970197019705,28.265620996191423
19.705970597059704,28.269104302135702
19.709970997099717,28.272588505359344
19.713971397139716,28.27607360653767
19.717971797179715,28.279559606326913
19.721972197219728,28.28304650536413
19.725972597259727,28.286534304267118
19.729972997299726,28.290023003634406
19.73397339733974,28.293512604045166
19.737973797379738,28.297003106059158
19.741974197419736,28.30049451021669
19.74597459745975,28.303986817038556
19.74997499749975,28.307480027025964
19.75397539753976,28.310974140660505
19.75797579757976,28.314469158404076
19.76197619761976,28.317965080698862
19.765976597659773,28.32146190796724
19.76997699769977,28.324959640611738
19.77397739773977,28.328458279015006
19.777977797779783,28.331957823539746
19.781978197819782,28.335458274528634
19.78597859785978,28.338959632304316
19.789978997899794,28.342461897169343
19.793979397939793,28.34596506940608
19.797979797979792,28.349469149276718
19.801980198019805,28.35297413702319
19.805980598059804,28.356480032867097
19.809980998099817,28.35998683700973
19.813981398139816,28.36349454963193
19.817981798179815,28.367003170894137
19.82198219821983,28.370512700936274
19.825982598259827,28.374023139877696
19.829982998299826,28.3775344878172
19.83398339833984,28.38104674483294
19.837983798379838,28.384559910982354
19.841984198419837,28.388073986302196
19.84598459845985,28.39158897080842
19.84998499849985,28.39510486449616
19.853985398539848,28.398621667339697
19.85798579857986,28.402139379292407
19.86198619861986,28.405658000286696
19.865986598659873,28.409177530234007
19.869986998699872,28.41269796902472
19.87398739873987,28.416219316528153
19.877987798779884,28.419741572592518
19.881988198819883,28.423264737044846
19.885988598859882,28.426788809690972
19.889988998899895,28.43031379031552
19.893989398939894,28.433839678681792
19.897989798979893,28.437366474531814
19.901990199019906,28.440894177586237
19.905990599059905,28.444422787544315
19.909990999099904,28.44795230408389
19.913991399139917,28.451482726861325
19.917991799179916,28.45501405551148
19.92199219921993,28.45854628964768
19.925992599259928,28.462079428861664
19.929992999299927,28.46561347272358
19.93399339933994,28.469148420781934
19.93799379937994,28.472684272563527
19.941994199419938,28.476221027573484
19.94599459945995,28.479758685295167
19.94999499949995,28.48329724519016
19.95399539953995,28.486836706698256
19.95799579957996,28.490377069237407
19.96199619961996,28.49391833220368
19.96599659965996,28.49746049497127
19.969996999699973,28.50100355689242
19.97399739973997,28.504547517297425
19.977997799779985,28.508092375494602
19.981998199819984,28.511638130770237
19.985998599859983,28.515184782388598
19.989998999899996,28.51873232959187
19.993999399939995,28.522280771600148
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405
19.997999799979993,28.525830107611405


==> fig/data/ground-truth-csvs/ground-truth_3_4.csv <==
x,y
-0.49971997199719986,2.4879095023091775
-0.49942994299429966,2.4851365171669078
-0.49913991399139945,2.4823649942385644
-0.49884988498849925,2.4795949337030785
-0.49855985598559904,2.476826335739434
-0.49826982698269884,2.474059200526669
-0.49797979797979863,2.4712935282438715
-0.49768976897689754,2.4685293190701736
-0.49739973997399733,2.4657665731847764
-0.49710971097109713,2.4630052907669127
-0.4968196819681969,2.4602454719958717
-0.4965296529652967,2.457487117050988
-0.4962396239623965,2.454730226111646
-0.4959495949594963,2.4519747993572794
-0.4956595659565961,2.449220836967365
-0.4953695369536959,2.446468339121428
-0.4950795079507957,2.4437173059990402
-0.4947894789478955,2.4409677377798165
-0.4944994499449944,2.4382196346434117
-0.4942094209420942,2.4354729967695414
-0.493919391939194,2.4327278243379467
-0.4936293629362938,2.429984117528419
-0.4933393339333936,2.4272418765207924
-0.49304930493049337,2.4245011014949385
-0.49275927592759317,2.4217617926307744
-0.49246924692469296,2.4190239501082544
-0.49217921792179276,2.4162875741073755
-0.49188918891889255,2.413552664808172
-0.49159915991599146,2.4108192223907112
-0.49130913091309125,2.408087247035116
-0.49101910191019105,2.4053567389215305
-0.49072907290729084,2.402627698230139
-0.49043904390439064,2.3999001251411634
-0.49014901490149043,2.397174019834862
-0.4898589858985902,2.3944493824915267
-0.48956895689569,2.3917262132914843
-0.4892789278927898,2.3890045124150947
-0.4889888988898896,2.3862842800427515
-0.4886988698869894,2.383565516354881
-0.4884088408840883,2.380848221531935
-0.4881188118811881,2.378132395754413
-0.4878287828782879,2.375418039202829
-0.4875387538753877,2.372705152057732
-0.4872487248724875,2.369993734499702
-0.4869586958695873,2.3672837867093444
-0.4866686668666871,2.364575308867295
-0.4863786378637869,2.361868301154216
-0.4860886088608867,2.3591627637507964
-0.48579857985798647,2.3564586968377514
-0.4855085508550854,2.353756100595816
-0.48521852185218517,2.3510549752057655
-0.48492849284928496,2.3483553208483836
-0.48463846384638476,2.3456571377044826
-0.48434843484348455,2.3429604259548973
-0.48405840584058435,2.3402651857804853
-0.48376837683768414,2.3375714173621245
-0.48347834783478394,2.3348791208807134
-0.48318831883188373,2.332188296517171
-0.48289828982898353,2.3294989444524354
-0.48260826082608244,2.326811064867458
-0.48231823182318223,2.3241246579432233
-0.482028202820282,2.3214397238607187
-0.4817381738173818,2.3187562628009517
-0.4814481448144816,2.316074274944946
-0.4811581158115814,2.3133937604737405
-0.4808680868086812,2.310714719568389
-0.480578057805781,2.3080371524099577
-0.4802880288028808,2.305361059179526
-0.4799979997999806,2.3026864400581886
-0.4797079707970804,2.3000132952270462
-0.4794179417941793,2.297341624867208
-0.4791279127912791,2.294671429159811
-0.4788378837883789,2.292002708285981
-0.4785478547854787,2.289335462426862
-0.47825782578257847,2.286669691763604
-0.47796779677967827,2.284005396477363
-0.47767776777677806,2.2813425767493025
-0.47738773877387786,2.2786812327605923
-0.47709770977097765,2.2760213646924066
-0.47680768076807745,2.2733629727259226
-0.47651765176517635,2.270706057042316
-0.47622762276227615,2.2680506178227824
-0.47593759375937594,2.2653966552485016
-0.47564756475647574,2.2627441695006603
-0.47535753575357553,2.2600931607604453
-0.47506750675067533,2.2574436292090434
-0.4747774777477751,2.2547955750276394
-0.4744874487448749,2.2521489983974177
-0.4741974197419747,2.249503899499558
-0.4739073907390745,2.246860278515235
-0.4736173617361743,2.2442181356256246
-0.4733273327332732,2.241577471011885
-0.473037303730373,2.2389382848551893
-0.4727472747274728,2.2363005773366864
-0.4724572457245726,2.2336643486375216
-0.4721672167216724,2.231029598938835
-0.4718771877187722,2.228396328421753
-0.471587158715872,2.225764537267396
-0.4712971297129718,2.2231342256568705
-0.47100710071007157,2.2205053937712735
-0.47071707170717136,2.2178780417916877
-0.47042704270427027,2.2152521698991783
-0.47013701370137007,2.2126277782748107
-0.46984698469846986,2.2100048670996206
-0.46955695569556966,2.207383436554634
-0.46926692669266945,2.2047634868208568
-0.46897689768976925,2.2021450180792805
-0.46868686868686904,2.1995280305108764
-0.46839683968396884,2.196912524296598
-0.46810681068106863,2.1942984996173767
-0.4678167816781684,2.191685956654123
-0.4675267526752682,2.1890748955877277
-0.4672367236723671,2.1864653165990506
-0.4669466946694669,2.183857219868945
-0.4666566656665667,2.181250605578224
-0.4663666366636665,2.17864547390768
-0.4660766076607663,2.1760418250380784
-0.4657865786578661,2.173439659150159
-0.4654965496549659,2.1708389764246316
-0.4652065206520657,2.1682397770421784
-0.4649164916491655,2.16564206118345
-0.4646264626462653,2.1630458290290666
-0.4643364336433642,2.160451080759613
-0.464046404640464,2.1578578165556546
-0.4637563756375638,2.1552660365977085
-0.4634663466346636,2.152675741066262
-0.46317631763176337,2.1500869301417675
-0.46288628862886316,2.1474996040046395
-0.46259625962596296,2.144913762835256
-0.46230623062306275,2.1423294068139573
-0.46201620162016255,2.1397465361210424
-0.46172617261726234,2.137165150936772
-0.46143614361436214,2.1345852514413632
-0.46114611461146104,2.132006837814988
-0.46085608560856084,2.1294299102377887
-0.46056605660566063,2.126854468889849
-0.46027602760276043,2.124280513951213
-0.4599859985998602,2.121708045601876
-0.45969596959696,2.11913706402179
-0.4594059405940598,2.1165675693908534
-0.4591159115911596,2.1139995618889222
-0.4588258825882594,2.111433041695796
-0.4585358535853592,2.108868008991227
-0.4582458245824581,2.106304463954909
-0.4579557955795579,2.1037424067664965
-0.4576657665766577,2.1011818376055755
-0.4573757375737575,2.098622756651682
-0.4570857085708573,2.0960651640842953
-0.4567956795679571,2.0935090600828365
-0.4565056505650569,2.090954444826669
-0.45621562156215667,2.0884013184950967
-0.45592559255925647,2.085849681267364
-0.45563556355635626,2.0832995333226485
-0.45534553455345605,2.080750874840072
-0.45505550555055496,2.0782037059986838
-0.45476547654765476,2.0756580269774827
-0.45447544754475455,2.073113837955389
-0.45418541854185435,2.070571139111258
-0.45389538953895414,2.0680299306238776
-0.45360536053605394,2.0654902126719685
-0.45331533153315373,2.0629519854341787
-0.4530253025302535,2.0604152490890852
-0.4527352735273533,2.0578800038151925
-0.4524452445244531,2.0553462497909316
-0.452155215521552,2.052813987194653
-0.4518651865186518,2.0502832162046456
-0.4515751575157516,2.0477539369991082
-0.4512851285128514,2.045226149756164
-0.4509950995099512,2.0426998546538573
-0.450705070507051,2.0401750518701522
-0.4504150415041508,2.03765174158293
-0.4501250125012506,2.0351299239699907
-0.4498349834983504,2.032609599209048
-0.4495449544954502,2.030090767477732
-0.4492549254925491,2.027573428953578
-0.4489648964896489,2.025057583814053
-0.4486748674867487,2.0225432322365173
-0.44838483848384847,2.0200303743982455
-0.44809480948094826,2.0175190104764225
-0.44780478047804806,2.015009140648138
-0.44751475147514785,2.012500765090391
-0.44722472247224765,2.009993883980084
-0.44693469346934744,2.00748849749402
-0.44664466446644724,2.0049846058089096
-0.44635463546354703,2.002482209101361
-0.44606460646064594,1.9999813075478776
-0.44577457745774574,1.9974819013248777
-0.44548454845484553,1.9949839906086608
-0.4451945194519453,1.9924875755754268
-0.4449044904490451,1.9899926564012715
-0.4446144614461449,1.9874992332621828
-0.4443244324432447,1.9850073063340417
-0.4440344034403445,1.9825168757926201
-0.4437443744374443,1.9800279418135778
-0.4434543454345441,1.9775405045724628
-0.443164316431643,1.975054564244708
-0.4428742874287428,1.9725701210056419
-0.4425842584258426,1.9700871750304652
-0.4422942294229424,1.967605726494265
-0.4420042004200422,1.9651257755720106
-0.441714171417142,1.9626473224385512
-0.44142414241424177,1.960170367268612
-0.44113411341134157,1.9576949102367986
-0.44084408440844136,1.955220951517591
-0.44055405540554116,1.9527484912853437
-0.44026402640264095,1.9502775297142831
-0.43997399739973986,1.9478080669785032
-0.43968396839683965,1.945340103251983
-0.43939393939393945,1.9428736387085548
-0.43910391039103924,1.9404086735219226
-0.43881388138813904,1.937945207865657
-0.43852385238523883,1.9354832419131922
-0.4382338233823386,1.9330227758378253
-0.4379437943794384,1.9305638098127142
-0.4376537653765382,1.9281063440108772
-0.437363736373638,1.925650378605191
-0.4370737073707369,1.9231959137683836
-0.4367836783678367,1.9207429496730537
-0.4364936493649365,1.918291486491637
-0.4362036203620363,1.9158415243964295
-0.4359135913591361,1.9133930635595746
-0.4356235623562359,1.9109461041530673
-0.4353335333533357,1.9085006463487488
-0.4350435043504355,1.9060566903183056
-0.4347534753475353,1.9036142362332702
-0.4344634463446351,1.901173284265017
-0.43417341734173487,1.8987338345847613
-0.4338833883388338,1.896295887363554
-0.43359335933593357,1.8938594427722975
-0.43330333033303337,1.891424500981716
-0.43301330133013316,1.8889910621623731
-0.43272327232723296,1.886559126484667
-0.43243324332433275,1.8841286941188253
-0.43214321432143254,1.8816997652349063
-0.43185318531853234,1.8792723400027955
-0.43156315631563213,1.8768464185922056
-0.43127312731273193,1.8744220011726733
-0.43098309830983084,1.871999087913553
-0.43069306930693063,1.869577678984036
-0.4304030403040304,1.8671577745531165
-0.4301130113011302,1.8647393747896133
-0.42982298229823,1.8623224798621603
-0.4295329532953298,1.8599070899392052
-0.4292429242924296,1.8574932051890078
-0.4289528952895294,1.8550808257796396
-0.4286628662866292,1.8526699518789802
-0.428372837283729,1.8502605836547161
-0.4280828082808288,1.8478527212743387
-0.4277927792779277,1.8454463649051391
-0.4275027502750275,1.8430415147142223
-0.4272127212721273,1.8406381708684796
-0.4269226922692271,1.8382363335346055
-0.4266326632663269,1.835836002879089
-0.42634263426342667,1.8334371790682136
-0.42605260526052646,1.831039862268055
-0.42576257625762626,1.8286440526444794
-0.42547254725472605,1.8262497503631387
-0.42518251825182585,1.823856955589475
-0.42489248924892475,1.8214656684887065
-0.42460246024602455,1.8190758892258505
-0.42431243124312434,1.816687617965688
-0.42402240224022414,1.8143008548727835
-0.42373237323732393,1.8119156001114802
-0.42344234423442373,1.8095318538458922
-0.4231523152315235,1.807149616239909
-0.4228622862286233,1.8047688874571874
-0.4225722572257231,1.8023896676611535
-0.4222822282228229,1.800011957015
-0.4219921992199227,1.797635755681683
-0.4217021702170216,1.7952610638239157
-0.4214121412141214,1.7928878816041842
-0.4211221122112212,1.7905162091847213
-0.420832083208321,1.7881460467275143
-0.4205420542054208,1.7857773943943094
-0.4202520252025206,1.7834102523466007
-0.4199619961996204,1.7810446207456316
-0.4196719671967202,1.7786804997523924
-0.41938193819381997,1.776317889527618
-0.41909190919091976,1.773956790231785
-0.41880188018801867,1.7715972020251052
-0.41851185118511847,1.7692391250675426
-0.41822182218221826,1.7668825595187823
-0.41793179317931806,1.764527505538246
-0.41764176417641785,1.7621739632850888
-0.41735173517351765,1.7598219329181903
-0.41706170617061744,1.7574714145961594
-0.41677167716771724,1.755122408477327
-0.41648164816481703,1.7527749147197453
-0.4161916191619168,1.7504289334811851
-0.4159015901590166,1.7480844649191352
-0.4156115611561155,1.7457415091907909
-0.4153215321532153,1.7434000664530753
-0.4150315031503151,1.7410601368626064
-0.4147414741474149,1.7387217205757104
-0.4144514451445147,1.7363848177484216
-0.4141614161416145,1.7340494285364723
-0.4138713871387143,1.7317155530952957
-0.4135813581358141,1.7293831915800202
-0.4132913291329139,1.7270523441454688
-0.4130013001300137,1.7247230109461542
-0.4127112711271126,1.7223951921362741
-0.4124212421242124,1.720068887869726
-0.4121312131213122,1.7177440983000745
-0.411841184118412,1.715420823580572
-0.41155115511551177,1.7130990638641475
-0.41126112611261156,1.710778819303404
-0.41097109710971136,1.708460090050617
-0.41068106810681115,1.7061428762577326
-0.41039103910391095,1.7038271780763632
-0.41010101010101074,1.701512995657783
-0.40981098109810965,1.699200329152925
-0.40952095209520945,1.696889178712392
-0.40923092309230924,1.6945795444864309
-0.40894089408940903,1.6922714266249426
-0.40865086508650883,1.6899648252774786
-0.4083608360836086,1.6876597405932363
-0.4080708070807084,1.6853561727210573
-0.4077807780778082,1.6830541218094222
-0.407490749074908,1.6807535880064508
-0.4072007200720078,1.6784545714598957
-0.4069106910691076,1.6761570723171404
-0.4066206620662065,1.6738610907251943
-0.4063306330633063,1.6715666268307021
-0.4060406040604061,1.6692736807799198
-0.4057505750575059,1.666982252718724
-0.4054605460546057,1.6646923427926081
-0.4051705170517055,1.6624039511466777
-0.4048804880488053,1.6601170779256471
-0.40459045904590507,1.6578317232738362
-0.40430043004300487,1.6555478873351668
-0.40401040104010466,1.653265570253161
-0.40372037203720357,1.65098477217093
-0.40343034303430336,1.6487054932311924
-0.40314031403140316,1.646427733576242
-0.40285028502850295,1.6441514933479613
-0.40256025602560275,1.6418767726878154
-0.40227022702270254,1.6396035717368482
-0.40198019801980234,1.637331890635678
-0.40169016901690213,1.6350617295244936
-0.4014001400140019,1.6327930885430526
-0.4011101110111017,1.6305259678306758
-0.4008200820082015,1.6282603675262444
-0.4005300530053004,1.6259962877681926
-0.4002400240024002,1.6237337286945204
-0.3999499949995,1.6214726904427623
-0.3996599659965998,1.6192131731500052
-0.3993699369936996,1.6169551769528754
-0.3990799079907994,1.6146987019875374
-0.3987898789878992,1.6124437483896903
-0.398499849984999,1.6101903162945619
-0.3982098209820988,1.6079384058369068
-0.3979197919791986,1.6056880171510008
-0.3976297629762975,1.6034391503706342
-0.3973397339733973,1.6011918056291228
-0.3970497049704971,1.59894598305928
-0.39675967596759687,1.5967016827934286
-0.39646964696469666,1.5944589049633942
-0.39617961796179646,1.592217649700497
-0.39588958895889625,1.5899779171355528
-0.39559955995599605,1.5877397073988646
-0.39530953095309584,1.5855030206202194
-0.39501950195019564,1.5832678569288843
-0.39472947294729543,1.5810342164536035
-0.39443944394439434,1.5788020993225862
-0.39414941494149414,1.5765715056635217
-0.39385938593859393,1.5743424356035485
-0.3935693569356937,1.5721148892692665
-0.3932793279327935,1.5698888667867297
-0.3929892989298933,1.5676643682814393
-0.3926992699269931,1.5654413938783398
-0.3924092409240929,1.5632199437018157
-0.3921192119211927,1.5610000178756835
-0.3918291829182925,1.5587816165231916
-0.3915391539153914,1.5565647397670062
-0.3912491249124912,1.5543493877292267
-0.390959095909591,1.5521355605313543
-0.3906690669066908,1.5499232582943039
-0.3903790379037906,1.5477124811383927
-0.3900890089008904,1.5455032291833417
-0.38979897989799017,1.5432955025482609
-0.38950895089508997,1.541089301351652
-0.38921892189218976,1.5388846257114006
-0.38892889288928956,1.5366814757447698
-0.38863886388638935,1.534479851568395
-0.38834883488348826,1.5322797532982768
-0.38805880588058805,1.5300811810497894
-0.38776877687768785,1.5278841349376509
-0.38747874787478764,1.5256886150759357
-0.38718871887188744,1.5234946215780618
-0.38689868986898723,1.521302154556789
-0.38660866086608703,1.5191112141242107
-0.3863186318631868,1.5169218003917477
-0.3860286028602866,1.5147339134701439
-0.3857385738573864,1.5125475534694586
-0.3854485448544853,1.5103627204990604
-0.3851585158515851,1.5081794146676324
-0.3848684868486849,1.5059976360831455
-0.3845784578457847,1.5038173848528649
-0.3842884288428845,1.501638661083344
-0.3839983998399843,1.4994614648804159
-0.3837083708370841,1.4972857963491872
-0.3834183418341839,1.4951116555940314
-0.3831283128312837,1.4929390427185834
-0.3828382838283835,1.4907679578257327
-0.38254825482548327,1.4885984010176159
-0.3822582258225822,1.486430372395607
-0.38196819681968197,1.4842638720603274
-0.38167816781678177,1.482098900111613
-0.38138813881388156,1.479935456648526
-0.38109810981098136,1.4777735417693412
-0.38080808080808115,1.4756131555715415
-0.38051805180518095,1.473454298151809
-0.38022802280228074,1.47129696960602
-0.37993799379938054,1.4691411700292363
-0.37964796479648033,1.4669868995156963
-0.37935793579357924,1.4648341581588074
-0.37906790679067903,1.4626829460511535
-0.3787778777877788,1.460533263284461
-0.3784878487848786,1.4583851099496103
-0.3781978197819784,1.4562384861366224
-0.3779077907790782,1.4540933919346517
-0.377617761776178,1.4519498274319793
-0.3773277327732778,1.4498077927160022
-0.3770377037703776,1.44766728787323
-0.3767476747674774,1.445528312989271
-0.3764576457645763,1.4433908681488261
-0.3761676167616761,1.4412549534356924
-0.3758775877587759,1.4391205689327327
-0.3755875587558757,1.4369877147218821
-0.3752975297529755,1.4348563908841374
-0.3750075007500753,1.4327265974995453
-0.37471747174717507,1.4305983346471995
-0.37442744274427486,1.4284716024052244
-0.37413741374137466,1.4263464008507734
-0.37384738473847445,1.4242227300600143
-0.37355735573557425,1.4221005901081254
-0.37326732673267315,1.419979981069278
-0.37297729772977295,1.4178609030166462
-0.37268726872687274,1.4157433560223722
-0.37239723972397254,1.4136273401575734
-0.37210721072107233,1.4115128554923297
-0.37181718171817213,1.4093999020956718
-0.3715271527152719,1.4072884800355734
-0.3712371237123717,1.4051785893789421
-0.3709470947094715,1.403070230191606
-0.3706570657065713,1.4009634025383095
-0.3703670367036702,1.3988581064826917
-0.37007700770077,1.3967543420872999
-0.3697869786978698,1.39465210941355
-0.3694969496949696,1.3925514085217343
-0.3692069206920694,1.390452239471007
-0.3689168916891692,1.388354602319373
-0.368626862686269,1.386258497123676
-0.3683368336833688,1.384163923939592
-0.3680468046804686,1.382070882821613
-0.36775677567756837,1.379979373823039
-0.36746674667466817,1.3778893969959671
-0.36717671767176707,1.375800952391273
-0.36688668866886687,1.373714040058621
-0.36659665966596666,1.3716286600464218
-0.36630663066306646,1.3695448124018446
-0.36601660166016625,1.3674624971707923
-0.36572657265726605,1.3653817143978977
-0.36543654365436584,1.3633024641265068
-0.36514651465146564,1.3612247463986689
-0.36485648564856543,1.3591485612551222
-0.3645664566456652,1.357073908735283
-0.36427642764276413,1.3550007888772286
-0.36398639863986393,1.3529292017177008
-0.3636963696369637,1.35085914729207
-0.3634063406340635,1.3487906256343347
-0.3631163116311633,1.346723636777109
-0.3628262826282631,1.3446581807516058
-0.3625362536253629,1.3425942575876266
-0.3622462246224627,1.3405318673135442
-0.3619561956195625,1.3384710099562935
-0.3616661666166623,1.336411685541352
-0.3613761376137621,1.3343538940927313
-0.361086108610861,1.3322976356329568
-0.3607960796079608,1.3302429101830693
-0.3605060506050606,1.3281897177625843
-0.3602160216021604,1.3261380583894988
-0.35992599259926017,1.3240879320802694
-0.35963596359635996,1.3220393388497946
-0.35934593459345976,1.3199922787114053
-0.35905590559055955,1.3179467516768466
-0.35876587658765935,1.3159027577562628
-0.35847584758475914,1.3138602969581807
-0.35818581858185805,1.3118193692894928
-0.35789578957895785,1.3097799747554548
-0.35760576057605764,1.3077421133596456
-0.35731573157315744,1.3057057851039697
-0.35702570257025723,1.3036709899886343
-0.356735673567357,1.3016377280121325
-0.3564456445644568,1.2996059991712297
-0.3561556155615566,1.2975758034609417
-0.3558655865586564,1.2955471408745232
-0.3555755575557562,1.2935200114034446
-0.355285528552856,1.291494415037381
-0.3549954995499549,1.2894703517641857
-0.3547054705470547,1.2874478215698877
-0.3544154415441545,1.2854268244386564
-0.3541254125412543,1.2834073603527896
-0.3538353835383541,1.2813894292927006
-0.3535453545354539,1.2793730312368912
-0.3532553255325537,1.2773581661619409
-0.35296529652965347,1.2753448340424804
-0.35267526752675327,1.2733330348511764
-0.35238523852385306,1.2713227685587143
-0.35209520952095197,1.269314035133768
-0.35180518051805176,1.2673068345430012
-0.35151515151515156,1.2653011667510234
-0.35122512251225135,1.2632970317203813
-0.35093509350935115,1.2612944294115402
-0.35064506450645094,1.259293359782858
-0.35035503550355074,1.2572938227905663
-0.35006500650065053,1.2552958183887506
-0.34977497749775033,1.253299346529328
-0.3494849484948501,1.2513044071620238
-0.3491949194919499,1.249311000234351
-0.3489048904890488,1.2473191256915865
-0.3486148614861486,1.2453287834767595
-0.3483248324832484,1.2433399735306099
-0.3480348034803482,1.2413526957915801
-0.347744774477448,1.239366950195786
-0.3474547454745478,1.2373827366769947
-0.3471647164716476,1.2354000551666038
-0.3468746874687474,1.233418905593612
-0.3465846584658472,1.2314392878846012
-0.346294629462947,1.2294612019637077
-0.3460046004600459,1.227484647752596
-0.3457145714571457,1.2255096251704471
-0.3454245424542455,1.2235361341339133
-0.34513451345134527,1.2215641745571073
-0.34484448444844507,1.219593746351572
-0.34455445544554486,1.217624849426253
-0.34426442644264466,1.215657483687477
-0.34397439743974445,1.213691649038921
-0.34368436843684425,1.2117273453815878
-0.34339433943394404,1.209764572613779
-0.34310431043104295,1.2078033306310623
-0.34281428142814274,1.20584361932626
-0.34252425242524254,1.2038854385894004
-0.34223422342234233,1.2019287883077006
-0.3419441944194421,1.1999736683655389
-0.3416541654165419,1.1980200786444215
-0.3413641364136417,1.1960680190229576
-0.3410741074107415,1.194117489376826
-0.3407840784078413,1.1921684895787503
-0.3404940494049411,1.190221019498463
-0.3402040204020409,1.1882750790026813
-0.3399139913991398,1.1863306679550685
-0.3396239623962396,1.1843877862162182
-0.3393339333933394,1.1824464336436034
-0.3390439043904392,1.1805066100915578
-0.338753875387539,1.17856831541124
-0.3384638463846388,1.1766315494506028
-0.3381738173817386,1.174696312054358
-0.33788378837883837,1.172762603063947
-0.33759375937593816,1.170830422317505
-0.33730373037303796,1.1688997696498267
-0.33701370137013686,1.1669706448923316
-0.33672367236723666,1.1650430478730427
-0.33643364336433645,1.1631169784165294
-0.33614361436143625,1.1611924363438877
-0.33585358535853604,1.159269421472701
-0.33556355635563584,1.1573479336170058
-0.33527352735273563,1.155427972587252
-0.33498349834983543,1.1535095381902705
-0.3346934693469352,1.151592630229234
-0.334403440344035,1.1496772485036204
-0.3341134113411348,1.1477633928091744
-0.3338233823382337,1.1458510629378678
-0.3335333533353335,1.1439402586778737
-0.3332433243324333,1.1420309798135067
-0.3329532953295331,1.1401232261251983
-0.3326632663266329,1.1382169973894531
-0.3323732373237327,1.1363122933788106
-0.3320832083208325,1.1344091138618015
-0.3317931793179323,1.132507458602911
-0.3315031503150321,1.1306073273625352
-0.3312131213121319,1.128708719896938
-0.3309230923092308,1.1268116359582097
-0.3306330633063306,1.1249160752942349
-0.33034303430343037,1.1230220376486302
-0.33005300530053017,1.121129522760715
-0.32976297629762996,1.1192385303654635
-0.32947294729472976,1.117349060193461
-0.32918291829182955,1.1154611119708593
-0.32889288928892935,1.1135746854193311
-0.32860286028602914,1.1116897802560248
-0.32831283128312894,1.1098063961935192
-0.32802280228022873,1.1079245329397758
-0.32773277327732764,1.1060441901980893
-0.32744274427442743,1.1041653676670538
-0.32715271527152723,1.1022880650404931
-0.326862686268627,1.1004122820074307
-0.3265726572657268,1.0985380182520297
-0.3262826282628266,1.0966652734535507
-0.3259925992599264,1.0947940472862996
-0.3257025702570262,1.0929243394195758
-0.325412541254126,1.0910561495176243
-0.3251225122512258,1.0891894772395814
-0.3248324832483247,1.087324322239421
-0.3245424542454245,1.0854606841659191
-0.3242524252425243,1.0835985626625744
-0.3239623962396241,1.0817379573675723
-0.3236723672367239,1.0798788679137297
-0.3233823382338237,1.0780212939284346
-0.32309230923092347,1.0761652350335988
-0.32280228022802326,1.0743106908455975
-0.32251225122512306,1.0724576609752126
-0.32222222222222285,1.0706061450275814
-0.32193219321932265,1.0687561426021348
-0.32164216421642156,1.0669076532925388
-0.32135213521352135,1.0650606766866495
-0.32106210621062115,1.0632152123664338
-0.32077207720772094,1.061371259907924
-0.32048204820482074,1.0595288188811556
-0.32019201920192053,1.0576878888501047
-0.3199019901990203,1.05584846937263
-0.3196119611961201,1.054010560000409
-0.3193219321932199,1.0521741602788774
-0.3190319031903197,1.0503392697471656
-0.3187418741874186,1.0485058879380325
-0.3184518451845184,1.0466740143778166
-0.3181618161816182,1.0448436485863486
-0.317871787178718,1.0430147900769013
-0.3175817581758178,1.0411874383561208
-0.3172917291729176,1.0393615929239615
-0.3170017001700174,1.037537253273616
-0.3167116711671172,1.0357144188914515
-0.316421642164217,1.0338930892569387
-0.31613161316131677,1.0320732638425831
-0.31584158415841657,1.0302549421138605
-0.3155515551555155,1.0284381235291364
-0.31526152615261527,1.0266228075396155
-0.31497149714971506,1.0248089935892444
-0.31468146814681486,1.0229966811146582
-0.31439143914391465,1.0211858695451017
-0.31410141014101445,1.0193765583023577
-0.31381138113811424,1.017568746800671
-0.31352135213521404,1.0157624344466776
-0.31323132313231383,1.0139576206393248
-0.3129412941294136,1.0121543047697992
-0.31265126512651253,1.0103524862214452
-0.31236123612361233,1.0085521643697015
-0.3120712071207121,1.0067533385820022
-0.3117811781178119,1.0049560082177131
-0.3114911491149117,1.0031601726280475
-0.3112011201120115,1.0013658311559883
-0.3109110911091113,0.9995729831362042
-0.3106210621062111,0.9977816278949707
-0.3103310331033109,0.9959917647500874
-0.3100410041004107,0.9942033930107957
-0.3097509750975096,0.9924165119776894
-0.3094609460946094,0.9906311209426478
-0.3091709170917092,0.988847219188726
-0.308880888088809,0.9870648059900854
-0.3085908590859088,0.9852838806119051
-0.30830083008300857,0.983504442310291
-0.30801080108010837,0.981726490332189
-0.30772077207720816,0.9799500239152983
-0.30743074307430795,0.9781750422879809
-0.30714071407140775,0.9764015446691674
-0.30685068506850754,0.9746295302682728
-0.30656065606560645,0.9728589982850967
-0.30627062706270625,0.9710899479097443
-0.30598059805980604,0.9693223783225143
-0.30569056905690584,0.9675562886938184
-0.30540054005400563,0.965791678184082
-0.3051105110511054,0.9640285459436475
-0.3048204820482052,0.9622668911126798
-0.304530453045305,0.9605067128210689
-0.3042404240424048,0.9587480101883292
-0.3039503950395046,0.956990782323503
-0.3036603660366035,0.9552350283250577
-0.3033703370337033,0.9534807472807946
-0.3030803080308031,0.9517279382677342
-0.3027902790279029,0.9499766003520212
-0.3025002500250027,0.9482267325888193
-0.3022102210221025,0.9464783340222112
-0.3019201920192023,0.9447314036850889
-0.3016301630163021,0.9429859405990515
-0.3013401340134019,0.9412419437742956
-0.30105010501050167,0.9394994122095123
-0.30076007600760146,0.9377583448917739
-0.30047004700470037,0.9360187407964282
-0.30018001800180016,0.9342805988869949
-0.29988998899889996,0.9325439181150386
-0.29959995999599975,0.9308086974200719
-0.29930993099309955,0.9290749357294369
-0.29901990199019934,0.9273426319581906
-0.29872987298729914,0.9256117850089961
-0.29843984398439893,0.9238823937720027
-0.29814981498149873,0.9221544571247337
-0.2978597859785985,0.9204279739319624
-0.29756975697569743,0.9187029430456016
-0.2972797279727972,0.9169793633045894
-0.296989698969897,0.9152572335347534
-0.2966996699669968,0.9135365525487048
-0.2964096409640966,0.9118173191457091
-0.2961196119611964,0.9100995321115704
-0.2958295829582962,0.9083831902185007
-0.295539553955396,0.9066682922250023
-0.2952495249524958,0.9049548368757399
-0.2949594959495956,0.903242822901415
-0.2946694669466954,0.9015322490186373
-0.2943794379437943,0.8998231139297976
-0.2940894089408941,0.8981154163229486
-0.2937993799379939,0.8964091548716572
-0.29350935093509367,0.894704328234888
-0.29321932193219347,0.8930009350568651
-0.29292929292929326,0.8912989739669428
-0.29263926392639306,0.8895984435794727
-0.29234923492349285,0.8878993424936659
-0.29205920592059265,0.8862016692934606
-0.29176917691769244,0.8845054225473847
-0.29147914791479135,0.8828106008084152
-0.29118911891189114,0.881117202613855
-0.29089908990899094,0.879425226485171
-0.29060906090609073,0.8777346709278699
-0.2903190319031905,0.8760455344313521
-0.2900290029002903,0.8743578154687728
-0.2897389738973901,0.8726715124968928
-0.2894489448944899,0.8709866239559408
-0.2891589158915897,0.869303148269467
-0.2888688868886895,0.8676210838441952
-0.2885788578857893,0.8659404290698777
-0.2882888288828882,0.864261182319143
-0.287998799879988,0.8625833419473631
-0.2877087708770878,0.8609069062924802
-0.2874187418741876,0.8592318736748711
-0.2871287128712874,0.8575582423971926
-0.2868386838683872,0.8558860107442278
-0.286548654865487,0.8542151769827329
-0.28625862586258677,0.8525457393612837
-0.28596859685968656,0.8508776961101183
-0.28567856785678636,0.8492110454409805
-0.28538853885388527,0.8475457855469605
-0.28509850985098506,0.8458819146023495
-0.28480848084808486,0.844219430762457
-0.28451845184518465,0.8425583321634688
-0.28422842284228444,0.840898616922279
-0.28393839383938424,0.8392402831363276
-0.28364836483648403,0.8375833288834382
-0.28335833583358383,0.8359277522216527
-0.2830683068306836,0.8342735511890662
-0.2827782778277834,0.8326207238036617
-0.2824882488248832,0.8309692680631411
-0.2821982198219821,0.8293191819447544
-0.2819081908190819,0.8276704634051438
-0.2816181618161817,0.8260231103801532
-0.2813281328132815,0.82437712078467
-0.2810381038103813,0.8227324925124528
-0.2807480748074811,0.821089223435952
-0.2804580458045809,0.8194473114061404
-0.2801680168016807,0.8178067542523381
-0.2798779877987805,0.8161675497820344
-0.2795879587958803,0.8145296957807124
-0.2792979297929792,0.8128931900116655
-0.279007900790079,0.8112580302158351
-0.2787178717871788,0.8096242141116082
-0.27842784278427857,0.8079917393946515
-0.27813781378137836,0.806360603737724
-0.27784778477847816,0.8047308047904981
-0.27755775577557795,0.8031023401793725
-0.27726772677267775,0.8014752075072878
-0.27697769776977754,0.7998494043535453
-0.27668766876687734,0.7982249282736142
-0.27639763976397624,0.7966017767989455
-0.27610761076107604,0.7949799474367962
-0.27581758175817583,0.7933594376700184
-0.27552755275527563,0.7917402449568841
-0.2752375237523754,0.7901223667308911
-0.2749474947494752,0.7885058004005705
-0.274657465746575,0.7868905433492934
-0.2743674367436748,0.7852765929350776
-0.2740774077407746,0.783663946490393
-0.2737873787378744,0.7820526013219672
-0.2734973497349742,0.7804425547105874
-0.2732073207320731,0.7788338039109021
-0.2729172917291729,0.7772263461512335
-0.2726272627262727,0.7756201786333606
-0.2723372337233725,0.7740152985323323
-0.2720472047204723,0.7724117029962638
-0.2717571757175721,0.7708093891461348
-0.27146714671467187,0.7692083540755862
-0.27117711771177166,0.7676085948507197
-0.27088708870887146,0.7660101085098924
-0.27059705970597125,0.7644128920635103
-0.27030703070307016,0.7628169424938216
-0.27001700170016996,0.7612222567547249
-0.26972697269726975,0.7596288317715384
-0.26943694369436955,0.7580366644408106
-0.26914691469146934,0.7564457516301024
-0.26885688568856914,0.7548560901777828
-0.26856685668566893,0.7532676768928152
-0.2682768276827687,0.751680508554549
-0.2679867986798685,0.7500945819125079
-0.2676967696769683,0.7485098936861759
-0.2674067406740681,0.7469264405647855
-0.267116711671167,0.7453442192071039
-0.2668266826682668,0.7437632262412226
-0.2665366536653666,0.7421834582643347
-0.2662466246624664,0.7406049118425233
-0.2659565956595662,0.7390275835105456
-0.265666566656666,0.7374514697716174
-0.2653765376537658,0.7358765670971908
-0.2650865086508656,0.7343028719267425
-0.2647964796479654,0.7327303806675486
-0.26450645064506517,0.7311590896944693
-0.2642164216421641,0.729588995349726
-0.2639263926392639,0.7280200939426914
-0.26363636363636367,0.72645238174965
-0.26334633463346346,0.7248858550135903
-0.26305630563056326,0.7233205099439812
-0.26276627662766305,0.7217563427165441
-0.26247624762476285,0.7201933494730354
-0.26218621862186264,0.718631526321021
-0.26189618961896244,0.7170708693336519
-0.26160616061606223,0.7155113745494401
-0.26131613161316203,0.7139530379720352
-0.26102610261026093,0.7123958555699942
-0.26073607360736073,0.7108398232765701
-0.2604460446044605,0.7092849369894667
-0.2601560156015603,0.7077311925706232
-0.2598659865986601,0.7061785858459887
-0.2595759575957599,0.704627112605291
-0.2592859285928597,0.7030767686018109
-0.2589958995899595,0.7015275495521567
-0.2587058705870593,0.6999794511360349
-0.2584158415841591,0.6984324689960191
-0.258125812581258,0.6968865987373267
-0.2578357835783578,0.695341835927595
-0.2575457545754576,0.6937981760966391
-0.2572557255725574,0.6922556147362314
-0.2569656965696572,0.6907141472998762
-0.25667566756675697,0.6891737692025751
-0.25638563856385677,0.6876344758205974
-0.25609560956095656,0.6860962624912581
-0.25580558055805636,0.6845591245126808
-0.25551555155515615,0.6830230571435733
-0.25522552255225595,0.6814880556029979
-0.25493549354935485,0.6799541150701378
-0.25464546454645465,0.6784212306840811
-0.25435543554355444,0.6768893975435744
-0.25406540654065424,0.6753586107068051
-0.25377537753775403,0.6738288651911706
-0.2534853485348538,0.6723001559730475
-0.2531953195319536,0.6707724779875676
-0.2529052905290534,0.6692458261283843
-0.2526152615261532,0.6677201952474501
-0.252325232523253,0.6661955801547839
-0.2520352035203519,0.6646719756182454
-0.2517451745174517,0.6631493763633163
-0.2514551455145515,0.6616277770728567
-0.2511651165116513,0.6601071723868925
-0.2508750875087511,0.6585875569023845
-0.2505850585058509,0.6570689251730025
-0.2502950295029507,0.6555512717089019
-0.2500050005000505,0.6540345909765003
-0.24971497149715027,0.6525188773982485
-0.24942494249425007,0.6510041253524124
-0.24913491349134986,0.6494903291728471
-0.24884488448844877,0.6479774831487728
-0.24855485548554856,0.6464655815245655
-0.24826482648264836,0.6449546184995154
-0.24797479747974815,0.6434445882276228
-0.24768476847684795,0.6419354848173734
-0.24739473947394774,0.6404273023315183
-0.24710471047104754,0.6389200347868597
-0.24681468146814733,0.6374136761540297
-0.24652465246524713,0.6359082203572779
-0.24623462346234692,0.6344036612742542
-0.24594459445944583,0.6328999927357921
-0.24565456545654563,0.6313972085257066
-0.24536453645364542,0.6298953023805662
-0.24507450745074522,0.6283942679894903
-0.244784478447845,0.6268940989939401
-0.2444944494449448,0.6253947889875074
-0.2442044204420446,0.6238963315157062
-0.2439143914391444,0.6223987200757685
-0.2436243624362442,0.6209019481164377
-0.24333433343334399,0.6194060090377647
-0.2430443044304429,0.6179108961909026
-0.2427542754275427,0.6164166028779179
-0.24246424642464248,0.6149231223515723
-0.24217421742174228,0.6134304478151362
-0.24188418841884207,0.6119385724221896
-0.24159415941594187,0.6104474892764261
-0.24130413041304166,0.6089571914314599
-0.24101410141014146,0.6074676718906341
-0.24072407240724125,0.6059789236068285
-0.24043404340434105,0.6044909394822752
-0.24014401440144084,0.6030037123683659
-0.23985398539853975,0.6015172350654694
-0.23956395639563954,0.6000315003227564
-0.23927392739273934,0.5985465008380043
-0.23898389838983913,0.5970622292574254
-0.23869386938693893,0.5955786781754899
-0.23840384038403872,0.5940958401347498
-0.23811381138113852,0.5926137076256657
-0.2378237823782383,0.5911322730864368
-0.2375337533753381,0.589651528902829
-0.2372437243724379,0.5881714674080122
-0.2369536953695368,0.5866920808823909
-0.2366636663666366,0.5852133615534554
-0.2363736373637364,0.5837353015956025
-0.2360836083608362,0.5822578931299929
-0.235793579357936,0.5807811282243919
-0.23550355035503578,0.579304998893018
-0.23521352135213558,0.577829497096392
-0.23492349234923537,0.576354614741194
-0.23463346334633517,0.5748803436801146
-0.23434343434343496,0.5734066757117172
-0.23405340534053476,0.5719336025802978
-0.23376337633763367,0.5704611159757462
-0.23347334733473346,0.5689892075334257
-0.23318331833183326,0.5675178688340254
-0.23289328932893305,0.5660470914034459
-0.23260326032603285,0.5645768667126724
-0.23231323132313264,0.5631071861776519
-0.23202320232023244,0.5616380411591805
-0.23173317331733223,0.5601694229627844
-0.23144314431443203,0.5587013228386125
-0.23115311531153182,0.5572337319813283
-0.23086308630863073,0.5557666415300021
-0.23057305730573052,0.5543000425680217
-0.23028302830283032,0.55283392612298
-0.2299929992999301,0.5513682831665925
-0.2297029702970299,0.5499031046146032
-0.2294129412941297,0.5484383813267
-0.2291229122912295,0.5469741041064325
-0.2288328832883293,0.5455102637011332
-0.2285428542854291,0.5440468508018431
-0.22825282528252888,0.5425838560432419
-0.22796279627962868,0.5411212700035793
-0.22767276727672758,0.5396590832046125
-0.22738273827382738,0.5381972861115571
-0.22709270927092717,0.5367358691330173
-0.22680268026802697,0.5352748226209479
-0.22651265126512676,0.5338141368706032
-0.22622262226222656,0.532353802120499
-0.22593259325932635,0.530893808552374
-0.22564256425642615,0.5294341462911601
-0.22535253525352594,0.5279748054049517
-0.22506250625062574,0.5265157759049842
-0.22477247724772464,0.5250570477456138
-0.22448244824482444,0.5235986108243151
-0.22419241924192423,0.522140454981654
-0.22390239023902403,0.5206825700012981
-0.22361236123612382,0.5192249456100126
-0.22332233223322362,0.5177675714776679
-0.22303230323032341,0.5163104372172515
-0.2227422742274232,0.5148535323848833
-0.222452245224523,0.5133968464798397
-0.2221622162216228,0.5119403689445773
-0.2218721872187226,0.5104840891647687
-0.2215821582158215,0.509027996469337
-0.2212921292129213,0.5075720801305084
-0.2210021002100211,0.5061163293638473
-0.22071207120712089,0.5046607333283211
-0.22042204220422068,0.5032052811263559
-0.22013201320132048,0.5017499618039057
-0.21984198419842027,0.5002947643505239
-0.21955195519552007,0.49883967769943854
-0.21926192619261986,0.49738469072763875
-0.21897189718971966,0.4959297922559638
-0.21868186818681856,0.49447497104919674
-0.21839183918391836,0.4930202158161782
-0.21810181018101815,0.4915655152098965
-0.21781178117811795,0.4901108578276145
-0.21752175217521774,0.4886562322109879
-0.21723172317231754,0.48720162684619334
-0.21694169416941733,0.4857470301640626
-0.21665166516651713,0.4842924305402215
-0.21636163616361692,0.4828378162952382
-0.21607160716071672,0.48138317569478056
-0.2157815781578165,0.4799284969497699
-0.21549154915491542,0.478473768216553
-0.2152015201520152,0.4770189775970845
-0.214911491149115,0.4755641131390896
-0.2146214621462148,0.47410916283627047
-0.2143314331433146,0.4726541146284926
-0.2140414041404144,0.47119895640199083
-0.2137513751375142,0.46974367598957995
-0.21346134613461398,0.468288261170871
-0.21317131713171378,0.466832699672497
-0.21288128812881357,0.46537697916834514
-0.21259125912591248,0.4639210872797928
-0.21230123012301227,0.46246501157596975
-0.21201120112011207,0.4610087395739919
-0.21172117211721186,0.45955225873923977
-0.21143114311431166,0.45809555648562233
-0.21114111411141145,0.4566386201758585
-0.21085108510851125,0.455181437121762
-0.21056105610561104,0.45372399458453744
-0.21027102710271084,0.45226627977508044
-0.20998099809981063,0.4508082798542912
-0.20969096909690954,0.44934998193338677
-0.20940094009400934,0.4478913730742424
-0.20911091109110913,0.446432440289708
-0.20882088208820893,0.4449731705439647
-0.20853085308530872,0.44351355075287235
-0.20824082408240852,0.4420535677843304
-0.2079507950795083,0.4405932084586492
-0.2076607660766081,0.439132459548923
-0.2073707370737079,0.4376713077814209
-0.2070807080708077,0.43620973983597894
-0.2067906790679075,0.4347477423464065
-0.2065006500650064,0.43328530190089165
-0.2062106210621062,0.43182240504243935
-0.205920592059206,0.4303590382692805
-0.20563056305630578,0.42889518803532556
-0.20534053405340558,0.42743084075060733
-0.20505050505050537,0.42596598278174236
-0.20476047604760517,0.42450060045239413
-0.20447044704470496,0.42303468004375056
-0.20418041804180476,0.4215682077950093
-0.20389038903890455,0.42010116990387114
-0.20360036003600346,0.41863355252704304
-0.20331033103310325,0.41716534178076076
-0.20302030203020305,0.4156965237412956
-0.20273027302730284,0.4142270844454979
-0.20244024402440264,0.41275700989133507
-0.20215021502150243,0.41128628603844425
-0.20186018601860223,0.4098148988086936
-0.20157015701570202,0.4083428340867509
-0.20128012801280182,0.4068700777206658
-0.2009900990099016,0.40539661552246076
-0.2007000700070014,0.4039224332687286
-0.20041004100410031,0.40244751670124146
-0.2001200120012001,0.40097185152758175
-0.1998299829982999,0.3994954234217537
-0.1995399539953997,0.39801821802483617
-0.1992499249924995,0.39654022094562835
-0.1989598959895993,0.3950614177613079
-0.19866986698669908,0.3935817940181058
-0.19837983798379888,0.3921013352319799
-0.19808980898089867,0.39062002688930975
-0.19779977997799847,0.38913785444759524
-0.19750975097509738,0.3876548033361609
-0.19721972197219717,0.38617085895689557
-0.19692969296929697,0.38468600668495834
-0.19663966396639676,0.3832002318695341
-0.19634963496349656,0.38171351983458407
-0.19605960596059635,0.38022585587960234
-0.19576957695769615,0.3787372252803949
-0.19547954795479594,0.37724761328985473
-0.19518951895189574,0.3757570051387595
-0.19489948994899553,0.3742653860365721
-0.19460946094609533,0.3727727411722562
-0.19431943194319423,0.37127905571509573
-0.19402940294029403,0.36978431481554
-0.19373937393739382,0.36828850360603316
-0.19344934493449362,0.36679160720187926
-0.1931593159315934,0.3652936107021055
-0.1928692869286932,0.3637944991903389
-0.192579257925793,0.36229425773569085
-0.1922892289228928,0.36079287139365657
-0.1919991999199926,0.3592903252070196
-0.1917091709170924,0.35778660420677116
-0.1914191419141913,0.3562816934130365
-0.1911291129112911,0.3547755778360222
-0.19083908390839088,0.3532682424769507
-0.19054905490549068,0.3517596723290304
-0.19025902590259047,0.35024985237841866
-0.18996899689969027,0.3487387676052108
-0.18967896789679006,0.34722640298442176
-0.18938893889388986,0.3457127434869914
-0.18909890989098965,0.34419777408079644
-0.18880888088808945,0.3426814797316667
-0.18851885188518924,0.3411638454044261
-0.18822882288228815,0.3396448560639216
-0.18793879387938794,0.33812449667609484
-0.18764876487648774,0.3366027522090226
-0.18735873587358753,0.3350796076340035
-0.18706870687068733,0.3335550479266369
-0.18677867786778712,0.33202905806791555
-0.18648864886488692,0.33050162304532854
-0.18619861986198671,0.32897272785397574
-0.1859085908590865,0.32744235749768913
-0.1856185618561863,0.3259104969901639
-0.1853285328532852,0.3243771313561016
-0.185038503850385,0.32284224563237446
-0.1847484748474848,0.32130582486916587
-0.1844584458445846,0.3197678541311578
-0.1841684168416844,0.31822831849870825
-0.18387838783878419,0.3166872030690445
-0.18358835883588398,0.31514449295745856
-0.18329832983298378,0.3136001732985234
-0.18300830083008357,0.3120542292473105
-0.18271827182718337,0.3105066459806163
-0.18242824282428316,0.30895740869820504
-0.18213821382138207,0.30740650262404956
-0.18184818481848186,0.30585391300760184
-0.18155815581558166,0.304299625125039
-0.18126812681268145,0.3027436242805525
-0.18097809780978125,0.30118589580762645
-0.18068806880688104,0.2996264250703288
-0.18039803980398084,0.29806519746461674
-0.18010801080108063,0.2965021984196428
-0.17981798179818043,0.2949374133990721
-0.17952795279528022,0.29337082790241215
-0.17923792379237913,0.29180242746634244
-0.17894789478947892,0.2902321976660707
-0.17865786578657872,0.28866012411666425
-0.1783678367836785,0.28708619247442413
-0.1780778077807783,0.2855103884382472
-0.1777877787778781,0.28393269775100033
-0.1774977497749779,0.28235310620090537
-0.1772077207720777,0.2807715996229286
-0.1769176917691775,0.2791881639001769
-0.17662766276627728,0.2776027849653035
-0.1763376337633762,0.2760154488019178
-0.17604760476047598,0.27442614144601685
-0.17575757575757578,0.27283484898739124
-0.17546754675467557,0.27124155757107304
-0.17517751775177537,0.2696462533987705
-0.17488748874887516,0.26804892273031394
-0.17459745974597496,0.26644955188511066
-0.17430743074307475,0.2648481272436015
-0.17401740174017455,0.26324463524872654
-0.17372737273727434,0.26163906240739687
-0.17343734373437414,0.26003139529196934
-0.17314731473147305,0.2584216205417276
-0.17285728572857284,0.2568097248643838
-0.17256725672567264,0.25519569503754796
-0.17227722772277243,0.25357951791024513
-0.17198719871987223,0.2519611804044113
-0.17169716971697202,0.25034066951640377
-0.17140714071407182,0.24871797231851356
-0.1711171117111716,0.24709307596048286
-0.1708270827082714,0.24546596767102719
-0.1705370537053712,0.24383663475936265
-0.1702470247024701,0.24220506461672808
-0.1699569956995699,0.24057124471793928
-0.1696669666966697,0.23893516262289952
-0.1693769376937695,0.23729680597815891
-0.1690869086908693,0.23565616251845115
-0.16879687968796908,0.23401322006824535
-0.16850685068506888,0.2323679665432908
-0.16821682168216867,0.230720389952174
-0.16792679267926847,0.22907047839787054
-0.16763676367636826,0.22741822007930604
-0.16734673467346806,0.2257636032929123
-0.16705670567056696,0.22410661643418703
-0.16676667666766676,0.22244724799927051
-0.16647664766476655,0.22078548658648875
-0.16618661866186635,0.2191213208979333
-0.16589658965896614,0.21745473974102345
-0.16560656065606594,0.21578573203007628
-0.16531653165316573,0.21411428678787142
-0.16502650265026553,0.21244039314722143
-0.16473647364736532,0.21076404035253998
-0.16444644464446512,0.20908521776140931
-0.16415641564156402,0.20740391484614576
-0.16386638663866382,0.20572012119538027
-0.16357635763576361,0.2040338265156051
-0.1632863286328634,0.2023450206327524
-0.1629962996299632,0.20065369349375503
-0.162706270627063,0.19895983516811075
-0.1624162416241628,0.19726343584944
-0.1621262126212626,0.19556448585704966
-0.16183618361836238,0.193862975637485
-0.16154615461546218,0.19215889576608702
-0.16125612561256197,0.1904522369485432
-0.16096609660966088,0.18874299002243108
-0.16067606760676068,0.1870311459587795
-0.16038603860386047,0.18531669586358762
-0.16009600960096027,0.18359963097937754
-0.15980598059806006,0.18187994268672508
-0.15951595159515986,0.18015762250578798
-0.15922592259225965,0.17843266209783218
-0.15893589358935944,0.1767050532667508
-0.15864586458645924,0.17497478796058008
-0.15835583558355903,0.17324185827300875
-0.15806580658065794,0.17150625644487777
-0.15777577757775774,0.169767974865693
-0.15748574857485753,0.16802700607509602
-0.15719571957195733,0.16628334276436343
-0.15690569056905712,0.16453697777788084
-0.15661566156615692,0.16278790411461727
-0.1563256325632567,0.16103611492958517
-0.1560356035603565,0.15928160353529974
-0.1557455745574563,0.15752436340322806
-0.1554555455545561,0.15576438816522728
-0.1551655165516559,0.15400167161497758
-0.1548754875487548,0.15223620770940255
-0.1545854585458546,0.15046799057009655
-0.1542954295429544,0.14869701448470815
-0.15400540054005418,0.146923273908349
-0.15371537153715398,0.14514676346497704
-0.15342534253425377,0.14336747794876814
-0.15313531353135357,0.14158541232548333
-0.15284528452845336,0.13980056173381972
-0.15255525552555316,0.13801292148675479
-0.15226522652265295,0.13622248707287363
-0.15197519751975186,0.13442925415768683
-0.15168516851685165,0.132633218584951
-0.15139513951395145,0.13083437637793904
-0.15110511051105124,0.12903272374073713
-0.15081508150815104,0.12722825705950996
-0.15052505250525083,0.12542097290375467
-0.15023502350235063,0.12361086802753958
-0.14994499449945042,0.12179793937073424
-0.14965496549655022,0.11998218406021975
-0.14936493649365,0.11816359941108631
-0.1490749074907498,0.11634218292781416
-0.14878487848784872,0.11451793230543998
-0.1484948494849485,0.11269084543072064
-0.1482048204820483,0.11086092038324423
-0.1479147914791481,0.10902815543656504
-0.1476247624762479,0.10719254905930227
-0.1473347334733477,0.10535409991622012
-0.14704470447044748,0.10351280686929815
-0.14675467546754728,0.1016686689787772
-0.14646464646464707,0.09982168550419122
-0.14617461746174687,0.09797185590537576
-0.14588458845884578,0.09611917984345945
-0.14559455945594557,0.09426365718185094
-0.14530453045304537,0.09240528798716661
-0.14501450145014516,0.09054407253018097
-0.14472447244724496,0.08868001128673171
-0.14443444344434475,0.08681310493861247
-0.14414441444144455,0.08494335437444012
-0.14385438543854434,0.0830707606905028
-0.14356435643564414,0.08119532519158262
-0.14327432743274393,0.0793170493917597
-0.14298429842984373,0.07743593501518675
-0.14269426942694263,0.07555198399684414
-0.14240424042404243,0.07366519848328278
-0.14211421142114222,0.07177558083330599
-0.14182418241824202,0.06988313361866651
-0.1415341534153418,0.06798785962471716
-0.1412441244124416,0.0660897618510404
-0.1409540954095414,0.06418884351204526
-0.1406640664066412,0.062285108037549955
-0.140374037403741,0.06037855907332075
-0.1400840084008408,0.05846920048159647
-0.1397939793979397,0.05655703634156896
-0.1395039503950395,0.05464207094986514
-0.13921392139213928,0.052724308820947925
-0.13892389238923908,0.050803754687534335
-0.13863386338633887,0.048880413500961006
-0.13834383438343867,0.046954290431519594
-0.13805380538053846,0.04502539086875919
-0.13776377637763826,0.04309372042176052
-0.13747374737473805,0.04115928491937154
-0.13718371837183785,0.03922209041041088
-0.13689368936893676,0.03728214316382884
-0.13660366036603655,0.03533944966886019
-0.13631363136313634,0.03339401663508828
-0.13602360236023614,0.03144585099252412
-0.13573357335733593,0.029494959891618395
-0.13544354435443573,0.02754135070324213
-0.13515351535153552,0.02558503101862551
-0.13486348634863532,0.02362600864926077
-0.13457345734573511,0.02166429162675529
-0.1342834283428349,0.01969988820265036
-0.1339933993399347,0.01773280684818853
-0.1337033703370336,0.015763056254040023
-0.1334133413341334,0.013790645329998071
-0.1331233123312332,0.011815583204589785
-0.132833283328333,0.009837879224679697
-0.1325432543254328,0.007857542955003221
-0.13225322532253259,0.005874584177654734
-0.13196319631963238,0.0038890128915265157
-0.13167316731673218,0.0019008393116923936
-0.13138313831383197,-8.992613126127287e-05
-0.13109310931093177,-0.002083272791957894
-0.13080308030803067,-0.004079189811014352
-0.13051305130513047,-0.006077666115862298
-0.13022302230223026,-0.008078690421668297
-0.12993299329933006,-0.010082251232273713
-0.12964296429642985,-0.012088336841217438
-0.12935293529352965,-0.014096935332818368
-0.12906290629062944,-0.01610803458331849
-0.12877287728772924,-0.018121622262101813
-0.12848284828482903,-0.020137685832971004
-0.12819281928192883,-0.022156212555503048
-0.12790279027902862,-0.024177189486472253
-0.12761276127612753,-0.026200603481351493
-0.12732273227322732,-0.028226441195869055
-0.12703270327032712,-0.03025468908768464
-0.1267426742674269,-0.032285333418108034
-0.1264526452645267,-0.034318360253910565
-0.1261626162616265,-0.03635375546922639
-0.1258725872587263,-0.03839150474753457
-0.1255825582558261,-0.04043159358373186
-0.1252925292529259,-0.042474007286296224
-0.12500250025002568,-0.04451873097954474
-0.12471247124712459,-0.04656574960598972
-0.12442244224422438,-0.04861504792877396
-0.12413241324132418,-0.05066661053424974
-0.12384238423842397,-0.052720421834620744
-0.12355235523552377,-0.054776466070707734
-0.12326232623262356,-0.056834727314826985
-0.12297229722972336,-0.058895189473774236
-0.12268226822682315,-0.060957836291932285
-0.12239223922392295,-0.06302265135448973
-0.12210221022102274,-0.06508961809079121
-0.12181218121812254,-0.06715871977780535
-0.12152215221522145,-0.06922993954373349
-0.12123212321232124,-0.0713032603717229
-0.12094209420942104,-0.07337866510376893
-0.12065206520652083,-0.07545613644470538
-0.12036203620362063,-0.07753565696636706
-0.12007200720072042,-0.0796172091118924
-0.11978197819782022,-0.08170077520018296
-0.11949194919492001,-0.08378633743051592
-0.1192019201920198,-0.08587387788731778
-0.1189118911891196,-0.08796337854510643
-0.11862186218621851,-0.09005482127360438
-0.1183318331833183,-0.0921481878430057
-0.1180418041804181,-0.09424345992946784
-0.11775177517751789,-0.09634061912074021
-0.11746174617461769,-0.0984396469220068
-0.11717171717171748,-0.10054052476191845
-0.11688168816881728,-0.10264323399882207
-0.11659165916591707,-0.10474775592719827
-0.11630163016301687,-0.10685407178430605
-0.11601160116011666,-0.10896216275704539
-0.11572157215721646,-0.11107200998903913
-0.11543154315431536,-0.113183594587952
-0.11514151415141516,-0.11529689763300964
-0.11485148514851495,-0.1174119001828167
-0.11456145614561475,-0.11952858328336093
-0.11427142714271454,-0.121646927976303
-0.11398139813981434,-0.12376691530751097
-0.11369136913691413,-0.12588852633586653
-0.11340134013401393,-0.12801174214233715
-0.11311131113111372,-0.13013654383933151
-0.11282128212821352,-0.13226291258033399
-0.11253125312531242,-0.1343908295698435
-0.11224122412241222,-0.1365202760735766
-0.11195119511951201,-0.13865123342903826
-0.11166116611661181,-0.1407836830563469
-0.1113711371137116,-0.14291760646941024
-0.1110811081108114,-0.1450529852874255
-0.1107910791079112,-0.14718980124671072
-0.11050105010501099,-0.14932803621288604
-0.11021102110211078,-0.1514676721934053
-0.10992099209921058,-0.15360869135044244
-0.10963096309631037,-0.15575107601415375
-0.10934093409340928,-0.1578948086963151
-0.10905090509050908,-0.160039872104321
-0.10876087608760887,-0.16218624915562327
-0.10847084708470867,-0.1643339229925241
-0.10818081808180846,-0.16648287699740216
-0.10789078907890826,-0.1686330948083463
-0.10760076007600805,-0.17078456033522343
-0.10731073107310785,-0.17293725777617258
-0.10702070207020764,-0.17509117163454915
-0.10673067306730744,-0.17724628673631562
-0.10644064406440634,-0.17940258824789904
-0.10615061506150614,-0.1815600616944943
-0.10586058605860593,-0.18371869297888901
-0.10557055705570573,-0.18587846840073333
-0.10528052805280552,-0.18803937467631912
-0.10499049904990532,-0.1902013989588667
-0.10470047004700511,-0.19236452885931493
-0.1044104410441049,-0.19452875246763743
-0.1041204120412047,-0.19669405837468346
-0.1038303830383045,-0.19886043569455697
-0.1035403540354034,-0.20102787408754502
-0.1032503250325032,-0.2031963637835746
-0.102960296029603,-0.2053658956062793
-0.10267026702670279,-0.2075364609975859
-0.10238023802380258,-0.20970805204290158
-0.10209020902090238,-0.21188066149687884
-0.10180018001800217,-0.2140542828097746
-0.10151015101510197,-0.21622891015440454
-0.10122012201220176,-0.21840453845370392
-0.10093009300930156,-0.22058116340889905
-0.10064006400640135,-0.22275878152829906
-0.10035003500350026,-0.22493739015671366
-0.10006000600060005,-0.22711698750547663
-0.09976997699769985,-0.22929757268316028
-0.09947994799479964,-0.23147914572686798
-0.09918991899189944,-0.2336617076342104
-0.09889988998899923,-0.23584526039591663
-0.09860986098609903,-0.2380298070290998
-0.09831983198319882,-0.24021535161118812
-0.09802980298029862,-0.24240189931450054
-0.09773977397739841,-0.24458945644149824
-0.09744974497449732,-0.24677803046069544
-0.09715971597159712,-0.2489676300432172
-0.09686968696869691,-0.25115826510006706
-0.0965796579657967,-0.25334994682001793
-0.0962896289628965,-0.2555426877081862
-0.0959995999599963,-0.257736501625269
-0.09570957095709609,-0.2599314038274457
-0.09541954195419589,-0.26212741100693254
-0.09512951295129568,-0.2643245413332016
-0.09483948394839548,-0.26652281449484616
-0.09454945494549527,-0.26872225174209363
-0.09425942594259418,-0.27092287592996656
-0.09396939693969397,-0.2731247115620474
-0.09367936793679377,-0.27532778483492903
-0.09338933893389356,-0.27753212368321595
-0.09309930993099336,-0.27973775782517557
-0.09280928092809315,-0.2819447188089666
-0.09251925192519295,-0.2841530400594584
-0.09222922292229274,-0.28636275692561475
-0.09193919391939254,-0.2885739067284404
-0.09164916491649233,-0.2907865288094629
-0.09135913591359124,-0.293000664579739
-0.09106910691069103,-0.2952163575693513
-0.09077907790779083,-0.2974336534774272
-0.09048904890489062,-0.2996526002225791
-0.09019901990199042,-0.30187324799380927
-0.08990899089909021,-0.3040956493018203
-0.08961896189619001,-0.3063198590307274
-0.0893289328932898,-0.3085459344901245
-0.0890389038903896,-0.3107739354674891
-0.08874887488748939,-0.31300392428089535
-0.08845884588458919,-0.31523596583198826
-0.0881688168816881,-0.31747012765921434
-0.08787878787878789,-0.319706479991218
-0.08758875887588768,-0.32194509580046043
-0.08729872987298748,-0.32418605085690844
-0.08700870087008727,-0.32642942378183465
-0.08671867186718707,-0.32867529610165025
-0.08642864286428686,-0.3309237523017376
-0.08613861386138666,-0.33317487988022265
-0.08584858485848645,-0.3354287694016516
-0.08555855585558625,-0.3376855145505099
-0.08526852685268516,-0.33994521218454143
-0.08497849784978495,-0.3422079623877766
-0.08468846884688475,-0.3444738685232902
-0.08439843984398454,-0.3467430372855275
-0.08410841084108434,-0.34901557875220934
-0.08381838183818413,-0.351291606435725
-0.08352835283528393,-0.35357123733394435
-0.08323832383238372,-0.35585459198038727
-0.08294829482948352,-0.3581417944936747
-0.08265826582658331,-0.3604329726261835
-0.0823682368236831,-0.3627282578118361
-0.08207820782078201,-0.36502778521294377
-0.08178817881788181,-0.36733169376599784
-0.0814981498149816,-0.3696401262263962
-0.0812081208120814,-0.37195322921191853
-0.08091809180918119,-0.37427115324494176
-0.08062806280628099,-0.3765940527932662
-0.08033803380338078,-0.3789220863094751
-0.08004800480048058,-0.38125541626871867
-0.07975797579758037,-0.3835942092048388
-0.07946794679468017,-0.38593863574472215
-0.07917791779177907,-0.3882888706407925
-0.07888788878887887,-0.39064509280149795
-0.07859785978597866,-0.39300748531977825
-0.07830783078307846,-0.3953762354992801
-0.07801780178017825,-0.3977515348783035
-0.07772777277727805,-0.40013357925133286
-0.07743774377437784,-0.4025225686880228
-0.07714771477147764,-0.4049187075495597
-0.07685768576857743,-0.40732220450224427
-0.07656765676567723,-0.4097332725281915
-0.07627762776277702,-0.41215212893303194
-0.07598759875987593,-0.41457899535047826
-0.07569756975697572,-0.4170140977436181
-0.07540754075407552,-0.41945766640288035
-0.07511751175117531,-0.4219099359404393
-0.07482748274827511,-0.4243711452810107
-0.0745374537453749,-0.42684153764888544
-0.0742474247424747,-0.4293213605510666
-0.0739573957395745,-0.4318108657563871
-0.07366736673667429,-0.4343103092704806
-0.07337733773377408,-0.4368199513064663
-0.07308730873087299,-0.4393400562512397
-0.07279727972797279,-0.4418708926271839
-0.07250725072507258,-0.44441273304928447
-0.07221722172217238,-0.44696585417738655
-0.07192719271927217,-0.4495305366635579
-0.07163716371637197,-0.45210706509440585
-0.07134713471347176,-0.4546957279282216
-0.07105710571057156,-0.45729681742683664
-0.07076707670767135,-0.4599106295820638
-0.07047704770477115,-0.46253746403661755
-0.07018701870187005,-0.4651776239993961
-0.06989698969896985,-0.4678314161549761
-0.06960696069606964,-0.4704991505673161
-0.06931693169316944,-0.4731811405774294
-0.06902690269026923,-0.47587770269502255
-0.06873687368736903,-0.47858915648396977
-0.06844684468446882,-0.481315824441536
-0.06815681568156862,-0.4840580318712597
-0.06786678667866841,-0.48681610674942605
-0.0675767576757682,-0.48959037958503865
-0.067286728672868,-0.49238118327323777
-0.06699669966996691,-0.49518885294210235
-0.0667066706670667,-0.49801372579273756
-0.0664166416641665,-0.5008561409327125
-0.06612661266126629,-0.5037164392026573
-0.06583658365836609,-0.5065949629961052
-0.06554655465546588,-0.5094920560725049
-0.06525652565256568,-0.5124080633633981
-0.06496649664966547,-0.5153433307717602
-0.06467646764676527,-0.5182982049645026
-0.06438643864386506,-0.5212730331581579
-0.06409640964096397,-0.5242681628977685
-0.06380638063806376,-0.5272839418289831
-0.06351635163516356,-0.5303207174635078
-0.06322632263226335,-0.5333788369378236
-0.06293629362936315,-0.5364586467653492
-0.06264626462646294,-0.5395604925820908
-0.06235623562356274,-0.5426847188858676
-0.062066206620662534,-0.5458316687692318
-0.06177617761776233,-0.5490016836461872
-0.061486148614862124,-0.5521951029728456
-0.06119611961196192,-0.5554122639621645
-0.060906090609060826,-0.558653501292922
-0.06061606160616062,-0.5619191468130628
-0.060326032603260415,-0.5652095292377092
-0.06003600360036021,-0.5685249738418808
-0.059745974597460005,-0.5718658021482449
-0.0594559455945598,-0.5752323316100862
-0.059165916591659595,-0.5786248752897292
-0.05887588758875939,-0.5820437415326717
-0.058585858585859185,-0.5854892336376941
-0.05829582958295898,-0.5889616495232181
-0.05800580058005789,-0.5924612813902221
-0.05771577157715768,-0.5959884153819587
-0.05742574257425748,-0.5995433312409276
-0.05713571357135727,-0.6031263019632558
-0.05684568456845707,-0.6067375934509606
-0.05655565556555686,-0.6103774641623982
-0.056265626562656657,-0.614046164761267
-0.05597559755975645,-0.6177439377645498
-0.055685568556856246,-0.6214710171897749
-0.05539553955395604,-0.6252276282020027
-0.055105510551055836,-0.6290139867609343
-0.05481548154815474,-0.6328302992685748
-0.05452545254525454,-0.6366767622178197
-0.05423542354235433,-0.6405535618425342
-0.05394539453945413,-0.6444608737693779
-0.05365536553655392,-0.6483988626719627
-0.05336533653365372,-0.6523676819277359
-0.05307530753075351,-0.6563674732780601
-0.05278527852785331,-0.660398366491939
-0.0524952495249531,-0.6644604790338641
-0.0522052205220529,-0.6685539157362378
-0.051915191519151804,-0.6726787684768587
-0.0516251625162516,-0.6768351158618591
-0.051335133513351394,-0.6810230229147411
-0.05104510451045119,-0.6852425407717417
-0.050755075507550984,-0.6894937063841692
-0.05046504650465078,-0.6937765422280878
-0.050175017501750574,-0.6980910560218369
-0.04988498849885037,-0.7024372404518205
-0.049594959495950164,-0.7068150729070195
-0.04930493049304996,-0.7112245152226639
-0.049014901490149754,-0.7156655134334946
-0.04872487248724866,-0.7201379975370529
-0.048434843484348455,-0.7246418812673359
-0.04814481448144825,-0.7291770618794049
-0.047854785478548045,-0.7337434199451014
-0.04756475647564784,-0.7383408191604282
-0.047274727472747635,-0.7429691061649049
-0.04698469846984743,-0.7476281103732622
-0.046694669466947225,-0.7523176438198198
-0.04640464046404702,-0.7570375010159015
-0.046114611461146815,-0.7617874588205836
-0.04582458245824572,-0.7665672763251199
-0.04553455345534552,-0.7713766947512578
-0.04524452445244531,-0.7762154373639203
-0.04495449544954511,-0.7810832093982697
-0.0446644664466449,-0.7859796980016128
-0.044374437443744696,-0.7909045721903095
-0.04408440844084449,-0.7958574828219467
-0.043794379437944286,-0.8008380625829978
-0.04350435043504408,-0.8058459259921912
-0.043214321432143876,-0.8108806694197985
-0.04292429242924367,-0.8159418711230458
-0.04263426342634258,-0.8210290912978614
-0.04234423442344237,-0.8261418721470688
-0.04205420542054217,-0.8312797379654278
-0.04176417641764196,-0.8364421952414354
-0.04147414741474176,-0.8416287327762818
-0.04118411841184155,-0.84683882182008
-0.04089408940894135,-0.85207191622557
-0.04060406040604114,-0.8573274526195093
-0.04031403140314094,-0.8626048505919559
-0.04002400240024073,-0.8679035129036746
-0.03973397339733964,-0.8732228257118994
-0.039443944394439434,-0.8785621588146292
-0.03915391539153923,-0.8839208659139264
-0.038863886388639024,-0.889298284898215
-0.03857385738573882,-0.8946937381440905
-0.038283828382838614,-0.9001065328378745
-0.03799379937993841,-0.9055359613172729
-0.037703770377038204,-0.9109813014334904
-0.037413741374138,-0.9164418169341885
-0.037123712371237794,-0.9219167578676951
-0.0368336833683367,-0.9274053610088977
-0.036543654365436495,-0.9329068503071769
-0.03625362536253629,-0.9384204373570705
-0.035963596359636085,-0.9439453218918483
-0.03567356735673588,-0.9494806923007
-0.035383538353835675,-0.9550257261699646
-0.03509350935093547,-0.9605795908489099
-0.034803480348035265,-0.9661414440405754
-0.03451345134513506,-0.971710434418184
-0.034223422342234855,-0.9772857022676209
-0.03393339333933465,-0.9828663801564792
-0.03364336433643356,-0.9884515936301574
-0.03335333533353335,-0.9940404619354055
-0.033063306330633147,-0.9996320987720037
-0.03277327732773294,-1.0052256130727517
-0.032483248324832736,-1.010820109812489
-0.03219321932193253,-1.0164146908466019
-0.031903190319032326,-1.0220084557796596
-0.03161316131613212,-1.027600502864961
-0.031323132313231916,-1.0331899299359972
-0.03103310331033171,-1.038775835371163
-0.030743074307430618,-1.0443573190935624
-0.030453045304530413,-1.049933483608334
-0.030163016301630208,-1.0555034350811583
-0.029872987298730003,-1.061066284462407
-0.029582958295829798,-1.0666211486636044
-0.029292929292929593,-1.0721671517948592
-0.029002900290029388,-1.0777034264750034
-0.028712871287129182,-1.0832291152300437
-0.028422842284228977,-1.0887433720004893
-0.028132813281328772,-1.0942453637844973
-0.027842784278428567,-1.0997342724517654
-0.027552755275527474,-1.1052092967732148
-0.02726272627262727,-1.1106696547239243
-0.026972697269727064,-1.1161145861326147
-0.02668266826682686,-1.1215433557694932
-0.026392639263926654,-1.1269552569880152
-0.02610261026102645,-1.1323496160638906
-0.025812581258126244,-1.137725797408553
-0.02552255225522604,-1.1430832098745358
-0.025232523252325834,-1.1484213144178776
-0.02494249424942563,-1.1537396334386538
-0.024652465246524535,-1.1590377621859167
-0.02436243624362433,-1.1643153826885015
-0.024072407240724125,-1.1695722807595486
-0.02378237823782392,-1.1748083667196014
-0.023492349234923715,-1.1800237005928853
-0.02320232023202351,-1.1852185226520093
-0.022912291229123305,-1.190393290318497
-0.0226222622262231,-1.195548722568549
-0.022332233223322895,-1.200685853143306
-0.02204220422042269,-1.205806094017597
-0.021752175217522485,-1.2109113107362455
-0.02146214621462139,-1.2160039113766625
-0.021172117211721186,-1.221086951032688
-0.02088208820882098,-1.2261642538280746
-0.020592059205920776,-1.2312405545449672
-0.02030203020302057,-1.2363216619796544
-0.020012001200120366,-1.2414146460944435
-0.01972197219722016,-1.246528050899806
-0.019431943194319956,-1.2516721347485815
-0.01914191419141975,-1.2568591393243438
-0.018851885188519546,-1.2621035880253664
-0.018561856185618453,-1.2674226136469753
-0.018271827182718248,-1.2728363142086734
-0.017981798179818043,-1.2783681344181952
-0.017691769176917838,-1.2840452685722403
-0.017401740174017633,-1.2898990786306748
-0.017111711171117427,-1.2959655187419294
-0.016821682168217222,-1.3022855546365268
-0.016531653165317017,-1.3089055630621833
-0.016241624162416812,-1.3158776928644753
-0.015951595159516607,-1.3232601655283642
-0.015661566156616402,-1.3311174891587336
-0.015371537153715309,-1.3395205562407744
-0.015081508150815104,-1.3485465924199544
-0.014791479147914899,-1.3582789214064177
-0.014501450145014694,-1.3688065104535756
-0.014211421142114489,-1.3802232622674844
-0.013921392139214284,-1.3926270232691071
-0.013631363136314079,-1.4061182854083274
-0.013341334133413874,-1.420798569623956
-0.013051305130513668,-1.4367684937081802
-0.012761276127613463,-1.4541255455362425
-0.01247124712471237,-1.4729616036415187
-0.012181218121812165,-1.4933602696725052
-0.01189118911891196,-1.5153940995324495
-0.011601160116011755,-1.539121839695489
-0.01131113111311155,-1.5645857898295
-0.011021102110211345,-1.5918094200472281
-0.01073107310731114,-1.6207953689817154
-0.010441044104410935,-1.6515239364533454
-0.01015101510151073,-1.6839521619662257
-0.009860986098610525,-1.7180135491478887
-0.00957095709571032,-1.7536184592315405
-0.009280928092809226,-1.7906551573363412
-0.008990899089909021,-1.8289914575364725
-0.008700870087008816,-1.8684768802005285
-0.008410841084108611,-1.908945210721549
-0.008120812081208406,-1.950217334312616
-0.007830783078308201,-1.9921042174515908
-0.007540754075407996,-2.0344099120584973
-0.007250725072507791,-2.0769344718465628
-0.006960696069607586,-2.1194766891922483
-0.006670667066707381,-2.1618365828255466
-0.006380638063806288,-2.203817589316724
-0.0060906090609060826,-2.2452284328041765
-0.0058005800580058775,-2.2858846662892645
-0.0055105510551056724,-2.3256098932847813
-0.005220522052205467,-2.3642366903438874
-0.004930493049305262,-2.401607259086714
-0.004640464046405057,-2.4375738411595655
-0.004350435043504852,-2.471998931631367
-0.004060406040604647,-2.5047553262476336
-0.003770377037704442,-2.5357260363066647
-0.003480348034803349,-2.5648041022207515
-0.003190319031903144,-2.5918923335175768
-0.0029002900290029388,-2.616902999474755
-0.0026102610261027337,-2.639757491015382
-0.0023202320232025286,-2.660385971114043
-0.0020302030203023236,-2.678727027872521
-0.0017401740174021185,-2.6947273416896858
-0.0014501450145019135,-2.7083413755884864
-0.0011601160116017084,-2.7195310957680214
-0.0008700870087015034,-2.7282657277947653
-0.0005800580058012983,-2.7345215524962625
-0.00029002900290020506,-2.738281744529479
0.0,-2.739536255716935
0.00029002900290020506,-2.738281744529479
0.0005800580058004101,-2.734521552496278
0.0008700870087006152,-2.728265727794788
0.0011601160116008202,-2.7195310957680525
0.0014501450145010253,-2.708341375588524
0.0017401740174012303,-2.694727341689731
0.0020302030203014354,-2.6787270278725734
0.0023202320232016405,-2.660385971114103
0.0026102610261027337,-2.639757491015383
0.0029002900290029388,-2.6169029994747564
0.003190319031903144,-2.5918923335175776
0.003480348034803349,-2.564804102220753
0.003770377037703554,-2.5357260363067553
0.004060406040603759,-2.504755326247732
0.004350435043503964,-2.471998931631469
0.004640464046404169,-2.4375738411596726
0.004930493049304374,-2.401607259086825
0.005220522052204579,-2.364236690344003
0.005510551055104784,-2.3256098932849003
0.0058005800580058775,-2.2858846662892667
0.0060906090609060826,-2.2452284328041787
0.006380638063806288,-2.203817589316726
0.006670667066706493,-2.161836582825675
0.006960696069606698,-2.1194766891923775
0.007250725072506903,-2.076934471846692
0.007540754075407108,-2.0344099120586265
0.007830783078307313,-1.9921042174517187
0.008120812081207518,-1.9502173343127427
0.008410841084107723,-1.908945210721673
0.008700870087008816,-1.868476880200531
0.008990899089909021,-1.8289914575364754
0.009280928092809226,-1.7906551573363434
0.009570957095709431,-1.7536184592316502
0.009860986098609636,-1.7180135491479944
0.010151015101509842,-1.6839521619663265
0.010441044104410047,-1.651523936453441
0.010731073107310252,-1.6207953689818058
0.011021102110210457,-1.5918094200473125
0.011311131113110662,-1.5645857898295796
0.011601160116010867,-1.539121839695563
0.01189118911891196,-1.5153940995324522
0.012181218121812165,-1.493360269672508
0.01247124712471237,-1.4729616036415214
0.012761276127612575,-1.454125545536297
0.01305130513051278,-1.4367684937082295
0.013341334133412985,-1.4207985696240022
0.01363136313631319,-1.4061182854083694
0.013921392139213395,-1.3926270232691462
0.0142114211421136,-1.3802232622675197
0.014501450145013806,-1.3688065104536082
0.014791479147914899,-1.3582789214064201
0.015081508150815104,-1.3485465924199567
0.015371537153715309,-1.3395205562407764
0.015661566156615514,-1.3311174891587576
0.01595159515951572,-1.3232601655283867
0.016241624162415924,-1.3158776928644962
0.01653165316531613,-1.3089055630622033
0.016821682168216334,-1.3022855546365455
0.01711171117111654,-1.2959655187419477
0.017401740174016744,-1.2898990786306923
0.01769176917691695,-1.2840452685722572
0.017981798179818043,-1.2783681344181974
0.018271827182718248,-1.2728363142086752
0.018561856185618453,-1.2674226136469768
0.018851885188518658,-1.262103588025382
0.019141914191418863,-1.256859139324359
0.019431943194319068,-1.2516721347485968
0.019721972197219273,-1.2465280508998209
0.020012001200119478,-1.2414146460944584
0.020302030203019683,-1.2363216619796695
0.020592059205919888,-1.2312405545449825
0.02088208820882098,-1.2261642538280764
0.021172117211721186,-1.2210869510326898
0.02146214621462139,-1.216003911376664
0.021752175217521597,-1.2109113107362601
0.0220422042204218,-1.2058060940176116
0.022332233223322007,-1.2006858531433213
0.02262226222622221,-1.195548722568564
0.022912291229122417,-1.1903932903185126
0.023202320232022622,-1.185218522652024
0.023492349234922827,-1.1800237005929006
0.023782378237823032,-1.1748083667196165
0.024072407240724125,-1.1695722807595497
0.02436243624362433,-1.1643153826885029
0.024652465246524535,-1.1590377621859183
0.02494249424942474,-1.1537396334386698
0.025232523252324945,-1.1484213144178936
0.02552255225522515,-1.1430832098745516
0.025812581258125356,-1.137725797408569
0.02610261026102556,-1.1323496160639062
0.026392639263925766,-1.1269552569880312
0.02668266826682597,-1.1215433557695091
0.026972697269727064,-1.1161145861326163
0.02726272627262727,-1.1106696547239259
0.027552755275527474,-1.105209296773216
0.02784278427842768,-1.099734272451782
0.028132813281327884,-1.0942453637845133
0.02842284228422809,-1.0887433720005057
0.028712871287128294,-1.0832291152300602
0.0290029002900285,-1.0777034264750198
0.029292929292928704,-1.0721671517948754
0.02958295829582891,-1.0666211486636208
0.029872987298730003,-1.0610662844624086
0.030163016301630208,-1.0555034350811596
0.030453045304530413,-1.0499334836083354
0.030743074307430618,-1.044357319093564
0.031033103310330823,-1.038775835371179
0.03132313231323103,-1.0331899299360139
0.03161316131613123,-1.0276005028649777
0.03190319031903144,-1.022008455779676
0.03219321932193164,-1.0164146908466185
0.03248324832483185,-1.0108201098125051
0.03277327732773205,-1.0052256130727681
0.033063306330633147,-0.9996320987720053
0.03335333533353335,-0.9940404619354072
0.03364336433643356,-0.9884515936301588
0.03393339333933376,-0.9828663801564953
0.03422342234223397,-0.9772857022676374
0.03451345134513417,-0.9717104344182005
0.03480348034803438,-0.966141444040592
0.03509350935093458,-0.9605795908489261
0.03538353835383479,-0.9550257261699806
0.03567356735673499,-0.9494806923007161
0.035963596359636085,-0.94394532189185
0.03625362536253629,-0.9384204373570718
0.036543654365436495,-0.9329068503071781
0.0368336833683367,-0.9274053610088989
0.037123712371236905,-0.921916757867711
0.03741374137413711,-0.9164418169342045
0.037703770377037316,-0.9109813014335062
0.03799379937993752,-0.9055359613172892
0.038283828382837726,-0.9001065328378907
0.03857385738573793,-0.8946937381441062
0.038863886388638136,-0.8892982848982313
0.03915391539153923,-0.8839208659139277
0.039443944394439434,-0.8785621588146307
0.03973397339733964,-0.8732228257119008
0.040024002400239844,-0.8679035129036908
0.04031403140314005,-0.862604850591972
0.040604060406040254,-0.8573274526195246
0.04089408940894046,-0.8520719162255858
0.041184118411840664,-0.8468388218200957
0.04147414741474087,-0.8416287327762974
0.041764176417641075,-0.8364421952414508
0.04205420542054217,-0.8312797379654298
0.04234423442344237,-0.8261418721470701
0.04263426342634258,-0.821029091297863
0.04292429242924278,-0.8159418711230609
0.04321432143214299,-0.8108806694198132
0.04350435043504319,-0.8058459259922056
0.0437943794379434,-0.8008380625830124
0.0440844084408436,-0.7958574828219613
0.04437443744374381,-0.790904572190324
0.04466446644664401,-0.7859796980016274
0.04495449544954422,-0.7810832093982842
0.04524452445244531,-0.7762154373639215
0.04553455345534552,-0.7713766947512593
0.04582458245824572,-0.766567276325121
0.04611461146114593,-0.7617874588205977
0.04640464046404613,-0.7570375010159157
0.04669466946694634,-0.7523176438198341
0.04698469846984654,-0.7476281103732751
0.04727472747274675,-0.7429691061649188
0.04756475647564695,-0.738340819160442
0.04785478547854716,-0.7337434199451148
0.04814481448144825,-0.7291770618794061
0.048434843484348455,-0.724641881267337
0.04872487248724866,-0.7201379975370541
0.049014901490148866,-0.7156655134335077
0.04930493049304907,-0.7112245152226768
0.049594959495949276,-0.7068150729070325
0.04988498849884948,-0.7024372404518331
0.050175017501749686,-0.6980910560218496
0.05046504650464989,-0.6937765422281003
0.050755075507550096,-0.689493706384182
0.0510451045104503,-0.6852425407717545
0.051335133513351394,-0.6810230229147423
0.0516251625162516,-0.6768351158618603
0.051915191519151804,-0.6726787684768597
0.05220522052205201,-0.6685539157362502
0.052495249524952214,-0.664460479033876
0.05278527852785242,-0.660398366491951
0.053075307530752625,-0.656367473278072
0.05336533653365283,-0.6523676819277475
0.053655365536553035,-0.6483988626719741
0.05394539453945324,-0.6444608737693897
0.05423542354235433,-0.6405535618425353
0.05452545254525454,-0.6366767622178208
0.05481548154815474,-0.6328302992685758
0.05510551055105495,-0.6290139867609452
0.05539553955395515,-0.6252276282020136
0.05568556855685536,-0.6214710171897858
0.05597559755975556,-0.6177439377645604
0.05626562656265577,-0.6140461647612778
0.05655565556555597,-0.6103774641624089
0.05684568456845618,-0.6067375934509714
0.057135713571356384,-0.6031263019632664
0.05742574257425748,-0.5995433312409291
0.05771577157715768,-0.5959884153819601
0.05800580058005789,-0.5924612813902234
0.05829582958295809,-0.588961649523228
0.0585858585858583,-0.5854892336377039
0.0588758875887585,-0.5820437415326818
0.05916591659165871,-0.578624875289739
0.05945594559455891,-0.575232331610096
0.05974597459745912,-0.5718658021482543
0.06003600360035932,-0.5685249738418904
0.060326032603260415,-0.5652095292377105
0.06061606160616062,-0.561919146813064
0.060906090609060826,-0.5586535012929231
0.06119611961196103,-0.5554122639621737
0.061486148614861236,-0.5521951029728548
0.06177617761776144,-0.5490016836461964
0.062066206620661646,-0.545831668769241
0.06235623562356185,-0.5426847188858763
0.06264626462646206,-0.5395604925820994
0.06293629362936226,-0.5364586467653583
0.06322632263226335,-0.5333788369378248
0.06351635163516356,-0.5303207174635091
0.06380638063806376,-0.5272839418289846
0.06409640964096397,-0.5242681628977699
0.06438643864386417,-0.5212730331581662
0.06467646764676438,-0.5182982049645114
0.06496649664966458,-0.5153433307717687
0.06525652565256479,-0.5124080633634064
0.065546554655465,-0.5094920560725135
0.0658365836583652,-0.5065949629961132
0.0661266126612654,-0.5037164392026657
0.0664166416641665,-0.5008561409327138
0.0667066706670667,-0.498013725792739
0.06699669966996691,-0.4951888529421032
0.06728672867286711,-0.4923811832732455
0.06757675767576732,-0.4895903795850464
0.06786678667866752,-0.48681610674943426
0.06815681568156773,-0.48405803187126745
0.06844684468446793,-0.4813158244415434
0.06873687368736814,-0.4785891564839775
0.06902690269026834,-0.4758777026950304
0.06931693169316944,-0.4731811405774303
0.06960696069606964,-0.47049915056731734
0.06989698969896985,-0.4678314161549772
0.07018701870187005,-0.465177623999397
0.07047704770477026,-0.46253746403662555
0.07076707670767046,-0.45991062958207124
0.07105710571057067,-0.4572968174268441
0.07134713471347087,-0.4546957279282292
0.07163716371637108,-0.45210706509441306
0.07192719271927128,-0.44953053666356574
0.07221722172217149,-0.44696585417739376
0.07250725072507258,-0.44441273304928536
0.07279727972797279,-0.4418708926271847
0.07308730873087299,-0.4393400562512404
0.0733773377337732,-0.4368199513064735
0.0736673667366734,-0.43431030927048736
0.0739573957395736,-0.4318108657563945
0.07424742474247381,-0.4293213605510739
0.07453745374537402,-0.4268415376488922
0.07482748274827422,-0.42437114528101794
0.07511751175117443,-0.42190993594044646
0.07540754075407552,-0.4194576664028816
0.07569756975697572,-0.41701409774361897
0.07598759875987593,-0.4145789953504793
0.07627762776277613,-0.412152128933039
0.07656765676567634,-0.40973327252819897
0.07685768576857654,-0.4073222045022505
0.07714771477147675,-0.4049187075495668
0.07743774377437695,-0.4025225686880293
0.07772777277727716,-0.4001335792513394
0.07801780178017736,-0.397751534878311
0.07830783078307757,-0.39537623549928685
0.07859785978597866,-0.39300748531977914
0.07888788878887887,-0.390645092801499
0.07917791779177907,-0.38828887064079337
0.07946794679467928,-0.38593863574472875
0.07975797579757948,-0.38359420920484527
0.08004800480047969,-0.38125541626872533
0.0803380338033799,-0.3789220863094818
0.0806280628062801,-0.37659405279327335
0.0809180918091803,-0.3742711532449486
0.08120812081208051,-0.37195322921192553
0.0814981498149816,-0.3696401262263968
0.08178817881788181,-0.36733169376599895
0.08207820782078201,-0.36502778521294504
0.08236823682368222,-0.3627282578118426
0.08265826582658242,-0.3604329726261903
0.08294829482948263,-0.3581417944936814
0.08323832383238283,-0.3558545919803941
0.08352835283528304,-0.35357123733395074
0.08381838183818324,-0.35129160643573143
0.08410841084108345,-0.3490155787522161
0.08439843984398365,-0.34674303728553396
0.08468846884688475,-0.3444738685232916
0.08497849784978495,-0.3422079623877774
0.08526852685268516,-0.33994521218454304
0.08555855585558536,-0.3376855145505162
0.08584858485848557,-0.3354287694016581
0.08613861386138577,-0.3331748798802293
0.08642864286428598,-0.3309237523017444
0.08671867186718618,-0.32867529610165697
0.08700870087008639,-0.3264294237818404
0.08729872987298659,-0.3241860508569149
0.08758875887588768,-0.3219450958004616
0.08787878787878789,-0.31970647999121915
0.0881688168816881,-0.3174701276592156
0.0884588458845883,-0.31523596583199426
0.0887488748874885,-0.3130039242809017
0.08903890389038871,-0.31077393546749577
0.08932893289328891,-0.30854593449013024
0.08961896189618912,-0.3063198590307341
0.08990899089908932,-0.3040956493018264
0.09019901990198953,-0.3018732479938153
0.09048904890488974,-0.29965260022258616
0.09077907790779083,-0.297433653477428
0.09106910691069103,-0.29521635756935244
0.09135913591359124,-0.29300066457973967
0.09164916491649144,-0.2907865288094688
0.09193919391939165,-0.2885739067284469
0.09222922292229185,-0.2863627569256214
0.09251925192519206,-0.28415304005946457
0.09280928092809226,-0.28194471880897326
0.09309930993099247,-0.2797377578251818
0.09338933893389267,-0.2775321236832219
0.09367936793679377,-0.27532778483493003
0.09396939693969397,-0.27312471156204876
0.09425942594259418,-0.27092287592996794
0.09454945494549438,-0.26872225174209996
0.09483948394839459,-0.2665228144948525
0.09512951295129479,-0.26432454133320754
0.095419541954195,-0.2621274110069387
0.0957095709570952,-0.25993140382745167
0.09599959995999541,-0.2577365016252755
0.09628962896289561,-0.25554268770819255
0.09657965796579582,-0.25334994682002415
0.09686968696869691,-0.2511582651000681
0.09715971597159712,-0.24896763004321806
0.09744974497449732,-0.2467780304606965
0.09773977397739753,-0.2445894564415038
0.09802980298029773,-0.2424018993145068
0.09831983198319794,-0.24021535161119423
0.09860986098609814,-0.23802980702910592
0.09889988998899835,-0.23584526039592207
0.09918991899189855,-0.2336617076342169
0.09947994799479876,-0.2314791457268743
0.09976997699769985,-0.22929757268316098
0.10006000600060005,-0.22711698750547804
0.10035003500350026,-0.22493739015671455
0.10064006400640046,-0.22275878152830544
0.10093009300930067,-0.22058116340890563
0.10122012201220087,-0.21840453845371033
0.10151015101510108,-0.21622891015441098
0.10180018001800129,-0.2140542828097807
0.10209020902090149,-0.21188066149688495
0.1023802380238017,-0.20970805204290752
0.10267026702670279,-0.207536460997587
0.102960296029603,-0.20536589560628038
0.1032503250325032,-0.20319636378357553
0.1035403540354034,-0.2010278740875461
0.10383038303830361,-0.19886043569456316
0.10412041204120381,-0.19669405837468984
0.10441044104410402,-0.19452875246764365
0.10470047004700422,-0.19236452885932134
0.10499049904990443,-0.19020139895887314
0.10528052805280463,-0.1880393746763252
0.10557055705570484,-0.1858784684007392
0.10586058605860593,-0.18371869297888993
0.10615061506150614,-0.1815600616944952
0.10644064406440634,-0.1794025882479005
0.10673067306730655,-0.1772462867363216
0.10702070207020675,-0.1750911716345555
0.10731073107310696,-0.17293725777617855
0.10760076007600716,-0.17078456033522943
0.10789078907890737,-0.16863309480835287
0.10818081808180757,-0.16648287699740835
0.10847084708470778,-0.16433392299253088
0.10876087608760887,-0.1621862491556242
0.10905090509050908,-0.16003987210432213
0.10934093409340928,-0.15789480869631622
0.10963096309630949,-0.15575107601415963
0.10992099209920969,-0.15360869135044833
0.1102110211021099,-0.1514676721934112
0.1105010501050101,-0.14932803621289273
0.1107910791079103,-0.14718980124671646
0.11108110811081051,-0.14505298528743127
0.11137113711371072,-0.1429176064694164
0.11166116611661092,-0.1407836830563525
0.11195119511951201,-0.1386512334290394
0.11224122412241222,-0.13652027607357758
0.11253125312531242,-0.13439082956984466
0.11282128212821263,-0.1322629125803402
0.11311131113111283,-0.13013654383933754
0.11340134013401304,-0.1280117421423434
0.11369136913691325,-0.1258885263358722
0.11398139813981345,-0.12376691530751724
0.11427142714271366,-0.12164692797630909
0.11456145614561386,-0.11952858328336703
0.11485148514851495,-0.11741190018281769
0.11514151415141516,-0.11529689763301083
0.11543154315431536,-0.11318359458795281
0.11572157215721557,-0.11107200998904529
0.11601160116011577,-0.10896216275705096
0.11630163016301598,-0.10685407178431224
0.11659165916591618,-0.10474775592720448
0.11688168816881639,-0.10264323399882827
0.1171717171717166,-0.10054052476192428
0.1174617461746168,-0.09843964692201262
0.117751775177517,-0.09634061912074567
0.1180418041804181,-0.09424345992946905
0.1183318331833183,-0.09214818784300671
0.11862186218621851,-0.0900548212736054
0.11891189118911871,-0.08796337854511212
0.11920192019201892,-0.08587387788732348
0.11949194919491912,-0.08378633743052163
0.11978197819781933,-0.08170077520018909
0.12007200720071953,-0.07961720911189835
0.12036203620361974,-0.07753565696637281
0.12065206520651994,-0.07545613644471155
0.12094209420942104,-0.07337866510377018
0.12123212321232124,-0.07130326037172413
0.12152215221522145,-0.06922993954373433
0.12181218121812165,-0.06715871977781138
0.12210221022102186,-0.06508961809079683
0.12239223922392206,-0.06302265135449557
0.12268226822682227,-0.06095783629193793
0.12297229722972247,-0.05889518947378009
0.12326232623262268,-0.05683472731483265
0.12355235523552288,-0.054776466070713625
0.12384238423842309,-0.0527204218346258
0.12413241324132418,-0.05066661053425101
0.12442244224422438,-0.0486150479287746
0.12471247124712459,-0.04656574960599099
0.1250025002500248,-0.044518730979550905
0.125292529252925,-0.04247400728630218
0.1255825582558252,-0.04043159358373762
0.1258725872587254,-0.03839150474754034
0.12616261626162562,-0.036353755469232384
0.12645264526452582,-0.03431836025391679
0.12674267426742603,-0.03228533341811405
0.12703270327032712,-0.030254689087685284
0.12732273227322732,-0.028226441195870134
0.12761276127612753,-0.026200603481353005
0.12790279027902773,-0.02417718948647854
0.12819281928192794,-0.02215621255550913
0.12848284828482814,-0.020137685832976444
0.12877287728772835,-0.018121622262107263
0.12906290629062855,-0.016108034583324174
0.12935293529352876,-0.014096935332824061
0.12964296429642896,-0.012088336841223362
0.12993299329932917,-0.010082251232279208
0.13022302230223026,-0.008078690421669178
0.13051305130513047,-0.006077666115863402
0.13080308030803067,-0.004079189811015236
0.13109310931093088,-0.0020832727919634334
0.13138313831383108,-8.99261312670455e-05
0.1316731673167313,0.001900839311686387
0.1319631963196315,0.0038890128915212772
0.1322532253225317,0.005874584177649038
0.1325432543254319,0.007857542954997626
0.1328332833283321,0.009837879224674316
0.1331233123312332,0.011815583204588774
0.1334133413341334,0.013790645329997058
0.1337033703370336,0.01576305625403901
0.13399339933993382,0.01773280684818288
0.13428342834283402,0.019699888202644924
0.13457345734573423,0.021664291626749616
0.13486348634863443,0.0236260086492552
0.13515351535153464,0.02558503101861981
0.13544354435443484,0.02754135070323631
0.13573357335733505,0.029494959891612566
0.13602360236023614,0.03144585099252309
0.13631363136313634,0.03339401663508736
0.13660366036603655,0.035339449668859275
0.13689368936893676,0.03728214316382792
0.13718371837183696,0.039222090410405454
0.13747374737473717,0.04115928491936634
0.13776377637763737,0.04309372042175507
0.13805380538053758,0.045025390868753845
0.13834383438343778,0.04695429043151447
0.13863386338633799,0.048880413500955996
0.1389238923892382,0.050803754687529075
0.13921392139213928,0.05272430882094699
0.1395039503950395,0.054642070949864084
0.1397939793979397,0.0565570363415679
0.1400840084008399,0.058469200481591294
0.1403740374037401,0.060378559073315796
0.1406640664066403,0.062285108037544404
0.14095409540954051,0.06418884351204006
0.14124412441244072,0.06608976185103448
0.14153415341534092,0.06798785962471193
0.14182418241824113,0.0698831336186615
0.14211421142114222,0.07177558083330492
0.14240424042404243,0.07366519848328205
0.14269426942694263,0.07555198399684354
0.14298429842984284,0.07743593501518171
0.14327432743274304,0.07931704939175466
0.14356435643564325,0.08119532519157781
0.14385438543854345,0.08307076069049749
0.14414441444144366,0.08494335437443491
0.14443444344434386,0.08681310493860739
0.14472447244724407,0.08868001128672649
0.14501450145014427,0.09054407253017563
0.14530453045304537,0.09240528798716577
0.14559455945594557,0.09426365718185008
0.14588458845884578,0.09611917984345834
0.14617461746174598,0.0979718559053705
0.1464646464646462,0.09982168550418559
0.1467546754675464,0.10166866897877191
0.1470447044704466,0.10351280686929273
0.1473347334733468,0.10535409991621543
0.147624762476247,0.10719254905929744
0.1479147914791472,0.10902815543656033
0.1482048204820483,0.110860920383243
0.1484948494849485,0.11269084543071964
0.14878487848784872,0.11451793230543912
0.14907490749074892,0.11634218292780955
0.14936493649364913,0.11816359941108094
0.14965496549654933,0.11998218406021476
0.14994499449944954,0.12179793937072947
0.15023502350234974,0.12361086802753468
0.15052505250524995,0.12542097290374976
0.15081508150815015,0.12722825705950516
0.15110511051105036,0.12903272374073194
0.15139513951395145,0.1308343763779378
0.15168516851685165,0.13263321858494947
0.15197519751975186,0.13442925415768558
0.15226522652265206,0.13622248707286866
0.15255525552555227,0.13801292148674957
0.15284528452845247,0.13980056173381475
0.15313531353135268,0.14158541232547783
0.15342534253425288,0.14336747794876262
0.1537153715371531,0.14514676346497152
0.1540054005400533,0.14692327390834398
0.1542954295429544,0.14869701448470662
0.1545854585458546,0.15046799057009538
0.1548754875487548,0.15223620770940138
0.155165516551655,0.1540016716149724
0.1554555455545552,0.15576438816522223
0.1557455745574554,0.15752436340322365
0.15603560356035562,0.15928160353529439
0.15632563256325582,0.16103611492958023
0.15661566156615603,0.16278790411461258
0.15690569056905623,0.1645369777778764
0.15719571957195644,0.16628334276435844
0.15748574857485753,0.1680270060750947
0.15777577757775774,0.1697679748656918
0.15806580658065794,0.17150625644487646
0.15835583558355815,0.17324185827300387
0.15864586458645835,0.17497478796057533
0.15893589358935856,0.1767050532667459
0.15922592259225876,0.1784326620978274
0.15951595159515897,0.18015762250578318
0.15980598059805917,0.18187994268672045
0.16009600960095938,0.1835996309793726
0.16038603860386047,0.1853166958635863
0.16067606760676068,0.18703114595877857
0.16096609660966088,0.18874299002243014
0.16125612561256109,0.1904522369485385
0.1615461546154613,0.19215889576608272
0.1618361836183615,0.19386297563748056
0.1621262126212617,0.19556448585704467
0.1624162416241619,0.19726343584943526
0.1627062706270621,0.19895983516810561
0.16299629962996232,0.20065369349375028
0.16328632863286252,0.20234502063274765
0.16357635763576361,0.20403382651560426
0.16386638663866382,0.20572012119537916
0.16415641564156402,0.20740391484614454
0.16444644464446423,0.20908521776140454
0.16473647364736443,0.21076404035253518
0.16502650265026464,0.21244039314721663
0.16531653165316484,0.2141142867878666
0.16560656065606505,0.2157857320300716
0.16589658965896525,0.21745473974101862
0.16618661866186546,0.21912132089792832
0.16647664766476655,0.22078548658648792
0.16676667666766676,0.22244724799926954
0.16705670567056696,0.2241066164341856
0.16734673467346717,0.22576360329290746
0.16763676367636737,0.2274182200793013
0.16792679267926758,0.22907047839786565
0.16821682168216778,0.23072038995216868
0.168506850685068,0.23236796654328634
0.1687968796879682,0.2340132200682407
0.1690869086908684,0.23565616251844665
0.1693769376937695,0.23729680597815778
0.1696669666966697,0.23893516262289866
0.1699569956995699,0.240571244717938
0.1702470247024701,0.2422050646167268
0.1705370537053703,0.24383663475935768
0.17082708270827052,0.24546596767102308
0.17111711171117072,0.24709307596047816
0.17140714071407093,0.2487179723185087
0.17169716971697113,0.25034066951639905
0.17198719871987134,0.251961180404407
0.17227722772277154,0.25357951791024086
0.17256725672567264,0.25519569503754724
0.17285728572857284,0.25680972486438247
0.17314731473147305,0.25842162054172646
0.17343734373437325,0.2600313952919646
0.17372737273727346,0.261639062407392
0.17401740174017366,0.26324463524872205
0.17430743074307387,0.2648481272435972
0.17459745974597407,0.26644955188510616
0.17488748874887428,0.26804892273030945
0.17517751775177448,0.269646253398766
0.17546754675467557,0.2712415575710725
0.17575757575757578,0.27283484898739035
0.17604760476047598,0.2744261414460156
0.1763376337633762,0.2760154488019169
0.1766276627662764,0.2776027849652991
0.1769176917691766,0.27918816390017237
0.1772077207720768,0.2807715996229244
0.177497749774977,0.2823531062009014
0.17778777877787721,0.2839326977509956
0.17807780778077742,0.2855103884382425
0.17836783678367762,0.28708619247441985
0.17865786578657872,0.2886601241166629
0.17894789478947892,0.29023219766606895
0.17923792379237913,0.2918024274663413
0.17952795279527933,0.29337082790240754
0.17981798179817954,0.2949374133990679
0.18010801080107974,0.2965021984196383
0.18039803980397995,0.29806519746461224
0.18068806880688015,0.299626425070324
0.18097809780978036,0.3011858958076216
0.18126812681268056,0.3027436242805484
0.18155815581558166,0.3042996251250378
0.18184818481848186,0.30585391300760045
0.18213821382138207,0.3074065026240485
0.18242824282428227,0.3089574086982008
0.18271827182718248,0.31050664598061234
0.18300830083008268,0.31205422924730597
0.1832983298329829,0.313600173298519
0.1835883588358831,0.3151444929574541
0.1838783878387833,0.3166872030690398
0.1841684168416835,0.3182283184987043
0.1844584458445837,0.31976785413115305
0.1847484748474848,0.32130582486916465
0.185038503850385,0.32284224563237324
0.1853285328532852,0.32437713135610097
0.18561856185618542,0.3259104969901591
0.18590859085908562,0.3274423574976845
0.18619861986198583,0.3289727278539719
0.18648864886488603,0.3305016230453245
0.18677867786778624,0.33202905806791105
0.18706870687068644,0.33355504792663226
0.18735873587358665,0.33507960763399913
0.18764876487648774,0.3366027522090213
0.18793879387938794,0.33812449667609373
0.18822882288228815,0.3396448560639203
0.18851885188518835,0.3411638454044219
0.18880888088808856,0.34268147973166324
0.18909890989098876,0.3441977740807916
0.18938893889388897,0.34571274348698733
0.18967896789678917,0.34722640298441737
0.18996899689968938,0.348738767605207
0.19025902590258958,0.3502498523784143
0.1905490549054898,0.3517596723290255
0.19083908390839088,0.35326824247694977
0.1911291129112911,0.35477557783602126
0.1914191419141913,0.3562816934130354
0.1917091709170915,0.3577866042067669
0.1919991999199917,0.3592903252070155
0.1922892289228919,0.3607928713936524
0.1925792579257921,0.36229425773568735
0.19286928692869232,0.3637944991903349
0.19315931593159252,0.3652936107021015
0.19344934493449273,0.36679160720187476
0.19373937393739382,0.3682885036060319
0.19402940294029403,0.3697843148155386
0.19431943194319423,0.3712790557150944
0.19460946094609444,0.37277274117225245
0.19489948994899464,0.37426538603656806
0.19518951895189485,0.3757570051387548
0.19547954795479505,0.37724761328985035
0.19576957695769526,0.3787372252803905
0.19605960596059546,0.38022585587959845
0.19634963496349567,0.3817135198345797
0.19663966396639587,0.38320023186953023
0.19692969296929697,0.384686006684957
0.19721972197219717,0.38617085895689457
0.19750975097509738,0.3876548033361596
0.19779977997799758,0.389137854447591
0.19808980898089779,0.39062002688930614
0.198379837983798,0.39210133523197577
0.1986698669866982,0.39358179401810167
0.1989598959895984,0.39506141776130377
0.1992499249924986,0.3965402209456239
0.1995399539953988,0.39801821802483234
0.1998299829982999,0.3994954234217531
0.2001200120012001,0.4009718515275809
0.20041004100410031,0.4024475167012406
0.20070007000700052,0.4039224332687246
0.20099009900990072,0.4053966155224569
0.20128012801280093,0.4068700777206621
0.20157015701570113,0.40834283408674693
0.20186018601860134,0.4098148988086891
0.20215021502150154,0.41128628603844025
0.20244024402440175,0.4127570098913314
0.20273027302730284,0.4142270844454967
0.20302030203020305,0.41569652374129445
0.20331033103310325,0.4171653417807594
0.20360036003600346,0.4186335525270418
0.20389038903890366,0.4201011699038671
0.20418041804180387,0.4215682077950049
0.20447044704470407,0.42303468004374617
0.20476047604760428,0.4245006004523901
0.20505050505050448,0.42596598278173864
0.2053405340534047,0.4274308407506034
0.2056305630563049,0.4288951880353218
0.205920592059206,0.4303590382692795
0.2062106210621062,0.4318224050424385
0.2065006500650064,0.4332853019008906
0.2067906790679066,0.43474774234640273
0.2070807080708068,0.43620973983597533
0.207370737073707,0.4376713077814167
0.20766076607660722,0.43913245954891833
0.20795079507950742,0.440593208458645
0.20824082408240763,0.4420535677843264
0.20853085308530783,0.4435135507528682
0.20882088208820893,0.44497317054396346
0.20911091109110913,0.44643244028970663
0.20940094009400934,0.4478913730742412
0.20969096909690954,0.4493499819333857
0.20998099809980975,0.4508082798542874
0.21027102710270995,0.45226627977507644
0.21056105610561016,0.45372399458453305
0.21085108510851036,0.45518143712175796
0.21114111411141057,0.45663862017585427
0.21143114311431077,0.4580955564856185
0.21172117211721098,0.4595522587392358
0.21201120112011207,0.4610087395739915
0.21230123012301227,0.4624650115759687
0.21259125912591248,0.4639210872797919
0.21288128812881268,0.4653769791683411
0.2131713171317129,0.46683269967249313
0.2134613461346131,0.46828826117086747
0.2137513751375133,0.46974367598957656
0.2140414041404135,0.4711989564019873
0.2143314331433137,0.4726541146284889
0.21462146214621391,0.47410916283626653
0.214911491149115,0.4755641131390887
0.2152015201520152,0.4770189775970832
0.21549154915491542,0.47847376821655213
0.21578157815781562,0.4799284969497665
0.21607160716071583,0.4813831756947764
0.21636163616361603,0.4828378162952346
0.21665166516651624,0.48429243054021737
0.21694169416941644,0.485747030164059
0.21723172317231665,0.4872016268461892
0.21752175217521685,0.4886562322109839
0.21781178117811706,0.4901108578276103
0.21810181018101815,0.4915655152098952
0.21839183918391836,0.4930202158161771
0.21868186818681856,0.4944749710491958
0.21897189718971877,0.4959297922559594
0.21926192619261897,0.4973846907276345
0.21955195519551918,0.4988396776994343
0.21984198419841938,0.5002947643505201
0.2201320132013196,0.5017499618039023
0.2204220422042198,0.503205281126352
0.22071207120712,0.5046607333283173
0.2210021002100211,0.5061163293638461
0.2212921292129213,0.5075720801305075
0.2215821582158215,0.5090279964693356
0.2218721872187217,0.5104840891647646
0.2221622162216219,0.5119403689445734
0.22245224522452212,0.5133968464798357
0.22274227422742232,0.5148535323848792
0.22303230323032253,0.5163104372172475
0.22332233223322273,0.5177675714776641
0.22361236123612294,0.5192249456100085
0.22390239023902314,0.520682570001294
0.22419241924192423,0.5221404549816527
0.22448244824482444,0.5235986108243137
0.22477247724772464,0.5250570477456125
0.22506250625062485,0.5265157759049799
0.22535253525352505,0.5279748054049477
0.22564256425642526,0.5294341462911559
0.22593259325932546,0.5308938085523704
0.22622262226222567,0.532353802120495
0.22651265126512587,0.5338141368705989
0.22680268026802608,0.5352748226209443
0.22709270927092717,0.5367358691330162
0.22738273827382738,0.538197286111556
0.22767276727672758,0.5396590832046114
0.2279627962796278,0.5411212700035751
0.228252825282528,0.5425838560432379
0.2285428542854282,0.5440468508018393
0.2288328832883284,0.545510263701129
0.2291229122912286,0.5469741041064283
0.2294129412941288,0.548438381326696
0.22970297029702902,0.5499031046145992
0.22999299929992922,0.5513682831665886
0.23028302830283032,0.5528339261229788
0.23057305730573052,0.5543000425680206
0.23086308630863073,0.5557666415300007
0.23115311531153093,0.5572337319813242
0.23144314431443114,0.5587013228386084
0.23173317331733134,0.5601694229627803
0.23202320232023155,0.5616380411591758
0.23231323132313175,0.5631071861776478
0.23260326032603196,0.5645768667126678
0.23289328932893216,0.5660470914034418
0.23318331833183326,0.5675178688340241
0.23347334733473346,0.5689892075334242
0.23376337633763367,0.5704611159757452
0.23405340534053387,0.571933602580294
0.23434343434343408,0.5734066757117133
0.23463346334633428,0.5748803436801108
0.2349234923492345,0.57635461474119
0.2352135213521347,0.5778294970963879
0.2355035503550349,0.5793049988930131
0.2357935793579351,0.5807811282243881
0.2360836083608362,0.5822578931299921
0.2363736373637364,0.5837353015956008
0.2366636663666366,0.5852133615534542
0.2369536953695368,0.5866920808823897
0.23724372437243701,0.5881714674080082
0.23753375337533722,0.5896515289028244
0.23782378237823742,0.5911322730864331
0.23811381138113763,0.5926137076256621
0.23840384038403784,0.5940958401347459
0.23869386938693804,0.5955786781754857
0.23898389838983825,0.5970622292574211
0.23927392739273934,0.5985465008380031
0.23956395639563954,0.6000315003227554
0.23985398539853975,0.6015172350654684
0.24014401440143995,0.603003712368362
0.24043404340434016,0.6044909394822712
0.24072407240724036,0.6059789236068246
0.24101410141014057,0.6074676718906299
0.24130413041304077,0.6089571914314558
0.24159415941594098,0.6104474892764222
0.24188418841884118,0.6119385724221855
0.24217421742174228,0.6134304478151352
0.24246424642464248,0.6149231223515709
0.2427542754275427,0.616416602877917
0.2430443044304429,0.6179108961909016
0.2433343334333431,0.6194060090377606
0.2436243624362433,0.6209019481164336
0.2439143914391435,0.6223987200757646
0.2442044204420437,0.6238963315157021
0.24449444944494392,0.6253947889875031
0.24478447844784412,0.6268940989939362
0.24507450745074433,0.6283942679894862
0.24536453645364542,0.6298953023805653
0.24565456545654563,0.6313972085257057
0.24594459445944583,0.6328999927357907
0.24623462346234604,0.6344036612742504
0.24652465246524624,0.6359082203572737
0.24681468146814645,0.6374136761540254
0.24710471047104665,0.638920034786855
0.24739473947394686,0.6404273023315141
0.24768476847684706,0.6419354848173694
0.24797479747974727,0.6434445882276191
0.24826482648264836,0.6449546184995141
0.24855485548554856,0.6464655815245643
0.24884488448844877,0.6479774831487717
0.24913491349134897,0.6494903291728429
0.24942494249424918,0.6510041253524081
0.24971497149714939,0.6525188773982439
0.2500050005000496,0.6540345909764959
0.2502950295029498,0.6555512717088982
0.25058505850585,0.657068925172998
0.2508750875087502,0.6585875569023796
0.2511651165116504,0.6601071723868881
0.2514551455145515,0.6616277770728558
0.2517451745174517,0.6631493763633147
0.2520352035203519,0.6646719756182444
0.2523252325232521,0.6661955801547798
0.2526152615261523,0.6677201952474455
0.25290529052905253,0.6692458261283805
0.25319531953195273,0.6707724779875632
0.25348534853485294,0.6723001559730432
0.25377537753775314,0.673828865191166
0.25406540654065335,0.6753586107068011
0.25435543554355444,0.676889397543573
0.25464546454645465,0.6784212306840799
0.25493549354935485,0.679954115070136
0.25522552255225506,0.6814880556029936
0.25551555155515526,0.6830230571435694
0.25580558055805547,0.6845591245126766
0.2560956095609557,0.6860962624912539
0.2563856385638559,0.6876344758205938
0.2566756675667561,0.6891737692025702
0.2569656965696563,0.6907141472998726
0.2572557255725565,0.6922556147362272
0.2575457545754576,0.6937981760966373
0.2578357835783578,0.6953418359275936
0.258125812581258,0.6968865987373256
0.2584158415841582,0.6984324689960153
0.2587058705870584,0.6999794511360306
0.2589958995899586,0.7015275495521525
0.2592859285928588,0.7030767686018067
0.259575957595759,0.7046271126052868
0.2598659865986592,0.7061785858459844
0.26015601560155943,0.7077311925706187
0.2604460446044605,0.7092849369894655
0.26073607360736073,0.710839823276569
0.26102610261026093,0.712395855569993
0.26131613161316114,0.7139530379720301
0.26160616061606135,0.7155113745494354
0.26189618961896155,0.7170708693336473
0.26218621862186176,0.7186315263210172
0.26247624762476196,0.7201933494730313
0.26276627662766217,0.7217563427165401
0.26305630563056237,0.7233205099439769
0.2633463346334626,0.7248858550135862
0.26363636363636367,0.7264523817496484
0.2639263926392639,0.72802009394269
0.2642164216421641,0.7295889953497248
0.2645064506450643,0.7311590896944651
0.2647964796479645,0.7327303806675443
0.2650865086508647,0.7343028719267379
0.2653765376537649,0.7358765670971869
0.2656665666566651,0.7374514697716131
0.2659565956595653,0.7390275835105413
0.2662466246624655,0.7406049118425186
0.2665366536653666,0.7421834582643332
0.2668266826682668,0.7437632262412214
0.267116711671167,0.7453442192071026
0.2674067406740672,0.746926440564782
0.2676967696769674,0.7485098936861714
0.26798679867986763,0.7500945819125034
0.26827682768276784,0.7516805085545445
0.26856685668566804,0.7532676768928107
0.26885688568856825,0.7548560901777783
0.26914691469146845,0.7564457516300984
0.26943694369436955,0.7580366644408093
0.26972697269726975,0.7596288317715373
0.27001700170016996,0.7612222567547232
0.27030703070307016,0.7628169424938203
0.27059705970597037,0.7644128920635053
0.27088708870887057,0.766010108509888
0.2711771177117708,0.7676085948507158
0.271467146714671,0.7692083540755824
0.2717571757175712,0.7708093891461303
0.2720472047204714,0.7724117029962592
0.2723372337233716,0.7740152985323278
0.2726272627262727,0.7756201786333595
0.2729172917291729,0.7772263461512324
0.2732073207320731,0.778833803910901
0.2734973497349733,0.7804425547105831
0.2737873787378735,0.7820526013219624
0.2740774077407737,0.7836639464903883
0.2743674367436739,0.7852765929350729
0.2746574657465741,0.7868905433492889
0.27494749474947433,0.788505800400566
0.27523752375237454,0.7901223667308871
0.27552755275527563,0.7917402449568831
0.27581758175817583,0.7933594376700169
0.27610761076107604,0.794979947436795
0.27639763976397624,0.7966017767989442
0.27668766876687645,0.7982249282736097
0.27697769776977665,0.7998494043535408
0.27726772677267686,0.8014752075072835
0.27755775577557706,0.8031023401793678
0.27784778477847727,0.804730804790494
0.2781378137813775,0.80636060373772
0.2784278427842777,0.8079917393946467
0.2787178717871788,0.8096242141116067
0.279007900790079,0.8112580302158338
0.2792979297929792,0.8128931900116642
0.2795879587958794,0.8145296957807078
0.2798779877987796,0.8161675497820302
0.2801680168016798,0.8178067542523336
0.28045804580458,0.8194473114061359
0.2807480748074802,0.8210892234359475
0.2810381038103804,0.8227324925124481
0.2813281328132806,0.824377120784666
0.2816181618161817,0.8260231103801516
0.2819081908190819,0.8276704634051424
0.2821982198219821,0.829319181944753
0.2824882488248823,0.8309692680631368
0.28277827782778253,0.8326207238036571
0.28306830683068274,0.8342735511890618
0.28335833583358294,0.8359277522216478
0.28364836483648315,0.8375833288834341
0.28393839383938335,0.8392402831363234
0.28422842284228356,0.8408986169222746
0.28451845184518376,0.8425583321634645
0.28480848084808486,0.8442194307624558
0.28509850985098506,0.8458819146023483
0.28538853885388527,0.8475457855469596
0.28567856785678547,0.849211045440976
0.2859685968596857,0.8508776961101137
0.2862586258625859,0.8525457393612791
0.2865486548654861,0.8542151769827284
0.2868386838683863,0.8558860107442228
0.2871287128712865,0.8575582423971877
0.2874187418741867,0.8592318736748662
0.2877087708770878,0.8609069062924787
0.287998799879988,0.8625833419473617
0.2882888288828882,0.8642611823191422
0.2885788578857884,0.8659404290698728
0.2888688868886886,0.86762108384419
0.2891589158915888,0.869303148269462
0.289448944894489,0.8709866239559363
0.28973897389738923,0.8726715124968875
0.29002900290028943,0.8743578154687676
0.29031903190318964,0.8760455344313479
0.29060906090608984,0.8777346709278653
0.29089908990899094,0.8794252264851695
0.29118911891189114,0.8811172026138534
0.29147914791479135,0.8828106008084143
0.29176917691769155,0.8845054225473801
0.29205920592059176,0.8862016692934567
0.29234923492349196,0.8878993424936616
0.29263926392639217,0.8895984435794684
0.2929292929292924,0.8912989739669388
0.2932193219321926,0.8930009350568603
0.2935093509350928,0.8947043282348827
0.2937993799379939,0.8964091548716561
0.2940894089408941,0.8981154163229472
0.2943794379437943,0.8998231139297961
0.2946694669466945,0.9015322490186326
0.2949594959495947,0.90324282290141
0.2952495249524949,0.904954836875736
0.2955395539553951,0.9066682922249981
0.2958295829582953,0.9083831902184959
0.2961196119611955,0.9100995321115656
0.2964096409640957,0.9118173191457046
0.2966996699669959,0.9135365525486999
0.296989698969897,0.9152572335347522
0.2972797279727972,0.916979363304588
0.29756975697569743,0.9187029430456
0.29785978597859764,0.9204279739319577
0.29814981498149784,0.9221544571247287
0.29843984398439805,0.9238823937719987
0.29872987298729825,0.9256117850089913
0.29901990199019846,0.9273426319581854
0.29930993099309866,0.9290749357294313
0.29959995999599887,0.9308086974200679
0.29988998899889996,0.9325439181150376
0.30018001800180016,0.9342805988869933
0.30047004700470037,0.9360187407964268
0.3007600760076006,0.937758344891769
0.3010501050105008,0.939499412209507
0.301340134013401,0.9412419437742902
0.3016301630163012,0.9429859405990465
0.3019201920192014,0.9447314036850845
0.3022102210221016,0.9464783340222067
0.3025002500250018,0.9482267325888148
0.3027902790279029,0.9499766003520198
0.3030803080308031,0.951727938267733
0.3033703370337033,0.9534807472807934
0.3036603660366035,0.9552350283250561
0.3039503950395037,0.9569907823234981
0.3042404240424039,0.9587480101883245
0.30453045304530413,0.960506712821064
0.30482048204820433,0.962266891112675
0.30511051105110454,0.9640285459436425
0.30540054005400474,0.9657916781840767
0.30569056905690495,0.9675562886938137
0.30598059805980604,0.9693223783225132
0.30627062706270625,0.9710899479097428
0.30656065606560645,0.9728589982850954
0.30685068506850666,0.9746295302682683
0.30714071407140686,0.9764015446691627
0.30743074307430707,0.9781750422879761
0.30772077207720727,0.979950023915294
0.3080108010801075,0.9817264903321843
0.3083008300830077,0.9835044423102858
0.3085908590859079,0.9852838806119002
0.308880888088809,0.9870648059900843
0.3091709170917092,0.9888472191887242
0.3094609460946094,0.9906311209426458
0.3097509750975096,0.9924165119776881
0.3100410041004098,0.9942033930107907
0.31033103310331,0.9959917647500831
0.3106210621062102,0.9977816278949659
0.3109110911091104,0.9995729831361994
0.3112011201120106,1.0013658311559832
0.3114911491149108,1.003160172628043
0.31178117811781103,1.004956008217708
0.3120712071207121,1.006753338582001
0.31236123612361233,1.0085521643697004
0.31265126512651253,1.0103524862214435
0.31294129412941274,1.012154304769794
0.31323132313231294,1.0139576206393197
0.31352135213521315,1.0157624344466725
0.31381138113811335,1.0175687468006664
0.31410141014101356,1.0193765583023526
0.31439143914391376,1.0211858695450968
0.31468146814681397,1.0229966811146527
0.31497149714971506,1.0248089935892433
0.31526152615261527,1.026622807539614
0.3155515551555155,1.0284381235291353
0.3158415841584157,1.0302549421138554
0.3161316131613159,1.0320732638425787
0.3164216421642161,1.0338930892569334
0.3167116711671163,1.0357144188914464
0.3170017001700165,1.0375372532736113
0.3172917291729167,1.0393615929239566
0.3175817581758169,1.0411874383561155
0.3178717871787171,1.0430147900768958
0.3181618161816182,1.044843648586347
0.3184518451845184,1.0466740143778153
0.3187418741874186,1.0485058879380311
0.3190319031903188,1.0503392697471603
0.319321932193219,1.0521741602788726
0.31961196119611923,1.0540105600004037
0.31990199019901944,1.0558484693726249
0.32019201920191964,1.0576878888501
0.32048204820481985,1.0595288188811502
0.32077207720772005,1.061371259907919
0.32106210621062115,1.0632152123664322
0.32135213521352135,1.0650606766866477
0.32164216421642156,1.0669076532925372
0.32193219321932176,1.06875614260213
0.32222222222222197,1.0706061450275763
0.32251225122512217,1.072457660975208
0.3228022802280224,1.0743106908455922
0.3230923092309226,1.0761652350335937
0.3233823382338228,1.0780212939284293
0.323672367236723,1.0798788679137241
0.3239623962396232,1.081737957367567
0.3242524252425243,1.0835985626625726
0.3245424542454245,1.0854606841659171
0.3248324832483247,1.0873243222394202
0.3251225122512249,1.0891894772395763
0.3254125412541251,1.0910561495176192
0.3257025702570253,1.0929243394195713
0.3259925992599255,1.094794047286295
0.3262826282628257,1.096665273453546
0.32657265726572593,1.0985380182520244
0.32686268626862613,1.1004122820074247
0.32715271527152723,1.1022880650404918
0.32744274427442743,1.1041653676670522
0.32773277327732764,1.1060441901980878
0.32802280228022784,1.1079245329397704
0.32831283128312805,1.109806396193514
0.32860286028602825,1.11168978025602
0.32889288928892846,1.1135746854193256
0.32918291829182866,1.1154611119708544
0.32947294729472887,1.117349060193456
0.3297629762976291,1.1192385303654582
0.3300530053005293,1.1211295227607099
0.33034303430343037,1.1230220376486288
0.3306330633063306,1.1249160752942333
0.3309230923092308,1.126811635958208
0.331213121312131,1.128708719896933
0.3315031503150312,1.1306073273625301
0.3317931793179314,1.132507458602906
0.3320832083208316,1.1344091138617969
0.3323732373237318,1.1363122933788055
0.332663266326632,1.138216997389448
0.3329532953295322,1.1401232261251932
0.3332433243324333,1.142030979813505
0.3335333533353335,1.1439402586778724
0.3338233823382337,1.1458510629378664
0.3341134113411339,1.1477633928091693
0.33440344034403413,1.1496772485036146
0.33469346934693434,1.1515926302292288
0.33498349834983454,1.153509538190265
0.33527352735273475,1.1554279725872465
0.33556355635563495,1.1573479336170007
0.33585358535853516,1.159269421472696
0.33614361436143536,1.1611924363438824
0.33643364336433645,1.1631169784165276
0.33672367236723666,1.1650430478730411
0.33701370137013686,1.16697064489233
0.33730373037303707,1.1688997696498211
0.3375937593759373,1.1708304223174995
0.3378837883788375,1.1727626030639415
0.3381738173817377,1.1746963120543528
0.3384638463846379,1.176631549450597
0.3387538753875381,1.178568315411235
0.3390439043904383,1.1805066100915522
0.3393339333933394,1.1824464336436018
0.3396239623962396,1.1843877862162164
0.3399139913991398,1.186330667955067
0.34020402040204,1.1882750790026768
0.3404940494049402,1.1902210194984584
0.3407840784078404,1.192168489578745
0.3410741074107406,1.194117489376821
0.34136413641364083,1.1960680190229522
0.34165416541654103,1.1980200786444164
0.34194419441944124,1.1999736683655335
0.34223422342234233,1.2019287883076992
0.34252425242524254,1.2038854385893987
0.34281428142814274,1.2058436193262583
0.34310431043104295,1.2078033306310605
0.34339433943394315,1.2097645726137736
0.34368436843684336,1.2117273453815827
0.34397439743974356,1.2136916490389154
0.34426442644264377,1.2156574836874712
0.344554455445544,1.2176248494262476
0.3448444844484442,1.2195937463515665
0.3451345134513444,1.2215641745571018
0.3454245424542455,1.223536134133912
0.3457145714571457,1.2255096251704456
0.3460046004600459,1.227484647752594
0.3462946294629461,1.2294612019637028
0.3465846584658463,1.2314392878845963
0.3468746874687465,1.2334189055936067
0.3471647164716467,1.235400055166598
0.3474547454745469,1.2373827366769898
0.3477447744774471,1.23936695019578
0.3480348034803473,1.2413526957915753
0.3483248324832484,1.243339973530609
0.3486148614861486,1.245328783476758
0.3489048904890488,1.2473191256915848
0.34919491949194903,1.249311000234346
0.34948494849484923,1.251304407162018
0.34977497749774944,1.2532993465293223
0.35006500650064964,1.2552958183887457
0.35035503550354985,1.2572938227905606
0.35064506450645005,1.2592933597828524
0.35093509350935026,1.2612944294115345
0.35122512251225046,1.263297031720376
0.35151515151515156,1.2653011667510219
0.35180518051805176,1.2673068345429996
0.35209520952095197,1.2693140351337664
0.3523852385238522,1.2713227685587087
0.3526752675267524,1.2733330348511713
0.3529652965296526,1.275344834042475
0.3532553255325528,1.2773581661619353
0.353545354535453,1.2793730312368865
0.3538353835383532,1.281389429292695
0.3541254125412534,1.2834073603527845
0.3544154415441545,1.2854268244386544
0.3547054705470547,1.2874478215698866
0.3549954995499549,1.2894703517641843
0.3552855285528551,1.2914944150373753
0.3555755575557553,1.293520011403439
0.3558655865586555,1.2955471408745172
0.3561556155615557,1.2975758034609362
0.35644564456445593,1.299605999171224
0.35673567356735614,1.3016377280121272
0.35702570257025634,1.3036709899886294
0.35731573157315655,1.3057057851039644
0.35760576057605764,1.307742113359644
0.35789578957895785,1.3097799747554535
0.35818581858185805,1.3118193692894908
0.35847584758475826,1.3138602969581754
0.35876587658765846,1.3159027577562572
0.35905590559055867,1.3179467516768415
0.35934593459345887,1.3199922787114
0.3596359635963591,1.3220393388497886
0.3599259925992593,1.3240879320802634
0.3602160216021595,1.3261380583894933
0.3605060506050606,1.3281897177625828
0.3607960796079608,1.3302429101830673
0.361086108610861,1.3322976356329554
0.3613761376137612,1.3343538940927264
0.3616661666166614,1.3364116855413466
0.3619561956195616,1.3384710099562878
0.3622462246224618,1.3405318673135387
0.362536253625362,1.3425942575876209
0.3628262826282622,1.3446581807516
0.3631163116311624,1.3467236367771034
0.36340634063406263,1.348790625634329
0.3636963696369637,1.3508591472920684
0.36398639863986393,1.3529292017177001
0.36427642764276413,1.3550007888772266
0.36456645664566434,1.357073908735277
0.36485648564856454,1.3591485612551164
0.36514651465146475,1.361224746398663
0.36543654365436495,1.363302464126501
0.36572657265726516,1.3653817143978921
0.36601660166016536,1.3674624971707865
0.36630663066306557,1.3695448124018388
0.36659665966596666,1.371628660046421
0.36688668866886687,1.3737140400586194
0.36717671767176707,1.3758009523912713
0.3674667466746673,1.3778893969959614
0.3677567756775675,1.3799793738230337
0.3680468046804677,1.3820708828216073
0.3683368336833679,1.384163923939586
0.3686268626862681,1.3862584971236704
0.3689168916891683,1.388354602319367
0.3692069206920685,1.3904522394710013
0.3694969496949687,1.3925514085217292
0.3697869786978698,1.3946521094135484
0.37007700770077,1.3967543420872985
0.3703670367036702,1.39885810648269
0.3706570657065704,1.4009634025383038
0.3709470947094706,1.403070230191601
0.37123712371237083,1.4051785893789364
0.37152715271527104,1.4072884800355683
0.37181718171817124,1.409399902095666
0.37210721072107145,1.4115128554923235
0.37239723972397165,1.4136273401575679
0.37268726872687274,1.4157433560223704
0.37297729772977295,1.4178609030166445
0.37326732673267315,1.419979981069276
0.37355735573557336,1.4221005901081198
0.37384738473847356,1.4242227300600088
0.37413741374137377,1.426346400850768
0.374427442744274,1.4284716024052186
0.3747174717471742,1.430598334647194
0.3750075007500744,1.4327265974995398
0.3752975297529746,1.434856390884131
0.3755875587558757,1.4369877147218804
0.3758775877587759,1.4391205689327315
0.3761676167616761,1.441254953435691
0.3764576457645763,1.4433908681488248
0.3767476747674765,1.4455283129892658
0.3770377037703767,1.4476672878732242
0.3773277327732769,1.4498077927159967
0.3776177617761771,1.4519498274319738
0.3779077907790773,1.454093391934646
0.37819781978197753,1.4562384861366164
0.37848784878487773,1.4583851099496048
0.3787778777877788,1.4605332632844594
0.37906790679067903,1.4626829460511521
0.37935793579357924,1.4648341581588058
0.37964796479647944,1.4669868995156903
0.37993799379937965,1.4691411700292303
0.38022802280227985,1.471296969606015
0.38051805180518006,1.4734542981518035
0.38080808080808026,1.4756131555715355
0.38109810981098047,1.4777735417693354
0.3813881388138807,1.47993545664852
0.38167816781678177,1.4820989001116114
0.38196819681968197,1.4842638720603254
0.3822582258225822,1.4864303723956054
0.3825482548254824,1.4885984010176099
0.3828382838283826,1.4907679578257267
0.3831283128312828,1.4929390427185774
0.383418341834183,1.4951116555940254
0.3837083708370832,1.4972857963491812
0.3839983998399834,1.4994614648804103
0.3842884288428836,1.5016386610833383
0.3845784578457838,1.5038173848528593
0.3848684868486849,1.5059976360831435
0.3851585158515851,1.5081794146676313
0.3854485448544853,1.5103627204990586
0.3857385738573855,1.5125475534694528
0.38602860286028573,1.5147339134701372
0.38631863186318594,1.5169218003917413
0.38660866086608614,1.5191112141242047
0.38689868986898635,1.5213021545567833
0.38718871887188655,1.5234946215780558
0.38747874787478676,1.52568861507593
0.38776877687768785,1.5278841349376489
0.38805880588058805,1.5300811810497876
0.38834883488348826,1.532279753298275
0.38863886388638846,1.5344798515683893
0.38892889288928867,1.5366814757447635
0.3892189218921889,1.5388846257113948
0.3895089508950891,1.5410893013516462
0.3897989798979893,1.5432955025482544
0.3900890089008895,1.5455032291833355
0.3903790379037897,1.5477124811383869
0.3906690669066899,1.5499232582942977
0.390959095909591,1.5521355605313527
0.3912491249124912,1.5543493877292252
0.3915391539153914,1.5565647397670046
0.3918291829182916,1.5587816165231858
0.3921192119211918,1.5610000178756773
0.392409240924092,1.563219943701809
0.3926992699269922,1.565441393878334
0.3929892989298924,1.5676643682814329
0.39327932793279263,1.569888866786724
0.39356935693569284,1.572114889269261
0.39385938593859393,1.5743424356035471
0.39414941494149414,1.5765715056635201
0.39443944394439434,1.5788020993225844
0.39472947294729455,1.5810342164535978
0.39501950195019475,1.5832678569288787
0.39530953095309496,1.585503020620213
0.39559955995599516,1.5877397073988584
0.39588958895889537,1.5899779171355473
0.39617961796179557,1.5922176497004914
0.3964696469646958,1.5944589049633884
0.396759675967596,1.5967016827934228
0.3970497049704971,1.5989459830592783
0.3973397339733973,1.601191805629121
0.3976297629762975,1.6034391503706324
0.3979197919791977,1.6056880171509946
0.3982098209820979,1.6079384058369008
0.3984998499849981,1.6101903162945554
0.3987898789878983,1.612443748389684
0.3990799079907985,1.6146987019875312
0.3993699369936987,1.6169551769528694
0.3996599659965989,1.619213173149999
0.3999499949995,1.6214726904427608
0.4002400240024002,1.6237337286945188
0.4005300530053004,1.6259962877681906
0.40082008200820063,1.6282603675262386
0.40111011101110083,1.6305259678306696
0.40140014001400104,1.6327930885430462
0.40169016901690124,1.635061729524487
0.40198019801980145,1.6373318906356717
0.40227022702270165,1.6396035717368427
0.40256025602560186,1.6418767726878094
0.40285028502850206,1.644151493347955
0.40314031403140316,1.646427733576241
0.40343034303430336,1.648705493231191
0.40372037203720357,1.6509847721709283
0.4040104010401038,1.6532655702531547
0.404300430043004,1.655547887335161
0.4045904590459042,1.6578317232738304
0.4048804880488044,1.660117077925641
0.4051705170517046,1.6624039511466715
0.4054605460546048,1.664692342792602
0.405750575057505,1.666982252718718
0.4060406040604061,1.669273680779918
0.4063306330633063,1.6715666268307006
0.4066206620662065,1.6738610907251923
0.4069106910691067,1.6761570723171344
0.4072007200720069,1.6784545714598893
0.4074907490749071,1.680753588006445
0.4077807780778073,1.6830541218094162
0.40807080708070753,1.6853561727210509
0.40836083608360774,1.6876597405932297
0.40865086508650794,1.6899648252774724
0.40894089408940903,1.692271426624941
0.40923092309230924,1.6945795444864293
0.40952095209520945,1.6968891787123905
0.40981098109810965,1.6992003291529227
0.41010101010100986,1.7015129956577772
0.41039103910391006,1.703827178076357
0.41068106810681027,1.7061428762577269
0.41097109710971047,1.7084600900506108
0.4112611261126107,1.7107788193033975
0.4115511551155109,1.713099063864141
0.4118411841184111,1.715420823580566
0.4121312131213122,1.717744098300073
0.4124212421242124,1.7200688878697243
0.4127112711271126,1.7223951921362726
0.4130013001300128,1.7247230109461478
0.413291329132913,1.7270523441454622
0.4135813581358132,1.729383191580014
0.4138713871387134,1.7317155530952892
0.4141614161416136,1.7340494285364658
0.4144514451445138,1.7363848177484151
0.414741474147414,1.738721720575704
0.4150315031503151,1.7410601368626049
0.4153215321532153,1.743400066453074
0.4156115611561155,1.7457415091907893
0.41590159015901573,1.7480844649191285
0.41619161916191594,1.7504289334811785
0.41648164816481614,1.7527749147197387
0.41677167716771635,1.7551224084773205
0.41706170617061655,1.7574714145961532
0.41735173517351676,1.759821932918184
0.41764176417641696,1.762173963285082
0.41793179317931717,1.7645275055382401
0.41822182218221826,1.7668825595187805
0.41851185118511847,1.7692391250675406
0.41880188018801867,1.7715972020251032
0.4190919091909189,1.773956790231778
0.4193819381938191,1.7763178895276115
0.4196719671967193,1.7786804997523857
0.4199619961996195,1.781044620745625
0.4202520252025197,1.7834102523465942
0.4205420542054199,1.785777394394303
0.4208320832083201,1.7881460467275083
0.4211221122112212,1.7905162091847195
0.4214121412141214,1.7928878816041824
0.4217021702170216,1.795261063823914
0.4219921992199218,1.7976357556816769
0.422282228222822,1.800011957014993
0.4225722572257222,1.802389667661147
0.42286228622862243,1.8047688874571803
0.42315231523152264,1.8071496162399026
0.42344234423442284,1.8095318538458858
0.42373237323732305,1.8119156001114738
0.42402240224022325,1.8143008548727773
0.42431243124312434,1.8166876179656863
0.42460246024602455,1.8190758892258487
0.42489248924892475,1.821465668488705
0.42518251825182496,1.823856955589469
0.42547254725472516,1.8262497503631323
0.42576257625762537,1.8286440526444725
0.4260526052605256,1.8310398622680486
0.4263426342634258,1.8334371790682074
0.426632663266326,1.835836002879082
0.4269226922692262,1.8382363335345988
0.4272127212721273,1.840638170868478
0.4275027502750275,1.8430415147142203
0.4277927792779277,1.8454463649051374
0.4280828082808279,1.847852721274332
0.4283728372837281,1.8502605836547097
0.4286628662866283,1.852669951878974
0.4289528952895285,1.855080825779633
0.4292429242924287,1.8574932051890012
0.4295329532953289,1.8599070899391985
0.42982298229822913,1.8623224798621538
0.43011301130112933,1.8647393747896064
0.4304030403040304,1.8671577745531145
0.43069306930693063,1.869577678984034
0.43098309830983084,1.8719990879135513
0.43127312731273104,1.8744220011726667
0.43156315631563125,1.8768464185921987
0.43185318531853145,1.879272340002789
0.43214321432143166,1.8816997652349001
0.43243324332433186,1.8841286941188198
0.43272327232723207,1.886559126484661
0.43301330133013227,1.8889910621623667
0.43330333033303337,1.8914245009817143
0.43359335933593357,1.893859442772296
0.4338833883388338,1.8962958873635523
0.434173417341734,1.8987338345847549
0.4344634463446342,1.9011732842650104
0.4347534753475344,1.9036142362332638
0.4350435043504346,1.9060566903182994
0.4353335333533348,1.9085006463487417
0.435623562356235,1.910946104153061
0.4359135913591352,1.9133930635595686
0.4362036203620354,1.9158415243964229
0.4364936493649365,1.9182914864916356
0.4367836783678367,1.9207429496730521
0.4370737073707369,1.9231959137683818
0.4373637363736371,1.9256503786051844
0.43765376537653733,1.9281063440108703
0.43794379437943753,1.9305638098127074
0.43823382338233774,1.9330227758378182
0.43852385238523794,1.9354832419131853
0.43881388138813815,1.9379452078656503
0.43910391039103835,1.9404086735219168
0.43939393939393945,1.9428736387085528
0.43968396839683965,1.9453401032519813
0.43997399739973986,1.9478080669785016
0.44026402640264006,1.9502775297142763
0.44055405540554027,1.9527484912853368
0.4408440844084405,1.9552209515175847
0.4411341134113407,1.957694910236792
0.4414241424142409,1.9601703672686053
0.4417141714171411,1.9626473224385441
0.4420042004200413,1.9651257755720042
0.4422942294229424,1.9676057264942637
0.4425842584258426,1.9700871750304634
0.4428742874287428,1.9725701210056399
0.443164316431643,1.975054564244706
0.4434543454345432,1.9775405045724568
0.4437443744374434,1.9800279418135707
0.4440344034403436,1.9825168757926135
0.4443244324432438,1.985007306334035
0.444614461446144,1.9874992332621761
0.44490449044904423,1.9899926564012647
0.44519451945194444,1.99248757557542
0.44548454845484553,1.994983990608659
0.44577457745774574,1.9974819013248764
0.44606460646064594,1.9999813075478758
0.44635463546354615,2.002482209101354
0.44664466446644635,2.004984605808903
0.44693469346934656,2.0074884974940135
0.44722472247224676,2.009993883980077
0.44751475147514697,2.0125007650903846
0.44780478047804717,2.015009140648131
0.4480948094809474,2.0175190104764154
0.44838483848384847,2.0200303743982433
0.4486748674867487,2.0225432322365156
0.4489648964896489,2.025057583814051
0.4492549254925491,2.027573428953576
0.4495449544954493,2.0300907674777244
0.4498349834983495,2.0326095992090414
0.4501250125012497,2.035129923969984
0.4504150415041499,2.037651741582924
0.4507050705070501,2.0401750518701447
0.4509950995099503,2.04269985465385
0.4512851285128505,2.045226149756157
0.4515751575157516,2.0477539369991065
0.4518651865186518,2.050283216204644
0.452155215521552,2.0528139871946514
0.45244524452445223,2.055346249790925
0.45273527352735243,2.0578800038151863
0.45302530253025264,2.060415249089078
0.45331533153315284,2.0629519854341716
0.45360536053605305,2.065490212671962
0.45389538953895325,2.068029930623871
0.45418541854185346,2.0705711391112507
0.45447544754475455,2.0731138379553866
0.45476547654765476,2.075658026977481
0.45505550555055496,2.078203705998682
0.45534553455345517,2.0807508748400654
0.45563556355635537,2.0832995333226414
0.4559255925592556,2.0858496812673564
0.4562156215621558,2.08840131849509
0.456505650565056,2.0909544448266617
0.4567956795679562,2.0935090600828294
0.4570857085708564,2.0960651640842882
0.4573757375737566,2.098622756651675
0.4576657665766577,2.1011818376055738
0.4579557955795579,2.1037424067664947
0.4582458245824581,2.106304463954907
0.4585358535853583,2.108868008991221
0.4588258825882585,2.1114330416957894
0.4591159115911587,2.1139995618889147
0.4594059405940589,2.116567569390847
0.45969596959695913,2.1191370640217824
0.45998599859985934,2.1217080456018693
0.46027602760275954,2.1242805139512058
0.46056605660566063,2.126854468889847
0.46085608560856084,2.129429910237787
0.46114611461146104,2.132006837814986
0.46143614361436125,2.134585251441357
0.46172617261726145,2.137165150936765
0.46201620162016166,2.1397465361210357
0.46230623062306186,2.1423294068139507
0.46259625962596207,2.1449137628352495
0.4628862886288623,2.1474996040046324
0.4631763176317625,2.1500869301417604
0.4634663466346627,2.1526757410662554
0.4637563756375638,2.1552660365977068
0.464046404640464,2.157857816555653
0.4643364336433642,2.160451080759611
0.4646264626462644,2.1630458290290595
0.4649164916491646,2.1656420611834424
0.4652065206520648,2.168239777042171
0.465496549654965,2.1708389764246245
0.4657865786578652,2.173439659150152
0.4660766076607654,2.176041825038071
0.4663666366636656,2.1786454739076735
0.4666566656665667,2.181250605578222
0.4669466946694669,2.1838572198689437
0.4672367236723671,2.186465316599049
0.46752675267526733,2.189074895587721
0.46781678167816754,2.1916859566541165
0.46810681068106774,2.1942984996173696
0.46839683968396795,2.196912524296591
0.46868686868686815,2.1995280305108698
0.46897689768976836,2.2021450180792734
0.46926692669266856,2.204763486820849
0.46955695569556877,2.2073834365546263
0.46984698469846986,2.210004867099619
0.47013701370137007,2.2126277782748085
0.47042704270427027,2.215252169899176
0.4707170717071705,2.2178780417916806
0.4710071007100707,2.2205053937712664
0.4712971297129709,2.223134225656864
0.4715871587158711,2.225764537267389
0.4718771877187713,2.2283963284217463
0.4721672167216715,2.231029598938828
0.4724572457245717,2.2336643486375145
0.4727472747274728,2.236300577336684
0.473037303730373,2.238938284855187
0.4733273327332732,2.241577471011883
0.4736173617361734,2.244218135625617
0.4739073907390736,2.246860278515228
0.4741974197419738,2.24950389949955
0.47448744874487403,2.2521489983974106
0.47477747774777423,2.2547955750276327
0.47506750675067444,2.2574436292090363
0.47535753575357464,2.260093160760438
0.47564756475647574,2.2627441695006585
0.47593759375937594,2.2653966552484994
0.47622762276227615,2.2680506178227797
0.47651765176517635,2.270706057042314
0.47680768076807656,2.273362972725915
0.47709770977097676,2.2760213646923995
0.47738773877387697,2.278681232760585
0.4776777677767772,2.2813425767492954
0.4779677967796774,2.2840053964773555
0.4782578257825776,2.286669691763597
0.4785478547854778,2.2893354624268545
0.4788378837883789,2.2920027082859793
0.4791279127912791,2.2946714291598087
0.4794179417941793,2.2973416248672063
0.4797079707970795,2.3000132952270382
0.4799979997999797,2.3026864400581815
0.4802880288028799,2.3053610591795195
0.4805780578057801,2.3080371524099506
0.4808680868086803,2.310714719568381
0.4811581158115805,2.3133937604737334
0.4814481448144807,2.316074274944939
0.4817381738173818,2.3187562628009495
0.482028202820282,2.321439723860717
0.48231823182318223,2.324124657943221
0.48260826082608244,2.326811064867456
0.48289828982898264,2.3294989444524283
0.48318831883188285,2.332188296517163
0.48347834783478305,2.3348791208807063
0.48376837683768326,2.337571417362117
0.48405840584058346,2.3402651857804777
0.48434843484348367,2.3429604259548906
0.48463846384638387,2.345657137704475
0.48492849284928496,2.3483553208483814
0.48521852185218517,2.351054975205763
0.4855085508550854,2.3537561005958136
0.4857985798579856,2.3564586968377443
0.4860886088608858,2.3591627637507897
0.486378637863786,2.361868301154209
0.4866686668666862,2.364575308867288
0.4869586958695864,2.3672837867093373
0.4872487248724866,2.369993734499695
0.4875387538753868,2.3727051520577245
0.4878287828782879,2.3754180392028275
0.4881188118811881,2.3781323957544114
0.4884088408840883,2.3808482215319327
0.4886988698869885,2.3835655163548735
0.4889888988898887,2.386284280042744
0.48927892789278893,2.389004512415087
0.48956895689568913,2.3917262132914767
0.48985898589858934,2.394449382491519
0.49014901490148954,2.397174019834855
0.49043904390438975,2.3999001251411562
0.49072907290728995,2.402627698230131
0.49101910191019105,2.4053567389215282
0.49130913091309125,2.408087247035114
0.49159915991599146,2.410819222390709
0.49188918891889166,2.4135526648081638
0.49217921792179187,2.4162875741073684
0.4924692469246921,2.419023950108247
0.4927592759275923,2.4217617926307664
0.4930493049304925,2.424501101494931
0.4933393339333927,2.4272418765207844
0.4936293629362929,2.429984117528412
0.493919391939194,2.432727824337945
0.4942094209420942,2.435472996769539
0.4944994499449944,2.43821963464341
0.4947894789478946,2.4409677377798094
0.4950795079507948,2.4437173059990327
0.495369536953695,2.4464683391214206
0.4956595659565952,2.4492208369673576
0.4959495949594954,2.4519747993572722
0.4962396239623956,2.454730226111639
0.49652965296529583,2.4574871170509804
0.49681968196819604,2.4602454719958637
0.49710971097109713,2.463005290766911
0.49739973997399733,2.4657665731847747
0.49768976897689754,2.468529319070172
0.49797979797979774,2.471293528243864
0.49826982698269795,2.474059200526661
0.49855985598559815,2.476826335739426
0.49884988498849836,2.479594933703071
0.49913991399139856,2.482364994238557
0.49942994299429877,2.485136517166901
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695
0.499719971997199,2.4879095023091695


==> fig/data/ground-truth-csvs/ground-truth_4_1.csv <==
x,y
-1.9997999799979995,20.57649023017387
-1.9993999399939995,20.568157574459295
-1.9989998999899985,20.559826586004593
-1.9985998599859984,20.55149726480939
-1.9981998199819984,20.543169610873267
-1.9977997799779974,20.534843624195798
-1.9973997399739973,20.52651930477661
-1.9969996999699964,20.51819665261527
-1.9965996599659963,20.5098756677114
-1.9961996199619962,20.501556350064583
-1.9957995799579953,20.493238699674407
-1.9953995399539952,20.48492271654049
-1.9949994999499951,20.476608400662418
-1.9945994599459942,20.468295752039783
-1.9941994199419941,20.459984770672204
-1.9937993799379932,20.45167545655926
-1.993399339933993,20.44336780970057
-1.992999299929993,20.43506183009573
-1.992599259925992,20.42675751774433
-1.992199219921992,20.41845487264599
-1.991799179917992,20.410153894800306
-1.991399139913991,20.401854584206866
-1.990999099909991,20.3935569408653
-1.9905990599059908,20.3852609647752
-1.9901990199019899,20.37696665593616
-1.9897989798979898,20.368674014347814
-1.9893989398939889,20.360383040009737
-1.9889988998899888,20.35209373292156
-1.9885988598859887,20.343806093082886
-1.9881988198819878,20.335520120493303
-1.9877987798779877,20.327235815152452
-1.9873987398739876,20.318953177059925
-1.9869986998699867,20.31067220621532
-1.9865986598659866,20.30239290261827
-1.9861986198619856,20.294115266268363
-1.9857985798579856,20.28583929716524
-1.9853985398539855,20.277564995308495
-1.9849984998499846,20.26929236069773
-1.9845984598459845,20.261021393332584
-1.9841984198419844,20.252752093212653
-1.9837983798379835,20.244484460337546
-1.9833983398339834,20.2362184947069
-1.9829982998299824,20.227954196320308
-1.9825982598259824,20.219691565177406
-1.9821982198219823,20.211430601277797
-1.9817981798179813,20.203171304621097
-1.9813981398139813,20.194913675206937
-1.9809980998099812,20.18665771303493
-1.9805980598059802,20.17840341810468
-1.9801980198019802,20.17015079041583
-1.9797979797979792,20.161899829967975
-1.9793979397939792,20.15365053676076
-1.978997899789979,20.145402910793795
-1.9785978597859781,20.137156952066693
-1.978197819781978,20.128912660579093
-1.977797779777978,20.12067003633061
-1.977397739773977,20.112429079320858
-1.976997699769977,20.10418978954948
-1.976597659765976,20.095952167016076
-1.976197619761976,20.0877162117203
-1.9757975797579759,20.079481923661763
-1.975397539753975,20.071249302840076
-1.9749974997499748,20.063018349254893
-1.9745974597459748,20.05478906290583
-1.9741974197419738,20.0465614437925
-1.9737973797379738,20.038335491914555
-1.9733973397339728,20.030111207271602
-1.9729972997299727,20.021888589863295
-1.9725972597259727,20.01366763968925
-1.9721972197219717,20.005448356749085
-1.9717971797179716,19.997230741042454
-1.9713971397139716,19.98901479256898
-1.9709970997099706,19.98080051132828
-1.9705970597059705,19.972587897320015
-1.9701970197019696,19.964376950543787
-1.9697969796979695,19.95616767099926
-1.9693969396939695,19.947960058686053
-1.9689968996899685,19.93975411360379
-1.9685968596859684,19.93154983575213
-1.9681968196819684,19.92334722513069
-1.9677967796779674,19.91514628173911
-1.9673967396739673,19.906947005577038
-1.9669966996699664,19.898749396644092
-1.9665966596659663,19.890553454939933
-1.9661966196619662,19.88235918046419
-1.9657965796579653,19.87416657321648
-1.9653965396539652,19.86597563319648
-1.9649964996499651,19.85778636040381
-1.9645964596459642,19.8495987548381
-1.9641964196419641,19.84141281649902
-1.9637963796379632,19.833228545386184
-1.963396339633963,19.82504594149925
-1.962996299629963,19.816865004837865
-1.962596259625962,19.808685735401646
-1.962196219621962,19.80050813319027
-1.961796179617962,19.79233219820336
-1.961396139613961,19.78415793044056
-1.960996099609961,19.775985329901534
-1.9605960596059608,19.767814396585912
-1.9601960196019599,19.759645130493336
-1.9597959795979598,19.75147753162347
-1.9593959395939589,19.74331159997594
-1.9589958995899588,19.73514733555042
-1.9585958595859587,19.72698473834654
-1.9581958195819578,19.718823808363947
-1.9577957795779577,19.710664545602306
-1.9573957395739576,19.70250695006126
-1.9569956995699567,19.69435102174044
-1.9565956595659566,19.686196760639536
-1.9561956195619556,19.67804416675816
-1.9557955795579556,19.669893240095995
-1.9553955395539555,19.66174398065268
-1.9549954995499546,19.653596388427857
-1.9545954595459545,19.645450463421206
-1.9541954195419544,19.637306205632363
-1.9537953795379535,19.62916361506098
-1.9533953395339534,19.621022691706724
-1.9529952995299524,19.612883435569234
-1.9525952595259524,19.60474584664819
-1.9521952195219523,19.596609924943234
-1.9517951795179513,19.588475670454013
-1.9513951395139513,19.58034308318021
-1.9509950995099512,19.57221216312147
-1.9505950595059502,19.56408291027744
-1.9501950195019502,19.5559553246478
-1.9497949794979492,19.54782940623219
-1.9493949394939492,19.53970515503029
-1.948994899489949,19.53158257104175
-1.9485948594859481,19.523461654266224
-1.948194819481948,19.515342404703393
-1.947794779477948,19.507224822352907
-1.947394739473947,19.499108907214417
-1.946994699469947,19.49099465928761
-1.946594659465946,19.482882078572132
-1.946194619461946,19.47477116506766
-1.9457945794579459,19.466661918773855
-1.945394539453945,19.458554339690366
-1.9449944994499448,19.450448427816887
-1.9445944594459448,19.442344183153065
-1.9441944194419438,19.434241605698563
-1.9437943794379438,19.426140695453064
-1.9433943394339428,19.41804145241622
-1.9429942994299427,19.409943876587718
-1.9425942594259427,19.401847967967214
-1.9421942194219417,19.39375372655437
-1.9417941794179416,19.385661152348874
-1.9413941394139416,19.377570245350384
-1.9409940994099406,19.369481005558566
-1.9405940594059405,19.361393432973106
-1.9401940194019396,19.353307527593657
-1.9397939793979395,19.345223289419913
-1.9393939393939394,19.337140718451536
-1.9389938993899385,19.329059814688186
-1.9385938593859384,19.32098057812956
-1.9381938193819384,19.312903008775322
-1.9377937793779374,19.304827106625133
-1.9373937393739373,19.29675287167869
-1.9369936993699364,19.28868030393565
-1.9365936593659363,19.280609403395705
-1.9361936193619362,19.272540170058527
-1.9357935793579353,19.264472603923778
-1.9353935393539352,19.256406704991157
-1.9349934993499351,19.24834247326033
-1.9345934593459342,19.24027990873097
-1.9341934193419341,19.23221901140277
-1.9337933793379332,19.224159781275397
-1.933393339333933,19.216102218348542
-1.932993299329933,19.20804632262188
-1.932593259325932,19.19999209409508
-1.932193219321932,19.191939532767844
-1.931793179317932,19.183888638639843
-1.931393139313931,19.17583941171075
-1.930993099309931,19.167791851980272
-1.9305930593059308,19.159745959448074
-1.9301930193019299,19.151701734113832
-1.9297929792979298,19.143659175977252
-1.9293929392939289,19.135618285037996
-1.9289928992899288,19.127579061295773
-1.9285928592859287,19.119541504750252
-1.9281928192819278,19.111505615401118
-1.9277927792779277,19.103471393248068
-1.9273927392739276,19.095438838290782
-1.9269926992699267,19.087407950528938
-1.9265926592659266,19.079378729962247
-1.9261926192619256,19.07135117659037
-1.9257925792579256,19.063325290413022
-1.9253925392539255,19.05530107142988
-1.9249924992499245,19.047278519640624
-1.9245924592459245,19.03925763504496
-1.9241924192419244,19.031238417642577
-1.9237923792379235,19.023220867433146
-1.9233923392339234,19.015204984416386
-1.9229922992299224,19.007190768591965
-1.9225922592259224,18.999178219959596
-1.9221922192219223,18.991167338518963
-1.9217921792179213,18.98315812426975
-1.9213921392139213,18.975150577211668
-1.9209920992099212,18.967144697344406
-1.9205920592059202,18.95914048466764
-1.9201920192019202,18.95113793918109
-1.9197919791979192,18.943137060884435
-1.9193919391939191,18.93513784977739
-1.918991899189919,18.927140305859634
-1.9185918591859181,18.919144429130863
-1.918191819181918,18.91115021959079
-1.917791779177918,18.9031576772391
-1.917391739173917,18.895166802075487
-1.916991699169917,18.88717759409967
-1.916591659165916,18.879190053311323
-1.916191619161916,18.871204179710166
-1.9157915791579159,18.863219973295895
-1.915391539153915,18.855237434068197
-1.9149914991499148,18.84725656202679
-1.9145914591459148,18.83927735717137
-1.9141914191419138,18.831299819501627
-1.9137913791379138,18.82332394901728
-1.9133913391339128,18.81534974571802
-1.9129912991299127,18.80737720960356
-1.9125912591259127,18.799406340673603
-1.9121912191219117,18.791437138927837
-1.9117911791179116,18.783469604365987
-1.9113911391139116,18.77550373698775
-1.9109910991099106,18.767539536792825
-1.9105910591059105,18.75957700378093
-1.9101910191019096,18.751616137951753
-1.9097909790979095,18.743656939305026
-1.9093909390939094,18.735699407840443
-1.9089908990899085,18.727743543557697
-1.9085908590859084,18.719789346456526
-1.9081908190819084,18.711836816536618
-1.9077907790779074,18.70388595379768
-1.9073907390739073,18.695936758239437
-1.9069906990699064,18.68798922986158
-1.9065906590659063,18.680043368663842
-1.9061906190619062,18.672099174645915
-1.9057905790579053,18.66415664780751
-1.9053905390539052,18.65621578814835
-1.9049904990499051,18.648276595668147
-1.9045904590459042,18.640339070366593
-1.9041904190419041,18.632403212243428
-1.9037903790379032,18.624469021298342
-1.903390339033903,18.61653649753107
-1.902990299029903,18.608605640941317
-1.902590259025902,18.60067645152878
-1.902190219021902,18.592748929293208
-1.901790179017902,18.58482307423429
-1.901390139013901,18.576898886351746
-1.900990099009901,18.568976365645305
-1.9005900590059008,18.561055512114674
-1.9001900190018999,18.55313632575956
-1.8997899789978998,18.545218806579705
-1.8993899389938989,18.5373029545748
-1.8989898989898988,18.52938876974459
-1.8985898589858987,18.52147625208878
-1.8981898189818978,18.513565401607078
-1.8977897789778977,18.505656218299226
-1.8973897389738976,18.497748702164937
-1.8969896989698967,18.489842853203914
-1.8965896589658966,18.481938671415904
-1.8961896189618956,18.474036156800604
-1.8957895789578956,18.46613530935776
-1.8953895389538955,18.458236129087084
-1.8949894989498945,18.45033861598828
-1.8945894589458945,18.442442770061103
-1.8941894189418944,18.434548591305262
-1.8937893789378935,18.426656079720466
-1.8933893389338934,18.418765235306463
-1.8929892989298924,18.41087605806296
-1.8925892589258924,18.4029885479897
-1.8921892189218923,18.395102705086394
-1.8917891789178913,18.387218529352765
-1.8913891389138913,18.379336020788557
-1.8909890989098912,18.371455179393486
-1.8905890589058902,18.363576005167268
-1.8901890189018902,18.355698498109653
-1.8897889788978892,18.34782265822035
-1.8893889388938891,18.3399484854991
-1.888988898889889,18.33207597994563
-1.8885888588858881,18.324205141559652
-1.888188818881888,18.316335970340923
-1.887788778877888,18.30846846628916
-1.887388738873887,18.300602629404082
-1.886988698869887,18.292738459685438
-1.886588658865886,18.284875957132943
-1.886188618861886,18.27701512174635
-1.8857885788578859,18.269155953525377
-1.885388538853885,18.261298452469745
-1.8849884988498848,18.25344261857921
-1.8845884588458848,18.2455884518535
-1.8841884188418838,18.23773595229233
-1.8837883788378837,18.229885119895457
-1.8833883388338828,18.222035954662598
-1.8829882988298827,18.214188456593504
-1.8825882588258827,18.206342625687903
-1.8821882188218817,18.19849846194552
-1.8817881788178816,18.19065596536611
-1.8813881388138816,18.182815135949397
-1.8809880988098806,18.174975973695116
-1.8805880588058805,18.167138478603015
-1.8801880188018796,18.159302650672817
-1.8797879787978795,18.15146848990428
-1.8793879387938794,18.143635996297128
-1.8789878987898785,18.135805169851096
-1.8785878587858784,18.127976010565938
-1.8781878187818783,18.120148518441386
-1.8777877787778774,18.11232269347717
-1.8773877387738773,18.104498535673052
-1.8769876987698764,18.096676045028747
-1.8765876587658763,18.088855221544023
-1.8761876187618762,18.08103606521861
-1.8757875787578753,18.073218576052234
-1.8753875387538752,18.065402754044662
-1.8749874987498751,18.05758859919563
-1.8745874587458742,18.049776111504865
-1.8741874187418741,18.041965290972133
-1.8737873787378732,18.034156137597158
-1.873387338733873,18.026348651379706
-1.872987298729873,18.01854283231951
-1.872587258725872,18.010738680416303
-1.872187218721872,18.002936195669854
-1.871787178717872,17.995135378079894
-1.871387138713871,17.987336227646164
-1.870987098709871,17.97953874436843
-1.87058705870587,17.971742928246417
-1.8701870187018699,17.963948779279896
-1.8697869786978698,17.9561562974686
-1.8693869386938688,17.948365482812267
-1.8689868986898688,17.940576335310674
-1.8685868586858687,17.932788854963547
-1.8681868186818678,17.925003041770633
-1.8677867786778677,17.917218895731704
-1.8673867386738676,17.909436416846493
-1.8669866986698667,17.901655605114744
-1.8665866586658666,17.89387646053623
-1.8661866186618656,17.886098983110678
-1.8657865786578656,17.878323172837863
-1.8653865386538655,17.870549029717523
-1.8649864986498645,17.862776553749402
-1.8645864586458645,17.855005744933276
-1.8641864186418644,17.847236603268883
-1.8637863786378635,17.839469128755972
-1.8633863386338634,17.831703321394308
-1.8629862986298624,17.823939181183633
-1.8625862586258624,17.81617670812372
-1.8621862186218623,17.808415902214314
-1.8617861786178613,17.800656763455155
-1.8613861386138613,17.79289929184603
-1.8609860986098612,17.785143487386673
-1.8605860586058602,17.777389350076835
-1.8601860186018602,17.769636879916295
-1.8597859785978592,17.761886076904787
-1.8593859385938591,17.75413694104209
-1.858985898589859,17.746389472327955
-1.8585858585858581,17.738643670762123
-1.858185818581858,17.730899536344378
-1.857785778577858,17.723157069074468
-1.857385738573857,17.71541626895214
-1.856985698569857,17.707677135977175
-1.856585658565856,17.699939670149316
-1.856185618561856,17.69220387146834
-1.8557855785578559,17.684469739934002
-1.855385538553855,17.676737275546046
-1.8549854985498548,17.669006478304258
-1.8545854585458548,17.66127734820839
-1.8541854185418538,17.653549885258194
-1.8537853785378537,17.645824089453452
-1.8533853385338528,17.638099960793905
-1.8529852985298527,17.63037749927934
-1.8525852585258527,17.62265670490951
-1.8521852185218517,17.61493757768417
-1.8517851785178516,17.6072201176031
-1.8513851385138516,17.599504324666057
-1.8509850985098506,17.5917901988728
-1.8505850585058505,17.58407774022311
-1.8501850185018496,17.576366948716732
-1.8497849784978495,17.56865782435346
-1.8493849384938494,17.56095036713304
-1.8489848984898485,17.55324457705523
-1.8485848584858484,17.545540454119827
-1.8481848184818483,17.53783799832658
-1.8477847784778474,17.530137209675253
-1.8473847384738473,17.522438088165625
-1.8469846984698464,17.514740633797455
-1.8465846584658463,17.507044846570526
-1.8461846184618462,17.4993507264846
-1.8457845784578453,17.491658273539436
-1.8453845384538452,17.483967487734823
-1.8449844984498451,17.476278369070524
-1.8445844584458442,17.468590917546294
-1.844184418441844,17.460905133161933
-1.8437843784378432,17.453221015917187
-1.843384338433843,17.445538565811844
-1.842984298429843,17.43785778284568
-1.842584258425842,17.430178667018442
-1.842184218421842,17.422501218329927
-1.841784178417842,17.414825436779903
-1.841384138413841,17.407151322368133
-1.840984098409841,17.39947887509441
-1.84058405840584,17.391808094958485
-1.8401840184018399,17.384138981960156
-1.8397839783978398,17.376471536099185
-1.8393839383938388,17.36880575737534
-1.8389838983898388,17.36114164578842
-1.8385838583858387,17.35347920133818
-1.8381838183818378,17.345818424024397
-1.8377837783778377,17.338159313846862
-1.8373837383738376,17.330501870805346
-1.8369836983698367,17.322846094899614
-1.8365836583658366,17.315191986129463
-1.8361836183618356,17.307539544494652
-1.8357835783578356,17.29988876999498
-1.8353835383538355,17.29223966263022
-1.8349834983498345,17.28459222240013
-1.8345834583458345,17.276946449304518
-1.8341834183418344,17.26930234334315
-1.8337833783378334,17.261659904515795
-1.8333833383338334,17.25401913282226
-1.8329832983298324,17.2463800282623
-1.8325832583258324,17.23874259083572
-1.8321832183218323,17.231106820542287
-1.8317831783178313,17.223472717381775
-1.8313831383138313,17.215840281353987
-1.8309830983098312,17.208209512458694
-1.8305830583058302,17.20058041069567
-1.8301830183018302,17.192952976064714
-1.8297829782978292,17.185327208565596
-1.8293829382938291,17.177703108198116
-1.828982898289829,17.170080674962048
-1.8285828582858281,17.162459908857166
-1.828182818281828,17.15484080988328
-1.827782778277828,17.147223378040156
-1.827382738273827,17.139607613327577
-1.826982698269827,17.131993515745343
-1.826582658265826,17.124381085293226
-1.826182618261826,17.11677032197103
-1.8257825782578259,17.10916122577853
-1.825382538253825,17.1015537967155
-1.8249824982498248,17.093948034781757
-1.8245824582458248,17.086343939977073
-1.8241824182418238,17.078741512301225
-1.8237823782378237,17.07114075175402
-1.8233823382338228,17.063541658335232
-1.8229822982298227,17.05594423204467
-1.8225822582258226,17.048348472882108
-1.8221822182218217,17.04075438084733
-1.8217821782178216,17.03316195594014
-1.8213821382138216,17.02557119816033
-1.8209820982098206,17.017982107507667
-1.8205820582058205,17.010394683981968
-1.8201820182018196,17.002808927583008
-1.8197819781978195,16.995224838310595
-1.8193819381938194,16.98764241616451
-1.8189818981898185,16.980061661144536
-1.8185818581858184,16.972482573250485
-1.8181818181818183,16.964905152482142
-1.8177817781778174,16.95732939883929
-1.8173817381738173,16.94975531232174
-1.8169816981698164,16.942182892929267
-1.8165816581658163,16.934612140661685
-1.8161816181618162,16.92704305551878
-1.8157815781578153,16.919475637500334
-1.8153815381538152,16.911909886606168
-1.8149814981498151,16.90434580283606
-1.8145814581458142,16.896783386189796
-1.814181418141814,16.8892226366672
-1.8137813781378131,16.88166355426804
-1.813381338133813,16.874106138992136
-1.812981298129813,16.866550390839276
-1.812581258125812,16.858996309809246
-1.812181218121812,16.851443895901863
-1.811781178117812,16.843893149116916
-1.811381138113811,16.836344069454192
-1.810981098109811,16.828796656913514
-1.81058105810581,16.821250911494655
-1.8101810181018099,16.813706833197436
-1.8097809780978098,16.806164422021645
-1.8093809380938088,16.79862367796708
-1.8089808980898088,16.791084601033546
-1.8085808580858087,16.78354719122085
-1.8081808180818078,16.77601144852877
-1.8077807780778077,16.768477372957136
-1.8073807380738076,16.760944964505732
-1.8069806980698067,16.753414223174353
-1.8065806580658066,16.745885148962827
-1.8061806180618056,16.738357741870924
-1.8057805780578056,16.730832001898474
-1.8053805380538055,16.723307929045266
-1.8049804980498045,16.715785523311098
-1.8045804580458045,16.70826478469579
-1.8041804180418044,16.70074571319914
-1.8037803780378034,16.693228308820935
-1.8033803380338034,16.685712571561005
-1.8029802980298024,16.678198501419132
-1.8025802580258024,16.670686098395144
-1.8021802180218023,16.663175362488833
-1.8017801780178013,16.655666293699998
-1.8013801380138013,16.64815889202846
-1.8009800980098012,16.640653157474016
-1.8005800580058002,16.63314909003647
-1.8001800180018002,16.625646689715637
-1.7997799779977992,16.618145956511317
-1.7993799379937991,16.610646890423325
-1.798979897989799,16.603149491451468
-1.7985798579857981,16.59565375959554
-1.798179817981798,16.588159694855364
-1.797779777977798,16.580667297230747
-1.797379737973797,16.573176566721486
-1.796979697969797,16.56568750332741
-1.796579657965796,16.558200107048307
-1.796179617961796,16.550714377884006
-1.7957795779577959,16.543230315834307
-1.795379537953795,16.535747920899013
-1.7949794979497948,16.528267193077955
-1.7945794579457948,16.52078813237093
-1.7941794179417938,16.513310738777744
-1.7937793779377937,16.505835012298224
-1.7933793379337928,16.498360952932163
-1.7929792979297927,16.490888560679398
-1.7925792579257926,16.483417835539726
-1.7921792179217917,16.475948777512947
-1.7917791779177916,16.468481386598903
-1.7913791379137916,16.461015662797386
-1.7909790979097906,16.45355160610821
-1.7905790579057905,16.446089216531206
-1.7901790179017896,16.438628494066162
-1.7897789778977895,16.43116943871292
-1.7893789378937894,16.423712050471284
-1.7889788978897885,16.416256329341053
-1.7885788578857884,16.408802275322067
-1.7881788178817883,16.40134988841413
-1.7877787778777874,16.39389916861705
-1.7873787378737873,16.38645011593066
-1.7869786978697864,16.37900273035476
-1.7865786578657863,16.371557011889184
-1.7861786178617862,16.364112960533742
-1.7857785778577853,16.356670576288234
-1.7853785378537852,16.349229859152505
-1.7849784978497851,16.341790809126362
-1.7845784578457842,16.33435342620961
-1.784178417841784,16.32691771040209
-1.7837783778377831,16.3194836617036
-1.783378337833783,16.312051280113977
-1.782978297829783,16.30462056563303
-1.782578257825782,16.297191518260576
-1.782178217821782,16.289764137996446
-1.781778177817782,16.282338424840454
-1.781378137813781,16.27491437879241
-1.780978097809781,16.26749199985215
-1.78057805780578,16.26007128801949
-1.7801780178017799,16.25265224329425
-1.7797779777977798,16.245234865676256
-1.7793779377937788,16.237819155165315
-1.7789778977897788,16.23040511176127
-1.7785778577857787,16.222992735463936
-1.7781778177817777,16.215582026273122
-1.7777777777777777,16.20817298418867
-1.7773777377737776,16.200765609210396
-1.7769776977697767,16.193359901338113
-1.7765776577657766,16.185955860571664
-1.7761776177617756,16.17855348691085
-1.7757775777577756,16.171152780355524
-1.7753775377537755,16.163753740905488
-1.7749774977497745,16.15635636856057
-1.7745774577457745,16.148960663320604
-1.7741774177417744,16.141566625185412
-1.7737773777377734,16.134174254154807
-1.7733773377337734,16.126783550228634
-1.7729772977297724,16.119394513406707
-1.7725772577257723,16.11200714368886
-1.7721772177217723,16.10462144107492
-1.7717771777177713,16.097237405564695
-1.7713771377137713,16.08985503715804
-1.7709770977097712,16.08247433585477
-1.7705770577057702,16.075095301654702
-1.7701770177017702,16.067717934557685
-1.7697769776977692,16.060342234563524
-1.7693769376937691,16.052968201672076
-1.768976897689769,16.045595835883148
-1.7685768576857681,16.038225137196573
-1.768176817681768,16.030856105612187
-1.767776777677768,16.023488741129817
-1.767376737673767,16.016123043749282
-1.766976697669767,16.008759013470428
-1.766576657665766,16.001396650293074
-1.766176617661766,15.994035954217063
-1.7657765776577659,15.986676925242222
-1.765376537653765,15.979319563368366
-1.7649764976497648,15.97196386859535
-1.7645764576457648,15.964609840922996
-1.7641764176417638,15.957257480351124
-1.7637763776377637,15.94990678687959
-1.7633763376337628,15.942557760508203
-1.7629762976297627,15.935210401236818
-1.7625762576257626,15.927864709065258
-1.7621762176217617,15.920520683993344
-1.7617761776177616,15.91317832602093
-1.7613761376137615,15.905837635147842
-1.7609760976097606,15.898498611373904
-1.7605760576057605,15.891161254698968
-1.7601760176017596,15.883825565122853
-1.7597759775977595,15.876491542645411
-1.7593759375937594,15.869159187266463
-1.7589758975897585,15.861828498985844
-1.7585758575857584,15.854499477803403
-1.7581758175817583,15.847172123718966
-1.7577757775777574,15.839846436732362
-1.7573757375737573,15.832522416843446
-1.7569756975697564,15.825200064052032
-1.7565756575657563,15.817879378357985
-1.7561756175617562,15.810560359761125
-1.7557755775577553,15.80324300826128
-1.7553755375537552,15.795927323858308
-1.7549754975497551,15.78861330655204
-1.7545754575457542,15.781300956342303
-1.754175417541754,15.773990273228955
-1.7537753775377531,15.766681257211816
-1.753375337533753,15.759373908290744
-1.752975297529753,15.752068226465564
-1.752575257525752,15.744764211736113
-1.752175217521752,15.737461864102245
-1.751775177517752,15.730161183563794
-1.751375137513751,15.72286217012059
-1.7509750975097509,15.71556482377249
-1.75057505750575,15.708269144519319
-1.7501750175017499,15.700975132360933
-1.7497749774977498,15.693682787297167
-1.7493749374937488,15.686392109327851
-1.7489748974897488,15.67910309845285
-1.7485748574857487,15.671815754671991
-1.7481748174817477,15.664530077985113
-1.7477747774777477,15.657246068392068
-1.7473747374737476,15.649963725892698
-1.7469746974697467,15.642683050486834
-1.7465746574657466,15.63540404217434
-1.7461746174617456,15.628126700955034
-1.7457745774577456,15.620851026828785
-1.7453745374537455,15.613577019795425
-1.7449744974497445,15.606304679854789
-1.7445744574457445,15.599034007006741
-1.7441744174417444,15.591765001251119
-1.7437743774377434,15.58449766258775
-1.7433743374337434,15.57723199101651
-1.7429742974297424,15.569967986537215
-1.7425742574257423,15.562705649149732
-1.7421742174217423,15.555444978853904
-1.7417741774177413,15.548185975649561
-1.7413741374137413,15.54092863953657
-1.7409740974097412,15.53367297051477
-1.7405740574057402,15.526418968583995
-1.7401740174017402,15.519166633744113
-1.7397739773977392,15.511915965994955
-1.7393739373937391,15.504666965336385
-1.738973897389739,15.497419631768242
-1.738573857385738,15.490173965290364
-1.738173817381738,15.482929965902615
-1.737773777377738,15.47568763360484
-1.737373737373737,15.468446968396876
-1.736973697369737,15.461207970278593
-1.736573657365736,15.453970639249818
-1.736173617361736,15.446734975310418
-1.7357735773577359,15.43950097846024
-1.735373537353735,15.43226864869912
-1.7349734973497348,15.425037986026927
-1.7345734573457348,15.417808990443504
-1.7341734173417338,15.41058166194869
-1.7337733773377337,15.40335600054236
-1.7333733373337328,15.396132006224338
-1.7329732973297327,15.388909678994501
-1.7325732573257326,15.381689018852688
-1.7321732173217317,15.374470025798743
-1.7317731773177316,15.367252699832537
-1.7313731373137315,15.360037040953912
-1.7309730973097306,15.352823049162714
-1.7305730573057305,15.345610724458808
-1.7301730173017296,15.338400066842036
-1.7297729772977295,15.331191076312265
-1.7293729372937294,15.323983752869339
-1.7289728972897285,15.316778096513108
-1.7285728572857284,15.309574107243439
-1.7281728172817283,15.30237178506018
-1.7277727772777274,15.295171129963173
-1.7273727372737273,15.287972141952295
-1.7269726972697264,15.28077482102738
-1.7265726572657263,15.273579167188302
-1.7261726172617262,15.26638518043491
-1.7257725772577253,15.259192860767044
-1.7253725372537252,15.252002208184585
-1.7249724972497251,15.244813222687377
-1.7245724572457242,15.237625904275264
-1.724172417241724,15.230440252948126
-1.7237723772377231,15.2232562687058
-1.723372337233723,15.21607395154816
-1.722972297229723,15.208893301475056
-1.722572257225722,15.201714318486331
-1.722172217221722,15.19453700258187
-1.721772177217722,15.187361353761514
-1.721372137213721,15.180187372025115
-1.7209720972097209,15.17301505737255
-1.72057205720572,15.165844409803656
-1.7201720172017199,15.158675429318317
-1.7197719771977198,15.151508115916375
-1.7193719371937188,15.144342469597683
-1.7189718971897188,15.137178490362121
-1.7185718571857187,15.130016178209537
-1.7181718171817177,15.122855533139782
-1.7177717771777177,15.11569655515274
-1.7173717371737176,15.108539244248252
-1.7169716971697166,15.101383600426177
-1.7165716571657166,15.09422962368639
-1.7161716171617156,15.087077314028734
-1.7157715771577156,15.079926671453093
-1.7153715371537155,15.072777695959314
-1.7149714971497145,15.065630387547252
-1.7145714571457145,15.058484746216788
-1.7141714171417144,15.051340771967773
-1.7137713771377134,15.044198464800061
-1.7133713371337134,15.037057824713532
-1.7129712971297124,15.029918851708032
-1.7125712571257123,15.022781545783443
-1.7121712171217123,15.015645906939616
-1.7117711771177113,15.008511935176408
-1.7113711371137112,15.001379630493698
-1.7109710971097112,14.994248992891343
-1.7105710571057102,14.987120022369197
-1.7101710171017102,14.979992718927146
-1.7097709770977092,14.97286708256503
-1.7093709370937091,14.965743113282738
-1.708970897089709,14.95862081108012
-1.708570857085708,14.951500175957037
-1.708170817081708,14.944381207913368
-1.707770777077708,14.937263906948974
-1.707370737073707,14.93014827306371
-1.706970697069707,14.923034306257458
-1.706570657065706,14.915922006530069
-1.706170617061706,14.908811373881427
-1.7057705770577059,14.901702408311388
-1.705370537053705,14.894595109819813
-1.7049704970497048,14.887489478406582
-1.7045704570457048,14.880385514071557
-1.7041704170417038,14.873283216814597
-1.7037703770377037,14.866182586635585
-1.7033703370337028,14.859083623534374
-1.7029702970297027,14.851986327510847
-1.7025702570257026,14.844890698564866
-1.7021702170217017,14.837796736696289
-1.7017701770177016,14.830704441905002
-1.7013701370137015,14.823613814190868
-1.7009700970097006,14.81652485355374
-1.7005700570057005,14.809437559993517
-1.7001700170016996,14.80235193351004
-1.6997699769976995,14.7952679741032
-1.6993699369936994,14.788185681772863
-1.6989698969896985,14.781105056518882
-1.6985698569856984,14.774026098341153
-1.6981698169816983,14.766948807239533
-1.6977697769776974,14.759873183213884
-1.6973697369736973,14.752799226264097
-1.6969696969696964,14.745726936390021
-1.6965696569656963,14.738656313591552
-1.6961696169616962,14.731587357868548
-1.6957695769576953,14.724520069220873
-1.6953695369536952,14.717454447648416
-1.6949694969496951,14.710390493151044
-1.6945694569456942,14.703328205728615
-1.694169416941694,14.696267585381024
-1.6937693769376931,14.689208632108125
-1.693369336933693,14.682151345909809
-1.692969296929693,14.675095726785937
-1.692569256925692,14.668041774736377
-1.692169216921692,14.660989489761022
-1.691769176917692,14.653938871859733
-1.691369136913691,14.646889921032376
-1.6909690969096909,14.639842637278846
-1.69056905690569,14.632797020598996
-1.6901690169016899,14.625753070992722
-1.6897689768976898,14.61871078845989
-1.6893689368936888,14.611670173000357
-1.6889688968896888,14.60463122461403
-1.6885688568856887,14.597593943300767
-1.6881688168816877,14.590558329060437
-1.6877687768776877,14.583524381892932
-1.6873687368736876,14.576492101798124
-1.6869686968696866,14.569461488775874
-1.6865686568656866,14.562432542826079
-1.6861686168616856,14.555405263948602
-1.6857685768576856,14.54837965214333
-1.6853685368536855,14.541355707410139
-1.6849684968496845,14.534333429748889
-1.6845684568456845,14.527312819159482
-1.6841684168416844,14.520293875641784
-1.6837683768376834,14.513276599195667
-1.6833683368336834,14.506260989821019
-1.6829682968296824,14.499247047517708
-1.6825682568256823,14.492234772285627
-1.6821682168216823,14.48522416412465
-1.6817681768176813,14.47821522303464
-1.6813681368136812,14.471207949015499
-1.6809680968096812,14.464202342067097
-1.6805680568056802,14.4571984021893
-1.6801680168016802,14.450196129382013
-1.6797679767976792,14.443195523645091
-1.6793679367936791,14.436196584978434
-1.678967896789679,14.429199313381915
-1.678567856785678,14.422203708855404
-1.678167816781678,14.415209771398798
-1.677767776777678,14.408217501011972
-1.677367736773677,14.401226897694796
-1.676967696769677,14.39423796144717
-1.676567656765676,14.387250692268957
-1.676167616761676,14.380265090160057
-1.6757675767576758,14.37328115512034
-1.675367536753675,14.366298887149682
-1.6749674967496748,14.359318286247982
-1.6745674567456748,14.352339352415116
-1.6741674167416738,14.34536208565095
-1.6737673767376737,14.338386485955391
-1.6733673367336728,14.331412553328304
-1.6729672967296727,14.324440287769589
-1.6725672567256726,14.317469689279118
-1.6721672167216717,14.310500757856767
-1.6717671767176716,14.30353349350244
-1.6713671367136715,14.296567896216006
-1.6709670967096706,14.289603965997346
-1.6705670567056705,14.282641702846357
-1.6701670167016696,14.27568110676291
-1.6697669766976695,14.268722177746904
-1.6693669366936694,14.261764915798217
-1.6689668966896685,14.254809320916726
-1.6685668566856684,14.247855393102329
-1.6681668166816683,14.240903132354909
-1.6677667766776674,14.233952538674336
-1.6673667366736673,14.227003612060516
-1.6669666966696663,14.220056352513318
-1.6665666566656663,14.213110760032647
-1.6661666166616662,14.206166834618378
-1.6657665766576653,14.199224576270389
-1.6653665366536652,14.192283984988583
-1.6649664966496651,14.18534506077284
-1.6645664566456642,14.178407803623038
-1.664166416641664,14.171472213539083
-1.6637663766376631,14.16453829052084
-1.663366336633663,14.157606034568218
-1.662966296629663,14.150675445681093
-1.662566256625662,14.143746523859349
-1.662166216621662,14.136819269102885
-1.661766176617662,14.129893681411584
-1.661366136613661,14.122969760785328
-1.6609660966096609,14.11604750722402
-1.66056605660566,14.109126920727531
-1.6601660166016599,14.102208001295768
-1.6597659765976598,14.09529074892861
-1.6593659365936588,14.08837516362594
-1.6589658965896588,14.081461245387665
-1.6585658565856587,14.074548994213666
-1.6581658165816577,14.067638410103818
-1.6577657765776577,14.060729493058037
-1.6573657365736576,14.0538222430762
-1.6569656965696566,14.046916660158189
-1.6565656565656566,14.040012744303914
-1.6561656165616556,14.033110495513244
-1.6557655765576555,14.026209913786092
-1.6553655365536555,14.019310999122338
-1.6549654965496545,14.012413751521866
-1.6545654565456545,14.005518170984582
-1.6541654165416544,13.99862425751037
-1.6537653765376534,13.991732011099113
-1.6533653365336534,13.984841431750722
-1.6529652965296524,13.977952519465072
-1.6525652565256523,13.971065274242068
-1.6521652165216523,13.9641796960816
-1.6517651765176513,13.957295784983545
-1.6513651365136512,13.950413540947821
-1.6509650965096512,13.943532963974306
-1.6505650565056502,13.936654054062888
-1.6501650165016502,13.929776811213475
-1.6497649764976492,13.922901235425947
-1.6493649364936491,13.916027326700211
-1.648964896489649,13.909155085036156
-1.648564856485648,13.902284510433663
-1.648164816481648,13.895415602892646
-1.647764776477648,13.88854836241299
-1.647364736473647,13.881682788994581
-1.646964696469647,13.87481888263733
-1.646564656465646,13.867956643341117
-1.646164616461646,13.861096071105855
-1.6457645764576458,13.854237165931426
-1.6453645364536449,13.84737992781772
-1.6449644964496448,13.84052435676465
-1.6445644564456448,13.833670452772102
-1.6441644164416438,13.826818215839964
-1.6437643764376437,13.819967645968148
-1.6433643364336428,13.813118743156533
-1.6429642964296427,13.806271507405034
-1.6425642564256426,13.79942593871354
-1.6421642164216417,13.792582037081933
-1.6417641764176416,13.785739802510134
-1.6413641364136415,13.77889923499803
-1.6409640964096406,13.77206033454551
-1.6405640564056405,13.765223101152484
-1.6401640164016396,13.758387534818835
-1.6397639763976395,13.75155363554448
-1.6393639363936394,13.74472140332931
-1.6389638963896385,13.737890838173207
-1.6385638563856384,13.731061940076092
-1.6381638163816383,13.724234709037853
-1.6377637763776374,13.71740914505838
-1.6373637363736373,13.71058524813759
-1.6369636963696363,13.703763018275362
-1.6365636563656363,13.696942455471614
-1.6361636163616362,13.69012355972624
-1.6357635763576353,13.683306331039127
-1.6353635363536352,13.67649076941019
-1.6349634963496351,13.669676874839324
-1.6345634563456342,13.662864647326417
-1.634163416341634,13.65605408687139
-1.6337633763376331,13.64924519347412
-1.633363336333633,13.642437967134533
-1.632963296329633,13.635632407852514
-1.632563256325632,13.628828515627957
-1.632163216321632,13.622026290460783
-1.631763176317632,13.61522573235088
-1.631363136313631,13.60842684129814
-1.6309630963096309,13.601629617302484
-1.63056305630563,13.5948340603638
-1.6301630163016299,13.588040170482
-1.6297629762976298,13.581247947656982
-1.6293629362936288,13.574457391888638
-1.6289628962896288,13.567668503176883
-1.6285628562856287,13.560881281521617
-1.6281628162816277,13.554095726922732
-1.6277627762776277,13.547311839380145
-1.6273627362736276,13.540529618893753
-1.6269626962696266,13.53374906546345
-1.6265626562656266,13.526970179089156
-1.6261626162616256,13.520192959770759
-1.6257625762576255,13.513417407508172
-1.6253625362536255,13.506643522301298
-1.6249624962496245,13.49987130415003
-1.6245624562456245,13.493100753054287
-1.6241624162416244,13.486331869013968
-1.6237623762376234,13.479564652028968
-1.6233623362336234,13.472799102099204
-1.6229622962296224,13.466035219224565
-1.6225622562256223,13.459273003404979
-1.6221622162216223,13.452512454640331
-1.6217621762176213,13.445753572930528
-1.6213621362136212,13.438996358275487
-1.6209620962096212,13.432240810675106
-1.6205620562056202,13.425486930129281
-1.6201620162016201,13.418734716637934
-1.6197619761976192,13.411984170200956
-1.6193619361936191,13.405235290818268
-1.618961896189619,13.39848807848977
-1.618561856185618,13.391742533215357
-1.618161816181618,13.384998654994952
-1.617761776177618,13.378256443828455
-1.617361736173617,13.371515899715764
-1.616961696169617,13.3647770226568
-1.616561656165616,13.358039812651455
-1.616161616161616,13.351304269699655
-1.6157615761576158,13.344570393801298
-1.6153615361536149,13.33783818495628
-1.6149614961496148,13.331107643164527
-1.6145614561456147,13.32437876842594
-1.6141614161416138,13.317651560740416
-1.6137613761376137,13.31092602010788
-1.6133613361336128,13.304202146528224
-1.6129612961296127,13.297479940001375
-1.6125612561256126,13.29075940052723
-1.6121612161216117,13.284040528105692
-1.6117611761176116,13.277323322736683
-1.6113611361136115,13.270607784420106
-1.6109610961096106,13.263893913155862
-1.6105610561056105,13.257181708943875
-1.6101610161016096,13.25047117178404
-1.6097609760976095,13.24376230167628
-1.6093609360936094,13.237055098620502
-1.6089608960896085,13.2303495626166
-1.6085608560856084,13.223645693664507
-1.6081608160816083,13.21694349176412
-1.6077607760776074,13.210242956915344
-1.6073607360736073,13.203544089118106
-1.6069606960696063,13.196846888372297
-1.6065606560656063,13.190151354677848
-1.6061606160616062,13.183457488034659
-1.6057605760576052,13.176765288442631
-1.6053605360536052,13.170074755901696
-1.6049604960496051,13.163385890411757
-1.6045604560456042,13.156698691972712
-1.604160416041604,13.150013160584493
-1.6037603760376031,13.143329296246996
-1.603360336033603,13.136647098960148
-1.602960296029603,13.129966568723853
-1.602560256025602,13.12328770553801
-1.602160216021602,13.116610509402557
-1.601760176017602,13.109934980317389
-1.601360136013601,13.103261118282417
-1.6009600960096009,13.096588923297569
-1.6005600560056,13.089918395362737
-1.6001600160015998,13.083249534477856
-1.5997599759975998,13.076582340642826
-1.5993599359935988,13.069916813857558
-1.5989598959895988,13.063252954121976
-1.5985598559855987,13.056590761435992
-1.5981598159815977,13.049930235799502
-1.5977597759775977,13.043271377212443
-1.5973597359735976,13.03661418567472
-1.5969596959695966,13.029958661186239
-1.5965596559655966,13.02330480374693
-1.5961596159615956,13.016652613356689
-1.5957595759575955,13.010002090015448
-1.5953595359535955,13.003353233723118
-1.5949594959495945,12.9967060444796
-1.5945594559455945,12.990060522284825
-1.5941594159415944,12.983416667138707
-1.5937593759375934,12.976774479041143
-1.5933593359335934,12.970133957992074
-1.5929592959295924,12.963495103991395
-1.5925592559255923,12.956857917039036
-1.5921592159215923,12.95022239713491
-1.5917591759175913,12.943588544278919
-1.5913591359135912,12.936956358470999
-1.5909590959095912,12.930325839711058
-1.5905590559055902,12.923696987999001
-1.5901590159015901,12.917069803334764
-1.5897589758975892,12.910444285718247
-1.5893589358935891,12.903820435149383
-1.588958895889589,12.897198251628078
-1.588558855885588,12.890577735154245
-1.588158815881588,12.883958885727814
-1.587758775877588,12.8773417033487
-1.587358735873587,12.870726188016803
-1.586958695869587,12.864112339732065
-1.586558655865586,12.857500158494382
-1.586158615861586,12.850889644303692
-1.5857585758575858,12.844280797159904
-1.5853585358535849,12.837673617062926
-1.5849584958495848,12.831068104012694
-1.5845584558455847,12.824464258009119
-1.5841584158415838,12.817862079052109
-1.5837583758375837,12.811261567141601
-1.5833583358335828,12.804662722277499
-1.5829582958295827,12.798065544459734
-1.5825582558255826,12.791470033688222
-1.5821582158215817,12.784876189962867
-1.5817581758175816,12.77828401328361
-1.5813581358135815,12.771693503650365
-1.5809580958095806,12.765104661063036
-1.5805580558055805,12.758517485521562
-1.5801580158015796,12.751931977025848
-1.5797579757975795,12.74534813557583
-1.5793579357935794,12.738765961171419
-1.5789578957895785,12.73218545381253
-1.5785578557855784,12.725606613499094
-1.5781578157815783,12.71902944023103
-1.5777577757775774,12.712453934008243
-1.5773577357735773,12.705880094830679
-1.5769576957695763,12.699307922698233
-1.5765576557655763,12.692737417610852
-1.5761576157615762,12.686168579568442
-1.5757575757575752,12.679601408570917
-1.5753575357535752,12.673035904618217
-1.574957495749575,12.666472067710256
-1.5745574557455742,12.659909897846944
-1.574157415741574,12.653349395028222
-1.5737573757375731,12.646790559253994
-1.573357335733573,12.640233390524202
-1.572957295729573,12.633677888838756
-1.572557255725572,12.62712405419757
-1.572157215721572,12.620571886600587
-1.571757175717572,12.614021386047716
-1.571357135713571,12.607472552538876
-1.5709570957095709,12.600925386074005
-1.57055705570557,12.594379886653007
-1.5701570157015698,12.587836054275826
-1.5697569756975698,12.581293888942373
-1.5693569356935688,12.574753390652566
-1.5689568956895688,12.568214559406343
-1.5685568556855687,12.56167739520362
-1.5681568156815677,12.555141898044312
-1.5677567756775677,12.548608067928361
-1.5673567356735667,12.542075904855674
-1.5669566956695666,12.535545408826192
-1.5665566556655666,12.529016579839826
-1.5661566156615656,12.5224894178965
-1.5657565756575655,12.51596392299615
-1.5653565356535655,12.509440095138695
-1.5649564956495645,12.502917934324046
-1.5645564556455644,12.496397440552155
-1.5641564156415644,12.489878613822928
-1.5637563756375634,12.483361454136285
-1.5633563356335634,12.47684596149217
-1.5629562956295624,12.470332135890493
-1.5625562556255623,12.463819977331191
-1.5621562156215623,12.457309485814186
-1.5617561756175613,12.450800661339391
-1.5613561356135612,12.444293503906755
-1.5609560956095612,12.437788013516188
-1.5605560556055602,12.431284190167613
-1.5601560156015601,12.424782033860973
-1.5597559755975592,12.418281544596175
-1.5593559355935591,12.411782722373161
-1.558955895589559,12.405285567191854
-1.558555855585558,12.39879007905217
-1.558155815581558,12.392296257954051
-1.557755775577558,12.385804103897417
-1.557355735573557,12.379313616882186
-1.556955695569557,12.372824796908303
-1.556555655565556,12.36633764397568
-1.556155615561556,12.359852158084259
-1.5557555755575558,12.353368339233958
-1.5553555355535549,12.3468861874247
-1.5549554955495548,12.340405702656426
-1.5545554555455547,12.333926884929058
-1.5541554155415538,12.327449734242515
-1.5537553755375537,12.320974250596741
-1.5533553355335528,12.314500433991649
-1.5529552955295527,12.30802828442718
-1.5525552555255526,12.301557801903261
-1.5521552155215517,12.295088986419808
-1.5517551755175516,12.288621837976766
-1.5513551355135515,12.28215635657406
-1.5509550955095506,12.275692542211605
-1.5505550555055505,12.26923039488935
-1.5501550155015495,12.262769914607206
-1.5497549754975495,12.256311101365121
-1.5493549354935494,12.249853955163015
-1.5489548954895485,12.243398476000808
-1.5485548554855484,12.236944663878448
-1.5481548154815483,12.230492518795858
-1.5477547754775474,12.224042040752956
-1.5473547354735473,12.21759322974969
-1.5469546954695463,12.211146085785977
-1.5465546554655463,12.204700608861756
-1.5461546154615462,12.198256798976956
-1.5457545754575452,12.1918146561315
-1.5453545354535452,12.18537418032533
-1.544954495449545,12.178935371558369
-1.5445544554455441,12.172498229830545
-1.544154415441544,12.166062755141802
-1.5437543754375431,12.15962894749205
-1.543354335433543,12.153196806881246
-1.542954295429543,12.146766333309307
-1.542554255425542,12.140337526776158
-1.542154215421542,12.133910387281746
-1.541754175417542,12.127484914825995
-1.541354135413541,12.12106110940883
-1.5409540954095409,12.114638971030194
-1.54055405540554,12.108218499690013
-1.5401540154015398,12.101799695388223
-1.5397539753975398,12.095382558124758
-1.5393539353935388,12.088967087899535
-1.5389538953895388,12.08255328471251
-1.5385538553855387,12.076141148563602
-1.5381538153815377,12.069730679452737
-1.5377537753775377,12.063321877379863
-1.5373537353735367,12.0569147423449
-1.5369536953695366,12.050509274347794
-1.5365536553655366,12.044105473388468
-1.5361536153615356,12.037703339466855
-1.5357535753575355,12.031302872582899
-1.5353535353535355,12.024904072736526
-1.5349534953495345,12.01850693992766
-1.5345534553455344,12.012111474156253
-1.5341534153415344,12.00571767542223
-1.5337533753375334,11.999325543725519
-1.5333533353335334,11.992935079066067
-1.5329532953295324,11.986546281443793
-1.5325532553255323,11.98015915085865
-1.5321532153215323,11.97377368731056
-1.5317531753175313,11.967389890799453
-1.5313531353135312,11.961007761325277
-1.5309530953095312,11.95462729888796
-1.5305530553055302,11.948248503487427
-1.5301530153015301,11.94187137512363
-1.5297529752975292,11.935495913796492
-1.5293529352935291,11.929122119505958
-1.528952895289529,11.922749992251958
-1.528552855285528,11.91637953203442
-1.528152815281528,11.910010738853293
-1.527752775277528,11.903643612708509
-1.527352735273527,11.89727815359999
-1.526952695269527,11.890914361527692
-1.526552655265526,11.884552236491531
-1.526152615261526,11.878191778491464
-1.5257525752575258,11.871832987527418
-1.5253525352535249,11.865475863599316
-1.5249524952495248,11.859120406707117
-1.5245524552455247,11.852766616850746
-1.5241524152415238,11.846414494030132
-1.5237523752375237,11.840064038245226
-1.5233523352335228,11.83371524949595
-1.5229522952295227,11.82736812778226
-1.5225522552255226,11.82102267310408
-1.5221522152215217,11.81467888546134
-1.5217521752175216,11.808336764854
-1.5213521352135215,11.801996311281979
-1.5209520952095206,11.795657524745211
-1.5205520552055205,11.78932040524365
-1.5201520152015195,11.782984952777218
-1.5197519751975195,11.776651167345868
-1.5193519351935194,11.770319048949528
-1.5189518951895185,11.76398859758813
-1.5185518551855184,11.757659813261627
-1.5181518151815183,11.75133269596995
-1.5177517751775174,11.745007245713031
-1.5173517351735173,11.738683462490819
-1.5169516951695163,11.73236134630324
-1.5165516551655163,11.726040897150247
-1.5161516151615162,11.719722115031773
-1.5157515751575152,11.713404999947747
-1.5153515351535152,11.707089551898125
-1.514951495149515,11.700775770882835
-1.5145514551455141,11.694463656901812
-1.514151415141514,11.68815320995501
-1.5137513751375131,11.681844430042348
-1.513351335133513,11.675537317163785
-1.512951295129513,11.669231871319255
-1.512551255125512,11.662928092508686
-1.512151215121512,11.656625980732036
-1.511751175117512,11.650325535989232
-1.511351135113511,11.64402675828021
-1.5109510951095109,11.637729647604926
-1.51055105510551,11.6314342039633
-1.5101510151015098,11.625140427355294
-1.5097509750975098,11.618848317780838
-1.5093509350935088,11.61255787523986
-1.5089508950895087,11.606269099732325
-1.5085508550855087,11.599981991258156
-1.5081508150815077,11.593696549817295
-1.5077507750775077,11.587412775409693
-1.5073507350735067,11.581130668035273
-1.5069506950695066,11.574850227693995
-1.5065506550655066,11.568571454385793
-1.5061506150615056,11.5622943481106
-1.5057505750575055,11.556018908868372
-1.5053505350535055,11.549745136659045
-1.5049504950495045,11.543473031482545
-1.5045504550455044,11.53720259333884
-1.5041504150415044,11.530933822227857
-1.5037503750375034,11.524666718149529
-1.5033503350335033,11.518401281103818
-1.5029502950295024,11.512137511090645
-1.5025502550255023,11.505875408109974
-1.5021502150215023,11.499614972161734
-1.5017501750175013,11.493356203245863
-1.5013501350135012,11.487099101362316
-1.5009500950095012,11.480843666511031
-1.5005500550055002,11.474589898691939
-1.5001500150015001,11.468337797904999
-1.4997499749974992,11.462087364150142
-1.4993499349934991,11.455838597427322
-1.498949894989499,11.449591497736476
-1.498549854985498,11.443346065077538
-1.498149814981498,11.437102299450467
-1.497749774977498,11.4308602008552
-1.497349734973497,11.424619769291672
-1.496949694969497,11.41838100475984
-1.496549654965496,11.412143907259635
-1.496149614961496,11.405908476791012
-1.4957495749574958,11.399674713353912
-1.4953495349534949,11.393442616948265
-1.4949494949494948,11.387212187574036
-1.4945494549454947,11.38098342523116
-1.4941494149414938,11.37475632991957
-1.4937493749374937,11.368530901639229
-1.4933493349334928,11.362307140390064
-1.4929492949294927,11.356085046172037
-1.4925492549254926,11.349864618985082
-1.4921492149214917,11.343645858829134
-1.4917491749174916,11.33742876570416
-1.4913491349134915,11.331213339610093
-1.4909490949094906,11.32499958054687
-1.4905490549054905,11.318787488514449
-1.4901490149014895,11.312577063512762
-1.4897489748974895,11.306368305541772
-1.4893489348934894,11.300161214601413
-1.4889488948894885,11.293955790691625
-1.4885488548854884,11.287752033812364
-1.4881488148814883,11.281549943963574
-1.4877487748774874,11.27534952114519
-1.4873487348734873,11.26915076535717
-1.4869486948694863,11.262953676599448
-1.4865486548654863,11.256758254871988
-1.4861486148614862,11.250564500174722
-1.4857485748574852,11.24437241250759
-1.4853485348534852,11.238181991870555
-1.484948494849485,11.231993238263557
-1.4845484548454841,11.225806151686532
-1.484148414841484,11.219620732139443
-1.4837483748374831,11.213436979622218
-1.483348334833483,11.207254894134822
-1.482948294829483,11.201074475677196
-1.482548254825482,11.194895724249273
-1.482148214821482,11.18871863985102
-1.4817481748174819,11.182543222482376
-1.481348134813481,11.176369472143278
-1.4809480948094809,11.17019738883369
-1.48054805480548,11.164026972553545
-1.4801480148014798,11.157858223302803
-1.4797479747974798,11.151691141081402
-1.4793479347934788,11.145525725889287
-1.4789478947894787,11.13936197772642
-1.4785478547854787,11.133199896592737
-1.4781478147814777,11.127039482488183
-1.4777477747774777,11.120880735412715
-1.4773477347734767,11.114723655366271
-1.4769476947694766,11.108568242348815
-1.4765476547654766,11.10241449636028
-1.4761476147614756,11.096262417400613
-1.4757475747574755,11.090112005469779
-1.4753475347534755,11.083963260567712
-1.4749474947494745,11.07781618269436
-1.4745474547454744,11.07167077184968
-1.4741474147414744,11.06552702803362
-1.4737473747374734,11.059384951246113
-1.4733473347334733,11.053244541487128
-1.4729472947294724,11.0471057987566
-1.4725472547254723,11.04096872305449
-1.4721472147214723,11.034833314380743
-1.4717471747174713,11.028699572735293
-1.4713471347134712,11.022567498118114
-1.4709470947094712,11.016437090529143
-1.4705470547054702,11.010308349968318
-1.4701470147014701,11.00418127643561
-1.4697469746974692,10.998055869930951
-1.469346934693469,10.991932130454307
-1.468946894689469,10.985810058005617
-1.468546854685468,10.979689652584828
-1.468146814681468,10.973570914191901
-1.467746774677468,10.967453842826778
-1.467346734673467,10.961338438489403
-1.466946694669467,10.955224701179745
-1.466546654665466,10.949112630897734
-1.466146614661466,10.943002227643333
-1.4657465746574658,10.936893491416496
-1.4653465346534649,10.930786422217151
-1.4649464946494648,10.924681020045277
-1.4645464546454647,10.91857728490081
-1.4641464146414638,10.912475216783696
-1.4637463746374637,10.906374815693898
-1.4633463346334628,10.900276081631354
-1.4629462946294627,10.89417901459603
-1.4625462546254626,10.888083614587869
-1.4621462146214617,10.881989881606813
-1.4617461746174616,10.875897815652834
-1.4613461346134615,10.86980741672587
-1.4609460946094606,10.863718684825866
-1.4605460546054605,10.85763161995279
-1.4601460146014595,10.851546222106577
-1.4597459745974595,10.845462491287197
-1.4593459345934594,10.83938042749459
-1.4589458945894584,10.8333000307287
-1.4585458545854584,10.8272213009895
-1.4581458145814583,10.821144238276927
-1.4577457745774574,10.815068842590934
-1.4573457345734573,10.808995113931479
-1.4569456945694563,10.802923052298503
-1.4565456545654563,10.796852657691977
-1.4561456145614562,10.790783930111841
-1.4557455745574552,10.784716869558041
-1.4553455345534552,10.778651476030547
-1.454945494549455,10.7725877495293
-1.4545454545454541,10.76652569005425
-1.454145414541454,10.76046529760536
-1.4537453745374531,10.754406572182575
-1.453345334533453,10.748349513785852
-1.452945294529453,10.742294122415148
-1.452545254525452,10.736240398070398
-1.452145214521452,10.73018834075158
-1.4517451745174519,10.724137950458637
-1.451345134513451,10.71808922719151
-1.4509450945094509,10.71204217095017
-1.45054505450545,10.705996781734557
-1.4501450145014498,10.699953059544642
-1.4497449744974498,10.693911004380364
-1.4493449344934488,10.687870616241675
-1.4489448944894487,10.681831895128541
-1.4485448544854487,10.675794841040911
-1.4481448144814477,10.66975945397873
-1.4477447744774476,10.663725733941966
-1.4473447344734467,10.65769368093056
-1.4469446944694466,10.651663294944482
-1.4465446544654466,10.645634575983676
-1.4461446144614456,10.63960752404809
-1.4457445744574455,10.633582139137694
-1.4453445344534455,10.627558421252434
-1.4449444944494445,10.62153637039226
-1.4445444544454444,10.615515986557138
-1.4441444144414444,10.609497269747019
-1.4437443744374434,10.603480219961844
-1.4433443344334433,10.597464837201588
-1.4429442944294424,10.591451121466193
-1.4425442544254423,10.585439072755625
-1.4421442144214422,10.579428691069833
-1.4417441744174413,10.573419976408765
-1.4413441344134412,10.567412928772391
-1.4409440944094412,10.561407548160659
-1.4405440544054402,10.555403834573516
-1.4401440144014401,10.549401788010933
-1.4397439743974392,10.543401408472851
-1.439343934393439,10.537402695959242
-1.438943894389439,10.531405650470052
-1.438543854385438,10.525410272005233
-1.438143814381438,10.519416560564752
-1.437743774377438,10.513424516148557
-1.437343734373437,10.5074341387566
-1.436943694369437,10.50144542838885
-1.436543654365436,10.49545838504525
-1.436143614361436,10.489473008725769
-1.4357435743574358,10.483489299430357
-1.4353435343534349,10.477507257158964
-1.4349434943494348,10.47152688191156
-1.4345434543454347,10.465548173688092
-1.4341434143414338,10.459571132488515
-1.4337433743374337,10.453595758312797
-1.4333433343334328,10.447622051160879
-1.4329432943294327,10.441650011032735
-1.4325432543254326,10.435679637928313
-1.4321432143214317,10.429710931847564
-1.4317431743174316,10.423743892790462
-1.4313431343134315,10.41777852075695
-1.4309430943094306,10.411814815746984
-1.4305430543054305,10.405852777760535
-1.4301430143014295,10.399892406797543
-1.4297429742974295,10.393933702857982
-1.4293429342934294,10.387976665941803
-1.4289428942894284,10.382021296048954
-1.4285428542854284,10.37606759317941
-1.4281428142814283,10.37011555733312
-1.4277427742774274,10.364165188510038
-1.4273427342734273,10.358216486710127
-1.4269426942694263,10.352269451933342
-1.4265426542654263,10.346324084179649
-1.4261426142614262,10.340380383449
-1.4257425742574252,10.334438349741347
-1.4253425342534252,10.328497983056662
-1.424942494249425,10.322559283394895
-1.4245424542454241,10.316622250756
-1.424142414241424,10.31068688513995
-1.4237423742374231,10.304753186546684
-1.423342334233423,10.298821154976178
-1.422942294229423,10.292890790428388
-1.422542254225422,10.28696209290326
-1.422142214221422,10.281035062400768
-1.4217421742174219,10.275109698920865
-1.421342134213421,10.269186002463504
-1.4209420942094209,10.263263973028655
-1.42054205420542,10.257343610616266
-1.4201420142014198,10.251424915226309
-1.4197419741974198,10.245507886858737
-1.4193419341934188,10.239592525513498
-1.4189418941894187,10.233678831190575
-1.4185418541854187,10.227766803889912
-1.4181418141814177,10.221856443611463
-1.4177417741774176,10.215947750355204
-1.4173417341734167,10.210040724121079
-1.4169416941694166,10.204135364909064
-1.4165416541654166,10.19823167271911
-1.4161416141614156,10.192329647551169
-1.4157415741574155,10.186429289405215
-1.4153415341534155,10.180530598281207
-1.4149414941494145,10.174633574179088
-1.4145414541454144,10.16873821709884
-1.4141414141414144,10.162844527040413
-1.4137413741374134,10.15695250400376
-1.4133413341334133,10.151062147988858
-1.4129412941294124,10.14517345899565
-1.4125412541254123,10.139286437024115
-1.4121412141214122,10.133401082074204
-1.4117411741174113,10.127517394145869
-1.4113411341134112,10.121635373239085
-1.4109410941094112,10.115755019353811
-1.4105410541054102,10.109876332489996
-1.4101410141014101,10.103999312647614
-1.4097409740974092,10.098123959826616
-1.409340934093409,10.092250274026975
-1.408940894089409,10.086378255248647
-1.408540854085408,10.080507903491581
-1.408140814081408,10.074639218755758
-1.407740774077408,10.06877220104113
-1.407340734073407,10.06290685034765
-1.406940694069407,10.057043166675296
-1.406540654065406,10.051181150024014
-1.406140614061406,10.04532080039378
-1.4057405740574058,10.03946211778455
-1.4053405340534049,10.033605102196276
-1.4049404940494048,10.027749753628939
-1.4045404540454047,10.021896072082486
-1.4041404140414038,10.016044057556877
-1.4037403740374037,10.01019371005209
-1.4033403340334027,10.004345029568068
-1.4029402940294027,9.998498016104787
-1.4025402540254026,9.992652669662208
-1.4021402140214017,9.986808990240283
-1.4017401740174016,9.980966977838987
-1.4013401340134015,9.975126632458275
-1.4009400940094006,9.969287954098107
-1.4005400540054005,9.963450942758458
-1.4001400140013995,9.95761559843927
-1.3997399739973995,9.951781921140528
-1.3993399339933994,9.945949910862184
-1.3989398939893984,9.940119567604196
-1.3985398539853984,9.934290891366537
-1.3981398139813983,9.928463882149167
-1.3977397739773973,9.922638539952038
-1.3973397339733973,9.91681486477513
-1.3969396939693963,9.910992856618392
-1.3965396539653963,9.9051725154818
-1.3961396139613962,9.89935384136531
-1.3957395739573952,9.893536834268879
-1.3953395339533952,9.887721494192487
-1.394939493949395,9.881907821136085
-1.3945394539453941,9.876095815099632
-1.394139413941394,9.870285476083108
-1.3937393739373931,9.86447680408646
-1.393339333933393,9.858669799109665
-1.392939293929393,9.85286446115268
-1.392539253925392,9.847060790215465
-1.392139213921392,9.841258786297994
-1.3917391739173919,9.835458449400228
-1.391339133913391,9.829659779522117
-1.3909390939093909,9.823862776663647
-1.39053905390539,9.818067440824763
-1.3901390139013898,9.812273772005447
-1.3897389738973898,9.806481770205654
-1.3893389338933888,9.800691435425337
-1.3889388938893887,9.794902767664482
-1.3885388538853887,9.789115766923045
-1.3881388138813877,9.78333043320098
-1.3877387738773876,9.777546766498267
-1.3873387338733867,9.771764766814856
-1.3869386938693866,9.76598443415073
-1.3865386538653866,9.76020576850584
-1.3861386138613856,9.754428769880148
-1.3857385738573855,9.748653438273632
-1.3853385338533855,9.74287977368625
-1.3849384938493845,9.73710777611796
-1.3845384538453844,9.731337445568741
-1.3841384138413844,9.72556878203855
-1.3837383738373834,9.719801785527347
-1.3833383338333833,9.71403645603511
-1.3829382938293824,9.70827279356179
-1.3825382538253823,9.702510798107369
-1.3821382138213822,9.696750469671803
-1.3817381738173813,9.69099180825505
-1.3813381338133812,9.685234813857091
-1.3809380938093812,9.679479486477883
-1.3805380538053802,9.673725826117389
-1.3801380138013801,9.667973832775584
-1.3797379737973792,9.662223506452419
-1.379337933793379,9.656474847147877
-1.378937893789379,9.650727854861916
-1.378537853785378,9.644982529594495
-1.378137813781378,9.639238871345595
-1.377737773777378,9.633496880115173
-1.377337733773377,9.627756555903188
-1.376937693769377,9.622017898709624
-1.376537653765376,9.616280908534428
-1.3761376137613759,9.610545585377585
-1.3757375737573758,9.60481192923905
-1.3753375337533749,9.599079940118784
-1.3749374937493748,9.59334961801677
-1.3745374537453747,9.587620962932967
-1.3741374137413738,9.581893974867329
-1.3737373737373737,9.576168653819844
-1.3733373337333727,9.57044499979046
-1.3729372937293727,9.56472301277916
-1.3725372537253726,9.559002692785903
-1.3721372137213717,9.553284039810649
-1.3717371737173716,9.54756705385338
-1.3713371337133715,9.541851734914053
-1.3709370937093706,9.53613808299263
-1.3705370537053705,9.530426098089094
-1.3701370137013695,9.524715780203396
-1.3697369736973695,9.519007129335517
-1.3693369336933694,9.513300145485418
-1.3689368936893684,9.50759482865306
-1.3685368536853684,9.501891178838424
-1.3681368136813683,9.496189196041469
-1.3677367736773673,9.490488880262156
-1.3673367336733673,9.484790231500467
-1.3669366936693663,9.479093249756357
-1.3665366536653663,9.473397935029805
-1.3661366136613662,9.467704287320775
-1.3657365736573652,9.462012306629225
-1.3653365336533652,9.45632199295514
-1.364936493649365,9.450633346298476
-1.3645364536453641,9.444946366659197
-1.364136413641364,9.439261054037287
-1.363736373637363,9.433577408432695
-1.363336333633363,9.427895429845407
-1.362936293629363,9.422215118275384
-1.362536253625362,9.416536473722585
-1.362136213621362,9.410859496186994
-1.3617361736173619,9.405184185668574
-1.361336133613361,9.399510542167283
-1.3609360936093609,9.393838565683104
-1.36053605360536,9.388168256215996
-1.3601360136013598,9.382499613765935
-1.3597359735973598,9.376832638332887
-1.3593359335933588,9.371167329916812
-1.3589358935893587,9.365503688517695
-1.3585358535853587,9.359841714135493
-1.3581358135813577,9.354181406770174
-1.3577357735773576,9.348522766421713
-1.3573357335733567,9.342865793090073
-1.3569356935693566,9.337210486775234
-1.3565356535653565,9.331556847477158
-1.3561356135613556,9.325904875195805
-1.3557355735573555,9.320254569931162
-1.3553355335533555,9.314605931683188
-1.3549354935493545,9.308958960451847
-1.3545354535453544,9.30331365623712
-1.3541354135413544,9.297670019038975
-1.3537353735373534,9.292028048857368
-1.3533353335333533,9.286387745692286
-1.3529352935293524,9.280749109543686
-1.3525352535253523,9.275112140411547
-1.3521352135213522,9.269476838295835
-1.3517351735173513,9.263843203196512
-1.3513351335133512,9.258211235113562
-1.3509350935093511,9.252580934046946
-1.3505350535053502,9.24695229999663
-1.3501350135013501,9.241325332962594
-1.3497349734973492,9.235700032944798
-1.349334933493349,9.230076399943226
-1.348934893489349,9.224454433957836
-1.348534853485348,9.218834134988597
-1.348134813481348,9.213215503035489
-1.347734773477348,9.207598538098477
-1.347334733473347,9.201983240177524
-1.346934693469347,9.196369609272617
-1.346534653465346,9.190757645383707
-1.3461346134613459,9.185147348510784
-1.3457345734573458,9.179538718653808
-1.3453345334533449,9.173931755812742
-1.3449344934493448,9.168326459987576
-1.3445344534453447,9.162722831178264
-1.3441344134413438,9.157120869384778
-1.3437343734373437,9.151520574607103
-1.3433343334333427,9.145921946845188
-1.3429342934293427,9.140324986099028
-1.3425342534253426,9.13472969236858
-1.3421342134213416,9.129136065653809
-1.3417341734173416,9.1235441059547
-1.3413341334133415,9.11795381327122
-1.3409340934093406,9.112365187603329
-1.3405340534053405,9.106778228951017
-1.3401340134013395,9.101192937314236
-1.3397339733973395,9.095609312692977
-1.3393339333933394,9.090027355087196
-1.3389338933893384,9.084447064496866
-1.3385338533853384,9.078868440921967
-1.3381338133813383,9.073291484362468
-1.3377337733773373,9.067716194818328
-1.3373337333733373,9.062142572289538
-1.3369336933693363,9.05657061677605
-1.3365336533653362,9.051000328277853
-1.3361336133613362,9.045431706794915
-1.3357335733573352,9.039864752327196
-1.3353335333533352,9.03429946487468
-1.334933493349335,9.028735844437337
-1.3345334533453341,9.02317389101513
-1.334133413341334,9.017613604608044
-1.333733373337333,9.012054985216036
-1.333333333333333,9.006498032839097
-1.332933293329333,9.00094274747719
-1.332533253325332,8.995389129130276
-1.332133213321332,8.989837177798348
-1.3317331733173319,8.984286893481364
-1.331333133313331,8.978738276179296
-1.3309330933093309,8.973191325892126
-1.33053305330533,8.967646042619812
-1.3301330133013298,8.962102426362344
-1.3297329732973298,8.956560477119686
-1.3293329332933288,8.951020194891802
-1.3289328932893287,8.945481579678683
-1.3285328532853287,8.93994463148029
-1.3281328132813277,8.934409350296589
-1.3277327732773276,8.928875736127571
-1.3273327332733267,8.923343788973188
-1.3269326932693266,8.917813508833435
-1.3265326532653265,8.91228489570827
-1.3261326132613256,8.906757949597665
-1.3257325732573255,8.901232670501603
-1.3253325332533255,8.895709058420051
-1.3249324932493245,8.890187113352978
-1.3245324532453244,8.884666835300369
-1.3241324132413244,8.879148224262188
-1.3237323732373234,8.873631280238405
-1.3233323332333233,8.868116003229003
-1.3229322932293224,8.862602393233947
-1.3225322532253223,8.857090450253219
-1.3221322132213222,8.851580174286788
-1.3217321732173213,8.846071565334622
-1.3213321332133212,8.840564623396704
-1.3209320932093211,8.835059348473004
-1.3205320532053202,8.829555740563489
-1.3201320132013201,8.824053799668144
-1.3197319731973192,8.818553525786932
-1.319331933193319,8.813054918919839
-1.318931893189319,8.80755797906683
-1.318531853185318,8.802062706227874
-1.318131813181318,8.796569100402959
-1.317731773177318,8.791077161592051
-1.317331733173317,8.785586889795118
-1.316931693169317,8.780098285012146
-1.316531653165316,8.774611347243098
-1.3161316131613159,8.76912607648796
-1.3157315731573158,8.7636424727467
-1.3153315331533149,8.758160536019284
-1.3149314931493148,8.752680266305703
-1.3145314531453147,8.747201663605923
-1.3141314131413138,8.741724727919909
-1.3137313731373137,8.736249459247652
-1.3133313331333127,8.73077585758911
-1.3129312931293127,8.725303922944276
-1.3125312531253126,8.719833655313113
-1.3121312131213116,8.714365054695591
-1.3117311731173116,8.708898121091698
-1.3113311331133115,8.703432854501402
-1.3109310931093106,8.69796925492467
-1.3105310531053105,8.692507322361491
-1.3101310131013095,8.687047056811824
-1.3097309730973095,8.681588458275662
-1.3093309330933094,8.67613152675297
-1.3089308930893084,8.670676262243717
-1.3085308530853084,8.66522266474789
-1.3081308130813083,8.659770734265459
-1.3077307730773073,8.654320470796392
-1.3073307330733073,8.64887187434068
-1.3069306930693063,8.64342494489828
-1.3065306530653062,8.637979682469183
-1.3061306130613062,8.632536087053357
-1.3057305730573052,8.62709415865077
-1.3053305330533052,8.621653897261412
-1.304930493049305,8.616215302885252
-1.3045304530453041,8.610778375522257
-1.304130413041304,8.605343115172417
-1.303730373037303,8.599909521835695
-1.303330333033303,8.594477595512078
-1.302930293029303,8.589047336201537
-1.302530253025302,8.58361874390404
-1.302130213021302,8.578191818619576
-1.3017301730173019,8.572766560348112
-1.301330133013301,8.567342969089621
-1.3009300930093008,8.561921044844087
-1.3005300530053,8.556500787611478
-1.3001300130012998,8.55108219739178
-1.2997299729972998,8.545665274184964
-1.2993299329932988,8.540250017990997
-1.2989298929892987,8.534836428809871
-1.2985298529852987,8.529424506641554
-1.2981298129812977,8.524014251486017
-1.2977297729772976,8.518605663343246
-1.2973297329732967,8.513198742213204
-1.2969296929692966,8.507793488095887
-1.2965296529652965,8.502389900991258
-1.2961296129612956,8.49698798089929
-1.2957295729572955,8.49158772781997
-1.2953295329532954,8.486189141753272
-1.2949294929492945,8.48079222269916
-1.2945294529452944,8.475396970657627
-1.2941294129412935,8.470003385628635
-1.2937293729372934,8.46461146761218
-1.2933293329332933,8.459221216608222
-1.2929292929292924,8.453832632616738
-1.2925292529252923,8.448445715637718
-1.2921292129212922,8.443060465671126
-1.2917291729172913,8.437676882716937
-1.2913291329132912,8.43229496677514
-1.2909290929092911,8.426914717845708
-1.2905290529052902,8.421536135928607
-1.2901290129012901,8.416159221023829
-1.2897289728972892,8.410783973131336
-1.289328932893289,8.405410392251124
-1.288928892889289,8.400038478383157
-1.288528852885288,8.394668231527406
-1.288128812881288,8.389299651683865
-1.287728772877288,8.383932738852504
-1.287328732873287,8.378567493033291
-1.286928692869287,8.373203914226218
-1.286528652865286,8.36784200243125
-1.2861286128612859,8.362481757648377
-1.2857285728572858,8.357123179877568
-1.2853285328532849,8.351766269118794
-1.2849284928492848,8.346411025372051
-1.2845284528452847,8.341057448637303
-1.2841284128412838,8.335705538914524
-1.2837283728372837,8.330355296203706
-1.2833283328332827,8.325006720504811
-1.2829282928292827,8.31965981181783
-1.2825282528252826,8.314314570142736
-1.2821282128212816,8.3089709954795
-1.2817281728172816,8.30362908782811
-1.2813281328132815,8.298288847188543
-1.2809280928092805,8.292950273560763
-1.2805280528052805,8.287613366944765
-1.2801280128012795,8.282278127340515
-1.2797279727972795,8.276944554748004
-1.2793279327932794,8.2716126491672
-1.2789278927892784,8.266282410598077
-1.2785278527852784,8.260953839040626
-1.2781278127812783,8.255626934494819
-1.2777277727772773,8.250301696960626
-1.2773277327732773,8.24497812643804
-1.2769276927692763,8.239656222927026
-1.2765276527652762,8.234335986427576
-1.2761276127612762,8.229017416939659
-1.2757275727572752,8.22370051446325
-1.2753275327532752,8.218385278998339
-1.274927492749275,8.213071710544897
-1.2745274527452741,8.207759809102896
-1.274127412741274,8.202449574672332
-1.273727372737273,8.197141007253165
-1.273327332733273,8.191834106845391
-1.272927292729273,8.186528873448978
-1.272527252725272,8.181225307063901
-1.272127212721272,8.17592340769015
-1.2717271727172719,8.170623175327698
-1.271327132713271,8.165324609976519
-1.2709270927092708,8.160027711636602
-1.2705270527052699,8.154732480307914
-1.2701270127012698,8.149438915990448
-1.2697269726972698,8.144147018684174
-1.2693269326932688,8.138856788389068
-1.2689268926892687,8.133568225105119
-1.2685268526852687,8.128281328832303
-1.2681268126812677,8.122996099570587
-1.2677267726772676,8.117712537319967
-1.2673267326732667,8.11243064208041
-1.2669266926692666,8.107150413851908
-1.2665266526652665,8.10187185263443
-1.2661266126612656,8.096594958427952
-1.2657265726572655,8.091319731232465
-1.2653265326532654,8.086046171047945
-1.2649264926492645,8.08077427787436
-1.2645264526452644,8.075504051711707
-1.2641264126412635,8.070235492559949
-1.2637263726372634,8.06496860041908
-1.2633263326332633,8.059703375289073
-1.2629262926292624,8.054439817169902
-1.2625262526252623,8.049177926061557
-1.2621262126212622,8.043917701964014
-1.2617261726172613,8.038659144877245
-1.2613261326132612,8.033402254801242
-1.2609260926092611,8.02814703173598
-1.2605260526052602,8.022893475681432
-1.2601260126012601,8.017641586637588
-1.2597259725972592,8.01239136460442
-1.259325932593259,8.007142809581916
-1.258925892589259,8.00189592157005
-1.258525852585258,7.996650700568799
-1.258125812581258,7.991407146578154
-1.257725772577258,7.986165259598089
-1.257325732573257,7.980925039628577
-1.256925692569257,7.97568648666961
-1.256525652565256,7.970449600721157
-1.2561256125612559,7.965214381783211
-1.2557255725572558,7.959980829855745
-1.2553255325532549,7.954748944938733
-1.2549254925492548,7.949518727032168
-1.2545254525452547,7.944290176136027
-1.2541254125412538,7.939063292250278
-1.2537253725372537,7.9338380753749185
-1.2533253325332527,7.928614525509917
-1.2529252925292527,7.923392642655263
-1.2525252525252526,7.918172426810933
-1.2521252125212516,7.912953877976901
-1.2517251725172516,7.90773699615316
-1.2513251325132515,7.902521781339684
-1.2509250925092505,7.897308233536449
-1.2505250525052505,7.892096352743445
-1.2501250125012495,7.886886138960643
-1.2497249724972495,7.881677592188037
-1.2493249324932494,7.876470712425597
-1.2489248924892484,7.871265499673303
-1.2485248524852484,7.866061953931145
-1.2481248124812483,7.8608600751991
-1.2477247724772473,7.85565986347714
-1.2473247324732473,7.8504613187652605
-1.2469246924692463,7.845264441063427
-1.2465246524652462,7.840069230371638
-1.2461246124612462,7.834875686689864
-1.2457245724572452,7.829683810018083
-1.2453245324532451,7.824493600356288
-1.244924492449245,7.819305057704451
-1.2445244524452441,7.814118182062548
-1.244124412441244,7.808932973430577
-1.243724372437243,7.803749431808501
-1.243324332433243,7.798567557196319
-1.242924292429243,7.793387349594002
-1.242524252425242,7.788208809001527
-1.242124212421242,7.7830319354188875
-1.2417241724172419,7.77785672884606
-1.241324132413241,7.772683189283015
-1.2409240924092408,7.767511316729753
-1.2405240524052399,7.762341111186237
-1.2401240124012398,7.757172572652467
-1.2397239723972397,7.752005701128416
-1.2393239323932388,7.746840496614056
-1.2389238923892387,7.741676959109387
-1.2385238523852387,7.7365150886143805
-1.2381238123812377,7.731354885129013
-1.2377237723772376,7.726196348653278
-1.2373237323732367,7.721039479187146
-1.2369236923692366,7.715884276730611
-1.2365236523652365,7.71073074128365
-1.2361236123612356,7.705578872846236
-1.2357235723572355,7.700428671418366
-1.2353235323532354,7.695280137000014
-1.2349234923492345,7.690133269591154
-1.2345234523452344,7.6849880691917845
-1.2341234123412335,7.679844535801874
-1.2337233723372334,7.674702669421415
-1.2333233323332333,7.669562470050386
-1.2329232923292324,7.6644239376887615
-1.2325232523252323,7.659287072336537
-1.2321232123212322,7.654151873993688
-1.2317231723172313,7.649018342660189
-1.2313231323132312,7.643886478336038
-1.2309230923092311,7.638756281021207
-1.2305230523052302,7.633627750715676
-1.2301230123012301,7.62850088741944
-1.2297229722972292,7.623375691132464
-1.229322932293229,7.618252161854749
-1.228922892289229,7.613130299586268
-1.228522852285228,7.608010104326997
-1.228122812281228,7.602891576076933
-1.227722772277228,7.597774714836048
-1.227322732273227,7.592659520604324
-1.226922692269227,7.587545993381755
-1.226522652265226,7.582434133168308
-1.2261226122612259,7.577323939963981
-1.2257225722572258,7.572215413768748
-1.2253225322532248,7.567108554582588
-1.2249224922492248,7.5620033624054965
-1.2245224522452247,7.556899837237449
-1.2241224122412238,7.55179797907842
-1.2237223722372237,7.5466977879284105
-1.2233223322332227,7.541599263787384
-1.2229222922292227,7.536502406655341
-1.2225222522252226,7.531407216532257
-1.2221222122212216,7.526313693418108
-1.2217221722172216,7.521221837312888
-1.2213221322132215,7.516131648216579
-1.2209220922092205,7.511043126129154
-1.2205220522052205,7.505956271050608
-1.2201220122012195,7.500871082980913
-1.2197219721972195,7.495787561920069
-1.2193219321932194,7.4907057078680435
-1.2189218921892184,7.48562552082482
-1.2185218521852184,7.480547000790394
-1.2181218121812183,7.475470147764743
-1.2177217721772173,7.470394961747841
-1.2173217321732173,7.465321442739684
-1.2169216921692163,7.460249590740247
-1.2165216521652162,7.455179405749523
-1.2161216121612162,7.450110887767489
-1.2157215721572152,7.445044036794124
-1.2153215321532151,7.439978852829423
-1.214921492149215,7.434915335873364
-1.2145214521452141,7.429853485925922
-1.214121412141214,7.424793302987096
-1.213721372137213,7.419734787056856
-1.213321332133213,7.414677938135198
-1.212921292129213,7.409622756222099
-1.212521252125212,7.404569241317538
-1.212121212121212,7.399517393421511
-1.2117211721172119,7.394467212533993
-1.211321132113211,7.389418698654965
-1.2109210921092108,7.384371851784422
-1.2105210521052099,7.3793266719223345
-1.2101210121012098,7.374283159068702
-1.2097209720972097,7.3692413132234975
-1.2093209320932088,7.364201134386702
-1.2089208920892087,7.359162622558312
-1.2085208520852087,7.354125777738305
-1.2081208120812077,7.349090599926657
-1.2077207720772076,7.344057089123365
-1.2073207320732067,7.339025245328403
-1.2069206920692066,7.333995068541768
-1.2065206520652065,7.328966558763434
-1.2061206120612056,7.323939715993381
-1.2057205720572055,7.318914540231608
-1.2053205320532054,7.313891031478089
-1.2049204920492045,7.308869189732803
-1.2045204520452044,7.30384901499575
-1.2041204120412035,7.298830507266898
-1.2037203720372034,7.293813666546247
-1.2033203320332033,7.288798492833774
-1.2029202920292024,7.283784986129455
-1.2025202520252023,7.278773146433292
-1.2021202120212022,7.273762973745257
-1.2017201720172013,7.2687544680653335
-1.2013201320132012,7.2637476293935155
-1.2009200920092011,7.258742457729782
-1.2005200520052002,7.253738953074111
-1.2001200120012,7.248737115426504
-1.1997199719971992,7.243736944786926
-1.199319931993199,7.2387384411553795
-1.198919891989199,7.233741604531839
-1.198519851985198,7.228746434916288
-1.198119811981198,7.22375293230872
-1.197719771977198,7.218761096709113
-1.197319731973197,7.213770928117449
-1.196919691969197,7.2087824265337215
-1.196519651965196,7.203795591957907
-1.1961196119611959,7.1988104243899995
-1.1957195719571958,7.193826923829979
-1.1953195319531948,7.188845090277827
-1.1949194919491948,7.183864923733534
-1.1945194519451947,7.178886424197088
-1.1941194119411938,7.173909591668458
-1.1937193719371937,7.168934426147646
-1.1933193319331927,7.163960927634629
-1.1929192919291927,7.158989096129399
-1.1925192519251926,7.154018931631937
-1.1921192119211916,7.14905043414222
-1.1917191719171916,7.144083603660249
-1.1913191319131915,7.1391184401859995
-1.1909190919091905,7.134154943719453
-1.1905190519051905,7.129193114260607
-1.1901190119011895,7.124232951809434
-1.1897189718971894,7.11927445636593
-1.1893189318931894,7.114317627930078
-1.1889188918891884,7.109362466501854
-1.1885188518851884,7.104408972081258
-1.1881188118811883,7.099457144668268
-1.1877187718771873,7.094506984262861
-1.1873187318731873,7.089558490865041
-1.1869186918691863,7.084611664474775
-1.1865186518651862,7.079666505092065
-1.1861186118611862,7.074723012716889
-1.1857185718571852,7.069781187349225
-1.1853185318531851,7.064841028989073
-1.184918491849185,7.059902537636413
-1.1845184518451841,7.054965713291222
-1.184118411841184,7.0500305559535
-1.183718371837183,7.045097065623217
-1.183318331833183,7.040165242300378
-1.182918291829183,7.035235085984956
-1.182518251825182,7.030306596676936
-1.182118211821182,7.025379774376311
-1.1817181718171819,7.020454619083064
-1.181318131813181,7.015531130797175
-1.1809180918091808,7.01060930951864
-1.1805180518051799,7.005689155247435
-1.1801180118011798,7.000770667983556
-1.1797179717971797,6.995853847726984
-1.1793179317931788,6.9909386944776974
-1.1789178917891787,6.986025208235699
-1.1785178517851786,6.981113389000966
-1.1781178117811777,6.9762032367734745
-1.1777177717771776,6.971294751553229
-1.1773177317731767,6.966387933340202
-1.1769176917691766,6.961482782134389
-1.1765176517651765,6.956579297935772
-1.1761176117611756,6.9516774807443324
-1.1757175717571755,6.946777330560066
-1.1753175317531754,6.941878847382956
-1.1749174917491745,6.936982031212979
-1.1745174517451744,6.932086882050138
-1.1741174117411735,6.927193399894404
-1.1737173717371734,6.922301584745775
-1.1733173317331733,6.917411436604233
-1.1729172917291724,6.91252295546976
-1.1725172517251723,6.90763614134235
-1.1721172117211722,6.902750994221988
-1.1717171717171713,6.897867514108651
-1.1713171317131712,6.892985701002341
-1.1709170917091711,6.888105554903034
-1.1705170517051702,6.883227075810715
-1.17011701170117,6.878350263725381
-1.1697169716971691,6.873475118647005
-1.169316931693169,6.86860164057559
-1.168916891689169,6.8637298295111115
-1.168516851685168,6.8588596854535515
-1.168116811681168,6.853991208402914
-1.167716771677168,6.849124398359172
-1.167316731673167,6.844259255322311
-1.166916691669167,6.839395779292329
-1.166516651665166,6.8345339702692005
-1.1661166116611659,6.829673828252924
-1.1657165716571658,6.824815353243481
-1.1653165316531648,6.81995854524085
-1.1649164916491648,6.815103404245035
-1.1645164516451647,6.810249930256014
-1.1641164116411638,6.805398123273766
-1.1637163716371637,6.800547983298294
-1.1633163316331627,6.79569951032957
-1.1629162916291627,6.790852704367595
-1.1625162516251626,6.7860075654123495
-1.1621162116211616,6.781164093463813
-1.1617161716171616,6.776322288521986
-1.1613161316131615,6.771482150586849
-1.1609160916091605,6.766643679658385
-1.1605160516051605,6.761806875736593
-1.1601160116011595,6.756971738821445
-1.1597159715971594,6.752138268912943
-1.1593159315931594,6.747306466011068
-1.1589158915891584,6.742476330115801
-1.1585158515851584,6.737647861227141
-1.1581158115811583,6.73282105934507
-1.1577157715771573,6.7279959244695675
-1.1573157315731573,6.723172456600636
-1.1569156915691563,6.718350655738249
-1.1565156515651562,6.713530521882406
-1.1561156115611562,6.708712055033088
-1.1557155715571552,6.703895255190277
-1.1553155315531551,6.6990801223539735
-1.154915491549155,6.6942666565241575
-1.1545154515451541,6.689454857700812
-1.154115411541154,6.684644725883935
-1.153715371537153,6.679836261073502
-1.153315331533153,6.675029463269514
-1.152915291529153,6.670224332471953
-1.152515251525152,6.6654208686807985
-1.152115211521152,6.660619071896053
-1.1517151715171519,6.655818942117695
-1.151315131513151,6.651020479345709
-1.1509150915091508,6.646223683580093
-1.1505150515051499,6.641428554820822
-1.1501150115011498,6.636635093067901
-1.1497149714971497,6.6318432983213045
-1.1493149314931488,6.62705317058102
-1.1489148914891487,6.622264709847043
-1.1485148514851486,6.617477916119358
-1.1481148114811477,6.612692789397947
-1.1477147714771476,6.607909329682809
-1.1473147314731467,6.603127536973921
-1.1469146914691466,6.598347411271282
-1.1465146514651465,6.5935689525748735
-1.1461146114611456,6.588792160884681
-1.1457145714571455,6.5840170362007
-1.1453145314531454,6.579243578522913
-1.1449144914491445,6.574471787851305
-1.1445144514451444,6.569701664185875
-1.1441144114411435,6.5649332075265985
-1.1437143714371434,6.560166417873477
-1.1433143314331433,6.55540129522649
-1.1429142914291424,6.55063783958562
-1.1425142514251423,6.545876050950872
-1.1421142114211422,6.541115929322223
-1.1417141714171413,6.536357474699655
-1.1413141314131412,6.5316006870831735
-1.1409140914091411,6.526845566472756
-1.1405140514051402,6.522092112868386
-1.14011401140114,6.517340326270065
-1.1397139713971391,6.512590206677768
-1.139313931393139,6.507841754091497
-1.138913891389139,6.503094968511234
-1.138513851385138,6.498349849936957
-1.138113811381138,6.4936063983686765
-1.137713771377138,6.488864613806365
-1.137313731373137,6.484124496250007
-1.136913691369137,6.479386045699607
-1.136513651365136,6.474649262155141
-1.1361136113611359,6.469914145616604
-1.1357135713571358,6.465180696083986
-1.1353135313531348,6.460448913557263
-1.1349134913491348,6.455718798036442
-1.1345134513451347,6.450990349521501
-1.1341134113411337,6.446263568012422
-1.1337133713371337,6.441538453509211
-1.1333133313331327,6.436815006011839
-1.1329132913291327,6.432093225520309
-1.1325132513251326,6.427373112034607
-1.1321132113211316,6.422654665554711
-1.1317131713171316,6.4179378860806215
-1.1313131313131315,6.413222773612325
-1.1309130913091305,6.408509328149802
-1.1305130513051305,6.403797549693055
-1.1301130113011295,6.399087438242058
-1.1297129712971294,6.394378993796815
-1.1293129312931294,6.389672216357308
-1.1289128912891284,6.384967105923519
-1.1285128512851283,6.380263662495449
-1.1281128112811283,6.375561886073083
-1.1277127712771273,6.370861776656402
-1.1273127312731273,6.366163334245407
-1.1269126912691263,6.361466558840076
-1.1265126512651262,6.35677145044041
-1.1261126112611262,6.352078009046389
-1.1257125712571252,6.347386234658002
-1.1253125312531251,6.342696127275245
-1.124912491249125,6.338007686898104
-1.1245124512451241,6.333320913526562
-1.124112411241124,6.328635807160617
-1.123712371237123,6.323952367800251
-1.123312331233123,6.319270595445462
-1.122912291229123,6.314590490096233
-1.122512251225122,6.3099120517525495
-1.122112211221122,6.305235280414411
-1.1217121712171219,6.300560176081803
-1.121312131213121,6.295886738754706
-1.1209120912091208,6.291214968433123
-1.1205120512051199,6.2865448651170315
-1.1201120112011198,6.281876428806431
-1.1197119711971197,6.277209659501307
-1.1193119311931188,6.272544557201641
-1.1189118911891187,6.267881121907437
-1.1185118511851186,6.263219353618676
-1.1181118111811177,6.258559252335344
-1.1177117711771176,6.2539008180574385
-1.1173117311731167,6.249244050784942
-1.1169116911691166,6.244588950517852
-1.1165116511651165,6.239935517256155
-1.1161116111611156,6.235283750999833
-1.1157115711571155,6.230633651748887
-1.1153115311531154,6.225985219503301
-1.1149114911491145,6.221338454263059
-1.1145114511451144,6.216693356028165
-1.1141114111411135,6.212049924798593
-1.1137113711371134,6.207408160574345
-1.1133113311331133,6.202768063355409
-1.1129112911291124,6.198129633141762
-1.1125112511251123,6.193492869933411
-1.1121112111211122,6.188857773730337
-1.1117111711171113,6.184224344532525
-1.1113111311131112,6.1795925823399775
-1.1109110911091111,6.174962487152677
-1.1105110511051102,6.170334058970608
-1.11011101110111,6.165707297793772
-1.1097109710971091,6.161082203622146
-1.109310931093109,6.156458776455735
-1.108910891089109,6.15183701629452
-1.108510851085108,6.147216923138486
-1.108110811081108,6.142598496987634
-1.107710771077108,6.137981737841949
-1.107310731073107,6.133366645701415
-1.106910691069107,6.128753220566034
-1.106510651065106,6.124141462435783
-1.1061106110611059,6.119531371310665
-1.1057105710571058,6.114922947190665
-1.1053105310531048,6.110316190075765
-1.1049104910491048,6.105711099965969
-1.1045104510451047,6.10110767686126
-1.1041104110411037,6.096505920761622
-1.1037103710371037,6.091905831667058
-1.1033103310331027,6.087307409577545
-1.1029102910291027,6.082710654493086
-1.1025102510251026,6.078115566413666
-1.1021102110211016,6.073522145339268
-1.1017101710171016,6.068930391269894
-1.1013101310131015,6.06434030420553
-1.1009100910091005,6.059751884146158
-1.1005100510051005,6.0551651310917824
-1.1001100110010995,6.05058004504238
-1.0997099709970994,6.0459966259979545
-1.0993099309930994,6.041414873958488
-1.0989098909890984,6.036834788923969
-1.0985098509850983,6.032256370894395
-1.0981098109810983,6.0276796198697555
-1.0977097709770973,6.023104535850029
-1.0973097309730973,6.018531118835224
-1.0969096909690963,6.013959368825313
-1.0965096509650962,6.009389285820305
-1.0961096109610962,6.004820869820178
-1.0957095709570952,6.000254120824921
-1.0953095309530951,5.995689038834535
-1.094909490949095,5.991125623849005
-1.094509450945094,5.986563875868315
-1.094109410941094,5.982003794892468
-1.093709370937093,5.977445380921442
-1.093309330933093,5.972888633955242
-1.092909290929093,5.968333553993849
-1.092509250925092,5.96378014103725
-1.092109210921092,5.9592283950854466
-1.0917091709170919,5.954678316138424
-1.091309130913091,5.950129904196168
-1.0909090909090908,5.945583159258681
-1.0905090509050899,5.941038081325939
-1.0901090109010898,5.9364946703979475
-1.0897089708970897,5.9319529264746915
-1.0893089308930888,5.927412849556154
-1.0889088908890887,5.922874439642339
-1.0885088508850886,5.918337696733231
-1.0881088108810877,5.913802620828815
-1.0877087708770876,5.909269211929093
-1.0873087308730867,5.904737470034046
-1.0869086908690866,5.900207395143675
-1.0865086508650865,5.895678987257965
-1.0861086108610856,5.891152246376903
-1.0857085708570855,5.886627172500488
-1.0853085308530854,5.88210376562871
-1.0849084908490845,5.87758202576155
-1.0845084508450844,5.873061952899012
-1.0841084108410834,5.868543547041075
-1.0837083708370834,5.864026808187744
-1.0833083308330833,5.859511736339003
-1.0829082908290824,5.854998331494834
-1.0825082508250823,5.850486593655246
-1.0821082108210822,5.845976522820219
-1.0817081708170813,5.841468118989739
-1.0813081308130812,5.836961382163811
-1.0809080908090811,5.832456312342419
-1.0805080508050802,5.827952909525551
-1.08010801080108,5.823451173713204
-1.0797079707970791,5.818951104905363
-1.079307930793079,5.814452703102027
-1.078907890789079,5.809955968303186
-1.078507850785078,5.8054609005088205
-1.078107810781078,5.8009674997189355
-1.077707770777078,5.796475765933519
-1.077307730773077,5.791985699152551
-1.0769076907690769,5.787497299376039
-1.076507650765076,5.783010566603963
-1.0761076107610759,5.778525500836322
-1.0757075707570758,5.774042102073104
-1.0753075307530748,5.769560370314295
-1.0749074907490748,5.765080305559897
-1.0745074507450747,5.760601907809897
-1.0741074107410737,5.756125177064279
-1.0737073707370737,5.751650113323047
-1.0733073307330727,5.74717671658618
-1.0729072907290726,5.742704986853682
-1.0725072507250726,5.738234924125538
-1.0721072107210716,5.733766528401735
-1.0717071707170716,5.729299799682273
-1.0713071307130715,5.724834737967144
-1.0709070907090705,5.7203713432563275
-1.0705070507050705,5.71590961554983
-1.0701070107010695,5.711449554847628
-1.0697069706970694,5.706991161149728
-1.0693069306930694,5.702534434456116
-1.0689068906890684,5.698079374766777
-1.0685068506850683,5.693625982081713
-1.0681068106810683,5.689174256400912
-1.0677067706770673,5.684724197724359
-1.0673067306730672,5.680275806052055
-1.0669066906690663,5.675829081383984
-1.0665066506650662,5.671384023720147
-1.0661066106610662,5.6669406330605305
-1.0657065706570652,5.662498909405122
-1.0653065306530651,5.658058852753923
-1.064906490649065,5.653620463106919
-1.064506450645064,5.649183740464099
-1.064106410641064,5.644748684825462
-1.063706370637063,5.640315296190991
-1.063306330633063,5.6358835745606894
-1.062906290629063,5.631453519934544
-1.062506250625062,5.627025132312539
-1.062106210621062,5.622598411694679
-1.0617061706170619,5.618173358080949
-1.061306130613061,5.613749971471338
-1.0609060906090608,5.609328251865847
-1.0605060506050599,5.6049081992644565
-1.0601060106010598,5.60048981366717
-1.0597059705970597,5.596073095073975
-1.0593059305930588,5.591658043484857
-1.0589058905890587,5.587244658899819
-1.0585058505850586,5.582832941318849
-1.0581058105810577,5.578422890741931
-1.0577057705770576,5.574014507169071
-1.0573057305730567,5.569607790600248
-1.0569056905690566,5.565202741035465
-1.0565056505650565,5.56079935847471
-1.0561056105610556,5.556397642917968
-1.0557055705570555,5.551997594365244
-1.0553055305530554,5.547599212816524
-1.0549054905490545,5.543202498271794
-1.0545054505450544,5.538807450731058
-1.0541054105410534,5.5344140701942965
-1.0537053705370534,5.5300223566615125
-1.0533053305330533,5.5256323101326945
-1.0529052905290524,5.521243930607828
-1.0525052505250523,5.5168572180869155
-1.0521052105210522,5.512472172569946
-1.0517051705170513,5.5080887940569045
-1.0513051305130512,5.503707082547794
-1.0509050905090511,5.499327038042602
-1.0505050505050502,5.494948660541314
-1.05010501050105,5.490571950043937
-1.0497049704970491,5.48619690655045
-1.049304930493049,5.481823530060857
-1.048904890489049,5.477451820575143
-1.048504850485048,5.473081778093298
-1.048104810481048,5.468713402615321
-1.047704770477048,5.464346694141204
-1.047304730473047,5.4599816526709315
-1.0469046904690469,5.455618278204505
-1.046504650465046,5.451256570741911
-1.0461046104610459,5.446896530283149
-1.0457045704570458,5.442538156828207
-1.0453045304530448,5.438181450377072
-1.0449044904490448,5.433826410929747
-1.0445044504450447,5.429473038486222
-1.0441044104410437,5.42512133304648
-1.0437043704370437,5.420771294610526
-1.0433043304330427,5.416422923178343
-1.0429042904290426,5.412076218749934
-1.0425042504250426,5.4077311813252855
-1.0421042104210416,5.403387810904384
-1.0417041704170416,5.3990461074872345
-1.0413041304130415,5.394706071073823
-1.0409040904090405,5.390367701664139
-1.0405040504050405,5.386030999258184
-1.0401040104010395,5.38169596385594
-1.0397039703970394,5.377362595457411
-1.0393039303930394,5.373030894062585
-1.0389038903890384,5.3687008596714465
-1.0385038503850383,5.364372492284003
-1.0381038103810383,5.360045791900241
-1.0377037703770373,5.355720758520145
-1.0373037303730372,5.3513973921437215
-1.0369036903690363,5.34707569277095
-1.0365036503650362,5.3427556604018385
-1.0361036103610362,5.338437295036369
-1.0357035703570352,5.334120596674532
-1.0353035303530351,5.329805565316332
-1.034903490349035,5.325492200961756
-1.034503450345034,5.3211805036107895
-1.034103410341034,5.316870473263437
-1.033703370337033,5.312562109919681
-1.033303330333033,5.308255413579527
-1.032903290329033,5.303950384242959
-1.032503250325032,5.299647021909968
-1.032103210321032,5.295345326580556
-1.0317031703170318,5.29104529825471
-1.031303130313031,5.286746936932419
-1.0309030903090308,5.282450242613686
-1.0305030503050299,5.2781552152984945
-1.0301030103010298,5.273861854986847
-1.0297029702970297,5.269570161678732
-1.0293029302930288,5.265280135374135
-1.0289028902890287,5.260991776073063
-1.0285028502850286,5.256705083775501
-1.0281028102810277,5.252420058481439
-1.0277027702770276,5.248136700190879
-1.0273027302730267,5.2438550089038065
-1.0269026902690266,5.239574984620221
-1.0265026502650265,5.235296627340114
-1.0261026102610256,5.231019937063471
-1.0257025702570255,5.226744913790297
-1.0253025302530254,5.2224715575205805
-1.0249024902490245,5.218199868254305
-1.0245024502450244,5.213929845991482
-1.0241024102410234,5.209661490732087
-1.0237023702370234,5.205394802476129
-1.0233023302330233,5.201129781223592
-1.0229022902290223,5.196866426974468
-1.0225022502250223,5.192604739728757
-1.0221022102210222,5.18834471948645
-1.0217021702170213,5.1840863662475325
-1.0213021302130212,5.179829680012008
-1.0209020902090211,5.175574660779869
-1.0205020502050202,5.171321308551101
-1.02010201020102,5.1670696233257045
-1.0197019701970191,5.162819605103668
-1.019301930193019,5.158571253884992
-1.018901890189019,5.154324569669667
-1.018501850185018,5.150079552457679
-1.018101810181018,5.145836202249032
-1.017701770177018,5.141594519043716
-1.017301730173017,5.137354502841717
-1.0169016901690169,5.133116153643042
-1.016501650165016,5.12887947144767
-1.0161016101610159,5.124644456255608
-1.0157015701570158,5.120411108066844
-1.0153015301530148,5.116179426881365
-1.0149014901490148,5.1119494126991745
-1.0145014501450147,5.107721065520263
-1.0141014101410137,5.103494385344617
-1.0137013701370137,5.099269372172243
-1.0133013301330127,5.095046026003121
-1.0129012901290126,5.090824346837258
-1.0125012501250126,5.086604334674639
-1.0121012101210116,5.082385989515255
-1.0117011701170116,5.07816931135911
-1.0113011301130115,5.073954300206191
-1.0109010901090105,5.069740956056487
-1.0105010501050105,5.065529278910002
-1.0101010101010095,5.061319268766721
-1.0097009700970094,5.057110925626645
-1.0093009300930094,5.052904249489766
-1.0089008900890084,5.048699240356069
-1.0085008500850083,5.04449589822556
-1.0081008100810083,5.040294223098228
-1.0077007700770073,5.036094214974061
-1.0073007300730072,5.031895873853062
-1.0069006900690063,5.027699199735216
-1.0065006500650062,5.023504192620527
-1.0061006100610062,5.019310852508984
-1.0057005700570052,5.015119179400573
-1.0053005300530051,5.010929173295302
-1.004900490049005,5.006740834193157
-1.004500450045004,5.002554162094126
-1.004100410041004,4.998369156998216
-1.003700370037003,4.994185818905408
-1.003300330033003,4.990004147815708
-1.002900290029003,4.985824143729105
-1.002500250025002,4.981645806645586
-1.002100210021002,4.977469136565156
-1.0017001700170018,4.973294133487804
-1.0013001300130009,4.969120797413518
-1.0009000900090008,4.964949128342303
-1.0005000500049999,4.960779126274143
-1.0001000100009998,4.956610791209041
-0.9996999699969997,4.9524441231469885
-0.9992999299929988,4.948279122087971
-0.9988998899889987,4.944115788031994
-0.9984998499849986,4.9399541209790465
-0.9980998099809977,4.935794120929119
-0.9976997699769976,4.931635787882214
-0.9972997299729967,4.9274791218383145
-0.9968996899689966,4.923324122797427
-0.9964996499649965,4.91917079075954
-0.9960996099609956,4.91501912572464
-0.9956995699569955,4.910869127692735
-0.9952995299529954,4.906720796663811
-0.9948994899489945,4.90257413263786
-0.9944994499449944,4.898429135614882
-0.9940994099409934,4.8942858055948655
-0.9936993699369934,4.890144142577814
-0.9932993299329933,4.886004146563715
-0.9928992899289923,4.881865817552557
-0.9924992499249923,4.877729155544345
-0.9920992099209922,4.87359416053907
-0.9916991699169913,4.869460832536717
-0.9912991299129912,4.8653291715372955
-0.9908990899089902,4.861199177540787
-0.9904990499049902,4.857070850547196
-0.9900990099009901,4.852944190556511
-0.9896989698969891,4.848819197568722
-0.9892989298929891,4.844695871583834
-0.988898889888989,4.840574212601836
-0.988498849884988,4.836454220622716
-0.988098809880988,4.832335895646479
-0.9876987698769879,4.828219237673117
-0.987298729872987,4.824104246702613
-0.9868986898689869,4.819990922734978
-0.9864986498649859,4.815879265770192
-0.9860986098609859,4.8117692758082615
-0.9856985698569858,4.807660952849177
-0.9852985298529848,4.803554296892923
-0.9848984898489848,4.7994493079395095
-0.9844984498449847,4.795345985988923
-0.9840984098409837,4.7912443310411525
-0.9836983698369837,4.787144343096204
-0.9832983298329827,4.783046022154061
-0.9828982898289826,4.778949368214729
-0.9824982498249826,4.774854381278197
-0.9820982098209816,4.770761061344453
-0.9816981698169815,4.766669408413504
-0.9812981298129815,4.762579422485337
-0.9808980898089805,4.758491103559944
-0.9804980498049805,4.754404451637327
-0.9800980098009795,4.750319466717472
-0.9796979697969794,4.746236148800384
-0.9792979297929794,4.742154497886051
-0.9788978897889784,4.738074513974464
-0.9784978497849783,4.733996197065626
-0.9780978097809783,4.72991954715953
-0.9776977697769773,4.7258445642561595
-0.9772977297729772,4.721771248355525
-0.9768976897689763,4.7176995994576085
-0.9764976497649762,4.7136296175624155
-0.9760976097609761,4.709561302669934
-0.9756975697569752,4.705494654780155
-0.9752975297529751,4.701429673893084
-0.974897489748975,4.697366360008708
-0.9744974497449741,4.693304713127018
-0.974097409740974,4.689244733248021
-0.9736973697369731,4.685186420371699
-0.973297329732973,4.681129774498056
-0.9728972897289729,4.6770747956270835
-0.972497249724972,4.673021483758771
-0.9720972097209719,4.668969838893124
-0.9716971697169718,4.66491986103013
-0.9712971297129709,4.66087155016978
-0.9708970897089708,4.65682490631208
-0.9704970497049699,4.652779929457012
-0.9700970097009698,4.648736619604584
-0.9696969696969697,4.644694976754782
-0.9692969296929688,4.640655000907599
-0.9688968896889687,4.636616692063038
-0.9684968496849686,4.632580050221091
-0.9680968096809677,4.628545075381746
-0.9676967696769676,4.624511767545008
-0.9672967296729666,4.620480126710862
-0.9668966896689666,4.616450152879313
-0.9664966496649665,4.612421846050351
-0.9660966096609656,4.608395206223966
-0.9656965696569655,4.604370233400162
-0.9652965296529654,4.600346927578929
-0.9648964896489645,4.596325288760259
-0.9644964496449644,4.592305316944154
-0.9640964096409634,4.588287012130601
-0.9636963696369634,4.584270374319604
-0.9632963296329633,4.580255403511154
-0.9628962896289623,4.576242099705238
-0.9624962496249623,4.5722304629018655
-0.9620962096209622,4.568220493101023
-0.9616961696169612,4.564212190302702
-0.9612961296129612,4.560205554506907
-0.9608960896089602,4.556200585713623
-0.9604960496049602,4.5521972839228555
-0.9600960096009601,4.548195649134594
-0.9596959695969591,4.544195681348828
-0.9592959295929591,4.540197380565564
-0.958895889588959,4.536200746784791
-0.958495849584958,4.5322057800065005
-0.958095809580958,4.528212480230695
-0.9576957695769579,4.524220847457368
-0.9572957295729569,4.520230881686506
-0.9568956895689569,4.516242582918116
-0.9564956495649559,4.5122559511521825
-0.9560956095609559,4.508270986388712
-0.9556955695569558,4.504287688627692
-0.9552955295529548,4.500306057869116
-0.9548954895489548,4.496326094112988
-0.9544954495449547,4.492347797359297
-0.9540954095409537,4.488371167608033
-0.9536953695369537,4.484396204859203
-0.9532953295329527,4.48042290911279
-0.9528952895289526,4.476451280368801
-0.9524952495249526,4.472481318627226
-0.9520952095209516,4.468513023888054
-0.9516951695169515,4.464546396151292
-0.9512951295129515,4.460581435416928
-0.9508950895089505,4.456618141684956
-0.9504950495049505,4.452656514955376
-0.9500950095009495,4.448696555228176
-0.9496949694969494,4.444738262503363
-0.9492949294929494,4.440781636780926
-0.9488948894889484,4.436826678060854
-0.9484948494849483,4.432873386343153
-0.9480948094809483,4.428921761627813
-0.9476947694769473,4.424971803914826
-0.9472947294729472,4.4210235132041955
-0.9468946894689463,4.417076889495907
-0.9464946494649462,4.413131932789968
-0.9460946094609461,4.409188643086367
-0.9456945694569452,4.405247020385093
-0.9452945294529451,4.401307064686153
-0.944894489448945,4.3973687759895395
-0.9444944494449441,4.393432154295239
-0.944094409440944,4.389497199603259
-0.9436943694369431,4.385563911913585
-0.943294329432943,4.3816322912262216
-0.9428942894289429,4.37770233754116
-0.942494249424942,4.3737740508583896
-0.9420942094209419,4.3698474311779165
-0.9416941694169418,4.36592247849973
-0.9412941294129409,4.361999192823824
-0.9408940894089408,4.358077574150201
-0.9404940494049399,4.354157622478847
-0.9400940094009398,4.350239337809768
-0.9396939693969397,4.346322720142953
-0.9392939293929388,4.3424077694783945
-0.9388938893889387,4.338494485816097
-0.9384938493849386,4.334582869156052
-0.9380938093809377,4.330672919498247
-0.9376937693769376,4.326764636842691
-0.9372937293729366,4.32285802118937
-0.9368936893689366,4.318953072538287
-0.9364936493649365,4.315049790889433
-0.9360936093609356,4.311148176242798
-0.9356935693569355,4.3072482285983895
-0.9352935293529354,4.303349947956198
-0.9348934893489345,4.299453334316213
-0.9344934493449344,4.29555838767844
-0.9340934093409334,4.2916651080428645
-0.9336933693369334,4.2877734954094935
-0.9332933293329333,4.283883549778317
-0.9328932893289323,4.279995271149326
-0.9324932493249323,4.276108659522524
-0.9320932093209322,4.272223714897905
-0.9316931693169312,4.268340437275456
-0.9312931293129312,4.264458826655186
-0.9308930893089302,4.260578883037079
-0.9304930493049302,4.256700606421141
-0.9300930093009301,4.252823996807363
-0.9296929692969291,4.2489490541957355
-0.9292929292929291,4.245075778586264
-0.928892889288929,4.241204169978939
-0.928492849284928,4.237334228373752
-0.928092809280928,4.2334659537707084
-0.9276927692769279,4.229599346169799
-0.9272927292729269,4.225734405571014
-0.9268926892689269,4.2218711319743605
-0.9264926492649259,4.218009525379823
-0.9260926092609258,4.214149585787408
-0.9256925692569258,4.210291313197105
-0.9252925292529248,4.206434707608906
-0.9248924892489248,4.202579769022818
-0.9244924492449247,4.198726497438829
-0.9240924092409237,4.194874892856933
-0.9236923692369237,4.191024955277133
-0.9232923292329227,4.187176684699416
-0.9228922892289226,4.183330081123788
-0.9224922492249226,4.17948514455024
-0.9220922092209216,4.175641874978761
-0.9216921692169215,4.171800272409361
-0.9212921292129215,4.167960336842027
-0.9208920892089205,4.164122068276751
-0.9204920492049204,4.16028546671354
-0.9200920092009195,4.156450532152378
-0.9196919691969194,4.152617264593272
-0.9192919291929194,4.148785664036214
-0.9188918891889184,4.144955730481192
-0.9184918491849183,4.141127463928215
-0.9180918091809183,4.137300864377273
-0.9176917691769173,4.133475931828356
-0.9172917291729172,4.129652666281472
-0.9168916891689163,4.125831067736604
-0.9164916491649162,4.12201113619376
-0.9160916091609161,4.11819287165293
-0.9156915691569152,4.114376274114107
-0.9152915291529151,4.110561343577294
-0.914891489148915,4.106748080042483
-0.9144914491449141,4.102936483509668
-0.914091409140914,4.099126553978851
-0.9136913691369131,4.09531829145002
-0.913291329132913,4.091511695923181
-0.9128912891289129,4.087706767398325
-0.912491249124912,4.083903505875442
-0.9120912091209119,4.080101911354539
-0.9116911691169118,4.0763019838356085
-0.9112911291129109,4.072503723318639
-0.9108910891089108,4.068707129803637
-0.9104910491049099,4.064912203290589
-0.9100910091009098,4.061118943779502
-0.9096909690969097,4.057327351270367
-0.9092909290929088,4.0535374257631736
-0.9088908890889087,4.0497491672579295
-0.9084908490849086,4.045962575754625
-0.9080908090809077,4.042177651253251
-0.9076907690769076,4.038394393753815
-0.9072907290729066,4.0346128032563024
-0.9068906890689066,4.030832879760719
-0.9064906490649065,4.0270546232670545
-0.9060906090609055,4.023278033775304
-0.9056905690569055,4.019503111285471
-0.9052905290529054,4.015729855797546
-0.9048904890489045,4.011958267311523
-0.9044904490449044,4.0081883458274055
-0.9040904090409034,4.004420091345181
-0.9036903690369034,4.000653503864855
-0.9032903290329033,3.996888583386421
-0.9028902890289023,3.9931253299098666
-0.9024902490249023,3.9893637434352014
-0.9020902090209022,3.9856038239624145
-0.9016901690169012,3.9818455714914984
-0.9012901290129012,3.978088986022458
-0.9008900890089002,3.9743340675552807
-0.9004900490049002,3.970580816089973
-0.9000900090009001,3.966829231626525
-0.8996899689968991,3.963079314164929
-0.8992899289928991,3.959331063705191
-0.898889888988899,3.955584480247303
-0.898489848984898,3.951839563791254
-0.898089808980898,3.9480963143370538
-0.8976897689768979,3.9443547318846908
-0.8972897289728969,3.9406148164341577
-0.8968896889688969,3.9368765679854603
-0.8964896489648959,3.933139986538585
-0.8960896089608958,3.9294050720935387
-0.8956895689568958,3.9256718246503124
-0.8952895289528948,3.921940244208898
-0.8948894889488948,3.918210330769302
-0.8944894489448947,3.9144820843315133
-0.8940894089408937,3.9107555048955263
-0.8936893689368937,3.9070305924613473
-0.8932893289328927,3.90330734702896
-0.8928892889288926,3.8995857685983735
-0.8924892489248926,3.895865857169578
-0.8920892089208916,3.8921476127425656
-0.8916891689168915,3.8884310353173412
-0.8912891289128915,3.8847161248938984
-0.8908890889088905,3.881002881472228
-0.8904890489048904,3.8772913050523354
-0.8900890089008895,3.8735813956342082
-0.8896889688968894,3.869873153217852
-0.8892889288928894,3.866166577803259
-0.8888888888888884,3.86246166939042
-0.8884888488848883,3.858758427979343
-0.8880888088808883,3.8550568535700176
-0.8876887688768873,3.851356946162437
-0.8872887288728872,3.8476587057566056
-0.8868886888688863,3.8439621323525124
-0.8864886488648862,3.840267225950161
-0.8860886088608861,3.836573986549547
-0.8856885688568852,3.8328824141506583
-0.8852885288528851,3.8291925087535024
-0.884888488848885,3.8255042703580715
-0.8844884488448841,3.8218176989643573
-0.884088408840884,3.818132794572366
-0.8836883688368831,3.814449557182084
-0.883288328832883,3.8107679867935174
-0.8828882888288829,3.8070880834066583
-0.882488248824882,3.8034098470214994
-0.8820882088208819,3.7997332776380457
-0.8816881688168818,3.79605837525629
-0.8812881288128809,3.792385139876223
-0.8808880888088808,3.7887135714978513
-0.8804880488048799,3.785043670121162
-0.8800880088008798,3.781375435746162
-0.8796879687968797,3.7777088683728426
-0.8792879287928788,3.774043968001195
-0.8788878887888787,3.770380734631226
-0.8784878487848786,3.766719168262928
-0.8780878087808777,3.763059268896293
-0.8776877687768776,3.759401036531326
-0.8772877287728766,3.755744471168015
-0.8768876887688766,3.752089572806366
-0.8764876487648765,3.7484363414463706
-0.8760876087608755,3.744784777088021
-0.8756875687568755,3.7411348797313244
-0.8752875287528754,3.737486649376271
-0.8748874887488745,3.7338400860228544
-0.8744874487448744,3.7301951896710803
-0.8740874087408734,3.726551960320935
-0.8736873687368734,3.722910397972425
-0.8732873287328733,3.7192705026255446
-0.8728872887288723,3.7156322742802828
-0.8724872487248723,3.7119957129366465
-0.8720872087208722,3.70836081859463
-0.8716871687168712,3.7047275912542217
-0.8712871287128712,3.7010960309154313
-0.8708870887088702,3.697466137578244
-0.8704870487048701,3.6938379112426665
-0.8700870087008701,3.6902113519086908
-0.8696869686968691,3.686586459576309
-0.869286928692869,3.682963234245529
-0.868886888688869,3.6793416759163398
-0.868486848684868,3.6757217845887364
-0.868086808680868,3.672103560262723
-0.8676867686768679,3.6684870029382926
-0.8672867286728669,3.6648721126154387
-0.8668866886688669,3.6612588892941638
-0.8664866486648659,3.657647332974459
-0.8660866086608658,3.654037443656329
-0.8656865686568658,3.6504292213397664
-0.8652865286528648,3.6468226660247636
-0.8648864886488647,3.6432177777113255
-0.8644864486448647,3.639614556399446
-0.8640864086408637,3.6360130020891157
-0.8636863686368637,3.6324131147803427
-0.8632863286328627,3.628814894473113
-0.8628862886288626,3.6252183411674346
-0.8624862486248626,3.6216234548632977
-0.8620862086208616,3.6180302355606955
-0.8616861686168615,3.614438683259634
-0.8612861286128615,3.610848797960106
-0.8608860886088605,3.6072605796621033
-0.8604860486048604,3.603674028365633
-0.8600860086008595,3.600089144070681
-0.8596859685968594,3.596505926777255
-0.8592859285928593,3.5929243764853473
-0.8588858885888584,3.58934449319495
-0.8584858485848583,3.5857662769060688
-0.8580858085808583,3.5821897276186974
-0.8576857685768573,3.578614845332826
-0.8572857285728572,3.575041630048463
-0.8568856885688563,3.571470081765595
-0.8564856485648562,3.567900200484228
-0.8560856085608561,3.564331986204355
-0.8556855685568552,3.560765438925969
-0.8552855285528551,3.557200558649076
-0.854885488548855,3.553637345373667
-0.8544854485448541,3.550075799099736
-0.854085408540854,3.546515919827288
-0.8536853685368531,3.5429577075563117
-0.853285328532853,3.539401162286813
-0.8528852885288529,3.535846284018785
-0.852485248524852,3.53229307275222
-0.8520852085208519,3.5287415284871235
-0.8516851685168518,3.5251916512234884
-0.8512851285128509,3.521643440961308
-0.8508850885088508,3.5180968977005875
-0.8504850485048498,3.514552021441314
-0.8500850085008498,3.5110088121834964
-0.8496849684968497,3.507467269927125
-0.8492849284928488,3.503927394672193
-0.8488848884888487,3.500389186418707
-0.8484848484848486,3.4968526451666593
-0.8480848084808477,3.493317770916043
-0.8476847684768476,3.4897845636668627
-0.8472847284728466,3.4862530234191085
-0.8468846884688466,3.4827231501727853
-0.8464846484648465,3.4791949439278853
-0.8460846084608455,3.475668404684403
-0.8456845684568455,3.4721435324423435
-0.8452845284528454,3.4686203272016995
-0.8448844884488445,3.465098788962463
-0.8444844484448444,3.4615789177246423
-0.8440844084408434,3.4580607134882237
-0.8436843684368434,3.4545441762532128
-0.8432843284328433,3.451029306019603
-0.8428842884288423,3.4475161027873895
-0.8424842484248423,3.444004566556575
-0.8420842084208422,3.440494697327153
-0.8416841684168412,3.436986495099118
-0.8412841284128412,3.4334799598724737
-0.8408840884088402,3.429975091647211
-0.8404840484048401,3.426471890423334
-0.8400840084008401,3.4229703562008362
-0.8396839683968391,3.4194704889797105
-0.839283928392839,3.4159722887599635
-0.838883888388839,3.4124757555415868
-0.838483848384838,3.4089808893245737
-0.838083808380838,3.4054876901089313
-0.8376837683768379,3.401996157894652
-0.8372837283728369,3.3985062926817275
-0.8368836883688369,3.3950180944701644
-0.8364836483648359,3.391531563259953
-0.8360836083608358,3.3880466990510962
-0.8356835683568358,3.38456350184359
-0.8352835283528348,3.381081971637425
-0.8348834883488347,3.377602108432609
-0.8344834483448347,3.374123912229134
-0.8340834083408337,3.3706473830269936
-0.8336833683368337,3.3671725208261925
-0.8332833283328327,3.3636993256267207
-0.8328832883288326,3.3602277974285837
-0.8324832483248326,3.3567579362317748
-0.8320832083208316,3.3532897420362864
-0.8316831683168315,3.349823214842125
-0.8312831283128315,3.346358354649283
-0.8308830883088305,3.342895161457755
-0.8304830483048304,3.3394336352675458
-0.8300830083008295,3.3359737760786436
-0.8296829682968294,3.3325155838910554
-0.8292829282928293,3.3290590587047744
-0.8288828882888284,3.325604200519792
-0.8284828482848283,3.3221510093361166
-0.8280828082808283,3.318699485153741
-0.8276827682768273,3.315249627972656
-0.8272827282728272,3.31180143779287
-0.8268826882688263,3.3083549146143705
-0.8264826482648262,3.3049100584371645
-0.8260826082608261,3.301466869261244
-0.8256825682568252,3.298025347086603
-0.8252825282528251,3.294585491913247
-0.824882488248825,3.2911473037411705
-0.8244824482448241,3.2877107825703638
-0.824082408240824,3.2842759284008354
-0.8236823682368231,3.280842741232574
-0.823282328232823,3.2774112210655835
-0.8228822882288229,3.2739813678998604
-0.822482248224822,3.2705531817353957
-0.8220822082208219,3.267126662572197
-0.8216821682168218,3.2637018104102546
-0.8212821282128209,3.2602786252495637
-0.8208820882088208,3.25685710709013
-0.8204820482048198,3.253437255931945
-0.8200820082008198,3.25001907177501
-0.8196819681968197,3.2466025546193222
-0.8192819281928188,3.243187704464872
-0.8188818881888187,3.239774521311668
-0.8184818481848186,3.2363630051597005
-0.8180818081808177,3.2329531560089655
-0.8176817681768176,3.2295449738594684
-0.8172817281728166,3.2261384587111968
-0.8168816881688166,3.2227336105641577
-0.8164816481648165,3.219330429418346
-0.8160816081608155,3.2159289152737527
-0.8156815681568155,3.212529068130384
-0.8152815281528154,3.209130887988234
-0.8148814881488144,3.2057343748472964
-0.8144814481448144,3.2023395287075767
-0.8140814081408134,3.1989463495690633
-0.8136813681368134,3.1955548374317635
-0.8132813281328133,3.19216499229567
-0.8128812881288123,3.188776814160777
-0.8124812481248123,3.185390303027089
-0.8120812081208122,3.182005458894601
-0.8116811681168112,3.1786222817633054
-0.8112811281128112,3.175240771633209
-0.8108810881088102,3.1718609285042985
-0.8104810481048101,3.1684827523765833
-0.8100810081008101,3.165106243250055
-0.8096809680968091,3.1617314011247077
-0.809280928092809,3.1583582260005483
-0.808880888088809,3.1549867178775672
-0.808480848084808,3.15161687675576
-0.808080808080808,3.148248702635134
-0.8076807680768079,3.14488219551568
-0.8072807280728069,3.1415173553973923
-0.8068806880688069,3.1381541822802776
-0.8064806480648059,3.1347926761643254
-0.8060806080608058,3.1314328370495415
-0.8056805680568058,3.1280746649359186
-0.8052805280528048,3.12471815982345
-0.8048804880488047,3.121363321712143
-0.8044804480448047,3.1180101506019913
-0.8040804080408037,3.114658646492986
-0.8036803680368036,3.111308809385136
-0.8032803280328027,3.1079606392784296
-0.8028802880288026,3.104614136172873
-0.8024802480248026,3.1012693000684597
-0.8020802080208016,3.0979261309651815
-0.8016801680168015,3.094584628863048
-0.8012801280128015,3.0912447937620486
-0.8008800880088005,3.087906625662181
-0.8004800480048004,3.084570124563448
-0.8000800080007995,3.0812352904658407
-0.7996799679967994,3.077902123369365
-0.7992799279927993,3.074570623274014
-0.7988798879887984,3.071240790179781
-0.7984798479847983,3.067912624086673
-0.7980798079807983,3.0645861249946846
-0.7976797679767973,3.0612612929038066
-0.7972797279727972,3.057938127814047
-0.7968796879687963,3.0546166297253947
-0.7964796479647962,3.051296798637857
-0.7960796079607961,3.0479786345514253
-0.7956795679567952,3.0446621374660943
-0.7952795279527951,3.0413473073818715
-0.794879487948795,3.0380341442987477
-0.7944794479447941,3.0347226482167184
-0.794079407940794,3.0314128191357894
-0.7936793679367931,3.0281046570559496
-0.793279327932793,3.0247981619772077
-0.7928792879287929,3.0214933338995538
-0.792479247924792,3.018190172822983
-0.7920792079207919,3.0148886787475027
-0.7916791679167918,3.011588851673106
-0.7912791279127909,3.0082906915997842
-0.7908790879087908,3.0049941985275472
-0.7904790479047898,3.0016993724563807
-0.7900790079007898,2.9984062133862945
-0.7896789678967897,2.9951147213172793
-0.7892789278927888,2.9918248962493306
-0.7888788878887887,2.9885367381824546
-0.7884788478847886,2.985250247116644
-0.7880788078807877,2.9819654230518937
-0.7876787678767876,2.9786822659882093
-0.7872787278727866,2.975400775925579
-0.7868786878687866,2.9721209528640116
-0.7864786478647865,2.968842796803499
-0.7860786078607855,2.9655663077440355
-0.7856785678567855,2.9622914856856286
-0.7852785278527854,2.9590183306282687
-0.7848784878487844,2.955746842571952
-0.7844784478447844,2.952477021516686
-0.7840784078407834,2.9492088674624566
-0.7836783678367834,2.9459423804092726
-0.7832783278327833,2.9426775603571276
-0.7828782878287823,2.939414407306015
-0.7824782478247823,2.936152921255941
-0.7820782078207822,2.9328931022068994
-0.7816781678167812,2.9296349501588836
-0.7812781278127812,2.926378465111901
-0.7808780878087802,2.92312364706594
-0.7804780478047801,2.9198704960210073
-0.7800780078007801,2.9166190119770974
-0.7796779677967791,2.9133691949342033
-0.779277927792779,2.910121044892331
-0.778877887788779,2.906874561851475
-0.778477847784778,2.903629745811629
-0.778077807780778,2.9003865967727993
-0.7776777677767779,2.89714511473498
-0.7772777277727769,2.893905299698163
-0.7768776877687769,2.890667151662358
-0.7764776477647759,2.887430670627551
-0.7760776077607758,2.884195856593752
-0.7756775677567758,2.8809627095609516
-0.7752775277527748,2.8777312295291453
-0.7748774877487747,2.874501416498339
-0.7744774477447747,2.871273270468527
-0.7740774077407737,2.868046791439703
-0.7736773677367736,2.8648219794118734
-0.7732773277327727,2.8615988343850276
-0.7728772877287726,2.858377356359172
-0.7724772477247726,2.8551575453343
-0.7720772077207716,2.8519394013104074
-0.7716771677167715,2.848722924287497
-0.7712771277127715,2.8455081142655665
-0.7708770877087705,2.8422949712446077
-0.7704770477047704,2.8390834952246276
-0.7700770077007695,2.835873686205616
-0.7696769676967694,2.8326655441875785
-0.7692769276927693,2.8294590691705106
-0.7688768876887684,2.826254261154405
-0.7684768476847683,2.823051120139267
-0.7680768076807682,2.8198496461250926
-0.7676767676767673,2.8166498391118755
-0.7672767276727672,2.813451699099621
-0.7668766876687663,2.8102552260883193
-0.7664766476647662,2.8070604200779767
-0.7660766076607661,2.803867281068588
-0.7656765676567652,2.800675809060146
-0.7652765276527651,2.797486004052657
-0.764876487648765,2.794297866046116
-0.7644764476447641,2.791111395040517
-0.764076407640764,2.787926591035866
-0.763676367636763,2.7847434540321525
-0.763276327632763,2.781561984029383
-0.7628762876287629,2.7783821810275526
-0.762476247624762,2.775204045026653
-0.7620762076207619,2.772027576026692
-0.7616761676167618,2.7688527740276645
-0.7612761276127609,2.765679639029563
-0.7608760876087608,2.7625081710323944
-0.7604760476047598,2.7593383700361493
-0.7600760076007598,2.7561702360408327
-0.7596759675967597,2.7530037690464404
-0.7592759275927587,2.7498389690529645
-0.7588758875887587,2.7466758360604135
-0.7584758475847586,2.743514370068779
-0.7580758075807577,2.7403545710780577
-0.7576757675767576,2.7371964390882533
-0.7572757275727566,2.7340399740993573
-0.7568756875687566,2.7308851761113773
-0.7564756475647565,2.727732045124305
-0.7560756075607555,2.7245805811381354
-0.7556755675567555,2.7214307841528753
-0.7552755275527554,2.718282654168518
-0.7548754875487544,2.715136191185059
-0.7544754475447544,2.711991395202503
-0.7540754075407534,2.7088482662208415
-0.7536753675367533,2.70570680424008
-0.7532753275327533,2.702567009260213
-0.7528752875287523,2.699428881281235
-0.7524752475247523,2.6962924203031506
-0.7520752075207522,2.6931576263259553
-0.7516751675167512,2.6900244993496436
-0.7512751275127512,2.6868930393742216
-0.7508750875087502,2.6837632463996792
-0.7504750475047501,2.6806351204260235
-0.7500750075007501,2.677508661453247
-0.7496749674967491,2.674383869481345
-0.749274927492749,2.6712607445103242
-0.748874887488749,2.6681392865401783
-0.748474847484748,2.6650194955709012
-0.748074807480748,2.6619013716024993
-0.7476747674767479,2.6587849146349685
-0.7472747274727469,2.655670124668301
-0.7468746874687469,2.6525570017025033
-0.7464746474647459,2.6494455457375676
-0.7460746074607458,2.6463357567734973
-0.7456745674567458,2.6432276348102888
-0.7452745274527448,2.6401211798479363
-0.7448744874487447,2.637016391886444
-0.7444744474447447,2.633913270925809
-0.7440744074407437,2.6308118169660233
-0.7436743674367436,2.6277120300070957
-0.7432743274327427,2.6246139100490145
-0.7428742874287426,2.621517457091786
-0.7424742474247426,2.6184226711354053
-0.7420742074207416,2.6153295521798663
-0.7416741674167415,2.6122381002251758
-0.7412741274127415,2.6091483152713275
-0.7408740874087405,2.6060601973183157
-0.7404740474047404,2.602973746366148
-0.7400740074007395,2.5998889624148136
-0.7396739673967394,2.5968058454643184
-0.7392739273927393,2.593724395514659
-0.7388738873887384,2.590644612565826
-0.7384738473847383,2.587566496617829
-0.7380738073807382,2.5844900476706605
-0.7376737673767373,2.581415265724316
-0.7372737273727372,2.578342150778801
-0.7368736873687363,2.575270702834108
-0.7364736473647362,2.5722009218902397
-0.7360736073607361,2.569132807947194
-0.7356735673567352,2.566066361004962
-0.7352735273527351,2.563001581063552
-0.734873487348735,2.559938468122959
-0.7344734473447341,2.5568770221831767
-0.734073407340734,2.5538172432442097
-0.733673367336733,2.550759131306051
-0.733273327332733,2.5477026863687056
-0.7328732873287329,2.54464790843217
-0.732473247324732,2.541594797496434
-0.7320732073207319,2.538543353561509
-0.7316731673167318,2.5354935766273865
-0.7312731273127309,2.532445466694062
-0.7308730873087308,2.529399023761541
-0.7304730473047298,2.526354247829815
-0.7300730073007298,2.5233111388988894
-0.7296729672967297,2.52026969696876
-0.7292729272927287,2.517229922039419
-0.7288728872887287,2.514191814110875
-0.7284728472847286,2.5111553731831213
-0.7280728072807277,2.5081205992561526
-0.7276727672767276,2.5050874923299764
-0.7272727272727266,2.5020560524045803
-0.7268726872687266,2.4990262794799745
-0.7264726472647265,2.495998173556149
-0.7260726072607255,2.492971734633103
-0.7256725672567255,2.4899469627108397
-0.7252725272527254,2.4869238577893555
-0.7248724872487244,2.4839024198686426
-0.7244724472447244,2.4808826489487084
-0.7240724072407234,2.4778645450295445
-0.7236723672367233,2.474848108111157
-0.7232723272327233,2.4718333381935405
-0.7228722872287223,2.4688202352766866
-0.7224722472247223,2.465808799360606
-0.7220722072207222,2.4627990304452907
-0.7216721672167212,2.4597909285307353
-0.7212721272127212,2.456784493616947
-0.7208720872087202,2.453779725703917
-0.7204720472047201,2.45077662479165
-0.7200720072007201,2.447775190880141
-0.7196719671967191,2.444775423969385
-0.719271927192719,2.4417773240593887
-0.718871887188719,2.438780891150146
-0.718471847184718,2.435786125241651
-0.718071807180718,2.4327930263339113
-0.717671767176717,2.429801594426918
-0.7172717271727169,2.426811829520675
-0.7168716871687169,2.423823731615179
-0.7164716471647159,2.4208373007104234
-0.7160716071607158,2.4178525368064165
-0.7156715671567158,2.4148694399031507
-0.7152715271527148,2.4118880100006215
-0.7148714871487147,2.4089082470988354
-0.7144714471447147,2.4059301511977855
-0.7140714071407137,2.4029537222974695
-0.7136713671367136,2.3999789603978914
-0.7132713271327127,2.397005865499043
-0.7128712871287126,2.3940344376009297
-0.7124712471247125,2.3910646767035466
-0.7120712071207116,2.38809658280689
-0.7116711671167115,2.3851301559109626
-0.7112711271127115,2.382165396015761
-0.7108710871087105,2.3792023031212817
-0.7104710471047104,2.3762408772275285
-0.7100710071007095,2.3732811183344937
-0.7096709670967094,2.3703230264421817
-0.7092709270927093,2.36736660155059
-0.7088708870887084,2.364411843659712
-0.7084708470847083,2.3614587527695523
-0.7080708070807082,2.358507328880107
-0.7076707670767073,2.3555575719913717
-0.7072707270727072,2.352609482103353
-0.7068706870687063,2.3496630592160392
-0.7064706470647062,2.3467183033294385
-0.7060706070607061,2.343775214443546
-0.7056705670567052,2.340833792558355
-0.7052705270527051,2.3378940376738733
-0.704870487048705,2.334955949790094
-0.7044704470447041,2.3320195289070127
-0.704070407040704,2.329084775024637
-0.703670367036703,2.3261516881429563
-0.703270327032703,2.3232202682619763
-0.7028702870287029,2.320290515381693
-0.702470247024702,2.3173624295021025
-0.7020702070207019,2.3144360106232074
-0.7016701670167018,2.3115112587450057
-0.7012701270127009,2.3085881738674905
-0.7008700870087008,2.305666755990668
-0.7004700470046998,2.3027470051145316
-0.7000700070006998,2.299828921239084
-0.6996699669966997,2.296912504364323
-0.6992699269926987,2.2939977544902423
-0.6988698869886987,2.291084671616847
-0.6984698469846986,2.2881732557441348
-0.6980698069806976,2.2852635068720977
-0.6976697669766976,2.2823554250007443
-0.6972697269726966,2.2794490101300635
-0.6968696869686966,2.276544262260062
-0.6964696469646965,2.2736411813907367
-0.6960696069606955,2.2707397675220795
-0.6956695669566955,2.267840020654099
-0.6952695269526954,2.26494194078679
-0.6948694869486944,2.2620455279201455
-0.6944694469446944,2.2591507820541725
-0.6940694069406934,2.2562577031888638
-0.6936693669366933,2.2533662913242236
-0.6932693269326933,2.2504765464602476
-0.6928692869286923,2.24758846859693
-0.6924692469246922,2.2447020577342784
-0.6920692069206922,2.2418173138722874
-0.6916691669166912,2.2389342370109504
-0.6912691269126912,2.2360528271502758
-0.6908690869086902,2.2331730842902533
-0.6904690469046901,2.23029500843089
-0.6900690069006901,2.22741859957218
-0.6896689668966891,2.2245438577141186
-0.689268926892689,2.2216707828567124
-0.688868886888689,2.218799374999956
-0.688468846884688,2.2159296341438437
-0.6880688068806879,2.213061560288384
-0.687668766876687,2.210195153433566
-0.6872687268726869,2.2073304135793954
-0.6868686868686869,2.2044673407258704
-0.6864686468646859,2.201605934872982
-0.6860686068606858,2.198746196020739
-0.6856685668566858,2.195888124169135
-0.6852685268526848,2.193031719318167
-0.6848684868486847,2.1901769814678387
-0.6844684468446847,2.187323910618148
-0.6840684068406837,2.184472506769087
-0.6836683668366836,2.1816227699206627
-0.6832683268326827,2.1787747000728674
-0.6828682868286826,2.1759282972257075
-0.6824682468246825,2.1730835613791766
-0.6820682068206816,2.170240492533271
-0.6816681668166815,2.1673990906879945
-0.6812681268126815,2.1645593558433465
-0.6808680868086805,2.1617212879993177
-0.6804680468046804,2.1588848871559176
-0.6800680068006795,2.156050153313134
-0.6796679667966794,2.1532170864709776
-0.6792679267926793,2.15038568662944
-0.6788678867886784,2.147555953788517
-0.6784678467846783,2.144727887948216
-0.6780678067806782,2.1419014891085304
-0.6776677667766773,2.1390767572694562
-0.6772677267726772,2.136253692430999
-0.6768676867686763,2.133432294593152
-0.6764676467646762,2.1306125637559203
-0.6760676067606761,2.1277944999192973
-0.6756675667566752,2.1249781030832797
-0.6752675267526751,2.1221633732478744
-0.674867486748675,2.1193503104130755
-0.6744674467446741,2.1165389145788787
-0.674067406740674,2.113729185745288
-0.673667366736673,2.110921123912298
-0.673267326732673,2.108114729079914
-0.6728672867286729,2.1053100012481303
-0.672467246724672,2.102506940416941
-0.6720672067206719,2.0997055465863568
-0.6716671667166718,2.096905819756367
-0.6712671267126709,2.0941077599269704
-0.6708670867086708,2.0913113670981716
-0.6704670467046698,2.088516641269964
-0.6700670067006698,2.0857235824423515
-0.6696669666966697,2.08293219061533
-0.6692669266926687,2.080142465788896
-0.6688668866886687,2.077354407963054
-0.6684668466846686,2.0745680171378003
-0.6680668066806676,2.0717832933131284
-0.6676667666766676,2.0690002364890474
-0.6672667266726666,2.066218846665546
-0.6668666866686666,2.0634391238426324
-0.6664666466646665,2.0606610680202992
-0.6660666066606655,2.0578846791985455
-0.6656665666566655,2.0551099573773732
-0.6652665266526654,2.052336902556781
-0.6648664866486644,2.049565514736762
-0.6644664466446644,2.046795793917324
-0.6640664066406634,2.0440277400984566
-0.6636663666366633,2.0412613532801664
-0.6632663266326633,2.038496633462451
-0.6628662866286623,2.035733580645302
-0.6624662466246622,2.032972194828729
-0.6620662066206622,2.0302124760127254
-0.6616661666166612,2.027454424197286
-0.6612661266126612,2.024698039382418
-0.6608660866086602,2.021943321568112
-0.6604660466046601,2.019190270754376
-0.6600660066006601,2.0164388869412035
-0.6596659665966591,2.013689170128591
-0.659265926592659,2.0109411203165433
-0.658865886588659,2.0081947375050566
-0.658465846584658,2.0054500216941267
-0.6580658065806579,2.002706972883757
-0.657665766576657,1.9999655910739433
-0.6572657265726569,1.9972258762646886
-0.6568656865686568,1.9944878284559902
-0.6564656465646559,1.991751447647841
-0.6560656065606558,1.9890167338402498
-0.6556655665566558,1.986283687033211
-0.6552655265526548,1.983552307226719
-0.6548654865486547,1.98082259442078
-0.6544654465446547,1.9780945486153905
-0.6540654065406537,1.9753681698105445
-0.6536653665366536,1.9726434580062497
-0.6532653265326527,1.9699204132024966
-0.6528652865286526,1.9671990353992916
-0.6524652465246525,1.9644793245966308
-0.6520652065206516,1.9617612807945082
-0.6516651665166515,1.9590449039929305
-0.6512651265126514,1.9563301941918934
-0.6508650865086505,1.9536171513913918
-0.6504650465046504,1.9509057755914325
-0.6500650065006495,1.9481960667920066
-0.6496649664966494,1.9454880249931197
-0.6492649264926493,1.9427816501947694
-0.6488648864886484,1.9400769423969482
-0.6484648464846483,1.937373901599664
-0.6480648064806482,1.9346725278029118
-0.6476647664766473,1.9319728210066869
-0.6472647264726472,1.9292747812109954
-0.6468646864686463,1.9265784084158308
-0.6464646464646462,1.9238837026211961
-0.6460646064606461,1.9211906638270877
-0.6456645664566452,1.9184992920335022
-0.6452645264526451,1.915809587240445
-0.644864486448645,1.9131215494479121
-0.6444644464446441,1.9104351786558982
-0.644064406440644,1.9077504748644096
-0.643664366436643,1.9050674380734378
-0.643264326432643,1.9023860682829894
-0.6428642864286429,1.8997063654930588
-0.642464246424642,1.8970283297036432
-0.6420642064206419,1.8943519609147477
-0.6416641664166418,1.891677259126367
-0.6412641264126409,1.889004224338499
-0.6408640864086408,1.886332856551147
-0.6404640464046398,1.8836631557643038
-0.6400640064006398,1.8809951219779775
-0.6396639663966397,1.8783287551921592
-0.6392639263926387,1.8756640554068493
-0.6388638863886387,1.8730010226220513
-0.6384638463846386,1.8703396568377608
-0.6380638063806376,1.8676799580539727
-0.6376637663766376,1.865021926270694
-0.6372637263726366,1.8623655614879173
-0.6368636863686366,1.8597108637056468
-0.6364636463646365,1.8570578329238798
-0.6360636063606355,1.8544064691426112
-0.6356635663566355,1.8517567723618469
-0.6352635263526354,1.849108742581582
-0.6348634863486344,1.846462379801813
-0.6344634463446344,1.843817684022545
-0.6340634063406334,1.8411746552437709
-0.6336633663366333,1.8385332934654945
-0.6332633263326333,1.835893598687715
-0.6328632863286323,1.833255570910425
-0.6324632463246322,1.8306192101336327
-0.6320632063206322,1.8279845163573318
-0.6316631663166312,1.8253514895815195
-0.6312631263126312,1.822720129806199
-0.6308630863086302,1.820090437031366
-0.6304630463046301,1.817462411257025
-0.6300630063006301,1.8148360524831708
-0.6296629662966291,1.8122113607097987
-0.629262926292629,1.8095883359369176
-0.628862886288629,1.8069669781645183
-0.628462846284628,1.8043472873926012
-0.6280628062806279,1.80172926362117
-0.627662766276627,1.7991129068502165
-0.6272627262726269,1.7964982170797474
-0.6268626862686268,1.7938851943097587
-0.6264626462646259,1.791273838540245
-0.6260626062606258,1.7886641497712126
-0.6256625662566258,1.7860561280026586
-0.6252625262526248,1.7834497732345755
-0.6248624862486247,1.7808450854669724
-0.6244624462446247,1.7782420646998431
-0.6240624062406237,1.7756407109331844
-0.6236623662366236,1.773041024167001
-0.6232623262326227,1.770443004401286
-0.6228622862286226,1.767846651636045
-0.6224622462246225,1.7652519658712742
-0.6220622062206216,1.7626589471069682
-0.6216621662166215,1.760067595343134
-0.6212621262126214,1.7574779105797669
-0.6208620862086205,1.7548898928168628
-0.6204620462046204,1.7523035420544268
-0.6200620062006195,1.7497188582924517
-0.6196619661966194,1.7471358415309441
-0.6192619261926193,1.7445544917698987
-0.6188618861886184,1.7419748090093112
-0.6184618461846183,1.7393967932491887
-0.6180618061806182,1.7368204444895252
-0.6176617661766173,1.7342457627303185
-0.6172617261726172,1.7316727479715728
-0.6168616861686163,1.72910140021328
-0.6164616461646162,1.7265317194554484
-0.6160616061606161,1.7239637056980712
-0.6156615661566152,1.7213973589411462
-0.6152615261526151,1.7188326791846777
-0.614861486148615,1.716269666428662
-0.6144614461446141,1.7137083206730945
-0.614061406140614,1.711148641917982
-0.613661366136613,1.7085906301633174
-0.613261326132613,1.7060342854091048
-0.6128612861286129,1.7034796076553398
-0.612461246124612,1.7009265969020193
-0.6120612061206119,1.6983752531491503
-0.6116611661166118,1.6958255763967258
-0.6112611261126109,1.693277566644744
-0.6108610861086108,1.6907312238932086
-0.6104610461046098,1.6881865481421146
-0.6100610061006098,1.6856435393914664
-0.6096609660966097,1.6831021976412592
-0.6092609260926087,1.6805625228914896
-0.6088608860886087,1.678024515142163
-0.6084608460846086,1.6754881743932757
-0.6080608060806076,1.6729535006448233
-0.6076607660766076,1.6704204938968121
-0.6072607260726066,1.6678891541492336
-0.6068606860686065,1.6653594814020947
-0.6064606460646065,1.6628314756553908
-0.6060606060606055,1.6603051369091173
-0.6056605660566055,1.6577804651632806
-0.6052605260526054,1.6552574604178762
-0.6048604860486044,1.6527361226728996
-0.6044604460446044,1.6502164519283582
-0.6040604060406034,1.6476984481842427
-0.6036603660366033,1.645182111440559
-0.6032603260326033,1.6426674416973048
-0.6028602860286023,1.6401544389544738
-0.6024602460246022,1.637643103212073
-0.6020602060206022,1.6351334344700987
-0.6016601660166012,1.6326254327285452
-0.6012601260126011,1.63011909798742
-0.6008600860086002,1.6276144302467148
-0.6004600460046001,1.625111429506435
-0.6000600060006,1.6226100957665774
-0.5996599659965991,1.6201104290271378
-0.599259925992599,1.61761242928812
-0.598859885988599,1.6151160965495235
-0.598459845984598,1.6126214308113411
-0.5980598059805979,1.6101284320735807
-0.597659765976597,1.6076371003362326
-0.5972597259725969,1.6051474355993052
-0.5968596859685968,1.6026594378627932
-0.5964596459645959,1.600173107126692
-0.5960596059605958,1.5976884433910077
-0.5956595659565957,1.5952054466557368
-0.5952595259525948,1.5927241169208746
-0.5948594859485947,1.5902444541864267
-0.5944594459445947,1.58776645845239
-0.5940594059405937,1.58529012971876
-0.5936593659365936,1.5828154679855424
-0.5932593259325927,1.5803424732527296
-0.5928592859285926,1.577871145520327
-0.5924592459245925,1.5754014847883313
-0.5920592059205916,1.5729334910567385
-0.5916591659165915,1.5704671643255552
-0.5912591259125914,1.5680025045947752
-0.5908590859085905,1.565539511864395
-0.5904590459045904,1.563078186134422
-0.5900590059005895,1.5606185274048472
-0.5896589658965894,1.5581605356756782
-0.5892589258925893,1.5557042109469086
-0.5888588858885884,1.553249553218536
-0.5884588458845883,1.550796562490565
-0.5880588058805882,1.548345238762993
-0.5876587658765873,1.5458955820358153
-0.5872587258725872,1.5434475923090372
-0.5868586858685862,1.5410012695826527
-0.5864586458645862,1.5385566138566658
-0.5860586058605861,1.5361136251310739
-0.5856585658565852,1.5336723034058717
-0.5852585258525851,1.531232648681067
-0.584858485848585,1.5287946609566536
-0.5844584458445841,1.5263583402326295
-0.584058405840584,1.523923686508999
-0.583658365836583,1.5214906997857547
-0.583258325832583,1.5190593800629046
-0.5828582858285829,1.5166297273404408
-0.5824582458245819,1.5142017416183626
-0.5820582058205819,1.5117754228966742
-0.5816581658165818,1.5093507711753733
-0.5812581258125809,1.5069277864544544
-0.5808580858085808,1.5045064687339234
-0.5804580458045798,1.5020868180137732
-0.5800580058005798,1.4996688342940103
-0.5796579657965797,1.4972525175746307
-0.5792579257925787,1.4948378678556273
-0.5788578857885787,1.4924248851370105
-0.5784578457845786,1.4900135694187735
-0.5780578057805776,1.4876039207009137
-0.5776577657765776,1.485195938983435
-0.5772577257725766,1.4827896242663325
-0.5768576857685765,1.4803849765496107
-0.5764576457645765,1.4779819958332658
-0.5760576057605755,1.4755806821172943
-0.5756575657565755,1.4731810354017012
-0.5752575257525754,1.4707830556864836
-0.5748574857485744,1.4683867429716362
-0.5744574457445744,1.4659920972571654
-0.5740574057405734,1.463599118543063
-0.5736573657365733,1.4612078068293377
-0.5732573257325733,1.4588181621159835
-0.5728572857285723,1.4564301844029963
-0.5724572457245722,1.4540438736903825
-0.5720572057205722,1.4516592299781361
-0.5716571657165712,1.4492762532662573
-0.5712571257125711,1.4468949435547476
-0.5708570857085702,1.4445153008436036
-0.5704570457045701,1.442137325132827
-0.57005700570057,1.4397610164224188
-0.5696569656965691,1.4373863747123712
-0.569256925692569,1.4350134000026908
-0.568856885688569,1.4326420922933742
-0.568456845684568,1.430272451584418
-0.5680568056805679,1.4279044778758263
-0.567656765676567,1.4255381711675936
-0.5672567256725669,1.423173531459726
-0.5668566856685668,1.420810558752217
-0.5664566456645659,1.4184492530450648
-0.5660566056605658,1.4160896143382753
-0.5656565656565657,1.4137316426318434
-0.5652565256525648,1.4113753379257667
-0.5648564856485647,1.4090207002200494
-0.5644564456445647,1.4066677295146888
-0.5640564056405637,1.40431642580968
-0.5636563656365636,1.4019667891050298
-0.5632563256325627,1.3996188194007302
-0.5628562856285626,1.3972725166967876
-0.5624562456245625,1.394927880993198
-0.5620562056205616,1.392584912289957
-0.5616561656165615,1.390243610587071
-0.5612561256125614,1.3879039758845362
-0.5608560856085605,1.3855660081823478
-0.5604560456045604,1.3832297074805124
-0.5600560056005595,1.3808950737790224
-0.5596559655965594,1.3785621070778855
-0.5592559255925593,1.3762308073770946
-0.5588558855885584,1.373901174676648
-0.5584558455845583,1.3715732089765509
-0.5580558055805582,1.3692469102767995
-0.5576557655765573,1.36692227857739
-0.5572557255725572,1.3645993138783283
-0.5568556855685562,1.3622780161796066
-0.5564556455645562,1.3599583854812314
-0.5560556055605561,1.3576404217831994
-0.5556555655565552,1.355324125085505
-0.5552555255525551,1.3530094953881546
-0.554855485548555,1.3506965326911462
-0.5544554455445541,1.3483852369944744
-0.554055405540554,1.346075608298144
-0.553655365536553,1.3437676466021502
-0.553255325532553,1.3414613519064966
-0.5528552855285529,1.3391567242111806
-0.5524552455245519,1.3368537635161988
-0.5520552055205519,1.334552469821555
-0.5516551655165518,1.3322528431272482
-0.5512551255125508,1.3299548834332726
-0.5508550855085508,1.3276585907396345
-0.5504550455045498,1.3253639650463265
-0.5500550055005498,1.3230710063533546
-0.5496549654965497,1.3207797146607156
-0.5492549254925487,1.3184900899684058
-0.5488548854885487,1.3162021322764288
-0.5484548454845486,1.3139158415847831
-0.5480548054805476,1.3116312178934642
-0.5476547654765476,1.3093482612024774
-0.5472547254725466,1.3070669715118168
-0.5468546854685465,1.3047873488214872
-0.5464546454645465,1.3025093931314842
-0.5460546054605455,1.3002331044418063
-0.5456545654565454,1.297958482752457
-0.5452545254525454,1.2956855280634336
-0.5448544854485444,1.2934142403747322
-0.5444544454445444,1.2911446196863583
-0.5440544054405434,1.2888766659983046
-0.5436543654365433,1.2866103793105785
-0.5432543254325433,1.2843457596231747
-0.5428542854285423,1.2820828069360892
-0.5424542454245422,1.279821521249329
-0.5420542054205422,1.2775619025628886
-0.5416541654165412,1.2753039508767658
-0.5412541254125411,1.2730476661909664
-0.5408540854085402,1.2707930485054826
-0.5404540454045401,1.26854009782032
-0.54005400540054,1.266288814135476
-0.5396539653965391,1.264039197450946
-0.539253925392539,1.2617912477667363
-0.538853885388539,1.2595449650828416
-0.538453845384538,1.25730034939926
-0.5380538053805379,1.2550574007159965
-0.537653765376537,1.252816119033045
-0.5372537253725369,1.2505765043504093
-0.5368536853685368,1.2483385566680871
-0.5364536453645359,1.2461022759860745
-0.5360536053605358,1.2438676623043774
-0.5356535653565357,1.2416347156229914
-0.5352535253525348,1.2394034359419135
-0.5348534853485347,1.2371738232611493
-0.5344534453445347,1.2349458775806947
-0.5340534053405337,1.232719598900546
-0.5336533653365336,1.2304949872207096
-0.5332533253325327,1.228272042541178
-0.5328532853285326,1.226050764861957
-0.5324532453245325,1.2238311541830422
-0.5320532053205316,1.221613210504431
-0.5316531653165315,1.2193969338261295
-0.5312531253125314,1.2171823241481334
-0.5308530853085305,1.2149693814704379
-0.5304530453045304,1.21275810579305
-0.5300530053005295,1.2105484971159628
-0.5296529652965294,1.208340555439182
-0.5292529252925293,1.2061342807627027
-0.5288528852885284,1.2039296730865232
-0.5284528452845283,1.2017267324106478
-0.5280528052805282,1.1995254587350728
-0.5276527652765273,1.1973258520597958
-0.5272527252725272,1.1951279123848213
-0.5268526852685262,1.1929316397101433
-0.5264526452645262,1.1907370340357657
-0.5260526052605261,1.1885440953616868
-0.5256525652565252,1.1863528236879028
-0.5252525252525251,1.184163219014419
-0.524852485248525,1.1819752813412312
-0.5244524452445241,1.1797890106683364
-0.524052405240524,1.1776044069957396
-0.523652365236523,1.1754214703234345
-0.523252325232523,1.1732402006514275
-0.5228522852285229,1.1710605979797135
-0.5224522452245219,1.1688826623082904
-0.5220522052205219,1.1667063936371627
-0.5216521652165218,1.164531791966327
-0.5212521252125208,1.1623588572957808
-0.5208520852085208,1.160187589625527
-0.5204520452045198,1.1580179889555617
-0.5200520052005198,1.1558500552858897
-0.5196519651965197,1.153683788616507
-0.5192519251925187,1.1515191889474101
-0.5188518851885187,1.1493562562786044
-0.5184518451845186,1.1471949906100867
-0.5180518051805176,1.145035391941854
-0.5176517651765176,1.1428774602739105
-0.5172517251725166,1.140721195606251
-0.5168516851685165,1.1385665979388795
-0.5164516451645165,1.136413667271794
-0.5160516051605155,1.1342624036049893
-0.5156515651565154,1.1321128069384727
-0.5152515251525154,1.1299648772722404
-0.5148514851485144,1.1278186146062872
-0.5144514451445144,1.1256740189406207
-0.5140514051405134,1.1235310902752331
-0.5136513651365133,1.1213898286101298
-0.5132513251325133,1.1192502339453076
-0.5128512851285123,1.1171123062807637
-0.5124512451245122,1.1149760456165032
-0.5120512051205122,1.1128414519525225
-0.5116511651165112,1.110708525288817
-0.5112511251125111,1.108577265625393
-0.5108510851085102,1.1064476729622452
-0.5104510451045101,1.1043197472993773
-0.51005100510051,1.102193488636787
-0.5096509650965091,1.10006889697447
-0.509250925092509,1.0979459723124323
-0.508850885088509,1.0958247146506699
-0.508450845084508,1.0937051239891806
-0.5080508050805079,1.091587200327968
-0.507650765076507,1.0894709436670273
-0.5072507250725069,1.0873563540063629
-0.5068506850685068,1.0852434313459718
-0.5064506450645059,1.0831321756858512
-0.5060506050605058,1.0810225870260035
-0.5056505650565057,1.0789146653664297
-0.5052505250525048,1.0768084107071232
-0.5048504850485047,1.0747038230480908
-0.5044504450445046,1.072600902389328
-0.5040504050405037,1.0704996487308331
-0.5036503650365036,1.0684000620726093
-0.5032503250325027,1.0663021424146524
-0.5028502850285026,1.064205889756966
-0.5024502450245025,1.0621113040995471
-0.5020502050205016,1.060018385442393
-0.5016501650165015,1.0579271337855094
-0.5012501250125014,1.0558375491288918
-0.5008500850085005,1.0537496314725372
-0.5004500450045004,1.0516633808164504
-0.5000500050004995,1.0495787971606265
-0.4996499649964994,1.0474958805050691
-0.4992499249924993,1.0454146308497758
-0.49884988498849836,1.0433350481947445
-0.4984498449844983,1.041257132539978
-0.4980498049804982,1.0391808838854744
-0.49764976497649727,1.037106302231229
-0.4972497249724972,1.03503338757725
-0.49684968496849624,1.0329621399235278
-0.4964496449644962,1.0308925592700702
-0.4960496049604961,1.0288246456168721
-0.49564956495649515,1.0267583989639317
-0.4952495249524951,1.0246938193112531
-0.494849484948495,1.022630906658834
-0.49444944494449405,1.02056966100667
-0.494049404940494,1.0185100823547657
-0.49364936493649303,1.0164521707031167
-0.49324932493249296,1.0143959260517288
-0.4928492849284929,1.0123413484005965
-0.49244924492449194,1.0102884377497179
-0.49204920492049187,1.008237194099097
-0.4916491649164918,1.006187617448732
-0.49124912491249084,1.0041397077986185
-0.4908490849084908,1.0020934651487625
-0.4904490449044898,1.000048889499158
-0.49004900490048975,0.9980059808498083
-0.4896489648964897,0.9959647392007128
-0.4892489248924887,0.9939251645518663
-0.48884888488848866,0.9918872569032753
-0.4884488448844886,0.9898510162549355
-0.48804880488048763,0.9878164426068446
-0.48764876487648756,0.9857835359590075
-0.4872487248724866,0.9837522963114168
-0.48684868486848654,0.9817227236640783
-0.48644864486448647,0.9796948180169908
-0.4860486048604855,0.9776685793701484
-0.48564856485648544,0.9756440077235581
-0.4852485248524854,0.9736211030772149
-0.4848484848484844,0.9715998654311172
-0.48444844484448435,0.9695802947852699
-0.4840484048404834,0.9675623911396664
-0.4836483648364833,0.9655461544943109
-0.48324832483248326,0.9635315848492025
-0.4828482848284823,0.961518682204337
-0.48244824482448223,0.9595074465597182
-0.48204820482048216,0.9574978779153442
-0.4816481648164812,0.955489976271212
-0.48124812481248114,0.9534837416273266
-0.4808480848084802,0.9514791739836815
-0.4804480448044801,0.9494762733402823
-0.48004800480048004,0.9474750396971247
-0.4796479647964791,0.9454754730542072
-0.479247924792479,0.9434775734115333
-0.47884788478847895,0.941481340769101
-0.478447844784478,0.9394867751269073
-0.4780478047804779,0.9374938764849561
-0.47764776477647697,0.9355026448432424
-0.4772477247724769,0.9335130802017702
-0.47684768476847683,0.9315251825605381
-0.4764476447644759,0.9295389519195413
-0.4760476047604758,0.9275543882787859
-0.47564756475647574,0.9255714916382682
-0.4752475247524748,0.9235902619979846
-0.4748474847484747,0.921610699357941
-0.47444744474447464,0.9196328037181345
-0.4740474047404737,0.9176565750785614
-0.4736473647364736,0.9156820134392264
-0.47324732473247266,0.9137091188001238
-0.4728472847284726,0.9117378911612591
-0.4724472447244725,0.9097683305226293
-0.47204720472047157,0.907800436884231
-0.4716471647164715,0.9058342102460688
-0.47124712471247143,0.90386965060814
-0.4708470847084705,0.9019067579704414
-0.4704470447044704,0.8999455323329774
-0.47004700470046945,0.8979859736957438
-0.4696469646964694,0.8960280820587436
-0.4692469246924693,0.8940718574219757
-0.46884688468846836,0.8921172997854356
-0.4684468446844683,0.8901644091491285
-0.4680468046804682,0.8882131855130517
-0.46764676467646726,0.8862636288772019
-0.4672467246724672,0.8843157392415839
-0.46684668466846624,0.8823695166061922
-0.46644664466446617,0.880424960971032
-0.4660466046604661,0.8784820723360993
-0.46564656465646515,0.8765408507013919
-0.4652465246524651,0.8746012960669152
-0.464846484648465,0.8726634084326635
-0.46444644464446405,0.8707271877986382
-0.464046404640464,0.8687926341648395
-0.463646364636463,0.866859747531265
-0.46324632463246296,0.864928527897919
-0.4628462846284629,0.8629989752647969
-0.46244624462446193,0.8610710896318974
-0.46204620462046186,0.8591448709992241
-0.4616461646164618,0.857220319366775
-0.46124612461246084,0.8552974347345467
-0.46084608460846077,0.8533762171025443
-0.4604460446044598,0.8514566664707617
-0.46004600460045975,0.8495387828392044
-0.4596459645964597,0.8476225662078682
-0.4592459245924587,0.8457080165767513
-0.45884588458845865,0.8437951339458586
-0.4584458445844586,0.8418839183151862
-0.4580458045804576,0.8399743696847312
-0.45764576457645756,0.8380664880544996
-0.4572457245724566,0.8361602734244846
-0.45684568456845653,0.8342557257946916
-0.45644564456445647,0.8323528451651174
-0.4560456045604555,0.8304516315357586
-0.45564556455645544,0.8285520849066214
-0.45524552455245537,0.8266542052777014
-0.4548454845484544,0.8247579926489965
-0.45444544454445435,0.8228634470205111
-0.4540454045404534,0.8209705683922393
-0.4536453645364533,0.8190793567641868
-0.45324532453245325,0.8171898121363498
-0.4528452845284523,0.8153019345087261
-0.45244524452445223,0.8134157238813202
-0.45204520452045216,0.8115311802541292
-0.4516451645164512,0.8096483036271502
-0.45124512451245113,0.8077670940003878
-0.4508450845084502,0.805887551373836
-0.4504450445044501,0.8040096757474999
-0.45004500450045004,0.8021334671213778
-0.4496449644964491,0.800258925495465
-0.449244924492449,0.798386050869767
-0.44884488448844895,0.7965148432442819
-0.448444844484448,0.7946453026190047
-0.4480448044804479,0.7927774289939419
-0.44764476447644697,0.7909112223690871
-0.4472447244724469,0.7890466827444449
-0.44684468446844683,0.7871838101200131
-0.4464446444644459,0.7853226044957888
-0.4460446044604458,0.7834630658717754
-0.44564456445644574,0.781605194247972
-0.4452445244524448,0.7797489896243752
-0.4448444844484447,0.7778944520009884
-0.44444444444444375,0.7760415813778071
-0.4440444044404437,0.7741903777548361
-0.4436443644364436,0.7723408411320729
-0.44324432443244266,0.7704929715095141
-0.4428442844284426,0.7686467688871641
-0.4424442444244425,0.7668022332650197
-0.44204420442044157,0.7649593646430795
-0.4416441644164415,0.7631181630213469
-0.44124412441244143,0.76127862839982
-0.4408440844084405,0.7594407607784949
-0.4404440444044404,0.7576045601573776
-0.44004400440043945,0.7557700265364609
-0.4396439643964394,0.7539371599157516
-0.4392439243924393,0.7521059602952453
-0.43884388438843835,0.7502764276749401
-0.4384438443844383,0.7484485620548389
-0.4380438043804382,0.7466223634349417
-0.43764376437643726,0.7447978318152428
-0.4372437243724372,0.7429749671957488
-0.43684368436843624,0.7411537695764543
-0.43644364436443617,0.7393342389573632
-0.4360436043604361,0.7375163753384728
-0.43564356435643514,0.7357001787197804
-0.4352435243524351,0.7338856491012896
-0.434843484348435,0.732072786483
-0.43444344434443405,0.7302615908649068
-0.434043404340434,0.7284520622470151
-0.433643364336433,0.72664420062932
-0.43324332433243296,0.7248380060118248
-0.4328432843284329,0.7230334783945286
-0.43244324432443193,0.7212306177774287
-0.43204320432043186,0.7194294241605277
-0.4316431643164318,0.7176298975438239
-0.43124312431243084,0.7158320379273134
-0.43084308430843077,0.7140358453110034
-0.4304430443044298,0.7122413196948861
-0.43004300430042974,0.710448461078968
-0.4296429642964297,0.7086572694632457
-0.4292429242924287,0.7068677448477145
-0.42884288428842865,0.7050798872323819
-0.4284428442844286,0.7032936966172431
-0.4280428042804276,0.7015091730022963
-0.42764276427642756,0.6997263163875467
-0.4272427242724266,0.6979451267729884
-0.42684268426842653,0.6961656041586248
-0.42644264426442646,0.6943877485444544
-0.4260426042604255,0.6926115599304736
-0.42564256425642544,0.690837038316688
-0.42524252425242537,0.6890641837030949
-0.4248424842484244,0.6872929960896906
-0.42444244424442434,0.6855234754764801
-0.4240424042404234,0.6837556218634582
-0.4236423642364233,0.6819894352506302
-0.42324232423242325,0.6802249156379913
-0.4228422842284223,0.6784620630255415
-0.4224422442244222,0.6767008774132828
-0.42204220422042216,0.6749413588012145
-0.4216421642164212,0.6731835071893327
-0.42124212421242113,0.6714273225776418
-0.4208420842084202,0.6696728049661371
-0.4204420442044201,0.6679199543548237
-0.42004200420042004,0.6661687707436968
-0.4196419641964191,0.6644192541327574
-0.419241924192419,0.662671404522006
-0.41884188418841894,0.6609252219114421
-0.418441844184418,0.6591807063010624
-0.4180418041804179,0.6574378576908714
-0.41764176417641696,0.6556966760808645
-0.4172417241724169,0.6539571614710464
-0.4168416841684168,0.652219313861413
-0.41644164416441587,0.6504831332519622
-0.4160416041604158,0.6487486196426993
-0.41564156415641573,0.6470157730336209
-0.4152415241524148,0.6452845934247247
-0.4148414841484147,0.6435550808160145
-0.41444144414441375,0.6418272352074855
-0.4140414041404137,0.6401010565991425
-0.4136413641364136,0.6383765449909824
-0.41324132413241266,0.6366537003830033
-0.4128412841284126,0.6349325227752083
-0.4124412441244125,0.6332130121675963
-0.41204120412041156,0.631495168560164
-0.4116411641164115,0.6297789919529158
-0.4112411241124114,0.628064482345848
-0.41084108410841047,0.6263516397389595
-0.4104410441044104,0.6246404641322537
-0.41004100410040945,0.6229309555257265
-0.4096409640964094,0.6212231139193818
-0.4092409240924093,0.6195169393132177
-0.40884088408840835,0.6178124317072297
-0.4084408440844083,0.6161095911014245
-0.4080408040804082,0.6144084174957971
-0.40764076407640726,0.6127089108903465
-0.4072407240724072,0.6110110712850771
-0.40684068406840623,0.6093148986799829
-0.40644064406440616,0.6076203930750703
-0.4060406040604061,0.6059275544703339
-0.40564056405640514,0.604236382865773
-0.40524052405240507,0.6025468782613914
-0.404840484048405,0.6008590406571872
-0.40444044404440405,0.5991728700531559
-0.404040404040404,0.5974883664493046
-0.403640364036403,0.5958055298456267
-0.40324032403240295,0.5941243602421257
-0.4028402840284029,0.5924448576388003
-0.4024402440244019,0.5907670220356483
-0.40204020402040186,0.5890908534326736
-0.4016401640164018,0.5874163518298717
-0.40124012401240083,0.5857435172272437
-0.40084008400840077,0.5840723496247912
-0.4004400440043998,0.5824028490225104
-0.40004000400039974,0.580735015420405
-0.39963996399639967,0.5790688488184726
-0.3992399239923987,0.5774043492167118
-0.39883988398839865,0.575741516615125
-0.3984398439843986,0.5740803510137111
-0.3980398039803976,0.5724208524124663
-0.39763976397639755,0.5707630208113957
-0.3972397239723966,0.569106856210495
-0.39683968396839653,0.5674523586097676
-0.39643964396439646,0.5657995280092106
-0.3960396039603955,0.5641483644088224
-0.39563956395639543,0.5624988678086066
-0.39523952395239537,0.560851038208561
-0.3948394839483944,0.5592048756086836
-0.39443944394439434,0.557560380008978
-0.3940394039403934,0.5559175514094393
-0.3936393639363933,0.554276389810072
-0.39323932393239325,0.5526368952108733
-0.3928392839283923,0.5509990676118423
-0.3924392439243922,0.54936290701298
-0.39203920392039215,0.5477284134142867
-0.3916391639163912,0.546095586815759
-0.39123912391239113,0.5444644272174005
-0.3908390839083902,0.5428349346192075
-0.3904390439043901,0.5412071090211836
-0.39003900390039004,0.539580950423327
-0.3896389638963891,0.5379564588256331
-0.389238923892389,0.5363336342281091
-0.38883888388838894,0.5347124766307506
-0.388438843884388,0.533092986033556
-0.3880388038803879,0.5314751624365289
-0.38763876387638696,0.529859005839664
-0.3872387238723869,0.5282445162429675
-0.3868386838683868,0.5266316936464353
-0.38643864386438587,0.525020538050065
-0.3860386038603858,0.5234110494538609
-0.38563856385638573,0.5218032278578211
-0.3852385238523848,0.520197073261943
-0.3848384838483847,0.518592585666231
-0.38443844384438375,0.5169897650706783
-0.3840384038403837,0.5153886114752919
-0.3836383638363836,0.5137891248800678
-0.38323832383238265,0.5121913052850046
-0.3828382838283826,0.5105951526901049
-0.3824382438243825,0.5090006670953675
-0.38203820382038156,0.5074078485007892
-0.3816381638163815,0.5058166969063751
-0.3812381238123814,0.504227212312122
-0.38083808380838047,0.5026393947180277
-0.3804380438043804,0.5010532441240956
-0.38003800380037944,0.4994687605303228
-0.3796379637963794,0.49788594393671176
-0.3792379237923793,0.49630479434326064
-0.37883788378837835,0.4947253117499678
-0.3784378437843783,0.49314749615683595
-0.3780378037803782,0.49157134756386234
-0.37763776377637726,0.48999686597104714
-0.3772377237723772,0.48842405137839195
-0.37683768376837623,0.48685290378589335
-0.37643764376437616,0.485283423193555
-0.3760376037603761,0.4837156096013753
-0.37563756375637514,0.4821494630093506
-0.37523752375237507,0.4805849834174859
-0.374837483748375,0.47902217082577825
-0.37443744374437404,0.4774610252342252
-0.374037403740374,0.4759015466428313
-0.373637363736373,0.4743437350515927
-0.37323732373237295,0.4727875904605116
-0.3728372837283729,0.47123311286958686
-0.3724372437243719,0.46968030227881613
-0.37203720372037186,0.46812915868820293
-0.3716371637163718,0.4665796820977452
-0.37123712371237083,0.46503187250744027
-0.37083708370837076,0.46348572991729275
-0.3704370437043698,0.46194125432729816
-0.37003700370036974,0.4603984457374588
-0.36963696369636967,0.4588573041477753
-0.3692369236923687,0.4573178295582426
-0.36883688368836864,0.45578002196886663
-0.3684368436843686,0.4542438813796434
-0.3680368036803676,0.4527094077905708
-0.36763676367636755,0.4511766012016546
-0.3672367236723666,0.4496454616128893
-0.3668366836683665,0.44811598902427807
-0.36643664366436646,0.4465881834358192
-0.3660366036603655,0.44506204484751105
-0.36563656365636543,0.44353757325935605
-0.36523652365236536,0.44201476867135364
-0.3648364836483644,0.4404936310834998
-0.36443644364436434,0.4389741604958003
-0.3640364036403634,0.43745635690824897
-0.3636363636363633,0.43594022032085017
-0.36323632363236324,0.4344257507336027
-0.3628362836283623,0.43291294814650405
-0.3624362436243622,0.43140181255955673
-0.36203620362036215,0.42989234397275894
-0.3616361636163612,0.4283845423861096
-0.3612361236123611,0.4268784077996114
-0.36083608360836017,0.4253739402132608
-0.3604360436043601,0.4238711396270615
-0.36003600360036003,0.4223700060410109
-0.3596359635963591,0.42087053945510666
-0.359235923592359,0.41937273986935214
-0.35883588358835894,0.4178766072837469
-0.358435843584358,0.4163821416982873
-0.3580358035803579,0.4148893431129774
-0.35763576357635696,0.4133982115278124
-0.3572357235723569,0.4119087469427979
-0.3568356835683568,0.4104209493579291
-0.35643564356435586,0.4089348187732066
-0.3560356035603558,0.4074503551886316
-0.3556355635563557,0.4059675586042037
-0.35523552355235477,0.4044864290199196
-0.3548354835483547,0.40300696643578365
-0.35443544354435375,0.4015291708517919
-0.3540354035403537,0.40005304226794763
-0.3536353635363536,0.39857858068424845
-0.35323532353235265,0.3971057861006918
-0.3528352835283526,0.3956346585172836
-0.3524352435243525,0.3941651979340194
-0.35203520352035156,0.3926974043508979
-0.3516351635163515,0.39123127776792244
-0.3512351235123514,0.3897668181850908
-0.35083508350835046,0.3883040256024019
-0.3504350435043504,0.3868429000198575
-0.35003500350034944,0.38538344143745645
-0.34963496349634937,0.38392564985519895
-0.3492349234923493,0.3824695252730854
-0.34883488348834835,0.381015067691112
-0.3484348434843483,0.37956227710928453
-0.3480348034803482,0.37811115352759883
-0.34763476347634725,0.37666169694605356
-0.3472347234723472,0.37521390736465215
-0.3468346834683462,0.3737677847833906
-0.34643464346434616,0.37232332920227235
-0.3460346034603461,0.3708805406212957
-0.34563456345634513,0.36943941904045896
-0.34523452345234507,0.3679999644597649
-0.344834483448345,0.36656217687921167
-0.34443444344434404,0.3651260562987967
-0.34403440344034397,0.3636916027185248
-0.343634363436343,0.3622588161383906
-0.34323432343234295,0.3608276965583987
-0.3428342834283429,0.35939824397854647
-0.3424342434243419,0.3579704583988321
-0.34203420342034185,0.35654433981925915
-0.3416341634163418,0.35511988823982527
-0.34123412341234083,0.35369710366052826
-0.34083408340834076,0.35227598608137317
-0.3404340434043398,0.3508565355023542
-0.34003400340033973,0.3494387519234747
-0.33963396339633967,0.3480226353447345
-0.3392339233923387,0.3466081857661303
-0.33883388338833864,0.3451954031876653
-0.3384338433843386,0.3437842876093386
-0.3380338033803376,0.3423748390311482
-0.33763376337633755,0.3409670574530957
-0.3372337233723366,0.33956094287517813
-0.3368336833683365,0.3381564952974004
-0.33643364336433645,0.33675371471975885
-0.3360336033603355,0.3353526011422523
-0.33563356335633543,0.33395315456488406
-0.33523352335233536,0.33255537498765086
-0.3348334833483344,0.3311592624105527
-0.33443344334433434,0.3297648168335931
-0.3340334033403334,0.32837203825676564
-0.3336333633363333,0.3269809266800758
-0.33323332333233324,0.32559148210352146
-0.3328332833283323,0.3242037045271003
-0.3324332433243322,0.32281759395081633
-0.33203320332033215,0.3214331503746657
-0.3316331633163312,0.3200503737986478
-0.3312331233123311,0.3186692642227673
-0.33083308330833017,0.3172898216470184
-0.3304330433043301,0.3159120460714053
-0.33003300330033003,0.31453593749592546
-0.3296329632963291,0.31316149592057757
-0.329232923292329,0.3117887213453639
-0.32883288328832894,0.31041761377028537
-0.328432843284328,0.30904817319533634
-0.3280328032803279,0.3076803996205229
-0.32763276327632695,0.30631429304583996
-0.3272327232723269,0.3049498534712907
-0.3268326832683268,0.3035870808968741
-0.32643264326432586,0.30222597532258805
-0.3260326032603258,0.3008665367484357
-0.3256325632563257,0.29950876517441455
-0.32523252325232477,0.2981526606005237
-0.3248324832483247,0.2967982230267656
-0.32443244324432374,0.2954454524531369
-0.3240324032403237,0.29409434887964103
-0.3236323632363236,0.29274491230627625
-0.32323232323232265,0.29139714273304
-0.3228322832283226,0.2900510401599358
-0.3224322432243225,0.2887066045869614
-0.32203220322032156,0.2873638360141157
-0.3216321632163215,0.28602273444140336
-0.3212321232123214,0.2846832998688191
-0.32083208320832046,0.28334553229636317
-0.3204320432043204,0.2820094317240379
-0.32003200320031944,0.2806749981518401
-0.31963196319631937,0.2793422315797737
-0.3192319231923193,0.278011132007836
-0.31883188318831834,0.2766816994360251
-0.3184318431843183,0.2753539338643443
-0.3180318031803182,0.27402783529279234
-0.31763176317631725,0.2727034037213667
-0.3172317231723172,0.27138063915007027
-0.3168316831683162,0.2700595415789005
-0.31643164316431616,0.26874011100785994
-0.3160316031603161,0.26742234743694704
-0.31563156315631513,0.26610625086615936
-0.31523152315231506,0.2647918212955005
-0.314831483148315,0.2634790587249693
-0.31443144314431404,0.26216796315456287
-0.31403140314031397,0.26085853458428465
-0.313631363136313,0.25955077301413126
-0.31323132313231294,0.258244678444106
-0.3128312831283129,0.25694025087420735
-0.3124312431243119,0.25563749030443217
-0.31203120312031185,0.25433639673478503
-0.3116311631163118,0.25303697016526294
-0.3112311231123108,0.2517392105958656
-0.31083108310831076,0.25044311802659464
-0.3104310431043098,0.249148692457447
-0.31003100310030973,0.24785593388842633
-0.30963096309630966,0.2465648423195302
-0.3092309230923087,0.24527541775075767
-0.30883088308830864,0.24398766018211057
-0.30843084308430857,0.24270156961358824
-0.3080308030803076,0.2414171460451889
-0.30763076307630755,0.24013438947691404
-0.3072307230723066,0.23885329990876217
-0.3068306830683065,0.23757387734073565
-0.30643064306430645,0.23629612177283313
-0.3060306030603055,0.23502003320505133
-0.3056305630563054,0.23374561163739435
-0.30523052305230536,0.23247285706986132
-0.3048304830483044,0.2312017695024483
-0.30443044304430433,0.22993234893516076
-0.3040304030403034,0.2286645953679942
-0.3036303630363033,0.22739850880095142
-0.30323032303230324,0.22613408923402986
-0.3028302830283023,0.2248713366672305
-0.3024302430243022,0.22361025110055313
-0.30203020302030215,0.22235083253399887
-0.3016301630163012,0.22109308096756358
-0.3012301230123011,0.21983699640125218
-0.30083008300830016,0.21858257883505944
-0.3004300430043001,0.2173298282689905
-0.3000300030003,0.21607874470304253
-0.29962996299629907,0.214829328137213
-0.299229922992299,0.21358157857150656
-0.29882988298829893,0.21233549600592025
-0.298429842984298,0.21109108044045263
-0.2980298029802979,0.20984833187510685
-0.29762976297629695,0.20860725030988012
-0.2972297229722969,0.20736783574477444
-0.2968296829682968,0.20613008817978812
-0.29642964296429586,0.20489400761492038
-0.2960296029602958,0.2036595940501735
-0.2956295629562957,0.2024268474855464
-0.29522952295229477,0.2011957679210367
-0.2948294829482947,0.19996635535664714
-0.29442944294429374,0.1987386097923755
-0.29402940294029367,0.19751253122822388
-0.2936293629362936,0.19628811966419035
-0.29322932293229265,0.19506537510027427
-0.2928292829282926,0.19384429753647744
-0.2924292429242925,0.1926248869727988
-0.29202920292029155,0.19140714340923726
-0.2916291629162915,0.19019106684579482
-0.2912291229122914,0.18897665728247032
-0.29082908290829046,0.18776391471926174
-0.2904290429042904,0.1865528391561718
-0.29002900290028943,0.18534343059319736
-0.28962896289628937,0.18413568903034191
-0.2892289228922893,0.18292961446760325
-0.28882888288828834,0.1817252069049803
-0.2884288428842883,0.1805224663424748
-0.2880288028802882,0.17932139278008605
-0.28762876287628725,0.17812198621781178
-0.2872287228722872,0.1769242466556563
-0.2868286828682862,0.17572817409361485
-0.28642864286428615,0.17453376853169106
-0.2860286028602861,0.17334102996988235
-0.28562856285628513,0.17214995840818845
-0.28522852285228506,0.17096055384661132
-0.284828482848285,0.16977281628514962
-0.28442844284428404,0.1685867457238015
-0.28402840284028397,0.16740234216256952
-0.283628362836283,0.16621960560145216
-0.28322832283228294,0.16503853604045085
-0.2828282828282829,0.16385913347956385
-0.2824282428242819,0.16268139791878958
-0.28202820282028185,0.16150532935813175
-0.2816281628162818,0.16033092779758784
-0.2812281228122808,0.15915819323715696
-0.28082808280828075,0.1579871256768411
-0.2804280428042798,0.15681772511663805
-0.28002800280027973,0.1556499915565493
-0.27962796279627966,0.15448392499657507
-0.2792279227922787,0.1533195254367126
-0.27882788278827864,0.1521567928769644
-0.27842784278427857,0.15099572731732996
-0.2780278027802776,0.1498363287578066
-0.27762776277627754,0.14867859719839754
-0.2772277227722766,0.1475225326391003
-0.2768276827682765,0.14636813507991678
-0.27642764276427645,0.14521540452084553
-0.2760276027602755,0.14406434096188522
-0.2756275627562754,0.1429149444030388
-0.27522752275227536,0.14176721484430466
-0.2748274827482744,0.14062115228568003
-0.27442744274427433,0.13947675672717055
-0.2740274027402734,0.138334028168769
-0.2736273627362733,0.13719296661048241
-0.27322732273227324,0.13605357205230587
-0.2728272827282723,0.13491584449424
-0.2724272427242722,0.13377978393628645
-0.27202720272027214,0.13264539037844353
-0.2716271627162712,0.1315126638207108
-0.2712271227122711,0.13038160426309003
-0.27082708270827016,0.12925221170557777
-0.2704270427042701,0.12812448614817737
-0.27002700270027,0.12699842759088817
-0.26962696269626907,0.12587403603370798
-0.269226922692269,0.12475131147663882
-0.26882688268826893,0.12363025391967909
-0.268426842684268,0.12251086336282922
-0.2680268026802679,0.1213931398060893
-0.26762676267626695,0.12027708324945759
-0.2672267226722669,0.11916269369293708
-0.2668266826682668,0.11804997113652642
-0.26642664266426586,0.11693891558022317
-0.2660266026602658,0.11582952702402927
-0.2656265626562657,0.11472180546794612
-0.26522652265226476,0.11361575091196938
-0.2648264826482647,0.11251136335610278
-0.26442644264426374,0.11140864280034347
-0.26402640264026367,0.11030758924469455
-0.2636263626362636,0.10920820268915366
-0.26322632263226264,0.10811048313371849
-0.2628262826282626,0.10701443057839434
-0.2624262426242625,0.10592004502317741
-0.26202620262026155,0.10482732646806744
-0.2616261626162615,0.10373627491306588
-0.2612261226122614,0.10264689035817204
-0.26082608260826046,0.10155917280338397
-0.2604260426042604,0.10047312224870564
-0.26002600260025943,0.09938873869413228
-0.25962596259625936,0.09830602213966852
-0.2592259225922593,0.09722497258531089
-0.25882588258825834,0.0961455900310582
-0.25842584258425827,0.09506787447691528
-0.2580258025802582,0.09399182592287737
-0.25762576257625724,0.09291744436894511
-0.2572257225722572,0.09184472981512172
-0.2568256825682562,0.09077368226140148
-0.25642564256425615,0.08970430170778952
-0.2560256025602561,0.08863658815428388
-0.2556255625562551,0.08757054160088257
-0.25522552255225506,0.08650616204758799
-0.254825482548255,0.08544344949439928
-0.25442544254425403,0.08438240394131519
-0.25402540254025396,0.08332302538833741
-0.253625362536253,0.08226531383546326
-0.25322532253225294,0.08120926928269656
-0.25282528252825287,0.08015489173003469
-0.2524252425242519,0.07910218117747604
-0.25202520252025185,0.07805113762502391
-0.2516251625162518,0.07700176107267626
-0.2512251225122508,0.07595405152043307
-0.25082508250825075,0.07490800896829325
-0.2504250425042498,0.07386363341625889
-0.2500250025002497,0.07282092486432884
-0.24962496249624966,0.07177988331250294
-0.2492249224922487,0.07074050876078092
-0.24882488248824863,0.06970280120916313
-0.24842484248424856,0.06866676065764986
-0.2480248024802476,0.06763238710623845
-0.24762476247624754,0.0665996805549314
-0.24722472247224658,0.06556864100372835
-0.24682468246824651,0.06453926845262865
-0.24642464246424645,0.06351156290163248
-0.2460246024602455,0.06248552435073804
-0.24562456245624542,0.06146115279994743
-0.24522452245224535,0.06043844824926015
-0.2448244824482444,0.059417410698674455
-0.24442444244424433,0.05839804014819309
-0.24402440244024337,0.05738033659781277
-0.2436243624362433,0.05636430004753659
-0.24322432243224323,0.055349930497362344
-0.24282428242824228,0.05433722794728868
-0.2424242424242422,0.05332619239731926
-0.24202420242024214,0.05231682384745201
-0.24162416241624118,0.05130912229768468
-0.24122412241224112,0.05030308774802073
-0.24082408240824016,0.04929872019845717
-0.2404240424042401,0.048296019648996664
-0.24002400240024002,0.04729498609963756
-0.23962396239623907,0.0462956195503785
-0.239223922392239,0.04529792000122237
-0.23882388238823893,0.04430188745216776
-0.23842384238423797,0.043307521903211674
-0.2380238023802379,0.042314823354358676
-0.23762376237623695,0.04132379180560493
-0.23722372237223688,0.04033442725695348
-0.2368236823682368,0.03934672970840278
-0.23642364236423585,0.03836069915995121
-0.23602360236023578,0.03737633561160131
-0.23562356235623572,0.03639363906335222
-0.23522352235223476,0.035412609515201546
-0.2348234823482347,0.03443324696715206
-0.23442344234423373,0.03345555141920185
-0.23402340234023367,0.03247952287135254
-0.2336233623362336,0.03150516132360395
-0.23322332233223264,0.030532466775952928
-0.23282328232823257,0.029561439228403135
-0.2324232423242325,0.028592078680952447
-0.23202320232023155,0.027624385133599445
-0.23162316231623148,0.026658358586348244
-0.2312231223122314,0.02569399903919584
-0.23082308230823045,0.02473130649214134
-0.23042304230423039,0.023770280945186954
-0.23002300230022943,0.02281092239833037
-0.22962296229622936,0.02185323085157344
-0.2292229222922293,0.020897206304915657
-0.22882288228822834,0.01994284875835535
-0.22842284228422827,0.01899015821189368
-0.2280228022802282,0.018039134665531923
-0.22762276227622724,0.01708977811926619
-0.22722272227222717,0.016142088573100864
-0.22682268226822622,0.015196066027031377
-0.22642264226422615,0.014251710481062291
-0.22602260226022608,0.013309021935189728
-0.22562256225622512,0.012368000389414832
-0.22522252225222505,0.011428645843738537
-0.224822482248225,0.010490958298159306
-0.22442244224422403,0.009554937752677862
-0.22402240224022396,0.008620584207294172
-0.223622362236223,0.0076878976620059335
-0.22322232223222294,0.006756878116816925
-0.22282228222822287,0.005827525571724897
-0.2224222422242219,0.004899840026729183
-0.22202220222022184,0.003973821481830939
-0.22162216221622177,0.003049469937029939
-0.22122212221222082,0.0021267853923242026
-0.22082208220822075,0.0012057678477161921
-0.2204220422042198,0.0002864173032042315
-0.22002200220021972,-0.0006312662412102571
-0.21962196219621966,-0.0015472827855288367
-0.2192219221922187,-0.0024616323297522325
-0.21882188218821863,-0.003374314873877725
-0.21842184218421856,-0.004285330417907378
-0.2180218021802176,-0.005194678961842172
-0.21762176217621754,-0.006102360505680126
-0.21722172217221658,-0.00700837504942279
-0.2168216821682165,-0.007912722593069136
-0.21642164216421644,-0.008815403136620452
-0.2160216021602155,-0.009716416680076199
-0.21562156215621542,-0.010615763223436006
-0.21522152215221535,-0.0115134427666999
-0.2148214821482144,-0.012409455309869817
-0.21442144214421432,-0.013303800852943653
-0.21402140214021337,-0.014196479395923554
-0.2136213621362133,-0.015087490938807091
-0.21322132213221323,-0.015976835481596594
-0.21282128212821227,-0.0168645130242912
-0.2124212421242122,-0.017750523566890664
-0.21202120212021214,-0.018634867109394604
-0.21162116211621118,-0.01951754365180607
-0.2112211221122111,-0.020398553194121587
-0.21082108210821016,-0.02127789573634429
-0.2104210421042101,-0.022155571278470912
-0.21002100210021002,-0.02303157982050355
-0.20962096209620906,-0.023905921362443613
-0.209220922092209,-0.02477859590428792
-0.20882088208820893,-0.025649603446038022
-0.20842084208420797,-0.02651894398769693
-0.2080208020802079,-0.02738661752925936
-0.20762076207620694,-0.028252624070729638
-0.20722072207220688,-0.02911696361210565
-0.2068206820682068,-0.02997963615338788
-0.20642064206420585,-0.03084064169457822
-0.20602060206020578,-0.03169998023567346
-0.2056205620562057,-0.03255765177667574
-0.20522052205220476,-0.033413656317585964
-0.2048204820482047,-0.03426799385840203
-0.20442044204420373,-0.03512066439912594
-0.20402040204020366,-0.03597166793975668
-0.2036203620362036,-0.036821004480293636
-0.20322032203220264,-0.03766867402073973
-0.20282028202820257,-0.03851467656109138
-0.2024202420242025,-0.03935901210135057
-0.20202020202020154,-0.04020168064151931
-0.20162016201620148,-0.04104268218159411
-0.2012201220122014,-0.04188201672157567
-0.20082008200820045,-0.04271968426146626
-0.20042004200420038,-0.04355568480126471
-0.20002000200019943,-0.04439001834097126
-0.19961996199619936,-0.045222684880585465
-0.1992199219921993,-0.04605368442010704
-0.19881988198819833,-0.04688301695953816
-0.19841984198419826,-0.0477106824988765
-0.1980198019801982,-0.04853668103812343
-0.19761976197619724,-0.0493610125772796
-0.19721972197219717,-0.05018367711634233
-0.19681968196819621,-0.05100467465531656
-0.19641964196419615,-0.051824005194197345
-0.19601960196019608,-0.05264166873298666
-0.19561956195619512,-0.05345766527168618
-0.19521952195219505,-0.05427199481029282
-0.19481948194819498,-0.05508465734880965
-0.19441944194419403,-0.05589565288723592
-0.19401940194019396,-0.05670498142557082
-0.193619361936193,-0.057512642963815724
-0.19321932193219293,-0.05831863750196825
-0.19281928192819286,-0.0591229650400308
-0.1924192419241919,-0.05992562557800421
-0.19201920192019184,-0.060726619115885186
-0.19161916191619177,-0.06152594565367605
-0.19121912191219081,-0.06232360519137821
-0.19081908190819075,-0.06311959772898855
-0.1904190419041898,-0.06391392326650977
-0.19001900190018972,-0.06470658180393991
-0.18961896189618965,-0.06549757334127984
-0.1892189218921887,-0.0662868978785314
-0.18881888188818863,-0.06707455541569224
-0.18841884188418856,-0.0678605459527624
-0.1880188018801876,-0.06864486948974441
-0.18761876187618753,-0.06942752602663557
-0.18721872187218658,-0.07020851556343889
-0.1868186818681865,-0.07098783810015102
-0.18641864186418644,-0.07176549363677419
-0.18601860186018548,-0.07254148217330866
-0.18561856185618542,-0.07331580370975321
-0.18521852185218535,-0.07408845824610828
-0.1848184818481844,-0.07485944578237537
-0.18441844184418432,-0.0756287663185522
-0.18401840184018337,-0.07639641985464159
-0.1836183618361833,-0.07716240639064091
-0.18321832183218323,-0.0779267259265509
-0.18281828182818227,-0.07868937846237437
-0.1824182418241822,-0.07945036399810719
-0.18201820182018214,-0.08020968253375145
-0.18161816181618118,-0.08096733406930856
-0.1812181218121811,-0.08172331860477523
-0.18081808180818015,-0.08247763614015621
-0.18041804180418008,-0.08323028667544718
-0.18001800180018002,-0.08398127021064962
-0.17961796179617906,-0.08473058674576524
-0.179217921792179,-0.0854782362807913
-0.17881788178817892,-0.08622421881572931
-0.17841784178417797,-0.08696853435058166
-0.1780178017801779,-0.08771118288534363
-0.17761776177617694,-0.08845216442001848
-0.17721772177217687,-0.0891914789546055
-0.1768176817681768,-0.08992912648910557
-0.17641764176417585,-0.09066510702351781
-0.17601760176017578,-0.09139942055784266
-0.1756175617561757,-0.09213206709207919
-0.17521752175217475,-0.09286304662622966
-0.17481748174817469,-0.09359235916029089
-0.17441744174417373,-0.09432000469426736
-0.17401740174017366,-0.09504598322815497
-0.1736173617361736,-0.0957702947619559
-0.17321732173217264,-0.09649293929566992
-0.17281728172817257,-0.09721391682929637
-0.1724172417241725,-0.09793322736283572
-0.17201720172017154,-0.09865087089628993
-0.17161716171617147,-0.09936684742965592
-0.1712171217121714,-0.10008115696293444
-0.17081708170817045,-0.1007937994961287
-0.17041704170417038,-0.10150477502923497
-0.17001700170016942,-0.10221408356225498
-0.16961696169616935,-0.1029217250951887
-0.1692169216921693,-0.10362769962803564
-0.16881688168816833,-0.10433200716079653
-0.16841684168416826,-0.10503464769347082
-0.1680168016801682,-0.1057356212260593
-0.16761676167616724,-0.10643492775856177
-0.16721672167216717,-0.10713256729097745
-0.1668166816681662,-0.1078285398233088
-0.16641664166416614,-0.10852284535555243
-0.16601660166016607,-0.1092154838877105
-0.16561656165616512,-0.10990645541978396
-0.16521652165216505,-0.11059575995177047
-0.16481648164816498,-0.11128339748367126
-0.16441644164416402,-0.1119693680154878
-0.16401640164016396,-0.11265367154721782
-0.163616361636163,-0.11333630807886298
-0.16321632163216293,-0.11401727761042155
-0.16281628162816286,-0.11469658014189553
-0.1624162416241619,-0.11537421567328478
-0.16201620162016184,-0.11605018420458732
-0.16161616161616177,-0.11672448573580534
-0.1612161216121608,-0.11739712026693926
-0.16081608160816074,-0.11806808779798689
-0.1604160416041598,-0.11873738832895087
-0.16001600160015972,-0.11940502185982882
-0.15961596159615965,-0.12007098839062268
-0.1592159215921587,-0.12073528792133145
-0.15881588158815862,-0.12139792045195469
-0.15841584158415856,-0.12205888598249388
-0.1580158015801576,-0.12271818451294911
-0.15761576157615753,-0.12337581604331875
-0.15721572157215657,-0.12403178057360437
-0.1568156815681565,-0.12468607810380576
-0.15641564156415644,-0.1253387086339228
-0.15601560156015548,-0.1259896721639549
-0.1556155615561554,-0.12663896869390326
-0.15521552155215534,-0.1272865982237676
-0.1548154815481544,-0.1279325607535476
-0.15441544154415432,-0.12857685628324317
-0.15401540154015336,-0.12921948481285567
-0.1536153615361533,-0.12986044634238367
-0.15321532153215323,-0.13049974087182717
-0.15281528152815227,-0.1311373684011873
-0.1524152415241522,-0.13177332893046406
-0.15201520152015213,-0.13240762245965648
-0.15161516151615118,-0.1330402489887661
-0.1512151215121511,-0.13367120851779113
-0.15081508150815015,-0.1343005010467338
-0.15041504150415008,-0.13492812657559175
-0.15001500150015,-0.1355540851043665
-0.14961496149614906,-0.13617837663305826
-0.149214921492149,-0.13680100116166627
-0.14881488148814892,-0.13742195869019141
-0.14841484148414796,-0.1380412492186331
-0.1480148014801479,-0.1386588727469919
-0.14761476147614694,-0.13927482927526819
-0.14721472147214687,-0.13988911880345986
-0.1468146814681468,-0.14050174133156887
-0.14641464146414584,-0.1411126968595965
-0.14601460146014578,-0.1417219853875395
-0.1456145614561457,-0.1423296069154001
-0.14521452145214475,-0.14293556144317957
-0.14481448144814468,-0.14353984897087413
-0.14441444144414373,-0.1441424694984873
-0.14401440144014366,-0.14474342302601795
-0.1436143614361436,-0.14534270955346446
-0.14321432143214263,-0.14594032908083063
-0.14281428142814256,-0.14653628160811305
-0.1424142414241425,-0.14713056713531272
-0.14201420142014154,-0.1477231856624315
-0.14161416141614147,-0.14831413718946682
-0.14121412141214051,-0.14890342171642063
-0.14081408140814045,-0.14949103924329146
-0.14041404140414038,-0.1500769897700801
-0.14001400140013942,-0.15066127329678816
-0.13961396139613935,-0.15124388982341272
-0.13921392139213928,-0.15182483934995564
-0.13881388138813833,-0.15240412187641753
-0.13841384138413826,-0.15298173740279597
-0.1380138013801382,-0.15355768592909336
-0.13761376137613723,-0.15413196745530988
-0.13721372137213717,-0.15470458198144307
-0.1368136813681362,-0.15527552950749596
-0.13641364136413614,-0.15584481003346692
-0.13601360136013607,-0.15641242355935542
-0.13561356135613511,-0.15697837008516355
-0.13521352135213505,-0.15754264961088976
-0.13481348134813498,-0.15810526213653436
-0.13441344134413402,-0.1586662076620986
-0.13401340134013395,-0.15922548618757962
-0.133613361336133,-0.15978309771298185
-0.13321332133213293,-0.16033904223830137
-0.13281328132813286,-0.16089331976353902
-0.1324132413241319,-0.16144593028869744
-0.13201320132013183,-0.16199687381377312
-0.13161316131613177,-0.16254615033876807
-0.1312131213121308,-0.16309375986368255
-0.13081308130813074,-0.16363970238851622
-0.13041304130412978,-0.1641839779132691
-0.13001300130012972,-0.1647265864379409
-0.12961296129612965,-0.16526752796253172
-0.1292129212921287,-0.16580680248704224
-0.12881288128812862,-0.16634441001147132
-0.12841284128412855,-0.16688035053582007
-0.1280128012801276,-0.16741462406008897
-0.12761276127612753,-0.1679472305842761
-0.12721272127212657,-0.16847817010838387
-0.1268126812681265,-0.1690074426324105
-0.12641264126412644,-0.16953504815635706
-0.12601260126012548,-0.170060986680223
-0.1256125612561254,-0.17058525820400866
-0.12521252125212534,-0.17110786272771414
-0.12481248124812439,-0.17162880025133967
-0.12441244124412432,-0.17214807077488514
-0.12401240124012336,-0.17266567429835003
-0.12361236123612329,-0.17318161082173486
-0.12321232123212322,-0.17369588034503922
-0.12281228122812227,-0.17420848286826465
-0.1224122412241222,-0.1747194183914097
-0.12201220122012213,-0.1752286869144746
-0.12161216121612117,-0.17573628843746006
-0.1212121212121211,-0.17624222296036518
-0.12081208120812015,-0.1767464904831914
-0.12041204120412008,-0.17724909100593672
-0.12001200120012001,-0.17775002452860297
-0.11961196119611905,-0.17824929105119022
-0.11921192119211899,-0.1787468905736964
-0.11881188118811892,-0.1792428230961243
-0.11841184118411796,-0.17973708861847193
-0.11801180118011789,-0.18022968714074092
-0.11761176117611694,-0.1807206186629301
-0.11721172117211687,-0.1812098831850389
-0.1168116811681168,-0.18169748070706987
-0.11641164116411584,-0.18218341122902101
-0.11601160116011577,-0.18266767475089188
-0.1156115611561157,-0.18315027127268496
-0.11521152115211475,-0.18363120079439857
-0.11481148114811468,-0.1841104633160324
-0.11441144114411372,-0.1845880588375883
-0.11401140114011366,-0.18506398735906418
-0.11361136113611359,-0.18553824888046117
-0.11321132113211263,-0.1860108434017797
-0.11281128112811256,-0.1864817709230186
-0.1124112411241125,-0.1869510314441787
-0.11201120112011154,-0.18741862496526046
-0.11161116111611147,-0.18788455148626323
-0.11121112111211051,-0.18834881100718753
-0.11081108110811044,-0.18881140352803255
-0.11041104110411037,-0.18927232904879843
-0.11001100110010942,-0.18973158756948688
-0.10961096109610935,-0.19018917909009625
-0.10921092109210928,-0.1906451036106265
-0.10881088108810832,-0.19109936113107948
-0.10841084108410826,-0.1915519516514525
-0.10801080108010819,-0.19200287517174774
-0.10761076107610723,-0.19245213169196496
-0.10721072107210716,-0.19289972121210353
-0.1068106810681062,-0.1933456437321634
-0.10641064106410614,-0.19378989925214601
-0.10601060106010607,-0.19423248777204877
-0.10561056105610511,-0.1946734092918751
-0.10521052105210504,-0.19511266381162198
-0.10481048104810498,-0.19555025133129064
-0.10441044104410402,-0.19598617185088252
-0.10401040104010395,-0.19642042537039509
-0.103610361036103,-0.19685301188982982
-0.10321032103210293,-0.197283931409187
-0.10281028102810286,-0.19771318392846574
-0.1024102410241019,-0.19814076944766704
-0.10201020102010183,-0.19856668796679022
-0.10161016101610176,-0.19899093948583524
-0.1012101210121008,-0.1994135240048024
-0.10081008100810074,-0.19983444152369173
-0.10041004100409978,-0.2002536920425048
-0.10001000100009971,-0.20067127556123854
-0.09960996099609964,-0.20108719207989453
-0.09920992099209869,-0.20150144159847436
-0.09880988098809862,-0.2019140241169753
-0.09840984098409855,-0.2023249396353987
-0.0980098009800976,-0.20273418815374575
-0.09760976097609753,-0.20314176967201406
-0.09720972097209657,-0.2035476841902053
-0.0968096809680965,-0.20395193170831932
-0.09640964096409643,-0.20435451222635515
-0.09600960096009548,-0.20475542574431493
-0.09560956095609541,-0.20515467226219677
-0.09520952095209534,-0.205552251780001
-0.09480948094809438,-0.2059481642977286
-0.09440944094409431,-0.20634240981537832
-0.09400940094009336,-0.2067349883329516
-0.09360936093609329,-0.20712589985044724
-0.09320932093209322,-0.20751514436786528
-0.09280928092809226,-0.2079027218852071
-0.0924092409240922,-0.20828863240247195
-0.09200920092009213,-0.2086728759196584
-0.09160916091609117,-0.2090554524367695
-0.0912091209120911,-0.20943636195380302
-0.09080908090809015,-0.20981560447075936
-0.09040904090409008,-0.21019317998763823
-0.09000900090009001,-0.21056908850444137
-0.08960896089608905,-0.21094333002116755
-0.08920892089208898,-0.2113159045378165
-0.08880888088808891,-0.2116868120543885
-0.08840884088408796,-0.2120560525708846
-0.08800880088008789,-0.21242362608730334
-0.08760876087608693,-0.21278953260364633
-0.08720872087208686,-0.2131537721199109
-0.0868086808680868,-0.21351634463610017
-0.08640864086408584,-0.21387725015221246
-0.08600860086008577,-0.2142364886682482
-0.0856085608560857,-0.21459406018420707
-0.08520852085208475,-0.21494996470009028
-0.08480848084808468,-0.21530420221589602
-0.08440844084408372,-0.2156567727316269
-0.08400840084008365,-0.21600767624728043
-0.08360836083608358,-0.21635691276285673
-0.08320832083208263,-0.21670448227835767
-0.08280828082808256,-0.2170503847937821
-0.08240824082408249,-0.21739462030913007
-0.08200820082008153,-0.2177371888244021
-0.08160816081608147,-0.21807809033959752
-0.08120812081208051,-0.21841732485471735
-0.08080808080808044,-0.2187548923697604
-0.08040804080408037,-0.21909079288472727
-0.08000800080007942,-0.2194250263996188
-0.07960796079607935,-0.2197575929144334
-0.07920792079207928,-0.220088492429172
-0.07880788078807832,-0.22041772494383505
-0.07840784078407825,-0.22074529045842148
-0.07800780078007818,-0.22107118897293274
-0.07760776077607723,-0.22139542048736724
-0.07720772077207716,-0.22171798500172632
-0.0768076807680762,-0.22203888251600987
-0.07640764076407613,-0.22235811303021696
-0.07600760076007607,-0.22267567654434747
-0.07560756075607511,-0.22299157305840359
-0.07520752075207504,-0.22330580257238242
-0.07480748074807497,-0.22361836508628655
-0.07440744074407402,-0.2239292606001153
-0.07400740074007395,-0.22423848911386762
-0.07360736073607299,-0.2245460506275444
-0.07320732073207292,-0.22485194514114526
-0.07280728072807285,-0.22515617265467056
-0.0724072407240719,-0.22545873316812054
-0.07200720072007183,-0.225759626681495
-0.07160716071607176,-0.22605885319479338
-0.0712071207120708,-0.2263564127080168
-0.07080708070807074,-0.22665230522116447
-0.07040704070406978,-0.22694653073423676
-0.07000700070006971,-0.22723908924723307
-0.06960696069606964,-0.22752998076015432
-0.06920692069206869,-0.22781920527300015
-0.06880688068806862,-0.2281067627857708
-0.06840684068406855,-0.2283926532984651
-0.06800680068006759,-0.2286768768110858
-0.06760676067606752,-0.22895943332362945
-0.06720672067206657,-0.22924032283609846
-0.0668066806680665,-0.22951954534849184
-0.06640664066406643,-0.22979710086081084
-0.06600660066006547,-0.23007298937305418
-0.0656065606560654,-0.23034721088522242
-0.06520652065206534,-0.23061976539731502
-0.06480648064806438,-0.23089065290933253
-0.06440644064406431,-0.23115987342127528
-0.06400640064006335,-0.23142742693314297
-0.06360636063606329,-0.23169331344493513
-0.06320632063206322,-0.2319575329566529
-0.06280628062806226,-0.23222008546829506
-0.06240624062406219,-0.23248097097986212
-0.062006200620062124,-0.23274018949135422
-0.06160616061606117,-0.23299774100277135
-0.0612061206120611,-0.2332536255141134
-0.06080608060806014,-0.23350784302538094
-0.060406040604060074,-0.23376039353657294
-0.060006000600060005,-0.23401127704769079
-0.05960596059605905,-0.23426049355873313
-0.05920592059205898,-0.23450804306970074
-0.05880588058805891,-0.23475392558059344
-0.058405840584057955,-0.23499814109141198
-0.05800580058005789,-0.23524068960215455
-0.05760576057605693,-0.23548157111282364
-0.05720572057205686,-0.23572078562341764
-0.05680568056805679,-0.23595833313393658
-0.05640564056405584,-0.2361942136443804
-0.05600560056005577,-0.23642842715474996
-0.0556055605560557,-0.2366609736650446
-0.05520552055205474,-0.2368918531752648
-0.054805480548054675,-0.23712106568540986
-0.05440544054405372,-0.237348611195481
-0.05400540054005365,-0.2375744897054772
-0.05360536053605358,-0.23779870121539914
-0.053205320532052625,-0.23802124572524602
-0.052805280528052556,-0.2382421232350185
-0.05240524052405249,-0.23846133374471598
-0.05200520052005153,-0.2386788772543397
-0.05160516051605146,-0.23889475376388894
-0.051205120512050506,-0.23910896327336298
-0.05080508050805044,-0.23932150578276315
-0.05040504050405037,-0.2395323812920883
-0.05000500050004941,-0.23974158980134005
-0.049604960496049344,-0.23994913131051626
-0.049204920492049276,-0.24015500581961888
-0.04880488048804832,-0.2403592133286467
-0.04840484048404825,-0.24056175383759995
-0.04800480048004818,-0.2407626273464795
-0.047604760476047225,-0.2409618338552843
-0.04720472047204716,-0.241159373364015
-0.0468046804680462,-0.24135524587267118
-0.04640464046404613,-0.24154945138125342
-0.04600460046004606,-0.24174198988976112
-0.04560456045604511,-0.24193286139819442
-0.04520452045204504,-0.24212206590655372
-0.04480448044804497,-0.24230960341483804
-0.04440444044404401,-0.2424954739230488
-0.044004400440043945,-0.242679677431186
-0.04360436043604299,-0.24286221393924798
-0.04320432043204292,-0.24304308344723677
-0.04280428042804285,-0.2432222859551506
-0.042404240424041895,-0.24339982146299077
-0.042004200420041826,-0.2435756899707564
-0.04160416041604176,-0.2437498914784478
-0.0412041204120408,-0.24392242598606578
-0.04080408040804073,-0.24409329349360895
-0.040404040404039776,-0.24426249400107883
-0.04000400040003971,-0.2444300275084741
-0.03960396039603964,-0.24459589401579548
-0.03920392039203868,-0.24476009352304384
-0.038803880388038614,-0.24492262603021692
-0.038403840384038546,-0.24508349153731582
-0.03800380038003759,-0.24524269004434152
-0.03760376037603752,-0.24540022155129293
-0.037203720372036564,-0.2455560860581707
-0.036803680368036495,-0.2457102835649741
-0.03640364036403643,-0.24586281407170332
-0.03600360036003547,-0.24601367757835896
-0.0356035603560354,-0.2461628740849412
-0.035203520352035333,-0.24631040359144868
-0.03480348034803438,-0.24645626609788268
-0.03440344034403431,-0.24660046160424268
-0.03400340034003335,-0.2467429901105299
-0.03360336033603328,-0.2468838516167423
-0.033203320332033215,-0.24702304612288065
-0.03280328032803226,-0.2471605736289461
-0.03240324032403219,-0.247296434134937
-0.03200320032003212,-0.2474306276408535
-0.031603160316031165,-0.24756315414669752
-0.031203120312031096,-0.247694013652467
-0.03080308030803014,-0.24782320615816267
-0.03040304030403007,-0.24795073166378506
-0.030003000300030003,-0.2480765901693325
-0.029602960296029046,-0.24820078167480794
-0.029202920292028978,-0.24832330618020867
-0.02880288028802891,-0.24844416368553549
-0.028402840284027953,-0.2485633541907894
-0.028002800280027884,-0.24868087769596878
-0.027602760276026927,-0.24879673420107426
-0.02720272027202686,-0.24891092370610687
-0.02680268026802679,-0.2490234462110659
-0.026402640264025834,-0.2491343017159509
-0.026002600260025766,-0.24924349022076248
-0.025602560256025697,-0.2493510117255001
-0.02520252025202474,-0.24945686623016408
-0.024802480248024672,-0.24956105373475457
-0.024402440244023715,-0.24966357423927155
-0.024002400240023647,-0.24976442774371488
-0.02360236023602358,-0.24986361424808431
-0.023202320232022622,-0.24996113375238058
-0.022802280228022553,-0.250056986256603
-0.022402240224022485,-0.2501511717607518
-0.02200220022002153,-0.25024369026482657
-0.02160216021602146,-0.25033454176882847
-0.021202120212020503,-0.2504237262727567
-0.020802080208020435,-0.2505112437766109
-0.020402040204020366,-0.2505970942803932
-0.02000200020001941,-0.2506812777841005
-0.01960196019601934,-0.2507637942877341
-0.019201920192019273,-0.2508446437912944
-0.018801880188018316,-0.2509238262947818
-0.018401840184018248,-0.2510013417981952
-0.01800180018001818,-0.2510771903015357
-0.017601760176017223,-0.25115137180480174
-0.017201720172017154,-0.25122388630799464
-0.016801680168016198,-0.25129473381111467
-0.01640164016401613,-0.25136391431416005
-0.01600160016001606,-0.25143142781713296
-0.015601560156015104,-0.25149727432003166
-0.015201520152015036,-0.2515614538228572
-0.014801480148014967,-0.25162396632560996
-0.01440144014401401,-0.2516848118282886
-0.014001400140013942,-0.25174399033089384
-0.013601360136012985,-0.25180150183342576
-0.013201320132012917,-0.2518573463358841
-0.012801280128012849,-0.2519115238382693
-0.012401240124011892,-0.2519640343405809
-0.012001200120011823,-0.2520148778428187
-0.011601160116011755,-0.25206405434498314
-0.011201120112010798,-0.2521115638470748
-0.01080108010801073,-0.2521574063490926
-0.010401040104009773,-0.252201581851037
-0.010001000100009705,-0.2522440903529081
-0.009600960096009636,-0.252284931854706
-0.00920092009200868,-0.25232410635643027
-0.008800880088008611,-0.25236161385808115
-0.008400840084008543,-0.25239745435965794
-0.008000800080007586,-0.25243162786116236
-0.007600760076007518,-0.25246413436259296
-0.007200720072006561,-0.2524949738639507
-0.006800680068006493,-0.2525241463652345
-0.006400640064006424,-0.2525516518664445
-0.006000600060005468,-0.25257749036758176
-0.005600560056005399,-0.2526016618686457
-0.005200520052005331,-0.25262416636963586
-0.004800480048004374,-0.25264500387055316
-0.004400440044004306,-0.2526641743713969
-0.004000400040003349,-0.2526816778721674
-0.0036003600360032806,-0.25269751437286403
-0.003200320032003212,-0.2527116838734875
-0.0028002800280022555,-0.25272418637403776
-0.002400240024002187,-0.25273502187451524
-0.0020002000200021186,-0.2527441903749181
-0.001600160016001162,-0.25275169187524876
-0.0012001200120010935,-0.25275752637550525
-0.0008000800080001369,-0.2527616938756883
-0.00040004000400006845,-0.25276419437579856
0.0,-0.2527650278758348
0.00040004000400095663,-0.25276419437579856
0.0008000800080019133,-0.2527616938756883
0.0012001200120010935,-0.2527575263755051
0.0016001600160020502,-0.25275169187524843
0.002000200020003007,-0.2527441903749181
0.002400240024002187,-0.2527350218745149
0.0028002800280031437,-0.25272418637403776
0.0032003200320041003,-0.2527116838734882
0.0036003600360032806,-0.25269751437286436
0.004000400040004237,-0.2526816778721674
0.004400440044005194,-0.2526641743713972
0.004800480048004374,-0.2526450038705528
0.005200520052005331,-0.252624166369636
0.005600560056006287,-0.25260166186864585
0.006000600060005468,-0.25257749036758176
0.006400640064006424,-0.2525516518664447
0.006800680068007381,-0.2525241463652342
0.0072007200720083375,-0.2524949738639502
0.007600760076007518,-0.25246413436259296
0.008000800080008474,-0.2524316278611627
0.008400840084009431,-0.25239745435965816
0.008800880088008611,-0.25236161385808115
0.009200920092009568,-0.25232410635643043
0.009600960096010525,-0.2522849318547055
0.010001000100009705,-0.2522440903529081
0.010401040104010661,-0.2522015818510372
0.010801080108011618,-0.2521574063490926
0.011201120112010798,-0.2521115638470744
0.011601160116011755,-0.25206405434498297
0.012001200120012712,-0.25201487784281834
0.012401240124011892,-0.2519640343405809
0.012801280128012849,-0.2519115238382691
0.013201320132013805,-0.2518573463358841
0.013601360136012985,-0.25180150183342576
0.014001400140013942,-0.2517439903308942
0.014401440144014899,-0.2516848118282886
0.014801480148015855,-0.2516239663256098
0.015201520152015036,-0.2515614538228572
0.015601560156015992,-0.2514972743200318
0.01600160016001695,-0.2514314278171328
0.01640164016401613,-0.2513639143141604
0.016801680168017086,-0.2512947338111138
0.017201720172018042,-0.2512238863079952
0.017601760176017223,-0.25115137180480157
0.01800180018001818,-0.25107719030153514
0.018401840184019136,-0.2510013417981952
0.018801880188018316,-0.2509238262947815
0.019201920192019273,-0.25084464379129495
0.01960196019602023,-0.2507637942877339
0.02000200020001941,-0.2506812777841008
0.020402040204020366,-0.2505970942803927
0.020802080208021323,-0.2505112437766117
0.02120212021202228,-0.2504237262727569
0.02160216021602146,-0.25033454176882897
0.022002200220022416,-0.25024369026482746
0.022402240224023373,-0.25015117176075163
0.022802280228022553,-0.25005698625660283
0.02320232023202351,-0.24996113375237988
0.023602360236024467,-0.24986361424808415
0.024002400240023647,-0.2497644277437147
0.024402440244024604,-0.24966357423927155
0.02480248024802556,-0.24956105373475473
0.02520252025202474,-0.24945686623016444
0.025602560256025697,-0.2493510117255001
0.026002600260026654,-0.2492434902207618
0.026402640264025834,-0.24913430171595108
0.02680268026802679,-0.2490234462110659
0.027202720272027747,-0.24891092370610723
0.027602760276028704,-0.24879673420107426
0.028002800280027884,-0.2486808776959686
0.02840284028402884,-0.2485633541907887
0.028802880288029797,-0.24844416368553512
0.029202920292028978,-0.24832330618020834
0.029602960296029934,-0.24820078167480725
0.03000300030003089,-0.24807659016933267
0.03040304030403007,-0.24795073166378506
0.030803080308031028,-0.2478232061581625
0.031203120312031984,-0.2476940136524663
0.031603160316031165,-0.2475631541466972
0.03200320032003212,-0.24743062764085366
0.03240324032403308,-0.24729643413493646
0.03280328032803226,-0.24716057362894558
0.033203320332033215,-0.2470230461228808
0.03360336033603417,-0.24688385161674162
0.03400340034003513,-0.2467429901105299
0.03440344034403431,-0.24660046160424268
0.034803480348035265,-0.24645626609788304
0.03520352035203622,-0.246310403591449
0.0356035603560354,-0.2461628740849412
0.03600360036003636,-0.24601367757835912
0.036403640364037315,-0.24586281407170385
0.036803680368036495,-0.24571028356497426
0.03720372037203745,-0.24555608605817122
0.03760376037603841,-0.24540022155129293
0.03800380038003759,-0.24524269004434185
0.038403840384038546,-0.24508349153731615
0.0388038803880395,-0.24492262603021708
0.03920392039203868,-0.24476009352304332
0.03960396039603964,-0.24459589401579618
0.040004000400040596,-0.2444300275084741
0.04040404040404155,-0.24426249400107866
0.04080408040804073,-0.24409329349360928
0.04120412041204169,-0.24392242598606578
0.041604160416042646,-0.24374989147844747
0.042004200420041826,-0.24357568997075674
0.04240424042404278,-0.2433998214629906
0.04280428042804374,-0.2432222859551508
0.04320432043204292,-0.24304308344723677
0.043604360436043876,-0.24286221393924834
0.04400440044004483,-0.24267967743118515
0.04440444044404401,-0.2424954739230495
0.04480448044804497,-0.24230960341483856
0.045204520452045927,-0.24212206590655302
0.04560456045604511,-0.24193286139819442
0.04600460046004606,-0.2417419898897606
0.04640464046404702,-0.24154945138125256
0.0468046804680462,-0.24135524587267118
0.04720472047204716,-0.241159373364015
0.047604760476048114,-0.24096183385528414
0.04800480048004907,-0.2407626273464788
0.04840484048404825,-0.24056175383760064
0.04880488048804921,-0.24035921332864635
0.049204920492050164,-0.24015500581961818
0.049604960496049344,-0.23994913131051712
0.0500050005000503,-0.2397415898013399
0.05040504050405126,-0.2395323812920883
0.05080508050805044,-0.23932150578276298
0.051205120512051394,-0.2391089632733633
0.05160516051605235,-0.23889475376388858
0.05200520052005153,-0.23867887725433953
0.05240524052405249,-0.23846133374471598
0.052805280528053444,-0.23824212323501834
0.053205320532052625,-0.23802124572524586
0.05360536053605358,-0.23779870121539898
0.05400540054005454,-0.23757448970547668
0.054405440544055494,-0.23734861119548048
0.054805480548054675,-0.23712106568541005
0.05520552055205563,-0.23689185317526426
0.05560556055605659,-0.2366609736650439
0.05600560056005577,-0.23642842715474943
0.056405640564056725,-0.23619421364438006
0.05680568056805768,-0.2359583331339352
0.05720572057205686,-0.23572078562341695
0.05760576057605782,-0.2354815711128231
0.058005800580058775,-0.23524068960215438
0.058405840584057955,-0.23499814109141146
0.05880588058805891,-0.2347539255805938
0.05920592059205987,-0.23450804306970074
0.05960596059605905,-0.23426049355873296
0.060006000600060005,-0.23401127704769095
0.06040604060406096,-0.2337603935365726
0.06080608060806192,-0.23350784302538075
0.0612061206120611,-0.23325362551411324
0.061606160616062056,-0.23299774100277135
0.06200620062006301,-0.23274018949135353
0.06240624062406219,-0.23248097097986192
0.06280628062806315,-0.2322200854682949
0.0632063206320641,-0.231957532956652
0.06360636063606329,-0.23169331344493477
0.06400640064006424,-0.2314274269331426
0.0644064406440652,-0.2311598734212746
0.06480648064806438,-0.23089065290933236
0.06520652065206534,-0.23061976539731466
0.06560656065606629,-0.23034721088522173
0.06600660066006547,-0.23007298937305418
0.06640664066406643,-0.22979710086081048
0.06680668066806739,-0.229519545348492
0.06720672067206834,-0.2292403228360976
0.06760676067606752,-0.22895943332362945
0.06800680068006848,-0.22867687681108492
0.06840684068406944,-0.22839265329846473
0.06880688068806862,-0.22810676278577047
0.06920692069206957,-0.22781920527299998
0.06960696069607053,-0.22752998076015363
0.07000700070006971,-0.2272390892472327
0.07040704070407067,-0.22694653073423607
0.07080708070807162,-0.22665230522116378
0.0712071207120708,-0.2263564127080168
0.07160716071607176,-0.22605885319479302
0.07200720072007272,-0.2257596266814941
0.0724072407240719,-0.2254587331681209
0.07280728072807285,-0.22515617265467075
0.07320732073207381,-0.22485194514114473
0.07360736073607299,-0.22454605062754388
0.07400740074007395,-0.22423848911386726
0.0744074407440749,-0.22392926060011406
0.07480748074807586,-0.22361836508628635
0.07520752075207504,-0.22330580257238242
0.075607560756076,-0.22299157305840217
0.07600760076007695,-0.22267567654434658
0.07640764076407613,-0.22235811303021627
0.07680768076807709,-0.22203888251600898
0.07720772077207805,-0.22171798500172563
0.07760776077607723,-0.22139542048736724
0.07800780078007818,-0.22107118897293204
0.07840784078407914,-0.22074529045842076
0.07880788078807832,-0.2204177249438347
0.07920792079207928,-0.22008849242917147
0.07960796079608023,-0.21975759291443284
0.08000800080007942,-0.21942502639961808
0.08040804080408037,-0.21909079288472674
0.08080808080808133,-0.21875489236975984
0.08120812081208229,-0.2184173248547161
0.08160816081608147,-0.21807809033959752
0.08200820082008242,-0.21773718882440138
0.08240824082408338,-0.21739462030912918
0.08280828082808256,-0.21705038479378158
0.08320832083208352,-0.2167044822783573
0.08360836083608447,-0.216356912762856
0.08400840084008365,-0.2160076762472799
0.08440844084408461,-0.21565677273162584
0.08480848084808557,-0.21530420221589566
0.08520852085208475,-0.21494996470008992
0.0856085608560857,-0.21459406018420707
0.08600860086008666,-0.2142364886682468
0.08640864086408584,-0.2138772501522121
0.0868086808680868,-0.2135163446360998
0.08720872087208775,-0.21315377211991055
0.08760876087608871,-0.21278953260364436
0.08800880088008789,-0.21242362608730334
0.08840884088408885,-0.2120560525708839
0.0888088808880898,-0.21168681205438797
0.08920892089208898,-0.2113159045378165
0.08960896089608994,-0.21094333002116683
0.0900090009000909,-0.21056908850444064
0.09040904090409008,-0.21019317998763878
0.09080908090809103,-0.20981560447075845
0.09120912091209199,-0.20943636195380194
0.09160916091609117,-0.20905545243676843
0.09200920092009213,-0.2086728759196584
0.09240924092409308,-0.2082886324024707
0.09280928092809226,-0.2079027218852071
0.09320932093209322,-0.20751514436786492
0.09360936093609418,-0.207125899850446
0.09400940094009513,-0.2067349883329498
0.09440944094409431,-0.20634240981537796
0.09480948094809527,-0.2059481642977277
0.09520952095209623,-0.20555225178000008
0.09560956095609541,-0.20515467226219603
0.09600960096009636,-0.20475542574431438
0.09640964096409732,-0.20435451222635442
0.0968096809680965,-0.20395193170831932
0.09720972097209746,-0.20354768419020475
0.09760976097609841,-0.2031417696720126
0.0980098009800976,-0.20273418815374522
0.09840984098409855,-0.20232493963539833
0.09880988098809951,-0.2019140241169744
0.09920992099209869,-0.20150144159847436
0.09960996099609964,-0.20108719207989398
0.1000100010001006,-0.20067127556123743
0.10041004100410156,-0.2002536920425028
0.10081008100810074,-0.1998344415236921
0.1012101210121017,-0.19941352400480095
0.10161016101610265,-0.19899093948583396
0.10201020102010183,-0.1985666879667893
0.10241024102410279,-0.19814076944766595
0.10281028102810374,-0.19771318392846463
0.10321032103210293,-0.19728393140918626
0.10361036103610388,-0.19685301188982982
0.10401040104010484,-0.1964204253703938
0.10441044104410402,-0.1959861718508818
0.10481048104810498,-0.19555025133128992
0.10521052105210593,-0.19511266381162143
0.10561056105610511,-0.1946734092918747
0.10601060106010607,-0.1942324877720484
0.10641064106410703,-0.1937898992521449
0.1068106810681062,-0.19334564373216395
0.10721072107210716,-0.19289972121210353
0.10761076107610812,-0.19245213169196387
0.10801080108010908,-0.19200287517174663
0.10841084108410826,-0.1915519516514525
0.10881088108810921,-0.19109936113107873
0.10921092109211017,-0.1906451036106265
0.10961096109610935,-0.19018917909009625
0.1100110011001103,-0.18973158756948597
0.11041104110411126,-0.18927232904879823
0.11081108110811044,-0.18881140352803216
0.1112111211121114,-0.18834881100718626
0.11161116111611236,-0.1878845514862623
0.11201120112011154,-0.1874186249652601
0.1124112411241125,-0.18695103144417835
0.11281128112811345,-0.18648177092301765
0.11321132113211263,-0.18601084340177934
0.11361136113611359,-0.1855382488804608
0.11401140114011454,-0.18506398735906307
0.1144114411441155,-0.184588058837587
0.11481148114811468,-0.18411046331603165
0.11521152115211564,-0.18363120079439782
0.1156115611561166,-0.18315027127268346
0.11601160116011577,-0.18266767475089224
0.11641164116411673,-0.18218341122901954
0.11681168116811769,-0.181697480707068
0.11721172117211687,-0.18120988318503925
0.11761176117611782,-0.18072061866292863
0.11801180118011878,-0.1802296871407398
0.11841184118411796,-0.17973708861847137
0.11881188118811892,-0.17924282309612316
0.11921192119211987,-0.17874689057369567
0.11961196119611905,-0.17824929105119003
0.12001200120012001,-0.17775002452860222
0.12041204120412097,-0.17724909100593597
0.12081208120812192,-0.17674649048318955
0.1212121212121211,-0.17624222296036482
0.12161216121612206,-0.17573628843745911
0.12201220122012302,-0.1752286869144731
0.1224122412241222,-0.17471941839140934
0.12281228122812315,-0.1742084828682643
0.12321232123212411,-0.17369588034503847
0.12361236123612329,-0.17318161082173467
0.12401240124012425,-0.17266567429834853
0.1244124412441252,-0.17214807077488384
0.12481248124812439,-0.17162880025133967
0.12521252125212534,-0.17110786272771375
0.1256125612561263,-0.1705852582040079
0.12601260126012548,-0.1700609866802228
0.12641264126412644,-0.1695350481563565
0.1268126812681274,-0.16900744263240974
0.12721272127212835,-0.16847817010838237
0.12761276127612753,-0.1679472305842759
0.12801280128012849,-0.16741462406008784
0.12841284128412944,-0.16688035053581912
0.12881288128812862,-0.16634441001147077
0.12921292129212958,-0.1658068024870409
0.12961296129613054,-0.16526752796253058
0.13001300130012972,-0.16472658643794033
0.13041304130413067,-0.16418397791326816
0.13081308130813163,-0.16363970238851527
0.1312131213121308,-0.16309375986368255
0.13161316131613177,-0.16254615033876751
0.13201320132013272,-0.16199687381377198
0.1324132413241319,-0.1614459302886967
0.13281328132813286,-0.16089331976353902
0.13321332133213382,-0.16033904223829967
0.133613361336133,-0.1597830977129809
0.13401340134013395,-0.15922548618757962
0.1344134413441349,-0.15866620766209727
0.13481348134813587,-0.15810526213653342
0.13521352135213505,-0.15754264961088937
0.135613561356136,-0.15697837008516277
0.13601360136013696,-0.15641242355935428
0.13641364136413614,-0.15584481003346637
0.1368136813681371,-0.1552755295074956
0.13721372137213805,-0.1547045819814419
0.13761376137613723,-0.15413196745530933
0.1380138013801382,-0.15355768592909336
0.13841384138413915,-0.15298173740279541
0.13881388138813833,-0.15240412187641678
0.13921392139213928,-0.15182483934995544
0.13961396139614024,-0.15124388982341214
0.14001400140013942,-0.15066127329678836
0.14041404140414038,-0.1500769897700801
0.14081408140814133,-0.1494910392432905
0.1412141214121423,-0.1489034217164187
0.14161416141614147,-0.14831413718946604
0.14201420142014243,-0.14772318566243037
0.14241424142414338,-0.14713056713531178
0.14281428142814256,-0.14653628160811266
0.14321432143214352,-0.14594032908082966
0.14361436143614448,-0.14534270955346368
0.14401440144014366,-0.14474342302601756
0.14441444144414461,-0.14414246949848653
0.14481448144814557,-0.14353984897087335
0.14521452145214475,-0.14293556144317918
0.1456145614561457,-0.14232960691540048
0.14601460146014666,-0.14172198538753852
0.14641464146414584,-0.1411126968595961
0.1468146814681468,-0.14050174133156926
0.14721472147214776,-0.1398891188034587
0.14761476147614871,-0.1392748292752657
0.1480148014801479,-0.13865887274699132
0.14841484148414885,-0.13804124921863212
0.1488148814881498,-0.13742195869019025
0.149214921492149,-0.13680100116166627
0.14961496149614995,-0.1361783766330573
0.1500150015001509,-0.13555408510436553
0.15041504150415008,-0.13492812657559136
0.15081508150815104,-0.13430050104673263
0.151215121512152,-0.13367120851778996
0.15161516151615118,-0.1330402489887661
0.15201520152015213,-0.13240762245965648
0.1524152415241531,-0.1317733289304631
0.15281528152815227,-0.1311373684011879
0.15321532153215323,-0.13049974087182756
0.15361536153615418,-0.12986044634238192
0.15401540154015514,-0.1292194848128535
0.15441544154415432,-0.12857685628324297
0.15481548154815528,-0.12793256075354642
0.15521552155215623,-0.127286598223766
0.1556155615561554,-0.12663896869390326
0.15601560156015637,-0.12598967216395432
0.15641564156415733,-0.12533870863392102
0.1568156815681565,-0.12468607810380576
0.15721572157215746,-0.12403178057360378
0.15761576157615842,-0.12337581604331757
0.1580158015801576,-0.12271818451294891
0.15841584158415856,-0.1220588859824935
0.1588158815881595,-0.12139792045195391
0.1592159215921587,-0.12073528792133068
0.15961596159615965,-0.12007098839062229
0.1600160016001606,-0.11940502185982764
0.16041604160416156,-0.1187373883289489
0.16081608160816074,-0.11806808779798689
0.1612161216121617,-0.11739712026693827
0.16161616161616266,-0.11672448573580474
0.16201620162016184,-0.11605018420458772
0.1624162416241628,-0.11537421567328397
0.16281628162816375,-0.11469658014189395
0.16321632163216293,-0.11401727761042095
0.1636163616361639,-0.1133363080788616
0.16401640164016484,-0.11265367154721664
0.16441644164416402,-0.1119693680154878
0.16481648164816498,-0.11128339748367107
0.16521652165216594,-0.11059575995176947
0.16561656165616512,-0.10990645541978317
0.16601660166016607,-0.1092154838877107
0.16641664166416703,-0.10852284535555123
0.1668166816681662,-0.10782853982330799
0.16721672167216717,-0.10713256729097706
0.16761676167616812,-0.10643492775856037
0.16801680168016908,-0.10573562122605751
0.16841684168416826,-0.10503464769347041
0.16881688168816922,-0.10433200716079553
0.16921692169217017,-0.10362769962803405
0.16961696169616935,-0.1029217250951883
0.1700170017001703,-0.10221408356225398
0.17041704170417127,-0.10150477502923397
0.17081708170817045,-0.1007937994961281
0.1712171217121714,-0.10008115696293444
0.17161716171617236,-0.0993668474296549
0.17201720172017154,-0.09865087089628953
0.1724172417241725,-0.0979332273628351
0.17281728172817346,-0.09721391682929516
0.17321732173217264,-0.09649293929566992
0.1736173617361736,-0.09577029476195549
0.17401740174017455,-0.09504598322815375
0.1744174417441755,-0.09432000469426514
0.17481748174817469,-0.0935923591602915
0.17521752175217564,-0.09286304662622845
0.1756175617561766,-0.09213206709207757
0.17601760176017578,-0.09139942055784225
0.17641764176417674,-0.09066510702351699
0.1768176817681777,-0.08992912648910416
0.17721772177217687,-0.08919147895460591
0.17761776177617783,-0.08845216442001766
0.17801780178017879,-0.087711182885342
0.17841784178417797,-0.08696853435058124
0.17881788178817892,-0.0862242188157291
0.17921792179217988,-0.08547823628078988
0.17961796179617906,-0.08473058674576421
0.18001800180018002,-0.0839812702106492
0.18041804180418097,-0.08323028667544494
0.18081808180818193,-0.08247763614015355
0.1812181218121811,-0.08172331860477523
0.18161816181618207,-0.08096733406930712
0.18201820182018302,-0.08020968253375002
0.1824182418241822,-0.07945036399810597
0.18281828182818316,-0.07868937846237231
0.18321832183218412,-0.07792672592655006
0.1836183618361833,-0.07716240639064008
0.18401840184018425,-0.07639641985464014
0.1844184418441852,-0.07562876631855137
0.1848184818481844,-0.07485944578237475
0.18521852185218535,-0.07408845824610828
0.1856185618561863,-0.07331580370975115
0.18601860186018548,-0.07254148217330825
0.18641864186418644,-0.07176549363677377
0.1868186818681874,-0.0709878381001502
0.18721872187218835,-0.070208515563436
0.18761876187618753,-0.06942752602663516
0.1880188018801885,-0.06864486948974316
0.18841884188418945,-0.06786054595276199
0.18881888188818863,-0.06707455541569182
0.18921892189218958,-0.06628689787852973
0.18961896189619054,-0.06549757334127859
0.19001900190018972,-0.06470658180393908
0.19041904190419068,-0.0639139232665083
0.19081908190819163,-0.06311959772898645
0.19121912191219081,-0.06232360519137696
0.19161916191619177,-0.06152594565367521
0.19201920192019273,-0.06072661911588372
0.1924192419241919,-0.059925625578003586
0.19281928192819286,-0.05912296504003017
0.19321932193219382,-0.058318637501966995
0.193619361936193,-0.05751264296381447
0.19401940194019396,-0.056704981425570615
0.19441944194419492,-0.05589565288723508
0.19481948194819587,-0.05508465734880818
0.19521952195219505,-0.05427199481029282
0.195619561956196,-0.05345766527168513
0.19601960196019697,-0.05264166873298518
0.19641964196419615,-0.051824005194196714
0.1968196819681971,-0.05100467465531466
0.19721972197219806,-0.050183677116341266
0.19761976197619724,-0.04936101257727876
0.1980198019801982,-0.04853668103812343
0.19841984198419915,-0.047710682498875015
0.19881988198819833,-0.04688301695953731
0.1992199219921993,-0.0460536844201064
0.19961996199620025,-0.04522268488058356
0.20002000200019943,-0.04439001834097126
0.20042004200420038,-0.04355568480126428
0.20082008200820134,-0.042719684261465406
0.2012201220122023,-0.041882016721574176
0.20162016201620148,-0.041042682181592835
0.20202020202020243,-0.04020168064151697
0.2024202420242034,-0.039359012101348866
0.20282028202820257,-0.03851467656109074
0.20322032203220353,-0.037668674020738015
0.20362036203620448,-0.03682100448029214
0.20402040204020366,-0.035971667939756036
0.20442044204420462,-0.035120664399124875
0.20482048204820558,-0.034267993858400736
0.20522052205220476,-0.03341365631758575
0.2056205620562057,-0.03255765177667531
0.20602060206020667,-0.03169998023567174
0.20642064206420585,-0.03084064169457779
0.2068206820682068,-0.029979636153387015
0.20722072207220776,-0.029116963612103926
0.20762076207620872,-0.02825262407072683
0.2080208020802079,-0.02738661752925893
0.20842084208420886,-0.02651894398769477
0.2088208820882098,-0.02564960344603694
0.209220922092209,-0.02477859590428727
0.20962096209620995,-0.02390592136244188
0.2100210021002109,-0.02303157982050203
0.2104210421042101,-0.022155571278470475
0.21082108210821104,-0.02127789573634277
0.211221122112212,-0.020398553194120064
0.21162116211621118,-0.019517543651805417
0.21202120212021214,-0.018634867109394167
0.2124212421242131,-0.0177505235668887
0.21282128212821227,-0.01686451302429011
0.21322132213221323,-0.015976835481595505
0.2136213621362142,-0.01508749093880556
0.21402140214021514,-0.014196479395920709
0.21442144214421432,-0.013303800852942776
0.21482148214821528,-0.01240945530986872
0.21522152215221624,-0.011513442766698363
0.21562156215621542,-0.010615763223435567
0.21602160216021637,-0.00971641668007444
0.21642164216421733,-0.00881540313661803
0.2168216821682165,-0.007912722593068695
0.21722172217221747,-0.007008375049421688
0.21762176217621843,-0.006102360505678139
0.2180218021802176,-0.0051946789618415095
0.21842184218421856,-0.004285330417906715
0.21882188218821952,-0.003374314873875291
0.2192219221922187,-0.0024616323297517893
0.21962196219621966,-0.0015472827855283935
0.2200220022002206,-0.0006312662412084818
0.22042204220422157,0.0002864173032075631
0.22082208220822075,0.0012057678477173036
0.2212221222122217,0.00212678539232576
0.22162216221622266,0.003049469937031498
0.22202220222022184,0.003973821481831496
0.2224222422242228,0.004899840026730745
0.22282228222822376,0.005827525571726907
0.22322232223222294,0.0067568781168174845
0.2236223622362239,0.0076878976620079476
0.22402240224022485,0.008620584207296077
0.22442244224422403,0.009554937752678423
0.224822482248225,0.01049095829816054
0.22522252225222594,0.011428645843740445
0.22562256225622512,0.012368000389415282
0.22602260226022608,0.013309021935190405
0.22642264226422704,0.014251710481063643
0.22682268226822622,0.01519606602703194
0.22722272227222717,0.016142088573100864
0.22762276227622813,0.017089778119268338
0.2280228022802291,0.018039134665533505
0.22842284228422827,0.018990158211894814
0.22882288228822922,0.019942848758356935
0.22922292229223018,0.020897206304917922
0.22962296229622936,0.021853230851574236
0.23002300230023032,0.022810922398332073
0.23042304230423127,0.023770280945188203
0.23082308230823045,0.02473130649214168
0.2312231223122314,0.025693999039196065
0.23162316231623237,0.026658358586349955
0.23202320232023155,0.0276243851336007
0.2324232423242325,0.028592078680953245
0.23282328232823346,0.02956143922840485
0.23322332233223264,0.030532466775952928
0.2336233623362336,0.03150516132360395
0.23402340234023455,0.03247952287135483
0.2344234423442355,0.03345555141920483
0.2348234823482347,0.034433246967153094
0.23522352235223565,0.035412609515203385
0.2356235623562366,0.03639363906335371
0.23602360236023578,0.03737633561160211
0.23642364236423674,0.038360699159953056
0.2368236823682377,0.03934672970840451
0.23722372237223688,0.04033442725695452
0.23762376237623783,0.041323791805606545
0.2380238023802388,0.042314823354360875
0.23842384238423797,0.04330752190321214
0.23882388238823893,0.044301887452167295
0.23922392239223988,0.04529792000122399
0.23962396239623907,0.046295619550379086
0.24002400240024002,0.04729498609963803
0.24042404240424098,0.048296019648998524
0.24082408240824194,0.04929872019846079
0.24122412241224112,0.050303087748021315
0.24162416241624207,0.05130912229768631
0.24202420242024303,0.05231682384745341
0.2424242424242422,0.05332619239731938
0.24282428242824317,0.05433722794729032
0.24322432243224412,0.05534993049736398
0.2436243624362433,0.05636430004753718
0.24402440244024426,0.05738033659781441
0.24442444244424522,0.05839804014819485
0.2448244824482444,0.05941741069867528
0.24522452245224535,0.060438448249261215
0.2456245624562463,0.06146115279994944
0.2460246024602455,0.06248552435073828
0.24642464246424645,0.06351156290163225
0.2468246824682474,0.0645392684526303
0.24722472247224836,0.06556864100373083
0.24762476247624754,0.06659968055493223
0.2480248024802485,0.06763238710624035
0.24842484248424945,0.06866676065765165
0.24882488248824863,0.06970280120916396
0.2492249224922496,0.0707405087607826
0.24962496249625055,0.07177988331250545
0.2500250025002497,0.07282092486432967
0.2504250425042507,0.0738636334162608
0.25082508250825164,0.074908008968296
0.2512251225122508,0.07595405152043307
0.2516251625162518,0.07700176107267709
0.25202520252025273,0.0780511376250256
0.2524252425242519,0.0791021811774764
0.25282528252825287,0.08015489173003469
0.2532253225322538,0.08120926928269824
0.253625362536253,0.08226531383546411
0.25402540254025396,0.08332302538833777
0.2544254425442549,0.08438240394131664
0.2548254825482559,0.0854434494944012
0.25522552255225506,0.08650616204758835
0.255625562556256,0.08757054160088402
0.25602560256025697,0.08863658815428559
0.25642564256425615,0.08970430170778904
0.2568256825682571,0.0907736822614039
0.25722572257225806,0.0918447298151233
0.25762576257625724,0.09291744436894621
0.2580258025802582,0.09399182592287798
0.25842584258425916,0.09506787447691699
0.25882588258825834,0.0961455900310593
0.2592259225922593,0.09722497258531089
0.25962596259626025,0.09830602213966999
0.26002600260025943,0.09938873869413302
0.2604260426042604,0.1004731222487065
0.26082608260826134,0.10155917280338655
0.2612261226122623,0.10264689035817426
0.2616261626162615,0.10373627491306636
0.26202620262026244,0.10482732646806868
0.2624262426242634,0.1059200450231789
0.2628262826282626,0.10701443057839434
0.26322632263226353,0.10811048313372047
0.2636263626362645,0.10920820268915526
0.26402640264026367,0.11030758924469516
0.2644264426442646,0.11140864280034546
0.2648264826482656,0.11251136335610526
0.26522652265226476,0.11361575091196988
0.2656265626562657,0.11472180546794612
0.2660266026602667,0.11582952702403151
0.26642664266426586,0.11693891558022267
0.2668266826682668,0.11804997113652704
0.26722672267226777,0.1191626936929391
0.2676267626762687,0.12027708324946135
0.2680268026802679,0.1213931398060898
0.26842684268426886,0.12251086336283099
0.2688268826882698,0.12363025391968123
0.269226922692269,0.12475131147663944
0.26962696269626996,0.12587403603371
0.2700270027002709,0.1269984275908907
0.2704270427042701,0.12812448614817862
0.27082708270827105,0.1292522117055794
0.271227122712272,0.13038160426309128
0.2716271627162712,0.1315126638207117
0.27202720272027214,0.13264539037844428
0.2724272427242731,0.13377978393628848
0.2728272827282723,0.13491584449424102
0.27322732273227324,0.13605357205230711
0.2736273627362742,0.13719296661048394
0.27402740274027515,0.1383340281687732
0.27442744274427433,0.13947675672717055
0.2748274827482753,0.14062115228568287
0.27522752275227624,0.14176721484430685
0.2756275627562754,0.1429149444030406
0.2760276027602764,0.14406434096188728
0.27642764276427734,0.14521540452084758
0.2768276827682765,0.14636813507991767
0.2772277227722775,0.14752253263910198
0.27762776277627843,0.14867859719839985
0.2780278027802776,0.14983632875780792
0.27842784278427857,0.1509957273173305
0.2788278827882795,0.15215679287696685
0.2792279227922787,0.1533195254367131
0.27962796279627966,0.15448392499657598
0.2800280028002806,0.15564999155655226
0.2804280428042816,0.15681772511664155
0.28082808280828075,0.15798712567684214
0.2812281228122817,0.15915819323715918
0.28162816281628267,0.16033092779758992
0.28202820282028185,0.16150532935813214
0.2824282428242828,0.16268139791879208
0.28282828282828376,0.16385913347956582
0.28322832283228294,0.16503853604045046
0.2836283628362839,0.1662196056014549
0.28402840284028485,0.16740234216257227
0.28442844284428404,0.1685867457238023
0.284828482848285,0.16977281628515015
0.28522852285228595,0.17096055384661368
0.28562856285628513,0.17214995840818936
0.2860286028602861,0.17334102996988301
0.28642864286428704,0.17453376853169306
0.2868286828682862,0.17572817409361524
0.2872287228722872,0.1769242466556568
0.28762876287628814,0.17812198621781497
0.2880288028802891,0.17932139278008843
0.2884288428842883,0.18052246634247507
0.28882888288828923,0.18172520690498178
0.2892289228922902,0.1829296144676058
0.28962896289628937,0.18413568903034247
0.2900290029002903,0.1853434305931995
0.2904290429042913,0.186552839156173
0.29082908290829046,0.1877639147192624
0.2912291229122914,0.18897665728247098
0.2916291629162924,0.19019106684579737
0.29202920292029155,0.19140714340923778
0.2924292429242925,0.19262488697279975
0.29282928292829347,0.19384429753648028
0.29322932293229265,0.19506537510027483
0.2936293629362936,0.1962881196641913
0.29402940294029456,0.19751253122822576
0.2944294429442955,0.19873860979237928
0.2948294829482947,0.1999663553566478
0.29522952295229565,0.20119576792103902
0.2956295629562966,0.2024268474855487
0.2960296029602958,0.20365959405017406
0.29642964296429675,0.2048940076149231
0.2968296829682977,0.20613008817979056
0.2972297229722969,0.20736783574477444
0.29762976297629784,0.20860725030988203
0.2980298029802988,0.20984833187510904
0.298429842984298,0.21109108044045372
0.29882988298829893,0.2123354960059208
0.2992299229922999,0.21358157857150875
0.29962996299629907,0.21482932813721395
0.3000300030003,0.2160787447030432
0.300430043004301,0.21732982826899258
0.30083008300830194,0.2185825788350636
0.3012301230123011,0.21983699640125287
0.3016301630163021,0.22109308096756608
0.30203020302030303,0.22235083253400081
0.3024302430243022,0.22361025110055383
0.30283028302830317,0.2248713366672323
0.3032303230323041,0.22613408923403236
0.3036303630363033,0.227398508800951
0.30403040304030426,0.2286645953679964
0.3044304430443052,0.22993234893516395
0.3048304830483044,0.231201769502449
0.30523052305230536,0.23247285706986187
0.3056305630563063,0.23374561163739674
0.3060306030603055,0.23502003320505202
0.30643064306430645,0.23629612177283355
0.3068306830683074,0.23757387734073845
0.30723072307230836,0.23885329990876625
0.30763076307630755,0.240134389476915
0.3080308030803085,0.24141714604519074
0.30843084308430946,0.24270156961359093
0.30883088308830864,0.2439876601821114
0.3092309230923096,0.2452754177507601
0.30963096309631055,0.2465648423195326
0.31003100310030973,0.24785593388842675
0.3104310431043107,0.24914869245744942
0.31083108310831165,0.2504431180265973
0.3112311231123108,0.2517392105958659
0.3116311631163118,0.2530369701652634
0.31203120312031274,0.25433639673478714
0.3124312431243119,0.255637490304433
0.3128312831283129,0.2569402508742079
0.31323132313231383,0.2582446784441086
0.3136313631363148,0.2595507730141357
0.31403140314031397,0.2608585345842854
0.3144314431443149,0.2621679631545655
0.3148314831483159,0.2634790587249719
0.31523152315231506,0.2647918212955014
0.315631563156316,0.2661062508661618
0.316031603160317,0.2674223474369495
0.31643164316431616,0.26874011100786066
0.3168316831683171,0.2700595415789031
0.31723172317231807,0.27138063915007243
0.31763176317631725,0.27270340372136714
0.3180318031803182,0.27402783529279323
0.31843184318431916,0.2753539338643468
0.31883188318831834,0.2766816994360251
0.3192319231923193,0.2780111320078369
0.31963196319632026,0.27934223157977667
0.32003200320031944,0.2806749981518409
0.3204320432043204,0.28200943172403853
0.32083208320832135,0.28334553229636555
0.3212321232123223,0.2846832998688213
0.3216321632163215,0.2860227344414038
0.32203220322032244,0.2873638360141188
0.3224322432243234,0.28870660458696407
0.3228322832283226,0.2900510401599369
0.32323232323232354,0.2913971427330421
0.3236323632363245,0.292744912306278
0.3240324032403237,0.2940943488796419
0.32443244324432463,0.2954454524531393
0.3248324832483256,0.29679822302676784
0.32523252325232477,0.2981526606005237
0.3256325632563257,0.29950876517441516
0.3260326032603267,0.30086653674843844
0.32643264326432586,0.30222597532258866
0.3268326832683268,0.30358708089687503
0.3272327232723278,0.30494985347129355
0.32763276327632873,0.3063142930458446
0.3280328032803279,0.3076803996205234
0.32843284328432887,0.3090481731953388
0.3288328832883298,0.3104176137702878
0.329232923292329,0.3117887213453654
0.32963296329632996,0.3131614959205803
0.3300330033003309,0.3145359374959274
0.3304330433043301,0.3159120460714053
0.33083308330833106,0.3172898216470204
0.331233123312332,0.31866926422277025
0.3316331633163312,0.3200503737986484
0.33203320332033215,0.3214331503746668
0.3324332433243331,0.32281759395081816
0.3328332833283323,0.3242037045271008
0.33323332333233324,0.3255914821035224
0.3336333633363342,0.3269809266800781
0.33403340334033516,0.32837203825677025
0.33443344334433434,0.3297648168335937
0.3348334833483353,0.33115926241055504
0.33523352335233625,0.332555374987654
0.33563356335633543,0.3339531545648845
0.3360336033603364,0.3353526011422549
0.33643364336433734,0.33675371471976195
0.3368336833683365,0.33815649529740116
0.3372337233723375,0.3395609428751813
0.33763376337633844,0.3409670574530983
0.3380338033803376,0.3423748390311483
0.3384338433843386,0.34378428760933966
0.33883388338833953,0.3451954031876678
0.3392339233923387,0.34660818576613117
0.33963396339633967,0.3480226353447356
0.3400340034003406,0.3494387519234775
0.3404340434043416,0.35085653550235846
0.34083408340834076,0.35227598608137334
0.3412341234123417,0.3536971036605316
0.3416341634163427,0.35511988823982826
0.34203420342034185,0.3565443398192604
0.3424342434243428,0.35797045839883435
0.34283428342834377,0.35939824397854914
0.34323432343234295,0.36082769655839964
0.3436343634363439,0.362258816138393
0.34403440344034486,0.36369160271852735
0.34443444344434404,0.3651260562987972
0.344834483448345,0.36656217687921244
0.34523452345234595,0.3679999644597671
0.34563456345634513,0.3694394190404596
0.3460346034603461,0.37088054062129683
0.34643464346434705,0.37232332920227523
0.3468346834683462,0.3737677847833908
0.3472347234723472,0.37521390736465265
0.34763476347634814,0.3766616969460563
0.3480348034803491,0.37811115352760144
0.3484348434843483,0.37956227710928503
0.34883488348834923,0.38101506769111587
0.3492349234923502,0.38246952527308786
0.34963496349634937,0.3839256498552001
0.35003500350035033,0.38538344143745873
0.3504350435043513,0.3868429000198611
0.35083508350835046,0.38830402560240257
0.3512351235123514,0.38976681818509157
0.3516351635163524,0.3912312777679254
0.35203520352035156,0.3926974043508984
0.3524352435243525,0.3941651979340199
0.35283528352835347,0.395634658517286
0.35323532353235265,0.3971057861006933
0.3536353635363536,0.3985785806842498
0.35403540354035457,0.4000530422679503
0.3544354435443555,0.4015291708517965
0.3548354835483547,0.4030069664357848
0.35523552355235566,0.4044864290199226
0.3556355635563566,0.4059675586042062
0.3560356035603558,0.40745035518863243
0.35643564356435675,0.40893481877320925
0.3568356835683577,0.4104209493579323
0.3572357235723569,0.41190874694279805
0.35763576357635785,0.4133982115278156
0.3580358035803588,0.41488934311297926
0.358435843584358,0.41638214169828747
0.35883588358835894,0.4178766072837476
0.3592359235923599,0.4193727398693555
0.3596359635963591,0.42087053945510733
0.36003600360036003,0.4223700060410114
0.360436043604361,0.423871139627064
0.36083608360836195,0.4253739402132661
0.3612361236123611,0.42687840779961245
0.3616361636163621,0.4283845423861132
0.36203620362036304,0.4298923439727625
0.3624362436243622,0.4314018125595574
0.3628362836283632,0.4329129481465061
0.36323632363236413,0.43442575073360595
0.3636363636363633,0.4359402203208507
0.36403640364036427,0.4374563569082516
0.3644364436443652,0.4389741604958029
0.3648364836483644,0.44049363108350054
0.36523652365236536,0.44201476867135414
0.3656365636563663,0.443537573259359
0.3660366036603655,0.4450620448475114
0.36643664366436646,0.44658818343581985
0.3668366836683674,0.4481159890242812
0.36723672367236837,0.44964546161289404
0.36763676367636755,0.45117660120165526
0.3680368036803685,0.45270940779057395
0.36843684368436946,0.454243881379646
0.36883688368836864,0.45578002196886735
0.3692369236923696,0.4573178295582454
0.36963696369637056,0.45885730414777726
0.37003700370036974,0.46039844573746025
0.3704370437043707,0.4619412543273008
0.37083708370837165,0.46348572991729575
0.37123712371237083,0.465031872507441
0.3716371637163718,0.46657968209774575
0.37203720372037274,0.46812915868820576
0.3724372437243719,0.4696803022788167
0.3728372837283729,0.4712331128695879
0.37323732373237384,0.472787590460515
0.3736373637363748,0.47434373505159794
0.374037403740374,0.47590154664283235
0.37443744374437493,0.477461025234228
0.3748374837483759,0.47902217082578097
0.37523752375237507,0.4805849834174866
0.375637563756376,0.4821494630093531
0.376037603760377,0.483715609601378
0.37643764376437616,0.48528342319355644
0.3768376837683771,0.4868529037858968
0.3772377237723781,0.48842405137839484
0.37763776377637726,0.4899968659710477
0.3780378037803782,0.49157134756386395
0.37843784378437917,0.49314749615683834
0.37883788378837835,0.4947253117499678
0.3792379237923793,0.49630479434326136
0.37963796379638026,0.49788594393671465
0.38003800380037944,0.4994687605303232
0.3804380438043804,0.5010532441240967
0.38083808380838136,0.50263939471803
0.3812381238123823,0.504227212312125
0.3816381638163815,0.5058166969063762
0.38203820382038245,0.507407848500792
0.3824382438243834,0.5090006670953705
0.3828382838283826,0.5105951526901057
0.38323832383238354,0.5121913052850071
0.3836383638363845,0.5137891248800706
0.3840384038403837,0.5153886114752925
0.38443844384438464,0.5169897650706815
0.3848384838483856,0.5185925856662337
0.3852385238523848,0.5201970732619435
0.38563856385638573,0.5218032278578223
0.3860386038603867,0.5234110494538641
0.38643864386438587,0.5250205380500659
0.3868386838683868,0.5266316936464353
0.3872387238723878,0.5282445162429705
0.38763876387638874,0.5298590058396697
0.3880388038803879,0.5314751624365293
0.3884388438843889,0.5330929860335593
0.38883888388838983,0.5347124766307538
0.389238923892389,0.5363336342281104
0.38963896389638997,0.5379564588256367
0.3900390039003909,0.5395809504233292
0.3904390439043901,0.5412071090211844
0.39083908390839106,0.5428349346192107
0.391239123912392,0.544464427217404
0.3916391639163912,0.5460955868157593
0.39203920392039215,0.5477284134142872
0.3924392439243931,0.5493629070129827
0.3928392839283923,0.5509990676118423
0.39323932393239325,0.5526368952108741
0.3936393639363942,0.5542763898100754
0.39403940394039516,0.5559175514094442
0.39443944394439434,0.5575603800089786
0.3948394839483953,0.5592048756086865
0.39523952395239625,0.5608510382085645
0.39563956395639543,0.5624988678086074
0.3960396039603964,0.5641483644088251
0.39643964396439735,0.5657995280092136
0.39683968396839653,0.5674523586097682
0.3972397239723975,0.5691068562104978
0.39763976397639844,0.5707630208113985
0.3980398039803976,0.5724208524124678
0.3984398439843986,0.5740803510137114
0.39883988398839954,0.575741516615128
0.3992399239923987,0.5774043492167126
0.39963996399639967,0.5790688488184739
0.40004000400040063,0.580735015420408
0.4004400440044016,0.5824028490225162
0.40084008400840077,0.5840723496247919
0.4012401240124017,0.585743517227247
0.4016401640164027,0.5874163518298754
0.40204020402040186,0.5890908534326739
0.4024402440244028,0.5907670220356516
0.4028402840284038,0.5924448576388031
0.40324032403240295,0.5941243602421259
0.4036403640364039,0.5958055298456294
0.40404040404040487,0.5974883664493078
0.40444044404440405,0.5991728700531569
0.404840484048405,0.6008590406571878
0.40524052405240596,0.6025468782613952
0.40564056405640514,0.6042363828657744
0.4060406040604061,0.6059275544703349
0.40644064406440705,0.6076203930750731
0.40684068406840623,0.6093148986799839
0.4072407240724072,0.6110110712850779
0.40764076407640815,0.6127089108903494
0.4080408040804091,0.6144084174957998
0.4084408440844083,0.6161095911014247
0.40884088408840924,0.6178124317072328
0.4092409240924102,0.6195169393132202
0.4096409640964094,0.6212231139193826
0.41004100410041033,0.6229309555257294
0.4104410441044113,0.6246404641322579
0.41084108410841047,0.6263516397389607
0.4112411241124114,0.6280644823458489
0.4116411641164124,0.6297789919529181
0.41204120412041156,0.6314951685601652
0.4124412441244125,0.6332130121675977
0.4128412841284135,0.6349325227752121
0.41324132413241266,0.6366537003830046
0.4136413641364136,0.6383765449909838
0.41404140414041457,0.6401010565991454
0.4144414441444155,0.6418272352074911
0.4148414841484147,0.6435550808160156
0.41524152415241566,0.645284593424728
0.4156415641564166,0.6470157730336241
0.4160416041604158,0.6487486196427003
0.41644164416441676,0.6504831332519658
0.4168416841684177,0.6522193138614149
0.4172417241724169,0.6539571614710472
0.41764176417641785,0.6556966760808673
0.4180418041804188,0.6574378576908748
0.418441844184418,0.6591807063010638
0.41884188418841894,0.6609252219114435
0.4192419241924199,0.6626714045220095
0.4196419641964191,0.6644192541327582
0.42004200420042004,0.6661687707436984
0.420442044204421,0.6679199543548263
0.42084208420842195,0.6696728049661423
0.42124212421242113,0.6714273225776428
0.4216421642164221,0.6731835071893356
0.42204220422042305,0.6749413588012173
0.4224422442244222,0.6767008774132841
0.4228422842284232,0.6784620630255447
0.42324232423242414,0.6802249156379951
0.4236423642364233,0.6819894352506308
0.4240424042404243,0.6837556218634622
0.42444244424442523,0.6855234754764836
0.4248424842484244,0.6872929960896922
0.42524252425242537,0.6890641837030961
0.4256425642564263,0.6908370383166915
0.4260426042604255,0.6926115599304741
0.42644264426442646,0.6943877485444554
0.4268426842684274,0.6961656041586279
0.4272427242724284,0.6979451267729937
0.42764276427642756,0.6997263163875479
0.4280428042804285,0.7015091730023003
0.42844284428442947,0.7032936966172467
0.42884288428842865,0.7050798872323827
0.4292429242924296,0.7068677448477182
0.42964296429643056,0.708657269463248
0.43004300430042974,0.7104484610789686
0.4304430443044307,0.7122413196948898
0.43084308430843166,0.7140358453110072
0.43124312431243084,0.7158320379273156
0.4316431643164318,0.7176298975438239
0.43204320432043275,0.7194294241605302
0.43244324432443193,0.7212306177774287
0.4328432843284329,0.7230334783945299
0.43324332433243384,0.7248380060118284
0.4336433643364348,0.7266442006293257
0.434043404340434,0.7284520622470159
0.43444344434443494,0.7302615908649105
0.4348434843484359,0.7320727864830027
0.4352435243524351,0.733885649101291
0.43564356435643603,0.735700178719784
0.436043604360437,0.7375163753384759
0.43644364436443617,0.739334238957364
0.4368436843684371,0.7411537695764571
0.4372437243724381,0.7429749671957524
0.43764376437643726,0.7447978318152441
0.4380438043804382,0.7466223634349421
0.4384438443844392,0.7484485620548426
0.43884388438843835,0.7502764276749401
0.4392439243924393,0.7521059602952463
0.43964396439644027,0.7539371599157553
0.44004400440043945,0.7557700265364623
0.4404440444044404,0.7576045601573781
0.44084408440844136,0.7594407607784984
0.4412441244124423,0.7612786283998233
0.4416441644164415,0.7631181630213474
0.44204420442044245,0.764959364643083
0.4424442444244434,0.7668022332650231
0.4428442844284426,0.7686467688871647
0.44324432443244355,0.7704929715095175
0.4436443644364445,0.7723408411320759
0.4440444044404437,0.7741903777548378
0.44444444444444464,0.776041581377811
0.4448444844484456,0.7778944520009923
0.4452445244524448,0.7797489896243764
0.44564456445644574,0.7816051942479731
0.4460446044604467,0.7834630658717787
0.4464446444644459,0.7853226044957896
0.44684468446844683,0.7871838101200137
0.4472447244724478,0.789046682744448
0.44764476447644874,0.790911222369093
0.4480448044804479,0.7927774289939425
0.4484448444844489,0.7946453026190086
0.44884488448844984,0.7965148432442853
0.449244924492449,0.7983860508697685
0.44964496449645,0.8002589254954686
0.45004500450045093,0.8021334671213813
0.4504450445044501,0.8040096757475012
0.45084508450845107,0.8058875513738396
0.451245124512452,0.8077670940003907
0.4516451645164512,0.8096483036271515
0.45204520452045216,0.8115311802541304
0.4524452445244531,0.813415723881324
0.4528452845284523,0.8153019345087279
0.45324532453245325,0.8171898121363511
0.4536453645364542,0.8190793567641906
0.45404540454045517,0.8209705683922457
0.45444544454445435,0.8228634470205114
0.4548454845484553,0.8247579926490003
0.45524552455245626,0.8266542052777053
0.45564556455645544,0.8285520849066226
0.4560456045604564,0.8304516315357623
0.45644564456445735,0.8323528451651208
0.45684568456845653,0.8342557257946926
0.4572457245724575,0.8361602734244881
0.45764576457645845,0.8380664880545023
0.4580458045804576,0.839974369684732
0.4584458445844586,0.841883918315187
0.45884588458845954,0.8437951339458618
0.4592459245924587,0.8457080165767527
0.4596459645964597,0.8476225662078697
0.46004600460046063,0.8495387828392081
0.4604460446044616,0.8514566664707678
0.46084608460846077,0.8533762171025454
0.4612461246124617,0.8552974347345507
0.4616461646164627,0.857220319366779
0.46204620462046186,0.8591448709992258
0.4624462446244628,0.8610710896319012
0.4628462846284638,0.8629989752648006
0.46324632463246296,0.8649285278979192
0.4636463646364639,0.8668597475312692
0.46404640464046487,0.868792634164844
0.46444644464446405,0.8707271877986388
0.464846484648465,0.8726634084326655
0.46524652465246596,0.8746012960669185
0.46564656465646515,0.8765408507013935
0.4660466046604661,0.8784820723361009
0.46644664466446706,0.8804249609710354
0.46684668466846624,0.8823695166061936
0.4672467246724672,0.8843157392415847
0.46764676467646815,0.8862636288772056
0.4680468046804691,0.8882131855130553
0.4684468446844683,0.8901644091491303
0.46884688468846925,0.8921172997854393
0.4692469246924702,0.8940718574219796
0.4696469646964694,0.8960280820587448
0.47004700470047034,0.8979859736957477
0.4704470447044713,0.8999455323329816
0.4708470847084705,0.9019067579704424
0.47124712471247143,0.903869650608141
0.4716471647164724,0.9058342102460725
0.47204720472047157,0.9078004368842323
0.4724472447244725,0.9097683305226305
0.4728472847284735,0.9117378911612634
0.47324732473247266,0.9137091188001248
0.4736473647364736,0.9156820134392274
0.4740474047404746,0.9176565750785646
0.47444744474447553,0.9196328037181382
0.4748474847484747,0.9216106993579429
0.47524752475247567,0.9235902619979881
0.4756475647564766,0.9255714916382712
0.4760476047604758,0.9275543882787863
0.47644764476447676,0.9295389519195448
0.4768476847684777,0.9315251825605415
0.4772477247724769,0.9335130802017716
0.47764776477647786,0.9355026448432461
0.4780478047804788,0.9374938764849611
0.478447844784478,0.9394867751269085
0.47884788478847895,0.941481340769102
0.4792479247924799,0.9434775734115374
0.4796479647964791,0.9454754730542074
0.48004800480048004,0.9474750396971257
0.480448044804481,0.9494762733402857
0.48084808480848196,0.9514791739836876
0.48124812481248114,0.953483741627328
0.4816481648164821,0.9554899762712157
0.48204820482048305,0.9574978779153483
0.48244824482448223,0.9595074465597192
0.4828482848284832,0.9615186822043402
0.48324832483248414,0.9635315848492064
0.4836483648364833,0.9655461544943127
0.4840484048404843,0.9675623911396698
0.48444844484448524,0.9695802947852732
0.4848484848484844,0.9715998654311191
0.4852485248524854,0.9736211030772159
0.48564856485648633,0.9756440077235625
0.4860486048604855,0.9776685793701495
0.48644864486448647,0.9796948180169918
0.4868486848684874,0.9817227236640829
0.4872487248724884,0.9837522963114224
0.48764876487648756,0.9857835359590078
0.4880488048804885,0.9878164426068479
0.4884488448844895,0.9898510162549397
0.48884888488848866,0.9918872569032765
0.4892489248924896,0.9939251645518706
0.48964896489649057,0.9959647392007165
0.49004900490048975,0.9980059808498102
0.4904490449044907,1.0000488894991613
0.49084908490849166,1.002093465148767
0.49124912491249084,1.0041397077986198
0.4916491649164918,1.0061876174487334
0.49204920492049276,1.0082371940991015
0.49244924492449194,1.0102884377497185
0.4928492849284929,1.0123413484005983
0.49324932493249385,1.0143959260517323
0.4936493649364948,1.0164521707031242
0.494049404940494,1.0185100823547673
0.49444944494449494,1.0205696610066732
0.4948494849484959,1.0226309066588377
0.4952495249524951,1.0246938193112545
0.49564956495649604,1.0267583989639353
0.496049604960497,1.0288246456168764
0.4964496449644962,1.030892559270071
0.49684968496849713,1.0329621399235318
0.4972497249724981,1.0350333875772535
0.49764976497649727,1.0371063022312308
0.4980498049804982,1.039180883885475
0.4984498449844992,1.0412571325399818
0.49884988498849836,1.0433350481947457
0.4992499249924993,1.0454146308497776
0.4996499649965003,1.0474958805050745
0.5000500050004995,1.049578797160628
0.5004500450045004,1.0516633808164515
0.5008500850085014,1.0537496314725412
0.5012501250125023,1.0558375491288956
0.5016501650165015,1.0579271337855114
0.5020502050205025,1.060018385442397
0.5024502450245034,1.062111304099552
0.5028502850285026,1.0642058897569673
0.5032503250325036,1.0663021424146564
0.5036503650365045,1.0684000620726137
0.5040504050405037,1.0704996487308347
0.5044504450445046,1.07260090238933
0.5048504850485056,1.074703823048094
0.5052505250525048,1.0768084107071247
0.5056505650565057,1.078914665366431
0.5060506050605067,1.0810225870260082
0.5064506450645059,1.0831321756858519
0.5068506850685068,1.0852434313459736
0.5072507250725078,1.0873563540063667
0.5076507650765087,1.0894709436670345
0.5080508050805079,1.0915872003279699
0.5084508450845089,1.0937051239891848
0.5088508850885098,1.0958247146506739
0.509250925092509,1.0979459723124336
0.50965096509651,1.1000688969744736
0.5100510051005109,1.1021934886367903
0.5104510451045101,1.1043197472993784
0.5108510851085111,1.1064476729622492
0.511251125112512,1.1085772656253972
0.5116511651165112,1.1107085252888178
0.5120512051205122,1.1128414519525232
0.5124512451245131,1.1149760456165072
0.5128512851285123,1.117112306280765
0.5132513251325133,1.119250233945309
0.5136513651365142,1.1213898286101345
0.5140514051405152,1.1235310902752398
0.5144514451445144,1.1256740189406214
0.5148514851485153,1.1278186146062918
0.5152515251525163,1.1299648772722446
0.5156515651565154,1.132112806938474
0.5160516051605164,1.1342624036049938
0.5164516451645174,1.136413667271798
0.5168516851685165,1.1385665979388804
0.5172517251725175,1.140721195606255
0.5176517651765185,1.1428774602739142
0.5180518051805176,1.1450353919418548
0.5184518451845186,1.147194990610088
0.5188518851885195,1.1493562562786086
0.5192519251925187,1.1515191889474108
0.5196519651965197,1.1536837886165077
0.5200520052005206,1.1558500552858944
0.5204520452045216,1.1580179889555693
0.5208520852085208,1.1601875896255285
0.5212521252125217,1.1623588572957844
0.5216521652165227,1.1645317919663314
0.5220522052205219,1.1667063936371636
0.5224522452245228,1.1688826623082946
0.5228522852285238,1.1710605979797177
0.523252325232523,1.1732402006514286
0.5236523652365239,1.1754214703234387
0.5240524052405249,1.1776044069957434
0.5244524452445241,1.179789010668337
0.524852485248525,1.1819752813412323
0.525252525252526,1.1841632190144222
0.5256525652565252,1.1863528236879044
0.5260526052605261,1.1885440953616884
0.5264526452645271,1.1907370340357692
0.5268526852685262,1.192931639710144
0.5272527252725272,1.1951279123848222
0.5276527652765282,1.1973258520597998
0.5280528052805291,1.1995254587350768
0.5284528452845283,1.201726732410649
0.5288528852885293,1.2039296730865272
0.5292529252925302,1.2061342807627073
0.5296529652965294,1.2083405554391824
0.5300530053005303,1.2105484971159668
0.5304530453045313,1.212758105793054
0.5308530853085305,1.2149693814704388
0.5312531253125314,1.217182324148134
0.5316531653165324,1.2193969338261337
0.5320532053205316,1.2216132105044324
0.5324532453245325,1.2238311541830433
0.5328532853285335,1.22605076486196
0.5332533253325327,1.2282720425411788
0.5336533653365336,1.2304949872207103
0.5340534053405346,1.2327195989005504
0.5344534453445355,1.2349458775806987
0.5348534853485347,1.2371738232611507
0.5352535253525357,1.2394034359419177
0.5356535653565366,1.2416347156229954
0.5360536053605358,1.243867662304379
0.5364536453645368,1.246102275986079
0.5368536853685377,1.2483385566680911
0.5372537253725369,1.2505765043504107
0.5376537653765379,1.2528161190330487
0.5380538053805388,1.2550574007160005
0.538453845384538,1.2573003493992614
0.538853885388539,1.259544965082843
0.5392539253925399,1.2617912477667397
0.5396539653965391,1.2640391974509473
0.54005400540054,1.2662888141354771
0.540454045404541,1.2685400978203243
0.540854085408542,1.2707930485054895
0.5412541254125411,1.2730476661909675
0.5416541654165421,1.2753039508767703
0.5420542054205431,1.2775619025628928
0.5424542454245422,1.2798215212493294
0.5428542854285432,1.282082806936093
0.5432543254325441,1.2843457596231782
0.5436543654365433,1.2866103793105796
0.5440544054405443,1.2888766659983095
0.5444544454445452,1.2911446196863627
0.5448544854485444,1.2934142403747337
0.5452545254525454,1.295685528063435
0.5456545654565463,1.2979584827524613
0.5460546054605455,1.3002331044418078
0.5464546454645465,1.302509393131486
0.5468546854685474,1.304787348821491
0.5472547254725484,1.3070669715118246
0.5476547654765476,1.309348261202478
0.5480548054805485,1.3116312178934681
0.5484548454845495,1.3139158415847871
0.5488548854885487,1.31620213227643
0.5492549254925496,1.3184900899684096
0.5496549654965506,1.32077971466072
0.5500550055005498,1.323071006353356
0.5504550455045507,1.3253639650463307
0.5508550855085517,1.3276585907396383
0.5512551255125508,1.3299548834332735
0.5516551655165518,1.3322528431272496
0.5520552055205528,1.3345524698215603
0.5524552455245519,1.3368537635161999
0.5528552855285529,1.3391567242111821
0.5532553255325539,1.341461351906501
0.5536553655365548,1.3437676466021575
0.554055405540554,1.346075608298145
0.554455445544555,1.3483852369944782
0.5548554855485559,1.3506965326911506
0.5552555255525551,1.353009495388157
0.555655565556556,1.355324125085509
0.556055605560557,1.3576404217832037
0.5564556455645562,1.3599583854812334
0.5568556855685571,1.3622780161796109
0.5572557255725581,1.3645993138783323
0.5576557655765573,1.3669222785773911
0.5580558055805582,1.3692469102768012
0.5584558455845592,1.371573208976555
0.5588558855885584,1.3739011746766496
0.5592559255925593,1.3762308073770957
0.5596559655965603,1.3785621070778895
0.5600560056005595,1.380895073779024
0.5604560456045604,1.3832297074805144
0.5608560856085614,1.3855660081823524
0.5612561256125623,1.3879039758845397
0.5616561656165615,1.3902436105870717
0.5620562056205625,1.392584912289961
0.5624562456245634,1.3949278809932022
0.5628562856285626,1.397272516696789
0.5632563256325636,1.399618819400735
0.5636563656365645,1.4019667891050343
0.5640564056405637,1.4043164258096814
0.5644564456445647,1.4066677295146894
0.5648564856485656,1.409020700220054
0.5652565256525648,1.4113753379257676
0.5656565656565657,1.4137316426318454
0.5660566056605667,1.4160896143382795
0.5664566456645659,1.418449253045066
0.5668566856685668,1.4208105587522177
0.5672567256725678,1.4231735314597296
0.5676567656765688,1.4255381711676018
0.5680568056805679,1.427904477875828
0.5684568456845689,1.4302724515844223
0.5688568856885698,1.4326420922933782
0.569256925692569,1.4350134000026917
0.56965696569657,1.437386374712375
0.5700570057005709,1.4397610164224228
0.5704570457045701,1.4421373251328282
0.5708570857085711,1.4445153008436076
0.571257125712572,1.4468949435547518
0.5716571657165712,1.4492762532662584
0.5720572057205722,1.4516592299781372
0.5724572457245731,1.454043873690386
0.5728572857285723,1.456430184402997
0.5732573257325733,1.4588181621159844
0.5736573657365742,1.461207806829342
0.5740574057405752,1.4635991185430708
0.5744574457445744,1.4659920972571663
0.5748574857485753,1.4683867429716406
0.5752575257525763,1.4707830556864872
0.5756575657565755,1.4731810354017028
0.5760576057605764,1.4755806821172994
0.5764576457645774,1.4779819958332712
0.5768576857685765,1.4803849765496118
0.5772577257725775,1.4827896242663379
0.5776577657765785,1.4851959389834404
0.5780578057805776,1.4876039207009153
0.5784578457845786,1.4900135694187757
0.5788578857885796,1.492424885137015
0.5792579257925787,1.4948378678556296
0.5796579657965797,1.497252517574631
0.5800580058005806,1.4996688342940154
0.5804580458045816,1.5020868180137814
0.5808580858085808,1.504506468733925
0.5812581258125817,1.506927786454459
0.5816581658165827,1.5093507711753786
0.5820582058205819,1.5117754228966767
0.5824582458245828,1.5142017416183677
0.5828582858285838,1.516629727340446
0.583258325832583,1.5190593800629046
0.5836583658365839,1.5214906997857596
0.5840584058405849,1.5239236865090036
0.5844584458445841,1.5263583402326304
0.584858485848585,1.5287946609566558
0.585258525852586,1.5312326486810717
0.5856585658565852,1.5336723034058737
0.5860586058605861,1.536113625131075
0.5864586458645871,1.53855661385667
0.586858685868588,1.5410012695826603
0.5872587258725872,1.5434475923090387
0.5876587658765882,1.5458955820358198
0.5880588058805891,1.548345238762998
0.5884588458845883,1.5507965624905662
0.5888588858885893,1.5532495532185409
0.5892589258925902,1.555704210946913
0.5896589658965894,1.5581605356756796
0.5900590059005903,1.5606185274048523
0.5904590459045913,1.563078186134427
0.5908590859085905,1.565539511864397
0.5912591259125914,1.5680025045947759
0.5916591659165924,1.5704671643255592
0.5920592059205916,1.5729334910567403
0.5924592459245925,1.5754014847883326
0.5928592859285935,1.577871145520332
0.5932593259325927,1.5803424732527307
0.5936593659365936,1.582815467985543
0.5940594059405946,1.585290129718764
0.5944594459445955,1.5877664584523952
0.5948594859485947,1.5902444541864287
0.5952595259525957,1.5927241169208786
0.5956595659565966,1.5952054466557415
0.5960596059605958,1.5976884433910097
0.5964596459645968,1.6001731071266967
0.5968596859685977,1.6026594378627976
0.5972597259725969,1.6051474355993067
0.5976597659765979,1.607637100336238
0.5980598059805988,1.610128432073585
0.598459845984598,1.612621430811343
0.598859885988599,1.6151160965495244
0.5992599259925999,1.6176124292881255
0.5996599659965991,1.6201104290271384
0.6000600060006,1.6226100957665788
0.600460046004601,1.6251114295064397
0.600860086008602,1.6276144302467228
0.6012601260126011,1.6301190979874216
0.6016601660166021,1.6326254327285492
0.6020602060206031,1.6351334344701032
0.6024602460246022,1.6376431032120744
0.6028602860286032,1.6401544389544787
0.6032603260326042,1.6426674416973088
0.6036603660366033,1.6451821114405605
0.6040604060406043,1.647698448184247
0.6044604460446052,1.650216451928362
0.6048604860486044,1.6527361226729003
0.6052605260526054,1.6552574604178774
0.6056605660566063,1.6577804651632848
0.6060606060606055,1.6603051369091184
0.6064606460646065,1.662831475655392
0.6068606860686074,1.6653594814020996
0.6072607260726084,1.6678891541492415
0.6076607660766076,1.6704204938968141
0.6080608060806085,1.6729535006448286
0.6084608460846095,1.6754881743932803
0.6088608860886087,1.6780245151421647
0.6092609260926096,1.6805625228914938
0.6096609660966106,1.6831021976412632
0.6100610061006098,1.6856435393914675
0.6104610461046107,1.6881865481421192
0.6108610861086117,1.6907312238932144
0.6112611261126109,1.693277566644745
0.6116611661166118,1.695825576396727
0.6120612061206128,1.6983752531491547
0.612461246124612,1.7009265969020213
0.6128612861286129,1.7034796076553411
0.6132613261326139,1.7060342854091088
0.6136613661366148,1.7085906301633251
0.614061406140614,1.7111486419179838
0.614461446144615,1.7137083206730994
0.6148614861486159,1.7162696664286667
0.6152615261526151,1.718832679184679
0.615661566156616,1.7213973589411504
0.616061606160617,1.723963705698076
0.6164616461646162,1.7265317194554495
0.6168616861686171,1.7291014002132854
0.6172617261726181,1.7316727479715772
0.6176617661766173,1.7342457627303198
0.6180618061806182,1.7368204444895274
0.6184618461846192,1.7393967932491938
0.6188618861886184,1.741974809009313
0.6192619261926193,1.7445544917699003
0.6196619661966203,1.747135841530949
0.6200620062006195,1.7497188582924523
0.6204620462046204,1.7523035420544286
0.6208620862086214,1.754889892816867
0.6212621262126223,1.7574779105797715
0.6216621662166215,1.760067595343135
0.6220622062206225,1.762658947106973
0.6224622462246234,1.7652519658712784
0.6228622862286226,1.7678466516360467
0.6232623262326236,1.7704430044012909
0.6236623662366245,1.773041024167006
0.6240624062406237,1.775640710933186
0.6244624462446247,1.7782420646998451
0.6248624862486256,1.780845085466977
0.6252625262526248,1.783449773234577
0.6256625662566258,1.78605612800266
0.6260626062606267,1.788664149771218
0.6264626462646259,1.7912738385402465
0.6268626862686268,1.7938851943097605
0.6272627262726278,1.7964982170797525
0.6276627662766288,1.7991129068502252
0.6280628062806279,1.8017292636211715
0.6284628462846289,1.8043472873926052
0.6288628862886299,1.8069669781645232
0.629262926292629,1.8095883359369187
0.62966296629663,1.812211360709804
0.630063006300631,1.8148360524831748
0.6304630463046301,1.8174624112570255
0.6308630863086311,1.8200904370313713
0.631263126312632,1.8227201298062046
0.6316631663166312,1.8253514895815197
0.6320632063206322,1.8279845163573334
0.6324632463246331,1.8306192101336374
0.6328632863286323,1.8332555709104275
0.6332633263326333,1.8358935986877163
0.6336633663366342,1.8385332934654999
0.6340634063406352,1.8411746552437782
0.6344634463446344,1.8438176840225464
0.6348634863486353,1.8464623798018176
0.6352635263526363,1.8491087425815864
0.6356635663566355,1.8517567723618489
0.6360636063606364,1.854406469142616
0.6364636463646374,1.857057832923885
0.6368636863686366,1.8597108637056476
0.6372637263726375,1.862365561487922
0.6376637663766385,1.865021926270699
0.6380638063806376,1.867679958053974
0.6384638463846386,1.870339656837762
0.6388638863886396,1.8730010226220555
0.6392639263926387,1.8756640554068507
0.6396639663966397,1.8783287551921612
0.6400640064006407,1.8809951219779812
0.6404640464046416,1.8836631557643129
0.6408640864086408,1.8863328565511486
0.6412641264126417,1.8890042243385028
0.6416641664166427,1.8916772591263729
0.6420642064206419,1.8943519609147477
0.6424642464246428,1.8970283297036479
0.6428642864286438,1.8997063654930637
0.643264326432643,1.9023860682829903
0.6436643664366439,1.9050674380734427
0.6440644064406449,1.9077504748644138
0.6444644464446441,1.9104351786558997
0.644864486448645,1.9131215494479132
0.645264526452646,1.915809587240451
0.6456645664566452,1.9184992920335042
0.6460646064606461,1.9211906638270893
0.6464646464646471,1.9238837026212006
0.646864686468648,1.9265784084158395
0.6472647264726472,1.9292747812109978
0.6476647664766482,1.9319728210066929
0.6480648064806491,1.9346725278029175
0.6484648464846483,1.9373739015996663
0.6488648864886493,1.9400769423969533
0.6492649264926502,1.9427816501947746
0.6496649664966494,1.9454880249931215
0.6500650065006504,1.9481960667920124
0.6504650465046513,1.9509057755914374
0.6508650865086505,1.953617151391393
0.6512651265126514,1.9563301941918951
0.6516651665166524,1.9590449039929354
0.6520652065206516,1.9617612807945093
0.6524652465246525,1.9644793245966319
0.6528652865286535,1.9671990353992967
0.6532653265326527,1.9699204132024986
0.6536653665366536,1.9726434580062513
0.6540654065406546,1.9753681698105505
0.6544654465446555,1.9780945486153954
0.6548654865486547,1.980822594420782
0.6552655265526557,1.9835523072267238
0.6556655665566566,1.986283687033216
0.6560656065606558,1.9890167338402513
0.6564656465646568,1.991751447647847
0.6568656865686577,1.9944878284559948
0.6572657265726569,1.9972258762646904
0.6576657665766579,1.9999655910739487
0.6580658065806588,2.0027069728837628
0.658465846584658,2.0054500216941267
0.658865886588659,2.008194737505058
0.6592659265926599,2.0109411203165486
0.6596659665966591,2.0136891701285924
0.6600660066006601,2.0164388869412058
0.660466046604661,2.0191902707543816
0.660866086608662,2.0219433215681213
0.6612661266126612,2.0246980393824194
0.6616661666166621,2.027454424197291
0.6620662066206631,2.0302124760127302
0.6624662466246622,2.0329721948287305
0.6628662866286632,2.035733580645308
0.6632663266326642,2.0384966334624552
0.6636663666366633,2.041261353280168
0.6640664066406643,2.0440277400984614
0.6644664466446653,2.0467957939173282
0.6648664866486644,2.049565514736763
0.6652665266526654,2.0523369025567826
0.6656665666566663,2.0551099573773794
0.6660666066606655,2.0578846791985463
0.6664666466646665,2.060661068020302
0.6668666866686674,2.063439123842637
0.6672667266726684,2.0662188466655547
0.6676667666766676,2.0690002364890487
0.6680668066806685,2.071783293313134
0.6684668466846695,2.074568017137805
0.6688668866886687,2.077354407963056
0.6692669266926696,2.0801424657889007
0.6696669666966706,2.082932190615335
0.6700670067006698,2.085723582442353
0.6704670467046707,2.0885166412699685
0.6708670867086717,2.0913113670981764
0.6712671267126709,2.0941077599269713
0.6716671667166718,2.096905819756369
0.6720672067206728,2.09970554658636
0.672467246724672,2.1025069404169434
0.6728672867286729,2.105310001248131
0.6732673267326739,2.108114729079919
0.6736673667366748,2.1109211239123074
0.674067406740674,2.11372918574529
0.674467446744675,2.116538914578884
0.6748674867486759,2.1193503104130804
0.6752675267526751,2.1221633732478753
0.675667566756676,2.1249781030832855
0.676067606760677,2.127794499919303
0.6764676467646762,2.130612563755921
0.6768676867686771,2.1334322945931574
0.6772677267726781,2.136253692431005
0.6776677667766773,2.1390767572694576
0.6780678067806782,2.1419014891085317
0.6784678467846792,2.1447278879482212
0.6788678867886784,2.1475559537885185
0.6792679267926793,2.1503856866294413
0.6796679667966803,2.1532170864709825
0.6800680068006795,2.1560501533131364
0.6804680468046804,2.158884887155919
0.6808680868086814,2.161721287999323
0.6812681268126823,2.164559355843352
0.6816681668166815,2.167399090687997
0.6820682068206825,2.1702404925332757
0.6824682468246834,2.173083561379182
0.6828682868286826,2.175928297225709
0.6832683268326836,2.178774700072873
0.6836683668366845,2.181622769920668
0.6840684068406837,2.184472506769088
0.6844684468446847,2.18732391061815
0.6848684868486856,2.1901769814678445
0.6852685268526848,2.1930317193181685
0.6856685668566858,2.195888124169137
0.6860686068606867,2.198746196020744
0.6864686468646859,2.2016059348729833
0.6868686868686869,2.2044673407258712
0.6872687268726878,2.2073304135794007
0.6876687668766888,2.210195153433574
0.6880688068806879,2.213061560288385
0.6884688468846889,2.2159296341438495
0.6888688868886899,2.2187993749999615
0.689268926892689,2.221670782856714
0.68966896689669,2.2245438577141234
0.690069006900691,2.2274185995721854
0.6904690469046901,2.2302950084308915
0.6908690869086911,2.233173084290259
0.691269126912692,2.2360528271502806
0.6916691669166912,2.2389342370109526
0.6920692069206922,2.2418173138722883
0.6924692469246931,2.2447020577342838
0.6928692869286923,2.247588468596931
0.6932693269326933,2.250476546460249
0.6936693669366942,2.2533662913242285
0.6940694069406952,2.256257703188873
0.6944694469446944,2.2591507820541747
0.6948694869486953,2.262045527920151
0.6952695269526963,2.264941940786795
0.6956695669566955,2.2678400206541003
0.6960696069606964,2.2707397675220857
0.6964696469646974,2.273641181390742
0.6968696869686966,2.276544262260064
0.6972697269726975,2.279449010130069
0.6976697669766985,2.282355425000749
0.6980698069806976,2.2852635068720994
0.6984698469846986,2.2881732557441365
0.6988698869886996,2.2910846716168534
0.6992699269926987,2.293997754490244
0.6996699669966997,2.296912504364325
0.7000700070007007,2.2998289212390897
0.7004700470047016,2.30274700511454
0.7008700870087008,2.3056667559906705
0.7012701270127017,2.308588173867496
0.7016701670167027,2.31151125874501
0.7020702070207019,2.3144360106232083
0.7024702470247028,2.317362429502108
0.7028702870287038,2.320290515381699
0.703270327032703,2.323220268261978
0.7036703670367039,2.326151688142962
0.7040704070407049,2.3290847750246426
0.7044704470447041,2.332019528907015
0.704870487048705,2.334955949790096
0.705270527052706,2.3378940376738786
0.7056705670567052,2.340833792558356
0.7060706070607061,2.3437752144435473
0.7064706470647071,2.3467183033294448
0.706870687068708,2.3496630592160495
0.7072707270727072,2.3526094821033534
0.7076707670767082,2.3555575719913775
0.7080708070807091,2.358507328880112
0.7084708470847083,2.3614587527695536
0.7088708870887093,2.364411843659717
0.7092709270927102,2.367366601550595
0.7096709670967094,2.370323026442183
0.7100710071007104,2.373281118334499
0.7104710471047113,2.3762408772275343
0.7108710871087105,2.3792023031212834
0.7112711271127115,2.382165396015764
0.7116711671167124,2.3851301559109683
0.7120712071207116,2.388096582806891
0.7124712471247125,2.391064676703549
0.7128712871287135,2.3940344376009346
0.7132713271327127,2.3970058654990454
0.7136713671367136,2.399978960397894
0.7140714071407146,2.4029537222974753
0.7144714471447156,2.4059301511977917
0.7148714871487147,2.4089082470988363
0.7152715271527157,2.4118880100006272
0.7156715671567166,2.4148694399031565
0.7160716071607158,2.4178525368064183
0.7164716471647168,2.42083730071043
0.7168716871687177,2.423823731615185
0.7172717271727169,2.426811829520677
0.7176717671767179,2.4298015944269236
0.7180718071807188,2.432793026333918
0.718471847184718,2.4357861252416537
0.718871887188719,2.4387808911501474
0.7192719271927199,2.441777324059394
0.7196719671967191,2.4447754239693866
0.7200720072007201,2.447775190880143
0.720472047204721,2.4507766247916556
0.720872087208722,2.453779725703926
0.7212721272127212,2.45678449361695
0.7216721672167221,2.459790928530741
0.7220722072207231,2.4627990304452965
0.7224722472247223,2.465808799360608
0.7228722872287232,2.4688202352766924
0.7232723272327242,2.471833338193545
0.7236723672367233,2.4748481081111584
0.7240724072407243,2.4778645450295502
0.7244724472447253,2.480882648948714
0.7248724872487244,2.483902419868644
0.7252725272527254,2.486923857789356
0.7256725672567264,2.4899469627108455
0.7260726072607255,2.4929717346331044
0.7264726472647265,2.4959981735561514
0.7268726872687274,2.4990262794799794
0.7272727272727284,2.50205605240459
0.7276727672767276,2.5050874923299773
0.7280728072807285,2.508120599256159
0.7284728472847295,2.5111553731831275
0.7288728872887287,2.5141918141108763
0.7292729272927296,2.5172299220394247
0.7296729672967306,2.5202696969687657
0.7300730073007298,2.5233111388988916
0.7304730473047307,2.52635424782982
0.7308730873087317,2.5293990237615462
0.7312731273127309,2.532445466694063
0.7316731673167318,2.5354935766273887
0.7320732073207328,2.538543353561515
0.732473247324732,2.541594797496436
0.7328732873287329,2.5446479084321707
0.7332733273327339,2.5477026863687113
0.7336733673367348,2.5507591313060614
0.734073407340734,2.553817243244212
0.734473447344735,2.556877022183182
0.7348734873487359,2.5599384681229647
0.7352735273527351,2.5630015810635536
0.7356735673567361,2.566066361004968
0.736073607360737,2.569132807947199
0.7364736473647362,2.5722009218902415
0.7368736873687372,2.575270702834113
0.7372737273727381,2.578342150778808
0.7376737673767373,2.5814152657243175
0.7380738073807382,2.584490047670662
0.7384738473847392,2.5875664966178338
0.7388738873887384,2.5906446125658276
0.7392739273927393,2.59372439551466
0.7396739673967403,2.5968058454643246
0.7400740074007395,2.5998889624148154
0.7404740474047404,2.6029737463661498
0.7408740874087414,2.6060601973183224
0.7412741274127423,2.6091483152713333
0.7416741674167415,2.612238100225177
0.7420742074207425,2.6153295521798725
0.7424742474247434,2.618422671135411
0.7428742874287426,2.6215174570917874
0.7432743274327436,2.6246139100490193
0.7436743674367445,2.6277120300071006
0.7440744074407437,2.630811816966025
0.7444744474447447,2.633913270925811
0.7448744874487456,2.63701639188645
0.7452745274527448,2.640121179847937
0.7456745674567458,2.643227634810291
0.7460746074607467,2.6463357567735035
0.7464746474647459,2.649445545737569
0.7468746874687469,2.6525570017025046
0.7472747274727478,2.6556701246683065
0.7476747674767488,2.6587849146349742
0.748074807480748,2.661901371602501
0.7484748474847489,2.6650194955709066
0.7488748874887499,2.668139286540184
0.749274927492749,2.6712607445103256
0.74967496749675,2.67438386948135
0.750075007500751,2.677508661453252
0.7504750475047501,2.680635120426025
0.7508750875087511,2.683763246399685
0.751275127512752,2.6868930393742274
0.7516751675167512,2.6900244993496454
0.7520752075207522,2.6931576263259562
0.7524752475247531,2.6962924203031555
0.7528752875287523,2.6994288812812357
0.7532753275327533,2.702567009260215
0.7536753675367542,2.7057068042400854
0.7540754075407552,2.7088482662208517
0.7544754475447544,2.711991395202505
0.7548754875487553,2.7151361911850644
0.7552755275527563,2.7182826541685237
0.7556755675567555,2.721430784152877
0.7560756075607564,2.724580581138141
0.7564756475647574,2.72773204512431
0.7568756875687566,2.7308851761113786
0.7572757275727575,2.734039974099364
0.7576757675767585,2.7371964390882595
0.7580758075807577,2.7403545710780586
0.7584758475847586,2.7435143700687807
0.7588758875887596,2.746675836060419
0.7592759275927587,2.749838969052966
0.7596759675967597,2.7530037690464426
0.7600760076007607,2.756170236040839
0.7604760476047616,2.759338370036159
0.7608760876087608,2.762508171032396
0.7612761276127618,2.765679639029569
0.7616761676167627,2.7688527740276703
0.7620762076207619,2.7720275760266944
0.7624762476247628,2.7752040450266593
0.7628762876287638,2.7783821810275575
0.763276327632763,2.781561984029385
0.7636763676367639,2.784743454032158
0.7640764076407649,2.7879265910358724
0.7644764476447641,2.7911113950405184
0.764876487648765,2.794297866046118
0.765276527652766,2.7974860040526632
0.7656765676567652,2.800675809060147
0.7660766076607661,2.8038672810685887
0.7664766476647671,2.8070604200779825
0.766876687668768,2.810255226088329
0.7672767276727672,2.813451699099623
0.7676767676767682,2.816649839111881
0.7680768076807691,2.8198496461250984
0.7684768476847683,2.823051120139269
0.7688768876887693,2.82625426115441
0.7692769276927702,2.829459069170517
0.7696769676967694,2.8326655441875808
0.7700770077007704,2.8358736862056224
0.7704770477047713,2.839083495224634
0.7708770877087705,2.84229497124461
0.7712771277127715,2.8455081142655687
0.7716771677167724,2.8487229242875034
0.7720772077207716,2.8519394013104087
0.7724772477247726,2.855157545334302
0.7728772877287735,2.8583773563591777
0.7732773277327727,2.861598834385029
0.7736773677367736,2.8648219794118748
0.7740774077407746,2.868046791439709
0.7744774477447756,2.8712732704685338
0.7748774877487747,2.8745014164983407
0.7752775277527757,2.877731229529151
0.7756775677567767,2.880962709560957
0.7760776077607758,2.8841958565937533
0.7764776477647768,2.887430670627557
0.7768776877687777,2.890667151662363
0.7772777277727769,2.8939052996981647
0.7776777677767779,2.8971451147349816
0.7780778077807788,2.9003865967728055
0.778477847784778,2.9036297458116302
0.778877887788779,2.906874561851477
0.7792779277927799,2.9101210448923367
0.7796779677967791,2.913369194934205
0.7800780078007801,2.9166190119770996
0.780478047804781,2.9198704960210144
0.780878087808782,2.9231236470659505
0.7812781278127812,2.9263784651119034
0.7816781678167821,2.9296349501588907
0.7820782078207831,2.932893102206906
0.7824782478247823,2.936152921255943
0.7828782878287832,2.9394144073060207
0.7832783278327842,2.942677560357134
0.7836783678367834,2.9459423804092753
0.7840784078407843,2.949208867462463
0.7844784478447853,2.952477021516691
0.7848784878487844,2.9557468425719535
0.7852785278527854,2.95901833062827
0.7856785678567864,2.962291485685634
0.7860786078607855,2.9655663077440377
0.7864786478647865,2.968842796803501
0.7868786878687875,2.9721209528640173
0.7872787278727884,2.97540077592559
0.7876787678767876,2.9786822659882106
0.7880788078807885,2.9819654230518995
0.7884788478847895,2.985250247116651
0.7888788878887887,2.9885367381824564
0.7892789278927896,2.991824896249337
0.7896789678967906,2.9951147213172855
0.7900790079007898,2.998406213386296
0.7904790479047907,3.0016993724563874
0.7908790879087917,3.004994198527553
0.7912791279127909,3.0082906915997865
0.7916791679167918,3.011588851673107
0.7920792079207928,3.0148886787475093
0.792479247924792,3.0181901728229854
0.7928792879287929,3.021493333899556
0.7932793279327939,3.0247981619772135
0.7936793679367948,3.028104657055961
0.794079407940794,3.0314128191357907
0.794479447944795,3.0347226482167238
0.7948794879487959,3.0380341442987535
0.7952795279527951,3.041347307381873
0.7956795679567961,3.0446621374661005
0.796079607960797,3.047978634551431
0.7964796479647962,3.0512967986378583
0.7968796879687972,3.0546166297254014
0.7972797279727981,3.0579381278140536
0.7976797679767973,3.0612612929038088
0.7980798079807983,3.0645861249946864
0.7984798479847992,3.067912624086681
0.7988798879887984,3.071240790179783
0.7992799279927993,3.0745706232740155
0.7996799679968003,3.0779021233693706
0.8000800080007995,3.0812352904658424
0.8004800480048004,3.0845701245634487
0.8008800880088014,3.0879066256621868
0.8012801280128024,3.091244793762055
0.8016801680168015,3.0945846288630494
0.8020802080208025,3.0979261309651878
0.8024802480248034,3.1012693000684655
0.8028802880288026,3.104614136172874
0.8032803280328036,3.107960639278436
0.8036803680368045,3.1113088093851426
0.8040804080408037,3.1146586464929884
0.8044804480448047,3.1180101506019935
0.8048804880488056,3.1213633217121495
0.8052805280528048,3.1247181598234515
0.8056805680568058,3.12807466493592
0.8060806080608067,3.1314328370495472
0.8064806480648059,3.134792676164327
0.8068806880688069,3.1381541822802794
0.8072807280728078,3.1415173553973985
0.8076807680768088,3.1448821955156863
0.808080808080808,3.1482487026351347
0.8084808480848089,3.151616876755767
0.8088808880888099,3.154986717877573
0.809280928092809,3.158358226000549
0.80968096809681,3.1617314011247144
0.810081008100811,3.1651062432500616
0.8104810481048101,3.168482752376585
0.8108810881088111,3.171860928504305
0.8112811281128121,3.1752407716332147
0.8116811681168112,3.1786222817633067
0.8120812081208122,3.1820054588946025
0.8124812481248131,3.1853903030270954
0.8128812881288123,3.188776814160779
0.8132813281328133,3.1921649922956723
0.8136813681368142,3.1955548374317697
0.8140814081408152,3.198946349569074
0.8144814481448144,3.2023395287075784
0.8148814881488153,3.205734374847302
0.8152815281528163,3.209130887988241
0.8156815681568155,3.2125290681303857
0.8160816081608164,3.215928915273758
0.8164816481648174,3.2193304294183522
0.8168816881688166,3.2227336105641595
0.8172817281728175,3.226138458711203
0.8176817681768185,3.2295449738594746
0.8180818081808177,3.2329531560089673
0.8184818481848186,3.2363630051597023
0.8188818881888196,3.239774521311674
0.8192819281928188,3.2431877044648734
0.8196819681968197,3.246602554619324
0.8200820082008207,3.2500190717750166
0.8204820482048216,3.253437255931956
0.8208820882088208,3.2568571070901324
0.8212821282128218,3.2602786252495704
0.8216821682168227,3.2637018104102613
0.8220822082208219,3.2671266625721977
0.8224822482248229,3.270553181735402
0.8228822882288238,3.2739813678998675
0.823282328232823,3.277411221065586
0.823682368236824,3.28084274123258
0.8240824082408249,3.2842759284008416
0.8244824482448241,3.2877107825703646
0.824882488248825,3.291147303741172
0.825282528252826,3.2945854919132533
0.8256825682568252,3.298025347086605
0.8260826082608261,3.3014668692612457
0.8264826482648271,3.3049100584371707
0.826882688268828,3.3083549146143816
0.8272827282728272,3.3118014377928717
0.8276827682768282,3.3152496279726633
0.8280828082808291,3.3186994851537466
0.8284828482848283,3.322151009336119
0.8288828882888293,3.325604200519799
0.8292829282928302,3.32905905870478
0.8296829682968294,3.332515583891057
0.8300830083008304,3.33597377607865
0.8304830483048313,3.3394336352675515
0.8308830883088305,3.342895161457757
0.8312831283128315,3.346358354649285
0.8316831683168324,3.349823214842131
0.8320832083208316,3.3532897420362877
0.8324832483248326,3.3567579362317765
0.8328832883288335,3.36022779742859
0.8332833283328327,3.3636993256267225
0.8336833683368337,3.3671725208261947
0.8340834083408346,3.370647383027
0.8344834483448356,3.3741239122291407
0.8348834883488347,3.3776021084326104
0.8352835283528357,3.381081971637432
0.8356835683568367,3.384563501843597
0.8360836083608358,3.388046699051098
0.8364836483648368,3.391531563259959
0.8368836883688378,3.395018094470172
0.8372837283728369,3.398506292681729
0.8376837683768379,3.4019961578946543
0.8380838083808388,3.405487690108938
0.838483848384838,3.4089808893245763
0.838883888388839,3.4124757555415877
0.8392839283928399,3.4159722887599693
0.8396839683968391,3.4194704889797127
0.8400840084008401,3.4229703562008384
0.840484048404841,3.42647189042334
0.840884088408842,3.4299750916472216
0.8412841284128412,3.433479959872476
0.8416841684168421,3.4369864950991245
0.8420842084208431,3.4404946973271597
0.8424842484248423,3.4440045665565764
0.8428842884288432,3.4475161027873957
0.8432843284328442,3.45102930601961
0.8436843684368434,3.4545441762532145
0.8440844084408443,3.4580607134882295
0.8444844484448453,3.4615789177246485
0.8448844884488445,3.465098788962466
0.8452845284528454,3.468620327201702
0.8456845684568464,3.4721435324423506
0.8460846084608455,3.4756684046844053
0.8464846484648465,3.4791949439278875
0.8468846884688475,3.4827231501727915
0.8472847284728484,3.486253023419119
0.8476847684768476,3.4897845636668645
0.8480848084808486,3.493317770916049
0.8484848484848495,3.496852645166666
0.8488848884888487,3.500389186418709
0.8492849284928496,3.5039273946721994
0.8496849684968506,3.507467269927132
0.8500850085008498,3.511008812183498
0.8504850485048507,3.5145520214413213
0.8508850885088517,3.5180968977005938
0.8512851285128509,3.5216434409613093
0.8516851685168518,3.52519165122349
0.8520852085208528,3.5287415284871297
0.852485248524852,3.5322930727522217
0.8528852885288529,3.535846284018787
0.8532853285328539,3.53940116228682
0.8536853685368548,3.542957707556323
0.854085408540854,3.5465159198272898
0.854485448544855,3.550075799099742
0.8548854885488559,3.5536373453736734
0.8552855285528551,3.557200558649078
0.8556855685568561,3.560765438925976
0.856085608560857,3.5643319862043614
0.8564856485648562,3.56790020048423
0.8568856885688572,3.571470081765601
0.8572857285728581,3.5750416300484695
0.8576857685768573,3.5786148453328277
0.8580858085808583,3.5821897276186987
0.8584858485848592,3.585766276906076
0.8588858885888584,3.5893444931949516
0.8592859285928593,3.5929243764853487
0.8596859685968603,3.5965059267772617
0.8600860086008613,3.6000891440706915
0.8604860486048604,3.603674028365635
0.8608860886088614,3.6072605796621096
0.8612861286128624,3.610848797960113
0.8616861686168615,3.6144386832596354
0.8620862086208625,3.618030235560702
0.8624862486248634,3.621623454863304
0.8628862886288626,3.625218341167436
0.8632863286328636,3.6288148944731202
0.8636863686368645,3.63241311478035
0.8640864086408637,3.636013002089118
0.8644864486448647,3.6396145563994473
0.8648864886488656,3.6432177777113326
0.8652865286528648,3.6468226660247653
0.8656865686568658,3.6504292213397687
0.8660866086608667,3.6540374436563354
0.8664866486648659,3.6576473329744603
0.8668866886688669,3.661258889294166
0.8672867286728678,3.664872112615444
0.8676867686768688,3.6684870029383
0.868086808680868,3.672103560262725
0.8684868486848689,3.675721784588742
0.8688868886888699,3.6793416759163464
0.869286928692869,3.682963234245531
0.86968696869687,3.6865864595763163
0.870087008700871,3.690211351908698
0.8704870487048701,3.693837911242668
0.8708870887088711,3.69746613757825
0.8712871287128721,3.701096030915437
0.8716871687168712,3.7047275912542244
0.8720872087208722,3.7083608185946315
0.8724872487248732,3.7119957129366536
0.8728872887288723,3.7156322742802845
0.8732873287328733,3.719270502625546
0.8736873687368742,3.722910397972432
0.8740874087408752,3.7265519603209465
0.8744874487448744,3.730195189671082
0.8748874887488753,3.733840086022861
0.8752875287528763,3.7374866493762786
0.8756875687568755,3.741134879731326
0.8760876087608764,3.7447847770880283
0.8764876487648774,3.748436341446377
0.8768876887688766,3.752089572806368
0.8772877287728775,3.7557444711680215
0.8776877687768785,3.7594010365313326
0.8780878087808777,3.7630592688962947
0.8784878487848786,3.7667191682629304
0.8788878887888796,3.770380734631233
0.8792879287928788,3.774043968001197
0.8796879687968797,3.777708868372844
0.8800880088008807,3.781375435746169
0.8804880488048816,3.7850436701211736
0.8808880888088808,3.7887135714978535
0.8812881288128818,3.7923851398762296
0.8816881688168827,3.796058375256297
0.8820882088208819,3.799733277638048
0.8824882488248829,3.803409847021506
0.8828882888288838,3.807088083406666
0.883288328832883,3.8107679867935196
0.883688368836884,3.8144495571820913
0.8840884088408849,3.818132794572373
0.8844884488448841,3.821817698964359
0.884888488848885,3.8255042703580733
0.885288528852886,3.82919250875351
0.8856885688568852,3.8328824141506597
0.8860886088608861,3.8365739865495487
0.8864886488648871,3.840267225950169
0.886888688868888,3.843962132352524
0.8872887288728872,3.847658705756608
0.8876887688768882,3.851356946162444
0.8880888088808891,3.8550568535700247
0.8884888488848883,3.8587584279793443
0.8888888888888893,3.8624616693904272
0.8892889288928902,3.8661665778032663
0.8896889688968894,3.869873153217854
0.8900890089008904,3.8735813956342144
0.8904890489048913,3.877291305052342
0.8908890889088905,3.88100288147223
0.8912891289128915,3.8847161248939006
0.8916891689168924,3.8884310353173483
0.8920892089208916,3.8921476127425674
0.8924892489248926,3.89586585716958
0.8928892889288935,3.8995857685983797
0.8932893289328927,3.9033073470289623
0.8936893689368937,3.907030592461348
0.8940894089408946,3.910755504895534
0.8944894489448956,3.91448208433152
0.8948894889488948,3.9182103307693037
0.8952895289528957,3.921940244208905
0.8956895689568967,3.92567182465032
0.8960896089608958,3.9294050720935414
0.8964896489648968,3.933139986538592
0.8968896889688978,3.9368765679854665
0.8972897289728969,3.9406148164341595
0.8976897689768979,3.944354731884692
0.8980898089808989,3.9480963143370604
0.898489848984898,3.9518395637912564
0.898889888988899,3.955584480247305
0.8992899289929,3.959331063705198
0.8996899689968991,3.9630793141649314
0.9000900090009001,3.966829231626527
0.900490049004901,3.9705808160899805
0.900890089008902,3.9743340675552923
0.9012901290129012,3.9780889860224606
0.9016901690169021,3.9818455714915055
0.9020902090209031,3.9856038239624225
0.9024902490249023,3.9893637434352036
0.9028902890289032,3.9931253299098746
0.9032903290329042,3.996888583386428
0.9036903690369034,4.000653503864858
0.9040904090409043,4.004420091345188
0.9044904490449053,4.008188345827413
0.9048904890489045,4.011958267311525
0.9052905290529054,4.015729855797548
0.9056905690569064,4.019503111285477
0.9060906090609055,4.023278033775306
0.9064906490649065,4.027054623267057
0.9068906890689075,4.030832879760726
0.9072907290729084,4.034612803256314
0.9076907690769076,4.038394393753817
0.9080908090809086,4.042177651253258
0.9084908490849095,4.045962575754631
0.9088908890889087,4.049749167257931
0.9092909290929096,4.053537425763181
0.9096909690969106,4.0573273512703745
0.9100910091009098,4.061118943779504
0.9104910491049107,4.064912203290596
0.9108910891089117,4.068707129803644
0.9112911291129109,4.072503723318641
0.9116911691169118,4.07630198383561
0.9120912091209128,4.0801019113545465
0.912491249124912,4.083903505875444
0.9128912891289129,4.087706767398327
0.9132913291329139,4.091511695923189
0.9136913691369148,4.095318291450032
0.914091409140914,4.099126553978853
0.914491449144915,4.102936483509675
0.9148914891489159,4.1067480800424905
0.9152915291529151,4.110561343577296
0.9156915691569161,4.114376274114113
0.916091609160917,4.118192871652937
0.9164916491649162,4.122011136193762
0.9168916891689172,4.125831067736611
0.9172917291729181,4.129652666281478
0.9176917691769173,4.133475931828357
0.9180918091809183,4.137300864377274
0.9184918491849192,4.141127463928223
0.9188918891889184,4.144955730481195
0.9192919291929194,4.1487856640362155
0.9196919691969203,4.15261726459328
0.9200920092009213,4.15645053215239
0.9204920492049204,4.160285466713542
0.9208920892089214,4.164122068276758
0.9212921292129224,4.167960336842034
0.9216921692169215,4.171800272409363
0.9220922092209225,4.175641874978769
0.9224922492249235,4.179485144550247
0.9228922892289226,4.18333008112379
0.9232923292329236,4.187176684699423
0.9236923692369245,4.19102495527714
0.9240924092409237,4.194874892856935
0.9244924492449247,4.198726497438831
0.9248924892489256,4.202579769022825
0.9252925292529248,4.206434707608909
0.9256925692569258,4.210291313197107
0.9260926092609267,4.214149585787415
0.9264926492649259,4.218009525379824
0.9268926892689269,4.221871131974362
0.9272927292729278,4.225734405571021
0.9276927692769288,4.229599346169807
0.928092809280928,4.23346595377071
0.9284928492849289,4.23733422837376
0.9288928892889299,4.241204169978946
0.9292929292929291,4.245075778586266
0.92969296929693,4.248949054195743
0.930093009300931,4.25282399680737
0.9304930493049302,4.256700606421143
0.9308930893089311,4.260578883037086
0.9312931293129321,4.2644588266551935
0.9316931693169312,4.268340437275458
0.9320932093209322,4.272223714897907
0.9324932493249332,4.2761086595225315
0.9328932893289323,4.279995271149327
0.9332933293329333,4.283883549778319
0.9336933693369343,4.2877734954095015
0.9340934093409352,4.291665108042878
0.9344934493449344,4.295558387678442
0.9348934893489353,4.299453334316221
0.9352935293529363,4.303349947956205
0.9356935693569355,4.307248228598392
0.9360936093609364,4.311148176242805
0.9364936493649374,4.315049790889439
0.9368936893689366,4.318953072538288
0.9372937293729375,4.3228580211893775
0.9376937693769385,4.326764636842699
0.9380938093809377,4.33067291949825
0.9384938493849386,4.334582869156054
0.9388938893889396,4.3384944858161045
0.9392939293929388,4.342407769478396
0.9396939693969397,4.346322720142955
0.9400940094009407,4.350239337809775
0.9404940494049416,4.354157622478859
0.9408940894089408,4.358077574150204
0.9412941294129418,4.361999192823831
0.9416941694169427,4.365922478499737
0.9420942094209419,4.369847431177918
0.9424942494249429,4.373774050858396
0.9428942894289438,4.377702337541167
0.943294329432943,4.381632291226223
0.943694369436944,4.385563911913592
0.9440944094409449,4.389497199603266
0.9444944494449441,4.393432154295241
0.944894489448945,4.397368775989541
0.945294529452946,4.401307064686161
0.9456945694569452,4.405247020385095
0.9460946094609461,4.409188643086368
0.9464946494649471,4.413131932789975
0.9468946894689481,4.417076889495921
0.9472947294729472,4.421023513204197
0.9476947694769482,4.424971803914834
0.9480948094809492,4.42892176162782
0.9484948494849483,4.432873386343155
0.9488948894889493,4.43682667806086
0.9492949294929502,4.440781636780933
0.9496949694969494,4.444738262503365
0.9500950095009504,4.448696555228185
0.9504950495049513,4.452656514955383
0.9508950895089505,4.456618141684957
0.9512951295129515,4.46058143541693
0.9516951695169524,4.4645463961513
0.9520952095209516,4.468513023888057
0.9524952495249526,4.472481318627228
0.9528952895289535,4.476451280368809
0.9532953295329527,4.480422909112792
0.9536953695369537,4.484396204859205
0.9540954095409546,4.48837116760804
0.9544954495449556,4.4923477973593045
0.9548954895489548,4.49632609411299
0.9552955295529557,4.500306057869124
0.9556955695569567,4.504287688627701
0.9560956095609559,4.508270986388714
0.9564956495649568,4.51225595115219
0.9568956895689578,4.516242582918123
0.9572957295729569,4.5202308816865076
0.9576957695769579,4.524220847457369
0.9580958095809589,4.528212480230702
0.958495849584958,4.532205780006502
0.958895889588959,4.536200746784793
0.95929592959296,4.540197380565571
0.9596959695969591,4.54419568134883
0.9600960096009601,4.548195649134596
0.960496049604961,4.552197283922863
0.960896089608962,4.556200585713635
0.9612961296129612,4.56020555450691
0.9616961696169621,4.564212190302709
0.9620962096209631,4.56822049310103
0.9624962496249623,4.572230462901867
0.9628962896289632,4.576242099705246
0.9632963296329642,4.580255403511161
0.9636963696369634,4.584270374319606
0.9640964096409643,4.588287012130608
0.9644964496449653,4.592305316944162
0.9648964896489645,4.596325288760261
0.9652965296529654,4.600346927578931
0.9656965696569664,4.60437023340017
0.9660966096609656,4.6083952062239675
0.9664966496649665,4.612421846050354
0.9668966896689675,4.61645015287932
0.9672967296729684,4.620480126710875
0.9676967696769676,4.62451176754501
0.9680968096809686,4.628545075381754
0.9684968496849695,4.632580050221099
0.9688968896889687,4.636616692063041
0.9692969296929697,4.640655000907608
0.9696969696969706,4.644694976754789
0.9700970097009698,4.648736619604585
0.9704970497049707,4.65277992945702
0.9708970897089717,4.656824906312087
0.9712971297129709,4.660871550169783
0.9716971697169718,4.664919861030133
0.9720972097209728,4.6689698388931316
0.972497249724972,4.673021483758773
0.9728972897289729,4.677074795627086
0.9732973297329739,4.681129774498063
0.9736973697369748,4.6851864203717115
0.974097409740974,4.689244733248023
0.974497449744975,4.693304713127026
0.9748974897489759,4.697366360008717
0.9752975297529751,4.701429673893086
0.9756975697569761,4.705494654780163
0.976097609760977,4.709561302669941
0.9764976497649762,4.713629617562417
0.9768976897689772,4.717699599457616
0.9772977297729781,4.721771248355533
0.9776977697769773,4.725844564256162
0.9780978097809783,4.729919547159531
0.9784978497849792,4.7339961970656335
0.9788978897889784,4.738074513974466
0.9792979297929794,4.7421544978860535
0.9796979697969803,4.746236148800391
0.9800980098009813,4.750319466717484
0.9804980498049805,4.754404451637329
0.9808980898089814,4.758491103559951
0.9812981298129824,4.762579422485345
0.9816981698169815,4.766669408413506
0.9820982098209825,4.770761061344461
0.9824982498249835,4.774854381278205
0.9828982898289826,4.778949368214731
0.9832983298329836,4.783046022154069
0.9836983698369846,4.787144343096212
0.9840984098409837,4.791244331041155
0.9844984498449847,4.795345985988925
0.9848984898489856,4.799449307939517
0.9852985298529848,4.8035542968929255
0.9856985698569858,4.8076609528491785
0.9860986098609867,4.811769275808269
0.9864986498649859,4.815879265770194
0.9868986898689869,4.81999092273498
0.9872987298729878,4.824104246702621
0.9876987698769888,4.828219237673124
0.988098809880988,4.832335895646482
0.9884988498849889,4.8364542206227235
0.9888988898889899,4.840574212601844
0.9892989298929891,4.844695871583836
0.98969896989699,4.84881919756873
0.990099009900991,4.852944190556518
0.9904990499049902,4.857070850547197
0.9908990899089911,4.861199177540794
0.9912991299129921,4.8653291715373035
0.9916991699169913,4.86946083253672
0.9920992099209922,4.873594160539071
0.9924992499249932,4.877729155544352
0.9928992899289923,4.881865817552558
0.9932993299329933,4.8860041465637165
0.9936993699369943,4.890144142577821
0.9940994099409952,4.89428580559488
0.9944994499449944,4.898429135614886
0.9948994899489954,4.902574132637867
0.9952995299529963,4.90672079666382
0.9956995699569955,4.910869127692737
0.9960996099609964,4.9150191257246485
0.9964996499649974,4.919170790759547
0.9968996899689966,4.923324122797429
0.9972997299729975,4.9274791218383225
0.9976997699769985,4.931635787882222
0.9980998099809977,4.9357941209291205
0.9984998499849986,4.939954120979049
0.9988998899889996,4.9441157880320015
0.9992999299929988,4.948279122087973
0.9996999699969997,4.95244412314699
1.0001000100010007,4.95661079120905
1.0005000500050016,4.960779126274157
1.0009000900090008,4.9649491283423055
1.0013001300130018,4.9691207974135265
1.0017001700170027,4.97329413348781
1.002100210021002,4.9774691365651575
1.0025002500250029,4.981645806645593
1.0029002900290038,4.985824143729113
1.003300330033003,4.990004147815711
1.003700370037004,4.994185818905416
1.004100410041005,4.9983691569982245
1.004500450045004,5.002554162094128
1.004900490049005,5.00674083419316
1.005300530053006,5.010929173295309
1.0057005700570052,5.015119179400576
1.0061006100610062,5.019310852508987
1.006500650065007,5.023504192620535
1.006900690069008,5.02769919973523
1.0073007300730072,5.031895873853065
1.0077007700770082,5.036094214974068
1.0081008100810092,5.040294223098236
1.0085008500850083,5.044495898225563
1.0089008900890093,5.048699240356076
1.0093009300930103,5.052904249489773
1.0097009700970094,5.057110925626647
1.0101010101010104,5.061319268766728
1.0105010501050113,5.065529278910011
1.0109010901090105,5.0697409560564894
1.0113011301130115,5.073954300206192
1.0117011701170124,5.078169311359116
1.0121012101210116,5.082385989515257
1.0125012501250126,5.08660433467464
1.0129012901290135,5.090824346837265
1.0133013301330127,5.095046026003124
1.0137013701370137,5.0992693721722455
1.0141014101410146,5.103494385344625
1.0145014501450156,5.107721065520271
1.0149014901490148,5.111949412699177
1.0153015301530157,5.116179426881372
1.0157015701570167,5.120411108066852
1.0161016101610159,5.124644456255611
1.0165016501650168,5.128879471447679
1.0169016901690178,5.13311615364305
1.017301730173017,5.13735450284172
1.017701770177018,5.141594519043719
1.0181018101810189,5.145836202249041
1.018501850185018,5.150079552457681
1.018901890189019,5.154324569669669
1.01930193019302,5.158571253885
1.0197019701970191,5.162819605103671
1.02010201020102,5.167069623325707
1.020502050205021,5.171321308551107
1.020902090209022,5.175574660779877
1.0213021302130212,5.179829680012011
1.0217021702170221,5.184086366247539
1.022102210221023,5.188344719486457
1.0225022502250223,5.1926047397287585
1.0229022902290232,5.196866426974474
1.0233023302330242,5.2011297812236
1.0237023702370234,5.205394802476132
1.0241024102410243,5.209661490732096
1.0245024502450253,5.213929845991489
1.0249024902490245,5.218199868254309
1.0253025302530254,5.222471557520582
1.0257025702570264,5.226744913790305
1.0261026102610256,5.231019937063474
1.0265026502650265,5.235296627340117
1.0269026902690275,5.23957498462023
1.0273027302730284,5.24385500890382
1.0277027702770276,5.248136700190883
1.0281028102810286,5.252420058481447
1.0285028502850295,5.25670508377551
1.0289028902890287,5.260991776073064
1.0293029302930297,5.265280135374144
1.0297029702970306,5.26957016167874
1.0301030103010298,5.273861854986849
1.0305030503050308,5.2781552152985025
1.0309030903090317,5.282450242613694
1.031303130313031,5.286746936932422
1.0317031703170318,5.291045298254711
1.0321032103210328,5.295345326580563
1.032503250325032,5.29964702190997
1.032903290329033,5.303950384242961
1.033303330333034,5.308255413579535
1.0337033703370349,5.312562109919695
1.034103410341034,5.31687047326344
1.034503450345035,5.321180503610797
1.034903490349036,5.325492200961763
1.0353035303530351,5.3298055653163345
1.035703570357036,5.334120596674541
1.036103610361037,5.338437295036377
1.0365036503650362,5.34275566040184
1.0369036903690372,5.34707569277096
1.0373037303730381,5.3513973921437294
1.0377037703770373,5.355720758520147
1.0381038103810383,5.360045791900243
1.0385038503850392,5.364372492284011
1.0389038903890384,5.36870085967145
1.0393039303930394,5.3730308940625875
1.0397039703970403,5.377362595457419
1.0401040104010413,5.381695963855954
1.0405040504050405,5.386030999258187
1.0409040904090414,5.390367701664147
1.0413041304130424,5.394706071073832
1.0417041704170416,5.399046107487237
1.0421042104210425,5.403387810904392
1.0425042504250435,5.407731181325293
1.0429042904290426,5.412076218749936
1.0433043304330436,5.416422923178351
1.0437043704370446,5.420771294610534
1.0441044104410437,5.425121333046482
1.0445044504450447,5.429473038486223
1.0449044904490457,5.433826410929756
1.0453045304530448,5.4381814503770745
1.0457045704570458,5.44253815682821
1.0461046104610467,5.446896530283157
1.046504650465046,5.451256570741914
1.0469046904690469,5.455618278204509
1.0473047304730478,5.459981652670939
1.0477047704770488,5.464346694141212
1.048104810481048,5.468713402615323
1.048504850485049,5.473081778093305
1.04890489048905,5.477451820575152
1.049304930493049,5.481823530060859
1.04970497049705,5.486196906550458
1.050105010501051,5.490571950043945
1.0505050505050502,5.494948660541317
1.0509050905090511,5.499327038042604
1.051305130513052,5.503707082547801
1.0517051705170513,5.508088794056906
1.0521052105210522,5.512472172569948
1.0525052505250532,5.516857218086924
1.0529052905290524,5.52124393060783
1.0533053305330533,5.525632310132697
1.0537053705370543,5.530022356661522
1.0541054105410552,5.534414070194311
1.0545054505450544,5.538807450731061
1.0549054905490554,5.543202498271802
1.0553055305530563,5.5475992128165315
1.0557055705570555,5.551997594365246
1.0561056105610565,5.556397642917977
1.0565056505650574,5.560799358474719
1.0569056905690566,5.565202741035466
1.0573057305730575,5.569607790600255
1.0577057705770585,5.574014507169079
1.0581058105810577,5.578422890741933
1.0585058505850586,5.582832941318851
1.0589058905890596,5.587244658899828
1.0593059305930588,5.59165804348486
1.0597059705970597,5.596073095073978
1.0601060106010607,5.600489813667179
1.0605060506050616,5.604908199264471
1.0609060906090608,5.609328251865849
1.0613061306130618,5.6137499714713455
1.0617061706170627,5.618173358080958
1.062106210621062,5.622598411694682
1.0625062506250629,5.627025132312547
1.0629062906290638,5.631453519934552
1.063306330633063,5.635883574560693
1.063706370637064,5.640315296191
1.064106410641065,5.64474868482547
1.064506450645064,5.6491837404641005
1.064906490649065,5.653620463106922
1.065306530653066,5.658058852753931
1.0657065706570652,5.662498909405125
1.0661066106610662,5.666940633060534
1.0665066506650671,5.671384023720156
1.066906690669068,5.675829081383998
1.0673067306730672,5.680275806052058
1.0677067706770682,5.684724197724366
1.0681068106810692,5.6891742564009204
1.0685068506850683,5.693625982081715
1.0689068906890693,5.698079374766785
1.0693069306930703,5.702534434456124
1.0697069706970694,5.70699116114973
1.0701070107010704,5.711449554847637
1.0705070507050714,5.715909615549837
1.0709070907090705,5.720371343256329
1.0713071307130715,5.7248347379671465
1.0717071707170724,5.729299799682283
1.0721072107210716,5.733766528401738
1.0725072507250726,5.738234924125541
1.0729072907290735,5.74270498685369
1.0733073307330727,5.747176716586183
1.0737073707370737,5.751650113323049
1.0741074107410746,5.756125177064287
1.0745074507450756,5.760601907809905
1.0749074907490748,5.765080305559899
1.0753075307530757,5.769560370314303
1.0757075707570767,5.774042102073113
1.0761076107610759,5.7785255008363245
1.0765076507650768,5.783010566603971
1.0769076907690778,5.787497299376048
1.077307730773077,5.791985699152554
1.077707770777078,5.796475765933521
1.0781078107810789,5.800967499718944
1.078507850785078,5.805460900508822
1.078907890789079,5.809955968303188
1.07930793079308,5.814452703102036
1.0797079707970791,5.818951104905365
1.08010801080108,5.823451173713207
1.080508050805081,5.827952909525558
1.080908090809082,5.832456312342429
1.0813081308130812,5.836961382163815
1.0817081708170821,5.841468118989748
1.082108210821083,5.845976522820227
1.0825082508250823,5.850486593655248
1.0829082908290832,5.854998331494844
1.0833083308330842,5.8595117363390115
1.0837083708370834,5.864026808187748
1.0841084108410843,5.868543547041084
1.0845084508450853,5.873061952899021
1.0849084908490845,5.877582025761552
1.0853085308530854,5.882103765628712
1.0857085708570864,5.886627172500496
1.0861086108610856,5.891152246376904
1.0865086508650865,5.895678987257968
1.0869086908690875,5.900207395143683
1.0873087308730884,5.9047374700340605
1.0877087708770876,5.909269211929096
1.0881088108810886,5.9138026208288235
1.0885088508850895,5.918337696733239
1.0889088908890887,5.922874439642341
1.0893089308930897,5.927412849556163
1.0897089708970906,5.9319529264746995
1.0901090109010898,5.93649467039795
1.0905090509050908,5.9410380813259485
1.0909090909090917,5.94558315925869
1.091309130913091,5.950129904196171
1.0917091709170919,5.954678316138427
1.0921092109210928,5.959228395085456
1.092509250925092,5.963780141037253
1.092909290929093,5.968333553993852
1.093309330933094,5.97288863395525
1.0937093709370949,5.977445380921457
1.094109410941094,5.982003794892471
1.094509450945095,5.986563875868324
1.094909490949096,5.991125623849013
1.0953095309530951,5.995689038834538
1.095709570957096,6.00025412082493
1.096109610961097,6.004820869820187
1.0965096509650962,6.009389285820307
1.0969096909690972,6.013959368825321
1.0973097309730981,6.018531118835231
1.0977097709770973,6.023104535850032
1.0981098109810983,6.0276796198697555
1.0985098509850992,6.032256370894405
1.0989098909890984,6.036834788923971
1.0993099309930994,6.041414873958492
1.0997099709971003,6.045996625997962
1.1001100110011013,6.050580045042395
1.1005100510051005,6.055165131091786
1.1009100910091014,6.059751884146167
1.1013101310131024,6.064340304205539
1.1017101710171016,6.068930391269896
1.1021102110211025,6.073522145339277
1.1025102510251035,6.078115566413675
1.1029102910291027,6.082710654493089
1.1033103310331036,6.087307409577554
1.1037103710371046,6.091905831667066
1.1041104110411037,6.096505920761625
1.1045104510451047,6.101107676861263
1.1049104910491057,6.105711099965978
1.1053105310531048,6.1103161900757685
1.1057105710571058,6.114922947190668
1.1061106110611068,6.119531371310675
1.106510651065106,6.124141462435786
1.106910691069107,6.128753220566036
1.1073107310731078,6.133366645701424
1.1077107710771088,6.137981737841957
1.108110811081108,6.142598496987636
1.108510851085109,6.147216923138494
1.10891089108911,6.151837016294528
1.109310931093109,6.156458776455737
1.10971097109711,6.161082203622154
1.110111011101111,6.16570729779378
1.1105110511051102,6.170334058970611
1.1109110911091111,6.17496248715268
1.111311131113112,6.1795925823399855
1.1117111711171113,6.184224344532527
1.1121112111211122,6.188857773730339
1.1125112511251132,6.1934928699334195
1.1129112911291124,6.198129633141765
1.1133113311331133,6.20276806335541
1.1137113711371143,6.207408160574354
1.1141114111411152,6.212049924798607
1.1145114511451144,6.216693356028167
1.1149114911491154,6.221338454263069
1.1153115311531163,6.225985219503309
1.1157115711571155,6.23063365174889
1.1161116111611165,6.23528375099984
1.1165116511651174,6.239935517256163
1.1169116911691166,6.244588950517856
1.1173117311731176,6.2492440507849505
1.1177117711771185,6.253900818057447
1.1181118111811177,6.2585592523353455
1.1185118511851186,6.263219353618679
1.1189118911891196,6.267881121907446
1.1193119311931188,6.272544557201643
1.1197119711971197,6.27720965950131
1.1201120112011207,6.281876428806439
1.1205120512051217,6.286544865117046
1.1209120912091208,6.291214968433126
1.1213121312131218,6.295886738754715
1.1217121712171227,6.300560176081812
1.122112211221122,6.305235280414414
1.1225122512251229,6.309912051752558
1.1229122912291238,6.314590490096242
1.123312331233123,6.319270595445464
1.123712371237124,6.32395236780026
1.124112411241125,6.328635807160626
1.1245124512451241,6.333320913526563
1.124912491249125,6.338007686898107
1.125312531253126,6.342696127275254
1.1257125712571252,6.347386234658004
1.1261126112611262,6.352078009046392
1.1265126512651271,6.356771450440418
1.126912691269128,6.36146655884009
1.1273127312731273,6.3661633342454085
1.1277127712771282,6.37086177665641
1.1281128112811292,6.375561886073091
1.1285128512851283,6.380263662495452
1.1289128912891293,6.384967105923528
1.1293129312931303,6.389672216357316
1.1297129712971294,6.394378993796818
1.1301130113011304,6.399087438242067
1.1305130513051314,6.4037975496930635
1.1309130913091305,6.408509328149804
1.1313131313131315,6.413222773612327
1.1317131713171324,6.41793788608063
1.1321132113211316,6.422654665554712
1.1325132513251326,6.427373112034609
1.1329132913291335,6.432093225520319
1.1333133313331345,6.436815006011854
1.1337133713371337,6.441538453509214
1.1341134113411346,6.446263568012432
1.1345134513451356,6.4509903495215095
1.1349134913491348,6.455718798036445
1.1353135313531357,6.460448913557273
1.1357135713571367,6.465180696083994
1.1361136113611359,6.469914145616608
1.1365136513651368,6.474649262155148
1.1369136913691378,6.479386045699617
1.137313731373137,6.484124496250009
1.137713771377138,6.488864613806367
1.1381138113811389,6.4936063983686845
1.138513851385138,6.49834984993696
1.138913891389139,6.503094968511236
1.13931393139314,6.507841754091506
1.1397139713971391,6.51259020667777
1.14011401140114,6.517340326270068
1.140514051405141,6.522092112868394
1.140914091409142,6.5268455664727645
1.1413141314131412,6.531600687083176
1.1417141714171422,6.536357474699665
1.142114211421143,6.54111592932223
1.1425142514251423,6.545876050950874
1.1429142914291432,6.55063783958563
1.1433143314331442,6.555401295226498
1.1437143714371434,6.560166417873479
1.1441144114411443,6.564933207526608
1.1445144514451453,6.569701664185884
1.1449144914491445,6.574471787851308
1.1453145314531454,6.579243578522917
1.1457145714571464,6.5840170362007076
1.1461146114611456,6.588792160884683
1.1465146514651465,6.593568952574876
1.1469146914691475,6.598347411271291
1.1473147314731484,6.603127536973936
1.1477147714771476,6.607909329682811
1.1481148114811486,6.612692789397955
1.1485148514851495,6.617477916119366
1.1489148914891487,6.622264709847045
1.1493149314931497,6.627053170581028
1.1497149714971506,6.6318432983213125
1.1501150115011498,6.636635093067903
1.1505150515051508,6.641428554820831
1.1509150915091517,6.646223683580101
1.151315131513151,6.6510204793457115
1.1517151715171519,6.655818942117697
1.1521152115211528,6.66061907189606
1.152515251525152,6.6654208686808
1.152915291529153,6.670224332471956
1.153315331533154,6.6750294632695235
1.1537153715371549,6.6798362610735165
1.154115411541154,6.684644725883938
1.154515451545155,6.689454857700819
1.154915491549156,6.694266656524165
1.1553155315531551,6.699080122353976
1.155715571557156,6.703895255190285
1.156115611561157,6.708712055033097
1.1565156515651562,6.713530521882408
1.1569156915691572,6.718350655738257
1.1573157315731581,6.723172456600644
1.1577157715771573,6.727995924469569
1.1581158115811583,6.732821059345072
1.1585158515851592,6.73764786122715
1.1589158915891584,6.742476330115804
1.1593159315931594,6.747306466011071
1.1597159715971603,6.752138268912953
1.1601160116011613,6.75697173882146
1.1605160516051605,6.761806875736594
1.1609160916091614,6.766643679658395
1.1613161316131624,6.771482150586859
1.1617161716171616,6.776322288521988
1.1621162116211625,6.78116409346382
1.1625162516251635,6.7860075654123575
1.1629162916291627,6.790852704367597
1.1633163316331636,6.795699510329579
1.1637163716371646,6.800547983298304
1.1641164116411638,6.805398123273768
1.1645164516451647,6.810249930256017
1.1649164916491657,6.815103404245046
1.1653165316531648,6.819958545240853
1.1657165716571658,6.824815353243483
1.1661166116611668,6.829673828252932
1.166516651665166,6.834533970269202
1.166916691669167,6.839395779292332
1.1673167316731679,6.84425925532232
1.1677167716771688,6.849124398359182
1.168116811681168,6.853991208402917
1.168516851685169,6.858859685453562
1.16891689168917,6.86372982951112
1.169316931693169,6.8686016405755925
1.16971697169717,6.873475118647014
1.170117011701171,6.87835026372539
1.1705170517051702,6.883227075810717
1.1709170917091711,6.888105554903036
1.171317131713172,6.892985701002349
1.1717171717171713,6.897867514108654
1.1721172117211722,6.90275099422199
1.1725172517251732,6.907636141342359
1.1729172917291724,6.912522955469762
1.1733173317331733,6.917411436604237
1.1737173717371743,6.922301584745783
1.1741174117411752,6.927193399894419
1.1745174517451744,6.9320868820501405
1.1749174917491754,6.936982031212989
1.1753175317531763,6.9418788473829665
1.1757175717571755,6.946777330560068
1.1761176117611765,6.951677480744342
1.1765176517651774,6.9565792979357814
1.1769176917691766,6.961482782134392
1.1773177317731776,6.966387933340211
1.1777177717771785,6.971294751553239
1.1781178117811777,6.976203236773477
1.1785178517851786,6.981113389000969
1.1789178917891796,6.986025208235709
1.1793179317931788,6.9909386944777
1.1797179717971797,6.995853847726987
1.1801180118011807,7.000770667983564
1.1805180518051817,7.005689155247449
1.1809180918091808,7.0106093095186415
1.1813181318131818,7.015531130797185
1.1817181718171827,7.020454619083074
1.182118211821182,7.025379774376313
1.1825182518251829,7.030306596676946
1.1829182918291838,7.035235085984967
1.183318331833183,7.04016524230038
1.183718371837184,7.045097065623227
1.184118411841185,7.0500305559535095
1.1845184518451841,7.0549657132912245
1.184918491849185,7.0599025376364155
1.185318531853186,7.064841028989083
1.1857185718571852,7.069781187349228
1.1861186118611862,7.074723012716891
1.1865186518651871,7.079666505092074
1.186918691869188,7.0846116644747905
1.1873187318731873,7.089558490865044
1.1877187718771882,7.09450698426287
1.1881188118811892,7.099457144668277
1.1885188518851884,7.10440897208126
1.1889188918891893,7.109362466501864
1.1893189318931903,7.114317627930087
1.1897189718971894,7.119274456365933
1.1901190119011904,7.124232951809441
1.1905190519051914,7.129193114260618
1.1909190919091905,7.134154943719457
1.1913191319131915,7.139118440186002
1.1917191719171925,7.144083603660257
1.1921192119211916,7.149050434142222
1.1925192519251926,7.1540189316319385
1.1929192919291935,7.158989096129408
1.1933193319331945,7.163960927634644
1.1937193719371937,7.168934426147649
1.1941194119411946,7.173909591668466
1.1945194519451956,7.178886424197094
1.1949194919491948,7.183864923733537
1.1953195319531957,7.188845090277835
1.1957195719571967,7.193826923829989
1.1961196119611959,7.198810424390001
1.1965196519651968,7.203795591957916
1.1969196919691978,7.208782426533732
1.197319731973197,7.213770928117452
1.197719771977198,7.218761096709115
1.1981198119811989,7.223752932308727
1.198519851985198,7.22874643491629
1.198919891989199,7.233741604531842
1.1993199319932,7.2387384411553874
1.1997199719971992,7.243736944786929
1.2001200120012,7.248737115426506
1.200520052005201,7.253738953074122
1.200920092009202,7.258742457729792
1.2013201320132012,7.263747629393518
1.2017201720172022,7.268754468065342
1.2021202120212031,7.273762973745268
1.2025202520252023,7.278773146433295
1.2029202920292033,7.283784986129465
1.2033203320332042,7.2887984928337834
1.2037203720372034,7.2938136665462485
1.2041204120412043,7.298830507266908
1.2045204520452053,7.30384901499576
1.2049204920492045,7.308869189732806
1.2053205320532054,7.313891031478092
1.2057205720572064,7.318914540231615
1.2061206120612056,7.323939715993385
1.2065206520652065,7.328966558763437
1.2069206920692075,7.333995068541777
1.2073207320732084,7.33902524532842
1.2077207720772076,7.3440570891233685
1.2081208120812086,7.349090599926666
1.2085208520852095,7.354125777738314
1.2089208920892087,7.359162622558315
1.2093209320932097,7.364201134386713
1.2097209720972106,7.369241313223507
1.2101210121012098,7.374283159068704
1.2105210521052108,7.379326671922345
1.2109210921092117,7.384371851784433
1.211321132113211,7.389418698654968
1.2117211721172119,7.394467212533995
1.2121212121212128,7.39951739342152
1.212521252125212,7.40456924131754
1.212921292129213,7.4096227562221015
1.213321332133214,7.414677938135207
1.2137213721372149,7.41973478705687
1.214121412141214,7.424793302987099
1.214521452145215,7.429853485925933
1.214921492149216,7.434915335873373
1.2153215321532151,7.439978852829425
1.215721572157216,7.445044036794134
1.216121612161217,7.450110887767499
1.2165216521652162,7.455179405749527
1.2169216921692172,7.460249590740257
1.2173217321732182,7.465321442739694
1.2177217721772173,7.470394961747844
1.2181218121812183,7.475470147764746
1.2185218521852192,7.480547000790405
1.2189218921892184,7.485625520824823
1.2193219321932194,7.490705707868046
1.2197219721972203,7.4957875619200784
1.2201220122012213,7.500871082980931
1.2205220522052205,7.505956271050611
1.2209220922092214,7.511043126129162
1.2213221322132224,7.516131648216589
1.2217221722172216,7.521221837312892
1.2221222122212225,7.526313693418116
1.2225222522252235,7.531407216532266
1.2229222922292227,7.536502406655344
1.2233223322332236,7.541599263787393
1.2237223722372246,7.546697787928418
1.2241224122412238,7.551797979078422
1.2245224522452247,7.5568998372374505
1.2249224922492257,7.562003362405507
1.2253225322532248,7.567108554582591
1.2257225722572258,7.572215413768751
1.2261226122612268,7.577323939963989
1.226522652265226,7.582434133168309
1.226922692269227,7.587545993381757
1.2273227322732279,7.592659520604334
1.2277227722772288,7.597774714836058
1.228122812281228,7.602891576076936
1.228522852285229,7.608010104327007
1.22892289228923,7.6131302995862775
1.229322932293229,7.618252161854753
1.22972297229723,7.623375691132473
1.230123012301231,7.62850088741945
1.2305230523052302,7.633627750715679
1.2309230923092311,7.638756281021211
1.231323132313232,7.643886478336048
1.2317231723172313,7.649018342660192
1.2321232123212322,7.6541518739936905
1.2325232523252332,7.6592870723365465
1.2329232923292324,7.664423937688763
1.2333233323332333,7.669562470050389
1.2337233723372343,7.674702669421426
1.2341234123412352,7.679844535801889
1.2345234523452344,7.684988069191788
1.2349234923492354,7.690133269591164
1.2353235323532363,7.695280137000022
1.2357235723572355,7.700428671418368
1.2361236123612365,7.705578872846246
1.2365236523652374,7.71073074128366
1.2369236923692366,7.7158842767306135
1.2373237323732376,7.721039479187155
1.2377237723772385,7.726196348653288
1.2381238123812377,7.731354885129016
1.2385238523852387,7.736515088614383
1.2389238923892396,7.741676959109396
1.2393239323932388,7.746840496614058
1.2397239723972397,7.752005701128418
1.2401240124012407,7.757172572652477
1.2405240524052417,7.762341111186254
1.2409240924092408,7.767511316729755
1.2413241324132418,7.772683189283024
1.2417241724172428,7.777856728846067
1.242124212421242,7.78303193541889
1.242524252425243,7.788208809001535
1.2429242924292438,7.793387349594012
1.243324332433243,7.798567557196321
1.243724372437244,7.8037494318085106
1.244124412441245,7.808932973430586
1.2445244524452441,7.8141181820625505
1.244924492449245,7.819305057704454
1.245324532453246,7.8244936003562975
1.2457245724572452,7.829683810018086
1.2461246124612462,7.834875686689867
1.2465246524652471,7.840069230371648
1.246924692469248,7.845264441063445
1.2473247324732473,7.850461318765263
1.2477247724772482,7.8556598634771495
1.2481248124812492,7.86086007519911
1.2485248524852484,7.866061953931148
1.2489248924892493,7.871265499673313
1.2493249324932503,7.876470712425607
1.2497249724972495,7.881677592188039
1.2501250125012504,7.886886138960652
1.2505250525052514,7.892096352743455
1.2509250925092505,7.89730823353645
1.2513251325132515,7.902521781339687
1.2517251725172525,7.9077369961531705
1.2521252125212516,7.912953877976903
1.2525252525252526,7.918172426810935
1.2529252925292536,7.923392642655274
1.2533253325332545,7.928614525509933
1.2537253725372537,7.93383807537492
1.2541254125412546,7.939063292250288
1.2545254525452556,7.944290176136036
1.2549254925492548,7.9495187270321725
1.2553255325532557,7.954748944938743
1.2557255725572567,7.9599808298557555
1.2561256125612559,7.9652143817832135
1.2565256525652568,7.970449600721166
1.2569256925692578,7.975686486669621
1.257325732573257,7.98092503962858
1.257725772577258,7.986165259598092
1.2581258125812589,7.9914071465781635
1.258525852585258,7.996650700568802
1.258925892589259,8.001895921570053
1.25932593259326,8.007142809581925
1.2597259725972592,8.012391364604422
1.2601260126012601,8.017641586637591
1.260526052605261,8.02289347568144
1.260926092609262,8.02814703173599
1.2613261326132612,8.033402254801244
1.2617261726172622,8.038659144877256
1.2621262126212631,8.043917701964023
1.2625262526252623,8.04917792606156
1.2629262926292633,8.05443981716991
1.2633263326332642,8.059703375289082
1.2637263726372634,8.064968600419082
1.2641264126412644,8.070235492559958
1.2645264526452653,8.075504051711716
1.2649264926492645,8.080774277874363
1.2653265326532654,8.086046171047947
1.2657265726572664,8.091319731232474
1.2661266126612656,8.096594958427954
1.2665266526652665,8.101871852634433
1.2669266926692675,8.107150413851917
1.2673267326732685,8.112430642080426
1.2677267726772676,8.11771253731997
1.2681268126812686,8.122996099570596
1.2685268526852695,8.12828132883231
1.2689268926892687,8.133568225105122
1.2693269326932697,8.138856788389077
1.2697269726972706,8.144147018684185
1.2701270127012698,8.14943891599045
1.2705270527052708,8.154732480307924
1.2709270927092717,8.16002771163661
1.271327132713271,8.16532460997652
1.2717271727172719,8.1706231753277
1.2721272127212728,8.17592340769016
1.272527252725272,8.181225307063903
1.272927292729273,8.186528873448982
1.273327332733274,8.1918341068454
1.2737273727372749,8.197141007253181
1.274127412741274,8.202449574672336
1.274527452745275,8.207759809102907
1.274927492749276,8.213071710544908
1.2753275327532752,8.21838527899834
1.275727572757276,8.22370051446326
1.276127612761277,8.22901741693967
1.2765276527652762,8.23433598642758
1.2769276927692772,8.239656222927035
1.2773277327732782,8.24497812643805
1.2777277727772773,8.250301696960628
1.2781278127812783,8.25562693449482
1.2785278527852793,8.260953839040637
1.2789278927892784,8.266282410598079
1.2793279327932794,8.271612649167203
1.2797279727972803,8.276944554748013
1.2801280128012813,8.282278127340533
1.2805280528052805,8.287613366944768
1.2809280928092814,8.292950273560773
1.2813281328132824,8.298288847188552
1.2817281728172816,8.303629087828114
1.2821282128212825,8.308970995479509
1.2825282528252835,8.314314570142747
1.2829282928292827,8.319659811817834
1.2833283328332836,8.32500672050482
1.2837283728372846,8.330355296203717
1.2841284128412838,8.335705538914528
1.2845284528452847,8.341057448637306
1.2849284928492857,8.34641102537206
1.2853285328532849,8.351766269118798
1.2857285728572858,8.357123179877572
1.2861286128612868,8.362481757648386
1.286528652865286,8.367842002431253
1.286928692869287,8.37320391422622
1.2873287328732879,8.378567493033302
1.2877287728772888,8.383932738852513
1.288128812881288,8.389299651683869
1.288528852885289,8.394668231527417
1.28892889288929,8.400038478383166
1.289328932893289,8.405410392251126
1.28972897289729,8.410783973131347
1.290129012901291,8.41615922102384
1.2905290529052902,8.421536135928609
1.2909290929092911,8.42691471784571
1.291329132913292,8.432294966775151
1.2917291729172913,8.437676882716941
1.2921292129212922,8.44306046567113
1.2925292529252932,8.448445715637726
1.2929292929292924,8.453832632616741
1.2933293329332933,8.459221216608224
1.2937293729372943,8.464611467612189
1.2941294129412952,8.470003385628655
1.2945294529452944,8.47539697065763
1.2949294929492954,8.480792222699169
1.2953295329532963,8.48618914175328
1.2957295729572955,8.491587727819974
1.2961296129612965,8.4969879808993
1.2965296529652974,8.50238990099127
1.2969296929692966,8.50779348809589
1.2973297329732976,8.513198742213216
1.2977297729772985,8.518605663343255
1.2981298129812977,8.524014251486019
1.2985298529852987,8.529424506641558
1.2989298929892996,8.534836428809882
1.2993299329932988,8.540250017991001
1.2997299729972998,8.545665274184968
1.3001300130013007,8.551082197391791
1.3005300530053017,8.556500787611496
1.3009300930093008,8.56192104484409
1.3013301330133018,8.56734296908963
1.3017301730173028,8.572766560348121
1.302130213021302,8.578191818619578
1.302530253025303,8.583618743904049
1.3029302930293039,8.58904733620155
1.303330333033303,8.59447759551208
1.303730373037304,8.599909521835706
1.304130413041305,8.605343115172428
1.3045304530453041,8.61077837552226
1.304930493049305,8.616215302885255
1.305330533053306,8.621653897261421
1.3057305730573052,8.627094158650772
1.3061306130613062,8.632536087053358
1.3065306530653071,8.637979682469192
1.306930693069308,8.643424944898296
1.3073307330733073,8.648871874340681
1.3077307730773082,8.654320470796403
1.3081308130813092,8.65977073426547
1.3085308530853084,8.665222664747894
1.3089308930893093,8.670676262243727
1.3093309330933103,8.67613152675298
1.3097309730973095,8.681588458275666
1.3101310131013104,8.687047056811837
1.3105310531053114,8.692507322361502
1.3109310931093106,8.697969254924672
1.3113311331133115,8.703432854501404
1.3117311731173125,8.708898121091709
1.3121312131213116,8.714365054695595
1.3125312531253126,8.719833655313117
1.3129312931293136,8.725303922944287
1.3133313331333145,8.730775857589128
1.3137313731373137,8.736249459247656
1.3141314131413147,8.74172472791992
1.3145314531453156,8.747201663605933
1.3149314931493148,8.752680266305706
1.3153315331533157,8.758160536019295
1.3157315731573167,8.76364247274671
1.3161316131613159,8.769126076487964
1.3165316531653168,8.774611347243109
1.3169316931693178,8.780098285012158
1.317331733173317,8.785586889795121
1.317731773177318,8.791077161592053
1.318131813181319,8.796569100402968
1.318531853185318,8.802062706227876
1.318931893189319,8.807557979066832
1.31933193319332,8.813054918919848
1.3197319731973192,8.818553525786935
1.3201320132013201,8.824053799668148
1.320532053205321,8.8295557405635
1.320932093209322,8.835059348473015
1.3213321332133212,8.840564623396707
1.3217321732173222,8.846071565334631
1.3221322132213231,8.851580174286799
1.3225322532253223,8.857090450253223
1.3229322932293233,8.862602393233956
1.3233323332333242,8.868116003229016
1.3237323732373234,8.873631280238408
1.3241324132413244,8.87914822426219
1.3245324532453253,8.884666835300377
1.3249324932493245,8.890187113352981
1.3253325332533255,8.895709058420055
1.3257325732573264,8.901232670501614
1.3261326132613256,8.906757949597669
1.3265326532653265,8.912284895708273
1.3269326932693275,8.917813508833445
1.3273327332733285,8.923343788973208
1.3277327732773276,8.928875736127575
1.3281328132813286,8.9344093502966
1.3285328532853296,8.939944631480301
1.3289328932893287,8.945481579678686
1.3293329332933297,8.951020194891816
1.3297329732973306,8.956560477119696
1.3301330133013298,8.962102426362348
1.3305330533053308,8.967646042619823
1.3309330933093317,8.973191325892135
1.331333133313331,8.978738276179298
1.3317331733173319,8.984286893481366
1.3321332133213328,8.989837177798357
1.332533253325332,8.99538912913028
1.332933293329333,9.000942747477191
1.333333333333334,9.006498032839108
1.3337333733373349,9.012054985216055
1.334133413341334,9.017613604608046
1.334533453345335,9.023173891015139
1.334933493349336,9.028735844437348
1.3353335333533352,9.034299464874683
1.3357335733573361,9.039864752327205
1.336133613361337,9.045431706794925
1.3365336533653362,9.051000328277858
1.3369336933693372,9.05657061677606
1.3373337333733382,9.062142572289547
1.3377337733773373,9.06771619481833
1.3381338133813383,9.07329148436247
1.3385338533853393,9.078868440921978
1.3389338933893384,9.08444706449687
1.3393339333933394,9.0900273550872
1.3397339733973403,9.095609312692986
1.3401340134013413,9.101192937314254
1.3405340534053405,9.10677822895102
1.3409340934093414,9.11236518760334
1.3413341334133424,9.117953813271232
1.3417341734173416,9.123544105954702
1.3421342134213425,9.12913606565382
1.3425342534253435,9.13472969236859
1.3429342934293427,9.140324986099031
1.3433343334333436,9.1459219468452
1.3437343734373446,9.151520574607112
1.3441344134413438,9.157120869384782
1.3445344534453447,9.162722831178266
1.3449344934493457,9.168326459987584
1.3453345334533449,9.173931755812745
1.3457345734573458,9.179538718653811
1.3461346134613468,9.185147348510794
1.346534653465346,9.19075764538371
1.346934693469347,9.196369609272619
1.3473347334733479,9.201983240177535
1.3477347734773488,9.207598538098487
1.348134813481348,9.21321550303549
1.348534853485349,9.218834134988606
1.34893489348935,9.224454433957847
1.349334933493349,9.23007639994323
1.34973497349735,9.23570003294481
1.350135013501351,9.241325332962607
1.3505350535053502,9.246952299996632
1.3509350935093511,9.25258093404695
1.351335133513352,9.258211235113572
1.3517351735173513,9.263843203196513
1.3521352135213522,9.269476838295839
1.3525352535253532,9.275112140411558
1.3529352935293524,9.280749109543688
1.3533353335333533,9.28638774569229
1.3537353735373543,9.292028048857379
1.3541354135413552,9.297670019038986
1.3545354535453544,9.303313656237124
1.3549354935493554,9.308958960451857
1.3553355335533563,9.314605931683198
1.3557355735573555,9.320254569931164
1.3561356135613565,9.325904875195816
1.3565356535653574,9.331556847477168
1.3569356935693566,9.337210486775236
1.3573357335733576,9.342865793090084
1.3577357735773585,9.348522766421725
1.3581358135813577,9.354181406770175
1.3585358535853587,9.359841714135497
1.3589358935893596,9.365503688517704
1.3593359335933588,9.371167329916815
1.3597359735973598,9.37683263833289
1.3601360136013607,9.382499613765946
1.3605360536053617,9.388168256216014
1.3609360936093609,9.393838565683108
1.3613361336133618,9.399510542167294
1.3617361736173628,9.405184185668585
1.362136213621362,9.410859496186998
1.362536253625363,9.416536473722596
1.3629362936293639,9.422215118275394
1.363336333633363,9.427895429845409
1.363736373637364,9.433577408432706
1.364136413641365,9.439261054037296
1.3645364536453641,9.4449463666592
1.364936493649365,9.450633346298478
1.365336533653366,9.45632199295515
1.3657365736573652,9.462012306629227
1.3661366136613662,9.467704287320778
1.3665366536653671,9.473397935029816
1.366936693669368,9.479093249756374
1.3673367336733673,9.484790231500469
1.3677367736773682,9.490488880262166
1.3681368136813692,9.49618919604148
1.3685368536853684,9.501891178838425
1.3689368936893693,9.50759482865307
1.3693369336933703,9.51330014548543
1.3697369736973695,9.51900712933552
1.3701370137013704,9.524715780203406
1.3705370537053714,9.530426098089107
1.3709370937093706,9.536138082992634
1.3713371337133715,9.541851734914056
1.3717371737173725,9.54756705385339
1.3721372137213717,9.553284039810652
1.3725372537253726,9.559002692785906
1.3729372937293736,9.56472301277917
1.3733373337333745,9.570444999790478
1.3737373737373737,9.576168653819847
1.3741374137413747,9.58189397486734
1.3745374537453756,9.587620962932975
1.3749374937493748,9.593349618016774
1.3753375337533758,9.599079940118795
1.3757375737573767,9.60481192923906
1.3761376137613759,9.610545585377587
1.3765376537653768,9.61628090853444
1.3769376937693778,9.622017898709634
1.377337733773377,9.627756555903192
1.377737773777378,9.633496880115175
1.378137813781379,9.639238871345606
1.378537853785378,9.644982529594499
1.378937893789379,9.65072785486192
1.37933793379338,9.656474847147889
1.3797379737973792,9.662223506452422
1.3801380138013801,9.667973832775585
1.380538053805381,9.673725826117398
1.380938093809382,9.679479486477895
1.3813381338133812,9.685234813857095
1.3817381738173822,9.69099180825506
1.3821382138213831,9.696750469671814
1.3825382538253823,9.702510798107372
1.3829382938293833,9.708272793561802
1.3833383338333842,9.714036456035121
1.3837383738373834,9.71980178552735
1.3841384138413844,9.725568782038554
1.3845384538453853,9.73133744556875
1.3849384938493845,9.737107776117963
1.3853385338533855,9.742879773686251
1.3857385738573864,9.748653438273642
1.3861386138613856,9.754428769880152
1.3865386538653866,9.760205768505843
1.3869386938693875,9.765984434150738
1.3873387338733885,9.771764766814876
1.3877387738773876,9.77754676649827
1.3881388138813886,9.78333043320099
1.3885388538853896,9.789115766923056
1.3889388938893887,9.794902767664485
1.3893389338933897,9.80069143542535
1.3897389738973907,9.806481770205664
1.3901390139013898,9.81227377200545
1.3905390539053908,9.818067440824775
1.3909390939093917,9.823862776663658
1.391339133913391,9.829659779522121
1.3917391739173919,9.835458449400232
1.3921392139213928,9.841258786298004
1.392539253925392,9.847060790215469
1.392939293929393,9.852864461152684
1.393339333933394,9.858669799109675
1.3937393739373949,9.864476804086477
1.394139413941394,9.870285476083112
1.394539453945395,9.876095815099642
1.394939493949396,9.881907821136096
1.3953395339533952,9.88772149419249
1.3957395739573961,9.893536834268891
1.396139613961397,9.899353841365322
1.3965396539653963,9.905172515481802
1.3969396939693972,9.910992856618401
1.3973397339733982,9.91681486477514
1.3977397739773973,9.922638539952041
1.3981398139813983,9.92846388214917
1.3985398539853993,9.93429089136655
1.3989398939893984,9.940119567604198
1.3993399339933994,9.945949910862188
1.3997399739974004,9.95178192114054
1.4001400140014013,9.95761559843929
1.4005400540054005,9.96345094275846
1.4009400940094014,9.96928795409812
1.4013401340134024,9.975126632458288
1.4017401740174016,9.980966977838989
1.4021402140214025,9.986808990240293
1.4025402540254035,9.99265266966222
1.4029402940294027,9.99849801610479
1.4033403340334036,10.004345029568077
1.4037403740374046,10.0101937100521
1.4041404140414038,10.01604405755688
1.4045404540454047,10.02189607208249
1.4049404940494057,10.027749753628948
1.4053405340534049,10.03360510219628
1.4057405740574058,10.039462117784552
1.4061406140614068,10.045320800393792
1.4065406540654077,10.051181150024034
1.406940694069407,10.057043166675298
1.4073407340734079,10.06290685034766
1.4077407740774088,10.06877220104114
1.408140814081408,10.07463921875576
1.408540854085409,10.080507903491592
1.40894089408941,10.086378255248658
1.409340934093409,10.092250274026979
1.40974097409741,10.098123959826628
1.410141014101411,10.103999312647627
1.4105410541054102,10.10987633249
1.4109410941094112,10.115755019353815
1.411341134113412,10.121635373239098
1.4117411741174113,10.12751739414587
1.4121412141214122,10.133401082074206
1.4125412541254132,10.139286437024127
1.4129412941294124,10.145173458995654
1.4133413341334133,10.151062147988862
1.4137413741374143,10.156952504003772
1.4141414141414153,10.162844527040422
1.4145414541454144,10.168738217098843
1.4149414941494154,10.174633574179097
1.4153415341534163,10.180530598281216
1.4157415741574155,10.186429289405218
1.4161416141614165,10.19232964755118
1.4165416541654174,10.19823167271912
1.4169416941694166,10.204135364909066
1.4173417341734176,10.210040724121093
1.4177417741774185,10.215947750355216
1.4181418141814177,10.221856443611465
1.4185418541854187,10.227766803889914
1.4189418941894196,10.233678831190584
1.4193419341934188,10.239592525513501
1.4197419741974198,10.24550788685874
1.4201420142014207,10.25142491522632
1.4205420542054217,10.257343610616285
1.4209420942094209,10.263263973028659
1.4213421342134218,10.269186002463513
1.4217421742174228,10.275109698920877
1.422142214221422,10.281035062400772
1.422542254225423,10.28696209290327
1.4229422942294239,10.2928907904284
1.423342334233423,10.298821154976181
1.423742374237424,10.304753186546696
1.424142414241425,10.31068688513996
1.4245424542454241,10.316622250756003
1.424942494249425,10.322559283394899
1.425342534253426,10.328497983056675
1.4257425742574252,10.334438349741351
1.4261426142614262,10.340380383449004
1.4265426542654271,10.34632408417966
1.426942694269428,10.35226945193336
1.4273427342734273,10.35821648671013
1.4277427742774282,10.364165188510045
1.4281428142814292,10.370115557333131
1.4285428542854284,10.376067593179414
1.4289428942894293,10.382021296048965
1.4293429342934303,10.387976665941814
1.4297429742974295,10.393933702857984
1.4301430143014304,10.399892406797553
1.4305430543054314,10.405852777760543
1.4309430943094306,10.411814815746986
1.4313431343134315,10.417778520756954
1.4317431743174325,10.423743892790473
1.4321432143214317,10.429710931847568
1.4325432543254326,10.435679637928317
1.4329432943294336,10.441650011032747
1.4333433343334345,10.447622051160899
1.4337433743374337,10.4535957583128
1.4341434143414347,10.459571132488525
1.4345434543454356,10.465548173688104
1.4349434943494348,10.471526881911563
1.4353435343534358,10.477507257158974
1.4357435743574367,10.483489299430369
1.436143614361436,10.489473008725772
1.4365436543654369,10.49545838504526
1.4369436943694378,10.50144542838886
1.437343734373437,10.507434138756604
1.437743774377438,10.513424516148563
1.438143814381439,10.519416560564764
1.438543854385438,10.525410272005237
1.438943894389439,10.531405650470056
1.43934393439344,10.537402695959255
1.4397439743974392,10.543401408472855
1.4401440144014401,10.549401788010936
1.440544054405441,10.555403834573525
1.440944094409442,10.56140754816067
1.4413441344134412,10.567412928772395
1.4417441744174422,10.573419976408777
1.4421442144214431,10.579428691069845
1.4425442544254423,10.585439072755628
1.4429442944294433,10.591451121466205
1.4433443344334442,10.597464837201603
1.4437443744374434,10.603480219961847
1.4441444144414444,10.609497269747022
1.4445444544454453,10.61551598655715
1.4449444944494445,10.621536370392263
1.4453445344534455,10.627558421252438
1.4457445744574464,10.633582139137705
1.4461446144614456,10.639607524048094
1.4465446544654466,10.645634575983678
1.4469446944694475,10.651663294944493
1.4473447344734485,10.65769368093058
1.4477447744774476,10.66372573394197
1.4481448144814486,10.669759453978742
1.4485448544854496,10.675794841040924
1.4489448944894487,10.681831895128544
1.4493449344934497,10.687870616241687
1.4497449744974507,10.693911004380377
1.4501450145014498,10.699953059544645
1.4505450545054508,10.70599678173457
1.4509450945094517,10.712042170950182
1.451345134513451,10.718089227191513
1.4517451745174519,10.724137950458639
1.4521452145214528,10.730188340751592
1.452545254525452,10.736240398070402
1.452945294529453,10.742294122415151
1.453345334533454,10.748349513785865
1.453745374537455,10.754406572182592
1.454145414541454,10.760465297605364
1.454545454545455,10.766525690054262
1.454945494549456,10.772587749529313
1.4553455345534552,10.77865147603055
1.4557455745574561,10.784716869558052
1.456145614561457,10.790783930111852
1.4565456545654563,10.79685265769198
1.4569456945694572,10.802923052298516
1.4573457345734582,10.808995113931491
1.4577457745774574,10.815068842590936
1.4581458145814583,10.821144238276931
1.4585458545854593,10.82722130098951
1.4589458945894584,10.833300030728704
1.4593459345934594,10.839380427494593
1.4597459745974604,10.845462491287208
1.4601460146014613,10.851546222106597
1.4605460546054605,10.857631619952793
1.4609460946094615,10.863718684825876
1.4613461346134624,10.86980741672588
1.4617461746174616,10.875897815652838
1.4621462146214625,10.881989881606826
1.4625462546254635,10.888083614587881
1.4629462946294627,10.894179014596032
1.4633463346334636,10.900276081631366
1.4637463746374646,10.906374815693908
1.4641464146414638,10.9124752167837
1.4645464546454647,10.918577284900813
1.4649464946494657,10.92468102004529
1.4653465346534649,10.930786422217155
1.4657465746574658,10.936893491416498
1.4661466146614668,10.943002227643346
1.4665466546654677,10.94911263089775
1.466946694669467,10.955224701179747
1.4673467346734679,10.961338438489415
1.4677467746774688,10.96745384282679
1.468146814681468,10.973570914191903
1.468546854685469,10.979689652584838
1.46894689468947,10.98581005800563
1.469346934693469,10.99193213045431
1.46974697469747,10.998055869930964
1.470147014701471,11.004181276435624
1.4705470547054702,11.010308349968321
1.4709470947094712,11.016437090529147
1.4713471347134721,11.022567498118123
1.4717471747174713,11.028699572735297
1.4721472147214723,11.034833314380744
1.4725472547254732,11.040968723054503
1.4729472947294724,11.047105798756602
1.4733473347334733,11.05324454148713
1.4737473747374743,11.059384951246125
1.4741474147414753,11.06552702803363
1.4745474547454744,11.071670771849684
1.4749474947494754,11.07781618269437
1.4753475347534764,11.083963260567725
1.4757475747574755,11.090112005469782
1.4761476147614765,11.096262417400625
1.4765476547654774,11.102414496360291
1.4769476947694766,11.108568242348817
1.4773477347734776,11.114723655366284
1.4777477747774785,11.120880735412726
1.4781478147814777,11.127039482488184
1.4785478547854787,11.13319989659274
1.4789478947894796,11.13936197772643
1.4793479347934788,11.145525725889291
1.4797479747974798,11.151691141081406
1.4801480148014807,11.157858223302814
1.4805480548054817,11.164026972553563
1.4809480948094809,11.170197388833694
1.4813481348134818,11.176369472143291
1.4817481748174828,11.182543222482387
1.482148214821482,11.188718639851023
1.482548254825483,11.194895724249285
1.4829482948294839,11.201074475677208
1.483348334833483,11.207254894134826
1.483748374837484,11.213436979622228
1.484148414841485,11.219620732139454
1.4845484548454841,11.225806151686536
1.484948494849485,11.23199323826356
1.485348534853486,11.238181991870567
1.4857485748574852,11.244372412507593
1.4861486148614862,11.250564500174725
1.4865486548654872,11.256758254871999
1.486948694869488,11.26295367659947
1.4873487348734873,11.269150765357173
1.4877487748774882,11.2753495211452
1.4881488148814892,11.281549943963585
1.4885488548854884,11.287752033812367
1.4889488948894893,11.293955790691633
1.4893489348934903,11.300161214601426
1.4897489748974895,11.306368305541774
1.4901490149014904,11.312577063512775
1.4905490549054914,11.318787488514461
1.4909490949094906,11.324999580546873
1.4913491349134915,11.331213339610096
1.4917491749174925,11.337428765704171
1.4921492149214917,11.343645858829138
1.4925492549254926,11.349864618985084
1.4929492949294936,11.35608504617205
1.4933493349334945,11.362307140390083
1.4937493749374937,11.36853090163923
1.4941494149414947,11.374756329919581
1.4945494549454956,11.380983425231172
1.4949494949494948,11.38721218757404
1.4953495349534958,11.393442616948278
1.4957495749574967,11.399674713353923
1.496149614961496,11.405908476791016
1.4965496549654969,11.412143907259646
1.4969496949694978,11.418381004759851
1.497349734973497,11.424619769291676
1.497749774977498,11.430860200855204
1.498149814981499,11.43710229945048
1.498549854985498,11.44334606507754
1.498949894989499,11.449591497736478
1.4993499349935,11.455838597427334
1.4997499749974992,11.462087364150143
1.5001500150015001,11.468337797905003
1.500550055005501,11.474589898691951
1.500950095009502,11.480843666511042
1.5013501350135012,11.48709910136232
1.5017501750175022,11.493356203245876
1.5021502150215031,11.499614972161746
1.5025502550255023,11.505875408109976
1.5029502950295033,11.512137511090657
1.5033503350335042,11.518401281103829
1.5037503750375034,11.524666718149533
1.5041504150415044,11.530933822227858
1.5045504550455053,11.53720259333885
1.5049504950495045,11.543473031482549
1.5053505350535055,11.549745136659048
1.5057505750575064,11.556018908868385
1.5061506150615056,11.562294348110603
1.5065506550655066,11.568571454385797
1.5069506950695075,11.574850227694006
1.5073507350735085,11.581130668035293
1.5077507750775077,11.587412775409694
1.5081508150815086,11.593696549817306
1.5085508550855096,11.599981991258169
1.5089508950895087,11.606269099732328
1.5093509350935097,11.612557875239872
1.5097509750975107,11.61884831778085
1.5101510151015098,11.625140427355298
1.5105510551055108,11.631434203963313
1.5109510951095118,11.637729647604935
1.511351135113511,11.644026758280212
1.511751175117512,11.650325535989236
1.5121512151215128,11.656625980732045
1.512551255125512,11.66292809250869
1.512951295129513,11.669231871319258
1.513351335133514,11.675537317163798
1.513751375137515,11.68184443004237
1.514151415141514,11.688153209955011
1.514551455145515,11.694463656901824
1.514951495149516,11.700775770882847
1.5153515351535152,11.707089551898129
1.5157515751575161,11.713404999947759
1.516151615161517,11.719722115031784
1.5165516551655163,11.72604089715025
1.5169516951695172,11.732361346303252
1.5173517351735182,11.738683462490831
1.5177517751775174,11.745007245713033
1.5181518151815183,11.751332695969953
1.5185518551855193,11.75765981326164
1.5189518951895185,11.763988597588133
1.5193519351935194,11.770319048949531
1.5197519751975204,11.776651167345879
1.5201520152015213,11.782984952777237
1.5205520552055205,11.789320405243654
1.5209520952095215,11.795657524745224
1.5213521352135224,11.80199631128199
1.5217521752175216,11.808336764854001
1.5221522152215226,11.814678885461355
1.5225522552255235,11.821022673104093
1.5229522952295227,11.827368127782263
1.5233523352335236,11.833715249495963
1.5237523752375246,11.840064038245238
1.5241524152415238,11.846414494030135
1.5245524552455247,11.852766616850749
1.5249524952495257,11.85912040670713
1.5253525352535249,11.86547586359932
1.5257525752575258,11.871832987527421
1.5261526152615268,11.878191778491477
1.5265526552655277,11.884552236491553
1.526952695269527,11.890914361527695
1.5273527352735279,11.8972781536
1.5277527752775288,11.90364361270852
1.528152815281528,11.910010738853297
1.528552855285529,11.91637953203443
1.52895289528953,11.922749992251969
1.5293529352935291,11.92912211950596
1.52975297529753,11.935495913796503
1.530153015301531,11.941871375123643
1.5305530553055302,11.948248503487429
1.5309530953095312,11.954627298887964
1.5313531353135321,11.961007761325288
1.5317531753175313,11.967389890799454
1.5321532153215323,11.973773687310564
1.5325532553255332,11.980159150858663
1.5329532953295324,11.986546281443797
1.5333533353335334,11.99293507906607
1.5337533753375343,11.99932554372553
1.5341534153415353,12.005717675422243
1.5345534553455344,12.012111474156256
1.5349534953495354,12.018506939927672
1.5353535353535364,12.024904072736538
1.5357535753575355,12.031302872582902
1.5361536153615365,12.037703339466866
1.5365536553655375,12.044105473388484
1.5369536953695366,12.050509274347796
1.5373537353735376,12.056914742344912
1.5377537753775385,12.063321877379876
1.5381538153815377,12.06973067945274
1.5385538553855387,12.076141148563604
1.5389538953895396,12.082553284712523
1.5393539353935388,12.088967087899539
1.5397539753975398,12.095382558124761
1.5401540154015407,12.101799695388237
1.5405540554055417,12.108218499690032
1.5409540954095409,12.114638971030198
1.5413541354135418,12.12106110940884
1.5417541754175428,12.127484914826008
1.542154215421542,12.13391038728175
1.542554255425543,12.14033752677617
1.5429542954295439,12.14676633330932
1.543354335433543,12.15319680688125
1.543754375437544,12.159628947492063
1.544154415441545,12.166062755141814
1.5445544554455441,12.172498229830548
1.544954495449545,12.178935371558373
1.545354535453546,12.18537418032534
1.5457545754575452,12.191814656131504
1.5461546154615462,12.19825679897696
1.5465546554655472,12.204700608861769
1.5469546954695481,12.211146085785996
1.5473547354735473,12.217593229749694
1.5477547754775483,12.224042040752966
1.5481548154815492,12.23049251879587
1.5485548554855484,12.236944663878452
1.5489548954895493,12.24339847600082
1.5493549354935503,12.249853955163028
1.5497549754975495,12.256311101365124
1.5501550155015504,12.262769914607219
1.5505550555055514,12.269230394889362
1.5509550955095506,12.275692542211608
1.5513551355135515,12.282156356574063
1.5517551755175525,12.28862183797678
1.5521552155215517,12.295088986419813
1.5525552555255526,12.301557801903265
1.5529552955295536,12.308028284427193
1.5533553355335545,12.314500433991668
1.5537553755375537,12.320974250596745
1.5541554155415547,12.327449734242524
1.5545554555455556,12.33392688492907
1.5549554955495548,12.34040570265643
1.5553555355535558,12.346886187424712
1.5557555755575567,12.35336833923397
1.556155615561556,12.359852158084262
1.5565556555655569,12.366337643975692
1.5569556955695578,12.372824796908317
1.557355735573557,12.37931361688219
1.557755775577558,12.38580410389742
1.558155815581559,12.39229625795406
1.558555855585558,12.398790079052175
1.558955895589559,12.405285567191857
1.55935593559356,12.411782722373173
1.5597559755975592,12.418281544596177
1.5601560156015601,12.424782033860977
1.560556055605561,12.431284190167627
1.560956095609562,12.437788013516203
1.5613561356135612,12.444293503906758
1.5617561756175622,12.450800661339406
1.5621562156215631,12.457309485814198
1.5625562556255623,12.463819977331195
1.5629562956295633,12.470332135890503
1.5633563356335642,12.476845961492185
1.5637563756375634,12.483361454136288
1.5641564156415644,12.489878613822931
1.5645564556455653,12.496397440552165
1.5649564956495645,12.502917934324051
1.5653565356535655,12.509440095138698
1.5657565756575664,12.515963922996162
1.5661566156615656,12.522489417896503
1.5665566556655666,12.52901657983983
1.5669566956695675,12.535545408826202
1.5673567356735685,12.542075904855695
1.5677567756775677,12.548608067928365
1.5681568156815686,12.555141898044324
1.5685568556855696,12.561677395203631
1.5689568956895688,12.568214559406346
1.5693569356935697,12.574753390652578
1.5697569756975707,12.581293888942385
1.5701570157015698,12.58783605427583
1.5705570557055708,12.59437988665302
1.5709570957095718,12.600925386074017
1.571357135713571,12.60747255253888
1.571757175717572,12.61402138604772
1.5721572157215729,12.620571886600597
1.572557255725572,12.627124054197575
1.572957295729573,12.633677888838758
1.573357335733574,12.640233390524214
1.573757375737575,12.646790559254015
1.574157415741574,12.653349395028226
1.574557455745575,12.659909897846957
1.574957495749576,12.666472067710266
1.5753575357535752,12.67303590461822
1.5757575757575761,12.679601408570928
1.576157615761577,12.686168579568452
1.5765576557655763,12.692737417610854
1.5769576957695772,12.699307922698246
1.5773577357735782,12.705880094830691
1.5777577757775774,12.712453934008247
1.5781578157815783,12.719029440231033
1.5785578557855793,12.725606613499108
1.5789578957895785,12.732185453812534
1.5793579357935794,12.738765961171424
1.5797579757975804,12.745348135575842
1.5801580158015813,12.751931977025869
1.5805580558055805,12.758517485521566
1.5809580958095815,12.765104661063047
1.5813581358135824,12.771693503650376
1.5817581758175816,12.778284013283614
1.5821582158215826,12.78487618996288
1.5825582558255835,12.791470033688233
1.5829582958295827,12.798065544459737
1.5833583358335837,12.804662722277511
1.5837583758375846,12.811261567141615
1.5841584158415838,12.817862079052112
1.5845584558455847,12.824464258009122
1.5849584958495857,12.831068104012706
1.5853585358535849,12.83767361706293
1.5857585758575858,12.844280797159907
1.5861586158615868,12.850889644303704
1.5865586558655878,12.857500158494402
1.586958695869587,12.864112339732069
1.587358735873588,12.870726188016814
1.5877587758775888,12.87734170334871
1.588158815881588,12.883958885727818
1.588558855885589,12.890577735154256
1.58895889588959,12.89719825162809
1.5893589358935891,12.903820435149386
1.58975897589759,12.91044428571826
1.590159015901591,12.917069803334776
1.5905590559055902,12.923696987999005
1.5909590959095912,12.930325839711061
1.5913591359135921,12.936956358471011
1.5917591759175913,12.943588544278922
1.5921592159215923,12.950222397134914
1.5925592559255932,12.95685791703905
1.5929592959295924,12.963495103991399
1.5933593359335934,12.970133957992077
1.5937593759375943,12.976774479041158
1.5941594159415953,12.98341666713872
1.5945594559455945,12.990060522284828
1.5949594959495954,12.996706044479609
1.5953595359535964,13.00335323372313
1.5957595759575955,13.010002090015451
1.5961596159615965,13.016652613356701
1.5965596559655975,13.023304803746942
1.5969596959695966,13.029958661186242
1.5973597359735976,13.036614185674724
1.5977597759775986,13.043271377212456
1.5981598159815977,13.049930235799506
1.5985598559855987,13.056590761435995
1.5989598959895996,13.06325295412199
1.5993599359935988,13.069916813857562
1.5997599759975998,13.07658234064283
1.6001600160016007,13.083249534477869
1.6005600560056017,13.08991839536276
1.6009600960096009,13.096588923297572
1.6013601360136018,13.103261118282429
1.6017601760176028,13.109934980317401
1.602160216021602,13.11661050940256
1.602560256025603,13.123287705538022
1.6029602960296039,13.129966568723862
1.603360336033603,13.136647098960152
1.603760376037604,13.143329296247009
1.604160416041605,13.150013160584509
1.6045604560456042,13.156698691972714
1.6049604960496051,13.16338589041176
1.605360536053606,13.17007475590171
1.6057605760576052,13.176765288442635
1.6061606160616062,13.183457488034662
1.6065606560656072,13.19015135467786
1.6069606960696081,13.196846888372319
1.6073607360736073,13.20354408911811
1.6077607760776083,13.210242956915357
1.6081608160816092,13.216943491764134
1.6085608560856084,13.22364569366451
1.6089608960896093,13.230349562616613
1.6093609360936103,13.237055098620514
1.6097609760976095,13.243762301676286
1.6101610161016104,13.250471171784051
1.6105610561056114,13.25718170894389
1.6109610961096106,13.263893913155865
1.6113611361136115,13.270607784420111
1.6117611761176125,13.277323322736697
1.6121612161216117,13.284040528105693
1.6125612561256126,13.290759400527234
1.6129612961296136,13.297479940001388
1.6133613361336145,13.304202146528246
1.6137613761376137,13.310926020107884
1.6141614161416147,13.317651560740428
1.6145614561456156,13.32437876842595
1.6149614961496148,13.33110764316453
1.6153615361536158,13.337838184956292
1.6157615761576167,13.34457039380131
1.616161616161616,13.351304269699659
1.6165616561656169,13.35803981265147
1.6169616961696178,13.364777022656813
1.617361736173617,13.371515899715765
1.617761776177618,13.378256443828459
1.618161816181619,13.384998654994964
1.618561856185618,13.39174253321536
1.618961896189619,13.398488078489773
1.61936193619362,13.405235290818283
1.6197619761976192,13.41198417020096
1.6201620162016201,13.418734716637937
1.620562056205621,13.425486930129294
1.620962096209622,13.432240810675118
1.6213621362136212,13.43899635827549
1.6217621762176222,13.44575357293054
1.6221622162216232,13.452512454640345
1.6225622562256223,13.459273003404983
1.6229622962296233,13.46603521922458
1.6233623362336242,13.472799102099215
1.6237623762376234,13.47956465202897
1.6241624162416244,13.486331869013972
1.6245624562456253,13.493100753054302
1.6249624962496245,13.499871304150034
1.6253625362536255,13.506643522301303
1.6257625762576264,13.513417407508186
1.6261626162616256,13.52019295977076
1.6265626562656266,13.52697017908916
1.6269626962696275,13.533749065463464
1.6273627362736285,13.540529618893766
1.6277627762776277,13.54731183938015
1.6281628162816286,13.554095726922743
1.6285628562856296,13.560881281521631
1.6289628962896288,13.567668503176886
1.6293629362936297,13.574457391888648
1.6297629762976307,13.581247947656996
1.6301630163016299,13.588040170482003
1.6305630563056308,13.594834060363812
1.6309630963096318,13.601629617302498
1.631363136313631,13.608426841298144
1.631763176317632,13.615225732350881
1.6321632163216329,13.622026290460793
1.632563256325632,13.62882851562796
1.632963296329633,13.635632407852517
1.633363336333634,13.642437967134546
1.633763376337635,13.649245193474142
1.634163416341634,13.656054086871393
1.634563456345635,13.66286464732643
1.634963496349636,13.669676874839336
1.6353635363536352,13.676490769410194
1.6357635763576361,13.683306331039137
1.636163616361637,13.690123559726253
1.6365636563656363,13.696942455471618
1.6369636963696372,13.703763018275374
1.6373637363736382,13.710585248137601
1.6377637763776374,13.717409145058383
1.6381638163816383,13.724234709037857
1.6385638563856393,13.731061940076103
1.6389638963896385,13.737890838173211
1.6393639363936394,13.744721403329313
1.6397639763976404,13.751553635544495
1.6401640164016413,13.758387534818858
1.6405640564056405,13.765223101152488
1.6409640964096415,13.772060334545522
1.6413641364136424,13.778899234998043
1.6417641764176416,13.78573980251014
1.6421642164216426,13.792582037081948
1.6425642564256435,13.799425938713552
1.6429642964296427,13.806271507405038
1.6433643364336437,13.813118743156545
1.6437643764376446,13.819967645968159
1.6441644164416438,13.826818215839968
1.6445644564456448,13.833670452772106
1.6449644964496457,13.840524356764664
1.6453645364536449,13.847379927817723
1.6457645764576458,13.854237165931432
1.6461646164616468,13.861096071105868
1.6465646564656478,13.86795664334114
1.646964696469647,13.874818882637335
1.647364736473648,13.881682788994594
1.6477647764776489,13.888548362413003
1.648164816481648,13.89541560289265
1.648564856485649,13.902284510433676
1.64896489648965,13.909155085036168
1.6493649364936491,13.916027326700215
1.64976497649765,13.922901235425961
1.650165016501651,13.92977681121349
1.6505650565056502,13.93665405406289
1.6509650965096512,13.943532963974311
1.6513651365136521,13.950413540947835
1.6517651765176513,13.95729578498355
1.6521652165216523,13.964179696081603
1.6525652565256532,13.971065274242083
1.6529652965296524,13.977952519465076
1.6533653365336534,13.984841431750725
1.6537653765376543,13.991732011099126
1.6541654165416553,13.998624257510382
1.6545654565456545,14.005518170984585
1.6549654965496554,14.012413751521878
1.6553655365536564,14.019310999122352
1.6557655765576555,14.026209913786095
1.6561656165616565,14.033110495513258
1.6565656565656575,14.040012744303928
1.6569656965696566,14.046916660158193
1.6573657365736576,14.053822243076203
1.6577657765776586,14.06072949305805
1.6581658165816577,14.067638410103822
1.6585658565856587,14.07454899421367
1.6589658965896596,14.081461245387677
1.6593659365936588,14.088375163625944
1.6597659765976598,14.095290748928614
1.6601660166016607,14.102208001295779
1.6605660566056617,14.109126920727553
1.6609660966096609,14.116047507224025
1.6613661366136618,14.122969760785342
1.6617661766176628,14.129893681411598
1.662166216621662,14.136819269102888
1.662566256625663,14.143746523859361
1.6629662966296639,14.150675445681106
1.663366336633663,14.157606034568222
1.663766376637664,14.164538290520852
1.664166416641665,14.171472213539094
1.6645664566456642,14.178407803623042
1.6649664966496651,14.185345060772844
1.665366536653666,14.192283984988597
1.6657665766576653,14.199224576270392
1.6661666166616662,14.206166834618381
1.6665666566656672,14.213110760032661
1.6669666966696681,14.220056352513343
1.6673667366736673,14.22700361206052
1.6677667766776683,14.233952538674348
1.6681668166816692,14.24090313235492
1.6685668566856684,14.247855393102334
1.6689668966896694,14.254809320916738
1.6693669366936703,14.261764915798231
1.6697669766976695,14.268722177746907
1.6701670167016704,14.275681106762923
1.6705670567056714,14.282641702846371
1.6709670967096706,14.28960396599735
1.6713671367136715,14.29656789621601
1.6717671767176725,14.303533493502451
1.6721672167216717,14.31050075785677
1.6725672567256726,14.317469689279122
1.6729672967296736,14.324440287769601
1.6733673367336745,14.331412553328327
1.6737673767376737,14.338386485955395
1.6741674167416747,14.345362085650963
1.6745674567456756,14.352339352415125
1.6749674967496748,14.359318286247985
1.6753675367536758,14.366298887149696
1.6757675767576767,14.373281155120353
1.676167616761676,14.38026509016006
1.6765676567656769,14.38725069226897
1.6769676967696778,14.394237961447185
1.677367736773677,14.401226897694798
1.677767776777678,14.408217501011976
1.678167816781679,14.415209771398812
1.678567856785678,14.422203708855408
1.678967896789679,14.429199313381918
1.67936793679368,14.436196584978447
1.6797679767976792,14.443195523645095
1.6801680168016802,14.450196129382016
1.680568056805681,14.457198402189315
1.680968096809682,14.464202342067109
1.6813681368136812,14.471207949015502
1.6817681768176822,14.478215223034654
1.6821682168216832,14.485224164124663
1.6825682568256823,14.49223477228563
1.6829682968296833,14.49924704751772
1.6833683368336843,14.506260989821032
1.6837683768376834,14.513276599195668
1.6841684168416844,14.520293875641787
1.6845684568456853,14.527312819159496
1.6849684968496845,14.534333429748893
1.6853685368536855,14.541355707410142
1.6857685768576864,14.548379652143343
1.6861686168616856,14.555405263948606
1.6865686568656866,14.562432542826084
1.6869686968696875,14.569461488775886
1.6873687368736885,14.576492101798134
1.6877687768776877,14.583524381892936
1.6881688168816886,14.59055832906045
1.6885688568856896,14.59759394330078
1.6889688968896888,14.604631224614034
1.6893689368936897,14.611670173000372
1.6897689768976907,14.618710788459898
1.6901690169016899,14.625753070992724
1.6905690569056908,14.63279702059901
1.6909690969096918,14.639842637278859
1.691369136913691,14.646889921032379
1.691769176917692,14.653938871859737
1.6921692169216929,14.660989489761036
1.692569256925692,14.668041774736382
1.692969296929693,14.67509572678594
1.693369336933694,14.682151345909821
1.693769376937695,14.689208632108148
1.694169416941694,14.69626758538103
1.694569456945695,14.70332820572863
1.694969496949696,14.710390493151058
1.6953695369536952,14.71745444764842
1.6957695769576961,14.724520069220885
1.696169616961697,14.731587357868563
1.6965696569656963,14.738656313591555
1.6969696969696972,14.745726936390035
1.6973697369736982,14.75279922626411
1.6977697769776974,14.759873183213886
1.6981698169816983,14.766948807239537
1.6985698569856993,14.774026098341166
1.6989698969896985,14.781105056518886
1.6993699369936994,14.788185681772866
1.6997699769977004,14.795267974103215
1.7001700170017013,14.802351933510064
1.7005700570057005,14.80943755999352
1.7009700970097015,14.816524853553755
1.7013701370137024,14.82361381419088
1.7017701770177016,14.830704441905008
1.7021702170217026,14.837796736696301
1.7025702570257035,14.84489069856488
1.7029702970297027,14.851986327510852
1.7033703370337037,14.859083623534387
1.7037703770377046,14.8661825866356
1.7041704170417038,14.8732832168146
1.7045704570457048,14.88038551407156
1.7049704970497057,14.887489478406597
1.705370537053705,14.894595109819816
1.7057705770577059,14.901702408311392
1.7061706170617068,14.90881137388144
1.7065706570657078,14.915922006530092
1.706970697069707,14.923034306257462
1.707370737073708,14.930148273063722
1.7077707770777089,14.937263906948987
1.708170817081708,14.944381207913372
1.708570857085709,14.95150017595705
1.70897089708971,14.958620811080133
1.7093709370937091,14.965743113282741
1.70977097709771,14.972867082565044
1.710171017101711,14.979992718927159
1.7105710571057102,14.987120022369202
1.7109710971097112,14.994248992891347
1.7113711371137121,15.001379630493712
1.7117711771177113,15.008511935176413
1.7121712171217123,15.01564590693962
1.7125712571257132,15.022781545783456
1.7129712971297124,15.029918851708038
1.7133713371337134,15.037057824713537
1.7137713771377143,15.044198464800074
1.7141714171417153,15.051340771967785
1.7145714571457145,15.058484746216791
1.7149714971497154,15.065630387547264
1.7153715371537164,15.072777695959328
1.7157715771577156,15.079926671453096
1.7161716171617165,15.087077314028749
1.7165716571657175,15.094229623686402
1.7169716971697166,15.10138360042618
1.7173717371737176,15.108539244248256
1.7177717771777186,15.115696555152752
1.7181718171817177,15.122855533139786
1.7185718571857187,15.130016178209543
1.7189718971897197,15.137178490362135
1.7193719371937188,15.144342469597687
1.7197719771977198,15.151508115916378
1.7201720172017207,15.158675429318329
1.7205720572057217,15.165844409803679
1.7209720972097209,15.173015057372556
1.7213721372137218,15.180187372025127
1.7217721772177228,15.187361353761526
1.722172217221722,15.194537002581873
1.722572257225723,15.201714318486346
1.722972297229724,15.208893301475069
1.723372337233723,15.216073951548163
1.723772377237724,15.223256268705812
1.724172417241725,15.23044025294814
1.7245724572457242,15.237625904275268
1.7249724972497251,15.24481322268738
1.725372537253726,15.252002208184598
1.7257725772577253,15.259192860767048
1.7261726172617262,15.266385180434913
1.7265726572657272,15.273579167188316
1.7269726972697281,15.280774821027403
1.7273727372737273,15.287972141952299
1.7277727772777283,15.295171129963187
1.7281728172817292,15.302371785060192
1.7285728572857284,15.309574107243442
1.7289728972897294,15.31677809651312
1.7293729372937303,15.323983752869353
1.7297729772977295,15.331191076312269
1.7301730173017305,15.338400066842048
1.7305730573057314,15.34561072445882
1.7309730973097306,15.352823049162717
1.7313731373137315,15.360037040953916
1.7317731773177325,15.367252699832552
1.7321732173217317,15.374470025798747
1.7325732573257326,15.381689018852692
1.7329732973297336,15.388909678994512
1.7333733373337346,15.396132006224363
1.7337733773377337,15.403356000542361
1.7341734173417347,15.410581661948706
1.7345734573457356,15.417808990443518
1.7349734973497348,15.42503798602693
1.7353735373537358,15.432268648699132
1.7357735773577367,15.439500978460252
1.736173617361736,15.446734975310424
1.7365736573657369,15.45397063924983
1.7369736973697378,15.461207970278606
1.737373737373737,15.46844696839688
1.737773777377738,15.475687633604844
1.738173817381739,15.482929965902628
1.738573857385738,15.490173965290367
1.738973897389739,15.497419631768246
1.73937393739374,15.504666965336398
1.739773977397741,15.511915965994978
1.7401740174017402,15.519166633744117
1.7405740574057411,15.526418968584009
1.740974097409742,15.533672970514782
1.7413741374137413,15.540928639536574
1.7417741774177422,15.548185975649574
1.7421742174217432,15.555444978853917
1.7425742574257423,15.562705649149738
1.7429742974297433,15.569967986537227
1.7433743374337443,15.577231991016522
1.7437743774377434,15.584497662587756
1.7441744174417444,15.591765001251122
1.7445744574457454,15.599034007006756
1.7449744974497445,15.606304679854794
1.7453745374537455,15.613577019795429
1.7457745774577464,15.620851026828799
1.7461746174617456,15.628126700955038
1.7465746574657466,15.635404042174343
1.7469746974697475,15.642683050486847
1.7473747374737485,15.649963725892713
1.7477747774777477,15.657246068392073
1.7481748174817486,15.664530077985125
1.7485748574857496,15.671815754672005
1.7489748974897488,15.679103098452854
1.7493749374937497,15.686392109327866
1.7497749774977507,15.69368278729718
1.7501750175017499,15.700975132360936
1.7505750575057508,15.708269144519331
1.7509750975097518,15.715564823772505
1.751375137513751,15.722862170120594
1.751775177517752,15.730161183563798
1.7521752175217529,15.73746186410226
1.752575257525752,15.744764211736117
1.752975297529753,15.75206822646557
1.753375337533754,15.759373908290755
1.753775377537755,15.76668125721184
1.754175417541754,15.77399027322896
1.754575457545755,15.781300956342319
1.754975497549756,15.788613306552055
1.7553755375537552,15.795927323858313
1.7557755775577562,15.803243008261292
1.756175617561757,15.810560359761137
1.7565756575657563,15.817879378357988
1.7569756975697572,15.825200064052048
1.7573757375737582,15.832522416843458
1.7577757775777574,15.839846436732365
1.7581758175817583,15.84717212371897
1.7585758575857593,15.854499477803415
1.7589758975897585,15.861828498985847
1.7593759375937594,15.869159187266469
1.7597759775977604,15.876491542645423
1.7601760176017613,15.883825565122876
1.7605760576057605,15.891161254698973
1.7609760976097615,15.898498611373917
1.7613761376137624,15.905837635147856
1.7617761776177616,15.913178326020933
1.7621762176217626,15.920520683993356
1.7625762576257635,15.927864709065268
1.7629762976297627,15.935210401236821
1.7633763376337637,15.942557760508219
1.7637763776377646,15.949906786879602
1.7641764176417638,15.957257480351128
1.7645764576457648,15.964609840923
1.7649764976497657,15.971963868595363
1.765376537653765,15.97931956336837
1.7657765776577659,15.986676925242223
1.7661766176617668,15.994035954217077
1.7665766576657678,16.0013966502931
1.766976697669767,16.00875901347043
1.767376737673768,16.016123043749296
1.7677767776777689,16.023488741129828
1.768176817681768,16.03085610561219
1.768576857685769,16.038225137196584
1.76897689768977,16.045595835883166
1.7693769376937691,16.05296820167208
1.76977697769777,16.060342234563542
1.770177017701771,16.0677179345577
1.7705770577057702,16.075095301654706
1.7709770977097712,16.082474335854773
1.7713771377137721,16.089855037158056
1.7717771777177713,16.0972374055647
1.7721772177217723,16.104621441074922
1.7725772577257732,16.112007143688874
1.7729772977297724,16.119394513406707
1.7733773377337734,16.12678355022864
1.7737773777377743,16.13417425415482
1.7741774177417753,16.141566625185423
1.7745774577457745,16.148960663320608
1.7749774977497754,16.156356368560584
1.7753775377537764,16.163753740905502
1.7757775777577756,16.171152780355527
1.7761776177617765,16.178553486910864
1.7765776577657775,16.185955860571678
1.7769776977697767,16.193359901338116
1.7773777377737776,16.2007656092104
1.7777777777777786,16.208172984188685
1.7781778177817777,16.215582026273125
1.7785778577857787,16.22299273546394
1.7789778977897797,16.230405111761286
1.7793779377937788,16.237819155165322
1.7797779777977798,16.24523486567626
1.7801780178017808,16.252652243294264
1.7805780578057817,16.26007128801951
1.780978097809781,16.267491999852155
1.7813781378137818,16.27491437879242
1.7817781778177828,16.282338424840468
1.782178217821782,16.28976413799645
1.782578257825783,16.29719151826059
1.782978297829784,16.304620565633044
1.783378337833783,16.31205128011398
1.783778377837784,16.31948366170361
1.784178417841785,16.326917710402103
1.7845784578457842,16.334353426209614
1.7849784978497851,16.341790809126366
1.785378537853786,16.34922985915252
1.7857785778577853,16.356670576288238
1.7861786178617862,16.364112960533745
1.7865786578657872,16.371557011889198
1.7869786978697881,16.379002730354784
1.7873787378737873,16.386450115930664
1.7877787778777883,16.393899168617065
1.7881788178817892,16.401349888414146
1.7885788578857884,16.40880227532207
1.7889788978897894,16.416256329341067
1.7893789378937903,16.4237120504713
1.7897789778977895,16.431169438712924
1.7901790179017905,16.438628494066176
1.7905790579057914,16.44608921653122
1.7909790979097906,16.453551606108213
1.7913791379137916,16.46101566279739
1.7917791779177925,16.468481386598917
1.7921792179217917,16.47594877751295
1.7925792579257926,16.48341783553973
1.7929792979297936,16.490888560679412
1.7933793379337946,16.49836095293219
1.7937793779377937,16.505835012298228
1.7941794179417947,16.513310738777758
1.7945794579457957,16.520788132370946
1.7949794979497948,16.52826719307796
1.7953795379537958,16.535747920899027
1.7957795779577967,16.54323031583432
1.796179617961796,16.55071437788401
1.7965796579657969,16.55820010704832
1.7969796979697978,16.565687503327425
1.797379737973797,16.57317656672149
1.797779777977798,16.58066729723075
1.798179817981799,16.588159694855378
1.7985798579857981,16.59565375959554
1.798979897989799,16.60314949145147
1.7993799379938,16.610646890423336
1.799779977997801,16.618145956511338
1.8001800180018002,16.62564668971564
1.8005800580058011,16.633149090036483
1.800980098009802,16.64065315747403
1.8013801380138013,16.648158892028462
1.8017801780178022,16.655666293700012
1.8021802180218032,16.663175362488847
1.8025802580258024,16.670686098395148
1.8029802980298033,16.67819850141915
1.8033803380338043,16.68571257156102
1.8037803780378034,16.69322830882094
1.8041804180418044,16.700745713199144
1.8045804580458054,16.708264784695807
1.8049804980498045,16.7157855233111
1.8053805380538055,16.72330792904527
1.8057805780578065,16.730832001898488
1.8061806180618056,16.738357741870928
1.8065806580658066,16.74588514896283
1.8069806980698075,16.75341422317437
1.8073807380738085,16.760944964505747
1.8077807780778077,16.76847737295714
1.8081808180818086,16.776011448528784
1.8085808580858096,16.783547191220865
1.8089808980898088,16.791084601033553
1.8093809380938097,16.79862367796709
1.8097809780978107,16.806164422021663
1.8101810181018099,16.81370683319744
1.8105810581058108,16.821250911494666
1.8109810981098118,16.82879665691353
1.811381138113811,16.836344069454196
1.811781178117812,16.84389314911692
1.8121812181218129,16.851443895901877
1.812581258125812,16.85899630980925
1.812981298129813,16.86655039083928
1.813381338133814,16.87410613899215
1.813781378137815,16.881663554268062
1.814181418141814,16.889222636667203
1.814581458145815,16.89678338618981
1.814981498149816,16.904345802836072
1.8153815381538152,16.91190988660617
1.8157815781578162,16.91947563750035
1.8161816181618171,16.927043055518794
1.8165816581658163,16.934612140661688
1.8169816981698172,16.94218289292928
1.8173817381738182,16.949755312321752
1.8177817781778174,16.957329398839292
1.8181818181818183,16.964905152482146
1.8185818581858193,16.972482573250502
1.8189818981898185,16.98006166114454
1.8193819381938194,16.987642416164512
1.8197819781978204,16.99522483831061
1.8201820182018214,17.002808927583033
1.8205820582058205,17.01039468398197
1.8209820982098215,17.01798210750768
1.8213821382138224,17.025571198160343
1.8217821782178216,17.033161955940145
1.8221822182218226,17.040754380847343
1.8225822582258235,17.048348472882118
1.8229822982298227,17.055944232044673
1.8233823382338237,17.063541658335247
1.8237823782378246,17.071140751754037
1.8241824182418238,17.078741512301228
1.8245824582458248,17.086343939977073
1.8249824982498257,17.09394803478177
1.825382538253825,17.101553796715507
1.8257825782578259,17.109161225778532
1.8261826182618268,17.116770321971043
1.8265826582658278,17.12438108529325
1.826982698269827,17.131993515745346
1.827382738273828,17.139607613327588
1.8277827782778289,17.14722337804017
1.828182818281828,17.154840809883282
1.828582858285829,17.16245990885718
1.82898289828983,17.170080674962062
1.8293829382938291,17.17770310819812
1.82978297829783,17.18532720856561
1.830183018301831,17.192952976064728
1.8305830583058302,17.200580410695675
1.8309830983098312,17.208209512458698
1.8313831383138321,17.215840281354
1.8317831783178313,17.223472717381778
1.8321832183218323,17.23110682054229
1.8325832583258332,17.238742590835734
1.8329832983298324,17.246380028262305
1.8333833383338334,17.254019132822265
1.8337833783378343,17.26165990451581
1.8341834183418353,17.269302343343163
1.8345834583458345,17.27694644930452
1.8349834983498354,17.284592222400143
1.8353835383538364,17.29223966263023
1.8357835783578356,17.299888769994986
1.8361836183618365,17.30753954449467
1.8365836583658375,17.315191986129477
1.8369836983698367,17.322846094899617
1.8373837383738376,17.33050187080535
1.8377837783778386,17.338159313846877
1.8381838183818378,17.3458184240244
1.8385838583858387,17.353479201338182
1.8389838983898397,17.361141645788432
1.8393839383938388,17.368805757375345
1.8397839783978398,17.37647153609919
1.8401840184018408,17.38413898196017
1.8405840584058417,17.39180809495851
1.840984098409841,17.399478875094413
1.8413841384138419,17.407151322368147
1.8417841784178428,17.414825436779918
1.842184218421842,17.42250121832993
1.842584258425843,17.430178667018453
1.842984298429844,17.43785778284569
1.843384338433843,17.44553856581185
1.843784378437844,17.4532210159172
1.844184418441845,17.460905133161948
1.8445844584458442,17.4685909175463
1.8449844984498451,17.476278369070528
1.845384538453846,17.483967487734837
1.8457845784578453,17.49165827353944
1.8461846184618462,17.499350726484607
1.8465846584658472,17.50704484657054
1.8469846984698481,17.51474063379748
1.8473847384738473,17.52243808816563
1.8477847784778483,17.530137209675267
1.8481848184818492,17.537837998326594
1.8485848584858484,17.54554045411983
1.8489848984898494,17.553244577055246
1.8493849384938503,17.560950367133053
1.8497849784978495,17.568657824353462
1.8501850185018505,17.576366948716746
1.8505850585058514,17.584077740223126
1.8509850985098506,17.591790198872804
1.8513851385138516,17.599504324666064
1.8517851785178525,17.607220117603113
1.8521852185218517,17.614937577684174
1.8525852585258527,17.622656704909517
1.8529852985298536,17.630377499279355
1.8533853385338546,17.63809996079393
1.8537853785378537,17.645824089453455
1.8541854185418547,17.653549885258208
1.8545854585458557,17.6612773482084
1.8549854985498548,17.66900647830426
1.8553855385538558,17.67673727554606
1.8557855785578568,17.684469739934016
1.856185618561856,17.692203871468344
1.8565856585658569,17.69993967014933
1.8569856985698578,17.707677135977193
1.857385738573857,17.715416268952147
1.857785778577858,17.72315706907447
1.858185818581859,17.730899536344392
1.8585858585858581,17.738643670762126
1.858985898589859,17.74638947232796
1.85938593859386,17.754136941042105
1.859785978597861,17.761886076904812
1.8601860186018602,17.7696368799163
1.8605860586058611,17.77738935007685
1.860986098609862,17.785143487386687
1.8613861386138613,17.792899291846034
1.8617861786178622,17.800656763455173
1.8621862186218632,17.80841590221433
1.8625862586258624,17.816176708123724
1.8629862986298633,17.82393918118365
1.8633863386338643,17.831703321394322
1.8637863786378635,17.839469128755976
1.8641864186418644,17.847236603268886
1.8645864586458654,17.85500574493329
1.8649864986498645,17.862776553749406
1.8653865386538655,17.870549029717527
1.8657865786578665,17.878323172837877
1.8661866186618656,17.88609898311068
1.8665866586658666,17.893876460536234
1.8669866986698676,17.901655605114758
1.8673867386738685,17.909436416846507
1.8677867786778677,17.917218895731708
1.8681868186818686,17.925003041770648
1.8685868586858696,17.93278885496356
1.8689868986898688,17.940576335310677
1.8693869386938697,17.94836548281228
1.8697869786978707,17.956156297468617
1.8701870187018699,17.9639487792799
1.8705870587058708,17.97174292824643
1.8709870987098718,17.979538744368448
1.871387138713871,17.987336227646168
1.871787178717872,17.995135378079897
1.8721872187218729,18.002936195669868
1.872587258725872,18.010738680416306
1.872987298729873,18.018542832319515
1.873387338733874,18.02634865137972
1.873787378737875,18.034156137597186
1.8741874187418741,18.041965290972136
1.874587458745875,18.04977611150488
1.874987498749876,18.057588599195643
1.8753875387538752,18.065402754044666
1.8757875787578762,18.07321857605225
1.8761876187618771,18.081036065218623
1.8765876587658763,18.088855221544026
1.8769876987698773,18.09667604502876
1.8773877387738782,18.104498535673066
1.8777877787778774,18.112322693477175
1.8781878187818783,18.12014851844139
1.8785878587858793,18.127976010565952
1.8789878987898785,18.1358051698511
1.8793879387938794,18.14363599629713
1.8797879787978804,18.151468489904293
1.8801880188018814,18.159302650672842
1.8805880588058805,18.167138478603018
1.8809880988098815,18.17497597369513
1.8813881388138824,18.18281513594941
1.8817881788178816,18.190655965366112
1.8821882188218826,18.198498461945533
1.8825882588258835,18.206342625687917
1.8829882988298827,18.214188456593508
1.8833883388338837,18.222035954662612
1.8837883788378846,18.229885119895474
1.8841884188418838,18.237735952292333
1.8845884588458848,18.245588451853504
1.8849884988498857,18.25344261857923
1.885388538853885,18.26129845246975
1.8857885788578859,18.26915595352538
1.8861886188618868,18.277015121746363
1.8865886588658878,18.284875957132968
1.886988698869887,18.29273845968544
1.887388738873888,18.300602629404096
1.8877887788778889,18.308468466289174
1.888188818881888,18.316335970340926
1.888588858885889,18.324205141559666
1.88898889888989,18.332075979945646
1.8893889388938891,18.339948485499104
1.88978897889789,18.347822658220363
1.890189018901891,18.355698498109668
1.8905890589058902,18.36357600516727
1.8909890989098912,18.371455179393493
1.8913891389138922,18.379336020788575
1.8917891789178913,18.38721852935277
1.8921892189218923,18.3951027050864
1.8925892589258932,18.402988547989715
1.8929892989298924,18.410876058062964
1.8933893389338934,18.41876523530647
1.8937893789378943,18.42665607972048
1.8941894189418953,18.434548591305273
1.8945894589458945,18.442442770061106
1.8949894989498954,18.450338615988297
1.8953895389538964,18.458236129087098
1.8957895789578956,18.466135309357764
1.8961896189618965,18.47403615680062
1.8965896589658975,18.481938671415918
1.8969896989698967,18.489842853203918
1.8973897389738976,18.49774870216494
1.8977897789778986,18.50565621829924
1.8981898189818978,18.513565401607085
1.8985898589858987,18.521476252088785
1.8989898989898997,18.529388769744607
1.8993899389938989,18.537302954574805
1.8997899789978998,18.545218806579708
1.9001900190019008,18.553136325759578
1.9005900590059017,18.561055512114688
1.900990099009901,18.56897636564531
1.9013901390139019,18.57689888635176
1.9017901790179028,18.584823074234304
1.902190219021902,18.59274892929321
1.902590259025903,18.600676451528795
1.902990299029904,18.60860564094133
1.903390339033903,18.616536497531076
1.903790379037904,18.62446902129836
1.904190419041905,18.632403212243442
1.9045904590459042,18.640339070366597
1.9049904990499051,18.64827659566815
1.905390539053906,18.656215788148366
1.9057905790579053,18.664156647807513
1.9061906190619062,18.672099174645922
1.9065906590659072,18.680043368663853
1.9069906990699081,18.687989229861607
1.9073907390739073,18.69593675823944
1.9077907790779083,18.703885953797695
1.9081908190819092,18.711836816536632
1.9085908590859084,18.71978934645653
1.9089908990899094,18.727743543557715
1.9093909390939103,18.735699407840457
1.9097909790979095,18.74365693930503
1.9101910191019105,18.751616137951768
1.9105910591059114,18.759577003780944
1.9109910991099106,18.767539536792828
1.9113911391139116,18.77550373698776
1.9117911791179125,18.783469604366
1.9121912191219117,18.79143713892784
1.9125912591259127,18.799406340673606
1.9129912991299136,18.807377209603576
1.9133913391339146,18.81534974571804
1.9137913791379138,18.823323949017283
1.9141914191419147,18.831299819501638
1.9145914591459157,18.839277357171383
1.9149914991499148,18.847256562026793
1.9153915391539158,18.85523743406821
1.9157915791579168,18.863219973295912
1.916191619161916,18.871204179710173
1.916591659165917,18.879190053311337
1.9169916991699179,18.887177594099683
1.917391739173917,18.89516680207549
1.917791779177918,18.903157677239104
1.918191819181919,18.9111502195908
1.9185918591859181,18.919144429130867
1.918991899189919,18.92714030585964
1.91939193919392,18.9351378497774
1.919791979197921,18.94313706088446
1.9201920192019202,18.951137939181095
1.9205920592059211,18.959140484667657
1.920992099209922,18.96714469734442
1.9213921392139213,18.975150577211675
1.9217921792179222,18.983158124269767
1.9221922192219232,18.99116733851898
1.9225922592259224,18.9991782199596
1.9229922992299233,19.00719076859198
1.9233923392339243,19.0152049844164
1.9237923792379235,19.02322086743315
1.9241924192419244,19.03123841764258
1.9245924592459254,19.039257635044976
1.9249924992499245,19.047278519640628
1.9253925392539255,19.055301071429888
1.9257925792579265,19.06332529041304
1.9261926192619256,19.071351176590372
1.9265926592659266,19.07937872996225
1.9269926992699276,19.087407950528952
1.9273927392739285,19.0954388382908
1.9277927792779277,19.10347139324807
1.9281928192819286,19.111505615401132
1.9285928592859296,19.11954150475027
1.9289928992899288,19.127579061295776
1.9293929392939297,19.13561828503801
1.9297929792979307,19.143659175977266
1.9301930193019299,19.151701734113836
1.9305930593059308,19.159745959448077
1.9309930993099318,19.167791851980287
1.931393139313931,19.175839411710754
1.931793179317932,19.18388863863985
1.9321932193219329,19.191939532767858
1.932593259325932,19.199992094095084
1.932993299329933,19.208046322621882
1.933393339333934,19.216102218348556
1.933793379337935,19.224159781275418
1.9341934193419341,19.232219011402776
1.934593459345935,19.240279908730983
1.934993499349936,19.248342473260347
1.9353935393539352,19.25640670499116
1.9357935793579362,19.264472603923792
1.9361936193619371,19.272540170058544
1.9365936593659363,19.28060940339571
1.9369936993699373,19.288680303935664
1.9373937393739382,19.296752871678706
1.9377937793779374,19.304827106625137
1.9381938193819384,19.312903008775326
1.9385938593859393,19.32098057812958
1.9389938993899385,19.32905981468819
1.9393939393939394,19.33714071845154
1.9397939793979404,19.345223289419927
1.9401940194019414,19.353307527593685
1.9405940594059405,19.36139343297311
1.9409940994099415,19.36948100555858
1.9413941394139425,19.3775702453504
1.9417941794179416,19.385661152348877
1.9421942194219426,19.393753726554383
1.9425942594259435,19.401847967967228
1.9429942994299427,19.409943876587725
1.9433943394339437,19.418041452416237
1.9437943794379446,19.426140695453082
1.9441944194419438,19.434241605698567
1.9445944594459448,19.442344183153068
1.9449944994499457,19.4504484278169
1.945394539453945,19.458554339690373
1.9457945794579459,19.46666191877386
1.9461946194619468,19.474771165067676
1.9465946594659478,19.482882078572157
1.946994699469947,19.490994659287615
1.947394739473948,19.499108907214435
1.9477947794779489,19.50722482235292
1.948194819481948,19.515342404703397
1.948594859485949,19.52346165426624
1.94899489948995,19.531582571041767
1.9493949394939492,19.539705155030294
1.94979497949795,19.547829406232204
1.950195019501951,19.555955324647815
1.9505950595059502,19.564082910277442
1.9509950995099512,19.572212163121474
1.9513951395139522,19.580343083180228
1.9517951795179513,19.58847567045402
1.9521952195219523,19.596609924943238
1.9525952595259533,19.604745846648203
1.9529952995299524,19.612883435569238
1.9533953395339534,19.621022691706727
1.9537953795379543,19.629163615060992
1.9541954195419553,19.637306205632377
1.9545954595459545,19.64545046342121
1.9549954995499554,19.65359638842787
1.9553955395539564,19.661743980652695
1.9557955795579556,19.669893240096
1.9561956195619565,19.678044166758173
1.9565956595659575,19.68619676063955
1.9569956995699567,19.694351021740445
1.9573957395739576,19.702506950061263
1.9577957795779586,19.71066454560232
1.9581958195819578,19.71882380836395
1.9585958595859587,19.726984738346545
1.9589958995899597,19.735147335550433
1.9593959395939589,19.743311599975943
1.9597959795979598,19.751477531623472
1.9601960196019608,19.75964513049335
1.9605960596059617,19.767814396585926
1.960996099609961,19.775985329901538
1.9613961396139619,19.78415793044058
1.9617961796179628,19.79233219820338
1.962196219621962,19.800508133190274
1.962596259625963,19.808685735401664
1.962996299629964,19.81686500483788
1.963396339633963,19.82504594149926
1.963796379637964,19.8332285453862
1.964196419641965,19.841412816499037
1.9645964596459642,19.84959875483811
1.9649964996499651,19.857786360403814
1.965396539653966,19.865975633196495
1.9657965796579653,19.87416657321649
1.9661966196619662,19.882359180464192
1.9665966596659672,19.890553454939948
1.9669966996699682,19.89874939664412
1.9673967396739673,19.90694700557704
1.9677967796779683,19.915146281739126
1.9681968196819692,19.92334722513071
1.9685968596859684,19.931549835752133
1.9689968996899694,19.939754113603804
1.9693969396939703,19.947960058686068
1.9697969796979695,19.956167670999264
1.9701970197019705,19.964376950543805
1.9705970597059714,19.97258789732003
1.9709970997099706,19.980800511328283
1.9713971397139716,19.989014792568984
1.9717971797179725,19.997230741042472
1.9721972197219717,20.00544835674909
1.9725972597259727,20.013667639689253
1.9729972997299736,20.02188858986331
1.9733973397339746,20.03011120727163
1.9737973797379738,20.03833549191456
1.9741974197419747,20.046561443792516
1.9745974597459757,20.054789062905844
1.9749974997499748,20.063018349254897
1.9753975397539758,20.07124930284009
1.9757975797579768,20.079481923661778
1.976197619761976,20.087716211720306
1.976597659765977,20.095952167016094
1.9769976997699779,20.104189789549494
1.977397739773977,20.11242907932086
1.977797779777978,20.120670036330615
1.978197819781979,20.128912660579108
1.9785978597859781,20.137156952066697
1.978997899789979,20.1454029107938
1.97939793979398,20.153650536760775
1.979797979797981,20.161899829968
1.9801980198019802,20.170150790415832
1.9805980598059811,20.178403418104697
1.980998099809982,20.186657713034947
1.9813981398139813,20.19491367520694
1.9817981798179822,20.20317130462111
1.9821982198219832,20.211430601277815
1.9825982598259824,20.21969156517741
1.9829982998299833,20.227954196320322
1.9833983398339843,20.236218494706915
1.9837983798379835,20.24448446033755
1.9841984198419844,20.252752093212656
1.9845984598459854,20.261021393332598
1.9849984998499846,20.269292360697733
1.9853985398539855,20.2775649953085
1.9857985798579865,20.285839297165253
1.9861986198619856,20.29411526626837
1.9865986598659866,20.302392902618276
1.9869986998699876,20.310672206215333
1.9873987398739885,20.31895317705994
1.9877987798779877,20.32723581515246
1.9881988198819887,20.33552012049332
1.9885988598859896,20.343806093082904
1.9889988998899888,20.352093732921567
1.9893989398939897,20.36038304000975
1.9897989798979907,20.368674014347828
1.9901990199019899,20.37696665593617
1.9905990599059908,20.385260964775203
1.9909990999099918,20.393556940865313
1.991399139913991,20.40185458420687
1.991799179917992,20.41015389480031
1.992199219921993,20.418454872646006
1.992599259925992,20.426757517744335
1.992999299929993,20.435061830095737
1.993399339933994,20.44336780970059
1.993799379937995,20.451675456559286
1.9941994199419941,20.45998477067221
1.994599459945995,20.468295752039797
1.994999499949996,20.476608400662435
1.9953995399539952,20.484922716540492
1.9957995799579962,20.49323869967442
1.9961996199619971,20.501556350064597
1.9965996599659963,20.509875667711405
1.9969996999699973,20.518196652615284
1.9973997399739982,20.526519304776624
1.9977997799779974,20.5348436241958
1.9981998199819984,20.54316961087327
1.9985998599859993,20.551497264809406
1.9989998999899985,20.5598265860046
1.9993999399939995,20.5681575744593
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389
1.9997999799980004,20.57649023017389


==> fig/data/ground-truth-csvs/ground-truth_4_1_orange.csv <==
x,y
-1.9997999799979986,16.889615708800598
-1.9993999399939995,16.882798208947868
-1.9989998999899967,16.875982073004256
-1.9985998599859975,16.869167300969856
-1.9981998199819984,16.86235389284462
-1.9977997799779956,16.855541848628505
-1.9973997399739964,16.848731168321596
-1.9969996999699973,16.841921851923853
-1.9965996599659945,16.83511389943523
-1.9961996199619954,16.828307310855816
-1.9957995799579962,16.821502086185564
-1.9953995399539934,16.814698225424436
-1.9949994999499943,16.807895728572515
-1.994599459945995,16.80109459562976
-1.9941994199419923,16.794294826596122
-1.9937993799379932,16.787496421471694
-1.993399339933994,16.78069938025643
-1.9929992999299913,16.773903702950285
-1.992599259925992,16.76710938955335
-1.992199219921993,16.76031644006558
-1.9917991799179902,16.753524854486926
-1.991399139913991,16.746734632817486
-1.9909990999099882,16.739945775057162
-1.990599059905989,16.733158281206048
-1.9901990199019899,16.726372151264098
-1.9897989798979872,16.719587385231268
-1.989398939893988,16.712803983107644
-1.9889988998899888,16.706021944893187
-1.988598859885986,16.69924127058785
-1.9881988198819869,16.692461960191718
-1.9877987798779877,16.685684013704755
-1.987398739873985,16.67890743112691
-1.9869986998699858,16.672132212458273
-1.9865986598659866,16.665358357698796
-1.9861986198619839,16.658585866848444
-1.9857985798579847,16.651814739907298
-1.9853985398539855,16.645044976875315
-1.9849984998499828,16.638276577752453
-1.9845984598459836,16.631509542538797
-1.9841984198419844,16.62474387123431
-1.9837983798379817,16.617979563838936
-1.9833983398339825,16.611216620352774
-1.9829982998299833,16.604455040775775
-1.9825982598259806,16.597694825107897
-1.9821982198219814,16.590935973349225
-1.9817981798179822,16.58417848549972
-1.9813981398139795,16.577422361559332
-1.9809980998099803,16.57066760152815
-1.9805980598059811,16.563914205406135
-1.9801980198019784,16.557162173193237
-1.9797979797979792,16.55041150488955
-1.97939793979398,16.543662200495024
-1.9789978997899773,16.53691426000962
-1.9785978597859781,16.530167683433422
-1.978197819781979,16.523422470766384
-1.9777977797779762,16.51667862200847
-1.977397739773977,16.509936137159766
-1.9769976997699743,16.503195016220175
-1.9765976597659751,16.496455259189798
-1.976197619761976,16.48971686606858
-1.9757975797579732,16.482979836856483
-1.975397539753974,16.476244171553596
-1.9749974997499748,16.469509870159868
-1.9745974597459721,16.46277693267526
-1.974197419741973,16.456045359099864
-1.9737973797379738,16.449315149433627
-1.973397339733971,16.442586303676514
-1.9729972997299718,16.435858821828603
-1.9725972597259727,16.429132703889856
-1.97219721972197,16.42240794986023
-1.9717971797179707,16.415684559739812
-1.9713971397139716,16.40896253352856
-1.9709970997099688,16.402241871226423
-1.9705970597059697,16.395522572833492
-1.9701970197019705,16.388804638349725
-1.9697969796979677,16.38208806777508
-1.9693969396939686,16.37537286110964
-1.9689968996899694,16.368659018353366
-1.9685968596859666,16.36194653950621
-1.9681968196819675,16.355235424568257
-1.9677967796779683,16.34852567353947
-1.9673967396739656,16.341817286419808
-1.9669966996699664,16.335110263209344
-1.9665966596659672,16.328404603908048
-1.9661966196619645,16.32170030851587
-1.9657965796579653,16.3149973770329
-1.965396539653966,16.308295809459093
-1.9649964996499634,16.301595605794404
-1.9645964596459642,16.29489676603892
-1.9641964196419615,16.28819929019256
-1.9637963796379623,16.281503178255406
-1.963396339633963,16.274808430227413
-1.9629962996299604,16.268115046108537
-1.9625962596259612,16.26142302589887
-1.962196219621962,16.25473236959837
-1.9617961796179593,16.248043077206983
-1.96139613961396,16.241355148724807
-1.960996099609961,16.23466858415179
-1.9605960596059582,16.227983383487896
-1.960196019601959,16.221299546733203
-1.9597959795979598,16.21461707388768
-1.959395939593957,16.20793596495127
-1.958995899589958,16.20125621992407
-1.9585958595859587,16.19457783880603
-1.958195819581956,16.18790082159711
-1.9577957795779568,16.1812251682974
-1.9573957395739576,16.17455087890685
-1.956995699569955,16.16787795342542
-1.9565956595659557,16.161206391853195
-1.9561956195619565,16.154536194190133
-1.9557955795579538,16.147867360436187
-1.9553955395539546,16.14119989059145
-1.9549954995499554,16.13453378465588
-1.9545954595459527,16.127869042629424
-1.9541954195419535,16.121205664512175
-1.9537953795379543,16.11454365030409
-1.9533953395339516,16.10788300000512
-1.9529952995299524,16.10122371361536
-1.9525952595259533,16.09456579113476
-1.9521952195219505,16.087909232563284
-1.9517951795179513,16.081254037901008
-1.9513951395139522,16.0746002071479
-1.9509950995099494,16.067947740303904
-1.9505950595059502,16.061296637369118
-1.9501950195019475,16.05464689834345
-1.9497949794979483,16.04799852322699
-1.9493949394939492,16.04135151201969
-1.9489948994899464,16.03470586472151
-1.9485948594859472,16.028061581332533
-1.948194819481948,16.021418661852724
-1.9477947794779453,16.01477710628203
-1.9473947394739461,16.008136914620543
-1.946994699469947,16.00149808686822
-1.9465946594659442,15.994860623025012
-1.946194619461945,15.988224523091011
-1.9457945794579459,15.981589787066174
-1.9453945394539431,15.974956414950453
-1.944994499449944,15.968324406743939
-1.9445944594459448,15.961693762446586
-1.944194419441942,15.955064482058354
-1.9437943794379429,15.948436565579327
-1.9433943394339437,15.941810013009464
-1.942994299429941,15.935184824348715
-1.9425942594259418,15.928560999597174
-1.9421942194219426,15.921938538754794
-1.9417941794179399,15.915317441821536
-1.9413941394139407,15.908697708797481
-1.9409940994099415,15.902079339682588
-1.9405940594059388,15.895462334476814
-1.9401940194019396,15.888846693180245
-1.9397939793979404,15.882232415792839
-1.9393939393939377,15.87561950231455
-1.9389938993899385,15.869007952745466
-1.9385938593859393,15.862397767085548
-1.9381938193819366,15.855788945334744
-1.9377937793779374,15.849181487493148
-1.9373937393739347,15.842575393560669
-1.9369936993699355,15.835970663537395
-1.9365936593659363,15.829367297423286
-1.9361936193619336,15.822765295218293
-1.9357935793579344,15.816164656922503
-1.9353935393539352,15.809565382535878
-1.9349934993499325,15.80296747205837
-1.9345934593459333,15.796370925490066
-1.9341934193419341,15.789775742830928
-1.9337933793379314,15.783181924080905
-1.9333933393339322,15.776589469240088
-1.932993299329933,15.769998378308433
-1.9325932593259303,15.763408651285896
-1.932193219321931,15.756820288172564
-1.931793179317932,15.750233288968394
-1.9313931393139292,15.743647653673342
-1.93099309930993,15.737063382287493
-1.9305930593059308,15.730480474810808
-1.930193019301928,15.723898931243241
-1.929792979297929,15.71731875158488
-1.9293929392939297,15.710739935835678
-1.928992899289927,15.704162483995596
-1.9285928592859278,15.697586396064718
-1.9281928192819286,15.691011672043002
-1.927792779277926,15.684438311930405
-1.9273927392739267,15.67786631572701
-1.9269926992699276,15.67129568343278
-1.9265926592659248,15.664726415047665
-1.9261926192619256,15.658158510571756
-1.9257925792579265,15.651591970005011
-1.9253925392539237,15.64502679334738
-1.9249924992499245,15.638462980598957
-1.9245924592459254,15.631900531759692
-1.9241924192419226,15.625339446829548
-1.9237923792379235,15.618779725808608
-1.9233923392339207,15.612221368696787
-1.9229922992299215,15.605664375494166
-1.9225922592259224,15.59910874620071
-1.9221922192219196,15.592554480816373
-1.9217921792179204,15.586001579341238
-1.9213921392139213,15.579450041775265
-1.9209920992099185,15.57289986811841
-1.9205920592059194,15.56635105837076
-1.9201920192019202,15.55980361253227
-1.9197919791979174,15.5532575306029
-1.9193919391939183,15.546712812582733
-1.918991899189919,15.540169458471727
-1.9185918591859163,15.53362746826984
-1.9181918191819172,15.527086841977157
-1.917791779177918,15.520547579593632
-1.9173917391739153,15.514009681119228
-1.916991699169916,15.50747314655403
-1.916591659165917,15.500937975897989
-1.9161916191619142,15.494404169151068
-1.915791579157915,15.487871726313351
-1.9153915391539158,15.481340647384796
-1.914991499149913,15.474810932365358
-1.9145914591459139,15.468282581255123
-1.9141914191419147,15.461755594054049
-1.913791379137912,15.455229970762094
-1.9133913391339128,15.448705711379343
-1.9129912991299136,15.442182815905753
-1.9125912591259109,15.43566128434128
-1.9121912191219117,15.42914111668601
-1.9117911791179125,15.422622312939902
-1.9113911391139098,15.416104873102913
-1.9109910991099106,15.409588797175127
-1.9105910591059079,15.403074085156458
-1.9101910191019087,15.396560737046995
-1.9097909790979095,15.39004875284669
-1.9093909390939068,15.383538132555506
-1.9089908990899076,15.377028876173522
-1.9085908590859084,15.370520983700699
-1.9081908190819057,15.364014455136997
-1.9077907790779065,15.357509290482497
-1.9073907390739073,15.351005489737156
-1.9069906990699046,15.344503052900935
-1.9065906590659054,15.338001979973916
-1.9061906190619062,15.33150227095606
-1.9057905790579035,15.325003925847318
-1.9053905390539043,15.318506944647783
-1.9049904990499051,15.312011327357407
-1.9045904590459024,15.30551707397615
-1.9041904190419032,15.299024184504095
-1.903790379037904,15.292532658941202
-1.9033903390339013,15.286042497287424
-1.9029902990299021,15.27955369954285
-1.902590259025903,15.273066265707438
-1.9021902190219002,15.266580195781144
-1.901790179017901,15.260095489764053
-1.9013901390139019,15.253612147656119
-1.9009900990098991,15.247130169457307
-1.9005900590059,15.240649555167698
-1.9001900190019008,15.234170304787247
-1.899789978997898,15.227692418315915
-1.8993899389938989,15.221215895753785
-1.8989898989898997,15.214740737100817
-1.898589858985897,15.208266942356966
-1.8981898189818978,15.201794511522317
-1.8977897789778986,15.195323444596829
-1.8973897389738958,15.188853741580461
-1.8969896989698967,15.182385402473292
-1.896589658965894,15.175918427275242
-1.8961896189618948,15.169452815986395
-1.8957895789578956,15.162988568606709
-1.8953895389538928,15.15652568513614
-1.8949894989498937,15.150064165574774
-1.8945894589458945,15.143604009922567
-1.8941894189418917,15.13714521817948
-1.8937893789378926,15.130687790345593
-1.8933893389338934,15.124231726420868
-1.8929892989298907,15.117777026405262
-1.8925892589258915,15.111323690298855
-1.8921892189218923,15.10487171810161
-1.8917891789178896,15.098421109813483
-1.8913891389138904,15.091971865434557
-1.8909890989098912,15.08552398496479
-1.8905890589058885,15.079077468404146
-1.8901890189018893,15.0726323157527
-1.88978897889789,15.066188527010414
-1.8893889388938874,15.059746102177247
-1.8889888988898882,15.053305041253282
-1.888588858885889,15.046865344238475
-1.8881888188818863,15.040427011132788
-1.887788778877887,15.033990041936303
-1.887388738873888,15.027554436648979
-1.8869886988698852,15.02112019527077
-1.886588658865886,15.014687317801764
-1.8861886188618868,15.008255804241918
-1.885788578857884,15.00182565459119
-1.885388538853885,14.995396868849664
-1.8849884988498857,14.988969447017299
-1.884588458845883,14.982543389094047
-1.8841884188418838,14.976118695080002
-1.883788378837881,14.969695364975072
-1.883388338833882,14.963273398779345
-1.8829882988298827,14.956852796492779
-1.88258825882588,14.950433558115328
-1.8821882188218808,14.94401568364708
-1.8817881788178816,14.93759917308799
-1.881388138813879,14.93118402643802
-1.8809880988098797,14.92477024369725
-1.8805880588058805,14.918357824865643
-1.8801880188018778,14.91194676994315
-1.8797879787978786,14.90553707892986
-1.8793879387938794,14.89912875182573
-1.8789878987898767,14.892721788630716
-1.8785878587858775,14.886316189344903
-1.8781878187818783,14.879911953968252
-1.8777877787778756,14.873509082500718
-1.8773877387738764,14.867107574942386
-1.8769876987698773,14.860707431293212
-1.8765876587658745,14.854308651553156
-1.8761876187618753,14.8479112357223
-1.8757875787578762,14.841515183800608
-1.8753875387538734,14.83512049578803
-1.8749874987498742,14.828727171684653
-1.874587458745875,14.822335211490437
-1.8741874187418723,14.815944615205337
-1.8737873787378732,14.809555382829439
-1.873387338733874,14.8031675143627
-1.8729872987298712,14.79678100980508
-1.872587258725872,14.79039586915666
-1.8721872187218729,14.784012092417399
-1.8717871787178701,14.777629679587255
-1.871387138713871,14.771248630666314
-1.8709870987098682,14.76486894565449
-1.870587058705869,14.758490624551866
-1.8701870187018699,14.752113667358403
-1.8697869786978671,14.745738074074056
-1.869386938693868,14.739363844698909
-1.8689868986898688,14.732990979232925
-1.868586858685866,14.726619477676055
-1.8681868186818669,14.720249340028387
-1.8677867786778677,14.713880566289877
-1.867386738673865,14.707513156460484
-1.8669866986698658,14.701147110540296
-1.8665866586658666,14.694782428529264
-1.8661866186618639,14.68841911042735
-1.8657865786578647,14.682057156234636
-1.8653865386538655,14.675696565951082
-1.8649864986498628,14.669337339576646
-1.8645864586458636,14.662979477111408
-1.8641864186418644,14.656622978555331
-1.8637863786378617,14.650267843908372
-1.8633863386338625,14.643914073170611
-1.8629862986298633,14.637561666342013
-1.8625862586258606,14.63121062342253
-1.8621862186218614,14.624860944412246
-1.8617861786178622,14.618512629311123
-1.8613861386138595,14.612165678119117
-1.8609860986098603,14.605820090836314
-1.8605860586058611,14.599475867462665
-1.8601860186018584,14.593133007998135
-1.8597859785978592,14.586791512442806
-1.85938593859386,14.580451380796637
-1.8589858985898573,14.574112613059585
-1.8585858585858581,14.567775209231732
-1.858185818581859,14.561439169313038
-1.8577857785778562,14.555104493303462
-1.857385738573857,14.548771181203087
-1.8569856985698543,14.542439233011827
-1.8565856585658551,14.536108648729769
-1.856185618561856,14.529779428356868
-1.8557855785578532,14.523451571893087
-1.855385538553854,14.517125079338504
-1.8549854985498548,14.510799950693078
-1.854585458545852,14.504476185956774
-1.854185418541853,14.498153785129668
-1.8537853785378537,14.491832748211719
-1.853385338533851,14.485513075202888
-1.8529852985298518,14.479194766103257
-1.8525852585258527,14.472877820912785
-1.85218521852185,14.46656223963143
-1.8517851785178507,14.460248022259277
-1.8513851385138516,14.45393516879628
-1.8509850985098488,14.447623679242401
-1.8505850585058496,14.441313553597722
-1.8501850185018505,14.435004791862202
-1.8497849784978477,14.4286973940358
-1.8493849384938486,14.422391360118594
-1.8489848984898494,14.416086690110548
-1.8485848584858466,14.409783384011622
-1.8481848184818475,14.403481441821892
-1.8477847784778483,14.397180863541323
-1.8473847384738455,14.39088164916987
-1.8469846984698464,14.384583798707617
-1.8465846584658472,14.378287312154521
-1.8461846184618445,14.371992189510545
-1.8457845784578453,14.365698430775764
-1.845384538453846,14.359406035950146
-1.8449844984498434,14.353115005033644
-1.8445844584458442,14.34682533802634
-1.8441844184418414,14.340537034928156
-1.8437843784378423,14.334250095739169
-1.843384338433843,14.32796452045934
-1.8429842984298404,14.321680309088629
-1.8425842584258412,14.315397461627116
-1.842184218421842,14.309115978074763
-1.8417841784178393,14.302835858431527
-1.84138413841384,14.296557102697488
-1.840984098409841,14.29027971087261
-1.8405840584058382,14.284003682956847
-1.840184018401839,14.277729018950286
-1.8397839783978398,14.27145571885288
-1.839383938393837,14.265183782664593
-1.838983898389838,14.258913210385504
-1.8385838583858387,14.252644002015574
-1.838183818381836,14.246376157554762
-1.8377837783778368,14.240109677003147
-1.8373837383738376,14.23384456036069
-1.8369836983698349,14.22758080762735
-1.8365836583658357,14.221318418803211
-1.8361836183618365,14.21505739388823
-1.8357835783578338,14.208797732882363
-1.8353835383538346,14.202539435785697
-1.8349834983498354,14.196282502598189
-1.8345834583458327,14.190026933319798
-1.8341834183418335,14.183772727950606
-1.8337833783378343,14.177519886490572
-1.8333833383338316,14.171268408939655
-1.8329832983298324,14.165018295297937
-1.8325832583258332,14.158769545565374
-1.8321832183218305,14.15252215974193
-1.8317831783178313,14.146276137827686
-1.8313831383138321,14.140031479822598
-1.8309830983098294,14.133788185726628
-1.8305830583058302,14.127546255539858
-1.8301830183018275,14.121305689262202
-1.8297829782978283,14.115066486893745
-1.8293829382938291,14.108828648434448
-1.8289828982898264,14.102592173884265
-1.8285828582858272,14.096357063243284
-1.828182818281828,14.090123316511459
-1.8277827782778253,14.083890933688751
-1.8273827382738261,14.07765991477524
-1.826982698269827,14.071430259770889
-1.8265826582658242,14.065201968675654
-1.826182618261825,14.058975041489616
-1.8257825782578259,14.052749478212737
-1.8253825382538231,14.046525278844975
-1.824982498249824,14.04030244338641
-1.8245824582458248,14.034080971837005
-1.824182418241822,14.027860864196716
-1.8237823782378229,14.021642120465623
-1.8233823382338237,14.01542474064369
-1.822982298229821,14.009208724730874
-1.8225822582258218,14.002994072727256
-1.8221822182218226,13.996780784632794
-1.8217821782178198,13.990568860447448
-1.8213821382138207,13.984358300171303
-1.8209820982098215,13.978149103804315
-1.8205820582058188,13.971941271346441
-1.8201820182018196,13.965734802797769
-1.8197819781978204,13.959529698158251
-1.8193819381938177,13.953325957427854
-1.8189818981898185,13.94712358060665
-1.8185818581858193,13.940922567694608
-1.8181818181818166,13.93472291869168
-1.8177817781778174,13.928524633597949
-1.8173817381738147,13.922327712413336
-1.8169816981698155,13.916132155137921
-1.8165816581658163,13.909937961771664
-1.8161816181618136,13.903745132314524
-1.8157815781578144,13.89755366676658
-1.8153815381538152,13.891363565127795
-1.8149814981498125,13.885174827398126
-1.8145814581458133,13.878987453577656
-1.814181418141814,13.87280144366634
-1.8137813781378114,13.866616797664143
-1.8133813381338122,13.860433515571144
-1.812981298129813,13.8542515973873
-1.8125812581258103,13.848071043112576
-1.812181218121811,13.841891852747047
-1.811781178117812,13.835714026290677
-1.8113811381138092,13.829537563743422
-1.81098109810981,13.823362465105367
-1.8105810581058108,13.817188730376465
-1.810181018101808,13.811016359556683
-1.809780978097809,13.804845352646097
-1.8093809380938097,13.798675709644668
-1.808980898089807,13.792507430552359
-1.8085808580858078,13.786340515369242
-1.8081808180818086,13.780174964095284
-1.807780778077806,13.774010776730444
-1.8073807380738067,13.767847953274801
-1.8069806980698075,13.761686493728316
-1.8065806580658048,13.755526398090945
-1.8061806180618056,13.749367666362772
-1.8057805780578065,13.743210298543756
-1.8053805380538037,13.737054294633857
-1.8049804980498045,13.730899654633156
-1.8045804580458054,13.724746378541612
-1.8041804180418026,13.718594466359182
-1.8037803780378034,13.71244391808595
-1.8033803380338007,13.706294733721837
-1.8029802980298015,13.70014691326692
-1.8025802580258024,13.69400045672116
-1.8021802180217996,13.687855364084514
-1.8017801780178004,13.681711635357068
-1.8013801380138013,13.675569270538777
-1.8009800980097985,13.669428269629604
-1.8005800580057993,13.663288632629628
-1.8001800180018002,13.657150359538806
-1.7997799779977974,13.651013450357105
-1.7993799379937983,13.644877905084597
-1.798979897989799,13.638743723721248
-1.7985798579857963,13.632610906267013
-1.7981798179817972,13.626479452721977
-1.797779777977798,13.620349363086097
-1.7973797379737952,13.614220637359333
-1.796979697969796,13.608093275541766
-1.7965796579657969,13.601967277633358
-1.7961796179617942,13.595842643634063
-1.795779577957795,13.589719373543968
-1.7953795379537958,13.583597467363026
-1.794979497949793,13.577476925091204
-1.7945794579457939,13.571357746728577
-1.7941794179417947,13.565239932275107
-1.793779377937792,13.559123481730753
-1.7933793379337928,13.553008395095594
-1.7929792979297936,13.546894672369593
-1.7925792579257909,13.540782313552707
-1.7921792179217917,13.53467131864502
-1.7917791779177925,13.528561687646489
-1.7913791379137898,13.522453420557074
-1.7909790979097906,13.516346517376855
-1.7905790579057879,13.510240978105752
-1.7901790179017887,13.504136802743847
-1.7897789778977895,13.498033991291097
-1.7893789378937868,13.491932543747463
-1.7889788978897876,13.485832460113027
-1.7885788578857884,13.479733740387747
-1.7881788178817857,13.47363638457158
-1.7877787778777865,13.467540392664613
-1.7873787378737873,13.461445764666802
-1.7869786978697846,13.455352500578108
-1.7865786578657854,13.449260600398608
-1.7861786178617862,13.443170064128266
-1.7857785778577835,13.43708089176704
-1.7853785378537843,13.430993083315009
-1.7849784978497851,13.424906638772136
-1.7845784578457824,13.418821558138378
-1.7841784178417832,13.412737841413817
-1.783778377837784,13.40665548859841
-1.7833783378337813,13.400574499692121
-1.7829782978297821,13.394494874695027
-1.782578257825783,13.38841661360709
-1.7821782178217802,13.382339716428271
-1.781778177817781,13.376264183158646
-1.7813781378137818,13.370190013798178
-1.7809780978097791,13.364117208346824
-1.78057805780578,13.35804576680467
-1.7801780178017808,13.351975689171667
-1.779777977797778,13.345906975447784
-1.7793779377937788,13.339839625633095
-1.7789778977897797,13.333773639727562
-1.778577857785777,13.327709017731147
-1.7781778177817777,13.321645759643927
-1.777777777777775,13.315583865465824
-1.7773777377737758,13.309523335196914
-1.7769776977697767,13.303464168837163
-1.776577657765774,13.297406366386527
-1.7761776177617747,13.291349927845086
-1.7757775777577756,13.285294853212802
-1.7753775377537728,13.279241142489631
-1.7749774977497736,13.273188795675662
-1.7745774577457745,13.267137812770843
-1.7741774177417717,13.261088193775144
-1.7737773777377726,13.255039938688638
-1.7733773377337734,13.248993047511288
-1.7729772977297706,13.242947520243053
-1.7725772577257715,13.236903356884017
-1.7721772177217723,13.230860557434136
-1.7717771777177695,13.224819121893368
-1.7713771377137704,13.2187790502618
-1.7709770977097712,13.212740342539384
-1.7705770577057685,13.206702998726087
-1.7701770177017693,13.200667018821981
-1.76977697769777,13.194632402827036
-1.7693769376937674,13.188599150741204
-1.7689768976897682,13.182567262564568
-1.768576857685769,13.176536738297088
-1.7681768176817663,13.170507577938723
-1.767776777677767,13.164479781489554
-1.767376737673768,13.158453348949543
-1.7669766976697652,13.152428280318643
-1.766576657665766,13.146404575596943
-1.7661766176617668,13.140382234784395
-1.765776577657764,13.134361257880967
-1.765376537653765,13.12834164488673
-1.7649764976497657,13.12232339580165
-1.764576457645763,13.116306510625687
-1.7641764176417638,13.110290989358917
-1.763776377637761,13.104276832001267
-1.763376337633762,13.09826403855281
-1.7629762976297627,13.092252609013505
-1.76257625762576,13.08624254338332
-1.7621762176217608,13.080233841662329
-1.7617761776177616,13.074226503850491
-1.7613761376137589,13.068220529947775
-1.7609760976097597,13.062215919954248
-1.7605760576057605,13.056212673869878
-1.7601760176017578,13.050210791694626
-1.7597759775977586,13.044210273428567
-1.7593759375937594,13.038211119071663
-1.7589758975897567,13.032213328623877
-1.7585758575857575,13.026216902085284
-1.7581758175817583,13.020221839455846
-1.7577757775777556,13.014228140735526
-1.7573757375737564,13.008235805924398
-1.7569756975697572,13.002244835022427
-1.7565756575657545,12.996255228029572
-1.7561756175617553,12.990266984945912
-1.7557755775577562,12.984280105771406
-1.7553755375537534,12.978294590506016
-1.7549754975497542,12.97231043914982
-1.754575457545755,12.966327651702782
-1.7541754175417523,12.960346228164859
-1.7537753775377531,12.95436616853613
-1.753375337533754,12.948387472816554
-1.7529752975297512,12.942410141006096
-1.752575257525752,12.936434173104832
-1.7521752175217529,12.930459569112724
-1.7517751775177501,12.924486329029731
-1.751375137513751,12.918514452855934
-1.7509750975097482,12.912543940591252
-1.750575057505749,12.906574792235762
-1.7501750175017499,12.90060700778943
-1.7497749774977471,12.894640587252212
-1.749374937493748,12.88867553062419
-1.7489748974897488,12.882711837905322
-1.748574857485746,12.87674950909557
-1.7481748174817469,12.870788544195012
-1.7477747774777477,12.864828943203609
-1.747374737473745,12.858870706121321
-1.7469746974697458,12.852913832948229
-1.7465746574657466,12.846958323684293
-1.7461746174617438,12.841004178329468
-1.7457745774577447,12.835051396883843
-1.7453745374537455,12.829099979347369
-1.7449744974497428,12.823149925720012
-1.7445744574457436,12.817201236001848
-1.7441744174417444,12.81125391019284
-1.7437743774377417,12.805307948292947
-1.7433743374337425,12.799363350302247
-1.7429742974297433,12.793420116220704
-1.7425742574257406,12.787478246048277
-1.7421742174217414,12.781537739785042
-1.7417741774177422,12.775598597430962
-1.7413741374137395,12.769660818986
-1.7409740974097403,12.763724404450231
-1.7405740574057411,12.757789353823616
-1.7401740174017384,12.751855667106117
-1.7397739773977392,12.745923344297811
-1.73937393739374,12.73999238539866
-1.7389738973897373,12.734062790408627
-1.738573857385738,12.728134559327787
-1.738173817381739,12.722207692156099
-1.7377737773777362,12.716282188893526
-1.737373737373737,12.710358049540151
-1.7369736973697343,12.70443527409589
-1.736573657365735,12.698513862560821
-1.736173617361736,12.69259381493491
-1.7357735773577332,12.686675131218111
-1.735373537353734,12.680757811410508
-1.7349734973497348,12.674841855512058
-1.734573457345732,12.668927263522725
-1.734173417341733,12.663014035442584
-1.7337733773377337,12.6571021712716
-1.733373337333731,12.65119167100973
-1.7329732973297318,12.645282534657053
-1.7325732573257326,12.63937476221353
-1.73217321732173,12.633468353679126
-1.7317731773177307,12.627563309053912
-1.7313731373137315,12.621659628337854
-1.7309730973097288,12.615757311530912
-1.7305730573057296,12.609856358633163
-1.7301730173017305,12.603956769644567
-1.7297729772977277,12.598058544565088
-1.7293729372937285,12.592161683394801
-1.7289728972897294,12.586266186133669
-1.7285728572857266,12.580372052781655
-1.7281728172817274,12.574479283338832
-1.7277727772777283,12.568587877805163
-1.7273727372737255,12.56269783618061
-1.7269726972697264,12.55680915846525
-1.7265726572657272,12.550921844659044
-1.7261726172617244,12.545035894761954
-1.7257725772577253,12.539151308774056
-1.725372537253726,12.533268086695314
-1.7249724972497233,12.527386228525687
-1.7245724572457242,12.521505734265252
-1.7241724172417214,12.515626603913935
-1.7237723772377223,12.509748837471811
-1.723372337233723,12.503872434938838
-1.7229722972297203,12.497997396314984
-1.7225722572257212,12.492123721600322
-1.722172217221722,12.48625141079481
-1.7217721772177192,12.48038046389842
-1.72137213721372,12.474510880911218
-1.7209720972097209,12.468642661833174
-1.7205720572057182,12.462775806664242
-1.720172017201719,12.456910315404505
-1.7197719771977198,12.45104618805392
-1.719371937193717,12.445183424612452
-1.7189718971897179,12.439322025080179
-1.7185718571857187,12.433461989457056
-1.718171817181716,12.427603317743051
-1.7177717771777168,12.421746009938238
-1.7173717371737176,12.41589006604258
-1.7169716971697149,12.410035486056037
-1.7165716571657157,12.404182269978685
-1.7161716171617165,12.398330417810488
-1.7157715771577138,12.392479929551408
-1.7153715371537146,12.386630805201518
-1.7149714971497154,12.380783044760783
-1.7145714571457127,12.374936648229165
-1.7141714171417135,12.369091615606736
-1.7137713771377143,12.363247946893463
-1.7133713371337116,12.357405642089306
-1.7129712971297124,12.351564701194341
-1.7125712571257132,12.34572512420853
-1.7121712171217105,12.339886911131833
-1.7117711771177113,12.334050061964332
-1.7113711371137121,12.328214576705982
-1.7109710971097094,12.322380455356747
-1.7105710571057102,12.316547697916706
-1.7101710171017075,12.31071630438578
-1.7097709770977083,12.304886274764044
-1.7093709370937091,12.299057609051465
-1.7089708970897064,12.293230307247999
-1.7085708570857072,12.287404369353727
-1.708170817081708,12.281579795368607
-1.7077707770777053,12.275756585292603
-1.7073707370737061,12.269934739125793
-1.706970697069707,12.264114256868133
-1.7065706570657042,12.258295138519593
-1.706170617061705,12.252477384080242
-1.7057705770577059,12.246660993550046
-1.7053705370537031,12.240845966928964
-1.704970497049704,12.235032304217075
-1.7045704570457048,12.229220005414339
-1.704170417041702,12.223409070520718
-1.7037703770377028,12.217599499536291
-1.7033703370337037,12.211791292461017
-1.702970297029701,12.205984449294856
-1.7025702570257017,12.200178970037891
-1.7021702170217026,12.194374854690077
-1.7017701770176998,12.188572103251378
-1.7013701370137007,12.18277071572187
-1.7009700970097015,12.176970692101518
-1.7005700570056987,12.171172032390281
-1.7001700170016996,12.165374736588236
-1.6997699769977004,12.159578804695341
-1.6993699369936976,12.153784236711564
-1.6989698969896985,12.147991032636979
-1.6985698569856993,12.142199192471548
-1.6981698169816966,12.13640871621523
-1.6977697769776974,12.130619603868105
-1.6973697369736946,12.124831855430099
-1.6969696969696955,12.11904547090128
-1.6965696569656963,12.113260450281615
-1.6961696169616935,12.107476793571065
-1.6957695769576944,12.101694500769707
-1.6953695369536952,12.095913571877503
-1.6949694969496925,12.090134006894417
-1.6945694569456933,12.084355805820516
-1.694169416941694,12.078578968655773
-1.6937693769376914,12.072803495400143
-1.6933693369336922,12.067029386053704
-1.692969296929693,12.06125664061642
-1.6925692569256903,12.055485259088254
-1.692169216921691,12.049715241469276
-1.691769176917692,12.04394658775945
-1.6913691369136892,12.038179297958742
-1.69096909690969,12.032413372067223
-1.6905690569056908,12.02664881008486
-1.690169016901688,12.02088561201161
-1.689768976897689,12.01512377784755
-1.6893689368936897,12.009363307592647
-1.688968896889687,12.003604201246858
-1.6885688568856878,11.997846458810258
-1.6881688168816886,11.992090080282813
-1.687768776877686,11.986335065664484
-1.6873687368736867,11.980581414955344
-1.6869686968696875,11.974829128155358
-1.6865686568656848,11.969078205264488
-1.6861686168616856,11.96332864628281
-1.6857685768576864,11.957580451210282
-1.6853685368536837,11.951833620046871
-1.6849684968496845,11.946088152792651
-1.6845684568456853,11.940344049447583
-1.6841684168416826,11.934601310011631
-1.6837683768376834,11.928859934484873
-1.6833683368336807,11.923119922867224
-1.6829682968296815,11.91738127515877
-1.6825682568256823,11.911643991359467
-1.6821682168216796,11.90590807146928
-1.6817681768176804,11.900173515488286
-1.6813681368136812,11.894440323416442
-1.6809680968096785,11.888708495253713
-1.6805680568056793,11.882978031000178
-1.6801680168016802,11.877248930655792
-1.6797679767976774,11.871521194220525
-1.6793679367936782,11.865794821694447
-1.678967896789679,11.86006981307752
-1.6785678567856763,11.85434616836971
-1.6781678167816771,11.84862388757109
-1.677767776777678,11.842902970681623
-1.6773677367736752,11.837183417701272
-1.676967696769676,11.831465228630112
-1.6765676567656769,11.825748403468104
-1.6761676167616741,11.820032942215212
-1.675767576757675,11.814318844871508
-1.6753675367536758,11.808606111436958
-1.674967496749673,11.802894741911524
-1.6745674567456739,11.79718473629528
-1.6741674167416747,11.79147609458819
-1.673767376737672,11.785768816790213
-1.6733673367336728,11.780062902901427
-1.6729672967296736,11.774358352921794
-1.6725672567256709,11.768655166851278
-1.6721672167216717,11.762953344689949
-1.6717671767176725,11.757252886437774
-1.6713671367136698,11.751553792094715
-1.6709670967096706,11.745856061660847
-1.6705670567056679,11.740159695136093
-1.6701670167016687,11.734464692520529
-1.6697669766976695,11.728771053814114
-1.6693669366936668,11.72307877901682
-1.6689668966896676,11.717387868128714
-1.6685668566856684,11.71169832114976
-1.6681668166816657,11.70601013807992
-1.6677667766776665,11.700323318919272
-1.6673667366736673,11.694637863667776
-1.6669666966696646,11.688953772325396
-1.6665666566656654,11.683271044892207
-1.6661666166616662,11.677589681368168
-1.6657665766576635,11.671909681753245
-1.6653665366536643,11.66623104604751
-1.6649664966496651,11.66055377425093
-1.6645664566456624,11.654877866363467
-1.6641664166416632,11.649203322385189
-1.663766376637664,11.643530142316067
-1.6633663366336613,11.637858326156058
-1.662966296629662,11.632187873905242
-1.662566256625663,11.626518785563576
-1.6621662166216602,11.620851061131026
-1.661766176617661,11.615184700607665
-1.6613661366136618,11.609519703993454
-1.660966096609659,11.603856071288362
-1.66056605660566,11.598193802492458
-1.6601660166016607,11.592532897605707
-1.659765976597658,11.58687335662807
-1.6593659365936588,11.581215179559624
-1.6589658965896596,11.57555836640033
-1.658565856585657,11.56990291715015
-1.6581658165816577,11.564248831809161
-1.657765776577655,11.558596110377287
-1.6573657365736558,11.552944752854602
-1.6569656965696566,11.547294759241069
-1.656565656565654,11.54164612953665
-1.6561656165616547,11.535998863741424
-1.6557655765576555,11.530352961855346
-1.6553655365536528,11.524708423878387
-1.6549654965496536,11.519065249810614
-1.6545654565456545,11.513423439651996
-1.6541654165416517,11.507782993402492
-1.6537653765376525,11.502143911062177
-1.6533653365336534,11.496506192631013
-1.6529652965296506,11.490869838108967
-1.6525652565256514,11.485234847496107
-1.6521652165216523,11.479601220792402
-1.6517651765176495,11.473968957997812
-1.6513651365136504,11.46833805911241
-1.6509650965096512,11.46270852413616
-1.6505650565056484,11.457080353069026
-1.6501650165016493,11.451453545911079
-1.64976497649765,11.445828102662286
-1.6493649364936473,11.44020402332261
-1.6489648964896482,11.434581307892117
-1.648564856485649,11.42895995637078
-1.6481648164816463,11.423339968758558
-1.647764776477647,11.417721345055524
-1.647364736473648,11.412104085261644
-1.6469646964696452,11.406488189376878
-1.646564656465646,11.4008736574013
-1.6461646164616468,11.395260489334875
-1.645764576457644,11.389648685177566
-1.6453645364536449,11.384038244929442
-1.6449644964496457,11.378429168590475
-1.644564456445643,11.37282145616062
-1.6441644164416438,11.367215107639955
-1.643764376437641,11.361610123028404
-1.6433643364336419,11.356006502326043
-1.6429642964296427,11.350404245532832
-1.64256425642564,11.344803352648738
-1.6421642164216408,11.339203823673833
-1.6417641764176416,11.333605658608077
-1.6413641364136389,11.32800885745144
-1.6409640964096397,11.322413420203988
-1.6405640564056405,11.316819346865689
-1.6401640164016378,11.311226637436507
-1.6397639763976386,11.305635291916511
-1.6393639363936394,11.30004531030567
-1.6389638963896367,11.29445669260394
-1.6385638563856375,11.2888694388114
-1.6381638163816383,11.283283548928013
-1.6377637763776356,11.277699022953739
-1.6373637363736364,11.272115860888656
-1.6369636963696372,11.266534062732722
-1.6365636563656345,11.260953628485906
-1.6361636163616353,11.255374558148276
-1.6357635763576361,11.249796851719797
-1.6353635363536334,11.244220509200437
-1.6349634963496342,11.238645530590262
-1.634563456345635,11.233071915889239
-1.6341634163416323,11.22749966509733
-1.6337633763376331,11.221928778214613
-1.633363336333634,11.216359255241045
-1.6329632963296312,11.210791096176594
-1.632563256325632,11.205224301021328
-1.6321632163216329,11.199658869775215
-1.6317631763176301,11.194094802438217
-1.631363136313631,11.188532099010407
-1.6309630963096282,11.182970759491715
-1.630563056305629,11.177410783882207
-1.6301630163016299,11.17185217218185
-1.6297629762976271,11.166294924390613
-1.629362936293628,11.16073904050856
-1.6289628962896288,11.15518452053566
-1.628562856285626,11.149631364471874
-1.6281628162816268,11.144079572317278
-1.6277627762776277,11.13852914407183
-1.627362736273625,11.1329800797355
-1.6269626962696258,11.127432379308358
-1.6265626562656266,11.121886042790365
-1.6261626162616238,11.116341070181491
-1.6257625762576247,11.110797461481802
-1.6253625362536255,11.105255216691262
-1.6249624962496227,11.099714335809841
-1.6245624562456236,11.094174818837608
-1.6241624162416244,11.088636665774523
-1.6237623762376217,11.083099876620556
-1.6233623362336225,11.077564451375775
-1.6229622962296233,11.072030390040146
-1.6225622562256206,11.066497692613632
-1.6221622162216214,11.060966359096307
-1.6217621762176222,11.055436389488131
-1.6213621362136195,11.04990778378907
-1.6209620962096203,11.0443805419992
-1.620562056205621,11.038854664118478
-1.6201620162016184,11.03333015014687
-1.6197619761976192,11.027807000084453
-1.61936193619362,11.022285213931186
-1.6189618961896173,11.016764791687033
-1.618561856185618,11.011245733352068
-1.618161816181619,11.005728038926254
-1.6177617761776162,11.000211708409557
-1.617361736173617,10.994696741802045
-1.6169616961696143,10.989183139103648
-1.616561656165615,10.98367090031444
-1.616161616161616,10.97816002543438
-1.6157615761576132,10.97265051446344
-1.615361536153614,10.967142367401683
-1.6149614961496148,10.96163558424908
-1.614561456145612,10.956130165005591
-1.614161416141613,10.950626109671287
-1.6137613761376137,10.945123418246137
-1.613361336133611,10.9396220907301
-1.6129612961296118,10.934122127123253
-1.6125612561256126,10.928623527425554
-1.61216121612161,10.923126291636972
-1.6117611761176107,10.917630419757575
-1.6113611361136115,10.912135911787333
-1.6109610961096088,10.906642767726204
-1.6105610561056096,10.90115098757426
-1.6101610161016104,10.895660571331469
-1.6097609760976077,10.890171518997793
-1.6093609360936085,10.884683830573303
-1.6089608960896093,10.879197506057965
-1.6085608560856066,10.87371254545174
-1.6081608160816074,10.868228948754705
-1.6077607760776083,10.86274671596682
-1.6073607360736055,10.857265847088048
-1.6069606960696063,10.851786342118466
-1.6065606560656072,10.846308201058033
-1.6061606160616044,10.840831423906714
-1.6057605760576052,10.835356010664583
-1.605360536053606,10.829881961331603
-1.6049604960496033,10.824409275907737
-1.6045604560456042,10.818937954393057
-1.6041604160416014,10.813467996787494
-1.6037603760376022,10.807999403091118
-1.603360336033603,10.802532173303893
-1.6029602960296003,10.797066307425782
-1.6025602560256011,10.791601805456857
-1.602160216021602,10.786138667397084
-1.6017601760175992,10.780676893246426
-1.6013601360136,10.775216483004954
-1.6009600960096009,10.769757436672633
-1.6005600560055981,10.764299754249427
-1.600160016001599,10.758843435735407
-1.5997599759975998,10.753388481130536
-1.599359935993597,10.747934890434783
-1.5989598959895979,10.742482663648216
-1.5985598559855987,10.737031800770799
-1.598159815981596,10.731582301802497
-1.5977597759775968,10.726134166743384
-1.5973597359735976,10.720687395593417
-1.5969596959695949,10.715241988352567
-1.5965596559655957,10.709797945020904
-1.5961596159615965,10.704355265598393
-1.5957595759575938,10.698913950084995
-1.5953595359535946,10.693473998480782
-1.5949594959495954,10.68803541078572
-1.5945594559455927,10.682598186999776
-1.5941594159415935,10.677162327123016
-1.5937593759375943,10.671727831155406
-1.5933593359335916,10.666294699096913
-1.5929592959295924,10.660862930947605
-1.5925592559255932,10.655432526707447
-1.5921592159215905,10.650003486376404
-1.5917591759175913,10.644575809954548
-1.5913591359135921,10.639149497441842
-1.5909590959095894,10.633724548838252
-1.5905590559055902,10.628300964143847
-1.5901590159015875,10.622878743358555
-1.5897589758975883,10.617457886482454
-1.5893589358935891,10.6120383935155
-1.5889588958895864,10.60662026445766
-1.5885588558855872,10.60120349930901
-1.588158815881588,10.595788098069505
-1.5877587758775853,10.59037406073912
-1.5873587358735861,10.584961387317918
-1.586958695869587,10.579550077805868
-1.5865586558655842,10.574140132202931
-1.586158615861585,10.568731550509181
-1.5857585758575858,10.563324332724582
-1.585358535853583,10.557918478849096
-1.584958495849584,10.552513988882799
-1.5845584558455847,10.54711086282565
-1.584158415841582,10.541709100677615
-1.5837583758375828,10.536308702438768
-1.5833583358335837,10.53090966810907
-1.582958295829581,10.525511997688486
-1.5825582558255817,10.520115691177091
-1.5821582158215826,10.514720748574844
-1.5817581758175798,10.509327169881711
-1.5813581358135806,10.503934955097764
-1.5809580958095815,10.498544104222969
-1.5805580558055787,10.493154617257288
-1.5801580158015796,10.487766494200793
-1.5797579757975804,10.482379735053447
-1.5793579357935776,10.476994339815217
-1.5789578957895785,10.471610308486174
-1.5785578557855793,10.46622764106628
-1.5781578157815765,10.460846337555498
-1.5777577757775774,10.455466397953902
-1.5773577357735746,10.450087822261425
-1.5769576957695755,10.44471061047813
-1.5765576557655763,10.439334762603988
-1.5761576157615735,10.433960278638958
-1.5757575757575744,10.428587158583115
-1.5753575357535752,10.423215402436421
-1.5749574957495724,10.417845010198842
-1.5745574557455733,10.412475981870449
-1.574157415741574,10.407108317451206
-1.5737573757375714,10.401742016941077
-1.5733573357335722,10.396377080340134
-1.572957295729573,10.39101350764834
-1.5725572557255703,10.385651298865662
-1.572157215721571,10.380290453992169
-1.571757175717572,10.374930973027826
-1.5713571357135692,10.3695728559726
-1.57095709570957,10.364216102826555
-1.5705570557055708,10.358860713589664
-1.570157015701568,10.353506688261884
-1.569756975697569,10.348154026843291
-1.5693569356935697,10.34280272933385
-1.568956895689567,10.33745279573352
-1.5685568556855678,10.332104226042377
-1.5681568156815686,10.326757020260384
-1.5677567756775659,10.321411178387505
-1.5673567356735667,10.316066700423814
-1.5669566956695675,10.31072358636927
-1.5665566556655648,10.305381836223841
-1.5661566156615656,10.300041449987596
-1.5657565756575664,10.294702427660503
-1.5653565356535637,10.289364769242523
-1.5649564956495645,10.284028474733729
-1.5645564556455653,10.278693544134086
-1.5641564156415626,10.273359977443556
-1.5637563756375634,10.268027774662212
-1.5633563356335607,10.262696935789982
-1.5629562956295615,10.257367460826938
-1.5625562556255623,10.252039349773042
-1.5621562156215596,10.246712602628262
-1.5617561756175604,10.241387219392665
-1.5613561356135612,10.23606320006622
-1.5609560956095585,10.230740544648889
-1.5605560556055593,10.22541925314074
-1.5601560156015601,10.220099325541748
-1.5597559755975574,10.214780761851864
-1.5593559355935582,10.209463562071168
-1.558955895589559,10.204147726199619
-1.5585558555855563,10.198833254237185
-1.5581558155815571,10.193520146183937
-1.557755775577558,10.188208402039841
-1.5573557355735552,10.182898021804856
-1.556955695569556,10.177589005479057
-1.5565556555655569,10.172281353062408
-1.5561556155615541,10.166975064554872
-1.555755575557555,10.161670139956524
-1.5553555355535558,10.156366579267322
-1.554955495549553,10.151064382487236
-1.5545554555455539,10.145763549616333
-1.5541554155415547,10.140464080654581
-1.553755375537552,10.135165975601947
-1.5533553355335528,10.129869234458495
-1.5529552955295536,10.12457385722419
-1.5525552555255508,10.119279843899001
-1.5521552155215517,10.113987194482998
-1.5517551755175525,10.108695908976143
-1.5513551355135498,10.103405987378403
-1.5509550955095506,10.098117429689848
-1.5505550555055478,10.092830235910405
-1.5501550155015487,10.08754440604015
-1.5497549754975495,10.082259940079044
-1.5493549354935467,10.07697683802705
-1.5489548954895476,10.071695099884243
-1.5485548554855484,10.066414725650585
-1.5481548154815457,10.06113571532604
-1.5477547754775465,10.05585806891068
-1.5473547354735473,10.05058178640447
-1.5469546954695446,10.045306867807374
-1.5465546554655454,10.040033313119462
-1.5461546154615462,10.0347611223407
-1.5457545754575435,10.029490295471053
-1.5453545354535443,10.024220832510592
-1.544954495449545,10.018952733459274
-1.5445544554455424,10.013685998317078
-1.5441544154415432,10.008420627084062
-1.543754375437544,10.003156619760196
-1.5433543354335413,9.997893976345443
-1.542954295429542,9.992632696839877
-1.542554255425543,9.987372781243458
-1.5421542154215402,9.982114229556155
-1.541754175417541,9.976857041778036
-1.5413541354135418,9.971601217909065
-1.540954095409539,9.96634675794921
-1.54055405540554,9.96109366189854
-1.5401540154015407,9.955841929757018
-1.539753975397538,9.950591561524607
-1.5393539353935388,9.945342557201382
-1.5389538953895396,9.94009491678731
-1.538553855385537,9.934848640282349
-1.5381538153815377,9.929603727686573
-1.537753775377535,9.92436017899991
-1.5373537353735358,9.919117994222432
-1.5369536953695366,9.913877173354106
-1.536553655365534,9.90863771639489
-1.5361536153615347,9.90339962334486
-1.5357535753575355,9.898162894203978
-1.5353535353535328,9.89292752897221
-1.5349534953495336,9.88769352764963
-1.5345534553455344,9.882460890236194
-1.5341534153415317,9.877229616731874
-1.5337533753375325,9.87199970713674
-1.5333533353335334,9.866771161450751
-1.5329532953295306,9.86154397967388
-1.5325532553255314,9.856318161806191
-1.5321532153215323,9.851093707847653
-1.5317531753175295,9.845870617798228
-1.5313531353135303,9.840648891657985
-1.5309530953095312,9.835428529426895
-1.5305530553055284,9.830209531104916
-1.5301530153015293,9.824991896692122
-1.52975297529753,9.819775626188475
-1.5293529352935273,9.814560719593945
-1.5289528952895282,9.809347176908597
-1.528552855285529,9.8041349981324
-1.5281528152815262,9.798924183265315
-1.527752775277527,9.793714732307414
-1.5273527352735279,9.788506645258662
-1.5269526952695252,9.783299922119026
-1.526552655265526,9.778094562888572
-1.5261526152615268,9.772890567567268
-1.525752575257524,9.767687936155077
-1.5253525352535249,9.762486668652071
-1.5249524952495257,9.757286765058213
-1.524552455245523,9.752088225373468
-1.5241524152415238,9.74689104959791
-1.523752375237521,9.741695237731463
-1.5233523352335219,9.736500789774201
-1.5229522952295227,9.731307705726087
-1.52255225522552,9.726115985587088
-1.5221522152215208,9.72092562935727
-1.5217521752175216,9.715736637036603
-1.5213521352135189,9.710549008625051
-1.5209520952095197,9.70536274412268
-1.5205520552055205,9.70017784352946
-1.5201520152015178,9.694994306845354
-1.5197519751975186,9.68981213407043
-1.5193519351935194,9.684631325204656
-1.5189518951895167,9.679451880247996
-1.5185518551855175,9.674273799200519
-1.5181518151815183,9.669097082062189
-1.5177517751775156,9.663921728832975
-1.5173517351735164,9.658747739512943
-1.5169516951695172,9.653575114102063
-1.5165516551655145,9.648403852600294
-1.5161516151615153,9.643233955007709
-1.5157515751575161,9.63806542132427
-1.5153515351535134,9.63289825154995
-1.5149514951495142,9.627732445684812
-1.514551455145515,9.622568003728821
-1.5141514151415123,9.617404925681946
-1.5137513751375131,9.612243211544252
-1.513351335133514,9.607082861315707
-1.5129512951295112,9.60192387499628
-1.512551255125512,9.596766252586029
-1.5121512151215128,9.591609994084932
-1.5117511751175101,9.586455099492948
-1.511351135113511,9.581301568810145
-1.5109510951095082,9.57614940203646
-1.510551055105509,9.570998599171954
-1.5101510151015098,9.5658491602166
-1.509750975097507,9.560701085170358
-1.509350935093508,9.5555543740333
-1.5089508950895087,9.55040902680539
-1.508550855085506,9.545265043486593
-1.5081508150815068,9.54012242407698
-1.5077507750775077,9.534981168576515
-1.507350735073505,9.529841276985165
-1.5069506950695057,9.524702749302996
-1.5065506550655066,9.519565585529977
-1.5061506150615038,9.514429785666072
-1.5057505750575046,9.509295349711348
-1.5053505350535055,9.504162277665776
-1.5049504950495027,9.499030569529316
-1.5045504550455036,9.493900225302038
-1.5041504150415044,9.488771244983909
-1.5037503750375016,9.483643628574894
-1.5033503350335025,9.478517376075063
-1.5029502950295033,9.473392487484379
-1.5025502550255005,9.46826896280281
-1.5021502150215014,9.463146802030423
-1.5017501750175022,9.458026005167184
-1.5013501350134995,9.45290657221306
-1.5009500950095003,9.447788503168118
-1.500550055005501,9.442671798032324
-1.5001500150014984,9.437556456805645
-1.4997499749974992,9.432442479488147
-1.4993499349935,9.427329866079798
-1.4989498949894973,9.422218616580565
-1.498549854985498,9.417108730990511
-1.498149814981499,9.412000209309609
-1.4977497749774962,9.40689305153782
-1.497349734973497,9.401787257675212
-1.4969496949694943,9.39668282772172
-1.496549654965495,9.391579761677407
-1.496149614961496,9.386478059542245
-1.4957495749574932,9.381377721316197
-1.495349534953494,9.376278746999331
-1.4949494949494948,9.371181136591613
-1.494549454945492,9.36608489009301
-1.494149414941493,9.360990007503586
-1.4937493749374937,9.355896488823314
-1.493349334933491,9.350804334052155
-1.4929492949294918,9.345713543190177
-1.4925492549254926,9.340624116237349
-1.4921492149214899,9.335536053193634
-1.4917491749174907,9.3304493540591
-1.4913491349134915,9.325364018833715
-1.4909490949094888,9.320280047517445
-1.4905490549054896,9.315197440110358
-1.4901490149014904,9.310116196612416
-1.4897489748974877,9.30503631702359
-1.4893489348934885,9.299957801343945
-1.4889488948894893,9.294880649573448
-1.4885488548854866,9.289804861712067
-1.4881488148814874,9.284730437759867
-1.4877487748774882,9.279657377716815
-1.4873487348734855,9.274585681582877
-1.4869486948694863,9.269515349358121
-1.4865486548654872,9.264446381042514
-1.4861486148614844,9.25937877663602
-1.4857485748574852,9.254312536138707
-1.485348534853486,9.249247659550543
-1.4849484948494833,9.244184146871495
-1.4845484548454841,9.239121998101627
-1.4841484148414814,9.234061213240873
-1.4837483748374822,9.229001792289301
-1.483348334833483,9.223943735246875
-1.4829482948294803,9.218887042113566
-1.4825482548254811,9.213831712889437
-1.482148214821482,9.208777747574455
-1.4817481748174792,9.203725146168592
-1.48134813481348,9.198673908671907
-1.4809480948094809,9.193624035084369
-1.4805480548054781,9.188575525405948
-1.480148014801479,9.183528379636707
-1.4797479747974798,9.178482597776613
-1.479347934793477,9.173438179825634
-1.4789478947894779,9.168395125783835
-1.4785478547854787,9.163353435651185
-1.478147814781476,9.158313109427652
-1.4777477747774768,9.153274147113299
-1.4773477347734776,9.148236548708091
-1.4769476947694749,9.143200314211999
-1.4765476547654757,9.138165443625088
-1.4761476147614765,9.133131936947324
-1.4757475747574738,9.128099794178675
-1.4753475347534746,9.123069015319206
-1.4749474947494754,9.118039600368887
-1.4745474547454727,9.113011549327682
-1.4741474147414735,9.107984862195659
-1.4737473747374743,9.102959538972783
-1.4733473347334716,9.097935579659021
-1.4729472947294724,9.09291298425444
-1.4725472547254732,9.087891752759006
-1.4721472147214705,9.082871885172688
-1.4717471747174713,9.077853381495549
-1.4713471347134721,9.072836241727558
-1.4709470947094694,9.067820465868683
-1.4705470547054702,9.062806053918987
-1.4701470147014675,9.057793005878409
-1.4697469746974683,9.052781321747007
-1.469346934693469,9.047771001524756
-1.4689468946894664,9.042762045211617
-1.4685468546854672,9.037754452807663
-1.468146814681468,9.032748224312853
-1.4677467746774653,9.027743359727157
-1.467346734673466,9.022739859050644
-1.466946694669467,9.017737722283275
-1.4665466546654642,9.012736949425024
-1.466146614661465,9.007737540475953
-1.4657465746574658,9.00273949543603
-1.465346534653463,8.997742814305221
-1.464946494649464,8.992747497083592
-1.4645464546454647,8.987753543771108
-1.464146414641462,8.982760954367743
-1.4637463746374628,8.977769728873556
-1.4633463346334636,8.97277986728852
-1.462946294629461,8.967791369612593
-1.4625462546254617,8.96280423584585
-1.4621462146214625,8.957818465988254
-1.4617461746174598,8.952834060039772
-1.4613461346134606,8.94785101800047
-1.4609460946094615,8.942869339870315
-1.4605460546054587,8.937889025649277
-1.4601460146014595,8.932910075337418
-1.4597459745974604,8.927932488934708
-1.4593459345934576,8.92295626644111
-1.4589458945894584,8.917981407856693
-1.4585458545854593,8.913007913181422
-1.4581458145814565,8.908035782415268
-1.4577457745774574,8.903065015558294
-1.4573457345734546,8.898095612610435
-1.4569456945694554,8.893127573571753
-1.4565456545654563,8.888160898442221
-1.4561456145614535,8.883195587221802
-1.4557455745574543,8.878231639910565
-1.4553455345534552,8.873269056508475
-1.4549454945494524,8.868307837015498
-1.4545454545454533,8.863347981431701
-1.454145414541454,8.858389489757053
-1.4537453745374513,8.85343236199152
-1.4533453345334522,8.848476598135164
-1.452945294529453,8.843522198187959
-1.4525452545254502,8.838569162149868
-1.452145214521451,8.833617490020952
-1.4517451745174519,8.828667181801189
-1.4513451345134492,8.823718237490539
-1.45094509450945,8.818770657089066
-1.4505450545054508,8.813824440596745
-1.450145014501448,8.808879588013536
-1.4497449744974489,8.803936099339506
-1.4493449344934497,8.798993974574627
-1.448944894489447,8.794053213718858
-1.4485448544854478,8.789113816772272
-1.4481448144814486,8.784175783734831
-1.4477447744774459,8.779239114606506
-1.4473447344734467,8.774303809387359
-1.4469446944694475,8.76936986807736
-1.4465446544654448,8.764437290676476
-1.4461446144614456,8.759506077184772
-1.4457445744574464,8.754576227602215
-1.4453445344534437,8.749647741928772
-1.4449444944494445,8.74472062016451
-1.4445444544454418,8.739794862309362
-1.4441444144414426,8.734870468363392
-1.4437443744374434,8.72994743832657
-1.4433443344334407,8.725025772198862
-1.4429442944294415,8.720105469980334
-1.4425442544254423,8.715186531670955
-1.4421442144214396,8.710268957270689
-1.4417441744174404,8.705352746779601
-1.4413441344134412,8.700437900197663
-1.4409440944094385,8.695524417524837
-1.4405440544054393,8.690612298761192
-1.4401440144014401,8.685701543906694
-1.4397439743974374,8.680792152961311
-1.4393439343934382,8.675884125925105
-1.438943894389439,8.670977462798048
-1.4385438543854363,8.666072163580106
-1.4381438143814371,8.661168228271341
-1.437743774377438,8.656265656871726
-1.4373437343734352,8.651364449381225
-1.436943694369436,8.6464646057999
-1.4365436543654369,8.641566126127724
-1.4361436143614341,8.636669010364663
-1.435743574357435,8.631773258510782
-1.4353435343534358,8.626878870566047
-1.434943494349433,8.621985846530425
-1.4345434543454338,8.617094186403985
-1.4341434143414347,8.61220389018669
-1.433743374337432,8.607314957878511
-1.4333433343334328,8.60242738947951
-1.4329432943294336,8.597541184989657
-1.4325432543254308,8.592656344408919
-1.4321432143214317,8.587772867737357
-1.4317431743174325,8.582890754974944
-1.4313431343134297,8.578010006121646
-1.4309430943094306,8.573130621177526
-1.4305430543054278,8.56825260014252
-1.4301430143014287,8.563375943016695
-1.4297429742974295,8.558500649800015
-1.4293429342934267,8.553626720492453
-1.4289428942894276,8.548754155094066
-1.4285428542854284,8.543882953604827
-1.4281428142814256,8.539013116024703
-1.4277427742774265,8.534144642353759
-1.4273427342734273,8.529277532591959
-1.4269426942694245,8.524411786739275
-1.4265426542654254,8.51954740479577
-1.4261426142614262,8.514684386761411
-1.4257425742574235,8.509822732636168
-1.4253425342534243,8.504962442420103
-1.424942494249425,8.500103516113182
-1.4245424542454224,8.495245953715381
-1.4241424142414232,8.490389755226756
-1.423742374237424,8.485534920647279
-1.4233423342334213,8.480681449976915
-1.422942294229422,8.47582934321573
-1.422542254225423,8.47097860036369
-1.4221422142214202,8.466129221420767
-1.421742174217421,8.461281206387023
-1.4213421342134218,8.456434555262422
-1.420942094209419,8.45158926804694
-1.42054205420542,8.446745344740634
-1.4201420142014207,8.441902785343476
-1.419741974197418,8.437061589855432
-1.4193419341934188,8.432221758276565
-1.4189418941894196,8.427383290606846
-1.418541854185417,8.422546186846242
-1.4181418141814177,8.417710446994818
-1.417741774177415,8.412876071052505
-1.4173417341734158,8.408043059019374
-1.4169416941694166,8.403211410895386
-1.4165416541654139,8.398381126680517
-1.4161416141614147,8.393552206374823
-1.4157415741574155,8.388724649978275
-1.4153415341534128,8.383898457490844
-1.4149414941494136,8.379073628912591
-1.4145414541454144,8.374250164243483
-1.4141414141414117,8.369428063483491
-1.4137413741374125,8.364607326632678
-1.4133413341334133,8.359787953691008
-1.4129412941294106,8.354969944658455
-1.4125412541254114,8.350153299535082
-1.4121412141214122,8.345338018320852
-1.4117411741174095,8.340524101015738
-1.4113411341134103,8.335711547619804
-1.4109410941094112,8.330900358133015
-1.4105410541054084,8.326090532555341
-1.4101410141014092,8.321282070886843
-1.40974097409741,8.316474973127495
-1.4093409340934073,8.311669239277258
-1.4089408940894081,8.3068648693362
-1.408540854085409,8.30206186330429
-1.4081408140814062,8.297260221181492
-1.407740774077407,8.292459942967875
-1.4073407340734079,8.287661028663404
-1.4069406940694051,8.282863478268046
-1.406540654065406,8.278067291781868
-1.4061406140614068,8.273272469204835
-1.405740574057404,8.268479010536916
-1.4053405340534049,8.263686915778175
-1.4049404940494057,8.258896184928583
-1.404540454045403,8.254106817988102
-1.4041404140414038,8.2493188149568
-1.403740374037401,8.244532175834616
-1.4033403340334019,8.239746900621606
-1.4029402940294027,8.234962989317742
-1.4025402540254,8.230180441922997
-1.4021402140214008,8.225399258437424
-1.4017401740174016,8.220619438861
-1.4013401340133989,8.215840983193692
-1.4009400940093997,8.211063891435561
-1.4005400540054005,8.206288163586576
-1.4001400140013978,8.201513799646703
-1.3997399739973986,8.19674079961601
-1.3993399339933994,8.191969163494464
-1.3989398939893967,8.187198891282032
-1.3985398539853975,8.182429982978778
-1.3981398139813983,8.17766243858467
-1.3977397739773956,8.172896258099676
-1.3973397339733964,8.168131441523862
-1.3969396939693972,8.16336798885719
-1.3965396539653945,8.158605900099635
-1.3961396139613953,8.153845175251258
-1.3957395739573961,8.149085814312027
-1.3953395339533934,8.14432781728191
-1.3949394939493942,8.13957118416097
-1.394539453945395,8.134815914949176
-1.3941394139413923,8.1300620096465
-1.3937393739373931,8.125309468252997
-1.393339333933394,8.120558290768642
-1.3929392939293912,8.115808477193402
-1.392539253925392,8.11106002752734
-1.3921392139213928,8.106312941770422
-1.39173917391739,8.10156721992262
-1.391339133913391,8.096822861983997
-1.3909390939093882,8.092079867954487
-1.390539053905389,8.087338237834153
-1.3901390139013898,8.082597971622965
-1.389738973897387,8.077859069320894
-1.389338933893388,8.073121530927999
-1.3889388938893887,8.06838535644425
-1.388538853885386,8.063650545869615
-1.3881388138813868,8.058917099204159
-1.3877387738773876,8.054185016447848
-1.387338733873385,8.049454297600652
-1.3869386938693857,8.044724942662633
-1.3865386538653866,8.039996951633759
-1.3861386138613838,8.035270324514002
-1.3857385738573846,8.03054506130342
-1.3853385338533855,8.025821162001984
-1.3849384938493827,8.021098626609664
-1.3845384538453835,8.016377455126522
-1.3841384138413844,8.011657647552523
-1.3837383738373816,8.00693920388764
-1.3833383338333824,8.002222124131933
-1.3829382938293833,7.997506408285373
-1.3825382538253805,7.992792056347928
-1.3821382138213814,7.988079068319659
-1.3817381738173822,7.983367444200536
-1.3813381338133794,7.978657183990529
-1.3809380938093803,7.973948287689698
-1.380538053805381,7.969240755298013
-1.3801380138013783,7.964534586815443
-1.3797379737973792,7.95982978224205
-1.37933793379338,7.955126341577802
-1.3789378937893773,7.950424264822668
-1.378537853785378,7.9457235519767115
-1.378137813781379,7.941024203039902
-1.3777377737773762,7.936326218012207
-1.377337733773377,7.931629596893687
-1.3769376937693742,7.926934339684284
-1.376537653765375,7.922240446384056
-1.3761376137613759,7.917547916992974
-1.3757375737573732,7.912856751511009
-1.375337533753374,7.908166949938217
-1.3749374937493748,7.903478512274573
-1.374537453745372,7.898791438520043
-1.3741374137413729,7.894105728674691
-1.3737373737373737,7.889421382738482
-1.373337333733371,7.884738400711389
-1.3729372937293718,7.880056782593474
-1.3725372537253726,7.875376528384703
-1.3721372137213699,7.870697638085048
-1.3717371737173707,7.866020111694569
-1.3713371337133715,7.861343949213234
-1.3709370937093688,7.856669150641017
-1.3705370537053696,7.851995715977973
-1.3701370137013704,7.847323645224077
-1.3697369736973677,7.842652938379295
-1.3693369336933685,7.837983595443691
-1.3689368936893693,7.83331561641723
-1.3685368536853666,7.828649001299885
-1.3681368136813674,7.823983750091716
-1.3677367736773682,7.819319862792693
-1.3673367336733655,7.814657339402785
-1.3669366936693663,7.809996179922053
-1.3665366536653671,7.805336384350465
-1.3661366136613644,7.800677952687995
-1.3657365736573652,7.796020884934699
-1.365336533653366,7.7913651810905495
-1.3649364936493633,7.7867108411555135
-1.3645364536453641,7.782057865129656
-1.3641364136413614,7.777406253012913
-1.3637363736373622,7.772756004805345
-1.363336333633363,7.7681071205069205
-1.3629362936293603,7.763459600117614
-1.3625362536253611,7.758813443637482
-1.362136213621362,7.754168651066497
-1.3617361736173592,7.749525222404626
-1.36133613361336,7.744883157651931
-1.3609360936093609,7.740242456808381
-1.3605360536053581,7.735603119873947
-1.360136013601359,7.730965146848688
-1.3597359735973598,7.726328537732574
-1.359335933593357,7.7216932925255755
-1.3589358935893578,7.717059411227755
-1.3585358535853587,7.712426893839076
-1.358135813581356,7.707795740359514
-1.3577357735773568,7.703165950789128
-1.3573357335733576,7.698537525127888
-1.3569356935693548,7.6939104633757625
-1.3565356535653557,7.689284765532811
-1.3561356135613565,7.684660431599006
-1.3557355735573537,7.680037461574315
-1.3553355335533546,7.675415855458801
-1.3549354935493554,7.670795613252434
-1.3545354535453527,7.666176734955179
-1.3541354135413535,7.6615592205671
-1.3537353735373543,7.656943070088167
-1.3533353335333516,7.65232828351835
-1.3529352935293524,7.647714860857708
-1.3525352535253532,7.6431028021062115
-1.3521352135213505,7.638492107263828
-1.3517351735173513,7.633882776330623
-1.351335133513352,7.629274809306561
-1.3509350935093494,7.624668206191615
-1.3505350535053502,7.620062966985845
-1.3501350135013475,7.615459091689189
-1.3497349734973483,7.610856580301708
-1.349334933493349,7.6062554328233745
-1.3489348934893464,7.6016556492541545
-1.3485348534853472,7.597057229594109
-1.348134813481348,7.59246017384321
-1.3477347734773453,7.587864482001426
-1.347334733473346,7.583270154068817
-1.346934693469347,7.578677190045353
-1.3465346534653442,7.574085589931005
-1.346134613461345,7.569495353725831
-1.3457345734573458,7.564906481429802
-1.345334533453343,7.560318973042889
-1.344934493449344,7.555732828565151
-1.3445344534453447,7.551148047996558
-1.344134413441342,7.54656463133708
-1.3437343734373428,7.5419825785867785
-1.3433343334333436,7.537401889745621
-1.342934293429341,7.532822564813578
-1.3425342534253417,7.528244603790712
-1.3421342134213425,7.523668006676989
-1.3417341734173398,7.519092773472382
-1.3413341334133406,7.514518904176951
-1.3409340934093414,7.509946398790662
-1.3405340534053387,7.505375257313492
-1.3401340134013395,7.500805479745495
-1.3397339733973403,7.496237066086643
-1.3393339333933376,7.491670016336906
-1.3389338933893384,7.487104330496344
-1.3385338533853393,7.482540008564928
-1.3381338133813365,7.477977050542626
-1.3377337733773373,7.473415456429499
-1.3373337333733346,7.468855226225489
-1.3369336933693354,7.4642963599306515
-1.3365336533653362,7.45973885754496
-1.3361336133613335,7.455182719068384
-1.3357335733573343,7.450627944500981
-1.3353335333533352,7.446074533842727
-1.3349334933493324,7.441522487093584
-1.3345334533453332,7.436971804253618
-1.334133413341334,7.432422485322797
-1.3337333733373313,7.427874530301089
-1.3333333333333321,7.4233279391885585
-1.332933293329333,7.41878271198517
-1.3325332533253302,7.414238848690899
-1.332133213321331,7.409696349305801
-1.3317331733173319,7.4051552138298495
-1.3313331333133291,7.400615442263014
-1.33093309330933,7.396077034605351
-1.3305330533053308,7.391539990856834
-1.330133013301328,7.3870043110174315
-1.3297329732973289,7.382469995087203
-1.3293329332933297,7.377937043066121
-1.328932893289327,7.373405454954153
-1.3285328532853278,7.368875230751359
-1.3281328132813286,7.36434637045771
-1.3277327732773259,7.359818874073177
-1.3273327332733267,7.355292741597818
-1.3269326932693275,7.350767973031606
-1.3265326532653248,7.346244568374507
-1.3261326132613256,7.341722527626582
-1.3257325732573264,7.337201850787803
-1.3253325332533237,7.332682537858139
-1.3249324932493245,7.328164588837649
-1.3245324532453218,7.323648003726276
-1.3241324132413226,7.319132782524075
-1.3237323732373234,7.314618925231019
-1.3233323332333207,7.310106431847078
-1.3229322932293215,7.3055953023723115
-1.3225322532253223,7.301085536806691
-1.3221322132213196,7.2965771351501845
-1.3217321732173204,7.292070097402854
-1.3213321332133212,7.287564423564666
-1.3209320932093185,7.283060113635596
-1.3205320532053193,7.2785571676156975
-1.3201320132013201,7.274055585504944
-1.3197319731973174,7.2695553673033055
-1.3193319331933182,7.265056513010842
-1.318931893189319,7.2605590226275245
-1.3185318531853163,7.2560628961533205
-1.3181318131813171,7.251568133588291
-1.317731773177318,7.247074734932406
-1.3173317331733152,7.242582700185636
-1.316931693169316,7.23809202934804
-1.3165316531653168,7.233602722419591
-1.316131613161314,7.229114779400255
-1.315731573157315,7.224628200290093
-1.3153315331533157,7.220142985089076
-1.314931493149313,7.215659133797175
-1.3145314531453138,7.211176646414447
-1.3141314131413147,7.206695522940864
-1.313731373137312,7.202215763376397
-1.3133313331333127,7.197737367721101
-1.3129312931293136,7.193260335974952
-1.3125312531253108,7.188784668137918
-1.3121312131213116,7.184310364210057
-1.3117311731173125,7.179837424191342
-1.3113311331133097,7.175365848081742
-1.3109310931093106,7.1708956358813145
-1.3105310531053078,7.166426787590005
-1.3101310131013086,7.161959303207867
-1.3097309730973095,7.157493182734873
-1.3093309330933067,7.153028426170995
-1.3089308930893075,7.148565033516292
-1.3085308530853084,7.144103004770732
-1.3081308130813056,7.139642339934287
-1.3077307730773065,7.135183039007017
-1.3073307330733073,7.13072510198889
-1.3069306930693045,7.12626852887988
-1.3065306530653054,7.121813319680044
-1.3061306130613062,7.117359474389351
-1.3057305730573034,7.112906993007773
-1.3053305330533043,7.108455875535369
-1.304930493049305,7.104006121972109
-1.3045304530453024,7.099557732317966
-1.3041304130413032,7.095110706572996
-1.303730373037304,7.090665044737169
-1.3033303330333013,7.086220746810459
-1.302930293029302,7.081777812792922
-1.302530253025303,7.077336242684528
-1.3021302130213002,7.072896036485251
-1.301730173017301,7.068457194195146
-1.3013301330133018,7.0640197158141875
-1.300930093009299,7.059583601342342
-1.3005300530053,7.0551488507796725
-1.3001300130013007,7.050715464126145
-1.299729972997298,7.046283441381735
-1.2993299329932988,7.041852782546496
-1.2989298929892996,7.037423487620402
-1.2985298529852969,7.032995556603424
-1.2981298129812977,7.02856898949562
-1.297729772977295,7.02414378629693
-1.2973297329732958,7.019719947007412
-1.2969296929692966,7.015297471627041
-1.2965296529652939,7.010876360155785
-1.2961296129612947,7.006456612593701
-1.2957295729572955,7.002038228940762
-1.2953295329532928,6.997621209196939
-1.2949294929492936,6.993205553362287
-1.2945294529452944,6.9887912614367815
-1.2941294129412917,6.984378333420391
-1.2937293729372925,6.979966769313172
-1.2933293329332933,6.975556569115098
-1.2929292929292906,6.97114773282614
-1.2925292529252914,6.966740260446355
-1.2921292129212922,6.962334151975715
-1.2917291729172895,6.9579294074141895
-1.2913291329132903,6.953526026761837
-1.2909290929092911,6.949124010018628
-1.2905290529052884,6.944723357184536
-1.2901290129012892,6.940324068259615
-1.28972897289729,6.93592614324384
-1.2893289328932873,6.9315295821371805
-1.2889288928892881,6.927134384939693
-1.288528852885289,6.922740551651349
-1.2881288128812862,6.918348082272121
-1.287728772877287,6.913956976802067
-1.2873287328732879,6.909567235241155
-1.2869286928692851,6.905178857589361
-1.286528652865286,6.900791843846737
-1.2861286128612868,6.896406194013259
-1.285728572857284,6.892021908088895
-1.2853285328532849,6.887638986073705
-1.2849284928492857,6.883257427967659
-1.284528452845283,6.878877233770728
-1.2841284128412838,6.8744984034829715
-1.283728372837281,6.870120937104329
-1.2833283328332818,6.865744834634859
-1.2829282928292827,6.861370096074532
-1.28252825282528,6.8569967214233225
-1.2821282128212808,6.852624710681285
-1.2817281728172816,6.848254063848391
-1.2813281328132788,6.843884780924614
-1.2809280928092797,6.839516861910009
-1.2805280528052805,6.835150306804546
-1.2801280128012777,6.830785115608201
-1.2797279727972786,6.826421288321028
-1.2793279327932794,6.8220588249429985
-1.2789278927892767,6.817697725474083
-1.2785278527852775,6.813337989914342
-1.2781278127812783,6.808979618263745
-1.2777277727772756,6.804622610522264
-1.2773277327732764,6.800266966689954
-1.2769276927692772,6.795912686766788
-1.2765276527652745,6.7915597707527375
-1.2761276127612753,6.78720821864786
-1.275727572757276,6.782858030452127
-1.2753275327532734,6.778509206165508
-1.2749274927492742,6.7741617457880645
-1.274527452745275,6.76981564931976
-1.2741274127412723,6.765470916760574
-1.273727372737273,6.7611275481105615
-1.273327332733274,6.756785543369691
-1.2729272927292712,6.752444902537937
-1.272527252725272,6.748105625615354
-1.2721272127212728,6.743767712601916
-1.27172717271727,6.739431163497594
-1.271327132713271,6.735095978302443
-1.2709270927092682,6.7307621570164065
-1.270527052705269,6.726429699639544
-1.2701270127012698,6.722098606171825
-1.269726972697267,6.7177688766132215
-1.269326932693268,6.71344051096379
-1.2689268926892687,6.709113509223502
-1.268526852685266,6.70478787139233
-1.2681268126812668,6.70046359747033
-1.2677267726772676,6.696140687457474
-1.267326732673265,6.691819141353735
-1.2669266926692657,6.687498959159165
-1.2665266526652665,6.68318014087374
-1.2661266126612638,6.678862686497431
-1.2657265726572646,6.674546596030295
-1.2653265326532654,6.670231869472301
-1.2649264926492627,6.665918506823422
-1.2645264526452635,6.661606508083718
-1.2641264126412644,6.657295873253155
-1.2637263726372616,6.6529866023317075
-1.2633263326332624,6.6486786953194335
-1.2629262926292633,6.644372152216303
-1.2625262526252605,6.6400669730222885
-1.2621262126212613,6.635763157737444
-1.2617261726172622,6.631460706361746
-1.2613261326132594,6.627159618895162
-1.2609260926092603,6.622859895337747
-1.260526052605261,6.61856153568948
-1.2601260126012583,6.614264539950328
-1.2597259725972592,6.609968908120346
-1.25932593259326,6.605674640199509
-1.2589258925892572,6.601381736187785
-1.258525852585258,6.597090196085236
-1.2581258125812589,6.592800019891829
-1.2577257725772562,6.588511207607539
-1.257325732573257,6.58422375923242
-1.2569256925692542,6.579937674766416
-1.256525652565255,6.575652954209583
-1.2561256125612559,6.571369597561895
-1.2557255725572531,6.567087604823322
-1.255325532553254,6.562806975993923
-1.2549254925492548,6.558527711073665
-1.254525452545252,6.554249810062522
-1.2541254125412529,6.5499732729605515
-1.2537253725372537,6.5456980997677245
-1.253325332533251,6.541424290484015
-1.2529252925292518,6.5371518451094754
-1.2525252525252526,6.532880763644079
-1.2521252125212499,6.528611046087799
-1.2517251725172507,6.5243426924406895
-1.2513251325132515,6.520075702702725
-1.2509250925092488,6.515810076873875
-1.2505250525052496,6.511545814954197
-1.2501250125012504,6.507282916943662
-1.2497249724972477,6.503021382842244
-1.2493249324932485,6.4987612126499945
-1.2489248924892493,6.494502406366892
-1.2485248524852466,6.490244963992902
-1.2481248124812474,6.485988885528086
-1.2477247724772482,6.481734170972413
-1.2473247324732455,6.477480820325855
-1.2469246924692463,6.473228833588467
-1.2465246524652471,6.468978210760224
-1.2461246124612444,6.464728951841097
-1.2457245724572452,6.460481056831141
-1.245324532453246,6.456234525730329
-1.2449244924492433,6.451989358538631
-1.2445244524452441,6.4477455552561045
-1.2441244124412414,6.443503115882696
-1.2437243724372422,6.439262040418455
-1.243324332433243,6.435022328863361
-1.2429242924292403,6.430783981217381
-1.2425242524252411,6.426546997480572
-1.242124212421242,6.422311377652907
-1.2417241724172392,6.418077121734357
-1.24132413241324,6.413844229724979
-1.2409240924092408,6.409612701624743
-1.240524052405238,6.405382537433622
-1.240124012401239,6.401153737151675
-1.2397239723972397,6.39692630077887
-1.239323932393237,6.392700228315181
-1.2389238923892378,6.388475519760662
-1.2385238523852387,6.384252175115287
-1.238123812381236,6.380030194379028
-1.2377237723772367,6.375809577551939
-1.2373237323732376,6.371590324633994
-1.2369236923692348,6.367372435625166
-1.2365236523652356,6.363155910525506
-1.2361236123612365,6.358940749334993
-1.2357235723572337,6.354726952053592
-1.2353235323532346,6.350514518681365
-1.2349234923492354,6.346303449218278
-1.2345234523452326,6.34209374366431
-1.2341234123412335,6.337885402019511
-1.2337233723372343,6.333678424283855
-1.2333233323332315,6.329472810457317
-1.2329232923292324,6.325268560539946
-1.2325232523252332,6.321065674531721
-1.2321232123212305,6.316864152432611
-1.2317231723172313,6.312663994242672
-1.231323132313232,6.308465199961878
-1.2309230923092294,6.304267769590197
-1.2305230523052302,6.300071703127686
-1.2301230123012274,6.2958770005742934
-1.2297229722972283,6.291683661930071
-1.229322932293229,6.287491687194992
-1.2289228922892264,6.2833010763690265
-1.2285228522852272,6.279111829452234
-1.228122812281228,6.274923946444585
-1.2277227722772253,6.27073742734605
-1.227322732273226,6.266552272156686
-1.226922692269227,6.262368480876465
-1.2265226522652242,6.258186053505361
-1.226122612261225,6.254004990043426
-1.2257225722572258,6.249825290490635
-1.225322532253223,6.2456469548469595
-1.224922492249224,6.241469983112455
-1.2245224522452247,6.237294375287092
-1.224122412241222,6.233120131370848
-1.2237223722372228,6.228947251363772
-1.2233223322332236,6.2247757352658395
-1.2229222922292209,6.220605583077022
-1.2225222522252217,6.216436794797376
-1.2221222122212225,6.212269370426872
-1.2217221722172198,6.2081033099654865
-1.2213221322132206,6.203938613413269
-1.2209220922092214,6.1997752807701945
-1.2205220522052187,6.195613312036238
-1.2201220122012195,6.191452707211449
-1.2197219721972203,6.187293466295806
-1.2193219321932176,6.183135589289278
-1.2189218921892184,6.178979076191918
-1.2185218521852192,6.174823927003702
-1.2181218121812165,6.170670141724602
-1.2177217721772173,6.166517720354674
-1.2173217321732146,6.162366662893859
-1.2169216921692154,6.158216969342216
-1.2165216521652162,6.154068639699717
-1.2161216121612135,6.149921673966331
-1.2157215721572143,6.145776072142117
-1.2153215321532151,6.141631834227044
-1.2149214921492124,6.1374889602210905
-1.2145214521452132,6.133347450124305
-1.214121412141214,6.129207303936662
-1.2137213721372113,6.125068521658137
-1.2133213321332121,6.120931103288778
-1.212921292129213,6.116795048828564
-1.2125212521252102,6.112660358277469
-1.212121212121211,6.108527031635539
-1.2117211721172119,6.104395068902755
-1.2113211321132091,6.100264470079087
-1.21092109210921,6.096135235164587
-1.2105210521052108,6.092007364159231
-1.210121012101208,6.087880857062991
-1.2097209720972089,6.083755713875921
-1.2093209320932097,6.079631934597995
-1.208920892089207,6.0755095192291835
-1.2085208520852078,6.071388467769541
-1.2081208120812086,6.067268780219043
-1.2077207720772059,6.06315045657766
-1.2073207320732067,6.059033496845447
-1.2069206920692075,6.054917901022378
-1.2065206520652048,6.050803669108424
-1.2061206120612056,6.046690801103638
-1.2057205720572064,6.042579297007997
-1.2053205320532037,6.0384691568214715
-1.2049204920492045,6.034360380544116
-1.2045204520452018,6.030252968175877
-1.2041204120412026,6.0261469197168065
-1.2037203720372034,6.022042235166878
-1.2033203320332007,6.017938914526068
-1.2029202920292015,6.0138369577944255
-1.2025202520252023,6.009736364971928
-1.2021202120211996,6.005637136058545
-1.2017201720172004,6.001539271054331
-1.2013201320132012,5.99744276995926
-1.2009200920091985,5.993347632773306
-1.2005200520051993,5.989253859496522
-1.2001200120012,5.98516145012888
-1.1997199719971974,5.981070404670354
-1.1993199319931982,5.976980723120996
-1.198919891989199,5.972892405480781
-1.1985198519851963,5.968805451749684
-1.198119811981197,5.964719861927756
-1.197719771977198,5.9606356360149695
-1.1973197319731952,5.9565527740113
-1.196919691969196,5.952471275916799
-1.1965196519651968,5.948391141731443
-1.196119611961194,5.944312371455201
-1.195719571957195,5.940234965088129
-1.1953195319531957,5.936158922630199
-1.194919491949193,5.932084244081386
-1.1945194519451938,5.928010929441742
-1.1941194119411946,5.92393897871124
-1.193719371937192,5.919868391889855
-1.1933193319331927,5.915799168977639
-1.1929192919291935,5.911731309974566
-1.1925192519251908,5.907664814880607
-1.1921192119211916,5.903599683695819
-1.1917191719171925,5.899535916420174
-1.1913191319131897,5.895473513053645
-1.1909190919091905,5.891412473596285
-1.1905190519051878,5.887352798048039
-1.1901190119011886,5.883294486408966
-1.1897189718971894,5.879237538679032
-1.1893189318931867,5.875181954858216
-1.1889188918891875,5.87112773494657
-1.1885188518851884,5.867074878944065
-1.1881188118811856,5.863023386850676
-1.1877187718771864,5.858973258666456
-1.1873187318731873,5.854924494391381
-1.1869186918691845,5.850877094025418
-1.1865186518651853,5.846831057568629
-1.1861186118611862,5.842786385020979
-1.1857185718571834,5.838743076382446
-1.1853185318531843,5.834701131653082
-1.184918491849185,5.83066055083286
-1.1845184518451823,5.826621333921754
-1.1841184118411832,5.822583480919818
-1.183718371837184,5.818546991827024
-1.1833183318331812,5.814511866643346
-1.182918291829182,5.810478105368836
-1.1825182518251829,5.806445708003471
-1.1821182118211802,5.8024146745472205
-1.181718171817181,5.7983850050001395
-1.1813181318131818,5.794356699362201
-1.180918091809179,5.790329757633377
-1.1805180518051799,5.786304179813724
-1.1801180118011807,5.782279965903212
-1.179717971797178,5.778257115901817
-1.1793179317931788,5.77423562980959
-1.1789178917891796,5.7702155076265065
-1.1785178517851769,5.766196749352538
-1.1781178117811777,5.762179354987738
-1.177717771777175,5.758163324532056
-1.1773177317731758,5.7541486579855405
-1.1769176917691766,5.750135355348171
-1.1765176517651739,5.7461234166199135
-1.1761176117611747,5.742112841800827
-1.1757175717571755,5.7381036308908815
-1.1753175317531728,5.734095783890054
-1.1749174917491736,5.730089300798395
-1.1745174517451744,5.726084181615877
-1.1741174117411717,5.722080426342474
-1.1737173717371725,5.718078034978243
-1.1733173317331733,5.714077007523152
-1.1729172917291706,5.710077343977179
-1.1725172517251714,5.706079044340372
-1.1721172117211722,5.702082108612709
-1.1717171717171695,5.698086536794161
-1.1713171317131703,5.694092328884784
-1.1709170917091711,5.690099484884547
-1.1705170517051684,5.686108004793428
-1.1701170117011692,5.682117888611475
-1.16971697169717,5.678129136338667
-1.1693169316931673,5.674141747974974
-1.1689168916891681,5.67015572352045
-1.168516851685169,5.666171062975066
-1.1681168116811662,5.662187766338801
-1.167716771677167,5.658205833611703
-1.1673167316731679,5.654225264793748
-1.1669166916691651,5.650246059884909
-1.166516651665166,5.646268218885238
-1.1661166116611668,5.6422917417947085
-1.165716571657164,5.638316628613298
-1.1653165316531648,5.634342879341052
-1.1649164916491657,5.630370493977952
-1.164516451645163,5.626399472523966
-1.1641164116411638,5.622429814979148
-1.163716371637161,5.6184615213434475
-1.1633163316331618,5.614494591616915
-1.1629162916291627,5.610529025799524
-1.16251625162516,5.60656482389125
-1.1621162116211607,5.602601985892144
-1.1617161716171616,5.598640511802181
-1.1613161316131588,5.594680401621331
-1.1609160916091597,5.590721655349653
-1.1605160516051605,5.586764272987115
-1.1601160116011577,5.582808254533694
-1.1597159715971586,5.578853599989442
-1.1593159315931594,5.57490030935433
-1.1589158915891566,5.5709483826283375
-1.1585158515851575,5.566997819811509
-1.1581158115811583,5.5630486209038255
-1.1577157715771556,5.559100785905258
-1.1573157315731564,5.555154314815858
-1.1569156915691572,5.551209207635599
-1.1565156515651545,5.547265464364458
-1.1561156115611553,5.543323085002485
-1.155715571557156,5.539382069549653
-1.1553155315531534,5.53544241800594
-1.1549154915491542,5.531504130371391
-1.154515451545155,5.527567206645986
-1.1541154115411523,5.523631646829697
-1.153715371537153,5.5196974509225765
-1.153315331533154,5.515764618924598
-1.1529152915291512,5.511833150835736
-1.152515251525152,5.50790304665604
-1.1521152115211528,5.503974306385488
-1.15171517151715,5.500046930024053
-1.151315131513151,5.496120917571785
-1.1509150915091482,5.492196269028632
-1.150515051505149,5.488272984394648
-1.1501150115011498,5.4843510636698065
-1.149714971497147,5.480430506854081
-1.149314931493148,5.4765113139475226
-1.1489148914891487,5.472593484950106
-1.148514851485146,5.468677019861806
-1.1481148114811468,5.464761918682674
-1.1477147714771476,5.4608481814126835
-1.1473147314731449,5.456935808051809
-1.1469146914691457,5.4530247986001035
-1.1465146514651465,5.44911515305754
-1.1461146114611438,5.445206871424093
-1.1457145714571446,5.441299953699812
-1.1453145314531454,5.437394399884674
-1.1449144914491427,5.433490209978652
-1.1445144514451435,5.4295873839818
-1.1441144114411443,5.425685921894088
-1.1437143714371416,5.421785823715492
-1.1433143314331424,5.417887089446063
-1.1429142914291432,5.413989719085777
-1.1425142514251405,5.410093712634607
-1.1421142114211413,5.406199070092605
-1.1417141714171422,5.402305791459745
-1.1413141314131394,5.398413876736002
-1.1409140914091402,5.394523325921424
-1.140514051405141,5.390634139015988
-1.1401140114011383,5.386746316019671
-1.1397139713971391,5.3828598569325194
-1.13931393139314,5.378974761754511
-1.1389138913891372,5.375091030485619
-1.138513851385138,5.371208663125893
-1.1381138113811389,5.36732765967531
-1.1377137713771361,5.363448020133845
-1.137313731373137,5.3595697445015436
-1.1369136913691342,5.355692832778362
-1.136513651365135,5.351817284964345
-1.1361136113611359,5.347943101059472
-1.1357135713571331,5.344070281063714
-1.135313531353134,5.340198824977125
-1.1349134913491348,5.336328732799677
-1.134513451345132,5.3324600045313435
-1.1341134113411329,5.32859264017218
-1.1337133713371337,5.324726639722157
-1.133313331333131,5.32086200318125
-1.1329132913291318,5.316998730549511
-1.1325132513251326,5.313136821826915
-1.1321132113211299,5.309276277013432
-1.1317131713171307,5.305417096109121
-1.1313131313131315,5.301559279113947
-1.1309130913091288,5.2977028260278916
-1.1305130513051296,5.293847736851004
-1.1301130113011304,5.289994011583257
-1.1297129712971277,5.286141650224627
-1.1293129312931285,5.282290652775163
-1.1289128912891293,5.278441019234843
-1.1285128512851266,5.274592749603638
-1.1281128112811274,5.2707458438816
-1.1277127712771282,5.266900302068705
-1.1273127312731255,5.263056124164924
-1.1269126912691263,5.2592133101703125
-1.1265126512651271,5.255371860084842
-1.1261126112611244,5.251531773908487
-1.1257125712571252,5.2476930516413
-1.125312531253126,5.243855693283254
-1.1249124912491233,5.240019698834325
-1.1245124512451241,5.236185068294563
-1.1241124112411214,5.232351801663917
-1.1237123712371222,5.228519898942438
-1.123312331233123,5.224689360130101
-1.1229122912291203,5.22086018522688
-1.122512251225121,5.217032374232827
-1.122112211221122,5.213205927147914
-1.1217121712171192,5.209380843972119
-1.12131213121312,5.20555712470549
-1.1209120912091208,5.201734769348003
-1.120512051205118,5.1979137778996325
-1.120112011201119,5.194094150360429
-1.1197119711971197,5.190275886730367
-1.119311931193117,5.186458987009421
-1.1189118911891178,5.1826434511976425
-1.1185118511851186,5.178829279295005
-1.118111811181116,5.175016471301484
-1.1177117711771167,5.1712050272171295
-1.1173117311731176,5.167394947041918
-1.1169116911691148,5.163586230775822
-1.1165116511651156,5.1597788784188925
-1.1161116111611165,5.155972889971104
-1.1157115711571137,5.152168265432434
-1.1153115311531145,5.14836500480293
-1.1149114911491154,5.144563108082567
-1.1145114511451126,5.140762575271321
-1.1141114111411135,5.13696340636924
-1.1137113711371143,5.1331656013763025
-1.1133113311331115,5.129369160292481
-1.1129112911291124,5.125574083117827
-1.1125112511251132,5.1217803698523126
-1.1121112111211104,5.1179880204959165
-1.1117111711171113,5.114197035048685
-1.1113111311131085,5.110407413510571
-1.1109110911091093,5.106619155881624
-1.1105110511051102,5.102832262161819
-1.1101110111011074,5.099046732351129
-1.1097109710971083,5.095262566449606
-1.109310931093109,5.091479764457224
-1.1089108910891063,5.08769832637396
-1.1085108510851072,5.0839182521998625
-1.108110811081108,5.080139541934905
-1.1077107710771052,5.076362195579065
-1.107310731073106,5.072586213132391
-1.106910691069107,5.068811594594859
-1.1065106510651042,5.065038339966443
-1.106110611061105,5.061266449247193
-1.1057105710571058,5.057495922437086
-1.105310531053103,5.053726759536095
-1.1049104910491039,5.049958960544269
-1.1045104510451047,5.046192525461586
-1.104110411041102,5.042427454288019
-1.1037103710371028,5.038663747023619
-1.1033103310331036,5.034901403668359
-1.1029102910291009,5.031140424222216
-1.1025102510251017,5.02738080868524
-1.1021102110211025,5.023622557057405
-1.1017101710170998,5.019865669338687
-1.1013101310131006,5.016110145529134
-1.1009100910091014,5.012355985628723
-1.1005100510050987,5.008603189637429
-1.1001100110010995,5.004851757555301
-1.0997099709971003,5.001101689382313
-1.0993099309930976,4.997352985118445
-1.0989098909890984,4.993605644763741
-1.0985098509850992,4.989859668318178
-1.0981098109810965,4.986115055781732
-1.0977097709770973,4.982371807154451
-1.0973097309730946,4.978629922436289
-1.0969096909690954,4.9748894016272915
-1.0965096509650962,4.971150244727436
-1.0961096109610935,4.967412451736697
-1.0957095709570943,4.963676022655124
-1.0953095309530951,4.959940957482692
-1.0949094909490924,4.956207256219377
-1.0945094509450932,4.952474918865228
-1.094109410941094,4.94874394542022
-1.0937093709370913,4.945014335884329
-1.0933093309330921,4.941286090257604
-1.092909290929093,4.937559208540019
-1.0925092509250902,4.933833690731553
-1.092109210921091,4.930109536832251
-1.0917091709170919,4.92638674684209
-1.0913091309130891,4.922665320761048
-1.09090909090909,4.91894525858917
-1.0905090509050908,4.915226560326435
-1.090109010901088,4.911509225972814
-1.0897089708970888,4.907793255528361
-1.0893089308930897,4.904078648993049
-1.088908890889087,4.900365406366853
-1.0885088508850878,4.896653527649823
-1.0881088108810886,4.8929430128419344
-1.0877087708770858,4.889233861943162
-1.0873087308730867,4.885526074953556
-1.0869086908690875,4.881819651873091
-1.0865086508650847,4.878114592701742
-1.0861086108610856,4.87441089743956
-1.0857085708570864,4.870708566086519
-1.0853085308530837,4.867007598642593
-1.0849084908490845,4.863307995107834
-1.0845084508450817,4.859609755482192
-1.0841084108410826,4.855912879765716
-1.0837083708370834,4.852217367958381
-1.0833083308330806,4.848523220060161
-1.0829082908290815,4.844830436071109
-1.0825082508250823,4.841139015991197
-1.0821082108210796,4.837448959820401
-1.0817081708170804,4.833760267558771
-1.0813081308130812,4.830072939206284
-1.0809080908090785,4.826386974762912
-1.0805080508050793,4.822702374228705
-1.08010801080108,4.81901913760364
-1.0797079707970774,4.815337264887692
-1.0793079307930782,4.811656756080909
-1.078907890789079,4.807977611183268
-1.0785078507850763,4.8042998301947435
-1.078107810781077,4.8006234131153835
-1.077707770777078,4.796948359945166
-1.0773077307730752,4.793274670684064
-1.076907690769076,4.789602345332128
-1.0765076507650768,4.7859313838893325
-1.076107610761074,4.7822617863556545
-1.075707570757075,4.778593552731142
-1.0753075307530757,4.77492668301577
-1.074907490749073,4.7712611772095155
-1.0745074507450738,4.767597035312425
-1.0741074107410746,4.763934257324476
-1.073707370737072,4.7602728432456445
-1.0733073307330727,4.756612793075979
-1.0729072907290735,4.752954106815452
-1.0725072507250708,4.749296784464044
-1.0721072107210716,4.745640826021801
-1.0717071707170724,4.741986231488698
-1.0713071307130697,4.7383330008647135
-1.0709070907090705,4.734681134149893
-1.0705070507050678,4.73103063134419
-1.0701070107010686,4.727381492447651
-1.0697069706970694,4.723733717460254
-1.0693069306930667,4.720087306381974
-1.0689068906890675,4.716442259212859
-1.0685068506850683,4.712798575952885
-1.0681068106810656,4.709156256602028
-1.0677067706770664,4.705515301160335
-1.0673067306730672,4.7018757096277835
-1.0669066906690645,4.69823748200435
-1.0665066506650653,4.69460061829008
-1.0661066106610662,4.690965118484952
-1.0657065706570634,4.68733098258894
-1.0653065306530642,4.683698210602095
-1.064906490649065,4.680066802524388
-1.0645064506450623,4.6764367583558
-1.0641064106410631,4.672808078096376
-1.063706370637064,4.669180761746094
-1.0633063306330612,4.665554809304929
-1.062906290629062,4.661930220772928
-1.0625062506250629,4.658306996150067
-1.0621062106210601,4.654685135436325
-1.061706170617061,4.6510646386317465
-1.0613061306130618,4.647445505736309
-1.060906090609059,4.643827736749989
-1.0605060506050599,4.640211331672834
-1.0601060106010607,4.636596290504819
-1.059705970597058,4.632982613245922
-1.0593059305930588,4.629370299896189
-1.0589058905890596,4.625759350455597
-1.0585058505850569,4.622149764924123
-1.0581058105810577,4.618541543301813
-1.057705770577055,4.61493468558862
-1.0573057305730558,4.611329191784591
-1.0569056905690566,4.607725061889703
-1.0565056505650539,4.6041222959039345
-1.0561056105610547,4.600520893827328
-1.0557055705570555,4.596920855659863
-1.0553055305530528,4.593322181401516
-1.0549054905490536,4.589724871052331
-1.0545054505450544,4.586128924612289
-1.0541054105410517,4.582534342081364
-1.0537053705370525,4.578941123459604
-1.0533053305330533,4.575349268746983
-1.0529052905290506,4.57175877794348
-1.0525052505250514,4.568169651049142
-1.0521052105210522,4.564581888063945
-1.0517051705170495,4.5609954889878646
-1.0513051305130503,4.557410453820949
-1.0509050905090511,4.553826782563172
-1.0505050505050484,4.550244475214515
-1.0501050105010492,4.546663531775021
-1.04970497049705,4.543083952244668
-1.0493049304930473,4.539505736623433
-1.0489048904890481,4.535928884911361
-1.048504850485049,4.53235339710843
-1.0481048104810462,4.528779273214617
-1.047704770477047,4.525206513229969
-1.0473047304730478,4.521635117154459
-1.046904690469045,4.518065084988068
-1.046504650465046,4.514496416730842
-1.0461046104610467,4.510929112382755
-1.045704570457044,4.507363171943786
-1.0453045304530448,4.503798595413982
-1.0449044904490457,4.500235382793318
-1.044504450445043,4.49667353408177
-1.0441044104410437,4.493113049279388
-1.043704370437041,4.4895539283861225
-1.0433043304330418,4.4859961714020224
-1.0429042904290426,4.482439778327061
-1.04250425042504,4.478884749161218
-1.0421042104210407,4.475331083904539
-1.0417041704170416,4.471778782557
-1.0413041304130388,4.468227845118578
-1.0409040904090396,4.464678271589322
-1.0405040504050405,4.461130061969206
-1.0401040104010377,4.4575832162582065
-1.0397039703970385,4.454037734456371
-1.0393039303930394,4.450493616563676
-1.0389038903890366,4.446950862580099
-1.0385038503850375,4.443409472505686
-1.0381038103810383,4.439869446340413
-1.0377037703770355,4.436330784084259
-1.0373037303730364,4.432793485737267
-1.0369036903690372,4.429257551299416
-1.0365036503650344,4.425722980770683
-1.0361036103610353,4.4221897741511125
-1.035703570357036,4.418657931440684
-1.0353035303530334,4.415127452639373
-1.0349034903490342,4.4115983377472245
-1.034503450345035,4.408070586764217
-1.0341034103410323,4.404544199690328
-1.033703370337033,4.401019176525602
-1.033303330333034,4.397495517270016
-1.0329032903290312,4.393973221923549
-1.032503250325032,4.390452290486244
-1.0321032103210328,4.386932722958081
-1.03170317031703,4.383414519339034
-1.031303130313031,4.379897679629152
-1.0309030903090282,4.376382203828387
-1.030503050305029,4.372868091936786
-1.0301030103010298,4.369355343954324
-1.029702970297027,4.365843959880981
-1.0293029302930279,4.362333939716801
-1.0289028902890287,4.358825283461761
-1.028502850285026,4.3553179911158395
-1.0281028102810268,4.351812062679081
-1.0277027702770276,4.348307498151463
-1.0273027302730249,4.3448042975329635
-1.0269026902690257,4.341302460823626
-1.0265026502650265,4.33780198802343
-1.0261026102610238,4.334302879132351
-1.0257025702570246,4.330805134150436
-1.0253025302530254,4.327308753077662
-1.0249024902490227,4.323813735914004
-1.0245024502450235,4.32032008265951
-1.0241024102410243,4.316827793314157
-1.0237023702370216,4.31333686787792
-1.0233023302330224,4.309847306350848
-1.0229022902290232,4.306359108732916
-1.0225022502250205,4.302872275024102
-1.0221022102210213,4.299386805224451
-1.0217021702170221,4.29590269933394
-1.0213021302130194,4.292419957352547
-1.0209020902090202,4.288938579280317
-1.020502050205021,4.285458565117227
-1.0201020102010183,4.281979914863256
-1.0197019701970191,4.2785026285184475
-1.01930193019302,4.275026706082779
-1.0189018901890172,4.271552147556229
-1.018501850185018,4.268078952938842
-1.0181018101810189,4.264607122230594
-1.0177017701770161,4.261136655431466
-1.017301730173017,4.2576675525415
-1.0169016901690142,4.254199813560652
-1.016501650165015,4.250733438488966
-1.0161016101610159,4.247268427326421
-1.0157015701570131,4.2438047800729946
-1.015301530153014,4.24034249672873
-1.0149014901490148,4.236881577293606
-1.014501450145012,4.2334220217676
-1.0141014101410128,4.229963830150757
-1.0137013701370137,4.226507002443054
-1.013301330133011,4.223051538644469
-1.0129012901290118,4.219597438755048
-1.0125012501250126,4.216144702774765
-1.0121012101210098,4.212693330703602
-1.0117011701170107,4.209243322541601
-1.0113011301130115,4.20579467828874
-1.0109010901090087,4.2023473979449975
-1.0105010501050096,4.1989014815104175
-1.0101010101010104,4.195456928984978
-1.0097009700970077,4.192013740368656
-1.0093009300930085,4.1885719156614964
-1.0089008900890093,4.185131454863479
-1.0085008500850066,4.181692357974577
-1.0081008100810074,4.178254624994839
-1.0077007700770082,4.174818255924241
-1.0073007300730055,4.17138325076276
-1.0069006900690063,4.167949609510444
-1.006500650065007,4.164517332167266
-1.0061006100610044,4.161086418733207
-1.0057005700570052,4.157656869208311
-1.005300530053006,4.154228683592555
-1.0049004900490033,4.150801861885916
-1.004500450045004,4.14737640408844
-1.0041004100410014,4.143952310200082
-1.0037003700370022,4.140529580220887
-1.003300330033003,4.137108214150832
-1.0029002900290003,4.133688211989895
-1.002500250025001,4.13026957373812
-1.002100210021002,4.126852299395486
-1.0017001700169992,4.12343638896197
-1.001300130013,4.120021842437616
-1.0009000900090008,4.116608659822402
-1.000500050004998,4.113196841116307
-1.000100010000999,4.1097863863193735
-0.9996999699969997,4.106377295431581
-0.999299929992997,4.102969568452905
-0.9988998899889978,4.099563205383392
-0.9984998499849986,4.09615820622302
-0.9980998099809959,4.092754570971765
-0.9976997699769967,4.089352299629673
-0.9972997299729975,4.085951392196722
-0.9968996899689948,4.082551848672887
-0.9964996499649956,4.079153669058216
-0.9960996099609964,4.075756853352685
-0.9956995699569937,4.072361401556271
-0.9952995299529945,4.068967313669019
-0.9948994899489954,4.065574589690909
-0.9944994499449926,4.062183229621915
-0.9940994099409934,4.058793233462085
-0.9936993699369943,4.055404601211395
-0.9932993299329915,4.052017332869823
-0.9928992899289923,4.048631428437412
-0.9924992499249932,4.045246887914142
-0.9920992099209904,4.04186371129999
-0.9916991699169913,4.038481898594999
-0.9912991299129885,4.035101449799128
-0.9908990899089893,4.031722364912418
-0.9904990499049902,4.028344643934848
-0.9900990099009874,4.024968286866398
-0.9896989698969882,4.021593293707108
-0.9892989298929891,4.018219664456958
-0.9888988898889863,4.014847399115927
-0.9884988498849872,4.011476497684058
-0.988098809880988,4.008106960161329
-0.9876987698769852,4.004738786547717
-0.9872987298729861,4.001371976843268
-0.9868986898689869,3.9980065310479596
-0.9864986498649841,3.994642449161769
-0.986098609860985,3.9912797311847394
-0.9856985698569858,3.987918377116851
-0.985298529852983,3.9845583869580805
-0.9848984898489839,3.9811997607084715
-0.9844984498449847,3.9778424983680036
-0.984098409840982,3.974486599936653
-0.9836983698369828,3.9711320654144644
-0.9832983298329836,3.9677788948014157
-0.9828982898289809,3.964427088097485
-0.9824982498249817,3.961076645302717
-0.9820982098209825,3.9577275664170877
-0.9816981698169798,3.9543798514405775
-0.9812981298129806,3.9510335003732298
-0.9808980898089814,3.9476885132150206
-0.9804980498049787,3.9443448899659312
-0.9800980098009795,3.9410026306260018
-0.9796979697969803,3.9376617351952135
-0.9792979297929776,3.9343222036735432
-0.9788978897889784,3.930984036061034
-0.9784978497849792,3.927647232357666
-0.9780978097809765,3.9243117925634157
-0.9776977697769773,3.920977716678327
-0.9772977297729746,3.917645004702357
-0.9768976897689754,3.9143136566355476
-0.9764976497649762,3.910983672477879
-0.9760976097609735,3.907655052229329
-0.9756975697569743,3.9043277958899396
-0.9752975297529751,3.901001903459691
-0.9748974897489724,3.8976773749385596
-0.9744974497449732,3.8943542103265907
-0.974097409740974,3.8910324096237616
-0.9736973697369713,3.88771197283005
-0.9732973297329721,3.8843928999455013
-0.9728972897289729,3.8810751909700922
-0.9724972497249702,3.877758845903801
-0.972097209720971,3.8744438647466715
-0.9716971697169718,3.871130247498682
-0.9712971297129691,3.86781799415981
-0.9708970897089699,3.8645071047301007
-0.9704970497049707,3.8611975792095303
-0.970097009700968,3.8578894175980785
-0.9696969696969688,3.854582619895788
-0.9692969296929697,3.8512771861026383
-0.9688968896889669,3.847973116218606
-0.9684968496849677,3.8446704102437352
-0.9680968096809686,3.841369068178005
-0.9676967696769658,3.838069090021392
-0.9672967296729666,3.8347704757739405
-0.9668966896689675,3.8314732254356296
-0.9664966496649647,3.828177339006437
-0.9660966096609656,3.8248828164864057
-0.9656965696569664,3.821589657875514
-0.9652965296529636,3.8182978631737408
-0.9648964896489645,3.8150074323811287
-0.9644964496449617,3.8117183654976348
-0.9640964096409625,3.8084306625233024
-0.9636963696369634,3.80514432345811
-0.9632963296329606,3.8018593483020355
-0.9628962896289615,3.7985757370551227
-0.9624962496249623,3.79529348971735
-0.9620962096209595,3.792012606288695
-0.9616961696169604,3.7887330867692017
-0.9612961296129612,3.7854549311588475
-0.9608960896089584,3.7821781394576126
-0.9604960496049593,3.7789027116655385
-0.9600960096009601,3.7756286477826038
-0.9596959695969574,3.772355947808788
-0.9592959295929582,3.769084611744133
-0.958895889588959,3.7658146395886183
-0.9584958495849563,3.762546031342221
-0.9580958095809571,3.759278787004986
-0.9576957695769579,3.7560129065768906
-0.9572957295729552,3.752748390057913
-0.956895689568956,3.7494852374480967
-0.9564956495649568,3.7462234487474206
-0.9560956095609541,3.7429630239558627
-0.9556955695569549,3.7397039630734654
-0.9552955295529557,3.736446266100208
-0.954895489548953,3.7331899330360696
-0.9544954495449538,3.7299349638810915
-0.9540954095409546,3.726681358635253
-0.9536953695369519,3.723429117298534
-0.9532953295329527,3.720178239870975
-0.9528952895289535,3.716928726352556
-0.9524952495249508,3.7136805767432555
-0.9520952095209516,3.7104337910431155
-0.9516951695169524,3.707188369252116
-0.9512951295129497,3.7039443113702344
-0.9508950895089505,3.700701617397514
-0.9504950495049478,3.6974602873339117
-0.9500950095009486,3.6942203211794706
-0.9496949694969494,3.690981718934169
-0.9492949294929467,3.687744480597986
-0.9488948894889475,3.6845086061709638
-0.9484948494849483,3.6812740956530816
-0.9480948094809456,3.6780409490443176
-0.9476947694769464,3.6748091663447147
-0.9472947294729472,3.671578747554251
-0.9468946894689445,3.6683496926729067
-0.9464946494649453,3.6651220017007224
-0.9460946094609461,3.661895674637677
-0.9456945694569434,3.6586707114837513
-0.9452945294529442,3.6554471122389858
-0.944894489448945,3.6522248769033605
-0.9444944494449423,3.6490040054768533
-0.9440944094409431,3.645784497959507
-0.943694369436944,3.6425663543513003
-0.9432943294329412,3.6393495746522113
-0.942894289428942,3.6361341588622844
-0.9424942494249429,3.6329201069814965
-0.9420942094209401,3.6297074190098266
-0.941694169416941,3.626496094947318
-0.9412941294129418,3.6232861347939487
-0.940894089408939,3.6200775385496984
-0.9404940494049399,3.6168703062146075
-0.9400940094009407,3.6136644377886573
-0.939693969396938,3.6104599332718257
-0.9392939293929388,3.6072567926641543
-0.9388938893889396,3.6040550159656224
-0.9384938493849369,3.6008546031762094
-0.9380938093809377,3.5976555542959567
-0.9376937693769349,3.5944578693248226
-0.9372937293729358,3.591261548262849
-0.9368936893689366,3.5880665911100156
-0.9364936493649338,3.5848729978663
-0.9360936093609347,3.5816807685317453
-0.9356935693569355,3.57848990310633
-0.9352935293529328,3.5753004015900336
-0.9348934893489336,3.5721122639828975
-0.9344934493449344,3.5689254902849004
-0.9340934093409317,3.5657400804960218
-0.9336933693369325,3.562556034616304
-0.9332933293329333,3.559373352645726
-0.9328932893289306,3.556192034584267
-0.9324932493249314,3.553012080431968
-0.9320932093209322,3.5498334901888073
-0.9316931693169295,3.5466562638547665
-0.9312931293129303,3.543480401429886
-0.9308930893089311,3.5403059029141444
-0.9304930493049284,3.5371327683075218
-0.9300930093009292,3.5339609976100594
-0.92969296929693,3.530790590821737
-0.9292929292929273,3.5276215479425326
-0.9288928892889281,3.5244538689724894
-0.9284928492849289,3.5212875539115847
-0.9280928092809262,3.518122602759799
-0.927692769276927,3.514959015517173
-0.9272927292729278,3.511796792183687
-0.9268926892689251,3.5086359327593204
-0.9264926492649259,3.505476437244113
-0.9260926092609267,3.502318305638046
-0.925692569256924,3.4991615379410965
-0.9252925292529248,3.4960061341533075
-0.9248924892489256,3.492852094274659
-0.9244924492449229,3.4896994183051273
-0.9240924092409237,3.4865481062447565
-0.923692369236921,3.4833981580935056
-0.9232923292329218,3.4802495738514136
-0.9228922892289226,3.477102353518461
-0.9224922492249199,3.4739564970946284
-0.9220922092209207,3.4708120045799546
-0.9216921692169215,3.46766887597442
-0.9212921292129188,3.4645271112780054
-0.9208920892089196,3.46138671049075
-0.9204920492049204,3.4582476736126333
-0.9200920092009177,3.4551100006436366
-0.9196919691969185,3.4519736915837997
-0.9192919291929194,3.4488387464331014
-0.9188918891889166,3.445705165191523
-0.9184918491849174,3.4425729478591034
-0.9180918091809183,3.439442094435824
-0.9176917691769155,3.4363126049216635
-0.9172917291729163,3.4331844793166626
-0.9168916891689172,3.430057717620801
-0.9164916491649144,3.4269323198340578
-0.9160916091609153,3.423808285956475
-0.9156915691569161,3.4206856159880314
-0.9152915291529133,3.4175643099287063
-0.9148914891489142,3.414444367778542
-0.914491449144915,3.4113257895375164
-0.9140914091409122,3.4082085752056095
-0.9136913691369131,3.405092724782863
-0.9132913291329139,3.401978238269255
-0.9128912891289112,3.3988651156647665
-0.912491249124912,3.395753356969437
-0.9120912091209128,3.3926429621832472
-0.9116911691169101,3.389533931306177
-0.9112911291129109,3.386426264338266
-0.9108910891089081,3.383319961279474
-0.910491049104909,3.3802150221298413
-0.9100910091009098,3.377111446889348
-0.909690969096907,3.3740092355579736
-0.9092909290929079,3.370908388135759
-0.9088908890889087,3.3678089046226836
-0.908490849084906,3.364710785018728
-0.9080908090809068,3.3616140293239307
-0.9076907690769076,3.358518637538273
-0.9072907290729049,3.3554246096617346
-0.9068906890689057,3.3523319456943557
-0.9064906490649065,3.349240645636115
-0.9060906090609038,3.346150709486995
-0.9056905690569046,3.343062137247033
-0.9052905290529054,3.3399749289162113
-0.9048904890489027,3.3368890844945085
-0.9044904490449035,3.333804603981965
-0.9040904090409043,3.3307214873785598
-0.9036903690369016,3.3276397346842748
-0.9032903290329024,3.324559345899149
-0.9028902890289032,3.321480321023163
-0.9024902490249005,3.318402660056295
-0.9020902090209013,3.3153263629985865
-0.9016901690169021,3.3122514298500176
-0.9012901290128994,3.3091778606105673
-0.9008900890089002,3.3061056552802772
-0.900490049004901,3.303034813859125
-0.9000900090008983,3.299965336347093
-0.8996899689968991,3.2968972227442204
-0.8992899289929,3.293830473050486
-0.8988898889888972,3.2907650872658714
-0.898489848984898,3.2877010653904155
-0.8980898089808953,3.2846384074240795
-0.8976897689768961,3.2815771133669025
-0.8972897289728969,3.2785171832188644
-0.8968896889688942,3.2754586169799453
-0.896489648964895,3.2724014146501856
-0.8960896089608958,3.269345576229565
-0.8956895689568931,3.2662911017180636
-0.8952895289528939,3.263237991115721
-0.8948894889488948,3.2601862444225187
-0.894489448944892,3.2571358616384343
-0.8940894089408928,3.2540868427635097
-0.8936893689368937,3.251039187797724
-0.8932893289328909,3.247992896741058
-0.8928892889288917,3.2449479695935506
-0.8924892489248926,3.241904406355182
-0.8920892089208898,3.2388622070259325
-0.8916891689168907,3.235821371605843
-0.8912891289128915,3.2327819000948916
-0.8908890889088887,3.22974379249306
-0.8904890489048896,3.226707048800387
-0.8900890089008904,3.2236716690168534
-0.8896889688968876,3.220637653142439
-0.8892889288928885,3.2176050011771835
-0.8888888888888893,3.214573713121067
-0.8884888488848866,3.2115437889740703
-0.8880888088808874,3.2085152287362324
-0.8876887688768882,3.2054880324075334
-0.8872887288728855,3.2024621999879535
-0.8868886888688863,3.1994377314775324
-0.8864886488648871,3.1964146268762503
-0.8860886088608844,3.193392886184088
-0.8856885688568852,3.1903725094010835
-0.885288528852886,3.187353496527219
-0.8848884888488833,3.184335847562474
-0.8844884488448841,3.1813195625068866
-0.8840884088408814,3.1783046413604206
-0.8836883688368822,3.1752910841231112
-0.883288328832883,3.172278890794942
-0.8828882888288803,3.1692680613758917
-0.8824882488248811,3.1662585958660006
-0.8820882088208819,3.163250494265248
-0.8816881688168792,3.160243756573615
-0.88128812881288,3.15723838279114
-0.8808880888088808,3.1542343729178053
-0.8804880488048781,3.1512317269535894
-0.8800880088008789,3.1482304448985317
-0.8796879687968797,3.1452305267526133
-0.879287928792877,3.1422319725158143
-0.8788878887888778,3.1392347821881743
-0.8784878487848786,3.1362389557696733
-0.8780878087808759,3.1332444932602916
-0.8776877687768767,3.1302513946600676
-0.8772877287728775,3.1272596599689835
-0.8768876887688748,3.1242692891870187
-0.8764876487648756,3.1212802823142116
-0.8760876087608764,3.1182926393505443
-0.8756875687568737,3.115306360295997
-0.8752875287528745,3.112321445150607
-0.8748874887488753,3.1093378939143568
-0.8744874487448726,3.1063557065872254
-0.8740874087408734,3.1033748831692534
-0.8736873687368742,3.1003954236604194
-0.8732873287328715,3.0974173280607054
-0.8728872887288723,3.0944405963701493
-0.8724872487248732,3.0914652285887323
-0.8720872087208704,3.0884912247164356
-0.8716871687168712,3.085518584753296
-0.8712871287128685,3.082547308699277
-0.8708870887088693,3.0795773965544155
-0.8704870487048701,3.0766088483186937
-0.8700870087008674,3.073641663992091
-0.8696869686968682,3.0706758435746466
-0.869286928692869,3.0677113870663417
-0.8688868886888663,3.0647482944671554
-0.8684868486848671,3.0617865657771275
-0.868086808680868,3.058826200996239
-0.8676867686768652,3.05586720012447
-0.867286728672866,3.0529095631618586
-0.8668866886688669,3.049953290108387
-0.8664866486648641,3.046998380964035
-0.866086608660865,3.0440448357288408
-0.8656865686568658,3.0410926544027848
-0.865286528652863,3.0381418369858495
-0.8648864886488639,3.035192383478072
-0.8644864486448647,3.0322442938794327
-0.864086408640862,3.029297568189913
-0.8636863686368628,3.0263522064095523
-0.8632863286328636,3.023408208538331
-0.8628862886288609,3.020465574576228
-0.8624862486248617,3.0175243045232834
-0.8620862086208625,3.014584398379478
-0.8616861686168598,3.0116458561447916
-0.8612861286128606,3.008708677819264
-0.8608860886088614,3.005772863402875
-0.8604860486048587,3.002838412895606
-0.8600860086008595,2.999905326297494
-0.8596859685968603,2.9969736036085215
-0.8592859285928576,2.9940432448286685
-0.8588858885888584,2.9911142499579735
-0.8584858485848592,2.9881866189964175
-0.8580858085808565,2.985260351943981
-0.8576857685768573,2.9823354488007023
-0.8572857285728546,2.979411909566544
-0.8568856885688554,2.976489734241543
-0.8564856485648562,2.973568922825681
-0.8560856085608535,2.9706494753189383
-0.8556855685568543,2.967731391721354
-0.8552855285528551,2.9648146720329085
-0.8548854885488524,2.9618993162535827
-0.8544854485448532,2.9589853243834146
-0.854085408540854,2.9560726964223853
-0.8536853685368513,2.9531614323704756
-0.8532853285328521,2.950251532227724
-0.8528852885288529,2.9473429959941106
-0.8524852485248502,2.9444358236696178
-0.852085208520851,2.9415300152542816
-0.8516851685168518,2.938625570748085
-0.8512851285128491,2.935722490151009
-0.8508850885088499,2.932820773463089
-0.8504850485048507,2.9299204206843084
-0.850085008500848,2.927021431814648
-0.8496849684968488,2.9241238068541446
-0.8492849284928496,2.9212275458027803
-0.8488848884888469,2.918332648660536
-0.8484848484848477,2.915439115427449
-0.8480848084808486,2.9125469461035016
-0.8476847684768458,2.909656140688673
-0.8472847284728466,2.9067666991830023
-0.8468846884688475,2.9038786215864705
-0.8464846484648447,2.900991907899058
-0.8460846084608455,2.8981065581208036
-0.8456845684568464,2.895222572251688
-0.8452845284528436,2.892339950291692
-0.8448844884488445,2.889458692240854
-0.8444844484448417,2.8865787980991358
-0.8440844084408425,2.8837002678665744
-0.8436843684368434,2.8808231015431525
-0.8432843284328406,2.87794729912885
-0.8428842884288414,2.875072860623705
-0.8424842484248423,2.872199786027698
-0.8420842084208395,2.869328075340812
-0.8416841684168404,2.8664577285630832
-0.8412841284128412,2.863588745694493
-0.8408840884088384,2.8607211267350228
-0.8404840484048393,2.85785487168471
-0.8400840084008401,2.8549899805435355
-0.8396839683968373,2.8521264533114814
-0.8392839283928382,2.849264289988584
-0.838883888388839,2.846403490574826
-0.8384838483848363,2.843544055070188
-0.8380838083808371,2.840685983474707
-0.8376837683768379,2.8378292757883647
-0.8372837283728352,2.8349739320111422
-0.836883688368836,2.8321199521430773
-0.8364836483648368,2.829267336184151
-0.8360836083608341,2.8264160841343444
-0.8356835683568349,2.8235661959936946
-0.8352835283528357,2.8207176717621847
-0.834883488348833,2.8178705114397937
-0.8344834483448338,2.815024715026561
-0.8340834083408346,2.8121802825224655
-0.8336833683368319,2.8093372139274915
-0.8332833283328327,2.8064955092416732
-0.8328832883288335,2.803655168464995
-0.8324832483248308,2.800816191597436
-0.8320832083208316,2.797978578639034
-0.8316831683168324,2.7951423295897713
-0.8312831283128297,2.792307444449628
-0.8308830883088305,2.789473923218642
-0.8304830483048278,2.7866417658967757
-0.8300830083008286,2.7838109724840674
-0.8296829682968294,2.7809815429804967
-0.8292829282928267,2.778153477386047
-0.8288828882888275,2.775326775700754
-0.8284828482848283,2.772501437924599
-0.8280828082808256,2.769677464057565
-0.8276827682768264,2.7668548540996873
-0.8272827282728272,2.764033608050948
-0.8268826882688245,2.76121372591133
-0.8264826482648253,2.7583952076808678
-0.8260826082608261,2.755578053359544
-0.8256825682568234,2.7527622629473414
-0.8252825282528242,2.7499478364442953
-0.824882488248825,2.747134773850388
-0.8244824482448223,2.7443230751656
-0.8240824082408231,2.74151274038997
-0.823682368236824,2.738703769523478
-0.8232823282328212,2.7358961625661053
-0.822882288228822,2.733089919517891
-0.8224822482248229,2.7302850403788144
-0.8220822082208201,2.7274815251488578
-0.8216821682168209,2.724679373828058
-0.8212821282128218,2.7218785864163975
-0.820882088208819,2.7190791629138564
-0.8204820482048198,2.7162811033204726
-0.8200820082008207,2.713484407636227
-0.8196819681968179,2.7106890758611017
-0.8192819281928188,2.7078951079951334
-0.8188818881888196,2.705102504038303
-0.8184818481848168,2.7023112639905933
-0.8180818081808177,2.6995213878520405
-0.8176817681768149,2.696732875622607
-0.8172817281728157,2.693945727302331
-0.8168816881688166,2.6911599428911934
-0.8164816481648138,2.6883755223891765
-0.8160816081608147,2.6855924657963155
-0.8156815681568155,2.682810773112593
-0.8152815281528127,2.680030444337991
-0.8148814881488136,2.677251479472546
-0.8144814481448144,2.6744738785162387
-0.8140814081408116,2.6716976414690525
-0.8136813681368125,2.6689227683310226
-0.8132813281328133,2.6661492591021307
-0.8128812881288106,2.663377113782359
-0.8124812481248114,2.660606332371745
-0.8120812081208122,2.6578369148702685
-0.8116811681168095,2.6550688612779125
-0.8112811281128103,2.652302171594713
-0.8108810881088111,2.649536845820652
-0.8104810481048084,2.6467728839557108
-0.8100810081008092,2.6440102859999266
-0.80968096809681,2.6412490519532814
-0.8092809280928073,2.638489181815756
-0.8088808880888081,2.6357306755873875
-0.8084808480848089,2.632973533268156
-0.8080808080808062,2.6302177548580463
-0.807680768076807,2.6274633403570924
-0.8072807280728078,2.6247102897652765
-0.8068806880688051,2.621958603082582
-0.8064806480648059,2.6192082803090426
-0.8060806080608067,2.6164593214446428
-0.805680568056804,2.6137117264893632
-0.8052805280528048,2.610965495443239
-0.8048804880488056,2.6082206283062543
-0.8044804480448029,2.60547712507839
-0.8040804080408037,2.6027349857596813
-0.803680368036801,2.599994210350093
-0.8032803280328018,2.5972547988496615
-0.8028802880288026,2.594516751258368
-0.8024802480247999,2.5917800675761953
-0.8020802080208007,2.5890447478031784
-0.8016801680168015,2.5863107919393005
-0.8012801280127988,2.5835781999845424
-0.8008800880087996,2.5808469719389406
-0.8004800480048004,2.578117107802478
-0.8000800080007977,2.575388607575135
-0.7996799679967985,2.572661471256948
-0.7992799279927993,2.5699356988478996
-0.7988798879887966,2.5672112903479722
-0.7984798479847974,2.5644882457572007
-0.7980798079807983,2.5617665650755677
-0.7976797679767955,2.559046248303054
-0.7972797279727963,2.5563272954396976
-0.7968796879687972,2.5536097064854797
-0.7964796479647944,2.5508934814403816
-0.7960796079607952,2.54817862030444
-0.7956795679567961,2.5454651230776366
-0.7952795279527933,2.5427529897599532
-0.7948794879487942,2.5400422203514266
-0.794479447944795,2.5373328148520375
-0.7940794079407922,2.53462477326177
-0.7936793679367931,2.531918095580658
-0.7932793279327939,2.529212781808684
-0.7928792879287911,2.526508831945831
-0.792479247924792,2.5238062459921338
-0.7920792079207928,2.5211050239475745
-0.79167916791679,2.5184051658121365
-0.7912791279127909,2.5157066715858543
-0.7908790879087881,2.5130095412686924
-0.790479047904789,2.510313774860686
-0.7900790079007898,2.5076193723618188
-0.789678967896787,2.5049263337720715
-0.7892789278927879,2.502234659091481
-0.7888788878887887,2.4995443483200277
-0.788478847884786,2.496855401457695
-0.7880788078807868,2.494167818504519
-0.7876787678767876,2.491481599460481
-0.7872787278727849,2.488796744325563
-0.7868786878687857,2.486113253099802
-0.7864786478647865,2.483431125783178
-0.7860786078607838,2.4807503623756753
-0.7856785678567846,2.4780709628773288
-0.7852785278527854,2.4753929272881194
-0.7848784878487827,2.4727162556080313
-0.7844784478447835,2.470040947837099
-0.7840784078407843,2.467367003975305
-0.7836783678367816,2.464694424022631
-0.7832783278327824,2.4620232079791133
-0.7828782878287832,2.459353355844734
-0.7824782478247805,2.456684867619475
-0.7820782078207813,2.4540177433033716
-0.7816781678167821,2.451351982896407
-0.7812781278127794,2.4486875863985627
-0.7808780878087802,2.446024553809874
-0.780478047804781,2.4433628851303233
-0.7800780078007783,2.4407025803598943
-0.7796779677967791,2.43804363949862
-0.7792779277927799,2.4353860625464834
-0.7788778877887772,2.4327298495034686
-0.778477847784778,2.430075000369609
-0.7780778077807753,2.42742151514487
-0.7776777677767761,2.4247693938292874
-0.7772777277727769,2.422118636422842
-0.7768776877687742,2.419469242925518
-0.776477647764775,2.416821213337349
-0.7760776077607758,2.4141745476583183
-0.7756775677567731,2.411529245888408
-0.7752775277527739,2.4088853080276538
-0.7748774877487747,2.406242734076038
-0.774477447744772,2.4036015240335424
-0.7740774077407728,2.4009616779002023
-0.7736773677367736,2.3983231956760003
-0.7732773277327709,2.3956860773609194
-0.7728772877287717,2.393050322954994
-0.7724772477247726,2.390415932458206
-0.7720772077207698,2.38778290587054
-0.7716771677167706,2.385151243192029
-0.7712771277127715,2.382520944422655
-0.7708770877087687,2.379892009562403
-0.7704770477047695,2.377264438611306
-0.7700770077007704,2.3746382315693477
-0.7696769676967676,2.3720133884365096
-0.7692769276927685,2.3693899092128268
-0.7688768876887693,2.3667677938982825
-0.7684768476847665,2.364147042492859
-0.7680768076807674,2.361527654996591
-0.7676767676767682,2.35890963140946
-0.7672767276727654,2.356292971731451
-0.7668766876687663,2.353677675962597
-0.7664766476647671,2.351063744102881
-0.7660766076607644,2.348451176152286
-0.7656765676567652,2.345839972110846
-0.765276527652766,2.3432301319785442
-0.7648764876487633,2.3406216557553625
-0.7644764476447641,2.3380145434413375
-0.7640764076407613,2.335408795036433
-0.7636763676367622,2.332804410540683
-0.763276327632763,2.3302013899540714
-0.7628762876287603,2.3275997332765814
-0.7624762476247611,2.3249994405082455
-0.7620762076207619,2.3224005116490485
-0.7616761676167592,2.319802946698972
-0.76127612761276,2.3172067456580505
-0.7608760876087608,2.3146119085262673
-0.7604760476047581,2.3120184353036053
-0.7600760076007589,2.309426325990098
-0.7596759675967597,2.306835580585729
-0.759275927592757,2.3042461990904806
-0.7588758875887578,2.3016581815043873
-0.7584758475847586,2.299071527827432
-0.7580758075807559,2.296486238059598
-0.7576757675767567,2.293902312200919
-0.7572757275727575,2.291319750251378
-0.7568756875687548,2.288738552210958
-0.7564756475647556,2.286158718079693
-0.7560756075607564,2.2835802478575653
-0.7556755675567537,2.2810031415445593
-0.7552755275527545,2.2784273991407082
-0.7548754875487553,2.275853020645995
-0.7544754475447526,2.2732800060604035
-0.7540754075407534,2.2707083553839658
-0.7536753675367542,2.2681380686166666
-0.7532753275327515,2.2655691457584886
-0.7528752875287523,2.2630015868094655
-0.7524752475247531,2.2604353917695796
-0.7520752075207504,2.257870560638816
-0.7516751675167512,2.2553070934172066
-0.7512751275127485,2.2527449901047185
-0.7508750875087493,2.2501842507013854
-0.7504750475047501,2.2476248752071895
-0.7500750075007474,2.245066863622115
-0.7496749674967482,2.242510215946196
-0.749274927492749,2.239954932179414
-0.7488748874887463,2.2374010123217536
-0.7484748474847471,2.234848456373248
-0.748074807480748,2.23229726433388
-0.7476747674767452,2.229747436203634
-0.747274727472746,2.2271989719825425
-0.7468746874687469,2.224651871670588
-0.7464746474647441,2.2221061352677554
-0.7460746074607449,2.2195617627740774
-0.7456745674567458,2.217018754189537
-0.745274527452743,2.214477109514118
-0.7448744874487438,2.2119368287478536
-0.7444744474447447,2.209397911890727
-0.7440744074407419,2.206860358942722
-0.7436743674367428,2.204324169903871
-0.7432743274327436,2.2017893447741588
-0.7428742874287408,2.199255883553567
-0.7424742474247417,2.196723786242131
-0.7420742074207425,2.194193052839832
-0.7416741674167397,2.1916636833466536
-0.7412741274127406,2.1891356777626303
-0.7408740874087414,2.186609036087745
-0.7404740474047387,2.184083758321981
-0.7400740074007395,2.181559844465372
-0.7396739673967403,2.1790372945179
-0.7392739273927376,2.1765161084795492
-0.7388738873887384,2.173996286350354
-0.7384738473847392,2.1714778281302953
-0.7380738073807365,2.1689607338193593
-0.7376737673767373,2.1664450034175764
-0.7372737273727346,2.163930636924916
-0.7368736873687354,2.161417634341409
-0.7364736473647362,2.1589059956670407
-0.7360736073607335,2.1563957209017928
-0.7356735673567343,2.1538868100457
-0.7352735273527351,2.151379263098745
-0.7348734873487324,2.148873080060911
-0.7344734473447332,2.146368260932231
-0.734073407340734,2.1438648057126892
-0.7336733673367313,2.1413627144022693
-0.7332733273327321,2.1388619870010035
-0.7328732873287329,2.1363626235088753
-0.7324732473247302,2.1338646239258683
-0.732073207320731,2.131367988252016
-0.7316731673167318,2.128872716487301
-0.7312731273127291,2.126378808631708
-0.7308730873087299,2.123886264685269
-0.7304730473047307,2.121395084647968
-0.730073007300728,2.118905268519788
-0.7296729672967288,2.116416816300763
-0.7292729272927296,2.113929727990875
-0.7288728872887269,2.1114440035901074
-0.7284728472847277,2.108959643098496
-0.7280728072807285,2.1064766465160214
-0.7276727672767258,2.103995013842669
-0.7272727272727266,2.10151474507847
-0.7268726872687274,2.0990358402234093
-0.7264726472647247,2.0965582992774694
-0.7260726072607255,2.094082122240684
-0.7256725672567264,2.091607309113036
-0.7252725272527236,2.0891338598945106
-0.7248724872487244,2.086661774585138
-0.7244724472447217,2.084191053184888
-0.7240724072407225,2.0817216956937914
-0.7236723672367233,2.0792537021118322
-0.7232723272327206,2.076787072438995
-0.7228722872287214,2.0743218066753117
-0.7224722472247223,2.0718579048207664
-0.7220722072207195,2.069395366875342
-0.7216721672167203,2.066934192839072
-0.7212721272127212,2.06447438271194
-0.7208720872087184,2.0620159364939297
-0.7204720472047192,2.0595588541850733
-0.7200720072007201,2.0571031357853538
-0.7196719671967173,2.0546487812947567
-0.7192719271927182,2.0521957907133124
-0.718871887188719,2.0497441640410066
-0.7184718471847162,2.0472939012778233
-0.7180718071807171,2.0448450024237927
-0.7176717671767179,2.0423974674789
-0.7172717271727151,2.0399512964431286
-0.716871687168716,2.037506489316512
-0.7164716471647168,2.035063046099032
-0.716071607160714,2.0326209667906747
-0.7156715671567149,2.0301802513914704
-0.7152715271527157,2.027740899901404
-0.714871487148713,2.02530291232046
-0.7144714471447138,2.0228662886486686
-0.7140714071407146,2.0204310288860157
-0.7136713671367119,2.017997133032484
-0.7132713271327127,2.0155646010881063
-0.7128712871287135,2.0131334330528663
-0.7124712471247108,2.010703628926748
-0.7120712071207116,2.008275188709783
-0.7116711671167124,2.0058481124019565
-0.7112711271127097,2.003422400003251
-0.7108710871087105,2.000998051513699
-0.7104710471047078,1.9985750669332691
-0.7100710071007086,1.996153446261993
-0.7096709670967094,1.9937331894998545
-0.7092709270927067,1.9913142966468373
-0.7088708870887075,1.988896767702974
-0.7084708470847083,1.9864806026682484
-0.7080708070807056,1.9840658015426451
-0.7076707670767064,1.9816523643261943
-0.7072707270727072,1.9792402910188813
-0.7068706870687045,1.9768295816206907
-0.7064706470647053,1.9744202361316536
-0.7060706070607061,1.9720122545517538
-0.7056705670567034,1.9696056368809758
-0.7052705270527042,1.9672003831193514
-0.704870487048705,1.9647964932668647
-0.7044704470447023,1.9623939673234996
-0.7040704070407031,1.9599928052892883
-0.7036703670367039,1.957593007164214
-0.7032703270327012,1.9551945729482623
-0.702870287028702,1.952797502641464
-0.7024702470247028,1.9504017962438027
-0.7020702070207001,1.9480074537552634
-0.7016701670167009,1.9456144751758777
-0.7012701270127017,1.9432228605056294
-0.700870087008699,1.9408326097445032
-0.7004700470046998,1.93844372289253
-0.7000700070007007,1.9360561999496946
-0.6996699669966979,1.933670040915982
-0.6992699269926987,1.9312852457914216
-0.6988698869886996,1.9289018145759989
-0.6984698469846968,1.9265197472696987
-0.6980698069806976,1.9241390438725507
-0.6976697669766949,1.921759704384526
-0.6972697269726957,1.9193817288056538
-0.6968696869686966,1.9170051171359188
-0.6964696469646938,1.914629869375307
-0.6960696069606946,1.9122559855238475
-0.6956695669566955,1.9098834655815256
-0.6952695269526927,1.9075123095483257
-0.6948694869486935,1.9051425174242793
-0.6944694469446944,1.90277408920937
-0.6940694069406916,1.9004070249035836
-0.6936693669366925,1.898041324506949
-0.6932693269326933,1.895676988019453
-0.6928692869286905,1.8933140154410784
-0.6924692469246914,1.890952406771857
-0.6920692069206922,1.8885921620117734
-0.6916691669166894,1.8862332811608118
-0.6912691269126903,1.8838757642190032
-0.6908690869086911,1.881519611186332
-0.6904690469046884,1.8791648220627832
-0.6900690069006892,1.876811396848388
-0.68966896689669,1.874459335543129
-0.6892689268926873,1.872108638146992
-0.6888688868886881,1.8697593046600092
-0.6884688468846889,1.8674113350821635
-0.6880688068806862,1.8650647294134397
-0.687668766876687,1.862719487653869
-0.6872687268726878,1.8603756098034352
-0.6868686868686851,1.8580330958621247
-0.6864686468646859,1.855691945829966
-0.6860686068606867,1.8533521597069458
-0.685668566856684,1.8510137374930473
-0.6852685268526848,1.8486766791883016
-0.6848684868486856,1.846340984792693
-0.6844684468446829,1.8440066543062075
-0.6840684068406837,1.8416736877288744
-0.683668366836681,1.8393420850606632
-0.6832683268326818,1.8370118463016056
-0.6828682868286826,1.8346829714516848
-0.6824682468246799,1.8323554605108863
-0.6820682068206807,1.83002931347924
-0.6816681668166815,1.8277045303567323
-0.6812681268126788,1.825381111143347
-0.6808680868086796,1.8230590558391135
-0.6804680468046804,1.8207383644440178
-0.6800680068006777,1.8184190369580444
-0.6796679667966785,1.8161010733812235
-0.6792679267926793,1.8137844737135402
-0.6788678867886766,1.8114692379549793
-0.6784678467846774,1.8091553661055704
-0.6780678067806782,1.8068428581652998
-0.6776677667766755,1.8045317141341513
-0.6772677267726763,1.802221934012156
-0.6768676867686771,1.7999135177992969
-0.6764676467646744,1.7976064654955606
-0.6760676067606752,1.7953007771009772
-0.675667566756676,1.7929964526155313
-0.6752675267526733,1.7906934920392075
-0.6748674867486741,1.788391895372036
-0.674467446744675,1.786091662614002
-0.6740674067406722,1.783792793765091
-0.673667366736673,1.781495288825332
-0.6732673267326739,1.7791991477947104
-0.6728672867286711,1.7769043706732113
-0.672467246724672,1.7746109574608648
-0.6720672067206728,1.7723189081576554
-0.67166716671667,1.7700282227635686
-0.6712671267126709,1.7677389012786342
-0.6708670867086681,1.7654509437028225
-0.670467046704669,1.763164350036163
-0.6700670067006698,1.760879120278641
-0.669666966696667,1.7585952544302415
-0.6692669266926679,1.7563127524909943
-0.6688668866886687,1.7540316144608838
-0.6684668466846659,1.7517518403398966
-0.6680668066806668,1.7494734301280614
-0.6676667666766676,1.7471963838253641
-0.6672667266726648,1.7449207014317891
-0.6668666866686657,1.7426463829473662
-0.6664666466646665,1.7403734283720804
-0.6660666066606638,1.7381018377059174
-0.6656665666566646,1.735831610948907
-0.6652665266526654,1.7335627481010334
-0.6648664866486627,1.7312952491622828
-0.6644664466446635,1.7290291141326843
-0.6640664066406643,1.726764343012223
-0.6636663666366616,1.724500935800884
-0.6632663266326624,1.7222388924986978
-0.6628662866286632,1.7199782131056491
-0.6624662466246605,1.7177188976217228
-0.6620662066206613,1.7154609460469483
-0.6616661666166621,1.7132043583813112
-0.6612661266126594,1.710949134624797
-0.6608660866086602,1.7086952747774347
-0.660466046604661,1.7064427788392098
-0.6600660066006583,1.7041916468101073
-0.6596659665966591,1.7019418786901572
-0.6592659265926599,1.6996934744793446
-0.6588658865886572,1.6974464341776543
-0.658465846584658,1.695200757785116
-0.6580658065806553,1.6929564453017008
-0.6576657665766561,1.690713496727437
-0.6572657265726569,1.6884719120623108
-0.6568656865686542,1.6862316913063078
-0.656465646564655,1.6839928344594564
-0.6560656065606558,1.681755341521742
-0.6556655665566531,1.679519212493151
-0.6552655265526539,1.6772844473737112
-0.6548654865486547,1.675051046163409
-0.654465446544652,1.6728190088622295
-0.6540654065406528,1.6705883354702018
-0.6536653665366536,1.6683590259873118
-0.6532653265326509,1.6661310804135445
-0.6528652865286517,1.663904498748929
-0.6524652465246525,1.6616792809934504
-0.6520652065206498,1.6594554271470952
-0.6516651665166506,1.657232937209891
-0.6512651265126514,1.6550118111818253
-0.6508650865086487,1.6527920490628818
-0.6504650465046495,1.6505736508530897
-0.6500650065006504,1.6483566165524355
-0.6496649664966476,1.6461409461609036
-0.6492649264926484,1.6439266396785235
-0.6488648864886493,1.6417136971052813
-0.6484648464846465,1.6395021184411613
-0.6480648064806473,1.637291903686193
-0.6476647664766482,1.6350830528403624
-0.6472647264726454,1.6328755659036542
-0.6468646864686463,1.6306694428760982
-0.6464646464646471,1.6284646837576793
-0.6460646064606443,1.6262612885483838
-0.6456645664566452,1.6240592572482386
-0.645264526452646,1.6218585898572315
-0.6448644864486432,1.6196592863753478
-0.6444644464446441,1.6174613468026147
-0.6440644064406413,1.6152647711390051
-0.6436643664366422,1.6130695593845465
-0.643264326432643,1.610875711539226
-0.6428642864286402,1.608683227603028
-0.6424642464246411,1.6064921075759815
-0.6420642064206419,1.6043023514580725
-0.6416641664166391,1.6021139592492861
-0.64126412641264,1.5999269309496515
-0.6408640864086408,1.5977412665591546
-0.640464046404638,1.5955569660777797
-0.6400640064006389,1.5933740295055567
-0.6396639663966397,1.5911924568424711
-0.639263926392637,1.5890122480885083
-0.6388638863886378,1.586833403243697
-0.6384638463846386,1.5846559223080234
-0.6380638063806359,1.5824798052814721
-0.6376637663766367,1.5803050521640727
-0.6372637263726375,1.57813166295581
-0.6368636863686348,1.5759596376566705
-0.6364636463646356,1.5737889762666828
-0.6360636063606364,1.571619678785832
-0.6356635663566337,1.569451745214104
-0.6352635263526345,1.5672851755515278
-0.6348634863486353,1.565119969798089
-0.6344634463446326,1.562956127953773
-0.6340634063406334,1.5607936500186084
-0.6336633663366342,1.5586325359925808
-0.6332633263326315,1.5564727858756764
-0.6328632863286323,1.554314399667923
-0.6324632463246331,1.5521573773693071
-0.6320632063206304,1.5500017189798143
-0.6316631663166312,1.5478474244994724
-0.6312631263126285,1.5456944939282542
-0.6308630863086293,1.5435429272661867
-0.6304630463046301,1.5413927245132566
-0.6300630063006274,1.5392438856694495
-0.6296629662966282,1.5370964107347946
-0.629262926292629,1.5349502997092754
-0.6288628862886263,1.5328055525928803
-0.6284628462846271,1.5306621693856364
-0.6280628062806279,1.5285201500875292
-0.6276627662766252,1.5263794946985447
-0.627262726272626,1.5242402032187121
-0.6268626862686268,1.522102275648017
-0.6264626462646241,1.5199657119864445
-0.6260626062606249,1.5178305122340232
-0.6256625662566258,1.5156966763907394
-0.625262526252623,1.5135642044565782
-0.6248624862486238,1.5114330964315679
-0.6244624462446247,1.5093033523156958
-0.6240624062406219,1.5071749721089462
-0.6236623662366227,1.5050479558113479
-0.6232623262326236,1.5029223034228865
-0.6228622862286208,1.5007980149435483
-0.6224622462246217,1.4986750903733614
-0.6220622062206225,1.4965535297123118
-0.6216621662166197,1.4944333329603852
-0.6212621262126206,1.4923145001176095
-0.6208620862086214,1.490197031183971
-0.6204620462046186,1.4880809261594559
-0.6200620062006195,1.4859661850440913
-0.6196619661966203,1.4838528078378648
-0.6192619261926176,1.4817407945407604
-0.6188618861886184,1.4796301451528076
-0.6184618461846192,1.4775208596739922
-0.6180618061806165,1.4754129381042993
-0.6176617661766173,1.4733063804437576
-0.6172617261726145,1.47120118669234
-0.6168616861686154,1.4690973568500718
-0.6164616461646162,1.4669948909169417
-0.6160616061606135,1.4648937888929352
-0.6156615661566143,1.462794050778079
-0.6152615261526151,1.4606956765723598
-0.6148614861486124,1.4585986662757642
-0.6144614461446132,1.4565030198883193
-0.614061406140614,1.4544087374100119
-0.6136613661366113,1.4523158188408272
-0.6132613261326121,1.4502242641807936
-0.6128612861286129,1.448134073429897
-0.6124612461246102,1.4460452465881242
-0.612061206120611,1.4439577836555013
-0.6116611661166118,1.4418716846320159
-0.6112611261126091,1.4397869495176543
-0.6108610861086099,1.437703578312443
-0.6104610461046107,1.4356215710163687
-0.610061006100608,1.4335409276294186
-0.6096609660966088,1.431461648151619
-0.6092609260926096,1.4293837325829553
-0.6088608860886069,1.4273071809234164
-0.6084608460846077,1.4252319931730275
-0.6080608060806085,1.4231581693317756
-0.6076607660766058,1.4210857093996472
-0.6072607260726066,1.4190146133766692
-0.6068606860686074,1.4169448812628291
-0.6064606460646047,1.4148765130581118
-0.6060606060606055,1.4128095087625452
-0.6056605660566063,1.4107438683761155
-0.6052605260526036,1.4086795918988093
-0.6048604860486044,1.4066166793306538
-0.6044604460446017,1.404555130671622
-0.6040604060406025,1.4024949459217406
-0.6036603660366033,1.4004361250809965
-0.6032603260326006,1.398378668149376
-0.6028602860286014,1.396322575126905
-0.6024602460246022,1.3942678460135722
-0.6020602060205995,1.3922144808093624
-0.6016601660166003,1.3901624795143028
-0.6012601260126011,1.3881118421283811
-0.6008600860085984,1.386062568651582
-0.6004600460045992,1.3840146590839344
-0.6000600060006,1.3819681134254225
-0.5996599659965973,1.3799229316760346
-0.5992599259925981,1.377879113835798
-0.598859885988599,1.3758366599046976
-0.5984598459845962,1.373795569882721
-0.598059805980597,1.3717558437698945
-0.5976597659765979,1.3697174815662054
-0.5972597259725951,1.3676804832716396
-0.596859685968596,1.3656448488862245
-0.5964596459645968,1.3636105784099464
-0.596059605960594,1.361577671842792
-0.5956595659565949,1.3595461291847875
-0.5952595259525957,1.3575159504359202
-0.594859485948593,1.3554871355961764
-0.5944594459445938,1.3534596846655826
-0.5940594059405946,1.3514335976441263
-0.5936593659365919,1.3494088745317938
-0.5932593259325927,1.3473855153286114
-0.5928592859285935,1.3453635200345657
-0.5924592459245908,1.3433428886496444
-0.5920592059205916,1.341323621173873
-0.5916591659165924,1.3393057176072383
-0.5912591259125897,1.3372891779497271
-0.5908590859085905,1.3352740022013665
-0.5904590459045878,1.3332601903621295
-0.5900590059005886,1.3312477424320428
-0.5896589658965894,1.3292366584110933
-0.5892589258925867,1.3272269382992672
-0.5888588858885875,1.3252185820965912
-0.5884588458845883,1.3232115898030519
-0.5880588058805856,1.3212059614186369
-0.5876587658765864,1.319201696943372
-0.5872587258725872,1.3171987963772436
-0.5868586858685845,1.3151972597202395
-0.5864586458645853,1.313197086972385
-0.5860586058605861,1.3111982781336673
-0.5856585658565834,1.3092008332040743
-0.5852585258525842,1.3072047521836303
-0.584858485848585,1.3052100350723237
-0.5844584458445823,1.3032166818701412
-0.5840584058405831,1.3012246925771085
-0.5836583658365839,1.2992340671932125
-0.5832583258325812,1.297244805718441
-0.582858285828582,1.295256908152819
-0.5824582458245828,1.2932703744963336
-0.5820582058205801,1.2912852047489725
-0.5816581658165809,1.2893013989107611
-0.5812581258125817,1.2873189569816867
-0.580858085808579,1.2853378789617367
-0.5804580458045798,1.2833581648509356
-0.5800580058005806,1.2813798146492725
-0.5796579657965779,1.2794028283567325
-0.5792579257925787,1.2774272059733427
-0.5788578857885796,1.2754529474990897
-0.5784578457845768,1.2734800529339605
-0.5780578057805776,1.271508522277981
-0.5776577657765749,1.2695383555311264
-0.5772577257725757,1.2675695526934208
-0.5768576857685765,1.2656021137648519
-0.5764576457645738,1.2636360387454078
-0.5760576057605746,1.2616713276351124
-0.5756575657565755,1.2597079804339548
-0.5752575257525727,1.2577459971419211
-0.5748574857485735,1.2557853777590364
-0.5744574457445744,1.2538261222852898
-0.5740574057405716,1.2518682307206663
-0.5736573657365724,1.2499117030651927
-0.5732573257325733,1.247956539318856
-0.5728572857285705,1.2460027394816433
-0.5724572457245714,1.2440503035535806
-0.5720572057205722,1.242099231534654
-0.5716571657165694,1.240149523424852
-0.5712571257125703,1.2382011792241996
-0.5708570857085711,1.236254198932684
-0.5704570457045683,1.2343085825502929
-0.5700570057005692,1.2323643300770513
-0.56965696569657,1.230421441512946
-0.5692569256925673,1.228479916857965
-0.5688568856885681,1.2265397561121336
-0.5684568456845689,1.2246009592754394
-0.5680568056805662,1.2226635263478691
-0.567656765676567,1.2207274573294478
-0.5672567256725678,1.218792752220164
-0.5668566856685651,1.2168594110200042
-0.5664566456645659,1.2149274337289937
-0.5660566056605667,1.2129968203471206
-0.565656565656564,1.211067570874371
-0.5652565256525648,1.2091396853107712
-0.5648564856485621,1.2072131636562955
-0.5644564456445629,1.2052880059109694
-0.5640564056405637,1.2033642120747803
-0.563656365636561,1.201441782147715
-0.5632563256325618,1.1995207161297994
-0.5628562856285626,1.19760101402102
-0.5624562456245599,1.1956826758213657
-0.5620562056205607,1.1937657015308603
-0.5616561656165615,1.1918500911494918
-0.5612561256125588,1.1899358446772474
-0.5608560856085596,1.1880229621141523
-0.5604560456045604,1.1861114434601945
-0.5600560056005577,1.1842012887153603
-0.5596559655965585,1.182292497879676
-0.5592559255925593,1.180385070953128
-0.5588558855885566,1.1784790079357053
-0.5584558455845574,1.1765743088274305
-0.5580558055805582,1.1746709736282932
-0.5576557655765555,1.1727690023382804
-0.5572557255725563,1.1708683949574166
-0.5568556855685571,1.1689691514856895
-0.5564556455645544,1.1670712719230865
-0.5560556055605552,1.1651747562696335
-0.555655565556556,1.1632796045253166
-0.5552555255525533,1.1613858166901243
-0.5548554855485541,1.1594933927640814
-0.554455445544555,1.1576023327471745
-0.5540554055405522,1.1557126366393928
-0.553655365536553,1.1538243044407601
-0.5532553255325539,1.1519373361512637
-0.5528552855285511,1.1500517317708923
-0.5524552455245519,1.1481674912996696
-0.5520552055205528,1.1462846147375838
-0.55165516551655,1.1444031020846226
-0.5512551255125508,1.1425229533408103
-0.5508550855085481,1.1406441685061224
-0.5504550455045489,1.1387667475805836
-0.5500550055005498,1.1368906905641813
-0.549654965496547,1.1350159974569034
-0.5492549254925478,1.1331426682587753
-0.5488548854885487,1.1312707029697837
-0.5484548454845459,1.1294001015899162
-0.5480548054805467,1.1275308641191977
-0.5476547654765476,1.125662990557616
-0.5472547254725448,1.1237964809051588
-0.5468546854685457,1.1219313351618507
-0.5464546454645465,1.1200675533276796
-0.5460546054605437,1.1182051354026326
-0.5456545654565446,1.1163440813867347
-0.5452545254525454,1.1144843912799736
-0.5448544854485426,1.112626065082337
-0.5444544454445435,1.1107691027938489
-0.5440544054405443,1.108913504414498
-0.5436543654365416,1.1070592699442712
-0.5432543254325424,1.1052063993831942
-0.5428542854285432,1.1033548927312529
-0.5424542454245405,1.1015047499884363
-0.5420542054205413,1.099655971154769
-0.5416541654165421,1.0978085562302384
-0.5412541254125394,1.0959625052148319
-0.5408540854085402,1.0941178181085747
-0.540454045404541,1.092274494911454
-0.5400540054005383,1.090432535623458
-0.5396539653965391,1.0885919402446107
-0.5392539253925399,1.0867527087748998
-0.5388538853885372,1.0849148412143141
-0.538453845384538,1.0830783375628767
-0.5380538053805353,1.0812431978205645
-0.5376537653765361,1.0794094219874002
-0.5372537253725369,1.0775770100633728
-0.5368536853685342,1.0757459620484706
-0.536453645364535,1.0739162779427165
-0.5360536053605358,1.0720879577460996
-0.5356535653565331,1.070261001458607
-0.5352535253525339,1.0684354090802632
-0.5348534853485347,1.0666111806110565
-0.534453445344532,1.064788316050974
-0.5340534053405328,1.0629668154000405
-0.5336533653365336,1.0611466786582433
-0.5332533253325309,1.0593279058255711
-0.5328532853285317,1.057510496902047
-0.5324532453245325,1.05569445188766
-0.5320532053205298,1.053879770782398
-0.5316531653165306,1.052066453586284
-0.5312531253125314,1.050254500299307
-0.5308530853085287,1.0484439109214547
-0.5304530453045295,1.0466346854527504
-0.5300530053005303,1.0448268238931837
-0.5296529652965276,1.0430203262427415
-0.5292529252925284,1.0412151925014475
-0.5288528852885293,1.03941142266929
-0.5284528452845265,1.0376090167462577
-0.5280528052805273,1.035807974732374
-0.5276527652765282,1.0340082966276265
-0.5272527252725254,1.032209982432004
-0.5268526852685262,1.03041303214553
-0.5264526452645271,1.0286174457681925
-0.5260526052605243,1.0268232232999803
-0.5256525652565252,1.0250303647409162
-0.525252525252526,1.0232388700909885
-0.5248524852485232,1.021448739350186
-0.5244524452445241,1.0196599725185318
-0.5240524052405213,1.0178725695960025
-0.5236523652365221,1.0160865305826217
-0.523252325232523,1.0143018554783774
-0.5228522852285202,1.0125185442832576
-0.522452245224521,1.0107365969972864
-0.5220522052205219,1.0089560136204518
-0.5216521652165191,1.0071767941527423
-0.52125212521252,1.0053989385941813
-0.5208520852085208,1.0036224469447563
-0.520452045204518,1.0018473192044568
-0.5200520052005189,1.0000735553733053
-0.5196519651965197,0.9983011554512902
-0.519251925192517,0.9965301194384008
-0.5188518851885178,0.9947604473346587
-0.5184518451845186,0.9929921391400536
-0.5180518051805159,0.9912251948545737
-0.5176517651765167,0.9894596144782419
-0.5172517251725175,0.9876953980110463
-0.5168516851685148,0.9859325454529764
-0.5164516451645156,0.9841710568040541
-0.5160516051605164,0.9824109320642687
-0.5156515651565137,0.9806521712336083
-0.5152515251525145,0.9788947743120959
-0.5148514851485153,0.9771387412997202
-0.5144514451445126,0.975384072196469
-0.5140514051405134,0.9736307670023666
-0.5136513651365142,0.9718788257174007
-0.5132513251325115,0.9701282483415594
-0.5128512851285123,0.968379034874867
-0.5124512451245131,0.9666311853173104
-0.5120512051205104,0.9648846996688794
-0.5116511651165112,0.9631395779295961
-0.5112511251125085,0.9613958200994379
-0.5108510851085093,0.959653426178428
-0.5104510451045101,0.9579123961665545
-0.5100510051005074,0.956172730063806
-0.5096509650965082,0.9544344278702058
-0.509250925092509,0.9526974895857419
-0.5088508850885063,0.950961915210403
-0.5084508450845071,0.9492277047442124
-0.5080508050805079,0.9474948581871585
-0.5076507650765052,0.9457633755392291
-0.507250725072506,0.9440332568004484
-0.5068506850685068,0.9423045019708035
-0.5064506450645041,0.9405771110502843
-0.5060506050605049,0.9388510840389126
-0.5056505650565057,0.9371264209366778
-0.505250525052503,0.9354031217435681
-0.5048504850485038,0.9336811864596064
-0.5044504450445046,0.931960615084781
-0.5040504050405019,0.9302414076190808
-0.5036503650365027,0.9285235640625285
-0.5032503250325036,0.9268070844151128
-0.5028502850285008,0.9250919686768229
-0.5024502450245016,0.9233782168476798
-0.5020502050205025,0.9216658289276738
-0.5016501650164997,0.919954804916793
-0.5012501250125005,0.9182451448150596
-0.5008500850085014,0.9165368486224634
-0.5004500450044986,0.914829916338992
-0.5000500050004995,0.9131243479646682
-0.4996499649965003,0.9114201434994813
-0.49924992499249754,0.9097173029434192
-0.49884988498849836,0.9080158262965055
-0.4984498449844992,0.9063157135587281
-0.49804980498049645,0.9046169647300762
-0.49764976497649727,0.9029195798105714
-0.49724972497249453,0.9012235588001926
-0.49684968496849535,0.899528901698961
-0.4964496449644962,0.8978356085068658
-0.49604960496049344,0.8961436792238964
-0.49564956495649426,0.8944531138500743
-0.4952495249524951,0.8927639123853889
-0.49484948494849235,0.8910760748298288
-0.49444944494449317,0.8893896011834165
-0.494049404940494,0.88770449144614
-0.49364936493649125,0.8860207456179895
-0.4932493249324921,0.8843383636989867
-0.4928492849284929,0.8826573456891201
-0.49244924492449016,0.8809776915883788
-0.492049204920491,0.8792994013967852
-0.4916491649164918,0.877622475114328
-0.49124912491248907,0.8759469127409965
-0.4908490849084899,0.8742727142768124
-0.4904490449044907,0.8725998797217647
-0.49004900490048797,0.8709284090758422
-0.4896489648964888,0.8692583023390676
-0.4892489248924896,0.8675895595114292
-0.4888488848884869,0.8659221805929164
-0.4884488448844877,0.864256165583551
-0.4880488048804885,0.8625915144833223
-0.4876487648764858,0.8609282272922187
-0.4872487248724866,0.8592663040102629
-0.4868486848684874,0.8576057446374432
-0.4864486448644847,0.8559465491737492
-0.4860486048604855,0.8542887176192027
-0.48564856485648633,0.8526322499737924
-0.4852485248524836,0.8509771462375078
-0.4848484848484844,0.8493234064103706
-0.4844484448444817,0.8476710304923589
-0.4840484048404825,0.8460200184834945
-0.4836483648364833,0.8443703703837667
-0.4832483248324806,0.8427220861931644
-0.4828482848284814,0.8410751659117093
-0.48244824482448223,0.839429609539391
-0.4820482048204795,0.8377854170761978
-0.4816481648164803,0.8361425885221521
-0.48124812481248114,0.8345011238772426
-0.4808480848084784,0.8328610231414593
-0.4804480448044792,0.8312222863148228
-0.48004800480048004,0.8295849133973227
-0.4796479647964773,0.8279489043889483
-0.47924792479247813,0.8263142592897209
-0.47884788478847895,0.8246809780996305
-0.4784478447844762,0.8230490608186654
-0.47804780478047704,0.8214185074468477
-0.47764776477647786,0.8197893179841661
-0.4772477247724751,0.8181614924306105
-0.47684768476847594,0.8165350307862017
-0.47644764476447676,0.8149099330509293
-0.47604760476047403,0.8132861992247832
-0.47564756475647485,0.8116638293077832
-0.47524752475247567,0.8100428232999207
-0.47484748474847294,0.8084231812011834
-0.47444744474447376,0.806804903011593
-0.4740474047404746,0.8051879887311392
-0.47364736473647184,0.8035724383598115
-0.47324732473247266,0.8019582518976306
-0.4728472847284735,0.8003454293445856
-0.47244724472447075,0.798733970700667
-0.47204720472047157,0.7971238759658953
-0.4716471647164724,0.79551514514026
-0.47124712471246966,0.7939077782237509
-0.4708470847084705,0.792301775216388
-0.47044704470446774,0.7906971361181513
-0.47004700470046856,0.7890938609290614
-0.4696469646964694,0.7874919496491078
-0.46924692469246665,0.78589140227828
-0.46884688468846747,0.7842922188165996
-0.4684468446844683,0.7826943992640555
-0.46804680468046556,0.7810979436206373
-0.4676467646764664,0.7795028518863656
-0.4672467246724672,0.7779091240612305
-0.46684668466846446,0.7763167601452211
-0.4664466446644653,0.7747257601383587
-0.4660466046604661,0.7731361240406324
-0.46564656465646337,0.7715478518520326
-0.4652465246524642,0.7699609435725794
-0.464846484648465,0.7683753992022623
-0.4644464446444623,0.7667912187410716
-0.4640464046404631,0.765208402189027
-0.4636463646364639,0.7636269495461193
-0.4632463246324612,0.7620468608123377
-0.462846284628462,0.7604681359877022
-0.4624462446244628,0.7588907750722037
-0.4620462046204601,0.7573147780658308
-0.4616461646164609,0.7557401449686048
-0.4612461246124617,0.7541668757805151
-0.460846084608459,0.7525949705015513
-0.4604460446044598,0.7510244291317344
-0.46004600460046063,0.749455251671054
-0.4596459645964579,0.7478874381194989
-0.4592459245924587,0.7463209884770912
-0.45884588458845954,0.74475590274382
-0.4584458445844568,0.743192180919674
-0.4580458045804576,0.7416298230046751
-0.4576457645764549,0.740068828998802
-0.4572457245724557,0.7385091989020759
-0.45684568456845653,0.7369509327144859
-0.4564456445644538,0.7353940304360219
-0.4560456045604546,0.7338384920667047
-0.45564556455645544,0.7322843176065239
-0.4552455245524527,0.7307315070554691
-0.4548454845484535,0.729180060413561
-0.45444544454445435,0.7276299776807886
-0.4540454045404516,0.726081258857143
-0.45364536453645243,0.7245339039426442
-0.45324532453245325,0.7229879129372807
-0.4528452845284505,0.721443285841044
-0.45244524452445134,0.7199000226539535
-0.45204520452045216,0.7183581233759995
-0.4516451645164494,0.7168175880071718
-0.45124512451245025,0.7152784165474901
-0.45084508450845107,0.713740608996945
-0.45044504450444833,0.7122041653555262
-0.45004500450044915,0.7106690856232531
-0.44964496449645,0.7091353698001176
-0.44924492449244724,0.7076030178861072
-0.44884488448844806,0.7060720298812442
-0.4484448444844489,0.7045424057855165
-0.44804480448044615,0.7030141455989157
-0.44764476447644697,0.7014872493214609
-0.4472447244724478,0.6999617169531425
-0.44684468446844505,0.6984375484939509
-0.4464446444644459,0.6969147439439047
-0.4460446044604467,0.6953933033029954
-0.44564456445644396,0.6938732265712121
-0.4452445244524448,0.692354513748575
-0.44484448444844205,0.6908371648350646
-0.44444444444444287,0.6893211798307004
-0.4440444044404437,0.6878065587354719
-0.44364436443644095,0.6862933015493705
-0.44324432443244177,0.6847814082724151
-0.4428442844284426,0.6832708789045956
-0.44244424442443986,0.6817617134459025
-0.4420442044204407,0.680253911896356
-0.4416441644164415,0.6787474742559456
-0.44124412441243877,0.6772424005246618
-0.4408440844084396,0.6757386907025239
-0.4404440444044404,0.6742363447895224
-0.44004400440043767,0.672735362785647
-0.4396439643964385,0.6712357446909182
-0.4392439243924393,0.6697374905053253
-0.4388438843884366,0.6682406002288588
-0.4384438443844374,0.6667450738615389
-0.4380438043804382,0.6652509114033545
-0.4376437643764355,0.6637581128542975
-0.4372437243724363,0.6622666782143857
-0.4368436843684371,0.6607766074836107
-0.4364436443644344,0.6592879006619616
-0.4360436043604352,0.6578005577494594
-0.43564356435643603,0.6563145787460928
-0.4352435243524333,0.6548299636518528
-0.4348434843484341,0.6533467124667591
-0.43444344434443494,0.6518648251908012
-0.4340434043404322,0.6503843018239704
-0.433643364336433,0.648905142366285
-0.43324332433243384,0.6474273468177358
-0.4328432843284311,0.6459509151783135
-0.43244324432443193,0.644475847448037
-0.43204320432043275,0.6430021436268966
-0.43164316431643,0.6415298037148831
-0.43124312431243084,0.6400588277120153
-0.4308430843084281,0.6385892156182742
-0.4304430443044289,0.6371209674336789
-0.43004300430042974,0.63565408315822
-0.429642964296427,0.6341885627918873
-0.42924292429242783,0.6327244063347012
-0.42884288428842865,0.6312616137866505
-0.4284428442844259,0.6298001851477271
-0.42804280428042674,0.6283401204179488
-0.42764276427642756,0.6268814195973071
-0.4272427242724248,0.6254240826857921
-0.42684268426842564,0.6239681096834232
-0.42644264426442646,0.6225135005901896
-0.42604260426042373,0.6210602554060832
-0.42564256425642455,0.6196083741311229
-0.42524252425242537,0.6181578567652983
-0.42484248424842264,0.6167087033086008
-0.42444244424442346,0.6152609137610486
-0.4240424042404243,0.6138144881226332
-0.42364236423642154,0.6123694263933442
-0.42324232423242236,0.610925728573201
-0.4228422842284232,0.6094833946621938
-0.42244224422442045,0.6080424246603133
-0.42204220422042127,0.6066028185675784
-0.4216421642164221,0.60516457638398
-0.42124212421241936,0.6037276981095082
-0.4208420842084202,0.6022921837441818
-0.420442044204421,0.6008580332879918
-0.42004200420041826,0.5994252467409289
-0.4196419641964191,0.5979938241030114
-0.4192419241924199,0.5965637653742297
-0.41884188418841717,0.5951350705545757
-0.418441844184418,0.5937077396440669
-0.41804180418041526,0.5922817726426846
-0.4176417641764161,0.5908571695504476
-0.4172417241724169,0.5894339303673473
-0.41684168416841416,0.5880120550933737
-0.416441644164415,0.5865915437285458
-0.4160416041604158,0.5851723962728539
-0.41564156415641307,0.583754612726289
-0.4152415241524139,0.5823381930888694
-0.4148414841484147,0.5809231373605864
-0.414441444144412,0.5795094455414297
-0.4140414041404128,0.5780971176314186
-0.4136413641364136,0.576686153630544
-0.4132413241324109,0.5752765535387958
-0.4128412841284117,0.5738683173561937
-0.4124412441244125,0.5724614450827271
-0.4120412041204098,0.5710559367183878
-0.4116411641164106,0.569651792263194
-0.4112411241124114,0.5682490117171363
-0.4108410841084087,0.5668475950802053
-0.4104410441044095,0.5654475423524197
-0.41004100410041033,0.5640488535337702
-0.4096409640964076,0.5626515286242483
-0.4092409240924084,0.561255567623871
-0.40884088408840924,0.5598609705326302
-0.4084408440844065,0.5584677373505165
-0.4080408040804073,0.5570758680775479
-0.40764076407640815,0.5556853627137154
-0.4072407240724054,0.55429622125901
-0.40684068406840623,0.55290844371345
-0.40644064406440705,0.551522030077026
-0.4060406040604043,0.5501369803497294
-0.40564056405640514,0.5487532945315774
-0.40524052405240596,0.5473709726225622
-0.4048404840484032,0.5459900146226736
-0.40444044404440405,0.5446104205319308
-0.4040404040404013,0.5432321903503143
-0.40364036403640213,0.5418553240778431
-0.40324032403240295,0.5404798217145081
-0.4028402840284002,0.5391056832603006
-0.40244024402440104,0.5377329087152383
-0.40204020402040186,0.5363614980793115
-0.4016401640163991,0.5349914513525121
-0.40124012401239995,0.5336227685348582
-0.40084008400840077,0.5322554496263402
-0.40044004400439803,0.5308894946269495
-0.40004000400039885,0.5295249035367033
-0.39963996399639967,0.5281616763555941
-0.39923992399239694,0.5267998130836113
-0.39883988398839776,0.525439313720774
-0.3984398439843986,0.5240801782670726
-0.39803980398039585,0.5227224067224986
-0.39763976397639667,0.5213659990870695
-0.3972397239723975,0.5200109553607766
-0.39683968396839475,0.5186572755436107
-0.39643964396439557,0.5173049596355903
-0.3960396039603964,0.5159540076367056
-0.39563956395639366,0.514604419546948
-0.3952395239523945,0.5132561953663357
-0.3948394839483953,0.5119093350948595
-0.39443944394439256,0.5105638387325103
-0.3940394039403934,0.5092197062793066
-0.3936393639363942,0.5078769377352383
-0.39323932393239147,0.5065355331002978
-0.3928392839283923,0.5051954923745025
-0.3924392439243931,0.5038568155578422
-0.3920392039203904,0.5025195026503099
-0.3916391639163912,0.5011835536519225
-0.39123912391238846,0.49984896856266264
-0.3908390839083893,0.49851574738254706
-0.3904390439043901,0.4971838901115681
-0.39003900390038737,0.49585339674971635
-0.3896389638963882,0.49452426729700916
-0.389238923892389,0.49319650175343854
-0.3888388838883863,0.4918701001189947
-0.3884388438843871,0.4905450623936961
-0.3880388038803879,0.48922138857753344
-0.3876387638763852,0.4878990786704981
-0.387238723872386,0.4865781326726077
-0.3868386838683868,0.4852585505838529
-0.3864386438643841,0.48394033240422635
-0.3860386038603849,0.48262347813374373
-0.38563856385638573,0.4813079877723977
-0.385238523852383,0.47999386132017896
-0.3848384838483838,0.47868109877710535
-0.38443844384438464,0.47736970014316715
-0.3840384038403819,0.4760596654183566
-0.3836383638363827,0.4747509946026905
-0.38323832383238354,0.473443687696161
-0.3828382838283808,0.4721377446987586
-0.38243824382438163,0.4708331656105009
-0.38203820382038245,0.4695299504313793
-0.3816381638163797,0.4682280991613856
-0.38123812381238054,0.46692761180053644
-0.38083808380838136,0.4656284883488222
-0.3804380438043786,0.4643307288062371
-0.38003800380037944,0.4630343331727957
-0.37963796379638026,0.4617393014484906
-0.37923792379237753,0.4604456336333131
-0.37883788378837835,0.4591533297272802
-0.37843784378437917,0.4578623897303827
-0.37803780378037644,0.4565728136426133
-0.37763776377637726,0.4552846014639884
-0.3772377237723745,0.4539977531944912
-0.37683768376837534,0.45271226883413845
-0.37643764376437616,0.4514281483829216
-0.37603760376037343,0.4501453918408327
-0.37563756375637425,0.44886399920788744
-0.37523752375237507,0.447583970484079
-0.37483748374837234,0.44630530566939797
-0.37443744374437316,0.44502800476386134
-0.374037403740374,0.443752067767461
-0.37363736373637124,0.4424774946801882
-0.37323732373237206,0.44120428550205976
-0.3728372837283729,0.4399324402330677
-0.37243724372437015,0.43866195887320264
-0.37203720372037097,0.43739284142248247
-0.3716371637163718,0.43612508788089804
-0.37123712371236905,0.43485869824844164
-0.3708370837083699,0.4335936725251289
-0.3704370437043707,0.43233001071095295
-0.37003700370036796,0.4310677128059044
-0.3696369636963688,0.42980677881000057
-0.3692369236923696,0.4285472087232318
-0.36883688368836687,0.4272890025455918
-0.3684368436843677,0.4260321602770955
-0.3680368036803685,0.4247766819177354
-0.3676367636763658,0.42352256746750305
-0.3672367236723666,0.4222698169264152
-0.3668366836683674,0.4210184302944633
-0.3664366436643647,0.41976840757163913
-0.3660366036603655,0.4185197487579592
-0.3656365636563663,0.4172724538534152
-0.3652365236523636,0.4160265228579985
-0.3648364836483644,0.4147819557717271
-0.3644364436443617,0.4135387525945831
-0.3640364036403625,0.412296913326583
-0.3636363636363633,0.41105643796771907
-0.3632363236323606,0.4098173265179831
-0.3628362836283614,0.4085795789773912
-0.3624362436243622,0.4073431953459352
-0.3620362036203595,0.4061081756236071
-0.3616361636163603,0.404874519810423
-0.3612361236123611,0.403642227906375
-0.3608360836083584,0.40241129991145563
-0.3604360436043592,0.4011817358256792
-0.36003600360036003,0.39995353564903957
-0.3596359635963573,0.3987266993815276
-0.3592359235923581,0.3975012270231596
-0.35883588358835894,0.39627711857392744
-0.3584358435843562,0.3950543740338241
-0.358035803580357,0.39383299340286365
-0.35763576357635785,0.39261297668103995
-0.3572357235723551,0.3913943238683435
-0.35683568356835593,0.3901770349647917
-0.35643564356435675,0.38896110997037553
-0.356035603560354,0.3877465488850877
-0.35563556355635484,0.3865333517089437
-0.35523552355235566,0.3853215184419357
-0.3548354835483529,0.3841110490840558
-0.35443544354435375,0.38290194363531954
-0.35403540354035457,0.3816942020957194
-0.35363536353635183,0.38048782446524737
-0.35323532353235265,0.37928281074391945
-0.35283528352835347,0.3780791609317273
-0.35243524352435074,0.3768768750286627
-0.35203520352035156,0.37567595303474255
-0.3516351635163488,0.37447639494995044
-0.35123512351234965,0.373278200774302
-0.35083508350835046,0.37208137050778944
-0.35043504350434773,0.3708859041504053
-0.35003500350034855,0.3696918017021649
-0.34963496349634937,0.36849906316306036
-0.34923492349234664,0.3673076885330843
-0.34883488348834746,0.36611767781225146
-0.3484348434843483,0.3649290310005552
-0.34803480348034554,0.36374174809798665
-0.34763476347634636,0.3625558291045622
-0.3472347234723472,0.36137127402027347
-0.34683468346834445,0.3601880828451128
-0.34643464346434527,0.359006255579096
-0.3460346034603461,0.357825792222215
-0.34563456345634336,0.35664669277446254
-0.3452345234523442,0.35546895723585376
-0.344834483448345,0.35429258560638105
-0.34443444344434226,0.35311757788603615
-0.3440344034403431,0.35194393407483515
-0.3436343634363439,0.3507716541727696
-0.34323432343234117,0.34960073817983306
-0.342834283428342,0.3484311860960399
-0.3424342434243428,0.3472629979213824
-0.3420342034203401,0.34609617365585343
-0.3416341634163409,0.34493071329946845
-0.3412341234123417,0.3437666168522187
-0.340834083408339,0.3426038843140973
-0.3404340434043398,0.34144251568511974
-0.3400340034003406,0.340282510965278
-0.3396339633963379,0.33912387015456513
-0.3392339233923387,0.3379665932529953
-0.33883388338833953,0.33681068026056094
-0.3384338433843368,0.3356561311772558
-0.3380338033803376,0.3345029460030938
-0.3376337633763349,0.3333511247380599
-0.3372337233723357,0.33220066738216975
-0.3368336833683365,0.33105157393541573
-0.3364336433643338,0.32990384439778986
-0.3360336033603346,0.32875747876930755
-0.33563356335633543,0.32761247704996127
-0.3352335233523327,0.3264688392397433
-0.3348334833483335,0.32532656533866844
-0.33443344334433434,0.32418565534672983
-0.3340334033403316,0.32304610926391975
-0.3336333633363324,0.32190792709025295
-0.33323332333233324,0.32077110882572185
-0.3328332833283305,0.31963565447031944
-0.33243324332433133,0.3185015640240605
-0.33203320332033215,0.3173688374869377
-0.3316331633163294,0.31623747485894277
-0.33123312331233024,0.3151074761400915
-0.33083308330833106,0.313978841330376
-0.3304330433043283,0.3128515704297889
-0.33003300330032914,0.3117256634383451
-0.32963296329632996,0.31060112035603793
-0.32923292329232723,0.30947794118285843
-0.32883288328832805,0.3083561259188221
-0.32843284328432887,0.3072356745639226
-0.32803280328032614,0.3061165871181513
-0.32763276327632695,0.3049988635815235
-0.3272327232723278,0.3038825039540306
-0.32683268326832504,0.30276750823566717
-0.32643264326432586,0.30165387642644653
-0.3260326032603267,0.3005416085263623
-0.32563256325632395,0.2994307045354064
-0.32523252325232477,0.2983211644535932
-0.32483248324832203,0.29721298828090914
-0.32443244324432285,0.2961061760173679
-0.3240324032403237,0.295000727662963
-0.32363236323632094,0.2938966432176869
-0.32323232323232176,0.2927939226815533
-0.3228322832283226,0.2916925660545556
-0.32243224322431985,0.29059257333668687
-0.32203220322032067,0.28949394452796157
-0.3216321632163215,0.2883966796283716
-0.32123212321231875,0.2873007786379105
-0.3208320832083196,0.2862062415565926
-0.3204320432043204,0.2851130683844104
-0.32003200320031766,0.28402125912135734
-0.3196319631963185,0.2829308137674465
-0.3192319231923193,0.28184173232267207
-0.31883188318831657,0.2807540147870265
-0.3184318431843174,0.27966766116052394
-0.3180318031803182,0.2785826714431569
-0.3176317631763155,0.27749904563491856
-0.3172317231723163,0.27641678373582357
-0.3168316831683171,0.27533588574586443
-0.3164316431643144,0.2742563516650338
-0.3160316031603152,0.2731781814933463
-0.315631563156316,0.2721013752307948
-0.3152315231523133,0.27102593287737176
-0.3148314831483141,0.26995185443309183
-0.3144314431443149,0.26887913989794776
-0.3140314031403122,0.2678077892719329
-0.313631363136313,0.2667378025550607
-0.31323132313231383,0.2656691797473245
-0.3128312831283111,0.2646019208487165
-0.3124312431243119,0.263536025859252
-0.31203120312031274,0.26247149477892273
-0.31163116311631,0.2614083276077231
-0.3112311231123108,0.26034652434566574
-0.3108310831083081,0.25928608499273775
-0.3104310431043089,0.25822700954895206
-0.31003100310030973,0.2571692980143028
-0.309630963096307,0.25611295038878157
-0.3092309230923078,0.2550579666724043
-0.30883088308830864,0.2540043468651622
-0.3084308430843059,0.2529520909670491
-0.3080308030803067,0.25190119897807917
-0.30763076307630755,0.25085167089824406
-0.3072307230723048,0.24980350672753876
-0.30683068306830563,0.24875670646597597
-0.30643064306430645,0.24771127011354926
-0.3060306030603037,0.24666719767025125
-0.30563056305630454,0.24562448913609597
-0.30523052305230536,0.24458314451107668
-0.3048304830483026,0.2435431637951859
-0.30443044304430344,0.24250454698843826
-0.30403040304030426,0.24146729409082665
-0.30363036303630153,0.24043140510234368
-0.30323032303230235,0.23939688002300363
-0.30283028302830317,0.23836371885279933
-0.30243024302430044,0.23733192159172367
-0.30203020302030126,0.23630148823979139
-0.3016301630163021,0.23527241879699431
-0.30123012301229934,0.23424471326332683
-0.30083008300830016,0.23321837163880185
-0.300430043004301,0.2321933939234123
-0.30003000300029825,0.23116978011715178
-0.29962996299629907,0.23014753022003404
-0.2992299229922999,0.22912664423205242
-0.29882988298829716,0.22810712215319998
-0.298429842984298,0.2270889639834895
-0.29802980298029524,0.22607216972290836
-0.29762976297629606,0.22505673937146983
-0.2972297229722969,0.2240426729291672
-0.29682968296829415,0.22302997039599357
-0.29642964296429497,0.22201863177196215
-0.2960296029602958,0.22100865705706732
-0.29562956295629306,0.22000004625130123
-0.2952295229522939,0.21899279935467736
-0.2948294829482947,0.21798691636718995
-0.29442944294429196,0.21698239728883087
-0.2940294029402928,0.2159792421196149
-0.2936293629362936,0.21497745085953424
-0.29322932293229087,0.21397702350858325
-0.2928292829282917,0.21297796006677427
-0.2924292429242925,0.21198026053410135
-0.2920292029202898,0.21098392491055767
-0.2916291629162906,0.20998895319615657
-0.2912291229122914,0.20899534539089096
-0.2908290829082887,0.20800310149475507
-0.2904290429042895,0.20701222150776075
-0.2900290029002903,0.2060227054299029
-0.2896289628962876,0.20503455326117398
-0.2892289228922884,0.2040477650015873
-0.28882888288828923,0.20306234065113649
-0.2884288428842865,0.20207828020981555
-0.2880288028802873,0.20109558367763616
-0.28762876287628814,0.20011425105459282
-0.2872287228722854,0.19913428234067918
-0.2868286828682862,0.19815567753590738
-0.28642864286428704,0.19717843664027132
-0.2860286028602843,0.19620255965376465
-0.28562856285628513,0.19522804657640022
-0.28522852285228595,0.1942548974081721
-0.2848284828482832,0.1932831121490726
-0.28442844284428404,0.19231269079911584
-0.2840284028402813,0.19134363335828838
-0.2836283628362821,0.190375939826603
-0.28322832283228294,0.18940961020405342
-0.2828282828282802,0.18844464449063353
-0.28242824282428103,0.18748104268635526
-0.28202820282028185,0.18651880479121297
-0.2816281628162791,0.18555793080520022
-0.28122812281227993,0.1845984207283296
-0.28082808280828075,0.1836402745605946
-0.280428042804278,0.18268349230198938
-0.28002800280027884,0.18172807395252594
-0.27962796279627966,0.1807740195121988
-0.27922792279227693,0.1798213289810007
-0.27882788278827775,0.1788700023589447
-0.27842784278427857,0.1779200396460246
-0.27802780278027583,0.17697144084223373
-0.27762776277627665,0.1760242059475851
-0.2772277227722775,0.17507833496207248
-0.27682768276827474,0.17413382788568904
-0.27642764276427556,0.1731906847184476
-0.2760276027602764,0.1722489054603421
-0.27562756275627365,0.17130849011136645
-0.27522752275227447,0.17036943867153215
-0.2748274827482753,0.1694317511408339
-0.27442744274427255,0.1684954275192654
-0.2740274027402734,0.1675604678068385
-0.2736273627362742,0.16662687200354817
-0.27322732273227146,0.16569464010938648
-0.2728272827282723,0.16476377212436707
-0.2724272427242731,0.1638342680484834
-0.27202720272027037,0.16290612788172934
-0.2716271627162712,0.1619793516241175
-0.27122712271226845,0.1610539392756349
-0.2708270827082693,0.16012989083629428
-0.2704270427042701,0.15920720630608928
-0.27002700270026736,0.1582858856850146
-0.2696269626962682,0.1573659289730814
-0.269226922692269,0.15644733617028325
-0.26882688268826627,0.1555301072766154
-0.2684268426842671,0.15461424229208934
-0.2680268026802679,0.15369974121669916
-0.2676267626762652,0.1527866040504386
-0.267226722672266,0.15187483079331973
-0.2668266826682668,0.15096442144533695
-0.2664266426642641,0.15005537600648367
-0.2660266026602649,0.14914769447677204
-0.2656265626562657,0.14824137685619587
-0.265226522652263,0.14733642314475
-0.2648264826482638,0.14643283334244614
-0.2644264426442646,0.14553060744927743
-0.2640264026402619,0.1446297454652389
-0.2636263626362627,0.14373024739034132
-0.26322632263226353,0.1428321132245799
-0.2628262826282608,0.14193534296794905
-0.2624262426242616,0.14103993662045908
-0.26202620262026244,0.14014589418210507
-0.2616261626162597,0.1392532156528808
-0.2612261226122605,0.13836190103279777
-0.26082608260826134,0.13747195032185122
-0.2604260426042586,0.1365833635200342
-0.26002600260025943,0.1356961406273585
-0.25962596259626025,0.13481028164381892
-0.2592259225922575,0.13392578656940934
-0.25882588258825834,0.13304265540414076
-0.25842584258425916,0.1321608881480085
-0.2580258025802564,0.13128048480100646
-0.25762576257625724,0.13040144536314494
-0.2572257225722545,0.12952376983441402
-0.25682568256825533,0.12864745821482418
-0.25642564256425615,0.12777251050437038
-0.2560256025602534,0.12689892670304687
-0.25562556255625424,0.12602670681086423
-0.25522552255225506,0.1251558508278173
-0.2548254825482523,0.12428635875390127
-0.25442544254425314,0.12341823058912614
-0.25402540254025396,0.12255146633348626
-0.25362536253625123,0.12168606598697687
-0.25322532253225205,0.12082202954960898
-0.25282528252825287,0.1199593570213765
-0.25242524252425014,0.11909804840227446
-0.25202520252025096,0.1182381036923134
-0.2516251625162518,0.11737952289148858
-0.25122512251224904,0.11652230599979344
-0.25082508250824986,0.11566645301723978
-0.2504250425042507,0.1148119639438216
-0.25002500250024795,0.11395883877953372
-0.24962496249624877,0.11310707752438695
-0.2492249224922496,0.11225668017837619
-0.24882488248824686,0.11140764674149542
-0.24842484248424768,0.11055997721375634
-0.2480248024802485,0.10971367159515236
-0.24762476247624576,0.10886872988567861
-0.24722472247224658,0.108025152085346
-0.2468246824682474,0.10718293819414977
-0.24642464246424467,0.10634208821208362
-0.2460246024602455,0.10550260213915812
-0.2456245624562463,0.10466447997536896
-0.24522452245224358,0.10382772172070917
-0.2448244824482444,0.10299232737519126
-0.24442444244424166,0.10215829693880349
-0.24402440244024248,0.10132563041155666
-0.2436243624362433,0.10049432779344623
-0.24322432243224057,0.0996643890844653
-0.2428242824282414,0.09883581428462535
-0.2424242424242422,0.09800860339392214
-0.24202420242023948,0.09718275641234855
-0.2416241624162403,0.0963582733399164
-0.24122412241224112,0.09553515417661916
-0.24082408240823838,0.0947133989224525
-0.2404240424042392,0.09389300757742723
-0.24002400240024002,0.09307398014153752
-0.2396239623962373,0.09225631661477815
-0.2392239223922381,0.09144001699715996
-0.23882388238823893,0.09062508128867733
-0.2384238423842362,0.089811509489325
-0.23802380238023702,0.08899930159911396
-0.23762376237623783,0.0881884576180381
-0.2372237223722351,0.08737897754609297
-0.23682368236823592,0.08657086138328879
-0.23642364236423674,0.08576410912962042
-0.236023602360234,0.08495872078508268
-0.23562356235623483,0.08415469634968521
-0.23522352235223565,0.0833520358234237
-0.23482348234823291,0.08255073920629305
-0.23442344234423373,0.08175080649830278
-0.23402340234023455,0.08095223769944845
-0.23362336233623182,0.08015503280972466
-0.23322332233223264,0.07935919182914171
-0.23282328232823346,0.07856471475769412
-0.23242324232423073,0.07777160159537738
-0.23202320232023155,0.07697985234220119
-0.23162316231622881,0.07618946699815617
-0.23122312231222963,0.0754004455632512
-0.23082308230823045,0.07461278803748256
-0.23042304230422772,0.07382649442084414
-0.23002300230022854,0.07304156471334632
-0.22962296229622936,0.07225799891498438
-0.22922292229222663,0.07147579702575366
-0.22882288228822745,0.0706949590456626
-0.22842284228422827,0.06991548497470816
-0.22802280228022553,0.06913737481288343
-0.22762276227622635,0.06836062856019981
-0.22722272227222717,0.06758524621665246
-0.22682268226822444,0.0668112277822348
-0.22642264226422526,0.06603857325695792
-0.22602260226022608,0.06526728264081742
-0.22562256225622335,0.06449735593380737
-0.22522252225222417,0.06372879313593759
-0.224822482248225,0.06296159424720363
-0.22442244224422225,0.06219575926760029
-0.22402240224022307,0.06143128819713784
-0.2236223622362239,0.0606681810358114
-0.22322232223222116,0.059906437783615055
-0.22282228222822198,0.05914605844055958
-0.2224222422242228,0.058387043006640035
-0.22202220222022007,0.05762939148185044
-0.22162216221622089,0.05687310386620193
-0.2212221222122217,0.056118180159688794
-0.22082208220821897,0.055364620362306424
-0.2204220422042198,0.05461242447406474
-0.2200220022002206,0.05386159249495912
-0.21962196219621788,0.05311212442498399
-0.2192219221922187,0.052364020264149484
-0.21882188218821952,0.0516172800124505
-0.21842184218421679,0.0508719036698821
-0.2180218021802176,0.05012789123645452
-0.21762176217621487,0.049385242712157884
-0.2172217221722157,0.04864395809700168
-0.2168216821682165,0.04790403739098047
-0.21642164216421378,0.04716548059409063
-0.2160216021602146,0.04642828770634146
-0.21562156215621542,0.04569245872772728
-0.21522152215221269,0.044957993658244426
-0.2148214821482135,0.04422489249790184
-0.21442144214421432,0.04349315524669534
-0.2140214021402116,0.04276278190461913
-0.2136213621362124,0.04203377247168358
-0.21322132213221323,0.041306126947884034
-0.2128212821282105,0.04057984533321471
-0.21242124212421132,0.03985492762768613
-0.21202120212021214,0.03913137383129329
-0.2116211621162094,0.03840918394403135
-0.21122112211221022,0.037688357965909504
-0.21082108210821104,0.03696889589692377
-0.2104210421042083,0.03625079773706845
-0.21002100210020913,0.03553406348635381
-0.20962096209620995,0.03481869314477453
-0.20922092209220722,0.034104686712326575
-0.20882088208820804,0.0333920441890187
-0.20842084208420886,0.03268076557484618
-0.20802080208020612,0.03197085086980495
-0.20762076207620694,0.0312623000739042
-0.20722072207220776,0.030555113187139014
-0.20682068206820503,0.02984929020950461
-0.20642064206420585,0.029144831141010238
-0.20602060206020667,0.02844173598165216
-0.20562056205620394,0.027740004731424836
-0.20522052205220476,0.027039637390337663
-0.20482048204820202,0.026340633958381397
-0.20442044204420284,0.025642994435565634
-0.20402040204020366,0.024946718821885372
-0.20362036203620093,0.024251807117336138
-0.20322032203220175,0.02355825932192736
-0.20282028202820257,0.02286607543565355
-0.20242024202419984,0.022175255458511657
-0.20202020202020066,0.02148579939050953
-0.20162016201620148,0.02079770723164292
-0.20122012201219874,0.020110978981907605
-0.20082008200819956,0.019425614641312445
-0.20042004200420038,0.018741614209852823
-0.20002000200019765,0.018058977687524295
-0.19961996199619847,0.01737770507433586
-0.1992199219921993,0.01669779637028298
-0.19881988198819656,0.016019251575361524
-0.19841984198419738,0.015342070689579781
-0.1980198019801982,0.014666253712934096
-0.19761976197619546,0.013991800645419415
-0.19721972197219628,0.0133187114870445
-0.1968196819681971,0.012646986237805384
-0.19641964196419437,0.011976624897697765
-0.1960196019601952,0.011307627466730068
-0.195619561956196,0.010639993944897593
-0.19521952195219328,0.009973724332197021
-0.1948194819481941,0.00930881862863572
-0.19441944194419492,0.008645276834210312
-0.19401940194019218,0.007983098948916315
-0.193619361936193,0.007322284972762342
-0.19321932193219382,0.00666283490574366
-0.1928192819281911,0.006004748747856389
-0.1924192419241919,0.005348026499109299
-0.19201920192019273,0.0046926681594976335
-0.19161916191619,0.004038673729017156
-0.19121912191219081,0.003386043207676573
-0.19081908190818808,0.0027347765954676075
-0.1904190419041889,0.0020848738923981433
-0.19001900190018972,0.0014363350984643141
-0.189618961896187,0.0007891602136623567
-0.1892189218921878,0.00014334923799974732
-0.18881888188818863,-0.0005010978285270017
-0.1884188418841859,-0.0011441809859226396
-0.18801880188018671,-0.0017859002341784203
-0.18761876187618753,-0.002426255573298389
-0.1872187218721848,-0.0030652470032869437
-0.18681868186818562,-0.0037028745241357926
-0.18641864186418644,-0.00433913813584899
-0.1860186018601837,-0.00497403783843099
-0.18561856185618453,-0.005607573631872762
-0.18521852185218535,-0.006239745516179235
-0.18481848184818261,-0.006870553491354524
-0.18441844184418343,-0.007499997557389197
-0.18401840184018425,-0.008128077714289238
-0.18361836183618152,-0.008754793962057576
-0.18321832183218234,-0.009380146300685583
-0.18281828182818316,-0.01000413473017871
-0.18241824182418043,-0.010626759250539826
-0.18201820182018125,-0.01124801986176187
-0.18161816181618207,-0.011867916563847737
-0.18121812181217933,-0.01248644935680225
-0.18081808180818015,-0.013103618240616939
-0.18041804180418097,-0.013719423215296291
-0.18001800180017824,-0.014333864280844051
-0.17961796179617906,-0.014946941437252231
-0.17921792179217988,-0.015558654684524916
-0.17881788178817715,-0.016169004022665946
-0.17841784178417797,-0.01677798945166687
-0.17801780178017523,-0.017385610971536857
-0.17761776177617605,-0.017991868582266844
-0.17721772177217687,-0.01859676228386121
-0.17681768176817414,-0.01920029207632465
-0.17641764176417496,-0.01980245795964782
-0.17601760176017578,-0.020403259933835908
-0.17561756175617305,-0.021002697998891883
-0.17521752175217387,-0.02160077215480872
-0.17481748174817469,-0.022197482401589662
-0.17441744174417195,-0.02279282873923939
-0.17401740174017277,-0.023386811167749096
-0.1736173617361736,-0.023979429687123504
-0.17321732173217086,-0.02457068429736597
-0.17281728172817168,-0.02516057499846908
-0.1724172417241725,-0.025749101790437063
-0.17201720172016977,-0.02633626467327273
-0.17161716171617059,-0.026922063646969155
-0.1712171217121714,-0.02750649871153018
-0.17081708170816867,-0.028089569866958892
-0.1704170417041695,-0.028671277113248943
-0.1700170017001703,-0.029251620450402888
-0.16961696169616758,-0.02983059987842567
-0.1692169216921684,-0.030408215397308452
-0.16881688168816922,-0.0309844670070556
-0.16841684168416649,-0.0315593547076715
-0.1680168016801673,-0.032132878499147505
-0.16761676167616812,-0.03270503838148822
-0.1672167216721654,-0.03327583435469715
-0.1668166816681662,-0.03384526641876623
-0.16641664166416703,-0.034413334573700625
-0.1660166016601643,-0.03498003881950293
-0.16561656165616512,-0.035545379156165555
-0.16521652165216594,-0.03610935558369296
-0.1648164816481632,-0.03667196810208782
-0.16441644164416402,-0.03723321671134433
-0.1640164016401613,-0.03779310141146852
-0.1636163616361621,-0.03835162220245316
-0.16321632163216293,-0.03890877908430318
-0.1628162816281602,-0.03946457205702049
-0.16241624162416102,-0.040019001120598634
-0.16201620162016184,-0.04057206627504164
-0.1616161616161591,-0.04112376752035204
-0.16121612161215992,-0.04167410485652412
-0.16081608160816074,-0.04222307828356019
-0.160416041604158,-0.04277068780146405
-0.16001600160015883,-0.04331693341022871
-0.15961596159615965,-0.043861815109858
-0.15921592159215692,-0.04440533290035566
-0.15881588158815774,-0.04494748678171414
-0.15841584158415856,-0.04548827675393628
-0.15801580158015582,-0.04602770281702692
-0.15761576157615664,-0.046565764970978696
-0.15721572157215746,-0.04710246321579467
-0.15681568156815473,-0.04763779755147841
-0.15641564156415555,-0.048171767978023375
-0.15601560156015637,-0.04870437449543267
-0.15561556155615364,-0.04923561710371015
-0.15521552155215446,-0.04976549580284806
-0.15481548154815528,-0.05029401059285034
-0.15441544154415254,-0.05082116147372129
-0.15401540154015336,-0.05134694844545282
-0.15361536153615418,-0.05187137150804842
-0.15321532153215145,-0.05239443066151254
-0.15281528152815227,-0.05291612590583767
-0.1524152415241531,-0.05343645724102667
-0.15201520152015036,-0.053955424667084056
-0.15161516151615118,-0.05447302818400238
-0.15121512151214844,-0.054989267791788074
-0.15081508150814926,-0.05550414349043459
-0.15041504150415008,-0.056017655279946614
-0.15001500150014735,-0.056529803160325826
-0.14961496149614817,-0.05704058713156619
-0.149214921492149,-0.05755000719367145
-0.14881488148814626,-0.0580580633466439
-0.14841484148414708,-0.05856475559047786
-0.1480148014801479,-0.05907008392517613
-0.14761476147614516,-0.05957404835074244
-0.14721472147214598,-0.060076648867169256
-0.1468146814681468,-0.06057788547446083
-0.14641464146414407,-0.06107775817262042
-0.1460146014601449,-0.06157626696164074
-0.1456145614561457,-0.06207341184152551
-0.14521452145214298,-0.06256919281227827
-0.1448144814481438,-0.06306360987389241
-0.14441444144414461,-0.06355666302637053
-0.14401440144014188,-0.0640483522697166
-0.1436143614361427,-0.06453867760392398
-0.14321432143214352,-0.06502763902899551
-0.1428142814281408,-0.0655152365449352
-0.1424142414241416,-0.06600147015173581
-0.14201420142014243,-0.06648633984940117
-0.1416141614161397,-0.06696984563793323
-0.14121412141214051,-0.06745198751732717
-0.14081408140814133,-0.06793276548758583
-0.1404140414041386,-0.06841217954871225
-0.14001400140013942,-0.06889022970069925
-0.13961396139614024,-0.06936691594355135
-0.1392139213921375,-0.06984223827727079
-0.13881388138813833,-0.07031619670185173
-0.13841384138413915,-0.07078879121729673
-0.1380138013801364,-0.07126002182360956
-0.13761376137613723,-0.07172988852078387
-0.1372137213721345,-0.07219839130882551
-0.13681368136813532,-0.07266553018772864
-0.13641364136413614,-0.07313130515749648
-0.1360136013601334,-0.0735957162181311
-0.13561356135613423,-0.07405876336962773
-0.13521352135213505,-0.07452044661198855
-0.1348134813481323,-0.07498076594521709
-0.13441344134413313,-0.07543972136930709
-0.13401340134013395,-0.0758973128842616
-0.13361336133613122,-0.07635354049008342
-0.13321332133213204,-0.07680840418676642
-0.13281328132813286,-0.07726190397431418
-0.13241324132413013,-0.07771403985272979
-0.13201320132013095,-0.07816481182200645
-0.13161316131613177,-0.0786142198821474
-0.13121312131212903,-0.0790622640331562
-0.13081308130812985,-0.07950894427502618
-0.13041304130413067,-0.07995426060776081
-0.13001300130012794,-0.08039821303136283
-0.12961296129612876,-0.08084080154582665
-0.12921292129212958,-0.08128202615115471
-0.12881288128812685,-0.08172188684735004
-0.12841284128412767,-0.08216038363440689
-0.12801280128012849,-0.08259751651232794
-0.12761276127612575,-0.08303328548111713
-0.12721272127212657,-0.08346769054076737
-0.1268126812681274,-0.08390073169128215
-0.12641264126412466,-0.08433240893266479
-0.12601260126012548,-0.08476272226490843
-0.1256125612561263,-0.08519167168801667
-0.12521252125212357,-0.08561925720199212
-0.12481248124812439,-0.0860454788068295
-0.12441244124412165,-0.08647033650253412
-0.12401240124012247,-0.08689383028910046
-0.12361236123612329,-0.08731596016653086
-0.12321232123212056,-0.08773672613482904
-0.12281228122812138,-0.08815612819398884
-0.1224122412241222,-0.08857416634401291
-0.12201220122011947,-0.0889908405849043
-0.12161216121612028,-0.08940615091665707
-0.1212121212121211,-0.08982009733927515
-0.12081208120811837,-0.09023267985275978
-0.12041204120411919,-0.09064389845710624
-0.12001200120012001,-0.09105375315231735
-0.11961196119611728,-0.09146224393839562
-0.1192119211921181,-0.09186937081533546
-0.11881188118811892,-0.09227513378314003
-0.11841184118411618,-0.09267953284181124
-0.118011801180117,-0.0930825679913449
-0.11761176117611782,-0.09348423923174294
-0.11721172117211509,-0.09388454656300797
-0.11681168116811591,-0.09428348998513504
-0.11641164116411673,-0.0946810694981268
-0.116011601160114,-0.09507728510198463
-0.11561156115611482,-0.09547213679670505
-0.11521152115211564,-0.09586562458229035
-0.1148114811481129,-0.09625774845874197
-0.11441144114411372,-0.09664850842605582
-0.11401140114011454,-0.09703790448423417
-0.11361136113611181,-0.09742593663327934
-0.11321132113211263,-0.09781260487318703
-0.11281128112811345,-0.09819790920395875
-0.11241124112411072,-0.09858184962559734
-0.11201120112011154,-0.09896442613809822
-0.1116111611161088,-0.09934563874146587
-0.11121112111210962,-0.0997254874356958
-0.11081108110811044,-0.10010397222079019
-0.11041104110410771,-0.10048109309675131
-0.11001100110010853,-0.10085685006357444
-0.10961096109610935,-0.101231243121262
-0.10921092109210662,-0.10160427226981679
-0.10881088108810744,-0.10197593750923327
-0.10841084108410826,-0.10234623883951488
-0.10801080108010552,-0.10271517626066286
-0.10761076107610634,-0.10308274977267311
-0.10721072107210716,-0.10344895937554788
-0.10681068106810443,-0.10381380506928899
-0.10641064106410525,-0.10417728685389281
-0.10601060106010607,-0.1045394047293611
-0.10561056105610334,-0.10490015869569634
-0.10521052105210416,-0.1052595487528932
-0.10481048104810498,-0.10561757490095505
-0.10441044104410224,-0.10597423713988355
-0.10401040104010306,-0.10632953546967412
-0.10361036103610388,-0.10668346989032933
-0.10321032103210115,-0.1070360404018514
-0.10281028102810197,-0.10738724700423534
-0.10241024102410279,-0.10773708969748443
-0.10201020102010006,-0.10808556848160018
-0.10161016101610088,-0.10843268335657741
-0.1012101210121017,-0.10877843432241971
-0.10081008100809896,-0.10912282137912843
-0.10041004100409978,-0.10946584452669951
-0.1000100010001006,-0.10980750376513553
-0.09960996099609787,-0.1101477990944375
-0.09920992099209869,-0.11048673051460224
-0.09880988098809951,-0.11082429802563148
-0.09840984098409677,-0.11116050162752733
-0.0980098009800976,-0.11149534132028559
-0.09760976097609486,-0.11182881710391047
-0.09720972097209568,-0.11216092897839769
-0.0968096809680965,-0.1124916769437492
-0.09640964096409377,-0.11282106099996753
-0.09600960096009459,-0.11314908114704829
-0.09560956095609541,-0.11347573738499359
-0.09520952095209267,-0.11380102971380508
-0.0948094809480935,-0.11412495813347977
-0.09440944094409431,-0.11444752264401792
-0.09400940094009158,-0.1147687232454237
-0.0936093609360924,-0.11508855993769102
-0.09320932093209322,-0.11540703272082319
-0.09280928092809049,-0.11572414159482222
-0.09240924092409131,-0.11603988655968375
-0.09200920092009213,-0.11635426761540922
-0.0916091609160894,-0.11666728476200139
-0.09120912091209021,-0.11697893799945605
-0.09080908090809103,-0.11728922732777582
-0.0904090409040883,-0.1175981527469612
-0.09000900090008912,-0.11790571425700956
-0.08960896089608994,-0.1182119118579224
-0.0892089208920872,-0.11851674554970176
-0.08880888088808803,-0.11882021533234322
-0.08840884088408885,-0.11912232120584987
-0.08800880088008611,-0.11942306317022268
-0.08760876087608693,-0.11972244122545796
-0.08720872087208775,-0.12002045537155778
-0.08680868086808502,-0.12031710560852449
-0.08640864086408584,-0.12061239193635317
-0.08600860086008666,-0.12090631435504634
-0.08560856085608393,-0.12119887286460615
-0.08520852085208475,-0.12149006746502869
-0.08480848084808201,-0.12177989815631746
-0.08440844084408283,-0.12206836493846909
-0.08400840084008365,-0.12235546781148499
-0.08360836083608092,-0.12264120677536723
-0.08320832083208174,-0.12292558183011217
-0.08280828082808256,-0.12320859297572168
-0.08240824082407983,-0.12349024021219734
-0.08200820082008065,-0.1237705235395359
-0.08160816081608147,-0.12404944295773923
-0.08120812081207873,-0.1243269984668084
-0.08080808080807955,-0.12460319006674049
-0.08040804080408037,-0.12487801775753696
-0.08000800080007764,-0.12515148153920005
-0.07960796079607846,-0.1254235814117255
-0.07920792079207928,-0.12569431737511547
-0.07880788078807655,-0.12596368942937233
-0.07840784078407737,-0.1262316975744912
-0.07800780078007818,-0.12649834181047498
-0.07760776077607545,-0.1267636221373251
-0.07720772077207627,-0.12702753855503765
-0.07680768076807709,-0.12729009106361489
-0.07640764076407436,-0.1275512796630583
-0.07600760076007518,-0.12781110435336465
-0.075607560756076,-0.1280695651345354
-0.07520752075207326,-0.12832666200657236
-0.07480748074807408,-0.12858239496947174
-0.0744074407440749,-0.1288367640232361
-0.07400740074007217,-0.12908976916786713
-0.07360736073607299,-0.12934141040336047
-0.07320732073207381,-0.12959168772971824
-0.07280728072807108,-0.1298406011469425
-0.0724072407240719,-0.13008815065502938
-0.07200720072007272,-0.13033433625398072
-0.07160716071606998,-0.13057915794379815
-0.0712071207120708,-0.13082261572447904
-0.07080708070806807,-0.13106470959602556
-0.07040704070406889,-0.13130543955843502
-0.07000700070006971,-0.13154480561170903
-0.06960696069606698,-0.1317828077558495
-0.0692069206920678,-0.13201944599085214
-0.06880688068806862,-0.1322547203167201
-0.06840684068406588,-0.1324886307334538
-0.0680068006800667,-0.13272117724105043
-0.06760676067606752,-0.13295235983951154
-0.06720672067206479,-0.1331821785288387
-0.06680668066806561,-0.133410633309029
-0.06640664066406643,-0.13363772418008366
-0.0660066006600637,-0.13386345114200449
-0.06560656065606452,-0.13408781419478816
-0.06520652065206534,-0.1343108133384365
-0.0648064806480626,-0.13453244857295088
-0.06440644064406342,-0.13475271989832846
-0.06400640064006424,-0.13497162731457024
-0.06360636063606151,-0.13518917082167825
-0.06320632063206233,-0.13540535041964927
-0.06280628062806315,-0.13562016610848449
-0.062406240624060416,-0.13583361788818615
-0.062006200620061236,-0.1360457057587507
-0.061606160616062056,-0.1362564297201797
-0.06120612061205932,-0.1364657897724748
-0.06080608060806014,-0.13667378591563303
-0.06040604060406096,-0.13688041814965568
-0.06000600060005823,-0.13708568647454436
-0.05960596059605905,-0.13728959089029574
-0.05920592059205987,-0.13749213139691185
-0.058805880588057136,-0.1376933079943942
-0.058405840584057955,-0.1378931206827394
-0.05800580058005522,-0.13809156946195045
-0.05760576057605604,-0.13828865433202495
-0.05720572057205686,-0.13848437529296348
-0.05680568056805413,-0.13867873234476788
-0.05640564056405495,-0.13887172548743626
-0.05600560056005577,-0.13906335472096845
-0.055605560556053035,-0.13925362004536704
-0.055205520552053855,-0.13944252146062863
-0.054805480548054675,-0.13963005896675473
-0.05440544054405194,-0.13981623256374628
-0.05400540054005276,-0.14000104225160148
-0.05360536053605358,-0.14018448803032088
-0.05320532053205085,-0.1403665698999068
-0.05280528052805167,-0.14054728786035475
-0.05240524052405249,-0.14072664191166834
-0.052005200520049755,-0.14090463205384737
-0.051605160516050574,-0.14108125828688967
-0.051205120512051394,-0.14125652061079666
-0.05080508050804866,-0.14143041902556894
-0.05040504050404948,-0.1416029535312047
-0.0500050005000503,-0.14177412412770551
-0.04960496049604757,-0.1419439308150713
-0.04920492049204839,-0.14211237359330062
-0.04880488048804921,-0.14227945246239465
-0.048404840484046474,-0.14244516742235427
-0.048004800480047294,-0.14260951847317765
-0.047604760476048114,-0.14277250561486504
-0.04720472047204538,-0.14293412884741855
-0.0468046804680462,-0.1430943881708347
-0.04640464046404702,-0.1432532835851163
-0.04600460046004429,-0.1434108150902629
-0.04560456045604511,-0.1435669826862732
-0.045204520452045927,-0.1437217863731481
-0.044804480448043194,-0.14387522615088832
-0.04440444044404401,-0.14402730201949218
-0.04400440044004128,-0.14417801397896177
-0.0436043604360421,-0.14432736202929478
-0.04320432043204292,-0.14447534617049212
-0.04280428042804019,-0.14462196640255506
-0.042404240424041006,-0.14476722272548162
-0.042004200420041826,-0.14491111513927288
-0.04160416041603909,-0.14505364364392942
-0.04120412041203991,-0.14519480823944927
-0.04080408040804073,-0.1453346089258339
-0.040404040404038,-0.14547304570308434
-0.04000400040003882,-0.14561011857119777
-0.03960396039603964,-0.14574582753017623
-0.039203920392036906,-0.14588017258002023
-0.038803880388037726,-0.1460131537207272
-0.038403840384038546,-0.14614477095229908
-0.03800380038003581,-0.1462750242747364
-0.03760376037603663,-0.1464039136880372
-0.03720372037203745,-0.14653143919220296
-0.03680368036803472,-0.1466576007872338
-0.03640364036403554,-0.14678239847312824
-0.03600360036003636,-0.1469058322498873
-0.035603560356033626,-0.14702790211751188
-0.035203520352034445,-0.14714860807600022
-0.034803480348035265,-0.1472679501253527
-0.03440344034403253,-0.14738592826557084
-0.03400340034003335,-0.14750254249665254
-0.03360336033603417,-0.14761779281859894
-0.03320332033203144,-0.14773167923141067
-0.03280328032803226,-0.14784420173508592
-0.03240324032403308,-0.14795536032962595
-0.032003200320030345,-0.14806515501503134
-0.031603160316031165,-0.14817358579130036
-0.03120312031202843,-0.14828065265843457
-0.03080308030802925,-0.14838635561643254
-0.03040304030403007,-0.14849069466529533
-0.030003000300027338,-0.14859366980502334
-0.029602960296028158,-0.14869528103561497
-0.029202920292028978,-0.148795528357071
-0.028802880288026245,-0.14889441176939236
-0.028402840284027064,-0.14899193127257773
-0.028002800280027884,-0.14908808686662814
-0.02760276027602515,-0.1491828785515427
-0.02720272027202597,-0.14927630632732236
-0.02680268026802679,-0.14936837019396526
-0.026402640264024058,-0.14945907015147375
-0.026002600260024877,-0.14954840619984663
-0.025602560256025697,-0.14963637833908341
-0.025202520252022964,-0.1497229865691857
-0.024802480248023784,-0.14980823089015202
-0.024402440244024604,-0.14989211130198263
-0.02400240024002187,-0.14997462780467838
-0.02360236023602269,-0.15005578039823825
-0.02320232023202351,-0.1501355690826629
-0.022802280228020777,-0.15021399385795178
-0.022402240224021597,-0.1502910547241057
-0.022002200220022416,-0.15036675168112332
-0.021602160216019684,-0.15044108472900591
-0.021202120212020503,-0.15051405386775324
-0.020802080208021323,-0.15058565909736468
-0.02040204020401859,-0.15065590041784152
-0.02000200020001941,-0.15072477782918245
-0.01960196019602023,-0.15079229133138716
-0.019201920192017496,-0.15085844092445744
-0.018801880188018316,-0.15092322660839208
-0.018401840184015583,-0.15098664838319123
-0.018001800180016403,-0.15104870624885436
-0.017601760176017223,-0.1511094002053822
-0.01720172017201449,-0.15116873025277464
-0.01680168016801531,-0.15122669639103212
-0.01640164016401613,-0.1512832986201539
-0.016001600160013396,-0.15133853694014016
-0.015601560156014216,-0.15139241135099074
-0.015201520152015036,-0.1514449218527055
-0.014801480148012303,-0.15149606844528596
-0.014401440144013122,-0.15154585112873034
-0.014001400140013942,-0.15159426990303876
-0.013601360136011209,-0.15164132476821252
-0.013201320132012029,-0.1516870157242503
-0.012801280128012849,-0.1517313427711528
-0.012401240124010116,-0.15177430590891983
-0.012001200120010935,-0.15181590513755144
-0.011601160116011755,-0.1518561404570472
-0.011201120112009022,-0.15189501186740825
-0.010801080108009842,-0.15193251936863314
-0.010401040104010661,-0.15196866296072292
-0.010001000100007928,-0.15200344264367746
-0.009600960096008748,-0.1520368584174962
-0.009200920092009568,-0.1520689102821796
-0.008800880088006835,-0.15209959823772778
-0.008400840084007655,-0.15212892228413963
-0.008000800080008474,-0.15215688242141634
-0.0076007600760057414,-0.1521834786495585
-0.007200720072006561,-0.15220871096856453
-0.006800680068007381,-0.15223257937843468
-0.006400640064004648,-0.1522550838791703
-0.006000600060005468,-0.15227622447076924
-0.005600560056006287,-0.15229600115323336
-0.005200520052003554,-0.15231441392656245
-0.004800480048004374,-0.15233146279075555
-0.004400440044001641,-0.15234714774581376
-0.004000400040002461,-0.15236146879173593
-0.0036003600360032806,-0.1523744259285228
-0.0032003200320005476,-0.1523860191561742
-0.0028002800280013673,-0.1523962484746899
-0.002400240024002187,-0.15240511388407035
-0.002000200019999454,-0.15241261538431577
-0.0016001600160002738,-0.15241875297542537
-0.0012001200120010935,-0.15242352665739925
-0.0008000800079983605,-0.15242693643023822
-0.00040004000399918027,-0.15242898229394136
0.0,-0.15242966424850923
0.000400040004002733,-0.15242898229394136
0.0008000800079983605,-0.15242693643023802
0.0012001200120010935,-0.15242352665739925
0.0016001600160038265,-0.15241875297542537
0.0020002000200065595,-0.15241261538431558
0.002400240024002187,-0.15240511388407055
0.00280028002800492,-0.1523962484746899
0.003200320032007653,-0.1523860191561742
0.0036003600360032806,-0.1523744259285226
0.004000400040006014,-0.15236146879173593
0.0044004400440087466,-0.15234714774581357
0.004800480048004374,-0.15233146279075555
0.005200520052007107,-0.15231441392656225
0.00560056005600984,-0.15229600115323355
0.006000600060005468,-0.15227622447076944
0.006400640064008201,-0.15225508387916972
0.006800680068010934,-0.15223257937843468
0.007200720072006561,-0.15220871096856417
0.007600760076009294,-0.15218347864955833
0.008000800080012027,-0.15215688242141615
0.008400840084007655,-0.15212892228413963
0.008800880088010388,-0.152099598237727
0.00920092009201312,-0.1520689102821794
0.009600960096008748,-0.152036858417496
0.010001000100011481,-0.1520034426436771
0.010401040104014214,-0.15196866296072273
0.010801080108009842,-0.15193251936863314
0.011201120112012575,-0.15189501186740806
0.011601160116015308,-0.151856140457047
0.012001200120010935,-0.15181590513755125
0.012401240124013668,-0.15177430590891983
0.012801280128016401,-0.15173134277115222
0.013201320132012029,-0.1516870157242503
0.013601360136014762,-0.15164132476821177
0.014001400140017495,-0.15159426990303818
0.014401440144013122,-0.15154585112873015
0.014801480148015855,-0.15149606844528538
0.015201520152018588,-0.1514449218527055
0.015601560156014216,-0.15139241135099074
0.01600160016001695,-0.15133853694013977
0.016401640164019682,-0.15128329862015316
0.01680168016801531,-0.15122669639103212
0.017201720172018042,-0.15116873025277464
0.017601760176020775,-0.15110940020538183
0.018001800180016403,-0.151048706248854
0.018401840184019136,-0.15098664838319065
0.01880188018802187,-0.15092322660839133
0.019201920192017496,-0.15085844092445744
0.01960196019602023,-0.15079229133138733
0.020002000200022962,-0.1507247778291815
0.02040204020401859,-0.15065590041784152
0.020802080208021323,-0.15058565909736488
0.021202120212024056,-0.15051405386775285
0.021602160216019684,-0.15044108472900591
0.022002200220022416,-0.15036675168112332
0.02240224022402515,-0.15029105472410495
0.022802280228020777,-0.15021399385795178
0.02320232023202351,-0.15013556908266232
0.023602360236026243,-0.15005578039823786
0.02400240024002187,-0.1499746278046782
0.024402440244024604,-0.14989211130198263
0.024802480248027337,-0.14980823089015108
0.025202520252022964,-0.1497229865691857
0.025602560256025697,-0.1496363783390836
0.02600260026002843,-0.1495484061998457
0.026402640264024058,-0.14945907015147375
0.02680268026802679,-0.14936837019396507
0.027202720272029524,-0.14927630632732103
0.02760276027602515,-0.14918287855154252
0.028002800280027884,-0.14908808686662736
0.028402840284030617,-0.14899193127257718
0.02880288028803335,-0.14889441176939103
0.029202920292028978,-0.14879552835707135
0.02960296029603171,-0.14869528103561439
0.030003000300034444,-0.1485936698050218
0.03040304030403007,-0.14849069466529533
0.030803080308032804,-0.14838635561643196
0.031203120312035537,-0.14828065265843304
0.031603160316031165,-0.14817358579130016
0.0320032003200339,-0.14806515501503079
0.03240324032403663,-0.1479553603296252
0.03280328032803226,-0.14784420173508592
0.03320332033203499,-0.1477316792314101
0.033603360336037724,-0.147617792818598
0.03400340034003335,-0.14750254249665234
0.034403440344036085,-0.14738592826557007
0.03480348034803882,-0.14726795012535193
0.035203520352034445,-0.14714860807600022
0.03560356035603718,-0.1470279021175109
0.03600360036003991,-0.14690583224988654
0.03640364036403554,-0.14678239847312824
0.03680368036803827,-0.14665760078723283
0.037203720372041005,-0.146531439192202
0.03760376037603663,-0.1464039136880372
0.038003800380039365,-0.14627502427473527
0.0384038403840421,-0.1461447709522981
0.038803880388037726,-0.1460131537207272
0.03920392039204046,-0.1458801725800189
0.03960396039604319,-0.14574582753017506
0.04000400040003882,-0.14561011857119777
0.04040404040404155,-0.1454730457030832
0.040804080408044285,-0.14533460892583314
0.04120412041203991,-0.14519480823944908
0.041604160416042646,-0.14505364364392806
0.04200420042004538,-0.14491111513927155
0.042404240424041006,-0.14476722272548143
0.04280428042804374,-0.1446219664025539
0.04320432043204647,-0.1444753461704908
0.0436043604360421,-0.1443273620292942
0.04400440044004483,-0.1441780139789604
0.044404440444047566,-0.14402730201949124
0.044804480448043194,-0.14387522615088832
0.045204520452045927,-0.14372178637314792
0.04560456045604866,-0.14356698268627202
0.04600460046004429,-0.14341081509026252
0.04640464046404702,-0.14325328358511571
0.04680468046804975,-0.14309438817083375
0.04720472047204538,-0.14293412884741796
0.047604760476048114,-0.14277250561486465
0.04800480048005085,-0.1426095184731763
0.048404840484046474,-0.14244516742235427
0.04880488048804921,-0.14227945246239426
0.04920492049205194,-0.14211237359329928
0.04960496049604757,-0.14194393081507092
0.0500050005000503,-0.14177412412770513
0.050405040504053034,-0.14160295353120317
0.05080508050804866,-0.14143041902556874
0.051205120512051394,-0.14125652061079588
0.05160516051605413,-0.14108125828688795
0.052005200520049755,-0.1409046320538468
0.05240524052405249,-0.14072664191166795
0.05280528052805522,-0.1405472878603536
0.05320532053205085,-0.14036656989990623
0.05360536053605358,-0.14018448803032052
0.054005400540056314,-0.14000104225159973
0.05440544054405194,-0.1398162325637461
0.054805480548054675,-0.13963005896675415
0.05520552055205741,-0.1394425214606267
0.05560556055606014,-0.13925362004536412
0.05600560056005577,-0.13906335472096806
0.0564056405640585,-0.1388717254874347
0.056805680568061234,-0.13867873234476535
0.05720572057205686,-0.13848437529296329
0.057605760576059595,-0.138288654332023
0.05800580058006233,-0.13809156946194776
0.058405840584057955,-0.137893120682739
0.05880588058806069,-0.13769330799439264
0.05920592059206342,-0.1374921313969099
0.05960596059605905,-0.13728959089029516
0.06000600060006178,-0.1370856864745426
0.060406040604064515,-0.13688041814965393
0.06080608060806014,-0.13667378591563265
0.061206120612062875,-0.13646578977247287
0.06160616061606561,-0.1362564297201778
0.062006200620061236,-0.1360457057587505
0.06240624062406397,-0.1358336178881846
0.0628062806280667,-0.13562016610848274
0.06320632063206233,-0.13540535041964888
0.06360636063606506,-0.1351891708216765
0.0640064006400678,-0.1349716273145687
0.06440644064406342,-0.13475271989832807
0.06480648064806616,-0.13453244857294913
0.06520652065206889,-0.13431081333843475
0.06560656065606452,-0.13408781419478777
0.06600660066006725,-0.13386345114200293
0.06640664066406998,-0.13363772418008193
0.06680668066806561,-0.1334106333090288
0.06720672067206834,-0.13318217852883657
0.06760676067607108,-0.1329523598395096
0.0680068006800667,-0.13272117724105023
0.06840684068406944,-0.13248863073345166
0.06880688068807217,-0.13225472031671795
0.0692069206920678,-0.13201944599085155
0.06960696069607053,-0.13178280775584714
0.07000700070007326,-0.1315448056117071
0.07040704070406889,-0.13130543955843463
0.07080708070807162,-0.1310647095960238
0.07120712071207436,-0.13082261572447668
0.07160716071606998,-0.13057915794379776
0.07200720072007272,-0.13033433625398033
0.07240724072407545,-0.1300881506550276
0.07280728072807108,-0.12984060114694193
0.07320732073207381,-0.12959168772971785
0.07360736073607654,-0.12934141040335814
0.07400740074007217,-0.12908976916786652
0.0744074407440749,-0.1288367640232361
0.07480748074807764,-0.12858239496947
0.07520752075207326,-0.12832666200657175
0.075607560756076,-0.12806956513453502
0.07600760076007873,-0.12781110435336251
0.07640764076407436,-0.1275512796630575
0.07680768076807709,-0.1272900910636145
0.07720772077207982,-0.1270275385550355
0.07760776077607545,-0.1267636221373245
0.07800780078007818,-0.1264983418104746
0.07840784078408092,-0.12623169757448904
0.07880788078807655,-0.12596368942937156
0.07920792079207928,-0.12569431737511527
0.07960796079608201,-0.12542358141172336
0.08000800080007764,-0.12515148153919986
0.08040804080408037,-0.12487801775753676
0.0808080808080831,-0.12460319006673815
0.08120812081207873,-0.12432699846680802
0.08160816081608147,-0.12404944295773884
0.0820082008200842,-0.12377052353953394
0.08240824082408693,-0.12349024021219322
0.08280828082808256,-0.12320859297572129
0.08320832083208529,-0.1229255818301098
0.08360836083608802,-0.1226412067753631
0.08400840084008365,-0.1223554678114846
0.08440844084408639,-0.12206836493846654
0.08480848084808912,-0.12177989815631333
0.08520852085208475,-0.12149006746502829
0.08560856085608748,-0.12119887286460358
0.08600860086009021,-0.12090631435504418
0.08640864086408584,-0.12061239193635258
0.08680868086808857,-0.12031710560852192
0.0872087208720913,-0.12002045537155523
0.08760876087608693,-0.11972244122545757
0.08800880088008967,-0.11942306317022013
0.0884088408840924,-0.1191223212058473
0.08880888088808803,-0.11882021533234301
0.08920892089209076,-0.11851674554969979
0.08960896089609349,-0.11821191185792004
0.09000900090008912,-0.11790571425700898
0.09040904090409185,-0.11759815274695884
0.09080908090809459,-0.11728922732777344
0.09120912091209021,-0.11697893799945586
0.09160916091609295,-0.11666728476199921
0.09200920092009568,-0.11635426761540685
0.09240924092409131,-0.11603988655968296
0.09280928092809404,-0.11572414159481985
0.09320932093209677,-0.11540703272082062
0.0936093609360924,-0.11508855993769042
0.09400940094009513,-0.11476872324542073
0.09440944094409787,-0.11444752264401535
0.0948094809480935,-0.11412495813347898
0.09520952095209623,-0.1138010297138029
0.09560956095609896,-0.113475737384991
0.09600960096009459,-0.11314908114704789
0.09640964096409732,-0.11282106099996475
0.09680968096810005,-0.11249167694374623
0.09720972097209568,-0.11216092897839688
0.09760976097609841,-0.1118288171039077
0.09800980098010115,-0.11149534132028262
0.09840984098409677,-0.11116050162752694
0.09880988098809951,-0.11082429802563128
0.09920992099210224,-0.11048673051459985
0.09960996099609787,-0.1101477990944371
0.1000100010001006,-0.10980750376513453
0.10041004100410333,-0.10946584452669672
0.10081008100809896,-0.10912282137912784
0.1012101210121017,-0.10877843432241911
0.10161016101610443,-0.10843268335657441
0.10201020102010006,-0.10808556848159918
0.10241024102410279,-0.10773708969748344
0.10281028102810552,-0.10738724700423255
0.10321032103210115,-0.10703604040185101
0.10361036103610388,-0.10668346989032892
0.10401040104010661,-0.10632953546967112
0.10441044104410224,-0.10597423713988274
0.10481048104810498,-0.10561757490095465
0.10521052105210771,-0.10525954875289101
0.10561056105610334,-0.10490015869569554
0.10601060106010607,-0.1045394047293607
0.1064106410641088,-0.10417728685389002
0.10681068106810443,-0.10381380506928878
0.10721072107210716,-0.10344895937554728
0.1076107610761099,-0.1030827497726703
0.10801080108010552,-0.10271517626066246
0.10841084108410826,-0.10234623883951448
0.10881088108811099,-0.10197593750923045
0.10921092109211372,-0.10160427226981097
0.10961096109610935,-0.1012312431212616
0.11001100110011208,-0.10085685006357123
0.11041104110411482,-0.10048109309674569
0.11081108110811044,-0.10010397222078939
0.11121112111211318,-0.09972548743569298
0.11161116111611591,-0.09934563874146024
0.11201120112011154,-0.09896442613809782
0.11241124112411427,-0.09858184962559412
0.112811281128117,-0.09819790920395532
0.11321132113211263,-0.09781260487318623
0.11361136113611536,-0.09742593663327612
0.1140114011401181,-0.09703790448423136
0.11441144114411372,-0.09664850842605521
0.11481148114811646,-0.09625774845873873
0.11521152115211919,-0.09586562458228692
0.11561156115611482,-0.09547213679670465
0.11601160116011755,-0.09507728510198159
0.11641164116412028,-0.09468106949812316
0.11681168116811591,-0.09428348998513422
0.11721172117211864,-0.09388454656300474
0.11761176117612138,-0.0934842392317399
0.118011801180117,-0.0930825679913443
0.11841184118411974,-0.09267953284180841
0.11881188118812247,-0.09227513378313659
0.1192119211921181,-0.09186937081533486
0.11961196119612083,-0.09146224393839218
0.12001200120012356,-0.09105375315231391
0.12041204120411919,-0.09064389845710565
0.12081208120812192,-0.09023267985275653
0.12121212121212466,-0.08982009733927171
0.12161216121612028,-0.08940615091665688
0.12201220122012302,-0.08899084058490105
0.12241224122412575,-0.08857416634400925
0.12281228122812138,-0.08815612819398803
0.12321232123212411,-0.08773672613482558
0.12361236123612684,-0.08731596016652761
0.12401240124012247,-0.08689383028909985
0.1244124412441252,-0.08647033650253107
0.12481248124812794,-0.08604547880682624
0.12521252125212357,-0.08561925720199172
0.1256125612561263,-0.08519167168801606
0.12601260126012903,-0.08476272226490496
0.12641264126412466,-0.08433240893266399
0.1268126812681274,-0.08390073169128195
0.12721272127213012,-0.08346769054076389
0.12761276127612575,-0.08303328548111673
0.12801280128012849,-0.08259751651232754
0.12841284128413122,-0.08216038363440321
0.12881288128812685,-0.08172188684734923
0.12921292129212958,-0.08128202615115368
0.1296129612961323,-0.08084080154582297
0.13001300130012794,-0.08039821303136242
0.13041304130413067,-0.07995426060776
0.1308130813081334,-0.07950894427502289
0.13121312131212903,-0.07906226403315579
0.13161316131613177,-0.07861421988214679
0.1320132013201345,-0.07816481182200274
0.13241324132413013,-0.07771403985272896
0.13281328132813286,-0.07726190397431398
0.1332133213321356,-0.07680840418676313
0.13361336133613122,-0.07635354049008321
0.13401340134013395,-0.07589731288426058
0.13441344134413669,-0.07543972136930359
0.1348134813481323,-0.07498076594521648
0.13521352135213505,-0.07452044661198794
0.13561356135613778,-0.07405876336962401
0.1360136013601405,-0.0735957162181247
0.13641364136413614,-0.07313130515749545
0.13681368136813887,-0.07266553018772472
0.1372137213721416,-0.07219839130881849
0.13761376137613723,-0.07172988852078305
0.13801380138013997,-0.07126002182360604
0.1384138413841427,-0.07078879121729299
0.13881388138813833,-0.07031619670185069
0.13921392139214106,-0.0698422382772677
0.1396139613961438,-0.06936691594354762
0.14001400140013942,-0.06889022970069883
0.14041404140414215,-0.0684121795487083
0.1408140814081449,-0.0679327654875823
0.14121412141214051,-0.06745198751732696
0.14161416141614325,-0.0669698456379297
0.14201420142014598,-0.06648633984939702
0.1424142414241416,-0.06600147015173498
0.14281428142814434,-0.06551523654493124
0.14321432143214707,-0.06502763902899197
0.1436143614361427,-0.06453867760392336
0.14401440144014543,-0.06404835226971263
0.14441444144414817,-0.06355666302636678
0.1448144814481438,-0.06306360987389158
0.14521452145214653,-0.06256919281227472
0.14561456145614926,-0.06207341184152155
0.1460146014601449,-0.06157626696164011
0.14641464146414762,-0.061077758172616035
0.14681468146815035,-0.06057788547445707
0.14721472147214598,-0.06007664886716842
0.14761476147614871,-0.05957404835073805
0.14801480148015145,-0.05907008392517257
0.14841484148414708,-0.05856475559047723
0.1488148814881498,-0.058058063346640335
0.14921492149215254,-0.057550007193667256
0.14961496149614817,-0.057040587131565984
0.1500150015001509,-0.05652980316032205
0.15041504150415363,-0.05601765527994283
0.15081508150814926,-0.05550414349043459
0.151215121512152,-0.054989267791784084
0.15161516151615473,-0.054473028183997754
0.15201520152015036,-0.05395542466708322
0.1524152415241531,-0.05343645724102604
0.15281528152815582,-0.05291612590583325
0.15321532153215145,-0.0523944306615117
0.15361536153615418,-0.051871371508047784
0.15401540154015692,-0.05134694844544881
0.15441544154415254,-0.05082116147372066
0.15481548154815528,-0.0502940105928495
0.155215521552158,-0.04976549580284384
0.15561556155615364,-0.0492356171037093
0.15601560156015637,-0.04870437449543182
0.1564156415641591,-0.04817176797801872
0.15681568156815473,-0.047637797551477776
0.15721572157215746,-0.04710246321579361
0.1576157615761602,-0.046565764970974456
0.15801580158015582,-0.04602770281702587
0.15841584158415856,-0.045488276753935644
0.1588158815881613,-0.0449474867817099
0.15921592159215692,-0.044405332900354595
0.15961596159615965,-0.043861815109857365
0.16001600160016238,-0.043316933410224454
0.160416041604158,-0.04277068780146341
0.16081608160816074,-0.04222307828355892
0.16121612161216348,-0.041674104856519435
0.1616161616161662,-0.04112376752034394
0.16201620162016184,-0.04057206627504058
0.16241624162416457,-0.040019001120594366
0.1628162816281673,-0.039464572057012585
0.16321632163216293,-0.038908779084302327
0.16361636163616566,-0.038351622202448886
0.1640164016401684,-0.037793101411460826
0.16441644164416402,-0.03723321671134369
0.16481648164816676,-0.03667196810208332
0.1652165216521695,-0.036109355583688246
0.16561656165616512,-0.03554537915616491
0.16601660166016785,-0.034980038819498425
0.16641664166417058,-0.0344133345736959
0.1668166816681662,-0.03384526641876537
0.16721672167216894,-0.033275834354692425
0.16761676167617168,-0.03270503838148371
0.1680168016801673,-0.032132878499146644
0.16841684168417004,-0.03155935470766676
0.16881688168817277,-0.030984467007051295
0.1692169216921684,-0.030408215397307377
0.16961696169617113,-0.02983059987842071
0.17001700170017386,-0.029251620450398575
0.1704170417041695,-0.02867127711324808
0.17081708170817222,-0.028089569866954576
0.17121712171217496,-0.027506498711525645
0.17161716171617059,-0.026922063646968072
0.17201720172017332,-0.02633626467326819
0.17241724172417605,-0.025749101790432303
0.17281728172817168,-0.025160574998468646
0.1732173217321744,-0.024570684297361638
0.17361736173617714,-0.023979429687118733
0.17401740174017277,-0.023386811167748447
0.1744174417441755,-0.022792828739234834
0.17481748174817824,-0.022197482401584884
0.17521752175217387,-0.021600772154808066
0.1756175617561766,-0.021002697998887102
0.17601760176017933,-0.020403259933830905
0.17641764176417496,-0.0198024579596476
0.1768176817681777,-0.019200292076320076
0.17721772177218043,-0.01859676228385685
0.17761776177617605,-0.01799186858226641
0.17801780178017879,-0.017385610971531837
0.17841784178418152,-0.016777989451662065
0.17881788178817715,-0.016169004022664416
0.17921792179217988,-0.015558654684524042
0.1796179617961826,-0.014946941437247637
0.18001800180017824,-0.014333864280843394
0.18041804180418097,-0.013719423215295415
0.1808180818081837,-0.013103618240612337
0.18121812181217933,-0.01248644935680159
0.18161816181618207,-0.011867916563846859
0.1820182018201848,-0.01124801986175682
0.18241824182418043,-0.010626759250538947
0.18281828182818316,-0.010004134730177831
0.1832183218321859,-0.009380146300681184
0.18361836183618152,-0.008754793962057136
0.18401840184018425,-0.008128077714288359
0.184418441844187,-0.007499997557384569
0.18481848184818261,-0.0068705534913536415
0.18521852185218535,-0.006239745516178353
0.18561856185618808,-0.005607573631868125
0.1860186018601837,-0.004974037838429885
0.18641864186418644,-0.004339138135847885
0.18681868186818917,-0.003702874524130704
0.1872187218721848,-0.0030652470032862793
0.18761876187618753,-0.0024262555732975028
0.18801880188019027,-0.0017859002341733224
0.188418841884193,-0.0011441809859135462
0.18881888188818863,-0.0005010978285263359
0.18921892189219136,0.00014334923800441094
0.1896189618961941,0.0007891602136714677
0.19001900190018972,0.0014363350984653149
0.19041904190419245,0.0020848738924033722
0.1908190819081952,0.002734776595476625
0.19121912191219081,0.0033860432076772418
0.19161916191619355,0.00403867372902206
0.19201920192019628,0.004692668159502541
0.1924192419241919,0.005348026499110303
0.19281928192819464,0.00600474874786175
0.19321932193219737,0.006662834905748913
0.193619361936193,0.007322284972762901
0.19401940194019573,0.007983098948921685
0.19441944194419847,0.008645276834215575
0.1948194819481941,0.00930881862863673
0.19521952195219683,0.009973724332201955
0.19561956195619956,0.010639993944902755
0.1960196019601952,0.011307627466730518
0.19641964196419792,0.011976624897703271
0.19681968196820065,0.01264698623781078
0.19721972197219628,0.013318711487045514
0.19761976197619902,0.013991800645424593
0.19801980198020175,0.014666253712939392
0.19841984198419738,0.015342070689581022
0.1988198819882001,0.01601925157536705
0.19921992199220284,0.016697796370288284
0.19961996199619847,0.017377705074336877
0.2000200020002012,0.018058977687529607
0.20042004200420394,0.018741614209857798
0.20082008200819956,0.019425614641313236
0.2012201220122023,0.020110978981912928
0.20162016201620503,0.020797707231648248
0.20202020202020066,0.021485799390510322
0.2024202420242034,0.022175255458517108
0.20282028202820612,0.022866075435659116
0.20322032203220175,0.023558259321928156
0.20362036203620448,0.024251807117341595
0.20402040204020722,0.024946718821890722
0.20442044204420284,0.02564299443556666
0.20482048204820558,0.02634063395838687
0.2052205220522083,0.027039637390343253
0.20562056205620394,0.027740004731425634
0.20602060206020667,0.02844173598165319
0.2064206420642094,0.02914483114101607
0.20682068206820503,0.02984929020950541
0.20722072207220776,0.030555113187139587
0.2076207620762105,0.03126230007390958
0.20802080208020612,0.03197085086980575
0.20842084208420886,0.03268076557484732
0.2088208820882116,0.03339204418902432
0.20922092209220722,0.03410468671232715
0.20962096209620995,0.034818693144775335
0.21002100210021268,0.03553406348635922
0.2104210421042083,0.036250797737069025
0.21082108210821104,0.03696889589692435
0.21122112211221378,0.03768835796591481
0.2116211621162094,0.03840918394403239
0.21202120212021214,0.03913137383129398
0.21242124212421487,0.03985492762769179
0.2128212821282105,0.040579845333215514
0.21322132213221323,0.04130612694788484
0.21362136213621596,0.042033772471689254
0.2140214021402116,0.04276278190462018
0.21442144214421432,0.043493155246696155
0.21482148214821706,0.04422489249790752
0.2152215221522198,0.044957993658254876
0.21562156215621542,0.04569245872772833
0.21602160216021815,0.04642828770634693
0.21642164216422088,0.04716548059410145
0.2168216821682165,0.04790403739098152
0.21722172217221924,0.04864395809700704
0.21762176217622198,0.049385242712168265
0.2180218021802176,0.05012789123645487
0.21842184218422034,0.050871903669887586
0.21882188218822307,0.051617280012456225
0.2192219221922187,0.0523640202641503
0.21962196219622143,0.05311212442498973
0.22002200220022416,0.05386159249496486
0.2204220422042198,0.05461242447406603
0.22082208220822253,0.05536462036231264
0.22122212221222526,0.05611818015969502
0.22162216221622089,0.056873103866202514
0.22202220222022362,0.0576293914818562
0.22242224222422635,0.058387043006645566
0.22282228222822198,0.059146058440560756
0.2232223222322247,0.05990643778362083
0.22362236223622745,0.06066818103581682
0.22402240224022307,0.06143128819713902
0.2244224422442258,0.06219575926760643
0.22482248224822854,0.06296159424720989
0.22522252225222417,0.06372879313593889
0.2256225622562269,0.06449735593381306
0.22602260226022963,0.065267282640823
0.22642264226422526,0.06603857325695922
0.226822682268228,0.06681122778224062
0.22722272227223073,0.06758524621665792
0.22762276227622635,0.06836062856020088
0.2280228022802291,0.06913737481288938
0.22842284228423182,0.06991548497471399
0.22882288228822745,0.07069495904566343
0.22922292229223018,0.0714757970257595
0.2296229622962329,0.07225799891499071
0.23002300230022854,0.07304156471334751
0.23042304230423127,0.07382649442085
0.230823082308234,0.07461278803748879
0.23122312231222963,0.07540044556325229
0.23162316231623237,0.07618946699816193
0.2320232023202351,0.07697985234220767
0.23242324232423073,0.07777160159537859
0.23282328232823346,0.07856471475769497
0.2332233223322362,0.0793591918291476
0.23362336233623182,0.08015503280972575
0.23402340234023455,0.0809522376994493
0.2344234423442373,0.08175080649830893
0.23482348234823291,0.08255073920629365
0.23522352235223565,0.08335203582342503
0.23562356235623838,0.08415469634969137
0.236023602360234,0.08495872078508304
0.23642364236423674,0.08576410912962175
0.23682368236823947,0.08657086138329545
0.2372237223722351,0.0873789775460942
0.23762376237623783,0.08818845761803895
0.23802380238024057,0.08899930159912027
0.2384238423842362,0.08981150948932609
0.23882388238823893,0.09062508128867817
0.23922392239224166,0.0914400169971664
0.2396239623962373,0.09225631661477925
0.24002400240024002,0.09307398014153861
0.24042404240424275,0.09389300757743368
0.24082408240823838,0.09471339892245359
0.24122412241224112,0.09553515417662015
0.24162416241624385,0.09635827333992214
0.24202420242024658,0.09718275641236006
0.2424242424242422,0.098008603393923
0.24282428242824494,0.09883581428463221
0.24322432243224767,0.09966438908447696
0.2436243624362433,0.10049432779344697
0.24402440244024604,0.10132563041156317
0.24442444244424877,0.10215829693881566
0.2448244824482444,0.10299232737519273
0.24522452245224713,0.10382772172071607
0.24562456245624986,0.10466447997537537
0.2460246024602455,0.10550260213915898
0.24642464246424822,0.10634208821208992
0.24682468246825096,0.10718293819415632
0.24722472247224658,0.10802515208534773
0.24762476247624932,0.10886872988568554
0.24802480248025205,0.10971367159515892
0.24842484248424768,0.11055997721375721
0.2488248824882504,0.11140764674150225
0.24922492249225314,0.11225668017838289
0.24962496249624877,0.11310707752438832
0.2500250025002515,0.11395883877954044
0.25042504250425424,0.11481196394382844
0.25082508250824986,0.11566645301724066
0.2512251225122526,0.1165223059997998
0.25162516251625533,0.11737952289149531
0.25202520252025096,0.1182381036923149
0.2524252425242537,0.11909804840228097
0.2528252825282564,0.11995935702138326
0.25322532253225205,0.12082202954960998
0.2536253625362548,0.12168606598698377
0.2540254025402575,0.12255146633349304
0.25442544254425314,0.12341823058912703
0.2548254825482559,0.12428635875390794
0.2552255225522586,0.1251558508278242
0.25562556255625424,0.12602670681086525
0.25602560256025697,0.12689892670305328
0.2564256425642597,0.12777251050437782
0.25682568256825533,0.12864745821482582
0.25722572257225806,0.1295237698344207
0.2576257625762608,0.13040144536315215
0.2580258025802564,0.13128048480100735
0.25842584258425916,0.13216088814800978
0.2588258825882619,0.13304265540414772
0.2592259225922575,0.13392578656941048
0.25962596259626025,0.1348102816438202
0.260026002600263,0.13569614062736549
0.2604260426042586,0.13658336352003547
0.26082608260826134,0.1374719503218521
0.2612261226122641,0.13836190103280516
0.2616261626162597,0.13925321565288168
0.26202620262026244,0.140145894182106
0.26242624262426517,0.14103993662046588
0.2628262826282608,0.14193534296794996
0.26322632263226353,0.14283211322458145
0.26362636263626626,0.14373024739034865
0.2640264026402619,0.14462974546524004
0.2644264426442646,0.14553060744927845
0.26482648264826736,0.14643283334245283
0.265226522652263,0.14733642314475118
0.2656265626562657,0.14824137685619743
0.26602660266026845,0.14914769447677925
0.2664266426642641,0.15005537600648483
0.2668266826682668,0.15096442144533812
0.26722672267226955,0.1518748307933271
0.2676267626762652,0.15278660405043987
0.2680268026802679,0.15369974121670033
0.26842684268427064,0.15461424229209658
0.26882688268827337,0.15553010727662875
0.269226922692269,0.1564473361702847
0.26962696269627173,0.15736592897308843
0.27002700270027447,0.15828588568502733
0.2704270427042701,0.15920720630609045
0.2708270827082728,0.16012989083630133
0.27122712271227556,0.1610539392756482
0.2716271627162712,0.16197935162411842
0.2720272027202739,0.16290612788173664
0.27242724272427665,0.16383426804849072
0.2728272827282723,0.16476377212436838
0.273227322732275,0.1656946401093937
0.27362736273627775,0.16662687200355497
0.2740274027402734,0.16756046780683967
0.2744274427442761,0.16849542751927252
0.27482748274827884,0.16943175114084152
0.27522752275227447,0.17036943867153373
0.2756275627562772,0.17130849011137356
0.27602760276027993,0.1722489054603495
0.27642764276427556,0.17319068471844892
0.2768276827682783,0.1741338278856963
0.277227722772281,0.17507833496207964
0.27762776277627665,0.1760242059475863
0.2780278027802794,0.1769714408422414
0.2784278427842821,0.177920039646032
0.27882788278827775,0.17887000235894604
0.2792279227922805,0.179821328981008
0.2796279627962832,0.18077401951220584
0.28002800280027884,0.18172807395252727
0.2804280428042816,0.18268349230199696
0.2808280828082843,0.18364027456060206
0.28122812281227993,0.18459842072833094
0.28162816281628267,0.18555793080520783
0.2820282028202854,0.18651880479122007
0.28242824282428103,0.18748104268635662
0.28282828282828376,0.1884446444906409
0.2832283228322865,0.18940961020406094
0.2836283628362821,0.1903759398266046
0.28402840284028485,0.1913436333582958
0.2844284428442876,0.19231269079912322
0.2848284828482832,0.19328311214907382
0.28522852285228595,0.19425489740817317
0.2856285628562887,0.1952280465764079
0.2860286028602843,0.1962025596537663
0.28642864286428704,0.19717843664027226
0.2868286828682898,0.19815567753591468
0.2872287228722854,0.19913428234068037
0.28762876287628814,0.20011425105459457
0.28802880288029087,0.20109558367764377
0.2884288428842865,0.2020782802098165
0.28882888288828923,0.20306234065113798
0.28922892289229196,0.20404776500159508
0.2896289628962876,0.20503455326117548
0.2900290029002903,0.20602270542990384
0.29042904290429306,0.20701222150776855
0.2908290829082887,0.20800310149475645
0.2912291229122914,0.20899534539089204
0.29162916291629415,0.20998895319616465
0.2920292029202898,0.21098392491055892
0.2924292429242925,0.2119802605341027
0.29282928292829524,0.2129779600667821
0.29322932293229087,0.21397702350858422
0.2936293629362936,0.21497745085953562
0.29402940294029634,0.2159792421196226
0.29442944294429196,0.21698239728883198
0.2948294829482947,0.21798691636719064
0.29522952295229743,0.2189927993546855
0.29562956295630016,0.22000004625131575
0.2960296029602958,0.22100865705706843
0.2964296429642985,0.22201863177197048
0.29682968296830126,0.223029970396008
0.2972297229722969,0.2240426729291685
0.2976297629762996,0.22505673937147816
0.29802980298030235,0.226072169722923
0.298429842984298,0.22708896398349074
0.2988298829883007,0.2281071221532074
0.29922992299230344,0.22912664423206022
0.29962996299629907,0.23014753022003542
0.3000300030003018,0.23116978011715975
0.30043004300430454,0.23219339392342028
0.30083008300830016,0.2332183716388031
0.3012301230123029,0.23424471326333468
0.30163016301630563,0.2352724187970026
0.30203020302030126,0.2363014882397925
0.302430243024304,0.23733192159173197
0.3028302830283067,0.23836371885280752
0.30323032303230235,0.2393968800230052
0.3036303630363051,0.24043140510235203
0.3040304030403078,0.2414672940908347
0.30443044304430344,0.24250454698843968
0.3048304830483062,0.24354316379519453
0.3052305230523089,0.24458314451108476
0.30563056305630454,0.24562448913609738
0.30603060306030727,0.24666719767025963
0.30643064306431,0.24771127011355737
0.30683068306830563,0.2487567064659774
0.30723072307230836,0.24980350672754703
0.3076307630763111,0.25085167089825244
0.3080308030803067,0.25190119897808033
0.30843084308430946,0.2529520909670573
0.3088308830883122,0.25400434686517037
0.3092309230923078,0.25505796667240577
0.30963096309631055,0.25611295038879045
0.3100310031003133,0.25716929801431115
0.3104310431043089,0.25822700954895333
0.31083108310831165,0.2592860849927457
0.3112311231123144,0.26034652434567385
0.31163116311631,0.2614083276077241
0.31203120312031274,0.26247149477892434
0.31243124312431547,0.26353602585925967
0.3128312831283111,0.26460192084871764
0.31323132313231383,0.26566917974732596
0.31363136313631657,0.26673780255506885
0.3140314031403122,0.2678077892719343
0.3144314431443149,0.2688791398979491
0.31483148314831766,0.26995185443310055
0.3152315231523133,0.2710259328773735
0.315631563156316,0.2721013752307961
0.31603160316031875,0.2731781814933547
0.3164316431643144,0.27425635166503526
0.3168316831683171,0.2753358857458654
0.31723172317231985,0.276416783735832
0.3176317631763155,0.2774990456349199
0.3180318031803182,0.27858267144315835
0.31843184318432094,0.279667661160532
0.31883188318831657,0.28075401478702783
0.3192319231923193,0.2818417323226737
0.31963196319632203,0.28293081376745505
0.32003200320031766,0.2840212591213582
0.3204320432043204,0.28511306838441175
0.3208320832083231,0.2862062415566011
0.32123212321231875,0.2873007786379118
0.3216321632163215,0.28839667962837295
0.3220322032203242,0.28949394452797
0.32243224322432695,0.29059257333670246
0.3228322832283226,0.2916925660545573
0.3232323232323253,0.2927939226815616
0.32363236323632805,0.29389664321770237
0.3240324032403237,0.2950007276629643
0.3244324432443264,0.2961061760173767
0.32483248324832914,0.2972129882809253
0.32523252325232477,0.2983211644535945
0.3256325632563275,0.2994307045354145
0.32603260326033023,0.30054160852637035
0.32643264326432586,0.30165387642644786
0.3268326832683286,0.3027675082356757
0.3272327232723313,0.30388250395403993
0.32763276327632695,0.3049988635815244
0.3280328032803297,0.30611658711815976
0.3284328432843324,0.30723567456393136
0.32883288328832805,0.30835612591882394
0.3292329232923308,0.30947794118286753
0.3296329632963335,0.3106011203560464
0.33003300330032914,0.3117256634383466
0.3304330433043319,0.31285157042979755
0.3308330833083346,0.3139788413303847
0.33123312331233024,0.3151074761400929
0.33163316331633297,0.31623747485895143
0.3320332033203357,0.31736883748694616
0.33243324332433133,0.3185015640240619
0.33283328332833406,0.31963565447032843
0.3332333233323368,0.3207711088257309
0.3336333633363324,0.32190792709025484
0.33403340334033516,0.3230461092639287
0.3344334433443379,0.3241856553467387
0.3348334833483335,0.3253265653386698
0.33523352335233625,0.32646883923975206
0.335633563356339,0.32761247704997004
0.3360336033603346,0.3287574787693092
0.33643364336433734,0.32990384439779896
0.3368336833683401,0.3310515739354247
0.3372337233723357,0.33220066738217113
0.33763376337633844,0.3333511247380693
0.33803380338034117,0.33450294600310265
0.3384338433843368,0.33565613117725734
0.33883388338833953,0.3368106802605625
0.33923392339234226,0.33796659325300415
0.3396339633963379,0.33912387015456635
0.3400340034003406,0.34028251096528006
0.34043404340434336,0.3414425156851288
0.340834083408339,0.342603884314099
0.3412341234123417,0.34376661685221993
0.34163416341634445,0.3449307132994772
0.3420342034203401,0.34609617365585515
0.3424342434243428,0.3472629979213841
0.34283428342834554,0.34843118609604873
0.34323432343234117,0.3496007381798346
0.3436343634363439,0.35077165417277134
0.34403440344034664,0.35194393407484403
0.34443444344434226,0.35311757788603776
0.344834483448345,0.3542925856063823
0.34523452345234773,0.35546895723586264
0.34563456345634336,0.356646692774464
0.3460346034603461,0.3578257922222166
0.3464346434643488,0.35900625557910587
0.34683468346834445,0.36018808284511455
0.3472347234723472,0.36137127402027464
0.3476347634763499,0.36255582910457096
0.34803480348034554,0.36374174809798876
0.3484348434843483,0.36492903100055696
0.348834883488351,0.3661176778122608
0.34923492349235374,0.36730768853310114
0.34963496349634937,0.36849906316306213
0.3500350035003521,0.36969180170217475
0.35043504350435484,0.37088590415042266
0.35083508350835046,0.3720813705077909
0.3512351235123532,0.37327820077431134
0.35163516351635593,0.3744763949499677
0.35203520352035156,0.3756759530347438
0.3524352435243543,0.37687687502867206
0.352835283528357,0.3780791609317362
0.35323532353235265,0.37928281074392056
0.3536353635363554,0.3804878244652565
0.3540354035403581,0.3816942020957285
0.35443544354435375,0.3829019436353213
0.3548354835483565,0.38411104908406496
0.3552355235523592,0.3853215184419445
0.35563556355635484,0.3865333517089449
0.35603560356035757,0.3877465488850972
0.3564356435643603,0.3889611099703852
0.35683568356835593,0.39017703496479283
0.35723572357235867,0.3913943238683533
0.3576357635763614,0.392612976681049
0.358035803580357,0.3938329934028655
0.35843584358435976,0.39505437403383314
0.3588358835883625,0.39627711857393716
0.3592359235923581,0.3975012270231607
0.35963596359636085,0.3987266993815367
0.3600360036003636,0.39995353564904884
0.3604360436043592,0.4011817358256812
0.36083608360836195,0.40241129991146557
0.3612361236123647,0.4036422279063848
0.3616361636163603,0.4048745198104248
0.36203620362036304,0.4061081756236168
0.3624362436243658,0.4073431953459449
0.3628362836283614,0.4085795789773929
0.36323632363236413,0.40981732651799274
0.36363636363636687,0.4110564379677286
0.3640364036403625,0.4122969133265845
0.3644364436443652,0.413538752594593
0.36483648364836796,0.41478195577173654
0.3652365236523636,0.41602652285800074
0.3656365636563663,0.4172724538534169
0.36603660366036905,0.41851974875796916
0.3664366436643647,0.419768407571641
0.3668366836683674,0.4210184302944651
0.36723672367237015,0.422269816926425
0.3676367636763658,0.4235225674675053
0.3680368036803685,0.4247766819177374
0.36843684368437124,0.42603216027710566
0.36883688368836687,0.42728900254559365
0.3692369236923696,0.4285472087232339
0.36963696369637233,0.42980677881000995
0.37003700370036796,0.4310677128059063
0.3704370437043707,0.4323300107109546
0.3708370837083734,0.43359367252513936
0.37123712371236905,0.4348586982484432
0.3716371637163718,0.43612508788089976
0.3720372037203745,0.43739284142249224
0.37243724372437015,0.4386619588732042
0.3728372837283729,0.43993244023306927
0.3732373237323756,0.44120428550206964
0.37363736373637124,0.44247749468018976
0.374037403740374,0.44375206776746273
0.3744374437443767,0.44502800476387155
0.37483748374837944,0.44630530566941634
0.37523752375237507,0.4475839704840804
0.3756375637563778,0.4488639992078975
0.37603760376038053,0.45014539184085084
0.37643764376437616,0.45142814838292333
0.3768376837683789,0.45271226883414806
0.37723772377238163,0.45399775319450936
0.37763776377637726,0.45528460146399036
0.37803780378038,0.4565728136426237
0.3784378437843827,0.45786238973039284
0.37883788378837835,0.45915332972728157
0.3792379237923811,0.46044563363332297
0.3796379637963838,0.46173930144850084
0.38003800380037944,0.46303433317279763
0.3804380438043822,0.464330728806247
0.3808380838083849,0.46562848834883336
0.38123812381238054,0.46692761180053766
0.38163816381638327,0.46822809916139624
0.382038203820386,0.4695299504313901
0.38243824382438163,0.47083316561050287
0.38283828382838436,0.47213774469876924
0.3832383238323871,0.4734436876961712
0.3836383638363827,0.4747509946026926
0.38403840384038546,0.4760596654183668
0.3844384438443882,0.4773697001431773
0.3848384838483838,0.47868109877710696
0.38523852385238655,0.47999386132018923
0.3856385638563893,0.4813079877724083
0.3860386038603849,0.48262347813374573
0.38643864386438764,0.48394033240423684
0.3868386838683904,0.4852585505838636
0.387238723872386,0.4865781326726095
0.38763876387638874,0.4878990786705084
0.38803880388039147,0.48922138857754394
0.3884388438843871,0.4905450623936978
0.38883888388838983,0.4918701001190052
0.38923892389239256,0.49319650175344837
0.3896389638963882,0.4945242672970108
0.3900390039003909,0.4958533967497267
0.39043904390439366,0.49718389011157854
0.3908390839083893,0.49851574738254906
0.391239123912392,0.49984896856267286
0.39163916391639475,0.5011835536519333
0.3920392039203904,0.5025195026503115
0.3924392439243931,0.5038568155578442
0.39283928392839584,0.5051954923745126
0.39323932393239147,0.5065355331002994
0.3936393639363942,0.5078769377352407
0.39403940394039694,0.509219706279317
0.39443944394439256,0.5105638387325124
0.3948394839483953,0.5119093350948609
0.39523952395239803,0.5132561953663463
0.39563956395639366,0.5146044195469498
0.3960396039603964,0.5159540076367073
0.3964396439643991,0.517304959635601
0.39683968396839475,0.5186572755436126
0.3972397239723975,0.5200109553607782
0.3976397639764002,0.52136599908708
0.39803980398039585,0.5227224067225003
0.3984398439843986,0.5240801782670743
0.3988398839884013,0.5254393137207848
0.39923992399239694,0.5267998130836132
0.39963996399639967,0.5281616763555956
0.4000400040004024,0.5295249035367138
0.40044004400439803,0.5308894946269509
0.40084008400840077,0.5322554496263419
0.4012401240124035,0.5336227685348688
0.40164016401640623,0.5349914513525318
0.40204020402040186,0.5363614980793131
0.4024402440244046,0.5377329087152489
0.4028402840284073,0.5391056832603202
0.40324032403240295,0.5404798217145098
0.4036403640364057,0.541855324077854
0.4040404040404084,0.5432321903503338
0.40444044404440405,0.5446104205319321
0.4048404840484068,0.5459900146226844
0.4052405240524095,0.5473709726225727
0.40564056405640514,0.5487532945315794
0.4060406040604079,0.5501369803497398
0.4064406440644106,0.5515220300770367
0.40684068406840623,0.5529084437134517
0.40724072407240897,0.5542962212590207
0.4076407640764117,0.555685362713726
0.4080408040804073,0.5570758680775495
0.40844084408441006,0.5584677373505271
0.4088408840884128,0.5598609705326407
0.4092409240924084,0.5612555676238732
0.40964096409641115,0.5626515286242589
0.4100410041004139,0.5640488535337815
0.4104410441044095,0.5654475423524215
0.41084108410841225,0.5668475950802163
0.411241124112415,0.5682490117171468
0.4116411641164106,0.5696517922631958
0.41204120412041334,0.5710559367183988
0.4124412441244161,0.5724614450827381
0.4128412841284117,0.573868317356195
0.41324132413241443,0.5752765535388069
0.41364136413641717,0.5766861536305546
0.4140414041404128,0.5780971176314204
0.4144414441444155,0.5795094455414406
0.41484148414841826,0.5809231373605971
0.4152415241524139,0.5823381930888709
0.4156415641564166,0.5837546127263004
0.41604160416041935,0.5851723962728648
0.416441644164415,0.586591543728548
0.4168416841684177,0.5880120550933849
0.41724172417242045,0.5894339303673585
0.4176417641764161,0.5908571695504491
0.4180418041804188,0.5922817726426954
0.41844184418442154,0.5937077396440773
0.41884188418841717,0.5951350705545777
0.4192419241924199,0.5965637653742317
0.41964196419642263,0.5979938241030223
0.42004200420041826,0.5994252467409307
0.420442044204421,0.6008580332879939
0.42084208420842373,0.602292183744193
0.42124212421241936,0.6037276981095102
0.4216421642164221,0.6051645763839818
0.4220422042204248,0.6066028185675896
0.42244224422442045,0.6080424246603153
0.4228422842284232,0.6094833946621956
0.4232423242324259,0.6109257285732118
0.42364236423642154,0.612369426393346
0.4240424042404243,0.6138144881226354
0.424442444244427,0.6152609137610604
0.42484248424842264,0.616708703308603
0.42524252425242537,0.6181578567653002
0.4256425642564281,0.6196083741311342
0.42604260426042373,0.6210602554060853
0.42644264426442646,0.6225135005901917
0.4268426842684292,0.6239681096834345
0.4272427242724248,0.625424082685794
0.42764276427642756,0.626881419597309
0.4280428042804303,0.6283401204179605
0.428442844284433,0.6298001851477477
0.42884288428842865,0.6312616137866522
0.4292429242924314,0.6327244063347119
0.4296429642964341,0.6341885627919085
0.43004300430042974,0.6356540831582216
0.4304430443044325,0.6371209674336904
0.4308430843084352,0.6385892156182953
0.43124312431243084,0.6400588277120176
0.43164316431643357,0.6415298037148947
0.4320432043204363,0.6430021436269082
0.43244324432443193,0.6444758474480391
0.43284328432843466,0.6459509151783254
0.4332433243324374,0.6474273468177474
0.433643364336433,0.6489051423662866
0.43404340434043576,0.6503843018239815
0.4344434443444385,0.6518648251908131
0.4348434843484341,0.653346712466761
0.43524352435243685,0.6548299636518647
0.4356435643564396,0.6563145787461041
0.4360436043604352,0.6578005577494612
0.43644364436443794,0.659287900661974
0.4368436843684407,0.6607766074836223
0.4372437243724363,0.6622666782143879
0.43764376437643904,0.6637581128543091
0.43804380438044177,0.6652509114033666
0.4384438443844374,0.6667450738615409
0.43884388438844013,0.6682406002288712
0.43924392439244286,0.6697374905053373
0.4396439643964385,0.6712357446909201
0.4400440044004412,0.6727353627856594
0.44044404440444396,0.6742363447895344
0.4408440844084396,0.6757386907025259
0.4412441244124423,0.6772424005246737
0.44164416441644505,0.6787474742559575
0.4420442044204407,0.6802539118963584
0.4424442444244434,0.6817617134459142
0.44284428442844614,0.6832708789046075
0.44324432443244177,0.6847814082724175
0.4436443644364445,0.6862933015493823
0.44404440444044724,0.687806558735484
0.44444444444444287,0.6893211798307022
0.4448444844484456,0.6908371648350766
0.44524452445244833,0.6923545137485873
0.44564456445644396,0.693873226571214
0.4460446044604467,0.6953933033029973
0.4464446444644494,0.6969147439439168
0.44684468446844505,0.6984375484939525
0.4472447244724478,0.699961716953145
0.4476447644764505,0.7014872493214732
0.44804480448044615,0.7030141455989176
0.4484448444844489,0.7045424057855186
0.4488448844884516,0.7060720298812563
0.44924492449244724,0.7076030178861094
0.44964496449645,0.7091353698001198
0.4500450045004527,0.7106690856232658
0.45044504450444833,0.7122041653555281
0.45084508450845107,0.7137406089969471
0.4512451245124538,0.7152784165475022
0.4516451645164494,0.7168175880071738
0.45204520452045216,0.7183581233760016
0.4524452445244549,0.7199000226539659
0.4528452845284505,0.721443285841046
0.45324532453245325,0.7229879129372827
0.453645364536456,0.7245339039426564
0.4540454045404516,0.726081258857145
0.45444544454445435,0.727629977680791
0.4548454845484571,0.7291800604135728
0.4552455245524598,0.7307315070554913
0.45564556455645544,0.7322843176065257
0.4560456045604582,0.733838492066717
0.4564456445644609,0.7353940304360446
0.45684568456845653,0.736950932714488
0.45724572457245927,0.7385091989020879
0.457645764576462,0.7400688289988248
0.4580458045804576,0.7416298230046771
0.45844584458446036,0.7431921809196865
0.4588458845884631,0.7447559027438314
0.4592459245924587,0.7463209884770934
0.45964596459646145,0.7478874381195116
0.4600460046004642,0.7494552516710659
0.4604460446044598,0.7510244291317363
0.46084608460846255,0.7525949705015638
0.4612461246124653,0.7541668757805272
0.4616461646164609,0.755740144968607
0.46204620462046364,0.7573147780658437
0.4624462446244664,0.7588907750722159
0.462846284628462,0.7604681359877046
0.46324632463246473,0.7620468608123501
0.46364636463646747,0.7636269495461316
0.4640464046404631,0.7652084021890294
0.46444644464446583,0.7667912187410836
0.46484648464846856,0.768375399202275
0.4652465246524642,0.7699609435725813
0.4656465646564669,0.7715478518520451
0.46604660466046965,0.7731361240406449
0.4664466446644653,0.774725760138361
0.466846684668468,0.7763167601452337
0.46724672467247075,0.7779091240612429
0.4676467646764664,0.7795028518863678
0.4680468046804691,0.7810979436206494
0.46844684468447184,0.7826943992640677
0.46884688468846747,0.7842922188166017
0.4692469246924702,0.7858914022782929
0.46964696469647293,0.7874919496491206
0.47004700470046856,0.7890938609290636
0.4704470447044713,0.7906971361181638
0.47084708470847403,0.7923017752164006
0.47124712471246966,0.7939077782237528
0.4716471647164724,0.7955151451402626
0.4720472047204751,0.7971238759659076
0.47244724472447075,0.7987339707006693
0.4728472847284735,0.800345429344588
0.4732473247324762,0.8019582518976431
0.47364736473647184,0.8035724383598138
0.4740474047404746,0.8051879887311415
0.4744474447444773,0.806804903011606
0.47484748474847294,0.8084231812011858
0.47524752475247567,0.8100428232999227
0.4756475647564784,0.8116638293077962
0.47604760476047403,0.8132861992247852
0.47644764476447676,0.8149099330509317
0.4768476847684795,0.8165350307862146
0.4772477247724751,0.8181614924306125
0.47764776477647786,0.8197893179841682
0.4780478047804806,0.8214185074468605
0.4784478447844762,0.8230490608186674
0.47884788478847895,0.8246809780996326
0.4792479247924817,0.8263142592897342
0.4796479647964773,0.8279489043889503
0.48004800480048004,0.8295849133973253
0.4804480448044828,0.8312222863148359
0.4808480848084784,0.8328610231414615
0.48124812481248114,0.8345011238772452
0.48164816481648387,0.8361425885221652
0.4820482048204866,0.8377854170762215
0.48244824482448223,0.8394296095393928
0.48284828482848496,0.8410751659117225
0.4832483248324877,0.8427220861931886
0.4836483648364833,0.8443703703837688
0.48404840484048606,0.8460200184835074
0.4844484448444888,0.8476710304923827
0.4848484848484844,0.8493234064103728
0.48524852485248715,0.8509771462375207
0.4856485648564899,0.8526322499738055
0.4860486048604855,0.8542887176192046
0.48644864486448824,0.8559465491737623
0.486848684868491,0.8576057446374561
0.4872487248724866,0.8592663040102652
0.48764876487648934,0.8609282272922321
0.48804880488049207,0.8625915144833353
0.4884488448844877,0.864256165583553
0.48884888488849043,0.8659221805929297
0.48924892489249316,0.8675895595114427
0.4896489648964888,0.86925830233907
0.4900490049004915,0.8709284090758557
0.49044904490449426,0.8725998797217775
0.4908490849084899,0.8742727142768144
0.4912491249124926,0.8759469127410098
0.49164916491649535,0.8776224751143408
0.492049204920491,0.8792994013967873
0.4924492449244937,0.880977691588392
0.49284928492849644,0.8826573456891332
0.4932493249324921,0.8843383636989889
0.4936493649364948,0.8860207456180029
0.49404940494049754,0.8877044914461536
0.49444944494449317,0.8893896011834184
0.4948494849484959,0.8910760748298423
0.49524952495249863,0.8927639123854022
0.49564956495649426,0.8944531138500765
0.496049604960497,0.8961436792239097
0.4964496449644997,0.8978356085068795
0.49684968496849535,0.8995289016989633
0.4972497249724981,0.9012235588002061
0.4976497649765008,0.9029195798105851
0.49804980498049645,0.9046169647300782
0.4984498449844992,0.9063157135587306
0.4988498849885019,0.9080158262965194
0.49924992499249754,0.9097173029434221
0.4996499649965003,0.9114201434994835
0.500050005000503,0.9131243479646818
0.5004500450044986,0.9148299163389942
0.5008500850085014,0.9165368486224656
0.5012501250125041,0.9182451448150734
0.5016501650164997,0.9199548049167957
0.5020502050205025,0.9216658289276761
0.5024502450245052,0.9233782168476935
0.5028502850285008,0.9250919686768249
0.5032503250325036,0.9268070844151153
0.5036503650365063,0.9285235640625422
0.5040504050405019,0.930241407619083
0.5044504450445046,0.9319606150847837
0.5048504850485074,0.9336811864596198
0.505250525052503,0.9354031217435705
0.5056505650565057,0.9371264209366801
0.5060506050605085,0.9388510840389261
0.5064506450645041,0.9405771110502865
0.5068506850685068,0.9423045019708058
0.5072507250725096,0.9440332568004619
0.5076507650765052,0.9457633755392314
0.5080508050805079,0.9474948581871607
0.5084508450845107,0.949227704744226
0.5088508850885134,0.9509619152104278
0.509250925092509,0.9526974895857444
0.5096509650965118,0.9544344278702193
0.5100510051005145,0.9561727300638312
0.5104510451045101,0.9579123961665568
0.5108510851085128,0.9596534261784413
0.5112511251125156,0.9613958200994632
0.5116511651165112,0.9631395779295989
0.5120512051205139,0.964884699668893
0.5124512451245167,0.9666311853173241
0.5128512851285123,0.9683790348748695
0.513251325132515,0.9701282483415735
0.5136513651365178,0.9718788257174149
0.5140514051405134,0.9736307670023691
0.5144514451445161,0.9753840721964833
0.5148514851485189,0.9771387412997339
0.5152515251525145,0.9788947743120983
0.5156515651565172,0.9806521712336219
0.51605160516052,0.9824109320642823
0.5164516451645156,0.9841710568040564
0.5168516851685183,0.9859325454529904
0.517251725172521,0.9876953980110604
0.5176517651765167,0.9894596144782442
0.5180518051805194,0.9912251948545875
0.5184518451845221,0.9929921391400678
0.5188518851885178,0.9947604473346616
0.5192519251925205,0.9965301194384146
0.5196519651965232,0.9983011554513047
0.5200520052005189,1.0000735553733082
0.5204520452045216,1.0018473192044708
0.5208520852085243,1.0036224469447708
0.52125212521252,1.0053989385941835
0.5216521652165227,1.0071767941527567
0.5220522052205254,1.0089560136204663
0.522452245224521,1.0107365969972888
0.5228522852285238,1.0125185442832718
0.5232523252325265,1.0143018554783911
0.5236523652365221,1.016086530582624
0.5240524052405249,1.0178725695960167
0.5244524452445276,1.0196599725185462
0.5248524852485232,1.0214487393501885
0.525252525252526,1.0232388700909911
0.5256525652565287,1.0250303647409307
0.5260526052605243,1.0268232232999825
0.5264526452645271,1.0286174457681956
0.5268526852685298,1.030413032145544
0.5272527252725254,1.032209982432007
0.5276527652765282,1.0340082966276287
0.5280528052805309,1.0358079747323883
0.5284528452845265,1.03760901674626
0.5288528852885293,1.0394114226692928
0.529252925292532,1.0412151925014617
0.5296529652965276,1.043020326242744
0.5300530053005303,1.044826823893186
0.5304530453045331,1.046634685452765
0.5308530853085287,1.048443910921457
0.5312531253125314,1.0502545002993093
0.5316531653165342,1.0520664535862985
0.5320532053205298,1.0538797707824001
0.5324532453245325,1.0556944518876628
0.5328532853285353,1.0575104969020612
0.5332533253325309,1.0593279058255738
0.5336533653365336,1.0611466786582453
0.5340534053405364,1.0629668154000547
0.534453445344532,1.0647883160509763
0.5348534853485347,1.0666111806110588
0.5352535253525375,1.0684354090802781
0.5356535653565402,1.0702610014586338
0.5360536053605358,1.0720879577461027
0.5364536453645385,1.0739162779427311
0.5368536853685413,1.075745962048497
0.5372537253725369,1.0775770100633755
0.5376537653765396,1.0794094219874146
0.5380538053805424,1.0812431978205905
0.538453845384538,1.0830783375628792
0.5388538853885407,1.0849148412143288
0.5392539253925435,1.0867527087749143
0.5396539653965391,1.088591940244613
0.5400540054005418,1.0904325356234725
0.5404540454045446,1.092274494911468
0.5408540854085402,1.0941178181085771
0.5412541254125429,1.0959625052148465
0.5416541654165457,1.0978085562302526
0.5420542054205413,1.0996559711547718
0.542454245424544,1.1015047499884514
0.5428542854285467,1.1033548927312673
0.5432543254325424,1.1052063993831962
0.5436543654365451,1.107059269944286
0.5440544054405478,1.1089135044145124
0.5444544454445435,1.1107691027938515
0.5448544854485462,1.1126260650823514
0.5452545254525489,1.1144843912799887
0.5456545654565446,1.1163440813867371
0.5460546054605473,1.1182051354026474
0.54645464546455,1.1200675533276943
0.5468546854685457,1.1219313351618534
0.5472547254725484,1.1237964809051741
0.5476547654765511,1.1256629905576312
0.5480548054805467,1.1275308641192006
0.5484548454845495,1.129400101589931
0.5488548854885522,1.1312707029697984
0.5492549254925478,1.1331426682587775
0.5496549654965506,1.135015997456919
0.5500550055005533,1.1368906905641964
0.5504550455045489,1.1387667475805858
0.5508550855085517,1.1406441685061373
0.5512551255125544,1.142522953340825
0.55165516551655,1.144403102084625
0.5520552055205528,1.1462846147375862
0.5524552455245555,1.1481674912996844
0.5528552855285511,1.150051731770895
0.5532553255325539,1.1519373361512666
0.5536553655365566,1.1538243044407748
0.5540554055405522,1.1557126366393953
0.554455445544555,1.1576023327471774
0.5548554855485577,1.1594933927640962
0.5552555255525533,1.161385816690127
0.555655565556556,1.163279604525319
0.5560556055605588,1.1651747562696484
0.5564556455645544,1.1670712719230891
0.5568556855685571,1.1689691514856921
0.5572557255725599,1.170868394957432
0.5576557655765555,1.172769002338283
0.5580558055805582,1.1746709736282959
0.558455845584561,1.1765743088274456
0.5588558855885566,1.178479007935707
0.5592559255925593,1.1803850709531314
0.559655965596562,1.1822924978796914
0.5600560056005577,1.1842012887153635
0.5604560456045604,1.186111443460197
0.5608560856085631,1.1880229621141676
0.5612561256125588,1.1899358446772506
0.5616561656165615,1.1918500911494943
0.5620562056205642,1.1937657015308751
0.562456245624567,1.1956826758213936
0.5628562856285626,1.197601014021023
0.5632563256325653,1.1995207161298145
0.5636563656365681,1.201441782147743
0.5640564056405637,1.203364212074783
0.5644564456445664,1.2052880059109847
0.5648564856485692,1.2072131636563237
0.5652565256525648,1.209139685310774
0.5656565656565675,1.2110675708743868
0.5660566056605703,1.2129968203471353
0.5664566456645659,1.2149274337289964
0.5668566856685686,1.2168594110200197
0.5672567256725713,1.2187927522201796
0.567656765676567,1.2207274573294504
0.5680568056805697,1.2226635263478842
0.5684568456845724,1.2246009592754545
0.5688568856885681,1.2265397561121365
0.5692569256925708,1.22847991685798
0.5696569656965735,1.2304214415129613
0.5700570057005692,1.232364330077054
0.5704570457045719,1.2343085825503077
0.5708570857085746,1.2362541989326996
0.5712571257125703,1.2382011792242025
0.571657165716573,1.2401495234248674
0.5720572057205757,1.2420992315346693
0.5724572457245714,1.2440503035535835
0.5728572857285741,1.2460027394816586
0.5732573257325768,1.2479565393188707
0.5736573657365724,1.2499117030651956
0.5740574057405752,1.2518682307206819
0.5744574457445779,1.2538261222853049
0.5748574857485735,1.255785377759039
0.5752575257525763,1.2577459971419365
0.575657565756579,1.2597079804339708
0.5760576057605746,1.2616713276351152
0.5764576457645774,1.263636038745423
0.5768576857685801,1.2656021137648674
0.5772577257725757,1.2675695526934234
0.5776577657765785,1.2695383555311417
0.5780578057805812,1.2715085222779972
0.5784578457845768,1.2734800529339627
0.5788578857885796,1.2754529474990923
0.5792579257925823,1.277427205973358
0.5796579657965779,1.2794028283567347
0.5800580058005806,1.2813798146492748
0.5804580458045834,1.283358164850951
0.580858085808579,1.2853378789617391
0.5812581258125817,1.2873189569816894
0.5816581658165845,1.2893013989107769
0.5820582058205801,1.2912852047489751
0.5824582458245828,1.2932703744963359
0.5828582858285856,1.295256908152834
0.5832583258325812,1.2972448057184434
0.5836583658365839,1.299234067193215
0.5840584058405867,1.3012246925771243
0.5844584458445823,1.303216681870144
0.584858485848585,1.3052100350723264
0.5852585258525878,1.3072047521836465
0.5856585658565834,1.309200833204077
0.5860586058605861,1.3111982781336702
0.5864586458645888,1.3131970869724006
0.5868586858685845,1.3151972597202422
0.5872587258725872,1.317198796377246
0.5876587658765899,1.3192016969433875
0.5880588058805927,1.321205961418666
0.5884588458845883,1.3232115898030545
0.588858885888591,1.325218582096607
0.5892589258925938,1.3272269382992963
0.5896589658965894,1.3292366584110964
0.5900590059005921,1.3312477424320588
0.5904590459045949,1.333260190362159
0.5908590859085905,1.3352740022013692
0.5912591259125932,1.3372891779497431
0.591659165916596,1.3393057176072543
0.5920592059205916,1.3413236211738757
0.5924592459245943,1.3433428886496603
0.592859285928597,1.3453635200345824
0.5932593259325927,1.3473855153286145
0.5936593659365954,1.3494088745318102
0.5940594059405981,1.351433597644143
0.5944594459445938,1.3534596846655857
0.5948594859485965,1.3554871355961924
0.5952595259525992,1.3575159504359362
0.5956595659565949,1.3595461291847897
0.5960596059605976,1.3615776718428074
0.5964596459646003,1.3636105784099621
0.596859685968596,1.3656448488862272
0.5972597259725987,1.3676804832716558
0.5976597659766014,1.3697174815662216
0.598059805980597,1.3717558437698971
0.5984598459845998,1.3737955698827373
0.5988598859886025,1.375836659904714
0.5992599259925981,1.3778791138358009
0.5996599659966009,1.3799229316760513
0.6000600060006036,1.381968113425439
0.6004600460045992,1.384014659083937
0.600860086008602,1.3860625686515982
0.6012601260126047,1.388111842128397
0.6016601660166003,1.3901624795143055
0.6020602060206031,1.3922144808093784
0.6024602460246058,1.3942678460135882
0.6028602860286014,1.3963225751269084
0.6032603260326042,1.3983786681493915
0.6036603660366069,1.400436125081013
0.6040604060406025,1.402494945921743
0.6044604460446052,1.4045551306716386
0.604860486048608,1.4066166793306705
0.6052605260526036,1.4086795918988122
0.6056605660566063,1.4107438683761182
0.6060606060606091,1.4128095087625614
0.6064606460646047,1.4148765130581147
0.6068606860686074,1.4169448812628314
0.6072607260726102,1.4190146133766859
0.6076607660766058,1.4210857093996505
0.6080608060806085,1.4231581693317783
0.6084608460846113,1.4252319931730435
0.6088608860886069,1.4273071809234192
0.6092609260926096,1.4293837325829581
0.6096609660966124,1.4314616481516347
0.610061006100608,1.4335409276294218
0.6104610461046107,1.4356215710163718
0.6108610861086134,1.4377035783124599
0.6112611261126091,1.439786949517657
0.6116611661166118,1.4418716846320192
0.6120612061206145,1.4439577836555177
0.6124612461246102,1.4460452465881268
0.6128612861286129,1.4481340734299002
0.6132613261326156,1.4502242641808099
0.6136613661366113,1.4523158188408298
0.614061406140614,1.4544087374100145
0.6144614461446167,1.4565030198883362
0.6148614861486195,1.4585986662757942
0.6152615261526151,1.4606956765723624
0.6156615661566178,1.462794050778095
0.6160616061606206,1.4648937888929652
0.6164616461646162,1.4669948909169443
0.6168616861686189,1.4690973568500887
0.6172617261726216,1.4712011866923702
0.6176617661766173,1.4733063804437605
0.61806180618062,1.4754129381043162
0.6184618461846227,1.4775208596740088
0.6188618861886184,1.4796301451528109
0.6192619261926211,1.4817407945407775
0.6196619661966238,1.4838528078378808
0.6200620062006195,1.4859661850440944
0.6204620462046222,1.4880809261594723
0.6208620862086249,1.490197031183988
0.6212621262126206,1.4923145001176124
0.6216621662166233,1.4944333329604023
0.622062206220626,1.4965535297123287
0.6224622462246217,1.4986750903733645
0.6228622862286244,1.5007980149435656
0.6232623262326271,1.5029223034229038
0.6236623662366227,1.5050479558113512
0.6240624062406255,1.5071749721089633
0.6244624462446282,1.5093033523157122
0.6248624862486238,1.5114330964315708
0.6252625262526266,1.513564204456595
0.6256625662566293,1.5156966763907558
0.6260626062606249,1.5178305122340263
0.6264626462646277,1.5199657119864614
0.6268626862686304,1.522102275648034
0.627262726272626,1.5242402032187146
0.6276627662766288,1.526379494698562
0.6280628062806315,1.5285201500875458
0.6284628462846271,1.5306621693856393
0.6288628862886299,1.5328055525928972
0.6292629262926326,1.5349502997092923
0.6296629662966282,1.5370964107347975
0.630063006300631,1.5392438856694666
0.6304630463046337,1.5413927245132732
0.6308630863086293,1.5435429272661896
0.631263126312632,1.5456944939282709
0.6316631663166348,1.5478474244994898
0.6320632063206304,1.5500017189798174
0.6324632463246331,1.55215737736931
0.6328632863286359,1.5543143996679398
0.6332633263326315,1.556472785875679
0.6336633663366342,1.5586325359925837
0.634063406340637,1.5607936500186257
0.6344634463446326,1.562956127953776
0.6348634863486353,1.5651199697980922
0.635263526352638,1.567285175551545
0.6356635663566337,1.569451745214107
0.6360636063606364,1.5716196787858348
0.6364636463646391,1.5737889762666997
0.6368636863686348,1.5759596376566731
0.6372637263726375,1.5781316629558129
0.6376637663766402,1.5803050521640898
0.6380638063806359,1.5824798052814755
0.6384638463846386,1.5846559223080263
0.6388638863886413,1.5868334032437144
0.639263926392637,1.589012248088511
0.6396639663966397,1.5911924568424736
0.6400640064006424,1.5933740295055738
0.640464046404638,1.5955569660777824
0.6408640864086408,1.5977412665591566
0.6412641264126435,1.5999269309496689
0.6416641664166463,1.6021139592493177
0.6420642064206419,1.6043023514580752
0.6424642464246446,1.6064921075759988
0.6428642864286473,1.6086832276030596
0.643264326432643,1.6108757115392294
0.6436643664366457,1.613069559384564
0.6440644064406484,1.6152647711390362
0.6444644464446441,1.6174613468026176
0.6448644864486468,1.6196592863753647
0.6452645264526495,1.621858589857249
0.6456645664566452,1.6240592572482415
0.6460646064606479,1.6262612885484007
0.6464646464646506,1.6284646837576966
0.6468646864686463,1.6306694428761006
0.647264726472649,1.632875565903672
0.6476647664766517,1.6350830528403801
0.6480648064806473,1.6372919036861961
0.6484648464846501,1.6395021184411784
0.6488648864886528,1.6417136971052984
0.6492649264926484,1.6439266396785268
0.6496649664966512,1.646140946160921
0.6500650065006539,1.6483566165524528
0.6504650465046495,1.6505736508530928
0.6508650865086523,1.6527920490628991
0.651265126512655,1.6550118111818426
0.6516651665166506,1.6572329372098942
0.6520652065206534,1.6594554271471122
0.6524652465246561,1.661679280993468
0.6528652865286517,1.6639044987489318
0.6532653265326545,1.6661310804135616
0.6536653665366572,1.6683590259873295
0.6540654065406528,1.670588335470205
0.6544654465446555,1.6728190088622472
0.6548654865486583,1.6750510461634267
0.6552655265526539,1.6772844473737143
0.6556655665566566,1.6795192124931686
0.6560656065606594,1.6817553415217594
0.656465646564655,1.683992834459459
0.6568656865686577,1.686231691306325
0.6572657265726605,1.6884719120623286
0.6576657665766561,1.6907134967274402
0.6580658065806588,1.692956445301718
0.6584658465846616,1.695200757785134
0.6588658865886572,1.6974464341776576
0.6592659265926599,1.6996934744793475
0.6596659665966627,1.7019418786901748
0.6600660066006583,1.7041916468101102
0.660466046604661,1.7064427788392125
0.6608660866086637,1.708695274777452
0.6612661266126594,1.7109491346248
0.6616661666166621,1.713204358381314
0.6620662066206648,1.7154609460469659
0.6624662466246605,1.7177188976217255
0.6628662866286632,1.7199782131056525
0.6632663266326659,1.722238892498716
0.6636663666366616,1.7245009358008871
0.6640664066406643,1.7267643430122261
0.664466446644667,1.7290291141327023
0.6648664866486627,1.7312952491622857
0.6652665266526654,1.7335627481010365
0.6656665666566681,1.7358316109489245
0.6660666066606638,1.7381018377059207
0.6664666466646665,1.7403734283720835
0.6668666866686692,1.742646382947384
0.6672667266726648,1.7449207014317925
0.6676667666766676,1.7471963838253672
0.6680668066806703,1.7494734301280797
0.668466846684673,1.7517518403399297
0.6688668866886687,1.7540316144608874
0.6692669266926714,1.7563127524910123
0.6696669666966741,1.7585952544302745
0.6700670067006698,1.7608791202786445
0.6704670467046725,1.7631643500361815
0.6708670867086752,1.7654509437028558
0.6712671267126709,1.7677389012786375
0.6716671667166736,1.770028222763587
0.6720672067206763,1.7723189081576736
0.672467246724672,1.7746109574608684
0.6728672867286747,1.7769043706732295
0.6732673267326774,1.7791991477947287
0.673667366736673,1.7814952888253348
0.6740674067406758,1.783792793765109
0.6744674467446785,1.7860916626140209
0.6748674867486741,1.7883918953720395
0.6752675267526769,1.7906934920392255
0.6756675667566796,1.7929964526155495
0.6760676067606752,1.7953007771009808
0.676467646764678,1.797606465495579
0.6768676867686807,1.799913517799315
0.6772677267726763,1.8022219340121588
0.6776677667766791,1.8045317141341697
0.6780678067806818,1.8068428581653184
0.6784678467846774,1.809155366105574
0.6788678867886802,1.8114692379549977
0.6792679267926829,1.8137844737135589
0.6796679667966785,1.8161010733812268
0.6800680068006812,1.8184190369580626
0.680468046804684,1.820738364444036
0.6808680868086796,1.823059055839117
0.6812681268126823,1.825381111143365
0.6816681668166851,1.8277045303567507
0.6820682068206807,1.830029313479244
0.6824682468246834,1.832355460510905
0.6828682868286862,1.834682971451703
0.6832683268326818,1.8370118463016085
0.6836683668366845,1.8393420850606816
0.6840684068406873,1.8416736877288928
0.6844684468446829,1.8440066543062108
0.6848684868486856,1.8463409847926966
0.6852685268526884,1.8486766791883202
0.685668566856684,1.8510137374930509
0.6860686068606867,1.8533521597069493
0.6864686468646894,1.8556919458299852
0.6868686868686851,1.858033095862128
0.6872687268726878,1.8603756098034385
0.6876687668766905,1.8627194876538877
0.6880688068806862,1.865064729413443
0.6884688468846889,1.8674113350821664
0.6888688868886916,1.8697593046600278
0.6892689268926873,1.8721086381469958
0.68966896689669,1.874459335543132
0.6900690069006927,1.8768113968484057
0.6904690469046884,1.8791648220627866
0.6908690869086911,1.8815196111863357
0.6912691269126938,1.8838757642190223
0.6916691669166894,1.8862332811608153
0.6920692069206922,1.8885921620117765
0.6924692469246949,1.8909524067718761
0.6928692869286905,1.8933140154410821
0.6932693269326933,1.8956769880194564
0.693669366936696,1.8980413245069678
0.6940694069406916,1.9004070249035863
0.6944694469446944,1.9027740892093734
0.6948694869486971,1.905142517424298
0.6952695269526998,1.9075123095483604
0.6956695669566955,1.9098834655815287
0.6960696069606982,1.9122559855238666
0.6964696469647009,1.9146298693753407
0.6968696869686966,1.9170051171359221
0.6972697269726993,1.919381728805673
0.697669766976702,1.9217597043845607
0.6980698069806976,1.9241390438725545
0.6984698469847004,1.9265197472697175
0.6988698869887031,1.9289018145760182
0.6992699269926987,1.9312852457914251
0.6996699669967015,1.9336700409160001
0.7000700070007042,1.9360561999497143
0.7004700470046998,1.9384437228925337
0.7008700870087026,1.9408326097445223
0.7012701270127053,1.943222860505648
0.7016701670167009,1.9456144751758813
0.7020702070207037,1.9480074537552825
0.7024702470247064,1.9504017962438216
0.702870287028702,1.9527975026414672
0.7032703270327048,1.9551945729482814
0.7036703670367075,1.9575930071642331
0.7040704070407031,1.9599928052892914
0.7044704470447058,1.9623939673235187
0.7048704870487086,1.9647964932668833
0.7052705270527042,1.9672003831193545
0.7056705670567069,1.9696056368809947
0.7060706070607097,1.9720122545517724
0.7064706470647053,1.9744202361316567
0.706870687068708,1.97682958162071
0.7072707270727108,1.9792402910189006
0.7076707670767064,1.9816523643261974
0.7080708070807091,1.9840658015426638
0.7084708470847119,1.9864806026682675
0.7088708870887075,1.9888967677029774
0.7092709270927102,1.9913142966468569
0.709670967096713,1.9937331894998733
0.7100710071007086,1.9961534462619963
0.7104710471047113,1.9985750669332882
0.710871087108714,2.0009980515137182
0.7112711271127097,2.003422400003254
0.7116711671167124,2.0058481124019596
0.7120712071207151,2.0082751887098023
0.7124712471247108,2.0107036289267515
0.7128712871287135,2.0131334330528694
0.7132713271327162,2.0155646010881254
0.7136713671367119,2.0179971330324875
0.7140714071407146,2.020431028886019
0.7144714471447173,2.0228662886486877
0.714871487148713,2.025302912320463
0.7152715271527157,2.0277408999014077
0.7156715671567184,2.03018025139149
0.716071607160714,2.0326209667906783
0.7164716471647168,2.0350630460990358
0.7168716871687195,2.0375064893165313
0.7172717271727151,2.039951296443132
0.7176717671767179,2.042397467478903
0.7180718071807206,2.044845002423812
0.7184718471847162,2.0472939012778264
0.718871887188719,2.04974416404101
0.7192719271927217,2.052195790713332
0.7196719671967173,2.05464878129476
0.7200720072007201,2.0571031357853573
0.7204720472047228,2.059558854185092
0.7208720872087184,2.0620159364939328
0.7212721272127212,2.0644743827119436
0.7216721672167239,2.0669341928390916
0.7220722072207266,2.069395366875378
0.7224722472247223,2.0718579048207695
0.722872287228725,2.074321806675331
0.7232723272327277,2.0767870724390307
0.7236723672367233,2.0792537021118354
0.7240724072407261,2.0817216956938105
0.7244724472447288,2.0841910531849233
0.7248724872487244,2.0866617745851417
0.7252725272527272,2.08913385989453
0.7256725672567299,2.091607309113056
0.7260726072607255,2.0940821222406876
0.7264726472647283,2.096558299277489
0.726872687268731,2.0990358402234284
0.7272727272727266,2.101514745078473
0.7276727672767294,2.103995013842688
0.7280728072807321,2.1064766465160405
0.7284728472847277,2.108959643098499
0.7288728872887305,2.111444003590128
0.7292729272927332,2.113929727990894
0.7296729672967288,2.116416816300766
0.7300730073007315,2.1189052685198075
0.7304730473047343,2.121395084647987
0.7308730873087299,2.1238862646852725
0.7312731273127326,2.126378808631728
0.7316731673167354,2.128872716487321
0.732073207320731,2.1313679882520193
0.7324732473247337,2.1338646239258883
0.7328732873287365,2.136362623508895
0.7332733273327321,2.138861987001007
0.7336733673367348,2.141362714402289
0.7340734073407376,2.143864805712709
0.7344734473447332,2.1463682609322343
0.7348734873487359,2.1488730800609304
0.7352735273527387,2.1513792630987645
0.7356735673567343,2.1538868100457034
0.736073607360737,2.1563957209018128
0.7364736473647397,2.1589059956670598
0.7368736873687354,2.1614176343414124
0.7372737273727381,2.1639306369249356
0.7376737673767408,2.166445003417596
0.7380738073807365,2.168960733819363
0.7384738473847392,2.1714778281302984
0.7388738873887419,2.1739962863503735
0.7392739273927376,2.176516108479553
0.7396739673967403,2.1790372945179026
0.740074007400743,2.181559844465391
0.7404740474047387,2.184083758321984
0.7408740874087414,2.1866090360877486
0.7412741274127441,2.1891356777626507
0.7416741674167397,2.191663683346657
0.7420742074207425,2.194193052839835
0.7424742474247452,2.196723786242151
0.7428742874287408,2.1992558835535707
0.7432743274327436,2.2017893447741623
0.7436743674367463,2.2043241699038916
0.7440744074407419,2.2068603589427256
0.7444744474447447,2.209397911890731
0.7448744874487474,2.2119368287478736
0.745274527452743,2.2144771095141214
0.7456745674567458,2.2170187541895405
0.7460746074607485,2.2195617627740973
0.7464746474647441,2.222106135267759
0.7468746874687469,2.2246518716705914
0.7472747274727496,2.227198971982562
0.7476747674767452,2.229747436203638
0.748074807480748,2.2322972643338836
0.7484748474847507,2.2348484563732685
0.7488748874887534,2.237401012321791
0.749274927492749,2.239954932179418
0.7496749674967518,2.2425102159462162
0.7500750075007545,2.245066863622152
0.7504750475047501,2.2476248752071935
0.7508750875087529,2.250184250701406
0.7512751275127556,2.2527449901047554
0.7516751675167512,2.25530709341721
0.752075207520754,2.2578705606388363
0.7524752475247567,2.2604353917696
0.7528752875287523,2.263001586809469
0.7532753275327551,2.26556914575851
0.7536753675367578,2.268138068616687
0.7540754075407534,2.27070835538397
0.7544754475447562,2.2732800060604235
0.7548754875487589,2.2758530206460152
0.7552755275527545,2.2784273991407122
0.7556755675567572,2.28100314154458
0.75607560756076,2.283580247857586
0.7564756475647556,2.2861587180796965
0.7568756875687583,2.288738552210978
0.7572757275727611,2.291319750251398
0.7576757675767567,2.2939023122009234
0.7580758075807594,2.2964862380596185
0.7584758475847622,2.2990715278274525
0.7588758875887578,2.3016581815043904
0.7592759275927605,2.3042461990905014
0.7596759675967633,2.306835580585749
0.7600760076007589,2.3094263259901013
0.7604760476047616,2.3120184353036257
0.7608760876087644,2.3146119085262877
0.76127612761276,2.317206745658054
0.7616761676167627,2.3198029466989927
0.7620762076207654,2.3224005116490685
0.7624762476247611,2.3249994405082495
0.7628762876287638,2.327599733276602
0.7632763276327665,2.3302013899540923
0.7636763676367622,2.332804410540687
0.7640764076407649,2.3354087950364533
0.7644764476447676,2.338014543441358
0.7648764876487633,2.3406216557553665
0.765276527652766,2.343230131978548
0.7656765676567687,2.3458399721108663
0.7660766076607644,2.34845117615229
0.7664766476647671,2.351063744102884
0.7668766876687698,2.3536776759626177
0.7672767276727654,2.3562929717314547
0.7676767676767682,2.358909631409464
0.7680768076807709,2.3615276549966113
0.7684768476847665,2.3641470424928626
0.7688768876887693,2.3667677938982865
0.769276927692772,2.3693899092128476
0.7696769676967676,2.3720133884365135
0.7700770077007704,2.3746382315693513
0.7704770477047731,2.377264438611327
0.7708770877087687,2.379892009562407
0.7712771277127715,2.382520944422659
0.7716771677167742,2.3851512431920496
0.7720772077207698,2.3877829058705435
0.7724772477247726,2.39041593245821
0.7728772877287753,2.393050322955015
0.7732773277327709,2.3956860773609234
0.7736773677367736,2.3983231956760043
0.7740774077407764,2.400961677900223
0.774477447744772,2.4036015240335464
0.7748774877487747,2.4062427340760415
0.7752775277527775,2.408885308027675
0.7756775677567802,2.4115292458884467
0.7760776077607758,2.4141745476583223
0.7764776477647786,2.41682121333737
0.7768776877687813,2.4194692429255564
0.7772777277727769,2.4221186364228457
0.7776777677767797,2.4247693938293082
0.7780778077807824,2.427421515144909
0.778477847784778,2.430075000369613
0.7788778877887808,2.43272984950349
0.7792779277927835,2.435386062546505
0.7796779677967791,2.438043639498624
0.7800780078007818,2.440702580359915
0.7804780478047846,2.443362885130345
0.7808780878087802,2.446024553809878
0.7812781278127829,2.448687586398584
0.7816781678167857,2.451351982896428
0.7820782078207813,2.4540177433033756
0.782478247824784,2.4566848676194963
0.7828782878287868,2.459353355844755
0.7832783278327824,2.4620232079791173
0.7836783678367851,2.4646944240226527
0.7840784078407879,2.4673670039753257
0.7844784478447835,2.470040947837103
0.7848784878487862,2.4727162556080526
0.785278527852789,2.4753929272881403
0.7856785678567846,2.4780709628773323
0.7860786078607873,2.480750362375696
0.78647864786479,2.4834311257831994
0.7868786878687857,2.4861132530998056
0.7872787278727884,2.4887967443255854
0.7876787678767911,2.4914815994605024
0.7880788078807868,2.494167818504523
0.7884788478847895,2.496855401457717
0.7888788878887922,2.499544348320049
0.7892789278927879,2.5022346590914846
0.7896789678967906,2.504926333772093
0.7900790079007933,2.5076193723618396
0.790479047904789,2.5103137748606903
0.7908790879087917,2.5130095412687137
0.7912791279127944,2.515706671585875
0.79167916791679,2.51840516581214
0.7920792079207928,2.521105023947578
0.7924792479247955,2.523806245992155
0.7928792879287911,2.5265088319458346
0.7932793279327939,2.5292127818086882
0.7936793679367966,2.5319180955806795
0.7940794079407922,2.5346247732617737
0.794479447944795,2.5373328148520415
0.7948794879487977,2.5400422203514483
0.7952795279527933,2.5427529897599572
0.7956795679567961,2.54546512307764
0.7960796079607988,2.548178620304461
0.7964796479647944,2.550893481440385
0.7968796879687972,2.5536097064854832
0.7972797279727999,2.5563272954397194
0.7976797679767955,2.559046248303058
0.7980798079807983,2.5617665650755708
0.798479847984801,2.5644882457572225
0.7988798879887966,2.5672112903479762
0.7992799279927993,2.5699356988479036
0.7996799679968021,2.57266147125697
0.8000800080007977,2.575388607575139
0.8004800480048004,2.5781171078024814
0.8008800880088032,2.5808469719389624
0.8012801280128059,2.583578199984582
0.8016801680168015,2.5863107919393045
0.8020802080208043,2.5890447478032006
0.802480248024807,2.591780067576235
0.8028802880288026,2.594516751258372
0.8032803280328054,2.5972547988496832
0.8036803680368081,2.5999942103501326
0.8040804080408037,2.6027349857596853
0.8044804480448065,2.6054771250784112
0.8048804880488092,2.608220628306276
0.8052805280528048,2.610965495443243
0.8056805680568075,2.6137117264893845
0.8060806080608103,2.6164593214446645
0.8064806480648059,2.619208280309047
0.8068806880688086,2.6219586030826036
0.8072807280728114,2.6247102897652983
0.807680768076807,2.627463340357096
0.8080808080808097,2.6302177548580676
0.8084808480848125,2.6329735332681783
0.8088808880888081,2.6357306755873915
0.8092809280928108,2.6384891818157774
0.8096809680968136,2.6412490519533027
0.8100810081008092,2.6440102859999306
0.8104810481048119,2.646772883955733
0.8108810881088147,2.649536845820674
0.8112811281128103,2.652302171594717
0.811681168116813,2.655068861277934
0.8120812081208157,2.65783691487029
0.8124812481248114,2.6606063323717484
0.8128812881288141,2.6633771137823814
0.8132813281328168,2.666149259102153
0.8136813681368125,2.668922768331026
0.8140814081408152,2.671697641469074
0.8144814481448179,2.67447387851626
0.8148814881488136,2.6772514794725497
0.8152815281528163,2.6800304443380134
0.815681568156819,2.6828107731126147
0.8160816081608147,2.6855924657963195
0.8164816481648174,2.6883755223891983
0.8168816881688201,2.6911599428912156
0.8172817281728157,2.6939457273023346
0.8176817681768185,2.69673287562263
0.8180818081808212,2.6995213878520623
0.8184818481848168,2.7023112639905973
0.8188818881888196,2.705102504038307
0.8192819281928223,2.7078951079951556
0.8196819681968179,2.710689075861106
0.8200820082008207,2.713484407636231
0.8204820482048234,2.716281103320495
0.820882088208819,2.719079162913861
0.8212821282128218,2.7218785864164015
0.8216821682168245,2.724679373828081
0.8220822082208201,2.727481525148862
0.8224822482248229,2.730285040378819
0.8228822882288256,2.7330899195179135
0.8232823282328212,2.7358961625661102
0.823682368236824,2.738703769523482
0.8240824082408267,2.7415127403899926
0.8244824482448223,2.744323075165605
0.824882488248825,2.7471347738503926
0.8252825282528278,2.7499478364443175
0.8256825682568234,2.752762262947346
0.8260826082608261,2.7555780533595486
0.8264826482648289,2.7583952076808904
0.8268826882688245,2.761213725911334
0.8272827282728272,2.7640336080509527
0.82768276827683,2.76685485409971
0.8280828082808327,2.7696774640576054
0.8284828482848283,2.7725014379246034
0.828882888288831,2.7753267757007762
0.8292829282928338,2.7781534773860876
0.8296829682968294,2.7809815429805007
0.8300830083008321,2.7838109724840896
0.8304830483048349,2.786641765896817
0.8308830883088305,2.7894739232186465
0.8312831283128332,2.792307444449651
0.831683168316836,2.795142329589794
0.8320832083208316,2.797978578639038
0.8324832483248343,2.8008161915974585
0.8328832883288371,2.803655168465018
0.8332833283328327,2.806495509241678
0.8336833683368354,2.809337213927514
0.8340834083408382,2.8121802825224886
0.8344834483448338,2.8150247150265653
0.8348834883488365,2.817870511439817
0.8352835283528393,2.8207176717622073
0.8356835683568349,2.8235661959936995
0.8360836083608376,2.8264160841343675
0.8364836483648403,2.829267336184174
0.836883688368836,2.8321199521430813
0.8372837283728387,2.8349739320111653
0.8376837683768414,2.8378292757883874
0.8380838083808371,2.840685983474711
0.8384838483848398,2.843544055070211
0.8388838883888425,2.846403490574849
0.8392839283928382,2.8492642899885885
0.8396839683968409,2.8521264533115045
0.8400840084008436,2.8549899805435586
0.8404840484048393,2.8578548716847143
0.840884088408842,2.8607211267350454
0.8412841284128447,2.8635887456945164
0.8416841684168404,2.8664577285630877
0.8420842084208431,2.8693280753408352
0.8424842484248458,2.8721997860277217
0.8428842884288414,2.875072860623709
0.8432843284328442,2.8779472991288726
0.8436843684368469,2.8808231015431747
0.8440844084408425,2.8837002678665784
0.8444844484448453,2.8865787980991584
0.844884488448848,2.8894586922408765
0.8452845284528436,2.8923399502916967
0.8456845684568464,2.8952225722516927
0.8460846084608491,2.8981065581208267
0.8464846484648447,2.9009919078990625
0.8468846884688475,2.903878621586475
0.8472847284728502,2.906766699183025
0.8476847684768458,2.909656140688677
0.8480848084808486,2.912546946103505
0.8484848484848513,2.915439115427472
0.8488848884888469,2.9183326486605403
0.8492849284928496,2.9212275458027848
0.8496849684968524,2.9241238068541677
0.850085008500848,2.9270214318146524
0.8504850485048507,2.929920420684313
0.8508850885088535,2.932820773463112
0.8512851285128491,2.9357224901510124
0.8516851685168518,2.938625570748089
0.8520852085208546,2.941530015254305
0.8524852485248502,2.9444358236696213
0.8528852885288529,2.9473429959941146
0.8532853285328557,2.950251532227747
0.8536853685368513,2.95316143237048
0.854085408540854,2.9560726964223893
0.8544854485448568,2.958985324383438
0.8548854885488595,2.961899316253625
0.8552855285528551,2.9648146720329125
0.8556855685568578,2.9677313917213777
0.8560856085608606,2.9706494753189814
0.8564856485648562,2.9735689228256854
0.8568856885688589,2.9764897342415666
0.8572857285728617,2.9794119095665867
0.8576857685768573,2.9823354488007072
0.85808580858086,2.9852603519440044
0.8584858485848628,2.9881866189964406
0.8588858885888584,2.9911142499579775
0.8592859285928611,2.9940432448286924
0.8596859685968639,2.9969736036085446
0.8600860086008595,2.9999053262974984
0.8604860486048622,3.002838412895629
0.860886088608865,3.005772863402898
0.8612861286128606,3.0087086778192687
0.8616861686168633,3.011645856144815
0.862086208620866,3.0145843983795015
0.8624862486248617,3.017524304523288
0.8628862886288644,3.0204655745762516
0.8632863286328671,3.023408208538354
0.8636863686368628,3.0263522064095567
0.8640864086408655,3.029297568189937
0.8644864486448682,3.0322442938794563
0.8648864886488639,3.035192383478076
0.8652865286528666,3.0381418369858726
0.8656865686568693,3.0410926544028083
0.866086608660865,3.0440448357288448
0.8664866486648677,3.046998380964058
0.8668866886688704,3.04995329010841
0.867286728672866,3.0529095631618635
0.8676867686768688,3.0558672001244935
0.8680868086808715,3.058826200996263
0.8684868486848671,3.061786565777132
0.8688868886888699,3.064748294467179
0.8692869286928726,3.0677113870663644
0.8696869686968682,3.070675843574651
0.870087008700871,3.073641663992115
0.8704870487048737,3.0766088483187173
0.8708870887088693,3.07957739655442
0.8712871287128721,3.0825473086993007
0.8716871687168748,3.0855185847533204
0.8720872087208704,3.0884912247164396
0.8724872487248732,3.0914652285887367
0.8728872887288759,3.094440596370173
0.8732873287328715,3.09741732806071
0.8736873687368742,3.100395423660424
0.874087408740877,3.103374883169277
0.8744874487448726,3.1063557065872303
0.8748874887488753,3.1093378939143608
0.8752875287528781,3.112321445150631
0.8756875687568737,3.115306360296001
0.8760876087608764,3.118292639350549
0.8764876487648792,3.121280282314236
0.8768876887688748,3.1242692891870227
0.8772877287728775,3.127259659968988
0.8776877687768803,3.1302513946600916
0.8780878087808759,3.1332444932602956
0.8784878487848786,3.1362389557696773
0.8788878887888814,3.1392347821881974
0.879287928792877,3.1422319725158188
0.8796879687968797,3.1452305267526177
0.8800880088008824,3.1482304448985556
0.8804880488048781,3.1512317269535934
0.8808880888088808,3.1542343729178093
0.8812881288128835,3.157238382791164
0.8816881688168863,3.1602437565736583
0.8820882088208819,3.163250494265252
0.8824882488248846,3.166258595866024
0.8828882888288874,3.1692680613759356
0.883288328832883,3.172278890794946
0.8836883688368857,3.175291084123135
0.8840884088408885,3.178304641360463
0.8844884488448841,3.181319562506891
0.8848884888488868,3.1843358475624974
0.8852885288528896,3.1873534965272428
0.8856885688568852,3.190372509401088
0.8860886088608879,3.193392886184111
0.8864886488648906,3.1964146268762743
0.8868886888688863,3.1994377314775364
0.887288728872889,3.202462199987977
0.8876887688768917,3.205488032407557
0.8880888088808874,3.2085152287362364
0.8884888488848901,3.2115437889740943
0.8888888888888928,3.214573713121091
0.8892889288928885,3.217605001177188
0.8896889688968912,3.220637653142463
0.8900890089008939,3.2236716690168774
0.8904890489048896,3.226707048800391
0.8908890889088923,3.2297437924930836
0.891289128912895,3.2327819000949156
0.8916891689168907,3.235821371605847
0.8920892089208934,3.2388622070259565
0.8924892489248961,3.241904406355206
0.8928892889288917,3.2449479695935546
0.8932893289328945,3.2479928967410814
0.8936893689368972,3.2510391877977485
0.8940894089408928,3.2540868427635137
0.8944894489448956,3.257135861638459
0.8948894889488983,3.2601862444225422
0.8952895289528939,3.2632379911157257
0.8956895689568967,3.266291101718088
0.8960896089608994,3.2693455762295893
0.896489648964895,3.2724014146501896
0.8968896889688978,3.275458616979969
0.8972897289729005,3.278517183218888
0.8976897689768961,3.281577113366907
0.8980898089808989,3.284638407424103
0.8984898489849016,3.28770106539044
0.8988898889888972,3.2907650872658754
0.8992899289929,3.29383047305049
0.8996899689969027,3.296897222744244
0.9000900090008983,3.299965336347097
0.900490049004901,3.3030348138591297
0.9008900890089038,3.306105655280301
0.9012901290128994,3.3091778606105713
0.9016901690169021,3.3122514298500216
0.9020902090209049,3.315326362998611
0.9024902490249005,3.318402660056299
0.9028902890289032,3.3214803210231665
0.903290329032906,3.324559345899173
0.9036903690369016,3.3276397346842788
0.9040904090409043,3.330721487378564
0.904490449044907,3.333804603981989
0.9048904890489027,3.336889084494512
0.9052905290529054,3.3399749289162153
0.9056905690569081,3.343062137247058
0.9060906090609038,3.346150709486999
0.9064906490649065,3.349240645636119
0.9068906890689092,3.352331945694379
0.9072907290729049,3.355424609661738
0.9076907690769076,3.3585186375382765
0.9080908090809103,3.3616140293239547
0.9084908490849131,3.364710785018771
0.9088908890889087,3.3678089046226876
0.9092909290929114,3.3709083881357835
0.9096909690969142,3.3740092355580185
0.9100910091009098,3.3771114468893524
0.9104910491049125,3.3802150221298652
0.9108910891089153,3.383319961279518
0.9112911291129109,3.3864262643382697
0.9116911691169136,3.3895339313062007
0.9120912091209163,3.3926429621832717
0.912491249124912,3.395753356969441
0.9128912891289147,3.39886511566479
0.9132913291329174,3.4019782382692787
0.9136913691369131,3.4050927247828664
0.9140914091409158,3.4082085752056344
0.9144914491449185,3.41132578953754
0.9148914891489142,3.4144443677785454
0.9152915291529169,3.4175643099287316
0.9156915691569196,3.4206856159880554
0.9160916091609153,3.4238082859564782
0.916491649164918,3.4269323198340818
0.9168916891689207,3.4300577176208242
0.9172917291729163,3.4331844793166657
0.9176917691769191,3.4363126049216874
0.9180918091809218,3.439442094435848
0.9184918491849174,3.4425729478591074
0.9188918891889202,3.4457051651915465
0.9192919291929229,3.448838746433126
0.9196919691969185,3.4519736915838037
0.9200920092009213,3.455110000643661
0.920492049204924,3.4582476736126577
0.9208920892089196,3.461386710490753
0.9212921292129224,3.4645271112780294
0.9216921692169251,3.467668875974444
0.9220922092209207,3.470812004579958
0.9224922492249235,3.4739564970946524
0.9228922892289262,3.4771023535184855
0.9232923292329218,3.480249573851417
0.9236923692369245,3.4833981580935296
0.9240924092409273,3.486548106244781
0.9244924492449229,3.489699418305131
0.9248924892489256,3.492852094274662
0.9252925292529284,3.4960061341533324
0.925692569256924,3.4991615379411005
0.9260926092609267,3.50231830563805
0.9264926492649295,3.5054764372441376
0.9268926892689251,3.5086359327593244
0.9272927292729278,3.511796792183691
0.9276927692769306,3.5149590155171975
0.9280928092809262,3.518122602759803
0.9284928492849289,3.5212875539115887
0.9288928892889317,3.524453868972513
0.9292929292929273,3.5276215479425366
0.92969296929693,3.530790590821741
0.9300930093009327,3.5339609976100848
0.9304930493049284,3.5371327683075253
0.9308930893089311,3.540305902914149
0.9312931293129338,3.54348040142991
0.9316931693169295,3.546656263854771
0.9320932093209322,3.5498334901888113
0.9324932493249349,3.553012080431992
0.9328932893289306,3.556192034584271
0.9332933293329333,3.5593733526457294
0.933693369336936,3.5625560346163287
0.9340934093409317,3.565740080496026
0.9344934493449344,3.5689254902849044
0.9348934893489371,3.572112263982922
0.9352935293529399,3.575300401590079
0.9356935693569355,3.578489903106334
0.9360936093609382,3.5816807685317698
0.936493649364941,3.5848729978663454
0.9368936893689366,3.5880665911100196
0.9372937293729393,3.5912615482628745
0.937693769376942,3.5944578693248683
0.9380938093809377,3.5976555542959603
0.9384938493849404,3.6008546031762347
0.9388938893889431,3.6040550159656477
0.9392939293929388,3.6072567926641583
0.9396939693969415,3.6104599332718506
0.9400940094009442,3.613664437788682
0.9404940494049399,3.616870306214612
0.9408940894089426,3.6200775385497237
0.9412941294129453,3.6232861347939735
0.941694169416941,3.626496094947322
0.9420942094209437,3.629707419009852
0.9424942494249464,3.632920106981521
0.942894289428942,3.6361341588622884
0.9432943294329448,3.639349574652237
0.9436943694369475,3.642566354351325
0.9440944094409431,3.645784497959511
0.9444944494449459,3.649004005476878
0.9448944894489486,3.6522248769033854
0.9452945294529442,3.65544711223899
0.945694569456947,3.658670711483776
0.9460946094609497,3.661895674637702
0.9464946494649453,3.6651220017007264
0.9468946894689481,3.6683496926729315
0.9472947294729508,3.671578747554276
0.9476947694769464,3.674809166344719
0.9480948094809492,3.6780409490443424
0.9484948494849519,3.681274095653107
0.9488948894889475,3.684508606170968
0.9492949294929502,3.6877444805980115
0.949694969496953,3.6909817189341947
0.9500950095009486,3.694220321179475
0.9504950495049513,3.6974602873339375
0.9508950895089541,3.7007016173975393
0.9512951295129497,3.703944311370239
0.9516951695169524,3.70718836925212
0.9520952095209552,3.7104337910431413
0.9524952495249508,3.71368057674326
0.9528952895289535,3.7169287263525606
0.9532953295329563,3.720178239871
0.9536953695369519,3.7234291172985383
0.9540954095409546,3.726681358635257
0.9544954495449574,3.729934963881117
0.954895489548953,3.7331899330360736
0.9552955295529557,3.736446266100212
0.9556955695569584,3.7397039630734903
0.9560956095609541,3.7429630239558667
0.9564956495649568,3.746223448747425
0.9568956895689595,3.749485237448122
0.9572957295729552,3.7527483900579175
0.9576957695769579,3.756012906576895
0.9580958095809606,3.759278787005012
0.9584958495849563,3.762546031342226
0.958895889588959,3.7658146395886223
0.9592959295929617,3.7690846117441588
0.9596959695969574,3.7723559478087925
0.9600960096009601,3.775628647782608
0.9604960496049628,3.7789027116655642
0.9608960896089584,3.782178139457617
0.9612961296129612,3.785454931158852
0.9616961696169639,3.788733086769227
0.9620962096209666,3.792012606288742
0.9624962496249623,3.7952934897173547
0.962896289628965,3.7985757370551485
0.9632963296329677,3.8018593483020835
0.9636963696369634,3.805144323458114
0.9640964096409661,3.808430662523328
0.9644964496449688,3.811718365497682
0.9648964896489645,3.815007432381133
0.9652965296529672,3.818297863173767
0.9656965696569699,3.8215896578755393
0.9660966096609656,3.82488281648641
0.9664966496649683,3.8281773390064635
0.966896689668971,3.8314732254356563
0.9672967296729666,3.834770475773945
0.9676967696769694,3.8380690900214187
0.9680968096809721,3.8413690681780306
0.9684968496849677,3.8446704102437397
0.9688968896889705,3.8479731162186317
0.9692969296929732,3.851277186102664
0.9696969696969688,3.8545826198957927
0.9700970097009716,3.8578894175981047
0.9704970497049743,3.861197579209556
0.9708970897089699,3.864507104730105
0.9712971297129727,3.8678179941598367
0.9716971697169754,3.8711302474987077
0.972097209720971,3.8744438647466755
0.9724972497249738,3.8777588459038266
0.9728972897289765,3.881075190970117
0.9732973297329721,3.884392899945505
0.9736973697369748,3.8877119728300764
0.9740974097409776,3.891032409623787
0.9744974497449732,3.894354210326595
0.9748974897489759,3.897677374938586
0.9752975297529787,3.901001903459716
0.9756975697569743,3.9043277958899436
0.976097609760977,3.9076550522293543
0.9764976497649798,3.910983672477905
0.9768976897689754,3.914313656635552
0.9772977297729781,3.9176450047023823
0.9776977697769809,3.9209777166783533
0.9780978097809765,3.9243117925634197
0.9784978497849792,3.9276472323576694
0.978897889788982,3.930984036061061
0.9792979297929776,3.9343222036735472
0.9796979697969803,3.9376617351952174
0.980098009800983,3.9410026306260284
0.9804980498049787,3.944344889965935
0.9808980898089814,3.947688513215024
0.9812981298129841,3.951033500373255
0.9816981698169798,3.954379851440582
0.9820982098209825,3.9577275664170926
0.9824982498249852,3.961076645302742
0.9828982898289809,3.9644270880974894
0.9832983298329836,3.967778894801419
0.9836983698369863,3.97113206541449
0.984098409840982,3.974486599936657
0.9844984498449847,3.9778424983680067
0.9848984898489874,3.9811997607084977
0.985298529852983,3.984558386958085
0.9856985698569858,3.9879183771168556
0.9860986098609885,3.9912797311847656
0.9864986498649841,3.9946424491617734
0.9868986898689869,3.9980065310479636
0.9872987298729896,4.001371976843295
0.9876987698769852,4.004738786547722
0.988098809880988,4.008106960161332
0.9884988498849907,4.011476497684083
0.9888988898889934,4.0148473991159745
0.9892989298929891,4.0182196644569625
0.9896989698969918,4.0215932937071335
0.9900990099009945,4.024968286866445
0.9904990499049902,4.028344643934852
0.9908990899089929,4.031722364912444
0.9912991299129956,4.035101449799176
0.9916991699169913,4.038481898595004
0.992099209920994,4.041863711300016
0.9924992499249967,4.045246887914168
0.9928992899289923,4.0486314284374165
0.9932993299329951,4.052017332869848
0.9936993699369978,4.055404601211421
0.9940994099409934,4.058793233462089
0.9944994499449962,4.062183229621942
0.9948994899489989,4.065574589690935
0.9952995299529945,4.068967313669024
0.9956995699569973,4.0723614015562974
0.996099609961,4.075756853352711
0.9964996499649956,4.07915366905822
0.9968996899689984,4.082551848672914
0.9972997299730011,4.085951392196748
0.9976997699769967,4.089352299629677
0.9980998099809995,4.092754570971792
0.9984998499850022,4.096158206223047
0.9988998899889978,4.099563205383396
0.9992999299930005,4.102969568452932
0.9996999699970033,4.1063772954316065
1.000100010000999,4.109786386319378
1.0005000500050016,4.113196841116333
1.0009000900090044,4.116608659822429
1.001300130013,4.1200218424376205
1.0017001700170027,4.123436388961996
1.0021002100210055,4.126852299395513
1.002500250025001,4.130269573738125
1.0029002900290038,4.133688211989922
1.0033003300330066,4.137108214150858
1.0037003700370022,4.140529580220891
1.004100410041005,4.143952310200109
1.0045004500450077,4.147376404088466
1.0049004900490033,4.150801861885921
1.005300530053006,4.154228683592559
1.0057005700570087,4.1576568692083375
1.0061006100610044,4.161086418733212
1.006500650065007,4.164517332167271
1.0069006900690098,4.167949609510471
1.0073007300730055,4.171383250762765
1.0077007700770082,4.1748182559242455
1.008100810081011,4.1782546249948656
1.0085008500850066,4.1816923579745815
1.0089008900890093,4.185131454863482
1.009300930093012,4.188571915661523
1.0097009700970077,4.192013740368661
1.0101010101010104,4.195456928984982
1.0105010501050131,4.198901481510444
1.0109010901090087,4.202347397945002
1.0113011301130115,4.205794678288744
1.0117011701170142,4.209243322541628
1.0121012101210098,4.212693330703606
1.0125012501250126,4.21614470277477
1.0129012901290153,4.219597438755074
1.013301330133011,4.223051538644474
1.0137013701370137,4.226507002443059
1.0141014101410164,4.229963830150784
1.014501450145012,4.233422021767605
1.0149014901490148,4.236881577293611
1.0153015301530175,4.240342496728756
1.0157015701570202,4.243804780073044
1.0161016101610159,4.247268427326427
1.0165016501650186,4.250733438488994
1.0169016901690213,4.254199813560701
1.017301730173017,4.257667552541505
1.0177017701770197,4.261136655431493
1.0181018101810224,4.264607122230623
1.018501850185018,4.268078952938847
1.0189018901890208,4.271552147556257
1.0193019301930235,4.275026706082806
1.0197019701970191,4.278502628518452
1.0201020102010219,4.2819799148632836
1.0205020502050246,4.285458565117255
1.0209020902090202,4.288938579280322
1.021302130213023,4.292419957352574
1.0217021702170257,4.295902699333967
1.0221022102210213,4.299386805224455
1.022502250225024,4.302872275024129
1.0229022902290268,4.306359108732944
1.0233023302330224,4.309847306350853
1.0237023702370251,4.313336867877948
1.0241024102410279,4.316827793314183
1.0245024502450235,4.3203200826595145
1.0249024902490262,4.323813735914031
1.025302530253029,4.327308753077689
1.0257025702570246,4.33080513415044
1.0261026102610273,4.3343028791323785
1.02650265026503,4.3378019880234575
1.0269026902690257,4.341302460823631
1.0273027302730284,4.344804297532991
1.0277027702770312,4.348307498151491
1.0281028102810268,4.351812062679086
1.0285028502850295,4.355317991115867
1.0289028902890323,4.358825283461789
1.0293029302930279,4.362333939716805
1.0297029702970306,4.3658439598810075
1.0301030103010334,4.369355343954352
1.030503050305029,4.37286809193679
1.0309030903090317,4.376382203828414
1.0313031303130344,4.379897679629179
1.03170317031703,4.383414519339039
1.0321032103210328,4.386932722958085
1.0325032503250355,4.390452290486271
1.0329032903290312,4.393973221923553
1.033303330333034,4.397495517270021
1.0337033703370366,4.4010191765256295
1.0341034103410323,4.404544199690332
1.034503450345035,4.408070586764222
1.0349034903490377,4.411598337747252
1.0353035303530334,4.415127452639378
1.035703570357036,4.418657931440689
1.0361036103610388,4.422189774151141
1.0365036503650344,4.425722980770687
1.0369036903690372,4.429257551299421
1.03730373037304,4.432793485737294
1.0377037703770355,4.436330784084262
1.0381038103810383,4.439869446340419
1.038503850385041,4.443409472505714
1.0389038903890366,4.446950862580104
1.0393039303930394,4.450493616563681
1.039703970397042,4.454037734456398
1.0401040104010377,4.457583216258211
1.0405040504050405,4.461130061969211
1.0409040904090432,4.464678271589349
1.041304130413046,4.46822784511863
1.0417041704170416,4.471778782557005
1.0421042104210443,4.475331083904567
1.042504250425047,4.478884749161269
1.0429042904290426,4.482439778327066
1.0433043304330454,4.485996171402049
1.0437043704370481,4.489553928386174
1.0441044104410437,4.493113049279393
1.0445044504450465,4.4966735340818
1.0449044904490492,4.500235382793345
1.0453045304530448,4.503798595413986
1.0457045704570476,4.5073631719438145
1.0461046104610503,4.510929112382784
1.046504650465046,4.514496416730847
1.0469046904690487,4.518065084988097
1.0473047304730514,4.521635117154489
1.047704770477047,4.525206513229973
1.0481048104810498,4.528779273214646
1.0485048504850525,4.532353397108459
1.0489048904890481,4.535928884911366
1.0493049304930508,4.53950573662346
1.0497049704970536,4.543083952244696
1.0501050105010492,4.5466635317750255
1.050505050505052,4.550244475214543
1.0509050905090547,4.5538267825632
1.0513051305130503,4.557410453820953
1.051705170517053,4.560995488987892
1.0521052105210558,4.564581888063972
1.0525052505250514,4.568169651049146
1.0529052905290541,4.571758777943508
1.0533053305330569,4.5753492687470105
1.0537053705370525,4.578941123459608
1.0541054105410552,4.582534342081392
1.054505450545058,4.586128924612318
1.0549054905490536,4.589724871052336
1.0553055305530563,4.593322181401543
1.055705570557059,4.59692085565989
1.0561056105610547,4.600520893827333
1.0565056505650574,4.604122295903962
1.0569056905690601,4.607725061889732
1.0573057305730558,4.611329191784596
1.0577057705770585,4.614934685588648
1.0581058105810612,4.61854154330184
1.0585058505850569,4.622149764924128
1.0589058905890596,4.625759350455603
1.0593059305930623,4.629370299896218
1.059705970597058,4.632982613245926
1.0601060106010607,4.636596290504825
1.0605060506050634,4.640211331672862
1.060906090609059,4.643827736749994
1.0613061306130618,4.6474455057363135
1.0617061706170645,4.651064638631775
1.0621062106210601,4.6546851354363294
1.0625062506250629,4.658306996150072
1.0629062906290656,4.661930220772956
1.0633063306330612,4.6655548093049335
1.063706370637064,4.669180761746098
1.0641064106410667,4.672808078096405
1.0645064506450623,4.6764367583558055
1.064906490649065,4.680066802524393
1.0653065306530678,4.683698210602122
1.0657065706570634,4.6873309825889455
1.0661066106610662,4.690965118484956
1.066506650665069,4.694600618290108
1.0669066906690645,4.6982374820043535
1.0673067306730672,4.701875709627789
1.06770677067707,4.705515301160363
1.0681068106810727,4.709156256602079
1.0685068506850683,4.712798575952889
1.068906890689071,4.716442259212887
1.0693069306930738,4.720087306382027
1.0697069706970694,4.7237337174602585
1.0701070107010722,4.72738149244768
1.070507050705075,4.731030631344242
1.0709070907090705,4.7346811341498976
1.0713071307130733,4.738333000864742
1.071707170717076,4.741986231488727
1.0721072107210716,4.7456408260218055
1.0725072507250744,4.749296784464073
1.072907290729077,4.752954106815482
1.0733073307330727,4.756612793075983
1.0737073707370755,4.760272843245673
1.0741074107410782,4.763934257324506
1.0745074507450738,4.76759703531243
1.0749074907490765,4.771261177209544
1.0753075307530793,4.774926683015798
1.075707570757075,4.778593552731146
1.0761076107610776,4.782261786355683
1.0765076507650804,4.785931383889362
1.076907690769076,4.789602345332133
1.0773077307730787,4.7932746706840925
1.0777077707770815,4.796948359945194
1.078107810781077,4.800623413115388
1.0785078507850798,4.804299830194772
1.0789078907890826,4.807977611183296
1.0793079307930782,4.8116567560809145
1.079707970797081,4.815337264887721
1.0801080108010837,4.819019137603669
1.0805080508050793,4.82270237422871
1.080908090809082,4.826386974762941
1.0813081308130847,4.830072939206312
1.0817081708170804,4.833760267558777
1.082108210821083,4.83744895982043
1.0825082508250858,4.841139015991225
1.0829082908290815,4.844830436071113
1.0833083308330842,4.848523220060191
1.083708370837087,4.852217367958409
1.0841084108410826,4.855912879765721
1.0845084508450853,4.8596097554822215
1.084908490849088,4.8633079951078635
1.0853085308530837,4.867007598642599
1.0857085708570864,4.870708566086523
1.0861086108610891,4.874410897439589
1.0865086508650847,4.878114592701747
1.0869086908690875,4.881819651873095
1.0873087308730902,4.885526074953585
1.0877087708770858,4.889233861943167
1.0881088108810886,4.892943012841939
1.0885088508850913,4.8966535276498515
1.088908890889087,4.900365406366858
1.0893089308930897,4.904078648993053
1.0897089708970924,4.90779325552839
1.090109010901088,4.91150922597282
1.0905090509050908,4.915226560326439
1.0909090909090935,4.9189452585892
1.0913091309130891,4.922665320761053
1.0917091709170919,4.926386746842096
1.0921092109210946,4.930109536832281
1.0925092509250902,4.933833690731557
1.092909290929093,4.937559208540025
1.0933093309330957,4.941286090257633
1.0937093709370913,4.945014335884334
1.094109410941094,4.948743945420225
1.0945094509450968,4.952474918865257
1.0949094909490995,4.956207256219431
1.0953095309530951,4.959940957482697
1.0957095709570979,4.963676022655154
1.0961096109611006,4.967412451736751
1.0965096509650962,4.971150244727442
1.096909690969099,4.974889401627321
1.0973097309731017,4.978629922436343
1.0977097709770973,4.982371807154457
1.0981098109811,4.986115055781762
1.0985098509851028,4.989859668318207
1.0989098909890984,4.993605644763745
1.0993099309931011,4.997352985118474
1.0997099709971039,5.0011016893823435
1.1001100110010995,5.004851757555306
1.1005100510051022,5.0086031896374585
1.100910091009105,5.012355985628752
1.1013101310131006,5.016110145529139
1.1017101710171033,5.019865669338716
1.102110211021106,5.0236225570574335
1.1025102510251017,5.027380808685244
1.1029102910291044,5.031140424222246
1.1033103310331072,5.034901403668388
1.1037103710371028,5.038663747023623
1.1041104110411055,5.042427454288049
1.1045104510451083,5.046192525461615
1.1049104910491039,5.0499589605442745
1.1053105310531066,5.053726759536125
1.1057105710571093,5.057495922437115
1.106110611061105,5.061266449247198
1.1065106510651077,5.065038339966473
1.1069106910691104,5.068811594594889
1.107310731073106,5.072586213132396
1.1077107710771088,5.076362195579095
1.1081108110811115,5.080139541934934
1.1085108510851072,5.083918252199868
1.10891089108911,5.08769832637399
1.1093109310931126,5.091479764457255
1.1097109710971083,5.095262566449612
1.110111011101111,5.099046732351159
1.1105110511051137,5.102832262161848
1.1109110911091093,5.10661915588163
1.111311131113112,5.110407413510601
1.1117111711171148,5.114197035048715
1.1121112111211104,5.117988020495921
1.1125112511251132,5.121780369852318
1.112911291129116,5.125574083117856
1.1133113311331115,5.1293691602924865
1.1137113711371143,5.133165601376308
1.114111411141117,5.13696340636927
1.1145114511451126,5.140762575271326
1.1149114911491154,5.144563108082572
1.115311531153118,5.14836500480296
1.1157115711571137,5.152168265432439
1.1161116111611165,5.15597288997111
1.1165116511651192,5.159778878418923
1.1169116911691148,5.163586230775827
1.1173117311731176,5.167394947041923
1.1177117711771203,5.171205027217161
1.118111811181116,5.17501647130149
1.1185118511851186,5.17882927929501
1.1189118911891214,5.182643451197672
1.119311931193117,5.186458987009426
1.1197119711971197,5.190275886730372
1.1201120112011225,5.19409415036046
1.120512051205118,5.197913777899638
1.1209120912091208,5.2017347693480085
1.1213121312131236,5.20555712470552
1.1217121712171263,5.209380843972174
1.122112211221122,5.21320592714792
1.1225122512251247,5.217032374232857
1.1229122912291274,5.220860185226936
1.123312331233123,5.224689360130107
1.1237123712371258,5.228519898942468
1.1241124112411285,5.232351801663972
1.1245124512451241,5.236185068294568
1.1249124912491268,5.240019698834356
1.1253125312531296,5.243855693283284
1.1257125712571252,5.247693051641305
1.126112611261128,5.251531773908518
1.1265126512651307,5.255371860084871
1.1269126912691263,5.259213310170318
1.127312731273129,5.263056124164955
1.1277127712771318,5.266900302068734
1.1281128112811274,5.270745843881605
1.1285128512851301,5.274592749603668
1.1289128912891329,5.278441019234873
1.1293129312931285,5.28229065277517
1.1297129712971312,5.286141650224658
1.130113011301134,5.289994011583288
1.1305130513051296,5.293847736851009
1.1309130913091323,5.297702826027923
1.131313131313135,5.301559279113977
1.1317131713171307,5.305417096109125
1.1321132113211334,5.309276277013465
1.1325132513251361,5.313136821826945
1.1329132913291318,5.316998730549517
1.1333133313331345,5.320862003181282
1.1337133713371372,5.324726639722187
1.1341134113411329,5.328592640172185
1.1345134513451356,5.3324600045313755
1.1349134913491383,5.336328732799707
1.135313531353134,5.34019882497713
1.1357135713571367,5.344070281063744
1.1361136113611394,5.347943101059503
1.136513651365135,5.35181728496435
1.1369136913691378,5.355692832778392
1.1373137313731405,5.3595697445015755
1.1377137713771361,5.36344802013385
1.1381138113811389,5.3673276596753166
1.1385138513851416,5.371208663125925
1.1389138913891372,5.375091030485623
1.13931393139314,5.378974761754517
1.1397139713971427,5.38285985693255
1.1401140114011383,5.386746316019676
1.140514051405141,5.390634139015994
1.1409140914091438,5.394523325921454
1.1413141314131394,5.398413876736007
1.1417141714171422,5.402305791459749
1.1421142114211449,5.406199070092635
1.1425142514251405,5.4100937126346125
1.1429142914291432,5.413989719085782
1.143314331433146,5.417887089446095
1.1437143714371416,5.421785823715497
1.1441144114411443,5.425685921894093
1.144514451445147,5.42958738398183
1.1449144914491427,5.433490209978658
1.1453145314531454,5.437394399884679
1.1457145714571482,5.4412999536998425
1.1461146114611438,5.445206871424097
1.1465146514651465,5.449115153057545
1.1469146914691493,5.4530247986001354
1.1473147314731449,5.456935808051815
1.1477147714771476,5.460848181412689
1.1481148114811504,5.464761918682704
1.148514851485153,5.468677019861862
1.1489148914891487,5.472593484950111
1.1493149314931514,5.476511313947552
1.1497149714971542,5.4804305068541375
1.1501150115011498,5.484351063669812
1.1505150515051525,5.488272984394678
1.1509150915091553,5.492196269028689
1.151315131513151,5.49612091757179
1.1517151715171536,5.500046930024083
1.1521152115211564,5.50397430638552
1.152515251525152,5.507903046656046
1.1529152915291547,5.511833150835766
1.1533153315331575,5.5157646189246305
1.153715371537153,5.519697450922583
1.1541154115411558,5.523631646829729
1.1545154515451586,5.527567206646018
1.1549154915491542,5.531504130371396
1.155315531553157,5.535442418005969
1.1557155715571596,5.539382069549685
1.1561156115611553,5.54332308500249
1.156515651565158,5.547265464364489
1.1569156915691607,5.551209207635631
1.1573157315731564,5.555154314815863
1.157715771577159,5.55910078590529
1.1581158115811618,5.5630486209038565
1.1585158515851575,5.566997819811514
1.1589158915891602,5.570948382628368
1.159315931593163,5.574900309354362
1.1597159715971586,5.578853599989448
1.1601160116011613,5.582808254533726
1.160516051605164,5.586764272987147
1.1609160916091597,5.590721655349659
1.1613161316131624,5.594680401621364
1.1617161716171651,5.59864051180221
1.1621162116211607,5.602601985892148
1.1625162516251635,5.606564823891281
1.1629162916291662,5.610529025799556
1.1633163316331618,5.61449459161692
1.1637163716371646,5.618461521343479
1.1641164116411673,5.62242981497918
1.164516451645163,5.626399472523972
1.1649164916491657,5.630370493977957
1.1653165316531684,5.634342879341085
1.165716571657164,5.638316628613303
1.1661166116611668,5.642291741794714
1.1665166516651695,5.64626821888527
1.1669166916691651,5.650246059884914
1.1673167316731679,5.654225264793753
1.1677167716771706,5.658205833611735
1.1681168116811662,5.662187766338806
1.168516851685169,5.666171062975073
1.1689168916891717,5.67015572352048
1.1693169316931673,5.674141747974979
1.16971697169717,5.678129136338672
1.1701170117011728,5.682117888611508
1.1705170517051684,5.686108004793433
1.1709170917091711,5.690099484884552
1.1713171317131739,5.694092328884815
1.1717171717171695,5.698086536794167
1.1721172117211722,5.702082108612715
1.172517251725175,5.706079044340404
1.1729172917291706,5.710077343977185
1.1733173317331733,5.714077007523158
1.173717371737176,5.718078034978275
1.1741174117411717,5.7220804263424805
1.1745174517451744,5.7260841816158825
1.1749174917491771,5.730089300798427
1.1753175317531799,5.734095783890111
1.1757175717571755,5.738103630890888
1.1761176117611782,5.742112841800859
1.176517651765181,5.746123416619972
1.1769176917691766,5.750135355348176
1.1773177317731793,5.754148657985573
1.177717771777182,5.758163324532115
1.1781178117811777,5.762179354987744
1.1785178517851804,5.76619674935257
1.1789178917891832,5.770215507626537
1.1793179317931788,5.774235629809596
1.1797179717971815,5.778257115901849
1.1801180118011843,5.782279965903244
1.1805180518051799,5.78630417981373
1.1809180918091826,5.790329757633409
1.1813181318131853,5.794356699362232
1.181718171817181,5.798385005000145
1.1821182118211837,5.8024146745472525
1.1825182518251864,5.806445708003502
1.182918291829182,5.8104781053688415
1.1833183318331848,5.814511866643377
1.1837183718371875,5.818546991827056
1.1841184118411832,5.822583480919823
1.184518451845186,5.826621333921786
1.1849184918491886,5.830660550832892
1.1853185318531843,5.8347011316530875
1.185718571857187,5.838743076382476
1.1861186118611897,5.842786385021011
1.1865186518651853,5.846831057568634
1.186918691869188,5.850877094025451
1.1873187318731908,5.854924494391411
1.1877187718771864,5.858973258666462
1.1881188118811892,5.863023386850708
1.188518851885192,5.867074878944097
1.1889188918891875,5.871127734946576
1.1893189318931903,5.875181954858248
1.189718971897193,5.879237538679065
1.1901190119011886,5.883294486408971
1.1905190519051914,5.887352798048073
1.190919091909194,5.891412473596316
1.1913191319131897,5.895473513053651
1.1917191719171925,5.899535916420179
1.1921192119211952,5.903599683695852
1.1925192519251908,5.907664814880612
1.1929192919291935,5.911731309974571
1.1933193319331963,5.915799168977671
1.193719371937192,5.919868391889861
1.1941194119411946,5.923938978711245
1.1945194519451974,5.928010929441774
1.194919491949193,5.932084244081391
1.1953195319531957,5.936158922630204
1.1957195719571985,5.940234965088162
1.196119611961194,5.944312371455207
1.1965196519651968,5.948391141731449
1.1969196919691996,5.9524712759168334
1.1973197319731952,5.956552774011305
1.197719771977198,5.960635636014975
1.1981198119812007,5.964719861927788
1.1985198519851963,5.968805451749689
1.198919891989199,5.972892405480787
1.1993199319932017,5.976980723121028
1.1997199719971974,5.981070404670359
1.2001200120012,5.985161450128885
1.2005200520052028,5.989253859496554
1.2009200920091985,5.993347632773312
1.2013201320132012,5.997442769959266
1.201720172017204,6.001539271054363
1.2021202120212067,6.005637136058604
1.2025202520252023,6.009736364971934
1.202920292029205,6.013836957794459
1.2033203320332078,6.017938914526127
1.2037203720372034,6.022042235166884
1.2041204120412061,6.026146919716838
1.2045204520452089,6.030252968175936
1.2049204920492045,6.034360380544121
1.2053205320532072,6.038469156821504
1.20572057205721,6.0425792970080305
1.2061206120612056,6.046690801103645
1.2065206520652083,6.050803669108456
1.206920692069211,6.05491790102241
1.2073207320732067,6.059033496845453
1.2077207720772094,6.063150456577693
1.2081208120812121,6.0672687802190755
1.2085208520852078,6.071388467769547
1.2089208920892105,6.0755095192292154
1.2093209320932132,6.079631934598027
1.2097209720972089,6.083755713875927
1.2101210121012116,6.087880857063023
1.2105210521052143,6.092007364159263
1.21092109210921,6.096135235164592
1.2113211321132127,6.10026447007912
1.2117211721172154,6.104395068902789
1.212121212121211,6.108527031635545
1.2125212521252138,6.112660358277502
1.2129212921292165,6.116795048828597
1.2133213321332121,6.120931103288784
1.2137213721372149,6.125068521658167
1.2141214121412176,6.1292073039366946
1.2145214521452132,6.133347450124311
1.214921492149216,6.1374889602211224
1.2153215321532187,6.141631834227079
1.2157215721572143,6.145776072142123
1.216121612161217,6.149921673966364
1.2165216521652198,6.154068639699749
1.2169216921692154,6.158216969342221
1.2173217321732182,6.162366662893892
1.2177217721772209,6.166517720354706
1.2181218121812165,6.170670141724609
1.2185218521852192,6.174823927003708
1.218921892189222,6.17897907619195
1.2193219321932176,6.183135589289283
1.2197219721972203,6.187293466295812
1.220122012201223,6.191452707211483
1.2205220522052187,6.195613312036244
1.2209220922092214,6.1997752807702
1.2213221322132242,6.203938613413302
1.2217221722172198,6.208103309965493
1.2221222122212225,6.2122693704268785
1.2225222522252253,6.216436794797408
1.2229222922292209,6.220605583077028
1.2233223322332236,6.224775735265845
1.2237223722372264,6.228947251363805
1.224122412241222,6.233120131370854
1.2245224522452247,6.237294375287098
1.2249224922492274,6.241469983112488
1.225322532253223,6.245646954846966
1.2257225722572258,6.24982529049064
1.2261226122612285,6.254004990043459
1.2265226522652242,6.258186053505367
1.226922692269227,6.262368480876471
1.2273227322732296,6.266552272156719
1.2277227722772253,6.270737427346055
1.228122812281228,6.2749239464445905
1.2285228522852307,6.279111829452267
1.2289228922892335,6.283301076369088
1.229322932293229,6.287491687194997
1.2297229722972318,6.2916836619301035
1.2301230123012346,6.295877000574355
1.2305230523052302,6.300071703127692
1.230923092309233,6.304267769590229
1.2313231323132356,6.30846519996191
1.2317231723172313,6.312663994242678
1.232123212321234,6.316864152432646
1.2325232523252367,6.321065674531756
1.2329232923292324,6.325268560539952
1.233323332333235,6.329472810457349
1.2337233723372378,6.333678424283889
1.2341234123412335,6.337885402019517
1.2345234523452362,6.342093743664343
1.234923492349239,6.346303449218312
1.2353235323532346,6.35051451868137
1.2357235723572373,6.354726952053626
1.23612361236124,6.358940749335025
1.2365236523652356,6.363155910525513
1.2369236923692384,6.367372435625198
1.2373237323732411,6.371590324634028
1.2377237723772367,6.375809577551944
1.2381238123812395,6.38003019437906
1.2385238523852422,6.3842521751153205
1.2389238923892378,6.388475519760667
1.2393239323932406,6.3927002283152135
1.2397239723972433,6.396926300778902
1.240124012401239,6.40115373715168
1.2405240524052417,6.405382537433657
1.2409240924092444,6.409612701624776
1.24132413241324,6.413844229724985
1.2417241724172428,6.418077121734389
1.2421242124212455,6.422311377652939
1.2425242524252411,6.426546997480577
1.2429242924292438,6.430783981217413
1.2433243324332466,6.4350223288633925
1.2437243724372422,6.439262040418461
1.244124412441245,6.443503115882728
1.2445244524452477,6.447745555256138
1.2449244924492433,6.451989358538636
1.245324532453246,6.456234525730334
1.2457245724572488,6.460481056831175
1.2461246124612444,6.464728951841102
1.2465246524652471,6.4689782107602305
1.2469246924692499,6.473228833588502
1.2473247324732455,6.4774808203258605
1.2477247724772482,6.481734170972418
1.248124812481251,6.485988885528118
1.2485248524852466,6.490244963992908
1.2489248924892493,6.494502406366898
1.249324932493252,6.498761212650029
1.2497249724972477,6.503021382842249
1.2501250125012504,6.507282916943668
1.2505250525052531,6.511545814954229
1.2509250925092488,6.515810076873881
1.2513251325132515,6.52007570270273
1.2517251725172542,6.524342692440724
1.2521252125212499,6.528611046087804
1.2525252525252526,6.532880763644084
1.2529252925292553,6.537151845109508
1.253325332533251,6.54142429048402
1.2537253725372537,6.54569809976773
1.2541254125412564,6.549973272960585
1.2545254525452592,6.554249810062585
1.2549254925492548,6.55852771107367
1.2553255325532575,6.562806975993955
1.2557255725572603,6.567087604823383
1.2561256125612559,6.571369597561901
1.2565256525652586,6.575652954209617
1.2569256925692613,6.579937674766478
1.257325732573257,6.584223759232426
1.2577257725772597,6.5885112076075725
1.2581258125812624,6.592800019891863
1.258525852585258,6.597090196085241
1.2589258925892608,6.60138173618782
1.2593259325932635,6.605674640199541
1.2597259725972592,6.6099689081203525
1.260126012601262,6.61426453995036
1.2605260526052646,6.618561535689513
1.2609260926092603,6.622859895337753
1.261326132613263,6.6271596188951944
1.2617261726172657,6.6314607063617785
1.2621262126212613,6.63576315773745
1.262526252625264,6.640066973022322
1.2629262926292668,6.644372152216337
1.2633263326332624,6.648678695319439
1.2637263726372652,6.652986602331742
1.264126412641268,6.657295873253188
1.2645264526452635,6.6616065080837235
1.2649264926492663,6.6659185068234565
1.265326532653269,6.670231869472334
1.2657265726572646,6.674546596030301
1.2661266126612674,6.678862686497466
1.26652665266527,6.683180140873775
1.2669266926692657,6.6874989591591705
1.2673267326732685,6.691819141353767
1.2677267726772712,6.696140687457508
1.2681268126812668,6.700463597470336
1.2685268526852695,6.704787871392363
1.2689268926892723,6.709113509223536
1.269326932693268,6.713440510963795
1.2697269726972706,6.717768876613254
1.2701270127012734,6.722098606171858
1.270527052705269,6.726429699639549
1.2709270927092717,6.730762157016441
1.2713271327132745,6.735095978302475
1.27172717271727,6.7394311634976
1.2721272127212728,6.743767712601922
1.2725272527252756,6.748105625615388
1.2729272927292712,6.752444902537944
1.273327332733274,6.7567855433696975
1.2737273727372767,6.761127548110595
1.2741274127412723,6.76547091676058
1.274527452745275,6.769815649319766
1.2749274927492777,6.7741617457880965
1.2753275327532734,6.778509206165515
1.275727572757276,6.782858030452133
1.2761276127612788,6.787208218647895
1.2765276527652745,6.791559770752743
1.2769276927692772,6.795912686766794
1.27732773277328,6.800266966689987
1.2777277727772756,6.80462261052227
1.2781278127812783,6.808979618263751
1.278527852785281,6.813337989914378
1.2789278927892767,6.81769772547409
1.2793279327932794,6.822058824943005
1.2797279727972821,6.826421288321062
1.2801280128012777,6.830785115608207
1.2805280528052805,6.835150306804552
1.2809280928092832,6.839516861910043
1.281328132813286,6.843884780924677
1.2817281728172816,6.8482540638483975
1.2821282128212843,6.85262471068132
1.282528252825287,6.856996721423386
1.2829282928292827,6.8613700960745385
1.2833283328332854,6.865744834634894
1.2837283728372881,6.870120937104392
1.2841284128412838,6.874498403482977
1.2845284528452865,6.878877233770763
1.2849284928492892,6.883257427967694
1.2853285328532849,6.8876389860737115
1.2857285728572876,6.892021908088932
1.2861286128612903,6.896406194013292
1.286528652865286,6.900791843846743
1.2869286928692887,6.905178857589394
1.2873287328732914,6.909567235241189
1.287728772877287,6.913956976802072
1.2881288128812898,6.918348082272155
1.2885288528852925,6.922740551651383
1.2889288928892881,6.9271343849396985
1.2893289328932909,6.931529582137215
1.2897289728972936,6.935926143243874
1.2901290129012892,6.9403240682596214
1.290529052905292,6.944723357184571
1.2909290929092947,6.949124010018663
1.2913291329132903,6.9535260267618435
1.291729172917293,6.957929407414224
1.2921292129212958,6.962334151975749
1.2925292529252914,6.966740260446361
1.2929292929292941,6.971147732826175
1.2933293329332969,6.975556569115134
1.2937293729372925,6.979966769313179
1.2941294129412952,6.984378333420426
1.294529452945298,6.988791261436816
1.2949294929492936,6.993205553362294
1.2953295329532963,6.997621209196973
1.295729572957299,7.002038228940797
1.2961296129612947,7.006456612593707
1.2965296529652974,7.01087636015582
1.2969296929693002,7.015297471627077
1.2973297329732958,7.019719947007419
1.2977297729772985,7.024143786296965
1.2981298129813013,7.028568989495653
1.2985298529852969,7.032995556603431
1.2989298929892996,7.037423487620408
1.2993299329933024,7.04185278254653
1.299729972997298,7.046283441381741
1.3001300130013007,7.05071546412615
1.3005300530053034,7.055148850779707
1.300930093009299,7.059583601342348
1.3013301330133018,7.064019715814194
1.3017301730173045,7.06845719419518
1.3021302130213002,7.0728960364852576
1.302530253025303,7.077336242684534
1.3029302930293056,7.081777812792957
1.3033303330333013,7.086220746810464
1.303730373037304,7.090665044737174
1.3041304130413067,7.09511070657303
1.3045304530453024,7.0995577323179715
1.304930493049305,7.104006121972115
1.3053305330533078,7.108455875535405
1.3057305730573034,7.11290699300778
1.3061306130613062,7.117359474389357
1.306530653065309,7.1218133196800775
1.3069306930693045,7.126268528879886
1.3073307330733073,7.130725101988897
1.30773077307731,7.135183039007051
1.3081308130813127,7.139642339934352
1.3085308530853084,7.144103004770738
1.308930893089311,7.148565033516326
1.3093309330933138,7.15302842617106
1.3097309730973095,7.157493182734879
1.3101310131013122,7.161959303207902
1.310531053105315,7.166426787590068
1.3109310931093106,7.170895635881322
1.3113311331133133,7.175365848081777
1.311731173117316,7.179837424191378
1.3121312131213116,7.184310364210063
1.3125312531253144,7.188784668137953
1.3129312931293171,7.193260335974988
1.3133313331333127,7.197737367721107
1.3137313731373155,7.20221576337643
1.3141314131413182,7.206695522940898
1.3145314531453138,7.211176646414453
1.3149314931493166,7.215659133797209
1.3153315331533193,7.220142985089113
1.315731573157315,7.224628200290099
1.3161316131613177,7.22911477940029
1.3165316531653204,7.233602722419626
1.316931693169316,7.238092029348047
1.3173317331733188,7.242582700185673
1.3177317731773215,7.2470747349324425
1.3181318131813171,7.2515681335882975
1.3185318531853198,7.256062896153355
1.3189318931893226,7.260559022627559
1.3193319331933182,7.265056513010848
1.319731973197321,7.269555367303342
1.3201320132013237,7.27405558550498
1.3205320532053193,7.278557167615704
1.320932093209322,7.28306011363563
1.3213321332133248,7.287564423564703
1.3217321732173204,7.29207009740286
1.3221322132213231,7.296577135150221
1.3225322532253259,7.301085536806726
1.3229322932293215,7.305595302372318
1.3233323332333242,7.310106431847115
1.323732373237327,7.314618925231054
1.3241324132413226,7.319132782524082
1.3245324532453253,7.323648003726309
1.324932493249328,7.328164588837684
1.3253325332533237,7.332682537858145
1.3257325732573264,7.337201850787809
1.3261326132613291,7.341722527626617
1.3265326532653248,7.346244568374513
1.3269326932693275,7.350767973031612
1.3273327332733302,7.355292741597855
1.3277327732773259,7.359818874073183
1.3281328132813286,7.364346370457716
1.3285328532853313,7.368875230751394
1.328932893289327,7.373405454954159
1.3293329332933297,7.377937043066127
1.3297329732973324,7.38246999508724
1.330133013301328,7.387004311017438
1.3305330533053308,7.39153999085684
1.3309330933093335,7.396077034605385
1.3313331333133291,7.40061544226302
1.3317331733173319,7.405155213829856
1.3321332133213346,7.409696349305837
1.3325332533253302,7.414238848690905
1.332933293329333,7.418782711985176
1.3333333333333357,7.423327939188593
1.3337333733373313,7.427874530301096
1.334133413341334,7.432422485322803
1.3345334533453368,7.436971804253653
1.3349334933493395,7.441522487093651
1.3353335333533352,7.446074533842733
1.3357335733573379,7.450627944501019
1.3361336133613406,7.455182719068449
1.3365336533653362,7.459738857544966
1.336933693369339,7.464296359930688
1.3373337333733417,7.468855226225555
1.3377337733773373,7.473415456429505
1.33813381338134,7.477977050542663
1.3385338533853428,7.482540008564964
1.3389338933893384,7.48710433049635
1.3393339333933412,7.4916700163369425
1.339733973397344,7.496237066086678
1.3401340134013395,7.500805479745501
1.3405340534053423,7.505375257313529
1.340934093409345,7.5099463987906985
1.3413341334133406,7.514518904176957
1.3417341734173434,7.519092773472418
1.342134213421346,7.523668006677026
1.3425342534253417,7.528244603790718
1.3429342934293445,7.532822564813615
1.3433343334333472,7.537401889745658
1.3437343734373428,7.541982578586786
1.3441344134413455,7.546564631337117
1.3445344534453483,7.551148047996595
1.344934493449344,7.555732828565157
1.3453345334533466,7.560318973042925
1.3457345734573494,7.564906481429839
1.346134613461345,7.569495353725838
1.3465346534653477,7.574085589931041
1.3469346934693505,7.578677190045389
1.347334733473346,7.583270154068823
1.3477347734773488,7.5878644820014625
1.3481348134813516,7.5924601738432465
1.3485348534853472,7.597057229594115
1.34893489348935,7.601655649254189
1.3493349334933527,7.606255432823409
1.3497349734973483,7.610856580301714
1.350135013501351,7.6154590916892255
1.3505350535053537,7.6200629669858815
1.3509350935093494,7.624668206191621
1.351335133513352,7.629274809306568
1.3517351735173548,7.633882776330659
1.3521352135213505,7.6384921072638345
1.3525352535253532,7.643102802106218
1.352935293529356,7.647714860857746
1.3533353335333516,7.652328283518356
1.3537353735373543,7.6569430700881735
1.354135413541357,7.6615592205671375
1.3545354535453527,7.666176734955185
1.3549354935493554,7.67079561325244
1.3553355335533581,7.67541585545884
1.3557355735573537,7.680037461574321
1.3561356135613565,7.684660431599013
1.3565356535653592,7.689284765532847
1.3569356935693548,7.693910463375769
1.3573357335733576,7.698537525127894
1.3577357735773603,7.703165950789164
1.358135813581356,7.707795740359521
1.3585358535853587,7.7124268938390825
1.3589358935893614,7.717059411227791
1.359335933593357,7.721693292525583
1.3597359735973598,7.726328537732581
1.3601360136013625,7.730965146848725
1.3605360536053581,7.7356031198739545
1.3609360936093609,7.740242456808387
1.3613361336133636,7.7448831576519686
1.3617361736173663,7.749525222404692
1.362136213621362,7.754168651066503
1.3625362536253647,7.758813443637519
1.3629362936293674,7.763459600117682
1.363336333633363,7.768107120506927
1.3637363736373658,7.772756004805379
1.3641364136413685,7.777406253012979
1.3645364536453641,7.782057865129663
1.3649364936493669,7.786710841155552
1.3653365336533696,7.791365181090587
1.3657365736573652,7.7960208849347055
1.366136613661368,7.800677952688031
1.3665366536653707,7.805336384350504
1.3669366936693663,7.809996179922059
1.367336733673369,7.814657339402822
1.3677367736773718,7.81931986279273
1.3681368136813674,7.823983750091722
1.3685368536853701,7.8286490012999215
1.3689368936893729,7.833315616417266
1.3693369336933685,7.837983595443697
1.3697369736973712,7.842652938379332
1.370137013701374,7.8473236452241135
1.3705370537053696,7.8519957159779805
1.3709370937093723,7.8566691506410535
1.371337133713375,7.861343949213272
1.3717371737173707,7.866020111694575
1.3721372137213734,7.870697638085084
1.3725372537253762,7.87537652838474
1.3729372937293718,7.88005678259348
1.3733373337333745,7.884738400711426
1.3737373737373773,7.88942138273852
1.3741374137413729,7.894105728674696
1.3745374537453756,7.89879143852008
1.3749374937493783,7.90347851227461
1.375337533753374,7.908166949938223
1.3757375737573767,7.912856751511045
1.3761376137613794,7.917547916993011
1.376537653765375,7.9222404463840626
1.3769376937693778,7.926934339684321
1.3773377337733805,7.931629596893724
1.3777377737773762,7.936326218012214
1.378137813781379,7.941024203039909
1.3785378537853816,7.945723551976749
1.3789378937893773,7.950424264822674
1.37933793379338,7.955126341577809
1.3797379737973827,7.959829782242086
1.3801380138013783,7.964534586815449
1.380538053805381,7.969240755298019
1.3809380938093838,7.973948287689736
1.3813381338133794,7.978657183990536
1.3817381738173822,7.9833674442005425
1.382138213821385,7.988079068319697
1.3825382538253805,7.992792056347934
1.3829382938293833,7.99750640828538
1.383338333833386,8.00222212413197
1.3837383738373816,8.006939203887645
1.3841384138413844,8.011657647552529
1.384538453845387,8.016377455126557
1.3849384938493827,8.021098626609671
1.3853385338533855,8.025821162001991
1.3857385738573882,8.030545061303457
1.3861386138613838,8.03527032451401
1.3865386538653866,8.039996951633766
1.3869386938693893,8.04472494266267
1.387338733873385,8.04945429760066
1.3877387738773876,8.054185016447855
1.3881388138813904,8.058917099204196
1.388538853885393,8.063650545869685
1.3889388938893887,8.068385356444255
1.3893389338933915,8.073121530928036
1.3897389738973942,8.077859069320962
1.3901390139013898,8.082597971622972
1.3905390539053926,8.08733823783419
1.3909390939093953,8.092079867954553
1.391339133913391,8.096822861984002
1.3917391739173937,8.101567219922657
1.3921392139213964,8.10631294177046
1.392539253925392,8.111060027527348
1.3929392939293948,8.11580847719344
1.3933393339333975,8.12055829076868
1.3937393739373931,8.125309468253004
1.3941394139413958,8.130062009646537
1.3945394539453986,8.134815914949215
1.3949394939493942,8.139571184160976
1.395339533953397,8.144327817281946
1.3957395739573997,8.149085814312064
1.3961396139613953,8.153845175251265
1.396539653965398,8.158605900099673
1.3969396939694008,8.163367988857228
1.3973397339733964,8.168131441523869
1.3977397739773991,8.172896258099714
1.3981398139814019,8.177662438584708
1.3985398539853975,8.182429982978785
1.3989398939894002,8.18719889128207
1.399339933993403,8.191969163494502
1.3997399739973986,8.196740799616018
1.4001400140014013,8.201513799646742
1.400540054005404,8.206288163586612
1.4009400940093997,8.211063891435568
1.4013401340134024,8.215840983193731
1.4017401740174051,8.22061943886104
1.4021402140214008,8.225399258437431
1.4025402540254035,8.230180441923034
1.4029402940294062,8.234962989317781
1.4033403340334019,8.239746900621611
1.4037403740374046,8.244532175834653
1.4041404140414073,8.249318814956839
1.404540454045403,8.254106817988108
1.4049404940494057,8.258896184928588
1.4053405340534084,8.263686915778214
1.405740574057404,8.268479010536923
1.4061406140614068,8.273272469204842
1.4065406540654095,8.278067291781907
1.4069406940694051,8.282863478268053
1.4073407340734079,8.287661028663411
1.4077407740774106,8.292459942967914
1.4081408140814062,8.2972602211815
1.408540854085409,8.302061863304296
1.4089408940894117,8.306864869336238
1.4093409340934073,8.311669239277265
1.40974097409741,8.3164749731275
1.4101410141014128,8.32128207088688
1.4105410541054084,8.326090532555346
1.4109410941094112,8.33090035813302
1.4113411341134139,8.335711547619843
1.4117411741174095,8.340524101015745
1.4121412141214122,8.34533801832086
1.412541254125415,8.350153299535119
1.4129412941294106,8.354969944658462
1.4133413341334133,8.359787953691015
1.413741374137416,8.364607326632713
1.4141414141414117,8.369428063483499
1.4145414541454144,8.37425016424349
1.4149414941494172,8.379073628912629
1.41534153415342,8.383898457490915
1.4157415741574155,8.388724649978283
1.4161416141614183,8.393552206374862
1.416541654165421,8.398381126680587
1.4169416941694166,8.403211410895393
1.4173417341734194,8.408043059019413
1.417741774177422,8.412876071052576
1.4181418141814177,8.417710446994825
1.4185418541854204,8.422546186846281
1.4189418941894232,8.427383290606885
1.4193419341934188,8.432221758276572
1.4197419741974215,8.43706158985547
1.4201420142014243,8.441902785343514
1.42054205420542,8.446745344740641
1.4209420942094226,8.451589268046979
1.4213421342134254,8.456434555262462
1.421742174217421,8.46128120638703
1.4221422142214237,8.466129221420806
1.4225422542254265,8.470978600363729
1.422942294229422,8.475829343215736
1.4233423342334248,8.480681449976954
1.4237423742374276,8.485534920647314
1.4241424142414232,8.490389755226762
1.424542454245426,8.49524595371542
1.4249424942494286,8.50010351611322
1.4253425342534243,8.504962442420108
1.425742574257427,8.509822732636207
1.4261426142614297,8.51468438676145
1.4265426542654254,8.519547404795777
1.426942694269428,8.524411786739313
1.4273427342734308,8.529277532591998
1.4277427742774265,8.534144642353764
1.4281428142814292,8.539013116024742
1.428542854285432,8.543882953604866
1.4289428942894276,8.548754155094073
1.4293429342934303,8.553626720492492
1.429742974297433,8.558500649800054
1.4301430143014287,8.563375943016702
1.4305430543054314,8.568252600142559
1.4309430943094341,8.573130621177564
1.4313431343134297,8.578010006121653
1.4317431743174325,8.582890754974951
1.4321432143214352,8.587772867737396
1.4325432543254308,8.592656344408926
1.4329432943294336,8.597541184989664
1.4333433343334363,8.60242738947955
1.433743374337432,8.607314957878518
1.4341434143414347,8.612203890186697
1.4345434543454374,8.617094186404024
1.434943494349433,8.621985846530432
1.4353435343534358,8.626878870566054
1.4357435743574385,8.631773258510819
1.4361436143614341,8.63666901036467
1.4365436543654369,8.641566126127731
1.4369436943694396,8.646464605799938
1.4373437343734352,8.65136444938123
1.437743774377438,8.656265656871733
1.4381438143814407,8.661168228271379
1.4385438543854363,8.666072163580113
1.438943894389439,8.670977462798055
1.4393439343934418,8.675884125925144
1.4397439743974374,8.680792152961317
1.4401440144014401,8.6857015439067
1.4405440544054429,8.69061229876123
1.4409440944094385,8.695524417524844
1.4413441344134412,8.70043790019767
1.441744174417444,8.70535274677964
1.4421442144214467,8.71026895727076
1.4425442544254423,8.71518653167096
1.442944294429445,8.720105469980373
1.4433443344334478,8.725025772198935
1.4437443744374434,8.729947438326576
1.4441444144414461,8.734870468363429
1.4445444544454489,8.73979486230943
1.4449444944494445,8.744720620164516
1.4453445344534472,8.749647741928811
1.44574457445745,8.754576227602254
1.4461446144614456,8.75950607718478
1.4465446544654483,8.764437290676515
1.446944694469451,8.7693698680774
1.4473447344734467,8.774303809387366
1.4477447744774494,8.779239114606545
1.4481448144814522,8.784175783734868
1.4485448544854478,8.789113816772277
1.4489448944894505,8.794053213718897
1.4493449344934533,8.798993974574664
1.4497449744974489,8.803936099339513
1.4501450145014516,8.808879588013575
1.4505450545054543,8.813824440596784
1.45094509450945,8.818770657089074
1.4513451345134527,8.823718237490578
1.4517451745174554,8.828667181801228
1.452145214521451,8.83361749002096
1.4525452545254538,8.838569162149906
1.4529452945294565,8.843522198187998
1.4533453345334522,8.848476598135171
1.453745374537455,8.853432361991558
1.4541454145414576,8.85838948975709
1.4545454545454533,8.863347981431708
1.454945494549456,8.868307837015537
1.4553455345534587,8.873269056508514
1.4557455745574543,8.878231639910572
1.456145614561457,8.883195587221842
1.4565456545654598,8.88816089844226
1.4569456945694554,8.89312757357176
1.4573457345734582,8.898095612610474
1.457745774577461,8.903065015558333
1.4581458145814565,8.908035782415276
1.4585458545854593,8.91300791318143
1.458945894589462,8.91798140785673
1.4593459345934576,8.922956266441116
1.4597459745974604,8.927932488934713
1.460146014601463,8.932910075337457
1.4605460546054587,8.937889025649284
1.4609460946094615,8.942869339870322
1.4613461346134642,8.94785101800051
1.4617461746174598,8.952834060039779
1.4621462146214625,8.95781846598826
1.4625462546254653,8.962804235845889
1.462946294629461,8.9677913696126
1.4633463346334636,8.972779867288526
1.4637463746374664,8.977769728873596
1.464146414641462,8.98276095436775
1.4645464546454647,8.987753543771115
1.4649464946494675,8.99274749708363
1.465346534653463,8.997742814305228
1.4657465746574658,9.002739495436037
1.4661466146614686,9.007737540475992
1.4665466546654642,9.012736949425031
1.466946694669467,9.017737722283282
1.4673467346734697,9.022739859050683
1.4677467746774724,9.027743359727229
1.468146814681468,9.03274822431286
1.4685468546854707,9.0377544528077
1.4689468946894735,9.04276204521169
1.469346934693469,9.047771001524763
1.4697469746974718,9.052781321747048
1.4701470147014746,9.05779300587848
1.4705470547054702,9.062806053918994
1.470947094709473,9.067820465868722
1.4713471347134757,9.072836241727599
1.4717471747174713,9.077853381495556
1.472147214721474,9.082871885172727
1.4725472547254768,9.087891752759047
1.4729472947294724,9.092912984254447
1.4733473347334751,9.09793557965906
1.4737473747374779,9.102959538972822
1.4741474147414735,9.107984862195666
1.4745474547454762,9.113011549327723
1.474947494749479,9.11803960036893
1.4753475347534746,9.123069015319214
1.4757475747574773,9.128099794178716
1.47614761476148,9.133131936947365
1.4765476547654757,9.138165443625095
1.4769476947694784,9.143200314212038
1.4773477347734811,9.14823654870813
1.4777477747774768,9.153274147113306
1.4781478147814795,9.158313109427692
1.4785478547854822,9.163353435651224
1.4789478947894779,9.168395125783842
1.4793479347934806,9.173438179825675
1.4797479747974833,9.178482597776652
1.480148014801479,9.183528379636714
1.4805480548054817,9.188575525405987
1.4809480948094844,9.19362403508441
1.48134813481348,9.198673908671914
1.4817481748174828,9.203725146168631
1.4821482148214855,9.208777747574496
1.4825482548254811,9.213831712889446
1.4829482948294839,9.218887042113609
1.4833483348334866,9.223943735246916
1.4837483748374822,9.229001792289308
1.484148414841485,9.234061213240913
1.4845484548454877,9.239121998101666
1.4849484948494833,9.244184146871502
1.485348534853486,9.24924765955055
1.4857485748574888,9.254312536138748
1.4861486148614844,9.259378776636026
1.4865486548654872,9.264446381042521
1.4869486948694899,9.269515349358162
1.4873487348734855,9.274585681582886
1.4877487748774882,9.279657377716823
1.488148814881491,9.284730437759908
1.4885488548854866,9.289804861712074
1.4889488948894893,9.294880649573455
1.489348934893492,9.299957801343986
1.4897489748974877,9.305036317023598
1.4901490149014904,9.310116196612423
1.4905490549054932,9.315197440110397
1.4909490949094888,9.320280047517452
1.4913491349134915,9.325364018833723
1.4917491749174943,9.33044935405914
1.4921492149214899,9.33553605319364
1.4925492549254926,9.340624116237356
1.4929492949294954,9.345713543190218
1.493349334933491,9.350804334052162
1.4937493749374937,9.355896488823321
1.4941494149414964,9.360990007503627
1.4945494549454992,9.366084890093083
1.4949494949494948,9.371181136591618
1.4953495349534975,9.376278746999374
1.4957495749575003,9.38137772131627
1.496149614961496,9.386478059542252
1.4965496549654986,9.391579761677448
1.4969496949695014,9.396682827721794
1.497349734973497,9.401787257675219
1.4977497749774997,9.406893051537859
1.4981498149815025,9.41200020930965
1.498549854985498,9.417108730990519
1.4989498949895008,9.422218616580606
1.4993499349935036,9.42732986607984
1.4997499749974992,9.432442479488154
1.500150015001502,9.437556456805684
1.5005500550055046,9.442671798032364
1.5009500950095003,9.447788503168125
1.501350135013503,9.4529065722131
1.5017501750175057,9.458026005167223
1.5021502150215014,9.46314680203043
1.502550255025504,9.468268962802851
1.5029502950295068,9.473392487484418
1.5033503350335025,9.47851737607507
1.5037503750375052,9.483643628574935
1.504150415041508,9.48877124498395
1.5045504550455036,9.493900225302045
1.5049504950495063,9.499030569529356
1.505350535053509,9.504162277665815
1.5057505750575046,9.509295349711355
1.5061506150615074,9.514429785666112
1.5065506550655101,9.519565585530017
1.5069506950695057,9.524702749303003
1.5073507350735085,9.529841276985206
1.5077507750775112,9.534981168576554
1.5081508150815068,9.540122424076985
1.5085508550855096,9.545265043486634
1.5089508950895123,9.550409026805427
1.509350935093508,9.555554374033306
1.5097509750975107,9.560701085170399
1.5101510151015134,9.56584916021664
1.510551055105509,9.570998599171961
1.5109510951095118,9.5761494020365
1.5113511351135145,9.581301568810188
1.5117511751175101,9.586455099492955
1.5121512151215128,9.591609994084937
1.5125512551255156,9.596766252586072
1.5129512951295112,9.601923874996285
1.513351335133514,9.607082861315714
1.5137513751375167,9.612243211544293
1.5141514151415123,9.617404925681953
1.514551455145515,9.622568003728828
1.5149514951495178,9.62773244568485
1.5153515351535134,9.632898251549959
1.5157515751575161,9.63806542132428
1.5161516151615189,9.64323395500775
1.5165516551655145,9.6484038526003
1.5169516951695172,9.65357511410207
1.51735173517352,9.658747739512984
1.5177517751775156,9.663921728832982
1.5181518151815183,9.669097082062196
1.518551855185521,9.67427379920056
1.5189518951895167,9.679451880248003
1.5193519351935194,9.684631325204663
1.5197519751975221,9.689812134070472
1.5201520152015178,9.69499430684536
1.5205520552055205,9.700177843529467
1.5209520952095232,9.70536274412272
1.521352135213526,9.710549008625124
1.5217521752175216,9.71573663703661
1.5221522152215243,9.720925629357312
1.522552255225527,9.726115985587162
1.5229522952295227,9.731307705726094
1.5233523352335254,9.73650078977424
1.5237523752375282,9.741695237731538
1.5241524152415238,9.746891049597917
1.5245524552455265,9.75208822537351
1.5249524952495292,9.757286765058254
1.5253525352535249,9.762486668652079
1.5257525752575276,9.76768793615512
1.5261526152615303,9.772890567567309
1.526552655265526,9.77809456288858
1.5269526952695287,9.783299922119067
1.5273527352735314,9.788506645258705
1.527752775277527,9.793714732307421
1.5281528152815298,9.798924183265356
1.5285528552855325,9.80413499813244
1.5289528952895282,9.809347176908604
1.529352935293531,9.814560719593988
1.5297529752975336,9.819775626188516
1.5301530153015293,9.82499189669213
1.530553055305532,9.830209531104956
1.5309530953095347,9.835428529426935
1.5313531353135303,9.840648891657992
1.531753175317533,9.845870617798269
1.5321532153215358,9.851093707847694
1.5325532553255314,9.856318161806199
1.5329532953295342,9.861543979673923
1.533353335333537,9.866771161450796
1.5337533753375325,9.871999707136746
1.5341534153415353,9.877229616731917
1.534553455345538,9.882460890236237
1.5349534953495336,9.887693527649636
1.5353535353535364,9.892927528972255
1.535753575357539,9.898162894204019
1.5361536153615347,9.903399623344868
1.5365536553655375,9.908637716394933
1.5369536953695402,9.913877173354146
1.5373537353735358,9.919117994222441
1.5377537753775385,9.924360178999954
1.5381538153815413,9.929603727686613
1.538553855385537,9.934848640282356
1.5389538953895396,9.940094916787316
1.5393539353935424,9.945342557201425
1.539753975397538,9.950591561524615
1.5401540154015407,9.955841929757025
1.5405540554055435,9.961093661898579
1.540954095409539,9.966346757949218
1.5413541354135418,9.971601217909074
1.5417541754175446,9.976857041778077
1.5421542154215402,9.982114229556162
1.542554255425543,9.987372781243467
1.5429542954295457,9.992632696839918
1.5433543354335413,9.99789397634545
1.543754375437544,10.003156619760203
1.5441544154415467,10.008420627084103
1.5445544554455424,10.013685998317085
1.544954495449545,10.018952733459283
1.5453545354535478,10.02422083251063
1.5457545754575435,10.02949029547106
1.5461546154615462,10.034761122340708
1.546554655465549,10.040033313119505
1.5469546954695446,10.045306867807382
1.5473547354735473,10.050581786404479
1.54775477547755,10.055858068910721
1.5481548154815528,10.061135715326117
1.5485548554855484,10.066414725650592
1.5489548954895511,10.071695099884286
1.5493549354935539,10.076976838027127
1.5497549754975495,10.082259940079052
1.5501550155015522,10.087544406040193
1.550555055505555,10.092830235910483
1.5509550955095506,10.098117429689855
1.5513551355135533,10.103405987378446
1.551755175517556,10.108695908976186
1.5521552155215517,10.113987194483006
1.5525552555255544,10.119279843899044
1.5529552955295571,10.124573857224233
1.5533553355335528,10.1298692344585
1.5537553755375555,10.135165975601987
1.5541554155415582,10.140464080654626
1.5545554555455539,10.145763549616342
1.5549554955495566,10.151064382487279
1.5553555355535593,10.156366579267363
1.555755575557555,10.16167013995653
1.5561556155615577,10.166975064554915
1.5565556555655604,10.172281353062449
1.556955695569556,10.177589005479064
1.5573557355735588,10.182898021804899
1.5577557755775615,10.188208402039882
1.5581558155815571,10.193520146183946
1.5585558555855599,10.198833254237229
1.5589558955895626,10.204147726199661
1.5593559355935582,10.209463562071175
1.559755975597561,10.214780761851907
1.5601560156015637,10.220099325541788
1.5605560556055593,10.22541925314075
1.560956095609562,10.230740544648931
1.5613561356135648,10.236063200066262
1.5617561756175604,10.241387219392672
1.5621562156215631,10.246712602628303
1.5625562556255659,10.252039349773085
1.5629562956295615,10.257367460826945
1.5633563356335642,10.262696935790025
1.563756375637567,10.268027774662253
1.5641564156415626,10.273359977443564
1.5645564556455653,10.278693544134093
1.564956495649568,10.284028474733772
1.5653565356535637,10.289364769242532
1.5657565756575664,10.29470242766051
1.5661566156615692,10.300041449987637
1.5665566556655648,10.305381836223848
1.5669566956695675,10.310723586369278
1.5673567356735703,10.316066700423855
1.5677567756775659,10.321411178387512
1.5681568156815686,10.326757020260393
1.5685568556855713,10.332104226042421
1.568956895689567,10.337452795733528
1.5693569356935697,10.342802729333856
1.5697569756975724,10.348154026843334
1.570157015701568,10.353506688261891
1.5705570557055708,10.35886071358967
1.5709570957095735,10.364216102826598
1.5713571357135692,10.369572855972606
1.571757175717572,10.374930973027833
1.5721572157215746,10.380290453992213
1.5725572557255703,10.38565129886567
1.572957295729573,10.391013507648347
1.5733573357335757,10.396377080340176
1.5737573757375714,10.401742016941084
1.574157415741574,10.407108317451213
1.5745574557455768,10.412475981870491
1.5749574957495796,10.41784501019892
1.5753575357535752,10.423215402436428
1.575757575757578,10.428587158583156
1.5761576157615806,10.433960278639034
1.5765576557655763,10.439334762603995
1.576957695769579,10.444710610478174
1.5773577357735817,10.450087822261501
1.5777577757775774,10.45546639795391
1.57815781578158,10.460846337555541
1.5785578557855828,10.46622764106632
1.5789578957895785,10.47161030848618
1.5793579357935812,10.47699433981526
1.579757975797584,10.48237973505349
1.5801580158015796,10.4877664942008
1.5805580558055823,10.49315461725733
1.580958095809585,10.498544104223013
1.5813581358135806,10.503934955097773
1.5817581758175834,10.509327169881756
1.5821582158215861,10.514720748574884
1.5825582558255817,10.520115691177098
1.5829582958295845,10.52551199768853
1.5833583358335872,10.530909668109112
1.5837583758375828,10.536308702438776
1.5841584158415856,10.541709100677657
1.5845584558455883,10.547110862825692
1.584958495849584,10.552513988882806
1.5853585358535867,10.557918478849139
1.5857585758575894,10.563324332724623
1.586158615861585,10.568731550509188
1.5865586558655878,10.574140132202974
1.5869586958695905,10.579550077805909
1.5873587358735861,10.584961387317925
1.5877587758775888,10.590374060739162
1.5881588158815916,10.59578809806955
1.5885588558855872,10.601203499309017
1.58895889588959,10.606620264457703
1.5893589358935927,10.612038393515542
1.5897589758975883,10.61745788648246
1.590159015901591,10.6228787433586
1.5905590559055938,10.62830096414389
1.5909590959095894,10.63372454883826
1.5913591359135921,10.63914949744185
1.5917591759175949,10.64457580995459
1.5921592159215905,10.650003486376411
1.5925592559255932,10.655432526707454
1.592959295929596,10.660862930947646
1.5933593359335916,10.66629469909692
1.5937593759375943,10.671727831155415
1.594159415941597,10.677162327123058
1.5945594559455927,10.682598186999783
1.5949594959495954,10.688035410785726
1.5953595359535981,10.693473998480824
1.5957595759575938,10.698913950085002
1.5961596159615965,10.7043552655984
1.5965596559655992,10.709797945020945
1.5969596959695949,10.715241988352576
1.5973597359735976,10.720687395593425
1.5977597759776003,10.726134166743424
1.598159815981596,10.731582301802506
1.5985598559855987,10.737031800770808
1.5989598959896014,10.742482663648259
1.599359935993597,10.747934890434792
1.5997599759975998,10.753388481130544
1.6001600160016025,10.75884343573545
1.6005600560055981,10.764299754249434
1.6009600960096009,10.76975743667264
1.6013601360136036,10.775216483004996
1.6017601760176063,10.780676893246504
1.602160216021602,10.786138667397093
1.6025602560256047,10.791601805456901
1.6029602960296074,10.797066307425862
1.603360336033603,10.8025321733039
1.6037603760376058,10.807999403091161
1.6041604160416085,10.813467996787573
1.6045604560456042,10.818937954393066
1.6049604960496069,10.824409275907781
1.6053605360536096,10.829881961331646
1.6057605760576052,10.83535601066459
1.606160616061608,10.840831423906756
1.6065606560656107,10.846308201058076
1.6069606960696063,10.851786342118473
1.607360736073609,10.857265847088092
1.6077607760776118,10.862746715966862
1.6081608160816074,10.868228948754712
1.6085608560856102,10.873712545451786
1.608960896089613,10.879197506058008
1.6093609360936085,10.88468383057331
1.6097609760976113,10.890171518997835
1.610161016101614,10.895660571331513
1.6105610561056096,10.901150987574267
1.6109610961096124,10.906642767726245
1.611361136113615,10.912135911787376
1.6117611761176107,10.917630419757582
1.6121612161216134,10.923126291637017
1.6125612561256162,10.9286235274256
1.6129612961296118,10.93412212712326
1.6133613361336145,10.939622090730145
1.6137613761376173,10.945123418246181
1.614161416141613,10.950626109671294
1.6145614561456156,10.956130165005634
1.6149614961496184,10.961635584249123
1.615361536153614,10.967142367401692
1.6157615761576167,10.972650514463483
1.6161616161616195,10.978160025434425
1.616561656165615,10.983670900314447
1.6169616961696178,10.989183139103691
1.6173617361736206,10.99469674180209
1.6177617761776162,11.000211708409564
1.618161816181619,11.005728038926263
1.6185618561856217,11.011245733352112
1.6189618961896173,11.016764791687041
1.61936193619362,11.022285213931193
1.6197619761976227,11.027807000084495
1.6201620162016184,11.033330150146877
1.620562056205621,11.038854664118485
1.6209620962096238,11.044380541999242
1.6213621362136195,11.049907783789077
1.6217621762176222,11.055436389488138
1.622162216221625,11.06096635909635
1.6225622562256206,11.06649769261364
1.6229622962296233,11.072030390040155
1.623362336233626,11.077564451375817
1.6237623762376217,11.083099876620564
1.6241624162416244,11.08863666577453
1.6245624562456271,11.09417481883765
1.6249624962496227,11.099714335809848
1.6253625362536255,11.10525521669127
1.6257625762576282,11.110797461481845
1.6261626162616238,11.116341070181498
1.6265626562656266,11.121886042790372
1.6269626962696293,11.127432379308402
1.627362736273625,11.132980079735509
1.6277627762776277,11.138529144071839
1.6281628162816304,11.14407957231732
1.6285628562856331,11.149631364471954
1.6289628962896288,11.155184520535666
1.6293629362936315,11.160739040508602
1.6297629762976342,11.166294924390693
1.6301630163016299,11.17185217218186
1.6305630563056326,11.177410783882252
1.6309630963096353,11.182970759491793
1.631363136313631,11.188532099010414
1.6317631763176337,11.194094802438263
1.6321632163216364,11.19965886977526
1.632563256325632,11.205224301021335
1.6329632963296348,11.210791096176637
1.6333633363336375,11.216359255241088
1.6337633763376331,11.22192877821462
1.6341634163416359,11.227499665097376
1.6345634563456386,11.233071915889282
1.6349634963496342,11.238645530590269
1.635363536353637,11.24422050920048
1.6357635763576397,11.249796851719843
1.6361636163616353,11.255374558148285
1.636563656365638,11.260953628485948
1.6369636963696408,11.266534062732765
1.6373637363736364,11.272115860888663
1.6377637763776391,11.277699022953783
1.6381638163816419,11.283283548928058
1.6385638563856375,11.288869438811407
1.6389638963896402,11.294456692603985
1.639363936393643,11.300045310305713
1.6397639763976386,11.305635291916518
1.6401640164016413,11.311226637436551
1.640564056405644,11.316819346865735
1.6409640964096397,11.322413420203997
1.6413641364136424,11.328008857451483
1.6417641764176452,11.333605658608123
1.6421642164216408,11.33920382367384
1.6425642564256435,11.344803352648784
1.6429642964296463,11.350404245532879
1.6433643364336419,11.35600650232605
1.6437643764376446,11.361610123028447
1.6441644164416473,11.367215107639998
1.644564456445643,11.372821456160628
1.6449644964496457,11.378429168590483
1.6453645364536484,11.384038244929489
1.645764576457644,11.389648685177574
1.6461646164616468,11.395260489334884
1.6465646564656495,11.400873657401345
1.6469646964696452,11.406488189376885
1.647364736473648,11.412104085261651
1.6477647764776506,11.41772134505557
1.6481648164816463,11.423339968758567
1.648564856485649,11.42895995637079
1.6489648964896517,11.434581307892165
1.6493649364936473,11.440204023322616
1.64976497649765,11.445828102662295
1.6501650165016528,11.451453545911125
1.6505650565056484,11.457080353069033
1.6509650965096512,11.462708524136168
1.651365136513654,11.468338059112453
1.6517651765176495,11.473968957997819
1.6521652165216523,11.47960122079241
1.652565256525655,11.485234847496153
1.6529652965296506,11.490869838108974
1.6533653365336534,11.49650619263102
1.653765376537656,11.50214391106222
1.6541654165416517,11.507782993402499
1.6545654565456545,11.513423439652003
1.6549654965496572,11.51906524981066
1.65536553655366,11.524708423878467
1.6557655765576555,11.530352961855355
1.6561656165616583,11.535998863741467
1.656565656565661,11.541646129536735
1.6569656965696566,11.547294759241076
1.6573657365736594,11.552944752854646
1.657765776577662,11.55859611037737
1.6581658165816577,11.564248831809168
1.6585658565856605,11.569902917150197
1.6589658965896632,11.575558366400374
1.6593659365936588,11.581215179559631
1.6597659765976616,11.586873356628116
1.6601660166016643,11.592532897605752
1.66056605660566,11.598193802492467
1.6609660966096627,11.603856071288407
1.6613661366136654,11.6095197039935
1.661766176617661,11.615184700607672
1.6621662166216638,11.62085106113107
1.6625662566256665,11.62651878556362
1.662966296629662,11.632187873905249
1.6633663366336648,11.637858326156106
1.6637663766376676,11.643530142316113
1.6641664166416632,11.649203322385198
1.664566456645666,11.65487786636351
1.6649664966496687,11.660553774250976
1.6653665366536643,11.66623104604752
1.665766576657667,11.67190968175329
1.6661666166616698,11.677589681368213
1.6665666566656654,11.683271044892214
1.6669666966696681,11.688953772325442
1.6673667366736709,11.694637863667822
1.6677667766776665,11.70032331891928
1.6681668166816692,11.706010138079966
1.668566856685672,11.711698321149806
1.6689668966896676,11.717387868128723
1.6693669366936703,11.723078779016866
1.669766976697673,11.728771053814162
1.6701670167016687,11.734464692520536
1.6705670567056714,11.740159695136137
1.6709670967096741,11.745856061660891
1.6713671367136698,11.751553792094724
1.6717671767176725,11.757252886437783
1.6721672167216752,11.762953344689995
1.6725672567256709,11.768655166851286
1.6729672967296736,11.774358352921803
1.6733673367336763,11.780062902901472
1.673767376737672,11.78576881679022
1.6741674167416747,11.791476094588198
1.6745674567456774,11.797184736295325
1.674967496749673,11.802894741911532
1.6753675367536758,11.808606111436967
1.6757675767576785,11.814318844871554
1.6761676167616741,11.820032942215219
1.6765676567656769,11.825748403468111
1.6769676967696796,11.831465228630158
1.6773677367736752,11.837183417701281
1.677767776777678,11.842902970681632
1.6781678167816807,11.848623887571136
1.6785678567856763,11.854346168369718
1.678967896789679,11.860069813077528
1.6793679367936818,11.865794821694491
1.6797679767976774,11.871521194220533
1.6801680168016802,11.877248930655801
1.6805680568056829,11.882978031000222
1.6809680968096856,11.888708495253798
1.6813681368136812,11.894440323416449
1.681768176817684,11.900173515488328
1.6821682168216867,11.905908071469362
1.6825682568256823,11.911643991359474
1.682968296829685,11.917381275158816
1.6833683368336878,11.923119922867306
1.6837683768376834,11.92885993448488
1.6841684168416862,11.934601310011676
1.684568456845689,11.940344049447628
1.6849684968496845,11.946088152792658
1.6853685368536873,11.951833620046916
1.68576857685769,11.957580451210326
1.6861686168616856,11.963328646282816
1.6865686568656884,11.969078205264532
1.686968696869691,11.974829128155402
1.6873687368736867,11.980581414955353
1.6877687768776894,11.986335065664528
1.6881688168816922,11.992090080282859
1.6885688568856878,11.997846458810267
1.6889688968896905,12.003604201246903
1.6893689368936933,12.009363307592691
1.689768976897689,12.01512377784756
1.6901690169016916,12.020885612011655
1.6905690569056944,12.026648810084904
1.69096909690969,12.03241337206723
1.6913691369136927,12.038179297958788
1.6917691769176955,12.043946587759496
1.692169216921691,12.049715241469283
1.6925692569256938,12.055485259088298
1.6929692969296966,12.061256640616465
1.6933693369336922,12.067029386053711
1.693769376937695,12.072803495400189
1.6941694169416976,12.078578968655817
1.6945694569456933,12.084355805820525
1.694969496949696,12.090134006894461
1.6953695369536987,12.095913571877547
1.6957695769576944,12.101694500769716
1.696169616961697,12.107476793571113
1.6965696569656998,12.11326045028166
1.6969696969696955,12.119045470901288
1.6973697369736982,12.124831855430143
1.697769776977701,12.130619603868153
1.6981698169816966,12.13640871621524
1.6985698569856993,12.142199192471555
1.698969896989702,12.147991032637025
1.6993699369936976,12.153784236711573
1.6997699769977004,12.15957880469535
1.7001700170017031,12.16537473658828
1.7005700570056987,12.171172032390288
1.7009700970097015,12.176970692101525
1.7013701370137042,12.182770715721917
1.7017701770176998,12.188572103251387
1.7021702170217026,12.194374854690084
1.7025702570257053,12.200178970037935
1.702970297029701,12.205984449294865
1.7033703370337037,12.211791292461024
1.7037703770377064,12.217599499536336
1.704170417041702,12.223409070520727
1.7045704570457048,12.229220005414348
1.7049704970497075,12.23503230421712
1.7053705370537031,12.240845966928973
1.7057705770577059,12.246660993550053
1.7061706170617086,12.252477384080288
1.7065706570657042,12.258295138519602
1.706970697069707,12.264114256868142
1.7073707370737097,12.269934739125839
1.7077707770777124,12.275756585292688
1.708170817081708,12.281579795368616
1.7085708570857108,12.287404369353771
1.7089708970897135,12.293230307248084
1.7093709370937091,12.299057609051474
1.7097709770977119,12.30488627476409
1.7101710171017146,12.310716304385862
1.7105710571057102,12.316547697916713
1.710971097109713,12.322380455356793
1.7113711371137157,12.328214576706028
1.7117711771177113,12.334050061964339
1.712171217121714,12.33988691113188
1.7125712571257168,12.345725124208576
1.7129712971297124,12.35156470119435
1.7133713371337151,12.357405642089352
1.7137713771377179,12.363247946893509
1.7141714171417135,12.369091615606743
1.7145714571457162,12.37493664822921
1.714971497149719,12.380783044760827
1.7153715371537146,12.386630805201525
1.7157715771577173,12.392479929551454
1.71617161716172,12.398330417810534
1.7165716571657157,12.404182269978692
1.7169716971697184,12.410035486056083
1.7173717371737212,12.415890066042625
1.7177717771777168,12.421746009938246
1.7181718171817195,12.427603317743097
1.7185718571857223,12.433461989457102
1.7189718971897179,12.439322025080186
1.7193719371937206,12.4451834246125
1.7197719771977233,12.451046188053967
1.720172017201719,12.456910315404512
1.7205720572057217,12.462775806664288
1.7209720972097244,12.46864266183322
1.72137213721372,12.474510880911227
1.7217721772177228,12.480380463898465
1.7221722172217255,12.486251410794859
1.7225722572257212,12.492123721600331
1.722972297229724,12.497997396315029
1.7233723372337266,12.503872434938884
1.7237723772377223,12.509748837471818
1.724172417241725,12.515626603913983
1.7245724572457277,12.5215057342653
1.7249724972497233,12.527386228525696
1.725372537253726,12.533268086695323
1.7257725772577288,12.539151308774104
1.7261726172617244,12.545035894761961
1.7265726572657272,12.550921844659053
1.72697269726973,12.556809158465295
1.7273727372737255,12.562697836180618
1.7277727772777283,12.568587877805172
1.728172817281731,12.574479283338876
1.7285728572857266,12.580372052781662
1.7289728972897294,12.586266186133678
1.729372937293732,12.592161683394847
1.7297729772977277,12.598058544565095
1.7301730173017305,12.603956769644574
1.7305730573057332,12.609856358633209
1.7309730973097288,12.615757311530919
1.7313731373137315,12.621659628337861
1.7317731773177343,12.627563309053958
1.73217321732173,12.633468353679135
1.7325732573257326,12.639374762213539
1.7329732973297354,12.645282534657099
1.733373337333731,12.651191671009737
1.7337733773377337,12.657102171271607
1.7341734173417365,12.663014035442632
1.7345734573457392,12.66892726352281
1.7349734973497348,12.674841855512067
1.7353735373537376,12.680757811410555
1.7357735773577403,12.686675131218196
1.736173617361736,12.692593814934916
1.7365736573657387,12.69851386256087
1.7369736973697414,12.704435274095975
1.737373737373737,12.710358049540158
1.7377737773777397,12.716282188893574
1.7381738173817425,12.722207692156145
1.738573857385738,12.728134559327794
1.7389738973897408,12.734062790408673
1.7393739373937436,12.739992385398708
1.7397739773977392,12.74592334429782
1.740174017401742,12.751855667106163
1.7405740574057447,12.757789353823663
1.7409740974097403,12.763724404450238
1.741374137413743,12.769660818986047
1.7417741774177458,12.77559859743101
1.7421742174217414,12.781537739785051
1.7425742574257441,12.787478246048323
1.7429742974297469,12.793420116220751
1.7433743374337425,12.799363350302256
1.7437743774377452,12.805307948292993
1.744174417441748,12.811253910192887
1.7445744574457436,12.817201236001855
1.7449744974497463,12.82314992572006
1.745374537453749,12.829099979347415
1.7457745774577447,12.83505139688385
1.7461746174617474,12.841004178329516
1.7465746574657501,12.84695832368434
1.7469746974697458,12.852913832948238
1.7473747374737485,12.858870706121369
1.7477747774777512,12.864828943203655
1.7481748174817469,12.87078854419502
1.7485748574857496,12.876749509095616
1.7489748974897523,12.882711837905369
1.749374937493748,12.888675530624196
1.7497749774977507,12.89464058725226
1.7501750175017534,12.900607007789477
1.750575057505749,12.906574792235771
1.7509750975097518,12.912543940591299
1.7513751375137545,12.91851445285598
1.7517751775177501,12.92448632902974
1.7521752175217529,12.930459569112731
1.7525752575257556,12.93643417310488
1.7529752975297512,12.942410141006105
1.753375337533754,12.948387472816563
1.7537753775377567,12.954366168536176
1.7541754175417523,12.960346228164868
1.754575457545755,12.966327651702791
1.7549754975497578,12.972310439149869
1.7553755375537534,12.978294590506025
1.7557755775577562,12.984280105771415
1.7561756175617589,12.99026698494596
1.7565756575657545,12.99625522802958
1.7569756975697572,13.002244835022434
1.75737573757376,13.008235805924446
1.7577757775777556,13.014228140735534
1.7581758175817583,13.020221839455855
1.758575857585761,13.02621690208533
1.7589758975897567,13.032213328623886
1.7593759375937594,13.038211119071672
1.7597759775977622,13.044210273428613
1.7601760176017578,13.050210791694633
1.7605760576057605,13.056212673869886
1.7609760976097633,13.062215919954294
1.761376137613766,13.06822052994786
1.7617761776177616,13.0742265038505
1.7621762176217644,13.080233841662375
1.762576257625767,13.086242543383404
1.7629762976297627,13.092252609013514
1.7633763376337654,13.098264038552855
1.7637763776377682,13.10427683200135
1.7641764176417638,13.110290989358926
1.7645764576457665,13.116306510625735
1.7649764976497693,13.122323395801697
1.765376537653765,13.128341644886738
1.7657765776577676,13.134361257881013
1.7661766176617704,13.140382234784443
1.766576657665766,13.14640457559695
1.7669766976697687,13.152428280318691
1.7673767376737715,13.158453348949589
1.767776777677767,13.164479781489563
1.7681768176817698,13.170507577938771
1.7685768576857726,13.176536738297136
1.7689768976897682,13.182567262564575
1.769376937693771,13.188599150741252
1.7697769776977736,13.194632402827082
1.7701770177017693,13.20066701882199
1.770577057705772,13.206702998726135
1.7709770977097747,13.212740342539433
1.7713771377137704,13.218779050261807
1.771777177717773,13.224819121893418
1.7721772177217758,13.230860557434182
1.7725772577257715,13.236903356884026
1.7729772977297742,13.242947520243103
1.773377337733777,13.248993047511336
1.7737773777377726,13.255039938688647
1.7741774177417753,13.261088193775189
1.774577457745778,13.26713781277089
1.7749774977497736,13.273188795675669
1.7753775377537764,13.279241142489681
1.7757775777577791,13.28529485321285
1.7761776177617747,13.291349927845094
1.7765776577657775,13.297406366386575
1.7769776977697802,13.30346416883721
1.7773777377737758,13.309523335196923
1.7777777777777786,13.31558386546587
1.7781778177817813,13.321645759643975
1.778577857785777,13.327709017731156
1.7789778977897797,13.333773639727571
1.7793779377937824,13.339839625633143
1.779777977797778,13.345906975447793
1.7801780178017808,13.351975689171676
1.7805780578057835,13.358045766804716
1.7809780978097791,13.364117208346832
1.7813781378137818,13.370190013798185
1.7817781778177846,13.376264183158693
1.7821782178217802,13.38233971642828
1.782578257825783,13.388416613607099
1.7829782978297857,13.394494874695075
1.7833783378337813,13.40057449969213
1.783778377837784,13.40665548859842
1.7841784178417868,13.412737841413863
1.7845784578457824,13.418821558138385
1.7849784978497851,13.424906638772145
1.7853785378537879,13.430993083315057
1.7857785778577835,13.43708089176705
1.7861786178617862,13.443170064128275
1.786578657865789,13.449260600398656
1.7869786978697846,13.455352500578117
1.7873787378737873,13.461445764666811
1.78777877787779,13.467540392664661
1.7881788178817928,13.47363638457167
1.7885788578857884,13.479733740387754
1.7889788978897911,13.485832460113075
1.7893789378937939,13.49193254374755
1.7897789778977895,13.498033991291106
1.7901790179017922,13.504136802743895
1.790579057905795,13.51024097810584
1.7909790979097906,13.516346517376864
1.7913791379137933,13.52245342055712
1.791779177917796,13.528561687646537
1.7921792179217917,13.534671318645028
1.7925792579257944,13.540782313552755
1.7929792979297972,13.54689467236964
1.7933793379337928,13.5530083950956
1.7937793779377955,13.559123481730799
1.7941794179417982,13.565239932275153
1.7945794579457939,13.571357746728586
1.7949794979497966,13.577476925091252
1.7953795379537993,13.583597467363075
1.795779577957795,13.589719373543977
1.7961796179617977,13.595842643634112
1.7965796579658004,13.601967277633406
1.796979697969796,13.608093275541775
1.7973797379737988,13.61422063735938
1.7977797779778015,13.620349363086147
1.7981798179817972,13.626479452721986
1.7985798579858,13.632610906267063
1.7989798979898026,13.638743723721296
1.7993799379937983,13.644877905084604
1.799779977997801,13.651013450357151
1.8001800180018037,13.657150359538855
1.8005800580057993,13.663288632629637
1.800980098009802,13.669428269629652
1.8013801380138048,13.675569270538826
1.8017801780178004,13.681711635357077
1.8021802180218032,13.687855364084562
1.802580258025806,13.694000456721207
1.8029802980298015,13.700146913266929
1.8033803380338043,13.706294733721887
1.803780378037807,13.712443918086
1.8041804180418026,13.71859446635919
1.8045804580458054,13.724746378541619
1.804980498049808,13.730899654633205
1.8053805380538037,13.737054294633866
1.8057805780578065,13.743210298543765
1.8061806180618092,13.74936766636282
1.8065806580658048,13.755526398090954
1.8069806980698075,13.761686493728325
1.8073807380738103,13.76784795327485
1.807780778077806,13.774010776730453
1.8081808180818086,13.780174964095293
1.8085808580858114,13.786340515369291
1.808980898089807,13.792507430552366
1.8093809380938097,13.798675709644677
1.8097809780978125,13.804845352646147
1.810181018101808,13.81101635955669
1.8105810581058108,13.817188730376474
1.8109810981098136,13.823362465105415
1.8113811381138092,13.829537563743429
1.811781178117812,13.835714026290686
1.8121812181218147,13.841891852747096
1.8125812581258103,13.848071043112585
1.812981298129813,13.854251597387309
1.8133813381338157,13.860433515571192
1.8137813781378114,13.866616797664152
1.814181418141814,13.872801443666349
1.8145814581458168,13.878987453577702
1.8149814981498196,13.885174827398215
1.8153815381538152,13.891363565127804
1.815781578157818,13.89755366676663
1.8161816181618207,13.903745132314613
1.8165816581658163,13.909937961771673
1.816981698169819,13.916132155137971
1.8173817381738218,13.922327712413425
1.8177817781778174,13.928524633597958
1.8181818181818201,13.934722918691728
1.8185818581858229,13.940922567694656
1.8189818981898185,13.947123580606661
1.8193819381938212,13.953325957427902
1.819781978197824,13.9595296981583
1.8201820182018196,13.965734802797776
1.8205820582058223,13.971941271346491
1.820982098209825,13.978149103804364
1.8213821382138207,13.98435830017131
1.8217821782178234,13.9905688604475
1.8221822182218261,13.996780784632843
1.8225822582258218,14.002994072727265
1.8229822982298245,14.009208724730923
1.8233823382338272,14.015424740643738
1.8237823782378229,14.021642120465632
1.8241824182418256,14.027860864196764
1.8245824582458283,14.034080971837053
1.824982498249824,14.04030244338642
1.8253825382538267,14.046525278845024
1.8257825782578294,14.052749478212785
1.826182618261825,14.058975041489624
1.8265826582658278,14.065201968675703
1.8269826982698305,14.071430259770937
1.8273827382738261,14.077659914775248
1.8277827782778289,14.0838909336888
1.8281828182818316,14.090123316511509
1.8285828582858272,14.096357063243293
1.82898289828983,14.102592173884316
1.8293829382938327,14.108828648434496
1.8297829782978283,14.115066486893754
1.830183018301831,14.121305689262252
1.8305830583058338,14.127546255539906
1.8309830983098294,14.133788185726637
1.8313831383138321,14.140031479822607
1.8317831783178349,14.146276137827735
1.8321832183218305,14.152522159741938
1.8325832583258332,14.158769545565383
1.832983298329836,14.165018295297983
1.8333833383338316,14.171268408939662
1.8337833783378343,14.17751988649058
1.834183418341837,14.183772727950656
1.8345834583458327,14.190026933319807
1.8349834983498354,14.196282502598198
1.8353835383538382,14.202539435785749
1.8357835783578338,14.208797732882372
1.8361836183618365,14.21505739388824
1.8365836583658393,14.22131841880326
1.8369836983698349,14.227580807627358
1.8373837383738376,14.2338445603607
1.8377837783778403,14.240109677003195
1.838183818381836,14.246376157554769
1.8385838583858387,14.252644002015582
1.8389838983898414,14.258913210385554
1.839383938393837,14.265183782664602
1.8397839783978398,14.27145571885289
1.8401840184018425,14.277729018950335
1.8405840584058382,14.284003682956856
1.840984098409841,14.29027971087262
1.8413841384138436,14.296557102697538
1.8417841784178464,14.302835858431617
1.842184218421842,14.30911597807477
1.8425842584258447,14.315397461627166
1.8429842984298475,14.321680309088718
1.843384338433843,14.327964520459346
1.8437843784378458,14.334250095739216
1.8441844184418485,14.340537034928246
1.8445844584458442,14.346825338026349
1.844984498449847,14.353115005033695
1.8453845384538496,14.359406035950196
1.8457845784578453,14.365698430775772
1.846184618461848,14.371992189510594
1.8465846584658507,14.378287312154571
1.8469846984698464,14.384583798707625
1.847384738473849,14.39088164916992
1.8477847784778518,14.39718086354137
1.8481848184818475,14.403481441821901
1.8485848584858502,14.409783384011671
1.848984898489853,14.416086690110598
1.8493849384938486,14.422391360118603
1.8497849784978513,14.428697394035849
1.850185018501854,14.435004791862251
1.8505850585058496,14.44131355359773
1.8509850985098524,14.44762367924245
1.851385138513855,14.45393516879633
1.8517851785178507,14.460248022259286
1.8521852185218535,14.466562239631482
1.8525852585258562,14.472877820912835
1.8529852985298518,14.479194766103266
1.8533853385338546,14.485513075202938
1.8537853785378573,14.491832748211769
1.854185418541853,14.498153785129675
1.8545854585458557,14.504476185956822
1.8549854985498584,14.510799950693132
1.855385538553854,14.517125079338513
1.8557855785578568,14.523451571893137
1.8561856185618595,14.52977942835692
1.8565856585658551,14.536108648729778
1.8569856985698578,14.542439233011878
1.8573857385738606,14.548771181203135
1.8577857785778562,14.555104493303471
1.858185818581859,14.561439169313047
1.8585858585858617,14.567775209231781
1.8589858985898573,14.574112613059594
1.85938593859386,14.580451380796646
1.8597859785978628,14.586791512442858
1.8601860186018584,14.593133007998144
1.8605860586058611,14.599475867462674
1.8609860986098639,14.605820090836364
1.8613861386138595,14.612165678119126
1.8617861786178622,14.618512629311132
1.862186218621865,14.624860944412296
1.8625862586258606,14.63121062342254
1.8629862986298633,14.637561666342021
1.863386338633866,14.643914073170663
1.8637863786378617,14.65026784390838
1.8641864186418644,14.65662297855534
1.8645864586458671,14.662979477111458
1.8649864986498628,14.669337339576655
1.8653865386538655,14.67569656595109
1.8657865786578682,14.682057156234688
1.8661866186618639,14.688419110427358
1.8665866586658666,14.694782428529273
1.8669866986698693,14.701147110540346
1.867386738673865,14.707513156460493
1.8677867786778677,14.713880566289886
1.8681868186818704,14.720249340028438
1.8685868586858732,14.726619477676147
1.8689868986898688,14.732990979232934
1.8693869386938715,14.739363844698959
1.8697869786978742,14.745738074074149
1.8701870187018699,14.752113667358412
1.8705870587058726,14.758490624551916
1.8709870987098753,14.764868945654582
1.871387138713871,14.771248630666323
1.8717871787178737,14.777629679587307
1.8721872187218764,14.78401209241745
1.872587258725872,14.790395869156669
1.8729872987298748,14.79678100980513
1.8733873387338775,14.80316751436275
1.8737873787378732,14.809555382829448
1.8741874187418759,14.815944615205387
1.8745874587458786,14.822335211490486
1.8749874987498742,14.828727171684662
1.875387538753877,14.835120495788079
1.8757875787578797,14.841515183800658
1.8761876187618753,14.84791123572231
1.876587658765878,14.854308651553207
1.8769876987698808,14.860707431293264
1.8773877387738764,14.867107574942395
1.8777877787778792,14.87350908250077
1.878187818781882,14.879911953968303
1.8785878587858775,14.886316189344912
1.8789878987898803,14.892721788630768
1.879387938793883,14.89912875182578
1.8797879787978786,14.90553707892987
1.8801880188018814,14.9119467699432
1.880588058805884,14.918357824865693
1.8809880988098797,14.924770243697258
1.8813881388138824,14.931184026438071
1.8817881788178852,14.937599173088042
1.8821882188218808,14.94401568364709
1.8825882588258835,14.950433558115378
1.8829882988298863,14.956852796492827
1.883388338833882,14.963273398779354
1.8837883788378846,14.969695364975124
1.8841884188418874,14.976118695080052
1.884588458845883,14.982543389094056
1.8849884988498857,14.988969447017308
1.8853885388538885,14.995396868849715
1.885788578857884,15.0018256545912
1.8861886188618868,15.008255804241927
1.8865886588658896,15.014687317801815
1.8869886988698852,15.021120195270779
1.887388738873888,15.027554436648986
1.8877887788778906,15.033990041936354
1.8881888188818863,15.040427011132797
1.888588858885889,15.046865344238485
1.8889888988898917,15.053305041253331
1.8893889388938874,15.059746102177257
1.88978897889789,15.066188527010423
1.8901890189018928,15.07263231575275
1.8905890589058885,15.079077468404154
1.8909890989098912,15.0855239849648
1.891389138913894,15.091971865434607
1.8917891789178896,15.098421109813492
1.8921892189218923,15.104871718101618
1.892589258925895,15.111323690298907
1.8929892989298907,15.117777026405271
1.8933893389338934,15.124231726420877
1.8937893789378961,15.130687790345647
1.8941894189418917,15.137145218179489
1.8945894589458945,15.143604009922576
1.8949894989498972,15.150064165574824
1.8953895389539,15.156525685136232
1.8957895789578956,15.162988568606718
1.8961896189618983,15.169452815986446
1.896589658965901,15.175918427275338
1.8969896989698967,15.182385402473301
1.8973897389738994,15.18885374158051
1.8977897789779021,15.19532344459688
1.8981898189818978,15.201794511522328
1.8985898589859005,15.208266942357017
1.8989898989899032,15.214740737100866
1.8993899389938989,15.221215895753794
1.8997899789979016,15.227692418315966
1.9001900190019043,15.234170304787298
1.9005900590059,15.240649555167707
1.9009900990099027,15.247130169457359
1.9013901390139054,15.25361214765617
1.901790179017901,15.260095489764062
1.9021902190219038,15.266580195781195
1.9025902590259065,15.27306626570749
1.9029902990299021,15.27955369954286
1.9033903390339049,15.286042497287475
1.9037903790379076,15.292532658941251
1.9041904190419032,15.299024184504104
1.904590459045906,15.305517073976201
1.9049904990499087,15.312011327357459
1.9053905390539043,15.318506944647792
1.905790579057907,15.325003925847371
1.9061906190619098,15.331502270956111
1.9065906590659054,15.338001979973924
1.9069906990699081,15.344503052900986
1.9073907390739109,15.351005489737208
1.9077907790779065,15.357509290482506
1.9081908190819092,15.364014455137047
1.908590859085912,15.370520983700752
1.9089908990899076,15.377028876173531
1.9093909390939103,15.383538132555556
1.909790979097913,15.390048752846742
1.9101910191019087,15.396560737047004
1.9105910591059114,15.40307408515651
1.9109910991099142,15.409588797175179
1.9113911391139098,15.416104873102922
1.9117911791179125,15.422622312939911
1.9121912191219153,15.429141116686061
1.9125912591259109,15.43566128434129
1.9129912991299136,15.442182815905761
1.9133913391339163,15.448705711379393
1.913791379137912,15.455229970762103
1.9141914191419147,15.461755594054058
1.9145914591459174,15.468282581255174
1.914991499149913,15.474810932365365
1.9153915391539158,15.481340647384803
1.9157915791579185,15.487871726313402
1.9161916191619142,15.494404169151077
1.916591659165917,15.500937975897997
1.9169916991699196,15.507473146554082
1.9173917391739153,15.514009681119237
1.917791779177918,15.520547579593641
1.9181918191819207,15.527086841977209
1.9185918591859163,15.533627468269849
1.918991899189919,15.540169458471736
1.9193919391939218,15.546712812582786
1.9197919791979174,15.55325753060291
1.9201920192019202,15.559803612532278
1.920592059205923,15.566351058370811
1.9209920992099256,15.572899868118505
1.9213921392139213,15.579450041775274
1.921792179217924,15.58600157934129
1.9221922192219267,15.592554480816467
1.9225922592259224,15.599108746200718
1.922992299229925,15.605664375494218
1.9233923392339278,15.61222136869688
1.9237923792379235,15.618779725808617
1.9241924192419262,15.6253394468296
1.924592459245929,15.631900531759747
1.9249924992499245,15.638462980598966
1.9253925392539273,15.645026793347432
1.92579257925793,15.651591970005061
1.9261926192619256,15.658158510571765
1.9265926592659284,15.664726415047717
1.926992699269931,15.671295683432831
1.9273927392739267,15.67786631572702
1.9277927792779295,15.684438311930457
1.9281928192819322,15.691011672043054
1.9285928592859278,15.697586396064729
1.9289928992899306,15.704162483995647
1.9293929392939333,15.71073993583573
1.929792979297929,15.71731875158489
1.9301930193019317,15.723898931243294
1.9305930593059344,15.73048047481086
1.93099309930993,15.737063382287502
1.9313931393139327,15.743647653673396
1.9317931793179355,15.750233288968445
1.932193219321931,15.756820288172573
1.9325932593259338,15.763408651285948
1.9329932993299366,15.769998378308484
1.9333933393339322,15.776589469240097
1.933793379337935,15.783181924080957
1.9341934193419377,15.78977574283098
1.9345934593459333,15.796370925490075
1.934993499349936,15.802967472058423
1.9353935393539388,15.80956538253593
1.9357935793579344,15.816164656922512
1.9361936193619371,15.822765295218344
1.9365936593659399,15.829367297423337
1.9369936993699355,15.835970663537404
1.9373937393739382,15.842575393560722
1.937793779377941,15.8491814874932
1.9381938193819366,15.855788945334753
1.9385938593859393,15.862397767085557
1.938993899389942,15.86900795274552
1.9393939393939377,15.875619502314558
1.9397939793979404,15.882232415792847
1.9401940194019431,15.888846693180296
1.9405940594059388,15.895462334476823
1.9409940994099415,15.902079339682597
1.9413941394139442,15.908697708797533
1.9417941794179399,15.915317441821545
1.9421942194219426,15.921938538754803
1.9425942594259453,15.928560999597229
1.942994299429941,15.935184824348726
1.9433943394339437,15.941810013009473
1.9437943794379464,15.948436565579382
1.944194419441942,15.955064482058365
1.9445944594459448,15.961693762446597
1.9449944994499475,15.968324406743992
1.9453945394539431,15.974956414950462
1.9457945794579459,15.981589787066182
1.9461946194619486,15.988224523091064
1.9465946594659442,15.994860623025021
1.946994699469947,16.001498086868228
1.9473947394739497,16.008136914620597
1.9477947794779524,16.014777106282125
1.948194819481948,16.02141866185273
1.9485948594859508,16.02806158133259
1.9489948994899535,16.034705864721605
1.9493949394939492,16.0413515120197
1.9497949794979519,16.047998523227044
1.9501950195019546,16.054646898343545
1.9505950595059502,16.06129663736913
1.950995099509953,16.067947740303957
1.9513951395139557,16.07460020714795
1.9517951795179513,16.08125403790102
1.952195219521954,16.087909232563334
1.9525952595259568,16.094565791134812
1.9529952995299524,16.10122371361537
1.9533953395339552,16.107883000005174
1.953795379537958,16.114543650304142
1.9541954195419535,16.121205664512182
1.9545954595459563,16.127869042629474
1.954995499549959,16.134533784655932
1.9553955395539546,16.141199890591462
1.9557955795579574,16.14786736043624
1.95619561956196,16.154536194190186
1.9565956595659557,16.161206391853202
1.9569956995699584,16.16787795342547
1.9573957395739612,16.174550878906903
1.9577957795779568,16.181225168297406
1.9581958195819595,16.187900821597164
1.9585958595859623,16.194577838806083
1.958995899589958,16.20125621992408
1.9593959395939606,16.20793596495132
1.9597959795979634,16.21461707388773
1.960196019601959,16.221299546733214
1.9605960596059617,16.227983383487945
1.9609960996099645,16.23466858415184
1.96139613961396,16.241355148724814
1.9617961796179628,16.248043077207036
1.9621962196219656,16.254732369598422
1.9625962596259612,16.261423025898882
1.962996299629964,16.26811504610859
1.9633963396339666,16.274808430227466
1.9637963796379623,16.281503178255413
1.964196419641965,16.288199290192612
1.9645964596459677,16.294896766038974
1.9649964996499634,16.301595605794414
1.965396539653966,16.3082958094591
1.9657965796579688,16.314997377032952
1.9661966196619645,16.32170030851588
1.9665966596659672,16.32840460390806
1.96699669966997,16.335110263209398
1.9673967396739656,16.341817286419815
1.9677967796779683,16.34852567353948
1.968196819681971,16.355235424568313
1.9685968596859666,16.361946539506217
1.9689968996899694,16.368659018353373
1.9693969396939721,16.375372861109692
1.9697969796979677,16.382088067775086
1.9701970197019705,16.388804638349736
1.9705970597059732,16.395522572833546
1.9709970997099688,16.40224187122643
1.9713971397139716,16.408962533528566
1.9717971797179743,16.415684559739866
1.97219721972197,16.42240794986024
1.9725972597259727,16.429132703889866
1.9729972997299754,16.435858821828656
1.973397339733971,16.44258630367652
1.9737973797379738,16.449315149433637
1.9741974197419765,16.456045359099917
1.9745974597459792,16.46277693267536
1.9749974997499748,16.46950987015988
1.9753975397539776,16.47624417155365
1.9757975797579803,16.482979836856583
1.976197619761976,16.48971686606859
1.9765976597659787,16.49645525918985
1.9769976997699814,16.503195016220275
1.977397739773977,16.509936137159773
1.9777977797779798,16.516678622008527
1.9781978197819825,16.523422470766437
1.9785978597859781,16.53016768343343
1.9789978997899809,16.53691426000967
1.9793979397939836,16.543662200495078
1.9797979797979792,16.55041150488956
1.980198019801982,16.55716217319329
1.9805980598059847,16.56391420540619
1.9809980998099803,16.57066760152816
1.981398139813983,16.577422361559385
1.9817981798179858,16.58417848549977
1.9821982198219814,16.590935973349232
1.9825982598259841,16.59769482510795
1.9829982998299869,16.60445504077583
1.9833983398339825,16.611216620352785
1.9837983798379852,16.61797956383899
1.984198419841988,16.62474387123436
1.9845984598459836,16.631509542538808
1.9849984998499863,16.638276577752507
1.985398539853989,16.64504497687537
1.9857985798579847,16.651814739907305
1.9861986198619874,16.658585866848497
1.9865986598659902,16.66535835769885
1.9869986998699858,16.67213221245828
1.9873987398739885,16.678907431126962
1.9877987798779913,16.685684013704808
1.9881988198819869,16.69246196019173
1.9885988598859896,16.699241270587905
1.9889988998899923,16.70602194489324
1.989398939893988,16.712803983107655
1.9897989798979907,16.71958738523132
1.9901990199019934,16.72637215126415
1.990599059905989,16.73315828120606
1.9909990999099918,16.739945775057215
1.9913991399139945,16.74673463281754
1.9917991799179902,16.753524854486937
1.992199219921993,16.760316440065587
1.9925992599259956,16.767109389553404
1.9929992999299913,16.773903702950296
1.993399339933994,16.78069938025644
1.9937993799379967,16.787496421471747
1.9941994199419923,16.79429482659613
1.994599459945995,16.801094595629767
1.9949994999499978,16.807895728572568
1.9953995399539934,16.814698225424447
1.9957995799579962,16.821502086185575
1.996199619961999,16.82830731085587
1.9965996599659945,16.83511389943524
1.9969996999699973,16.841921851923864
1.997399739974,16.848731168321653
1.9977997799779956,16.855541848628512
1.9981998199819984,16.86235389284463
1.998599859986001,16.86916730096991
1.9989998999899967,16.875982073004266
1.9993999399939995,16.882798208947875
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065
1.9997999799980022,16.88961570880065


==> fig/data/ground-truth-csvs/ground-truth_4_2.csv <==
x,y
-4.4995499549955,35.18337538049401
-4.498649864986499,35.175019449544166
-4.497749774977498,35.166663860099554
-4.496849684968497,35.15830861240002
-4.495949594959496,35.14995370667643
-4.4950495049504955,35.14159914315074
-4.494149414941495,35.13324492203615
-4.493249324932494,35.12489104353714
-4.492349234923493,35.1165375078496
-4.491449144914492,35.10818431516092
-4.490549054905491,35.09983146565008
-4.489648964896491,35.09147895948772
-4.48874887488749,35.0831267968363
-4.487848784878489,35.074774977850076
-4.486948694869488,35.06642350267533
-4.486048604860487,35.05807237145033
-4.4851485148514865,35.04972158430551
-4.484248424842486,35.041371141363506
-4.483348334833483,35.033021042739264
-4.482448244824482,35.02467128854015
-4.481548154815481,35.01632187886596
-4.480648064806481,35.00797281380908
-4.47974797479748,34.999624093454564
-4.478847884788479,34.99127571788016
-4.477947794779478,34.98292768715645
-4.477047704770477,34.974580001346894
-4.4761476147614765,34.966232660507956
-4.475247524752476,34.957885664689144
-4.474347434743475,34.9495390139331
-4.473447344734474,34.94119270827567
-4.472547254725473,34.932846747746034
-4.471647164716472,34.92450113236671
-4.470747074707472,34.91615586215367
-4.469846984698471,34.90781093711643
-4.46894689468947,34.899466357258085
-4.468046804680469,34.891122122575425
-4.467146714671468,34.882778233058986
-4.4662466246624675,34.87443468869312
-4.465346534653467,34.866091489456096
-4.464446444644466,34.857748635320135
-4.463546354635465,34.849406126251516
-4.462646264626462,34.84106396221062
-4.461746174617462,34.83272214315202
-4.460846084608461,34.82438066902454
-4.45994599459946,34.81603953977134
-4.459045904590459,34.80769875532995
-4.458145814581458,34.799358315632375
-4.4572457245724575,34.79101822060515
-4.456345634563457,34.7826784701694
-4.455445544554456,34.77433906424092
-4.454545454545455,34.76600000273022
-4.453645364536454,34.75766128554261
-4.452745274527453,34.749322912578265
-4.451845184518453,34.74098488373226
-4.450945094509452,34.732647198894675
-4.450045004500451,34.72430985795064
-4.44914491449145,34.71597286078037
-4.448244824482449,34.70763620725928
-4.4473447344734485,34.699299897258
-4.446444644464448,34.69096393064247
-4.445544554455447,34.68262830727396
-4.444644464446446,34.674293027009185
-4.443744374437445,34.665958089700304
-4.442844284428443,34.65762349519501
-4.441944194419442,34.649289243336625
-4.441044104410441,34.640955333964065
-4.44014401440144,34.63262176691198
-4.439243924392439,34.624288542010774
-4.4383438343834385,34.61595565908666
-4.437443744374438,34.60762311796173
-4.436543654365437,34.599290918453995
-4.435643564356436,34.59095906037747
-4.434743474347435,34.58262754354217
-4.433843384338434,34.574296367754236
-4.432943294329434,34.565965532815916
-4.432043204320433,34.55763503852567
-4.431143114311432,34.5493048846782
-4.430243024302431,34.540975071064516
-4.42934293429343,34.532645597471955
-4.4284428442844295,34.52431646368427
-4.427542754275429,34.51598766948167
-4.426642664266428,34.50765921464084
-4.425742574257427,34.49933109893502
-4.424842484248426,34.49100332213407
-4.423942394239425,34.482675884004465
-4.423042304230423,34.47434878430938
-4.422142214221422,34.46602202280876
-4.421242124212421,34.45769559925929
-4.42034203420342,34.44936951341453
-4.4194419441944195,34.441043765024894
-4.418541854185419,34.43271835383774
-4.417641764176418,34.42439327959739
-4.416741674167417,34.416068542045174
-4.415841584158416,34.407744140919505
-4.414941494149415,34.39942007595587
-4.414041404140415,34.391096346886926
-4.413141314131414,34.382772953442526
-4.412241224122413,34.37444989534974
-4.411341134113412,34.366127172332924
-4.410441044104411,34.35780478411375
-4.4095409540954105,34.34948273041126
-4.40864086408641,34.34116101094188
-4.407740774077409,34.3328396254195
-4.406840684068408,34.32451857355547
-4.405940594059407,34.31619785505869
-4.405040504050406,34.30787746963559
-4.4041404140414055,34.29955741699023
-4.403240324032403,34.2912376968243
-4.402340234023402,34.28291830883717
-4.401440144014401,34.27459925272593
-4.4005400540054005,34.26628052818542
-4.3996399639964,34.257962134908276
-4.398739873987399,34.24964407258498
-4.397839783978398,34.241326340903846
-4.396939693969397,34.23300893955113
-4.396039603960396,34.224691868210996
-4.395139513951396,34.21637512656561
-4.394239423942395,34.20805871429513
-4.393339333933394,34.19974263107777
-4.392439243924393,34.19142687658981
-4.391539153915392,34.18311145050566
-4.3906390639063915,34.17479635249788
-4.389738973897391,34.1664815822372
-4.38883888388839,34.15816713939258
-4.387938793879389,34.149853023631216
-4.387038703870388,34.1415392346186
-4.386138613861387,34.13322577201851
-4.3852385238523865,34.12491263549311
-4.384338433843386,34.116599824702924
-4.383438343834383,34.10828733930686
-4.382538253825382,34.09997517896232
-4.3816381638163815,34.09166334332513
-4.380738073807381,34.083351832049644
-4.37983798379838,34.075040644788736
-4.378937893789379,34.06672978119386
-4.378037803780378,34.058419240915036
-4.377137713771377,34.050109023600925
-4.376237623762377,34.04179912889883
-4.375337533753376,34.03348955645474
-4.374437443744375,34.025180305913345
-4.373537353735374,34.016871376918075
-4.372637263726373,34.00856276911113
-4.3717371737173725,34.000254482133485
-4.370837083708372,33.991946515624946
-4.369936993699371,33.98363886922416
-4.36903690369037,33.97533154256866
-4.368136813681369,33.96702453529486
-4.367236723672368,33.958717847038116
-4.3663366336633676,33.95041147743272
-4.365436543654367,33.942105426111965
-4.364536453645366,33.933799692708114
-4.363636363636365,33.92549427685249
-4.3627362736273625,33.91718917817544
-4.361836183618362,33.90888439630643
-4.360936093609361,33.900579930873995
-4.36003600360036,33.892275781505795
-4.359135913591359,33.88397194782867
-4.358235823582358,33.875668429468604
-4.357335733573358,33.867365226050794
-4.356435643564357,33.85906233719966
-4.355535553555356,33.850759762538864
-4.354635463546355,33.84245750169133
-4.353735373537354,33.83415555427928
-4.3528352835283535,33.825853919924235
-4.351935193519353,33.817552598247076
-4.351035103510352,33.80925158886801
-4.350135013501351,33.800950891406636
-4.34923492349235,33.79265050548195
-4.348334833483349,33.78435043071238
-4.3474347434743486,33.776050666715776
-4.346534653465348,33.76775121310945
-4.345634563456347,33.75945206951022
-4.344734473447346,33.751153235534375
-4.343834383438345,33.74285471079775
-4.342934293429343,33.734556494915715
-4.342034203420342,33.72625858750321
-4.341134113411341,33.71796098817474
-4.34023402340234,33.70966369654442
-4.339333933393339,33.70136671222598
-4.338433843384339,33.693070034832814
-4.337533753375338,33.68477366397793
-4.336633663366337,33.67647759927404
-4.335733573357336,33.668181840333546
-4.334833483348335,33.65988638676857
-4.3339333933393345,33.65159123819094
-4.333033303330334,33.64329639421225
-4.332133213321333,33.63500185444386
-4.331233123312332,33.626707618496894
-4.330333033303331,33.618413685982304
-4.32943294329433,33.61012005651083
-4.3285328532853296,33.60182672969306
-4.327632763276329,33.59353370513943
-4.326732673267328,33.585240982460235
-4.325832583258327,33.57694856126565
-4.324932493249326,33.56865644116577
-4.3240324032403255,33.56036462177058
-4.323132313231323,33.55207310268999
-4.322232223222322,33.54378188353388
-4.321332133213321,33.535490963912075
-4.32043204320432,33.52720034343436
-4.31953195319532,33.51891002171054
-4.318631863186319,33.5106199983504
-4.317731773177318,33.50233027296375
-4.316831683168317,33.494040845160455
-4.315931593159316,33.48575171455039
-4.3150315031503155,33.47746288074351
-4.314131413141315,33.469174343349856
-4.313231323132314,33.46088610197954
-4.312331233123313,33.45259815624279
-4.311431143114312,33.444310505749954
-4.310531053105311,33.43602315011149
-4.3096309630963106,33.42773608893801
-4.30873087308731,33.41944932184029
-4.307830783078309,33.41116284842926
-4.306930693069308,33.40287666831603
-4.306030603060307,33.39459078111194
-4.3051305130513065,33.38630518642848
-4.304230423042306,33.3780198838774
-4.303330333033303,33.36973487307066
-4.302430243024302,33.36145015362048
-4.301530153015301,33.35316572513932
-4.300630063006301,33.3448815872399
-4.2997299729973,33.336597739535236
-4.298829882988299,33.328314181638625
-4.297929792979298,33.320030913163656
-4.297029702970297,33.311747933724234
-4.2961296129612965,33.3034652429346
-4.295229522952296,33.2951828404093
-4.294329432943295,33.28690072576326
-4.293429342934294,33.27861889861172
-4.292529252925293,33.27033735857031
-4.291629162916292,33.262056105255034
-4.2907290729072916,33.253775138282265
-4.289828982898291,33.2454944572688
-4.28892889288929,33.23721406183181
-4.288028802880289,33.228933951588886
-4.287128712871288,33.22065412615807
-4.2862286228622875,33.212374585157804
-4.285328532853287,33.204095328206996
-4.284428442844286,33.195816354925
-4.283528352835285,33.18753766493163
-4.282628262826282,33.17925925784717
-4.281728172817282,33.17098113329239
-4.280828082808281,33.16270329088855
-4.27992799279928,33.154425730257394
-4.279027902790279,33.14614845102118
-4.278127812781278,33.13787145280269
-4.2772277227722775,33.12959473522521
-4.276327632763277,33.12131829791257
-4.275427542754276,33.11304214048915
-4.274527452745275,33.104766262579844
-4.273627362736274,33.09649066381014
-4.272727272727273,33.088215343806056
-4.2718271827182726,33.0799403021942
-4.270927092709272,33.07166553860176
-4.270027002700271,33.063391052656506
-4.26912691269127,33.05511684398679
-4.268226822682269,33.04684291222158
-4.2673267326732685,33.03856925699044
-4.266426642664268,33.03029587792357
-4.265526552655267,33.02202277465177
-4.264626462646266,33.01374994680647
-4.263726372637265,33.00547739401975
-4.262826282628263,32.997205115924324
-4.261926192619262,32.98893311215355
-4.261026102610261,32.98066138234147
-4.26012601260126,32.972389926122744
-4.259225922592259,32.96411874313273
-4.2583258325832585,32.955847833007454
-4.257425742574258,32.947577195383616
-4.256525652565257,32.93930682989862
-4.255625562556256,32.93103673619054
-4.254725472547255,32.922766913898165
-4.253825382538254,32.91449736266099
-4.2529252925292536,32.906228082119206
-4.252025202520253,32.897959071913725
-4.251125112511252,32.8896903316862
-4.250225022502251,32.88142186107898
-4.24932493249325,32.87315365973516
-4.2484248424842495,32.86488572729858
-4.247524752475249,32.85661806341381
-4.246624662466248,32.84835066772618
-4.245724572457247,32.84008353988176
-4.244824482448246,32.831816679527385
-4.243924392439245,32.823550086310654
-4.243024302430243,32.815283759879925
-4.242124212421242,32.80701769988435
-4.241224122412241,32.79875190597382
-4.24032403240324,32.790486377799056
-4.2394239423942395,32.78222111501151
-4.238523852385239,32.773956117263474
-4.237623762376238,32.765691384208
-4.236723672367237,32.757426915498954
-4.235823582358236,32.749162710791005
-4.234923492349235,32.74089876973963
-4.2340234023402346,32.73263509200111
-4.233123312331234,32.724371677232554
-4.232223222322233,32.71610852509187
-4.231323132313232,32.7078456352378
-4.230423042304231,32.69958300732993
-4.2295229522952305,32.69132064102864
-4.22862286228623,32.68305853599517
-4.227722772277229,32.6747966918916
-4.226822682268228,32.666535108380835
-4.225922592259227,32.65827378512663
-4.225022502250226,32.6500127217936
-4.2241224122412255,32.641751918047184
-4.223222322232223,32.6334913735537
-4.222322232223222,32.62523108798033
-4.221422142214221,32.616971060995084
-4.2205220522052205,32.60871129226687
-4.21962196219622,32.60045178146543
-4.218721872187219,32.59219252826141
-4.217821782178218,32.58393353232629
-4.216921692169217,32.575674793332475
-4.216021602160216,32.5674163109532
-4.2151215121512156,32.55915808486261
-4.214221422142215,32.55090011473572
-4.213321332133214,32.54264240024844
-4.212421242124213,32.53438494107756
-4.211521152115212,32.52612773690076
-4.2106210621062115,32.51787078739664
-4.209720972097211,32.50961409224465
-4.20882088208821,32.501357651125176
-4.207920792079209,32.49310146371948
-4.207020702070208,32.48484552970976
-4.206120612061207,32.47658984877907
-4.2052205220522065,32.46833442061141
-4.204320432043206,32.46007924489167
-4.203420342034205,32.45182432130567
-4.202520252025202,32.443569649540116
-4.2016201620162015,32.435315229282644
-4.200720072007201,32.42706106022181
-4.1998199819982,32.418807142047086
-4.198919891989199,32.41055347444885
-4.198019801980198,32.40230005711842
-4.197119711971197,32.394046889748026
-4.1962196219621966,32.385793972030825
-4.195319531953196,32.37754130366091
-4.194419441944195,32.369288884333294
-4.193519351935194,32.361036713743914
-4.192619261926193,32.35278479158964
-4.1917191719171925,32.34453311756829
-4.190819081908192,32.3362816913786
-4.189918991899191,32.32803051272025
-4.18901890189019,32.31977958129383
-4.188118811881189,32.31152889680091
-4.187218721872188,32.303278458943964
-4.1863186318631875,32.295028267426424
-4.185418541854187,32.28677832195265
-4.184518451845186,32.27852862222796
-4.183618361836185,32.270279167958606
-4.1827182718271825,32.26202995885176
-4.181818181818182,32.25378099461559
-4.180918091809181,32.24553227495917
-4.18001800180018,32.237283799592525
-4.179117911791179,32.22903556822664
-4.178217821782178,32.220787580573436
-4.177317731773178,32.21253983634579
-4.176417641764177,32.20429233525753
-4.175517551755176,32.19604507702341
-4.174617461746175,32.18779806135918
-4.173717371737174,32.179551287981496
-4.1728172817281735,32.17130475660799
-4.171917191719173,32.16305846695724
-4.171017101710172,32.154812418748776
-4.170117011701171,32.14656661170308
-4.16921692169217,32.138321045541595
-4.168316831683169,32.1300757199867
-4.1674167416741685,32.12183063476175
-4.166516651665168,32.11358578959104
-4.165616561656167,32.10534118419982
-4.164716471647166,32.097096818314306
-4.163816381638165,32.08885269166166
-4.162916291629163,32.08060880396999
-4.162016201620162,32.07236515496838
-4.161116111611161,32.06412174438686
-4.16021602160216,32.055878571956406
-4.159315931593159,32.047635637408966
-4.158415841584159,32.039392940477434
-4.157515751575158,32.03115048089566
-4.156615661566157,32.02290825839845
-4.155715571557156,32.01466627272157
-4.154815481548155,32.00642452360174
-4.1539153915391545,31.99818301077662
-4.153015301530154,31.989941733984853
-4.152115211521153,31.98170069296601
-4.151215121512152,31.973459887460635
-4.150315031503151,31.96521931721022
-4.14941494149415,31.956978981957207
-4.1485148514851495,31.948738881445
-4.147614761476149,31.94049901541795
-4.146714671467148,31.932259383621364
-4.145814581458147,31.924019985801504
-4.144914491449146,31.915780821705578
-4.144014401440145,31.907541891081756
-4.143114311431143,31.899303193679142
-4.142214221422142,31.891064729247816
-4.141314131413141,31.882826497538794
-4.14041404140414,31.874588498304036
-4.13951395139514,31.866350731296468
-4.138613861386139,31.85811319626995
-4.137713771377138,31.8498758929793
-4.136813681368137,31.84163882118028
-4.135913591359136,31.833401980629596
-4.1350135013501355,31.82516537108491
-4.134113411341135,31.816928992304828
-4.133213321332134,31.80869284404889
-4.132313231323133,31.80045692607759
-4.131413141314132,31.792221238152365
-4.130513051305131,31.783985780035596
-4.1296129612961305,31.775750551490603
-4.12871287128713,31.76751555228165
-4.127812781278129,31.75928078217394
-4.126912691269128,31.751046240933615
-4.126012601260127,31.74281192832776
-4.125112511251126,31.734577844124395
-4.124212421242126,31.72634398809248
-4.123312331233123,31.7181103600019
-4.122412241224122,31.7098769596235
-4.121512151215121,31.701643786729036
-4.120612061206121,31.693410841091207
-4.11971197119712,31.685178122483645
-4.118811881188119,31.676945630680905
-4.117911791179118,31.668713365458487
-4.117011701170117,31.66048132659281
-4.1161116111611165,31.652249513861225
-4.115211521152116,31.644017927042007
-4.114311431143115,31.635786565914366
-4.113411341134114,31.627555430258425
-4.112511251125113,31.619324519855244
-4.111611161116112,31.611093834486795
-4.1107110711071115,31.60286337393598
-4.109810981098111,31.594633137986612
-4.10891089108911,31.586403126423434
-4.108010801080109,31.578173339032105
-4.107110711071108,31.569943775599196
-4.106210621062107,31.561714435912197
-4.105310531053107,31.553485319759513
-4.104410441044106,31.545256426930464
-4.103510351035105,31.53702775721528
-4.102610261026102,31.5287993104051
-4.101710171017102,31.520571086291977
-4.100810081008101,31.512343084668874
-4.0999099909991,31.504115305329652
-4.099009900990099,31.495887748069084
-4.098109810981098,31.487660412682853
-4.0972097209720975,31.479433298967532
-4.096309630963097,31.4712064067206
-4.095409540954096,31.46297973574045
-4.094509450945095,31.454753285826353
-4.093609360936094,31.44652705677849
-4.092709270927093,31.438301048397935
-4.0918091809180925,31.43007526048666
-4.090909090909092,31.421849692847523
-4.090009000900091,31.413624345284283
-4.08910891089109,31.405399217601584
-4.088208820882089,31.397174309604956
-4.087308730873088,31.388949621100828
-4.086408640864088,31.3807251518965
-4.085508550855087,31.372500901800162
-4.084608460846086,31.3642768706209
-4.083708370837085,31.35605305816866
-4.082808280828083,31.347829464254275
-4.081908190819082,31.33960608868948
-4.081008100810081,31.331382931286846
-4.08010801080108,31.323159991859853
-4.079207920792079,31.31493727022284
-4.0783078307830785,31.306714766191014
-4.077407740774078,31.298492479580464
-4.076507650765077,31.290270410208144
-4.075607560756076,31.282048557891873
-4.074707470747075,31.273826922450336
-4.073807380738074,31.265605503703085
-4.0729072907290735,31.25738430147054
-4.072007200720073,31.249163315573966
-4.071107110711072,31.240942545835505
-4.070207020702071,31.232721992078144
-4.06930693069307,31.224501654125735
-4.068406840684069,31.21628153180298
-4.067506750675069,31.208061624935436
-4.066606660666068,31.199841933349504
-4.065706570657067,31.191622456872445
-4.064806480648066,31.183403195332367
-4.063906390639065,31.175184148558213
-4.063006300630063,31.166965316379777
-4.062106210621062,31.15874669862771
-4.061206120612061,31.15052829513348
-4.06030603060306,31.142310105729408
-4.0594059405940595,31.134092130248646
-4.058505850585059,31.125874368525196
-4.057605760576058,31.117656820393876
-4.056705670567057,31.109439485690345
-4.055805580558056,31.101222364251093
-4.054905490549055,31.093005455913442
-4.0540054005400545,31.084788760515533
-4.053105310531054,31.076572277896336
-4.052205220522053,31.06835600789565
-4.051305130513052,31.060139950354092
-4.050405040504051,31.0519241051131
-4.04950495049505,31.04370847201492
-4.04860486048605,31.03549305090263
-4.047704770477049,31.027277841620123
-4.046804680468048,31.01906284401209
-4.045904590459047,31.010848057924047
-4.045004500450046,31.00263348320231
-4.0441044104410455,30.994419119694015
-4.043204320432043,30.986204967247083
-4.042304230423042,30.97799102571027
-4.041404140414041,30.96977729493311
-4.0405040504050405,30.96156377476594
-4.03960396039604,30.953350465059902
-4.038703870387039,30.945137365666934
-4.037803780378038,30.936924476439767
-4.036903690369037,30.928711797231927
-4.036003600360036,30.920499327897726
-4.0351035103510355,30.912287068292276
-4.034203420342035,30.904075018271467
-4.033303330333034,30.895863177691975
-4.032403240324033,30.887651546411274
-4.031503150315032,30.879440124287598
-4.030603060306031,30.871228911179976
-4.029702970297031,30.863017906948212
-4.02880288028803,30.854807111452892
-4.027902790279029,30.846596524555366
-4.027002700270028,30.838386146117767
-4.026102610261027,30.830175976002987
-4.0252025202520265,30.821966014074704
-4.024302430243026,30.813756260197344
-4.023402340234025,30.80554671423612
-4.022502250225022,30.797337376056984
-4.0216021602160215,30.789128245526676
-4.020702070207021,30.780919322512677
-4.01980198019802,30.77271060688323
-4.018901890189019,30.76450209850734
-4.018001800180018,30.75629379725476
-4.017101710171017,30.748085702996
-4.0162016201620165,30.739877815602313
-4.015301530153016,30.73167013494571
-4.014401440144015,30.72346266089894
-4.013501350135014,30.715255393335504
-4.012601260126013,30.707048332129645
-4.011701170117012,30.698841477156343
-4.010801080108012,30.69063482829132
-4.009900990099011,30.682428385411033
-4.00900090009001,30.674222148392683
-4.008100810081009,30.666016117114193
-4.007200720072008,30.657810291454222
-4.0063006300630075,30.64960467129216
-4.005400540054007,30.64139925650813
-4.004500450045006,30.633194046982968
-4.003600360036005,30.624989042598244
-4.0027002700270025,30.616784243236246
-4.001800180018002,30.608579648779994
-4.000900090009001,30.60037525911321
-4.0,30.592171074120337
-3.999099909990999,30.583967093686542
-3.9981998199819984,30.575763317697692
-3.9972997299729975,30.567559746040377
-3.9963996399639967,30.559356378601887
-3.995499549954996,30.55115321527022
-3.994599459945995,30.542950255934084
-3.9936993699369943,30.53474750048289
-3.9927992799279934,30.526544948806748
-3.9918991899189926,30.51834260079647
-3.990999099909992,30.51014045634356
-3.990099009900991,30.501938515340225
-3.98919891989199,30.493736777679363
-3.9882988298829893,30.485535243254564
-3.9873987398739885,30.47733391196011
-3.9864986498649877,30.469132783690966
-3.985598559855987,30.460931858342796
-3.984698469846986,30.45273113581193
-3.9837983798379852,30.4445306159954
-3.9828982898289826,30.436330298790903
-3.981998199819982,30.42813018409683
-3.981098109810981,30.419930271812234
-3.98019801980198,30.411730561836855
-3.9792979297929794,30.4035310540711
-3.9783978397839785,30.39533174841605
-3.9774977497749777,30.387132644773455
-3.976597659765977,30.37893374304573
-3.975697569756976,30.370735043135966
-3.9747974797479753,30.362536544947908
-3.9738973897389744,30.354338248385965
-3.9729972997299736,30.346140153355204
-3.972097209720973,30.33794225976136
-3.971197119711972,30.32974456751082
-3.970297029702971,30.32154707651062
-3.9693969396939703,30.313349786668457
-3.9684968496849695,30.305152697892673
-3.9675967596759687,30.296955810092268
-3.966696669666968,30.288759123176874
-3.965796579657967,30.280562637056786
-3.9648964896489662,30.272366351642933
-3.9639963996399654,30.264170266846886
-3.963096309630963,30.255974382580856
-3.962196219621962,30.2477786987577
-3.961296129612961,30.239583215290903
-3.9603960396039604,30.23138793209459
-3.9594959495949595,30.22319284908351
-3.9585958595859587,30.21499796617305
-3.957695769576958,30.20680328327923
-3.956795679567957,30.198608800318684
-3.9558955895589563,30.190414517208684
-3.9549954995499554,30.182220433867123
-3.9540954095409546,30.17402655021251
-3.953195319531954,30.165832866163978
-3.952295229522953,30.157639381641278
-3.951395139513952,30.149446096564777
-3.9504950495049513,30.14125301085546
-3.9495949594959505,30.133060124434923
-3.9486948694869497,30.124867437225365
-3.947794779477949,30.116674949149605
-3.946894689468948,30.108482660131067
-3.9459945994599472,30.100290570093772
-3.9450945094509464,30.09209867896236
-3.9441944194419456,30.083906986662054
-3.943294329432945,30.0757154931187
-3.942394239423942,30.067524198258717
-3.9414941494149414,30.059333102009145
-3.9405940594059405,30.0511422042976
-3.9396939693969397,30.042951505052308
-3.938793879387939,30.034761004202068
-3.937893789378938,30.02657070167628
-3.9369936993699373,30.01838059740493
-3.9360936093609364,30.01019069131859
-3.9351935193519356,30.002000983348417
-3.934293429342935,29.993811473426145
-3.933393339333934,29.985622161484095
-3.932493249324933,29.977433047455165
-3.9315931593159323,29.969244131272827
-3.9306930693069315,29.96105541287114
-3.9297929792979307,29.95286689218472
-3.92889288928893,29.944678569148767
-3.927992799279929,29.936490443699046
-3.9270927092709282,29.928302515771893
-3.9261926192619274,29.920114785304214
-3.9252925292529266,29.911927252233472
-3.924392439243926,29.9037399164977
-3.923492349234925,29.895552778035487
-3.9225922592259224,29.887365836785982
-3.9216921692169215,29.879179092688908
-3.9207920792079207,29.870992545684523
-3.91989198919892,29.862806195713652
-3.918991899189919,29.85462004271767
-3.9180918091809183,29.8464340866385
-3.9171917191719174,29.838248327418622
-3.9162916291629166,29.83006276500106
-3.915391539153916,29.821877399329384
-3.914491449144915,29.81369223034771
-3.913591359135914,29.80550725800069
-3.9126912691269133,29.797322482233533
-3.9117911791179125,29.78913790299197
-3.9108910891089117,29.780953520222287
-3.909990999099911,29.772769333871288
-3.90909090909091,29.764585343886328
-3.9081908190819092,29.756401550215283
-3.9072907290729084,29.748217952806574
-3.9063906390639076,29.74003455160913
-3.905490549054907,29.73185134657243
-3.904590459045906,29.723668337646473
-3.903690369036905,29.71548552478177
-3.9027902790279025,29.707302907929364
-3.9018901890189017,29.699120487040837
-3.900990099009901,29.69093826206826
-3.9000900090009,29.68275623296425
-3.8991899189918993,29.674574399681912
-3.8982898289828984,29.666392762174887
-3.8973897389738976,29.658211320397324
-3.896489648964897,29.65003007430389
-3.895589558955896,29.64184902384974
-3.894689468946895,29.633668168990564
-3.8937893789378943,29.625487509682547
-3.8928892889288935,29.617307045882374
-3.8919891989198927,29.609126777547246
-3.891089108910892,29.600946704634858
-3.890189018901891,29.592766827103404
-3.8892889288928902,29.58458714491158
-3.8883888388838894,29.576407658018585
-3.8874887488748886,29.568228366384105
-3.886588658865888,29.560049269968324
-3.885688568856887,29.551870368731915
-3.884788478847886,29.54369166263605
-3.8838883888388853,29.535513151642384
-3.8829882988298827,29.527334835713056
-3.882088208820882,29.519156714810705
-3.881188118811881,29.51097878889845
-3.8802880288028803,29.502801057939877
-3.8793879387938794,29.49462352189908
-3.8784878487848786,29.48644618074061
-3.877587758775878,29.478269034429516
-3.876687668766877,29.47009208293131
-3.875787578757876,29.461915326211983
-3.8748874887488753,29.453738764238004
-3.8739873987398745,29.445562396976314
-3.8730873087308737,29.437386224394324
-3.872187218721873,29.42921024645991
-3.871287128712872,29.421034463141424
-3.8703870387038712,29.41285887440768
-3.8694869486948704,29.404683480227952
-3.8685868586858696,29.396508280571993
-3.867686768676869,29.38833327541
-3.866786678667868,29.38015846471265
-3.865886588658867,29.371983848451055
-3.8649864986498663,29.363809426596806
-3.8640864086408655,29.355635199121938
-3.863186318631863,29.347461165998943
-3.862286228622862,29.339287327200775
-3.8613861386138613,29.331113682700835
-3.8604860486048604,29.322940232472963
-3.8595859585958596,29.314766976491455
-3.858685868586859,29.306593914731067
-3.857785778577858,29.298421047166983
-3.856885688568857,29.29024837377484
-3.8559855985598563,29.282075894530713
-3.8550855085508555,29.273903609411132
-3.8541854185418547,29.26573151839305
-3.853285328532854,29.257559621453865
-3.852385238523853,29.249387918571422
-3.8514851485148522,29.241216409723986
-3.8505850585058514,29.233045094890265
-3.8496849684968506,29.224873974049405
-3.84878487848785,29.21670304718097
-3.847884788478849,29.208532314264968
-3.846984698469848,29.20036177528183
-3.8460846084608473,29.19219143021241
-3.8451845184518465,29.184021279038
-3.8442844284428457,29.175851321740303
-3.843384338433845,29.167681558301457
-3.8424842484248423,29.159511988704008
-3.8415841584158414,29.151342612930943
-3.8406840684068406,29.143173430965653
-3.83978397839784,29.13500444279195
-3.838883888388839,29.126835648394064
-3.837983798379838,29.118667047756635
-3.8370837083708373,29.110498640864723
-3.8361836183618365,29.1023304277038
-3.8352835283528357,29.09416240825975
-3.834383438343835,29.085994582518857
-3.833483348334834,29.077826950467827
-3.8325832583258332,29.069659512093764
-3.8316831683168324,29.061492267384182
-3.8307830783078316,29.053325216326996
-3.829882988298831,29.045158358910527
-3.82898289828983,29.036991695123497
-3.828082808280829,29.02882522495503
-3.8271827182718283,29.02065894839464
-3.8262826282628275,29.012492865432254
-3.8253825382538267,29.004326976058188
-3.824482448244826,28.99616128026315
-3.823582358235825,28.98799577803824
-3.8226822682268224,28.97983046937496
-3.8217821782178216,28.971665354265205
-3.820882088208821,28.96350043270125
-3.81998199819982,28.95533570467576
-3.819081908190819,28.947171170181793
-3.8181818181818183,28.939006829212794
-3.8172817281728175,28.93084268176258
-3.8163816381638167,28.922678727825367
-3.815481548154816,28.914514967395753
-3.814581458145815,28.906351400468704
-3.8136813681368142,28.89818802703958
-3.8127812781278134,28.890024847104108
-3.8118811881188126,28.881861860658404
-3.810981098109812,28.87369906769895
-3.810081008100811,28.86553646822261
-3.80918091809181,28.857374062226622
-3.8082808280828093,28.849211849708592
-3.8073807380738085,28.841049830666492
-3.8064806480648077,28.83288800509868
-3.805580558055807,28.824726373003873
-3.804680468046806,28.816564934381155
-3.803780378037805,28.808403689229976
-3.8028802880288026,28.800242637550156
-3.801980198019802,28.792081779341878
-3.801080108010801,28.78392111460569
-3.8001800180018,28.77576064334249
-3.7992799279927993,28.76760036555355
-3.7983798379837985,28.759440281240497
-3.7974797479747977,28.751280390405313
-3.796579657965797,28.74312069305034
-3.795679567956796,28.73496118917827
-3.7947794779477952,28.726801878792163
-3.7938793879387944,28.718642761895417
-3.7929792979297936,28.710483838491793
-3.792079207920793,28.702325108585402
-3.791179117911792,28.694166572180695
-3.790279027902791,28.686008229282486
-3.7893789378937903,28.677850079895926
-3.7884788478847895,28.66969212402652
-3.7875787578757887,28.661534361680108
-3.786678667866788,28.653376792862886
-3.785778577857787,28.64521941758139
-3.784878487848786,28.637062235842496
-3.7839783978397854,28.62890524765342
-3.783078307830783,28.620748453021708
-3.782178217821782,28.612591851955276
-3.781278127812781,28.604435444462347
-3.7803780378037803,28.59627923055149
-3.7794779477947795,28.588123210231615
-3.7785778577857787,28.579967383511956
-3.777677767776778,28.571811750402084
-3.776777677767777,28.56365631091191
-3.7758775877587762,28.555501065051665
-3.7749774977497754,28.547346012831913
-3.7740774077407746,28.53919115426355
-3.773177317731774,28.5310364893578
-3.772277227722773,28.522882018126207
-3.771377137713772,28.51472774058065
-3.7704770477047713,28.506573656733323
-3.7695769576957705,28.498419766596747
-3.7686768676867697,28.490266070183775
-3.767776777677769,28.482112567507563
-3.766876687668768,28.473959258581605
-3.7659765976597672,28.465806143419698
-3.7650765076507664,28.457653222035972
-3.7641764176417656,28.449500494444866
-3.7632763276327648,28.441347960661137
-3.762376237623762,28.43319562069985
-3.7614761476147613,28.4250434745764
-3.7605760576057605,28.416891522306486
-3.7596759675967597,28.408739763906112
-3.758775877587759,28.400588199391606
-3.757875787578758,28.392436828779598
-3.7569756975697572,28.38428565208703
-3.7560756075607564,28.376134669331147
-3.7551755175517556,28.367983880529508
-3.754275427542755,28.359833285699974
-3.753375337533754,28.35168288486071
-3.752475247524753,28.34353267803019
-3.7515751575157523,28.335382665227186
-3.7506750675067515,28.327232846470775
-3.7497749774977507,28.319083221780332
-3.74887488748875,28.310933791175533
-3.747974797479749,28.302784554676357
-3.7470747074707482,28.294635512303074
-3.7461746174617474,28.286486664076257
-3.7452745274527466,28.278338010016775
-3.7443744374437458,28.270189550145787
-3.743474347434745,28.262041284484752
-3.7425742574257423,28.253893213055417
-3.7416741674167415,28.245745335879825
-3.7407740774077407,28.237597652980316
-3.73987398739874,28.229450164379507
-3.738973897389739,28.221302870100313
-3.7380738073807382,28.213155770165937
-3.7371737173717374,28.20500886459987
-3.7362736273627366,28.196862153425883
-3.735373537353736,28.188715636668046
-3.734473447344735,28.180569314350702
-3.733573357335734,28.17242318649848
-3.7326732673267333,28.164277253136298
-3.7317731773177325,28.156131514289353
-3.7308730873087317,28.147985969983115
-3.729972997299731,28.13984062024335
-3.72907290729073,28.131695465096094
-3.7281728172817292,28.123550504567657
-3.7272727272727284,28.11540573868464
-3.7263726372637276,28.107261167473904
-3.7254725472547268,28.0991167909626
-3.724572457245726,28.090972609178152
-3.723672367236725,28.082828622148245
-3.7227722772277225,28.07468482990085
-3.7218721872187217,28.066541232464218
-3.720972097209721,28.058397829866852
-3.72007200720072,28.050254622137533
-3.7191719171917192,28.042111609305316
-3.7182718271827184,28.03396879139952
-3.7173717371737176,28.025826168449736
-3.716471647164717,28.017683740485815
-3.715571557155716,28.009541507537886
-3.714671467146715,28.001399469636333
-3.7137713771377143,27.993257626811804
-3.7128712871287135,27.985115979095223
-3.7119711971197127,27.97697452651776
-3.711071107110712,27.968833269110863
-3.710171017101711,27.96069220690623
-3.7092709270927102,27.95255133993583
-3.7083708370837094,27.944410668231875
-3.7074707470747086,27.93627019182685
-3.7065706570657078,27.928129910753498
-3.705670567056707,27.91998982504481
-3.704770477047706,27.911849934734036
-3.7038703870387053,27.90371023985469
-3.7029702970297027,27.895570740440526
-3.702070207020702,27.88743143652557
-3.701170117011701,27.879292328144086
-3.7002700270027002,27.871153415330596
-3.6993699369936994,27.86301469811987
-3.6984698469846986,27.854876176546938
-3.697569756975698,27.84673785064707
-3.696669666966697,27.838599720455786
-3.695769576957696,27.830461786008865
-3.6948694869486953,27.822324047342317
-3.6939693969396945,27.81418650449241
-3.6930693069306937,27.806049157495657
-3.692169216921693,27.797912006388817
-3.691269126912692,27.789775051208885
-3.6903690369036912,27.78163829199311
-3.6894689468946904,27.773501728778978
-3.6885688568856896,27.76536536160422
-3.6876687668766888,27.75722919050681
-3.686768676867688,27.749093215524955
-3.685868586858687,27.74095743669711
-3.6849684968496863,27.732821854061967
-3.6840684068406855,27.72468646765845
-3.6831683168316847,27.716551277525735
-3.682268226822682,27.708416283703215
-3.6813681368136812,27.700281486230544
-3.6804680468046804,27.69214688514759
-3.6795679567956796,27.684012480494467
-3.678667866786679,27.675878272311518
-3.677767776777678,27.667744260639328
-3.676867686768677,27.659610445518695
-3.6759675967596763,27.651476826990674
-3.6750675067506755,27.64334340509653
-3.6741674167416747,27.635210179877774
-3.673267326732674,27.627077151376138
-3.672367236723673,27.618944319633588
-3.6714671467146722,27.61081168469231
-3.6705670567056714,27.60267924659473
-3.6696669666966706,27.59454700538349
-3.6687668766876698,27.58641496110146
-3.667866786678669,27.578283113791745
-3.666966696669668,27.570151463497666
-3.6660666066606673,27.56202001026277
-3.6651665166516665,27.553888754130828
-3.6642664266426657,27.545757695145834
-3.663366336633665,27.537626833352
-3.6624662466246622,27.529496168793763
-3.6615661566156614,27.521365701515794
-3.6606660666066606,27.51323543156296
-3.65976597659766,27.505105358980366
-3.658865886588659,27.496975483813323
-3.657965796579658,27.488845806107367
-3.6570657065706573,27.48071632590825
-3.6561656165616565,27.472587043261946
-3.6552655265526557,27.46445795821464
-3.654365436543655,27.456329070812732
-3.653465346534654,27.448200381102833
-3.6525652565256532,27.44007188913178
-3.6516651665166524,27.431943594946617
-3.6507650765076516,27.4238154985946
-3.6498649864986508,27.415687600123196
-3.64896489648965,27.40755989958009
-3.648064806480649,27.39943239701317
-3.6471647164716483,27.39130509247055
-3.6462646264626475,27.38317798600053
-3.6453645364536467,27.375051077651634
-3.644464446444646,27.3669243674726
-3.643564356435645,27.35879785551236
-3.6426642664266424,27.350671541820063
-3.6417641764176416,27.34254542644506
-3.640864086408641,27.334419509436916
-3.63996399639964,27.326293790845387
-3.639063906390639,27.318168270720452
-3.6381638163816383,27.31004294911228
-3.6372637263726375,27.301917826071247
-3.6363636363636367,27.293792901647933
-3.635463546354636,27.28566817589313
-3.634563456345635,27.277543648857815
-3.6336633663366342,27.269419320593176
-3.6327632763276334,27.261295191150605
-3.6318631863186326,27.253171260581688
-3.6309630963096318,27.245047528938212
-3.630063006300631,27.236923996272164
-3.62916291629163,27.22880066263573
-3.6282628262826293,27.220677528081293
-3.6273627362736285,27.212554592661434
-3.6264626462646277,27.204431856428926
-3.625562556255627,27.19630931943675
-3.624662466246626,27.188186981738067
-3.623762376237625,27.18006484338625
-3.6228622862286226,27.171942904434847
-3.621962196219622,27.163821164937623
-3.621062106210621,27.15569962494852
-3.62016201620162,27.147578284521675
-3.6192619261926193,27.13945714371142
-3.6183618361836185,27.131336202572285
-3.6174617461746177,27.123215461158974
-3.616561656165617,27.115094919526396
-3.615661566156616,27.106974577729652
-3.6147614761476152,27.09885443582402
-3.6138613861386144,27.09073449386498
-3.6129612961296136,27.08261475190819
-3.6120612061206128,27.074495210009502
-3.611161116111612,27.06637586822496
-3.610261026102611,27.058256726610782
-3.6093609360936103,27.05013778522338
-3.6084608460846095,27.04201904411936
-3.6075607560756087,27.033900503355497
-3.606660666066608,27.02578216298876
-3.605760576057607,27.017664023076307
-3.604860486048606,27.00954608367547
-3.6039603960396054,27.00142834484377
-3.603060306030603,26.993310806638902
-3.602160216021602,26.98519346911877
-3.601260126012601,26.977076332341426
-3.6003600360036003,26.968959396365122
-3.5994599459945995,26.96084266124829
-3.5985598559855987,26.952726127049534
-3.597659765976598,26.94460979382765
-3.596759675967597,26.936493661641602
-3.5958595859585962,26.92837773055054
-3.5949594959495954,26.92026200061379
-3.5940594059405946,26.912146471890853
-3.5931593159315938,26.90403114444142
-3.592259225922593,26.895916018325337
-3.591359135913592,26.88780109360265
-3.5904590459045913,26.879686370333562
-3.5895589558955905,26.87157184857847
-3.5886588658865897,26.863457528397923
-3.587758775877589,26.85534340985267
-3.586858685868588,26.84722949300361
-3.585958595859587,26.839115777911836
-3.5850585058505864,26.831002264638602
-3.5841584158415856,26.822888953245343
-3.5832583258325847,26.814775843793655
-3.582358235823582,26.806662936345308
-3.5814581458145813,26.79855023096226
-3.5805580558055805,26.790437727706625
-3.5796579657965797,26.78232542664069
-3.578757875787579,26.77421332782691
-3.577857785778578,26.76610143132791
-3.5769576957695772,26.757989737206493
-3.5760576057605764,26.74987824552562
-3.5751575157515756,26.74176695634842
-3.5742574257425748,26.7336558697382
-3.573357335733574,26.72554498575843
-3.572457245724573,26.71743430447274
-3.5715571557155723,26.709323825944935
-3.5706570657065715,26.701213550238982
-3.5697569756975707,26.69310347741902
-3.56885688568857,26.684993607549337
-3.567956795679569,26.676883940694406
-3.567056705670568,26.668774476918855
-3.5661566156615674,26.660665216287473
-3.5652565256525666,26.652556158865217
-3.5643564356435657,26.644447304717207
-3.563456345634565,26.636338653908727
-3.5625562556255623,26.62823020650521
-3.5616561656165615,26.62012196257228
-3.5607560756075607,26.612013922175695
-3.55985598559856,26.603906085381386
-3.558955895589559,26.59579845225544
-3.5580558055805582,26.58769102286411
-3.5571557155715574,26.579583797273802
-3.5562556255625566,26.57147677555109
-3.5553555355535558,26.563369957762703
-3.554455445544555,26.555263343975525
-3.553555355535554,26.547156934256602
-3.5526552655265533,26.53905072867314
-3.5517551755175525,26.530944727292496
-3.5508550855085517,26.522838930182196
-3.549954995499551,26.514733337409908
-3.54905490549055,26.506627949043466
-3.548154815481549,26.49852276515086
-3.5472547254725484,26.49041778580023
-3.5463546354635476,26.482313011059876
-3.5454545454545467,26.474208440998254
-3.544554455445546,26.46610407568397
-3.543654365436545,26.45799991518578
-3.5427542754275425,26.449895959572608
-3.5418541854185417,26.441792208913522
-3.540954095409541,26.43368866327775
-3.54005400540054,26.42558532273466
-3.5391539153915392,26.41748218735378
-3.5382538253825384,26.409379257204794
-3.5373537353735376,26.401276532357528
-3.5364536453645368,26.39317401288197
-3.535553555355536,26.38507169884825
-3.534653465346535,26.37696959032665
-3.5337533753375343,26.36886768738761
-3.5328532853285335,26.360765990101708
-3.5319531953195327,26.35266449853968
-3.531053105310532,26.344563212772414
-3.530153015301531,26.336462132870935
-3.52925292529253,26.328361258906423
-3.5283528352835294,26.32026059095021
-3.5274527452745286,26.312160129073767
-3.5265526552655277,26.304059873348724
-3.525652565256527,26.295959823846847
-3.524752475247526,26.287859980640054
-3.5238523852385253,26.279760343800408
-3.5229522952295227,26.271660913400115
-3.522052205220522,26.26356168951154
-3.521152115211521,26.255462672207184
-3.5202520252025202,26.247363861559688
-3.5193519351935194,26.23926525764184
-3.5184518451845186,26.231166860526585
-3.5175517551755178,26.223068670286995
-3.516651665166517,26.214970686996296
-3.515751575157516,26.20687291072786
-3.5148514851485153,26.198775341555187
-3.5139513951395145,26.19067797955194
-3.5130513051305137,26.18258082479191
-3.512151215121513,26.174483877349036
-3.511251125112512,26.1663871372974
-3.510351035103511,26.15829060471122
-3.5094509450945104,26.150194279664863
-3.5085508550855096,26.14209816223283
-3.5076507650765087,26.134002252489772
-3.506750675067508,26.125906550510464
-3.505850585058507,26.117811056369842
-3.5049504950495063,26.109715770142966
-3.5040504050405055,26.10162069190504
-3.5031503150315046,26.09352582173141
-3.502250225022502,26.08543115969756
-3.5013501350135012,26.077336705879112
-3.5004500450045004,26.069242460351823
-3.4995499549954996,26.061148423191597
-3.4986498649864988,26.053054594474464
-3.497749774977498,26.044960974276602
-3.496849684968497,26.03686756267432
-3.4959495949594963,26.028774359744066
-3.4950495049504955,26.020681365562425
-3.4941494149414947,26.012588580206117
-3.493249324932494,26.004496003752
-3.492349234923493,25.996403636277062
-3.491449144914492,25.988311477858442
-3.4905490549054914,25.98021952857339
-3.4896489648964906,25.972127788499314
-3.4887488748874897,25.964036257713747
-3.487848784878489,25.95594493629435
-3.486948694869488,25.947853824318933
-3.4860486048604873,25.93976292186543
-3.4851485148514865,25.931672229011905
-3.4842484248424856,25.923581745836568
-3.483348334833485,25.915491472417752
-3.4824482448244822,25.907401408833916
-3.4815481548154814,25.89931155516368
-3.4806480648064806,25.891221911485772
-3.4797479747974798,25.883132477879055
-3.478847884788479,25.875043254422526
-3.477947794779478,25.86695424119532
-3.4770477047704773,25.858865438276688
-3.4761476147614765,25.850776845746033
-3.4752475247524757,25.84268846368287
-3.474347434743475,25.834600292166854
-3.473447344734474,25.826512331277772
-3.472547254725473,25.818424581095535
-3.4716471647164724,25.810337041700187
-3.4707470747074716,25.8022497131719
-3.4698469846984707,25.79416259559098
-3.46894689468947,25.786075689037855
-3.468046804680469,25.777988993593087
-3.4671467146714683,25.769902509337367
-3.4662466246624675,25.761816236351507
-3.4653465346534666,25.75373017471646
-3.464446444644466,25.745644324513297
-3.463546354635465,25.737558685823217
-3.4626462646264624,25.729473258727545
-3.4617461746174616,25.721388043307748
-3.4608460846084608,25.713303039645407
-3.45994599459946,25.705218247822227
-3.459045904590459,25.697133667920045
-3.4581458145814583,25.68904930002083
-3.4572457245724575,25.680965144206663
-3.4563456345634567,25.672881200559765
-3.455445544554456,25.664797469162473
-3.454545454545455,25.656713950097256
-3.453645364536454,25.6486306434467
-3.4527452745274534,25.64054754929353
-3.4518451845184526,25.632464667720576
-3.4509450945094517,25.62438199881081
-3.450045004500451,25.616299542647326
-3.44914491449145,25.60821729931333
-3.4482448244824493,25.600135268892164
-3.4473447344734485,25.59205345146729
-3.4464446444644476,25.583971847122296
-3.445544554455447,25.575890455940883
-3.444644464446446,25.56780927800689
-3.443744374437445,25.55972831340427
-3.4428442844284426,25.5516475622171
-3.4419441944194418,25.543567024529576
-3.441044104410441,25.53548670042603
-3.44014401440144,25.5274065899909
-3.4392439243924393,25.519326693308752
-3.4383438343834385,25.511247010464277
-3.4374437443744377,25.503167541542286
-3.436543654365437,25.495088286627702
-3.435643564356436,25.487009245805584
-3.434743474347435,25.478930419161102
-3.4338433843384344,25.470851806779553
-3.4329432943294336,25.462773408746347
-3.4320432043204327,25.45469522514702
-3.431143114311432,25.446617256067228
-3.430243024302431,25.438539501592746
-3.4293429342934303,25.430461961809467
-3.4284428442844295,25.422384636803407
-3.4275427542754286,25.4143075266607
-3.426642664266428,25.406230631467594
-3.425742574257427,25.39815395131047
-3.424842484248426,25.390077486275807
-3.4239423942394254,25.382001236450225
-3.4230423042304245,25.37392520192045
-3.422142214221422,25.365849382773316
-3.421242124212421,25.357773779095808
-3.4203420342034203,25.349698390975
-3.4194419441944195,25.341623218498093
-3.4185418541854187,25.333548261752398
-3.417641764176418,25.325473520825362
-3.416741674167417,25.31739899580453
-3.415841584158416,25.30932468677758
-3.4149414941494154,25.301250593832286
-3.4140414041404146,25.293176717056564
-3.4131413141314138,25.285103056538432
-3.412241224122413,25.277029612366025
-3.411341134113412,25.268956384627597
-3.4104410441044113,25.260883373411517
-3.4095409540954105,25.252810578806272
-3.4086408640864096,25.244738000900462
-3.407740774077409,25.236665639782807
-3.406840684068408,25.228593495542135
-3.405940594059407,25.220521568267397
-3.4050405040504064,25.21244985804766
-3.4041404140414055,25.20437836497209
-3.4032403240324047,25.196307089129995
-3.402340234023402,25.188236030610767
-3.4014401440144013,25.180165189503946
-3.4005400540054005,25.172094565899158
-3.3996399639963997,25.164024159886157
-3.398739873987399,25.15595397155481
-3.397839783978398,25.147884000995095
-3.396939693969397,25.139814248297103
-3.3960396039603964,25.13174471355104
-3.3951395139513956,25.123675396847233
-3.3942394239423948,25.11560629827611
-3.393339333933394,25.10753741792822
-3.392439243924393,25.099468755894225
-3.3915391539153923,25.091400312264895
-3.3906390639063915,25.08333208713112
-3.3897389738973907,25.075264080583896
-3.38883888388839,25.067196292714332
-3.387938793879389,25.059128723613657
-3.387038703870388,25.051061373373205
-3.3861386138613874,25.042994242084426
-3.3852385238523865,25.034927329838876
-3.3843384338433857,25.02686063672823
-3.383438343834385,25.01879416284427
-3.3825382538253823,25.01072790827889
-3.3816381638163815,25.002661873124104
-3.3807380738073807,24.994596057472027
-3.37983798379838,24.98653046141489
-3.378937893789379,24.97846508504503
-3.378037803780378,24.9703999284549
-3.3771377137713774,24.962334991737062
-3.3762376237623766,24.954270274984193
-3.3753375337533758,24.946205778289077
-3.374437443744375,24.9381415017446
-3.373537353735374,24.93007744544378
-3.3726372637263733,24.922013609479716
-3.3717371737173725,24.913949993945646
-3.3708370837083717,24.905886598934902
-3.369936993699371,24.897823424540928
-3.36903690369037,24.889760470857276
-3.368136813681369,24.881697737977614
-3.3672367236723684,24.873635225995717
-3.3663366336633676,24.865572935005467
-3.3654365436543667,24.857510865100853
-3.364536453645366,24.84944901637598
-3.363636363636365,24.841387388925064
-3.3627362736273625,24.833325982842407
-3.3618361836183617,24.82526479822246
-3.360936093609361,24.81720383515975
-3.36003600360036,24.809143093748926
-3.359135913591359,24.801082574084738
-3.3582358235823584,24.793022276262054
-3.3573357335733576,24.78496220037584
-3.3564356435643568,24.77690234652118
-3.355535553555356,24.768842714793262
-3.354635463546355,24.760783305287376
-3.3537353735373543,24.752724118098936
-3.3528352835283535,24.744665153323442
-3.3519351935193527,24.736606411056517
-3.351035103510352,24.72854789139389
-3.350135013501351,24.720489594431395
-3.34923492349235,24.71243152026497
-3.3483348334833494,24.704373668990666
-3.3474347434743486,24.69631604070464
-3.3465346534653477,24.688258635503153
-3.345634563456347,24.680201453482574
-3.344734473447346,24.672144494739385
-3.3438343834383453,24.664087759370165
-3.3429342934293427,24.656031247471603
-3.342034203420342,24.6479749591405
-3.341134113411341,24.639918894473762
-3.34023402340234,24.631863053568395
-3.3393339333933394,24.623807436521517
-3.3384338433843386,24.61575204343035
-3.3375337533753378,24.60769687439222
-3.336633663366337,24.59964192950457
-3.335733573357336,24.591587208864937
-3.3348334833483353,24.58353271257096
-3.3339333933393345,24.575478440720403
-3.3330333033303337,24.56742439341112
-3.332133213321333,24.559370570741073
-3.331233123312332,24.551316972808333
-3.330333033303331,24.54326359971108
-3.3294329432943304,24.535210451547588
-3.3285328532853296,24.527157528416247
-3.3276327632763287,24.519104830415547
-3.326732673267328,24.511052357644083
-3.325832583258327,24.503000110200556
-3.3249324932493263,24.494948088183776
-3.3240324032403255,24.486896291692652
-3.3231323132313246,24.4788447208262
-3.322232223222322,24.470793375683535
-3.321332133213321,24.462742256363896
-3.3204320432043204,24.454691362966607
-3.3195319531953196,24.446640695591103
-3.3186318631863188,24.438590254336923
-3.317731773177318,24.430540039303708
-3.316831683168317,24.422490050591215
-3.3159315931593163,24.414440288299286
-3.3150315031503155,24.406390752527884
-3.3141314131413147,24.398341443377067
-3.313231323132314,24.390292360947
-3.312331233123313,24.382243505337957
-3.311431143114312,24.374194876650304
-3.3105310531053114,24.36614647498452
-3.3096309630963106,24.35809830044119
-3.3087308730873097,24.350050353120988
-3.307830783078309,24.34200263312471
-3.306930693069308,24.333955140553247
-3.3060306030603073,24.325907875507593
-3.3051305130513065,24.317860838088844
-3.3042304230423056,24.309814028398204
-3.303330333033305,24.30176744653698
-3.302430243024302,24.29372109260657
-3.3015301530153014,24.285674966708505
-3.3006300630063006,24.277629068944385
-3.2997299729972998,24.269583399415936
-3.298829882988299,24.261537958224977
-3.297929792979298,24.25349274547343
-3.2970297029702973,24.245447761263325
-3.2961296129612965,24.237403005696788
-3.2952295229522957,24.22935847887606
-3.294329432943295,24.221314180903462
-3.293429342934294,24.21327011188145
-3.292529252925293,24.205226271912554
-3.2916291629162924,24.19718266109942
-3.2907290729072916,24.189139279544797
-3.2898289828982907,24.18109612735153
-3.28892889288929,24.173053204622573
-3.288028802880289,24.165010511460977
-3.2871287128712883,24.1569680479699
-3.2862286228622875,24.148925814252603
-3.2853285328532866,24.140883810412447
-3.284428442844286,24.132842036552887
-3.283528352835285,24.124800492777496
-3.2826282628262824,24.116759179189934
-3.2817281728172816,24.10871809589398
-3.2808280828082808,24.100677242993502
-3.27992799279928,24.09263662059247
-3.279027902790279,24.08459622879496
-3.2781278127812783,24.076556067705155
-3.2772277227722775,24.06851613742733
-3.2763276327632767,24.06047643806587
-3.275427542754276,24.05243696972525
-3.274527452745275,24.044397732510056
-3.273627362736274,24.03635872652498
-3.2727272727272734,24.02831995187481
-3.2718271827182726,24.02028140866443
-3.2709270927092717,24.01224309699884
-3.270027002700271,24.00420501698312
-3.26912691269127,23.996167168722476
-3.2682268226822693,23.9881295523222
-3.2673267326732685,23.98009216788769
-3.2664266426642676,23.97205501552444
-3.265526552655267,23.964018095338055
-3.264626462646266,23.955981407434237
-3.263726372637265,23.94794495191879
-3.2628262826282626,23.939908728897606
-3.2619261926192618,23.931872738476706
-3.261026102610261,23.92383698076219
-3.26012601260126,23.91580145586027
-3.2592259225922593,23.907766163877245
-3.2583258325832585,23.899731104919535
-3.2574257425742577,23.891696279093647
-3.256525652565257,23.883661686506194
-3.255625562556256,23.87562732726389
-3.254725472547255,23.867593201473547
-3.2538253825382544,23.859559309242083
-3.2529252925292536,23.85152565067651
-3.2520252025202527,23.843492225883953
-3.251125112511252,23.835459034971624
-3.250225022502251,23.827426078046845
-3.2493249324932503,23.819393355217034
-3.2484248424842495,23.811360866589713
-3.2475247524752486,23.8033286122725
-3.246624662466248,23.795296592373123
-3.245724572457247,23.787264806999403
-3.244824482448246,23.779233256259264
-3.2439243924392454,23.771201940260728
-3.2430243024302445,23.763170859111927
-3.242124212421242,23.75514001292107
-3.241224122412241,23.74710940179651
-3.2403240324032403,23.739079025846657
-3.2394239423942395,23.731048885180044
-3.2385238523852387,23.723018979905298
-3.237623762376238,23.714989310131152
-3.236723672367237,23.70695987596643
-3.235823582358236,23.698930677520067
-3.2349234923492354,23.69090171490109
-3.2340234023402346,23.682872988218637
-3.2331233123312337,23.674844497581933
-3.232223222322233,23.666816243100318
-3.231323132313232,23.658788224883217
-3.2304230423042313,23.65076044304017
-3.2295229522952305,23.642732897680805
-3.2286228622862296,23.634705588914862
-3.227722772277229,23.626678516852174
-3.226822682268228,23.618651681602675
-3.225922592259227,23.610625083276403
-3.2250225022502264,23.60259872198349
-3.2241224122412255,23.59457259783418
-3.2232223222322247,23.586546710938805
-3.222322232223222,23.5785210614078
-3.2214221422142213,23.57049564935171
-3.2205220522052205,23.56247047488117
-3.2196219621962197,23.55444553810692
-3.218721872187219,23.546420839139792
-3.217821782178218,23.538396378090734
-3.216921692169217,23.530372155070783
-3.2160216021602164,23.522348170191076
-3.2151215121512156,23.514324423562854
-3.2142214221422147,23.506300915297462
-3.213321332133214,23.498277645506338
-3.212421242124213,23.490254614301023
-3.2115211521152123,23.48223182179316
-3.2106210621062115,23.47420926809449
-3.2097209720972106,23.466186953316853
-3.20882088208821,23.458164877572198
-3.207920792079209,23.450143040972563
-3.207020702070208,23.44212144363009
-3.2061206120612074,23.434100085657025
-3.2052205220522065,23.426078967165715
-3.2043204320432057,23.4180580882686
-3.203420342034205,23.410037449078228
-3.2025202520252023,23.402017049707236
-3.2016201620162015,23.393996890268376
-3.2007200720072007,23.3859769708745
-3.1998199819982,23.37795729163854
-3.198919891989199,23.36993785267355
-3.198019801980198,23.36191865409268
-3.1971197119711974,23.35389969600917
-3.1962196219621966,23.345880978536368
-3.1953195319531957,23.337862501787725
-3.194419441944195,23.329844265876787
-3.193519351935194,23.321826270917203
-3.1926192619261933,23.313808517022725
-3.1917191719171925,23.305791004307196
-3.1908190819081916,23.29777373288457
-3.189918991899191,23.289756702868896
-3.18901890189019,23.281739914374324
-3.188118811881189,23.273723367515103
-3.1872187218721884,23.26570706240559
-3.1863186318631875,23.25769099916023
-3.1854185418541867,23.24967517789358
-3.184518451845186,23.24165959872029
-3.183618361836185,23.233644261755114
-3.1827182718271825,23.2256291671129
-3.1818181818181817,23.217614314908612
-3.180918091809181,23.2095997052573
-3.18001800180018,23.201585338274125
-3.179117911791179,23.193571214074332
-3.1782178217821784,23.185557332773286
-3.1773177317731776,23.177543694486438
-3.1764176417641767,23.16953029932935
-3.175517551755176,23.161517147417673
-3.174617461746175,23.153504238867175
-3.1737173717371743,23.14549157379371
-3.1728172817281735,23.137479152313237
-3.1719171917191726,23.129466974541817
-3.171017101710172,23.121455040595613
-3.170117011701171,23.113443350590888
-3.16921692169217,23.105431904644004
-3.1683168316831694,23.09742070287142
-3.1674167416741685,23.089409745389705
-3.1665166516651677,23.081399032315524
-3.165616561656167,23.07338856376564
-3.164716471647166,23.06537833985692
-3.1638163816381653,23.057368360706334
-3.1629162916291644,23.049358626430944
-3.162016201620162,23.04134913714792
-3.161116111611161,23.033339892974546
-3.16021602160216,23.025330894028176
-3.1593159315931594,23.01732214042629
-3.1584158415841586,23.009313632286464
-3.1575157515751577,23.00130536972636
-3.156615661566157,22.993297352863763
-3.155715571557156,22.985289581816545
-3.1548154815481553,22.977282056702684
-3.1539153915391545,22.96927477764026
-3.1530153015301536,22.961267744747445
-3.152115211521153,22.95326095814253
-3.151215121512152,22.945254417943886
-3.150315031503151,22.937248124270003
-3.1494149414941504,22.92924207723946
-3.1485148514851495,22.921236276970948
-3.1476147614761487,22.913230723583247
-3.146714671467148,22.90522541719525
-3.145814581458147,22.89722035792594
-3.1449144914491463,22.889215545894412
-3.1440144014401454,22.88121098121986
-3.1431143114311446,22.87320666402157
-3.142214221422142,22.865202594418935
-3.141314131413141,22.857198772531465
-3.1404140414041404,22.849195198478746
-3.1395139513951396,22.841191872380485
-3.1386138613861387,22.833188794356474
-3.137713771377138,22.82518596452662
-3.136813681368137,22.81718338301093
-3.1359135913591363,22.809181049929503
-3.1350135013501355,22.801178965402553
-3.1341134113411346,22.793177129550386
-3.133213321332134,22.78517554249341
-3.132313231323133,22.77717420435214
-3.131413141314132,22.76917311524719
-3.1305130513051314,22.761172275299284
-3.1296129612961305,22.75317168462923
-3.1287128712871297,22.74517134335795
-3.127812781278129,22.73717125160647
-3.126912691269128,22.72917140949591
-3.1260126012601273,22.7211718171475
-3.1251125112511264,22.713172474682565
-3.1242124212421256,22.70517338222254
-3.123312331233125,22.697174539888955
-3.122412241224122,22.689175947803438
-3.1215121512151214,22.68117760608774
-3.1206120612061206,22.673179514863694
-3.1197119711971197,22.66518167425324
-3.118811881188119,22.65718408437842
-3.117911791179118,22.64918674536139
-3.1170117011701173,22.64118965732439
-3.1161116111611165,22.633192820389773
-3.1152115211521156,22.625196234679997
-3.114311431143115,22.617199900317612
-3.113411341134114,22.609203817425282
-3.112511251125113,22.601207986125768
-3.1116111611161124,22.59321240654193
-3.1107110711071115,22.58521707879674
-3.1098109810981107,22.57722200301327
-3.10891089108911,22.569227179314684
-3.108010801080109,22.561232607824266
-3.1071107110711083,22.55323828866539
-3.1062106210621074,22.54524422196154
-3.1053105310531066,22.537250407836297
-3.104410441044106,22.529256846413347
-3.103510351035105,22.521263537816488
-3.1026102610261024,22.513270482169602
-3.1017101710171016,22.5052776795967
-3.1008100810081007,22.497285130221876
-3.0999099909991,22.48929283416933
-3.099009900990099,22.481300791563374
-3.0981098109810983,22.47330900252841
-3.0972097209720975,22.46531746718896
-3.0963096309630966,22.457326185669636
-3.095409540954096,22.44933515809516
-3.094509450945095,22.441344384590355
-3.093609360936094,22.433353865280147
-3.0927092709270934,22.42536360028957
-3.0918091809180925,22.417373589743757
-3.0909090909090917,22.409383833767947
-3.090009000900091,22.401394332487484
-3.08910891089109,22.393405086027812
-3.0882088208820893,22.38541609451448
-3.0873087308730884,22.37742735807314
-3.0864086408640876,22.369438876829562
-3.085508550855087,22.361450650909596
-3.084608460846086,22.35346268043921
-3.083708370837085,22.345474965544476
-3.0828082808280826,22.337487506351565
-3.0819081908190817,22.329500302986766
-3.081008100810081,22.321513355576453
-3.08010801080108,22.313526664247117
-3.0792079207920793,22.305540229125352
-3.0783078307830785,22.297554050337848
-3.0774077407740776,22.28956812801141
-3.076507650765077,22.281582462272944
-3.075607560756076,22.273597053249457
-3.074707470747075,22.265611901068066
-3.0738073807380744,22.25762700585599
-3.0729072907290735,22.249642367740556
-3.0720072007200727,22.24165798684919
-3.071107110711072,22.23367386330943
-3.070207020702071,22.22568999724891
-3.0693069306930703,22.217706388795374
-3.0684068406840694,22.209723038076678
-3.0675067506750686,22.201739945220773
-3.066606660666068,22.193757110355715
-3.065706570657067,22.185774533609674
-3.064806480648066,22.17779221511092
-3.0639063906390653,22.169810154987825
-3.0630063006300645,22.161828353368872
-3.062106210621062,22.15384681038264
-3.061206120612061,22.145865526157838
-3.0603060306030603,22.13788450082325
-3.0594059405940595,22.129903734507792
-3.0585058505850586,22.12192322734046
-3.057605760576058,22.113942979450375
-3.056705670567057,22.10596299096676
-3.055805580558056,22.097983262018936
-3.0549054905490554,22.09000379273634
-3.0540054005400545,22.08202458324851
-3.0531053105310537,22.074045633685092
-3.052205220522053,22.066066944175837
-3.051305130513052,22.0580885148506
-3.0504050405040513,22.050110345839347
-3.0495049504950504,22.042132437272148
-3.0486048604860496,22.034154789279178
-3.047704770477049,22.026177401990722
-3.046804680468048,22.01820027553717
-3.045904590459047,22.010223410049015
-3.0450045004500463,22.00224680565686
-3.0441044104410455,21.99427046249142
-3.0432043204320447,21.98629438068351
-3.042304230423042,21.978318560364045
-3.0414041404140413,21.970343001664066
-3.0405040504050405,21.96236770471471
-3.0396039603960396,21.954392669647216
-3.038703870387039,21.946417896592937
-3.037803780378038,21.938443385683335
-3.036903690369037,21.930469137049975
-3.0360036003600364,21.922495150824528
-3.0351035103510355,21.914521427138776
-3.0342034203420347,21.90654796612461
-3.033303330333034,21.898574767914024
-3.032403240324033,21.890601832639124
-3.0315031503150323,21.882629160432117
-3.0306030603060314,21.874656751425327
-3.0297029702970306,21.86668460575118
-3.02880288028803,21.858712723542208
-3.027902790279029,21.850741104931053
-3.027002700270028,21.842769750050472
-3.0261026102610273,21.834798659033325
-3.0252025202520265,21.826827832012572
-3.0243024302430257,21.818857269121292
-3.023402340234025,21.81088697049267
-3.0225022502250223,21.802916936259997
-3.0216021602160215,21.794947166556675
-3.0207020702070206,21.786977661516215
-3.01980198019802,21.779008421272234
-3.018901890189019,21.77103944595846
-3.018001800180018,21.763070735708727
-3.0171017101710174,21.75510229065698
-3.0162016201620165,21.74713411093727
-3.0153015301530157,21.73916619668376
-3.014401440144015,21.73119854803073
-3.013501350135014,21.723231165112548
-3.0126012601260133,21.715264048063716
-3.0117011701170124,21.707297197018825
-3.0108010801080116,21.699330612112583
-3.009900990099011,21.691364293479815
-3.00900090009001,21.683398241255443
-3.008100810081009,21.675432455574505
-3.0072007200720083,21.66746693657215
-3.0063006300630075,21.65950168438364
-3.0054005400540067,21.651536699144327
-3.004500450045006,21.643571980989698
-3.003600360036005,21.635607530055342
-3.0027002700270025,21.62764334647694
-3.0018001800180016,21.61967943039032
-3.000900090009001,21.611715781931387
-3.0,21.60375240123617
-2.999099909990999,21.59578928844081
-2.9981998199819984,21.58782644368155
-2.9972997299729975,21.57986386709475
-2.9963996399639967,21.571901558816883
-2.995499549954996,21.563939518984526
-2.994599459945995,21.55597774773437
-2.9936993699369943,21.54801624520322
-2.9927992799279934,21.540055011527983
-2.9918991899189926,21.53209404684569
-2.990999099909992,21.524133351293468
-2.990099009900991,21.51617292500857
-2.98919891989199,21.50821276812835
-2.9882988298829893,21.500252880790278
-2.9873987398739885,21.49229326313193
-2.9864986498649877,21.484333915291007
-2.985598559855987,21.476374837405302
-2.984698469846986,21.46841602961274
-2.9837983798379852,21.46045749205134
-2.9828982898289844,21.452499224859242
-2.981998199819982,21.444541228174696
-2.981098109810981,21.436583502136074
-2.98019801980198,21.428626046881842
-2.9792979297929794,21.42066886255059
-2.9783978397839785,21.412711949281015
-2.9774977497749777,21.404755307211932
-2.976597659765977,21.396798936482263
-2.975697569756976,21.388842837231046
-2.9747974797479753,21.380887009597433
-2.9738973897389744,21.37293145372068
-2.9729972997299736,21.364976169740164
-2.972097209720973,21.357021157795376
-2.971197119711972,21.349066418025917
-2.970297029702971,21.341111950571495
-2.9693969396939703,21.333157755571943
-2.9684968496849695,21.325203833167198
-2.9675967596759687,21.31725018349732
-2.966696669666968,21.309296806702463
-2.965796579657967,21.30134370292292
-2.9648964896489662,21.29339087229908
-2.9639963996399654,21.285438314971454
-2.9630963096309646,21.277486031080663
-2.962196219621962,21.269534020767434
-2.961296129612961,21.26158228417263
-2.9603960396039604,21.253630821437206
-2.9594959495949595,21.24567963270224
-2.9585958595859587,21.237728718108933
-2.957695769576958,21.22977807779858
-2.956795679567957,21.221827711912606
-2.9558955895589563,21.21387762059255
-2.9549954995499554,21.205927803980057
-2.9540954095409546,21.197978262216893
-2.953195319531954,21.190028995444933
-2.952295229522953,21.18208000380618
-2.951395139513952,21.174131287442737
-2.9504950495049513,21.16618284649683
-2.9495949594959505,21.158234681110798
-2.9486948694869497,21.150286791427096
-2.947794779477949,21.14233917758829
-2.946894689468948,21.134391839737074
-2.9459945994599472,21.126444778016243
-2.9450945094509464,21.118497992568713
-2.9441944194419456,21.11055148353752
-2.943294329432945,21.10260525106581
-2.942394239423942,21.09465929529684
-2.9414941494149414,21.086713616374002
-2.9405940594059405,21.07876821444079
-2.9396939693969397,21.07082308964081
-2.938793879387939,21.062878242117794
-2.937893789378938,21.05493367201559
-2.9369936993699373,21.046989379478156
-2.9360936093609364,21.03904536464957
-2.9351935193519356,21.03110162767403
-2.934293429342935,21.023158168695844
-2.933393339333934,21.015214987859437
-2.932493249324933,21.007272085309364
-2.9315931593159323,20.999329461190282
-2.9306930693069315,20.99138711564697
-2.9297929792979307,20.983445048824326
-2.92889288928893,20.975503260867363
-2.927992799279929,20.967561751921213
-2.9270927092709282,20.95962052213113
-2.9261926192619274,20.951679571642472
-2.9252925292529266,20.943738900600735
-2.924392439243926,20.93579850915151
-2.923492349234925,20.927858397440527
-2.9225922592259224,20.919918565613614
-2.9216921692169215,20.91197901381674
-2.9207920792079207,20.904039742195973
-2.91989198919892,20.89610075089751
-2.918991899189919,20.888162040067662
-2.9180918091809183,20.880223609852855
-2.9171917191719174,20.872285460399645
-2.9162916291629166,20.864347591854695
-2.915391539153916,20.856410004364793
-2.914491449144915,20.848472698076847
-2.913591359135914,20.84053567313788
-2.9126912691269133,20.832598929695035
-2.9117911791179125,20.824662467895575
-2.9108910891089117,20.816726287886887
-2.909990999099911,20.80879038981647
-2.90909090909091,20.800854773831944
-2.9081908190819092,20.792919440081057
-2.9072907290729084,20.784984388711663
-2.9063906390639076,20.777049619871747
-2.905490549054907,20.769115133709413
-2.904590459045906,20.761180930372877
-2.903690369036905,20.753247010010483
-2.9027902790279043,20.745313372770696
-2.9018901890189017,20.737380018802085
-2.900990099009901,20.729446948253372
-2.9000900090009,20.721514161273372
-2.8991899189918993,20.71358165801103
-2.8982898289828984,20.705649438615414
-2.8973897389738976,20.6977175032357
-2.896489648964897,20.68978585202121
-2.895589558955896,20.681854485121363
-2.894689468946895,20.67392340268571
-2.8937893789378943,20.665992604863924
-2.8928892889288935,20.658062091805796
-2.8919891989198927,20.650131863661244
-2.891089108910892,20.6422019205803
-2.890189018901891,20.63427226271312
-2.8892889288928902,20.626342890209994
-2.8883888388838894,20.618413803221316
-2.8874887488748886,20.610485001897608
-2.886588658865888,20.602556486389524
-2.885688568856887,20.594628256847827
-2.884788478847886,20.58670031342341
-2.8838883888388853,20.57877265626729
-2.8829882988298845,20.5708452855306
-2.882088208820882,20.56291820136459
-2.881188118811881,20.554991403920663
-2.8802880288028803,20.547064893350313
-2.8793879387938794,20.539138669805173
-2.8784878487848786,20.531212733436988
-2.877587758775878,20.52328708439764
-2.876687668766877,20.515361722839128
-2.875787578757876,20.507436648913565
-2.8748874887488753,20.499511862773208
-2.8739873987398745,20.49158736457042
-2.8730873087308737,20.4836631544577
-2.872187218721873,20.475739232587667
-2.871287128712872,20.46781559911306
-2.8703870387038712,20.45989225418674
-2.8694869486948704,20.45196919796171
-2.8685868586858696,20.444046430591076
-2.867686768676869,20.43612395222808
-2.866786678667868,20.42820176302609
-2.865886588658867,20.420279863138596
-2.8649864986498663,20.41235825271921
-2.8640864086408655,20.404436931921673
-2.8631863186318647,20.396515900899846
-2.862286228622862,20.38859515980772
-2.8613861386138613,20.380674708799422
-2.8604860486048604,20.372754548029185
-2.8595859585958596,20.364834677651377
-2.858685868586859,20.356915097820487
-2.857785778577858,20.34899580869114
-2.856885688568857,20.34107681041808
-2.8559855985598563,20.333158103156173
-2.8550855085508555,20.32523968706042
-2.8541854185418547,20.317321562285947
-2.853285328532854,20.309403728988002
-2.852385238523853,20.30148618732196
-2.8514851485148522,20.29356893744333
-2.8505850585058514,20.285651979507733
-2.8496849684968506,20.277735313670934
-2.84878487848785,20.269818940088815
-2.847884788478849,20.26190285891739
-2.846984698469848,20.253987070312796
-2.8460846084608473,20.2460715744313
-2.8451845184518465,20.238156371429298
-2.8442844284428457,20.23024146146331
-2.843384338433845,20.222326844689984
-2.8424842484248423,20.214412521266098
-2.8415841584158414,20.20649849134856
-2.8406840684068406,20.19858475509441
-2.83978397839784,20.1906713126608
-2.838883888388839,20.182758164205026
-2.837983798379838,20.174845309884503
-2.8370837083708373,20.166932749856784
-2.8361836183618365,20.15902048427954
-2.8352835283528357,20.151108513310586
-2.834383438343835,20.143196837107848
-2.833483348334834,20.13528545582939
-2.8325832583258332,20.12737436963341
-2.8316831683168324,20.119463578678232
-2.8307830783078316,20.111553083122303
-2.829882988298831,20.103642883124206
-2.82898289828983,20.095732978842655
-2.828082808280829,20.08782337043649
-2.8271827182718283,20.07991405806468
-2.8262826282628275,20.072005041886328
-2.8253825382538267,20.064096322060674
-2.824482448244826,20.05618789874707
-2.823582358235825,20.048279772105012
-2.8226822682268224,20.040371942294122
-2.8217821782178216,20.032464409474162
-2.820882088208821,20.02455717380501
-2.81998199819982,20.01665023544669
-2.819081908190819,20.008743594559345
-2.8181818181818183,20.000837251303256
-2.8172817281728175,19.99293120583883
-2.8163816381638167,19.98502545832661
-2.815481548154816,19.977120008927272
-2.814581458145815,19.969214857801617
-2.8136813681368142,19.96131000511059
-2.8127812781278134,19.953405451015257
-2.8118811881188126,19.945501195676815
-2.810981098109812,19.937597239256604
-2.810081008100811,19.92969358191609
-2.80918091809181,19.921790223816874
-2.8082808280828093,19.913887165120684
-2.8073807380738085,19.905984405989383
-2.8064806480648077,19.898081946584977
-2.805580558055807,19.890179787069588
-2.804680468046806,19.882277927605486
-2.803780378037805,19.874376368355065
-2.8028802880288044,19.86647510948086
-2.801980198019802,19.858574151145525
-2.801080108010801,19.850673493511877
-2.8001800180018,19.842773136742835
-2.7992799279927993,19.834873081001472
-2.7983798379837985,19.826973326450986
-2.7974797479747977,19.81907387325471
-2.796579657965797,19.811174721576116
-2.795679567956796,19.803275871578805
-2.7947794779477952,19.79537732342652
-2.7938793879387944,19.78747907728313
-2.7929792979297936,19.77958113331265
-2.792079207920793,19.77168349167922
-2.791179117911792,19.763786152547116
-2.790279027902791,19.755889116080752
-2.7893789378937903,19.747992382444686
-2.7884788478847895,19.740095951803596
-2.7875787578757887,19.732199824322304
-2.786678667866788,19.72430400016577
-2.785778577857787,19.716408479499083
-2.784878487848786,19.70851326248748
-2.7839783978397854,19.700618349296317
-2.7830783078307846,19.6927237400911
-2.782178217821782,19.684829435037468
-2.781278127812781,19.6769354343012
-2.7803780378037803,19.669041738048207
-2.7794779477947795,19.661148346444534
-2.7785778577857787,19.653255259656376
-2.777677767776778,19.645362477850046
-2.776777677767777,19.637470001192014
-2.7758775877587762,19.629577829848873
-2.7749774977497754,19.621685963987368
-2.7740774077407746,19.613794403774364
-2.773177317731774,19.605903149376875
-2.772277227722773,19.598012200962057
-2.771377137713772,19.590121558697195
-2.7704770477047713,19.582231222749716
-2.7695769576957705,19.57434119328719
-2.7686768676867697,19.56645147047731
-2.767776777677769,19.558562054487936
-2.766876687668768,19.550672945487037
-2.7659765976597672,19.542784143642738
-2.7650765076507664,19.5348956491233
-2.7641764176417656,19.527007462097128
-2.7632763276327648,19.519119582732753
-2.762376237623762,19.51123201119885
-2.7614761476147613,19.503344747664254
-2.7605760576057605,19.49545779229792
-2.7596759675967597,19.48757114526894
-2.758775877587759,19.479684806746555
-2.757875787578758,19.471798776900147
-2.7569756975697572,19.463913055899237
-2.7560756075607564,19.456027643913483
-2.7551755175517556,19.448142541112688
-2.754275427542755,19.44025774766679
-2.753375337533754,19.432373263745884
-2.752475247524753,19.424489089520186
-2.7515751575157523,19.416605225160065
-2.7506750675067515,19.40872167083603
-2.7497749774977507,19.400838426718728
-2.74887488748875,19.392955492978952
-2.747974797479749,19.385072869787635
-2.7470747074707482,19.377190557315856
-2.7461746174617474,19.369308555734825
-2.7452745274527466,19.36142686521591
-2.7443744374437458,19.353545485930614
-2.743474347434745,19.345664418050575
-2.7425742574257423,19.337783661747583
-2.7416741674167415,19.32990321719358
-2.7407740774077407,19.322023084560627
-2.73987398739874,19.314143264020952
-2.738973897389739,19.306263755746915
-2.7380738073807382,19.298384559911014
-2.7371737173717374,19.290505676685903
-2.7362736273627366,19.282627106244373
-2.735373537353736,19.274748848759362
-2.734473447344735,19.26687090440395
-2.733573357335734,19.258993273351365
-2.7326732673267333,19.25111595577497
-2.7317731773177325,19.243238951848287
-2.7308730873087317,19.235362261744967
-2.729972997299731,19.22748588563882
-2.72907290729073,19.219609823703795
-2.7281728172817292,19.211734076113984
-2.7272727272727284,19.203858643043628
-2.7263726372637276,19.19598352466711
-2.7254725472547268,19.188108721158965
-2.724572457245726,19.18023423269387
-2.723672367236725,19.172360059446643
-2.7227722772277243,19.164486201592258
-2.7218721872187217,19.15661265930582
-2.720972097209721,19.14873943276261
-2.72007200720072,19.140866522138023
-2.7191719171917192,19.132993927607618
-2.7182718271827184,19.125121649347093
-2.7173717371737176,19.117249687532304
-2.716471647164717,19.109378042339245
-2.715571557155716,19.101506713944055
-2.714671467146715,19.09363570252303
-2.7137713771377143,19.08576500825261
-2.7128712871287135,19.077894631309384
-2.7119711971197127,19.07002457187008
-2.711071107110712,19.062154830111584
-2.710171017101711,19.05428540621093
-2.7092709270927102,19.046416300345296
-2.7083708370837094,19.03854751269201
-2.7074707470747086,19.030679043428552
-2.7065706570657078,19.022810892732544
-2.705670567056707,19.014943060781764
-2.704770477047706,19.007075547754138
-2.7038703870387053,18.99920835382774
-2.7029702970297045,18.991341479180793
-2.702070207020702,18.98347492399166
-2.701170117011701,18.975608688438886
-2.7002700270027002,18.96774277270113
-2.6993699369936994,18.95987717695722
-2.6984698469846986,18.95201190138613
-2.697569756975698,18.94414694616698
-2.696669666966697,18.93628231147905
-2.695769576957696,18.928417997501764
-2.6948694869486953,18.9205540044147
-2.6939693969396945,18.912690332397588
-2.6930693069306937,18.904826981630304
-2.692169216921693,18.896963952292882
-2.691269126912692,18.889101244565502
-2.6903690369036912,18.8812388586285
-2.6894689468946904,18.873376794662363
-2.6885688568856896,18.865515052847734
-2.6876687668766888,18.857653633365395
-2.686768676867688,18.849792536396297
-2.685868586858687,18.84193176212153
-2.6849684968496863,18.834071310722347
-2.6840684068406855,18.826211182380153
-2.6831683168316847,18.818351377276496
-2.682268226822682,18.81049189559308
-2.6813681368136812,18.802632737511786
-2.6804680468046804,18.79477390321461
-2.6795679567956796,18.786915392883735
-2.678667866786679,18.779057206701477
-2.677767776777678,18.771199344850313
-2.676867686768677,18.763341807512877
-2.6759675967596763,18.75548459487195
-2.6750675067506755,18.74762770711048
-2.6741674167416747,18.73977114441156
-2.673267326732674,18.731914906958437
-2.672367236723673,18.724058994934516
-2.6714671467146722,18.716203408523363
-2.6705670567056714,18.70834814790869
-2.6696669666966706,18.700493213274367
-2.6687668766876698,18.692638604804426
-2.667866786678669,18.68478432268305
-2.666966696669668,18.676930367094574
-2.6660666066606673,18.6690767382235
-2.6651665166516665,18.661223436254474
-2.6642664266426657,18.65337046137231
-2.663366336633665,18.645517813761973
-2.6624662466246622,18.637665493608576
-2.6615661566156614,18.629813501097413
-2.6606660666066606,18.621961836413917
-2.65976597659766,18.614110499743678
-2.658865886588659,18.60625949127245
-2.657965796579658,18.598408811186147
-2.6570657065706573,18.59055845967083
-2.6561656165616565,18.582708436912732
-2.6552655265526557,18.574858743098233
-2.654365436543655,18.567009378413875
-2.653465346534654,18.559160343046365
-2.6525652565256532,18.551311637182557
-2.6516651665166524,18.543463261009475
-2.6507650765076516,18.535615214714298
-2.6498649864986508,18.52776749848436
-2.64896489648965,18.519920112507158
-2.648064806480649,18.512073056970355
-2.6471647164716483,18.504226332061766
-2.6462646264626475,18.496379937969365
-2.6453645364536467,18.48853387488129
-2.644464446444646,18.480688142985844
-2.643564356435645,18.472842742471478
-2.642664266426644,18.464997673526817
-2.6417641764176416,18.45715293634063
-2.640864086408641,18.449308531101877
-2.63996399639964,18.44146445799965
-2.639063906390639,18.43362071722321
-2.6381638163816383,18.42577730896199
-2.6372637263726375,18.41793423340557
-2.6363636363636367,18.410091490743707
-2.635463546354636,18.402249081166303
-2.634563456345635,18.39440700486344
-2.6336633663366342,18.38656526202535
-2.6327632763276334,18.378723852842434
-2.6318631863186326,18.370882777505255
-2.6309630963096318,18.363042036204536
-2.630063006300631,18.355201629131166
-2.62916291629163,18.347361556476194
-2.6282628262826293,18.33952181843084
-2.6273627362736285,18.33168241518648
-2.6264626462646277,18.32384334693466
-2.625562556255627,18.316004613867083
-2.624662466246626,18.308166216175625
-2.623762376237625,18.300328154052316
-2.6228622862286244,18.292490427689366
-2.621962196219622,18.284653037279124
-2.621062106210621,18.27681598301414
-2.62016201620162,18.2689792650871
-2.6192619261926193,18.261142883690866
-2.6183618361836185,18.253306839018467
-2.6174617461746177,18.24547113126309
-2.616561656165617,18.237635760618105
-2.615661566156616,18.229800727277023
-2.6147614761476152,18.221966031433542
-2.6138613861386144,18.21413167328152
-2.6129612961296136,18.206297653014982
-2.6120612061206128,18.198463970828115
-2.611161116111612,18.19063062691528
-2.610261026102611,18.182797621471003
-2.6093609360936103,18.174964954689976
-2.6084608460846095,18.167132626767057
-2.6075607560756087,18.159300637897278
-2.606660666066608,18.151468988275834
-2.605760576057607,18.143637678098088
-2.604860486048606,18.135806707559578
-2.6039603960396054,18.127976076855997
-2.6030603060306046,18.120145786183226
-2.602160216021602,18.112315835737288
-2.601260126012601,18.104486225714407
-2.6003600360036003,18.096656956310955
-2.5994599459945995,18.088828027723483
-2.5985598559855987,18.0809994401487
-2.597659765976598,18.073171193783498
-2.596759675967597,18.06534328882493
-2.5958595859585962,18.057515725470225
-2.5949594959495954,18.04968850391678
-2.5940594059405946,18.041861624362166
-2.5931593159315938,18.034035087004117
-2.592259225922593,18.026208892040547
-2.591359135913592,18.018383039669533
-2.5904590459045913,18.01055753008933
-2.5895589558955905,18.00273236349836
-2.5886588658865897,17.99490754009522
-2.587758775877589,17.98708306007868
-2.586858685868588,17.979258923647677
-2.585958595859587,17.971435131001325
-2.5850585058505864,17.96361168233891
-2.5841584158415856,17.955788577859888
-2.5832583258325847,17.947965817763887
-2.582358235823582,17.94014340225071
-2.5814581458145813,17.93232133152034
-2.5805580558055805,17.924499605772926
-2.5796579657965797,17.91667822520879
-2.578757875787579,17.908857190028435
-2.577857785778578,17.901036500432532
-2.5769576957695772,17.89321615662192
-2.5760576057605764,17.88539615879763
-2.5751575157515756,17.877576507160853
-2.5742574257425748,17.869757201912957
-2.573357335733574,17.861938243255494
-2.572457245724573,17.854119631390184
-2.5715571557155723,17.84630136651892
-2.5706570657065715,17.838483448843775
-2.5697569756975707,17.830665878566997
-2.56885688568857,17.822848655891015
-2.567956795679569,17.815031781018426
-2.567056705670568,17.80721525415201
-2.5661566156615674,17.799399075494716
-2.5652565256525666,17.791583245249676
-2.5643564356435657,17.7837677636202
-2.563456345634565,17.77595263080977
-2.5625562556255623,17.768137847022047
-2.5616561656165615,17.760323412460878
-2.5607560756075607,17.752509327330277
-2.55985598559856,17.744695591834443
-2.558955895589559,17.736882206177746
-2.5580558055805582,17.729069170564742
-2.5571557155715574,17.72125648520016
-2.5562556255625566,17.713444150288915
-2.5553555355535558,17.705632166036093
-2.554455445544555,17.69782053264696
-2.553555355535554,17.69000925032697
-2.5526552655265533,17.682198319281753
-2.5517551755175525,17.67438773971711
-2.5508550855085517,17.66657751183903
-2.549954995499551,17.65876763585369
-2.54905490549055,17.65095811196743
-2.548154815481549,17.64314894038678
-2.5472547254725484,17.635340121318457
-2.5463546354635476,17.62753165496935
-2.5454545454545467,17.61972354154653
-2.544554455445546,17.611915781257256
-2.543654365436545,17.60410837430896
-2.5427542754275443,17.596301320909262
-2.5418541854185417,17.588494621265962
-2.540954095409541,17.580688275587047
-2.54005400540054,17.57288228408068
-2.5391539153915392,17.56507664695521
-2.5382538253825384,17.55727136441917
-2.5373537353735376,17.54946643668127
-2.5364536453645368,17.541661863950413
-2.535553555355536,17.53385764643568
-2.534653465346535,17.526053784346335
-2.5337533753375343,17.51825027789183
-2.5328532853285335,17.5104471272818
-2.5319531953195327,17.502644332726057
-2.531053105310532,17.49484189443461
-2.530153015301531,17.48703981261765
-2.52925292529253,17.47923808748554
-2.5283528352835294,17.47143671924885
-2.5274527452745286,17.463635708118318
-2.5265526552655277,17.455835054304874
-2.525652565256527,17.448034758019634
-2.524752475247526,17.440234819473904
-2.5238523852385253,17.43243523887917
-2.5229522952295245,17.424636016447106
-2.522052205220522,17.416837152389565
-2.521152115211521,17.409038646918617
-2.5202520252025202,17.401240500246487
-2.5193519351935194,17.3934427125856
-2.5184518451845186,17.385645284148563
-2.5175517551755178,17.377848215148184
-2.516651665166517,17.37005150579744
-2.515751575157516,17.36225515630952
-2.5148514851485153,17.354459166897776
-2.5139513951395145,17.34666353777577
-2.5130513051305137,17.338868269157235
-2.512151215121513,17.331073361256113
-2.511251125112512,17.323278814286518
-2.510351035103511,17.315484628462762
-2.5094509450945104,17.30769080399935
-2.5085508550855096,17.299897341110967
-2.5076507650765087,17.292104240012492
-2.506750675067508,17.284311500919003
-2.505850585058507,17.27651912404576
-2.5049504950495063,17.268727109608214
-2.5040504050405055,17.26093545782201
-2.5031503150315046,17.253144168902985
-2.502250225022502,17.24535324306716
-2.5013501350135012,17.237562680530765
-2.5004500450045004,17.229772481510206
-2.4995499549954996,17.221982646222088
-2.4986498649864988,17.214193174883206
-2.497749774977498,17.20640406771055
-2.496849684968497,17.198615324921303
-2.4959495949594963,17.190826946732834
-2.4950495049504955,17.183038933362717
-2.4941494149414947,17.175251285028715
-2.493249324932494,17.16746400194878
-2.492349234923493,17.159677084341066
-2.491449144914492,17.151890532423916
-2.4905490549054914,17.144104346415865
-2.4896489648964906,17.136318526535657
-2.4887488748874897,17.12853307300221
-2.487848784878489,17.120747986034655
-2.486948694869488,17.11296326585231
-2.4860486048604873,17.105178912674692
-2.4851485148514865,17.097394926721506
-2.4842484248424856,17.089611308212664
-2.483348334833485,17.08182805736827
-2.4824482448244822,17.07404517440862
-2.4815481548154814,17.06626265955422
-2.4806480648064806,17.058480513025756
-2.4797479747974798,17.050698735044126
-2.478847884788479,17.042917325830416
-2.477947794779478,17.035136285605912
-2.4770477047704773,17.0273556145921
-2.4761476147614765,17.019575313010662
-2.4752475247524757,17.01179538108348
-2.474347434743475,17.004015819032634
-2.473447344734474,16.996236627080407
-2.472547254725473,16.988457805449272
-2.4716471647164724,16.980679354361907
-2.4707470747074716,16.972901274041195
-2.4698469846984707,16.965123564710208
-2.46894689468947,16.957346226592225
-2.468046804680469,16.949569259910724
-2.4671467146714683,16.94179266488938
-2.4662466246624675,16.934016441752078
-2.4653465346534666,16.92624059072289
-2.464446444644466,16.918465112026105
-2.463546354635465,16.910690005886206
-2.462646264626464,16.90291527252787
-2.4617461746174616,16.895140912175982
-2.4608460846084608,16.887366925055645
-2.45994599459946,16.87959331139214
-2.459045904590459,16.871820071410962
-2.4581458145814583,16.864047205337812
-2.4572457245724575,16.856274713398584
-2.4563456345634567,16.848502595819387
-2.455445544554456,16.840730852826525
-2.454545454545455,16.832959484646505
-2.453645364536454,16.82518849150605
-2.4527452745274534,16.817417873632078
-2.4518451845184526,16.80964763125171
-2.4509450945094517,16.801877764592273
-2.450045004500451,16.794108273881307
-2.44914491449145,16.78633915934655
-2.4482448244824493,16.778570421215946
-2.4473447344734485,16.770802059717642
-2.4464446444644476,16.763034075080004
-2.445544554455447,16.755266467531584
-2.444644464446446,16.747499237301163
-2.443744374437445,16.73973238461771
-2.4428442844284444,16.73196590971041
-2.4419441944194418,16.724199812808653
-2.441044104410441,16.716434094142045
-2.44014401440144,16.708668753940387
-2.4392439243924393,16.700903792433692
-2.4383438343834385,16.693139209852184
-2.4374437443744377,16.6853750064263
-2.436543654365437,16.677611182386666
-2.435643564356436,16.669847737964144
-2.434743474347435,16.66208467338979
-2.4338433843384344,16.654321988894864
-2.4329432943294336,16.646559684710855
-2.4320432043204327,16.63879776106944
-2.431143114311432,16.631036218202524
-2.430243024302431,16.623275056342212
-2.4293429342934303,16.615514275720827
-2.4284428442844295,16.607753876570893
-2.4275427542754286,16.59999385912516
-2.426642664266428,16.592234223616572
-2.425742574257427,16.5844749702783
-2.424842484248426,16.576716099343717
-2.4239423942394254,16.568957611046415
-2.4230423042304245,16.561199505620195
-2.422142214221422,16.553441783299064
-2.421242124212421,16.545684444317263
-2.4203420342034203,16.53792748890923
-2.4194419441944195,16.53017091730961
-2.4185418541854187,16.522414729753283
-2.417641764176418,16.51465892647532
-2.416741674167417,16.506903507711026
-2.415841584158416,16.49914847369591
-2.4149414941494154,16.491393824665696
-2.4140414041404146,16.483639560856325
-2.4131413141314138,16.475885682503957
-2.412241224122413,16.46813218984496
-2.411341134113412,16.460379083115928
-2.4104410441044113,16.45262636255366
-2.4095409540954105,16.444874028395176
-2.4086408640864096,16.437122080877714
-2.407740774077409,16.42937052023873
-2.406840684068408,16.421619346715893
-2.405940594059407,16.413868560547094
-2.4050405040504064,16.406118161970436
-2.4041404140414055,16.398368151224247
-2.4032403240324047,16.39061852854707
-2.402340234023402,16.382869294177652
-2.4014401440144013,16.375120448354995
-2.4005400540054005,16.367371991318286
-2.3996399639963997,16.359623923306945
-2.398739873987399,16.351876244560607
-2.397839783978398,16.344128955319135
-2.396939693969397,16.3363820558226
-2.3960396039603964,16.328635546311304
-2.3951395139513956,16.32088942702576
-2.3942394239423948,16.313143698206712
-2.393339333933394,16.305398360095122
-2.392439243924393,16.297653412932167
-2.3915391539153923,16.28990885695925
-2.3906390639063915,16.282164692418004
-2.3897389738973907,16.274420919550266
-2.38883888388839,16.266677538598113
-2.387938793879389,16.258934549803833
-2.387038703870388,16.251191953409947
-2.3861386138613874,16.243449749659188
-2.3852385238523865,16.235707938794526
-2.3843384338433857,16.227966521059138
-2.383438343834385,16.220225496696443
-2.382538253825384,16.21248486595007
-2.3816381638163815,16.204744629063875
-2.3807380738073807,16.19700478628195
-2.37983798379838,16.189265337848607
-2.378937893789379,16.181526284008374
-2.378037803780378,16.173787625006014
-2.3771377137713774,16.16604936108651
-2.3762376237623766,16.15831149249508
-2.3753375337533758,16.150574019477162
-2.374437443744375,16.142836942278418
-2.373537353735374,16.135100261144746
-2.3726372637263733,16.127363976322265
-2.3717371737173725,16.119628088057325
-2.3708370837083717,16.111892596596498
-2.369936993699371,16.10415750218659
-2.36903690369037,16.09642280507464
-2.368136813681369,16.0886885055079
-2.3672367236723684,16.08095460373387
-2.3663366336633676,16.07322110000026
-2.3654365436543667,16.065487994555028
-2.364536453645366,16.057755287646348
-2.363636363636365,16.05002297952263
-2.3627362736273643,16.04229107043252
-2.3618361836183617,16.034559560624874
-2.360936093609361,16.026828450348813
-2.36003600360036,16.01909773985366
-2.359135913591359,16.01136742938898
-2.3582358235823584,16.00363751920457
-2.3573357335733576,15.995908009550456
-2.3564356435643568,15.988178900676905
-2.355535553555356,15.980450192834406
-2.354635463546355,15.972721886273684
-2.3537353735373543,15.964993981245703
-2.3528352835283535,15.957266478001655
-2.3519351935193527,15.949539376792965
-2.351035103510352,15.941812677871296
-2.350135013501351,15.934086381488543
-2.34923492349235,15.926360487896838
-2.3483348334833494,15.918634997348548
-2.3474347434743486,15.910909910096267
-2.3465346534653477,15.903185226392837
-2.345634563456347,15.895460946491328
-2.344734473447346,15.887737070645048
-2.3438343834383453,15.880013599107544
-2.3429342934293445,15.872290532132594
-2.342034203420342,15.864567869974213
-2.341134113411341,15.856845612886664
-2.34023402340234,15.849123761124439
-2.3393339333933394,15.84140231494227
-2.3384338433843386,15.83368127459512
-2.3375337533753378,15.825960640338202
-2.336633663366337,15.818240412426961
-2.335733573357336,15.810520591117083
-2.3348334833483353,15.802801176664492
-2.3339333933393345,15.795082169325354
-2.3330333033303337,15.78736356935607
-2.332133213321333,15.779645377013289
-2.331233123312332,15.771927592553894
-2.330333033303331,15.764210216235009
-2.3294329432943304,15.756493248314005
-2.3285328532853296,15.748776689048489
-2.3276327632763287,15.74106053869631
-2.326732673267328,15.733344797515562
-2.325832583258327,15.725629465764579
-2.3249324932493263,15.717914543701937
-2.3240324032403255,15.71020003158646
-2.3231323132313246,15.702485929677207
-2.322232223222322,15.694772238233483
-2.321332133213321,15.687058957514846
-2.3204320432043204,15.679346087781088
-2.3195319531953196,15.671633629292245
-2.3186318631863188,15.663921582308605
-2.317731773177318,15.656209947090696
-2.316831683168317,15.64849872389929
-2.3159315931593163,15.64078791299541
-2.3150315031503155,15.63307751464032
-2.3141314131413147,15.625367529095533
-2.313231323132314,15.617657956622804
-2.312331233123313,15.609948797484144
-2.311431143114312,15.602240051941802
-2.3105310531053114,15.594531720258281
-2.3096309630963106,15.586823802696326
-2.3087308730873097,15.579116299518935
-2.307830783078309,15.57140921098935
-2.306930693069308,15.563702537371066
-2.3060306030603073,15.555996278927825
-2.3051305130513065,15.548290435923619
-2.3042304230423056,15.540585008622688
-2.303330333033305,15.532879997289523
-2.302430243024302,15.525175402188859
-2.3015301530153014,15.517471223585702
-2.3006300630063006,15.509767461745286
-2.2997299729972998,15.502064116933104
-2.298829882988299,15.494361189414905
-2.297929792979298,15.486658679456681
-2.2970297029702973,15.478956587324689
-2.2961296129612965,15.471254913285422
-2.2952295229522957,15.463553657605642
-2.294329432943295,15.455852820552352
-2.293429342934294,15.448152402392815
-2.292529252925293,15.440452403394543
-2.2916291629162924,15.432752823825307
-2.2907290729072916,15.42505366395313
-2.2898289828982907,15.41735492404629
-2.28892889288929,15.409656604373318
-2.288028802880289,15.401958705203002
-2.2871287128712883,15.394261226804389
-2.2862286228622875,15.386564169446773
-2.2853285328532866,15.378867533399713
-2.284428442844286,15.371171318933023
-2.283528352835285,15.363475526316769
-2.282628262826284,15.355780155821277
-2.2817281728172816,15.348085207717128
-2.2808280828082808,15.340390682275174
-2.27992799279928,15.33269657976651
-2.279027902790279,15.325002900462493
-2.2781278127812783,15.317309644634744
-2.2772277227722775,15.309616812555134
-2.2763276327632767,15.301924404495804
-2.275427542754276,15.294232420729148
-2.274527452745275,15.286540861527822
-2.273627362736274,15.278849727164742
-2.2727272727272734,15.271159017913085
-2.2718271827182726,15.26346873404629
-2.2709270927092717,15.255778875838057
-2.270027002700271,15.248089443562348
-2.26912691269127,15.240400437493387
-2.2682268226822693,15.23271185790566
-2.2673267326732685,15.225023705073912
-2.2664266426642676,15.217335979273162
-2.265526552655267,15.209648680778681
-2.264626462646266,15.201961809866008
-2.263726372637265,15.194275366810949
-2.2628262826282644,15.18658935188957
-2.2619261926192618,15.178903765378198
-2.261026102610261,15.171218607553444
-2.26012601260126,15.163533878692162
-2.2592259225922593,15.155849579071482
-2.2583258325832585,15.1481657089688
-2.2574257425742577,15.14048226866178
-2.256525652565257,15.132799258428344
-2.255625562556256,15.125116678546691
-2.254725472547255,15.117434529295284
-2.2538253825382544,15.109752810952854
-2.2529252925292536,15.102071523798399
-2.2520252025202527,15.094390668111185
-2.251125112511252,15.08671024417075
-2.250225022502251,15.079030252256896
-2.2493249324932503,15.0713506926497
-2.2484248424842495,15.063671565629507
-2.2475247524752486,15.055992871476931
-2.246624662466248,15.04831461047286
-2.245724572457247,15.040636782898444
-2.244824482448246,15.032959389035113
-2.2439243924392454,15.02528242916457
-2.2430243024302445,15.01760590356878
-2.242124212421242,15.009929812529982
-2.241224122412241,15.002254156330705
-2.2403240324032403,14.994578935253731
-2.2394239423942395,14.98690414958212
-2.2385238523852387,14.97922979959921
-2.237623762376238,14.971555885588607
-2.236723672367237,14.963882407834198
-2.235823582358236,14.956209366620142
-2.2349234923492354,14.948536762230868
-2.2340234023402346,14.940864594951089
-2.2331233123312337,14.93319286506579
-2.232223222322233,14.925521572860228
-2.231323132313232,14.917850718619944
-2.2304230423042313,14.91018030263075
-2.2295229522952305,14.902510325178737
-2.2286228622862296,14.894840786550272
-2.227722772277229,14.887171687032005
-2.226822682268228,14.879503026910859
-2.225922592259227,14.871834806474036
-2.2250225022502264,14.86416702600902
-2.2241224122412255,14.856499685803572
-2.2232223222322247,14.848832786145731
-2.222322232223222,14.841166327323815
-2.2214221422142213,14.833500309626436
-2.2205220522052205,14.82583473334247
-2.2196219621962197,14.818169598761079
-2.218721872187219,14.81050490617171
-2.217821782178218,14.802840655864088
-2.216921692169217,14.79517684812822
-2.2160216021602164,14.7875134832544
-2.2151215121512156,14.779850561533202
-2.2142214221422147,14.77218808325548
-2.213321332133214,14.764526048712376
-2.212421242124213,14.756864458195317
-2.2115211521152123,14.749203311996009
-2.2106210621062115,14.741542610406448
-2.2097209720972106,14.733882353718911
-2.20882088208821,14.726222542225962
-2.207920792079209,14.718563176220453
-2.207020702070208,14.71090425599552
-2.2061206120612074,14.703245781844583
-2.2052205220522065,14.695587754061354
-2.2043204320432057,14.68793017293983
-2.203420342034205,14.680273038774295
-2.202520252025204,14.67261635185932
-2.2016201620162015,14.664960112489764
-2.2007200720072007,14.657304320960783
-2.1998199819982,14.649648977567816
-2.198919891989199,14.641994082606585
-2.198019801980198,14.634339636373113
-2.1971197119711974,14.626685639163707
-2.1962196219621966,14.619032091274963
-2.1953195319531957,14.611378993003777
-2.194419441944195,14.603726344647326
-2.193519351935194,14.596074146503083
-2.1926192619261933,14.588422398868817
-2.1917191719171925,14.580771102042583
-2.1908190819081916,14.573120256322731
-2.189918991899191,14.565469862007907
-2.18901890189019,14.557819919397048
-2.188118811881189,14.550170428789384
-2.1872187218721884,14.542521390484444
-2.1863186318631875,14.534872804782045
-2.1854185418541867,14.527224671982307
-2.184518451845186,14.519576992385637
-2.183618361836185,14.511929766292747
-2.1827182718271843,14.504282994004638
-2.1818181818181817,14.496636675822606
-2.180918091809181,14.48899081204826
-2.18001800180018,14.481345402983488
-2.179117911791179,14.473700448930483
-2.1782178217821784,14.466055950191738
-2.1773177317731776,14.45841190707004
-2.1764176417641767,14.450768319868482
-2.175517551755176,14.443125188890448
-2.174617461746175,14.435482514439627
-2.1737173717371743,14.42784029682001
-2.1728172817281735,14.420198536335882
-2.1719171917191726,14.412557233291833
-2.171017101710172,14.404916387992756
-2.170117011701171,14.397276000743846
-2.16921692169217,14.389636071850592
-2.1683168316831694,14.381996601618797
-2.1674167416741685,14.37435759035456
-2.1665166516651677,14.366719038364282
-2.165616561656167,14.359080945954673
-2.164716471647166,14.351443313432744
-2.1638163816381653,14.343806141105814
-2.1629162916291644,14.336169429281501
-2.162016201620162,14.328533178267724
-2.161116111611161,14.320897388372734
-2.16021602160216,14.313262059905055
-2.1593159315931594,14.305627193173539
-2.1584158415841586,14.29799278848733
-2.1575157515751577,14.290358846155895
-2.156615661566157,14.282725366488997
-2.155715571557156,14.27509234979671
-2.1548154815481553,14.267459796389419
-2.1539153915391545,14.259827706577816
-2.1530153015301536,14.252196080672904
-2.152115211521153,14.244564918985992
-2.151215121512152,14.236934221828704
-2.150315031503151,14.229303989512971
-2.1494149414941504,14.221674222351036
-2.1485148514851495,14.214044920655452
-2.1476147614761487,14.20641608473909
-2.146714671467148,14.198787714915126
-2.145814581458147,14.191159811497048
-2.1449144914491463,14.183532374798665
-2.1440144014401454,14.175905405134094
-2.1431143114311446,14.168278902817761
-2.142214221422142,14.160652868164412
-2.141314131413141,14.153027301489118
-2.1404140414041404,14.145402203107247
-2.1395139513951396,14.137777573334489
-2.1386138613861387,14.130153412486854
-2.137713771377138,14.122529720880662
-2.136813681368137,14.114906498832553
-2.1359135913591363,14.107283746659487
-2.1350135013501355,14.099661464678737
-2.1341134113411346,14.092039653207896
-2.133213321332134,14.084418312564873
-2.132313231323133,14.0767974430679
-2.131413141314132,14.069177045035525
-2.1305130513051314,14.06155711878662
-2.1296129612961305,14.053937664640369
-2.1287128712871297,14.046318682916285
-2.127812781278129,14.038700173934197
-2.126912691269128,14.031082138014257
-2.1260126012601273,14.02346457547694
-2.1251125112511264,14.01584748664304
-2.1242124212421256,14.008230871833677
-2.123312331233125,14.00061473137029
-2.122412241224124,13.992999065574645
-2.1215121512151214,13.985383874768827
-2.1206120612061206,13.97776915927526
-2.1197119711971197,13.970154919416677
-2.118811881188119,13.962541155516139
-2.117911791179118,13.95492786789704
-2.1170117011701173,13.947315056883088
-2.1161116111611165,13.939702722798332
-2.1152115211521156,13.932090865967137
-2.114311431143115,13.924479486714198
-2.113411341134114,13.91686858536454
-2.112511251125113,13.909258162243516
-2.1116111611161124,13.901648217676808
-2.1107110711071115,13.894038751990424
-2.1098109810981107,13.886429765510703
-2.10891089108911,13.878821258564315
-2.108010801080109,13.871213231478261
-2.1071107110711083,13.86360568457987
-2.1062106210621074,13.855998618196809
-2.1053105310531066,13.848392032657065
-2.104410441044106,13.84078592828897
-2.103510351035105,13.83318030542118
-2.102610261026104,13.82557516438269
-2.1017101710171016,13.817970505502815
-2.1008100810081007,13.81036632911123
-2.0999099909991,13.802762635537924
-2.099009900990099,13.795159425113223
-2.0981098109810983,13.787556698167792
-2.0972097209720975,13.779954455032632
-2.0963096309630966,13.772352696039077
-2.095409540954096,13.764751421518802
-2.094509450945095,13.75715063180382
-2.093609360936094,13.749550327226473
-2.0927092709270934,13.741950508119448
-2.0918091809180925,13.734351174815771
-2.0909090909090917,13.726752327648805
-2.090009000900091,13.719153966952252
-2.08910891089109,13.711556093060155
-2.0882088208820893,13.703958706306897
-2.0873087308730884,13.696361807027198
-2.0864086408640876,13.688765395556127
-2.085508550855087,13.681169472229088
-2.084608460846086,13.673574037381831
-2.083708370837085,13.665979091350447
-2.0828082808280843,13.65838463447137
-2.0819081908190817,13.650790667081369
-2.081008100810081,13.643197189517583
-2.08010801080108,13.635604202117465
-2.0792079207920793,13.628011705218833
-2.0783078307830785,13.62041969915984
-2.0774077407740776,13.612828184278989
-2.076507650765077,13.605237160915125
-2.075607560756076,13.59764662940745
-2.074707470747075,13.590056590095504
-2.0738073807380744,13.582467043319173
-2.0729072907290735,13.5748779894187
-2.0720072007200727,13.567289428734671
-2.071107110711072,13.559701361608024
-2.070207020702071,13.55211378838004
-2.0693069306930703,13.54452670939236
-2.0684068406840694,13.536940124986966
-2.0675067506750686,13.529354035506197
-2.066606660666068,13.521768441292743
-2.065706570657067,13.514183342689643
-2.064806480648066,13.506598740040292
-2.0639063906390653,13.499014633688434
-2.0630063006300645,13.491431023978171
-2.062106210621062,13.483847911253948
-2.061206120612061,13.476265295860584
-2.0603060306030603,13.46868317814324
-2.0594059405940595,13.461101558447428
-2.0585058505850586,13.453520437119026
-2.057605760576058,13.445939814504262
-2.056705670567057,13.438359690949724
-2.055805580558056,13.430780066802352
-2.0549054905490554,13.423200942409451
-2.0540054005400545,13.415622318118682
-2.0531053105310537,13.408044194278059
-2.052205220522053,13.400466571235961
-2.051305130513052,13.392889449341128
-2.0504050405040513,13.385312828942654
-2.0495049504950504,13.377736710389998
-2.0486048604860496,13.37016109403298
-2.047704770477049,13.36258598022178
-2.046804680468048,13.35501136930694
-2.045904590459047,13.347437261639367
-2.0450045004500463,13.33986365757033
-2.0441044104410455,13.33229055745146
-2.0432043204320447,13.324717961634752
-2.042304230423042,13.317145870472563
-2.0414041404140413,13.30957428431763
-2.0405040504050405,13.30200320352304
-2.0396039603960396,13.294432628442248
-2.038703870387039,13.28686255942908
-2.037803780378038,13.279292996837727
-2.036903690369037,13.271723941022746
-2.0360036003600364,13.264155392339065
-2.0351035103510355,13.256587351141981
-2.0342034203420347,13.249019817787156
-2.033303330333034,13.241452792630627
-2.032403240324033,13.233886276028795
-2.0315031503150323,13.226320268338435
-2.0306030603060314,13.218754769916698
-2.0297029702970306,13.211189781121096
-2.02880288028803,13.203625302309518
-2.027902790279029,13.196061333840232
-2.027002700270028,13.188497876071871
-2.0261026102610273,13.180934929363442
-2.0252025202520265,13.173372494074329
-2.0243024302430257,13.165810570564293
-2.023402340234025,13.158249159193463
-2.022502250225024,13.150688260322351
-2.0216021602160215,13.143127874311835
-2.0207020702070206,13.135568001523188
-2.01980198019802,13.128008642318044
-2.018901890189019,13.12044979705842
-2.018001800180018,13.112891466106712
-2.0171017101710174,13.105333649825692
-2.0162016201620165,13.097776348578513
-2.0153015301530157,13.090219562728713
-2.014401440144015,13.0826632926402
-2.013501350135014,13.07510753867727
-2.0126012601260133,13.067552301204602
-2.0117011701170124,13.05999758058725
-2.0108010801080116,13.052443377190658
-2.009900990099011,13.044889691380646
-2.00900090009001,13.037336523523424
-2.008100810081009,13.02978387398558
-2.0072007200720083,13.02223174313409
-2.0063006300630075,13.014680131336318
-2.0054005400540067,13.00712903896001
-2.004500450045006,12.999578466373293
-2.003600360036005,12.992028413944693
-2.0027002700270042,12.984478882043115
-2.0018001800180016,12.976929871037843
-2.000900090009001,12.969381381298577
-2.0,12.96183341319538
-1.9990999099909992,12.954285967098714
-1.9981998199819984,12.946739043379432
-1.9972997299729975,12.939192642408774
-1.9963996399639967,12.931646764558367
-1.995499549954996,12.924101410200244
-1.994599459945995,12.916556579706814
-1.9936993699369943,12.909012273450891
-1.9927992799279934,12.901468491805675
-1.9918991899189926,12.893925235144762
-1.9909990999099918,12.88638250384214
-1.990099009900991,12.878840298272198
-1.9891989198919902,12.871298618809714
-1.9882988298829893,12.863757465829865
-1.9873987398739885,12.856216839708223
-1.9864986498649877,12.848676740820757
-1.9855985598559869,12.841137169543837
-1.984698469846986,12.833598126254225
-1.9837983798379852,12.82605961132909
-1.9828982898289844,12.81852162514599
-1.9819981998199836,12.810984168082893
-1.9810981098109828,12.803447240518162
-1.980198019801982,12.795910842830558
-1.9792979297929811,12.788374975399252
-1.9783978397839803,12.780839638603808
-1.9774977497749795,12.7733048328242
-1.9765976597659787,12.765770558440801
-1.9756975697569779,12.758236815834387
-1.974797479747977,12.750703605386141
-1.9738973897389762,12.743170927477651
-1.9729972997299754,12.735638782490907
-1.972097209720971,12.728107170808297
-1.9711971197119702,12.72057609281265
-1.9702970297029694,12.713045548887164
-1.9693969396939686,12.70551553941546
-1.9684968496849677,12.697986064781565
-1.967596759675967,12.690457125369917
-1.966696669666966,12.682928721565363
-1.9657965796579653,12.675400853753157
-1.9648964896489645,12.667873522318965
-1.9639963996399636,12.660346727648866
-1.9630963096309628,12.652820470129349
-1.962196219621962,12.645294750147318
-1.9612961296129612,12.637769568090086
-1.9603960396039604,12.63024492434538
-1.9594959495949595,12.622720819301344
-1.9585958595859587,12.615197253346533
-1.957695769576958,12.607674226869921
-1.956795679567957,12.600151740260895
-1.9558955895589563,12.592629793909257
-1.9549954995499554,12.585108388205231
-1.9540954095409546,12.577587523539455
-1.9531953195319538,12.570067200302983
-1.952295229522953,12.562547418887293
-1.9513951395139522,12.555028179684278
-1.9504950495049513,12.547509483086255
-1.9495949594959505,12.539991329485956
-1.9486948694869497,12.532473719276538
-1.9477947794779489,12.524956652851582
-1.946894689468948,12.517440130605081
-1.9459945994599472,12.509924152931466
-1.9450945094509464,12.502408720225578
-1.9441944194419456,12.494893832882687
-1.9432943294329448,12.48737949129849
-1.942394239423944,12.479865695869107
-1.9414941494149431,12.472352446991083
-1.9405940594059423,12.464839745061393
-1.9396939693969415,12.457327590477435
-1.9387938793879407,12.449815983637036
-1.9378937893789399,12.442304924938451
-1.936993699369939,12.434794414780365
-1.9360936093609382,12.42728445356189
-1.9351935193519374,12.419775041682575
-1.9342934293429366,12.412266179542389
-1.9333933393339358,12.404757867541742
-1.932493249324935,12.397250106081469
-1.9315931593159306,12.389742895562827
-1.9306930693069297,12.382236236387548
-1.929792979297929,12.374730128957754
-1.928892889288928,12.367224573676019
-1.9279927992799273,12.359719570945346
-1.9270927092709265,12.35221512116918
-1.9261926192619256,12.344711224751398
-1.9252925292529248,12.337207882096317
-1.924392439243924,12.329705093608688
-1.9234923492349232,12.322202859693702
-1.9225922592259224,12.314701180756987
-1.9216921692169215,12.307200057204616
-1.9207920792079207,12.299699489443094
-1.91989198919892,12.292199477879372
-1.918991899189919,12.284700022920841
-1.9180918091809183,12.277201124975331
-1.9171917191719174,12.26970278445112
-1.9162916291629166,12.262205001756922
-1.9153915391539158,12.2547077773019
-1.914491449144915,12.247211111495666
-1.9135913591359142,12.239715004748264
-1.9126912691269133,12.232219457470192
-1.9117911791179125,12.224724470072395
-1.9108910891089117,12.21723004296626
-1.9099909990999109,12.209736176563629
-1.90909090909091,12.202242871276782
-1.9081908190819092,12.194750127518457
-1.9072907290729084,12.187257945701838
-1.9063906390639076,12.179766326240557
-1.9054905490549068,12.1722752695487
-1.904590459045906,12.164784776040804
-1.9036903690369051,12.157294846131855
-1.9027902790279043,12.149805480237296
-1.9018901890189035,12.142316678773021
-1.9009900990099027,12.134828442155378
-1.9000900090009019,12.127340770801167
-1.899189918991901,12.119853665127652
-1.8982898289829002,12.112367125552542
-1.8973897389738994,12.104881152494011
-1.8964896489648986,12.097395746370687
-1.8955895589558978,12.089910907601654
-1.894689468946897,12.082426636606456
-1.8937893789378961,12.0749429338051
-1.8928892889288953,12.067459799618048
-1.891989198919891,12.059977234466212
-1.89108910891089,12.052495238771
-1.8901890189018893,12.04501381295425
-1.8892889288928885,12.037532957438273
-1.8883888388838876,12.030052672645837
-1.8874887488748868,12.022572959000184
-1.886588658865886,12.015093816925013
-1.8856885688568852,12.007615246844493
-1.8847884788478844,12.000137249183252
-1.8838883888388835,11.992659824366395
-1.8829882988298827,11.985182972819484
-1.882088208820882,11.977706694968557
-1.881188118811881,11.970230991240115
-1.8802880288028803,11.96275586206113
-1.8793879387938794,11.955281307859044
-1.8784878487848786,11.947807329061773
-1.8775877587758778,11.940333926097697
-1.876687668766877,11.932861099395675
-1.8757875787578762,11.925388849385033
-1.8748874887488753,11.917917176495576
-1.8739873987398745,11.91044608115758
-1.8730873087308737,11.902975563801796
-1.8721872187218729,11.895505624859448
-1.871287128712872,11.888036264762238
-1.8703870387038712,11.88056748394235
-1.8694869486948704,11.873099282832438
-1.8685868586858696,11.865631661865635
-1.8676867686768688,11.858164621475558
-1.866786678667868,11.8506981620963
-1.8658865886588671,11.843232284162433
-1.8649864986498663,11.835766988109011
-1.8640864086408655,11.828302274371573
-1.8631863186318647,11.820838143386135
-1.8622862286228639,11.8133745955892
-1.861386138613863,11.805911631417755
-1.8604860486048622,11.798449251309268
-1.8595859585958614,11.790987455701694
-1.8586858685868606,11.783526245033475
-1.8577857785778598,11.776065619743537
-1.856885688568859,11.768605580271295
-1.8559855985598581,11.761146127056655
-1.8550855085508573,11.753687260540005
-1.8541854185418565,11.74622898116223
-1.8532853285328557,11.738771289364696
-1.8523852385238548,11.731314185589268
-1.8514851485148505,11.72385767027829
-1.8505850585058496,11.716401743874627
-1.8496849684968488,11.70894640682161
-1.848784878487848,11.70149165956307
-1.8478847884788472,11.694037502543333
-1.8469846984698464,11.686583936207224
-1.8460846084608455,11.679130961000059
-1.8451845184518447,11.671678577367654
-1.844284428442844,11.664226785756322
-1.843384338433843,11.656775586612872
-1.8424842484248423,11.649324980384614
-1.8415841584158414,11.641874967519357
-1.8406840684068406,11.634425548465408
-1.8397839783978398,11.62697672367158
-1.838883888388839,11.619528493587183
-1.8379837983798382,11.612080858662031
-1.8370837083708373,11.604633819346443
-1.8361836183618365,11.59718737609124
-1.8352835283528357,11.589741529347748
-1.8343834383438349,11.582296279567798
-1.833483348334834,11.574851627203728
-1.8325832583258332,11.567407572708383
-1.8316831683168324,11.559964116535118
-1.8307830783078316,11.552521259137789
-1.8298829882988308,11.54507900097077
-1.82898289828983,11.537637342488939
-1.8280828082808291,11.530196284147687
-1.8271827182718283,11.522755826402916
-1.8262826282628275,11.515315969711041
-1.8253825382538267,11.50787671452899
-1.8244824482448259,11.500438061314203
-1.823582358235825,11.493000010524634
-1.8226822682268242,11.485562562618755
-1.8217821782178234,11.478125718055551
-1.8208820882088226,11.47068947729453
-1.8199819981998218,11.463253840795707
-1.819081908190821,11.455818809019622
-1.8181818181818201,11.448384382427335
-1.8172817281728193,11.440950561480426
-1.8163816381638185,11.43351734664099
-1.8154815481548177,11.426084738371648
-1.8145814581458168,11.41865273713554
-1.813681368136816,11.411221343396335
-1.8127812781278152,11.403790557618217
-1.8118811881188108,11.39636038026589
-1.81098109810981,11.388930811804615
-1.8100810081008092,11.381501852700142
-1.8091809180918084,11.374073503418764
-1.8082808280828075,11.3666457644273
-1.8073807380738067,11.359218636193098
-1.806480648064806,11.351792119184031
-1.805580558055805,11.344366213868504
-1.8046804680468043,11.336940920715458
-1.8037803780378034,11.329516240194357
-1.8028802880288026,11.3220921727752
-1.8019801980198018,11.314668718928525
-1.801080108010801,11.307245879125396
-1.8001800180018002,11.299823653837416
-1.7992799279927993,11.29240204353672
-1.7983798379837985,11.284981048695984
-1.7974797479747977,11.277560669788421
-1.7965796579657969,11.270140907287773
-1.795679567956796,11.262721761668331
-1.7947794779477952,11.255303233404922
-1.7938793879387944,11.247885322972909
-1.7929792979297936,11.240468030848204
-1.7920792079207928,11.233051357507255
-1.791179117911792,11.225635303427053
-1.7902790279027911,11.218219869085136
-1.7893789378937903,11.210805054959582
-1.7884788478847895,11.20339086152902
-1.7875787578757887,11.195977289272617
-1.7866786678667879,11.188564338670092
-1.785778577857787,11.181152010201712
-1.7848784878487862,11.173740304348291
-1.7839783978397854,11.16632922159119
-1.7830783078307846,11.158918762412323
-1.7821782178217838,11.151508927294154
-1.781278127812783,11.1440997167197
-1.7803780378037821,11.136691131172526
-1.7794779477947813,11.129283171136757
-1.7785778577857805,11.121875837097067
-1.7776777677767797,11.114469129538687
-1.7767776777677788,11.107063048947403
-1.775877587758778,11.099657595809557
-1.7749774977497772,11.092252770612053
-1.7740774077407764,11.084848573842347
-1.7731773177317756,11.077445005988459
-1.7722772277227747,11.070042067538965
-1.7713771377137704,11.062639758982996
-1.7704770477047695,11.055238080810271
-1.7695769576957687,11.047837033511048
-1.768676867686768,11.040436617576148
-1.767776777677767,11.033036833496965
-1.7668766876687663,11.025637681765453
-1.7659765976597654,11.018239162874139
-1.7650765076507646,11.010841277316107
-1.7641764176417638,11.003444025585011
-1.763276327632763,10.996047408175084
-1.7623762376237622,10.988651425581114
-1.7614761476147613,10.981256078298468
-1.7605760576057605,10.973861366823083
-1.7596759675967597,10.966467291651465
-1.7587758775877589,10.959073853280694
-1.757875787578758,10.951681052208425
-1.7569756975697572,10.944288888932887
-1.7560756075607564,10.936897363952882
-1.7551755175517556,10.929506477767795
-1.7542754275427548,10.92211623087758
-1.753375337533754,10.914726623782773
-1.7524752475247531,10.907337656984492
-1.7515751575157523,10.899949330984427
-1.7506750675067515,10.892561646284854
-1.7497749774977507,10.885174603388633
-1.7488748874887499,10.877788202799199
-1.747974797479749,10.870402445020577
-1.7470747074707482,10.863017330557373
-1.7461746174617474,10.85563285991478
-1.7452745274527466,10.848249033598574
-1.7443744374437458,10.840865852115119
-1.743474347434745,10.83348331597137
-1.7425742574257441,10.826101425674867
-1.7416741674167433,10.81872018173374
-1.7407740774077425,10.811339584656709
-1.7398739873987417,10.803959634953092
-1.7389738973897408,10.796580333132786
-1.73807380738074,10.789201679706295
-1.7371737173717392,10.781823675184707
-1.7362736273627384,10.774446320079711
-1.7353735373537376,10.767069614903592
-1.7344734473447367,10.759693560169225
-1.733573357335736,10.75231815639009
-1.732673267326735,10.744943404080262
-1.7317731773177307,10.737569303754405
-1.73087308730873,10.730195855927821
-1.729972997299729,10.722823061116372
-1.7290729072907283,10.715450919836538
-1.7281728172817274,10.708079432605404
-1.7272727272727266,10.700708599940654
-1.7263726372637258,10.693338422360583
-1.725472547254725,10.685968900384086
-1.7245724572457242,10.678600034530671
-1.7236723672367233,10.671231825320447
-1.7227722772277225,10.663864273274138
-1.7218721872187217,10.656497378913075
-1.7209720972097209,10.6491311427592
-1.72007200720072,10.641765565335065
-1.7191719171917192,10.634400647163837
-1.7182718271827184,10.627036388769294
-1.7173717371737176,10.619672790675834
-1.7164716471647168,10.61230985340846
-1.715571557155716,10.6049475774928
-1.7146714671467151,10.597585963455098
-1.7137713771377143,10.590225011822213
-1.7128712871287135,10.582864723121624
-1.7119711971197127,10.575505097881434
-1.7110711071107119,10.568146136630363
-1.710171017101711,10.560787839897753
-1.7092709270927102,10.55343020821357
-1.7083708370837094,10.546073242108404
-1.7074707470747086,10.53871694211347
-1.7065706570657078,10.53136130876061
-1.705670567056707,10.52400634258229
-1.7047704770477061,10.516652044111606
-1.7038703870387053,10.50929841388228
-1.7029702970297045,10.501945452428668
-1.7020702070207037,10.494593160285753
-1.7011701170117028,10.487241537989153
-1.700270027002702,10.479890586075113
-1.6993699369937012,10.472540305080518
-1.6984698469847004,10.465190695542884
-1.6975697569756996,10.457841758000363
-1.6966696669666987,10.450493492991745
-1.695769576957698,10.443145901056457
-1.694869486948697,10.435798982734564
-1.6939693969396963,10.428452738566769
-1.6930693069306955,10.421107169094418
-1.692169216921691,10.413762274859485
-1.6912691269126903,10.406418056404625
-1.6903690369036894,10.399074514273098
-1.6894689468946886,10.391731649008818
-1.6885688568856878,10.384389461156355
-1.687668766876687,10.377047951260911
-1.6867686768676862,10.369707119868345
-1.6858685868586853,10.362366967525164
-1.6849684968496845,10.35502749477852
-1.6840684068406837,10.34768870217622
-1.6831683168316829,10.34035059026672
-1.682268226822682,10.33301315959913
-1.6813681368136812,10.325676410723213
-1.6804680468046804,10.318340344189387
-1.6795679567956796,10.311004960548724
-1.6786678667866788,10.303670260352954
-1.677767776777678,10.296336244154464
-1.6768676867686771,10.289002912506303
-1.6759675967596763,10.281670265962175
-1.6750675067506755,10.274338305076446
-1.6741674167416747,10.267007030404145
-1.6732673267326739,10.259676442500963
-1.672367236723673,10.252346541923256
-1.6714671467146722,10.245017329228041
-1.6705670567056714,10.23768880497301
-1.6696669666966706,10.230360969716509
-1.6687668766876698,10.223033824017564
-1.667866786678669,10.215707368435863
-1.6669666966696681,10.208381603531766
-1.6660666066606673,10.201056529866305
-1.6651665166516665,10.193732148001182
-1.6642664266426657,10.186408458498773
-1.6633663366336648,10.179085461922133
-1.662466246624664,10.171763158834986
-1.6615661566156632,10.164441549801733
-1.6606660666066624,10.157120635387457
-1.6597659765976616,10.149800416157916
-1.6588658865886607,10.142480892679549
-1.65796579657966,10.135162065519475
-1.657065706570659,10.127843935245494
-1.6561656165616583,10.12052650242609
-1.6552655265526575,10.113209767630432
-1.6543654365436566,10.10589373142837
-1.6534653465346558,10.098578394390449
-1.652565256525655,10.091263757087887
-1.6516651665166506,10.08394982009259
-1.6507650765076498,10.076636583977187
-1.649864986498649,10.069324049314957
-1.6489648964896482,10.062012216679888
-1.6480648064806473,10.054701086646654
-1.6471647164716465,10.047390659790631
-1.6462646264626457,10.040080936687882
-1.6453645364536449,10.032771917915174
-1.644464446444644,10.02546360404996
-1.6435643564356432,10.018155995670401
-1.6426642664266424,10.010849093355354
-1.6417641764176416,10.003542897684374
-1.6408640864086408,9.99623740923772
-1.63996399639964,9.98893262859635
-1.6390639063906391,9.981628556341933
-1.6381638163816383,9.974325193056833
-1.6372637263726375,9.96702253932413
-1.6363636363636367,9.959720595727601
-1.6354635463546359,9.952419362851739
-1.634563456345635,9.945118841281742
-1.6336633663366342,9.937819031603517
-1.6327632763276334,9.930519934403689
-1.6318631863186326,9.923221550269588
-1.6309630963096318,9.915923879789265
-1.630063006300631,9.908626923551475
-1.6291629162916301,9.901330682145703
-1.6282628262826293,9.89403515616214
-1.6273627362736285,9.886740346191702
-1.6264626462646277,9.879446252826018
-1.6255625562556268,9.872152876657445
-1.624662466246626,9.864860218279055
-1.6237623762376252,9.85756827828465
-1.6228622862286244,9.850277057268746
-1.6219621962196236,9.842986555826595
-1.6210621062106227,9.835696774554165
-1.620162016201622,9.828407714048165
-1.619261926192621,9.821119374906013
-1.6183618361836203,9.813831757725879
-1.6174617461746195,9.806544863106646
-1.6165616561656186,9.79925869164794
-1.6156615661566178,9.791973243950114
-1.614761476147617,9.78468852061426
-1.6138613861386162,9.777404522242202
-1.6129612961296154,9.770121249436503
-1.612061206120611,9.762838702800453
-1.6111611161116102,9.75555688293811
-1.6102610261026093,9.74827579045425
-1.6093609360936085,9.740995425954386
-1.6084608460846077,9.73371579004479
-1.607560756075607,9.726436883332465
-1.606660666066606,9.719158706425166
-1.6057605760576052,9.711881259931394
-1.6048604860486044,9.704604544460393
-1.6039603960396036,9.697328560622159
-1.6030603060306028,9.69005330902744
-1.602160216021602,9.682778790287733
-1.6012601260126011,9.675505005015284
-1.6003600360036003,9.668231953823097
-1.5994599459945995,9.66095963732493
-1.5985598559855987,9.653688056135298
-1.5976597659765979,9.646417210869467
-1.596759675967597,9.639147102143468
-1.5958595859585962,9.631877730574091
-1.5949594959495954,9.624609096778885
-1.5940594059405946,9.61734120137616
-1.5931593159315938,9.610074044984989
-1.592259225922593,9.602807628225216
-1.5913591359135921,9.595541951717442
-1.5904590459045913,9.58827701608304
-1.5895589558955905,9.581012821944151
-1.5886588658865897,9.573749369923684
-1.5877587758775888,9.56648666064532
-1.586858685868588,9.559224694733508
-1.5859585958595872,9.551963472813478
-1.5850585058505864,9.544702995511226
-1.5841584158415856,9.53744326345353
-1.5832583258325847,9.530184277267944
-1.582358235823584,9.522926037582796
-1.581458145814583,9.515668545027197
-1.5805580558055823,9.508411800231038
-1.5796579657965815,9.501155803824993
-1.5787578757875806,9.493900556440515
-1.5778577857785798,9.48664605870985
-1.576957695769579,9.47939231126602
-1.5760576057605782,9.472139314742844
-1.5751575157515774,9.464887069774917
-1.5742574257425765,9.457635576997637
-1.5733573357335757,9.450384837047183
-1.572457245724575,9.443134850560533
-1.5715571557155705,9.43588561817544
-1.5706570657065697,9.428637140530492
-1.569756975697569,9.42138941826504
-1.568856885688568,9.414142452019234
-1.5679567956795673,9.406896242434037
-1.5670567056705664,9.399650790151199
-1.5661566156615656,9.392406095813278
-1.5652565256525648,9.385162160063633
-1.564356435643564,9.377918983546428
-1.5634563456345631,9.37067656690663
-1.5625562556255623,9.363434910790016
-1.5616561656165615,9.356194015843165
-1.5607560756075607,9.348953882713472
-1.5598559855985599,9.341714512049139
-1.558955895589559,9.334475904499179
-1.5580558055805582,9.32723806071342
-1.5571557155715574,9.320000981342503
-1.5562556255625566,9.312764667037888
-1.5553555355535558,9.305529118451846
-1.554455445544555,9.29829433623747
-1.5535553555355541,9.291060321048677
-1.5526552655265533,9.283827073540198
-1.5517551755175525,9.276594594367591
-1.5508550855085517,9.269362884187235
-1.5499549954995508,9.262131943656337
-1.54905490549055,9.254901773432927
-1.5481548154815492,9.247672374175865
-1.5472547254725484,9.240443746544845
-1.5463546354635476,9.233215891200382
-1.5454545454545467,9.225988808803828
-1.544554455445546,9.218762500017371
-1.543654365436545,9.21153696550403
-1.5427542754275443,9.204312205927659
-1.5418541854185435,9.197088221952955
-1.5409540954095426,9.189865014245447
-1.5400540054005418,9.182642583471509
-1.539153915391541,9.175420930298355
-1.5382538253825402,9.168200055394044
-1.5373537353735394,9.160979959427475
-1.5364536453645385,9.153760643068397
-1.5355535553555377,9.146542106987402
-1.534653465346537,9.139324351855937
-1.533753375337536,9.132107378346292
-1.5328532853285353,9.124891187131613
-1.531953195319531,9.117675778885886
-1.53105310531053,9.110461154283984
-1.5301530153015293,9.103247314001603
-1.5292529252925284,9.096034258715306
-1.5283528352835276,9.08882198910252
-1.5274527452745268,9.081610505841521
-1.526552655265526,9.074399809611457
-1.5256525652565252,9.067189901092332
-1.5247524752475243,9.05998078096502
-1.5238523852385235,9.052772449911252
-1.5229522952295227,9.045564908613633
-1.5220522052205219,9.038358157755637
-1.521152115211521,9.0311521980216
-1.5202520252025202,9.02394703009674
-1.5193519351935194,9.016742654667139
-1.5184518451845186,9.009539072419757
-1.5175517551755178,9.00233628404243
-1.516651665166517,8.99513429022387
-1.5157515751575161,8.98793309165367
-1.5148514851485153,8.980732689022297
-1.5139513951395145,8.973533083021104
-1.5130513051305137,8.966334274342332
-1.5121512151215128,8.959136263679094
-1.511251125112512,8.951939051725398
-1.5103510351035112,8.94474263917614
-1.5094509450945104,8.937547026727097
-1.5085508550855096,8.930352215074945
-1.5076507650765087,8.923158204917248
-1.506750675067508,8.915964996952463
-1.505850585058507,8.90877259187994
-1.5049504950495063,8.90158099039993
-1.5040504050405055,8.89439019321358
-1.5031503150315046,8.887200201022933
-1.5022502250225038,8.88001101453094
-1.501350135013503,8.872822634441444
-1.5004500450045022,8.865635061459203
-1.4995499549955014,8.858448296289872
-1.4986498649865005,8.851262339640016
-1.4977497749774997,8.844077192217108
-1.496849684968499,8.836892854729532
-1.495949594959498,8.829709327886583
-1.4950495049504973,8.822526612398466
-1.4941494149414964,8.815344708976303
-1.4932493249324956,8.808163618332134
-1.4923492349234948,8.800983341178913
-1.4914491449144904,8.793803878230504
-1.4905490549054896,8.786625230201723
-1.4896489648964888,8.779447397808278
-1.488748874887488,8.772270381766807
-1.4878487848784872,8.76509418279488
-1.4869486948694863,8.757918801610986
-1.4860486048604855,8.75074423893455
-1.4851485148514847,8.74357049548592
-1.4842484248424839,8.73639757198638
-1.483348334833483,8.729225469158148
-1.4824482448244822,8.722054187724371
-1.4815481548154814,8.714883728409138
-1.4806480648064806,8.707714091937474
-1.4797479747974798,8.700545279035339
-1.478847884788479,8.693377290429643
-1.4779477947794781,8.686210126848229
-1.4770477047704773,8.679043789019891
-1.4761476147614765,8.671878277674368
-1.4752475247524757,8.664713593542341
-1.4743474347434748,8.657549737355444
-1.473447344734474,8.650386709846263
-1.4725472547254732,8.643224511748333
-1.4716471647164724,8.636063143796145
-1.4707470747074716,8.628902606725143
-1.4698469846984707,8.62174290127173
-1.46894689468947,8.614584028173267
-1.468046804680469,8.607425988168075
-1.4671467146714683,8.600268781995437
-1.4662466246624675,8.5931124103956
-1.4653465346534666,8.585956874109774
-1.4644464446444658,8.578802173880138
-1.463546354635465,8.571648310449842
-1.4626462646264642,8.564495284562998
-1.4617461746174634,8.557343096964697
-1.4608460846084625,8.550191748401001
-1.4599459945994617,8.543041239618946
-1.459045904590461,8.535891571366546
-1.45814581458146,8.528742744392792
-1.4572457245724593,8.521594759447657
-1.4563456345634584,8.514447617282094
-1.4554455445544576,8.507301318648041
-1.4545454545454568,8.500155864298417
-1.453645364536456,8.493011254987133
-1.4527452745274552,8.485867491469085
-1.4518451845184508,8.478724574500147
-1.45094509450945,8.47158250483722
-1.4500450045004492,8.46444128323817
-1.4491449144914483,8.457300910461857
-1.4482448244824475,8.45016138726815
-1.4473447344734467,8.443022714417907
-1.4464446444644459,8.435884892672997
-1.445544554455445,8.428747922796278
-1.4446444644464442,8.42161180555162
-1.4437443744374434,8.4144765417039
-1.4428442844284426,8.407342132018995
-1.4419441944194418,8.400208577263797
-1.441044104410441,8.393075878206202
-1.4401440144014401,8.385944035615125
-1.4392439243924393,8.378813050260495
-1.4383438343834385,8.37168292291325
-1.4374437443744377,8.36455365434535
-1.4365436543654369,8.357425245329775
-1.435643564356436,8.350297696640524
-1.4347434743474352,8.34317100905262
-1.4338433843384344,8.336045183342108
-1.4329432943294336,8.328920220286065
-1.4320432043204327,8.321796120662587
-1.431143114311432,8.31467288525081
-1.430243024302431,8.307550514830893
-1.4293429342934303,8.300429010184033
-1.4284428442844295,8.293308372092461
-1.4275427542754286,8.286188601339445
-1.4266426642664278,8.27906969870929
-1.425742574257427,8.271951664987345
-1.4248424842484262,8.26483450096
-1.4239423942394254,8.257718207414683
-1.4230423042304245,8.250602785139879
-1.4221422142214237,8.243488234925113
-1.421242124212423,8.236374557560959
-1.420342034203422,8.229261753839047
-1.4194419441944213,8.222149824552057
-1.4185418541854204,8.215038770493724
-1.4176417641764196,8.207928592458838
-1.4167416741674188,8.200819291243254
-1.415841584158418,8.193710867643881
-1.4149414941494172,8.186603322458694
-1.4140414041404163,8.179496656486728
-1.4131413141314155,8.172390870528087
-1.4122412241224147,8.165285965383942
-1.4113411341134103,8.158181941856526
-1.4104410441044095,8.15107880074917
-1.4095409540954087,8.143976542866248
-1.4086408640864079,8.136875169013223
-1.407740774077407,8.129774679996633
-1.4068406840684062,8.122675076624091
-1.4059405940594054,8.1155763597043
-1.4050405040504046,8.108478530047034
-1.4041404140414038,8.101381588463163
-1.403240324032403,8.094285535764634
-1.4023402340234021,8.08719037276449
-1.4014401440144013,8.08009610027686
-1.4005400540054005,8.073002719116962
-1.3996399639963997,8.065910230101117
-1.3987398739873989,8.058818634046736
-1.397839783978398,8.051727931772326
-1.3969396939693972,8.044638124097498
-1.3960396039603964,8.037549211842963
-1.3951395139513956,8.030461195830535
-1.3942394239423948,8.023374076883135
-1.393339333933394,8.016287855824789
-1.392439243924393,8.009202533480636
-1.3915391539153923,8.002118110676925
-1.3906390639063915,7.995034588241014
-1.3897389738973907,7.987951967001383
-1.3888388838883898,7.980870247787625
-1.387938793879389,7.973789431430453
-1.3870387038703882,7.9667095187617
-1.3861386138613874,7.959630510614325
-1.3852385238523865,7.9525524078224095
-1.3843384338433857,7.945475211221162
-1.383438343834385,7.938398921646922
-1.382538253825384,7.931323539937156
-1.3816381638163833,7.92424906693047
-1.3807380738073824,7.917175503466598
-1.3798379837983816,7.910102850386413
-1.3789378937893808,7.90303110853193
-1.37803780378038,7.8959602787463
-1.3771377137713792,7.8888903618738215
-1.3762376237623783,7.881821358759935
-1.3753375337533775,7.8747532702512295
-1.3744374437443767,7.867686097195441
-1.3735373537353759,7.860619840441458
-1.372637263726375,7.853554500839322
-1.3717371737173707,7.846490079240216
-1.3708370837083699,7.8394265764965185
-1.369936993699369,7.83236399346173
-1.3690369036903682,7.825302330990522
-1.3681368136813674,7.818241589938733
-1.3672367236723666,7.811181771163363
-1.3663366336633658,7.804122875522583
-1.365436543654365,7.7970649038757305
-1.3645364536453641,7.790007857083316
-1.3636363636363633,7.7829517360070195
-1.3627362736273625,7.775896541509706
-1.3618361836183617,7.768842274455407
-1.3609360936093609,7.76178893570934
-1.36003600360036,7.754736526137904
-1.3591359135913592,7.747685046608681
-1.3582358235823584,7.740634497990438
-1.3573357335733576,7.7335848811531305
-1.3564356435643568,7.726536196967907
-1.355535553555356,7.719488446307104
-1.3546354635463551,7.712441630044255
-1.3537353735373543,7.705395749054091
-1.3528352835283535,7.698350804212538
-1.3519351935193527,7.691306796396726
-1.3510351035103518,7.684263726484987
-1.350135013501351,7.677221595356858
-1.3492349234923502,7.670180403893084
-1.3483348334833494,7.6631401529756165
-1.3474347434743486,7.656100843487623
-1.3465346534653477,7.64906247631348
-1.345634563456347,7.642025052338783
-1.344734473447346,7.634988572450345
-1.3438343834383453,7.627953037536199
-1.3429342934293445,7.620918448485598
-1.3420342034203436,7.613884806189024
-1.3411341134113428,7.606852111538182
-1.340234023402342,7.599820365426006
-1.3393339333933412,7.592789568746665
-1.3384338433843403,7.585759722395556
-1.3375337533753395,7.578730827269315
-1.3366336633663387,7.571702884265814
-1.3357335733573379,7.564675894284166
-1.334833483348337,7.557649858224725
-1.3339333933393362,7.550624776989091
-1.3330333033303354,7.5436006514801095
-1.3321332133213346,7.5365774826018725
-1.3312331233123302,7.529555271259716
-1.3303330333033294,7.522534018360262
-1.3294329432943286,7.515513724811352
-1.3285328532853278,7.508494391522096
-1.327632763276327,7.50147601940287
-1.3267326732673261,7.494458609365305
-1.3258325832583253,7.4874421623223
-1.3249324932493245,7.480426679188022
-1.3240324032403237,7.473412160877903
-1.3231323132313229,7.466398608308651
-1.322232223222322,7.459386022398245
-1.3213321332133212,7.4523744040659405
-1.3204320432043204,7.445363754232272
-1.3195319531953196,7.438354073819051
-1.3186318631863188,7.431345363749378
-1.317731773177318,7.424337624947632
-1.3168316831683171,7.417330858339485
-1.3159315931593163,7.410325064851896
-1.3150315031503155,7.403320245413115
-1.3141314131413147,7.396316400952689
-1.3132313231323138,7.389313532401463
-1.312331233123313,7.382311640691575
-1.3114311431143122,7.375310726756471
-1.3105310531053114,7.368310791530897
-1.3096309630963106,7.3613118359509055
-1.3087308730873097,7.35431386095386
-1.307830783078309,7.347316867478431
-1.306930693069308,7.340320856464607
-1.3060306030603073,7.333325828853686
-1.3051305130513065,7.32633178558829
-1.3042304230423056,7.31933872761236
-1.3033303330333048,7.312346655871155
-1.302430243024304,7.305355571311266
-1.3015301530153032,7.298365474880607
-1.3006300630063024,7.291376367528424
-1.2997299729973015,7.284388250205294
-1.2988298829883007,7.27740112386313
-1.2979297929793,7.2704149894551815
-1.297029702970299,7.263429847936038
-1.2961296129612982,7.256445700261632
-1.2952295229522974,7.249462547389238
-1.2943294329432966,7.24248039027748
-1.2934293429342958,7.235499229886331
-1.292529252925295,7.228519067177114
-1.2916291629162906,7.2215399031124985
-1.2907290729072898,7.21456173865654
-1.289828982898289,7.207584574774623
-1.2889288928892881,7.200608412433506
-1.2880288028802873,7.193633252601307
-1.2871287128712865,7.1866590962475145
-1.2862286228622857,7.179685944342985
-1.2853285328532849,7.172713797859948
-1.284428442844284,7.165742657772005
-1.2835283528352832,7.158772525054133
-1.2826282628262824,7.151803400682695
-1.2817281728172816,7.144835285635429
-1.2808280828082808,7.137868180891458
-1.27992799279928,7.130902087431298
-1.2790279027902791,7.123937006236845
-1.2781278127812783,7.116972938291393
-1.2772277227722775,7.110009884579628
-1.2763276327632767,7.1030478460876365
-1.2754275427542758,7.0960868238029
-1.274527452745275,7.0891268187143055
-1.2736273627362742,7.082167831812143
-1.2727272727272734,7.075209864088107
-1.2718271827182726,7.068252916535309
-1.2709270927092717,7.061296990148266
-1.270027002700271,7.054342085922915
-1.26912691269127,7.047388204856606
-1.2682268226822693,7.0404353479481125
-1.2673267326732685,7.033483516197631
-1.2664266426642676,7.02653271060678
-1.2655265526552668,7.01958293217861
-1.264626462646266,7.012634181917599
-1.2637263726372652,7.005686460829662
-1.2628262826282644,6.998739769922146
-1.2619261926192635,6.9917941102038395
-1.2610261026102627,6.98484948268497
-1.260126012601262,6.977905888377211
-1.259225922592261,6.9709633282936805
-1.2583258325832603,6.964021803448947
-1.2574257425742594,6.957081314859032
-1.2565256525652586,6.950141863541409
-1.2556255625562578,6.943203450515011
-1.254725472547257,6.936266076800227
-1.2538253825382562,6.929329743418915
-1.2529252925292553,6.922394451394394
-1.2520252025202545,6.915460201751451
-1.2511251125112501,6.9085269955163335
-1.2502250225022493,6.901594833716798
-1.2493249324932485,6.894663717382041
-1.2484248424842477,6.88773364754275
-1.2475247524752469,6.880804625231093
-1.246624662466246,6.8738766514807255
-1.2457245724572452,6.866949727326786
-1.2448244824482444,6.860023853805907
-1.2439243924392436,6.853099031956211
-1.2430243024302428,6.846175262817319
-1.242124212421242,6.839252547430345
-1.2412241224122411,6.83233088683791
-1.2403240324032403,6.8254102820841345
-1.2394239423942395,6.818490734214647
-1.2385238523852387,6.811572244276586
-1.2376237623762378,6.804654813318601
-1.236723672367237,6.79773844239086
-1.2358235823582362,6.790823132545043
-1.2349234923492354,6.783908884834357
-1.2340234023402346,6.776995700313527
-1.2331233123312337,6.770083580038807
-1.232223222322233,6.763172525067981
-1.231323132313232,6.756262536460364
-1.2304230423042313,6.749353615276804
-1.2295229522952305,6.742445762579691
-1.2286228622862296,6.735538979432952
-1.2277227722772288,6.728633266902059
-1.226822682268228,6.7217286260540305
-1.2259225922592272,6.714825057957436
-1.2250225022502264,6.7079225636823905
-1.2241224122412255,6.701021144300572
-1.2232223222322247,6.694120800885213
-1.222322232223224,6.687221534511108
-1.221422142214223,6.680323346254612
-1.2205220522052223,6.673426237193651
-1.2196219621962214,6.6665302084077185
-1.2187218721872206,6.659635260977882
-1.2178217821782198,6.652741395986781
-1.216921692169219,6.6458486145186395
-1.2160216021602182,6.638956917659257
-1.2151215121512173,6.6320663064960215
-1.2142214221422165,6.625176782117907
-1.2133213321332157,6.618288345615479
-1.2124212421242149,6.611400998080892
-1.2115211521152105,6.604514740607891
-1.2106210621062097,6.597629574291854
-1.2097209720972089,6.590745500229723
-1.208820882088208,6.58386251952006
-1.2079207920792072,6.576980633263036
-1.2070207020702064,6.570099842560433
-1.2061206120612056,6.5632201485156445
-1.2052205220522048,6.556341552233684
-1.204320432043204,6.549464054821188
-1.2034203420342031,6.542587657386413
-1.2025202520252023,6.535712361039241
-1.2016201620162015,6.528838166891191
-1.2007200720072007,6.521965076055405
-1.1998199819981998,6.515093089646668
-1.198919891989199,6.508222208781403
-1.1980198019801982,6.501352434577671
-1.1971197119711974,6.4944837681551855
-1.1962196219621966,6.4876162106353
-1.1953195319531957,6.480749763141025
-1.194419441944195,6.473884426797026
-1.193519351935194,6.467020202729621
-1.1926192619261933,6.460157092066793
-1.1917191719171925,6.453295095938191
-1.1908190819081916,6.446434215475124
-1.1899189918991908,6.4395744518105795
-1.18901890189019,6.4327158060792105
-1.1881188118811892,6.425858279417354
-1.1872187218721884,6.419001872963022
-1.1863186318631875,6.4121465878559105
-1.1854185418541867,6.405292425237404
-1.184518451845186,6.398439386250572
-1.183618361836185,6.391587472040181
-1.1827182718271843,6.384736683752691
-1.1818181818181834,6.377887022536262
-1.1809180918091826,6.371038489540756
-1.1800180018001818,6.364191085917739
-1.179117911791181,6.357344812820488
-1.1782178217821802,6.350499671403991
-1.1773177317731793,6.343655662824953
-1.1764176417641785,6.336812788241794
-1.1755175517551777,6.329971048814658
-1.1746174617461769,6.323130445705415
-1.173717371737176,6.316290980077662
-1.1728172817281752,6.309452653096729
-1.1719171917191709,6.302615465929667
-1.17101710171017,6.2957794197453
-1.1701170117011692,6.288944515714164
-1.1692169216921684,6.2821107550085475
-1.1683168316831676,6.275278138802485
-1.1674167416741668,6.268446668271769
-1.166516651665166,6.261616344593941
-1.1656165616561651,6.254787168948305
-1.1647164716471643,6.247959142515923
-1.1638163816381635,6.241132266479625
-1.1629162916291627,6.234306542024011
-1.1620162016201618,6.227481970335446
-1.161116111611161,6.220658552602079
-1.1602160216021602,6.2138362900138295
-1.1593159315931594,6.207015183762407
-1.1584158415841586,6.200195235041299
-1.1575157515751577,6.193376445045788
-1.156615661566157,6.186558814972946
-1.155715571557156,6.179742346021639
-1.1548154815481553,6.172927039392536
-1.1539153915391545,6.166112896288106
-1.1530153015301536,6.159299917912627
-1.1521152115211528,6.152488105472182
-1.151215121512152,6.1456774601746735
-1.1503150315031512,6.138867983229815
-1.1494149414941504,6.132059675849143
-1.1485148514851495,6.125252539246016
-1.1476147614761487,6.118446574635622
-1.146714671467148,6.111641783234978
-1.145814581458147,6.104838166262933
-1.1449144914491463,6.098035724940179
-1.1440144014401454,6.091234460489246
-1.1431143114311446,6.084434374134508
-1.1422142214221438,6.0776354671021915
-1.141314131413143,6.070837740620369
-1.1404140414041422,6.064041195918972
-1.1395139513951413,6.057245834229792
-1.1386138613861405,6.050451656786482
-1.1377137713771397,6.043658664824563
-1.1368136813681389,6.036866859581422
-1.135913591359138,6.030076242296322
-1.1350135013501372,6.023286814210405
-1.1341134113411364,6.01649857656669
-1.1332133213321356,6.009711530610083
-1.1323132313231348,6.002925677587379
-1.1314131413141304,5.99614101874725
-1.1305130513051296,5.989357555340303
-1.1296129612961288,5.982575288619003
-1.128712871287128,5.975794219837734
-1.1278127812781271,5.969014350252787
-1.1269126912691263,5.962235681122359
-1.1260126012601255,5.955458213706566
-1.1251125112511247,5.948681949267438
-1.1242124212421238,5.941906889068928
-1.123312331233123,5.935133034376914
-1.1224122412241222,5.928360386459202
-1.1215121512151214,5.9215889465855325
-1.1206120612061206,5.914818716027579
-1.1197119711971197,5.90804969605896
-1.118811881188119,5.901281887955232
-1.117911791179118,5.894515292993907
-1.1170117011701173,5.88774991245444
-1.1161116111611165,5.880985747618248
-1.1152115211521156,5.874222799768704
-1.1143114311431148,5.867461070191144
-1.113411341134114,5.860700560172872
-1.1125112511251132,5.853941271003163
-1.1116111611161124,5.847183203973263
-1.1107110711071115,5.840426360376402
-1.1098109810981107,5.833670741507788
-1.10891089108911,5.826916348664616
-1.108010801080109,5.8201631831460725
-1.1071107110711083,5.8134112462533345
-1.1062106210621074,5.806660539289582
-1.1053105310531066,5.799911063559993
-1.1044104410441058,5.793162820371749
-1.103510351035105,5.786415811034048
-1.1026102610261042,5.7796700368580955
-1.1017101710171033,5.772925499157118
-1.1008100810081025,5.766182199246361
-1.0999099909991017,5.759440138443097
-1.0990099009901009,5.752699318066626
-1.0981098109811,5.745959739438285
-1.0972097209720992,5.7392214038814435
-1.0963096309630984,5.732484312721517
-1.0954095409540976,5.72574846728596
-1.0945094509450968,5.7190138689042875
-1.093609360936096,5.712280518908055
-1.0927092709270951,5.705548418630885
-1.0918091809180908,5.698817569408445
-1.09090909090909,5.692087972578506
-1.0900090009000891,5.685359629480869
-1.0891089108910883,5.678632541457428
-1.0882088208820875,5.671906709852146
-1.0873087308730867,5.665182136011075
-1.0864086408640858,5.658458821282349
-1.085508550855085,5.651736767016196
-1.0846084608460842,5.6450159745649335
-1.0837083708370834,5.63829644528298
-1.0828082808280826,5.631578180526857
-1.0819081908190817,5.6248611816551914
-1.081008100810081,5.618145450028721
-1.08010801080108,5.611430987010301
-1.0792079207920793,5.6047177939649035
-1.0783078307830785,5.598005872259623
-1.0774077407740776,5.591295223263685
-1.0765076507650768,5.584585848348446
-1.075607560756076,5.5778777488873965
-1.0747074707470752,5.571170926256167
-1.0738073807380744,5.564465381832537
-1.0729072907290735,5.5577611169964305
-1.0720072007200727,5.551058133129925
-1.071107110711072,5.544356431617258
-1.070207020702071,5.537656013844827
-1.0693069306930703,5.530956881201194
-1.0684068406840694,5.524259035077094
-1.0675067506750686,5.517562476865434
-1.0666066606660678,5.510867207961302
-1.065706570657067,5.5041732297619665
-1.0648064806480662,5.497480543666888
-1.0639063906390653,5.490789151077715
-1.0630063006300645,5.484099053398292
-1.0621062106210637,5.477410252034668
-1.0612061206120629,5.470722748395093
-1.060306030603062,5.464036543890027
-1.0594059405940612,5.457351639932147
-1.0585058505850604,5.450668037936345
-1.0576057605760596,5.443985739319737
-1.0567056705670588,5.437304745501665
-1.055805580558058,5.430625057903703
-1.0549054905490571,5.4239466779496635
-1.0540054005400563,5.417269607065594
-1.0531053105310555,5.410593846679793
-1.0522052205220547,5.403919398222804
-1.0513051305130503,5.397246263127415
-1.0504050405040495,5.390574442828706
-1.0495049504950487,5.383903938763986
-1.0486048604860478,5.377234752372843
-1.047704770477047,5.370566885097136
-1.0468046804680462,5.3639003383810016
-1.0459045904590454,5.357235113670858
-1.0450045004500446,5.3505712124154075
-1.0441044104410437,5.3439086360656445
-1.043204320432043,5.337247386074856
-1.042304230423042,5.330587463898632
-1.0414041404140413,5.323928870994861
-1.0405040504050405,5.317271608823746
-1.0396039603960396,5.3106156788478
-1.0387038703870388,5.303961082531855
-1.037803780378038,5.2973078213430655
-1.0369036903690372,5.290655896750914
-1.0360036003600364,5.284005310227212
-1.0351035103510355,5.277356063246113
-1.0342034203420347,5.2707081572841075
-1.033303330333034,5.264061593820033
-1.032403240324033,5.257416374335078
-1.0315031503150323,5.250772500312788
-1.0306030603060314,5.244129973239067
-1.0297029702970306,5.237488794602184
-1.0288028802880298,5.23084896589278
-1.027902790279029,5.224210488603869
-1.0270027002700282,5.217573364230843
-1.0261026102610273,5.2109375942714795
-1.0252025202520265,5.204303180225947
-1.0243024302430257,5.197670123596804
-1.0234023402340249,5.191038425889013
-1.022502250225024,5.184408088609932
-1.0216021602160232,5.177779113269335
-1.0207020702070224,5.171151501379407
-1.0198019801980216,5.164525254454746
-1.0189018901890208,5.157900374012382
-1.01800180018002,5.151276861571766
-1.0171017101710191,5.144654718654785
-1.0162016201620183,5.138033946785762
-1.0153015301530175,5.131414547491462
-1.0144014401440167,5.124796522301104
-1.0135013501350159,5.1181798727463494
-1.012601260126015,5.111564600361326
-1.0117011701170107,5.104950706682606
-1.0108010801080098,5.098338193249269
-1.009900990099009,5.091727061602831
-1.0090009000900082,5.085117313287294
-1.0081008100810074,5.078508949849148
-1.0072007200720066,5.071901972837367
-1.0063006300630057,5.065296383803417
-1.005400540054005,5.058692184301264
-1.004500450045004,5.052089375887375
-1.0036003600360033,5.045487960120728
-1.0027002700270025,5.0388879385628105
-1.0018001800180016,5.032289312777631
-1.0009000900090008,5.025692084331719
-1.0,5.019096254794133
-0.9990999099909992,5.012501825736465
-0.9981998199819984,5.0059087987328486
-0.9972997299729975,4.999317175359957
-0.9963996399639967,4.992726957197014
-0.9954995499549959,4.9861381458258
-0.9945994599459951,4.979550742830651
-0.9936993699369943,4.972964749798471
-0.9927992799279934,4.96638016831873
-0.9918991899189926,4.959796999983481
-0.9909990999099918,4.953215246387346
-0.990099009900991,4.946634909127544
-0.9891989198919902,4.940055989803878
-0.9882988298829893,4.93347849001875
-0.9873987398739885,4.926902411377162
-0.9864986498649877,4.920327755486725
-0.9855985598559869,4.913754523957661
-0.9846984698469861,4.907182718402809
-0.9837983798379852,4.900612340437633
-0.9828982898289844,4.894043391680224
-0.9819981998199836,4.887475873751308
-0.9810981098109828,4.880909788274248
-0.980198019801982,4.874345136875052
-0.9792979297929811,4.86778192118238
-0.9783978397839803,4.8612201428275466
-0.9774977497749795,4.854659803444525
-0.9765976597659787,4.848100904669957
-0.9756975697569779,4.841543448143158
-0.974797479747977,4.834987435506117
-0.9738973897389762,4.828432868403507
-0.9729972997299754,4.821879748482689
-0.9720972097209746,4.81532807739372
-0.9711971197119702,4.808777856789343
-0.9702970297029694,4.802229088325039
-0.9693969396939686,4.795681773658969
-0.9684968496849677,4.789135914452018
-0.9675967596759669,4.7825915123677945
-0.9666966696669661,4.776048569072634
-0.9657965796579653,4.7695070862356035
-0.9648964896489645,4.76296706552851
-0.9639963996399636,4.7564285086259055
-0.9630963096309628,4.74989141720509
-0.962196219621962,4.74335579294612
-0.9612961296129612,4.736821637531811
-0.9603960396039604,4.730288952647749
-0.9594959495949595,4.7237577399822905
-0.9585958595859587,4.71722800122657
-0.9576957695769579,4.710699738074507
-0.9567956795679571,4.704172952222812
-0.9558955895589563,4.697647645370987
-0.9549954995499554,4.691123819221339
-0.9540954095409546,4.684601475478981
-0.9531953195319538,4.678080615851839
-0.952295229522953,4.671561242050659
-0.9513951395139522,4.665043355789009
-0.9504950495049513,4.658526958783288
-0.9495949594959505,4.652012052752733
-0.9486948694869497,4.645498639419423
-0.9477947794779489,4.638986720508284
-0.9468946894689481,4.632476297747094
-0.9459945994599472,4.6259673728665
-0.9450945094509464,4.619459947599999
-0.9441944194419456,4.612954023683976
-0.9432943294329448,4.6064496028576825
-0.942394239423944,4.599946686863261
-0.9414941494149431,4.593445277445737
-0.9405940594059423,4.586945376353039
-0.9396939693969415,4.580446985335989
-0.9387938793879407,4.573950106148325
-0.9378937893789399,4.567454740546692
-0.936993699369939,4.560960890290661
-0.9360936093609382,4.554468557142722
-0.9351935193519374,4.547977742868302
-0.9342934293429366,4.541488449235767
-0.9333933393339358,4.535000678016423
-0.9324932493249349,4.528514430984527
-0.9315931593159306,4.522029709917285
-0.9306930693069297,4.5155465165948945
-0.9297929792979289,4.509064852800493
-0.9288928892889281,4.5025847203202
-0.9279927992799273,4.496106120943119
-0.9270927092709265,4.489629056461339
-0.9261926192619256,4.483153528669944
-0.9252925292529248,4.476679539367018
-0.924392439243924,4.470207090353649
-0.9234923492349232,4.46373618343394
-0.9225922592259224,4.457266820415011
-0.9216921692169215,4.45079900310701
-0.9207920792079207,4.444332733323112
-0.9198919891989199,4.437868012879532
-0.9189918991899191,4.431404843595529
-0.9180918091809183,4.424943227293413
-0.9171917191719174,4.418483165798549
-0.9162916291629166,4.412024660939367
-0.9153915391539158,4.405567714547366
-0.914491449144915,4.39911232845712
-0.9135913591359142,4.392658504506286
-0.9126912691269133,4.386206244535612
-0.9117911791179125,4.379755550388937
-0.9108910891089117,4.373306423913206
-0.9099909990999109,4.366858866958471
-0.9090909090909101,4.360412881377897
-0.9081908190819092,4.353968469027774
-0.9072907290729084,4.347525631767517
-0.9063906390639076,4.341084371459676
-0.9054905490549068,4.334644689969944
-0.904590459045906,4.328206589167159
-0.9036903690369051,4.321770070923315
-0.9027902790279043,4.315335137113567
-0.9018901890189035,4.308901789616237
-0.9009900990099027,4.30247003031282
-0.9000900090009019,4.296039861087995
-0.899189918991901,4.289611283829627
-0.8982898289829002,4.283184300428773
-0.8973897389738994,4.276758912779694
-0.8964896489648986,4.2703351227798585
-0.8955895589558978,4.263912932329947
-0.8946894689468969,4.257492343333865
-0.8937893789378961,4.251073357698743
-0.8928892889288953,4.244655977334948
-0.8919891989198945,4.238240204156088
-0.8910891089108901,4.231826040079005
-0.8901890189018893,4.225413487023839
-0.8892889288928885,4.2190025469139485
-0.8883888388838876,4.212593221675978
-0.8874887488748868,4.206185513239847
-0.886588658865886,4.1997794235387556
-0.8856885688568852,4.1933749545091965
-0.8847884788478844,4.186972108090959
-0.8838883888388835,4.180570886227133
-0.8829882988298827,4.174171290864122
-0.8820882088208819,4.167773323951647
-0.8811881188118811,4.161376987442754
-0.8802880288028803,4.154982283293816
-0.8793879387938794,4.148589213464553
-0.8784878487848786,4.142197779918023
-0.8775877587758778,4.13580798462064
-0.876687668766877,4.129419829542179
-0.8757875787578762,4.123033316655782
-0.8748874887488753,4.116648447937963
-0.8739873987398745,4.110265225368619
-0.8730873087308737,4.103883650931033
-0.8721872187218729,4.097503726611889
-0.8712871287128721,4.091125454401269
-0.8703870387038712,4.0847488362926665
-0.8694869486948704,4.078373874282994
-0.8685868586858696,4.072000570372583
-0.8676867686768688,4.065628926565204
-0.866786678667868,4.059258944868063
-0.8658865886588671,4.05289062729181
-0.8649864986498663,4.046523975850555
-0.8640864086408655,4.040158992561862
-0.8631863186318647,4.033795679446768
-0.8622862286228639,4.027434038529782
-0.861386138613863,4.021074071838902
-0.8604860486048622,4.01471578140561
-0.8595859585958614,4.008359169264889
-0.8586858685868606,4.002004237455227
-0.8577857785778598,3.9956509880186255
-0.8568856885688589,3.989299423000605
-0.8559855985598581,3.9829495444502117
-0.8550855085508573,3.9766013544200316
-0.8541854185418565,3.970254854966191
-0.8532853285328557,3.9639100481483656
-0.8523852385238548,3.9575669360297905
-0.8514851485148505,3.9512255206772537
-0.8505850585058496,3.944885804161151
-0.8496849684968488,3.9385477885554243
-0.848784878487848,3.9322114759376148
-0.8478847884788472,3.9258768683888596
-0.8469846984698464,3.9195439679938993
-0.8460846084608455,3.9132127768410876
-0.8451845184518447,3.9068832970223935
-0.8442844284428439,3.900555530633414
-0.8433843384338431,3.8942294797733816
-0.8424842484248423,3.8879051465451693
-0.8415841584158414,3.8815825330553015
-0.8406840684068406,3.875261641413958
-0.8397839783978398,3.8689424737349865
-0.838883888388839,3.862625032135904
-0.8379837983798382,3.8563093187379147
-0.8370837083708373,3.8499953356659056
-0.8361836183618365,3.843683085048463
-0.8352835283528357,3.8373725690178784
-0.8343834383438349,3.8310637897101563
-0.8334833483348341,3.8247567492650183
-0.8325832583258332,3.8184514498259197
-0.8316831683168324,3.8121478935400472
-0.8307830783078316,3.8058460825583342
-0.8298829882988308,3.7995460190354673
-0.82898289828983,3.7932477051298927
-0.8280828082808291,3.786951143003824
-0.8271827182718283,3.780656334823252
-0.8262826282628275,3.7743632827579527
-0.8253825382538267,3.768071988981495
-0.8244824482448259,3.7617824556712476
-0.823582358235825,3.755494685008388
-0.8226822682268242,3.749208679177913
-0.8217821782178234,3.74292444036864
-0.8208820882088226,3.736641970773226
-0.8199819981998218,3.7303612725881647
-0.8190819081908209,3.724082348013803
-0.8181818181818201,3.7178051992543413
-0.8172817281728193,3.7115298285178526
-0.8163816381638185,3.70525623801628
-0.8154815481548177,3.698984429965451
-0.8145814581458168,3.6927144065850857
-0.813681368136816,3.6864461700988005
-0.8127812781278152,3.6801797227341235
-0.8118811881188144,3.6739150667224973
-0.81098109810981,3.6676522042992765
-0.8100810081008092,3.661391137703786
-0.8091809180918084,3.6551318691792574
-0.8082808280828075,3.648874400972883
-0.8073807380738067,3.6426187353358115
-0.8064806480648059,3.636364874523164
-0.8055805580558051,3.630112820794033
-0.8046804680468043,3.6238625764114967
-0.8037803780378034,3.6176141436426246
-0.8028802880288026,3.611367524758489
-0.8019801980198018,3.6051227220341717
-0.801080108010801,3.5988797377487716
-0.8001800180018002,3.5926385741854165
-0.7992799279927993,3.5863992336312682
-0.7983798379837985,3.5801617183775356
-0.7974797479747977,3.5739260307194765
-0.7965796579657969,3.567692172956414
-0.7956795679567961,3.56146014739174
-0.7947794779477952,3.5552299563329273
-0.7938793879387944,3.5490016020915354
-0.7929792979297936,3.542775086983219
-0.7920792079207928,3.5365504133277432
-0.791179117911792,3.5303275834489822
-0.7902790279027911,3.524106599674937
-0.7893789378937903,3.5178874643377394
-0.7884788478847895,3.5116701797736627
-0.7875787578757887,3.505454748323131
-0.7866786678667879,3.4992411723307244
-0.785778577857787,3.4930294541451947
-0.7848784878487862,3.4868195961194686
-0.7839783978397854,3.4806116006106564
-0.7830783078307846,3.474405469980068
-0.7821782178217838,3.4682012065932133
-0.7812781278127829,3.4619988128198167
-0.7803780378037821,3.4557982910338247
-0.7794779477947813,3.4495996436134146
-0.7785778577857805,3.443402872941003
-0.7776777677767797,3.437207981403258
-0.7767776777677788,3.4310149713911033
-0.775877587758778,3.424823845299732
-0.7749774977497772,3.418634605528615
-0.7740774077407764,3.4124472544815068
-0.7731773177317756,3.4062617945664586
-0.7722772277227747,3.400078228195826
-0.7713771377137704,3.3938965577862663
-0.7704770477047695,3.3877167857587964
-0.7695769576957687,3.3815389145387287
-0.7686768676867679,3.375362946555729
-0.7677767776777671,3.3691888842438185
-0.7668766876687663,3.3630167300413714
-0.7659765976597654,3.356846486391138
-0.7650765076507646,3.3506781557402454
-0.7641764176417638,3.3445117405402094
-0.763276327632763,3.3383472432469468
-0.7623762376237622,3.3321846663207766
-0.7614761476147613,3.3260240122264415
-0.7605760576057605,3.3198652834331055
-0.7596759675967597,3.3137084824143717
-0.7587758775877589,3.307553611648289
-0.7578757875787581,3.3014006736173616
-0.7569756975697572,3.2952496708085572
-0.7560756075607564,3.28910060571332
-0.7551755175517556,3.2829534808275795
-0.7542754275427548,3.276808298651756
-0.753375337533754,3.2706650616907758
-0.7524752475247531,3.2645237724540785
-0.7515751575157523,3.258384433455626
-0.7506750675067515,3.2522470472139147
-0.7497749774977507,3.2461116162519805
-0.7488748874887499,3.239978143097416
-0.747974797479749,3.2338466302823754
-0.7470747074707482,3.2277170803435804
-0.7461746174617474,3.2215894958223408
-0.7452745274527466,3.2154638792645547
-0.7443744374437458,3.209340233220723
-0.7434743474347449,3.2032185602459586
-0.7425742574257441,3.1970988628999977
-0.7416741674167433,3.1909811437472055
-0.7407740774077425,3.1848654053565886
-0.7398739873987417,3.178751650301808
-0.7389738973897408,3.1726398811611864
-0.73807380738074,3.166530100517715
-0.7371737173717392,3.1604223109590706
-0.7362736273627384,3.154316515077619
-0.7353735373537376,3.148212715470431
-0.7344734473447367,3.1421109147392867
-0.7335733573357359,3.1360111154906924
-0.7326732673267351,3.1299133203358833
-0.7317731773177343,3.1238175318908397
-0.7308730873087299,3.117723752776282
-0.7299729972997291,3.11163198561773
-0.7290729072907283,3.105542233045443
-0.7281728172817274,3.0994544976944725
-0.7272727272727266,3.0933687822046676
-0.7263726372637258,3.087285089220681
-0.725472547254725,3.081203421391981
-0.7245724572457242,3.0751237813728576
-0.7236723672367233,3.0690461718224418
-0.7227722772277225,3.0629705954047073
-0.7218721872187217,3.0568970547884864
-0.7209720972097209,3.0508255526474777
-0.7200720072007201,3.0447560916602563
-0.7191719171917192,3.0386886745102872
-0.7182718271827184,3.0326233038859343
-0.7173717371737176,3.026559982480468
-0.7164716471647168,3.0204987129920817
-0.715571557155716,3.014439498123898
-0.7146714671467151,3.00838234058398
-0.7137713771377143,3.0023272430853436
-0.7128712871287135,2.996274208345966
-0.7119711971197127,2.990223239088798
-0.7110711071107119,2.9841743380417753
-0.710171017101711,2.9781275079378267
-0.7092709270927102,2.9720827515148858
-0.7083708370837094,2.9660400715159048
-0.7074707470747086,2.9599994706888606
-0.7065706570657078,2.9539609517867684
-0.7056705670567069,2.947924517567693
-0.7047704770477061,2.941890170794757
-0.7038703870387053,2.9358579142361547
-0.7029702970297045,2.929827750665162
-0.7020702070207037,2.9237996828601456
-0.7011701170117028,2.9177737136045754
-0.700270027002702,2.9117498456870377
-0.6993699369937012,2.905728081901242
-0.6984698469847004,2.899708425046034
-0.6975697569756996,2.893690877925408
-0.6966696669666987,2.887675443348516
-0.6957695769576979,2.88166212412968
-0.6948694869486971,2.8756509230883998
-0.6939693969396963,2.8696418430493718
-0.6930693069306955,2.8636348868424903
-0.6921692169216946,2.857630057302868
-0.6912691269126903,2.851627357270829
-0.6903690369036894,2.8456267895919685
-0.6894689468946886,2.8396283571170953
-0.6885688568856878,2.8336320627022897
-0.687668766876687,2.8276379092089012
-0.6867686768676862,2.821645899503561
-0.6858685868586853,2.815656036458194
-0.6849684968496845,2.809668322950029
-0.6840684068406837,2.803682761861611
-0.6831683168316829,2.7976993560808117
-0.6822682268226821,2.7917181085008416
-0.6813681368136812,2.785739022020263
-0.6804680468046804,2.779762099542997
-0.6795679567956796,2.7737873439783387
-0.6786678667866788,2.767814758240969
-0.677767776777678,2.7618443452509633
-0.6768676867686771,2.7558761079338074
-0.6759675967596763,2.7499100492204023
-0.6750675067506755,2.7439461720470835
-0.6741674167416747,2.7379844793556285
-0.6732673267326739,2.732024974093266
-0.672367236723673,2.7260676592126956
-0.6714671467146722,2.7201125376720903
-0.6705670567056714,2.714159612435115
-0.6696669666966706,2.708208886470934
-0.6687668766876698,2.702260362754225
-0.6678667866786689,2.696314044265191
-0.6669666966696681,2.690369933989572
-0.6660666066606673,2.684428034918654
-0.6651665166516665,2.678488350049285
-0.6642664266426657,2.672550882383885
-0.6633663366336648,2.6666156349304564
-0.662466246624664,2.6606826107026
-0.6615661566156632,2.6547518127195224
-0.6606660666066624,2.648823244006051
-0.6597659765976616,2.642896907592644
-0.6588658865886607,2.636972806515405
-0.6579657965796599,2.6310509438160925
-0.6570657065706591,2.6251313225421327
-0.6561656165616583,2.619213945746633
-0.6552655265526575,2.6132988164883892
-0.6543654365436566,2.6073859378319066
-0.6534653465346558,2.601475312847405
-0.652565256525655,2.59556694461083
-0.6516651665166506,2.5896608362038602
-0.6507650765076498,2.58375699071396
-0.649864986498649,2.577855411234324
-0.6489648964896482,2.5719561008639347
-0.6480648064806473,2.56605906270757
-0.6471647164716465,2.560164299875801
-0.6462646264626457,2.5542718154850217
-0.6453645364536449,2.548381612657446
-0.6444644464446441,2.542493694521133
-0.6435643564356432,2.536608064209988
-0.6426642664266424,2.5307247248637816
-0.6417641764176416,2.524843679628163
-0.6408640864086408,2.5189649316546667
-0.63996399639964,2.5130884841007326
-0.6390639063906391,2.50721434012971
-0.6381638163816383,2.5013425029108767
-0.6372637263726375,2.4954729756194496
-0.6363636363636367,2.4896057614365947
-0.6354635463546359,2.4837408635494453
-0.634563456345635,2.4778782851511085
-0.6336633663366342,2.4720180294406813
-0.6327632763276334,2.4661600996232633
-0.6318631863186326,2.4603044989099674
-0.6309630963096318,2.454451230517932
-0.630063006300631,2.4486002976703407
-0.6291629162916301,2.442751703596425
-0.6282628262826293,2.436905451531484
-0.6273627362736285,2.4310615447168904
-0.6264626462646277,2.4252199864001174
-0.6255625562556268,2.4193807798347304
-0.624662466246626,2.4135439282804207
-0.6237623762376252,2.407709435003002
-0.6228622862286244,2.401877303274437
-0.6219621962196236,2.3960475363728366
-0.6210621062106227,2.390220137582485
-0.6201620162016219,2.3843951101938448
-0.6192619261926211,2.3785724575035734
-0.6183618361836203,2.372752182814536
-0.6174617461746195,2.366934289435816
-0.6165616561656186,2.3611187806827303
-0.6156615661566178,2.355305659876843
-0.614761476147617,2.349494930345976
-0.6138613861386162,2.343686595424224
-0.6129612961296154,2.337880658451965
-0.6120612061206145,2.3320771227758796
-0.6111611161116102,2.3262759917489424
-0.6102610261026093,2.320477268730494
-0.6093609360936085,2.314680957086172
-0.6084608460846077,2.308887060187982
-0.6075607560756069,2.3030955814142895
-0.6066606660666061,2.29730652414984
-0.6057605760576052,2.291519891785767
-0.6048604860486044,2.2857356877196127
-0.6039603960396036,2.2799539153553323
-0.6030603060306028,2.2741745781033127
-0.602160216021602,2.2683976793803846
-0.6012601260126011,2.262623222609838
-0.6003600360036003,2.2568512112214307
-0.5994599459945995,2.251081648651406
-0.5985598559855987,2.245314538342506
-0.5976597659765979,2.23954988374398
-0.596759675967597,2.233787688311604
-0.5958595859585962,2.228027955507693
-0.5949594959495954,2.22227068880111
-0.5940594059405946,2.2165158916672847
-0.5931593159315938,2.210763567588226
-0.592259225922593,2.205013720052531
-0.5913591359135921,2.199266352555407
-0.5904590459045913,2.193521468598675
-0.5895589558955905,2.187779071690793
-0.5886588658865897,2.1820391653468616
-0.5877587758775888,2.176301753088644
-0.586858685868588,2.170566838444575
-0.5859585958595872,2.1648344249497766
-0.5850585058505864,2.15910451614607
-0.5841584158415856,2.153377115581996
-0.5832583258325847,2.1476522268128146
-0.5823582358235839,2.1419298534005367
-0.5814581458145831,2.1362099989139227
-0.5805580558055823,2.130492666928505
-0.5796579657965815,2.124777861026598
-0.5787578757875806,2.1190655847973123
-0.5778577857785798,2.11335584183657
-0.576957695769579,2.1076486357471174
-0.5760576057605782,2.1019439701385405
-0.5751575157515774,2.096241848627274
-0.5742574257425765,2.0905422748366203
-0.5733573357335757,2.0848452523967627
-0.5724572457245749,2.079150784944777
-0.5715571557155705,2.0734588761246346
-0.5706570657065697,2.067769529587265
-0.5697569756975689,2.0620827489904956
-0.5688568856885681,2.056398537999117
-0.5679567956795673,2.050716900284883
-0.5670567056705664,2.045037839526524
-0.5661566156615656,2.0393613594097615
-0.5652565256525648,2.0336874636273228
-0.564356435643564,2.0280161558789547
-0.5634563456345631,2.0223474398714374
-0.5625562556255623,2.0166813193185984
-0.5616561656165615,2.0110177979413266
-0.5607560756075607,2.005356879467585
-0.5598559855985599,1.9996985676324295
-0.558955895589559,1.994042866178017
-0.5580558055805582,1.988389778853623
-0.5571557155715574,1.9827393094156558
-0.5562556255625566,1.9770914616276678
-0.5553555355535558,1.9714462392603724
-0.554455445544555,1.9658036460916593
-0.5535553555355541,1.9601636859066043
-0.5526552655265533,1.9545263624974871
-0.5517551755175525,1.948891679663803
-0.5508550855085517,1.9432596412122802
-0.5499549954995508,1.937630250956891
-0.54905490549055,1.9320035127188664
-0.5481548154815492,1.9263794303267139
-0.5472547254725484,1.9207580076162252
-0.5463546354635476,1.9151392484304979
-0.5454545454545467,1.909523156619943
-0.5445544554455459,1.903909736042304
-0.5436543654365451,1.8982989905626693
-0.5427542754275443,1.8926909240534853
-0.5418541854185435,1.8870855403945732
-0.5409540954095426,1.8814828434731414
-0.5400540054005418,1.8758828371838008
-0.539153915391541,1.8702855254285784
-0.5382538253825402,1.8646909121169317
-0.5373537353735394,1.8590990011657647
-0.5364536453645385,1.8535097964994391
-0.5355535553555377,1.8479233020497905
-0.5346534653465369,1.8423395217561442
-0.5337533753375361,1.8367584595653268
-0.5328532853285353,1.831180119431681
-0.5319531953195344,1.825604505317081
-0.5310531053105301,1.8200316211909373
-0.5301530153015293,1.8144614710302511
-0.5292529252925284,1.808894058819567
-0.5283528352835276,1.803329388551026
-0.5274527452745268,1.7977674642243753
-0.526552655265526,1.7922082898469778
-0.5256525652565252,1.7866518694338283
-0.5247524752475243,1.7810982070075687
-0.5238523852385235,1.7755473065985
-0.5229522952295227,1.7699991722446002
-0.5220522052205219,1.7644538079915348
-0.521152115211521,1.7589112178926731
-0.5202520252025202,1.7533714060091046
-0.5193519351935194,1.7478343764096491
-0.5184518451845186,1.742300133170874
-0.5175517551755178,1.7367686803771092
-0.516651665166517,1.731240022120459
-0.5157515751575161,1.7257141625008179
-0.5148514851485153,1.7201911056258867
-0.5139513951395145,1.7146708556111816
-0.5130513051305137,1.7091534165800575
-0.5121512151215128,1.7036387926637122
-0.511251125112512,1.6981269880012064
-0.5103510351035112,1.6926180067394814
-0.5094509450945104,1.687111853033364
-0.5085508550855096,1.6816085310455902
-0.5076507650765087,1.6761080449468122
-0.5067506750675079,1.67061039891562
-0.5058505850585071,1.6651155971385514
-0.5049504950495063,1.6596236438101035
-0.5040504050405055,1.6541345431327545
-0.5031503150315046,1.648648299316973
-0.5022502250225038,1.6431649165812325
-0.501350135013503,1.6376843991520276
-0.5004500450045022,1.632206751263888
-0.49954995499550137,1.6267319771593907
-0.49864986498650055,1.621260081089177
-0.4977497749774997,1.615791067311965
-0.4968496849684989,1.6103249400945663
-0.4959495949594981,1.6048617037118966
-0.49504950495049727,1.5994013624469932
-0.49414941494149645,1.5939439205910277
-0.4932493249324956,1.5884893824433195
-0.4923492349234948,1.5830377523113548
-0.49144914491449043,1.5775890345107801
-0.4905490549054896,1.5721432333654741
-0.4896489648964888,1.5667003532074828
-0.48874887488748797,1.5612603983770845
-0.48784878487848715,1.5558233732227926
-0.48694869486948633,1.5503892821013685
-0.4860486048604855,1.544958129377837
-0.4851485148514847,1.5395299194254977
-0.48424842484248387,1.5341046566259426
-0.48334833483348305,1.5286823453690688
-0.48244824482448223,1.5232629900530912
-0.4815481548154814,1.5178465950845599
-0.4806480648064806,1.512433164878369
-0.47974797479747977,1.5070227038577773
-0.47884788478847895,1.5016152164544174
-0.47794779477947813,1.4962107071083104
-0.4770477047704773,1.4908091802678818
-0.4761476147614765,1.485410640389973
-0.47524752475247567,1.480015091939859
-0.47434743474347485,1.4746225393912569
-0.47344734473447403,1.469232987226345
-0.4725472547254732,1.4638464399357742
-0.4716471647164724,1.4584629020186797
-0.47074707470747157,1.453082377982701
-0.46984698469847075,1.4477048723439887
-0.46894689468946993,1.4423303896272244
-0.4680468046804691,1.436958934365627
-0.4671467146714683,1.431590511100977
-0.46624662466246747,1.4262251243836181
-0.46534653465346665,1.4208627787724817
-0.46444644464446583,1.4155034788350944
-0.463546354635465,1.4101472291475903
-0.4626462646264642,1.4047940342947314
-0.46174617461746337,1.3994438988699143
-0.46084608460846255,1.394096827475186
-0.4599459945994617,1.3887528247212597
-0.4590459045904609,1.3834118952275245
-0.4581458145814601,1.3780740436220622
-0.45724572457245927,1.3727392745416582
-0.45634563456345845,1.367407592631817
-0.4554455445544576,1.362079002546771
-0.4545454545454568,1.3567535089494998
-0.453645364536456,1.3514311165117414
-0.45274527452745517,1.3461118299140014
-0.45184518451845435,1.3407956538455712
-0.45094509450945,1.3354825930045304
-0.45004500450044915,1.3301726520977972
-0.44914491449144833,1.3248658358410845
-0.4482448244824475,1.3195621489589489
-0.4473447344734467,1.314261596184797
-0.4464446444644459,1.3089641822609002
-0.44554455445544505,1.3036699119384016
-0.44464446444644423,1.2983787899773322
-0.4437443744374434,1.2930908211466243
-0.4428442844284426,1.2878060102241242
-0.44194419441944177,1.2825243619966036
-0.44104410441044095,1.2772458812597698
-0.44014401440144013,1.2719705728182849
-0.4392439243924393,1.266698441485772
-0.4383438343834385,1.2614294920848328
-0.43744374437443767,1.2561637294470551
-0.43654365436543685,1.2509011584130285
-0.43564356435643603,1.2456417838323552
-0.4347434743474352,1.2403856105636617
-0.4338433843384344,1.2351326434746144
-0.43294329432943357,1.2298828874419265
-0.43204320432043275,1.224636347351377
-0.43114311431143193,1.2193930280978125
-0.4302430243024311,1.2141529345851712
-0.4293429342934303,1.2089160717264844
-0.42844284428442947,1.2036824444438952
-0.42754275427542865,1.1984520576686677
-0.42664266426642783,1.1932249163411957
-0.425742574257427,1.1880010254110231
-0.4248424842484262,1.1827803898368445
-0.42394239423942537,1.1775630145865246
-0.42304230423042455,1.172348904637105
-0.42214221422142373,1.1671380649748195
-0.4212421242124229,1.161930500595103
-0.4203420342034221,1.1567262165026024
-0.41944194419442127,1.1515252177111897
-0.41854185418542045,1.1463275092439682
-0.4176417641764196,1.1411330961332906
-0.4167416741674188,1.1359419834207667
-0.415841584158418,1.1307541761572713
-0.41494149414941717,1.1255696794029575
-0.41404140414041635,1.1203884982272705
-0.4131413141314155,1.1152106377089523
-0.4122412241224147,1.1100361029360555
-0.41134113411341033,1.1048648990059398
-0.4104410441044095,1.0996970310253347
-0.4095409540954087,1.0945325041102723
-0.4086408640864079,1.0893713233861475
-0.40774077407740705,1.0842134939877186
-0.40684068406840623,1.0790590210591129
-0.4059405940594054,1.0739079097538393
-0.4050405040504046,1.0687601652347976
-0.4041404140414038,1.063615792674288
-0.40324032403240295,1.0584747972540192
-0.40234023402340213,1.0533371841651222
-0.4014401440144013,1.048202958608155
-0.4005400540054005,1.0430721257931137
-0.39963996399639967,1.0379446909394408
-0.39873987398739885,1.0328206592760372
-0.39783978397839803,1.0277000360412683
-0.3969396939693972,1.0225828264829737
-0.3960396039603964,1.0174690358584737
-0.39513951395139557,1.0123586694345832
-0.39423942394239475,1.0072517324876147
-0.39333933393339393,1.0021482303033913
-0.3924392439243931,0.9970481681772506
-0.3915391539153923,0.9919515514140576
-0.39063906390639147,0.9868583853282065
-0.38973897389739065,0.9817686752436359
-0.38883888388838983,0.9766824264938319
-0.387938793879389,0.9715996444218363
-0.3870387038703882,0.9665203343802531
-0.38613861386138737,0.9614445017312616
-0.38523852385238655,0.9563721518466183
-0.38433843384338573,0.9513032901076642
-0.3834383438343849,0.9462379219053297
-0.3825382538253841,0.9411760526401549
-0.38163816381638327,0.9361176877222769
-0.38073807380738245,0.9310628325714501
-0.37983798379838163,0.9260114926170474
-0.3789378937893808,0.9209636732980682
-0.37803780378038,0.9159193800631432
-0.37713771377137917,0.9108786183705414
-0.37623762376237835,0.905841393688177
-0.37533753375337753,0.9008077114936113
-0.3744374437443767,0.8957775772740649
-0.3735373537353759,0.890750996526416
-0.37263726372637507,0.8857279747572098
-0.37173717371737425,0.8807085174826648
-0.3708370837083699,0.87569263022866
-0.36993699369936905,0.8706803185307939
-0.36903690369036823,0.8656715879343151
-0.3681368136813674,0.8606664439941731
-0.3672367236723666,0.8556648922750124
-0.3663366336633658,0.850666938351176
-0.36543654365436495,0.8456725878067104
-0.36453645364536413,0.8406818462353677
-0.3636363636363633,0.8356947192406087
-0.3627362736273625,0.8307112124356115
-0.3618361836183617,0.8257313314432666
-0.36093609360936085,0.8207550818961876
-0.36003600360036003,0.8157824694367094
-0.3591359135913592,0.8108134997168922
-0.3582358235823584,0.8058481783985244
-0.3573357335733576,0.8008865111531238
-0.35643564356435675,0.7959285036619427
-0.35553555355535593,0.7909741616159648
-0.3546354635463551,0.7860234907159125
-0.3537353735373543,0.7810764966722441
-0.35283528352835347,0.7761331852051564
-0.35193519351935265,0.771193562044588
-0.35103510351035183,0.766257632930216
-0.350135013501351,0.7613254036114605
-0.3492349234923502,0.7563968798474833
-0.34833483348334937,0.7514720674071876
-0.34743474347434855,0.7465509720692195
-0.34653465346534773,0.7416335996219677
-0.3456345634563469,0.7367199558635608
-0.3447344734473461,0.731810046601868
-0.34383438343834527,0.7269038776545034
-0.34293429342934445,0.7220014548488121
-0.34203420342034363,0.717102784021884
-0.3411341134113428,0.71220787102054
-0.340234023402342,0.707316721701337
-0.33933393339334117,0.7024293419305634
-0.33843384338434035,0.6975457375842387
-0.33753375337533953,0.6926659145481058
-0.3366336633663387,0.6877898787176366
-0.3357335733573379,0.6829176359980191
-0.33483348334833707,0.6780491923041624
-0.33393339333933625,0.6731845535606878
-0.33303330333033543,0.6683237257019279
-0.3321332133213346,0.6634667146719183
-0.33123312331233024,0.6586135264243892
-0.3303330333033294,0.6537641669227972
-0.3294329432943286,0.648918642140259
-0.3285328532853278,0.6440769580595879
-0.32763276327632695,0.6392391206732778
-0.32673267326732613,0.6344051359834988
-0.3258325832583253,0.6295750100020882
-0.3249324932493245,0.6247487487505443
-0.3240324032403237,0.6199263582600245
-0.32313231323132285,0.6151078445713296
-0.32223222322232203,0.610293213734906
-0.3213321332133212,0.6054824718108298
-0.3204320432043204,0.6006756248688037
-0.3195319531953196,0.5958726789881461
-0.31863186318631875,0.5910736402577847
-0.31773177317731793,0.5862785147762449
-0.3168316831683171,0.5814873086516431
-0.3159315931593163,0.5767000280016752
-0.3150315031503155,0.571916678953605
-0.31413141314131465,0.5671372676442606
-0.31323132313231383,0.5623618002200138
-0.312331233123313,0.5575902828367789
-0.3114311431143122,0.5528227216599925
-0.31053105310531137,0.5480591228646093
-0.30963096309631055,0.5432994926350833
-0.30873087308730973,0.538543837165361
-0.3078307830783089,0.5337921626588658
-0.3069306930693081,0.5290444753284838
-0.30603060306030727,0.5243007813965501
-0.30513051305130645,0.5195610870948412
-0.30423042304230563,0.5148253986645488
-0.3033303330333048,0.5100937223562759
-0.302430243024304,0.5053660644300156
-0.30153015301530317,0.5006424311551385
-0.30063006300630235,0.49592282881037264
-0.29972997299730153,0.4912072636837931
-0.2988298829883007,0.48649574207279933
-0.2979297929792999,0.48178827028410065
-0.29702970297029907,0.47708485463369893
-0.29612961296129825,0.4723855014468695
-0.29522952295229743,0.4676902170581443
-0.2943294329432966,0.46299900781128733
-0.2934293429342958,0.4583118800592831
-0.29252925292529497,0.45362884016431143
-0.29162916291629415,0.4489498944977295
-0.2907290729072898,0.44427504944003704
-0.28982898289828896,0.43960431138090356
-0.28892889288928814,0.4349376867190754
-0.2880288028802873,0.43027518186240327
-0.2871287128712865,0.42561680322780343
-0.2862286228622857,0.4209625572412351
-0.28532853285328486,0.41631245033768066
-0.28442844284428404,0.411666488961119
-0.2835283528352832,0.4070246795644972
-0.2826282628262824,0.40238702860971304
-0.2817281728172816,0.39775354256758266
-0.28082808280828075,0.3931242279178173
-0.27992799279927993,0.3884990911489939
-0.2790279027902791,0.383878138758535
-0.2781278127812783,0.37926137725266873
-0.2772277227722775,0.3746488131464118
-0.27632763276327665,0.3700404529635342
-0.27542754275427583,0.36543630323653287
-0.274527452745275,0.36083637050659806
-0.2736273627362742,0.35624066132358645
-0.2727272727272734,0.3516491822459872
-0.27182718271827255,0.34706193984089506
-0.27092709270927173,0.342478940683967
-0.2700270027002709,0.3379001913594013
-0.2691269126912701,0.333325698459898
-0.2682268226822693,0.3287554685866262
-0.26732673267326845,0.3241895083491868
-0.26642664266426763,0.3196278243655801
-0.2655265526552668,0.31507042326216905
-0.264626462646266,0.31051731167364144
-0.26372637263726517,0.3059684962429728
-0.26282628262826435,0.30142398362138834
-0.26192619261926353,0.29688378046832653
-0.2610261026102627,0.29234789345139567
-0.2601260126012619,0.2878163292463362
-0.25922592259226107,0.28328909453698164
-0.25832583258326025,0.27876619601521524
-0.25742574257425943,0.2742476403809249
-0.2565256525652586,0.2697334343419675
-0.2556255625562578,0.26522358461411955
-0.25472547254725697,0.26071809792103656
-0.25382538253825615,0.2562169809942023
-0.25292529252925533,0.2517202405728941
-0.2520252025202545,0.2472278834041232
-0.25112511251125014,0.24273991624258626
-0.2502250225022493,0.23825634585065925
-0.2493249324932485,0.23377717899827952
-0.24842484248424768,0.22930242246294455
-0.24752475247524686,0.22483208302964655
-0.24662466246624604,0.2203661674908263
-0.24572457245724522,0.21590468264631632
-0.2448244824482444,0.21144763530329325
-0.24392439243924358,0.20699503227621865
-0.24302430243024276,0.20254688038679083
-0.24212421242124194,0.198103186463885
-0.24122412241224112,0.1936639573435006
-0.2403240324032403,0.1892291998687018
-0.23942394239423948,0.1847989208895603
-0.23852385238523865,0.18037312726310145
-0.23762376237623783,0.17595182585323488
-0.23672367236723701,0.17153502353070632
-0.2358235823582362,0.16712272717302673
-0.23492349234923537,0.16271494366441389
-0.23402340234023455,0.15831167989573097
-0.23312331233123373,0.1539129427644204
-0.23222322232223291,0.14951873917443803
-0.2313231323132321,0.14512907603618994
-0.23042304230423127,0.14074396026646516
-0.22952295229523045,0.13636339878836604
-0.22862286228622963,0.13198739853123892
-0.2277227722772288,0.1276159664306087
-0.226822682268228,0.12324910942810538
-0.22592259225922717,0.1188868344713906
-0.22502250225022635,0.11452914851408771
-0.22412241224122553,0.11017605851570673
-0.2232223222322247,0.1058275714415683
-0.2223222322232239,0.10148369426273289
-0.22142214221422307,0.09714443395591546
-0.22052205220522225,0.09280979750341242
-0.21962196219622143,0.08847979189302699
-0.2187218721872206,0.08415442411797727
-0.2178217821782198,0.07983370117682642
-0.21692169216921897,0.07551763007339311
-0.21602160216021815,0.07120621781666993
-0.21512151215121733,0.06689947142074104
-0.2142214221422165,0.06259739790469111
-0.2133213321332157,0.05830000429252225
-0.21242124212421487,0.05400729761306412
-0.21152115211521405,0.049719284899886154
-0.21062106210620968,0.04543597319119258
-0.20972097209720886,0.041157369529779685
-0.20882088208820804,0.03688348096286942
-0.20792079207920722,0.03261431454206595
-0.2070207020702064,0.0283498773232436
-0.20612061206120558,0.024090176366455607
-0.20522052205220476,0.019835218735828494
-0.20432043204320394,0.015585011499469836
-0.20342034203420312,0.011339561729362692
-0.2025202520252023,0.007098876501265508
-0.20162016201620148,0.002862962894607045
-0.20072007200720066,-0.0013681720076169342
-0.19981998199819984,-0.005594521118950362
-0.19891989198919902,-0.0098160773495863
-0.1980198019801982,-0.014032833606473373
-0.19711971197119738,-0.01824478279342702
-0.19621962196219656,-0.022451917811242842
-0.19531953195319574,-0.0266542315578091
-0.19441944194419492,-0.03085171692821996
-0.1935193519351941,-0.03504436681489542
-0.19261926192619327,-0.03923217410769629
-0.19171917191719245,-0.0434151316940417
-0.19081908190819163,-0.04759323245903662
-0.18991899189919081,-0.05176646928558702
-0.18901890189019,-0.05593483505452754
-0.18811881188118917,-0.0600983226447476
-0.18721872187218835,-0.0642569249333159
-0.18631863186318753,-0.06841063479561155
-0.1854185418541867,-0.07255944510545231
-0.1845184518451859,-0.07670334873522815
-0.18361836183618507,-0.08084233855603513
-0.18271827182718425,-0.08497640743780956
-0.18181818181818343,-0.08910554824946378
-0.1809180918091826,-0.09322975385902865
-0.1800180018001818,-0.09734901713379343
-0.17911791179118097,-0.101463330940442
-0.17821782178218015,-0.10557268814520505
-0.17731773177317933,-0.10967708161400015
-0.1764176417641785,-0.11377650421258248
-0.1755175517551777,-0.11787094880669334
-0.17461746174617687,-0.12196040826220934
-0.17371737173717605,-0.12604487544529955
-0.17281728172817523,-0.13012434322257502
-0.1719171917191744,-0.1341988044612522
-0.17101710171017004,-0.1382682520293188
-0.17011701170116922,-0.1423326787956474
-0.1692169216921684,-0.14639207763023213
-0.16831683168316758,-0.15044644140430224
-0.16741674167416676,-0.15449576299050496
-0.16651665166516594,-0.15854003526306834
-0.16561656165616512,-0.1625792510979798
-0.1647164716471643,-0.1666134033731514
-0.16381638163816348,-0.1706424849685975
-0.16291629162916266,-0.17466648876661395
-0.16201620162016184,-0.17868540765195454
-0.16111611161116102,-0.18269923451201353
-0.1602160216021602,-0.18670796223700736
-0.15931593159315938,-0.1907115837201631
-0.15841584158415856,-0.19471009185790364
-0.15751575157515774,-0.19870347955004083
-0.15661566156615692,-0.20269173969996276
-0.1557155715571561,-0.20667486521483475
-0.15481548154815528,-0.21065284900579165
-0.15391539153915446,-0.2146256839881388
-0.15301530153015364,-0.21859336308155394
-0.15211521152115282,-0.22255587921029124
-0.151215121512152,-0.2265132253033849
-0.15031503150315118,-0.230465394294865
-0.14941494149415036,-0.2344123791239604
-0.14851485148514953,-0.23835417273531811
-0.14761476147614871,-0.24229076807921934
-0.1467146714671479,-0.24622215811179493
-0.14581458145814707,-0.25014833579525
-0.14491449144914625,-0.2540692940980886
-0.14401440144014543,-0.25798502599533524
-0.14311431143114461,-0.2618955244687729
-0.1422142214221438,-0.2658007825071637
-0.14131413141314297,-0.26970079310649475
-0.14041404140414215,-0.2735955492702096
-0.13951395139514133,-0.27748504400944657
-0.1386138613861405,-0.2813692703432869
-0.1377137713771397,-0.2852482212989973
-0.13681368136813887,-0.2891218899122808
-0.13591359135913805,-0.2929902692275234
-0.13501350135013723,-0.29685335229805504
-0.1341134113411364,-0.30071113218640144
-0.1332133213321356,-0.304563601964548
-0.13231323132313477,-0.3084107547141996
-0.1314131413141304,-0.31225258352706364
-0.13051305130512958,-0.3160890815050643
-0.12961296129612876,-0.31992024176069667
-0.12871287128712794,-0.323746057417242
-0.12781278127812712,-0.32756652160906935
-0.1269126912691263,-0.3313816274819134
-0.12601260126012548,-0.3351913681931573
-0.12511251125112466,-0.3389957369121242
-0.12421242124212384,-0.34279472682036494
-0.12331233123312302,-0.34658833111195864
-0.1224122412241222,-0.3503765429938061
-0.12151215121512138,-0.35415935568593215
-0.12061206120612056,-0.357936762421794
-0.11971197119711974,-0.3617087564485844
-0.11881188118811892,-0.3654753310275484
-0.1179117911791181,-0.36923647943429466
-0.11701170117011728,-0.37299219495912056
-0.11611161116111646,-0.3767424709073256
-0.11521152115211564,-0.38048730059954583
-0.11431143114311482,-0.38422667737208144
-0.113411341134114,-0.3879605945772286
-0.11251125112511318,-0.39168904558361745
-0.11161116111611236,-0.3954120237765546
-0.11071107110711154,-0.39912952255836665
-0.10981098109811072,-0.40284153534874917
-0.1089108910891099,-0.40654805558512125
-0.10801080108010908,-0.4102490767229796
-0.10711071107110826,-0.41394459223625957
-0.10621062106210744,-0.41763459561770017
-0.10531053105310662,-0.4213190803792154
-0.1044104410441058,-0.424998040052262
-0.10351035103510497,-0.42867146818821933
-0.10261026102610415,-0.43233935835877096
-0.10171017101710333,-0.4360017041562882
-0.10081008100810251,-0.4396584991942211
-0.0999099909991017,-0.4433097371074909
-0.09900990099010087,-0.4469554115528908
-0.09810981098110005,-0.4505955162094864
-0.09720972097209923,-0.45423004477902085
-0.09630963096309841,-0.45785899098633237
-0.0954095409540976,-0.4614823485797666
-0.09450945094509677,-0.46510011133159457
-0.09360936093609595,-0.46871227303844304
-0.09270927092709513,-0.4723188275217238
-0.09180918091809431,-0.47591976862806434
-0.09090909090908994,-0.4795150902297638
-0.09000900090008912,-0.48310478622518493
-0.0891089108910883,-0.48668885053928257
-0.08820882088208748,-0.4902672771239994
-0.08730873087308666,-0.493840059958747
-0.08640864086408584,-0.49740719305086123
-0.08550855085508502,-0.5009686704360777
-0.0846084608460842,-0.5045244861790028
-0.08370837083708338,-0.5080746343735947
-0.08280828082808256,-0.5116191091436458
-0.08190819081908174,-0.515157904643275
-0.08100810081008092,-0.51869101505742
-0.0801080108010801,-0.5222184346023421
-0.07920792079207928,-0.5257401575261279
-0.07830783078307846,-0.5292561781092002
-0.07740774077407764,-0.5327664906648426
-0.07650765076507682,-0.5362710895397116
-0.075607560756076,-0.5397699691143723
-0.07470747074707518,-0.5432631238038295
-0.07380738073807436,-0.5467505480580678
-0.07290729072907354,-0.5502322363625951
-0.07200720072007272,-0.5537081832389997
-0.0711071107110719,-0.5571783832454997
-0.07020702070207108,-0.5606428309775143
-0.06930693069307026,-0.564101521068225
-0.06840684068406944,-0.5675544481891597
-0.06750675067506862,-0.5710016070507663
-0.0666066606660678,-0.5744429924030061
-0.06570657065706698,-0.5778785990359455
-0.06480648064806616,-0.5813084217803585
-0.06390639063906534,-0.5847324555083305
-0.06300630063006452,-0.5881506951338741
-0.062106210621063695,-0.5915631356135489
-0.061206120612062875,-0.5949697719470869
-0.060306030603062055,-0.5983705991780289
-0.059405940594061235,-0.6017656123943584
-0.058505850585060415,-0.6051548067291562
-0.057605760576059595,-0.6085381773612476
-0.056705670567058775,-0.6119157195158682
-0.055805580558057954,-0.6152874284653265
-0.054905490549057134,-0.6186532995296816
-0.054005400540056314,-0.6220133280774283
-0.053105310531055494,-0.6253675095261791
-0.052205220522054674,-0.6287158393433645
-0.0513051305130503,-0.6320583130469521
-0.05040504050404948,-0.6353949262061024
-0.04950495049504866,-0.6387256744419672
-0.04860486048604784,-0.6420505534283599
-0.04770477047704702,-0.645369558892513
-0.0468046804680462,-0.6486826866158049
-0.04590459045904538,-0.6519899324345236
-0.04500450045004456,-0.6552912922406157
-0.04410441044104374,-0.6585867619824549
-0.04320432043204292,-0.6618763376656132
-0.0423042304230421,-0.6651600153536449
-0.04140414041404128,-0.6684377911688767
-0.04050405040504046,-0.6717096612932031
-0.03960396039603964,-0.6749756219688956
-0.03870387038703882,-0.6782356694994145
-0.037803780378038,-0.6814898002502353
-0.03690369036903718,-0.6847380106496795
-0.03600360036003636,-0.6879802971897544
-0.03510351035103554,-0.6912166564270052
-0.03420342034203472,-0.6944470849833662
-0.0333033303330339,-0.6976715795470397
-0.03240324032403308,-0.7008901368733628
-0.03150315031503226,-0.7041027537856953
-0.030603060306031438,-0.7073094271763147
-0.029702970297030618,-0.7105101540073213
-0.028802880288029797,-0.7137049313115486
-0.027902790279028977,-0.7168937561934877
-0.027002700270028157,-0.7200766258302207
-0.026102610261027337,-0.7232535374723591
-0.025202520252026517,-0.7264244884449992
-0.024302430243025697,-0.7295894761486801
-0.023402340234024877,-0.7327484980603597
-0.022502250225024056,-0.7359015517343892
-0.021602160216023236,-0.7390486348035117
-0.020702070207022416,-0.7421897449798595
-0.019801980198021596,-0.7453248800559674
-0.018901890189020776,-0.7484540379057948
-0.018001800180019956,-0.751577216485759
-0.017101710171019135,-0.7546944138357797
-0.016201620162018315,-0.7578056280803297
-0.015301530153017495,-0.7609108574295039
-0.014401440144016675,-0.7640101001800931
-0.013501350135015855,-0.7671033547166709
-0.012601260126015035,-0.7701906195126934
-0.011701170117014215,-0.7732718931316036
-0.010801080108009842,-0.7763471742279718
-0.009900990099009022,-0.7794164615485711
-0.009000900090008201,-0.7824797539336006
-0.008100810081007381,-0.7855370503177841
-0.007200720072006561,-0.7885883497315576
-0.006300630063005741,-0.7916336513022401
-0.005400540054004921,-0.7946729542552307
-0.004500450045004101,-0.7977062579152067
-0.0036003600360032806,-0.800733561707341
-0.0027002700270024604,-0.8037548651585268
-0.0018001800180016403,-0.8067701678986203
-0.0009000900090008201,-0.8097794696616895
0.0,-0.8127827702872799
0.0009000900090008201,-0.8097794696616895
0.0018001800180016403,-0.8067701678986207
0.0027002700270024604,-0.8037548651585268
0.0036003600360032806,-0.8007335617073414
0.004500450045004101,-0.7977062579152069
0.005400540054004921,-0.7946729542552307
0.006300630063005741,-0.7916336513022401
0.007200720072006561,-0.7885883497315576
0.008100810081007381,-0.7855370503177848
0.009000900090008201,-0.782479753933601
0.009900990099009022,-0.7794164615485721
0.010801080108009842,-0.7763471742279725
0.011701170117010662,-0.7732718931316164
0.012601260126011482,-0.770190619512705
0.013501350135012302,-0.7671033547166834
0.014401440144013122,-0.7640101001801053
0.015301530153013942,-0.7609108574295164
0.016201620162014763,-0.7578056280803414
0.017101710171015583,-0.7546944138357916
0.018001800180016403,-0.7515772164857714
0.018901890189017223,-0.7484540379058068
0.019801980198018043,-0.7453248800559792
0.020702070207018863,-0.7421897449798717
0.021602160216019684,-0.739048634803524
0.022502250225020504,-0.7359015517344013
0.023402340234021324,-0.7327484980603723
0.024302430243022144,-0.7295894761486923
0.025202520252022964,-0.7264244884450112
0.026102610261023784,-0.7232535374723719
0.027002700270024604,-0.7200766258302332
0.027902790279025425,-0.7168937561935003
0.028802880288029797,-0.7137049313115486
0.029702970297030618,-0.7105101540073213
0.030603060306031438,-0.7073094271763154
0.03150315031503226,-0.7041027537856962
0.03240324032403308,-0.700890136873363
0.0333033303330339,-0.6976715795470408
0.03420342034203472,-0.6944470849833668
0.03510351035103554,-0.6912166564270046
0.03600360036003636,-0.6879802971897552
0.03690369036903718,-0.6847380106496801
0.037803780378038,-0.681489800250236
0.03870387038703882,-0.6782356694994155
0.03960396039603964,-0.6749756219688956
0.04050405040504046,-0.6717096612932039
0.04140414041404128,-0.6684377911688774
0.0423042304230421,-0.6651600153536447
0.04320432043204292,-0.6618763376656133
0.04410441044104374,-0.6585867619824556
0.04500450045004456,-0.6552912922406163
0.04590459045904538,-0.6519899324345249
0.0468046804680462,-0.648682686615806
0.04770477047704702,-0.645369558892513
0.04860486048604784,-0.6420505534283613
0.04950495049504866,-0.6387256744419673
0.05040504050404948,-0.6353949262061036
0.0513051305130503,-0.6320583130469528
0.05220522052205112,-0.6287158393433769
0.05310531053105194,-0.625367509526192
0.05400540054005276,-0.6220133280774401
0.05490549054905358,-0.6186532995296945
0.0558055805580544,-0.6152874284653383
0.05670567056705522,-0.6119157195158806
0.05760576057605604,-0.6085381773612598
0.05850585058505686,-0.6051548067291684
0.05940594059405768,-0.6017656123943702
0.0603060306030585,-0.5983705991780408
0.06120612061205932,-0.5949697719470997
0.06210621062106014,-0.5915631356135612
0.06300630063006096,-0.588150695133886
0.06390639063906178,-0.584732455508343
0.0648064806480626,-0.5813084217803706
0.06570657065706342,-0.5778785990359588
0.06660666066606424,-0.5744429924030181
0.06750675067506506,-0.5710016070507786
0.06840684068406588,-0.5675544481891729
0.06930693069307026,-0.5641015210682256
0.07020702070207108,-0.5606428309775147
0.0711071107110719,-0.5571783832455011
0.07200720072007272,-0.5537081832390004
0.07290729072907354,-0.5502322363625965
0.07380738073807436,-0.5467505480580687
0.07470747074707518,-0.5432631238038302
0.075607560756076,-0.5397699691143736
0.07650765076507682,-0.5362710895397129
0.07740774077407764,-0.5327664906648429
0.07830783078307846,-0.5292561781092017
0.07920792079207928,-0.5257401575261285
0.0801080108010801,-0.5222184346023429
0.08100810081008092,-0.518691015057421
0.08190819081908174,-0.5151579046432766
0.08280828082808256,-0.5116191091436463
0.08370837083708338,-0.5080746343735953
0.0846084608460842,-0.5045244861790035
0.08550855085508502,-0.5009686704360787
0.08640864086408584,-0.4974071930508624
0.08730873087308666,-0.4938400599587477
0.08820882088208748,-0.4902672771240015
0.0891089108910883,-0.48668885053928324
0.09000900090008912,-0.4831047862251863
0.09090909090908994,-0.47951509022976474
0.09180918091809076,-0.4759197686280768
0.09270927092709158,-0.4723188275217359
0.0936093609360924,-0.4687122730384557
0.09450945094509322,-0.4651001113316071
0.09540954095409404,-0.4614823485797796
0.09630963096309486,-0.4578589909863457
0.09720972097209568,-0.45423004477903395
0.0981098109810965,-0.4505955162094989
0.09900990099009732,-0.446955411552904
0.09990999099909814,-0.44330973710750315
0.10081008100809896,-0.43965849919423355
0.10171017101709978,-0.4360017041563011
0.1026102610261006,-0.43233935835878434
0.10351035103510142,-0.4286714681882325
0.10441044104410224,-0.42499804005227493
0.10531053105310306,-0.42131908037922877
0.10621062106210388,-0.41763459561771377
0.1071107110711047,-0.4139445922362725
0.10801080108010552,-0.4102490767229935
0.1089108910891099,-0.4065480555851226
0.10981098109811072,-0.40284153534875067
0.11071107110711154,-0.39912952255836814
0.11161116111611236,-0.3954120237765555
0.11251125112511318,-0.39168904558361894
0.113411341134114,-0.3879605945772304
0.11431143114311482,-0.3842266773720834
0.11521152115211564,-0.38048730059954716
0.11611161116111646,-0.3767424709073259
0.11701170117011728,-0.37299219495912167
0.1179117911791181,-0.3692364794342962
0.11881188118811892,-0.36547533102755025
0.11971197119711974,-0.36170875644858563
0.12061206120612056,-0.3579367624217951
0.12151215121512138,-0.3541593556859343
0.1224122412241222,-0.3503765429938074
0.12331233123312302,-0.34658833111196036
0.12421242124212384,-0.3427947268203665
0.12511251125112466,-0.3389957369121248
0.12601260126012548,-0.33519136819315876
0.1269126912691263,-0.331381627481915
0.12781278127812712,-0.32756652160907046
0.12871287128712794,-0.32374605741724233
0.12961296129612876,-0.31992024176069767
0.13051305130512958,-0.3160890815050664
0.1314131413141304,-0.3122525835270648
0.13231323132313122,-0.30841075471421314
0.13321332133213204,-0.3045636019645616
0.13411341134113286,-0.3007111321864151
0.13501350135013368,-0.2968533522980679
0.1359135913591345,-0.2929902692275371
0.13681368136813532,-0.28912188991229415
0.13771377137713614,-0.2852482212990106
0.13861386138613696,-0.2813692703433005
0.13951395139513778,-0.27748504400946006
0.1404140414041386,-0.2735955492702223
0.14131413141313942,-0.26970079310650885
0.14221422142214024,-0.2658007825071773
0.14311431143114106,-0.2618955244687857
0.14401440144014188,-0.25798502599534917
0.1449144914491427,-0.2540692940981013
0.14581458145814352,-0.25014833579526363
0.14671467146714434,-0.24622215811180828
0.14761476147614516,-0.24229076807923242
0.14851485148514598,-0.23835417273533213
0.14941494149415036,-0.23441237912396198
0.15031503150315118,-0.2304653942948664
0.151215121512152,-0.2265132253033865
0.15211521152115282,-0.22255587921029266
0.15301530153015364,-0.21859336308155608
0.15391539153915446,-0.21462568398814041
0.15481548154815528,-0.21065284900579362
0.1557155715571561,-0.20667486521483638
0.15661566156615692,-0.2026917396999644
0.15751575157515774,-0.19870347955004247
0.15841584158415856,-0.19471009185790508
0.15931593159315938,-0.19071158372016514
0.1602160216021602,-0.1867079622370092
0.16111611161116102,-0.18269923451201484
0.16201620162016184,-0.1786854076519562
0.16291629162916266,-0.1746664887666158
0.16381638163816348,-0.17064248496859918
0.1647164716471643,-0.1666134033731527
0.16561656165616512,-0.16257925109798188
0.16651665166516594,-0.15854003526307042
0.16741674167416676,-0.1544957629905063
0.16831683168316758,-0.15044644140430416
0.1692169216921684,-0.14639207763023365
0.17011701170116922,-0.14233267879564931
0.17101710171017004,-0.13826825202932036
0.17191719171917086,-0.134198804461266
0.17281728172817168,-0.13012434322258923
0.1737173717371725,-0.12604487544531265
0.17461746174617332,-0.12196040826222271
0.17551755175517414,-0.11787094880670657
0.17641764176417496,-0.11377650421259655
0.17731773177317578,-0.10967708161401368
0.1782178217821766,-0.10557268814521864
0.17911791179117742,-0.10146333094045605
0.18001800180017824,-0.09734901713380713
0.18091809180917906,-0.09322975385904321
0.18181818181817988,-0.08910554824947718
0.1827182718271807,-0.08497640743782302
0.18361836183618152,-0.08084233855604947
0.18451845184518234,-0.07670334873524193
0.18541854185418316,-0.07255944510546615
0.18631863186318398,-0.06841063479562585
0.1872187218721848,-0.06425692493332986
0.18811881188118562,-0.06009832264476119
0.18901890189019,-0.05593483505452985
0.18991899189919081,-0.05176646928558913
0.19081908190819163,-0.04759323245903853
0.19171917191719245,-0.04341513169404447
0.19261926192619327,-0.03923217410769843
0.1935193519351941,-0.03504436681489799
0.19441944194419492,-0.030851716928222327
0.19531953195319574,-0.02665423155781083
0.19621962196219656,-0.02245191781124458
0.19711971197119738,-0.01824478279342898
0.1980198019801982,-0.014032833606475562
0.19891989198919902,-0.00981607734958828
0.19981998199819984,-0.005594521118953011
0.20072007200720066,-0.0013681720076187081
0.20162016201620148,0.002862962894604818
0.2025202520252023,0.007098876501263383
0.20342034203420312,0.011339561729360783
0.20432043204320394,0.015585011499467468
0.20522052205220476,0.019835218735826568
0.20612061206120558,0.024090176366453105
0.2070207020702064,0.028349877323241773
0.20792079207920722,0.03261431454206366
0.20882088208820804,0.036883480962867456
0.20972097209720886,0.04115736952977737
0.21062106210620968,0.04543597319119026
0.2115211521152105,0.04971928489987215
0.21242124212421132,0.054007297613050294
0.21332133213321214,0.05830000429250813
0.21422142214221296,0.06259739790467704
0.21512151215121378,0.06689947142072727
0.2160216021602146,0.07120621781665645
0.21692169216921542,0.07551763007337971
0.21782178217821624,0.07983370117681284
0.21872187218721706,0.0841544241179629
0.21962196219621788,0.08847979189301255
0.2205220522052187,0.0928097975033984
0.22142214221421952,0.09714443395590115
0.22232223222322034,0.10148369426271826
0.22322232223222116,0.10582757144155486
0.22412241224122198,0.11017605851569223
0.2250225022502228,0.11452914851407339
0.22592259225922362,0.11888683447137648
0.22682268226822444,0.12324910942809093
0.22772277227722526,0.12761596643059533
0.22862286228622608,0.13198739853122446
0.22952295229523045,0.13636339878836312
0.23042304230423127,0.140743960266463
0.2313231323132321,0.14512907603618877
0.23222322232223291,0.14951873917443584
0.23312331233123373,0.15391294276441808
0.23402340234023455,0.15831167989572864
0.23492349234923537,0.16271494366441205
0.2358235823582362,0.16712272717302412
0.23672367236723701,0.17153502353070368
0.23762376237623783,0.1759518258532329
0.23852385238523865,0.18037312726309906
0.23942394239423948,0.18479892088955802
0.2403240324032403,0.18922919986869857
0.24122412241224112,0.1936639573434979
0.24212421242124194,0.19810318646388256
0.24302430243024276,0.20254688038678811
0.24392439243924358,0.20699503227621566
0.2448244824482444,0.21144763530329078
0.24572457245724522,0.21590468264631396
0.24662466246624604,0.22036616749082352
0.24752475247524686,0.22483208302964433
0.24842484248424768,0.2293024224629422
0.2493249324932485,0.23377717899827727
0.2502250225022493,0.23825634585065658
0.25112511251125014,0.24273991624258426
0.25202520252025096,0.24722788340410856
0.2529252925292518,0.25172024057287923
0.2538253825382526,0.2562169809941878
0.2547254725472534,0.26071809792102113
0.25562556255625424,0.26522358461410567
0.25652565256525506,0.2697334343419537
0.2574257425742559,0.2742476403809105
0.2583258325832567,0.2787661960152
0.2592259225922575,0.28328909453696766
0.26012601260125834,0.28781632924632233
0.26102610261025916,0.29234789345138124
0.26192619261926,0.2968837804683119
0.2628262826282608,0.3014239836213747
0.2637263726372616,0.3059684962429582
0.26462646264626244,0.31051731167362673
0.26552655265526326,0.31507042326215473
0.2664266426642641,0.31962782436556575
0.2673267326732649,0.3241895083491721
0.2682268226822657,0.32875546858661153
0.2691269126912701,0.3333256984598952
0.2700270027002709,0.33790019135939864
0.27092709270927173,0.3424789406839642
0.27182718271827255,0.34706193984089195
0.2727272727272734,0.35164918224598524
0.2736273627362742,0.35624066132358406
0.274527452745275,0.3608363705065955
0.27542754275427583,0.36543630323653015
0.27632763276327665,0.3700404529635315
0.2772277227722775,0.3746488131464089
0.2781278127812783,0.3792613772526658
0.2790279027902791,0.3838781387585319
0.27992799279927993,0.3884990911489921
0.28082808280828075,0.39312422791781465
0.2817281728172816,0.39775354256758005
0.2826282628262824,0.4023870286097102
0.2835283528352832,0.4070246795644939
0.28442844284428404,0.4116664889611155
0.28532853285328486,0.4163124503376783
0.2862286228622857,0.4209625572412319
0.2871287128712865,0.42561680322780004
0.2880288028802873,0.43027518186240105
0.28892889288928814,0.4349376867190732
0.28982898289828896,0.43960431138090045
0.2907290729072898,0.4442750494400341
0.2916291629162906,0.4489498944977147
0.2925292529252914,0.4536288401642971
0.29342934293429224,0.4583118800592687
0.29432943294329306,0.46299900781127185
0.2952295229522939,0.4676902170581294
0.2961296129612947,0.47238550144685526
0.2970297029702955,0.4770848546336846
0.29792979297929634,0.48178827028408605
0.29882988298829716,0.48649574207278456
0.299729972997298,0.49120726368377843
0.3006300630062988,0.49592282881035804
0.3015301530152996,0.5006424311551239
0.30243024302430044,0.5053660644300016
0.30333033303330126,0.5100937223562615
0.3042304230423021,0.5148253986645341
0.3051305130513029,0.5195610870948263
0.3060306030603037,0.5243007813965359
0.30693069306930454,0.5290444753284683
0.30783078307830536,0.5337921626588515
0.3087308730873062,0.5385438371653465
0.30963096309631055,0.5432994926350808
0.31053105310531137,0.5480591228646057
0.3114311431143122,0.5528227216599895
0.312331233123313,0.5575902828367764
0.31323132313231383,0.5623618002200113
0.31413141314131465,0.5671372676442578
0.3150315031503155,0.5719166789536023
0.3159315931593163,0.5767000280016717
0.3168316831683171,0.5814873086516403
0.31773177317731793,0.5862785147762417
0.31863186318631875,0.5910736402577818
0.3195319531953196,0.595872678988143
0.3204320432043204,0.6006756248688006
0.3213321332133212,0.6054824718108271
0.32223222322232203,0.6102932137349031
0.32313231323132285,0.6151078445713274
0.3240324032403237,0.6199263582600218
0.3249324932493245,0.6247487487505419
0.3258325832583253,0.6295750100020844
0.32673267326732613,0.6344051359834967
0.32763276327632695,0.6392391206732753
0.3285328532853278,0.6440769580595851
0.3294329432943286,0.648918642140255
0.3303330333033294,0.6537641669227939
0.33123312331233024,0.6586135264243855
0.33213321332133106,0.6634667146719039
0.3330333033303319,0.6683237257019123
0.3339333933393327,0.6731845535606726
0.3348334833483335,0.6780491923041475
0.33573357335733434,0.6829176359980044
0.33663366336633516,0.6877898787176218
0.337533753375336,0.6926659145480913
0.3384338433843368,0.6975457375842229
0.3393339333933376,0.7024293419305486
0.34023402340233844,0.7073167217013213
0.34113411341133926,0.7122078710205247
0.3420342034203401,0.7171027840218694
0.3429342934293409,0.7220014548487969
0.3438343834383417,0.7269038776544878
0.34473447344734254,0.7318100466018538
0.34563456345634336,0.7367199558635453
0.3465346534653442,0.7416335996219519
0.347434743474345,0.7465509720692044
0.3483348334833458,0.7514720674071725
0.3492349234923502,0.75639687984748
0.350135013501351,0.7613254036114575
0.35103510351035183,0.766257632930213
0.35193519351935265,0.7711935620445848
0.35283528352835347,0.7761331852051531
0.3537353735373543,0.7810764966722407
0.3546354635463551,0.7860234907159088
0.35553555355535593,0.7909741616159615
0.35643564356435675,0.7959285036619392
0.3573357335733576,0.8008865111531205
0.3582358235823584,0.8058481783985206
0.3591359135913592,0.810813499716889
0.36003600360036003,0.8157824694367064
0.36093609360936085,0.8207550818961845
0.3618361836183617,0.8257313314432639
0.3627362736273625,0.8307112124356082
0.3636363636363633,0.8356947192406053
0.36453645364536413,0.840681846235364
0.36543654365436495,0.845672587806707
0.3663366336633658,0.8506669383511726
0.3672367236723666,0.855664892275009
0.3681368136813674,0.8606664439941697
0.36903690369036823,0.8656715879343118
0.36993699369936905,0.8706803185307903
0.3708370837083699,0.8756926302286567
0.3717371737173707,0.8807085174826488
0.3726372637263715,0.8857279747571948
0.37353735373537233,0.8907509965264006
0.37443744374437316,0.8957775772740492
0.375337533753374,0.9008077114935963
0.3762376237623748,0.905841393688161
0.3771377137713756,0.9108786183705262
0.37803780378037644,0.9159193800631278
0.37893789378937726,0.9209636732980522
0.3798379837983781,0.926011492617033
0.3807380738073789,0.9310628325714346
0.3816381638163797,0.936117687722261
0.38253825382538054,0.9411760526401391
0.38343834383438136,0.9462379219053144
0.3843384338433822,0.9513032901076469
0.385238523852383,0.9563721518466024
0.3861386138613838,0.9614445017312467
0.38703870387038464,0.9665203343802372
0.38793879387938546,0.9715996444218199
0.38883888388838983,0.9766824264938281
0.38973897389739065,0.9817686752436326
0.39063906390639147,0.9868583853282028
0.3915391539153923,0.9919515514140537
0.3924392439243931,0.9970481681772468
0.39333933393339393,1.0021482303033873
0.39423942394239475,1.0072517324876116
0.39513951395139557,1.012358669434579
0.3960396039603964,1.01746903585847
0.3969396939693972,1.0225828264829706
0.39783978397839803,1.0277000360412651
0.39873987398739885,1.032820659276034
0.39963996399639967,1.0379446909394372
0.4005400540054005,1.0430721257931095
0.4014401440144013,1.048202958608151
0.40234023402340213,1.053337184165119
0.40324032403240295,1.0584747972540158
0.4041404140414038,1.0636157926742835
0.4050405040504046,1.0687601652347936
0.4059405940594054,1.0739079097538349
0.40684068406840623,1.0790590210591087
0.40774077407740705,1.084213493987715
0.4086408640864079,1.089371323386144
0.4095409540954087,1.0945325041102685
0.4104410441044095,1.0996970310253311
0.41134113411341033,1.104864899005936
0.41224122412241115,1.1100361029360402
0.413141314131412,1.1152106377089368
0.4140414041404128,1.1203884982272558
0.4149414941494136,1.125569679402943
0.41584158415841443,1.1307541761572557
0.41674167416741525,1.1359419834207514
0.4176417641764161,1.1411330961332755
0.4185418541854169,1.1463275092439524
0.4194419441944177,1.1515252177111739
0.42034203420341854,1.156726216502587
0.42124212421241936,1.161930500595087
0.4221422142214202,1.167138064974804
0.423042304230421,1.1723489046370896
0.4239423942394218,1.1775630145865084
0.42484248424842264,1.1827803898368288
0.42574257425742346,1.1880010254110076
0.4266426642664243,1.1932249163411803
0.4275427542754251,1.1984520576686517
0.4284428442844259,1.2036824444438798
0.4293429342934303,1.2089160717264802
0.4302430243024311,1.2141529345851674
0.43114311431143193,1.2193930280978087
0.43204320432043275,1.2246363473513724
0.43294329432943357,1.2298828874419228
0.4338433843384344,1.2351326434746104
0.4347434743474352,1.2403856105636575
0.43564356435643603,1.245641783832351
0.43654365436543685,1.2509011584130247
0.43744374437443767,1.2561637294470516
0.4383438343834385,1.261429492084829
0.4392439243924393,1.2666984414857683
0.44014401440144013,1.2719705728182797
0.44104410441044095,1.2772458812597647
0.44194419441944177,1.2825243619965987
0.4428442844284426,1.2878060102241202
0.4437443744374434,1.2930908211466217
0.44464446444644423,1.2983787899773283
0.44554455445544505,1.3036699119383979
0.4464446444644459,1.3089641822608962
0.4473447344734467,1.3142615961847939
0.4482448244824475,1.3195621489589446
0.44914491449144833,1.3248658358410794
0.45004500450044915,1.3301726520977932
0.45094509450945,1.3354825930045258
0.4518451845184508,1.340795653845556
0.4527452745274516,1.3461118299139851
0.45364536453645243,1.3514311165117252
0.45454545454545325,1.3567535089494849
0.4554455445544541,1.3620790025467553
0.4563456345634549,1.3674075926318008
0.4572457245724557,1.3727392745416431
0.45814581458145653,1.3780740436220473
0.45904590459045735,1.3834118952275092
0.4599459945994582,1.3887528247212433
0.460846084608459,1.3940968274751695
0.4617461746174598,1.3994438988698983
0.46264626462646063,1.4047940342947163
0.46354635463546146,1.4101472291475747
0.4644464446444623,1.4155034788350784
0.4653465346534631,1.4208627787724666
0.4662466246624639,1.4262251243836022
0.46714671467146474,1.4315905111009604
0.46804680468046556,1.4369589343656104
0.46894689468946993,1.442330389627219
0.46984698469847075,1.4477048723439845
0.47074707470747157,1.4530823779826967
0.4716471647164724,1.4584629020186752
0.4725472547254732,1.4638464399357694
0.47344734473447403,1.4692329872263412
0.47434743474347485,1.4746225393912538
0.47524752475247567,1.4800150919398543
0.4761476147614765,1.4854106403899687
0.4770477047704773,1.4908091802678771
0.47794779477947813,1.496210707108306
0.47884788478847895,1.5016152164544134
0.47974797479747977,1.5070227038577741
0.4806480648064806,1.5124331648783649
0.4815481548154814,1.5178465950845554
0.48244824482448223,1.5232629900530874
0.48334833483348305,1.5286823453690646
0.48424842484248387,1.5341046566259386
0.4851485148514847,1.539529919425493
0.4860486048604855,1.5449581293778327
0.48694869486948633,1.550389282101365
0.48784878487848715,1.5558233732227877
0.48874887488748797,1.56126039837708
0.4896489648964888,1.5667003532074781
0.4905490549054896,1.5721432333654697
0.49144914491449043,1.577589034510776
0.49234923492349125,1.5830377523113386
0.4932493249324921,1.5884893824433028
0.4941494149414929,1.5939439205910104
0.4950495049504937,1.5994013624469767
0.49594959495949453,1.6048617037118809
0.49684968496849535,1.6103249400945505
0.4977497749774962,1.6157910673119493
0.498649864986497,1.621260081089161
0.4995499549954978,1.6267319771593747
0.5004500450044986,1.6322067512638718
0.5013501350134995,1.6376843991520118
0.5022502250225003,1.6431649165812163
0.5031503150315011,1.6486482993169569
0.5040504050405019,1.6541345431327386
0.5049504950495027,1.6596236438100875
0.5058505850585036,1.6651155971385347
0.5067506750675044,1.6706103989156038
0.5076507650765052,1.6761080449467955
0.508550855085506,1.6816085310455735
0.5094509450945104,1.6871118530333595
0.5103510351035112,1.692618006739477
0.511251125112512,1.6981269880012027
0.5121512151215128,1.7036387926637073
0.5130513051305137,1.7091534165800537
0.5139513951395145,1.7146708556111783
0.5148514851485153,1.7201911056258818
0.5157515751575161,1.7257141625008137
0.516651665166517,1.7312400221204542
0.5175517551755178,1.736768680377105
0.5184518451845186,1.7423001331708696
0.5193519351935194,1.7478343764096442
0.5202520252025202,1.7533714060091
0.521152115211521,1.7589112178926685
0.5220522052205219,1.76445380799153
0.5229522952295227,1.769999172244596
0.5238523852385235,1.7755473065984957
0.5247524752475243,1.7810982070075636
0.5256525652565252,1.786651869433824
0.526552655265526,1.7922082898469733
0.5274527452745268,1.7977674642243708
0.5283528352835276,1.8033293885510215
0.5292529252925284,1.8088940588195628
0.5301530153015293,1.8144614710302474
0.5310531053105301,1.8200316211909329
0.5319531953195309,1.8256045053170653
0.5328532853285317,1.8311801194316641
0.5337533753375325,1.8367584595653104
0.5346534653465334,1.8423395217561285
0.5355535553555342,1.8479233020497743
0.536453645364535,1.853509796499423
0.5373537353735358,1.8590990011657482
0.5382538253825366,1.8646909121169153
0.5391539153915375,1.8702855254285617
0.5400540054005383,1.8758828371837843
0.5409540954095391,1.8814828434731257
0.5418541854185399,1.8870855403945574
0.5427542754275407,1.892690924053469
0.5436543654365416,1.8982989905626533
0.5445544554455424,1.9039097360422879
0.5454545454545432,1.9095231566199273
0.546354635463544,1.9151392484304812
0.5472547254725448,1.920758007616209
0.5481548154815457,1.9263794303266977
0.54905490549055,1.932003512718862
0.5499549954995508,1.9376302509568863
0.5508550855085517,1.9432596412122758
0.5517551755175525,1.948891679663798
0.5526552655265533,1.9545263624974825
0.5535553555355541,1.9601636859065998
0.554455445544555,1.9658036460916548
0.5553555355535558,1.9714462392603684
0.5562556255625566,1.977091461627663
0.5571557155715574,1.9827393094156505
0.5580558055805582,1.9883897788536185
0.558955895589559,1.9940428661780125
0.5598559855985599,1.9996985676324255
0.5607560756075607,2.005356879467581
0.5616561656165615,2.011017797941322
0.5625562556255623,2.016681319318594
0.5634563456345631,2.022347439871433
0.564356435643564,2.0280161558789502
0.5652565256525648,2.033687463627318
0.5661566156615656,2.039361359409756
0.5670567056705664,2.0450378395265196
0.5679567956795673,2.0507169002848786
0.5688568856885681,2.0563985379991134
0.5697569756975689,2.062082748990491
0.5706570657065697,2.06776952958726
0.5715571557155705,2.07345887612463
0.5724572457245714,2.0791507849447606
0.5733573357335722,2.0848452523967467
0.574257425742573,2.090542274836604
0.5751575157515738,2.096241848627257
0.5760576057605746,2.1019439701385236
0.5769576957695755,2.1076486357471014
0.5778577857785763,2.1133558418365537
0.5787578757875771,2.119065584797296
0.5796579657965779,2.124777861026581
0.5805580558055787,2.130492666928489
0.5814581458145796,2.1362099989139063
0.5823582358235804,2.14192985340052
0.5832583258325812,2.147652226812798
0.584158415841582,2.1533771155819776
0.5850585058505828,2.159104516146055
0.5859585958595837,2.1648344249497598
0.5868586858685845,2.1705668384445587
0.5877587758775853,2.1763017530886284
0.5886588658865861,2.182039165346845
0.5895589558955905,2.187779071690789
0.5904590459045913,2.19352146859867
0.5913591359135921,2.1992663525554024
0.592259225922593,2.2050137200525266
0.5931593159315938,2.2107635675882213
0.5940594059405946,2.21651589166728
0.5949594959495954,2.222270688801106
0.5958595859585962,2.2280279555076885
0.596759675967597,2.2337876883115997
0.5976597659765979,2.239549883743975
0.5985598559855987,2.2453145383425013
0.5994599459945995,2.2510816486514016
0.6003600360036003,2.256851211221425
0.6012601260126011,2.2626232226098333
0.602160216021602,2.2683976793803797
0.6030603060306028,2.2741745781033074
0.6039603960396036,2.2799539153553274
0.6048604860486044,2.2857356877196082
0.6057605760576052,2.2915198917857627
0.6066606660666061,2.297306524149835
0.6075607560756069,2.303095581414285
0.6084608460846077,2.3088870601879776
0.6093609360936085,2.3146809570861677
0.6102610261026093,2.3204772687304884
0.6111611161116102,2.3262759917489375
0.612061206120611,2.332077122775862
0.6129612961296118,2.3378806584519487
0.6138613861386126,2.343686595424207
0.6147614761476135,2.34949493034596
0.6156615661566143,2.355305659876826
0.6165616561656151,2.3611187806827134
0.6174617461746159,2.366934289435799
0.6183618361836167,2.3727521828145193
0.6192619261926176,2.3785724575035574
0.6201620162016184,2.3843951101938288
0.6210621062106192,2.3902201375824674
0.62196219621962,2.3960475363728198
0.6228622862286208,2.4018773032744196
0.6237623762376217,2.4077094350029857
0.6246624662466225,2.4135439282804043
0.6255625562556233,2.4193807798347136
0.6264626462646241,2.425219986400099
0.6273627362736249,2.4310615447168744
0.6282628262826258,2.436905451531466
0.6291629162916301,2.44275170359642
0.630063006300631,2.448600297670336
0.6309630963096318,2.4544512305179267
0.6318631863186326,2.460304498909962
0.6327632763276334,2.4661600996232584
0.6336633663366342,2.472018029440676
0.634563456345635,2.4778782851511036
0.6354635463546359,2.4837408635494405
0.6363636363636367,2.48960576143659
0.6372637263726375,2.495472975619445
0.6381638163816383,2.5013425029108713
0.6390639063906391,2.5072143401297056
0.63996399639964,2.5130884841007273
0.6408640864086408,2.5189649316546627
0.6417641764176416,2.524843679628157
0.6426642664266424,2.5307247248637768
0.6435643564356432,2.536608064209983
0.6444644464446441,2.542493694521128
0.6453645364536449,2.5483816126574426
0.6462646264626457,2.554271815485017
0.6471647164716465,2.5601642998757965
0.6480648064806473,2.5660590627075646
0.6489648964896482,2.571956100863931
0.649864986498649,2.5778554112343177
0.6507650765076498,2.5837569907139546
0.6516651665166506,2.5896608362038553
0.6525652565256514,2.5955669446108143
0.6534653465346523,2.601475312847388
0.6543654365436531,2.6073859378318898
0.6552655265526539,2.613298816488372
0.6561656165616547,2.619213945746615
0.6570657065706555,2.6251313225421153
0.6579657965796564,2.631050943816075
0.6588658865886572,2.636972806515388
0.659765976597658,2.6428969075926267
0.6606660666066588,2.6488232440060338
0.6615661566156597,2.654751812719505
0.6624662466246605,2.6606826107025823
0.6633663366336613,2.666615634930439
0.6642664266426621,2.6725508823838675
0.6651665166516629,2.678488350049268
0.6660666066606638,2.6844280349186374
0.6669666966696646,2.690369933989555
0.6678667866786654,2.696314044265174
0.6687668766876662,2.7022603627542088
0.6696669666966706,2.708208886470929
0.6705670567056714,2.71415961243511
0.6714671467146722,2.7201125376720863
0.672367236723673,2.72606765921269
0.6732673267326739,2.7320249740932607
0.6741674167416747,2.737984479355624
0.6750675067506755,2.7439461720470786
0.6759675967596763,2.749910049220397
0.6768676867686771,2.7558761079338012
0.677767776777678,2.761844345250958
0.6786678667866788,2.7678147582409633
0.6795679567956796,2.7737873439783334
0.6804680468046804,2.7797620995429906
0.6813681368136812,2.785739022020258
0.6822682268226821,2.791718108500837
0.6831683168316829,2.797699356080806
0.6840684068406837,2.803682761861605
0.6849684968496845,2.809668322950024
0.6858685868586853,2.8156560364581886
0.6867686768676862,2.821645899503556
0.687668766876687,2.8276379092088963
0.6885688568856878,2.8336320627022844
0.6894689468946886,2.839628357117091
0.6903690369036894,2.845626789591963
0.6912691269126903,2.8516273572708237
0.6921692169216911,2.8576300573028517
0.6930693069306919,2.863634886842474
0.6939693969396927,2.869641843049355
0.6948694869486935,2.8756509230883833
0.6957695769576944,2.8816621241296625
0.6966696669666952,2.8876754433484995
0.697569756975696,2.8936908779253914
0.6984698469846968,2.8997084250460174
0.6993699369936976,2.9057280819012252
0.7002700270026985,2.911749845687021
0.7011701170116993,2.917773713604559
0.7020702070207001,2.9237996828601283
0.7029702970297009,2.9298277506651447
0.7038703870387018,2.9358579142361383
0.7047704770477026,2.94189017079474
0.7056705670567034,2.9479245175676763
0.7065706570657042,2.9539609517867516
0.707470747074705,2.9599994706888437
0.7083708370837059,2.966040071515888
0.7092709270927102,2.9720827515148804
0.710171017101711,2.9781275079378213
0.7110711071107119,2.9841743380417696
0.7119711971197127,2.990223239088792
0.7128712871287135,2.9962742083459606
0.7137713771377143,3.0023272430853383
0.7146714671467151,3.008382340583975
0.715571557155716,3.0144394981238922
0.7164716471647168,3.0204987129920764
0.7173717371737176,3.0265599824804625
0.7182718271827184,3.0326233038859285
0.7191719171917192,3.0386886745102824
0.7200720072007201,3.044756091660251
0.7209720972097209,3.050825552647472
0.7218721872187217,3.056897054788481
0.7227722772277225,3.0629705954047015
0.7236723672367233,3.0690461718224364
0.7245724572457242,3.0751237813728522
0.725472547254725,3.0812034213919746
0.7263726372637258,3.087285089220676
0.7272727272727266,3.0933687822046623
0.7281728172817274,3.0994544976944667
0.7290729072907283,3.1055422330454365
0.7299729972997291,3.1116319856177252
0.7308730873087299,3.1177237527762762
0.7317731773177307,3.123817531890822
0.7326732673267315,3.129913320335866
0.7335733573357324,3.1360111154906756
0.7344734473447332,3.1421109147392703
0.735373537353734,3.1482127154704136
0.7362736273627348,3.154316515077602
0.7371737173717356,3.160422310959053
0.7380738073807365,3.1665301005176976
0.7389738973897373,3.1726398811611682
0.7398739873987381,3.1787516503017907
0.7407740774077389,3.1848654053565713
0.7416741674167397,3.1909811437471878
0.7425742574257406,3.1970988628999804
0.7434743474347414,3.2032185602459413
0.7443744374437422,3.2093402332207055
0.745274527452743,3.215463879264537
0.7461746174617438,3.221589495822324
0.7470747074707447,3.227717080343563
0.7479747974797455,3.233846630282358
0.7488748874887463,3.239978143097399
0.7497749774977507,3.2461116162519756
0.7506750675067515,3.252247047213909
0.7515751575157523,3.258384433455621
0.7524752475247531,3.2645237724540723
0.753375337533754,3.27066506169077
0.7542754275427548,3.27680829865175
0.7551755175517556,3.2829534808275738
0.7560756075607564,3.289100605713315
0.7569756975697572,3.295249670808552
0.7578757875787581,3.3014006736173562
0.7587758775877589,3.3075536116482835
0.7596759675967597,3.3137084824143663
0.7605760576057605,3.3198652834330997
0.7614761476147613,3.326024012226436
0.7623762376237622,3.3321846663207717
0.763276327632763,3.3383472432469414
0.7641764176417638,3.344511740540205
0.7650765076507646,3.35067815574024
0.7659765976597654,3.3568464863911327
0.7668766876687663,3.363016730041366
0.7677767776777671,3.3691888842438127
0.7686768676867679,3.375362946555724
0.7695769576957687,3.381538914538723
0.7704770477047695,3.387716785758791
0.7713771377137704,3.3938965577862605
0.7722772277227712,3.400078228195808
0.773177317731772,3.4062617945664413
0.7740774077407728,3.4124472544814886
0.7749774977497736,3.418634605528597
0.7758775877587745,3.4248238452997146
0.7767776777677753,3.431014971391085
0.7776777677767761,3.43720798140324
0.7785778577857769,3.443402872940986
0.7794779477947777,3.449599643613396
0.7803780378037786,3.455798291033807
0.7812781278127794,3.461998812819799
0.7821782178217802,3.468201206593195
0.783078307830781,3.4744054699800495
0.7839783978397818,3.4806116006106382
0.7848784878487827,3.486819596119449
0.7857785778577835,3.4930294541451765
0.7866786678667843,3.4992411723307066
0.7875787578757851,3.505454748323113
0.788478847884786,3.5116701797736454
0.7893789378937903,3.517887464337733
0.7902790279027911,3.5241065996749317
0.791179117911792,3.5303275834489765
0.7920792079207928,3.536550413327737
0.7929792979297936,3.5427750869832133
0.7938793879387944,3.5490016020915296
0.7947794779477952,3.555229956332921
0.7956795679567961,3.561460147391734
0.7965796579657969,3.567692172956408
0.7974797479747977,3.5739260307194707
0.7983798379837985,3.5801617183775285
0.7992799279927993,3.586399233631262
0.8001800180018002,3.5926385741854103
0.801080108010801,3.5988797377487654
0.8019801980198018,3.605122722034166
0.8028802880288026,3.6113675247584838
0.8037803780378034,3.617614143642619
0.8046804680468043,3.623862576411491
0.8055805580558051,3.630112820794028
0.8064806480648059,3.636364874523159
0.8073807380738067,3.6426187353358057
0.8082808280828075,3.648874400972877
0.8091809180918084,3.655131869179252
0.8100810081008092,3.6613911377037804
0.81098109810981,3.6676522042992703
0.8118811881188108,3.6739150667224805
0.8127812781278116,3.680179722734106
0.8136813681368125,3.686446170098783
0.8145814581458133,3.6927144065850683
0.8154815481548141,3.6989844299654346
0.8163816381638149,3.705256238016263
0.8172817281728157,3.7115298285178353
0.8181818181818166,3.717805199254324
0.8190819081908174,3.7240823480137855
0.8199819981998182,3.730361272588148
0.820882088208819,3.7366419707732086
0.8217821782178198,3.7429244403686233
0.8226822682268207,3.7492086791778947
0.8235823582358215,3.7554946850083706
0.8244824482448223,3.7617824556712303
0.8253825382538231,3.7680719889814784
0.826282628262824,3.774363282757936
0.8271827182718248,3.7806563348232345
0.8280828082808256,3.7869511430038068
0.8289828982898264,3.793247705129875
0.8298829882988308,3.799546019035462
0.8307830783078316,3.805846082558329
0.8316831683168324,3.8121478935400415
0.8325832583258332,3.818451449825914
0.8334833483348341,3.8247567492650134
0.8343834383438349,3.83106378971015
0.8352835283528357,3.837372569017873
0.8361836183618365,3.843683085048457
0.8370837083708373,3.8499953356658994
0.8379837983798382,3.8563093187379094
0.838883888388839,3.8626250321358984
0.8397839783978398,3.8689424737349807
0.8406840684068406,3.875261641413952
0.8415841584158414,3.881582533055296
0.8424842484248423,3.887905146545164
0.8433843384338431,3.8942294797733763
0.8442844284428439,3.900555530633408
0.8451845184518447,3.9068832970223877
0.8460846084608455,3.913212776841082
0.8469846984698464,3.9195439679938935
0.8478847884788472,3.925876868388854
0.848784878487848,3.932211475937609
0.8496849684968488,3.938547788555418
0.8505850585058496,3.944885804161145
0.8514851485148505,3.9512255206772484
0.8523852385238513,3.9575669360297736
0.8532853285328521,3.963910048148348
0.8541854185418529,3.9702548549661736
0.8550855085508537,3.9766013544200143
0.8559855985598546,3.9829495444501943
0.8568856885688554,3.9892994230005874
0.8577857785778562,3.9956509880186086
0.858685868586857,4.00200423745521
0.8595859585958578,4.008359169264872
0.8604860486048587,4.0147157814055925
0.8613861386138595,4.021074071838885
0.8622862286228603,4.027434038529766
0.8631863186318611,4.03379567944675
0.864086408640862,4.040158992561844
0.8649864986498628,4.046523975850537
0.8658865886588636,4.052890627291793
0.8667866786678644,4.059258944868045
0.8676867686768652,4.065628926565187
0.868586858685866,4.072000570372566
0.8694869486948704,4.078373874282987
0.8703870387038712,4.084748836292662
0.8712871287128721,4.091125454401263
0.8721872187218729,4.097503726611884
0.8730873087308737,4.103883650931028
0.8739873987398745,4.110265225368614
0.8748874887488753,4.1166484479379575
0.8757875787578762,4.123033316655777
0.876687668766877,4.129419829542174
0.8775877587758778,4.135807984620635
0.8784878487848786,4.142197779918016
0.8793879387938794,4.148589213464548
0.8802880288028803,4.154982283293811
0.8811881188118811,4.161376987442749
0.8820882088208819,4.167773323951642
0.8829882988298827,4.174171290864117
0.8838883888388835,4.180570886227128
0.8847884788478844,4.186972108090952
0.8856885688568852,4.19337495450919
0.886588658865886,4.199779423538749
0.8874887488748868,4.2061855132398405
0.8883888388838876,4.212593221675973
0.8892889288928885,4.219002546913942
0.8901890189018893,4.2254134870238325
0.8910891089108901,4.2318260400789995
0.8919891989198909,4.238240204156069
0.8928892889288917,4.24465597733493
0.8937893789378926,4.251073357698726
0.8946894689468934,4.257492343333847
0.8955895589558942,4.263912932329929
0.896489648964895,4.27033512277984
0.8973897389738958,4.276758912779675
0.8982898289828967,4.283184300428754
0.8991899189918975,4.289611283829609
0.9000900090008983,4.296039861087977
0.9009900990098991,4.3024700303128025
0.9018901890189,4.308901789616219
0.9027902790279008,4.315335137113549
0.9036903690369016,4.3217700709232965
0.9045904590459024,4.3282065891671415
0.9054905490549032,4.334644689969926
0.906390639063904,4.341084371459658
0.9072907290729049,4.347525631767499
0.9081908190819057,4.353968469027756
0.9090909090909101,4.360412881377892
0.9099909990999109,4.366858866958465
0.9108910891089117,4.373306423913201
0.9117911791179125,4.379755550388931
0.9126912691269133,4.3862062445356065
0.9135913591359142,4.39265850450628
0.914491449144915,4.399112328457114
0.9153915391539158,4.40556771454736
0.9162916291629166,4.412024660939361
0.9171917191719174,4.418483165798543
0.9180918091809183,4.424943227293407
0.9189918991899191,4.431404843595523
0.9198919891989199,4.437868012879526
0.9207920792079207,4.4443327333231055
0.9216921692169215,4.4507990031070035
0.9225922592259224,4.457266820415005
0.9234923492349232,4.463736183433933
0.924392439243924,4.470207090353643
0.9252925292529248,4.476679539367011
0.9261926192619256,4.483153528669938
0.9270927092709265,4.489629056461333
0.9279927992799273,4.4961061209431135
0.9288928892889281,4.502584720320195
0.9297929792979289,4.509064852800487
0.9306930693069297,4.515546516594888
0.9315931593159306,4.522029709917279
0.9324932493249314,4.528514430984509
0.9333933393339322,4.535000678016405
0.934293429342933,4.541488449235749
0.9351935193519338,4.547977742868285
0.9360936093609347,4.554468557142704
0.9369936993699355,4.560960890290643
0.9378937893789363,4.567454740546674
0.9387938793879371,4.573950106148306
0.939693969396938,4.580446985335971
0.9405940594059388,4.58694537635302
0.9414941494149396,4.59344527744572
0.9423942394239404,4.599946686863243
0.9432943294329412,4.606449602857666
0.944194419441942,4.612954023683958
0.9450945094509429,4.619459947599982
0.9459945994599437,4.625967372866481
0.9468946894689445,4.632476297747078
0.9477947794779453,4.6389867205082655
0.9486948694869461,4.645498639419404
0.9495949594959505,4.652012052752727
0.9504950495049513,4.658526958783282
0.9513951395139522,4.6650433557890025
0.952295229522953,4.671561242050653
0.9531953195319538,4.678080615851833
0.9540954095409546,4.684601475478975
0.9549954995499554,4.691123819221333
0.9558955895589563,4.697647645370981
0.9567956795679571,4.704172952222805
0.9576957695769579,4.7106997380745
0.9585958595859587,4.717228001226564
0.9594959495949595,4.723757739982284
0.9603960396039604,4.730288952647742
0.9612961296129612,4.736821637531804
0.962196219621962,4.7433557929461125
0.9630963096309628,4.749891417205085
0.9639963996399636,4.756428508625899
0.9648964896489645,4.762967065528504
0.9657965796579653,4.769507086235597
0.9666966696669661,4.7760485690726275
0.9675967596759669,4.782591512367788
0.9684968496849677,4.789135914452013
0.9693969396939686,4.795681773658963
0.9702970297029694,4.802229088325033
0.9711971197119702,4.808777856789337
0.972097209720971,4.815328077393703
0.9729972997299718,4.821879748482671
0.9738973897389727,4.828432868403489
0.9747974797479735,4.8349874355060996
0.9756975697569743,4.841543448143141
0.9765976597659751,4.8481009046699395
0.9774977497749759,4.854659803444506
0.9783978397839768,4.861220142827528
0.9792979297929776,4.867781921182361
0.9801980198019784,4.874345136875034
0.9810981098109792,4.88090978827423
0.98199819981998,4.88747587375129
0.9828982898289809,4.894043391680206
0.9837983798379817,4.900612340437616
0.9846984698469825,4.907182718402791
0.9855985598559833,4.9137545239576434
0.9864986498649841,4.920327755486707
0.987398739873985,4.926902411377144
0.9882988298829858,4.933478490018732
0.9891989198919902,4.940055989803872
0.990099009900991,4.946634909127538
0.9909990999099918,4.953215246387341
0.9918991899189926,4.959796999983475
0.9927992799279934,4.966380168318725
0.9936993699369943,4.972964749798464
0.9945994599459951,4.979550742830646
0.9954995499549959,4.986138145825794
0.9963996399639967,4.992726957197008
0.9972997299729975,4.999317175359951
0.9981998199819984,5.005908798732843
0.9990999099909992,5.012501825736459
1.0,5.0190962547941265
1.0009000900090008,5.025692084331712
1.0018001800180016,5.032289312777625
1.0027002700270025,5.038887938562805
1.0036003600360033,5.045487960120721
1.004500450045004,5.052089375887369
1.005400540054005,5.0586921843012576
1.0063006300630057,5.06529638380341
1.0072007200720066,5.07190197283736
1.0081008100810074,5.078508949849143
1.0090009000900082,5.085117313287289
1.009900990099009,5.091727061602825
1.0108010801080098,5.098338193249263
1.0117011701170107,5.104950706682599
1.0126012601260115,5.111564600361307
1.0135013501350123,5.118179872746331
1.0144014401440131,5.124796522301085
1.015301530153014,5.131414547491444
1.0162016201620148,5.138033946785743
1.0171017101710156,5.144654718654767
1.0180018001800164,5.1512768615717475
1.0189018901890172,5.157900374012364
1.019801980198018,5.164525254454728
1.0207020702070189,5.171151501379387
1.0216021602160197,5.177779113269318
1.0225022502250205,5.1844080886099135
1.0234023402340213,5.191038425888994
1.0243024302430221,5.197670123596786
1.025202520252023,5.204303180225929
1.0261026102610238,5.210937594271461
1.0270027002700246,5.217573364230825
1.0279027902790254,5.22421048860385
1.0288028802880262,5.230848965892761
1.0297029702970306,5.237488794602179
1.0306030603060314,5.244129973239061
1.0315031503150323,5.250772500312783
1.032403240324033,5.2574163743350715
1.033303330333034,5.264061593820027
1.0342034203420347,5.2707081572841
1.0351035103510355,5.277356063246107
1.0360036003600364,5.284005310227206
1.0369036903690372,5.290655896750907
1.037803780378038,5.297307821343059
1.0387038703870388,5.303961082531849
1.0396039603960396,5.310615678847794
1.0405040504050405,5.31727160882374
1.0414041404140413,5.3239288709948545
1.042304230423042,5.330587463898626
1.043204320432043,5.33724738607485
1.0441044104410437,5.343908636065638
1.0450045004500446,5.350571212415401
1.0459045904590454,5.357235113670852
1.0468046804680462,5.363900338380995
1.047704770477047,5.370566885097129
1.0486048604860478,5.3772347523728365
1.0495049504950487,5.3839039387639795
1.0504050405040495,5.3905744428287
1.0513051305130503,5.397246263127409
1.0522052205220511,5.403919398222786
1.053105310531052,5.410593846679776
1.0540054005400528,5.4172696070655775
1.0549054905490536,5.423946677949646
1.0558055805580544,5.430625057903685
1.0567056705670552,5.437304745501647
1.057605760576056,5.443985739319719
1.0585058505850569,5.450668037936327
1.0594059405940577,5.45735163993213
1.0603060306030585,5.464036543890009
1.0612061206120593,5.470722748395074
1.0621062106210601,5.47741025203465
1.063006300630061,5.484099053398275
1.0639063906390618,5.4907891510776965
1.0648064806480626,5.49748054366687
1.0657065706570634,5.50417322976195
1.0666066606660642,5.510867207961284
1.067506750675065,5.517562476865416
1.0684068406840659,5.524259035077075
1.0693069306930703,5.530956881201187
1.070207020702071,5.53765601384482
1.071107110711072,5.544356431617252
1.0720072007200727,5.551058133129919
1.0729072907290735,5.557761116996424
1.0738073807380744,5.564465381832531
1.0747074707470752,5.571170926256161
1.075607560756076,5.57787774888739
1.0765076507650768,5.58458584834844
1.0774077407740776,5.591295223263679
1.0783078307830785,5.598005872259617
1.0792079207920793,5.604717793964896
1.08010801080108,5.611430987010295
1.081008100810081,5.618145450028714
1.0819081908190817,5.624861181655184
1.0828082808280826,5.63157818052685
1.0837083708370834,5.638296445282974
1.0846084608460842,5.645015974564926
1.085508550855085,5.65173676701619
1.0864086408640858,5.658458821282344
1.0873087308730867,5.665182136011069
1.0882088208820875,5.671906709852139
1.0891089108910883,5.678632541457421
1.0900090009000891,5.685359629480862
1.09090909090909,5.6920879725784985
1.0918091809180908,5.698817569408439
1.0927092709270916,5.705548418630866
1.0936093609360924,5.712280518908036
1.0945094509450932,5.719013868904269
1.095409540954094,5.725748467285943
1.0963096309630949,5.732484312721498
1.0972097209720957,5.739221403881425
1.0981098109810965,5.745959739438267
1.0990099009900973,5.752699318066609
1.0999099909990981,5.759440138443079
1.100810081008099,5.766182199246344
1.1017101710170998,5.7729254991571
1.1026102610261006,5.779670036858079
1.1035103510351014,5.78641581103403
1.1044104410441022,5.79316282037173
1.105310531053103,5.799911063559974
1.1062106210621039,5.806660539289564
1.1071107110711047,5.813411246253317
1.1080108010801055,5.820163183146054
1.1089108910891063,5.826916348664598
1.1098109810981107,5.833670741507781
1.1107110711071115,5.840426360376396
1.1116111611161124,5.847183203973257
1.1125112511251132,5.8539412710031575
1.113411341134114,5.860700560172866
1.1143114311431148,5.867461070191139
1.1152115211521156,5.874222799768698
1.1161116111611165,5.880985747618242
1.1170117011701173,5.887749912454435
1.117911791179118,5.8945152929938995
1.118811881188119,5.901281887955226
1.1197119711971197,5.908049696058952
1.1206120612061206,5.914818716027574
1.1215121512151214,5.921588946585525
1.1224122412241222,5.928360386459196
1.123312331233123,5.935133034376907
1.1242124212421238,5.941906889068922
1.1251125112511247,5.948681949267432
1.1260126012601255,5.95545821370656
1.1269126912691263,5.962235681122353
1.1278127812781271,5.969014350252781
1.128712871287128,5.975794219837728
1.1296129612961288,5.982575288618997
1.1305130513051296,5.989357555340296
1.1314131413141304,5.996141018747244
1.1323132313231312,6.002925677587361
1.133213321332132,6.009711530610065
1.1341134113411329,6.016498576566671
1.1350135013501337,6.023286814210385
1.1359135913591345,6.030076242296303
1.1368136813681353,6.036866859581403
1.1377137713771361,6.043658664824544
1.138613861386137,6.050451656786464
1.1395139513951378,6.057245834229773
1.1404140414041386,6.064041195918953
1.1413141314131394,6.07083774062035
1.1422142214221402,6.077635467102172
1.143114311431141,6.0844343741344895
1.1440144014401419,6.091234460489227
1.1449144914491427,6.098035724940161
1.1458145814581435,6.1048381662629145
1.1467146714671443,6.111641783234958
1.1476147614761452,6.118446574635604
1.148514851485146,6.125252539245998
1.1494149414941504,6.132059675849137
1.1503150315031512,6.138867983229809
1.151215121512152,6.145677460174667
1.1521152115211528,6.152488105472176
1.1530153015301536,6.15929991791262
1.1539153915391545,6.1661128962881
1.1548154815481553,6.17292703939253
1.155715571557156,6.179742346021633
1.156615661566157,6.18655881497294
1.1575157515751577,6.193376445045782
1.1584158415841586,6.200195235041293
1.1593159315931594,6.2070151837624
1.1602160216021602,6.213836290013824
1.161116111611161,6.220658552602072
1.1620162016201618,6.22748197033544
1.1629162916291627,6.234306542024004
1.1638163816381635,6.241132266479619
1.1647164716471643,6.247959142515917
1.1656165616561651,6.2547871689482974
1.166516651665166,6.261616344593935
1.1674167416741668,6.268446668271762
1.1683168316831676,6.275278138802479
1.1692169216921684,6.282110755008541
1.1701170117011692,6.2889445157141575
1.17101710171017,6.295779419745294
1.1719171917191709,6.30261546592966
1.1728172817281717,6.30945265309671
1.1737173717371725,6.316290980077644
1.1746174617461733,6.323130445705398
1.1755175517551741,6.329971048814641
1.176417641764175,6.336812788241776
1.1773177317731758,6.3436556628249345
1.1782178217821766,6.350499671403973
1.1791179117911774,6.35734481282047
1.1800180018001782,6.364191085917721
1.180918091809179,6.371038489540737
1.1818181818181799,6.377887022536244
1.1827182718271807,6.384736683752673
1.1836183618361815,6.391587472040164
1.1845184518451823,6.398439386250554
1.1854185418541832,6.405292425237385
1.186318631863184,6.412146587855893
1.1872187218721848,6.419001872963004
1.1881188118811856,6.425858279417336
1.1890189018901864,6.432715806079193
1.1899189918991908,6.439574451810572
1.1908190819081916,6.446434215475119
1.1917191719171925,6.453295095938184
1.1926192619261933,6.460157092066787
1.193519351935194,6.467020202729615
1.194419441944195,6.473884426797019
1.1953195319531957,6.480749763141019
1.1962196219621966,6.487616210635293
1.1971197119711974,6.494483768155178
1.1980198019801982,6.501352434577665
1.198919891989199,6.508222208781396
1.1998199819981998,6.515093089646662
1.2007200720072007,6.521965076055398
1.2016201620162015,6.528838166891184
1.2025202520252023,6.535712361039236
1.2034203420342031,6.542587657386406
1.204320432043204,6.549464054821182
1.2052205220522048,6.556341552233678
1.2061206120612056,6.563220148515637
1.2070207020702064,6.570099842560426
1.2079207920792072,6.576980633263029
1.208820882088208,6.5838625195200535
1.2097209720972089,6.5907455002297155
1.2106210621062097,6.597629574291846
1.2115211521152105,6.604514740607884
1.2124212421242113,6.611400998080873
1.2133213321332121,6.618288345615459
1.214221422142213,6.625176782117888
1.2151215121512138,6.632066306496003
1.2160216021602146,6.638956917659238
1.2169216921692154,6.645848614518621
1.2178217821782162,6.652741395986761
1.218721872187217,6.659635260977862
1.2196219621962179,6.6665302084077
1.2205220522052187,6.673426237193632
1.2214221422142195,6.6803233462545935
1.2223222322232203,6.687221534511089
1.2232223222322212,6.6941208008851945
1.224122412241222,6.701021144300554
1.2250225022502228,6.707922563682372
1.2259225922592236,6.714825057957416
1.2268226822682244,6.721728626054012
1.2277227722772253,6.7286332669020394
1.228622862286226,6.735538979432932
1.2295229522952305,6.742445762579684
1.2304230423042313,6.749353615276798
1.231323132313232,6.756262536460357
1.232223222322233,6.763172525067975
1.2331233123312337,6.7700835800388
1.2340234023402346,6.77699570031352
1.2349234923492354,6.78390888483435
1.2358235823582362,6.790823132545038
1.236723672367237,6.797738442390854
1.2376237623762378,6.804654813318595
1.2385238523852387,6.8115722442765785
1.2394239423942395,6.81849073421464
1.2403240324032403,6.825410282084127
1.2412241224122411,6.832330886837903
1.242124212421242,6.839252547430339
1.2430243024302428,6.8461752628173125
1.2439243924392436,6.853099031956204
1.2448244824482444,6.860023853805901
1.2457245724572452,6.86694972732678
1.246624662466246,6.873876651480718
1.2475247524752469,6.880804625231086
1.2484248424842477,6.887733647542743
1.2493249324932485,6.894663717382034
1.2502250225022493,6.901594833716792
1.2511251125112501,6.908526995516327
1.252025202520251,6.915460201751432
1.2529252925292518,6.922394451394375
1.2538253825382526,6.929329743418897
1.2547254725472534,6.936266076800209
1.2556255625562542,6.943203450514992
1.256525652565255,6.950141863541391
1.2574257425742559,6.957081314859015
1.2583258325832567,6.964021803448929
1.2592259225922575,6.970963328293662
1.2601260126012583,6.977905888377193
1.2610261026102592,6.984849482684952
1.26192619261926,6.991794110203821
1.2628262826282608,6.998739769922128
1.2637263726372616,7.005686460829644
1.2646264626462624,7.012634181917581
1.2655265526552633,7.019582932178591
1.266426642664264,7.026532710606761
1.267326732673265,7.033483516197612
1.2682268226822657,7.040435347948094
1.2691269126912665,7.0473882048565875
1.270027002700271,7.054342085922908
1.2709270927092717,7.06129699014826
1.2718271827182726,7.068252916535302
1.2727272727272734,7.075209864088101
1.2736273627362742,7.082167831812136
1.274527452745275,7.089126818714298
1.2754275427542758,7.096086823802893
1.2763276327632767,7.10304784608763
1.2772277227722775,7.110009884579622
1.2781278127812783,7.1169729382913856
1.2790279027902791,7.1239370062368375
1.27992799279928,7.1309020874312905
1.2808280828082808,7.137868180891452
1.2817281728172816,7.1448352856354225
1.2826282628262824,7.151803400682688
1.2835283528352832,7.158772525054127
1.284428442844284,7.165742657771998
1.2853285328532849,7.172713797859942
1.2862286228622857,7.179685944342979
1.2871287128712865,7.186659096247508
1.2880288028802873,7.193633252601301
1.2889288928892881,7.2006084124335
1.289828982898289,7.207584574774617
1.2907290729072898,7.214561738656533
1.2916291629162906,7.221539903112491
1.2925292529252914,7.228519067177096
1.2934293429342922,7.2354992298863126
1.294329432943293,7.242480390277462
1.2952295229522939,7.24946254738922
1.2961296129612947,7.256445700261613
1.2970297029702955,7.2634298479360195
1.2979297929792963,7.270414989455163
1.2988298829882972,7.277401123863111
1.299729972997298,7.284388250205276
1.3006300630062988,7.291376367528406
1.3015301530152996,7.2983654748805895
1.3024302430243004,7.305355571311248
1.3033303330333013,7.312346655871138
1.304230423042302,7.319338727612341
1.305130513051303,7.326331785588273
1.3060306030603037,7.333325828853669
1.3069306930693045,7.340320856464587
1.3078307830783054,7.347316867478413
1.3087308730873062,7.354313860953841
1.3096309630963106,7.361311835950898
1.3105310531053114,7.368310791530889
1.3114311431143122,7.375310726756465
1.312331233123313,7.382311640691568
1.3132313231323138,7.389313532401456
1.3141314131413147,7.396316400952683
1.3150315031503155,7.4033202454131075
1.3159315931593163,7.410325064851888
1.3168316831683171,7.417330858339478
1.317731773177318,7.424337624947625
1.3186318631863188,7.43134536374937
1.3195319531953196,7.438354073819044
1.3204320432043204,7.445363754232265
1.3213321332133212,7.452374404065933
1.322232223222322,7.459386022398239
1.3231323132313229,7.466398608308645
1.3240324032403237,7.473412160877896
1.3249324932493245,7.480426679188014
1.3258325832583253,7.487442162322292
1.3267326732673261,7.4944586093652985
1.327632763276327,7.501476019402863
1.3285328532853278,7.50849439152209
1.3294329432943286,7.515513724811344
1.3303330333033294,7.522534018360255
1.3312331233123302,7.529555271259709
1.332133213321331,7.536577482601854
1.3330333033303319,7.543600651480089
1.3339333933393327,7.550624776989071
1.3348334833483335,7.557649858224705
1.3357335733573343,7.5646758942841466
1.3366336633663352,7.571702884265794
1.337533753375336,7.578730827269295
1.3384338433843368,7.585759722395537
1.3393339333933376,7.592789568746645
1.3402340234023384,7.599820365425987
1.3411341134113393,7.606852111538162
1.34203420342034,7.613884806189004
1.342934293429341,7.620918448485579
1.3438343834383417,7.627953037536179
1.3447344734473425,7.634988572450326
1.3456345634563434,7.642025052338765
1.3465346534653442,7.6490624763134605
1.347434743474345,7.656100843487604
1.3483348334833458,7.663140152975597
1.3492349234923466,7.670180403893065
1.350135013501351,7.677221595356851
1.3510351035103518,7.684263726484981
1.3519351935193527,7.691306796396719
1.3528352835283535,7.698350804212531
1.3537353735373543,7.705395749054084
1.3546354635463551,7.712441630044249
1.355535553555356,7.719488446307097
1.3564356435643568,7.7265361969679
1.3573357335733576,7.733584881153124
1.3582358235823584,7.740634497990431
1.3591359135913592,7.747685046608674
1.36003600360036,7.754736526137897
1.3609360936093609,7.761788935709333
1.3618361836183617,7.7688422744554
1.3627362736273625,7.775896541509699
1.3636363636363633,7.782951736007013
1.3645364536453641,7.790007857083308
1.365436543654365,7.797064903875724
1.3663366336633658,7.804122875522576
1.3672367236723666,7.811181771163357
1.3681368136813674,7.818241589938726
1.3690369036903682,7.825302330990515
1.369936993699369,7.832363993461723
1.3708370837083699,7.839426576496512
1.3717371737173707,7.846490079240208
1.3726372637263715,7.853554500839303
1.3735373537353723,7.860619840441439
1.3744374437443732,7.867686097195422
1.375337533753374,7.874753270251212
1.3762376237623748,7.881821358759916
1.3771377137713756,7.888890361873803
1.3780378037803764,7.895960278746282
1.3789378937893773,7.903031108531911
1.379837983798378,7.910102850386394
1.380738073807379,7.917175503466579
1.3816381638163797,7.924249066930451
1.3825382538253805,7.9313235399371385
1.3834383438343814,7.938398921646903
1.3843384338433822,7.945475211221145
1.385238523852383,7.952552407822391
1.3861386138613838,7.959630510614306
1.3870387038703846,7.966709518761682
1.3879387938793855,7.9737894314304345
1.3888388838883863,7.980870247787607
1.3897389738973907,7.987951967001377
1.3906390639063915,7.995034588241007
1.3915391539153923,8.002118110676918
1.392439243924393,8.00920253348063
1.393339333933394,8.016287855824782
1.3942394239423948,8.023374076883128
1.3951395139513956,8.030461195830528
1.3960396039603964,8.037549211842956
1.3969396939693972,8.04463812409749
1.397839783978398,8.05172793177232
1.3987398739873989,8.058818634046728
1.3996399639963997,8.06591023010111
1.4005400540054005,8.073002719116955
1.4014401440144013,8.080096100276853
1.4023402340234021,8.087190372764482
1.403240324032403,8.094285535764627
1.4041404140414038,8.101381588463155
1.4050405040504046,8.108478530047027
1.4059405940594054,8.115576359704292
1.4068406840684062,8.122675076624084
1.407740774077407,8.129774679996626
1.4086408640864079,8.136875169013216
1.4095409540954087,8.143976542866241
1.4104410441044095,8.151078800749163
1.4113411341134103,8.158181941856519
1.4122412241224112,8.165285965383925
1.413141314131412,8.17239087052807
1.4140414041404128,8.179496656486709
1.4149414941494136,8.186603322458675
1.4158415841584144,8.193710867643864
1.4167416741674153,8.200819291243237
1.417641764176416,8.20792859245882
1.418541854185417,8.215038770493704
1.4194419441944177,8.222149824552037
1.4203420342034185,8.229261753839028
1.4212421242124194,8.236374557560941
1.4221422142214202,8.243488234925094
1.423042304230421,8.250602785139861
1.4239423942394218,8.257718207414666
1.4248424842484226,8.264834500959982
1.4257425742574235,8.271951664987327
1.4266426642664243,8.279069698709272
1.427542754275425,8.286188601339425
1.428442844284426,8.293308372092442
1.4293429342934303,8.300429010184025
1.430243024302431,8.307550514830885
1.431143114311432,8.314672885250802
1.4320432043204327,8.32179612066258
1.4329432943294336,8.328920220286056
1.4338433843384344,8.336045183342101
1.4347434743474352,8.343171009052613
1.435643564356436,8.350297696640515
1.4365436543654369,8.357425245329768
1.4374437443744377,8.364553654345343
1.4383438343834385,8.371682922913243
1.4392439243924393,8.378813050260488
1.4401440144014401,8.38594403561512
1.441044104410441,8.393075878206195
1.4419441944194418,8.40020857726379
1.4428442844284426,8.407342132018988
1.4437443744374434,8.414476541703893
1.4446444644464442,8.421611805551613
1.445544554455445,8.428747922796271
1.4464446444644459,8.43588489267299
1.4473447344734467,8.443022714417902
1.4482448244824475,8.450161387268142
1.4491449144914483,8.45730091046185
1.4500450045004492,8.464441283238163
1.45094509450945,8.471582504837214
1.4518451845184508,8.47872457450014
1.4527452745274516,8.485867491469065
1.4536453645364524,8.493011254987113
1.4545454545454533,8.5001558642984
1.455445544554454,8.507301318648022
1.456345634563455,8.514447617282075
1.4572457245724557,8.52159475944764
1.4581458145814565,8.528742744392773
1.4590459045904574,8.535891571366527
1.4599459945994582,8.543041239618926
1.460846084608459,8.55019174840098
1.4617461746174598,8.557343096964678
1.4626462646264606,8.564495284562978
1.4635463546354615,8.571648310449822
1.4644464446444623,8.578802173880119
1.465346534653463,8.585956874109755
1.466246624662464,8.59311241039558
1.4671467146714647,8.600268781995416
1.4680468046804656,8.607425988168055
1.4689468946894664,8.614584028173248
1.4698469846984707,8.621742901271723
1.4707470747074716,8.628902606725138
1.4716471647164724,8.636063143796138
1.4725472547254732,8.643224511748327
1.473447344734474,8.650386709846257
1.4743474347434748,8.657549737355438
1.4752475247524757,8.664713593542334
1.4761476147614765,8.671878277674361
1.4770477047704773,8.679043789019886
1.4779477947794781,8.686210126848223
1.478847884788479,8.693377290429636
1.4797479747974798,8.700545279035333
1.4806480648064806,8.707714091937465
1.4815481548154814,8.71488372840913
1.4824482448244822,8.722054187724364
1.483348334833483,8.729225469158141
1.4842484248424839,8.736397571986373
1.4851485148514847,8.743570495485914
1.4860486048604855,8.750744238934542
1.4869486948694863,8.75791880161098
1.4878487848784872,8.765094182794874
1.488748874887488,8.772270381766802
1.4896489648964888,8.779447397808271
1.4905490549054896,8.786625230201716
1.4914491449144904,8.793803878230497
1.4923492349234913,8.800983341178895
1.493249324932492,8.808163618332117
1.494149414941493,8.815344708976285
1.4950495049504937,8.822526612398446
1.4959495949594945,8.829709327886563
1.4968496849684954,8.836892854729514
1.4977497749774962,8.844077192217089
1.498649864986497,8.851262339639998
1.4995499549954978,8.858448296289854
1.5004500450044986,8.865635061459185
1.5013501350134995,8.872822634441427
1.5022502250225003,8.880011014530922
1.503150315031501,8.887200201022916
1.504050405040502,8.894390193213562
1.5049504950495027,8.901580990399912
1.5058505850585036,8.90877259187992
1.5067506750675044,8.915964996952443
1.5076507650765052,8.923158204917229
1.508550855085506,8.930352215074926
1.5094509450945104,8.93754702672709
1.5103510351035112,8.944742639176132
1.511251125112512,8.951939051725391
1.5121512151215128,8.959136263679087
1.5130513051305137,8.966334274342325
1.5139513951395145,8.973533083021099
1.5148514851485153,8.98073268902229
1.5157515751575161,8.987933091653662
1.516651665166517,8.995134290223863
1.5175517551755178,9.002336284042423
1.5184518451845186,9.00953907241975
1.5193519351935194,9.016742654667132
1.5202520252025202,9.023947030096732
1.521152115211521,9.031152198021593
1.5220522052205219,9.03835815775563
1.5229522952295227,9.045564908613626
1.5238523852385235,9.052772449911245
1.5247524752475243,9.059980780965011
1.5256525652565252,9.067189901092327
1.526552655265526,9.074399809611451
1.5274527452745268,9.081610505841514
1.5283528352835276,9.088821989102513
1.5292529252925284,9.0960342587153
1.5301530153015293,9.103247314001596
1.53105310531053,9.110461154283977
1.531953195319531,9.117675778885879
1.5328532853285317,9.124891187131595
1.5337533753375325,9.132107378346275
1.5346534653465334,9.139324351855919
1.5355535553555342,9.146542106987383
1.536453645364535,9.153760643068377
1.5373537353735358,9.160979959427456
1.5382538253825366,9.168200055394024
1.5391539153915375,9.175420930298337
1.5400540054005383,9.18264258347149
1.540954095409539,9.189865014245427
1.54185418541854,9.197088221952935
1.5427542754275407,9.204312205927641
1.5436543654365416,9.21153696550401
1.5445544554455424,9.218762500017352
1.5454545454545432,9.22598880880381
1.546354635463544,9.233215891200363
1.5472547254725448,9.240443746544827
1.5481548154815457,9.247672374175847
1.5490549054905465,9.254901773432909
1.5499549954995508,9.262131943656328
1.5508550855085517,9.269362884187228
1.5517551755175525,9.276594594367584
1.5526552655265533,9.283827073540191
1.5535553555355541,9.29106032104867
1.554455445544555,9.298294336237463
1.5553555355535558,9.305529118451838
1.5562556255625566,9.312764667037879
1.5571557155715574,9.320000981342497
1.5580558055805582,9.327238060713412
1.558955895589559,9.334475904499172
1.5598559855985599,9.341714512049132
1.5607560756075607,9.348953882713465
1.5616561656165615,9.356194015843158
1.5625562556255623,9.363434910790009
1.5634563456345631,9.370676566906623
1.564356435643564,9.37791898354642
1.5652565256525648,9.385162160063626
1.5661566156615656,9.392406095813271
1.5670567056705664,9.399650790151192
1.5679567956795673,9.406896242434032
1.568856885688568,9.414142452019227
1.569756975697569,9.421389418265033
1.5706570657065697,9.428637140530485
1.5715571557155705,9.435885618175433
1.5724572457245714,9.443134850560513
1.5733573357335722,9.450384837047164
1.574257425742573,9.457635576997617
1.5751575157515738,9.464887069774898
1.5760576057605746,9.472139314742824
1.5769576957695755,9.479392311266002
1.5778577857785763,9.48664605870983
1.578757875787577,9.493900556440495
1.579657965796578,9.501155803824972
1.5805580558055787,9.508411800231018
1.5814581458145796,9.515668545027177
1.5823582358235804,9.522926037582776
1.5832583258325812,9.530184277267924
1.584158415841582,9.537443263453511
1.5850585058505828,9.544702995511207
1.5859585958595837,9.551963472813458
1.5868586858685845,9.559224694733489
1.5877587758775853,9.5664866606453
1.5886588658865861,9.573749369923664
1.5895589558955905,9.581012821944144
1.5904590459045913,9.588277016083033
1.5913591359135921,9.595541951717435
1.592259225922593,9.602807628225209
1.5931593159315938,9.610074044984982
1.5940594059405946,9.617341201376153
1.5949594959495954,9.624609096778878
1.5958595859585962,9.631877730574086
1.596759675967597,9.639147102143461
1.5976597659765979,9.646417210869458
1.5985598559855987,9.65368805613529
1.5994599459945995,9.660959637324924
1.6003600360036003,9.66823195382309
1.6012601260126011,9.675505005015276
1.602160216021602,9.682778790287724
1.6030603060306028,9.690053309027434
1.6039603960396036,9.697328560622152
1.6048604860486044,9.704604544460384
1.6057605760576052,9.711881259931385
1.606660666066606,9.719158706425159
1.607560756075607,9.726436883332457
1.6084608460846077,9.733715790044782
1.6093609360936085,9.74099542595438
1.6102610261026093,9.74827579045424
1.6111611161116102,9.755556882938103
1.612061206120611,9.762838702800446
1.6129612961296118,9.770121249436484
1.6138613861386126,9.777404522242183
1.6147614761476135,9.78468852061424
1.6156615661566143,9.791973243950096
1.616561656165615,9.799258691647921
1.617461746174616,9.806544863106629
1.6183618361836167,9.81383175772586
1.6192619261926176,9.821119374905996
1.6201620162016184,9.828407714048145
1.6210621062106192,9.835696774554147
1.62196219621962,9.842986555826576
1.6228622862286208,9.850277057268727
1.6237623762376217,9.857568278284631
1.6246624662466225,9.864860218279036
1.6255625562556233,9.872152876657426
1.6264626462646241,9.879446252826
1.627362736273625,9.886740346191683
1.6282628262826258,9.894035156162122
1.6291629162916266,9.901330682145684
1.630063006300631,9.908626923551468
1.6309630963096318,9.915923879789256
1.6318631863186326,9.92322155026958
1.6327632763276334,9.930519934403682
1.6336633663366342,9.93781903160351
1.634563456345635,9.945118841281735
1.6354635463546359,9.952419362851732
1.6363636363636367,9.959720595727594
1.6372637263726375,9.967022539324123
1.6381638163816383,9.974325193056828
1.6390639063906391,9.981628556341926
1.63996399639964,9.988932628596343
1.6408640864086408,9.996237409237713
1.6417641764176416,10.003542897684367
1.6426642664266424,10.010849093355347
1.6435643564356432,10.018155995670394
1.644464446444644,10.025463604049953
1.6453645364536449,10.032771917915166
1.6462646264626457,10.040080936687877
1.6471647164716465,10.047390659790624
1.6480648064806473,10.054701086646647
1.6489648964896482,10.06201221667988
1.649864986498649,10.06932404931495
1.6507650765076498,10.076636583977178
1.6516651665166506,10.083949820092585
1.6525652565256514,10.091263757087868
1.6534653465346523,10.098578394390428
1.654365436543653,10.105893731428353
1.655265526552654,10.113209767630412
1.6561656165616547,10.12052650242607
1.6570657065706555,10.127843935245474
1.6579657965796564,10.135162065519456
1.6588658865886572,10.142480892679531
1.659765976597658,10.149800416157897
1.6606660666066588,10.15712063538744
1.6615661566156597,10.164441549801715
1.6624662466246605,10.171763158834967
1.6633663366336613,10.179085461922115
1.6642664266426621,10.186408458498756
1.665166516651663,10.193732148001162
1.6660666066606638,10.201056529866285
1.6669666966696646,10.208381603531747
1.6678667866786654,10.215707368435844
1.6687668766876662,10.223033824017545
1.6696669666966706,10.230360969716502
1.6705670567056714,10.237688804973002
1.6714671467146722,10.245017329228034
1.672367236723673,10.252346541923247
1.6732673267326739,10.259676442500954
1.6741674167416747,10.267007030404137
1.6750675067506755,10.274338305076437
1.6759675967596763,10.281670265962166
1.6768676867686771,10.289002912506296
1.677767776777678,10.296336244154457
1.6786678667866788,10.303670260352947
1.6795679567956796,10.311004960548717
1.6804680468046804,10.31834034418938
1.6813681368136812,10.325676410723206
1.682268226822682,10.333013159599123
1.6831683168316829,10.340350590266713
1.6840684068406837,10.347688702176212
1.6849684968496845,10.355027494778511
1.6858685868586853,10.362366967525155
1.6867686768676862,10.369707119868337
1.687668766876687,10.377047951260904
1.6885688568856878,10.384389461156346
1.6894689468946886,10.391731649008813
1.6903690369036894,10.39907451427309
1.6912691269126903,10.406418056404616
1.692169216921691,10.413762274859478
1.693069306930692,10.421107169094398
1.6939693969396927,10.42845273856675
1.6948694869486935,10.435798982734545
1.6957695769576944,10.443145901056438
1.6966696669666952,10.450493492991725
1.697569756975696,10.457841758000344
1.6984698469846968,10.465190695542864
1.6993699369936976,10.472540305080496
1.7002700270026985,10.479890586075092
1.7011701170116993,10.487241537989132
1.7020702070207,10.494593160285733
1.702970297029701,10.501945452428648
1.7038703870387018,10.509298413882261
1.7047704770477026,10.516652044111586
1.7056705670567034,10.52400634258227
1.7065706570657042,10.53136130876059
1.707470747074705,10.538716942113451
1.7083708370837059,10.546073242108383
1.7092709270927067,10.553430208213548
1.710171017101711,10.560787839897744
1.7110711071107119,10.568146136630356
1.7119711971197127,10.575505097881427
1.7128712871287135,10.582864723121617
1.7137713771377143,10.590225011822204
1.7146714671467151,10.59758596345509
1.715571557155716,10.604947577492792
1.7164716471647168,10.612309853408451
1.7173717371737176,10.619672790675825
1.7182718271827184,10.627036388769287
1.7191719171917192,10.63440064716383
1.72007200720072,10.641765565335058
1.7209720972097209,10.649131142759193
1.7218721872187217,10.656497378913068
1.7227722772277225,10.66386427327413
1.7236723672367233,10.67123182532044
1.7245724572457242,10.678600034530662
1.725472547254725,10.68596890038408
1.7263726372637258,10.693338422360576
1.7272727272727266,10.700708599940647
1.7281728172817274,10.708079432605397
1.7290729072907283,10.715450919836531
1.729972997299729,10.722823061116365
1.73087308730873,10.730195855927814
1.7317731773177307,10.7375693037544
1.7326732673267315,10.744943404080244
1.7335733573357324,10.75231815639007
1.7344734473447332,10.759693560169206
1.735373537353734,10.767069614903573
1.7362736273627348,10.774446320079694
1.7371737173717356,10.781823675184688
1.7380738073807365,10.789201679706276
1.7389738973897373,10.796580333132768
1.739873987398738,10.803959634953072
1.740774077407739,10.811339584656691
1.7416741674167397,10.81872018173372
1.7425742574257406,10.826101425674848
1.7434743474347414,10.833483315971352
1.7443744374437422,10.8408658521151
1.745274527452743,10.848249033598554
1.7461746174617438,10.85563285991476
1.7470747074707447,10.863017330557355
1.7479747974797455,10.870402445020558
1.7488748874887463,10.87778820279918
1.7497749774977507,10.885174603388625
1.7506750675067515,10.892561646284847
1.7515751575157523,10.899949330984418
1.7524752475247531,10.907337656984483
1.753375337533754,10.914726623782766
1.7542754275427548,10.922116230877572
1.7551755175517556,10.929506477767786
1.7560756075607564,10.936897363952875
1.7569756975697572,10.944288888932878
1.757875787578758,10.951681052208416
1.7587758775877589,10.959073853280685
1.7596759675967597,10.966467291651457
1.7605760576057605,10.973861366823076
1.7614761476147613,10.981256078298461
1.7623762376237622,10.988651425581107
1.763276327632763,10.996047408175077
1.7641764176417638,11.003444025585004
1.7650765076507646,11.010841277316098
1.7659765976597654,11.018239162874131
1.7668766876687663,11.025637681765446
1.767776777677767,11.033036833496958
1.768676867686768,11.040436617576141
1.7695769576957687,11.04783703351104
1.7704770477047695,11.055238080810264
1.7713771377137704,11.062639758982987
1.7722772277227712,11.070042067538946
1.773177317731772,11.077445005988439
1.7740774077407728,11.084848573842327
1.7749774977497736,11.092252770612033
1.7758775877587745,11.099657595809537
1.7767776777677753,11.107063048947383
1.777677767776776,11.114469129538668
1.778577857785777,11.121875837097049
1.7794779477947777,11.129283171136738
1.7803780378037786,11.136691131172507
1.7812781278127794,11.14409971671968
1.7821782178217802,11.151508927294135
1.783078307830781,11.158918762412304
1.7839783978397818,11.16632922159117
1.7848784878487827,11.173740304348271
1.7857785778577835,11.181152010201695
1.7866786678667843,11.188564338670073
1.7875787578757851,11.195977289272598
1.788478847884786,11.203390861529
1.7893789378937868,11.210805054959563
1.7902790279027911,11.218219869085129
1.791179117911792,11.225635303427046
1.7920792079207928,11.233051357507247
1.7929792979297936,11.240468030848197
1.7938793879387944,11.247885322972902
1.7947794779477952,11.255303233404915
1.795679567956796,11.262721761668324
1.7965796579657969,11.270140907287765
1.7974797479747977,11.277560669788413
1.7983798379837985,11.284981048695979
1.7992799279927993,11.292402043536713
1.8001800180018002,11.299823653837407
1.801080108010801,11.307245879125388
1.8019801980198018,11.314668718928516
1.8028802880288026,11.322092172775193
1.8037803780378034,11.329516240194348
1.8046804680468043,11.336940920715449
1.805580558055805,11.344366213868497
1.806480648064806,11.351792119184022
1.8073807380738067,11.359218636193091
1.8082808280828075,11.366645764427293
1.8091809180918084,11.374073503418757
1.8100810081008092,11.381501852700135
1.81098109810981,11.388930811804606
1.8118811881188108,11.39636038026588
1.8127812781278116,11.403790557618198
1.8136813681368125,11.411221343396313
1.8145814581458133,11.41865273713552
1.815481548154814,11.426084738371626
1.816381638163815,11.43351734664097
1.8172817281728157,11.440950561480406
1.8181818181818166,11.448384382427317
1.8190819081908174,11.455818809019602
1.8199819981998182,11.463253840795685
1.820882088208819,11.470689477294508
1.8217821782178198,11.478125718055532
1.8226822682268207,11.485562562618734
1.8235823582358215,11.493000010524613
1.8244824482448223,11.500438061314183
1.8253825382538231,11.50787671452897
1.826282628262824,11.515315969711024
1.8271827182718248,11.522755826402896
1.8280828082808256,11.530196284147667
1.8289828982898264,11.53763734248892
1.8298829882988308,11.545079000970762
1.8307830783078316,11.552521259137782
1.8316831683168324,11.559964116535111
1.8325832583258332,11.567407572708376
1.833483348334834,11.57485162720372
1.8343834383438349,11.58229627956779
1.8352835283528357,11.58974152934774
1.8361836183618365,11.597187376091233
1.8370837083708373,11.604633819346436
1.8379837983798382,11.612080858662024
1.838883888388839,11.619528493587175
1.8397839783978398,11.626976723671573
1.8406840684068406,11.634425548465401
1.8415841584158414,11.641874967519348
1.8424842484248423,11.649324980384607
1.843384338433843,11.656775586612865
1.844284428442844,11.664226785756314
1.8451845184518447,11.671678577367647
1.8460846084608455,11.679130961000052
1.8469846984698464,11.686583936207215
1.8478847884788472,11.694037502543326
1.848784878487848,11.701491659563061
1.8496849684968488,11.708946406821603
1.8505850585058496,11.71640174387462
1.8514851485148505,11.723857670278282
1.8523852385238513,11.73131418558925
1.853285328532852,11.738771289364678
1.854185418541853,11.74622898116221
1.8550855085508537,11.753687260539987
1.8559855985598546,11.761146127056636
1.8568856885688554,11.768605580271277
1.8577857785778562,11.776065619743518
1.858685868586857,11.783526245033455
1.8595859585958578,11.790987455701675
1.8604860486048587,11.798449251309249
1.8613861386138595,11.805911631417736
1.8622862286228603,11.813374595589183
1.8631863186318611,11.820838143386117
1.864086408640862,11.828302274371554
1.8649864986498628,11.835766988108992
1.8658865886588636,11.843232284162413
1.8667866786678644,11.85069816209628
1.8676867686768652,11.85816462147554
1.868586858685866,11.865631661865617
1.8694869486948669,11.873099282832419
1.8703870387038712,11.880567483942343
1.871287128712872,11.888036264762231
1.8721872187218729,11.89550562485944
1.8730873087308737,11.902975563801787
1.8739873987398745,11.910446081157573
1.8748874887488753,11.91791717649557
1.8757875787578762,11.925388849385026
1.876687668766877,11.932861099395668
1.8775877587758778,11.94033392609769
1.8784878487848786,11.947807329061765
1.8793879387938794,11.955281307859037
1.8802880288028803,11.962755862061123
1.881188118811881,11.970230991240106
1.882088208820882,11.97770669496855
1.8829882988298827,11.985182972819477
1.8838883888388835,11.992659824366386
1.8847884788478844,12.000137249183245
1.8856885688568852,12.007615246844484
1.886588658865886,12.015093816925004
1.8874887488748868,12.022572959000177
1.8883888388838876,12.03005267264583
1.8892889288928885,12.037532957438264
1.8901890189018893,12.045013812954243
1.89108910891089,12.052495238770993
1.891989198919891,12.059977234466203
1.8928892889288917,12.067459799618028
1.8937893789378926,12.074942933805081
1.8946894689468934,12.082426636606437
1.8955895589558942,12.089910907601634
1.896489648964895,12.097395746370667
1.8973897389738958,12.104881152493991
1.8982898289828967,12.112367125552524
1.8991899189918975,12.119853665127632
1.9000900090008983,12.127340770801148
1.9009900990098991,12.134828442155358
1.9018901890189,12.142316678773001
1.9027902790279008,12.149805480237276
1.9036903690369016,12.157294846131837
1.9045904590459024,12.164784776040785
1.9054905490549032,12.172275269548681
1.906390639063904,12.179766326240538
1.9072907290729049,12.187257945701818
1.9081908190819057,12.194750127518438
1.9090909090909065,12.202242871276763
1.9099909990999109,12.20973617656362
1.9108910891089117,12.217230042966253
1.9117911791179125,12.224724470072388
1.9126912691269133,12.232219457470185
1.9135913591359142,12.239715004748257
1.914491449144915,12.247211111495659
1.9153915391539158,12.254707777301896
1.9162916291629166,12.262205001756914
1.9171917191719174,12.26970278445111
1.9180918091809183,12.277201124975324
1.918991899189919,12.284700022920832
1.91989198919892,12.292199477879365
1.9207920792079207,12.299699489443087
1.9216921692169215,12.307200057204609
1.9225922592259224,12.31470118075698
1.9234923492349232,12.322202859693693
1.924392439243924,12.32970509360868
1.9252925292529248,12.337207882096308
1.9261926192619256,12.344711224751391
1.9270927092709265,12.352215121169172
1.9279927992799273,12.359719570945337
1.928892889288928,12.36722457367601
1.929792979297929,12.374730128957745
1.9306930693069297,12.38223623638754
1.9315931593159306,12.38974289556282
1.9324932493249314,12.397250106081447
1.9333933393339322,12.404757867541722
1.934293429342933,12.41226617954237
1.9351935193519338,12.419775041682556
1.9360936093609347,12.427284453561871
1.9369936993699355,12.434794414780345
1.9378937893789363,12.44230492493843
1.9387938793879371,12.449815983637016
1.939693969396938,12.457327590477416
1.9405940594059388,12.464839745061374
1.9414941494149396,12.472352446991064
1.9423942394239404,12.479865695869087
1.9432943294329412,12.48737949129847
1.944194419441942,12.494893832882667
1.9450945094509429,12.502408720225556
1.9459945994599437,12.509924152931445
1.9468946894689445,12.517440130605062
1.9477947794779453,12.52495665285156
1.9486948694869461,12.532473719276519
1.9495949594959505,12.539991329485948
1.9504950495049513,12.547509483086248
1.9513951395139522,12.555028179684271
1.952295229522953,12.562547418887284
1.9531953195319538,12.570067200302974
1.9540954095409546,12.577587523539446
1.9549954995499554,12.585108388205224
1.9558955895589563,12.59262979390925
1.956795679567957,12.600151740260888
1.957695769576958,12.607674226869914
1.9585958595859587,12.615197253346526
1.9594959495949595,12.622720819301335
1.9603960396039604,12.630244924345371
1.9612961296129612,12.637769568090077
1.962196219621962,12.645294750147311
1.9630963096309628,12.652820470129342
1.9639963996399636,12.660346727648857
1.9648964896489645,12.667873522318956
1.9657965796579653,12.675400853753148
1.966696669666966,12.682928721565355
1.967596759675967,12.69045712536991
1.9684968496849677,12.697986064781558
1.9693969396939686,12.705515539415453
1.9702970297029694,12.713045548887157
1.9711971197119702,12.720576092812642
1.972097209720971,12.72810717080829
1.9729972997299718,12.735638782490888
1.9738973897389727,12.743170927477632
1.9747974797479735,12.750703605386121
1.9756975697569743,12.758236815834367
1.9765976597659751,12.765770558440781
1.977497749774976,12.77330483282418
1.9783978397839768,12.78083963860379
1.9792979297929776,12.788374975399233
1.9801980198019784,12.795910842830539
1.9810981098109792,12.803447240518143
1.98199819981998,12.810984168082875
1.9828982898289809,12.818521625145971
1.9837983798379817,12.82605961132907
1.9846984698469825,12.833598126254206
1.9855985598559833,12.841137169543817
1.9864986498649841,12.848676740820737
1.987398739873985,12.856216839708203
1.9882988298829858,12.863757465829845
1.9891989198919866,12.871298618809695
1.990099009900991,12.878840298272191
1.9909990999099918,12.886382503842134
1.9918991899189926,12.893925235144755
1.9927992799279934,12.901468491805668
1.9936993699369943,12.909012273450884
1.994599459945995,12.916556579706807
1.995499549954996,12.924101410200235
1.9963996399639967,12.93164676455836
1.9972997299729975,12.939192642408765
1.9981998199819984,12.946739043379424
1.9990999099909992,12.954285967098707
2.0,12.961833413195373
2.000900090009001,12.96938138129857
2.0018001800180016,12.976929871037836
2.0027002700270025,12.9844788820431
2.0036003600360033,12.992028413944679
2.004500450045004,12.99957846637328
2.005400540054005,13.007129038959995
2.0063006300630057,13.014680131336306
2.0072007200720066,13.022231743134078
2.0081008100810074,13.029783873985565
2.009000900090008,13.03733652352341
2.009900990099009,13.044889691380632
2.01080108010801,13.052443377190643
2.0117011701170107,13.059997580587236
2.0126012601260115,13.06755230120459
2.0135013501350123,13.075107538677257
2.014401440144013,13.082663292640186
2.015301530153014,13.090219562728699
2.0162016201620148,13.097776348578499
2.0171017101710156,13.105333649825678
2.0180018001800164,13.112891466106698
2.0189018901890172,13.120449797058406
2.019801980198018,13.12800864231803
2.020702070207019,13.135568001523174
2.0216021602160197,13.143127874311821
2.0225022502250205,13.150688260322331
2.0234023402340213,13.158249159193444
2.024302430243022,13.165810570564274
2.025202520252023,13.17337249407431
2.026102610261024,13.180934929363422
2.0270027002700246,13.188497876071851
2.0279027902790254,13.196061333840214
2.0288028802880262,13.2036253023095
2.0297029702970306,13.211189781121087
2.0306030603060314,13.21875476991669
2.0315031503150323,13.226320268338428
2.032403240324033,13.233886276028787
2.033303330333034,13.241452792630618
2.0342034203420347,13.249019817787149
2.0351035103510355,13.256587351141972
2.0360036003600364,13.264155392339058
2.036903690369037,13.271723941022737
2.037803780378038,13.279292996837718
2.038703870387039,13.286862559429071
2.0396039603960396,13.294432628442241
2.0405040504050405,13.302003203523032
2.0414041404140413,13.309574284317623
2.042304230423042,13.317145870472554
2.043204320432043,13.324717961634738
2.0441044104410437,13.332290557451445
2.0450045004500446,13.339863657570316
2.0459045904590454,13.347437261639353
2.046804680468046,13.355011369306926
2.047704770477047,13.362585980221766
2.048604860486048,13.370161094032966
2.0495049504950487,13.377736710389984
2.0504050405040495,13.38531282894264
2.0513051305130503,13.392889449341114
2.052205220522051,13.400466571235947
2.053105310531052,13.408044194278045
2.0540054005400528,13.415622318118668
2.0549054905490536,13.423200942409439
2.0558055805580544,13.430780066802338
2.056705670567055,13.438359690949708
2.057605760576056,13.445939814504248
2.058505850585057,13.453520437119012
2.0594059405940577,13.461101558447416
2.0603060306030585,13.468683178143227
2.0612061206120593,13.476265295860571
2.06210621062106,13.483847911253934
2.063006300630061,13.49143102397815
2.063906390639062,13.499014633688414
2.0648064806480626,13.506598740040271
2.0657065706570634,13.514183342689623
2.0666066606660642,13.521768441292723
2.067506750675065,13.529354035506177
2.068406840684066,13.536940124986945
2.0693069306930667,13.544526709392338
2.070207020702071,13.552113788380034
2.071107110711072,13.559701361608015
2.0720072007200727,13.567289428734664
2.0729072907290735,13.574877989418694
2.0738073807380744,13.582467043319166
2.074707470747075,13.590056590095495
2.075607560756076,13.597646629407443
2.076507650765077,13.605237160915118
2.0774077407740776,13.61282818427898
2.0783078307830785,13.620419699159832
2.0792079207920793,13.628011705218825
2.08010801080108,13.635604202117458
2.081008100810081,13.643197189517574
2.0819081908190817,13.650790667081361
2.0828082808280826,13.658384634471355
2.0837083708370834,13.665979091350433
2.084608460846084,13.673574037381819
2.085508550855085,13.681169472229076
2.086408640864086,13.688765395556114
2.0873087308730867,13.696361807027186
2.0882088208820875,13.703958706306883
2.0891089108910883,13.711556093060143
2.090009000900089,13.71915396695224
2.09090909090909,13.726752327648793
2.0918091809180908,13.734351174815759
2.0927092709270916,13.741950508119436
2.0936093609360924,13.749550327226459
2.094509450945093,13.757150631803805
2.095409540954094,13.76475142151879
2.096309630963095,13.772352696039064
2.0972097209720957,13.779954455032618
2.0981098109810965,13.787556698167778
2.0990099009900973,13.79515942511321
2.099909990999098,13.80276263553791
2.100810081008099,13.810366329111218
2.1017101710171,13.817970505502803
2.1026102610261006,13.82557516438267
2.1035103510351014,13.83318030542116
2.1044104410441022,13.84078592828895
2.105310531053103,13.848392032657046
2.106210621062104,13.855998618196788
2.1071107110711047,13.863605684579852
2.1080108010801055,13.87121323147824
2.1089108910891063,13.878821258564294
2.1098109810981107,13.886429765510695
2.1107110711071115,13.894038751990415
2.1116111611161124,13.9016482176768
2.112511251125113,13.909258162243509
2.113411341134114,13.916868585364533
2.114311431143115,13.92447948671419
2.1152115211521156,13.932090865967128
2.1161116111611165,13.939702722798325
2.1170117011701173,13.947315056883081
2.117911791179118,13.954927867897032
2.118811881188119,13.962541155516131
2.1197119711971197,13.970154919416668
2.1206120612061206,13.977769159275253
2.1215121512151214,13.98538387476882
2.122412241224122,13.992999065574631
2.123312331233123,14.000614731370275
2.124212421242124,14.008230871833662
2.1251125112511247,14.015847486643025
2.1260126012601255,14.023464575476925
2.1269126912691263,14.031082138014243
2.127812781278127,14.038700173934183
2.128712871287128,14.04631868291627
2.1296129612961288,14.053937664640356
2.1305130513051296,14.061557118786606
2.1314131413141304,14.069177045035513
2.132313231323131,14.076797443067887
2.133213321332132,14.084418312564859
2.134113411341133,14.092039653207882
2.1350135013501337,14.099661464678723
2.1359135913591345,14.107283746659473
2.1368136813681353,14.11490649883254
2.137713771377136,14.122529720880648
2.138613861386137,14.13015341248684
2.139513951395138,14.137777573334475
2.1404140414041386,14.145402203107233
2.1413141314131394,14.153027301489104
2.1422142214221402,14.1606528681644
2.143114311431141,14.168278902817743
2.144014401440142,14.175905405134072
2.1449144914491427,14.183532374798645
2.1458145814581435,14.19115981149703
2.1467146714671443,14.198787714915106
2.147614761476145,14.20641608473907
2.148514851485146,14.214044920655434
2.149414941494147,14.221674222351016
2.150315031503151,14.229303989512962
2.151215121512152,14.236934221828696
2.152115211521153,14.244564918985985
2.1530153015301536,14.252196080672896
2.1539153915391545,14.25982770657781
2.1548154815481553,14.267459796389412
2.155715571557156,14.275092349796703
2.156615661566157,14.282725366488988
2.1575157515751577,14.290358846155888
2.1584158415841586,14.297992788487324
2.1593159315931594,14.30562719317353
2.16021602160216,14.313262059905048
2.161116111611161,14.320897388372725
2.162016201620162,14.328533178267717
2.1629162916291627,14.336169429281487
2.1638163816381635,14.3438061411058
2.1647164716471643,14.351443313432732
2.165616561656165,14.35908094595466
2.166516651665166,14.366719038364268
2.1674167416741668,14.374357590354544
2.1683168316831676,14.381996601618782
2.1692169216921684,14.38963607185058
2.170117011701169,14.397276000743831
2.17101710171017,14.404916387992744
2.171917191719171,14.41255723329182
2.1728172817281717,14.420198536335867
2.1737173717371725,14.427840296819996
2.1746174617461733,14.435482514439613
2.175517551755174,14.443125188890434
2.176417641764175,14.450768319868468
2.177317731773176,14.458411907070026
2.1782178217821766,14.466055950191723
2.1791179117911774,14.473700448930469
2.1800180018001782,14.481345402983473
2.180918091809179,14.488990812048245
2.18181818181818,14.496636675822591
2.1827182718271807,14.504282994004619
2.1836183618361815,14.511929766292726
2.1845184518451823,14.519576992385616
2.185418541854183,14.527224671982285
2.186318631863184,14.534872804782024
2.187218721872185,14.542521390484422
2.1881188118811856,14.550170428789365
2.1890189018901864,14.557819919397026
2.189918991899191,14.565469862007898
2.1908190819081916,14.573120256322722
2.1917191719171925,14.580771102042574
2.1926192619261933,14.58842239886881
2.193519351935194,14.596074146503076
2.194419441944195,14.603726344647319
2.1953195319531957,14.611378993003768
2.1962196219621966,14.619032091274956
2.1971197119711974,14.626685639163698
2.198019801980198,14.634339636373104
2.198919891989199,14.641994082606576
2.1998199819982,14.649648977567809
2.2007200720072007,14.657304320960776
2.2016201620162015,14.664960112489755
2.2025202520252023,14.672616351859308
2.203420342034203,14.680273038774281
2.204320432043204,14.687930172939817
2.2052205220522048,14.695587754061341
2.2061206120612056,14.70324578184457
2.2070207020702064,14.710904255995507
2.207920792079207,14.71856317622044
2.208820882088208,14.72622254222595
2.209720972097209,14.733882353718897
2.2106210621062097,14.741542610406434
2.2115211521152105,14.749203311995997
2.2124212421242113,14.756864458195304
2.213321332133212,14.764526048712364
2.214221422142213,14.772188083255466
2.215121512151214,14.77985056153319
2.2160216021602146,14.787513483254388
2.2169216921692154,14.795176848128207
2.2178217821782162,14.802840655864074
2.218721872187217,14.810504906171696
2.219621962196218,14.818169598761067
2.2205220522052187,14.825834733342456
2.2214221422142195,14.833500309626423
2.2223222322232203,14.841166327323801
2.223222322232221,14.848832786145712
2.224122412241222,14.856499685803552
2.225022502250223,14.864167026009001
2.2259225922592236,14.871834806474016
2.2268226822682244,14.87950302691084
2.2277227722772253,14.887171687031985
2.228622862286226,14.894840786550253
2.229522952295227,14.902510325178717
2.2304230423042313,14.91018030263074
2.231323132313232,14.917850718619937
2.232223222322233,14.925521572860221
2.2331233123312337,14.93319286506578
2.2340234023402346,14.940864594951082
2.2349234923492354,14.94853676223086
2.235823582358236,14.956209366620133
2.236723672367237,14.96388240783419
2.237623762376238,14.9715558855886
2.2385238523852387,14.979229799599201
2.2394239423942395,14.986904149582113
2.2403240324032403,14.994578935253722
2.241224122412241,15.002254156330697
2.242124212421242,15.009929812529975
2.2430243024302428,15.017605903568766
2.2439243924392436,15.025282429164555
2.2448244824482444,15.0329593890351
2.245724572457245,15.04063678289843
2.246624662466246,15.048314610472845
2.247524752475247,15.055992871476919
2.2484248424842477,15.063671565629493
2.2493249324932485,15.071350692649686
2.2502250225022493,15.079030252256882
2.25112511251125,15.086710244170733
2.252025202520251,15.09439066811117
2.2529252925292518,15.102071523798385
2.2538253825382526,15.109752810952841
2.2547254725472534,15.117434529295272
2.2556255625562542,15.125116678546679
2.256525652565255,15.13279925842833
2.257425742574256,15.140482268661765
2.2583258325832567,15.148165708968786
2.2592259225922575,15.155849579071468
2.2601260126012583,15.163533878692148
2.261026102610259,15.17121860755343
2.26192619261926,15.178903765378184
2.262826282628261,15.18658935188955
2.2637263726372616,15.19427536681093
2.2646264626462624,15.201961809865988
2.2655265526552633,15.209648680778662
2.266426642664264,15.217335979273143
2.267326732673265,15.225023705073893
2.2682268226822657,15.232711857905638
2.2691269126912665,15.240400437493367
2.270027002700271,15.24808944356234
2.2709270927092717,15.255778875838049
2.2718271827182726,15.263468734046281
2.2727272727272734,15.271159017913078
2.273627362736274,15.278849727164733
2.274527452745275,15.286540861527813
2.275427542754276,15.29423242072914
2.2763276327632767,15.301924404495796
2.2772277227722775,15.309616812555127
2.2781278127812783,15.317309644634737
2.279027902790279,15.325002900462486
2.27992799279928,15.332696579766504
2.2808280828082808,15.340390682275167
2.2817281728172816,15.34808520771712
2.2826282628262824,15.355780155821263
2.283528352835283,15.363475526316753
2.284428442844284,15.371171318933008
2.285328532853285,15.3788675333997
2.2862286228622857,15.386564169446759
2.2871287128712865,15.394261226804375
2.2880288028802873,15.401958705202988
2.288928892889288,15.409656604373303
2.289828982898289,15.417354924046275
2.2907290729072898,15.425053663953117
2.2916291629162906,15.432752823825293
2.2925292529252914,15.440452403394529
2.2934293429342922,15.4481524023928
2.294329432943293,15.455852820552337
2.295229522952294,15.463553657605628
2.2961296129612947,15.471254913285408
2.2970297029702955,15.478956587324674
2.2979297929792963,15.486658679456669
2.298829882988297,15.494361189414889
2.299729972997298,15.50206411693309
2.300630063006299,15.50976746174527
2.3015301530152996,15.517471223585687
2.3024302430243004,15.525175402188845
2.3033303330333013,15.532879997289504
2.304230423042302,15.540585008622669
2.305130513051303,15.5482904359236
2.3060306030603037,15.555996278927806
2.3069306930693045,15.563702537371046
2.3078307830783054,15.571409210989328
2.308730873087306,15.579116299518914
2.309630963096307,15.586823802696305
2.3105310531053114,15.594531720258273
2.311431143114312,15.602240051941793
2.312331233123313,15.609948797484137
2.313231323132314,15.617657956622796
2.3141314131413147,15.625367529095524
2.3150315031503155,15.633077514640313
2.3159315931593163,15.640787912995403
2.316831683168317,15.648498723899284
2.317731773177318,15.656209947090689
2.3186318631863188,15.663921582308598
2.3195319531953196,15.671633629292238
2.3204320432043204,15.679346087781079
2.321332133213321,15.687058957514838
2.322232223222322,15.694772238233474
2.323132313231323,15.702485929677195
2.3240324032403237,15.710200031586446
2.3249324932493245,15.717914543701925
2.3258325832583253,15.725629465764566
2.326732673267326,15.733344797515548
2.327632763276327,15.741060538696297
2.3285328532853278,15.748776689048475
2.3294329432943286,15.756493248313992
2.3303330333033294,15.764210216234996
2.3312331233123302,15.77192759255388
2.332133213321331,15.779645377013276
2.333033303330332,15.787363569356058
2.3339333933393327,15.79508216932534
2.3348334833483335,15.80280117666448
2.3357335733573343,15.81052059111707
2.336633663366335,15.818240412426949
2.337533753375336,15.82596064033819
2.338433843384337,15.833681274595106
2.3393339333933376,15.841402314942256
2.3402340234023384,15.849123761124426
2.3411341134113393,15.856845612886652
2.34203420342034,15.864567869974199
2.342934293429341,15.872290532132574
2.3438343834383417,15.880013599107524
2.3447344734473425,15.887737070645029
2.3456345634563434,15.895460946491308
2.346534653465344,15.903185226392818
2.347434743474345,15.910909910096247
2.348334833483346,15.918634997348526
2.3492349234923466,15.926360487896819
2.350135013501351,15.934086381488536
2.351035103510352,15.941812677871287
2.3519351935193527,15.949539376792956
2.3528352835283535,15.957266478001646
2.3537353735373543,15.964993981245694
2.354635463546355,15.972721886273677
2.355535553555356,15.980450192834397
2.3564356435643568,15.988178900676896
2.3573357335733576,15.99590800955045
2.3582358235823584,16.00363751920456
2.359135913591359,16.011367429388972
2.36003600360036,16.019097739853652
2.360936093609361,16.026828450348805
2.3618361836183617,16.034559560624867
2.3627362736273625,16.042291070432505
2.3636363636363633,16.050022979522616
2.364536453645364,16.057755287646334
2.365436543654365,16.065487994555014
2.3663366336633658,16.073221100000247
2.3672367236723666,16.080954603733854
2.3681368136813674,16.088688505507886
2.3690369036903682,16.096422805074624
2.369936993699369,16.104157502186577
2.37083708370837,16.111892596596483
2.3717371737173707,16.11962808805731
2.3726372637263715,16.12736397632225
2.3735373537353723,16.135100261144732
2.374437443744373,16.142836942278404
2.375337533753374,16.150574019477148
2.376237623762375,16.158311492495066
2.3771377137713756,16.166049361086497
2.3780378037803764,16.173787625006
2.3789378937893773,16.18152628400836
2.379837983798378,16.189265337848592
2.380738073807379,16.197004786281937
2.3816381638163797,16.20474462906386
2.3825382538253805,16.21248486595005
2.3834383438343814,16.220225496696422
2.384338433843382,16.22796652105912
2.385238523852383,16.235707938794505
2.386138613861384,16.24344974965917
2.3870387038703846,16.251191953409926
2.3879387938793855,16.258934549803815
2.3888388838883863,16.266677538598092
2.389738973897387,16.274420919550245
2.3906390639063915,16.282164692417993
2.3915391539153923,16.289908856959244
2.392439243924393,16.29765341293216
2.393339333933394,16.305398360095115
2.3942394239423948,16.313143698206705
2.3951395139513956,16.32088942702575
2.3960396039603964,16.328635546311293
2.396939693969397,16.336382055822593
2.397839783978398,16.344128955319125
2.398739873987399,16.3518762445606
2.3996399639963997,16.359623923306938
2.4005400540054005,16.36737199131828
2.4014401440144013,16.375120448354988
2.402340234023402,16.382869294177645
2.403240324032403,16.390618528547055
2.4041404140414038,16.398368151224233
2.4050405040504046,16.406118161970422
2.4059405940594054,16.41386856054708
2.4068406840684062,16.42161934671588
2.407740774077407,16.429370520238713
2.408640864086408,16.4371220808777
2.4095409540954087,16.44487402839516
2.4104410441044095,16.452626362553644
2.4113411341134103,16.460379083115914
2.412241224122411,16.468132189844948
2.413141314131412,16.475885682503943
2.414041404140413,16.48363956085631
2.4149414941494136,16.49139382466568
2.4158415841584144,16.499148473695897
2.4167416741674153,16.506903507711012
2.417641764176416,16.514658926475306
2.418541854185417,16.522414729753265
2.4194419441944177,16.530170917309597
2.4203420342034185,16.53792748890921
2.4212421242124194,16.54568444431725
2.42214221422142,16.55344178329905
2.423042304230421,16.561199505620174
2.423942394239422,16.568957611046393
2.4248424842484226,16.576716099343695
2.4257425742574235,16.58447497027828
2.4266426642664243,16.59223422361655
2.427542754275425,16.59999385912514
2.428442844284426,16.607753876570875
2.4293429342934267,16.615514275720805
2.430243024302431,16.623275056342205
2.431143114311432,16.631036218202517
2.4320432043204327,16.638797761069434
2.4329432943294336,16.646559684710844
2.4338433843384344,16.654321988894857
2.434743474347435,16.66208467338978
2.435643564356436,16.669847737964137
2.436543654365437,16.67761118238666
2.4374437443744377,16.68537500642629
2.4383438343834385,16.693139209852177
2.4392439243924393,16.700903792433685
2.44014401440144,16.70866875394038
2.441044104410441,16.716434094142038
2.4419441944194418,16.724199812808646
2.4428442844284426,16.7319659097104
2.4437443744374434,16.739732384617696
2.4446444644464442,16.74749923730115
2.445544554455445,16.755266467531573
2.446444644464446,16.76303407507999
2.4473447344734467,16.770802059717628
2.4482448244824475,16.77857042121593
2.4491449144914483,16.786339159346536
2.450045004500449,16.794108273881296
2.45094509450945,16.801877764592263
2.451845184518451,16.809647631251696
2.4527452745274516,16.817417873632063
2.4536453645364524,16.82518849150604
2.4545454545454533,16.832959484646494
2.455445544554454,16.84073085282651
2.456345634563455,16.848502595819372
2.4572457245724557,16.856274713398573
2.4581458145814565,16.864047205337798
2.4590459045904574,16.87182007141095
2.459945994599458,16.879593311392128
2.460846084608459,16.88736692505563
2.46174617461746,16.895140912175968
2.4626462646264606,16.90291527252785
2.4635463546354615,16.910690005886185
2.4644464446444623,16.918465112026087
2.465346534653463,16.92624059072287
2.466246624662464,16.934016441752057
2.4671467146714647,16.94179266488936
2.4680468046804656,16.949569259910703
2.4689468946894664,16.957346226592204
2.4698469846984707,16.9651235647102
2.4707470747074716,16.972901274041188
2.4716471647164724,16.9806793543619
2.472547254725473,16.988457805449265
2.473447344734474,16.9962366270804
2.474347434743475,17.004015819032627
2.4752475247524757,17.011795381083473
2.4761476147614765,17.019575313010655
2.4770477047704773,17.02735561459209
2.477947794779478,17.035136285605905
2.478847884788479,17.042917325830405
2.4797479747974798,17.05069873504412
2.4806480648064806,17.05848051302575
2.4815481548154814,17.066262659554212
2.4824482448244822,17.07404517440861
2.483348334833483,17.08182805736826
2.484248424842484,17.089611308212653
2.4851485148514847,17.097394926721492
2.4860486048604855,17.105178912674678
2.4869486948694863,17.112963265852297
2.487848784878487,17.120747986034644
2.488748874887488,17.1285330730022
2.489648964896489,17.136318526535643
2.4905490549054896,17.144104346415855
2.4914491449144904,17.151890532423902
2.4923492349234913,17.15967708434105
2.493249324932492,17.16746400194877
2.494149414941493,17.1752512850287
2.4950495049504937,17.183038933362706
2.4959495949594945,17.19082694673282
2.4968496849684954,17.19861532492129
2.497749774977496,17.206404067710537
2.498649864986497,17.214193174883196
2.499549954995498,17.221982646222077
2.5004500450044986,17.229772481510196
2.5013501350134995,17.23756268053075
2.5022502250225003,17.245353243067147
2.503150315031501,17.253144168902967
2.504050405040502,17.26093545782199
2.5049504950495027,17.268727109608196
2.5058505850585036,17.27651912404574
2.5067506750675044,17.284311500918985
2.507650765076505,17.292104240012474
2.508550855085506,17.299897341110945
2.509450945094507,17.307690803999332
2.510351035103511,17.315484628462755
2.511251125112512,17.32327881428651
2.512151215121513,17.331073361256106
2.5130513051305137,17.338868269157228
2.5139513951395145,17.34666353777576
2.5148514851485153,17.35445916689777
2.515751575157516,17.36225515630951
2.516651665166517,17.370051505797434
2.5175517551755178,17.377848215148173
2.5184518451845186,17.385645284148556
2.5193519351935194,17.39344271258559
2.5202520252025202,17.40124050024648
2.521152115211521,17.40903864691861
2.522052205220522,17.416837152389558
2.5229522952295227,17.42463601644709
2.5238523852385235,17.432435238879155
2.5247524752475243,17.44023481947389
2.525652565256525,17.44803475801962
2.526552655265526,17.45583505430486
2.527452745274527,17.463635708118304
2.5283528352835276,17.471436719248835
2.5292529252925284,17.479238087485527
2.5301530153015293,17.487039812617635
2.53105310531053,17.494841894434597
2.531953195319531,17.502644332726042
2.5328532853285317,17.510447127281783
2.5337533753375325,17.518250277891816
2.5346534653465334,17.52605378434632
2.535553555355534,17.533857646435667
2.536453645364535,17.5416618639504
2.537353735373536,17.549466436681254
2.5382538253825366,17.557271364419154
2.5391539153915375,17.565076646955195
2.5400540054005383,17.572882284080663
2.540954095409539,17.580688275587033
2.54185418541854,17.588494621265944
2.5427542754275407,17.596301320909244
2.5436543654365416,17.60410837430894
2.5445544554455424,17.611915781257235
2.545454545454543,17.61972354154651
2.546354635463544,17.62753165496933
2.547254725472545,17.63534012131844
2.5481548154815457,17.643148940386762
2.5490549054905465,17.65095811196741
2.549954995499551,17.658767635853682
2.5508550855085517,17.666577511839023
2.5517551755175525,17.6743877397171
2.5526552655265533,17.682198319281742
2.553555355535554,17.690009250326963
2.554455445544555,17.697820532646954
2.5553555355535558,17.705632166036082
2.5562556255625566,17.713444150288908
2.5571557155715574,17.721256485200154
2.5580558055805582,17.729069170564735
2.558955895589559,17.73688220617774
2.55985598559856,17.744695591834436
2.5607560756075607,17.75250932733027
2.5616561656165615,17.76032341246087
2.5625562556255623,17.76813784702204
2.563456345634563,17.77595263080976
2.564356435643564,17.783767763620187
2.565256525652565,17.79158324524966
2.5661566156615656,17.7993990754947
2.5670567056705664,17.807215254151995
2.5679567956795673,17.815031781018416
2.568856885688568,17.822848655891004
2.569756975697569,17.830665878566986
2.5706570657065697,17.83848344884376
2.5715571557155705,17.846301366518905
2.5724572457245714,17.85411963139017
2.573357335733572,17.86193824325548
2.574257425742573,17.869757201912943
2.575157515751574,17.87757650716084
2.5760576057605746,17.885396158797615
2.5769576957695755,17.893216156621907
2.5778577857785763,17.901036500432518
2.578757875787577,17.908857190028424
2.579657965796578,17.91667822520878
2.5805580558055787,17.924499605772912
2.5814581458145796,17.932321331520328
2.5823582358235804,17.940143402250694
2.583258325832581,17.947965817763865
2.584158415841582,17.955788577859867
2.585058505850583,17.96361168233889
2.5859585958595837,17.971435131001307
2.5868586858685845,17.979258923647656
2.5877587758775853,17.98708306007866
2.588658865886586,17.994907540095202
2.589558955895587,18.00273236349834
2.5904590459045913,18.01055753008932
2.591359135913592,18.018383039669523
2.592259225922593,18.026208892040536
2.5931593159315938,18.03403508700411
2.5940594059405946,18.04186162436216
2.5949594959495954,18.049688503916773
2.5958595859585962,18.057515725470218
2.596759675967597,18.06534328882492
2.597659765976598,18.07317119378349
2.5985598559855987,18.08099944014869
2.5994599459945995,18.088828027723473
2.6003600360036003,18.096656956310948
2.601260126012601,18.1044862257144
2.602160216021602,18.11231583573728
2.603060306030603,18.120145786183212
2.6039603960396036,18.127976076855987
2.6048604860486044,18.135806707559563
2.6057605760576052,18.143637678098074
2.606660666066606,18.15146898827582
2.607560756075607,18.159300637897264
2.6084608460846077,18.167132626767042
2.6093609360936085,18.174964954689962
2.6102610261026093,18.18279762147099
2.61116111611161,18.19063062691527
2.612061206120611,18.1984639708281
2.612961296129612,18.206297653014968
2.6138613861386126,18.214131673281507
2.6147614761476135,18.22196603143353
2.6156615661566143,18.22980072727701
2.616561656165615,18.23763576061809
2.617461746174616,18.24547113126308
2.6183618361836167,18.253306839018453
2.6192619261926176,18.26114288369085
2.6201620162016184,18.268979265087086
2.621062106210619,18.276815983014124
2.62196219621962,18.28465303727911
2.622862286228621,18.292490427689344
2.6237623762376217,18.3003281540523
2.6246624662466225,18.308166216175604
2.6255625562556233,18.316004613867065
2.626462646264624,18.32384334693464
2.627362736273625,18.331682415186464
2.6282628262826258,18.33952181843082
2.6291629162916266,18.347361556476177
2.630063006300631,18.355201629131155
2.6309630963096318,18.363042036204526
2.6318631863186326,18.370882777505248
2.6327632763276334,18.378723852842427
2.6336633663366342,18.386565262025343
2.634563456345635,18.39440700486343
2.635463546354636,18.402249081166296
2.6363636363636367,18.410091490743696
2.6372637263726375,18.417934233405564
2.6381638163816383,18.42577730896198
2.639063906390639,18.433620717223203
2.63996399639964,18.44146445799964
2.640864086408641,18.44930853110187
2.6417641764176416,18.457152936340623
2.6426642664266424,18.464997673526803
2.6435643564356432,18.472842742471464
2.644464446444644,18.480688142985827
2.645364536453645,18.488533874881274
2.6462646264626457,18.496379937969348
2.6471647164716465,18.504226332061748
2.6480648064806473,18.51207305697034
2.648964896489648,18.519920112507144
2.649864986498649,18.52776749848434
2.65076507650765,18.53561521471428
2.6516651665166506,18.54346326100946
2.6525652565256514,18.551311637182543
2.6534653465346523,18.55916034304635
2.654365436543653,18.56700937841386
2.655265526552654,18.57485874309822
2.6561656165616547,18.582708436912718
2.6570657065706555,18.590558459670817
2.6579657965796564,18.59840881118613
2.658865886588657,18.606259491272436
2.659765976597658,18.614110499743663
2.660666066606659,18.621961836413902
2.6615661566156597,18.6298135010974
2.6624662466246605,18.637665493608562
2.6633663366336613,18.645517813761952
2.664266426642662,18.65337046137229
2.665166516651663,18.661223436254456
2.6660666066606638,18.66907673822348
2.6669666966696646,18.676930367094556
2.6678667866786654,18.68478432268303
2.668766876687666,18.692638604804408
2.669666966696667,18.700493213274346
2.6705670567056714,18.70834814790868
2.6714671467146722,18.716203408523356
2.672367236723673,18.72405899493451
2.673267326732674,18.731914906958426
2.6741674167416747,18.739771144411552
2.6750675067506755,18.747627707110475
2.6759675967596763,18.755484594871945
2.676867686768677,18.76334180751287
2.677767776777678,18.771199344850306
2.678667866786679,18.77905720670147
2.6795679567956796,18.786915392883728
2.6804680468046804,18.794773903214605
2.6813681368136812,18.802632737511775
2.682268226822682,18.810491895593074
2.683168316831683,18.818351377276482
2.6840684068406837,18.82621118238014
2.6849684968496845,18.834071310722337
2.6858685868586853,18.841931762121515
2.686768676867686,18.849792536396283
2.687668766876687,18.85765363336538
2.688568856885688,18.86551505284772
2.6894689468946886,18.873376794662352
2.6903690369036894,18.88123885862849
2.6912691269126903,18.889101244565488
2.692169216921691,18.896963952292868
2.693069306930692,18.90482698163029
2.6939693969396927,18.912690332397574
2.6948694869486935,18.920554004414686
2.6957695769576944,18.92841799750175
2.696669666966695,18.936282311479037
2.697569756975696,18.944146946166967
2.698469846984697,18.952011901386115
2.6993699369936976,18.959877176957207
2.7002700270026985,18.967742772701115
2.7011701170116993,18.97560868843887
2.7020702070207,18.98347492399165
2.702970297029701,18.99134147918077
2.7038703870387018,18.99920835382772
2.7047704770477026,19.00707554775412
2.7056705670567034,19.014943060781746
2.706570657065704,19.022810892732522
2.707470747074705,19.03067904342853
2.708370837083706,19.038547512691988
2.7092709270927067,19.046416300345275
2.710171017101711,19.054285406210923
2.711071107110712,19.062154830111577
2.7119711971197127,19.07002457187007
2.7128712871287135,19.077894631309377
2.7137713771377143,19.085765008252604
2.714671467146715,19.093635702523024
2.715571557155716,19.101506713944048
2.716471647164717,19.109378042339237
2.7173717371737176,19.117249687532297
2.7182718271827184,19.125121649347086
2.7191719171917192,19.13299392760761
2.72007200720072,19.140866522138015
2.720972097209721,19.1487394327626
2.7218721872187217,19.156612659305814
2.7227722772277225,19.164486201592243
2.7236723672367233,19.172360059446632
2.724572457245724,19.180234232693856
2.725472547254725,19.188108721158954
2.726372637263726,19.1959835246671
2.7272727272727266,19.203858643043613
2.7281728172817274,19.21173407611397
2.7290729072907283,19.21960982370378
2.729972997299729,19.227485885638806
2.73087308730873,19.235362261744953
2.7317731773177307,19.243238951848273
2.7326732673267315,19.251115955774956
2.7335733573357324,19.25899327335135
2.734473447344733,19.266870904403937
2.735373537353734,19.274748848759348
2.736273627362735,19.28262710624436
2.7371737173717356,19.29050567668589
2.7380738073807365,19.298384559911
2.7389738973897373,19.3062637557469
2.739873987398738,19.314143264020938
2.740774077407739,19.322023084560616
2.7416741674167397,19.329903217193564
2.7425742574257406,19.33778366174757
2.7434743474347414,19.345664418050557
2.744374437443742,19.353545485930592
2.745274527452743,19.361426865215893
2.746174617461744,19.369308555734808
2.7470747074707447,19.377190557315835
2.7479747974797455,19.385072869787617
2.7488748874887463,19.39295549297893
2.749774977497747,19.40083842671871
2.7506750675067515,19.408721670836023
2.7515751575157523,19.41660522516006
2.752475247524753,19.42448908952018
2.753375337533754,19.432373263745877
2.754275427542755,19.440257747666784
2.7551755175517556,19.448142541112677
2.7560756075607564,19.456027643913473
2.7569756975697572,19.463913055899226
2.757875787578758,19.47179877690014
2.758775877587759,19.479684806746548
2.7596759675967597,19.48757114526893
2.7605760576057605,19.49545779229791
2.7614761476147613,19.503344747664247
2.762376237623762,19.511232011198842
2.763276327632763,19.519119582732735
2.764176417641764,19.52700746209711
2.7650765076507646,19.534895649123285
2.7659765976597654,19.542784143642724
2.7668766876687663,19.55067294548702
2.767776777677767,19.55856205448792
2.768676867686768,19.566451470477297
2.7695769576957687,19.57434119328717
2.7704770477047695,19.5822312227497
2.7713771377137704,19.59012155869718
2.772277227722771,19.598012200962042
2.773177317731772,19.60590314937686
2.774077407740773,19.613794403774346
2.7749774977497736,19.62168596398735
2.7758775877587745,19.62957782984886
2.7767776777677753,19.637470001192
2.777677767776776,19.645362477850032
2.778577857785777,19.65325525965636
2.7794779477947777,19.66114834644452
2.7803780378037786,19.66904173804819
2.7812781278127794,19.676935434301186
2.78217821782178,19.684829435037454
2.783078307830781,19.692723740091083
2.783978397839782,19.700618349296295
2.7848784878487827,19.708513262487457
2.7857785778577835,19.716408479499062
2.7866786678667843,19.72430400016575
2.787578757875785,19.732199824322283
2.788478847884786,19.740095951803575
2.7893789378937868,19.747992382444664
2.790279027902791,19.755889116080745
2.791179117911792,19.763786152547105
2.792079207920793,19.77168349167921
2.7929792979297936,19.779581133312643
2.7938793879387944,19.787479077283123
2.7947794779477952,19.79537732342651
2.795679567956796,19.803275871578798
2.796579657965797,19.811174721576105
2.7974797479747977,19.8190738732547
2.7983798379837985,19.826973326450975
2.7992799279927993,19.834873081001465
2.8001800180018,19.842773136742828
2.801080108010801,19.850673493511866
2.801980198019802,19.85857415114552
2.8028802880288026,19.866475109480845
2.8037803780378034,19.87437636835505
2.8046804680468043,19.88227792760547
2.805580558055805,19.890179787069574
2.806480648064806,19.898081946584963
2.8073807380738067,19.905984405989372
2.8082808280828075,19.91388716512067
2.8091809180918084,19.92179022381686
2.810081008100809,19.92969358191608
2.81098109810981,19.937597239256593
2.811881188118811,19.9455011956768
2.8127812781278116,19.953405451015243
2.8136813681368125,19.961310005110576
2.8145814581458133,19.969214857801607
2.815481548154814,19.97712000892726
2.816381638163815,19.985025458326596
2.8172817281728157,19.992931205838815
2.8181818181818166,20.000837251303242
2.8190819081908174,20.008743594559334
2.819981998199818,20.01665023544668
2.820882088208819,20.024557173805
2.82178217821782,20.032464409474148
2.8226822682268207,20.040371942294108
2.8235823582358215,20.04827977210499
2.8244824482448223,20.056187898747048
2.825382538253823,20.064096322060653
2.826282628262824,20.07200504188631
2.8271827182718248,20.07991405806466
2.8280828082808256,20.087823370436467
2.8289828982898264,20.095732978842634
2.8298829882988272,20.103642883124184
2.8307830783078316,20.111553083122296
2.8316831683168324,20.119463578678225
2.8325832583258332,20.127374369633404
2.833483348334834,20.135285455829383
2.834383438343835,20.14319683710784
2.8352835283528357,20.15110851331058
2.8361836183618365,20.159020484279534
2.8370837083708373,20.166932749856777
2.837983798379838,20.174845309884496
2.838883888388839,20.182758164205016
2.83978397839784,20.190671312660793
2.8406840684068406,20.1985847550944
2.8415841584158414,20.206498491348555
2.8424842484248423,20.21441252126609
2.843384338433843,20.222326844689974
2.844284428442844,20.230241461463297
2.8451845184518447,20.238156371429284
2.8460846084608455,20.246071574431287
2.8469846984698464,20.253987070312785
2.847884788478847,20.261902858917377
2.848784878487848,20.269818940088804
2.849684968496849,20.27773531367092
2.8505850585058496,20.28565197950772
2.8514851485148505,20.293568937443315
2.8523852385238513,20.301486187321945
2.853285328532852,20.309403728987988
2.854185418541853,20.317321562285933
2.8550855085508537,20.32523968706041
2.8559855985598546,20.33315810315616
2.8568856885688554,20.341076810418066
2.857785778577856,20.348995808691125
2.858685868586857,20.356915097820472
2.859585958595858,20.364834677651363
2.8604860486048587,20.37275454802917
2.8613861386138595,20.380674708799408
2.8622862286228603,20.388595159807707
2.863186318631861,20.39651590089983
2.864086408640862,20.40443693192165
2.8649864986498628,20.41235825271919
2.8658865886588636,20.420279863138575
2.8667866786678644,20.42820176302607
2.8676867686768652,20.436123952228062
2.868586858685866,20.444046430591055
2.869486948694867,20.451969197961688
2.8703870387038712,20.459892254186734
2.871287128712872,20.46781559911305
2.872187218721873,20.475739232587657
2.8730873087308737,20.483663154457695
2.8739873987398745,20.491587364570414
2.8748874887488753,20.4995118627732
2.875787578757876,20.507436648913558
2.876687668766877,20.515361722839117
2.877587758775878,20.523287084397634
2.8784878487848786,20.53121273343698
2.8793879387938794,20.539138669805165
2.8802880288028803,20.547064893350306
2.881188118811881,20.554991403920656
2.882088208820882,20.56291820136458
2.8829882988298827,20.57084528553058
2.8838883888388835,20.578772656267272
2.8847884788478844,20.586700313423396
2.885688568856885,20.594628256847813
2.886588658865886,20.602556486389506
2.887488748874887,20.610485001897594
2.8883888388838876,20.618413803221298
2.8892889288928885,20.62634289020998
2.8901890189018893,20.634272262713107
2.89108910891089,20.642201920580284
2.891989198919891,20.650131863661226
2.8928892889288917,20.658062091805782
2.8937893789378926,20.665992604863906
2.8946894689468934,20.673923402685695
2.895589558955894,20.681854485121345
2.896489648964895,20.689785852021195
2.897389738973896,20.697717503235687
2.8982898289828967,20.705649438615396
2.8991899189918975,20.713581658011016
2.9000900090008983,20.721514161273358
2.900990099009899,20.729446948253358
2.9018901890189,20.73738001880207
2.9027902790279008,20.745313372770674
2.9036903690369016,20.753247010010462
2.9045904590459024,20.761180930372856
2.9054905490549032,20.76911513370939
2.906390639063904,20.777049619871725
2.907290729072905,20.784984388711642
2.9081908190819057,20.792919440081036
2.9090909090909065,20.800854773831922
2.9099909990999073,20.808790389816448
2.9108910891089117,20.816726287886876
2.9117911791179125,20.824662467895568
2.9126912691269133,20.832598929695024
2.913591359135914,20.840535673137868
2.914491449144915,20.848472698076836
2.915391539153916,20.856410004364786
2.9162916291629166,20.864347591854685
2.9171917191719174,20.872285460399635
2.9180918091809183,20.880223609852848
2.918991899189919,20.88816204006765
2.91989198919892,20.896100750897503
2.9207920792079207,20.904039742195966
2.9216921692169215,20.91197901381673
2.9225922592259224,20.919918565613607
2.923492349234923,20.927858397440513
2.924392439243924,20.935798509151496
2.925292529252925,20.94373890060072
2.9261926192619256,20.951679571642458
2.9270927092709265,20.959620522131114
2.9279927992799273,20.9675617519212
2.928892889288928,20.97550326086735
2.929792979297929,20.98344504882431
2.9306930693069297,20.991387115646955
2.9315931593159306,20.999329461190268
2.9324932493249314,21.00727208530935
2.933393339333932,21.015214987859427
2.934293429342933,21.02315816869583
2.935193519351934,21.031101627674015
2.9360936093609347,21.039045364649557
2.9369936993699355,21.04698937947814
2.9378937893789363,21.054933672015576
2.938793879387937,21.062878242117783
2.939693969396938,21.070823089640793
2.9405940594059388,21.078768214440775
2.9414941494149396,21.086713616373988
2.9423942394239404,21.094659295296825
2.9432943294329412,21.10260525106579
2.944194419441942,21.1105514835375
2.945094509450943,21.11849799256869
2.9459945994599437,21.12644477801622
2.9468946894689445,21.134391839737052
2.9477947794779453,21.142339177588273
2.948694869486946,21.150286791427074
2.949594959495947,21.158234681110777
2.9504950495049513,21.16618284649682
2.951395139513952,21.17413128744273
2.952295229522953,21.18208000380617
2.953195319531954,21.190028995444926
2.9540954095409546,21.197978262216882
2.9549954995499554,21.205927803980046
2.9558955895589563,21.21387762059254
2.956795679567957,21.2218277119126
2.957695769576958,21.22977807779857
2.9585958595859587,21.237728718108922
2.9594959495949595,21.245679632702235
2.9603960396039604,21.2536308214372
2.961296129612961,21.26158228417262
2.962196219621962,21.269534020767423
2.963096309630963,21.27748603108065
2.9639963996399636,21.28543831497144
2.9648964896489645,21.293390872299067
2.9657965796579653,21.301343702922907
2.966696669666966,21.30929680670245
2.967596759675967,21.317250183497304
2.9684968496849677,21.325203833167183
2.9693969396939686,21.33315775557193
2.9702970297029694,21.34111195057148
2.97119711971197,21.349066418025902
2.972097209720971,21.357021157795362
2.972997299729972,21.36497616974015
2.9738973897389727,21.372931453720664
2.9747974797479735,21.38088700959742
2.9756975697569743,21.388842837231035
2.976597659765975,21.39679893648225
2.977497749774976,21.404755307211918
2.9783978397839768,21.412711949281
2.9792979297929776,21.420668862550574
2.9801980198019784,21.428626046881828
2.9810981098109792,21.43658350213606
2.98199819981998,21.444541228174682
2.982898289828981,21.452499224859224
2.9837983798379817,21.46045749205132
2.9846984698469825,21.46841602961272
2.9855985598559833,21.476374837405285
2.986498649864984,21.484333915290986
2.987398739873985,21.492293263131913
2.988298829882986,21.500252880790256
2.9891989198919866,21.50821276812833
2.990099009900991,21.51617292500856
2.990999099909992,21.52413335129346
2.9918991899189926,21.532094046845682
2.9927992799279934,21.540055011527976
2.9936993699369943,21.54801624520321
2.994599459945995,21.555977747734364
2.995499549954996,21.56393951898452
2.9963996399639967,21.571901558816876
2.9972997299729975,21.579863867094744
2.9981998199819984,21.58782644368154
2.999099909990999,21.5957892884408
3.0,21.60375240123616
3.000900090009001,21.611715781931377
3.0018001800180016,21.61967943039031
3.0027002700270025,21.62764334647693
3.0036003600360033,21.635607530055324
3.004500450045004,21.643571980989684
3.005400540054005,21.651536699144312
3.0063006300630057,21.65950168438362
3.0072007200720066,21.667466936572136
3.0081008100810074,21.67543245557449
3.009000900090008,21.68339824125543
3.009900990099009,21.691364293479797
3.01080108010801,21.69933061211257
3.0117011701170107,21.707297197018807
3.0126012601260115,21.7152640480637
3.0135013501350123,21.723231165112534
3.014401440144013,21.731198548030715
3.015301530153014,21.739166196683748
3.0162016201620148,21.747134110937253
3.0171017101710156,21.755102290656964
3.0180018001800164,21.763070735708713
3.0189018901890172,21.771039445958444
3.019801980198018,21.77900842127222
3.020702070207019,21.7869776615162
3.0216021602160197,21.794947166556657
3.0225022502250205,21.80291693625998
3.0234023402340213,21.81088697049265
3.024302430243022,21.81885726912127
3.025202520252023,21.82682783201255
3.026102610261024,21.834798659033304
3.0270027002700246,21.842769750050454
3.0279027902790254,21.850741104931032
3.0288028802880262,21.858712723542183
3.029702970297027,21.866684605751157
3.0306030603060314,21.874656751425317
3.0315031503150323,21.88262916043211
3.032403240324033,21.890601832639113
3.033303330333034,21.898574767914017
3.0342034203420347,21.906547966124602
3.0351035103510355,21.91452142713877
3.0360036003600364,21.92249515082452
3.036903690369037,21.930469137049965
3.037803780378038,21.93844338568333
3.038703870387039,21.94641789659293
3.0396039603960396,21.954392669647206
3.0405040504050405,21.9623677047147
3.0414041404140413,21.97034300166406
3.042304230423042,21.978318560364038
3.043204320432043,21.986294380683496
3.0441044104410437,21.994270462491407
3.0450045004500446,22.00224680565685
3.0459045904590454,22.010223410049
3.046804680468046,22.018200275537154
3.047704770477047,22.026177401990708
3.048604860486048,22.034154789279164
3.0495049504950487,22.042132437272134
3.0504050405040495,22.050110345839332
3.0513051305130503,22.058088514850585
3.052205220522051,22.066066944175823
3.053105310531052,22.074045633685078
3.0540054005400528,22.082024583248497
3.0549054905490536,22.090003792736326
3.0558055805580544,22.09798326201892
3.056705670567055,22.105962990966745
3.057605760576056,22.11394297945036
3.058505850585057,22.121923227340446
3.0594059405940577,22.129903734507778
3.0603060306030585,22.137884500823237
3.0612061206120593,22.145865526157824
3.06210621062106,22.153846810382625
3.063006300630061,22.16182835336885
3.063906390639062,22.169810154987804
3.0648064806480626,22.177792215110898
3.0657065706570634,22.185774533609653
3.0666066606660642,22.193757110355694
3.067506750675065,22.20173994522075
3.068406840684066,22.20972303807666
3.0693069306930667,22.217706388795357
3.070207020702071,22.225689997248903
3.071107110711072,22.23367386330942
3.0720072007200727,22.241657986849184
3.0729072907290735,22.24964236774055
3.0738073807380744,22.257627005855984
3.074707470747075,22.26561190106806
3.075607560756076,22.27359705324945
3.076507650765077,22.281582462272933
3.0774077407740776,22.2895681280114
3.0783078307830785,22.29755405033784
3.0792079207920793,22.30554022912534
3.08010801080108,22.31352666424711
3.081008100810081,22.321513355576446
3.0819081908190817,22.329500302986755
3.0828082808280826,22.337487506351557
3.0837083708370834,22.345474965544465
3.084608460846084,22.353462680439197
3.085508550855085,22.361450650909582
3.086408640864086,22.36943887682955
3.0873087308730867,22.37742735807313
3.0882088208820875,22.385416094514465
3.0891089108910883,22.393405086027798
3.090009000900089,22.40139433248747
3.09090909090909,22.409383833767933
3.0918091809180908,22.417373589743743
3.0927092709270916,22.425363600289558
3.0936093609360924,22.433353865280132
3.094509450945093,22.44134438459034
3.095409540954094,22.449335158095145
3.096309630963095,22.457326185669622
3.0972097209720957,22.465317467188946
3.0981098109810965,22.4733090025284
3.0990099009900973,22.48130079156336
3.099909990999098,22.489292834169316
3.100810081008099,22.49728513022186
3.1017101710171,22.505277679596688
3.1026102610261006,22.513270482169588
3.1035103510351014,22.52126353781647
3.1044104410441022,22.52925684641333
3.105310531053103,22.537250407836275
3.106210621062104,22.545244221961518
3.1071107110711047,22.55323828866537
3.1080108010801055,22.561232607824245
3.1089108910891063,22.569227179314666
3.109810981098107,22.57722200301325
3.1107110711071115,22.585217078796735
3.1116111611161124,22.593212406541923
3.112511251125113,22.601207986125758
3.113411341134114,22.609203817425275
3.114311431143115,22.617199900317605
3.1152115211521156,22.62519623467999
3.1161116111611165,22.633192820389766
3.1170117011701173,22.641189657324382
3.117911791179118,22.64918674536138
3.118811881188119,22.657184084378414
3.1197119711971197,22.66518167425323
3.1206120612061206,22.673179514863683
3.1215121512151214,22.681177606087733
3.122412241224122,22.68917594780343
3.123312331233123,22.69717453988894
3.124212421242124,22.705173382222526
3.1251125112511247,22.71317247468255
3.1260126012601255,22.721171817147482
3.1269126912691263,22.729171409495894
3.127812781278127,22.73717125160645
3.128712871287128,22.74517134335793
3.1296129612961288,22.753171684629212
3.1305130513051296,22.761172275299266
3.1314131413141304,22.769173115247177
3.132313231323131,22.777174204352125
3.133213321332132,22.785175542493395
3.134113411341133,22.79317712955037
3.1350135013501337,22.80117896540254
3.1359135913591345,22.80918104992949
3.1368136813681353,22.817183383010914
3.137713771377136,22.825185964526607
3.138613861386137,22.83318879435646
3.139513951395138,22.841191872380467
3.1404140414041386,22.849195198478732
3.1413141314131394,22.857198772531447
3.1422142214221402,22.86520259441892
3.143114311431141,22.87320666402155
3.144014401440142,22.881210981219837
3.1449144914491427,22.88921554589439
3.1458145814581435,22.89722035792592
3.1467146714671443,22.90522541719523
3.147614761476145,22.913230723583226
3.148514851485146,22.921236276970927
3.149414941494147,22.92924207723944
3.150315031503151,22.937248124269995
3.151215121512152,22.94525441794388
3.152115211521153,22.953260958142522
3.1530153015301536,22.96126774474744
3.1539153915391545,22.96927477764025
3.1548154815481553,22.977282056702677
3.155715571557156,22.985289581816538
3.156615661566157,22.993297352863756
3.1575157515751577,23.001305369726353
3.1584158415841586,23.009313632286453
3.1593159315931594,23.017322140426284
3.16021602160216,23.02533089402817
3.161116111611161,23.03333989297454
3.162016201620162,23.041349137147915
3.1629162916291627,23.04935862643093
3.1638163816381635,23.05736836070632
3.1647164716471643,23.065378339856906
3.165616561656165,23.073388563765626
3.166516651665166,23.08139903231551
3.1674167416741668,23.08940974538969
3.1683168316831676,23.097420702871407
3.1692169216921684,23.10543190464399
3.170117011701169,23.113443350590874
3.17101710171017,23.1214550405956
3.171917191719171,23.129466974541803
3.1728172817281717,23.137479152313222
3.1737173717371725,23.145491573793695
3.1746174617461733,23.15350423886716
3.175517551755174,23.16151714741766
3.176417641764175,23.169530299329335
3.177317731773176,23.177543694486424
3.1782178217821766,23.18555733277327
3.1791179117911774,23.193571214074318
3.1800180018001782,23.20158533827411
3.180918091809179,23.209599705257286
3.18181818181818,23.217614314908598
3.1827182718271807,23.225629167112885
3.1836183618361815,23.233644261755092
3.1845184518451823,23.24165959872027
3.185418541854183,23.249675177893558
3.186318631863184,23.257690999160207
3.187218721872185,23.265707062405568
3.1881188118811856,23.273723367515082
3.1890189018901864,23.281739914374302
3.1899189918991873,23.289756702868875
3.1908190819081916,23.29777373288456
3.1917191719171925,23.30579100430719
3.1926192619261933,23.313808517022718
3.193519351935194,23.321826270917196
3.194419441944195,23.32984426587678
3.1953195319531957,23.337862501787715
3.1962196219621966,23.34588097853636
3.1971197119711974,23.353899696009158
3.198019801980198,23.36191865409267
3.198919891989199,23.369937852673544
3.1998199819982,23.37795729163853
3.2007200720072007,23.385976970874488
3.2016201620162015,23.39399689026837
3.2025202520252023,23.402017049707226
3.203420342034203,23.410037449078214
3.204320432043204,23.418058088268587
3.2052205220522048,23.4260789671657
3.2061206120612056,23.434100085657015
3.2070207020702064,23.44212144363008
3.207920792079207,23.45014304097255
3.208820882088208,23.458164877572184
3.209720972097209,23.46618695331684
3.2106210621062097,23.474209268094476
3.2115211521152105,23.482231821793146
3.2124212421242113,23.49025461430101
3.213321332133212,23.498277645506324
3.214221422142213,23.50630091529745
3.215121512151214,23.51432442356284
3.2160216021602146,23.522348170191062
3.2169216921692154,23.53037215507077
3.2178217821782162,23.53839637809072
3.218721872187217,23.546420839139778
3.219621962196218,23.554445538106904
3.2205220522052187,23.562470474881156
3.2214221422142195,23.570495649351695
3.2223222322232203,23.578521061407788
3.223222322232221,23.586546710938787
3.224122412241222,23.594572597834162
3.225022502250223,23.602598721983473
3.2259225922592236,23.610625083276382
3.2268226822682244,23.618651681602653
3.2277227722772253,23.626678516852152
3.228622862286226,23.63470558891484
3.229522952295227,23.642732897680784
3.2304230423042313,23.65076044304016
3.231323132313232,23.658788224883207
3.232223222322233,23.666816243100307
3.2331233123312337,23.674844497581926
3.2340234023402346,23.68287298821863
3.2349234923492354,23.690901714901084
3.235823582358236,23.69893067752006
3.236723672367237,23.706959875966422
3.237623762376238,23.714989310131145
3.2385238523852387,23.72301897990529
3.2394239423942395,23.731048885180037
3.2403240324032403,23.73907902584665
3.241224122412241,23.7471094017965
3.242124212421242,23.755140012921064
3.2430243024302428,23.76317085911191
3.2439243924392436,23.771201940260713
3.2448244824482444,23.779233256259246
3.245724572457245,23.78726480699939
3.246624662466246,23.79529659237311
3.247524752475247,23.803328612272484
3.2484248424842477,23.811360866589695
3.2493249324932485,23.819393355217017
3.2502250225022493,23.82742607804683
3.25112511251125,23.83545903497161
3.252025202520251,23.84349222588394
3.2529252925292518,23.851525650676496
3.2538253825382526,23.859559309242066
3.2547254725472534,23.86759320147353
3.2556255625562542,23.875627327263874
3.256525652565255,23.883661686506176
3.257425742574256,23.89169627909363
3.2583258325832567,23.899731104919518
3.2592259225922575,23.90776616387723
3.2601260126012583,23.91580145586025
3.261026102610259,23.923836980762175
3.26192619261926,23.931872738476688
3.262826282628261,23.93990872889759
3.2637263726372616,23.947944951918767
3.2646264626462624,23.955981407434216
3.2655265526552633,23.964018095338037
3.266426642664264,23.97205501552442
3.267326732673265,23.98009216788767
3.2682268226822657,23.988129552322178
3.2691269126912665,23.996167168722458
3.2700270027002674,24.0042050169831
3.2709270927092717,24.01224309699883
3.2718271827182726,24.020281408664424
3.2727272727272734,24.028319951874803
3.273627362736274,24.036358726524973
3.274527452745275,24.04439773251005
3.275427542754276,24.05243696972524
3.2763276327632767,24.06047643806586
3.2772277227722775,24.068516137427324
3.2781278127812783,24.076556067705148
3.279027902790279,24.084596228794954
3.27992799279928,24.09263662059246
3.2808280828082808,24.10067724299349
3.2817281728172816,24.108718095893973
3.2826282628262824,24.116759179189927
3.283528352835283,24.124800492777485
3.284428442844284,24.132842036552876
3.285328532853285,24.140883810412433
3.2862286228622857,24.148925814252593
3.2871287128712865,24.15696804796989
3.2880288028802873,24.165010511460963
3.288928892889288,24.17305320462256
3.289828982898289,24.181096127351516
3.2907290729072898,24.189139279544783
3.2916291629162906,24.197182661099404
3.2925292529252914,24.20522627191254
3.2934293429342922,24.213270111881435
3.294329432943293,24.22131418090345
3.295229522952294,24.229358478876044
3.2961296129612947,24.237403005696773
3.2970297029702955,24.24544776126331
3.2979297929792963,24.253492745473416
3.298829882988297,24.261537958224963
3.299729972997298,24.26958339941592
3.300630063006299,24.27762906894437
3.3015301530152996,24.28567496670849
3.3024302430243004,24.293721092606557
3.3033303330333013,24.30176744653696
3.304230423042302,24.309814028398183
3.305130513051303,24.317860838088823
3.3060306030603037,24.32590787550757
3.3069306930693045,24.333955140553226
3.3078307830783054,24.34200263312469
3.308730873087306,24.350050353120967
3.309630963096307,24.358098300441167
3.3105310531053114,24.36614647498451
3.311431143114312,24.374194876650296
3.312331233123313,24.382243505337946
3.313231323132314,24.390292360946994
3.3141314131413147,24.39834144337706
3.3150315031503155,24.406390752527873
3.3159315931593163,24.414440288299275
3.316831683168317,24.422490050591204
3.317731773177318,24.4305400393037
3.3186318631863188,24.438590254336912
3.3195319531953196,24.446640695591093
3.3204320432043204,24.4546913629666
3.321332133213321,24.46274225636389
3.322232223222322,24.470793375683527
3.323132313231323,24.478844720826185
3.3240324032403237,24.486896291692638
3.3249324932493245,24.49494808818376
3.3258325832583253,24.503000110200542
3.326732673267326,24.51105235764407
3.327632763276327,24.519104830415532
3.3285328532853278,24.527157528416232
3.3294329432943286,24.535210451547574
3.3303330333033294,24.543263599711068
3.3312331233123302,24.55131697280832
3.332133213321331,24.55937057074106
3.333033303330332,24.567424393411105
3.3339333933393327,24.57547844072039
3.3348334833483335,24.583532712570946
3.3357335733573343,24.59158720886492
3.336633663366335,24.599641929504557
3.337533753375336,24.60769687439221
3.338433843384337,24.615752043430337
3.3393339333933376,24.623807436521503
3.3402340234023384,24.63186305356838
3.3411341134113393,24.639918894473748
3.34203420342034,24.647974959140488
3.342934293429341,24.65603124747159
3.3438343834383417,24.664087759370148
3.3447344734473425,24.672144494739364
3.3456345634563434,24.680201453482557
3.346534653465344,24.688258635503132
3.347434743474345,24.69631604070462
3.348334833483346,24.704373668990648
3.3492349234923466,24.712431520264953
3.3501350135013475,24.720489594431374
3.351035103510352,24.728547891393884
3.3519351935193527,24.73660641105651
3.3528352835283535,24.74466515332343
3.3537353735373543,24.752724118098925
3.354635463546355,24.76078330528737
3.355535553555356,24.76884271479325
3.3564356435643568,24.776902346521172
3.3573357335733576,24.784962200375833
3.3582358235823584,24.793022276262043
3.359135913591359,24.801082574084727
3.36003600360036,24.809143093748915
3.360936093609361,24.81720383515974
3.3618361836183617,24.82526479822245
3.3627362736273625,24.8333259828424
3.3636363636363633,24.841387388925046
3.364536453645364,24.849449016375967
3.365436543654365,24.85751086510084
3.3663366336633658,24.86557293500545
3.3672367236723666,24.873635225995702
3.3681368136813674,24.8816977379776
3.3690369036903682,24.88976047085726
3.369936993699369,24.89782342454091
3.37083708370837,24.905886598934888
3.3717371737173707,24.913949993945632
3.3726372637263715,24.922013609479702
3.3735373537353723,24.93007744544376
3.374437443744373,24.938141501744585
3.375337533753374,24.94620577828906
3.376237623762375,24.95427027498418
3.3771377137713756,24.96233499173705
3.3780378037803764,24.970399928454885
3.3789378937893773,24.978465085045013
3.379837983798378,24.986530461414873
3.380738073807379,24.994596057472013
3.3816381638163797,25.00266187312409
3.3825382538253805,25.010727908278874
3.3834383438343814,25.01879416284425
3.384338433843382,25.02686063672821
3.385238523852383,25.034927329838855
3.386138613861384,25.042994242084404
3.3870387038703846,25.051061373373184
3.3879387938793855,25.059128723613636
3.3888388838883863,25.06719629271431
3.389738973897387,25.075264080583874
3.3906390639063915,25.08333208713111
3.3915391539153923,25.091400312264888
3.392439243924393,25.099468755894218
3.393339333933394,25.107537417928214
3.3942394239423948,25.115606298276102
3.3951395139513956,25.123675396847222
3.3960396039603964,25.131744713551033
3.396939693969397,25.139814248297093
3.397839783978398,25.147884000995084
3.398739873987399,25.1559539715548
3.3996399639963997,25.16402415988615
3.4005400540054005,25.17209456589915
3.4014401440144013,25.18016518950394
3.402340234023402,25.18823603061076
3.403240324032403,25.19630708912998
3.4041404140414038,25.20437836497208
3.4050405040504046,25.21244985804764
3.4059405940594054,25.220521568267383
3.4068406840684062,25.22859349554212
3.407740774077407,25.236665639782792
3.408640864086408,25.244738000900448
3.4095409540954087,25.25281057880626
3.4104410441044095,25.260883373411502
3.4113411341134103,25.268956384627582
3.412241224122411,25.27702961236601
3.413141314131412,25.285103056538418
3.414041404140413,25.29317671705655
3.4149414941494136,25.301250593832272
3.4158415841584144,25.309324686777565
3.4167416741674153,25.317398995804517
3.417641764176416,25.325473520825348
3.418541854185417,25.333548261752387
3.4194419441944177,25.34162321849808
3.4203420342034185,25.349698390974986
3.4212421242124194,25.357773779095794
3.42214221422142,25.365849382773302
3.423042304230421,25.37392520192043
3.423942394239422,25.382001236450204
3.4248424842484226,25.39007748627579
3.4257425742574235,25.398153951310448
3.4266426642664243,25.406230631467572
3.427542754275425,25.41430752666068
3.428442844284426,25.422384636803386
3.4293429342934267,25.430461961809446
3.4302430243024276,25.438539501592725
3.431143114311432,25.44661725606722
3.4320432043204327,25.454695225147013
3.4329432943294336,25.462773408746337
3.4338433843384344,25.470851806779542
3.434743474347435,25.478930419161095
3.435643564356436,25.487009245805574
3.436543654365437,25.495088286627695
3.4374437443744377,25.503167541542275
3.4383438343834385,25.51124701046427
3.4392439243924393,25.519326693308745
3.44014401440144,25.527406589990893
3.441044104410441,25.53548670042602
3.4419441944194418,25.54356702452957
3.4428442844284426,25.551647562217088
3.4437443744374434,25.559728313404257
3.4446444644464442,25.567809278006877
3.445544554455445,25.57589045594087
3.446444644464446,25.58397184712228
3.4473447344734467,25.592053451467276
3.4482448244824475,25.60013526889215
3.4491449144914483,25.608217299313317
3.450045004500449,25.61629954264731
3.45094509450945,25.624381998810797
3.451845184518451,25.632464667720562
3.4527452745274516,25.640547549293515
3.4536453645364524,25.648630643446687
3.4545454545454533,25.65671395009724
3.455445544554454,25.664797469162462
3.456345634563455,25.67288120055975
3.4572457245724557,25.68096514420665
3.4581458145814565,25.689049300020816
3.4590459045904574,25.697133667920035
3.459945994599458,25.705218247822213
3.460846084608459,25.713303039645393
3.46174617461746,25.721388043307734
3.4626462646264606,25.72947325872753
3.4635463546354615,25.737558685823196
3.4644464446444623,25.745644324513275
3.465346534653463,25.75373017471644
3.466246624662464,25.76181623635149
3.4671467146714647,25.769902509337346
3.4680468046804656,25.777988993593066
3.4689468946894664,25.786075689037837
3.469846984698467,25.79416259559096
3.4707470747074716,25.802249713171893
3.4716471647164724,25.81033704170018
3.472547254725473,25.818424581095528
3.473447344734474,25.826512331277765
3.474347434743475,25.834600292166847
3.4752475247524757,25.84268846368286
3.4761476147614765,25.850776845746022
3.4770477047704773,25.85886543827668
3.477947794779478,25.86695424119531
3.478847884788479,25.87504325442252
3.4797479747974798,25.883132477879048
3.4806480648064806,25.891221911485765
3.4815481548154814,25.899311555163674
3.4824482448244822,25.90740140883391
3.483348334833483,25.915491472417735
3.484248424842484,25.923581745836554
3.4851485148514847,25.93167222901189
3.4860486048604855,25.939762921865412
3.4869486948694863,25.94785382431892
3.487848784878487,25.955944936294337
3.488748874887488,25.96403625771373
3.489648964896489,25.9721277884993
3.4905490549054896,25.980219528573375
3.4914491449144904,25.988311477858424
3.4923492349234913,25.996403636277048
3.493249324932492,26.004496003751985
3.494149414941493,26.012588580206103
3.4950495049504937,26.02068136556241
3.4959495949594945,26.02877435974405
3.4968496849684954,26.036867562674306
3.497749774977496,26.044960974276588
3.498649864986497,26.05305459447445
3.499549954995498,26.061148423191582
3.5004500450044986,26.06924246035181
3.5013501350134995,26.077336705879095
3.5022502250225003,26.085431159697542
3.503150315031501,26.09352582173139
3.504050405040502,26.10162069190502
3.5049504950495027,26.109715770142945
3.5058505850585036,26.11781105636982
3.5067506750675044,26.125906550510443
3.507650765076505,26.13400225248975
3.508550855085506,26.14209816223281
3.509450945094507,26.15019427966484
3.510351035103511,26.158290604711212
3.511251125112512,26.16638713729739
3.512151215121513,26.17448387734903
3.5130513051305137,26.182580824791902
3.5139513951395145,26.190677979551932
3.5148514851485153,26.19877534155518
3.515751575157516,26.20687291072785
3.516651665166517,26.21497068699629
3.5175517551755178,26.223068670286988
3.5184518451845186,26.231166860526574
3.5193519351935194,26.239265257641833
3.5202520252025202,26.247363861559677
3.521152115211521,26.255462672207173
3.522052205220522,26.263561689511533
3.5229522952295227,26.271660913400105
3.5238523852385235,26.279760343800394
3.5247524752475243,26.28785998064004
3.525652565256525,26.295959823846832
3.526552655265526,26.30405987334871
3.527452745274527,26.312160129073753
3.5283528352835276,26.320260590950195
3.5292529252925284,26.32836125890641
3.5301530153015293,26.33646213287092
3.53105310531053,26.3445632127724
3.531953195319531,26.352664498539667
3.5328532853285317,26.360765990101694
3.5337533753375325,26.368867687387596
3.5346534653465334,26.376969590326635
3.535553555355534,26.385071698848236
3.536453645364535,26.393174012881957
3.537353735373536,26.401276532357514
3.5382538253825366,26.40937925720478
3.5391539153915375,26.417482187353766
3.5400540054005383,26.425585322734644
3.540954095409539,26.433688663277735
3.54185418541854,26.44179220891351
3.5427542754275407,26.449895959572594
3.5436543654365416,26.45799991518576
3.5445544554455424,26.466104075683944
3.545454545454543,26.474208440998233
3.546354635463544,26.482313011059855
3.547254725472545,26.490417785800208
3.5481548154815457,26.498522765150838
3.5490549054905465,26.506627949043445
3.5499549954995473,26.514733337409886
3.5508550855085517,26.522838930182186
3.5517551755175525,26.53094472729249
3.5526552655265533,26.53905072867313
3.553555355535554,26.54715693425659
3.554455445544555,26.555263343975515
3.5553555355535558,26.563369957762692
3.5562556255625566,26.571476775551083
3.5571557155715574,26.579583797273795
3.5580558055805582,26.5876910228641
3.558955895589559,26.59579845225543
3.55985598559856,26.603906085381375
3.5607560756075607,26.612013922175684
3.5616561656165615,26.62012196257227
3.5625562556255623,26.628230206505204
3.563456345634563,26.636338653908712
3.564356435643564,26.644447304717193
3.565256525652565,26.652556158865202
3.5661566156615656,26.66066521628746
3.5670567056705664,26.66877447691884
3.5679567956795673,26.676883940694392
3.568856885688568,26.684993607549323
3.569756975697569,26.693103477419005
3.5706570657065697,26.70121355023897
3.5715571557155705,26.70932382594492
3.5724572457245714,26.717434304472725
3.573357335733572,26.725544985758415
3.574257425742573,26.733655869738186
3.575157515751574,26.741766956348407
3.5760576057605746,26.749878245525604
3.5769576957695755,26.757989737206476
3.5778577857785763,26.766101431327897
3.578757875787577,26.774213327826896
3.579657965796578,26.782325426640675
3.5805580558055787,26.790437727706614
3.5814581458145796,26.798550230962245
3.5823582358235804,26.806662936345294
3.583258325832581,26.814775843793633
3.584158415841582,26.82288895324532
3.585058505850583,26.831002264638585
3.5859585958595837,26.839115777911818
3.5868586858685845,26.847229493003592
3.5877587758775853,26.855343409852647
3.588658865886586,26.863457528397905
3.589558955895587,26.871571848578448
3.5904590459045913,26.879686370333555
3.591359135913592,26.88780109360264
3.592259225922593,26.89591601832533
3.5931593159315938,26.90403114444141
3.5940594059405946,26.912146471890846
3.5949594959495954,26.92026200061378
3.5958595859585962,26.92837773055053
3.596759675967597,26.93649366164159
3.597659765976598,26.94460979382764
3.5985598559855987,26.952726127049527
3.5994599459945995,26.96084266124828
3.6003600360036003,26.968959396365115
3.601260126012601,26.977076332341415
3.602160216021602,26.98519346911876
3.603060306030603,26.993310806638895
3.6039603960396036,27.001428344843756
3.6048604860486044,27.009546083675456
3.6057605760576052,27.017664023076293
3.606660666066606,27.025782162988747
3.607560756075607,27.033900503355483
3.6084608460846077,27.042019044119343
3.6093609360936085,27.050137785223367
3.6102610261026093,27.058256726610765
3.61116111611161,27.06637586822494
3.612061206120611,27.074495210009488
3.612961296129612,27.082614751908174
3.6138613861386126,27.090734493864964
3.6147614761476135,27.098854435824006
3.6156615661566143,27.106974577729634
3.616561656165615,27.11509491952638
3.617461746174616,27.123215461158956
3.6183618361836167,27.131336202572268
3.6192619261926176,27.139457143711407
3.6201620162016184,27.14757828452166
3.621062106210619,27.155699624948504
3.62196219621962,27.16382116493761
3.622862286228621,27.171942904434832
3.6237623762376217,27.18006484338623
3.6246624662466225,27.18818698173805
3.6255625562556233,27.19630931943673
3.626462646264624,27.204431856428904
3.627362736273625,27.212554592661412
3.6282628262826258,27.22067752808127
3.6291629162916266,27.22880066263571
3.6300630063006274,27.236923996272143
3.6309630963096318,27.245047528938205
3.6318631863186326,27.25317126058168
3.6327632763276334,27.261295191150598
3.6336633663366342,27.26941932059317
3.634563456345635,27.277543648857804
3.635463546354636,27.285668175893118
3.6363636363636367,27.293792901647926
3.6372637263726375,27.301917826071236
3.6381638163816383,27.31004294911227
3.639063906390639,27.318168270720445
3.63996399639964,27.32629379084538
3.640864086408641,27.334419509436906
3.6417641764176416,27.342545426445053
3.6426642664266424,27.350671541820052
3.6435643564356432,27.358797855512346
3.644464446444644,27.366924367472585
3.645364536453645,27.37505107765162
3.6462646264626457,27.383177986000515
3.6471647164716465,27.391305092470535
3.6480648064806473,27.399432397013157
3.648964896489648,27.407559899580075
3.649864986498649,27.41568760012318
3.65076507650765,27.423815498594585
3.6516651665166506,27.431943594946603
3.6525652565256514,27.440071889131765
3.6534653465346523,27.44820038110282
3.654365436543653,27.456329070812718
3.655265526552654,27.464457958214627
3.6561656165616547,27.472587043261935
3.6570657065706555,27.480716325908237
3.6579657965796564,27.488845806107353
3.658865886588657,27.49697548381331
3.659765976597658,27.50510535898035
3.660666066606659,27.513235431562947
3.6615661566156597,27.52136570151578
3.6624662466246605,27.52949616879375
3.6633663366336613,27.53762683335198
3.664266426642662,27.545757695145813
3.665166516651663,27.553888754130806
3.6660666066606638,27.56202001026275
3.6669666966696646,27.570151463497645
3.6678667866786654,27.578283113791727
3.668766876687666,27.58641496110144
3.669666966696667,27.59454700538347
3.6705670567056714,27.602679246594718
3.6714671467146722,27.6108116846923
3.672367236723673,27.61894431963358
3.673267326732674,27.62707715137613
3.6741674167416747,27.635210179877767
3.6750675067506755,27.643343405096523
3.6759675967596763,27.651476826990663
3.676867686768677,27.659610445518688
3.677767776777678,27.667744260639317
3.678667866786679,27.67587827231151
3.6795679567956796,27.68401248049446
3.6804680468046804,27.692146885147583
3.6813681368136812,27.700281486230534
3.682268226822682,27.708416283703205
3.683168316831683,27.71655127752572
3.6840684068406837,27.724686467658437
3.6849684968496845,27.73282185406195
3.6858685868586853,27.740957436697098
3.686768676867686,27.74909321552494
3.687668766876687,27.757229190506795
3.688568856885688,27.765365361604207
3.6894689468946886,27.773501728778967
3.6903690369036894,27.781638291993097
3.6912691269126903,27.78977505120887
3.692169216921691,27.797912006388803
3.693069306930692,27.806049157495643
3.6939693969396927,27.814186504492397
3.6948694869486935,27.822324047342303
3.6957695769576944,27.83046178600885
3.696669666966695,27.838599720455772
3.697569756975696,27.846737850647056
3.698469846984697,27.854876176546924
3.6993699369936976,27.86301469811986
3.7002700270026985,27.87115341533058
3.7011701170116993,27.87929232814407
3.7020702070207,27.887431436525556
3.702970297029701,27.89557074044051
3.7038703870387018,27.90371023985467
3.7047704770477026,27.91184993473402
3.7056705670567034,27.91998982504479
3.706570657065704,27.92812991075348
3.707470747074705,27.936270191826832
3.708370837083706,27.944410668231857
3.7092709270927067,27.95255133993581
3.7101710171017075,27.960692206906213
3.711071107110712,27.968833269110856
3.7119711971197127,27.97697452651775
3.7128712871287135,27.985115979095212
3.7137713771377143,27.993257626811797
3.714671467146715,28.001399469636322
3.715571557155716,28.009541507537875
3.716471647164717,28.017683740485808
3.7173717371737176,28.025826168449726
3.7182718271827184,28.033968791399513
3.7191719171917192,28.04211160930531
3.72007200720072,28.050254622137523
3.720972097209721,28.05839782986684
3.7218721872187217,28.066541232464207
3.7227722772277225,28.074684829900843
3.7236723672367233,28.08282862214823
3.724572457245724,28.090972609178134
3.725472547254725,28.099116790962587
3.726372637263726,28.107261167473887
3.7272727272727266,28.115405738684622
3.7281728172817274,28.123550504567643
3.7290729072907283,28.131695465096076
3.729972997299729,28.139840620243337
3.73087308730873,28.1479859699831
3.7317731773177307,28.156131514289335
3.7326732673267315,28.164277253136284
3.7335733573357324,28.172423186498463
3.734473447344733,28.180569314350684
3.735373537353734,28.18871563666803
3.736273627362735,28.19686215342587
3.7371737173717356,28.20500886459985
3.7380738073807365,28.213155770165923
3.7389738973897373,28.221302870100295
3.739873987398738,28.22945016437949
3.740774077407739,28.2375976529803
3.7416741674167397,28.24574533587981
3.7425742574257406,28.2538932130554
3.7434743474347414,28.26204128448473
3.744374437443742,28.27018955014577
3.745274527452743,28.278338010016753
3.746174617461744,28.28648666407624
3.7470747074707447,28.294635512303053
3.7479747974797455,28.302784554676336
3.7488748874887463,28.31093379117551
3.749774977497747,28.31908322178031
3.7506750675067515,28.327232846470768
3.7515751575157523,28.33538266522718
3.752475247524753,28.343532678030183
3.753375337533754,28.3516828848607
3.754275427542755,28.359833285699963
3.7551755175517556,28.367983880529497
3.7560756075607564,28.376134669331137
3.7569756975697572,28.38428565208702
3.757875787578758,28.39243682877959
3.758775877587759,28.4005881993916
3.7596759675967597,28.408739763906105
3.7605760576057605,28.416891522306475
3.7614761476147613,28.42504347457639
3.762376237623762,28.43319562069984
3.763276327632763,28.441347960661123
3.764176417641764,28.44950049444485
3.7650765076507646,28.457653222035958
3.7659765976597654,28.465806143419684
3.7668766876687663,28.47395925858159
3.767776777677767,28.48211256750755
3.768676867686768,28.49026607018376
3.7695769576957687,28.498419766596736
3.7704770477047695,28.50657365673331
3.7713771377137704,28.514727740580632
3.772277227722771,28.522882018126193
3.773177317731772,28.531036489357785
3.774077407740773,28.539191154263534
3.7749774977497736,28.5473460128319
3.7758775877587745,28.555501065051647
3.7767776777677753,28.563656310911895
3.777677767776776,28.57181175040207
3.778577857785777,28.579967383511942
3.7794779477947777,28.5881232102316
3.7803780378037786,28.596279230551477
3.7812781278127794,28.604435444462332
3.78217821782178,28.612591851955262
3.783078307830781,28.620748453021694
3.783978397839782,28.6289052476534
3.7848784878487827,28.637062235842475
3.7857785778577835,28.64521941758137
3.7866786678667843,28.653376792862865
3.787578757875785,28.661534361680086
3.788478847884786,28.669692124026497
3.7893789378937868,28.677850079895904
3.7902790279027876,28.686008229282464
3.791179117911792,28.694166572180688
3.792079207920793,28.70232510858539
3.7929792979297936,28.710483838491786
3.7938793879387944,28.71864276189541
3.7947794779477952,28.726801878792152
3.795679567956796,28.73496118917826
3.796579657965797,28.74312069305033
3.7974797479747977,28.751280390405306
3.7983798379837985,28.75944028124049
3.7992799279927993,28.767600365553545
3.8001800180018,28.775760643342483
3.801080108010801,28.78392111460568
3.801980198019802,28.79208177934187
3.8028802880288026,28.800242637550145
3.8037803780378034,28.808403689229962
3.8046804680468043,28.81656493438114
3.805580558055805,28.82472637300386
3.806480648064806,28.832888005098667
3.8073807380738067,28.841049830666478
3.8082808280828075,28.849211849708574
3.8091809180918084,28.857374062226608
3.810081008100809,28.8655364682226
3.81098109810981,28.87369906769894
3.811881188118811,28.88186186065839
3.8127812781278116,28.890024847104097
3.8136813681368125,28.898188027039566
3.8145814581458133,28.90635140046869
3.815481548154814,28.91451496739574
3.816381638163815,28.922678727825357
3.8172817281728157,28.930842681762567
3.8181818181818166,28.939006829212776
3.8190819081908174,28.94717117018178
3.819981998199818,28.955335704675747
3.820882088208819,28.963500432701235
3.82178217821782,28.97166535426519
3.8226822682268207,28.979830469374946
3.8235823582358215,28.987995778038222
3.8244824482448223,28.996161280263127
3.825382538253823,29.004326976058167
3.826282628262824,29.012492865432236
3.8271827182718248,29.02065894839462
3.8280828082808256,29.028825224955007
3.8289828982898264,29.036991695123476
3.8298829882988272,29.045158358910506
3.8307830783078316,29.053325216326986
3.8316831683168324,29.06149226738417
3.8325832583258332,29.069659512093754
3.833483348334834,29.07782695046782
3.834383438343835,29.08599458251885
3.8352835283528357,29.09416240825974
3.8361836183618365,29.102330427703794
3.8370837083708373,29.110498640864716
3.837983798379838,29.118667047756624
3.838883888388839,29.126835648394053
3.83978397839784,29.135004442791942
3.8406840684068406,29.143173430965646
3.8415841584158414,29.151342612930936
3.8424842484248423,29.159511988704
3.843384338433843,29.167681558301442
3.844284428442844,29.17585132174029
3.8451845184518447,29.184021279037985
3.8460846084608455,29.192191430212397
3.8469846984698464,29.200361775281813
3.847884788478847,29.208532314264954
3.848784878487848,29.216703047180953
3.849684968496849,29.224873974049387
3.8505850585058496,29.23304509489025
3.8514851485148505,29.241216409723968
3.8523852385238513,29.249387918571404
3.853285328532852,29.25755962145385
3.854185418541853,29.265731518393032
3.8550855085508537,29.273903609411114
3.8559855985598546,29.2820758945307
3.8568856885688554,29.290248373774823
3.857785778577856,29.29842104716697
3.858685868586857,29.306593914731053
3.859585958595858,29.31476697649144
3.8604860486048587,29.322940232472945
3.8613861386138595,29.331113682700817
3.8622862286228603,29.33928732720076
3.863186318631861,29.34746116599893
3.864086408640862,29.35563519912192
3.8649864986498628,29.363809426596784
3.8658865886588636,29.371983848451034
3.8667866786678644,29.38015846471263
3.8676867686768652,29.38833327540998
3.868586858685866,29.39650828057197
3.869486948694867,29.40468348022793
3.8703870387038677,29.412858874407657
3.871287128712872,29.421034463141414
3.872187218721873,29.429210246459903
3.8730873087308737,29.437386224394313
3.8739873987398745,29.445562396976307
3.8748874887488753,29.453738764237997
3.875787578757876,29.461915326211972
3.876687668766877,29.4700920829313
3.877587758775878,29.478269034429506
3.8784878487848786,29.486446180740604
3.8793879387938794,29.49462352189907
3.8802880288028803,29.50280105793987
3.881188118811881,29.510978788898438
3.882088208820882,29.5191567148107
3.8829882988298827,29.527334835713045
3.8838883888388835,29.53551315164237
3.8847884788478844,29.543691662636036
3.885688568856885,29.5518703687319
3.886588658865886,29.56004926996831
3.887488748874887,29.56822836638409
3.8883888388838876,29.57640765801857
3.8892889288928885,29.584587144911566
3.8901890189018893,29.59276682710339
3.89108910891089,29.600946704634843
3.891989198919891,29.60912677754723
3.8928892889288917,29.61730704588236
3.8937893789378926,29.625487509682532
3.8946894689468934,29.63366816899055
3.895589558955894,29.641849023849726
3.896489648964895,29.650030074303874
3.897389738973896,29.658211320397314
3.8982898289828967,29.666392762174873
3.8991899189918975,29.674574399681898
3.9000900090008983,29.682756232964234
3.900990099009899,29.69093826206825
3.9018901890189,29.699120487040823
3.9027902790279008,29.70730290792935
3.9036903690369016,29.715485524781748
3.9045904590459024,29.72366833764645
3.9054905490549032,29.73185134657241
3.906390639063904,29.74003455160911
3.907290729072905,29.748217952806552
3.9081908190819057,29.756401550215262
3.9090909090909065,29.764585343886306
3.9099909990999073,29.772769333871267
3.9108910891089117,29.780953520222276
3.9117911791179125,29.789137902991964
3.9126912691269133,29.797322482233522
3.913591359135914,29.80550725800068
3.914491449144915,29.813692230347698
3.915391539153916,29.821877399329374
3.9162916291629166,29.830062765001053
3.9171917191719174,29.838248327418615
3.9180918091809183,29.846434086638492
3.918991899189919,29.85462004271766
3.91989198919892,29.86280619571364
3.9207920792079207,29.870992545684516
3.9216921692169215,29.879179092688897
3.9225922592259224,29.88736583678597
3.923492349234923,29.895552778035473
3.924392439243924,29.903739916497685
3.925292529252925,29.911927252233458
3.9261926192619256,29.9201147853042
3.9270927092709265,29.92830251577188
3.9279927992799273,29.936490443699032
3.928892889288928,29.944678569148753
3.929792979297929,29.952866892184705
3.9306930693069297,29.961055412871126
3.9315931593159306,29.969244131272813
3.9324932493249314,29.97743304745515
3.933393339333932,29.98562216148408
3.934293429342933,29.99381147342613
3.935193519351934,30.002000983348402
3.9360936093609347,30.010190691318577
3.9369936993699355,30.018380597404917
3.9378937893789363,30.026570701676267
3.938793879387937,30.034761004202053
3.939693969396938,30.042951505052294
3.9405940594059388,30.051142204297587
3.9414941494149396,30.05933310200913
3.9423942394239404,30.067524198258702
3.9432943294329412,30.07571549311868
3.944194419441942,30.083906986662036
3.945094509450943,30.092098678962337
3.9459945994599437,30.100290570093755
3.9468946894689445,30.108482660131045
3.9477947794779453,30.116674949149587
3.948694869486946,30.124867437225348
3.949594959495947,30.133060124434902
3.950495049504948,30.141253010855444
3.951395139513952,30.14944609656477
3.952295229522953,30.157639381641268
3.953195319531954,30.165832866163967
3.9540954095409546,30.1740265502125
3.9549954995499554,30.182220433867112
3.9558955895589563,30.190414517208676
3.956795679567957,30.198608800318677
3.957695769576958,30.20680328327922
3.9585958595859587,30.214997966173044
3.9594959495949595,30.2231928490835
3.9603960396039604,30.23138793209458
3.961296129612961,30.239583215290896
3.962196219621962,30.247778698757692
3.963096309630963,30.255974382580845
3.9639963996399636,30.26417026684687
3.9648964896489645,30.27236635164292
3.9657965796579653,30.28056263705677
3.966696669666966,30.28875912317686
3.967596759675967,30.29695581009225
3.9684968496849677,30.30515269789266
3.9693969396939686,30.31334978666844
3.9702970297029694,30.321547076510605
3.97119711971197,30.329744567510804
3.972097209720971,30.337942259761345
3.972997299729972,30.346140153355186
3.9738973897389727,30.354338248385947
3.9747974797479735,30.362536544947893
3.9756975697569743,30.37073504313595
3.976597659765975,30.378933743045717
3.977497749774976,30.387132644773438
3.9783978397839768,30.395331748416034
3.9792979297929776,30.403531054071085
3.9801980198019784,30.41173056183684
3.9810981098109792,30.41993027181222
3.98199819981998,30.428130184096812
3.982898289828981,30.43633029879089
3.9837983798379817,30.44453061599538
3.9846984698469825,30.452731135811913
3.9855985598559833,30.460931858342775
3.986498649864984,30.469132783690945
3.987398739873985,30.477333911960088
3.988298829882986,30.485535243254542
3.9891989198919866,30.493736777679338
3.9900990099009874,30.501938515340203
3.990999099909992,30.51014045634355
3.9918991899189926,30.51834260079646
3.9927992799279934,30.52654494880674
3.9936993699369943,30.534747500482883
3.994599459945995,30.542950255934077
3.995499549954996,30.55115321527021
3.9963996399639967,30.559356378601876
3.9972997299729975,30.56755974604037
3.9981998199819984,30.575763317697685
3.999099909990999,30.58396709368653
4.0,30.59217107412033
4.000900090009001,30.6003752591132
4.001800180018002,30.608579648779987
4.0027002700270025,30.61678424323624
4.003600360036003,30.624989042598234
4.004500450045004,30.633194046982954
4.005400540054005,30.641399256508116
4.006300630063006,30.64960467129215
4.007200720072007,30.657810291454208
4.008100810081007,30.66601611711418
4.009000900090008,30.67422214839267
4.009900990099009,30.682428385411022
4.01080108010801,30.690634828291305
4.011701170117011,30.69884147715633
4.0126012601260115,30.70704833212963
4.013501350135012,30.71525539333549
4.014401440144013,30.723462660898925
4.015301530153014,30.731670134945695
4.016201620162015,30.7398778156023
4.017101710171016,30.748085702995986
4.018001800180016,30.75629379725475
4.018901890189017,30.76450209850733
4.019801980198018,30.772710606883216
4.020702070207019,30.780919322512663
4.02160216021602,30.78912824552666
4.0225022502250205,30.79733737605697
4.023402340234021,30.805546714236097
4.024302430243022,30.813756260197326
4.025202520252023,30.82196601407468
4.026102610261024,30.830175976002966
4.027002700270025,30.83838614611774
4.027902790279025,30.846596524555345
4.028802880288026,30.85480711145287
4.029702970297027,30.86301790694819
4.030603060306031,30.871228911179966
4.031503150315032,30.879440124287587
4.032403240324033,30.887651546411263
4.033303330333034,30.895863177691968
4.034203420342035,30.90407501827146
4.0351035103510355,30.91228706829227
4.036003600360036,30.92049932789772
4.036903690369037,30.92871179723192
4.037803780378038,30.93692447643976
4.038703870387039,30.945137365666927
4.03960396039604,30.953350465059895
4.0405040504050405,30.96156377476593
4.041404140414041,30.9697772949331
4.042304230423042,30.977991025710264
4.043204320432043,30.986204967247076
4.044104410441044,30.994419119694
4.045004500450045,31.002633483202295
4.045904590459045,31.010848057924033
4.046804680468046,31.019062844012076
4.047704770477047,31.02727784162011
4.048604860486048,31.035493050902616
4.049504950495049,31.043708472014906
4.0504050405040495,31.05192410511308
4.05130513051305,31.060139950354078
4.052205220522051,31.068356007895638
4.053105310531052,31.07657227789632
4.054005400540053,31.08478876051552
4.054905490549054,31.093005455913428
4.055805580558054,31.10122236425108
4.056705670567055,31.10943948569033
4.057605760576056,31.11765682039386
4.058505850585057,31.12587436852518
4.059405940594058,31.134092130248636
4.0603060306030585,31.142310105729393
4.061206120612059,31.150528295133466
4.06210621062106,31.158746698627695
4.063006300630061,31.166965316379763
4.063906390639062,31.175184148558195
4.064806480648063,31.183403195332346
4.065706570657063,31.191622456872427
4.066606660666064,31.199841933349482
4.067506750675065,31.208061624935414
4.068406840684066,31.21628153180296
4.069306930693067,31.224501654125717
4.0702070207020675,31.232721992078126
4.071107110711072,31.240942545835498
4.072007200720073,31.24916331557396
4.0729072907290735,31.25738430147053
4.073807380738074,31.26560550370308
4.074707470747075,31.273826922450326
4.075607560756076,31.282048557891862
4.076507650765077,31.290270410208134
4.077407740774078,31.298492479580453
4.0783078307830785,31.306714766191003
4.079207920792079,31.314937270222828
4.08010801080108,31.323159991859846
4.081008100810081,31.33138293128684
4.081908190819082,31.339606088689468
4.082808280828083,31.347829464254268
4.083708370837083,31.356053058168644
4.084608460846084,31.364276870620884
4.085508550855085,31.372500901800148
4.086408640864086,31.38072515189648
4.087308730873087,31.38894962110081
4.0882088208820875,31.397174309604942
4.089108910891088,31.40539921760157
4.090009000900089,31.41362434528427
4.09090909090909,31.42184969284751
4.091809180918091,31.430075260486642
4.092709270927092,31.438301048397918
4.093609360936092,31.44652705677847
4.094509450945093,31.454753285826335
4.095409540954094,31.462979735740433
4.096309630963095,31.471206406720587
4.097209720972096,31.479433298967514
4.0981098109810965,31.487660412682835
4.099009900990097,31.49588774806907
4.099909990999098,31.504115305329638
4.100810081008099,31.512343084668856
4.1017101710171,31.520571086291962
4.102610261026101,31.52879931040508
4.103510351035101,31.53702775721526
4.104410441044102,31.545256426930447
4.105310531053103,31.553485319759496
4.106210621062104,31.561714435912176
4.107110711071105,31.569943775599175
4.1080108010801055,31.578173339032084
4.108910891089106,31.586403126423416
4.109810981098107,31.59463313798659
4.1107110711071115,31.60286337393597
4.111611161116112,31.611093834486788
4.112511251125113,31.619324519855237
4.113411341134114,31.62755543025842
4.114311431143115,31.635786565914355
4.115211521152116,31.644017927042
4.1161116111611165,31.652249513861214
4.117011701170117,31.6604813265928
4.117911791179118,31.668713365458476
4.118811881188119,31.676945630680898
4.11971197119712,31.685178122483634
4.120612061206121,31.6934108410912
4.121512151215121,31.70164378672903
4.122412241224122,31.709876959623493
4.123312331233123,31.718110360001894
4.124212421242124,31.726343988092466
4.125112511251125,31.734577844124384
4.1260126012601255,31.742811928327747
4.126912691269126,31.7510462409336
4.127812781278127,31.759280782173924
4.128712871287128,31.767515552281633
4.129612961296129,31.77575055149059
4.13051305130513,31.783985780035582
4.13141314131413,31.79222123815235
4.132313231323131,31.800456926077572
4.133213321332132,31.808692844048874
4.134113411341133,31.816928992304813
4.135013501350134,31.825165371084896
4.1359135913591345,31.83340198062958
4.136813681368135,31.841638821180265
4.137713771377136,31.849875892979284
4.138613861386137,31.858113196269933
4.139513951395138,31.866350731296453
4.140414041404139,31.87458849830402
4.141314131413139,31.88282649753878
4.14221422142214,31.891064729247802
4.143114311431141,31.899303193679128
4.144014401440142,31.907541891081735
4.144914491449143,31.915780821705557
4.1458145814581435,31.924019985801483
4.146714671467144,31.932259383621343
4.147614761476145,31.940499015417927
4.148514851485146,31.948738881444978
4.149414941494147,31.956978981957185
4.150315031503148,31.9652193172102
4.151215121512152,31.973459887460628
4.152115211521153,31.981700692966
4.153015301530154,31.989941733984843
4.1539153915391545,31.998183010776614
4.154815481548155,32.00642452360173
4.155715571557156,32.01466627272156
4.156615661566157,32.022908258398445
4.157515751575158,32.031150480895654
4.158415841584159,32.03939294047743
4.159315931593159,32.04763563740896
4.16021602160216,32.0558785719564
4.161116111611161,32.064121744386846
4.162016201620162,32.07236515496837
4.162916291629163,32.08060880396998
4.1638163816381635,32.08885269166164
4.164716471647164,32.09709681831429
4.165616561656165,32.10534118419981
4.166516651665166,32.11358578959103
4.167416741674167,32.121830634761736
4.168316831683168,32.130075719986685
4.169216921692168,32.13832104554158
4.170117011701169,32.146566611703065
4.17101710171017,32.15481241874876
4.171917191719171,32.163058466957224
4.172817281728172,32.171304756607974
4.1737173717371725,32.17955128798148
4.174617461746173,32.18779806135917
4.175517551755174,32.1960450770234
4.176417641764175,32.20429233525751
4.177317731773176,32.212539836345776
4.178217821782177,32.22078758057342
4.179117911791177,32.22903556822663
4.180018001800178,32.23728379959251
4.180918091809179,32.24553227495915
4.18181818181818,32.253780994615575
4.182718271827181,32.26202995885175
4.1836183618361815,32.270279167958584
4.184518451845182,32.278528622227945
4.185418541854183,32.28677832195263
4.186318631863184,32.2950282674264
4.187218721872185,32.30327845894394
4.188118811881186,32.31152889680089
4.189018901890186,32.31977958129381
4.189918991899187,32.328030512720225
4.190819081908192,32.336281691378595
4.1917191719171925,32.34453311756828
4.192619261926193,32.352784791589634
4.193519351935194,32.3610367137439
4.194419441944195,32.36928888433328
4.195319531953196,32.3775413036609
4.1962196219621966,32.38579397203082
4.197119711971197,32.39404688974801
4.198019801980198,32.40230005711841
4.198919891989199,32.41055347444884
4.1998199819982,32.41880714204707
4.200720072007201,32.4270610602218
4.2016201620162015,32.43531522928264
4.202520252025202,32.4435696495401
4.203420342034203,32.45182432130566
4.204320432043204,32.46007924489166
4.205220522052205,32.46833442061139
4.206120612061206,32.47658984877905
4.207020702070206,32.48484552970974
4.207920792079207,32.49310146371947
4.208820882088208,32.501357651125154
4.209720972097209,32.50961409224463
4.21062106210621,32.51787078739662
4.2115211521152105,32.52612773690075
4.212421242124211,32.53438494107754
4.213321332133212,32.542642400248425
4.214221422142213,32.550900114735704
4.215121512151214,32.559158084862595
4.216021602160215,32.567416310953185
4.216921692169215,32.57567479333246
4.217821782178216,32.58393353232628
4.218721872187217,32.592192528261386
4.219621962196218,32.600451781465416
4.220522052205219,32.60871129226685
4.2214221422142195,32.61697106099507
4.22232223222322,32.62523108798031
4.223222322232221,32.63349137355369
4.224122412241222,32.64175191804716
4.225022502250223,32.65001272179358
4.225922592259224,32.65827378512661
4.226822682268224,32.66653510838081
4.227722772277225,32.67479669189158
4.228622862286226,32.68305853599515
4.229522952295227,32.69132064102862
4.230423042304228,32.699583007329906
4.231323132313232,32.707845635237796
4.232223222322233,32.716108525091855
4.233123312331234,32.72437167723254
4.2340234023402346,32.732635092001104
4.234923492349235,32.74089876973962
4.235823582358236,32.749162710791
4.236723672367237,32.75742691549895
4.237623762376238,32.76569138420799
4.238523852385239,32.77395611726346
4.2394239423942395,32.7822211150115
4.24032403240324,32.79048637779904
4.241224122412241,32.798751905973816
4.242124212421242,32.80701769988434
4.243024302430243,32.81528375987992
4.243924392439244,32.82355008631064
4.244824482448244,32.83181667952737
4.245724572457245,32.840083539881746
4.246624662466246,32.848350667726166
4.247524752475247,32.8566180634138
4.248424842484248,32.864885727298564
4.2493249324932485,32.873153659735145
4.250225022502249,32.88142186107896
4.25112511251125,32.88969033168618
4.252025202520251,32.89795907191371
4.252925292529252,32.906228082119185
4.253825382538253,32.914497362660974
4.254725472547253,32.92276691389815
4.255625562556254,32.93103673619052
4.256525652565255,32.939306829898605
4.257425742574256,32.9475771953836
4.258325832583257,32.95584783300744
4.2592259225922575,32.964118743132715
4.260126012601258,32.97238992612273
4.261026102610259,32.98066138234145
4.26192619261926,32.98893311215354
4.262826282628261,32.9972051159243
4.263726372637262,33.00547739401973
4.264626462646262,33.01374994680645
4.265526552655263,33.022022774651745
4.266426642664264,33.03029587792355
4.267326732673265,33.03856925699042
4.268226822682266,33.04684291222156
4.2691269126912665,33.05511684398677
4.270027002700267,33.063391052656485
4.270927092709272,33.071665538601756
4.2718271827182726,33.079940302194196
4.272727272727273,33.08821534380605
4.273627362736274,33.09649066381013
4.274527452745275,33.10476626257984
4.275427542754276,33.11304214048914
4.276327632763277,33.121318297912566
4.2772277227722775,33.129594735225204
4.278127812781278,33.13787145280268
4.279027902790279,33.146148451021176
4.27992799279928,33.15442573025739
4.280828082808281,33.162703290888544
4.281728172817282,33.170981133292386
4.282628262826282,33.179259257847164
4.283528352835283,33.18753766493162
4.284428442844284,33.195816354924986
4.285328532853285,33.20409532820698
4.286228622862286,33.21237458515779
4.2871287128712865,33.22065412615805
4.288028802880287,33.22893395158887
4.288928892889288,33.237214061831786
4.289828982898289,33.245494457268784
4.29072907290729,33.25377513828226
4.291629162916291,33.26205610525502
4.292529252925291,33.270337358570295
4.293429342934292,33.278618898611704
4.294329432943293,33.286900725763246
4.295229522952294,33.29518284040929
4.296129612961295,33.303465242934585
4.2970297029702955,33.31174793372422
4.297929792979296,33.320030913163635
4.298829882988297,33.32831418163861
4.299729972997298,33.33659773953522
4.300630063006299,33.34488158723988
4.3015301530153,33.353165725139306
4.3024302430243,33.36145015362047
4.303330333033301,33.36973487307065
4.304230423042302,33.378019883877386
4.305130513051303,33.386305186428466
4.306030603060304,33.394590781111916
4.3069306930693045,33.40287666831602
4.307830783078305,33.411162848429235
4.308730873087306,33.41944932184027
4.309630963096307,33.42773608893799
4.310531053105308,33.43602315011147
4.311431143114312,33.44431050574995
4.312331233123313,33.452598156242786
4.313231323132314,33.46088610197953
4.314131413141315,33.46917434334985
4.3150315031503155,33.4774628807435
4.315931593159316,33.485751714550375
4.316831683168317,33.49404084516044
4.317731773177318,33.502330272963746
4.318631863186319,33.51061999835039
4.31953195319532,33.51891002171053
4.32043204320432,33.52720034343435
4.321332133213321,33.53549096391206
4.322232223222322,33.543781883533875
4.323132313231323,33.55207310268998
4.324032403240324,33.56036462177057
4.3249324932493245,33.56865644116576
4.325832583258325,33.57694856126564
4.326732673267326,33.58524098246021
4.327632763276327,33.593533705139414
4.328532853285328,33.601826729693045
4.329432943294329,33.61012005651081
4.330333033303329,33.61841368598228
4.33123312331233,33.62670761849688
4.332133213321331,33.63500185444384
4.333033303330332,33.643296394212236
4.333933393339333,33.651591238190925
4.3348334833483335,33.659886386768555
4.335733573357334,33.66818184033353
4.336633663366335,33.67647759927402
4.337533753375336,33.684773663977914
4.338433843384337,33.69307003483279
4.339333933393338,33.70136671222597
4.340234023402338,33.7096636965444
4.341134113411339,33.717960988174724
4.34203420342034,33.726258587503196
4.342934293429341,33.7345564949157
4.343834383438342,33.74285471079773
4.3447344734473425,33.75115323553435
4.345634563456343,33.759452069510196
4.346534653465344,33.76775121310943
4.347434743474345,33.77605066671575
4.348334833483346,33.78435043071236
4.349234923492347,33.79265050548193
4.3501350135013475,33.800950891406615
4.351035103510352,33.809251588868
4.351935193519353,33.81755259824707
4.3528352835283535,33.82585391992423
4.353735373537354,33.83415555427927
4.354635463546355,33.84245750169132
4.355535553555356,33.85075976253886
4.356435643564357,33.85906233719965
4.357335733573358,33.86736522605079
4.358235823582358,33.8756684294686
4.359135913591359,33.88397194782866
4.36003600360036,33.89227578150579
4.360936093609361,33.90057993087399
4.361836183618362,33.908884396306426
4.3627362736273625,33.917189178175434
4.363636363636363,33.925494276852476
4.364536453645364,33.9337996927081
4.365436543654365,33.94210542611195
4.366336633663366,33.95041147743271
4.367236723672367,33.9587178470381
4.368136813681367,33.96702453529485
4.369036903690368,33.97533154256865
4.369936993699369,33.983638869224144
4.37083708370837,33.99194651562493
4.371737173717371,34.00025448213347
4.3726372637263715,34.008562769111116
4.373537353735372,34.01687137691806
4.374437443744373,34.02518030591333
4.375337533753374,34.033489556454725
4.376237623762375,34.041799128898816
4.377137713771376,34.05010902360091
4.378037803780376,34.05841924091502
4.378937893789377,34.06672978119384
4.379837983798378,34.07504064478872
4.380738073807379,34.08335183204963
4.38163816381638,34.091663343325116
4.3825382538253805,34.0999751789623
4.383438343834381,34.10828733930685
4.384338433843382,34.1165998247029
4.385238523852383,34.12491263549309
4.386138613861384,34.13322577201849
4.387038703870385,34.14153923461858
4.3879387938793855,34.149853023631195
4.388838883888386,34.15816713939256
4.389738973897387,34.16648158223718
4.390639063906388,34.17479635249786
4.391539153915392,34.18311145050565
4.392439243924393,34.191426876589794
4.393339333933394,34.199742631077754
4.394239423942395,34.20805871429512
4.395139513951396,34.2163751265656
4.396039603960396,34.22469186821099
4.396939693969397,34.23300893955112
4.397839783978398,34.24132634090384
4.398739873987399,34.249644072584964
4.3996399639964,34.25796213490827
4.4005400540054005,34.266280528185405
4.401440144014401,34.27459925272592
4.402340234023402,34.28291830883716
4.403240324032403,34.29123769682429
4.404140414041404,34.29955741699022
4.405040504050405,34.30787746963558
4.405940594059405,34.316197855058675
4.406840684068406,34.32451857355546
4.407740774077407,34.33283962541949
4.408640864086408,34.34116101094187
4.409540954095409,34.349482730411246
4.4104410441044095,34.35780478411374
4.41134113411341,34.36612717233291
4.412241224122411,34.37444989534973
4.413141314131412,34.38277295344251
4.414041404140413,34.39109634688691
4.414941494149414,34.39942007595585
4.415841584158414,34.40774414091949
4.416741674167415,34.41606854204516
4.417641764176416,34.424393279597375
4.418541854185417,34.43271835383773
4.419441944194418,34.44104376502488
4.4203420342034185,34.44936951341452
4.421242124212419,34.457695599259274
4.42214221422142,34.466022022808744
4.423042304230421,34.47434878430936
4.423942394239422,34.48267588400444
4.424842484248423,34.49100332213405
4.4257425742574235,34.499331098935
4.426642664266424,34.50765921464082
4.427542754275425,34.51598766948165
4.428442844284426,34.52431646368426
4.429342934293427,34.532645597471934
4.430243024302428,34.540975071064494
4.431143114311432,34.54930488467819
4.432043204320433,34.55763503852566
4.432943294329434,34.5659655328159
4.433843384338434,34.57429636775422
4.434743474347435,34.582627543542166
4.435643564356436,34.59095906037746
4.436543654365437,34.59929091845399
4.437443744374438,34.607623117961715
4.4383438343834385,34.615955659086644
4.439243924392439,34.62428854201077
4.44014401440144,34.632621766911974
4.441044104410441,34.64095533396406
4.441944194419442,34.64928924333662
4.442844284428443,34.657623495195004
4.443744374437443,34.66595808970028
4.444644464446444,34.67429302700916
4.445544554455445,34.682628307273944
4.446444644464446,34.690963930642454
4.447344734473447,34.69929989725799
4.4482448244824475,34.70763620725926
4.449144914491448,34.715972860780354
4.450045004500449,34.72430985795062
4.45094509450945,34.73264719889466
4.451845184518451,34.740984883732246
4.452745274527452,34.74932291257824
4.453645364536452,34.757661285542596
4.454545454545453,34.7660000027302
4.455445544554454,34.774339064240905
4.456345634563455,34.78267847016939
4.457245724572456,34.79101822060514
4.4581458145814565,34.79935831563236
4.459045904590457,34.80769875532993
4.459945994599458,34.816039539771324
4.460846084608459,34.82438066902453
4.46174617461746,34.832722143152004
4.462646264626461,34.841063962210605
4.4635463546354615,34.849406126251495
4.464446444644462,34.857748635320114
4.465346534653463,34.866091489456075
4.466246624662464,34.8744346886931
4.467146714671465,34.882778233058964
4.4680468046804656,34.8911221225754
4.468946894689466,34.89946635725806
4.469846984698467,34.90781093711641
4.470747074707468,34.91615586215365
4.471647164716472,34.9245011323667
4.472547254725473,34.93284674774603
4.473447344734474,34.941192708275665
4.474347434743475,34.949539013933084
4.475247524752476,34.95788566468914
4.4761476147614765,34.96623266050795
4.477047704770477,34.97458000134689
4.477947794779478,34.98292768715643
4.478847884788479,34.99127571788015
4.47974797479748,34.99962409345456
4.480648064806481,35.007972813809076
4.481548154815481,35.016321878865945
4.482448244824482,35.024671288540134
4.483348334833483,35.03302104273926
4.484248424842484,35.04137114136349
4.485148514851485,35.049721584305495
4.4860486048604855,35.058072371450315
4.486948694869486,35.06642350267531
4.487848784878487,35.07477497785006
4.488748874887488,35.08312679683628
4.489648964896489,35.09147895948771
4.49054905490549,35.09983146565006
4.49144914491449,35.108184315160905
4.492349234923491,35.116537507849586
4.493249324932492,35.124891043537126
4.494149414941493,35.133244922036134
4.495049504950494,35.14159914315073
4.4959495949594945,35.14995370667641
4.496849684968495,35.158308612400006
4.497749774977496,35.16666386009954
4.498649864986497,35.17501944954415
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494
4.499549954995498,35.183375380494


==> fig/data/ground-truth-csvs/ground-truth_4_2_orange.csv <==
x,y
-4.499549954995501,25.77465605118157
-4.498649864986504,25.76886280419747
-4.497749774977507,25.763069600214983
-4.496849684968495,25.75727643925189
-4.495949594959498,25.751483321326127
-4.495049504950501,25.745690246455503
-4.4941494149415036,25.739897214657887
-4.493249324932492,25.734104225951107
-4.492349234923495,25.728311280353147
-4.4914491449144975,25.722518377881855
-4.4905490549055,25.716725518555148
-4.489648964896489,25.710932702390895
-4.4887488748874915,25.705139929407128
-4.487848784878494,25.699347199621737
-4.486948694869483,25.693554513052636
-4.4860486048604855,25.687761869717885
-4.485148514851488,25.681969269635413
-4.484248424842491,25.676176712823207
-4.4833483348334795,25.670384199299225
-4.482448244824482,25.664591729081568
-4.481548154815485,25.65879930218821
-4.480648064806488,25.65300691863719
-4.479747974797476,25.6472145784465
-4.478847884788479,25.6414222816343
-4.477947794779482,25.6356300282186
-4.477047704770484,25.629837818217478
-4.476147614761473,25.624045651648984
-4.475247524752476,25.618253528531316
-4.474347434743478,25.612461448882527
-4.473447344734481,25.606669412720752
-4.47254725472547,25.600877420064073
-4.471647164716472,25.595085470930734
-4.470747074707475,25.589293565338846
-4.469846984698478,25.58350170330657
-4.468946894689466,25.57770988485205
-4.468046804680469,25.57191810999357
-4.467146714671472,25.56612637874929
-4.466246624662475,25.56033469113741
-4.465346534653463,25.554543047176118
-4.464446444644466,25.548751446883752
-4.463546354635469,25.542959890278503
-4.462646264626471,25.537168377378638
-4.46174617461746,25.53137690820238
-4.4608460846084625,25.525585482768104
-4.459945994599465,25.51979410109406
-4.459045904590468,25.514002763198555
-4.4581458145814565,25.50821146909986
-4.457245724572459,25.502420218816393
-4.456345634563462,25.49662901236645
-4.455445544554465,25.49083784976839
-4.454545454545453,25.48504673104052
-4.453645364536456,25.47925565620131
-4.452745274527459,25.473464625269106
-4.4518451845184615,25.4676736382623
-4.45094509450945,25.46188269519926
-4.450045004500453,25.456091796098498
-4.449144914491455,25.450300940978398
-4.448244824482458,25.44451012985741
-4.447344734473447,25.438719362753936
-4.446444644464449,25.432928639686544
-4.445544554455452,25.42713796067366
-4.444644464446441,25.421347325733738
-4.443744374437443,25.41555673488536
-4.442844284428446,25.409766188147003
-4.441944194419449,25.403975685537194
-4.441044104410437,25.398185227074418
-4.44014401440144,25.39239481277732
-4.439243924392443,25.38660444266441
-4.438343834383446,25.38081411675427
-4.437443744374434,25.375023835065427
-4.436543654365437,25.369233597616574
-4.43564356435644,25.363443404426278
-4.434743474347442,25.357653255513146
-4.433843384338431,25.351863150895774
-4.432943294329434,25.34607309059289
-4.432043204320436,25.340283074623105
-4.431143114311439,25.334493103005087
-4.430243024302428,25.328703175757465
-4.42934293429343,25.322913292899017
-4.428442844284433,25.31712345444841
-4.427542754275436,25.31133366042435
-4.426642664266424,25.30554391084551
-4.425742574257427,25.299754205730732
-4.42484248424843,25.293964545098714
-4.4239423942394325,25.28817492896821
-4.423042304230421,25.282385357357956
-4.422142214221424,25.276595830286823
-4.4212421242124265,25.27080634777356
-4.420342034203429,25.265016909836984
-4.419441944194418,25.259227516495855
-4.4185418541854204,25.253438167769108
-4.417641764176423,25.24764886367554
-4.416741674167426,25.241859604234
-4.415841584158414,25.236070389463315
-4.414941494149417,25.230281219382455
-4.41404140414042,25.22449209401027
-4.413141314131423,25.218703013365655
-4.412241224122411,25.212913977467487
-4.411341134113414,25.20712498633478
-4.410441044104417,25.201336039986433
-4.409540954095419,25.195547138441395
-4.408640864086408,25.18975828171858
-4.407740774077411,25.183969469837056
-4.406840684068413,25.178180702815773
-4.405940594059402,25.172391980673677
-4.405040504050405,25.166603303429874
-4.404140414041407,25.16081467110334
-4.40324032403241,25.15502608371311
-4.402340234023399,25.14923754127819
-4.401440144014401,25.14344904381773
-4.400540054005404,25.137660591350755
-4.399639963996407,25.13187218389635
-4.398739873987395,25.126083821473564
-4.397839783978398,25.120295504101602
-4.396939693969401,25.114507231799532
-4.3960396039604035,25.10871900458649
-4.395139513951392,25.102930822481575
-4.394239423942395,25.09714268550404
-4.3933393339333975,25.091354593673
-4.3924392439244,25.08556654700764
-4.391539153915389,25.07977854552711
-4.3906390639063915,25.073990589250705
-4.389738973897394,25.0682026781976
-4.388838883888397,25.062414812387022
-4.3879387938793855,25.05662699183817
-4.387038703870388,25.050839216570388
-4.386138613861391,25.0450514866029
-4.385238523852394,25.039263801954988
-4.384338433843382,25.033476162645886
-4.383438343834385,25.027688568695005
-4.382538253825388,25.021901020121607
-4.38163816381639,25.01611351694502
-4.380738073807379,25.01032605918454
-4.379837983798382,25.004538646859615
-4.378937893789384,24.998751279989563
-4.378037803780387,24.99296395859376
-4.377137713771376,24.98717668269155
-4.376237623762378,24.981389452302434
-4.375337533753381,24.975602267445776
-4.374437443744384,24.969815128141004
-4.373537353735372,24.96402803440751
-4.372637263726375,24.95824098626484
-4.371737173717378,24.952453983732415
-4.3708370837083805,24.94666702682971
-4.369936993699369,24.94088011557617
-4.369036903690372,24.93509324999139
-4.3681368136813745,24.929306430094837
-4.367236723672363,24.923519655905988
-4.366336633663366,24.917732927444483
-4.3654365436543685,24.911946244729823
-4.364536453645371,24.90615960778157
-4.36363636363636,24.900373016619263
-4.3627362736273625,24.894586471262578
-4.361836183618365,24.88879997173107
-4.360936093609368,24.88301351804436
-4.3600360036003565,24.877227110222023
-4.359135913591359,24.8714407482838
-4.358235823582362,24.865654432249286
-4.357335733573365,24.859868162138152
-4.356435643564353,24.85408193797003
-4.355535553555356,24.848295759764703
-4.354635463546359,24.842509627541826
-4.353735373537361,24.836723541321117
-4.35283528352835,24.830937501122254
-4.351935193519353,24.825151506965074
-4.351035103510355,24.819365558869286
-4.350135013501358,24.813579656854653
-4.349234923492347,24.807793800940907
-4.348334833483349,24.80200799114794
-4.347434743474352,24.796222227495498
-4.346534653465355,24.790436510003406
-4.345634563456343,24.784650838691448
-4.344734473447346,24.77886521357956
-4.343834383438349,24.773079634687548
-4.3429342934293516,24.76729410203528
-4.34203420342034,24.761508615642594
-4.341134113411343,24.755723175529475
-4.3402340234023455,24.749937781715783
-4.339333933393348,24.744152434221434
-4.338433843384337,24.738367133066323
-4.3375337533753395,24.73258187827048
-4.336633663366342,24.726796669853822
-4.335733573357345,24.721011507836312
-4.3348334833483335,24.7152263922379
-4.333933393339336,24.709441323078664
-4.333033303330339,24.703656300378572
-4.332133213321342,24.697871324157646
-4.33123312331233,24.692086394435876
-4.330333033303333,24.686301511233403
-4.329432943294336,24.68051667457024
-4.328532853285338,24.67473188446646
-4.327632763276327,24.668947140942105
-4.32673267326733,24.663162444017374
-4.325832583258332,24.657377793712328
-4.324932493249321,24.65159319004705
-4.324032403240324,24.645808633041764
-4.323132313231326,24.640024122716582
-4.322232223222329,24.634239659091673
-4.321332133213318,24.62845524218716
-4.32043204320432,24.622670872023335
-4.319531953195323,24.616886548620354
-4.318631863186326,24.61110227199843
-4.317731773177314,24.60531804217775
-4.316831683168317,24.599533859178653
-4.31593159315932,24.593749723021347
-4.315031503150323,24.587965633726103
-4.314131413141311,24.58218159131315
-4.313231323132314,24.57639759580289
-4.312331233123317,24.57061364721558
-4.311431143114319,24.56482974557154
-4.310531053105308,24.559045890891063
-4.3096309630963106,24.553262083194586
-4.308730873087313,24.547478322502432
-4.307830783078316,24.54169460883497
-4.3069306930693045,24.535910942212542
-4.306030603060307,24.530127322655645
-4.30513051305131,24.52434375018465
-4.304230423042313,24.51856022481998
-4.303330333033301,24.51277674658203
-4.302430243024304,24.506993315491354
-4.301530153015307,24.50120993156837
-4.3006300630063095,24.495426594833557
-4.299729972997298,24.489643305307364
-4.298829882988301,24.483860063010393
-4.297929792979303,24.47807686796312
-4.297029702970306,24.472293720186084
-4.296129612961295,24.466510619699775
-4.295229522952297,24.460727566524856
-4.2943294329433,24.454944560681852
-4.293429342934303,24.449161602191353
-4.292529252925291,24.443378691073914
-4.291629162916294,24.43759582735024
-4.290729072907297,24.43181301104092
-4.2898289828983,24.426030242166586
-4.288928892889288,24.420247520747854
-4.288028802880291,24.414464846805483
-4.287128712871294,24.408682220360113
-4.286228622862282,24.402899641432388
-4.285328532853285,24.397117110043112
-4.284428442844288,24.39133462621296
-4.28352835283529,24.385552189962674
-4.282628262826279,24.37976980131295
-4.281728172817282,24.37398746028465
-4.280828082808284,24.3682051668985
-4.279927992799287,24.36242292117529
-4.279027902790276,24.356640723135783
-4.278127812781278,24.350858572800888
-4.277227722772281,24.345076470191387
-4.276327632763284,24.33929441532813
-4.275427542754272,24.333512408231922
-4.274527452745275,24.327730448923734
-4.273627362736278,24.3219485374244
-4.2727272727272805,24.316166673754825
-4.271827182718269,24.310384857935873
-4.270927092709272,24.304603089988564
-4.2700270027002745,24.298821369933794
-4.269126912691277,24.293039697792512
-4.268226822682266,24.287258073585647
-4.2673267326732685,24.281476497334268
-4.266426642664271,24.275694969059327
-4.265526552655274,24.26991348878183
-4.264626462646262,24.264132056522755
-4.263726372637265,24.258350672303237
-4.262826282628268,24.25256933614427
-4.261926192619271,24.24678804806693
-4.261026102610259,24.241006808092237
-4.260126012601262,24.235225616241383
-4.259225922592265,24.229444472535423
-4.258325832583267,24.223663376995486
-4.257425742574256,24.21788232964265
-4.256525652565259,24.212101330498157
-4.255625562556261,24.206320379583126
-4.254725472547264,24.200539476918728
-4.253825382538253,24.194758622526106
-4.252925292529255,24.18897781642656
-4.252025202520258,24.183197058641255
-4.251125112511261,24.17741634919143
-4.250225022502249,24.171635688098274
-4.249324932493252,24.165855075383142
-4.248424842484255,24.160074511067265
-4.2475247524752575,24.154293995171926
-4.246624662466246,24.148513527718382
-4.245724572457249,24.142733108728038
-4.2448244824482515,24.136952738222178
-4.24392439243924,24.131172416222096
-4.243024302430243,24.12539214274925
-4.2421242124212455,24.119611917824955
-4.241224122412248,24.113831741470598
-4.240324032403237,24.108051613707538
-4.2394239423942395,24.10227153455728
-4.238523852385242,24.0964915040412
-4.237623762376245,24.090711522180744
-4.2367236723672335,24.084931588997318
-4.235823582358236,24.07915170451249
-4.234923492349239,24.073371868747696
-4.234023402340242,24.067592081724428
-4.23312331233123,24.06181234346416
-4.232223222322233,24.056032653988513
-4.231323132313236,24.05025301331898
-4.230423042304238,24.044473421477107
-4.229522952295227,24.038693878484427
-4.22862286228623,24.032914384362616
-4.227722772277232,24.027134939133223
-4.226822682268235,24.02135554281786
-4.225922592259224,24.015576195438108
-4.225022502250226,24.009796897015704
-4.224122412241229,24.004017647572255
-4.223222322232232,23.998238447129424
-4.22232223222322,23.99245929570886
-4.221422142214223,23.986680193332344
-4.220522052205226,23.98090114002155
-4.2196219621962285,23.975122135798202
-4.218721872187217,23.969343180683993
-4.21782178217822,23.963564274700772
-4.2169216921692225,23.95778541787027
-4.216021602160225,23.952006610214262
-4.215121512151214,23.946227851754504
-4.2142214221422165,23.940449142512907
-4.213321332133219,23.934670482511248
-4.212421242124222,23.92889187177137
-4.2115211521152105,23.923113310315088
-4.210621062106213,23.91733479816436
-4.209720972097216,23.911556335341032
-4.208820882088219,23.905777921867
-4.207920792079207,23.899999557764133
-4.20702070207021,23.894221243054456
-4.206120612061213,23.888442977759865
-4.205220522052201,23.882664761902276
-4.204320432043204,23.876886595503752
-4.203420342034207,23.871108478586237
-4.202520252025209,23.865330411171733
-4.201620162016198,23.859552393282208
-4.200720072007201,23.85377442493979
-4.199819981998203,23.84799650616648
-4.198919891989206,23.84221863698434
-4.198019801980195,23.836440817415397
-4.197119711971197,23.830663047481835
-4.1962196219622,23.824885327205717
-4.195319531953203,23.819107656609162
-4.194419441944191,23.81333003571425
-4.193519351935194,23.807552464543235
-4.192619261926197,23.801774943118232
-4.1917191719172,23.795997471461423
-4.190819081908188,23.790220049594943
-4.189918991899191,23.784442677541108
-4.1890189018901935,23.77866535532209
-4.188118811881196,23.77288808296013
-4.187218721872185,23.76711086047743
-4.1863186318631875,23.761333687896354
-4.18541854185419,23.75555656523914
-4.184518451845193,23.749779492528088
-4.1836183618361815,23.744002469785457
-4.182718271827184,23.738225497033675
-4.181818181818187,23.732448574295034
-4.18091809180919,23.726671701591897
-4.180018001800178,23.720894878946584
-4.179117911791181,23.715118106381578
-4.178217821782184,23.709341383919238
-4.177317731773186,23.70356471158198
-4.176417641764175,23.697788089392187
-4.175517551755178,23.692011517372404
-4.17461746174618,23.686234995545046
-4.173717371737183,23.680458523932593
-4.172817281728172,23.674682102557483
-4.171917191719174,23.668905731442326
-4.171017101710177,23.663129410609596
-4.17011701170118,23.65735314008183
-4.169216921692168,23.651576919881535
-4.168316831683171,23.64580075003137
-4.167416741674174,23.640024630553878
-4.166516651665162,23.63424856147161
-4.165616561656165,23.628472542807263
-4.164716471647168,23.622696574583433
-4.163816381638171,23.616920656822757
-4.162916291629159,23.611144789547847
-4.162016201620162,23.605368972781474
-4.161116111611165,23.59959320654628
-4.160216021602167,23.59381749086497
-4.159315931593156,23.588041825760218
-4.158415841584159,23.582266211254854
-4.157515751575161,23.576490647371582
-4.156615661566164,23.570715134133167
-4.1557155715571525,23.564939671562342
-4.154815481548155,23.559164259682
-4.153915391539158,23.553388898514907
-4.153015301530161,23.54761358808389
-4.152115211521149,23.541838328411746
-4.151215121512152,23.536063119521422
-4.150315031503155,23.530287961435754
-4.1494149414941575,23.524512854177623
-4.148514851485146,23.518737797769887
-4.147614761476149,23.51296279223557
-4.1467146714671514,23.507187837597545
-4.145814581458154,23.501412933878775
-4.144914491449143,23.495638081102175
-4.144014401440145,23.489863279290823
-4.143114311431148,23.484088528467662
-4.142214221422151,23.47831382865572
-4.141314131413139,23.472539179877963
-4.140414041404142,23.466764582157534
-4.139513951395145,23.460990035517447
-4.138613861386148,23.45521553998078
-4.137713771377136,23.449441095570574
-4.136813681368139,23.44366670231003
-4.135913591359142,23.437892360222218
-4.135013501350144,23.432118069330283
-4.134113411341133,23.42634382965733
-4.133213321332136,23.420569641226617
-4.132313231323138,23.414795504061285
-4.131413141314141,23.409021418184537
-4.13051305130513,23.403247383619536
-4.129612961296132,23.397473400389615
-4.128712871287135,23.391699468517963
-4.127812781278138,23.385925588027856
-4.126912691269126,23.38015175894252
-4.126012601260129,23.374377981285345
-4.125112511251132,23.368604255079592
-4.12421242124212,23.362830580348543
-4.123312331233123,23.357056957115635
-4.122412241224126,23.351283385404173
-4.1215121512151285,23.34550986523754
-4.120612061206117,23.339736396639072
-4.11971197119712,23.333962979632272
-4.1188118811881225,23.32818961424051
-4.117911791179125,23.322416300487227
-4.117011701170114,23.31664303839583
-4.1161116111611165,23.31086982798988
-4.115211521152119,23.30509666929282
-4.114311431143122,23.29932356232814
-4.11341134113411,23.29355050711932
-4.112511251125113,23.287777503689988
-4.111611161116116,23.28200455206364
-4.110711071107119,23.276231652263842
-4.109810981098107,23.27045880431413
-4.10891089108911,23.264686008238197
-4.108010801080113,23.258913264059608
-4.107110711071115,23.25314057180199
-4.106210621062104,23.24736793148894
-4.105310531053107,23.241595343144223
-4.104410441044109,23.235822806791457
-4.103510351035112,23.230050322454343
-4.102610261026101,23.224277890156543
-4.101710171017103,23.21850550992188
-4.100810081008106,23.212733181774045
-4.099909990999109,23.206960905736793
-4.099009900990097,23.20118868183386
-4.0981098109811,23.195416510089128
-4.097209720972103,23.189644390526354
-4.0963096309631055,23.183872323169364
-4.095409540954094,23.17810030804195
-4.094509450945097,23.17232834516806
-4.0936093609360995,23.16655643457153
-4.092709270927102,23.16078457627623
-4.091809180918091,23.155012770306033
-4.0909090909090935,23.149241016684947
-4.090009000900096,23.143469315436864
-4.089108910891099,23.137697666585737
-4.0882088208820875,23.131926070155494
-4.08730873087309,23.12615452617021
-4.086408640864093,23.120383034653845
-4.0855085508550815,23.114611595630368
-4.084608460846084,23.10884020912391
-4.083708370837087,23.103068875158478
-4.08280828082809,23.097297593758142
-4.081908190819078,23.091526364946937
-4.081008100810081,23.085755188749058
-4.080108010801084,23.07998406518858
-4.079207920792086,23.07421299428964
-4.078307830783075,23.068441976076336
-4.077407740774078,23.06267101057293
-4.07650765076508,23.056900097803567
-4.075607560756083,23.051129237792445
-4.074707470747072,23.04535843056373
-4.073807380738074,23.039587676141757
-4.072907290729077,23.033816974550724
-4.07200720072008,23.028046325814906
-4.071107110711068,23.022275729958533
-4.070207020702071,23.016505187006004
-4.069306930693074,23.01073469698159
-4.0684068406840765,23.004964259909624
-4.067506750675065,22.999193875814413
-4.066606660666068,22.99342354472041
-4.0657065706570705,22.987653266651968
-4.064806480648073,22.981883041633477
-4.063906390639062,22.97611286968931
-4.0630063006300645,22.970342750843994
-4.062106210621067,22.964572685121944
-4.06120612061207,22.958802672547616
-4.0603060306030585,22.953032713145458
-4.059405940594061,22.94726280694006
-4.058505850585064,22.9414929539559
-4.057605760576067,22.935723154217513
-4.056705670567055,22.929953407749398
-4.055805580558058,22.924183714576227
-4.054905490549061,22.918414074722538
-4.054005400540063,22.912644488212937
-4.053105310531052,22.90687495507199
-4.052205220522055,22.90110547532444
-4.051305130513057,22.895336048994885
-4.05040504050406,22.889566676108004
-4.049504950495049,22.883797356688437
-4.048604860486051,22.878028090760978
-4.047704770477054,22.872258878350312
-4.046804680468043,22.86648971948113
-4.045904590459045,22.86072061417828
-4.045004500450048,22.85495156246649
-4.044104410441051,22.849182564370555
-4.043204320432039,22.843413619915232
-4.042304230423042,22.837644729125447
-4.041404140414045,22.831875892025987
-4.040504050405048,22.82610710864172
-4.039603960396036,22.820338378997473
-4.038703870387039,22.814569703118238
-4.0378037803780416,22.80880108102887
-4.036903690369044,22.803032512754314
-4.036003600360033,22.797263998319455
-4.0351035103510355,22.79149553774936
-4.034203420342038,22.785727131068956
-4.033303330333041,22.779958778303246
-4.0324032403240295,22.774190479477195
-4.031503150315032,22.768422234615937
-4.030603060306035,22.762654043744465
-4.029702970297038,22.756885906887856
-4.028802880288026,22.75111782407114
-4.027902790279029,22.745349795319523
-4.027002700270032,22.73958182065807
-4.026102610261034,22.733813900111922
-4.025202520252023,22.728046033706185
-4.024302430243026,22.722278221466127
-4.023402340234028,22.71651046341689
-4.022502250225031,22.71074275958368
-4.02160216021602,22.704975109991675
-4.020702070207022,22.699207514666217
-4.019801980198025,22.69343997363251
-4.018901890189028,22.687672486915844
-4.018001800180016,22.681905054541453
-4.017101710171019,22.67613767653475
-4.016201620162022,22.67037035292102
-4.015301530153025,22.66460308372561
-4.014401440144013,22.65883586897384
-4.013501350135016,22.65306870869118
-4.012601260126019,22.647301602902992
-4.011701170117021,22.64153455163469
-4.01080108010801,22.63576755491167
-4.009900990099013,22.630000612759474
-4.009000900090015,22.624233725203524
-4.008100810081018,22.618466892269318
-4.007200720072007,22.612700113982314
-4.006300630063009,22.606933390368127
-4.005400540054012,22.60116672145226
-4.0045004500450005,22.595400107260218
-4.003600360036003,22.58963354781768
-4.002700270027006,22.583867043150196
-4.001800180018009,22.578100593283377
-4.000900090008997,22.572334198242814
-4.0,22.566567858054245
-3.9990999099910027,22.560801572743294
-3.9981998199820055,22.555035342335646
-3.997299729972994,22.54926916685696
-3.9963996399639967,22.543503046333054
-3.9954995499549995,22.537736980789617
-3.994599459946002,22.531970970252406
-3.9936993699369907,22.526205014747156
-3.9927992799279934,22.52043911429975
-3.991899189918996,22.514673268935958
-3.990999099909999,22.508907478681607
-3.9900990099009874,22.503141743562498
-3.98919891989199,22.497376063604595
-3.988298829882993,22.491610438833735
-3.9873987398739956,22.48584486927582
-3.986498649864984,22.48007935495672
-3.985598559855987,22.474313895902476
-3.9846984698469896,22.468548492138993
-3.9837983798379923,22.46278314369225
-3.982898289828981,22.45701785058819
-3.9819981998199836,22.451252612852922
-3.9810981098109863,22.44548743051243
-3.980198019801989,22.43972230359276
-3.9792979297929776,22.433957232119933
-3.9783978397839803,22.42819221612013
-3.977497749774983,22.42242725561941
-3.976597659765986,22.416662350643886
-3.9756975697569743,22.41089750121966
-3.974797479747977,22.40513270737298
-3.9738973897389798,22.399367969129983
-3.9729972997299825,22.393603286516854
-3.972097209720971,22.38783865955977
-3.9711971197119738,22.382074088285048
-3.9702970297029765,22.376309572718903
-3.969396939693979,22.370545112887594
-3.9684968496849677,22.364780708817367
-3.9675967596759705,22.359016360534625
-3.966696669666973,22.35325206806564
-3.9657965796579617,22.347487831436712
-3.9648964896489645,22.3417236506743
-3.963996399639967,22.335959525804732
-3.96309630963097,22.330195456854412
-3.9621962196219584,22.324431443849708
-3.961296129612961,22.318667486817148
-3.960396039603964,22.31290358578315
-3.9594959495949666,22.30713974077418
-3.958595859585955,22.301375951816684
-3.957695769576958,22.29561221893727
-3.9567956795679606,22.289848542162417
-3.9558955895589634,22.284084921518684
-3.954995499549952,22.278321357032578
-3.9540954095409546,22.272557848730788
-3.9531953195319574,22.266794396639874
-3.95229522952296,22.261031000786453
-3.9513951395139486,22.255267661197127
-3.9504950495049513,22.249504377898646
-3.949594959495954,22.24374115091765
-3.948694869486957,22.23797798028083
-3.9477947794779453,22.232214866014868
-3.946894689468948,22.22645180814659
-3.945994599459951,22.2206888067027
-3.9450945094509535,22.214925861709983
-3.944194419441942,22.20916297319518
-3.943294329432945,22.203400141185202
-3.9423942394239475,22.19763736570683
-3.9414941494149502,22.191874646786918
-3.9405940594059388,22.18611198445229
-3.9396939693969415,22.180349378729925
-3.9387938793879442,22.174586829646692
-3.937893789378947,22.168824337229513
-3.9369936993699355,22.163061901505287
-3.936093609360938,22.157299522501077
-3.935193519351941,22.15153720024382
-3.9342934293429437,22.14577493476052
-3.933393339333932,22.140012726078155
-3.932493249324935,22.134250574223856
-3.9315931593159377,22.128488479224643
-3.9306930693069404,22.122726441107595
-3.929792979297929,22.11696445989977
-3.9288928892889317,22.111202535628372
-3.9279927992799344,22.1054406683205
-3.927092709270923,22.099678858003266
-3.9261926192619256,22.09391710470394
-3.9252925292529284,22.08815540844967
-3.924392439243931,22.08239376926767
-3.9234923492349196,22.076632187185137
-3.9225922592259224,22.070870662229414
-3.921692169216925,22.065109194427727
-3.920792079207928,22.059347783807375
-3.9198919891989163,22.053586430395622
-3.918991899189919,22.047825134219895
-3.918091809180922,22.042063895307496
-3.9171917191719245,22.036302713685807
-3.916291629162913,22.03054158938216
-3.915391539153916,22.02478052242407
-3.9144914491449185,22.019019512838913
-3.9135913591359213,22.013258560654144
-3.91269126912691,22.007497665897183
-3.9117911791179125,22.001736828595618
-3.9108910891089153,21.995976048776903
-3.909990999099918,21.990215326468576
-3.9090909090909065,21.984454661698134
-3.9081908190819092,21.978694054493236
-3.907290729072912,21.97293350488143
-3.9063906390639147,21.967173012890317
-3.9054905490549032,21.96141257854748
-3.904590459045906,21.95565220188066
-3.9036903690369087,21.94989188291748
-3.9027902790279114,21.94413162168562
-3.9018901890189,21.938371418212746
-3.9009900990099027,21.932611272526678
-3.9000900090009054,21.92685118465511
-3.899189918991908,21.921091154625813
-3.8982898289828967,21.915331182466524
-3.8973897389738994,21.909571268205145
-3.896489648964902,21.903811411869448
-3.895589558955905,21.89805161348729
-3.8946894689468934,21.892291873086485
-3.893789378937896,21.88653219069501
-3.892889288928899,21.880772566340728
-3.8919891989199016,21.875013000051563
-3.89108910891089,21.869253491855414
-3.890189018901893,21.863494041780342
-3.8892889288928956,21.857734649854287
-3.8883888388838983,21.851975316105253
-3.887488748874887,21.84621604056122
-3.8865886588658896,21.84045682325033
-3.8856885688568923,21.834697664200604
-3.884788478847881,21.82893856344008
-3.8838883888388835,21.823179520996963
-3.8829882988298863,21.817420536899327
-3.882088208820889,21.81166161117532
-3.8811881188118775,21.80590274385307
-3.8802880288028803,21.800143934960854
-3.879387938793883,21.794385184526835
-3.8784878487848857,21.788626492579244
-3.8775877587758742,21.78286785914628
-3.876687668766877,21.777109284256305
-3.8757875787578797,21.771350767937566
-3.8748874887488824,21.765592310218373
-3.873987398739871,21.75983391112701
-3.8730873087308737,21.75407557069192
-3.8721872187218764,21.748317288941433
-3.871287128712879,21.742559065903933
-3.8703870387038677,21.736800901607793
-3.8694869486948704,21.731042796081535
-3.868586858685873,21.725284749353573
-3.867686768676876,21.71952676145237
-3.8667866786678644,21.713768832406387
-3.865886588658867,21.708010962244227
-3.86498649864987,21.70225315099438
-3.8640864086408726,21.6964953986854
-3.863186318631861,21.69073770534582
-3.862286228622864,21.684980071004336
-3.8613861386138666,21.679222495689512
-3.8604860486048693,21.673464979429994
-3.859585958595858,21.667707522254393
-3.8586858685868606,21.661950124191485
-3.8577857785778633,21.656192785269923
-3.856885688568866,21.65043550551843
-3.8559855985598546,21.644678284965703
-3.8550855085508573,21.638921123640603
-3.85418541854186,21.63316402157187
-3.8532853285328628,21.627406978788297
-3.8523852385238513,21.621649995318677
-3.851485148514854,21.615893071191948
-3.8505850585058568,21.610136206436934
-3.8496849684968595,21.604379401082518
-3.848784878487848,21.598622655157573
-3.8478847884788507,21.592865968691118
-3.8469846984698535,21.58710934171206
-3.846084608460842,21.58135277424933
-3.8451845184518447,21.57559626633201
-3.8442844284428475,21.569839817989074
-3.84338433843385,21.564083429249557
-3.8424842484248387,21.558327100142474
-3.8415841584158414,21.55257083069699
-3.840684068406844,21.54681462094217
-3.839783978397847,21.541058470907124
-3.8388838883888354,21.535302380620955
-3.837983798379838,21.52954635011292
-3.837083708370841,21.523790379412155
-3.8361836183618436,21.51803446854787
-3.835283528352832,21.512278617549246
-3.834383438343835,21.50652282644562
-3.8334833483348376,21.500767095266223
-3.8325832583258403,21.495011424040342
-3.831683168316829,21.489255812797246
-3.8307830783078316,21.483500261566363
-3.8298829882988343,21.477744770377
-3.828982898289837,21.47198933925854
-3.8280828082808256,21.466233968240324
-3.8271827182718283,21.460478657351878
-3.826282628262831,21.45472340662259
-3.825382538253834,21.448968216081926
-3.8244824482448223,21.443213085759325
-3.823582358235825,21.43745801568438
-3.8226822682268278,21.431703005886583
-3.8217821782178305,21.425948056395477
-3.820882088208819,21.420193167240587
-3.8199819981998218,21.4144383384516
-3.8190819081908245,21.40868357005808
-3.8181818181818272,21.402928862089674
-3.8172817281728157,21.39717421457598
-3.8163816381638185,21.391419627546778
-3.815481548154821,21.385665101031723
-3.814581458145824,21.379910635060536
-3.8136813681368125,21.374156229662916
-3.812781278127815,21.36840188486872
-3.811881188118818,21.362647600707696
-3.8109810981098207,21.356893377209648
-3.810081008100809,21.351139214404363
-3.809180918091812,21.345385112321793
-3.8082808280828147,21.33963107099176
-3.8073807380738174,21.33387709044417
-3.806480648064806,21.32812317070889
-3.8055805580558086,21.322369311815955
-3.8046804680468114,21.316615513795284
-3.8037803780378,21.31086177667682
-3.8028802880288026,21.305108100490656
-3.8019801980198054,21.299354485266782
-3.801080108010808,21.293600931035247
-3.8001800180017966,21.287847437826077
-3.7992799279927993,21.282094005669467
-3.798379837983802,21.27634063459548
-3.797479747974805,21.270587324634263
-3.7965796579657933,21.264834075815934
-3.795679567956796,21.259080888170764
-3.794779477947799,21.253327761728915
-3.7938793879388015,21.247574696520623
-3.79297929792979,21.241821692576085
-3.792079207920793,21.23606874992567
-3.7911791179117955,21.230315868599632
-3.7902790279027982,21.224563048628287
-3.7893789378937868,21.218810290041926
-3.7884788478847895,21.21305759287101
-3.7875787578757922,21.207304957145872
-3.786678667866795,21.201552382896928
-3.7857785778577835,21.19579987015456
-3.784878487848786,21.19004741894931
-3.783978397839789,21.184295029311606
-3.7830783078307917,21.17854270127195
-3.78217821782178,21.17279043486082
-3.781278127812783,21.167038230108844
-3.7803780378037857,21.16128608704654
-3.7794779477947884,21.155534005704506
-3.778577857785777,21.1497819861133
-3.7776777677767797,21.144030028303646
-3.7767776777677824,21.13827813230616
-3.775877587758785,21.132526298151518
-3.7749774977497736,21.12677452587037
-3.7740774077407764,21.121022815493543
-3.773177317731779,21.115271167051727
-3.772277227722782,21.109519580575704
-3.7713771377137704,21.103768056096207
-3.770477047704773,21.098016593644154
-3.769576957695776,21.09226519325033
-3.7686768676867786,21.0865138549456
-3.767776777677767,21.0807625787608
-3.76687668766877,21.075011364726937
-3.7659765976597726,21.06926021287488
-3.765076507650761,21.063509123235544
-3.764176417641764,21.05775809584
-3.7632763276327665,21.052007130719197
-3.7623762376237693,21.046256227904152
-3.761476147614758,21.04050538742587
-3.7605760576057605,21.034754609315513
-3.7596759675967633,21.02900389360412
-3.758775877587766,21.023253240322806
-3.7578757875787545,21.01750264950266
-3.7569756975697572,21.011752121174943
-3.75607560756076,21.006001655370785
-3.7551755175517627,21.00025125212139
-3.7542754275427512,20.99450091145795
-3.753375337533754,20.988750633411808
-3.7524752475247567,20.983000418014193
-3.7515751575157594,20.9772502652964
-3.750675067506748,20.971500175289712
-3.7497749774977507,20.965750148025567
-3.7488748874887534,20.96000018353529
-3.747974797479756,20.954250281850264
-3.7470747074707447,20.94850044300187
-3.7461746174617474,20.942750667021638
-3.74527452745275,20.937000953940984
-3.744374437443753,20.931251303791395
-3.7434743474347414,20.925501716604334
-3.742574257425744,20.919752192411426
-3.741674167416747,20.91400273124419
-3.7407740774077496,20.908253333134194
-3.739873987398738,20.902503998113005
-3.738973897389741,20.896754726212347
-3.7380738073807436,20.891005517463814
-3.7371737173717463,20.88525637189909
-3.736273627362735,20.879507289549824
-3.7353735373537376,20.873758270447837
-3.7344734473447403,20.86800931462482
-3.733573357335743,20.862260422112552
-3.7326732673267315,20.856511592942773
-3.7317731773177343,20.850762827147403
-3.730873087308737,20.845014124758226
-3.7299729972997397,20.839265485807115
-3.7290729072907283,20.833516910325912
-3.728172817281731,20.82776839834662
-3.7272727272727337,20.822019949901133
-3.7263726372637223,20.816271565021363
-3.725472547254725,20.81052324373939
-3.7245724572457277,20.804774986087175
-3.7236723672367305,20.799026792096754
-3.722772277227719,20.793278661800134
-3.7218721872187217,20.787530595229487
-3.7209720972097244,20.78178259241688
-3.720072007200727,20.776034653394436
-3.7191719171917157,20.77028677819426
-3.7182718271827184,20.76453896684863
-3.717371737173721,20.758791219389696
-3.716471647164724,20.753043535849685
-3.7155715571557124,20.7472959162608
-3.714671467146715,20.741548360655408
-3.713771377137718,20.735800869065763
-3.7128712871287206,20.730053441524188
-3.711971197119709,20.72430607806298
-3.711071107110712,20.71855877871461
-3.7101710171017146,20.71281154351142
-3.7092709270927173,20.707064372485835
-3.708370837083706,20.701317265670255
-3.7074707470747086,20.695570223097235
-3.7065706570657113,20.689823244799232
-3.705670567056714,20.684076330808757
-3.7047704770477026,20.678329481158308
-3.7038703870387053,20.672582695880543
-3.702970297029708,20.666835975008013
-3.7020702070207108,20.661089318573328
-3.7011701170116993,20.65534272660909
-3.700270027002702,20.649596199148046
-3.6993699369937048,20.64384973622285
-3.6984698469847075,20.638103337866216
-3.697569756975696,20.63235700411083
-3.6966696669666987,20.626610734989555
-3.6957695769577015,20.620864530535133
-3.694869486948704,20.61511839078038
-3.6939693969396927,20.609372315758083
-3.6930693069306955,20.6036263055012
-3.692169216921698,20.597880360042577
-3.691269126912701,20.592134479415122
-3.6903690369036894,20.58638866365173
-3.689468946894692,20.580642912785454
-3.688568856885695,20.574897226849238
-3.6876687668766976,20.569151605876097
-3.686768676867686,20.563406049899015
-3.685868586858689,20.557660558951156
-3.6849684968496916,20.551915133065556
-3.68406840684068,20.546169772275288
-3.683168316831683,20.540424476613577
-3.6822682268226856,20.53467924611354
-3.6813681368136884,20.52893408080837
-3.680468046804677,20.52318898073123
-3.6795679567956796,20.517443945915453
-3.6786678667866823,20.511698976394257
-3.677767776777685,20.505954072200936
-3.6768676867686736,20.50020923336875
-3.6759675967596763,20.494464459931137
-3.675067506750679,20.488719751921412
-3.674167416741682,20.48297510937297
-3.6732673267326703,20.477230532319176
-3.672367236723673,20.47148602079357
-3.6714671467146758,20.465741574829565
-3.6705670567056785,20.459997194460662
-3.669666966696667,20.454252879720325
-3.6687668766876698,20.44850863064219
-3.6678667866786725,20.442764447259787
-3.6669666966696752,20.437020329606703
-3.6660666066606638,20.431276277716513
-3.6651665166516665,20.425532291622957
-3.664266426642669,20.419788371359658
-3.663366336633672,20.414044516960317
-3.6624662466246605,20.408300728458602
-3.661566156615663,20.402557005888365
-3.660666066606666,20.39681334928332
-3.6597659765976687,20.39106975867728
-3.658865886588657,20.385326234104014
-3.65796579657966,20.379582775597473
-3.6570657065706627,20.37383938319148
-3.6561656165616654,20.36809605691995
-3.655265526552654,20.36235279681675
-3.6543654365436566,20.356609602915942
-3.6534653465346594,20.35086647525145
-3.652565256525662,20.345123413857287
-3.6516651665166506,20.339380418767433
-3.6507650765076534,20.33363749001605
-3.649864986498656,20.32789462763716
-3.648964896489659,20.322151831664893
-3.6480648064806473,20.316409102133324
-3.64716471647165,20.31066643907672
-3.646264626462653,20.304923842529213
-3.6453645364536413,20.29918131252498
-3.644464446444644,20.29343884909835
-3.643564356435647,20.28769645228355
-3.6426642664266495,20.281954122114872
-3.641764176417638,20.27621185862659
-3.640864086408641,20.270469661853138
-3.6399639963996435,20.26472753182885
-3.6390639063906463,20.25898546858812
-3.6381638163816348,20.25324347216533
-3.6372637263726375,20.247501542595025
-3.6363636363636402,20.241759679911638
-3.635463546354643,20.23601788414967
-3.6345634563456315,20.23027615534361
-3.6336633663366342,20.224534493528108
-3.632763276327637,20.2187928987377
-3.6318631863186397,20.213051371006998
-3.630963096309628,20.207309910370594
-3.630063006300631,20.201568516863247
-3.6291629162916337,20.1958271905196
-3.6282628262826364,20.19008593137437
-3.627362736273625,20.184344739462254
-3.6264626462646277,20.17860361481812
-3.6255625562556304,20.172862557476712
-3.624662466246633,20.16712156747286
-3.6237623762376217,20.161380644841373
-3.6228622862286244,20.155639789617215
-3.621962196219627,20.149899001835248
-3.62106210621063,20.1441582815304
-3.6201620162016184,20.138417628737592
-3.619261926192621,20.132677043491896
-3.618361836183624,20.12693652582828
-3.6174617461746266,20.121196075781782
-3.616561656165615,20.11545569338743
-3.615661566156618,20.1097153786804
-3.6147614761476206,20.103975131695776
-3.6138613861386233,20.0982349524687
-3.612961296129612,20.092494841034306
-3.6120612061206145,20.086754797427883
-3.6111611161116173,20.081014821684622
-3.61026102610262,20.075274913839774
-3.6093609360936085,20.06953507392858
-3.6084608460846113,20.063795301986442
-3.607560756075614,20.058055598048657
-3.6066606660666025,20.052315962150537
-3.6057605760576052,20.046576394327573
-3.604860486048608,20.040836894615143
-3.6039603960396107,20.03509746304869
-3.6030603060305992,20.02935809966364
-3.602160216021602,20.023618804495595
-3.6012601260126047,20.017879577580043
-3.6003600360036074,20.012140418952534
-3.599459945994596,20.006401328648607
-3.5985598559855987,20.000662306703976
-3.5976597659766014,19.99492335315423
-3.596759675967604,19.989184468035038
-3.5958595859585927,19.983445651382052
-3.5949594959495954,19.977706903231088
-3.594059405940598,19.97196822361785
-3.593159315931601,19.96622961257812
-3.5922592259225894,19.960491070147654
-3.591359135913592,19.954752596362383
-3.590459045904595,19.949014191258126
-3.5895589558955976,19.94327585487077
-3.588658865886586,19.937537587236186
-3.587758775877589,19.93179938839042
-3.5868586858685916,19.926061258369394
-3.5859585958595943,19.920323197209115
-3.585058505850583,19.91458520494556
-3.5841584158415856,19.908847281614886
-3.5832583258325883,19.903109427253135
-3.582358235823591,19.897371641896417
-3.5814581458145796,19.89163392558083
-3.5805580558055823,19.885896278342635
-3.579657965796585,19.880158700217994
-3.5787578757875877,19.874421191243123
-3.5778577857785763,19.86868375145424
-3.576957695769579,19.862946380887713
-3.5760576057605817,19.857209079579818
-3.5751575157515845,19.851471847566888
-3.574257425742573,19.845734684885247
-3.5733573357335757,19.839997591571382
-3.5724572457245785,19.834260567661683
-3.571557155715581,19.828523613192594
-3.5706570657065697,19.82278672820055
-3.5697569756975724,19.817049912722165
-3.568856885688575,19.811313166793923
-3.567956795679578,19.805576490452395
-3.5670567056705664,19.799839883734133
-3.566156615661569,19.79410334667585
-3.565256525652572,19.78836687931416
-3.5643564356435604,19.782630481685697
-3.563456345634563,19.77689415382726
-3.562556255625566,19.77115789577555
-3.5616561656165686,19.765421707567334
-3.560756075607557,19.759685589239357
-3.55985598559856,19.75394954082855
-3.5589558955895626,19.74821356237171
-3.5580558055805653,19.742477653905727
-3.557155715571554,19.736741815467468
-3.5562556255625566,19.731006047093967
-3.5553555355535593,19.725270348822146
-3.554455445544562,19.71953472068901
-3.5535553555355506,19.713799162731537
-3.5526552655265533,19.70806367498688
-3.551755175517556,19.702328257492077
-3.5508550855085588,19.696592910284252
-3.5499549954995473,19.690857633400494
-3.54905490549055,19.685122426878078
-3.5481548154815528,19.679387290754153
-3.5472547254725555,19.67365222506596
-3.546354635463544,19.667917229850715
-3.5454545454545467,19.662182305145798
-3.5445544554455495,19.65644745098848
-3.543654365436552,19.650712667416123
-3.5427542754275407,19.64497795446605
-3.5418541854185435,19.63924331217577
-3.540954095409546,19.633508740582666
-3.540054005400549,19.627774239724214
-3.5391539153915375,19.62203980963786
-3.53825382538254,19.61630545036123
-3.537353735373543,19.61057116193183
-3.5364536453645457,19.604836944387248
-3.535553555355534,19.59910279776505
-3.534653465346537,19.593368722102976
-3.5337533753375396,19.587634717438654
-3.5328532853285424,19.581900783809793
-3.531953195319531,19.576166921254078
-3.5310531053105336,19.570433129809366
-3.5301530153015364,19.564699409513402
-3.529252925292539,19.558965760404018
-3.5283528352835276,19.553232182519015
-3.5274527452745303,19.54749867589637
-3.526552655265533,19.541765240573955
-3.5256525652565216,19.536031876589664
-3.5247524752475243,19.530298583981562
-3.523852385238527,19.524565362787612
-3.52295229522953,19.51883221304584
-3.5220522052205183,19.513099134794267
-3.521152115211521,19.507366128071084
-3.520252025202524,19.501633192914365
-3.5193519351935265,19.495900329362264
-3.518451845184515,19.49016753745292
-3.5175517551755178,19.484434817224642
-3.5166516651665205,19.478702168715625
-3.5157515751575232,19.472969591964148
-3.5148514851485118,19.46723708700847
-3.5139513951395145,19.46150465388702
-3.513051305130517,19.455772292638116
-3.51215121512152,19.450040003300156
-3.5112511251125085,19.44430778591152
-3.510351035103511,19.438575640510763
-3.509450945094514,19.432843567136324
-3.5085508550855167,19.42711156582672
-3.507650765076505,19.42137963662046
-3.506750675067508,19.415647779556213
-3.5058505850585107,19.409915994672545
-3.5049504950495134,19.404184282008092
-3.504050405040502,19.39845264160149
-3.5031503150315046,19.39272107349153
-3.5022502250225074,19.386989577716896
-3.50135013501351,19.381258154316356
-3.5004500450044986,19.37552680332866
-3.4995499549955014,19.36979552479273
-3.498649864986504,19.36406431874737
-3.497749774977507,19.35833318523147
-3.4968496849684954,19.352602124283905
-3.495949594959498,19.34687113594372
-3.495049504950501,19.341140220249844
-3.4941494149415036,19.335409377241294
-3.493249324932492,19.329678606957067
-3.492349234923495,19.32394790943633
-3.4914491449144975,19.31821728471814
-3.4905490549055003,19.312486732841634
-3.489648964896489,19.30675625384594
-3.4887488748874915,19.301025847770344
-3.4878487848784943,19.295295514654033
-3.486948694869483,19.289565254536218
-3.4860486048604855,19.28383506745629
-3.4851485148514882,19.278104953453532
-3.484248424842491,19.27237491256729
-3.4833483348334795,19.266644944836912
-3.4824482448244822,19.26091505030191
-3.481548154815485,19.255185229001686
-3.4806480648064877,19.249455480975726
-3.479747974797476,19.24372580626349
-3.478847884788479,19.237996204904626
-3.4779477947794817,19.232266676938657
-3.4770477047704844,19.2265372224052
-3.476147614761473,19.220807841343838
-3.4752475247524757,19.215078533794347
-3.4743474347434784,19.20934929979638
-3.473447344734481,19.203620139389674
-3.4725472547254697,19.19789105261395
-3.4716471647164724,19.1921620395091
-3.470747074707475,19.18643310011491
-3.469846984698478,19.18070423447125
-3.4689468946894664,19.174975442617956
-3.468046804680469,19.16924672459506
-3.467146714671472,19.16351808044247
-3.4662466246624746,19.15778951020018
-3.465346534653463,19.152061013908167
-3.464446444644466,19.146332591606576
-3.4635463546354686,19.140604243335456
-3.4626462646264713,19.134875969134928
-3.46174617461746,19.12914776904509
-3.4608460846084625,19.123419643106224
-3.4599459945994653,19.117691591358508
-3.459045904590468,19.111963613842182
-3.4581458145814565,19.106235710597485
-3.4572457245724593,19.10050788166483
-3.456345634563462,19.09478012708451
-3.4554455445544647,19.089052446896908
-3.4545454545454533,19.083324841142385
-3.453645364536456,19.07759730986149
-3.4527452745274587,19.071869853094643
-3.4518451845184615,19.06614247088236
-3.45094509450945,19.060415163265134
-3.4500450045004527,19.054687930283635
-3.4491449144914554,19.04896077197843
-3.448244824482458,19.043233688390146
-3.4473447344734467,19.037506679559424
-3.4464446444644494,19.031779745527054
-3.445544554455452,19.026052886333737
-3.4446444644464407,19.020326102020192
-3.4437443744374434,19.01459939262732
-3.442844284428446,19.008872758195917
-3.441944194419449,19.003146198766846
-3.4410441044104374,18.99741971438097
-3.44014401440144,18.991693305079323
-3.439243924392443,18.98596697090282
-3.4383438343834456,18.98024071189247
-3.437443744374434,18.974514528089266
-3.436543654365437,18.968788419534366
-3.4356435643564396,18.963062386268827
-3.4347434743474423,18.957336428333793
-3.433843384338431,18.951610545770375
-3.4329432943294336,18.94588473861988
-3.4320432043204363,18.940159006923498
-3.431143114311439,18.934433350722493
-3.4302430243024276,18.928707770058125
-3.4293429342934303,18.92298226497183
-3.428442844284433,18.91725683550492
-3.4275427542754358,18.91153148169881
-3.4266426642664243,18.905806203594885
-3.425742574257427,18.900081001234714
-3.4248424842484297,18.89435587465975
-3.4239423942394325,18.888630823911544
-3.423042304230421,18.88290584903161
-3.4221422142214237,18.877180950061653
-3.4212421242124265,18.871456127043263
-3.420342034203429,18.865731380018122
-3.4194419441944177,18.860006709027882
-3.4185418541854204,18.854282114114387
-3.417641764176423,18.84855759531936
-3.416741674167426,18.842833152684616
-3.4158415841584144,18.83710878625195
-3.414941494149417,18.831384496063333
-3.41404140414042,18.82566028216063
-3.4131413141314226,18.81993614458579
-3.412241224122411,18.814212083380745
-3.411341134113414,18.808488098587606
-3.4104410441044166,18.80276419024837
-3.4095409540954194,18.797040358405127
-3.408640864086408,18.791316603099943
-3.4077407740774106,18.78559292437507
-3.4068406840684133,18.77986932227264
-3.405940594059402,18.77414579683483
-3.4050405040504046,18.76842234810399
-3.4041404140414073,18.762698976122365
-3.40324032403241,18.756975680932275
-3.4023402340233986,18.751252462576037
-3.4014401440144013,18.745529321096136
-3.400540054005404,18.739806256534955
-3.3996399639964068,18.734083268934953
-3.3987398739873953,18.728360358338584
-3.397839783978398,18.722637524788478
-3.3969396939694008,18.716914768327154
-3.3960396039604035,18.71119208899721
-3.395139513951392,18.705469486841235
-3.3942394239423948,18.699746961902
-3.3933393339333975,18.694024514222168
-3.3924392439244,18.688302143844474
-3.3915391539153887,18.68257985081165
-3.3906390639063915,18.676857635166606
-3.389738973897394,18.67113549695214
-3.388838883888397,18.665413436211132
-3.3879387938793855,18.659691452986454
-3.387038703870388,18.653969547321157
-3.386138613861391,18.648247719258176
-3.3852385238523937,18.642525968840538
-3.384338433843382,18.63680429611125
-3.383438343834385,18.63108270111351
-3.3825382538253876,18.625361183890394
-3.3816381638163904,18.619639744485063
-3.380738073807379,18.61391838294068
-3.3798379837983816,18.608197099300565
-3.3789378937893844,18.602475893607952
-3.378037803780387,18.59675476590614
-3.3771377137713756,18.59103371623843
-3.3762376237623783,18.585312744648295
-3.375337533753381,18.5795918511791
-3.374437443744384,18.57387103587429
-3.3735373537353723,18.568150298777315
-3.372637263726375,18.562429639931782
-3.371737173717378,18.556709059381205
-3.3708370837083805,18.550988557169173
-3.369936993699369,18.545268133339274
-3.369036903690372,18.539547787935263
-3.3681368136813745,18.5338275210008
-3.3672367236723773,18.528107332579612
-3.3663366336633658,18.522387222715437
-3.3654365436543685,18.51666719145217
-3.3645364536453712,18.51094723883362
-3.3636363636363598,18.505227364903607
-3.3627362736273625,18.499507569706154
-3.3618361836183652,18.49378785328517
-3.360936093609368,18.48806821568464
-3.3600360036003565,18.482348656948542
-3.359135913591359,18.47662917712104
-3.358235823582362,18.470909776246184
-3.3573357335733647,18.465190454368116
-3.356435643564353,18.459471211530953
-3.355535553555356,18.453752047779002
-3.3546354635463587,18.448032963156468
-3.3537353735373614,18.44231395770763
-3.35283528352835,18.436595031476756
-3.3519351935193527,18.4308761845083
-3.3510351035103554,18.42515741684661
-3.350135013501358,18.419438728536115
-3.3492349234923466,18.41372011962123
-3.3483348334833494,18.40800159014656
-3.347434743474352,18.402283140156598
-3.346534653465355,18.396564769695917
-3.3456345634563434,18.390846478809085
-3.344734473447346,18.38512826754085
-3.343834383438349,18.379410135935853
-3.3429342934293516,18.37369208403882
-3.34203420342034,18.367974111894462
-3.341134113411343,18.36225621954768
-3.3402340234023455,18.356538407043264
-3.3393339333933483,18.350820674426085
-3.338433843384337,18.34510302174101
-3.3375337533753395,18.33938544903308
-3.3366336633663423,18.333667956347238
-3.335733573357345,18.327950543728505
-3.3348334833483335,18.3222332112219
-3.3339333933393362,18.31651595887261
-3.333033303330339,18.310798786725734
-3.3321332133213417,18.305081694826438
-3.3312331233123302,18.299364683219892
-3.330333033303333,18.293647751951433
-3.3294329432943357,18.28793090106631
-3.3285328532853384,18.282214130609844
-3.327632763276327,18.27649744062735
-3.3267326732673297,18.270780831164323
-3.3258325832583324,18.265064302266158
-3.324932493249321,18.25934785397828
-3.3240324032403237,18.253631486346304
-3.3231323132313264,18.24791519941573
-3.322232223222329,18.24219899323215
-3.3213321332133177,18.23648286784115
-3.3204320432043204,18.230766823288487
-3.319531953195323,18.225050859619817
-3.318631863186326,18.219334976880887
-3.3177317731773144,18.213619175117433
-3.316831683168317,18.207903454375366
-3.31593159315932,18.202187814700494
-3.3150315031503226,18.196472256138723
-3.314131413141311,18.190756778735935
-3.313231323132314,18.185041382538195
-3.3123312331233166,18.179326067591475
-3.3114311431143193,18.173610833941822
-3.310531053105308,18.16789568163528
-3.3096309630963106,18.162180610718067
-3.3087308730873133,18.156465621236304
-3.307830783078316,18.1507507132362
-3.3069306930693045,18.14503588676395
-3.3060306030603073,18.139321141865928
-3.30513051305131,18.133606478588412
-3.3042304230423127,18.12789189697776
-3.3033303330333013,18.12217739708033
-3.302430243024304,18.116462978942646
-3.3015301530153067,18.110748642611146
-3.3006300630063095,18.105034388132346
-3.299729972997298,18.099320215552748
-3.2988298829883007,18.09360612491905
-3.2979297929793034,18.087892116277832
-3.297029702970306,18.082178189675773
-3.2961296129612947,18.076464345159533
-3.2952295229522974,18.070750582775958
-3.2943294329433,18.065036902571798
-3.293429342934303,18.059323304593878
-3.2925292529252914,18.053609788889023
-3.291629162916294,18.04789635550424
-3.290729072907297,18.042183004486425
-3.2898289828982996,18.036469735882573
-3.288928892889288,18.03075654973966
-3.288028802880291,18.02504344610485
-3.2871287128712936,18.019330425025203
-3.286228622862282,18.01361748654782
-3.285328532853285,18.007904630719985
-3.2844284428442876,18.002191857588873
-3.2835283528352903,17.996479167201752
-3.282628262826279,17.990766559605888
-3.2817281728172816,17.985054034848712
-3.2808280828082843,17.979341592977573
-3.279927992799287,17.97362923403989
-3.2790279027902756,17.967916958083087
-3.2781278127812783,17.96220476515477
-3.277227722772281,17.95649265530243
-3.2763276327632838,17.950780628573657
-3.2754275427542723,17.945068685016036
-3.274527452745275,17.93935682467733
-3.2736273627362777,17.933645047605193
-3.2727272727272805,17.92793335384738
-3.271827182718269,17.92222174345163
-3.2709270927092717,17.91651021646587
-3.2700270027002745,17.91079877293792
-3.269126912691277,17.905087412915695
-3.2682268226822657,17.899376136447096
-3.2673267326732685,17.89366494358021
-3.266426642664271,17.887953834363024
-3.265526552655274,17.882242808843614
-3.2646264626462624,17.876531867070042
-3.263726372637265,17.870821009090562
-3.262826282628268,17.865110234953324
-3.2619261926192706,17.859399544706562
-3.261026102610259,17.853688938398506
-3.260126012601262,17.847978416077574
-3.2592259225922646,17.84226797779208
-3.2583258325832674,17.83655762359042
-3.257425742574256,17.83084735352099
-3.2565256525652586,17.825137167632374
-3.2556255625562613,17.819427065973045
-3.254725472547264,17.813717048591567
-3.2538253825382526,17.80800711553651
-3.2529252925292553,17.80229726685661
-3.252025202520258,17.796587502600513
-3.251125112511261,17.79087782281695
-3.2502250225022493,17.785168227554646
-3.249324932493252,17.779458716862518
-3.248424842484255,17.773749290789368
-3.2475247524752575,17.768039949384093
-3.246624662466246,17.762330692695596
-3.2457245724572488,17.756621520772946
-3.2448244824482515,17.750912433665118
-3.24392439243924,17.745203431421135
-3.2430243024302428,17.739494514090197
-3.2421242124212455,17.73378568172141
-3.241224122412248,17.72807693436396
-3.2403240324032367,17.722368272067037
-3.2394239423942395,17.716659694880008
-3.238523852385242,17.710951202852144
-3.237623762376245,17.70524279603281
-3.2367236723672335,17.699534474471356
-3.235823582358236,17.69382623821732
-3.234923492349239,17.68811808732015
-3.2340234023402417,17.682410021829362
-3.23312331233123,17.67670204179449
-3.232223222322233,17.670994147265237
-3.2313231323132356,17.665286338291217
-3.2304230423042384,17.65957861492213
-3.229522952295227,17.653870977207664
-3.2286228622862296,17.648163425197705
-3.2277227722772324,17.642455958942026
-3.226822682268235,17.6367485784905
-3.2259225922592236,17.631041283892994
-3.2250225022502264,17.625334075199554
-3.224122412241229,17.619626952460134
-3.223222322232232,17.613919915724775
-3.2223222322232203,17.608212965043514
-3.221422142214223,17.60250610046657
-3.220522052205226,17.59679932204407
-3.2196219621962285,17.59109262982623
-3.218721872187217,17.585386023863247
-3.21782178217822,17.579679504205526
-3.2169216921692225,17.57397307090336
-3.2160216021602253,17.568266724007138
-3.215121512151214,17.562560463567237
-3.2142214221422165,17.55685428963423
-3.2133213321332192,17.551148202258585
-3.212421242124222,17.54544220149086
-3.2115211521152105,17.53973628738161
-3.2106210621062132,17.534030459981583
-3.209720972097216,17.52832471934142
-3.2088208820882187,17.522619065511854
-3.207920792079207,17.51691349854362
-3.20702070207021,17.511208018487626
-3.2061206120612127,17.5055026253947
-3.205220522052201,17.499797319315704
-3.204320432043204,17.494092100301682
-3.2034203420342067,17.488386968403585
-3.2025202520252094,17.482681923672462
-3.201620162016198,17.47697696615934
-3.2007200720072007,17.471272095915456
-3.1998199819982034,17.46556731299193
-3.198919891989206,17.45986261743998
-3.1980198019801946,17.454158009310827
-3.1971197119711974,17.44845348865587
-3.1962196219622,17.44274905552641
-3.195319531953203,17.437044709973847
-3.1944194419441914,17.43134045204957
-3.193519351935194,17.42563628180517
-3.192619261926197,17.419932199292116
-3.1917191719171996,17.41422820456199
-3.190819081908188,17.40852429766636
-3.189918991899191,17.402820478656988
-3.1890189018901935,17.39711674758553
-3.1881188118811963,17.39141310450375
-3.187218721872185,17.38570954946339
-3.1863186318631875,17.38000608251639
-3.1854185418541903,17.374302703714587
-3.184518451845193,17.36859941310992
-3.1836183618361815,17.362896210754318
-3.1827182718271843,17.357193096699902
-3.181818181818187,17.351490070998686
-3.1809180918091897,17.345787133702792
-3.1800180018001782,17.34008428486433
-3.179117911791181,17.334381524535594
-3.1782178217821837,17.328678852768792
-3.1773177317731864,17.32297626961622
-3.176417641764175,17.317273775130168
-3.1755175517551777,17.311571369363122
-3.1746174617461804,17.30586905236746
-3.173717371737183,17.300166824195664
-3.1728172817281717,17.294464684900213
-3.1719171917191744,17.288762634533764
-3.171017101710177,17.28306067314889
-3.17011701170118,17.277358800798247
-3.1692169216921684,17.271657017534498
-3.168316831683171,17.26595532341049
-3.167416741674174,17.260253718478975
-3.1665166516651624,17.25455220279275
-3.165616561656165,17.2488507764048
-3.164716471647168,17.243149439368015
-3.1638163816381706,17.23744819173538
-3.162916291629159,17.23174703355987
-3.162016201620162,17.226045964894666
-3.1611161116111646,17.22034498579284
-3.1602160216021673,17.214644096307552
-3.159315931593156,17.208943296491977
-3.1584158415841586,17.203242586399476
-3.1575157515751613,17.197541966083303
-3.156615661566164,17.191841435596814
-3.1557155715571525,17.186140994993362
-3.1548154815481553,17.180440644326495
-3.153915391539158,17.17474038364966
-3.1530153015301607,17.16904021301639
-3.1521152115211493,17.16334013248024
-3.151215121512152,17.15764014209493
-3.1503150315031547,17.151940241914104
-3.1494149414941575,17.146240431991483
-3.148514851485146,17.1405407123808
-3.1476147614761487,17.13484108313598
-3.1467146714671514,17.12914154431084
-3.145814581458154,17.1234420959593
-3.1449144914491427,17.11774273813528
-3.1440144014401454,17.11204347089289
-3.143114311431148,17.10634429428614
-3.142214221422151,17.100645208369134
-3.1413141314131394,17.094946213195993
-3.140414041404142,17.089247308821005
-3.139513951395145,17.083548495298377
-3.1386138613861476,17.077849772682402
-3.137713771377136,17.07215114102739
-3.136813681368139,17.066452600387827
-3.1359135913591416,17.060754150818102
-3.1350135013501443,17.05505579237271
-3.134113411341133,17.04935752510614
-3.1332133213321356,17.043659349073074
-3.1323132313231383,17.037961264328096
-3.131413141314141,17.032263270925892
-3.1305130513051296,17.026565368921144
-3.1296129612961323,17.020867558368728
-3.128712871287135,17.01516983932342
-3.1278127812781378,17.00947221184009
-3.1269126912691263,17.003774675973627
-3.126012601260129,16.998077231779092
-3.1251125112511318,16.99237987931146
-3.1242124212421203,16.986682618625746
-3.123312331233123,16.980985449777172
-3.1224122412241258,16.975288372820852
-3.1215121512151285,16.969591387812006
-3.120612061206117,16.963894494805846
-3.1197119711971197,16.95819769385778
-3.1188118811881225,16.95250098502313
-3.117911791179125,16.9468043683573
-3.1170117011701137,16.941107843915702
-3.1161116111611165,16.93541141175394
-3.115211521152119,16.92971507192753
-3.114311431143122,16.924018824492077
-3.1134113411341104,16.918322669503187
-3.112511251125113,16.912626607016666
-3.111611161116116,16.906930637088216
-3.1107110711071186,16.901234759773647
-3.109810981098107,16.895538975128765
-3.10891089108911,16.88984328320956
-3.1080108010801126,16.884147684071955
-3.1071107110711154,16.878452177771937
-3.106210621062104,16.87275676436552
-3.1053105310531066,16.867061443908895
-3.1044104410441093,16.86136621645817
-3.103510351035112,16.85567108206955
-3.1026102610261006,16.849976040799234
-3.1017101710171033,16.84428109270362
-3.100810081008106,16.838586237839017
-3.099909990999109,16.832891476261825
-3.0990099009900973,16.827196808028443
-3.0981098109811,16.821502233195474
-3.097209720972103,16.815807751819424
-3.0963096309631055,16.810113363956894
-3.095409540954094,16.80441906966449
-3.0945094509450968,16.79872486899901
-3.0936093609360995,16.79303076201716
-3.0927092709271022,16.78733674877575
-3.0918091809180908,16.781642829331584
-3.0909090909090935,16.77594900374166
-3.0900090009000962,16.770255272062894
-3.089108910891099,16.764561634352287
-3.0882088208820875,16.758868090666855
-3.08730873087309,16.7531746410638
-3.086408640864093,16.747481285600237
-3.0855085508550815,16.741788024333328
-3.084608460846084,16.73609485732043
-3.083708370837087,16.73040178461881
-3.0828082808280897,16.724708806285836
-3.081908190819078,16.71901592237887
-3.081008100810081,16.713323132955477
-3.0801080108010837,16.707630438073128
-3.0792079207920864,16.701937837789394
-3.078307830783075,16.69624533216185
-3.0774077407740776,16.690552921248262
-3.0765076507650804,16.68486060510631
-3.075607560756083,16.679168383793765
-3.0747074707470716,16.673476257368414
-3.0738073807380744,16.66778422588823
-3.072907290729077,16.662092289411092
-3.07200720072008,16.65640044799499
-3.0711071107110683,16.650708701697912
-3.070207020702071,16.645017050578037
-3.069306930693074,16.63932549469346
-3.0684068406840765,16.633634034102368
-3.067506750675065,16.627942668862964
-3.066606660666068,16.62225139903364
-3.0657065706570705,16.61656022467269
-3.0648064806480733,16.610869145838517
-3.063906390639062,16.60517816258953
-3.0630063006300645,16.599487274984334
-3.0621062106210672,16.59379648308143
-3.06120612061207,16.588105786939433
-3.0603060306030585,16.582415186616963
-3.0594059405940612,16.57672468217283
-3.058505850585064,16.571034273665752
-3.0576057605760667,16.565343961154554
-3.056705670567055,16.559653744698064
-3.055805580558058,16.55396362435531
-3.0549054905490607,16.548273600185215
-3.0540054005400634,16.54258367224682
-3.053105310531052,16.536893840599163
-3.0522052205220547,16.531204105301484
-3.0513051305130574,16.525514466412925
-3.05040504050406,16.519824923992733
-3.0495049504950487,16.514135478100165
-3.0486048604860514,16.50844612879467
-3.047704770477054,16.502756876135603
-3.0468046804680426,16.497067720182386
-3.0459045904590454,16.491378660994624
-3.045004500450048,16.485689698631838
-3.044104410441051,16.48000083315365
-3.0432043204320394,16.474312064619692
-3.042304230423042,16.46862339308979
-3.041404140414045,16.46293481862368
-3.0405040504050476,16.457246341281195
-3.039603960396036,16.451557961122187
-3.038703870387039,16.445869678206698
-3.0378037803780416,16.440181492594675
-3.0369036903690443,16.43449340434618
-3.036003600360033,16.42880541352127
-3.0351035103510355,16.42311752018021
-3.0342034203420383,16.417429724383165
-3.033303330333041,16.411742026190407
-3.0324032403240295,16.406054425662223
-3.0315031503150323,16.400366922859085
-3.030603060306035,16.394679517841386
-3.0297029702970377,16.388992210669613
-3.0288028802880262,16.38330500140427
-3.027902790279029,16.377617890106052
-3.0270027002700317,16.371930876835567
-3.0261026102610344,16.366243961653527
-3.025202520252023,16.360557144620653
-3.0243024302430257,16.354870425797863
-3.0234023402340284,16.349183805245982
-3.022502250225031,16.343497283025947
-3.0216021602160197,16.337810859198694
-3.0207020702070224,16.332124533825365
-3.019801980198025,16.326438306967013
-3.018901890189028,16.320752178684785
-3.0180018001800164,16.31506614903985
-3.017101710171019,16.30938021809357
-3.016201620162022,16.303694385907214
-3.0153015301530246,16.29800865254216
-3.014401440144013,16.292323018059793
-3.013501350135016,16.286637482521705
-3.0126012601260186,16.280952045989384
-3.0117011701170213,16.275266708524434
-3.01080108010801,16.26958147018847
-3.0099009900990126,16.263896331043295
-3.0090009000900153,16.258211291150634
-3.008100810081018,16.25252635057231
-3.0072007200720066,16.246841509370164
-3.0063006300630093,16.241156767606224
-3.005400540054012,16.235472125342444
-3.0045004500450005,16.229787582640828
-3.0036003600360033,16.22410313956357
-3.002700270027006,16.218418796172806
-3.0018001800180087,16.212734552530744
-3.0009000900089973,16.207050408699622
-3.0,16.201366364741872
-2.9990999099910027,16.195682420719837
-2.9981998199820055,16.18999857669597
-2.997299729972994,16.184314832732728
-2.9963996399639967,16.178631188892776
-2.9954995499549995,16.172947645238683
-2.994599459946002,16.167264201833135
-2.9936993699369907,16.161580858738816
-2.9927992799279934,16.155897616018613
-2.991899189918996,16.15021447373534
-2.990999099909999,16.144531431951897
-2.9900990099009874,16.13884849073121
-2.98919891989199,16.133165650136398
-2.988298829882993,16.127482910230494
-2.9873987398739956,16.12180027107664
-2.986498649864984,16.11611773273799
-2.985598559855987,16.110435295277888
-2.9846984698469896,16.104752958759608
-2.9837983798379923,16.099070723246523
-2.982898289828981,16.09338858880201
-2.9819981998199836,16.087706555489664
-2.9810981098109863,16.082024623372977
-2.980198019801989,16.076342792515558
-2.9792979297929776,16.070661062981024
-2.9783978397839803,16.06497943483319
-2.977497749774983,16.0592979081358
-2.976597659765986,16.053616482952688
-2.9756975697569743,16.047935159347706
-2.974797479747977,16.042253937384903
-2.9738973897389798,16.03657281712826
-2.9729972997299825,16.030891798641843
-2.972097209720971,16.025210881989747
-2.9711971197119738,16.019530067236254
-2.9702970297029765,16.013849354445576
-2.969396939693979,16.008168743682027
-2.9684968496849677,16.002488235009924
-2.9675967596759705,15.9968078284938
-2.966696669666973,15.991127524198099
-2.9657965796579617,15.985447322187321
-2.9648964896489645,15.97976722252617
-2.963996399639967,15.974087225279273
-2.96309630963097,15.968407330511356
-2.9621962196219584,15.962727538287163
-2.961296129612961,15.957047848671639
-2.960396039603964,15.951368261729641
-2.9594959495949666,15.945688777526145
-2.958595859585955,15.940009396126129
-2.957695769576958,15.93433011759478
-2.9567956795679606,15.928650941997196
-2.9558955895589634,15.922971869398593
-2.954995499549952,15.91729289986419
-2.9540954095409546,15.911614033459417
-2.9531953195319574,15.905935270249612
-2.95229522952296,15.900256610300232
-2.9513951395139486,15.894578053676744
-2.9504950495049513,15.888899600444812
-2.949594959495954,15.883221250670024
-2.948694869486957,15.877543004418078
-2.9477947794779453,15.871864861754682
-2.946894689468948,15.866186822745746
-2.945994599459951,15.860508887457103
-2.9450945094509535,15.854831055954694
-2.944194419441942,15.84915332830447
-2.943294329432945,15.843475704572588
-2.9423942394239475,15.837798184825127
-2.9414941494149502,15.83212076912827
-2.9405940594059388,15.826443457548217
-2.9396939693969415,15.820766250151372
-2.9387938793879442,15.815089147004056
-2.937893789378947,15.809412148172699
-2.9369936993699355,15.803735253723753
-2.936093609360938,15.798058463723864
-2.935193519351941,15.792381778239601
-2.9342934293429437,15.786705197337648
-2.933393339333932,15.781028721084697
-2.932493249324935,15.775352349547646
-2.9315931593159377,15.769676082793314
-2.9306930693069404,15.763999920888631
-2.929792979297929,15.75832386390054
-2.9288928892889317,15.752647911896188
-2.9279927992799344,15.746972064942645
-2.927092709270937,15.74129632310709
-2.9261926192619256,15.735620686456716
-2.9252925292529284,15.729945155058925
-2.924392439243931,15.72426972898103
-2.9234923492349196,15.71859440829042
-2.9225922592259224,15.712919193054681
-2.921692169216925,15.707244083341324
-2.920792079207928,15.701569079217963
-2.9198919891989163,15.695894180752237
-2.918991899189919,15.69021938801199
-2.918091809180922,15.684544701064977
-2.9171917191719245,15.678870119979072
-2.916291629162913,15.673195644822169
-2.915391539153916,15.667521275662361
-2.9144914491449185,15.661847012567662
-2.9135913591359213,15.6561728556062
-2.91269126912691,15.650498804846121
-2.9117911791179125,15.644824860355774
-2.9108910891089153,15.639151022203432
-2.909990999099918,15.633477290457474
-2.9090909090909065,15.627803665186306
-2.9081908190819092,15.622130146458533
-2.907290729072912,15.616456734342682
-2.9063906390639147,15.610783428907395
-2.9054905490549032,15.605110230221328
-2.904590459045906,15.599437138353348
-2.9036903690369087,15.593764153372241
-2.9027902790279114,15.588091275346903
-2.9018901890189,15.582418504346252
-2.9009900990099027,15.576745840439415
-2.9000900090009054,15.571073283695435
-2.899189918991908,15.565400834183468
-2.8982898289828967,15.559728491972693
-2.8973897389738994,15.554056257132496
-2.896489648964902,15.54838412973218
-2.895589558955905,15.542712109841162
-2.8946894689468934,15.537040197528885
-2.893789378937896,15.531368392864993
-2.892889288928899,15.52569669591905
-2.8919891989199016,15.520025106760741
-2.89108910891089,15.514353625459766
-2.890189018901893,15.508682252086032
-2.8892889288928956,15.50301098670937
-2.8883888388838983,15.497339829399722
-2.887488748874887,15.491668780227059
-2.8865886588658896,15.485997839261547
-2.8856885688568923,15.480327006573281
-2.884788478847881,15.474656282232427
-2.8838883888388835,15.46898566630935
-2.8829882988298863,15.463315158874352
-2.882088208820889,15.457644759997835
-2.8811881188118775,15.451974469750231
-2.8802880288028803,15.446304288202175
-2.879387938793883,15.440634215424229
-2.8784878487848857,15.434964251487068
-2.8775877587758742,15.429294396461387
-2.876687668766877,15.42362465041809
-2.8757875787578797,15.417955013428008
-2.8748874887488824,15.412285485562084
-2.873987398739871,15.406616066891278
-2.8730873087308737,15.400946757486768
-2.8721872187218764,15.395277557419648
-2.871287128712879,15.389608466761135
-2.8703870387038677,15.383939485582461
-2.8694869486948704,15.378270613955065
-2.868586858685873,15.372601851950323
-2.867686768676876,15.366933199639714
-2.8667866786678644,15.361264657094743
-2.865886588658867,15.355596224387124
-2.86498649864987,15.349927901588499
-2.8640864086408726,15.344259688770624
-2.863186318631861,15.338591586005272
-2.862286228622864,15.332923593364432
-2.8613861386138666,15.327255710920022
-2.8604860486048693,15.321587938744067
-2.859585958595858,15.315920276908617
-2.8586858685868606,15.310252725485931
-2.8577857785778633,15.304585284548203
-2.856885688568866,15.298917954167734
-2.8559855985598546,15.293250734416848
-2.8550855085508573,15.287583625368082
-2.85418541854186,15.281916627093901
-2.8532853285328628,15.276249739666886
-2.8523852385238513,15.270582963159635
-2.851485148514854,15.26491629764496
-2.8505850585058568,15.259249743195607
-2.8496849684968595,15.253583299884431
-2.848784878487848,15.247916967784311
-2.8478847884788507,15.242250746968336
-2.8469846984698535,15.23658463750953
-2.846084608460842,15.230918639480977
-2.8451845184518447,15.225252752955981
-2.8442844284428475,15.219586978007767
-2.84338433843385,15.213921314709683
-2.8424842484248387,15.2082557631351
-2.8415841584158414,15.202590323357594
-2.840684068406844,15.196924995450674
-2.839783978397847,15.191259779487973
-2.8388838883888354,15.185594675543136
-2.837983798379838,15.17992968369003
-2.837083708370841,15.17426480400244
-2.8361836183618436,15.168600036554281
-2.835283528352832,15.162935381419484
-2.834383438343835,15.157270838672195
-2.8334833483348376,15.151606408386487
-2.8325832583258403,15.145942090636556
-2.831683168316829,15.140277885496618
-2.8307830783078316,15.134613793041103
-2.8298829882988343,15.12894981334437
-2.828982898289837,15.1232859464809
-2.8280828082808256,15.117622192525191
-2.8271827182718283,15.111958551551965
-2.826282628262831,15.106295023635862
-2.825382538253834,15.100631608851653
-2.8244824482448223,15.094968307274124
-2.823582358235825,15.08930511897828
-2.8226822682268278,15.083642044039049
-2.8217821782178305,15.077979082531494
-2.820882088208819,15.072316234530685
-2.8199819981998218,15.066653500111917
-2.8190819081908245,15.060990879350411
-2.8181818181818272,15.055328372321513
-2.8172817281728157,15.049665979100588
-2.8163816381638185,15.044003699763218
-2.815481548154821,15.038341534384916
-2.814581458145824,15.032679483041317
-2.8136813681368125,15.027017545808079
-2.812781278127815,15.021355722761076
-2.811881188118818,15.01569401397611
-2.8109810981098207,15.010032419529113
-2.810081008100809,15.00437093949603
-2.809180918091812,14.99870957395303
-2.8082808280828147,14.993048322976211
-2.8073807380738174,14.987387186641794
-2.806480648064806,14.981726165026023
-2.8055805580558086,14.976065258205358
-2.8046804680468114,14.970404466256193
-2.8037803780378,14.964743789254996
-2.8028802880288026,14.95908322727845
-2.8019801980198054,14.953422780403168
-2.801080108010808,14.947762448705886
-2.8001800180017966,14.94210223226337
-2.7992799279927993,14.9364421311526
-2.798379837983802,14.930782145450486
-2.797479747974805,14.925122275234061
-2.7965796579657933,14.919462520580392
-2.795679567956796,14.913802881566754
-2.794779477947799,14.908143358270358
-2.7938793879388015,14.902483950768534
-2.79297929792979,14.89682465913865
-2.792079207920793,14.891165483458279
-2.7911791179117955,14.885506423804934
-2.7902790279027982,14.879847480256245
-2.7893789378937868,14.874188652889881
-2.7884788478847895,14.868529941783716
-2.7875787578757922,14.862871347015567
-2.786678667866795,14.857212868663364
-2.7857785778577835,14.851554506805076
-2.784878487848786,14.845896261518885
-2.783978397839789,14.840238132882906
-2.7830783078307917,14.834580120975376
-2.78217821782178,14.82892222587457
-2.781278127812783,14.823264447658968
-2.7803780378037857,14.817606786406994
-2.7794779477947884,14.811949242197189
-2.778577857785777,14.806291815108132
-2.7776777677767797,14.800634505218612
-2.7767776777677824,14.794977312607358
-2.775877587758785,14.789320237353216
-2.7749774977497736,14.783663279535073
-2.7740774077407764,14.778006439232026
-2.773177317731779,14.77234971652311
-2.772277227722782,14.76669311148748
-2.7713771377137704,14.761036624204332
-2.770477047704773,14.75538025475307
-2.769576957695776,14.74972400321304
-2.7686768676867786,14.744067869663708
-2.767776777677767,14.738411854184575
-2.76687668766877,14.732755956855359
-2.7659765976597726,14.727100177755716
-2.765076507650761,14.721444516965379
-2.764176417641764,14.715788974564294
-2.7632763276327665,14.71013355063236
-2.7623762376237693,14.704478245249584
-2.761476147614758,14.698823058496012
-2.7605760576057605,14.69316799045191
-2.7596759675967633,14.687513041197484
-2.758775877587766,14.681858210813058
-2.7578757875787545,14.67620349937899
-2.7569756975697572,14.670548906975862
-2.75607560756076,14.664894433684193
-2.7551755175517627,14.659240079584626
-2.7542754275427512,14.653585844757833
-2.753375337533754,14.64793172928471
-2.7524752475247567,14.642277733246097
-2.7515751575157594,14.636623856722949
-2.750675067506748,14.63097009979626
-2.7497749774977507,14.625316462547241
-2.7488748874887534,14.61966294505705
-2.747974797479756,14.61400954740696
-2.7470747074707447,14.608356269678286
-2.7461746174617474,14.602703111952557
-2.74527452745275,14.597050074311252
-2.744374437443753,14.591397156835964
-2.7434743474347414,14.585744359608325
-2.742574257425744,14.58009168271019
-2.741674167416747,14.574439126223355
-2.7407740774077496,14.568786690229736
-2.739873987398738,14.56313437481129
-2.738973897389741,14.55748218005019
-2.7380738073807436,14.551830106028557
-2.7371737173717463,14.546178152828633
-2.736273627362735,14.540526320532694
-2.7353735373537376,14.53487460922324
-2.7344734473447403,14.529223018982714
-2.733573357335743,14.523571549893685
-2.7326732673267315,14.517920202038754
-2.7317731773177343,14.512268975500747
-2.730873087308737,14.506617870362433
-2.7299729972997397,14.500966886706705
-2.7290729072907283,14.495316024616494
-2.728172817281731,14.489665284174952
-2.7272727272727337,14.484014665465176
-2.7263726372637223,14.478364168570343
-2.725472547254725,14.472713793573849
-2.7245724572457277,14.467063540559037
-2.7236723672367305,14.461413409609378
-2.722772277227719,14.455763400808378
-2.7218721872187217,14.450113514239769
-2.7209720972097244,14.444463749987218
-2.720072007200727,14.438814108134531
-2.7191719171917157,14.433164588765544
-2.7182718271827184,14.427515191964321
-2.717371737173721,14.421865917814863
-2.716471647164724,14.416216766401305
-2.7155715571557124,14.41056773780782
-2.714671467146715,14.404918832118803
-2.713771377137718,14.399270049418588
-2.7128712871287206,14.393621389791651
-2.711971197119709,14.38797285332249
-2.711071107110712,14.38232444009584
-2.7101710171017146,14.376676150196372
-2.7092709270927173,14.371027983708895
-2.708370837083706,14.365379940718247
-2.7074707470747086,14.359732021309497
-2.7065706570657113,14.354084225567656
-2.705670567056714,14.348436553577866
-2.7047704770477026,14.342789005425306
-2.7038703870387053,14.337141581195386
-2.702970297029708,14.331494280973452
-2.7020702070207108,14.325847104844987
-2.7011701170116993,14.320200052895512
-2.700270027002702,14.314553125210772
-2.6993699369937048,14.308906321876457
-2.6984698469847075,14.303259642978393
-2.697569756975696,14.297613088602438
-2.6966696669666987,14.291966658834683
-2.6957695769577015,14.286320353761157
-2.694869486948704,14.280674173468032
-2.6939693969396927,14.275028118041506
-2.6930693069306955,14.269382187568018
-2.692169216921698,14.263736382133938
-2.691269126912701,14.258090701825783
-2.6903690369036894,14.252445146730096
-2.689468946894692,14.24679971693366
-2.688568856885695,14.241154412523194
-2.6876687668766976,14.235509233585558
-2.686768676867686,14.229864180207645
-2.685868586858689,14.224219252476583
-2.6849684968496916,14.21857445047944
-2.68406840684068,14.212929774303376
-2.683168316831683,14.207285224035774
-2.6822682268226856,14.201640799763968
-2.6813681368136884,14.195996501575424
-2.680468046804677,14.190352329557651
-2.6795679567956796,14.184708283798386
-2.6786678667866823,14.17906436438531
-2.677767776777685,14.173420571406238
-2.6768676867686736,14.167776904949035
-2.6759675967596763,14.162133365101786
-2.675067506750679,14.156489951952528
-2.674167416741682,14.150846665589428
-2.6732673267326703,14.145203506100703
-2.672367236723673,14.139560473574795
-2.6714671467146758,14.13391756810009
-2.6705670567056785,14.128274789765115
-2.669666966696667,14.122632138658437
-2.6687668766876698,14.116989614868857
-2.6678667866786725,14.111347218485117
-2.6669666966696752,14.105704949596097
-2.6660666066606638,14.100062808290728
-2.6651665166516665,14.09442079465816
-2.664266426642669,14.088778908787498
-2.663366336633672,14.08313715076798
-2.6624662466246605,14.077495520688892
-2.661566156615663,14.071854018639748
-2.660666066606666,14.06621264471001
-2.6597659765976687,14.060571398989277
-2.658865886588657,14.054930281567195
-2.65796579657966,14.049289292533638
-2.6570657065706627,14.043648431978431
-2.6561656165616654,14.038007699991535
-2.655265526552654,14.032367096662956
-2.6543654365436566,14.026726622082935
-2.6534653465346594,14.021086276341657
-2.652565256525662,14.015446059529447
-2.6516651665166506,14.009805971736677
-2.6507650765076534,14.004166013053949
-2.649864986498656,13.998526183571817
-2.648964896489659,13.992886483380971
-2.6480648064806473,13.987246912572147
-2.64716471647165,13.981607471236316
-2.646264626462653,13.975968159464397
-2.6453645364536413,13.970328977347402
-2.644464446444644,13.964689924976573
-2.643564356435647,13.959051002443113
-2.6426642664266495,13.953412209838353
-2.641764176417638,13.947773547253675
-2.640864086408641,13.942135014780693
-2.6399639963996435,13.936496612510977
-2.6390639063906463,13.930858340536233
-2.6381638163816348,13.925220198948209
-2.6372637263726375,13.919582187838895
-2.6363636363636402,13.91394430730023
-2.635463546354643,13.908306557424293
-2.6345634563456315,13.902668938303208
-2.6336633663366342,13.897031450029337
-2.632763276327637,13.891394092694991
-2.6318631863186397,13.885756866392628
-2.630963096309628,13.88011977121474
-2.630063006300631,13.874482807254072
-2.6291629162916337,13.868845974603307
-2.6282628262826364,13.86320927335528
-2.627362736273625,13.85757270360286
-2.6264626462646277,13.851936265439168
-2.6255625562556304,13.84629995895727
-2.624662466246633,13.84066378425037
-2.6237623762376217,13.835027741411727
-2.6228622862286244,13.829391830534831
-2.621962196219627,13.823756051713135
-2.62106210621063,13.81812040504022
-2.6201620162016184,13.812484890609726
-2.619261926192621,13.806849508515526
-2.618361836183624,13.801214258851452
-2.6174617461746266,13.795579141711471
-2.616561656165615,13.789944157189604
-2.615661566156618,13.784309305380106
-2.6147614761476206,13.778674586377191
-2.6138613861386233,13.773040000275214
-2.612961296129612,13.767405547168579
-2.6120612061206145,13.761771227151927
-2.6111611161116173,13.756137040319857
-2.61026102610262,13.75050298676711
-2.6093609360936085,13.744869066588477
-2.6084608460846113,13.739235279878985
-2.607560756075614,13.733601626733622
-2.6066606660666025,13.72796810724747
-2.6057605760576052,13.72233472151585
-2.604860486048608,13.716701469634037
-2.6039603960396107,13.711068351697456
-2.6030603060305992,13.705435367801577
-2.602160216021602,13.699802518042112
-2.6012601260126047,13.694169802514729
-2.6003600360036074,13.688537221315244
-2.599459945994596,13.682904774539518
-2.5985598559855987,13.677272462283657
-2.5976597659766014,13.67164028464372
-2.596759675967604,13.66600824171592
-2.5958595859585927,13.66037633359651
-2.5949594959495954,13.65474456038199
-2.594059405940598,13.649112922168818
-2.593159315931601,13.643481419053597
-2.5922592259225894,13.637850051132979
-2.591359135913592,13.632218818503864
-2.590459045904595,13.626587721263101
-2.5895589558955976,13.620956759507694
-2.588658865886586,13.615325933334693
-2.587758775877589,13.609695242841395
-2.5868586858685916,13.604064688125053
-2.5859585958595943,13.598434269283066
-2.585058505850583,13.592803986412886
-2.5841584158415856,13.58717383961221
-2.5832583258325883,13.581543828978692
-2.582358235823591,13.575913954610135
-2.5814581458145796,13.570284216604392
-2.5805580558055823,13.564654615059565
-2.579657965796585,13.559025150073706
-2.5787578757875877,13.553395821745026
-2.5778577857785763,13.54776663017178
-2.576957695769579,13.542137575452479
-2.5760576057605817,13.536508657685577
-2.5751575157515845,13.53087987696969
-2.574257425742573,13.525251233403486
-2.5733573357335757,13.519622727085874
-2.5724572457245785,13.513994358115722
-2.571557155715581,13.508366126592053
-2.5706570657065697,13.502738032613939
-2.5697569756975724,13.497110076280704
-2.568856885688575,13.491482257691624
-2.567956795679578,13.48585457694613
-2.5670567056705664,13.48022703414371
-2.566156615661569,13.474599629384091
-2.565256525652572,13.468972362766966
-2.5643564356435604,13.463345234392133
-2.563456345634563,13.45771824435963
-2.562556255625566,13.452091392769457
-2.5616561656165686,13.446464679721771
-2.560756075607557,13.440838105316779
-2.55985598559856,13.435211669654938
-2.5589558955895626,13.429585372836666
-2.5580558055805653,13.42395921496253
-2.557155715571554,13.418333196133156
-2.5562556255625566,13.41270731644942
-2.5553555355535593,13.407081576012155
-2.554455445544562,13.401455974922348
-2.5535553555355506,13.395830513281044
-2.5526552655265533,13.390205191189535
-2.551755175517556,13.384580008749078
-2.5508550855085588,13.378954966061077
-2.5499549954995473,13.373330063227002
-2.54905490549055,13.367705300348563
-2.5481548154815528,13.362080677527437
-2.5472547254725555,13.356456194865457
-2.546354635463544,13.35083185246451
-2.5454545454545467,13.345207650426735
-2.5445544554455495,13.339583588854232
-2.543654365436552,13.333959667849255
-2.5427542754275407,13.32833588751412
-2.5418541854185435,13.322712247951388
-2.540954095409546,13.31708874926359
-2.540054005400549,13.311465391553405
-2.5391539153915375,13.305842174923574
-2.53825382538254,13.300219099477093
-2.537353735373543,13.294596165316914
-2.5364536453645457,13.288973372546149
-2.535553555355534,13.28335072126797
-2.534653465346537,13.2777282115858
-2.5337533753375396,13.272105843603024
-2.5328532853285424,13.266483617423184
-2.531953195319531,13.260861533149885
-2.5310531053105336,13.255239590886983
-2.5301530153015364,13.249617790738295
-2.529252925292539,13.243996132807798
-2.5283528352835276,13.23837461719953
-2.5274527452745303,13.23275324401778
-2.526552655265533,13.227132013366807
-2.5256525652565216,13.221510925350971
-2.5247524752475243,13.21588998007489
-2.523852385238527,13.210269177643148
-2.52295229522953,13.204648518160488
-2.5220522052205183,13.199028001731708
-2.521152115211521,13.193407628461866
-2.520252025202524,13.187787398455988
-2.5193519351935265,13.182167311819253
-2.518451845184515,13.176547368656903
-2.5175517551755178,13.170927569074435
-2.5166516651665205,13.165307913177314
-2.5157515751575232,13.159688401071163
-2.5148514851485118,13.15406903286167
-2.5139513951395145,13.148449808654771
-2.513051305130517,13.142830728556381
-2.51215121512152,13.137211792672563
-2.5112511251125085,13.131593001109449
-2.510351035103511,13.125974353973424
-2.509450945094514,13.120355851370846
-2.5085508550855167,13.114737493408228
-2.507650765076505,13.109119280192148
-2.506750675067508,13.10350121182944
-2.5058505850585107,13.097883288426912
-2.5049504950495134,13.092265510091522
-2.504050405040502,13.086647876930302
-2.5031503150315046,13.081030389050532
-2.5022502250225074,13.075413046559474
-2.50135013501351,13.069795849564539
-2.5004500450044986,13.064178798173208
-2.4995499549955014,13.058561892493218
-2.498649864986504,13.05294513263228
-2.497749774977507,13.04732851869826
-2.4968496849684954,13.041712050799095
-2.495949594959498,13.036095729042975
-2.495049504950501,13.030479553538068
-2.4941494149415036,13.024863524392698
-2.493249324932492,13.019247641715257
-2.492349234923495,13.013631905614394
-2.4914491449144975,13.008016316198734
-2.4905490549055003,13.00240087357706
-2.489648964896489,12.996785577858223
-2.4887488748874915,12.991170429151332
-2.4878487848784943,12.985555427565473
-2.486948694869497,12.97994057320989
-2.4860486048604855,12.974325866193896
-2.4851485148514882,12.968711306627062
-2.484248424842491,12.963096894618939
-2.4833483348334795,12.957482630279184
-2.4824482448244822,12.95186851371772
-2.481548154815485,12.946254545044438
-2.4806480648064877,12.940640724369402
-2.479747974797476,12.935027051802736
-2.478847884788479,12.929413527454829
-2.4779477947794817,12.923800151436039
-2.4770477047704844,12.918186923856899
-2.476147614761473,12.912573844828001
-2.4752475247524757,12.906960914460202
-2.4743474347434784,12.901348132864333
-2.473447344734481,12.895735500151394
-2.4725472547254697,12.890123016432451
-2.4716471647164724,12.88451068181883
-2.470747074707475,12.878898496421835
-2.469846984698478,12.873286460352938
-2.4689468946894664,12.86767457372368
-2.468046804680469,12.862062836645864
-2.467146714671472,12.856451249231261
-2.4662466246624746,12.850839811591825
-2.465346534653463,12.845228523839571
-2.464446444644466,12.839617386086775
-2.4635463546354686,12.834006398445695
-2.4626462646264713,12.828395561028755
-2.46174617461746,12.822784873948446
-2.4608460846084625,12.817174337317532
-2.4599459945994653,12.811563951248743
-2.459045904590468,12.805953715854987
-2.4581458145814565,12.800343631249238
-2.4572457245724593,12.794733697544737
-2.456345634563462,12.789123914854699
-2.4554455445544647,12.783514283292513
-2.4545454545454533,12.77790480297164
-2.453645364536456,12.772295474005803
-2.4527452745274587,12.766686296508704
-2.4518451845184615,12.761077270594216
-2.45094509450945,12.755468396376285
-2.4500450045004527,12.749859673969123
-2.4491449144914554,12.744251103486915
-2.448244824482458,12.738642685044029
-2.4473447344734467,12.733034418754896
-2.4464446444644494,12.727426304734216
-2.445544554455452,12.721818343096668
-2.4446444644464407,12.71621053395706
-2.4437443744374434,12.710602877430457
-2.442844284428446,12.70499537363191
-2.441944194419449,12.699388022676638
-2.4410441044104374,12.69378082467994
-2.44014401440144,12.688173779757381
-2.439243924392443,12.6825668880245
-2.4383438343834456,12.676960149597015
-2.437443744374434,12.671353564590719
-2.436543654365437,12.665747133121672
-2.4356435643564396,12.660140855305917
-2.4347434743474423,12.654534731259663
-2.433843384338431,12.648928761099205
-2.4329432943294336,12.6433229449411
-2.4320432043204363,12.637717282901894
-2.431143114311439,12.632111775098295
-2.4302430243024276,12.626506421647099
-2.4293429342934303,12.620901222665369
-2.428442844284433,12.615296178270142
-2.4275427542754358,12.609691288578643
-2.4266426642664243,12.604086553708164
-2.425742574257427,12.598481973776273
-2.4248424842484297,12.59287754890052
-2.4239423942394325,12.587273279198623
-2.423042304230421,12.581669164788392
-2.4221422142214237,12.576065205787897
-2.4212421242124265,12.570461402315194
-2.420342034203429,12.564857754488516
-2.4194419441944177,12.559254262426176
-2.4185418541854204,12.553650926246759
-2.417641764176423,12.548047746068828
-2.416741674167426,12.54244472201113
-2.4158415841584144,12.536841854192488
-2.414941494149417,12.531239142732
-2.41404140414042,12.525636587748746
-2.4131413141314226,12.520034189361981
-2.412241224122411,12.51443194769105
-2.411341134113414,12.50882986285556
-2.4104410441044166,12.50322793497511
-2.4095409540954194,12.497626164169471
-2.408640864086408,12.492024550558508
-2.4077407740774106,12.486423094262344
-2.4068406840684133,12.480821795401097
-2.405940594059402,12.475220654095013
-2.4050405040504046,12.469619670464612
-2.4041404140414073,12.464018844630404
-2.40324032403241,12.458418176713073
-2.4023402340233986,12.452817666833388
-2.4014401440144013,12.447217315112393
-2.400540054005404,12.441617121671118
-2.3996399639964068,12.436017086630777
-2.3987398739873953,12.43041721011266
-2.397839783978398,12.42481749223834
-2.3969396939694008,12.41921793312937
-2.3960396039604035,12.413618532907494
-2.395139513951392,12.408019291694531
-2.3942394239423948,12.402420209612577
-2.3933393339333975,12.396821286783725
-2.3924392439244,12.391222523330239
-2.3915391539153887,12.385623919374472
-2.3906390639063915,12.380025475039057
-2.389738973897394,12.37442719044661
-2.388838883888397,12.368829065719934
-2.3879387938793855,12.363231100981919
-2.387038703870388,12.357633296355722
-2.386138613861391,12.352035651964504
-2.3852385238523937,12.3464381679316
-2.384338433843382,12.340840844380436
-2.383438343834385,12.33524368143471
-2.3825382538253876,12.329646679218117
-2.3816381638163904,12.324049837854531
-2.380738073807379,12.318453157467918
-2.3798379837983816,12.312856638182518
-2.3789378937893844,12.307260280122566
-2.378037803780387,12.30166408341248
-2.3771377137713756,12.296068048176764
-2.3762376237623783,12.290472174540206
-2.375337533753381,12.28487646262758
-2.374437443744384,12.279280912563852
-2.3735373537353723,12.27368552447407
-2.372637263726375,12.268090298483568
-2.371737173717378,12.262495234717669
-2.3708370837083805,12.256900333301882
-2.369936993699369,12.25130559436181
-2.369036903690372,12.24571101802333
-2.3681368136813745,12.240116604412318
-2.3672367236723773,12.234522353654835
-2.3663366336633658,12.22892826587703
-2.3654365436543685,12.223334341205337
-2.3645364536453712,12.217740579766183
-2.3636363636363598,12.212146981686134
-2.3627362736273625,12.206553547092037
-2.3618361836183652,12.200960276110736
-2.360936093609368,12.195367168869266
-2.3600360036003565,12.189774225494746
-2.359135913591359,12.184181446114584
-2.358235823582362,12.17858883085618
-2.3573357335733647,12.172996379847126
-2.356435643564353,12.167404093215103
-2.355535553555356,12.161811971088074
-2.3546354635463587,12.156220013594009
-2.3537353735373614,12.150628220861053
-2.35283528352835,12.145036593017455
-2.3519351935193527,12.139445130191744
-2.3510351035103554,12.133853832512445
-2.350135013501358,12.128262700108277
-2.3492349234923466,12.12267173310805
-2.3483348334833494,12.117080931640857
-2.347434743474352,12.111490295835795
-2.346534653465355,12.10589982582215
-2.3456345634563434,12.100309521729299
-2.344734473447346,12.094719383686908
-2.343834383438349,12.089129411824642
-2.3429342934293516,12.083539606272355
-2.34203420342034,12.07794996716
-2.341134113411343,12.072360494617815
-2.3402340234023455,12.066771188776036
-2.3393339333933483,12.061182049765094
-2.338433843384337,12.055593077715518
-2.3375337533753395,12.050004272758114
-2.3366336633663423,12.044415635023704
-2.335733573357345,12.038827164643292
-2.3348334833483335,12.033238861747984
-2.3339333933393362,12.027650726469169
-2.333033303330339,12.022062758938244
-2.3321332133213417,12.016474959286795
-2.3312331233123302,12.01088732764651
-2.330333033303333,12.005299864149357
-2.3294329432943357,11.999712568927322
-2.3285328532853384,11.99412544211257
-2.327632763276327,11.988538483837372
-2.3267326732673297,11.98295169423429
-2.3258325832583324,11.977365073435882
-2.324932493249321,11.971778621574863
-2.3240324032403237,11.966192338784232
-2.3231323132313264,11.960606225196994
-2.322232223222329,11.955020280946346
-2.3213321332133177,11.949434506165595
-2.3204320432043204,11.943848900988325
-2.319531953195323,11.938263465548136
-2.318631863186326,11.93267819997882
-2.3177317731773144,11.92709310441427
-2.316831683168317,11.921508178988674
-2.31593159315932,11.915923423836219
-2.3150315031503226,11.910338839091294
-2.314131413141311,11.904754424888392
-2.313231323132314,11.899170181362292
-2.3123312331233166,11.893586108647785
-2.3114311431143193,11.888002206879857
-2.310531053105308,11.882418476193601
-2.3096309630963106,11.876834916724397
-2.3087308730873133,11.871251528607635
-2.307830783078316,11.865668311978906
-2.3069306930693045,11.860085266973902
-2.3060306030603073,11.854502393728612
-2.30513051305131,11.84891969237903
-2.3042304230423127,11.843337163061348
-2.3033303330333013,11.83775480591187
-2.302430243024304,11.832172621067185
-2.3015301530153067,11.8265906086639
-2.3006300630063095,11.821008768838817
-2.299729972997298,11.815427101728847
-2.2988298829883007,11.809845607471193
-2.2979297929793034,11.804264286203068
-2.297029702970306,11.79868313806189
-2.2961296129612947,11.79310216318518
-2.2952295229522974,11.787521361710757
-2.2943294329433,11.78194073377645
-2.293429342934303,11.77636027952029
-2.2925292529252914,11.770779999080416
-2.291629162916294,11.765199892595264
-2.290729072907297,11.75961996020328
-2.2898289828982996,11.754040202043115
-2.288928892889288,11.748460618253526
-2.288028802880291,11.742881208973573
-2.2871287128712936,11.73730197434232
-2.286228622862282,11.731722914498995
-2.285328532853285,11.72614402958312
-2.2844284428442876,11.720565319734236
-2.2835283528352903,11.71498678509208
-2.282628262826279,11.709408425796507
-2.2817281728172816,11.703830241987665
-2.2808280828082843,11.69825223380572
-2.279927992799287,11.692674401391042
-2.2790279027902756,11.687096744884109
-2.2781278127812783,11.681519264425704
-2.277227722772281,11.675941960156623
-2.2763276327632838,11.670364832217865
-2.2754275427542723,11.664787880750549
-2.274527452745275,11.65921110589608
-2.2736273627362777,11.653634507795896
-2.2727272727272805,11.64805808659163
-2.271827182718269,11.642481842425035
-2.2709270927092717,11.636905775438159
-2.2700270027002745,11.63132988577307
-2.269126912691277,11.625754173572044
-2.2682268226822657,11.620178638977473
-2.2673267326732685,11.614603282132045
-2.266426642664271,11.609028103178472
-2.265526552655274,11.603453102259671
-2.2646264626462624,11.597878279518676
-2.263726372637265,11.59230363509882
-2.262826282628268,11.58672916914346
-2.2619261926192706,11.58115488179616
-2.261026102610259,11.575580773200597
-2.260126012601262,11.570006843500758
-2.2592259225922646,11.564433092840645
-2.2583258325832674,11.55885952136447
-2.257425742574256,11.553286129216563
-2.2565256525652586,11.54771291654156
-2.2556255625562613,11.542139883484117
-2.254725472547264,11.536567030189099
-2.2538253825382526,11.530994356801491
-2.2529252925292553,11.525421863466581
-2.252025202520258,11.519849550329683
-2.251125112511261,11.51427741753632
-2.2502250225022493,11.508705465232131
-2.249324932493252,11.503133693563065
-2.248424842484255,11.497562102675094
-2.2475247524752575,11.4919906927144
-2.246624662466246,11.48641946382729
-2.2457245724572488,11.480848416160368
-2.2448244824482515,11.475277549860275
-2.24392439243924,11.469706865073805
-2.2430243024302428,11.464136361948071
-2.2421242124212455,11.458566040630206
-2.241224122412248,11.452995901267562
-2.2403240324032367,11.447425944007602
-2.2394239423942395,11.441856168998106
-2.238523852385242,11.436286576386879
-2.237623762376245,11.430717166321939
-2.2367236723672335,11.425147938951428
-2.235823582358236,11.419578894423793
-2.234923492349239,11.414010032887512
-2.2340234023402417,11.40844135449128
-2.23312331233123,11.402872859383912
-2.232223222322233,11.397304547714533
-2.2313231323132356,11.391736419632297
-2.2304230423042384,11.386168475286578
-2.229522952295227,11.380600714826867
-2.2286228622862296,11.375033138402971
-2.2277227722772324,11.369465746164726
-2.226822682268235,11.363898538262186
-2.2259225922592236,11.358331514845528
-2.2250225022502264,11.352764676065238
-2.224122412241229,11.34719802207184
-2.223222322232232,11.341631553016073
-2.2223222322232203,11.336065269048797
-2.221422142214223,11.330499170321193
-2.220522052205226,11.324933256984467
-2.2196219621962285,11.31936752919005
-2.218721872187217,11.313801987089493
-2.21782178217822,11.308236630834665
-2.2169216921692225,11.302671460577468
-2.2160216021602253,11.297106476470026
-2.215121512151214,11.291541678664581
-2.2142214221422165,11.285977067313702
-2.2133213321332192,11.280412642569985
-2.212421242124222,11.274848404586248
-2.2115211521152105,11.269284353515438
-2.2106210621062132,11.263720489510819
-2.209720972097216,11.258156812725685
-2.2088208820882187,11.25259332331356
-2.207920792079207,11.247030021428088
-2.20702070207021,11.241466907223241
-2.2061206120612127,11.235903980853015
-2.205220522052201,11.23034124247159
-2.204320432043204,11.224778692233462
-2.2034203420342067,11.219216330293163
-2.2025202520252094,11.213654156805449
-2.201620162016198,11.208092171925205
-2.2007200720072007,11.20253037580764
-2.1998199819982034,11.196968768607997
-2.198919891989206,11.19140735048174
-2.1980198019801946,11.185846121584472
-2.1971197119711974,11.180285082072114
-2.1962196219622,11.17472423210062
-2.195319531953203,11.169163571826179
-2.1944194419441914,11.163603101405103
-2.193519351935194,11.158042820994034
-2.192619261926197,11.152482730749647
-2.1917191719171996,11.146922830828844
-2.190819081908188,11.141363121388666
-2.189918991899191,11.135803602586472
-2.1890189018901935,11.130244274579661
-2.1881188118811963,11.124685137525864
-2.187218721872185,11.119126191582842
-2.1863186318631875,11.11356743690868
-2.1854185418541903,11.108008873661506
-2.184518451845193,11.102450501999677
-2.1836183618361815,11.096892322081683
-2.1827182718271843,11.091334334066342
-2.181818181818187,11.085776538112514
-2.1809180918091897,11.080218934379282
-2.1800180018001782,11.074661523025878
-2.179117911791181,11.069104304211848
-2.1782178217821837,11.063547278096786
-2.1773177317731864,11.05799044484052
-2.176417641764175,11.052433804603009
-2.1755175517551777,11.046877357544545
-2.1746174617461804,11.041321103825458
-2.173717371737183,11.035765043606316
-2.1728172817281717,11.030209177047823
-2.1719171917191744,11.02465350431101
-2.171017101710177,11.019098025556954
-2.17011701170118,11.013542740946965
-2.1692169216921684,11.007987650642493
-2.168316831683171,11.002432754805318
-2.167416741674174,10.99687805359726
-2.1665166516651766,10.991323547180384
-2.165616561656165,10.985769235716887
-2.164716471647168,10.9802151193693
-2.1638163816381706,10.974661198300197
-2.162916291629159,10.969107472672347
-2.162016201620162,10.963553942648842
-2.1611161116111646,10.958000608392826
-2.1602160216021673,10.952447470067682
-2.159315931593156,10.94689452783693
-2.1584158415841586,10.941341781864425
-2.1575157515751613,10.935789232314072
-2.156615661566164,10.930236879350007
-2.1557155715571525,10.924684723136519
-2.1548154815481553,10.919132763838222
-2.153915391539158,10.913581001619788
-2.1530153015301607,10.908029436646116
-2.1521152115211493,10.902478069082258
-2.151215121512152,10.896926899093602
-2.1503150315031547,10.891375926845582
-2.1494149414941575,10.88582515250387
-2.148514851485146,10.880274576234287
-2.1476147614761487,10.874724198202992
-2.1467146714671514,10.869174018576192
-2.145814581458154,10.863624037520335
-2.1449144914491427,10.858074255202014
-2.1440144014401454,10.852524671788165
-2.143114311431148,10.846975287445773
-2.142214221422151,10.841426102342059
-2.1413141314131394,10.835877116644403
-2.140414041404142,10.830328330520514
-2.139513951395145,10.82477974413816
-2.1386138613861476,10.819231357665352
-2.137713771377136,10.813683171270243
-2.136813681368139,10.808135185121335
-2.1359135913591416,10.802587399387178
-2.1350135013501443,10.797039814236566
-2.134113411341133,10.79149242983845
-2.1332133213321356,10.785945246362111
-2.1323132313231383,10.780398263976897
-2.131413141314141,10.77485148285239
-2.1305130513051296,10.769304903158332
-2.1296129612961323,10.763758525064803
-2.128712871287135,10.758212348741939
-2.1278127812781378,10.752666374360125
-2.1269126912691263,10.747120602089895
-2.126012601260129,10.741575032102128
-2.1251125112511318,10.736029664567763
-2.1242124212421203,10.730484499657932
-2.123312331233123,10.724939537544119
-2.1224122412241258,10.71939477839786
-2.1215121512151285,10.713850222390944
-2.120612061206117,10.708305869695312
-2.1197119711971197,10.702761720483252
-2.1188118811881225,10.697217774927108
-2.117911791179125,10.69167403319948
-2.1170117011701137,10.686130495473114
-2.1161116111611165,10.68058716192111
-2.115211521152119,10.675044032716627
-2.114311431143122,10.669501108033074
-2.1134113411341104,10.663958388044016
-2.112511251125113,10.658415872923364
-2.111611161116116,10.652873562845096
-2.1107110711071186,10.647331457983439
-2.109810981098107,10.641789558512775
-2.10891089108911,10.636247864607839
-2.1080108010801126,10.630706376443426
-2.1071107110711154,10.625165094194587
-2.106210621062104,10.61962401803653
-2.1053105310531066,10.614083148144811
-2.1044104410441093,10.608542484695056
-2.103510351035112,10.60300202786314
-2.1026102610261006,10.597461777825096
-2.1017101710171033,10.591921734757317
-2.100810081008106,10.586381898836253
-2.099909990999109,10.580842270238614
-2.0990099009900973,10.57530284914127
-2.0981098109811,10.569763635721442
-2.097209720972103,10.564224630156419
-2.0963096309631055,10.558685832623748
-2.095409540954094,10.553147243301133
-2.0945094509450968,10.547608862366639
-2.0936093609360995,10.542070689998392
-2.0927092709271022,10.536532726374782
-2.0918091809180908,10.530994971674357
-2.0909090909090935,10.525457426076024
-2.0900090009000962,10.519920089758756
-2.089108910891099,10.514382962901786
-2.0882088208820875,10.508846045684514
-2.08730873087309,10.503309338286691
-2.086408640864093,10.497772840888144
-2.0855085508550815,10.49223655366891
-2.084608460846084,10.486700476809382
-2.083708370837087,10.481164610490024
-2.0828082808280897,10.475628954891564
-2.081908190819078,10.470093510194893
-2.081008100810081,10.464558276581267
-2.0801080108010837,10.459023254232003
-2.0792079207920864,10.453488443328691
-2.078307830783075,10.447953844053087
-2.0774077407740776,10.442419456587302
-2.0765076507650804,10.436885281113524
-2.075607560756083,10.431351317814203
-2.0747074707470716,10.425817566871963
-2.0738073807380744,10.420284028469782
-2.072907290729077,10.414750702790714
-2.07200720072008,10.409217590018084
-2.0711071107110683,10.403684690335384
-2.070207020702071,10.398152003926464
-2.069306930693074,10.392619530975253
-2.0684068406840765,10.38708727166595
-2.067506750675065,10.381555226182922
-2.066606660666068,10.376023394710899
-2.0657065706570705,10.370491777434689
-2.0648064806480733,10.364960374539368
-2.063906390639062,10.359429186210185
-2.0630063006300645,10.353898212632755
-2.0621062106210672,10.348367453992765
-2.06120612061207,10.34283691047618
-2.0603060306030585,10.337306582269136
-2.0594059405940612,10.331776469558132
-2.058505850585064,10.326246572529747
-2.0576057605760667,10.320716891370834
-2.056705670567055,10.315187426268421
-2.055805580558058,10.309658177409899
-2.0549054905490607,10.304129144982744
-2.0540054005400634,10.298600329174702
-2.053105310531052,10.293071730173697
-2.0522052205220547,10.28754334816802
-2.0513051305130574,10.282015183346045
-2.05040504050406,10.276487235896418
-2.0495049504950487,10.270959506007966
-2.0486048604860514,10.265431993869882
-2.047704770477054,10.259904699671445
-2.046804680468057,10.254377623602206
-2.0459045904590454,10.2488507658519
-2.045004500450048,10.24332412661063
-2.044104410441051,10.237797706068582
-2.0432043204320394,10.232271504416174
-2.042304230423042,10.22674552184419
-2.041404140414045,10.221219758543507
-2.0405040504050476,10.215694214705275
-2.039603960396036,10.210168890520826
-2.038703870387039,10.204643786181865
-2.0378037803780416,10.199118901880185
-2.0369036903690443,10.193594237807858
-2.036003600360033,10.188069794157135
-2.0351035103510355,10.182545571120647
-2.0342034203420383,10.17702156889111
-2.033303330333041,10.17149778766152
-2.0324032403240295,10.16597422762506
-2.0315031503150323,10.160450888975284
-2.030603060306035,10.154927771905841
-2.0297029702970377,10.149404876610657
-2.0288028802880262,10.143882203283846
-2.027902790279029,10.1383597521199
-2.0270027002700317,10.132837523313398
-2.0261026102610344,10.127315517059206
-2.025202520252023,10.121793733552373
-2.0243024302430257,10.116272172988332
-2.0234023402340284,10.110750835562605
-2.022502250225031,10.105229721470995
-2.0216021602160197,10.0997088309095
-2.0207020702070224,10.094188164074492
-2.019801980198025,10.088667721162441
-2.018901890189028,10.0831475023701
-2.0180018001800164,10.077627507894412
-2.017101710171019,10.072107737932704
-2.016201620162022,10.066588192682394
-2.0153015301530246,10.061068872341188
-2.014401440144013,10.055549777106988
-2.013501350135016,10.05003090717807
-2.0126012601260186,10.04451226275281
-2.0117011701170213,10.03899384402988
-2.01080108010801,10.033475651208132
-2.0099009900990126,10.027957684486811
-2.0090009000900153,10.022439944065257
-2.008100810081018,10.016922430143095
-2.0072007200720066,10.011405142920156
-2.0063006300630093,10.005888082596643
-2.005400540054012,10.000371249372867
-2.0045004500450005,9.99485464344938
-2.0036003600360033,9.989338265027117
-2.002700270027006,9.98382211430712
-2.0018001800180087,9.978306191490718
-2.0009000900089973,9.97279049677944
-2.0,9.967275030375198
-1.9990999099910027,9.96175979248001
-1.9981998199820055,9.956244783296187
-1.997299729972994,9.950730003026237
-1.9963996399639967,9.945215451873057
-1.9954995499549995,9.93970113003965
-1.9945994599460022,9.93418703772931
-1.9936993699369907,9.928673175145535
-1.9927992799279934,9.923159542492208
-1.9918991899189962,9.917646139973321
-1.990999099909999,9.912132967793163
-1.9900990099009874,9.90662002615622
-1.9891989198919902,9.901107315267376
-1.988298829882993,9.895594835331615
-1.9873987398739956,9.890082586554222
-1.9864986498649841,9.884570569140685
-1.9855985598559869,9.879058783296882
-1.9846984698469896,9.873547229228807
-1.9837983798379923,9.868035907142742
-1.9828982898289809,9.862524817245182
-1.9819981998199836,9.857013959743012
-1.9810981098109863,9.85150333484323
-1.980198019801989,9.845992942753133
-1.9792979297929776,9.84048278368022
-1.9783978397839803,9.834972857832392
-1.977497749774983,9.829463165417659
-1.9765976597659858,9.823953706644332
-1.9756975697569743,9.81844448172093
-1.974797479747977,9.812935490856367
-1.9738973897389798,9.807426734259677
-1.9729972997299825,9.80191821214019
-1.972097209720971,9.796409924707447
-1.9711971197119738,9.790901872171391
-1.9702970297029765,9.785394054742072
-1.9693969396939792,9.779886472629856
-1.9684968496849677,9.774379126045307
-1.9675967596759705,9.768872015199399
-1.9666966696669732,9.763365140303218
-1.9657965796579617,9.757858501568109
-1.9648964896489645,9.752352099205817
-1.9639963996399672,9.74684593342821
-1.96309630963097,9.741340004447455
-1.9621962196219584,9.73583431247594
-1.9612961296129612,9.730328857726454
-1.960396039603964,9.724823640411898
-1.9594959495949666,9.719318660745492
-1.9585958595859552,9.713813918940664
-1.957695769576958,9.70830941521125
-1.9567956795679606,9.702805149771201
-1.9558955895589634,9.697301122834789
-1.9549954995499519,9.69179733461649
-1.9540954095409546,9.686293785331195
-1.9531953195319574,9.680790475193911
-1.95229522952296,9.67528740441996
-1.9513951395139486,9.669784573224883
-1.9504950495049513,9.664281981824626
-1.949594959495954,9.65877963043526
-1.9486948694869568,9.653277519273168
-1.9477947794779453,9.647775648554955
-1.946894689468948,9.642274018497634
-1.9459945994599508,9.63677262931834
-1.9450945094509535,9.63127148123453
-1.944194419441942,9.625770574463873
-1.9432943294329448,9.620269909224458
-1.9423942394239475,9.614769485734495
-1.9414941494149502,9.60926930421251
-1.9405940594059388,9.603769364877257
-1.9396939693969415,9.598269667947898
-1.9387938793879442,9.592770213643725
-1.937893789378947,9.587271002184343
-1.9369936993699355,9.581772033789592
-1.9360936093609382,9.576273308679719
-1.935193519351941,9.570774827075098
-1.9342934293429437,9.56527658919643
-1.9333933393339322,9.559778595264635
-1.932493249324935,9.554280845501058
-1.9315931593159377,9.548783340127164
-1.9306930693069404,9.54328607936475
-1.929792979297929,9.53778906343583
-1.9288928892889317,9.532292292562847
-1.9279927992799344,9.526795766968368
-1.9270927092709371,9.521299486875286
-1.9261926192619256,9.515803452506724
-1.9252925292529284,9.510307664086223
-1.924392439243931,9.504812121837459
-1.9234923492349196,9.499316825984385
-1.9225922592259224,9.493821776751377
-1.921692169216925,9.488326974362945
-1.9207920792079278,9.482832419043921
-1.9198919891989163,9.477338111019376
-1.918991899189919,9.4718440505148
-1.9180918091809218,9.46635023775582
-1.9171917191719245,9.46085667296839
-1.916291629162913,9.4553633563787
-1.9153915391539158,9.449870288213361
-1.9144914491449185,9.444377468699127
-1.9135913591359213,9.438884898063078
-1.9126912691269098,9.43339257653253
-1.9117911791179125,9.427900504335225
-1.9108910891089153,9.422408681699046
-1.909990999099918,9.416917108852207
-1.9090909090909065,9.411425786023157
-1.9081908190819092,9.405934713440777
-1.907290729072912,9.400443891334085
-1.9063906390639147,9.394953319932434
-1.9054905490549032,9.389462999465417
-1.904590459045906,9.383972930163054
-1.9036903690369087,9.378483112255513
-1.9027902790279114,9.372993545973289
-1.9018901890189,9.367504231547125
-1.9009900990099027,9.36201516920819
-1.9000900090009054,9.356526359187802
-1.8991899189919081,9.351037801717611
-1.8982898289828967,9.345549497029516
-1.8973897389738994,9.340061445355841
-1.8964896489649021,9.334573646929062
-1.8955895589559049,9.329086101981991
-1.8946894689468934,9.323598810747686
-1.8937893789378961,9.318111773459638
-1.8928892889288988,9.312624990351487
-1.8919891989199016,9.307138461657212
-1.89108910891089,9.301652187611039
-1.8901890189018928,9.296166168447629
-1.8892889288928956,9.290680404401794
-1.8883888388838983,9.28519489570869
-1.8874887488748868,9.279709642603718
-1.8865886588658896,9.274224645322716
-1.8856885688568923,9.268739904101679
-1.8847884788478808,9.263255419176891
-1.8838883888388835,9.25777119078508
-1.8829882988298863,9.25228721916313
-1.882088208820889,9.246803504548264
-1.8811881188118775,9.24132004717796
-1.8802880288028803,9.235836847290132
-1.879387938793883,9.230353905122856
-1.8784878487848857,9.224871220914553
-1.8775877587758742,9.21938879490389
-1.876687668766877,9.213906627329987
-1.8757875787578797,9.208424718432111
-1.8748874887488824,9.202943068449889
-1.873987398739871,9.197461677623188
-1.8730873087308737,9.191980546192333
-1.8721872187218764,9.1864996743978
-1.8712871287128792,9.181019062480416
-1.8703870387038677,9.17553871068127
-1.8694869486948704,9.170058619241889
-1.8685868586858732,9.164578788403967
-1.8676867686768759,9.159099218409548
-1.8667866786678644,9.153619909500932
-1.8658865886588671,9.148140861920872
-1.8649864986498699,9.142662075912279
-1.8640864086408726,9.137183551718422
-1.8631863186318611,9.131705289582825
-1.8622862286228639,9.126227289749465
-1.8613861386138666,9.120749552462486
-1.8604860486048693,9.115272077966385
-1.8595859585958578,9.109794866505917
-1.8586858685868606,9.104317918326295
-1.8577857785778633,9.098841233672895
-1.856885688568866,9.093364812791455
-1.8559855985598546,9.087888655927971
-1.8550855085508573,9.082412763328895
-1.85418541854186,9.076937135240847
-1.8532853285328628,9.07146177191081
-1.8523852385238513,9.065986673586027
-1.851485148514854,9.060511840514199
-1.8505850585058568,9.055037272943197
-1.8496849684968595,9.049562971121258
-1.848784878487848,9.044088935296877
-1.8478847884788507,9.038615165719012
-1.8469846984698535,9.033141662636796
-1.846084608460842,9.027668426299675
-1.8451845184518447,9.02219545695755
-1.8442844284428475,9.016722754860504
-1.8433843384338502,9.011250320258979
-1.8424842484248387,9.005778153403687
-1.8415841584158414,9.000306254545809
-1.8406840684068442,8.994834623936688
-1.839783978397847,8.989363261828046
-1.8388838883888354,8.983892168471876
-1.8379837983798382,8.978421344120624
-1.837083708370841,8.972950789026925
-1.8361836183618436,8.967480503443774
-1.8352835283528321,8.96201048762445
-1.8343834383438349,8.956540741822687
-1.8334833483348376,8.951071266292406
-1.8325832583258403,8.945602061287891
-1.8316831683168289,8.940133127063714
-1.8307830783078316,8.934664463874899
-1.8298829882988343,8.929196071976664
-1.828982898289837,8.923727951624592
-1.8280828082808256,8.91826010307455
-1.8271827182718283,8.91279252658287
-1.826282628262831,8.907325222406065
-1.8253825382538338,8.901858190801033
-1.8244824482448223,8.896391432024938
-1.823582358235825,8.890924946335428
-1.8226822682268278,8.885458733990326
-1.8217821782178305,8.879992795247839
-1.820882088208819,8.874527130366452
-1.8199819981998218,8.869061739605128
-1.8190819081908245,8.863596623223009
-1.8181818181818272,8.85813178147962
-1.8172817281728157,8.852667214634778
-1.8163816381638185,8.847202922948762
-1.8154815481548212,8.841738906682046
-1.814581458145824,8.836275166095486
-1.8136813681368125,8.830811701450223
-1.8127812781278152,8.825348513007876
-1.811881188118818,8.819885601030252
-1.8109810981098207,8.814422965779547
-1.8100810081008092,8.80896060751824
-1.809180918091812,8.803498526509289
-1.8082808280828147,8.798036723015848
-1.8073807380738174,8.792575197301456
-1.806480648064806,8.78711394962994
-1.8055805580558086,8.781652980265612
-1.8046804680468114,8.776192289472974
-1.8037803780378,8.770731877516871
-1.8028802880288026,8.765271744662632
-1.8019801980198054,8.759811891175781
-1.801080108010808,8.75435231732223
-1.8001800180017966,8.748893023368186
-1.7992799279927993,8.743434009580339
-1.798379837983802,8.737975276225585
-1.7974797479748048,8.7325168235712
-1.7965796579657933,8.727058651884763
-1.795679567956796,8.721600761434336
-1.7947794779477988,8.716143152488192
-1.7938793879388015,8.710685825314982
-1.79297929792979,8.705228780183667
-1.7920792079207928,8.69977201736369
-1.7911791179117955,8.694315537124702
-1.7902790279027982,8.688859339736744
-1.7893789378937868,8.683403425470162
-1.7884788478847895,8.677947794595791
-1.7875787578757922,8.672492447384673
-1.786678667866795,8.667037384108244
-1.7857785778577835,8.661582605038245
-1.7848784878487862,8.656128110446907
-1.783978397839789,8.650673900606677
-1.7830783078307917,8.64521997579039
-1.7821782178217802,8.639766336271194
-1.781278127812783,8.634312982322728
-1.7803780378037857,8.628859914218843
-1.7794779477947884,8.623407132233789
-1.778577857785777,8.617954636642127
-1.7776777677767797,8.61250242771891
-1.7767776777677824,8.607050505739409
-1.7758775877587851,8.601598870979295
-1.7749774977497736,8.596147523714547
-1.7740774077407764,8.590696464221645
-1.7731773177317791,8.585245692777288
-1.7722772277227818,8.57979520965857
-1.7713771377137704,8.574345015142908
-1.770477047704773,8.568895109508214
-1.7695769576957758,8.563445493032615
-1.7686768676867786,8.557996165994652
-1.767776777677767,8.552547128673176
-1.7668766876687698,8.54709838134754
-1.7659765976597726,8.541649924297323
-1.765076507650761,8.536201757802457
-1.7641764176417638,8.530753882143388
-1.7632763276327665,8.525306297600778
-1.7623762376237693,8.519859004455704
-1.7614761476147578,8.514412002989555
-1.7605760576057605,8.508965293484236
-1.7596759675967633,8.503518876221866
-1.758775877587766,8.498072751484987
-1.7578757875787545,8.492626919556452
-1.7569756975697572,8.48718138071963
-1.75607560756076,8.481736135258112
-1.7551755175517627,8.47629118345591
-1.7542754275427512,8.47084652559735
-1.753375337533754,8.465402161967281
-1.7524752475247567,8.459958092850767
-1.7515751575157594,8.454514318533304
-1.750675067506748,8.4490708393007
-1.7497749774977507,8.443627655439286
-1.7488748874887534,8.438184767235619
-1.7479747974797561,8.43274217497668
-1.7470747074707447,8.42729987894977
-1.7461746174617474,8.421857879442713
-1.7452745274527501,8.416416176743565
-1.7443744374437529,8.410974771140806
-1.7434743474347414,8.405533662923238
-1.7425742574257441,8.40009285238019
-1.7416741674167469,8.39465233980122
-1.7407740774077496,8.389212125476318
-1.739873987398738,8.383772209695799
-1.7389738973897408,8.3783325927505
-1.7380738073807436,8.3728932749315
-1.7371737173717463,8.367454256530303
-1.7362736273627348,8.362015537838744
-1.7353735373537376,8.356577119149186
-1.7344734473447403,8.351139000754229
-1.733573357335743,8.345701182946906
-1.7326732673267315,8.340263666020581
-1.7317731773177343,8.334826450269148
-1.730873087308737,8.329389535986744
-1.7299729972997397,8.323952923467935
-1.7290729072907283,8.31851661300763
-1.728172817281731,8.313080604901257
-1.7272727272727337,8.307644899444501
-1.7263726372637365,8.302209496933475
-1.725472547254725,8.296774397664635
-1.7245724572457277,8.291339601934961
-1.7236723672367305,8.285905110041693
-1.722772277227719,8.280470922282449
-1.7218721872187217,8.275037038955386
-1.7209720972097244,8.269603460358908
-1.7200720072007272,8.264170186791858
-1.7191719171917157,8.258737218553426
-1.7182718271827184,8.253304555943336
-1.7173717371737212,8.24787219926156
-1.716471647164724,8.242440148808516
-1.7155715571557124,8.23700840488497
-1.7146714671467151,8.23157696779222
-1.7137713771377179,8.226145837831824
-1.7128712871287206,8.220715015305782
-1.7119711971197091,8.215284500516441
-1.7110711071107119,8.209854293766695
-1.7101710171017146,8.204424395359684
-1.7092709270927173,8.198994805599005
-1.7083708370837059,8.1935655247886
-1.7074707470747086,8.18813655323296
-1.7065706570657113,8.182707891236827
-1.705670567056714,8.177279539105399
-1.7047704770477026,8.171851497144226
-1.7038703870387053,8.166423765659404
-1.702970297029708,8.160996344957288
-1.7020702070207108,8.155569235344688
-1.7011701170116993,8.15014243712877
-1.700270027002702,8.144715950617247
-1.6993699369937048,8.139289776118094
-1.6984698469847075,8.133863913939747
-1.697569756975696,8.128438364390995
-1.6966696669666987,8.12301312778118
-1.6957695769577015,8.11758820441991
-1.6948694869487042,8.11216359461725
-1.6939693969396927,8.10673929868363
-1.6930693069306955,8.101315316930027
-1.6921692169216982,8.095891649667692
-1.691269126912701,8.090468297208332
-1.6903690369036894,8.085045259864023
-1.6894689468946922,8.079622537947394
-1.688568856885695,8.074200131771343
-1.6876687668766976,8.068778041649235
-1.6867686768676862,8.063356267894802
-1.685868586858689,8.05793481082233
-1.6849684968496916,8.052513670746382
-1.6840684068406802,8.047092847981938
-1.6831683168316829,8.041672342844539
-1.6822682268226856,8.036252155649999
-1.6813681368136884,8.030832286714602
-1.6804680468046769,8.025412736355003
-1.6795679567956796,8.019993504888417
-1.6786678667866823,8.014574592632345
-1.677767776777685,8.009155999904747
-1.6768676867686736,8.003737727023967
-1.6759675967596763,7.998319774308912
-1.675067506750679,7.992902142078766
-1.6741674167416818,7.98748483065319
-1.6732673267326703,7.98206784035222
-1.672367236723673,7.976651171496461
-1.6714671467146758,7.971234824406803
-1.6705670567056785,7.965818799404609
-1.669666966696667,7.960403096811621
-1.6687668766876698,7.954987716950156
-1.6678667866786725,7.949572660142817
-1.6669666966696752,7.944157926712678
-1.6660666066606638,7.938743516983204
-1.6651665166516665,7.9333294312784295
-1.6642664266426692,7.92791566992268
-1.663366336633672,7.922502233240759
-1.6624662466246605,7.917089121557858
-1.6615661566156632,7.911676335199743
-1.660666066606666,7.906263874492475
-1.6597659765976687,7.900851739762594
-1.6588658865886572,7.89543993133703
-1.65796579657966,7.890028449543295
-1.6570657065706627,7.884617294709192
-1.6561656165616654,7.8792064671630095
-1.655265526552654,7.8737959672334314
-1.6543654365436566,7.8683857952497185
-1.6534653465346594,7.862975951541435
-1.652565256525662,7.857566436438625
-1.6516651665166506,7.852157250271736
-1.6507650765076534,7.8467483933717945
-1.649864986498656,7.84133986607013
-1.6489648964896588,7.83593166869856
-1.6480648064806473,7.830523801589303
-1.64716471647165,7.825116265075161
-1.6462646264626528,7.819709059489245
-1.6453645364536413,7.814302185165106
-1.644464446444644,7.808895642436888
-1.6435643564356468,7.80348943163904
-1.6426642664266495,7.798083553106508
-1.641764176417638,7.792678007174639
-1.6408640864086408,7.787272794179371
-1.6399639963996435,7.781867914456954
-1.6390639063906463,7.7764633683441335
-1.6381638163816348,7.771059156178061
-1.6372637263726375,7.765655278296483
-1.6363636363636402,7.76025173503746
-1.635463546354643,7.754848526739551
-1.6345634563456315,7.749445653741722
-1.6336633663366342,7.744043116383541
-1.632763276327637,7.738640915004886
-1.6318631863186397,7.733239049946145
-1.6309630963096282,7.727837521548112
-1.630063006300631,7.722436330152183
-1.6291629162916337,7.717035476100072
-1.6282628262826364,7.711634959734001
-1.627362736273625,7.706234781396605
-1.6264626462646277,7.700834941431121
-1.6255625562556304,7.69543544018111
-1.6246624662466331,7.690036277990642
-1.6237623762376217,7.684637455204202
-1.6228622862286244,7.679238972166884
-1.6219621962196271,7.673840829224103
-1.6210621062106298,7.66844302672179
-1.6201620162016184,7.663045565006295
-1.619261926192621,7.657648444424575
-1.6183618361836238,7.652251665323917
-1.6174617461746266,7.646855228052123
-1.616561656165615,7.641459132957418
-1.6156615661566178,7.636063380388637
-1.6147614761476206,7.630667970694948
-1.6138613861386233,7.625272904226038
-1.6129612961296118,7.619878181332017
-1.6120612061206145,7.614483802363612
-1.6111611161116173,7.609089767671884
-1.61026102610262,7.603696077608417
-1.6093609360936085,7.598302732525219
-1.6084608460846113,7.59290973277492
-1.607560756075614,7.587517078710487
-1.6066606660666167,7.58212477068541
-1.6057605760576052,7.576732809053611
-1.604860486048608,7.571341194169634
-1.6039603960396107,7.565949926388362
-1.6030603060305992,7.560559006065161
-1.602160216021602,7.555168433556019
-1.6012601260126047,7.549778209217262
-1.6003600360036074,7.544388333405754
-1.599459945994596,7.538998806478791
-1.5985598559855987,7.533609628794298
-1.5976597659766014,7.5282208007105424
-1.5967596759676042,7.5228323225863285
-1.5958595859585927,7.517444194780898
-1.5949594959495954,7.512056417654128
-1.5940594059405981,7.506668991566234
-1.5931593159316009,7.501281916877976
-1.5922592259225894,7.495895193950555
-1.5913591359135921,7.490508823145808
-1.5904590459045949,7.4851228048259175
-1.5895589558955976,7.479737139353609
-1.5886588658865861,7.474351827092056
-1.5877587758775888,7.468966868405068
-1.5868586858685916,7.463582263656805
-1.5859585958595943,7.458198013211976
-1.5850585058505828,7.452814117435734
-1.5841584158415856,7.447430576693876
-1.5832583258325883,7.442047391352555
-1.582358235823591,7.43666456177847
-1.5814581458145796,7.431282088338773
-1.5805580558055823,7.42589997140126
-1.579657965796585,7.420518211334086
-1.5787578757875877,7.415136808505956
-1.5778577857785763,7.409755763286033
-1.576957695769579,7.404375076044125
-1.5760576057605817,7.398994747150403
-1.5751575157515845,7.393614776975591
-1.574257425742573,7.388235165890875
-1.5733573357335757,7.382855914268089
-1.5724572457245785,7.377477022479432
-1.5715571557155812,7.372098490897662
-1.5706570657065697,7.366720319895999
-1.5697569756975724,7.361342509848318
-1.5688568856885752,7.355965061128857
-1.567956795679578,7.350587974112422
-1.5670567056705664,7.345211249174282
-1.5661566156615692,7.339834886690363
-1.565256525652572,7.334458887036959
-1.5643564356435604,7.329083250590889
-1.5634563456345631,7.323707977729624
-1.5625562556255659,7.318333068831015
-1.5616561656165686,7.312958524273473
-1.5607560756075571,7.307584344435887
-1.5598559855985599,7.302210529697805
-1.5589558955895626,7.296837080439156
-1.5580558055805653,7.291463997040436
-1.5571557155715539,7.286091279882617
-1.5562556255625566,7.28071892934734
-1.5553555355535593,7.275346945816622
-1.554455445544562,7.269975329673057
-1.5535553555355506,7.264604081299719
-1.5526552655265533,7.259233201080346
-1.551755175517556,7.253862689399067
-1.5508550855085588,7.248492546640585
-1.5499549954995473,7.243122773190083
-1.54905490549055,7.2377533694334195
-1.5481548154815528,7.232384335756843
-1.5472547254725555,7.227015672547178
-1.546354635463544,7.221647380191737
-1.5454545454545467,7.216279459078507
-1.5445544554455495,7.210911909595872
-1.5436543654365522,7.205544732132792
-1.5427542754275407,7.200177927078722
-1.5418541854185435,7.194811494823796
-1.5409540954095462,7.18944543575854
-1.540054005400549,7.184079750274069
-1.5391539153915375,7.178714438761993
-1.5382538253825402,7.173349501614602
-1.537353735373543,7.1679849392245885
-1.5364536453645457,7.162620751985229
-1.5355535553555342,7.1572569402903055
-1.534653465346537,7.151893504534278
-1.5337533753375396,7.146530445112015
-1.5328532853285424,7.141167762418976
-1.531953195319531,7.135805456851123
-1.5310531053105336,7.130443528805104
-1.5301530153015364,7.125081978677979
-1.529252925292539,7.119720806867401
-1.5283528352835276,7.114360013771529
-1.5274527452745303,7.108999599789215
-1.526552655265533,7.103639565319719
-1.5256525652565216,7.098279910762859
-1.5247524752475243,7.092920636519146
-1.523852385238527,7.0875617429895055
-1.5229522952295298,7.082203230575468
-1.5220522052205183,7.076845099679071
-1.521152115211521,7.071487350703053
-1.5202520252025238,7.06612998405057
-1.5193519351935265,7.060773000125387
-1.518451845184515,7.055416399331777
-1.5175517551755178,7.050060182074723
-1.5166516651665205,7.044704348759624
-1.5157515751575232,7.039348899792493
-1.5148514851485118,7.033993835579859
-1.5139513951395145,7.028639156528958
-1.5130513051305172,7.02328486304745
-1.51215121512152,7.017930955543611
-1.5112511251125085,7.0125774344262375
-1.5103510351035112,7.007224300104836
-1.509450945094514,7.001871552989343
-1.5085508550855167,6.996519193490312
-1.5076507650765052,6.991167222018822
-1.506750675067508,6.985815638986664
-1.5058505850585107,6.980464444806066
-1.5049504950495134,6.975113639889876
-1.504050405040502,6.969763224651467
-1.5031503150315046,6.964413199504934
-1.5022502250225074,6.95906356486481
-1.5013501350135101,6.95371432114625
-1.5004500450044986,6.9483654687649405
-1.4995499549955014,6.943017008137295
-1.498649864986504,6.9376689396801625
-1.4977497749775068,6.9323212638110245
-1.4968496849684954,6.9269739809478965
-1.495949594959498,6.921627091509521
-1.4950495049505008,6.916280595915084
-1.4941494149415036,6.910934494584407
-1.493249324932492,6.905588787937849
-1.4923492349234948,6.900243476396498
-1.4914491449144975,6.894898560381894
-1.4905490549055003,6.88955404031621
-1.4896489648964888,6.884209916622166
-1.4887488748874915,6.878866189723213
-1.4878487848784943,6.873522860043256
-1.486948694869497,6.868179928006842
-1.4860486048604855,6.86283739403906
-1.4851485148514882,6.857495258565746
-1.484248424842491,6.852153522013182
-1.4833483348334795,6.846812184808257
-1.4824482448244822,6.841471247378594
-1.481548154815485,6.836130710152276
-1.4806480648064877,6.830790573558037
-1.4797479747974762,6.825450838025162
-1.478847884788479,6.820111503983686
-1.4779477947794817,6.814772571864098
-1.4770477047704844,6.809434042097548
-1.476147614761473,6.80409591511574
-1.4752475247524757,6.798758191351129
-1.4743474347434784,6.793420871236634
-1.4734473447344811,6.788083955205832
-1.4725472547254697,6.782747443692863
-1.4716471647164724,6.777411337132621
-1.4707470747074751,6.772075635960466
-1.4698469846984779,6.766740340612423
-1.4689468946894664,6.761405451525081
-1.468046804680469,6.75607096913579
-1.4671467146714718,6.750736893882369
-1.4662466246624746,6.745403226203305
-1.465346534653463,6.740069966537656
-1.4644464446444658,6.734737115325241
-1.4635463546354686,6.729404673006354
-1.4626462646264713,6.724072640021965
-1.4617461746174598,6.7187410168136115
-1.4608460846084625,6.713409803823601
-1.4599459945994653,6.708079001494722
-1.459045904590468,6.702748610270437
-1.4581458145814565,6.697418630594786
-1.4572457245724593,6.69208906291258
-1.456345634563462,6.686759907669117
-1.4554455445544647,6.681431165310371
-1.4545454545454533,6.676102836282899
-1.453645364536456,6.6707749210340355
-1.4527452745274587,6.665447420011599
-1.4518451845184615,6.660120333664096
-1.45094509450945,6.654793662440619
-1.4500450045004527,6.649467406791039
-1.4491449144914554,6.644141567165716
-1.4482448244824582,6.6388161440157045
-1.4473447344734467,6.633491137792646
-1.4464446444644494,6.6281665489489665
-1.4455445544554522,6.622842377937589
-1.4446444644464407,6.617518625212082
-1.4437443744374434,6.612195291226795
-1.4428442844284461,6.606872376436587
-1.4419441944194489,6.601549881297004
-1.4410441044104374,6.596227806264195
-1.4401440144014401,6.590906151795096
-1.4392439243924429,6.585584918347155
-1.4383438343834456,6.580264106378511
-1.4374437443744341,6.574943716347913
-1.4365436543654369,6.569623748714898
-1.4356435643564396,6.564304203939522
-1.4347434743474423,6.558985082482535
-1.4338433843384308,6.553666384805301
-1.4329432943294336,6.548348111369981
-1.4320432043204363,6.543030262639251
-1.431143114311439,6.537712839076492
-1.4302430243024276,6.532395841145701
-1.4293429342934303,6.5270792693116775
-1.428442844284433,6.5217631240397385
-1.4275427542754358,6.5164474057959145
-1.4266426642664243,6.511132115046851
-1.425742574257427,6.5058172522600035
-1.4248424842484297,6.500502817903351
-1.4239423942394325,6.495188812445587
-1.423042304230421,6.489875236356027
-1.4221422142214237,6.4845620901048
-1.4212421242124265,6.4792493741625625
-1.4203420342034292,6.473937089000691
-1.4194419441944177,6.468625235091189
-1.4185418541854204,6.463313812906875
-1.4176417641764232,6.458002822921104
-1.416741674167426,6.452692265607953
-1.4158415841584144,6.447382141442131
-1.4149414941494172,6.442072450899167
-1.41404140414042,6.43676319445513
-1.4131413141314226,6.431454372586814
-1.4122412241224112,6.426145985771654
-1.4113411341134139,6.420838034487907
-1.4104410441044166,6.415530519214374
-1.4095409540954194,6.410223440430589
-1.4086408640864079,6.4049167986167275
-1.4077407740774106,6.399610594253793
-1.4068406840684133,6.39430482782334
-1.4059405940594019,6.388999499807608
-1.4050405040504046,6.383694610689678
-1.4041404140414073,6.378390160953177
-1.40324032403241,6.373086151082474
-1.4023402340233986,6.367782581562589
-1.4014401440144013,6.362479452879378
-1.400540054005404,6.357176765519253
-1.3996399639964068,6.351874519969376
-1.3987398739873953,6.346572716717556
-1.397839783978398,6.341271356252448
-1.3969396939694008,6.33597043906327
-1.3960396039604035,6.330669965639989
-1.395139513951392,6.325369936473228
-1.3942394239423948,6.320070352054462
-1.3933393339333975,6.314771212875729
-1.3924392439244002,6.309472519429823
-1.3915391539153887,6.304174272210201
-1.3906390639063915,6.298876471711171
-1.3897389738973942,6.293579118427616
-1.388838883888397,6.288282212855177
-1.3879387938793855,6.282985755490159
-1.3870387038703882,6.277689746829731
-1.386138613861391,6.272394187371632
-1.3852385238523937,6.26709907761437
-1.3843384338433822,6.261804418057125
-1.383438343834385,6.256510209199935
-1.3825382538253876,6.251216451543425
-1.3816381638163904,6.245923145588987
-1.380738073807379,6.2406302918386904
-1.3798379837983816,6.235337890795471
-1.3789378937893844,6.2300459429628505
-1.378037803780387,6.22475444884513
-1.3771377137713756,6.219463408947285
-1.3762376237623783,6.214172823775169
-1.375337533753381,6.208882693835226
-1.3744374437443838,6.203593019634678
-1.3735373537353723,6.198303801681433
-1.372637263726375,6.193015040484281
-1.3717371737173778,6.187726736552602
-1.3708370837083805,6.182438890396567
-1.369936993699369,6.177151502527034
-1.3690369036903718,6.171864573455744
-1.3681368136813745,6.166578103695043
-1.3672367236723773,6.161292093758064
-1.3663366336633658,6.156006544158637
-1.3654365436543685,6.15072145541148
-1.3645364536453712,6.145436828031916
-1.3636363636363598,6.1401526625360185
-1.3627362736273625,6.134868959440752
-1.3618361836183652,6.129585719263686
-1.360936093609368,6.124302942523193
-1.3600360036003565,6.119020629738353
-1.3591359135913592,6.113738781429141
-1.358235823582362,6.108457398116145
-1.3573357335733647,6.103176480320759
-1.3564356435643532,6.0978960285650885
-1.355535553555356,6.092616043372142
-1.3546354635463587,6.0873365252655445
-1.3537353735373614,6.082057474769733
-1.35283528352835,6.076778892409861
-1.3519351935193527,6.07150077871199
-1.3510351035103554,6.0662231342028035
-1.3501350135013581,6.0609459594098025
-1.3492349234923466,6.0556692548612086
-1.3483348334833494,6.050393021086158
-1.347434743474352,6.045117258614414
-1.3465346534653548,6.039841967976561
-1.3456345634563434,6.034567149703914
-1.344734473447346,6.029292804328701
-1.3438343834383488,6.024018932383788
-1.3429342934293516,6.018745534402865
-1.34203420342034,6.013472610920359
-1.3411341134113428,6.008200162471614
-1.3402340234023455,6.00292818959262
-1.3393339333933483,5.997656692820192
-1.3384338433843368,5.992385672691892
-1.3375337533753395,5.987115129746203
-1.3366336633663423,5.981845064522256
-1.335733573357345,5.97657547756002
-1.3348334833483335,5.971306369400206
-1.3339333933393362,5.9660377405844605
-1.333033303330339,5.9607695916550805
-1.3321332133213417,5.955501923155205
-1.3312331233123302,5.950234735628722
-1.330333033303333,5.944968029620461
-1.3294329432943357,5.939701805675904
-1.3285328532853384,5.934436064341385
-1.327632763276327,5.929170806163992
-1.3267326732673297,5.9239060316917564
-1.3258325832583324,5.918641741473371
-1.324932493249321,5.913377936058337
-1.3240324032403237,5.908114615997106
-1.3231323132313264,5.902851781840794
-1.3222322232223291,5.897589434141372
-1.3213321332133177,5.892327573451582
-1.3204320432043204,5.887066200325114
-1.3195319531953231,5.8818053153163365
-1.3186318631863259,5.876544918980475
-1.3177317731773144,5.87128501187353
-1.3168316831683171,5.866025594552459
-1.3159315931593198,5.860766667574901
-1.3150315031503226,5.85550823149936
-1.314131413141311,5.850250286885117
-1.3132313231323138,5.8449928342924204
-1.3123312331233166,5.839735874282203
-1.3114311431143193,5.834479407416269
-1.3105310531053078,5.829223434257204
-1.3096309630963106,5.82396795536857
-1.3087308730873133,5.818712971314615
-1.307830783078316,5.813458482660468
-1.3069306930693045,5.808204489972043
-1.3060306030603073,5.8029509938162365
-1.30513051305131,5.797697994760638
-1.3042304230423127,5.7924454933737195
-1.3033303330333013,5.7871934902247535
-1.302430243024304,5.781941985883988
-1.3015301530153067,5.77669098092238
-1.3006300630063095,5.771440475911771
-1.299729972997298,5.766190471424807
-1.2988298829883007,5.760940968035121
-1.2979297929793034,5.755691966317054
-1.2970297029703062,5.7504434668458435
-1.2961296129612947,5.745195470197533
-1.2952295229522974,5.7399479769491615
-1.2943294329433002,5.734700987678482
-1.293429342934303,5.729454502964147
-1.2925292529252914,5.7242085233856255
-1.2916291629162941,5.718963049523384
-1.2907290729072969,5.713718081958611
-1.2898289828982996,5.7084736212734
-1.2889288928892881,5.7032296680506676
-1.2880288028802909,5.697986222874333
-1.2871287128712936,5.692743286329044
-1.2862286228622963,5.687500859000361
-1.2853285328532849,5.68225894147467
-1.2844284428442876,5.677017534339368
-1.2835283528352903,5.671776638182585
-1.2826282628262788,5.6665362535933275
-1.2817281728172816,5.661296381161615
-1.2808280828082843,5.656057021478208
-1.279927992799287,5.650818175134791
-1.2790279027902756,5.645579842723883
-1.2781278127812783,5.640342024839026
-1.277227722772281,5.635104722074505
-1.2763276327632838,5.62986793502554
-1.2754275427542723,5.624631664288185
-1.274527452745275,5.619395910459531
-1.2736273627362777,5.6141606741374135
-1.2727272727272805,5.608925955920609
-1.271827182718269,5.603691756408737
-1.2709270927092717,5.598458076202457
-1.2700270027002745,5.593224915903181
-1.2691269126912772,5.587992276113271
-1.2682268226822657,5.582760157435933
-1.2673267326732685,5.5775285604754234
-1.2664266426642712,5.5722974858367555
-1.265526552655274,5.567066934125898
-1.2646264626462624,5.561836905949675
-1.2637263726372652,5.556607401915959
-1.262826282628268,5.551378422633395
-1.2619261926192706,5.546149968711582
-1.2610261026102592,5.540922040760985
-1.260126012601262,5.535694639393125
-1.2592259225922646,5.530467765220298
-1.2583258325832674,5.525241418855763
-1.2574257425742559,5.520015600913649
-1.2565256525652586,5.514790312009153
-1.2556255625562613,5.509565552758247
-1.254725472547264,5.504341323777877
-1.2538253825382526,5.499117625685864
-1.2529252925292553,5.4938944591011
-1.252025202520258,5.488671824643265
-1.2511251125112608,5.483449722933016
-1.2502250225022493,5.478228154591891
-1.249324932493252,5.473007120242508
-1.2484248424842548,5.467786620508279
-1.2475247524752575,5.462566656013595
-1.246624662466246,5.457347227383743
-1.2457245724572488,5.45212833524509
-1.2448244824482515,5.446909980224805
-1.24392439243924,5.441692162950997
-1.2430243024302428,5.436474884052868
-1.2421242124212455,5.431258144160417
-1.2412241224122482,5.426041943904646
-1.2403240324032367,5.4208262839174575
-1.2394239423942395,5.415611164831848
-1.2385238523852422,5.410396587281625
-1.237623762376245,5.4051825519016
-1.2367236723672335,5.399969059327493
-1.2358235823582362,5.394756110196126
-1.234923492349239,5.389543705145139
-1.2340234023402417,5.384331844813182
-1.2331233123312302,5.37912052983982
-1.232223222322233,5.373909760865729
-1.2313231323132356,5.368699538532406
-1.2304230423042384,5.363489863482367
-1.229522952295227,5.358280736359052
-1.2286228622862296,5.353072157807015
-1.2277227722772324,5.347864128471639
-1.226822682268235,5.342656648999337
-1.2259225922592236,5.337449720037447
-1.2250225022502264,5.332243342234431
-1.224122412241229,5.327037516239589
-1.2232223222322318,5.321832242703251
-1.2223222322232203,5.316627522276686
-1.221422142214223,5.311423355612293
-1.2205220522052258,5.306219743363312
-1.2196219621962285,5.301016686184023
-1.218721872187217,5.295814184729655
-1.2178217821782198,5.290612239656566
-1.2169216921692225,5.285410851621969
-1.2160216021602253,5.280210021284124
-1.2151215121512138,5.2750097493022405
-1.2142214221422165,5.269810036336673
-1.2133213321332192,5.264610883048632
-1.212421242124222,5.259412290100383
-1.2115211521152105,5.254214258155152
-1.2106210621062132,5.24901678787731
-1.209720972097216,5.2438198799321
-1.2088208820882187,5.2386235349858215
-1.2079207920792072,5.233427753705741
-1.20702070207021,5.228232536760283
-1.2061206120612127,5.223037884818743
-1.2052205220522012,5.217843798551441
-1.204320432043204,5.212650278629856
-1.2034203420342067,5.207457325726349
-1.2025202520252094,5.20226494051435
-1.201620162016198,5.197073123668272
-1.2007200720072007,5.191881875863693
-1.1998199819982034,5.186691197777085
-1.1989198919892061,5.181501090085995
-1.1980198019801946,5.176311553468954
-1.1971197119711974,5.171122588605676
-1.1962196219622,5.165934196176767
-1.1953195319532028,5.160746376863921
-1.1944194419441914,5.155559131349823
-1.193519351935194,5.150372460318344
-1.1926192619261968,5.145186364454261
-1.1917191719171996,5.140000844443441
-1.190819081908188,5.134815900972754
-1.1899189918991908,5.129631534730261
-1.1890189018901935,5.124447746404934
-1.1881188118811963,5.119264536686849
-1.1872187218721848,5.114081906267087
-1.1863186318631875,5.10889985583793
-1.1854185418541903,5.103718386092581
-1.184518451845193,5.0985374977253475
-1.1836183618361815,5.093357191431558
-1.1827182718271843,5.088177467907744
-1.181818181818187,5.082998327851365
-1.1809180918091897,5.077819771961
-1.1800180018001782,5.072641800936247
-1.179117911791181,5.067464415477923
-1.1782178217821837,5.062287616287778
-1.1773177317731864,5.057111404068685
-1.176417641764175,5.051935779524549
-1.1755175517551777,5.046760743360501
-1.1746174617461804,5.041586296282611
-1.1737173717371832,5.036412438998081
-1.1728172817281717,5.031239172215153
-1.1719171917191744,5.026066496643301
-1.1710171017101771,5.020894412992947
-1.1701170117011799,5.015722921975656
-1.1692169216921684,5.010552024304037
-1.1683168316831711,5.005381720691939
-1.1674167416741739,5.00021201185417
-1.1665166516651766,4.995042898506685
-1.1656165616561651,4.9898743813664925
-1.1647164716471679,4.984706461151852
-1.1638163816381706,4.979539138581984
-1.162916291629159,4.974372414377223
-1.1620162016201618,4.9692062892591515
-1.1611161116111646,4.964040763950324
-1.1602160216021673,4.9588758391744605
-1.1593159315931558,4.953711515656347
-1.1584158415841586,4.948547794122034
-1.1575157515751613,4.943384675298548
-1.156615661566164,4.938222159914087
-1.1557155715571525,4.933060248697929
-1.1548154815481553,4.92789894238062
-1.153915391539158,4.922738241693691
-1.1530153015301607,4.917578147369854
-1.1521152115211493,4.912418660142907
-1.151215121512152,4.907259780747928
-1.1503150315031547,4.902101509920985
-1.1494149414941575,4.896943848399336
-1.148514851485146,4.891786796921335
-1.1476147614761487,4.88663035622662
-1.1467146714671514,4.881474527055833
-1.1458145814581542,4.87631931015081
-1.1449144914491427,4.871164706254493
-1.1440144014401454,4.866010716111118
-1.1431143114311482,4.8608573404659285
-1.142214221422151,4.855704580065377
-1.1413141314131394,4.850552435657026
-1.1404140414041422,4.845400907989741
-1.1395139513951449,4.8402499978134035
-1.1386138613861476,4.835099705879115
-1.1377137713771361,4.82995003293909
-1.1368136813681389,4.82480097974686
-1.1359135913591416,4.819652547056981
-1.1350135013501443,4.81450473562523
-1.1341134113411329,4.809357546208519
-1.1332133213321356,4.804210979565071
-1.1323132313231383,4.799065036454151
-1.131413141314141,4.793919717636254
-1.1305130513051296,4.788775023873012
-1.1296129612961323,4.783630955927385
-1.128712871287135,4.778487514563377
-1.1278127812781378,4.773344700546232
-1.1269126912691263,4.7682025146423435
-1.126012601260129,4.763060957619437
-1.1251125112511318,4.757920030246295
-1.1242124212421203,4.7527797332929
-1.123312331233123,4.747640067530577
-1.1224122412241258,4.742501033731717
-1.1215121512151285,4.737362632669958
-1.120612061206117,4.732224865120106
-1.1197119711971197,4.727087731858314
-1.1188118811881225,4.721951233661811
-1.1179117911791252,4.716815371309083
-1.1170117011701137,4.71168014557979
-1.1161116111611165,4.706545557254953
-1.1152115211521192,4.701411607116673
-1.114311431143122,4.696278295948319
-1.1134113411341104,4.691145624534443
-1.1125112511251132,4.686013593660968
-1.111611161116116,4.680882204114904
-1.1107110711071186,4.67575145668454
-1.1098109810981072,4.6706213521593565
-1.10891089108911,4.665491891330212
-1.1080108010801126,4.660363074989063
-1.1071107110711154,4.655234903929155
-1.1062106210621039,4.650107378944933
-1.1053105310531066,4.644980500832229
-1.1044104410441093,4.639854270387984
-1.103510351035112,4.6347286884104335
-1.1026102610261006,4.629603755699025
-1.1017101710171033,4.6244794730546
-1.100810081008106,4.619355841279122
-1.0999099909991088,4.614232861175854
-1.0990099009900973,4.609110533549282
-1.0981098109811,4.603988859205297
-1.0972097209721028,4.598867838950916
-1.0963096309631055,4.593747473594474
-1.095409540954094,4.58862776394553
-1.0945094509450968,4.583508710815059
-1.0936093609360995,4.578390315015177
-1.0927092709271022,4.573272577359319
-1.0918091809180908,4.5681554986621595
-1.0909090909090935,4.563039079739798
-1.0900090009000962,4.557923321409481
-1.089108910891099,4.552808224489787
-1.0882088208820875,4.547693789800543
-1.0873087308730902,4.542580018163009
-1.086408640864093,4.537466910399601
-1.0855085508550815,4.532354467334034
-1.0846084608460842,4.527242689791466
-1.083708370837087,4.522131578598214
-1.0828082808280897,4.517021134581952
-1.0819081908190782,4.511911358571614
-1.081008100810081,4.506802251397584
-1.0801080108010837,4.501693813891423
-1.0792079207920864,4.49658604688605
-1.078307830783075,4.491478951215658
-1.0774077407740776,4.4863725277159
-1.0765076507650804,4.481266777223611
-1.075607560756083,4.476161700577004
-1.0747074707470716,4.471057298615564
-1.0738073807380744,4.465953572180254
-1.072907290729077,4.460850522113227
-1.0720072007200798,4.45574814925802
-1.0711071107110683,4.450646454459458
-1.070207020702071,4.445545438563851
-1.0693069306930738,4.440445102418708
-1.0684068406840765,4.435345446872933
-1.067506750675065,4.43024647277673
-1.0666066606660678,4.425148180981793
-1.0657065706570705,4.420050572341031
-1.0648064806480733,4.414953647708756
-1.0639063906390618,4.409857407940585
-1.0630063006300645,4.404761853893645
-1.0621062106210672,4.399666986426279
-1.06120612061207,4.394572806398248
-1.0603060306030585,4.389479314670629
-1.0594059405940612,4.384386512106014
-1.058505850585064,4.379294399568227
-1.0576057605760667,4.374202977922516
-1.0567056705670552,4.369112248035459
-1.055805580558058,4.364022210775158
-1.0549054905490607,4.358932867010954
-1.0540054005400634,4.353844217613628
-1.053105310531052,4.348756263455296
-1.0522052205220547,4.343669005409611
-1.0513051305130574,4.338582444351478
-1.0504050405040601,4.333496581157247
-1.0495049504950487,4.3284114167046175
-1.0486048604860514,4.3233269518728354
-1.0477047704770541,4.318243187542408
-1.0468046804680569,4.3131601245953
-1.0459045904590454,4.308077763914834
-1.0450045004500481,4.302996106385892
-1.0441044104410508,4.297915152894627
-1.0432043204320394,4.29283490432861
-1.042304230423042,4.287755361576977
-1.0414041404140448,4.28267652553014
-1.0405040504050476,4.27759839707999
-1.039603960396036,4.272520977119796
-1.0387038703870388,4.267444266544404
-1.0378037803780416,4.262368266249947
-1.0369036903690443,4.257292977134045
-1.0360036003600328,4.252218400095714
-1.0351035103510355,4.247144536035546
-1.0342034203420383,4.242071385855441
-1.033303330333041,4.236998950458795
-1.0324032403240295,4.2319272307504034
-1.0315031503150323,4.226856227636661
-1.030603060306035,4.221785942025272
-1.0297029702970377,4.21671637482545
-1.0288028802880262,4.211647526947821
-1.027902790279029,4.206579399304618
-1.0270027002700317,4.201511992809398
-1.0261026102610344,4.196445308377236
-1.025202520252023,4.191379346924633
-1.0243024302430257,4.186314109369706
-1.0234023402340284,4.181249596631905
-1.0225022502250312,4.176185809632215
-1.0216021602160197,4.171122749293051
-1.0207020702070224,4.166060416538462
-1.0198019801980251,4.160998812293838
-1.0189018901890279,4.155937937486115
-1.0180018001800164,4.150877793043672
-1.0171017101710191,4.1458183798965305
-1.0162016201620219,4.140759698976068
-1.0153015301530246,4.1357017512152145
-1.0144014401440131,4.13064453754836
-1.0135013501350159,4.125588058911544
-1.0126012601260186,4.1205323162421745
-1.0117011701170213,4.115477310479226
-1.0108010801080098,4.1104230425631405
-1.0099009900990126,4.105369513436023
-1.0090009000900153,4.1003167240413605
-1.008100810081018,4.095264675324214
-1.0072007200720066,4.090213368231125
-1.0063006300630093,4.085162803710313
-1.005400540054012,4.080112982711386
-1.0045004500450005,4.075063906185492
-1.0036003600360033,4.070015575085463
-1.002700270027006,4.064967990365536
-1.0018001800180087,4.059921152981531
-1.0009000900089973,4.054875063890783
-1.0,4.049829724052317
-0.9990999099910027,4.0447851344265695
-0.9981998199820055,4.039741295975586
-0.997299729972994,4.034698209662925
-0.9963996399639967,4.029655876453853
-0.9954995499549995,4.02461429731506
-0.9945994599460022,4.019573473214858
-0.9936993699369907,4.014533405123078
-0.9927992799279934,4.009494094011279
-0.9918991899189962,4.004455540852451
-0.9909990999099989,3.999417746621215
-0.9900990099009874,3.994380712293732
-0.9891989198919902,3.9893444388478927
-0.9882988298829929,3.9843089272630383
-0.9873987398739956,3.979274178520151
-0.9864986498649841,3.9742401936017653
-0.9855985598559869,3.969206973492156
-0.9846984698469896,3.964174519177063
-0.9837983798379923,3.9591428316438773
-0.9828982898289809,3.954111911881555
-0.9819981998199836,3.949081760880806
-0.9810981098109863,3.944052379633817
-0.9801980198019891,3.939023769134437
-0.9792979297929776,3.9339959303780954
-0.9783978397839803,3.928968864361984
-0.977497749774983,3.9239425720847865
-0.9765976597659858,3.91891705454686
-0.9756975697569743,3.913892312750154
-0.974797479747977,3.9088683476983954
-0.9738973897389798,3.9038451603968127
-0.9729972997299825,3.898822751852323
-0.972097209720971,3.893801123073446
-0.9711971197119738,3.888780275070493
-0.9702970297029765,3.883760208855289
-0.9693969396939792,3.87874092544136
-0.9684968496849677,3.8737224258438476
-0.9675967596759705,3.868704711079698
-0.9666966696669732,3.8636877821673816
-0.9657965796579617,3.8586716401270396
-0.9648964896489645,3.8536562859806263
-0.9639963996399672,3.8486417207516324
-0.9630963096309699,3.843627945465275
-0.9621962196219584,3.838614961148406
-0.9612961296129612,3.833602768829704
-0.9603960396039639,3.8285913695393967
-0.9594959495949666,3.8235807643094524
-0.9585958595859552,3.8185709541734845
-0.9576957695769579,3.813561940166949
-0.9567956795679606,3.8085537233268636
-0.9558955895589634,3.8035463046919977
-0.9549954995499519,3.79853968530278
-0.9540954095409546,3.7935338662014964
-0.9531953195319574,3.788528848432005
-0.9522952295229601,3.783524633039931
-0.9513951395139486,3.7785212210725714
-0.9504950495049513,3.773518613579093
-0.9495949594959541,3.7685168116102483
-0.9486948694869568,3.7635158162185713
-0.9477947794779453,3.7585156284582806
-0.9468946894689481,3.7535162493854766
-0.9459945994599508,3.7485176800578603
-0.9450945094509535,3.743519921534928
-0.944194419441942,3.738522974877871
-0.9432943294329448,3.733526841149781
-0.9423942394239475,3.72853152141536
-0.9414941494149502,3.7235370167411186
-0.9405940594059388,3.7185433281952793
-0.9396939693969415,3.713550456847974
-0.9387938793879442,3.7085584037709625
-0.937893789378947,3.7035671700378248
-0.9369936993699355,3.6985767567238677
-0.9360936093609382,3.6935871649063197
-0.935193519351941,3.6885983956640516
-0.9342934293429437,3.683610450077769
-0.9333933393339322,3.678623329229916
-0.9324932493249349,3.673637034204875
-0.9315931593159377,3.668651566088684
-0.9306930693069404,3.663666925969226
-0.9297929792979289,3.658683114936141
-0.9288928892889317,3.653700134081019
-0.9279927992799344,3.6487179844971194
-0.9270927092709371,3.6437366672795624
-0.9261926192619256,3.6387561835252384
-0.9252925292529284,3.6337765343330006
-0.9243924392439311,3.6287977208033873
-0.9234923492349196,3.6238197440387636
-0.9225922592259224,3.618842605143469
-0.9216921692169251,3.6138663052235347
-0.9207920792079278,3.6088908453868815
-0.9198919891989163,3.603916226743223
-0.9189918991899191,3.5989424504042646
-0.9180918091809218,3.593969517483413
-0.9171917191719245,3.5889974290959823
-0.9162916291629131,3.584026186359093
-0.9153915391539158,3.5790557903918705
-0.9144914491449185,3.574086242315158
-0.9135913591359213,3.569117543251719
-0.9126912691269098,3.564149694326138
-0.9117911791179125,3.5591826966650193
-0.9108910891089153,3.5542165513967006
-0.909990999099918,3.5492512596514527
-0.9090909090909065,3.5442868225613835
-0.9081908190819092,3.5393232412606337
-0.907290729072912,3.5343605168850942
-0.9063906390639147,3.5293986505726016
-0.9054905490549032,3.5244376434628455
-0.904590459045906,3.519477496697564
-0.9036903690369087,3.514518211420258
-0.9027902790279114,3.5095597887763903
-0.9018901890189,3.5046022299132926
-0.9009900990099027,3.4996455359803567
-0.9000900090009054,3.4946897081287553
-0.8991899189919081,3.4897347475116374
-0.8982898289828967,3.4847806552840344
-0.8973897389738994,3.479827432603055
-0.8964896489649021,3.4748750806276023
-0.8955895589559049,3.46992360051857
-0.8946894689468934,3.4649729934387525
-0.8937893789378961,3.460023260553034
-0.8928892889288988,3.455074403028108
-0.8919891989199016,3.4501264220326777
-0.8910891089108901,3.445179318737356
-0.8901890189018928,3.4402330943148667
-0.8892889288928956,3.4352877499397554
-0.8883888388838983,3.4303432867885926
-0.8874887488748868,3.4253997060398755
-0.8865886588658896,3.4204570088742257
-0.8856885688568923,3.415515196474104
-0.8847884788478808,3.4105742700239627
-0.8838883888388835,3.405634230710387
-0.8829882988298863,3.400695079721816
-0.882088208820889,3.395756818248736
-0.8811881188118775,3.39081944748359
-0.8802880288028803,3.3858829686209715
-0.879387938793883,3.3809473828573435
-0.8784878487848857,3.3760126913912303
-0.8775877587758742,3.371078895423131
-0.876687668766877,3.3661459961557094
-0.8757875787578797,3.361213994793516
-0.8748874887488824,3.3562828925431756
-0.873987398739871,3.3513526906133073
-0.8730873087308737,3.3464233902147087
-0.8721872187218764,3.34149499256008
-0.8712871287128792,3.3365674988642136
-0.8703870387038677,3.3316409103439097
-0.8694869486948704,3.3267152282181645
-0.8685868586858732,3.3217904537078926
-0.8676867686768759,3.316866588036118
-0.8667866786678644,3.3119436324278873
-0.8658865886588671,3.307021588110459
-0.8649864986498699,3.302100456313028
-0.8640864086408726,3.2971802382669124
-0.8631863186318611,3.2922609352054715
-0.8622862286228639,3.287342548364292
-0.8613861386138666,3.2824250789809133
-0.8604860486048693,3.2775085282950154
-0.8595859585958578,3.272592897548334
-0.8586858685868606,3.2676781879848495
-0.8577857785778633,3.2627644008505126
-0.856885688568866,3.2578515373934294
-0.8559855985598546,3.25293959886378
-0.8550855085508573,3.2480285865140055
-0.85418541854186,3.2431185015985324
-0.8532853285328628,3.2382093453739618
-0.8523852385238513,3.2333011190989827
-0.851485148514854,3.2283938240345638
-0.8505850585058568,3.2234874614436757
-0.8496849684968595,3.21858203259148
-0.848784878487848,3.213677538745243
-0.8478847884788507,3.20877398117453
-0.8469846984698535,3.203871361150921
-0.8460846084608562,3.1989696799482066
-0.8451845184518447,3.1940689388422996
-0.8442844284428475,3.189169139111426
-0.8433843384338502,3.1842702820358473
-0.8424842484248387,3.1793723688980027
-0.8415841584158414,3.174475400982661
-0.8406840684068442,3.1695793795766374
-0.8397839783978469,3.164684305968989
-0.8388838883888354,3.1597901814509215
-0.8379837983798382,3.1548970073159857
-0.8370837083708409,3.1500047848597976
-0.8361836183618436,3.145113515380233
-0.8352835283528321,3.1402232001773305
-0.8343834383438349,3.135333840553496
-0.8334833483348376,3.1304454378132145
-0.8325832583258403,3.125557993263248
-0.8316831683168289,3.120671508212543
-0.8307830783078316,3.115785983972426
-0.8298829882988343,3.1109014218563242
-0.8289828982898371,3.106017823179957
-0.8280828082808256,3.1011351892612464
-0.8271827182718283,3.0962535214205134
-0.826282628262831,3.091372820980195
-0.8253825382538338,3.086493089265042
-0.8244824482448223,3.081614327602022
-0.823582358235825,3.0767365373205218
-0.8226822682268278,3.0718597197520605
-0.8217821782178305,3.066983876230491
-0.820882088208819,3.062109008091899
-0.8199819981998218,3.0572351166748084
-0.8190819081908245,3.052362203319894
-0.8181818181818272,3.047490269370181
-0.8172817281728157,3.042619316170947
-0.8163816381638185,3.0377493450699253
-0.8154815481548212,3.0328803574170196
-0.814581458145824,3.0280123545644995
-0.8136813681368125,3.0231453378669095
-0.8127812781278152,3.018279308681263
-0.8118811881188179,3.013414268366766
-0.8109810981098207,3.008550218285009
-0.8100810081008092,3.003687159799872
-0.8091809180918119,2.9988250942777284
-0.8082808280828147,2.9939640230871563
-0.8073807380738174,2.9891039475991414
-0.8064806480648059,2.9842448691869765
-0.8055805580558086,2.9793867892264645
-0.8046804680468114,2.974529709095636
-0.8037803780377999,2.9696736301748947
-0.8028802880288026,2.9648185538471656
-0.8019801980198054,2.9599644814976145
-0.8010801080108081,2.9551114145138433
-0.8001800180017966,2.9502593542858007
-0.7992799279927993,2.9454083022059745
-0.7983798379838021,2.940558259669112
-0.7974797479748048,2.9357092280724166
-0.7965796579657933,2.9308612088154566
-0.7956795679567961,2.9260142033003587
-0.7947794779477988,2.921168212931528
-0.7938793879388015,2.916323239115846
-0.79297929792979,2.911479283262577
-0.7920792079207928,2.9066363467835634
-0.7911791179117955,2.9017944310929455
-0.7902790279027982,2.896953537607359
-0.7893789378937868,2.892113667745842
-0.7884788478847895,2.8872748229300305
-0.7875787578757922,2.8824370045838776
-0.786678667866795,2.8776002141338504
-0.7857785778577835,2.8727644530088394
-0.7848784878487862,2.8679297226403513
-0.783978397839789,2.86309602446223
-0.7830783078307917,2.858263359910854
-0.7821782178217802,2.8534317304250427
-0.7812781278127829,2.8486011374462543
-0.7803780378037857,2.843771582418301
-0.7794779477947884,2.838943066787551
-0.7785778577857769,2.834115592002834
-0.7776777677767797,2.829289159515636
-0.7767776777677824,2.82446377077982
-0.7758775877587851,2.8196394272518233
-0.7749774977497736,2.814816130390563
-0.7740774077407764,2.8099938816576366
-0.7731773177317791,2.805172682517035
-0.7722772277227818,2.800352534435345
-0.7713771377137704,2.7955334388816553
-0.7704770477047731,2.7907153973277503
-0.7695769576957758,2.785898411247833
-0.7686768676867786,2.7810824821187197
-0.7677767776777671,2.7762676114197506
-0.7668766876687698,2.771453800632981
-0.7659765976597726,2.766641051242906
-0.7650765076507611,2.761829364736606
-0.7641764176417638,2.757018742603895
-0.7632763276327665,2.7522091863370406
-0.7623762376237693,2.747400697430959
-0.7614761476147578,2.7425932773831248
-0.7605760576057605,2.7377869276937665
-0.7596759675967633,2.7329816498655886
-0.758775877587766,2.728177445403962
-0.7578757875787545,2.723374315816839
-0.7569756975697572,2.7185722626149476
-0.75607560756076,2.7137712873115096
-0.7551755175517627,2.708971391422436
-0.7542754275427512,2.7041725764662417
-0.753375337533754,2.699374843964234
-0.7524752475247567,2.6945781954402395
-0.7515751575157594,2.689782632420793
-0.750675067506748,2.6849881564350535
-0.7497749774977507,2.6801947690149963
-0.7488748874887534,2.675402471695133
-0.7479747974797561,2.670611266012708
-0.7470747074707447,2.6658211535076113
-0.7461746174617474,2.661032135722569
-0.7452745274527501,2.6562442142028653
-0.7443744374437529,2.6514573904965397
-0.7434743474347414,2.646671666154297
-0.7425742574257441,2.6418870427297
-0.7416741674167469,2.6371035217788914
-0.7407740774077496,2.632321104860792
-0.7398739873987381,2.627539793537008
-0.7389738973897408,2.622759589372026
-0.7380738073807436,2.6179804939329347
-0.7371737173717463,2.61320250878962
-0.7362736273627348,2.6084256355146778
-0.7353735373537376,2.6036498756836055
-0.7344734473447403,2.5988752308745244
-0.733573357335743,2.594101702668375
-0.7326732673267315,2.589329292648829
-0.7317731773177343,2.5845580024024826
-0.730873087308737,2.5797878335185778
-0.7299729972997397,2.575018787589198
-0.7290729072907283,2.5702508662091788
-0.728172817281731,2.565484070976303
-0.7272727272727337,2.5607184034910224
-0.7263726372637365,2.5559538653566523
-0.725472547254725,2.5511904581792813
-0.7245724572457277,2.5464281835679685
-0.7236723672367305,2.5416670431344643
-0.722772277227719,2.536907038493356
-0.7218721872187217,2.5321481712622185
-0.7209720972097244,2.527390443061336
-0.7200720072007272,2.522633855513893
-0.7191719171917157,2.5178784102458884
-0.7182718271827184,2.513124108886331
-0.7173717371737212,2.5083709530669602
-0.7164716471647239,2.5036189444224415
-0.7155715571557124,2.4988680845902738
-0.7146714671467151,2.4941183752109914
-0.7137713771377179,2.4893698179278823
-0.7128712871287206,2.484622414387179
-0.7119711971197091,2.479876166237978
-0.7110711071107119,2.475131075132428
-0.7101710171017146,2.4703871427254547
-0.7092709270927173,2.465644370674956
-0.7083708370837059,2.4609027606417118
-0.7074707470747086,2.4561623142895805
-0.7065706570657113,2.45142303328522
-0.705670567056714,2.446684919298283
-0.7047704770477026,2.441947974001328
-0.7038703870387053,2.4372121990700135
-0.702970297029708,2.432477596182825
-0.7020702070207108,2.4277441670212627
-0.7011701170116993,2.423011913269756
-0.700270027002702,2.4182808366158617
-0.6993699369937048,2.4135509387499816
-0.6984698469847075,2.40882222136556
-0.697569756975696,2.404094686158992
-0.6966696669666987,2.399368334829824
-0.6957695769577015,2.394643169080472
-0.6948694869487042,2.389919190616417
-0.6939693969396927,2.385196401146117
-0.6930693069306955,2.3804748023812015
-0.6921692169216982,2.3757543960361964
-0.6912691269127009,2.3710351838287145
-0.6903690369036894,2.3663171674793713
-0.6894689468946922,2.3616003487119777
-0.6885688568856949,2.356884729253263
-0.6876687668766976,2.3521703108330705
-0.6867686768676862,2.3474570951842675
-0.6858685868586889,2.3427450840429422
-0.6849684968496916,2.3380342791481263
-0.6840684068406802,2.333324682241941
-0.6831683168316829,2.328616295069745
-0.6822682268226856,2.3239091193798598
-0.6813681368136884,2.3192031569237628
-0.6804680468046769,2.3144984094559975
-0.6795679567956796,2.309794878734372
-0.6786678667866823,2.3050925665196793
-0.6777677767776851,2.300391474575892
-0.6768676867686736,2.2956916046700773
-0.6759675967596763,2.2909929585725886
-0.6750675067506791,2.286295538056788
-0.6741674167416818,2.2815993448992455
-0.6732673267326703,2.2769043808796474
-0.672367236723673,2.2722106477809914
-0.6714671467146758,2.2675181473893113
-0.6705670567056785,2.2628268814938703
-0.669666966696667,2.258136851887074
-0.6687668766876698,2.2534480603646663
-0.6678667866786725,2.2487605087254487
-0.6669666966696752,2.2440741987714805
-0.6660666066606638,2.2393891323079873
-0.6651665166516665,2.234705311143556
-0.6642664266426692,2.230022737089861
-0.663366336633672,2.225341411961855
-0.6624662466246605,2.2206613375776834
-0.6615661566156632,2.215982515758881
-0.6606660666066659,2.211304948330091
-0.6597659765976687,2.2066286371192656
-0.6588658865886572,2.2019535839575703
-0.6579657965796599,2.1972797906795876
-0.6570657065706627,2.1926072591230352
-0.6561656165616654,2.187935991128961
-0.6552655265526539,2.183265988541658
-0.6543654365436566,2.178597253208856
-0.6534653465346594,2.173929786981449
-0.6525652565256621,2.169263591713687
-0.6516651665166506,2.164598669263088
-0.6507650765076534,2.1599350214906363
-0.6498649864986561,2.155272650260503
-0.6489648964896588,2.150611557440243
-0.6480648064806473,2.145951744900705
-0.6471647164716501,2.14129321451623
-0.6462646264626528,2.1366359681643705
-0.6453645364536413,2.131980007726042
-0.6444644464446441,2.127325335085671
-0.6435643564356468,2.1226719521309154
-0.6426642664266495,2.1180198607528626
-0.641764176417638,2.113369062845941
-0.6408640864086408,2.1087195603081166
-0.6399639963996435,2.104071355040612
-0.6390639063906463,2.0994244489481053
-0.6381638163816348,2.094778843938645
-0.6372637263726375,2.0901345419238386
-0.6363636363636402,2.085491544818581
-0.635463546354643,2.0808498545412495
-0.6345634563456315,2.076209473013613
-0.6336633663366342,2.071570402161031
-0.632763276327637,2.0669326439121756
-0.6318631863186397,2.0622962001992255
-0.6309630963096282,2.0576610729577816
-0.630063006300631,2.0530272641270604
-0.6291629162916337,2.048394775649616
-0.6282628262826364,2.0437636094715383
-0.6273627362736249,2.0391337675423657
-0.6264626462646277,2.0345052518152773
-0.6255625562556304,2.0298780642468195
-0.6246624662466331,2.025252206797099
-0.6237623762376217,2.020627681429698
-0.6228622862286244,2.0160044901118694
-0.6219621962196271,2.011382634814256
-0.6210621062106298,2.0067621175110917
-0.6201620162016184,2.002142940180111
-0.6192619261926211,1.997525104802746
-0.6183618361836238,1.9929086133638478
-0.6174617461746266,1.9882934678518838
-0.6165616561656151,1.9836796702588504
-0.6156615661566178,1.979067222580468
-0.6147614761476206,1.974456126815904
-0.6138613861386233,1.969846384967969
-0.6129612961296118,1.9652379990430306
-0.6120612061206145,1.960630971051207
-0.6111611161116173,1.9560253030060917
-0.61026102610262,1.9514209969249476
-0.6093609360936085,1.9468180548286234
-0.6084608460846113,1.9422164787417453
-0.607560756075614,1.937616270692442
-0.6066606660666167,1.9330174327125407
-0.6057605760576052,1.9284199668374806
-0.604860486048608,1.923823875106506
-0.6039603960396107,1.919229159562393
-0.6030603060305992,1.9146358222515951
-0.602160216021602,1.9100438652243938
-0.6012601260126047,1.9054532905346233
-0.6003600360036074,1.9008641002398632
-0.599459945994596,1.8962762964013522
-0.5985598559855987,1.8916898810841862
-0.5976597659766014,1.8871048563570392
-0.5967596759676042,1.88252122429236
-0.5958595859585927,1.8779389869662853
-0.5949594959495954,1.8733581464588351
-0.5940594059405981,1.8687787048536368
-0.5931593159316009,1.8642006642381206
-0.5922592259225894,1.859624026703432
-0.5913591359135921,1.855048794344629
-0.5904590459045949,1.8504749692604046
-0.5895589558955976,1.8459025535532816
-0.5886588658865861,1.841331549329529
-0.5877587758775888,1.836761958699354
-0.5868586858685916,1.8321937837766278
-0.5859585958595943,1.8276270266790815
-0.5850585058505828,1.8230616895282175
-0.5841584158415856,1.8184977744495072
-0.5832583258325883,1.8139352835721139
-0.582358235823591,1.8093742190290882
-0.5814581458145796,1.8048145829572815
-0.5805580558055823,1.8002563774975424
-0.579657965796585,1.795699604794439
-0.5787578757875877,1.7911442669964566
-0.5778577857785763,1.78659036625591
-0.576957695769579,1.7820379047291375
-0.5760576057605817,1.7774868845762284
-0.5751575157515845,1.7729373079612145
-0.574257425742573,1.7683891770519882
-0.5733573357335757,1.7638424940204944
-0.5724572457245785,1.7592972610424549
-0.5715571557155812,1.7547534802975664
-0.5706570657065697,1.7502111539694105
-0.5697569756975724,1.7456702842456548
-0.5688568856885752,1.7411308733177688
-0.5679567956795779,1.7365929233812272
-0.5670567056705664,1.732056436635419
-0.5661566156615692,1.7275214152838456
-0.5652565256525719,1.7229878615338425
-0.5643564356435604,1.718455777596729
-0.5634563456345631,1.713925165687959
-0.5625562556255659,1.7093960280268412
-0.5616561656165686,1.70486836683674
-0.5607560756075571,1.7003421843449826
-0.5598559855985599,1.69581748278306
-0.5589558955895626,1.6912942643863489
-0.5580558055805653,1.686772531394307
-0.5571557155715539,1.6822522860503872
-0.5562556255625566,1.6777335306022338
-0.5553555355535593,1.6732162673014057
-0.554455445544562,1.6687004984035725
-0.5535553555355506,1.6641862261684273
-0.5526552655265533,1.6596734528598842
-0.551755175517556,1.6551621807457997
-0.5508550855085588,1.650652412098172
-0.5499549954995473,1.6461441491930509
-0.54905490549055,1.6416373943107359
-0.5481548154815528,1.6371321497354991
-0.5472547254725555,1.632628417755782
-0.546354635463544,1.6281262006641075
-0.5454545454545467,1.6236255007572775
-0.5445544554455495,1.6191263203360955
-0.5436543654365522,1.6146286617055636
-0.5427542754275407,1.6101325271747942
-0.5418541854185435,1.605637919057208
-0.5409540954095462,1.6011448396702563
-0.5400540054005489,1.5966532913356193
-0.5391539153915375,1.5921632763791145
-0.5382538253825402,1.5876747971308987
-0.5373537353735429,1.583187855925188
-0.5364536453645457,1.5787024551004551
-0.5355535553555342,1.574218596999342
-0.5346534653465369,1.5697362839688573
-0.5337533753375396,1.565255518360098
-0.5328532853285424,1.560776302528448
-0.5319531953195309,1.5562986388334885
-0.5310531053105336,1.5518225296391972
-0.5301530153015364,1.5473479773136687
-0.5292529252925391,1.5428749842293146
-0.5283528352835276,1.5384035527627729
-0.5274527452745303,1.5339336852951058
-0.5265526552655331,1.5294653842115233
-0.5256525652565216,1.5249986519015342
-0.5247524752475243,1.5205334907590897
-0.5238523852385271,1.5160699031823142
-0.5229522952295298,1.5116078915736961
-0.5220522052205183,1.5071474583400026
-0.521152115211521,1.5026886058924769
-0.5202520252025238,1.4982313366465612
-0.5193519351935265,1.4937756530220905
-0.518451845184515,1.489321557443211
-0.5175517551755178,1.4848690523385712
-0.5166516651665205,1.480418140141047
-0.5157515751575232,1.4759688232879398
-0.5148514851485118,1.4715211042208862
-0.5139513951395145,1.467074985386059
-0.5130513051305172,1.4626304692338838
-0.51215121512152,1.458187558219243
-0.5112511251125085,1.4537462548013826
-0.5103510351035112,1.4493065614441119
-0.5094509450945139,1.444868480615525
-0.5085508550855167,1.4404320147881997
-0.5076507650765052,1.4359971664391065
-0.5067506750675079,1.4315639380498086
-0.5058505850585107,1.4271323321061835
-0.5049504950495134,1.4227023510986176
-0.5040504050405019,1.4182739975219245
-0.5031503150315046,1.4138472738755348
-0.5022502250225074,1.4094221826632234
-0.5013501350135101,1.4049987263933044
-0.5004500450044986,1.400576907578545
-0.49954995499550137,1.39615672873636
-0.4986498649865041,1.3917381923885368
-0.49774977497750683,1.38732130106143
-0.49684968496849535,1.3829060572858771
-0.4959495949594981,1.3784924635973903
-0.4950495049505008,1.3740805225358834
-0.49414941494150355,1.369670236645867
-0.4932493249324921,1.3652616084763598
-0.4923492349234948,1.3608546405810882
-0.49144914491449754,1.3564493355182043
-0.49054905490550027,1.3520456958504878
-0.4896489648964888,1.3476437241452548
-0.4887488748874915,1.3432434229745553
-0.48784878487849426,1.338844794914896
-0.486948694869497,1.3344478425474369
-0.4860486048604855,1.330052568457903
-0.48514851485148824,1.325658975236782
-0.484248424842491,1.3212670654790466
-0.4833483348334795,1.316876841784302
-0.48244824482448223,1.3124883067569373
-0.48154815481548496,1.3081014630058463
-0.4806480648064877,1.3037163131446265
-0.4797479747974762,1.2993328597914868
-0.47884788478847895,1.2949511055694494
-0.4779477947794817,1.2905710531060681
-0.4770477047704844,1.286192705033627
-0.47614761476147294,1.2818160639890508
-0.47524752475247567,1.2774411326141026
-0.4743474347434784,1.2730679135551084
-0.47344734473448113,1.2686964094631468
-0.47254725472546966,1.2643266229939685
-0.4716471647164724,1.2599585568081884
-0.4707470747074751,1.2555922135710096
-0.46984698469847785,1.2512275959524173
-0.4689468946894664,1.2468647066270955
-0.4680468046804691,1.2425035482746176
-0.46714671467147184,1.2381441235791735
-0.4662466246624746,1.2337864352297625
-0.4653465346534631,1.2294304859201073
-0.46444644464446583,1.2250762783488485
-0.46354635463546856,1.2207238152192683
-0.4626462646264713,1.216373099239486
-0.4617461746174598,1.21202413312237
-0.46084608460846255,1.207676919585733
-0.4599459945994653,1.203331461352057
-0.459045904590468,1.1989877611486837
-0.45814581458145653,1.1946458217077325
-0.45724572457245927,1.1903056457662933
-0.456345634563462,1.1859672360661486
-0.45544554455446473,1.18163059535397
-0.45454545454545325,1.17729572638123
-0.453645364536456,1.172962631904397
-0.4527452745274587,1.1686313146846596
-0.45184518451846145,1.1643017774881173
-0.45094509450945,1.1599740230856999
-0.4500450045004527,1.155648054253355
-0.44914491449145544,1.1513238737717761
-0.44824482448245817,1.147001484426595
-0.4473447344734467,1.1426808890082951
-0.4464446444644494,1.1383620903124048
-0.44554455445545216,1.134045091139222
-0.4446444644464407,1.1297298942939604
-0.4437443744374434,1.1254165025868972
-0.44284428442844614,1.1211049188330982
-0.4419441944194489,1.1167951458526095
-0.4410441044104374,1.112487186470371
-0.44014401440144013,1.1081810435164097
-0.43924392439244286,1.1038767198255641
-0.4383438343834456,1.099574218237678
-0.4374437443744341,1.0952735415975112
-0.43654365436543685,1.0909746927549349
-0.4356435643564396,1.0866776745646547
-0.4347434743474423,1.0823824898864047
-0.43384338433843084,1.0780891415848577
-0.43294329432943357,1.0737976325298206
-0.4320432043204363,1.0695079655959585
-0.43114311431143904,1.0652201436629851
-0.43024302430242756,1.0609341696155778
-0.4293429342934303,1.0566500463435688
-0.428442844284433,1.0523677767416713
-0.42754275427543575,1.0480873637096684
-0.4266426642664243,1.0438088101523282
-0.425742574257427,1.0395321189795974
-0.42484248424842974,1.0352572931063222
-0.4239423942394325,1.0309843354524424
-0.423042304230421,1.0267132489429025
-0.42214221422142373,1.0224440365078467
-0.42124212421242646,1.0181767010823397
-0.4203420342034292,1.0139112456065604
-0.4194419441944177,1.009647673025713
-0.41854185418542045,1.005385986290221
-0.4176417641764232,1.0011261883554488
-0.4167416741674259,0.9968682821818948
-0.41584158415841443,0.9926122707351023
-0.41494149414941717,0.9883581569858536
-0.4140414041404199,0.9841059439098913
-0.41314131413142263,0.9798556344881103
-0.41224122412241115,0.97560723170647
-0.4113411341134139,0.9713607385561874
-0.4104410441044166,0.9671161580334575
-0.40954095409541935,0.9628734931396477
-0.4086408640864079,0.9586327468812059
-0.4077407740774106,0.9543939222698561
-0.40684068406841334,0.9501570223223189
-0.40594059405941607,0.9459220500605032
-0.4050405040504046,0.9416890085114168
-0.4041404140414073,0.9374579007073605
-0.40324032403241006,0.9332287296856466
-0.4023402340233986,0.9290014984887479
-0.4014401440144013,0.9247762101644393
-0.40054005400540404,0.9205528677655214
-0.3996399639964068,0.9163314743500117
-0.3987398739873953,0.9121120329810558
-0.39783978397839803,0.907894546727118
-0.39693969396940076,0.9036790186617015
-0.3960396039604035,0.8994654518635434
-0.395139513951392,0.8952538494165209
-0.39423942394239475,0.8910442144098463
-0.3933393339333975,0.8868365499377833
-0.3924392439244002,0.8826308590998444
-0.39153915391538874,0.878427145000695
-0.39063906390639147,0.8742254107503485
-0.3897389738973942,0.8700256594638844
-0.38883888388839694,0.8658278942616409
-0.38793879387938546,0.8616321182691231
-0.3870387038703882,0.8574383346171961
-0.3861386138613909,0.8532465464418024
-0.38523852385239366,0.849056756884155
-0.3843384338433822,0.8448689690906453
-0.3834383438343849,0.8406831862130348
-0.38253825382538764,0.8364994114081726
-0.3816381638163904,0.8323176478381901
-0.3807380738073789,0.8281378986704053
-0.37983798379838163,0.8239601670775173
-0.37893789378938436,0.8197844562373208
-0.3780378037803871,0.8156107693329028
-0.3771377137713756,0.8114391095525452
-0.37623762376237835,0.8072694800899187
-0.3753375337533811,0.8031018841437992
-0.3744374437443838,0.7989363249182596
-0.37353735373537233,0.7947728056225773
-0.37263726372637507,0.7906113294714249
-0.3717371737173778,0.7864518996845855
-0.37083708370838053,0.7822945194871477
-0.36993699369936905,0.7781391921094081
-0.3690369036903718,0.7739859207870646
-0.3681368136813745,0.7698347087609322
-0.36723672367237725,0.7656855592771329
-0.3663366336633658,0.7615384755870039
-0.3654365436543685,0.7573934609472863
-0.36453645364537124,0.7532505186198406
-0.36363636363635976,0.7491096518717929
-0.3627362736273625,0.7449708639756742
-0.3618361836183652,0.7408341582091388
-0.36093609360936796,0.7366995378551509
-0.3600360036003565,0.7325670062018946
-0.3591359135913592,0.7284365665429603
-0.35823582358236195,0.72430822217706
-0.3573357335733647,0.7201819764082203
-0.3564356435643532,0.7160578325456833
-0.35553555355535593,0.7119357939040974
-0.35463546354635866,0.7078158638032336
-0.3537353735373614,0.7036980455681722
-0.3528352835283499,0.6995823425292103
-0.35193519351935265,0.6954687580220473
-0.3510351035103554,0.6913572953875011
-0.3501350135013581,0.6872479579716974
-0.34923492349234664,0.6831407491259721
-0.34833483348334937,0.6790356722070615
-0.3474347434743521,0.6749327305768142
-0.34653465346535484,0.6708319276023792
-0.34563456345634336,0.666733266656114
-0.3447344734473461,0.6626367511157648
-0.3438343834383488,0.6585423843641866
-0.34293429342935156,0.6544501697895279
-0.3420342034203401,0.6503601107851327
-0.3411341134113428,0.6462722107497301
-0.34023402340234554,0.642186473087146
-0.3393339333933483,0.6381029012064907
-0.3384338433843368,0.6340214985220597
-0.33753375337533953,0.6299422684535229
-0.33663366336634226,0.6258652144256353
-0.335733573357345,0.6217903398684228
-0.3348334833483335,0.6177176482170872
-0.33393339333933625,0.6136471429121876
-0.333033303330339,0.6095788273993571
-0.3321332133213417,0.6055127051294851
-0.33123312331233024,0.601448779558619
-0.33033303330333297,0.5973870541481513
-0.3294329432943357,0.5933275323645305
-0.32853285328533843,0.5892702176794433
-0.32763276327632695,0.58521511356972
-0.3267326732673297,0.5811622235175148
-0.3258325832583324,0.5771115510100195
-0.32493249324932094,0.5730630995395997
-0.3240324032403237,0.5690168726039295
-0.3231323132313264,0.564972873705705
-0.32223222322232914,0.5609311063528273
-0.32133213321331766,0.5568915740582999
-0.3204320432043204,0.5528542803404141
-0.3195319531953231,0.5488192287224585
-0.31863186318632586,0.5447864227329001
-0.3177317731773144,0.5407558659052871
-0.3168316831683171,0.5367275617784268
-0.31593159315931985,0.5327015138960972
-0.3150315031503226,0.5286777258072305
-0.3141314131413111,0.5246562010658066
-0.31323132313231383,0.5206369432310399
-0.31233123312331657,0.5166199558670839
-0.3114311431143193,0.5126052425432154
-0.3105310531053078,0.5085928068337295
-0.30963096309631055,0.5045826523181207
-0.3087308730873133,0.5005747825807937
-0.307830783078316,0.49656920121123815
-0.30693069306930454,0.49256591180393106
-0.30603060306030727,0.4885649179585122
-0.30513051305131,0.4845662232794934
-0.30423042304231274,0.48056983137643894
-0.30333033303330126,0.47657574586385604
-0.302430243024304,0.4725839703613815
-0.3015301530153067,0.4685945084934815
-0.30063006300630946,0.46460736388963414
-0.299729972997298,0.46062254018421955
-0.2988298829883007,0.45664004101670497
-0.29792979297930344,0.45265987003134256
-0.2970297029703062,0.4486820308773523
-0.2961296129612947,0.44470652720881243
-0.29522952295229743,0.44073336268483976
-0.29432943294330016,0.43676254096928996
-0.2934293429343029,0.43279406573093804
-0.2925292529252914,0.4288279406433681
-0.29162916291629415,0.42486416938515154
-0.2907290729072969,0.420902755639549
-0.2898289828982996,0.41694370309468665
-0.28892889288928814,0.41298701544344774
-0.28802880288029087,0.40903269638364764
-0.2871287128712936,0.40508074961773455
-0.28622862286229633,0.4011311788529679
-0.28532853285328486,0.39718398780130404
-0.2844284428442876,0.39323918017957477
-0.2835283528352903,0.3892967597091839
-0.28262826282627884,0.3853567301162379
-0.2817281728172816,0.38141909513166855
-0.2808280828082843,0.37748385849093397
-0.27992799279928704,0.3735510239341919
-0.27902790279027556,0.36962059520618734
-0.2781278127812783,0.36569257605642436
-0.277227722772281,0.36176697023886656
-0.27632763276328376,0.3578437815121069
-0.2754275427542723,0.3539230136392552
-0.274527452745275,0.3500046703881096
-0.27362736273627775,0.346088755530854
-0.2727272727272805,0.34217527284422766
-0.271827182718269,0.3382642261094116
-0.27092709270927173,0.3343556191121983
-0.27002700270027447,0.330449455642688
-0.2691269126912772,0.3265457394954568
-0.2682268226822657,0.3226444744694414
-0.26732673267326845,0.3187456643681097
-0.2664266426642712,0.31484931299915125
-0.2655265526552739,0.31095542417464866
-0.26462646264626244,0.3070640017109595
-0.26372637263726517,0.30317504942888257
-0.2628262826282679,0.2992885711533513
-0.26192619261927064,0.295404570713601
-0.26102610261025916,0.29152305194304984
-0.2601260126012619,0.2876440186794641
-0.2592259225922646,0.2837674747646507
-0.25832583258326736,0.27989342404462014
-0.2574257425742559,0.27602187036947023
-0.2565256525652586,0.27215281759354504
-0.25562556255626134,0.2682862695751304
-0.2547254725472641,0.26442223017661187
-0.2538253825382526,0.2605607032643581
-0.25292529252925533,0.25670169270888066
-0.25202520252025806,0.25284520238452185
-0.2511251125112608,0.2489912361696179
-0.2502250225022493,0.2451397979463753
-0.24932493249325205,0.24129089160103198
-0.24842484248425478,0.23744452102354346
-0.24752475247525751,0.23360069010774168
-0.24662466246624604,0.22975940275121373
-0.24572457245724877,0.22592066285545648
-0.2448244824482515,0.22208447432556513
-0.24392439243924002,0.2182508410703408
-0.24302430243024276,0.21441976700240434
-0.2421242124212455,0.21059125603787635
-0.24122412241224822,0.20676531209653679
-0.24032403240323674,0.20294193910169436
-0.23942394239423948,0.19912114098034495
-0.2385238523852422,0.1953029216628517
-0.23762376237624494,0.19148728508309942
-0.23672367236723346,0.1876742351783661
-0.2358235823582362,0.1838637758894754
-0.23492349234923893,0.1800559111604775
-0.23402340234024166,0.1762506449388014
-0.23312331233123018,0.1724479811751218
-0.23222322232223291,0.16864792382351293
-0.23132313231323565,0.16485047684112558
-0.23042304230423838,0.16105564418833662
-0.2295229522952269,0.15726342982861566
-0.22862286228622963,0.15347383772867484
-0.22772277227723237,0.1496868718581456
-0.2268226822682351,0.14590253618972418
-0.22592259225922362,0.1421208346990372
-0.22502250225022635,0.1383417713647895
-0.22412241224122909,0.1345653501684369
-0.22322232223223182,0.13079157509433195
-0.22232223222322034,0.12702045012958485
-0.22142214221422307,0.12325197926421187
-0.2205220522052258,0.11948616649080135
-0.21962196219622854,0.11572301580466073
-0.21872187218721706,0.11196253120367554
-0.2178217821782198,0.10820471668845051
-0.21692169216922252,0.1044495762619789
-0.21602160216022526,0.10069711392978513
-0.21512151215121378,0.0969473336997793
-0.2142214221422165,0.0932002395823974
-0.21332133213321924,0.08945583559026853
-0.21242124212422198,0.085714125738354
-0.2115211521152105,0.08197511404379862
-0.21062106210621323,0.07823880452607207
-0.20972097209721596,0.07450520120662758
-0.2088208820882187,0.0707743081090435
-0.20792079207920722,0.06704612925886856
-0.20702070207020995,0.06332066868376107
-0.20612061206121268,0.05959793041314923
-0.2052205220522012,0.05587791847831222
-0.20432043204320394,0.05216063691247323
-0.20342034203420667,0.04844608975045037
-0.2025202520252094,0.04473428102879167
-0.20162016201619792,0.04102521478562196
-0.20072007200720066,0.03731889506076982
-0.1998199819982034,0.033615325895423966
-0.19891989198920612,0.029914511332262726
-0.19801980198019464,0.026216455415295548
-0.19711971197119738,0.022521162189990146
-0.1962196219622001,0.018828635702924458
-0.19531953195320284,0.015138880001912453
-0.19441944194419136,0.011451899135843855
-0.1935193519351941,0.00776769715480465
-0.19261926192619683,0.0040862781097322646
-0.19171917191719956,0.0004076460525313902
-0.19081908190818808,-0.0032681949640873823
-0.18991899189919081,-0.006941240886485958
-0.18901890189019355,-0.010611487660455284
-0.18811881188119628,-0.014278931231096777
-0.1872187218721848,-0.0179435675429877
-0.18631863186318753,-0.021605392540066163
-0.18541854185419027,-0.025264402165988013
-0.184518451845193,-0.028920592364012527
-0.18361836183618152,-0.032573959077173566
-0.18271827182718425,-0.03622449824816552
-0.18181818181818699,-0.03987220581970488
-0.18091809180918972,-0.04351707773441998
-0.18001800180017824,-0.047159109935025416
-0.17911791179118097,-0.05079829836421215
-0.1782178217821837,-0.05443463896501245
-0.17731773177318644,-0.05806812768069385
-0.17641764176417496,-0.06169876045493787
-0.1755175517551777,-0.06532653323173206
-0.17461746174618042,-0.06895144195574274
-0.17371737173718316,-0.07257348257220923
-0.17281728172817168,-0.07619265102712805
-0.1719171917191744,-0.07980894326715052
-0.17101710171017714,-0.08342235523995639
-0.17011701170117988,-0.0870328828941564
-0.1692169216921684,-0.09064052217947668
-0.16831683168317113,-0.09424526904666289
-0.16741674167417386,-0.0978471194478592
-0.1665166516651766,-0.10144606933651137
-0.16561656165616512,-0.10504211466756024
-0.16471647164716785,-0.1086352513973478
-0.16381638163817058,-0.11222547548399908
-0.1629162916291591,-0.11581278288738239
-0.16201620162016184,-0.11939716956906342
-0.16111611161116457,-0.12297863149269705
-0.1602160216021673,-0.1265571646239356
-0.15931593159315582,-0.13013276493062995
-0.15841584158415856,-0.1337054283827464
-0.1575157515751613,-0.13727515095275636
-0.15661566156616402,-0.1408419286155554
-0.15571557155715254,-0.14440575734866634
-0.15481548154815528,-0.1479666331321621
-0.153915391539158,-0.1515245519490595
-0.15301530153016074,-0.1550795097852439
-0.15211521152114926,-0.15863150262967896
-0.151215121512152,-0.16218052647433118
-0.15031503150315473,-0.16572657731457283
-0.14941494149415746,-0.16926965114910977
-0.14851485148514598,-0.17280974398019647
-0.14761476147614871,-0.17634685181356835
-0.14671467146715145,-0.1798809706588456
-0.14581458145815418,-0.1834120965294723
-0.1449144914491427,-0.186940225442932
-0.14401440144014543,-0.19046535342068852
-0.14311431143114817,-0.1939874764885962
-0.1422142214221509,-0.19750659067684145
-0.14131413141313942,-0.20102269202016687
-0.14041404140414215,-0.2045357765578175
-0.1395139513951449,-0.20804584033395637
-0.13861386138614762,-0.21155287939761264
-0.13771377137713614,-0.21505688980291293
-0.13681368136813887,-0.21855786760903018
-0.1359135913591416,-0.2220558088806097
-0.13501350135014434,-0.2255507096877202
-0.13411341134113286,-0.22904256610609397
-0.1332133213321356,-0.23253137421708003
-0.13231323132313833,-0.23601713010807762
-0.13141314131414106,-0.23949982987249585
-0.13051305130512958,-0.24297946960999534
-0.1296129612961323,-0.24645604542645377
-0.12871287128713504,-0.24992955343440323
-0.12781278127813778,-0.2533999897529946
-0.1269126912691263,-0.25686735050825016
-0.12601260126012903,-0.26033163183303565
-0.12511251125113176,-0.26379282986750036
-0.12421242124212029,-0.26725094075910216
-0.12331233123312302,-0.27070596066262614
-0.12241224122412575,-0.274157885740636
-0.12151215121512848,-0.27760671216345495
-0.120612061206117,-0.2810524361094281
-0.11971197119711974,-0.2844950537649027
-0.11881188118812247,-0.28793456132469114
-0.1179117911791252,-0.2913709549920538
-0.11701170117011372,-0.2948042309789705
-0.11611161116111646,-0.2982343855061357
-0.11521152115211919,-0.30166141480341613
-0.11431143114312192,-0.30508531510985265
-0.11341134113411044,-0.30850608267393603
-0.11251125112511318,-0.31192371375360767
-0.11161116111611591,-0.31533820461673084
-0.11071107110711864,-0.31874955154109613
-0.10981098109810716,-0.3221577508147079
-0.1089108910891099,-0.3255627987357916
-0.10801080108011263,-0.32896469161327696
-0.10711071107111536,-0.33236342576680783
-0.10621062106210388,-0.33575899752704014
-0.10531053105310662,-0.33915140323565746
-0.10441044104410935,-0.34254063924586214
-0.10351035103511208,-0.34592670192239605
-0.1026102610261006,-0.3493095876418448
-0.10171017101710333,-0.35268929279266564
-0.10081008100810607,-0.35606581377568464
-0.0999099909991088,-0.3594391470041285
-0.09900990099009732,-0.3628092889039394
-0.09810981098110005,-0.36617623591380954
-0.09720972097210279,-0.3695399844856904
-0.09630963096310552,-0.3729005310848333
-0.09540954095409404,-0.3762578721901136
-0.09450945094509677,-0.3796120042940765
-0.0936093609360995,-0.38296292390345454
-0.09270927092710224,-0.38631062753921946
-0.09180918091809076,-0.3896551117369171
-0.09090909090909349,-0.3929963730467217
-0.09000900090009623,-0.39633440803396647
-0.08910891089109896,-0.3996692132792031
-0.08820882088208748,-0.40300078537854855
-0.08730873087309021,-0.40632912094375223
-0.08640864086409294,-0.4096542166027329
-0.08550855085509568,-0.41297606899965345
-0.0846084608460842,-0.41629467479527754
-0.08370837083708693,-0.4196100306670439
-0.08280828082808966,-0.4229221333096222
-0.08190819081907819,-0.4262309794350404
-0.08100810081008092,-0.42953656577281824
-0.08010801080108365,-0.43283888907052775
-0.07920792079208638,-0.4361379460938858
-0.0783078307830749,-0.43943373362713045
-0.07740774077407764,-0.4427262484731183
-0.07650765076508037,-0.4460154874539003
-0.0756075607560831,-0.4493014474108221
-0.07470747074707162,-0.4525841252049164
-0.07380738073807436,-0.4558635177170118
-0.07290729072907709,-0.45913962184831864
-0.07200720072007982,-0.4624124345205464
-0.07110711071106834,-0.4656819526763058
-0.07020702070207108,-0.46894817327923227
-0.06930693069307381,-0.4722110933145836
-0.06840684068407654,-0.4754707097893717
-0.06750675067506506,-0.47872701973277754
-0.0666066606660678,-0.4819800201962882
-0.06570657065707053,-0.48522970825430867
-0.06480648064807326,-0.48847608100430606
-0.06390639063906178,-0.49171913556724123
-0.06300630063006452,-0.4949588690877151
-0.06210621062106725,-0.49819527873460145
-0.06120612061206998,-0.5014283617011986
-0.0603060306030585,-0.50465811520568
-0.059405940594061235,-0.5078845364912544
-0.05850585058506397,-0.5111076228268105
-0.0576057605760667,-0.514327371507089
-0.05670567056705522,-0.517543779853142
-0.055805580558057954,-0.5207568452125144
-0.05490549054906069,-0.5239665649598994
-0.05400540054006342,-0.5271729364973284
-0.05310531053105194,-0.5303759572546453
-0.052205220522054674,-0.5335756246897037
-0.051305130513057406,-0.5367719362890384
-0.05040504050406014,-0.5399648895680728
-0.04950495049504866,-0.5431544820716074
-0.04860486048605139,-0.546340711374034
-0.047704770477054126,-0.5495235750800258
-0.04680468046805686,-0.5527030708247577
-0.04590459045904538,-0.5558791962744162
-0.04500450045004811,-0.5590519491264276
-0.044104410441050845,-0.5622213271101667
-0.04320432043203937,-0.5653873279872421
-0.0423042304230421,-0.5685499495517848
-0.04140414041404483,-0.5717091896311719
-0.040504050405047565,-0.5748650460862753
-0.039603960396036086,-0.5780175168120043
-0.03870387038703882,-0.5811665997375656
-0.03780378037804155,-0.5843122928272031
-0.036903690369044284,-0.5874545940804684
-0.036003600360032806,-0.5905935015327793
-0.03510351035103554,-0.5937290132557024
-0.03420342034203827,-0.5968611273577075
-0.033303330333041004,-0.5999898419844615
-0.032403240324029525,-0.6031151553194055
-0.03150315031503226,-0.6062370655840539
-0.03060306030603499,-0.609355571038775
-0.029702970297037723,-0.6124706699830994
-0.028802880288026245,-0.6155823607563209
-0.027902790279028977,-0.6186906417378146
-0.02700270027003171,-0.6217955113478385
-0.026102610261034442,-0.6248969680478643
-0.025202520252022964,-0.6279950103411954
-0.024302430243025697,-0.6310896367733123
-0.02340234023402843,-0.6341808459326908
-0.022502250225031162,-0.637268636451156
-0.021602160216019684,-0.6403530070045242
-0.020702070207022416,-0.6434339563129686
-0.01980198019802515,-0.6465114831418596
-0.01890189018902788,-0.6495855863021424
-0.018001800180016403,-0.652656264651002
-0.017101710171019135,-0.6557235170922495
-0.016201620162021868,-0.6587873425771893
-0.0153015301530246,-0.6618477401050189
-0.014401440144013122,-0.6649047087235148
-0.013501350135015855,-0.6679582475294475
-0.012601260126018587,-0.6710083556694681
-0.01170117011702132,-0.6740550323405365
-0.010801080108009842,-0.6770982767906292
-0.009900990099012574,-0.6801380883191802
-0.009000900090015307,-0.6831744662779932
-0.00810081008101804,-0.686207410071693
-0.007200720072006561,-0.689236919158462
-0.006300630063009294,-0.6922629930505031
-0.005400540054012026,-0.6952856313149821
-0.004500450045000548,-0.6983048335745491
-0.0036003600360032806,-0.7013205995078661
-0.002700270027006013,-0.7043329288505719
-0.0018001800180087457,-0.7073418213957738
-0.0009000900089972674,-0.7103472769948365
0.0,-0.7133492955578897
0.0009000900089972674,-0.7103472769948367
0.0018001800179945349,-0.7073418213958209
0.002700270027006013,-0.7043329288505719
0.0036003600360032806,-0.7013205995078661
0.004500450045000548,-0.6983048335745491
0.0054005400539978154,-0.6952856313150297
0.006300630063009294,-0.6922629930505033
0.007200720072006561,-0.6892369191584617
0.008100810081003829,-0.6862074100717405
0.009000900090001096,-0.683174466278041
0.009900990099012574,-0.6801380883191801
0.010801080108009842,-0.6770982767906294
0.01170117011700711,-0.6740550323405838
0.012601260126004377,-0.6710083556695159
0.013501350135015855,-0.6679582475294475
0.014401440144013122,-0.6649047087235149
0.01530153015301039,-0.6618477401050664
0.016201620162007657,-0.6587873425772371
0.017101710171019135,-0.6557235170922497
0.018001800180016403,-0.6526562646510022
0.01890189018901367,-0.6495855863021898
0.019801980198010938,-0.6465114831419073
0.020702070207022416,-0.6434339563129691
0.021602160216019684,-0.6403530070045248
0.02250225022501695,-0.6372686364512037
0.02340234023401422,-0.6341808459327385
0.024302430243025697,-0.6310896367733124
0.025202520252022964,-0.627995010341196
0.02610261026102023,-0.624896968047912
0.0270027002700175,-0.6217955113478869
0.027902790279028977,-0.6186906417378151
0.028802880288026245,-0.6155823607563216
0.029702970297023512,-0.6124706699831475
0.03060306030602078,-0.6093555710388225
0.03150315031503226,-0.6062370655840544
0.032403240324029525,-0.603115155319406
0.03330333033302679,-0.5999898419845099
0.03420342034202406,-0.5968611273577556
0.03510351035103554,-0.5937290132557034
0.036003600360032806,-0.5905935015327802
0.03690369036903007,-0.5874545940805165
0.03780378037804155,-0.5843122928272039
0.03870387038703882,-0.5811665997375666
0.039603960396036086,-0.5780175168120051
0.040504050405033354,-0.5748650460863238
0.04140414041404483,-0.571709189631173
0.0423042304230421,-0.5685499495517857
0.04320432043203937,-0.5653873279872429
0.044104410441036634,-0.5622213271102151
0.04500450045004811,-0.5590519491264286
0.04590459045904538,-0.5558791962744174
0.04680468046804265,-0.5527030708248064
0.047704770477039915,-0.5495235750800744
0.04860486048605139,-0.5463407113740347
0.04950495049504866,-0.5431544820716087
0.05040504050404593,-0.5399648895681215
0.051305130513043196,-0.5367719362890874
0.052205220522054674,-0.5335756246897047
0.05310531053105194,-0.5303759572546468
0.05400540054004921,-0.527172936497377
0.054905490549046476,-0.5239665649599482
0.055805580558057954,-0.5207568452125158
0.05670567056705522,-0.5175437798531436
0.05760576057605249,-0.5143273715071378
0.05850585058504976,-0.5111076228268592
0.059405940594061235,-0.5078845364912556
0.0603060306030585,-0.5046581152056814
0.06120612061205577,-0.5014283617012474
0.06210621062105304,-0.49819527873465
0.06300630063006452,-0.4949588690877166
0.06390639063906178,-0.49171913556724217
0.06480648064805905,-0.4884760810043551
0.06570657065705632,-0.4852297082543573
0.0666066606660678,-0.48198002019629
0.06750675067506506,-0.47872701973277937
0.06840684068406233,-0.4754707097894206
0.0693069306930596,-0.47221109331463246
0.07020702070207108,-0.46894817327923366
0.07110711071106834,-0.46568195267630746
0.07200720072006561,-0.4624124345205955
0.07290729072906288,-0.4591396218483677
0.07380738073807436,-0.4558635177170136
0.07470747074707162,-0.452584125204918
0.07560756075606889,-0.4493014474108713
0.07650765076508037,-0.4460154874539021
0.07740774077407764,-0.4427262484731203
0.0783078307830749,-0.43943373362713206
0.07920792079207217,-0.43613794609393536
0.08010801080108365,-0.4328388890705298
0.08100810081008092,-0.4295365657728203
0.08190819081907819,-0.4262309794350422
0.08280828082807545,-0.4229221333096712
0.08370837083708693,-0.41961003066704533
0.0846084608460842,-0.41629467479527926
0.08550855085508147,-0.4129760689997025
0.08640864086407873,-0.4096542166027821
0.08730873087309021,-0.406329120943754
0.08820882088208748,-0.40300078537855094
0.08910891089108475,-0.3996692132792523
0.09000900090008201,-0.3963344080340156
0.09090909090909349,-0.39299637304672363
0.09180918091809076,-0.3896551117369198
0.09270927092708803,-0.3863106275392691
0.0936093609360853,-0.3829629239035037
0.09450945094509677,-0.3796120042940786
0.09540954095409404,-0.3762578721901162
0.09630963096309131,-0.3729005310848827
0.09720972097208858,-0.36953998448574
0.09810981098110005,-0.3661762359138116
0.09900990099009732,-0.3628092889039417
0.09990999099909459,-0.35943914700417795
0.10081008100809186,-0.35606581377573443
0.10171017101710333,-0.352689292792668
0.1026102610261006,-0.3493095876418476
0.10351035103509787,-0.3459267019224455
0.10441044104409514,-0.342540639245912
0.10531053105310662,-0.3391514032356597
0.10621062106210388,-0.3357589975270422
0.10711071107110115,-0.3323634257668575
0.10801080108009842,-0.3289646916133268
0.1089108910891099,-0.3255627987357938
0.10981098109810716,-0.3221577508147106
0.11071107110710443,-0.3187495515411458
0.1116111611161017,-0.31533820461678086
0.11251125112511318,-0.31192371375361044
0.11341134113411044,-0.3085060826739389
0.11431143114310771,-0.30508531510990305
0.11521152115211919,-0.30166141480341924
0.11611161116111646,-0.2982343855061383
0.11701170117011372,-0.294804230978974
0.11791179117911099,-0.2913709549921039
0.11881188118812247,-0.28793456132469414
0.11971197119711974,-0.2844950537649052
0.120612061206117,-0.28105243610943076
0.12151215121511427,-0.2776067121635054
0.12241224122412575,-0.2741578857406387
0.12331233123312302,-0.2707059606626287
0.12421242124212029,-0.2672509407591054
0.12511251125111755,-0.2637928298675512
0.12601260126012903,-0.2603316318330386
0.1269126912691263,-0.25686735050825327
0.12781278127812357,-0.2533999897530444
0.12871287128712083,-0.24992955343445356
0.1296129612961323,-0.2464560454264569
0.13051305130512958,-0.24297946960999847
0.13141314131412685,-0.23949982987254637
0.13231323132312411,-0.2360171301081281
0.1332133213321356,-0.23253137421708286
0.13411341134113286,-0.2290425661060968
0.13501350135013013,-0.22555070968777105
0.1359135913591274,-0.22205580888066037
0.13681368136813887,-0.21855786760903323
0.13771377137713614,-0.21505688980291615
0.1386138613861334,-0.2115528793976633
0.13951395139513068,-0.2080458403340069
0.14041404140414215,-0.20453577655782076
0.14131413141313942,-0.20102269202017034
0.1422142214221367,-0.19750659067689194
0.14311431143113396,-0.1939874764886467
0.14401440144014543,-0.19046535342069218
0.1449144914491427,-0.1869402254429355
0.14581458145813997,-0.18341209652952312
0.14671467146713724,-0.17988097065889605
0.14761476147614871,-0.17634685181357151
0.14851485148514598,-0.1728097439802002
0.14941494149414325,-0.1692696511491606
0.15031503150314052,-0.16572657731462326
0.151215121512152,-0.16218052647433437
0.15211521152114926,-0.15863150262968273
0.15301530153014653,-0.15507950978529506
0.1539153915391438,-0.15152455194911066
0.15481548154815528,-0.14796663313216613
0.15571557155715254,-0.14440575734867
0.1566156615661498,-0.14084192861560632
0.1575157515751613,-0.13727515095275986
0.15841584158415856,-0.1337054283827501
0.15931593159315582,-0.13013276493063347
0.1602160216021531,-0.12655716462398667
0.16111611161116457,-0.12297863149270098
0.16201620162016184,-0.11939716956906776
0.1629162916291591,-0.11581278288738575
0.16381638163815637,-0.11222547548405029
0.16471647164716785,-0.10863525139735118
0.16561656165616512,-0.10504211466756423
0.16651665166516239,-0.10144606933656253
0.16741674167415965,-0.09784711944791055
0.16831683168317113,-0.09424526904666672
0.1692169216921684,-0.09064052217948054
0.17011701170116567,-0.08703288289420788
0.17101710171016293,-0.08342235524000786
0.1719171917191744,-0.07980894326715442
0.17281728172817168,-0.07619265102713217
0.17371737173716895,-0.07257348257226044
0.1746174617461662,-0.06895144195579392
0.1755175517551777,-0.06532653323173601
0.17641764176417496,-0.06169876045494225
0.17731773177317223,-0.058068127680745395
0.1782178217821695,-0.054434638965063974
0.17911791179118097,-0.05079829836421616
0.18001800180017824,-0.047159109935029864
0.1809180918091755,-0.04351707773447164
0.18181818181817277,-0.039872205819756514
0.18271827182718425,-0.03622449824816958
0.18361836183618152,-0.032573959077177646
0.1845184518451788,-0.028920592364063868
0.18541854185417606,-0.02526440216603954
0.18631863186318753,-0.02160539254007029
0.1872187218721848,-0.01794356754299228
0.18811881188118207,-0.014278931231148219
0.18901890189017934,-0.010611487660507133
0.18991899189919081,-0.006941240886489707
0.19081908190818808,-0.0032681949640915877
0.19171917191718535,0.0004076460524794106
0.19261926192618262,0.004086278109680539
0.1935193519351941,0.00776769715480051
0.19441944194419136,0.011451899135839138
0.19531953195318863,0.015138880001861055
0.1962196219622001,0.018828635702919705
0.19711971197119738,0.02252116218998583
0.19801980198019464,0.02621645541529099
0.1989198919891919,0.02991451133221113
0.1998199819982034,0.03361532589541914
0.20072007200720066,0.03731889506076509
0.20162016201619792,0.04102521478561733
0.2025202520251952,0.044734281028739886
0.20342034203420667,0.04844608975044536
0.20432043204320394,0.052160636912468784
0.2052205220522012,0.05587791847830764
0.20612061206119847,0.05959793041309679
0.20702070207020995,0.06332066868375646
0.20792079207920722,0.0670461292588638
0.20882088208820448,0.07077430810899131
0.20972097209720175,0.07450520120657568
0.21062106210621323,0.07823880452606714
0.2115211521152105,0.08197511404379393
0.21242124212420777,0.08571412573830163
0.21332133213320503,0.08945583559021632
0.2142214221422165,0.09320023958239228
0.21512151215121378,0.09694733369977415
0.21602160216021105,0.1006971139297332
0.2169216921692083,0.10444957626192676
0.2178217821782198,0.10820471668844557
0.21872187218721706,0.11196253120367057
0.21962196219621433,0.11572301580460849
0.2205220522052116,0.11948616649074917
0.22142214221422307,0.12325197926420685
0.22232223222322034,0.12702045012958008
0.2232223222322176,0.13079157509427944
0.22412241224121487,0.13456535016838456
0.22502250225022635,0.13834177136478404
0.22592259225922362,0.14212083469903206
0.2268226822682209,0.1459025361896715
0.22772277227721816,0.14968687185809337
0.22862286228622963,0.1534738377286699
0.2295229522952269,0.15726342982861058
0.23042304230422417,0.16105564418828391
0.23132313231322144,0.16485047684107323
0.23222322232223291,0.1686479238235078
0.23312331233123018,0.1724479811751168
0.23402340234022745,0.1762506449387487
0.23492349234923893,0.1800559111604726
0.2358235823582362,0.18386377588947034
0.23672367236723346,0.18767423517836088
0.23762376237623073,0.19148728508304685
0.2385238523852422,0.19530292166284657
0.23942394239423948,0.19912114098033995
0.24032403240323674,0.2029419391016893
0.241224122412234,0.20676531209648422
0.2421242124212455,0.21059125603787113
0.24302430243024276,0.21441976700239881
0.24392439243924002,0.2182508410703354
0.2448244824482373,0.22208447432551218
0.24572457245724877,0.22592066285545093
0.24662466246624604,0.22975940275120826
0.2475247524752433,0.23360069010768936
0.24842484248424057,0.23744452102349026
0.24932493249325205,0.24129089160102649
0.2502250225022493,0.2451397979463695
0.2511251125112466,0.24899123616956506
0.25202520252024385,0.25284520238446884
0.25292529252925533,0.25670169270887505
0.2538253825382526,0.2605607032643526
0.25472547254724986,0.2644222301765592
0.25562556255624713,0.26828626957507695
0.2565256525652586,0.2721528175935392
0.2574257425742559,0.27602187036946396
0.25832583258325315,0.27989342404456724
0.2592259225922504,0.2837674747645971
0.2601260126012619,0.2876440186794583
0.26102610261025916,0.2915230519430439
0.2619261926192564,0.29540457071354753
0.2628262826282537,0.29928857115329766
0.26372637263726517,0.3031750494288766
0.26462646264626244,0.3070640017109536
0.2655265526552597,0.3109554241745953
0.266426642664257,0.3148493129990977
0.26732673267326845,0.3187456643681035
0.2682268226822657,0.32264447446943545
0.269126912691263,0.3265457394954032
0.27002700270026025,0.3304494556426344
0.27092709270927173,0.33435561911219214
0.271827182718269,0.3382642261094054
0.27272727272726627,0.3421752728441739
0.27362736273626354,0.34608875553080065
0.274527452745275,0.3500046703881032
0.2754275427542723,0.3539230136392489
0.27632763276326955,0.3578437815120532
0.277227722772281,0.3617669702388605
0.2781278127812783,0.3656925760564181
0.27902790279027556,0.36962059520618074
0.27992799279927283,0.3735510239341383
0.2808280828082843,0.3774838584909278
0.2817281728172816,0.3814190951316622
0.28262826282627884,0.3853567301162315
0.2835283528352761,0.38929675970913036
0.2844284428442876,0.39323918017956805
0.28532853285328486,0.39718398780129777
0.2862286228622821,0.401131178852914
0.2871287128712794,0.4050807496176811
0.28802880288029087,0.4090326963836411
0.28892889288928814,0.4129870154434415
0.2898289828982854,0.41694370309463274
0.29072907290728267,0.4209027556394952
0.29162916291629415,0.4248641693851447
0.2925292529252914,0.42882794064336144
0.2934293429342887,0.4327940657308841
0.29432943294328595,0.43676254096923584
0.29522952295229743,0.4407333626848332
0.2961296129612947,0.4447065272088059
0.29702970297029196,0.44868203087729824
0.29792979297928923,0.45265987003128844
0.2988298829883007,0.4566400410166985
0.299729972997298,0.46062254018421267
0.30063006300629525,0.4646073638895797
0.3015301530152925,0.46859450849342776
0.302430243024304,0.4725839703613749
0.30333033303330126,0.4765757458638492
0.3042304230422985,0.48056983137638437
0.3051305130512958,0.4845662232794395
0.30603060306030727,0.4885649179585053
0.30693069306930454,0.4925659118039241
0.3078307830783018,0.4965692012111838
0.3087308730872991,0.5005747825807391
0.30963096309631055,0.5045826523181142
0.3105310531053078,0.5085928068337224
0.3114311431143051,0.5126052425431613
0.31233123312330235,0.5166199558670299
0.31323132313231383,0.5206369432310329
0.3141314131413111,0.5246562010657998
0.31503150315030837,0.5286777258071759
0.31593159315931985,0.5327015138960902
0.3168316831683171,0.5367275617784196
0.3177317731773144,0.5407558659052797
0.31863186318631165,0.5447864227328458
0.3195319531953231,0.5488192287224509
0.3204320432043204,0.5528542803404071
0.32133213321331766,0.5568915740582928
0.32223222322231493,0.560931106352773
0.3231323132313264,0.5649728737056978
0.3240324032403237,0.5690168726039224
0.32493249324932094,0.5730630995395923
0.3258325832583182,0.5771115510099651
0.3267326732673297,0.5811622235175078
0.32763276327632695,0.5852151135697128
0.3285328532853242,0.5892702176793889
0.3294329432943215,0.5933275323644757
0.33033303330333297,0.5973870541481439
0.33123312331233024,0.6014487795586119
0.3321332133213275,0.6055127051294303
0.33303330333032477,0.6095788273993026
0.33393339333933625,0.6136471429121803
0.3348334833483335,0.6177176482170796
0.3357335733573308,0.6217903398683682
0.33663366336632805,0.6258652144255802
0.33753375337533953,0.6299422684535154
0.3384338433843368,0.6340214985220526
0.33933393339333406,0.6381029012064361
0.34023402340233133,0.6421864730870914
0.3411341134113428,0.6462722107497226
0.3420342034203401,0.6503601107851252
0.34293429342933734,0.6544501697894728
0.3438343834383346,0.6585423843641321
0.3447344734473461,0.6626367511157573
0.34563456345634336,0.6667332666561064
0.3465346534653406,0.6708319276023247
0.3474347434743379,0.6749327305767588
0.34833483348334937,0.6790356722070539
0.34923492349234664,0.6831407491259649
0.3501350135013439,0.6872479579716424
0.3510351035103412,0.6913572953874462
0.35193519351935265,0.6954687580220394
0.3528352835283499,0.6995823425292026
0.3537353735373472,0.7036980455681177
0.35463546354634445,0.7078158638031783
0.35553555355535593,0.7119357939040896
0.3564356435643532,0.7160578325456752
0.35733573357335047,0.7201819764081653
0.35823582358236195,0.7243082221770526
0.3591359135913592,0.7284365665429522
0.3600360036003565,0.732567006201887
0.36093609360935375,0.7366995378550958
0.3618361836183652,0.740834158209131
0.3627362736273625,0.7449708639756667
0.36363636363635976,0.7491096518717852
0.36453645364535703,0.7532505186197855
0.3654365436543685,0.7573934609472781
0.3663366336633658,0.7615384755869959
0.36723672367236304,0.7656855592770777
0.3681368136813603,0.769834708760877
0.3690369036903718,0.7739859207870571
0.36993699369936905,0.7781391921094006
0.3708370837083663,0.7822945194870928
0.3717371737173636,0.7864518996845302
0.37263726372637507,0.7906113294714169
0.37353735373537233,0.7947728056225695
0.3744374437443696,0.7989363249182043
0.37533753375336687,0.8031018841437438
0.37623762376237835,0.8072694800899108
0.3771377137713756,0.8114391095525373
0.3780378037803729,0.8156107693328475
0.37893789378937015,0.8197844562372657
0.37983798379838163,0.8239601670775087
0.3807380738073789,0.8281378986703977
0.38163816381637616,0.8323176478381346
0.38253825382537343,0.8364994114081172
0.3834383438343849,0.8406831862130264
0.3843384338433822,0.8448689690906374
0.38523852385237944,0.8490567568841001
0.3861386138613767,0.8532465464417471
0.3870387038703882,0.8574383346171881
0.38793879387938546,0.8616321182691151
0.3888388838883827,0.8658278942615855
0.38973897389738,0.8700256594638289
0.39063906390639147,0.8742254107503404
0.39153915391538874,0.8784271450006871
0.392439243924386,0.8826308590997889
0.3933393339333833,0.8868365499377279
0.39423942394239475,0.8910442144098379
0.395139513951392,0.8952538494165128
0.3960396039603893,0.8994654518634879
0.39693969396940076,0.9036790186616933
0.39783978397839803,0.9078945467271096
0.3987398739873953,0.9121120329810473
0.39963996399639257,0.9163314743499562
0.40054005400540404,0.9205528677655131
0.4014401440144013,0.9247762101644309
0.4023402340233986,0.9290014984887395
0.40324032403239585,0.9332287296855915
0.4041404140414073,0.9374579007073521
0.4050405040504046,0.9416890085114087
0.40594059405940186,0.9459220500604469
0.4068406840683991,0.9501570223222634
0.4077407740774106,0.9543939222698479
0.4086408640864079,0.9586327468811974
0.40954095409540514,0.9628734931395916
0.4104410441044024,0.9671161580334017
0.4113411341134139,0.9713607385561788
0.41224122412241115,0.9756072317064614
0.4131413141314084,0.9798556344880541
0.4140414041404057,0.9841059439098354
0.41494149414941717,0.9883581569858453
0.41584158415841443,0.9926122707350938
0.4167416741674117,0.9968682821818384
0.41764176417640897,1.0011261883553928
0.41854185418542045,1.0053859862902126
0.4194419441944177,1.0096476730257045
0.420342034203415,1.0139112456065045
0.42124212421241225,1.0181767010822838
0.42214221422142373,1.0224440365078382
0.423042304230421,1.0267132489428936
0.42394239423941826,1.0309843354523862
0.42484248424841553,1.0352572931062662
0.425742574257427,1.0395321189795885
0.4266426642664243,1.0438088101523195
0.42754275427542154,1.048087363709612
0.4284428442844188,1.0523677767416146
0.4293429342934303,1.0566500463435602
0.43024302430242756,1.060934169615569
0.4311431143114248,1.0652201436629285
0.4320432043204221,1.0695079655959023
0.43294329432943357,1.0737976325298118
0.43384338433843084,1.0780891415848488
0.4347434743474281,1.0823824898863483
0.4356435643564396,1.086677674564646
0.43654365436543685,1.0909746927549255
0.4374437443744341,1.0952735415975021
0.4383438343834314,1.0995742182376214
0.43924392439244286,1.1038767198255552
0.44014401440144013,1.1081810435164008
0.4410441044104374,1.112487186470362
0.44194419441943467,1.116795145852553
0.44284428442844614,1.1211049188330893
0.4437443744374434,1.1254165025868883
0.4446444644464407,1.129729894293951
0.44554455445543795,1.1340450911391655
0.4464446444644494,1.1383620903123959
0.4473447344734467,1.142680889008286
0.44824482448244396,1.147001484426539
0.4491449144914412,1.1513238737717197
0.4500450045004527,1.1556480542533458
0.45094509450945,1.1599740230856903
0.45184518451844724,1.1643017774880609
0.4527452745274445,1.1686313146846028
0.453645364536456,1.1729626319043884
0.45454545454545325,1.1772957263812212
0.4554455445544505,1.1816305953539137
0.4563456345634478,1.185967236066092
0.45724572457245927,1.1903056457662842
0.45814581458145653,1.1946458217077232
0.4590459045904538,1.198987761148627
0.45994599459945107,1.2033314613519999
0.46084608460846255,1.2076769195857242
0.4617461746174598,1.2120241331223607
0.4626462646264571,1.2163730992394297
0.46354635463545435,1.2207238152192115
0.46444644464446583,1.2250762783488391
0.4653465346534631,1.2294304859200977
0.46624662466246036,1.2337864352297063
0.46714671467145763,1.2381441235791169
0.4680468046804691,1.2425035482746085
0.4689468946894664,1.2468647066270862
0.46984698469846364,1.2512275959523607
0.4707470747074609,1.2555922135709527
0.4716471647164724,1.2599585568081793
0.47254725472546966,1.2643266229939591
0.4734473447344669,1.2686964094630904
0.4743474347434642,1.2730679135550513
0.47524752475247567,1.277441132614094
0.47614761476147294,1.281816063989041
0.4770477047704702,1.28619270503357
0.4779477947794817,1.2905710531060588
0.47884788478847895,1.2949511055694403
0.4797479747974762,1.2993328597914777
0.4806480648064735,1.3037163131445695
0.48154815481548496,1.3081014630058372
0.48244824482448223,1.312488306756928
0.4833483348334795,1.3168768417842927
0.48424842484247677,1.3212670654789898
0.48514851485148824,1.325658975236773
0.4860486048604855,1.3300525684578934
0.4869486948694828,1.3344478425473798
0.48784878487848005,1.3388447949148394
0.4887488748874915,1.3432434229745454
0.4896489648964888,1.3476437241452455
0.49054905490548606,1.352045695850431
0.4914491449144833,1.3564493355181475
0.4923492349234948,1.3608546405810786
0.4932493249324921,1.3652616084763505
0.49414941494148934,1.3696702366458098
0.4950495049504866,1.3740805225358268
0.4959495949594981,1.3784924635973808
0.49684968496849535,1.382906057285868
0.4977497749774926,1.3873213010613732
0.4986498649864899,1.39173819238848
0.49954995499550137,1.3961567287363503
0.5004500450044986,1.400576907578535
0.5013501350134959,1.4049987263932475
0.5022502250224932,1.4094221826631663
0.5031503150315046,1.413847273875525
0.5040504050405019,1.418273997521915
0.5049504950494992,1.4227023510985606
0.5058505850584964,1.427132332106126
0.5067506750675079,1.431563938049799
0.5076507650765052,1.435997166439097
0.5085508550855025,1.4404320147881429
0.5094509450944997,1.4448684806154684
0.5103510351035112,1.449306561444102
0.5112511251125085,1.4537462548013729
0.5121512151215057,1.458187558219186
0.513051305130503,1.462630469233827
0.5139513951395145,1.467074985386049
0.5148514851485118,1.471521104220877
0.515751575157509,1.4759688232878823
0.5166516651665205,1.4804181401410372
0.5175517551755178,1.4848690523385615
0.518451845184515,1.4893215574432015
0.5193519351935123,1.4937756530220334
0.5202520252025238,1.4982313366465512
0.521152115211521,1.5026886058924673
0.5220522052205183,1.5071474583399924
0.5229522952295156,1.5116078915736388
0.5238523852385271,1.5160699031823044
0.5247524752475243,1.5205334907590802
0.5256525652565216,1.524998651901524
0.5265526552655189,1.5294653842114663
0.5274527452745303,1.5339336852950958
0.5283528352835276,1.5384035527627629
0.5292529252925249,1.5428749842292577
0.5301530153015221,1.5473479773136114
0.5310531053105336,1.5518225296391872
0.5319531953195309,1.5562986388334785
0.5328532853285282,1.5607763025283905
0.5337533753375254,1.565255518360041
0.5346534653465369,1.5697362839688473
0.5355535553555342,1.5742185969993325
0.5364536453645314,1.5787024551003979
0.5373537353735287,1.5831878559251307
0.5382538253825402,1.5876747971308889
0.5391539153915375,1.5921632763791045
0.5400540054005347,1.5966532913355618
0.540954095409532,1.6011448396701993
0.5418541854185435,1.605637919057198
0.5427542754275407,1.610132527174784
0.543654365436538,1.614628661705506
0.5445544554455353,1.6191263203360382
0.5454545454545467,1.6236255007572673
0.546354635463544,1.6281262006640975
0.5472547254725413,1.6326284177557244
0.5481548154815385,1.637132149735442
0.54905490549055,1.6416373943107256
0.5499549954995473,1.6461441491930413
0.5508550855085446,1.6506524120981145
0.5517551755175418,1.6551621807457424
0.5526552655265533,1.659673452859874
0.5535553555355506,1.6641862261684173
0.5544554455445478,1.6687004984035148
0.5553555355535593,1.6732162673013957
0.5562556255625566,1.677733530602224
0.5571557155715539,1.6822522860503768
0.5580558055805511,1.6867725313942494
0.5589558955895626,1.6912942643863387
0.5598559855985599,1.6958174827830501
0.5607560756075571,1.7003421843449726
0.5616561656165544,1.7048683668366824
0.5625562556255659,1.7093960280268312
0.5634563456345631,1.7139251656879484
0.5643564356435604,1.7184557775967189
0.5652565256525577,1.7229878615337846
0.5661566156615692,1.7275214152838352
0.5670567056705664,1.732056436635409
0.5679567956795637,1.7365929233811697
0.568856885688561,1.741130873317711
0.5697569756975724,1.7456702842456444
0.5706570657065697,1.7502111539694007
0.571557155715567,1.7547534802975084
0.5724572457245642,1.759297261042397
0.5733573357335757,1.763842494020484
0.574257425742573,1.768389177051978
0.5751575157515703,1.772937307961157
0.5760576057605675,1.7774868845761707
0.576957695769579,1.782037904729127
0.5778577857785763,1.7865903662558995
0.5787578757875735,1.7911442669963993
0.5796579657965708,1.795699604794381
0.5805580558055823,1.8002563774975315
0.5814581458145796,1.804814582957271
0.5823582358235768,1.80937421902903
0.5832583258325741,1.813935283572056
0.5841584158415856,1.8184977744494966
0.5850585058505828,1.823061689528207
0.5859585958595801,1.827627026679024
0.5868586858685774,1.8321937837765703
0.5877587758775888,1.8367619586993433
0.5886588658865861,1.8413315493295186
0.5895589558955834,1.8459025535532239
0.5904590459045806,1.8504749692603464
0.5913591359135921,1.8550487943446186
0.5922592259225894,1.8596240267034219
0.5931593159315867,1.8642006642380624
0.5940594059405839,1.8687787048535787
0.5949594959495954,1.8733581464588243
0.5958595859585927,1.8779389869662744
0.5967596759675899,1.882521224292302
0.5976597659766014,1.8871048563570287
0.5985598559855987,1.8916898810841756
0.599459945994596,1.8962762964013413
0.6003600360035932,1.900864100239805
0.6012601260126047,1.9054532905346127
0.602160216021602,1.9100438652243832
0.6030603060305992,1.9146358222515842
0.6039603960395965,1.9192291595623352
0.604860486048608,1.9238238751064958
0.6057605760576052,1.92841996683747
0.6066606660666025,1.9330174327124832
0.6075607560755998,1.9376162706923836
0.6084608460846113,1.9422164787417346
0.6093609360936085,1.9468180548286127
0.6102610261026058,1.9514209969248901
0.6111611161116031,1.9560253030060335
0.6120612061206145,1.9606309710511962
0.6129612961296118,1.96523799904302
0.6138613861386091,1.9698463849679113
0.6147614761476063,1.9744561268158458
0.6156615661566178,1.9790672225804573
0.6165616561656151,1.9836796702588393
0.6174617461746124,1.988293467851826
0.6183618361836096,1.9929086133637897
0.6192619261926211,1.9975251048027356
0.6201620162016184,2.0021429401801005
0.6210621062106156,2.006762117511034
0.6219621962196129,2.011382634814198
0.6228622862286244,2.0160044901118583
0.6237623762376217,2.0206276814296875
0.6246624662466189,2.0252522067970413
0.6255625562556162,2.0298780642467613
0.6264626462646277,2.0345052518152666
0.6273627362736249,2.039133767542355
0.6282628262826222,2.04376360947148
0.6291629162916195,2.0483947756495575
0.630063006300631,2.0530272641270497
0.6309630963096282,2.0576610729577705
0.6318631863186255,2.062296200199168
0.6327632763276227,2.066932643912117
0.6336633663366342,2.07157040216102
0.6345634563456315,2.076209473013602
0.6354635463546288,2.0808498545411913
0.6363636363636402,2.0854915448185705
0.6372637263726375,2.0901345419238275
0.6381638163816348,2.094778843938634
0.639063906390632,2.0994244489480476
0.6399639963996435,2.1040713550406007
0.6408640864086408,2.108719560308106
0.641764176417638,2.1133690628459307
0.6426642664266353,2.118019860752805
0.6435643564356468,2.1226719521309048
0.6444644464446441,2.12732533508566
0.6453645364536413,2.1319800077260314
0.6462646264626386,2.136635968164312
0.6471647164716501,2.1412932145162187
0.6480648064806473,2.145951744900694
0.6489648964896446,2.1506115574401843
0.6498649864986419,2.1552726502604447
0.6507650765076534,2.159935021490625
0.6516651665166506,2.1645986692630768
0.6525652565256479,2.169263591713628
0.6534653465346452,2.173929786981391
0.6543654365436566,2.1785972532088453
0.6552655265526539,2.1832659885416463
0.6561656165616512,2.1879359911289025
0.6570657065706484,2.192607259122976
0.6579657965796599,2.197279790679577
0.6588658865886572,2.201953583957559
0.6597659765976545,2.206628637119206
0.6606660666066517,2.211304948330033
0.6615661566156632,2.2159825157588697
0.6624662466246605,2.2206613375776723
0.6633663366336577,2.225341411961796
0.664266426642655,2.230022737089802
0.6651665166516665,2.2347053111435455
0.6660666066606638,2.239389132307976
0.666966696669661,2.2440741987714223
0.6678667866786583,2.2487605087253906
0.6687668766876698,2.253448060364655
0.669666966696667,2.2581368518870626
0.6705670567056643,2.2628268814938113
0.6714671467146616,2.2675181473892527
0.672367236723673,2.2722106477809803
0.6732673267326703,2.276904380879636
0.6741674167416676,2.281599344899187
0.6750675067506791,2.286295538056777
0.6759675967596763,2.290992958572577
0.6768676867686736,2.2956916046700666
0.6777677767776709,2.3003914745758336
0.6786678667866823,2.3050925665196673
0.6795679567956796,2.3097948787343605
0.6804680468046769,2.314498409455986
0.6813681368136741,2.3192031569237037
0.6822682268226856,2.3239091193798487
0.6831683168316829,2.3286162950697338
0.6840684068406802,2.3333246822419293
0.6849684968496774,2.3380342791480677
0.6858685868586889,2.342745084042931
0.6867686768676862,2.347457095184256
0.6876687668766834,2.352170310833012
0.6885688568856807,2.356884729253204
0.6894689468946922,2.361600348711966
0.6903690369036894,2.3663171674793597
0.6912691269126867,2.371035183828656
0.692169216921684,2.3757543960361374
0.6930693069306955,2.3804748023811904
0.6939693969396927,2.3851964011461053
0.69486948694869,2.389919190616358
0.6957695769576873,2.394643169080413
0.6966696669666987,2.3993683348298127
0.697569756975696,2.40409468615898
0.6984698469846933,2.4088222213655004
0.6993699369936905,2.4135509387499225
0.700270027002702,2.4182808366158506
0.7011701170116993,2.4230119132697445
0.7020702070206966,2.427744167021203
0.7029702970296938,2.4324775961827663
0.7038703870387053,2.4372121990700024
0.7047704770477026,2.441947974001316
0.7056705670566998,2.4466849192982236
0.7065706570656971,2.4514230332851605
0.7074707470747086,2.456162314289569
0.7083708370837059,2.4609027606417007
0.7092709270927031,2.4656443706748967
0.7101710171017004,2.470387142725395
0.7110711071107119,2.475131075132416
0.7119711971197091,2.479876166237966
0.7128712871287064,2.48462241438712
0.7137713771377037,2.489369817927823
0.7146714671467151,2.4941183752109803
0.7155715571557124,2.498868084590262
0.7164716471647097,2.5036189444223815
0.7173717371737212,2.5083709530669487
0.7182718271827184,2.513124108886319
0.7191719171917157,2.517878410245877
0.720072007200713,2.522633855513834
0.7209720972097244,2.5273904430613245
0.7218721872187217,2.5321481712622074
0.722772277227719,2.5369070384933443
0.7236723672367162,2.541667043134405
0.7245724572457277,2.546428183567957
0.725472547254725,2.5511904581792697
0.7263726372637223,2.555953865356594
0.7272727272727195,2.560718403490964
0.728172817281731,2.5654840709762916
0.7290729072907283,2.5702508662091668
0.7299729972997255,2.575018787589139
0.7308730873087228,2.5797878335185187
0.7317731773177343,2.584558002402471
0.7326732673267315,2.589329292648817
0.7335733573357288,2.594101702668316
0.7344734473447261,2.598875230874465
0.7353735373537376,2.603649875683594
0.7362736273627348,2.608425635514666
0.7371737173717321,2.6132025087895614
0.7380738073807294,2.6179804939328752
0.7389738973897408,2.622759589372014
0.7398739873987381,2.627539793536996
0.7407740774077354,2.632321104860733
0.7416741674167326,2.637103521778832
0.7425742574257441,2.6418870427296874
0.7434743474347414,2.6466716661542846
0.7443744374437387,2.6514573904964807
0.7452745274527359,2.6562442142028058
0.7461746174617474,2.661032135722557
0.7470747074707447,2.6658211535075997
0.7479747974797419,2.670611266012649
0.7488748874887392,2.6754024716950733
0.7497749774977507,2.6801947690149834
0.750675067506748,2.6849881564350415
0.7515751575157452,2.6897826324207337
0.7524752475247425,2.69457819544018
0.753375337533754,2.699374843964222
0.7542754275427512,2.704172576466229
0.7551755175517485,2.7089713914223768
0.75607560756076,2.713771287311497
0.7569756975697572,2.718572262614935
0.7578757875787545,2.7233743158168267
0.7587758775877518,2.7281774454039023
0.7596759675967633,2.732981649865576
0.7605760576057605,2.737786927693754
0.7614761476147578,2.7425932773831123
0.7623762376237551,2.7474006974308995
0.7632763276327665,2.7522091863370286
0.7641764176417638,2.7570187426038824
0.7650765076507611,2.7618293647365935
0.7659765976597583,2.7666410512428463
0.7668766876687698,2.771453800632969
0.7677767776777671,2.7762676114197378
0.7686768676867644,2.7810824821186606
0.7695769576957616,2.7858984112477736
0.7704770477047731,2.790715397327738
0.7713771377137704,2.795533438881643
0.7722772277227676,2.8003525344352855
0.7731773177317649,2.805172682516976
0.7740774077407764,2.8099938816576246
0.7749774977497736,2.814816130390551
0.7758775877587709,2.8196394272517638
0.7767776777677682,2.8244637707797606
0.7776777677767797,2.829289159515624
0.7785778577857769,2.834115592002821
0.7794779477947742,2.8389430667874915
0.7803780378037715,2.8437715824182415
0.7812781278127829,2.8486011374462414
0.7821782178217802,2.8534317304250303
0.7830783078307775,2.858263359910794
0.7839783978397747,2.8630960244621706
0.7848784878487862,2.867929722640339
0.7857785778577835,2.8727644530088265
0.7866786678667808,2.877600214133791
0.787578757875778,2.882437004583818
0.7884788478847895,2.887274822930018
0.7893789378937868,2.8921136677458295
0.790279027902784,2.896953537607299
0.7911791179117813,2.9017944310928856
0.7920792079207928,2.9066363467835505
0.79297929792979,2.9114792832625644
0.7938793879387873,2.9163232391157865
0.7947794779477846,2.9211682129314687
0.7956795679567961,2.9260142033003462
0.7965796579657933,2.930861208815444
0.7974797479747906,2.935709228072357
0.7983798379838021,2.9405582596691
0.7992799279927993,2.945408302205962
0.8001800180017966,2.9502593542857882
0.8010801080107939,2.9551114145137833
0.8019801980198054,2.9599644814976016
0.8028802880288026,2.964818553847153
0.8037803780377999,2.9696736301748823
0.8046804680467972,2.9745297090955765
0.8055805580558086,2.979386789226452
0.8064806480648059,2.984244869186964
0.8073807380738032,2.9891039475990806
0.8082808280828004,2.9939640230870967
0.8091809180918119,2.9988250942777155
0.8100810081008092,3.00368715979986
0.8109810981098065,3.0085502182849484
0.8118811881188037,3.0134142683667067
0.8127812781278152,3.0182793086812505
0.8136813681368125,3.023145337866896
0.8145814581458097,3.028012354564439
0.815481548154807,3.0328803574169596
0.8163816381638185,3.0377493450699125
0.8172817281728157,3.042619316170934
0.818181818181813,3.0474902693701202
0.8190819081908103,3.052362203319834
0.8199819981998218,3.0572351166747955
0.820882088208819,3.0621090080918867
0.8217821782178163,3.06698387623043
0.8226822682268136,3.0718597197520014
0.823582358235825,3.076736537320509
0.8244824482448223,3.081614327602009
0.8253825382538196,3.0864930892649816
0.8262826282628168,3.091372820980135
0.8271827182718283,3.096253521420501
0.8280828082808256,3.1011351892612335
0.8289828982898229,3.1060178231798963
0.8298829882988201,3.110901421856264
0.8307830783078316,3.1157859839724136
0.8316831683168289,3.12067150821253
0.8325832583258261,3.1255579932631874
0.8334833483348234,3.130445437813154
0.8343834383438349,3.1353338405534834
0.8352835283528321,3.140223200177318
0.8361836183618294,3.145113515380172
0.8370837083708409,3.150004784859785
0.8379837983798382,3.1548970073159732
0.8388838883888354,3.159790181450908
0.8397839783978327,3.1646843059689282
0.8406840684068442,3.1695793795766245
0.8415841584158414,3.174475400982648
0.8424842484248387,3.17937236889799
0.843384338433836,3.1842702820357864
0.8442844284428475,3.189169139111413
0.8451845184518447,3.194068938842287
0.846084608460842,3.1989696799481466
0.8469846984698393,3.2038713611508607
0.8478847884788507,3.208773981174517
0.848784878487848,3.2136775387452308
0.8496849684968453,3.21858203259142
0.8505850585058425,3.223487461443615
0.851485148514854,3.228393824034551
0.8523852385238513,3.23330111909897
0.8532853285328486,3.238209345373902
0.8541854185418458,3.2431185015984725
0.8550855085508573,3.2480285865139926
0.8559855985598546,3.252939598863767
0.8568856885688518,3.2578515373933694
0.8577857785778491,3.2627644008504517
0.8586858685868606,3.2676781879848367
0.8595859585958578,3.272592897548321
0.8604860486048551,3.277508528294955
0.8613861386138524,3.282425078980853
0.8622862286228639,3.287342548364279
0.8631863186318611,3.2922609352054586
0.8640864086408584,3.2971802382668525
0.8649864986498557,3.302100456312967
0.8658865886588671,3.3070215881104463
0.8667866786678644,3.3119436324278744
0.8676867686768617,3.316866588036058
0.8685868586858589,3.321790453707832
0.8694869486948704,3.3267152282181516
0.8703870387038677,3.331640910343897
0.871287128712865,3.3365674988641536
0.8721872187218622,3.341494992560019
0.8730873087308737,3.3464233902146954
0.873987398739871,3.3513526906132944
0.8748874887488682,3.3562828925431156
0.8757875787578797,3.3612139947935025
0.876687668766877,3.3661459961556965
0.8775877587758742,3.371078895423118
0.8784878487848715,3.37601269139117
0.879387938793883,3.3809473828573307
0.8802880288028803,3.385882968620958
0.8811881188118775,3.390819447483577
0.8820882088208748,3.395756818248675
0.8829882988298863,3.4006950797218027
0.8838883888388835,3.405634230710373
0.8847884788478808,3.41057427002395
0.8856885688568781,3.4155151964740442
0.8865886588658896,3.420457008874213
0.8874887488748868,3.4253997060398627
0.8883888388838841,3.4303432867885326
0.8892889288928814,3.4352877499396954
0.8901890189018928,3.4402330943148534
0.8910891089108901,3.445179318737343
0.8919891989198874,3.4501264220326173
0.8928892889288846,3.455074403028048
0.8937893789378961,3.4600232605530206
0.8946894689468934,3.464972993438739
0.8955895589558907,3.4699236005185097
0.8964896489648879,3.474875080627542
0.8973897389738994,3.479827432603042
0.8982898289828967,3.484780655284021
0.8991899189918939,3.4897347475115774
0.9000900090008912,3.4946897081286954
0.9009900990099027,3.4996455359803433
0.9018901890189,3.5046022299132793
0.9027902790278972,3.5095597887763303
0.9036903690368945,3.514518211420198
0.904590459045906,3.5194774966975513
0.9054905490549032,3.5244376434628326
0.9063906390639005,3.529398650572541
0.9072907290728978,3.5343605168850334
0.9081908190819092,3.539323241260621
0.9090909090909065,3.54428682256137
0.9099909990999038,3.5492512596513923
0.910891089108901,3.55421655139664
0.9117911791179125,3.559182696665006
0.9126912691269098,3.5641496943261246
0.913591359135907,3.5691175432516586
0.9144914491449043,3.574086242315098
0.9153915391539158,3.579055790391857
0.9162916291629131,3.58402618635908
0.9171917191719103,3.588997429095922
0.9180918091809218,3.5939695174833997
0.9189918991899191,3.598942450404251
0.9198919891989163,3.60391622674321
0.9207920792079136,3.608890845386821
0.9216921692169251,3.613866305223521
0.9225922592259224,3.6188426051434557
0.9234923492349196,3.6238197440387503
0.9243924392439169,3.628797720803327
0.9252925292529284,3.6337765343329878
0.9261926192619256,3.638756183525225
0.9270927092709229,3.6437366672795015
0.9279927992799202,3.648717984497059
0.9288928892889317,3.6537001340810056
0.9297929792979289,3.6586831149361276
0.9306930693069262,3.6636669259691645
0.9315931593159235,3.6686515660886236
0.9324932493249349,3.6736370342048623
0.9333933393339322,3.6786233292299033
0.9342934293429295,3.683610450077708
0.9351935193519267,3.6885983956639916
0.9360936093609382,3.6935871649063063
0.9369936993699355,3.698576756723854
0.9378937893789328,3.7035671700377635
0.93879387938793,3.7085584037709016
0.9396939693969415,3.71355045684796
0.9405940594059388,3.7185433281952656
0.941494149414936,3.723537016741057
0.9423942394239333,3.7285315214152996
0.9432943294329448,3.733526841149767
0.944194419441942,3.7385229748778577
0.9450945094509393,3.7435199215348662
0.9459945994599366,3.7485176800578
0.9468946894689481,3.753516249385463
0.9477947794779453,3.7585156284582664
0.9486948694869426,3.76351581621851
0.9495949594959399,3.768516811610188
0.9504950495049513,3.7735186135790797
0.9513951395139486,3.778521221072558
0.9522952295229459,3.7835246330398693
0.9531953195319431,3.7885288484319446
0.9540954095409546,3.7935338662014835
0.9549954995499519,3.798539685302767
0.9558955895589492,3.803546304691936
0.9567956795679606,3.80855372332685
0.9576957695769579,3.813561940166936
0.9585958595859552,3.818570954173471
0.9594959495949524,3.8235807643093906
0.9603960396039639,3.8285913695393834
0.9612961296129612,3.8336027688296905
0.9621962196219584,3.838614961148392
0.9630963096309557,3.843627945465214
0.9639963996399672,3.848641720751619
0.9648964896489645,3.8536562859806125
0.9657965796579617,3.858671640127026
0.966696669666959,3.8636877821673203
0.9675967596759705,3.868704711079684
0.9684968496849677,3.873722425843834
0.969396939693965,3.8787409254412997
0.9702970297029623,3.883760208855228
0.9711971197119738,3.88878027507048
0.972097209720971,3.893801123073432
0.9729972997299683,3.898822751852262
0.9738973897389656,3.9038451603967506
0.974797479747977,3.9088683476983817
0.9756975697569743,3.9138923127501397
0.9765976597659716,3.918917054546799
0.9774977497749688,3.9239425720847247
0.9783978397839803,3.9289688643619707
0.9792979297929776,3.9339959303780816
0.9801980198019749,3.939023769134377
0.9810981098109721,3.944052379633755
0.9819981998199836,3.9490817608807927
0.9828982898289809,3.954111911881541
0.9837983798379781,3.9591428316438164
0.9846984698469754,3.9641745191770013
0.9855985598559869,3.9692069734921422
0.9864986498649841,3.9742401936017515
0.9873987398739814,3.9792741785200905
0.9882988298829787,3.984308927262977
0.9891989198919902,3.9893444388478785
0.9900990099009874,3.994380712293718
0.9909990999099847,3.999417746621154
0.991899189918982,4.00445554085239
0.9927992799279934,4.0094940940112656
0.9936993699369907,4.014533405123065
0.994599459945988,4.0195734732147965
0.9954995499549995,4.024614297315047
0.9963996399639967,4.029655876453839
0.997299729972994,4.034698209662912
0.9981998199819913,4.039741295975525
0.9990999099910027,4.044785134426556
1.0,4.0498297240523025
1.0009000900089973,4.05487506389077
1.0018001800179945,4.05992115298147
1.002700270027006,4.064967990365521
1.0036003600360033,4.070015575085451
1.0045004500450005,4.075063906185479
1.0054005400539978,4.0801129827113245
1.0063006300630093,4.085162803710299
1.0072007200720066,4.090213368231111
1.0081008100810038,4.095264675324152
1.009000900090001,4.100316724041299
1.0099009900990126,4.105369513436009
1.0108010801080098,4.110423042563126
1.011701170117007,4.115477310479164
1.0126012601260044,4.120532316242114
1.0135013501350159,4.12558805891153
1.0144014401440131,4.1306445375483465
1.0153015301530104,4.135701751215154
1.0162016201620077,4.140759698976007
1.0171017101710191,4.145818379896517
1.0180018001800164,4.150877793043659
1.0189018901890137,4.155937937486054
1.019801980198011,4.160998812293777
1.0207020702070224,4.166060416538448
1.0216021602160197,4.171122749293037
1.022502250225017,4.176185809632154
1.0234023402340142,4.181249596631844
1.0243024302430257,4.186314109369691
1.025202520252023,4.191379346924619
1.0261026102610202,4.196445308377176
1.0270027002700175,4.201511992809337
1.027902790279029,4.206579399304604
1.0288028802880262,4.211647526947807
1.0297029702970235,4.216716374825389
1.0306030603060208,4.22178594202521
1.0315031503150323,4.226856227636647
1.0324032403240295,4.23192723075039
1.0333033303330268,4.236998950458734
1.034203420342024,4.242071385855381
1.0351035103510355,4.247144536035532
1.0360036003600328,4.252218400095699
1.03690369036903,4.257292977133985
1.0378037803780416,4.262368266249933
1.0387038703870388,4.2674442665443895
1.039603960396036,4.272520977119782
1.0405040504050334,4.277598397079928
1.0414041404140448,4.282676525530126
1.042304230423042,4.287755361576963
1.0432043204320394,4.292834904328597
1.0441044104410366,4.297915152894566
1.0450045004500481,4.302996106385879
1.0459045904590454,4.308077763914821
1.0468046804680426,4.313160124595238
1.04770477047704,4.318243187542348
1.0486048604860514,4.323326951872821
1.0495049504950487,4.328411416704604
1.050405040504046,4.333496581157185
1.0513051305130432,4.338582444351417
1.0522052205220547,4.3436690054095966
1.053105310531052,4.348756263455281
1.0540054005400492,4.353844217613566
1.0549054905490465,4.3589328670108936
1.055805580558058,4.364022210775143
1.0567056705670552,4.369112248035446
1.0576057605760525,4.3742029779224545
1.0585058505850498,4.379294399568166
1.0594059405940612,4.3843865121059995
1.0603060306030585,4.389479314670615
1.0612061206120558,4.394572806398186
1.062106210621053,4.399666986426218
1.0630063006300645,4.404761853893631
1.0639063906390618,4.409857407940571
1.064806480648059,4.414953647708694
1.0657065706570563,4.420050572340971
1.0666066606660678,4.425148180981779
1.067506750675065,4.430246472776716
1.0684068406840623,4.435345446872871
1.0693069306930596,4.440445102418646
1.070207020702071,4.445545438563837
1.0711071107110683,4.450646454459444
1.0720072007200656,4.455748149257959
1.0729072907290629,4.460850522113166
1.0738073807380744,4.46595357218024
1.0747074707470716,4.47105729861555
1.075607560756069,4.476161700576942
1.0765076507650804,4.481266777223597
1.0774077407740776,4.4863725277158855
1.078307830783075,4.491478951215643
1.0792079207920722,4.496586046885988
1.0801080108010837,4.501693813891409
1.081008100810081,4.50680225139757
1.0819081908190782,4.5119113585715995
1.0828082808280755,4.51702113458189
1.083708370837087,4.5221315785981995
1.0846084608460842,4.527242689791452
1.0855085508550815,4.532354467334021
1.0864086408640787,4.537466910399539
1.0873087308730902,4.542580018162994
1.0882088208820875,4.547693789800528
1.0891089108910847,4.552808224489725
1.090009000900082,4.557923321409419
1.0909090909090935,4.5630390797397835
1.0918091809180908,4.568155498662144
1.092709270927088,4.573272577359257
1.0936093609360853,4.578390315015114
1.0945094509450968,4.583508710815045
1.095409540954094,4.5886277639455155
1.0963096309630913,4.593747473594412
1.0972097209720886,4.598867838950854
1.0981098109811,4.603988859205282
1.0990099009900973,4.609110533549267
1.0999099909990946,4.6142328611757915
1.1008100810080919,4.619355841279059
1.1017101710171033,4.624479473054586
1.1026102610261006,4.6296037556990095
1.1035103510350979,4.634728688410371
1.1044104410440951,4.639854270387921
1.1053105310531066,4.644980500832214
1.1062106210621039,4.650107378944918
1.1071107110711012,4.6552349039290934
1.1080108010800984,4.660363074989
1.10891089108911,4.665491891330197
1.1098109810981072,4.670621352159342
1.1107110711071044,4.675751456684479
1.1116111611161017,4.680882204114842
1.1125112511251132,4.686013593660953
1.1134113411341104,4.691145624534429
1.1143114311431077,4.6962782959482565
1.1152115211521192,4.701411607116658
1.1161116111611165,4.706545557254938
1.1170117011701137,4.711680145579775
1.117911791179111,4.716815371309021
1.1188118811881225,4.7219512336617955
1.1197119711971197,4.727087731858299
1.120612061206117,4.732224865120091
1.1215121512151143,4.737362632669897
1.1224122412241258,4.742501033731702
1.123312331233123,4.747640067530562
1.1242124212421203,4.752779733292885
1.1251125112511176,4.7579200302462334
1.126012601260129,4.763060957619422
1.1269126912691263,4.768202514642329
1.1278127812781236,4.77334470054617
1.1287128712871208,4.778487514563315
1.1296129612961323,4.78363095592737
1.1305130513051296,4.788775023872998
1.1314131413141268,4.793919717636193
1.1323132313231241,4.79906503645409
1.1332133213321356,4.804210979565056
1.1341134113411329,4.809357546208504
1.1350135013501301,4.814504735625169
1.1359135913591274,4.8196525470569185
1.1368136813681389,4.824800979746845
1.1377137713771361,4.829950032939075
1.1386138613861334,4.835099705879053
1.1395139513951307,4.840249997813342
1.1404140414041422,4.845400907989726
1.1413141314131394,4.850552435657012
1.1422142214221367,4.855704580065316
1.143114311431134,4.860857340465867
1.1440144014401454,4.866010716111103
1.1449144914491427,4.871164706254479
1.14581458145814,4.876319310150748
1.1467146714671372,4.881474527055771
1.1476147614761487,4.886630356226606
1.148514851485146,4.891786796921321
1.1494149414941432,4.896943848399275
1.1503150315031405,4.902101509920923
1.151215121512152,4.907259780747913
1.1521152115211493,4.912418660142893
1.1530153015301465,4.917578147369792
1.1539153915391438,4.9227382416936285
1.1548154815481553,4.927898942380605
1.1557155715571525,4.933060248697915
1.1566156615661498,4.938222159914026
1.1575157515751613,4.943384675298533
1.1584158415841586,4.948547794122019
1.1593159315931558,4.953711515656332
1.160216021602153,4.958875839174398
1.1611161116111646,4.96404076395031
1.1620162016201618,4.969206289259136
1.162916291629159,4.974372414377208
1.1638163816381564,4.979539138581923
1.1647164716471679,4.984706461151837
1.1656165616561651,4.989874381366478
1.1665166516651624,4.995042898506622
1.1674167416741597,5.000212011854108
1.1683168316831711,5.005381720691925
1.1692169216921684,5.010552024304022
1.1701170117011657,5.015722921975593
1.171017101710163,5.020894412992885
1.1719171917191744,5.026066496643286
1.1728172817281717,5.0312391722151375
1.173717371737169,5.036412438998018
1.1746174617461662,5.041586296282548
1.1755175517551777,5.046760743360487
1.176417641764175,5.051935779524535
1.1773177317731722,5.057111404068622
1.1782178217821695,5.0622876162877155
1.179117911791181,5.067464415477909
1.1800180018001782,5.072641800936233
1.1809180918091755,5.077819771960938
1.1818181818181728,5.082998327851303
1.1827182718271843,5.0881774679077285
1.1836183618361815,5.093357191431543
1.1845184518451788,5.098537497725285
1.185418541854176,5.103718386092519
1.1863186318631875,5.108899855837916
1.1872187218721848,5.114081906267073
1.188118811881182,5.119264536686787
1.1890189018901793,5.124447746404872
1.1899189918991908,5.129631534730246
1.190819081908188,5.134815900972739
1.1917191719171853,5.140000844443379
1.1926192619261826,5.145186364454199
1.193519351935194,5.15037246031833
1.1944194419441914,5.155559131349808
1.1953195319531886,5.160746376863858
1.1962196219622,5.165934196176753
1.1971197119711974,5.1711225886056615
1.1980198019801946,5.176311553468939
1.198919891989192,5.1815010900859315
1.1998199819982034,5.18669119777707
1.2007200720072007,5.191881875863679
1.201620162016198,5.197073123668257
1.2025202520251952,5.202264940514288
1.2034203420342067,5.207457325726334
1.204320432043204,5.212650278629841
1.2052205220522012,5.217843798551427
1.2061206120611985,5.223037884818682
1.20702070207021,5.228232536760268
1.2079207920792072,5.233427753705727
1.2088208820882045,5.238623534985759
1.2097209720972018,5.243819879932039
1.2106210621062132,5.249016787877296
1.2115211521152105,5.2542142581551365
1.2124212421242078,5.259412290100321
1.213321332133205,5.26461088304857
1.2142214221422165,5.269810036336658
1.2151215121512138,5.275009749302226
1.216021602160211,5.280210021284062
1.2169216921692083,5.285410851621907
1.2178217821782198,5.290612239656551
1.218721872187217,5.29581418472964
1.2196219621962143,5.301016686183962
1.2205220522052116,5.30621974336325
1.221422142214223,5.311423355612278
1.2223222322232203,5.316627522276671
1.2232223222322176,5.321832242703189
1.2241224122412149,5.3270375162395265
1.2250225022502264,5.332243342234416
1.2259225922592236,5.337449720037432
1.2268226822682209,5.342656648999275
1.2277227722772182,5.347864128471578
1.2286228622862296,5.3530721578069995
1.229522952295227,5.3582807363590375
1.2304230423042242,5.363489863482305
1.2313231323132214,5.3686995385323435
1.232223222322233,5.373909760865715
1.2331233123312302,5.379120529839805
1.2340234023402274,5.384331844813119
1.2349234923492247,5.389543705145077
1.2358235823582362,5.394756110196111
1.2367236723672335,5.3999690593274785
1.2376237623762307,5.405182551901537
1.2385238523852422,5.41039658728161
1.2394239423942395,5.415611164831834
1.2403240324032367,5.420826283917443
1.241224122412234,5.4260419439045835
1.2421242124212455,5.431258144160402
1.2430243024302428,5.436474884052852
1.24392439243924,5.441692162950982
1.2448244824482373,5.446909980224743
1.2457245724572488,5.452128335245076
1.246624662466246,5.457347227383728
1.2475247524752433,5.462566656013533
1.2484248424842406,5.467786620508217
1.249324932493252,5.473007120242494
1.2502250225022493,5.478228154591876
1.2511251125112466,5.483449722932953
1.2520252025202439,5.488671824643203
1.2529252925292553,5.493894459101085
1.2538253825382526,5.499117625685849
1.2547254725472499,5.5043413237778145
1.2556255625562471,5.509565552758185
1.2565256525652586,5.514790312009139
1.2574257425742559,5.520015600913634
1.2583258325832531,5.5252414188557
1.2592259225922504,5.530467765220235
1.260126012601262,5.53569463939311
1.2610261026102592,5.54092204076097
1.2619261926192564,5.546149968711519
1.2628262826282537,5.5513784226333325
1.2637263726372652,5.556607401915944
1.2646264626462624,5.561836905949659
1.2655265526552597,5.567066934125835
1.266426642664257,5.572297485836693
1.2673267326732685,5.577528560475408
1.2682268226822657,5.582760157435918
1.269126912691263,5.587992276113208
1.2700270027002603,5.59322491590312
1.2709270927092717,5.598458076202442
1.271827182718269,5.603691756408722
1.2727272727272663,5.6089259559205455
1.2736273627362635,5.614160674137351
1.274527452745275,5.619395910459517
1.2754275427542723,5.624631664288171
1.2763276327632695,5.6298679350254766
1.277227722772281,5.63510472207449
1.2781278127812783,5.640342024839011
1.2790279027902756,5.645579842723868
1.2799279927992728,5.650818175134729
1.2808280828082843,5.656057021478193
1.2817281728172816,5.6612963811616
1.2826282628262788,5.666536253593312
1.283528352835276,5.671776638182522
1.2844284428442876,5.6770175343393525
1.2853285328532849,5.682258941474655
1.2862286228622821,5.6875008590002984
1.2871287128712794,5.692743286328981
1.2880288028802909,5.697986222874318
1.2889288928892881,5.7032296680506525
1.2898289828982854,5.708473621273338
1.2907290729072827,5.713718081958548
1.2916291629162941,5.718963049523368
1.2925292529252914,5.72420852338561
1.2934293429342887,5.729454502964085
1.294329432943286,5.734700987678419
1.2952295229522974,5.739947976949146
1.2961296129612947,5.745195470197519
1.297029702970292,5.750443466845781
1.2979297929792892,5.755691966316991
1.2988298829883007,5.760940968035105
1.299729972997298,5.7661904714247925
1.3006300630062952,5.771440475911709
1.3015301530152925,5.776690980922317
1.302430243024304,5.781941985883973
1.3033303330333013,5.7871934902247375
1.3042304230422985,5.792445493373657
1.3051305130512958,5.797697994760575
1.3060306030603073,5.802950993816221
1.3069306930693045,5.808204489972029
1.3078307830783018,5.813458482660405
1.308730873087299,5.818712971314552
1.3096309630963106,5.823967955368555
1.3105310531053078,5.829223434257189
1.311431143114305,5.834479407416206
1.3123312331233024,5.83973587428214
1.3132313231323138,5.844992834292405
1.314131413141311,5.850250286885102
1.3150315031503084,5.8555082314992974
1.3159315931593198,5.860766667574886
1.3168316831683171,5.866025594552444
1.3177317731773144,5.871285011873515
1.3186318631863116,5.876544918980413
1.3195319531953231,5.8818053153163214
1.3204320432043204,5.887066200325099
1.3213321332133177,5.892327573451566
1.322232223222315,5.89758943414131
1.3231323132313264,5.902851781840778
1.3240324032403237,5.908114615997091
1.324932493249321,5.913377936058323
1.3258325832583182,5.918641741473309
1.3267326732673297,5.923906031691741
1.327632763276327,5.9291708061639765
1.3285328532853242,5.934436064341323
1.3294329432943215,5.939701805675843
1.330333033303333,5.944968029620446
1.3312331233123302,5.950234735628707
1.3321332133213275,5.9555019231551425
1.3330333033303248,5.960769591655018
1.3339333933393362,5.966037740584446
1.3348334833483335,5.9713063694001915
1.3357335733573308,5.976575477559957
1.336633663366328,5.981845064522194
1.3375337533753395,5.987115129746188
1.3384338433843368,5.992385672691877
1.339333933393334,5.997656692820131
1.3402340234023313,6.002928189592557
1.3411341134113428,6.008200162471599
1.34203420342034,6.013472610920344
1.3429342934293373,6.018745534402803
1.3438343834383346,6.024018932383726
1.344734473447346,6.029292804328686
1.3456345634563434,6.034567149703898
1.3465346534653406,6.039841967976499
1.347434743474338,6.045117258614352
1.3483348334833494,6.050393021086143
1.3492349234923466,6.0556692548611935
1.350135013501344,6.0609459594097395
1.3510351035103412,6.066223134202741
1.3519351935193527,6.071500778711975
1.35283528352835,6.076778892409846
1.3537353735373472,6.08205747476967
1.3546354635463445,6.087336525265481
1.355535553555356,6.092616043372126
1.3564356435643532,6.0978960285650725
1.3573357335733505,6.103176480320696
1.358235823582362,6.108457398116129
1.3591359135913592,6.1137387814291255
1.3600360036003565,6.119020629738338
1.3609360936093537,6.12430294252313
1.3618361836183652,6.12958571926367
1.3627362736273625,6.134868959440736
1.3636363636363598,6.1401526625360034
1.364536453645357,6.145436828031854
1.3654365436543685,6.150721455411464
1.3663366336633658,6.156006544158621
1.367236723672363,6.161292093758001
1.3681368136813603,6.16657810369498
1.3690369036903718,6.1718645734557285
1.369936993699369,6.177151502527018
1.3708370837083663,6.1824388903965035
1.3717371737173636,6.1877267365525395
1.372637263726375,6.193015040484266
1.3735373537353723,6.198303801681417
1.3744374437443696,6.2035930196346145
1.3753375337533669,6.208882693835164
1.3762376237623783,6.214172823775154
1.3771377137713756,6.219463408947269
1.3780378037803729,6.224754448845066
1.3789378937893702,6.2300459429627875
1.3798379837983816,6.235337890795455
1.380738073807379,6.2406302918386745
1.3816381638163762,6.2459231455889235
1.3825382538253734,6.251216451543362
1.383438343834385,6.256510209199919
1.3843384338433822,6.261804418057109
1.3852385238523794,6.267099077614307
1.3861386138613767,6.272394187371569
1.3870387038703882,6.277689746829715
1.3879387938793855,6.282985755490144
1.3888388838883827,6.288282212855114
1.38973897389738,6.293579118427554
1.3906390639063915,6.298876471711156
1.3915391539153887,6.304174272210185
1.392439243924386,6.309472519429759
1.3933393339333833,6.314771212875666
1.3942394239423948,6.320070352054446
1.395139513951392,6.325369936473213
1.3960396039603893,6.330669965639925
1.3969396939694008,6.335970439063254
1.397839783978398,6.341271356252432
1.3987398739873953,6.34657271671754
1.3996399639963926,6.3518745199693125
1.400540054005404,6.357176765519238
1.4014401440144013,6.362479452879362
1.4023402340233986,6.367782581562573
1.4032403240323958,6.37308615108241
1.4041404140414073,6.378390160953161
1.4050405040504046,6.383694610689662
1.4059405940594019,6.388999499807592
1.4068406840683991,6.394304827823276
1.4077407740774106,6.399610594253777
1.4086408640864079,6.4049167986167115
1.4095409540954051,6.410223440430526
1.4104410441044024,6.41553051921431
1.4113411341134139,6.420838034487891
1.4122412241224112,6.4261459857716385
1.4131413141314084,6.431454372586751
1.4140414041404057,6.436763194455065
1.4149414941494172,6.442072450899151
1.4158415841584144,6.447382141442116
1.4167416741674117,6.452692265607891
1.417641764176409,6.458002822921041
1.4185418541854204,6.463313812906859
1.4194419441944177,6.468625235091173
1.420342034203415,6.473937089000628
1.4212421242124123,6.479249374162499
1.4221422142214237,6.484562090104784
1.423042304230421,6.489875236356012
1.4239423942394183,6.495188812445524
1.4248424842484155,6.500502817903287
1.425742574257427,6.5058172522599875
1.4266426642664243,6.511132115046835
1.4275427542754215,6.5164474057958515
1.4284428442844188,6.521763124039675
1.4293429342934303,6.527079269311661
1.4302430243024276,6.532395841145686
1.4311431143114248,6.537712839076429
1.432043204320422,6.543030262639187
1.4329432943294336,6.548348111369965
1.4338433843384308,6.553666384805286
1.434743474347428,6.558985082482472
1.4356435643564396,6.564304203939506
1.4365436543654369,6.569623748714882
1.4374437443744341,6.574943716347897
1.4383438343834314,6.580264106378449
1.4392439243924429,6.5855849183471395
1.4401440144014401,6.590906151795081
1.4410441044104374,6.596227806264179
1.4419441944194347,6.6015498812969415
1.4428442844284461,6.606872376436572
1.4437443744374434,6.612195291226779
1.4446444644464407,6.617518625212066
1.445544554455438,6.622842377937526
1.4464446444644494,6.628166548948951
1.4473447344734467,6.63349113779263
1.448244824482444,6.6388161440156415
1.4491449144914412,6.644141567165653
1.4500450045004527,6.649467406791023
1.45094509450945,6.654793662440604
1.4518451845184472,6.660120333664034
1.4527452745274445,6.665447420011536
1.453645364536456,6.6707749210340195
1.4545454545454533,6.676102836282883
1.4554455445544505,6.681431165310308
1.4563456345634478,6.686759907669054
1.4572457245724593,6.692089062912565
1.4581458145814565,6.69741863059477
1.4590459045904538,6.702748610270374
1.459945994599451,6.708079001494659
1.4608460846084625,6.713409803823586
1.4617461746174598,6.7187410168135955
1.462646264626457,6.724072640021902
1.4635463546354543,6.729404673006292
1.4644464446444658,6.734737115325225
1.465346534653463,6.74006996653764
1.4662466246624604,6.745403226203242
1.4671467146714576,6.750736893882306
1.468046804680469,6.7560709691357745
1.4689468946894664,6.761405451525065
1.4698469846984636,6.76674034061236
1.470747074707461,6.7720756359604035
1.4716471647164724,6.777411337132605
1.4725472547254697,6.782747443692848
1.473447344734467,6.78808395520577
1.4743474347434642,6.793420871236571
1.4752475247524757,6.798758191351113
1.476147614761473,6.804095915115724
1.4770477047704702,6.809434042097485
1.4779477947794817,6.814772571864083
1.478847884788479,6.82011150398367
1.4797479747974762,6.825450838025147
1.4806480648064735,6.830790573557974
1.481548154815485,6.83613071015226
1.4824482448244822,6.841471247378578
1.4833483348334795,6.8468121848082415
1.4842484248424768,6.852153522013119
1.4851485148514882,6.857495258565729
1.4860486048604855,6.862837394039045
1.4869486948694828,6.868179928006778
1.48784878487848,6.8735228600431935
1.4887488748874915,6.8788661897231975
1.4896489648964888,6.88420991662215
1.490549054905486,6.889554040316146
1.4914491449144833,6.89489856038183
1.4923492349234948,6.900243476396483
1.493249324932492,6.905588787937833
1.4941494149414893,6.910934494584343
1.4950495049504866,6.916280595915021
1.495949594959498,6.921627091509505
1.4968496849684954,6.9269739809478805
1.4977497749774926,6.932321263810961
1.4986498649864899,6.9376689396800995
1.4995499549955014,6.943017008137279
1.5004500450044986,6.948365468764925
1.501350135013496,6.953714321146186
1.5022502250224932,6.9590635648647465
1.5031503150315046,6.964413199504919
1.504050405040502,6.969763224651451
1.5049504950494992,6.975113639889812
1.5058505850584964,6.980464444806003
1.506750675067508,6.985815638986649
1.5076507650765052,6.991167222018806
1.5085508550855025,6.996519193490249
1.5094509450944997,7.00187155298928
1.5103510351035112,7.007224300104821
1.5112511251125085,7.0125774344262215
1.5121512151215057,7.017930955543547
1.513051305130503,7.023284863047387
1.5139513951395145,7.028639156528942
1.5148514851485118,7.033993835579843
1.515751575157509,7.039348899792429
1.5166516651665205,7.044704348759608
1.5175517551755178,7.050060182074707
1.518451845184515,7.055416399331761
1.5193519351935123,7.060773000125322
1.5202520252025238,7.066129984050554
1.521152115211521,7.071487350703037
1.5220522052205183,7.076845099679055
1.5229522952295156,7.082203230575405
1.523852385238527,7.0875617429894895
1.5247524752475243,7.09292063651913
1.5256525652565216,7.098279910762844
1.5265526552655189,7.103639565319655
1.5274527452745303,7.108999599789199
1.5283528352835276,7.114360013771513
1.5292529252925249,7.119720806867339
1.5301530153015221,7.125081978677915
1.5310531053105336,7.130443528805088
1.531953195319531,7.135805456851107
1.5328532853285282,7.141167762418913
1.5337533753375254,7.146530445111951
1.534653465346537,7.151893504534262
1.5355535553555342,7.1572569402902895
1.5364536453645314,7.162620751985167
1.5373537353735287,7.1679849392245245
1.5382538253825402,7.173349501614586
1.5391539153915375,7.178714438761977
1.5400540054005347,7.184079750274006
1.540954095409532,7.189445435758476
1.5418541854185435,7.194811494823779
1.5427542754275407,7.200177927078706
1.543654365436538,7.205544732132729
1.5445544554455353,7.210911909595808
1.5454545454545467,7.216279459078491
1.546354635463544,7.221647380191721
1.5472547254725413,7.227015672547115
1.5481548154815385,7.232384335756779
1.54905490549055,7.2377533694334035
1.5499549954995473,7.243122773190067
1.5508550855085446,7.248492546640522
1.5517551755175418,7.2538626893990035
1.5526552655265533,7.25923320108033
1.5535553555355506,7.264604081299702
1.5544554455445478,7.269975329672994
1.5553555355535593,7.275346945816606
1.5562556255625566,7.280718929347323
1.5571557155715539,7.286091279882602
1.5580558055805511,7.291463997040372
1.5589558955895626,7.29683708043914
1.5598559855985599,7.302210529697788
1.5607560756075571,7.30758434443587
1.5616561656165544,7.312958524273409
1.5625562556255659,7.318333068830999
1.5634563456345631,7.323707977729608
1.5643564356435604,7.329083250590873
1.5652565256525577,7.334458887036896
1.5661566156615692,7.339834886690347
1.5670567056705664,7.345211249174266
1.5679567956795637,7.350587974112359
1.568856885688561,7.355965061128794
1.5697569756975724,7.361342509848301
1.5706570657065697,7.366720319895983
1.571557155715567,7.372098490897599
1.5724572457245642,7.377477022479369
1.5733573357335757,7.382855914268074
1.574257425742573,7.38823516589086
1.5751575157515703,7.393614776975528
1.5760576057605675,7.39899474715034
1.576957695769579,7.404375076044109
1.5778577857785763,7.409755763286017
1.5787578757875735,7.415136808505893
1.5796579657965708,7.420518211334023
1.5805580558055823,7.425899971401244
1.5814581458145796,7.431282088338757
1.5823582358235768,7.436664561778406
1.583258325832574,7.442047391352493
1.5841584158415856,7.447430576693861
1.5850585058505828,7.452814117435718
1.58595859585958,7.458198013211913
1.5868586858685774,7.463582263656742
1.5877587758775888,7.468966868405053
1.5886588658865861,7.474351827092041
1.5895589558955834,7.479737139353546
1.5904590459045806,7.485122804825854
1.5913591359135921,7.490508823145792
1.5922592259225894,7.495895193950539
1.5931593159315867,7.501281916877913
1.594059405940584,7.506668991566171
1.5949594959495954,7.512056417654112
1.5958595859585927,7.517444194780883
1.59675967596759,7.522832322586265
1.5976597659766014,7.5282208007105265
1.5985598559855987,7.533609628794282
1.599459945994596,7.538998806478775
1.6003600360035932,7.54438833340569
1.6012601260126047,7.549778209217246
1.602160216021602,7.555168433556002
1.6030603060305992,7.560559006065145
1.6039603960395965,7.565949926388299
1.604860486048608,7.571341194169618
1.6057605760576052,7.576732809053595
1.6066606660666025,7.582124770685346
1.6075607560755998,7.587517078710423
1.6084608460846113,7.592909732774904
1.6093609360936085,7.598302732525203
1.6102610261026058,7.603696077608353
1.611161116111603,7.609089767671821
1.6120612061206145,7.614483802363596
1.6129612961296118,7.619878181332
1.613861386138609,7.625272904225974
1.6147614761476063,7.630667970694884
1.6156615661566178,7.63606338038862
1.616561656165615,7.641459132957401
1.6174617461746124,7.646855228052059
1.6183618361836096,7.6522516653238535
1.619261926192621,7.6576484444245585
1.6201620162016184,7.6630455650062785
1.6210621062106156,7.668443026721726
1.621962196219613,7.673840829224039
1.6228622862286244,7.679238972166867
1.6237623762376217,7.684637455204186
1.624662466246619,7.690036277990577
1.6255625562556162,7.695435440181046
1.6264626462646277,7.700834941431104
1.627362736273625,7.706234781396588
1.6282628262826222,7.711634959733937
1.6291629162916195,7.717035476100008
1.630063006300631,7.722436330152166
1.6309630963096282,7.727837521548096
1.6318631863186255,7.733239049946081
1.6327632763276227,7.738640915004823
1.6336633663366342,7.744043116383524
1.6345634563456315,7.749445653741706
1.6354635463546288,7.754848526739486
1.6363636363636402,7.760251735037443
1.6372637263726375,7.765655278296467
1.6381638163816348,7.771059156178044
1.639063906390632,7.776463368344069
1.6399639963996435,7.781867914456937
1.6408640864086408,7.787272794179355
1.641764176417638,7.792678007174622
1.6426642664266353,7.798083553106444
1.6435643564356468,7.803489431639023
1.644464446444644,7.808895642436871
1.6453645364536413,7.81430218516509
1.6462646264626386,7.819709059489181
1.64716471647165,7.825116265075145
1.6480648064806473,7.830523801589286
1.6489648964896446,7.835931668698496
1.6498649864986419,7.841339866070065
1.6507650765076534,7.846748393371778
1.6516651665166506,7.85215725027172
1.652565256525648,7.857566436438562
1.6534653465346452,7.86297595154137
1.6543654365436566,7.8683857952497025
1.655265526552654,7.873795967233415
1.6561656165616512,7.8792064671629465
1.6570657065706484,7.884617294709128
1.65796579657966,7.890028449543278
1.6588658865886572,7.895439931337014
1.6597659765976545,7.90085173976253
1.6606660666066517,7.90626387449241
1.6615661566156632,7.911676335199727
1.6624662466246605,7.917089121557841
1.6633663366336577,7.922502233240695
1.664266426642655,7.927915669922616
1.6651665166516665,7.933329431278413
1.6660666066606638,7.9387435169831875
1.666966696669661,7.944157926712615
1.6678667866786583,7.949572660142752
1.6687668766876698,7.95498771695014
1.669666966696667,7.960403096811605
1.6705670567056643,7.965818799404545
1.6714671467146616,7.971234824406739
1.672367236723673,7.976651171496445
1.6732673267326703,7.982067840352204
1.6741674167416676,7.987484830653126
1.6750675067506648,7.992902142078702
1.6759675967596763,7.998319774308895
1.6768676867686736,8.003737727023951
1.6777677767776709,8.009155999904683
1.6786678667866823,8.014574592632327
1.6795679567956796,8.0199935048884
1.6804680468046769,8.025412736354985
1.6813681368136741,8.030832286714539
1.6822682268226856,8.036252155649983
1.6831683168316829,8.041672342844521
1.6840684068406802,8.047092847981922
1.6849684968496774,8.052513670746318
1.685868586858689,8.057934810822314
1.6867686768676862,8.063356267894786
1.6876687668766834,8.068778041649173
1.6885688568856807,8.07420013177128
1.6894689468946922,8.079622537947378
1.6903690369036894,8.085045259864007
1.6912691269126867,8.090468297208268
1.692169216921684,8.095891649667628
1.6930693069306955,8.10131531693001
1.6939693969396927,8.106739298683614
1.69486948694869,8.112163594617188
1.6957695769576873,8.117588204419846
1.6966696669666987,8.123013127781164
1.697569756975696,8.128438364390979
1.6984698469846933,8.133863913939683
1.6993699369936905,8.13928977611803
1.700270027002702,8.144715950617229
1.7011701170116993,8.150142437128753
1.7020702070206966,8.155569235344624
1.7029702970296938,8.160996344957224
1.7038703870387053,8.166423765659388
1.7047704770477026,8.171851497144209
1.7056705670566998,8.177279539105335
1.706570657065697,8.182707891236763
1.7074707470747086,8.188136553232942
1.7083708370837059,8.193565524788584
1.7092709270927031,8.198994805598941
1.7101710171017004,8.20442439535962
1.7110711071107119,8.209854293766677
1.7119711971197091,8.215284500516425
1.7128712871287064,8.220715015305718
1.7137713771377037,8.22614583783176
1.7146714671467151,8.231576967792204
1.7155715571557124,8.237008404884952
1.7164716471647097,8.242440148808452
1.7173717371737212,8.247872199261543
1.7182718271827184,8.253304555943318
1.7191719171917157,8.25873721855341
1.720072007200713,8.264170186791794
1.7209720972097244,8.26960346035889
1.7218721872187217,8.27503703895537
1.722772277227719,8.280470922282431
1.7236723672367162,8.285905110041629
1.7245724572457277,8.291339601934945
1.725472547254725,8.296774397664617
1.7263726372637223,8.302209496933411
1.7272727272727195,8.307644899444439
1.728172817281731,8.313080604901241
1.7290729072907283,8.318516613007612
1.7299729972997255,8.323952923467871
1.7308730873087228,8.32938953598668
1.7317731773177343,8.334826450269132
1.7326732673267315,8.340263666020565
1.7335733573357288,8.345701182946842
1.734473447344726,8.351139000754165
1.7353735373537376,8.356577119149168
1.7362736273627348,8.362015537838728
1.737173717371732,8.367454256530237
1.7380738073807294,8.372893274931435
1.7389738973897408,8.378332592750484
1.739873987398738,8.383772209695781
1.7407740774077354,8.389212125476254
1.7416741674167326,8.394652339801157
1.7425742574257441,8.400092852380173
1.7434743474347414,8.405533662923222
1.7443744374437387,8.410974771140742
1.745274527452736,8.416416176743502
1.7461746174617474,8.421857879442696
1.7470747074707447,8.427299878949752
1.747974797479742,8.432742174976614
1.7488748874887392,8.438184767235557
1.7497749774977507,8.44362765543927
1.750675067506748,8.449070839300685
1.7515751575157452,8.45451431853324
1.7524752475247425,8.459958092850705
1.753375337533754,8.465402161967264
1.7542754275427512,8.470846525597334
1.7551755175517485,8.476291183455844
1.75607560756076,8.481736135258094
1.7569756975697572,8.487181380719612
1.7578757875787545,8.492626919556434
1.7587758775877518,8.498072751484921
1.7596759675967633,8.503518876221849
1.7605760576057605,8.508965293484218
1.7614761476147578,8.51441200298954
1.762376237623755,8.519859004455638
1.7632763276327665,8.52530629760076
1.7641764176417638,8.53075388214337
1.765076507650761,8.536201757802441
1.7659765976597583,8.541649924297257
1.7668766876687698,8.547098381347524
1.767776777677767,8.552547128673158
1.7686768676867644,8.557996165994588
1.7695769576957616,8.56344549303255
1.770477047704773,8.568895109508196
1.7713771377137704,8.574345015142892
1.7722772277227676,8.579795209658506
1.773177317731765,8.585245692777223
1.7740774077407764,8.59069646422163
1.7749774977497736,8.59614752371453
1.775877587758771,8.601598870979231
1.7767776777677682,8.607050505739345
1.7776777677767797,8.612502427718892
1.778577857785777,8.61795463664211
1.7794779477947742,8.623407132233725
1.7803780378037715,8.628859914218777
1.781278127812783,8.63431298232271
1.7821782178217802,8.639766336271178
1.7830783078307775,8.645219975790326
1.7839783978397747,8.650673900606611
1.7848784878487862,8.656128110446891
1.7857785778577835,8.661582605038227
1.7866786678667808,8.66703738410818
1.787578757875778,8.672492447384608
1.7884788478847895,8.677947794595775
1.7893789378937868,8.683403425470145
1.790279027902784,8.68885933973668
1.7911791179117813,8.694315537124638
1.7920792079207928,8.699772017363674
1.79297929792979,8.705228780183651
1.7938793879387873,8.710685825314918
1.7947794779477846,8.716143152488128
1.795679567956796,8.72160076143432
1.7965796579657933,8.727058651884745
1.7974797479747906,8.732516823571135
1.798379837983802,8.737975276225567
1.7992799279927993,8.743434009580323
1.8001800180017966,8.748893023368169
1.8010801080107939,8.754352317322166
1.8019801980198054,8.759811891175765
1.8028802880288026,8.765271744662616
1.8037803780378,8.770731877516855
1.8046804680467972,8.77619228947291
1.8055805580558086,8.781652980265594
1.806480648064806,8.787113949629923
1.8073807380738032,8.792575197301392
1.8082808280828004,8.798036723015784
1.809180918091812,8.803498526509271
1.8100810081008092,8.808960607518223
1.8109810981098065,8.814422965779483
1.8118811881188037,8.81988560103019
1.8127812781278152,8.82534851300786
1.8136813681368125,8.830811701450207
1.8145814581458097,8.836275166095422
1.815481548154807,8.841738906681982
1.8163816381638185,8.847202922948744
1.8172817281728157,8.852667214634762
1.818181818181813,8.858131781479559
1.8190819081908103,8.863596623222945
1.8199819981998218,8.86906173960511
1.820882088208819,8.874527130366436
1.8217821782178163,8.879992795247775
1.8226822682268136,8.885458733990262
1.823582358235825,8.89092494633541
1.8244824482448223,8.89639143202492
1.8253825382538196,8.901858190800967
1.8262826282628168,8.907325222406001
1.8271827182718283,8.912792526582852
1.8280828082808256,8.918260103074532
1.8289828982898229,8.923727951624528
1.8298829882988201,8.9291960719766
1.8307830783078316,8.934664463874883
1.8316831683168289,8.940133127063696
1.8325832583258261,8.945602061287827
1.8334833483348234,8.951071266292342
1.8343834383438349,8.956540741822671
1.8352835283528321,8.962010487624433
1.8361836183618294,8.96748050344371
1.837083708370841,8.972950789026907
1.8379837983798382,8.978421344120607
1.8388838883888354,8.983892168471858
1.8397839783978327,8.989363261827984
1.8406840684068442,8.994834623936672
1.8415841584158414,9.00030625454579
1.8424842484248387,9.005778153403671
1.843384338433836,9.011250320258915
1.8442844284428475,9.016722754860487
1.8451845184518447,9.022195456957535
1.846084608460842,9.027668426299657
1.8469846984698393,9.033141662636732
1.8478847884788507,9.038615165718996
1.848784878487848,9.044088935296859
1.8496849684968453,9.049562971121192
1.8505850585058425,9.055037272943133
1.851485148514854,9.060511840514183
1.8523852385238513,9.06598667358601
1.8532853285328486,9.071461771910746
1.8541854185418458,9.076937135240783
1.8550855085508573,9.082412763328877
1.8559855985598546,9.087888655927953
1.8568856885688518,9.09336481279139
1.857785778577849,9.09884123367283
1.8586858685868606,9.104317918326277
1.8595859585958578,9.109794866505899
1.8604860486048551,9.115272077966319
1.8613861386138524,9.120749552462422
1.8622862286228639,9.12622728974945
1.8631863186318611,9.131705289582808
1.8640864086408584,9.137183551718357
1.8649864986498557,9.142662075912215
1.8658865886588671,9.148140861920854
1.8667866786678644,9.153619909500916
1.8676867686768617,9.159099218409482
1.868586858685859,9.164578788403903
1.8694869486948704,9.170058619241871
1.8703870387038677,9.175538710681252
1.871287128712865,9.181019062480352
1.8721872187218622,9.186499674397735
1.8730873087308737,9.191980546192315
1.873987398739871,9.197461677623172
1.8748874887488682,9.202943068449823
1.8757875787578797,9.208424718432095
1.876687668766877,9.213906627329969
1.8775877587758742,9.219388794903875
1.8784878487848715,9.224871220914487
1.879387938793883,9.230353905122838
1.8802880288028803,9.235836847290114
1.8811881188118775,9.241320047177942
1.8820882088208748,9.246803504548199
1.8829882988298863,9.252287219163112
1.8838883888388835,9.257771190785064
1.8847884788478808,9.263255419176875
1.885688568856878,9.268739904101615
1.8865886588658896,9.2742246453227
1.8874887488748868,9.279709642603702
1.888388838883884,9.285194895708626
1.8892889288928814,9.29068040440173
1.8901890189018928,9.296166168447611
1.89108910891089,9.30165218761102
1.8919891989198874,9.307138461657146
1.8928892889288846,9.312624990351422
1.8937893789378961,9.318111773459622
1.8946894689468934,9.32359881074767
1.8955895589558907,9.329086101981927
1.896489648964888,9.334573646928998
1.8973897389738994,9.340061445355824
1.8982898289828967,9.345549497029499
1.899189918991894,9.351037801717547
1.9000900090008912,9.356526359187736
1.9009900990099027,9.362015169208172
1.9018901890189,9.367504231547107
1.9027902790278972,9.372993545973225
1.9036903690368945,9.378483112255447
1.904590459045906,9.383972930163036
1.9054905490549032,9.3894629994654
1.9063906390639005,9.39495331993237
1.9072907290728978,9.40044389133402
1.9081908190819092,9.40593471344076
1.9090909090909065,9.411425786023141
1.9099909990999038,9.416917108852143
1.910891089108901,9.422408681698982
1.9117911791179125,9.42790050433521
1.9126912691269098,9.433392576532514
1.913591359135907,9.438884898063014
1.9144914491449043,9.444377468699063
1.9153915391539158,9.449870288213344
1.916291629162913,9.455363356378683
1.9171917191719103,9.460856672968326
1.9180918091809218,9.466350237755803
1.918991899189919,9.471844050514783
1.9198919891989163,9.477338111019359
1.9207920792079136,9.482832419043858
1.921692169216925,9.488326974362927
1.9225922592259224,9.49382177675136
1.9234923492349196,9.49931682598437
1.924392439243917,9.504812121837395
1.9252925292529284,9.510307664086206
1.9261926192619256,9.515803452506706
1.927092709270923,9.52129948687522
1.9279927992799202,9.526795766968304
1.9288928892889317,9.53229229256283
1.929792979297929,9.537789063435813
1.9306930693069262,9.543286079364684
1.9315931593159235,9.5487833401271
1.932493249324935,9.55428084550104
1.9333933393339322,9.55977859526462
1.9342934293429295,9.565276589196365
1.9351935193519267,9.570774827075033
1.9360936093609382,9.576273308679701
1.9369936993699355,9.581772033789576
1.9378937893789328,9.587271002184279
1.93879387938793,9.592770213643659
1.9396939693969415,9.598269667947882
1.9405940594059388,9.603769364877241
1.941494149414936,9.609269304212447
1.9423942394239333,9.614769485734431
1.9432943294329448,9.620269909224442
1.944194419441942,9.625770574463857
1.9450945094509393,9.631271481234466
1.9459945994599366,9.636772629318276
1.946894689468948,9.642274018497616
1.9477947794779453,9.647775648554939
1.9486948694869426,9.653277519273104
1.9495949594959399,9.658779630435196
1.9504950495049513,9.66428198182461
1.9513951395139486,9.669784573224867
1.9522952295229459,9.675287404419896
1.9531953195319431,9.680790475193845
1.9540954095409546,9.686293785331177
1.9549954995499519,9.691797334616473
1.9558955895589492,9.697301122834725
1.9567956795679606,9.702805149771185
1.957695769576958,9.708309415211232
1.9585958595859552,9.713813918940646
1.9594959495949524,9.719318660745428
1.960396039603964,9.72482364041188
1.9612961296129612,9.730328857726436
1.9621962196219584,9.735834312475923
1.9630963096309557,9.741340004447391
1.9639963996399672,9.746845933428192
1.9648964896489645,9.752352099205801
1.9657965796579617,9.75785850156809
1.966696669666959,9.763365140303154
1.9675967596759705,9.768872015199383
1.9684968496849677,9.774379126045291
1.969396939693965,9.77988647262979
1.9702970297029623,9.785394054742008
1.9711971197119738,9.790901872171373
1.972097209720971,9.796409924707431
1.9729972997299683,9.801918212140125
1.9738973897389656,9.807426734259613
1.974797479747977,9.81293549085635
1.9756975697569743,9.818444481720912
1.9765976597659716,9.823953706644266
1.9774977497749688,9.829463165417593
1.9783978397839803,9.834972857832375
1.9792979297929776,9.840482783680203
1.9801980198019749,9.845992942753067
1.9810981098109721,9.851503334843166
1.9819981998199836,9.857013959742996
1.9828982898289809,9.862524817245166
1.9837983798379781,9.868035907142678
1.9846984698469754,9.873547229228741
1.9855985598559869,9.879058783296866
1.9864986498649841,9.884570569140667
1.9873987398739814,9.890082586554156
1.9882988298829787,9.89559483533155
1.9891989198919902,9.901107315267359
1.9900990099009874,9.906620026156205
1.9909990999099847,9.912132967793099
1.991899189918982,9.917646139973256
1.9927992799279934,9.92315954249219
1.9936993699369907,9.928673175145518
1.994599459945988,9.934187037729245
1.9954995499549995,9.939701130039632
1.9963996399639967,9.94521545187304
1.997299729972994,9.95073000302622
1.9981998199819913,9.956244783296121
1.9990999099910027,9.961759792479992
2.0,9.96727503037518
2.0009000900089973,9.972790496779423
2.0018001800179945,9.978306191490654
2.002700270027006,9.983822114307102
2.0036003600360033,9.9893382650271
2.0045004500450005,9.994854643449363
2.005400540053998,10.000371249372801
2.0063006300630093,10.005888082596625
2.0072007200720066,10.011405142920138
2.008100810081004,10.016922430143032
2.009000900090001,10.02243994406519
2.0099009900990126,10.027957684486793
2.01080108010801,10.033475651208116
2.011701170117007,10.038993844029816
2.0126012601260044,10.044512262752747
2.013501350135016,10.050030907178051
2.014401440144013,10.05554977710697
2.0153015301530104,10.061068872341124
2.0162016201620077,10.06658819268233
2.017101710171019,10.072107737932686
2.0180018001800164,10.077627507894396
2.0189018901890137,10.083147502370036
2.019801980198011,10.088667721162375
2.0207020702070224,10.094188164074474
2.0216021602160197,10.099708830909481
2.022502250225017,10.10522972147093
2.023402340234014,10.11075083556254
2.0243024302430257,10.116272172988316
2.025202520252023,10.121793733552357
2.0261026102610202,10.127315517059142
2.0270027002700175,10.132837523313333
2.027902790279029,10.138359752119882
2.0288028802880262,10.14388220328383
2.0297029702970235,10.149404876610593
2.030603060306021,10.154927771905777
2.0315031503150323,10.160450888975268
2.0324032403240295,10.165974227625043
2.033303330333027,10.171497787661457
2.034203420342024,10.177021568891044
2.0351035103510355,10.18254557112063
2.036003600360033,10.18806979415712
2.03690369036903,10.193594237807792
2.0378037803780416,10.19911890188017
2.038703870387039,10.204643786181848
2.039603960396036,10.210168890520809
2.0405040504050334,10.215694214705211
2.041404140414045,10.22121975854349
2.042304230423042,10.226745521844173
2.0432043204320394,10.232271504416156
2.0441044104410366,10.237797706068518
2.045004500450048,10.243324126610613
2.0459045904590454,10.248850765851884
2.0468046804680426,10.254377623602142
2.04770477047704,10.25990469967138
2.0486048604860514,10.265431993869864
2.0495049504950487,10.270959506007948
2.050405040504046,10.276487235896353
2.051305130513043,10.28201518334598
2.0522052205220547,10.287543348168002
2.053105310531052,10.29307173017368
2.054005400540049,10.298600329174638
2.0549054905490465,10.30412914498268
2.055805580558058,10.309658177409883
2.056705670567055,10.315187426268404
2.0576057605760525,10.32071689137077
2.0585058505850498,10.326246572529682
2.0594059405940612,10.331776469558115
2.0603060306030585,10.337306582269118
2.0612061206120558,10.342836910476116
2.062106210621053,10.3483674539927
2.0630063006300645,10.353898212632737
2.063906390639062,10.359429186210168
2.064806480648059,10.364960374539304
2.0657065706570563,10.370491777434625
2.066606660666068,10.376023394710883
2.067506750675065,10.381555226182904
2.0684068406840623,10.387087271665886
2.0693069306930596,10.392619530975189
2.070207020702071,10.398152003926446
2.0711071107110683,10.403684690335366
2.0720072007200656,10.40921759001802
2.072907290729063,10.41475070279065
2.0738073807380744,10.420284028469764
2.0747074707470716,10.425817566871945
2.075607560756069,10.431351317814139
2.0765076507650804,10.436885281113508
2.0774077407740776,10.442419456587285
2.078307830783075,10.44795384405307
2.079207920792072,10.453488443328627
2.0801080108010837,10.459023254231985
2.081008100810081,10.464558276581249
2.081908190819078,10.470093510194877
2.0828082808280755,10.4756289548915
2.083708370837087,10.481164610490007
2.084608460846084,10.486700476809364
2.0855085508550815,10.492236553668892
2.0864086408640787,10.49777284088808
2.08730873087309,10.503309338286675
2.0882088208820875,10.508846045684496
2.0891089108910847,10.51438296290172
2.090009000900082,10.51992008975869
2.0909090909090935,10.525457426076006
2.0918091809180908,10.53099497167434
2.092709270927088,10.536532726374716
2.0936093609360853,10.542070689998328
2.0945094509450968,10.547608862366621
2.095409540954094,10.553147243301117
2.0963096309630913,10.558685832623683
2.0972097209720886,10.564224630156355
2.0981098109811,10.569763635721426
2.0990099009900973,10.575302849141254
2.0999099909990946,10.580842270238549
2.100810081008092,10.586381898836189
2.1017101710171033,10.5919217347573
2.1026102610261006,10.59746177782508
2.103510351035098,10.603002027863074
2.104410441044095,10.608542484694992
2.1053105310531066,10.614083148144795
2.106210621062104,10.619624018036513
2.107110711071101,10.625165094194521
2.1080108010800984,10.630706376443362
2.10891089108911,10.636247864607821
2.109810981098107,10.641789558512757
2.1107110711071044,10.647331457983373
2.1116111611161017,10.65287356284503
2.112511251125113,10.658415872923348
2.1134113411341104,10.663958388043998
2.1143114311431077,10.669501108033009
2.115211521152105,10.675044032716562
2.1161116111611165,10.680587161921093
2.1170117011701137,10.686130495473096
2.117911791179111,10.691674033199414
2.1188118811881225,10.697217774927092
2.1197119711971197,10.702761720483235
2.120612061206117,10.708305869695295
2.1215121512151143,10.713850222390878
2.1224122412241258,10.719394778397842
2.123312331233123,10.7249395375441
2.1242124212421203,10.730484499657916
2.1251125112511176,10.736029664567697
2.126012601260129,10.74157503210211
2.1269126912691263,10.747120602089877
2.1278127812781236,10.75266637436006
2.128712871287121,10.758212348741875
2.1296129612961323,10.763758525064786
2.1305130513051296,10.769304903158316
2.131413141314127,10.774851482852325
2.132313231323124,10.780398263976831
2.1332133213321356,10.785945246362095
2.134113411341133,10.791492429838431
2.13501350135013,10.797039814236502
2.1359135913591274,10.802587399387113
2.136813681368139,10.808135185121317
2.137713771377136,10.813683171270226
2.1386138613861334,10.819231357665288
2.1395139513951307,10.824779744138096
2.140414041404142,10.830328330520498
2.1413141314131394,10.835877116644385
2.1422142214221367,10.841426102341995
2.143114311431134,10.846975287445707
2.1440144014401454,10.852524671788148
2.1449144914491427,10.858074255201998
2.14581458145814,10.86362403752027
2.1467146714671372,10.869174018576127
2.1476147614761487,10.874724198202975
2.148514851485146,10.880274576234271
2.1494149414941432,10.885825152503804
2.1503150315031405,10.891375926845516
2.151215121512152,10.896926899093584
2.1521152115211493,10.902478069082242
2.1530153015301465,10.908029436646052
2.153915391539144,10.913581001619722
2.1548154815481553,10.919132763838206
2.1557155715571525,10.924684723136503
2.15661566156615,10.930236879349943
2.1575157515751613,10.935789232314054
2.1584158415841586,10.941341781864407
2.159315931593156,10.946894527836912
2.160216021602153,10.952447470067618
2.1611161116111646,10.95800060839281
2.162016201620162,10.963553942648824
2.162916291629159,10.969107472672329
2.1638163816381564,10.974661198300133
2.164716471647168,10.980215119369282
2.165616561656165,10.98576923571687
2.1665166516651624,10.99132354718032
2.1674167416741597,10.996878053597197
2.168316831683171,11.0024327548053
2.1692169216921684,11.007987650642475
2.1701170117011657,11.013542740946901
2.171017101710163,11.01909802555689
2.1719171917191744,11.024653504310994
2.1728172817281717,11.030209177047805
2.173717371737169,11.035765043606252
2.174617461746166,11.041321103825394
2.1755175517551777,11.046877357544528
2.176417641764175,11.052433804602991
2.1773177317731722,11.057990444840454
2.1782178217821695,11.063547278096722
2.179117911791181,11.06910430421183
2.1800180018001782,11.07466152302586
2.1809180918091755,11.080218934379218
2.1818181818181728,11.085776538112448
2.1827182718271843,11.091334334066325
2.1836183618361815,11.096892322081665
2.184518451845179,11.102450501999611
2.185418541854176,11.108008873661442
2.1863186318631875,11.113567436908662
2.187218721872185,11.119126191582824
2.188118811881182,11.1246851375258
2.1890189018901793,11.130244274579598
2.189918991899191,11.135803602586455
2.190819081908188,11.141363121388649
2.1917191719171853,11.14692283082878
2.1926192619261826,11.15248273074958
2.193519351935194,11.158042820994016
2.1944194419441914,11.163603101405085
2.1953195319531886,11.169163571826115
2.1962196219622,11.174724232100603
2.1971197119711974,11.180285082072096
2.1980198019801946,11.185846121584454
2.198919891989192,11.191407350481676
2.1998199819982034,11.196968768607979
2.2007200720072007,11.202530375807624
2.201620162016198,11.208092171925188
2.202520252025195,11.213654156805385
2.2034203420342067,11.219216330293147
2.204320432043204,11.224778692233444
2.205220522052201,11.230341242471573
2.2061206120611985,11.235903980852951
2.20702070207021,11.241466907223224
2.207920792079207,11.247030021428072
2.2088208820882045,11.252593323313494
2.2097209720972018,11.25815681272562
2.2106210621062132,11.263720489510801
2.2115211521152105,11.26928435351542
2.2124212421242078,11.274848404586184
2.213321332133205,11.28041264256992
2.2142214221422165,11.285977067313684
2.215121512151214,11.291541678664563
2.216021602160211,11.29710647646996
2.2169216921692083,11.302671460577404
2.21782178217822,11.308236630834648
2.218721872187217,11.313801987089475
2.2196219621962143,11.319367529189984
2.2205220522052116,11.324933256984403
2.221422142214223,11.330499170321175
2.2223222322232203,11.336065269048781
2.2232223222322176,11.341631553016008
2.224122412241215,11.347198022071776
2.2250225022502264,11.35276467606522
2.2259225922592236,11.35833151484551
2.226822682268221,11.363898538262122
2.227722772277218,11.369465746164662
2.2286228622862296,11.375033138402953
2.229522952295227,11.38060071482685
2.230423042304224,11.386168475286512
2.2313231323132214,11.391736419632233
2.232223222322233,11.397304547714516
2.23312331233123,11.402872859383894
2.2340234023402274,11.408441354491215
2.2349234923492247,11.414010032887447
2.235823582358236,11.419578894423775
2.2367236723672335,11.42514793895141
2.2376237623762307,11.430717166321875
2.238523852385242,11.43628657638686
2.2394239423942395,11.441856168998088
2.2403240324032367,11.447425944007584
2.241224122412234,11.452995901267496
2.2421242124212455,11.458566040630188
2.2430243024302428,11.464136361948054
2.24392439243924,11.469706865073787
2.2448244824482373,11.475277549860209
2.2457245724572488,11.48084841616035
2.246624662466246,11.486419463827271
2.2475247524752433,11.491990692714337
2.2484248424842406,11.497562102675028
2.249324932493252,11.503133693563047
2.2502250225022493,11.508705465232113
2.2511251125112466,11.514277417536254
2.252025202520244,11.519849550329619
2.2529252925292553,11.525421863466564
2.2538253825382526,11.530994356801473
2.25472547254725,11.536567030189035
2.255625562556247,11.542139883484051
2.2565256525652586,11.547712916541542
2.257425742574256,11.553286129216547
2.258325832583253,11.558859521364404
2.2592259225922504,11.564433092840579
2.260126012601262,11.57000684350074
2.261026102610259,11.575580773200581
2.2619261926192564,11.581154881796095
2.2628262826282537,11.586729169143394
2.263726372637265,11.592303635098803
2.2646264626462624,11.597878279518659
2.2655265526552597,11.603453102259607
2.266426642664257,11.609028103178407
2.2673267326732685,11.614603282132027
2.2682268226822657,11.620178638977455
2.269126912691263,11.62575417357198
2.2700270027002603,11.631329885773004
2.2709270927092717,11.63690577543814
2.271827182718269,11.642481842425017
2.2727272727272663,11.648058086591567
2.2736273627362635,11.65363450779583
2.274527452745275,11.659211105896063
2.2754275427542723,11.66478788075053
2.2763276327632695,11.670364832217802
2.277227722772281,11.675941960156605
2.2781278127812783,11.681519264425686
2.2790279027902756,11.68709674488409
2.279927992799273,11.692674401390976
2.2808280828082843,11.698252233805702
2.2817281728172816,11.703830241987648
2.282628262826279,11.70940842579649
2.283528352835276,11.714986785092016
2.2844284428442876,11.720565319734218
2.285328532853285,11.726144029583104
2.286228622862282,11.731722914498977
2.2871287128712794,11.737301974342255
2.288028802880291,11.742881208973555
2.288928892889288,11.748460618253509
2.2898289828982854,11.754040202043049
2.2907290729072827,11.759619960203215
2.291629162916294,11.765199892595247
2.2925292529252914,11.770779999080398
2.2934293429342887,11.776360279520224
2.294329432943286,11.781940733776386
2.2952295229522974,11.78752136171074
2.2961296129612947,11.793102163185162
2.297029702970292,11.798683138061826
2.2979297929792892,11.804264286203002
2.2988298829883007,11.809845607471175
2.299729972997298,11.81542710172883
2.3006300630062952,11.821008768838754
2.3015301530152925,11.826590608663835
2.302430243024304,11.832172621067167
2.3033303330333013,11.837754805911851
2.3042304230422985,11.843337163061284
2.305130513051296,11.848919692378963
2.3060306030603073,11.854502393728595
2.3069306930693045,11.860085266973885
2.307830783078302,11.865668311978842
2.308730873087299,11.871251528607571
2.3096309630963106,11.876834916724379
2.310531053105308,11.882418476193584
2.311431143114305,11.888002206879793
2.3123312331233024,11.893586108647721
2.313231323132314,11.899170181362274
2.314131413141311,11.904754424888374
2.3150315031503084,11.91033883909123
2.31593159315932,11.915923423836201
2.316831683168317,11.921508178988656
2.3177317731773144,11.927093104414253
2.3186318631863116,11.932678199978756
2.319531953195323,11.938263465548118
2.3204320432043204,11.943848900988307
2.3213321332133177,11.949434506165577
2.322232223222315,11.955020280946282
2.3231323132313264,11.960606225196976
2.3240324032403237,11.966192338784214
2.324932493249321,11.971778621574845
2.325832583258318,11.977365073435818
2.3267326732673297,11.982951694234272
2.327632763276327,11.988538483837354
2.3285328532853242,11.994125442112503
2.3294329432943215,11.999712568927256
2.330333033303333,12.00529986414934
2.3312331233123302,12.010887327646492
2.3321332133213275,12.016474959286729
2.3330333033303248,12.022062758938178
2.3339333933393362,12.027650726469151
2.3348334833483335,12.033238861747966
2.335733573357331,12.038827164643227
2.336633663366328,12.04441563502364
2.3375337533753395,12.050004272758096
2.338433843384337,12.0555930777155
2.339333933393334,12.061182049765028
2.3402340234023313,12.066771188775972
2.341134113411343,12.072360494617797
2.34203420342034,12.077949967159983
2.3429342934293373,12.08353960627229
2.3438343834383346,12.089129411824576
2.344734473447346,12.09471938368689
2.3456345634563434,12.100309521729281
2.3465346534653406,12.105899825822085
2.347434743474338,12.111490295835731
2.3483348334833494,12.117080931640839
2.3492349234923466,12.122671733108032
2.350135013501344,12.12826270010821
2.351035103510341,12.13385383251238
2.3519351935193527,12.139445130191726
2.35283528352835,12.145036593017439
2.353735373537347,12.150628220860987
2.3546354635463445,12.156220013593943
2.355535553555356,12.161811971088056
2.356435643564353,12.167404093215085
2.3573357335733505,12.17299637984706
2.358235823582362,12.178588830856162
2.359135913591359,12.184181446114566
2.3600360036003565,12.18977422549473
2.3609360936093537,12.1953671688692
2.3618361836183652,12.200960276110719
2.3627362736273625,12.20655354709202
2.3636363636363598,12.212146981686114
2.364536453645357,12.217740579766117
2.3654365436543685,12.22333434120532
2.3663366336633658,12.228928265877013
2.367236723672363,12.23452235365477
2.3681368136813603,12.240116604412252
2.369036903690372,12.245711018023313
2.369936993699369,12.251305594361792
2.3708370837083663,12.256900333301818
2.3717371737173636,12.262495234717603
2.372637263726375,12.26809029848355
2.3735373537353723,12.273685524474052
2.3744374437443696,12.279280912563786
2.375337533753367,12.284876462627516
2.3762376237623783,12.290472174540188
2.3771377137713756,12.296068048176746
2.378037803780373,12.301664083412415
2.37893789378937,12.3072602801225
2.3798379837983816,12.3128566381825
2.380738073807379,12.3184531574679
2.381638163816376,12.324049837854465
2.3825382538253734,12.329646679218051
2.383438343834385,12.335243681434692
2.384338433843382,12.340840844380418
2.3852385238523794,12.346438167931536
2.3861386138613767,12.352035651964439
2.387038703870388,12.357633296355704
2.3879387938793855,12.363231100981901
2.3888388838883827,12.36882906571987
2.38973897389738,12.374427190446545
2.3906390639063915,12.380025475039039
2.3915391539153887,12.385623919374455
2.392439243924386,12.391222523330173
2.3933393339333833,12.39682128678366
2.3942394239423948,12.40242020961256
2.395139513951392,12.408019291694513
2.3960396039603893,12.41361853290743
2.3969396939694008,12.419217933129353
2.397839783978398,12.424817492238322
2.3987398739873953,12.430417210112642
2.3996399639963926,12.436017086630711
2.400540054005404,12.441617121671102
2.4014401440144013,12.447217315112376
2.4023402340233986,12.45281766683337
2.403240324032396,12.458418176713007
2.4041404140414073,12.464018844630386
2.4050405040504046,12.469619670464594
2.405940594059402,12.475220654094995
2.406840684068399,12.480821795401031
2.4077407740774106,12.486423094262326
2.408640864086408,12.49202455055849
2.409540954095405,12.497626164169409
2.4104410441044024,12.503227934975044
2.411341134113414,12.508829862855542
2.412241224122411,12.514431947691032
2.4131413141314084,12.520034189361917
2.4140414041404057,12.52563658774868
2.414941494149417,12.531239142731982
2.4158415841584144,12.53684185419247
2.4167416741674117,12.542444722011064
2.417641764176409,12.548047746068763
2.4185418541854204,12.55365092624674
2.4194419441944177,12.559254262426158
2.420342034203415,12.564857754488452
2.4212421242124123,12.570461402315129
2.4221422142214237,12.576065205787879
2.423042304230421,12.581669164788375
2.4239423942394183,12.587273279198559
2.4248424842484155,12.592877548900454
2.425742574257427,12.598481973776256
2.4266426642664243,12.604086553708147
2.4275427542754215,12.60969128857858
2.428442844284419,12.615296178270079
2.4293429342934303,12.62090122266535
2.4302430243024276,12.62650642164708
2.431143114311425,12.632111775098231
2.432043204320422,12.637717282901828
2.4329432943294336,12.643322944941083
2.433843384338431,12.648928761099187
2.434743474347428,12.654534731259599
2.4356435643564254,12.660140855305851
2.436543654365437,12.665747133121654
2.437443744374434,12.671353564590701
2.4383438343834314,12.676960149596951
2.439243924392443,12.682566888024482
2.44014401440144,12.688173779757363
2.4410441044104374,12.693780824679923
2.4419441944194347,12.699388022676574
2.442844284428446,12.704995373631892
2.4437443744374434,12.71060287743044
2.4446444644464407,12.716210533957042
2.445544554455438,12.721818343096604
2.4464446444644494,12.727426304734198
2.4473447344734467,12.733034418754878
2.448244824482444,12.738642685043963
2.4491449144914412,12.744251103486853
2.4500450045004527,12.749859673969105
2.45094509450945,12.755468396376267
2.4518451845184472,12.76107727059415
2.4527452745274445,12.76668629650864
2.453645364536456,12.772295474005785
2.4545454545454533,12.777904802971623
2.4554455445544505,12.783514283292448
2.456345634563448,12.789123914854635
2.4572457245724593,12.794733697544718
2.4581458145814565,12.80034363124922
2.459045904590454,12.80595371585492
2.459945994599451,12.81156395124868
2.4608460846084625,12.817174337317514
2.46174617461746,12.822784873948429
2.462646264626457,12.828395561028689
2.4635463546354543,12.83400639844563
2.464446444644466,12.83961738608676
2.465346534653463,12.845228523839554
2.4662466246624604,12.850839811591761
2.4671467146714576,12.856451249231197
2.468046804680469,12.862062836645846
2.4689468946894664,12.867674573723663
2.4698469846984636,12.873286460352874
2.470747074707461,12.87889849642177
2.4716471647164724,12.884510681818812
2.4725472547254697,12.890123016432433
2.473447344734467,12.895735500151329
2.474347434743464,12.90134813286427
2.4752475247524757,12.906960914460186
2.476147614761473,12.912573844827984
2.47704770477047,12.918186923856833
2.4779477947794817,12.923800151436021
2.478847884788479,12.92941352745481
2.479747974797476,12.935027051802718
2.4806480648064735,12.940640724369336
2.481548154815485,12.946254545044422
2.4824482448244822,12.951868513717702
2.4833483348334795,12.957482630279166
2.4842484248424768,12.963096894618873
2.4851485148514882,12.968711306627046
2.4860486048604855,12.974325866193878
2.486948694869483,12.979940573209824
2.48784878487848,12.985555427565407
2.4887488748874915,12.991170429151314
2.489648964896489,12.996785577858205
2.490549054905486,13.002400873576994
2.4914491449144833,13.008016316198669
2.492349234923495,13.013631905614377
2.493249324932492,13.01924764171524
2.4941494149414893,13.024863524392632
2.4950495049504866,13.030479553538003
2.495949594959498,13.036095729042957
2.4968496849684954,13.041712050799077
2.4977497749774926,13.047328518698194
2.49864986498649,13.052945132632214
2.4995499549955014,13.0585618924932
2.5004500450044986,13.064178798173192
2.501350135013496,13.069795849564475
2.502250225022493,13.075413046559408
2.5031503150315046,13.081030389050515
2.504050405040502,13.086647876930284
2.504950495049499,13.092265510091456
2.5058505850584964,13.097883288426846
2.506750675067508,13.103501211829423
2.507650765076505,13.109119280192132
2.5085508550855025,13.114737493408162
2.5094509450944997,13.12035585137078
2.510351035103511,13.125974353973406
2.5112511251125085,13.131593001109431
2.5121512151215057,13.137211792672497
2.513051305130503,13.142830728556316
2.5139513951395145,13.148449808654753
2.5148514851485118,13.154069032861653
2.515751575157509,13.159688401071097
2.5166516651665205,13.165307913177296
2.5175517551755178,13.170927569074417
2.518451845184515,13.176547368656886
2.5193519351935123,13.182167311819187
2.520252025202524,13.18778739845597
2.521152115211521,13.193407628461848
2.5220522052205183,13.19902800173169
2.5229522952295156,13.20464851816042
2.523852385238527,13.21026917764313
2.5247524752475243,13.215889980074872
2.5256525652565216,13.221510925350954
2.526552655265519,13.227132013366742
2.5274527452745303,13.232753244017763
2.5283528352835276,13.238374617199511
2.529252925292525,13.243996132807734
2.530153015301522,13.24961779073823
2.5310531053105336,13.255239590886966
2.531953195319531,13.260861533149868
2.532853285328528,13.26648361742312
2.5337533753375254,13.27210584360296
2.534653465346537,13.277728211585782
2.535553555355534,13.283350721267952
2.5364536453645314,13.288973372546085
2.5373537353735287,13.29459616531685
2.53825382538254,13.300219099477076
2.5391539153915375,13.305842174923558
2.5400540054005347,13.311465391553341
2.540954095409532,13.317088749263526
2.5418541854185435,13.322712247951372
2.5427542754275407,13.328335887514102
2.543654365436538,13.333959667849191
2.5445544554455353,13.339583588854168
2.5454545454545467,13.345207650426719
2.546354635463544,13.350831852464493
2.5472547254725413,13.356456194865395
2.5481548154815385,13.362080677527373
2.54905490549055,13.367705300348545
2.5499549954995473,13.373330063226984
2.5508550855085446,13.378954966061015
2.551755175517542,13.384580008749014
2.5526552655265533,13.39020519118952
2.5535553555355506,13.395830513281027
2.554455445544548,13.401455974922284
2.555355535553545,13.407081576012091
2.5562556255625566,13.412707316449405
2.557155715571554,13.41833319613314
2.558055805580551,13.423959214962466
2.5589558955895626,13.42958537283665
2.55985598559856,13.435211669654922
2.560756075607557,13.440838105316763
2.5616561656165544,13.446464679721707
2.562556255625566,13.452091392769441
2.563456345634563,13.457718244359612
2.5643564356435604,13.463345234392115
2.5652565256525577,13.468972362766904
2.566156615661569,13.474599629384073
2.5670567056705664,13.480227034143692
2.5679567956795637,13.485854576946066
2.568856885688561,13.49148225769156
2.5697569756975724,13.497110076280688
2.5706570657065697,13.502738032613923
2.571557155715567,13.508366126591987
2.5724572457245642,13.513994358115658
2.5733573357335757,13.519622727085856
2.574257425742573,13.52525123340347
2.5751575157515703,13.530879876969626
2.5760576057605675,13.536508657685513
2.576957695769579,13.542137575452461
2.5778577857785763,13.547766630171765
2.5787578757875735,13.55339582174496
2.579657965796571,13.559025150073643
2.5805580558055823,13.564654615059547
2.5814581458145796,13.570284216604376
2.582358235823577,13.57591395461007
2.583258325832574,13.58154382897863
2.5841584158415856,13.587173839612193
2.585058505850583,13.592803986412868
2.58595859585958,13.598434269282999
2.5868586858685774,13.60406468812499
2.587758775877589,13.60969524284138
2.588658865886586,13.615325933334676
2.5895589558955834,13.620956759507628
2.5904590459045806,13.626587721263038
2.591359135913592,13.632218818503846
2.5922592259225894,13.637850051132961
2.5931593159315867,13.643481419053531
2.594059405940584,13.649112922168754
2.5949594959495954,13.654744560381973
2.5958595859585927,13.660376333596492
2.59675967596759,13.666008241715854
2.5976597659766014,13.671640284643702
2.5985598559855987,13.67727246228364
2.599459945994596,13.6829047745395
2.6003600360035932,13.688537221315176
2.6012601260126047,13.694169802514711
2.602160216021602,13.699802518042095
2.6030603060305992,13.70543536780156
2.6039603960395965,13.71106835169739
2.604860486048608,13.71670146963402
2.6057605760576052,13.722334721515832
2.6066606660666025,13.727968107247452
2.6075607560756,13.733601626733558
2.6084608460846113,13.739235279878967
2.6093609360936085,13.744869066588459
2.610261026102606,13.750502986767044
2.611161116111603,13.756137040319791
2.6120612061206145,13.76177122715191
2.612961296129612,13.767405547168561
2.613861386138609,13.773040000275149
2.6147614761476063,13.778674586377125
2.615661566156618,13.784309305380088
2.616561656165615,13.789944157189586
2.6174617461746124,13.795579141711405
2.6183618361836096,13.801214258851386
2.619261926192621,13.806849508515509
2.6201620162016184,13.812484890609708
2.6210621062106156,13.818120405040155
2.621962196219613,13.823756051713067
2.6228622862286244,13.829391830534814
2.6237623762376217,13.835027741411709
2.624662466246619,13.840663784250305
2.625562556255616,13.846299958957204
2.6264626462646277,13.85193626543915
2.627362736273625,13.857572703602843
2.628262826282622,13.863209273355213
2.6291629162916195,13.868845974603241
2.630063006300631,13.874482807254052
2.630963096309628,13.880119771214723
2.6318631863186255,13.88575686639256
2.6327632763276227,13.891394092694926
2.6336633663366342,13.897031450029317
2.6345634563456315,13.90266893830319
2.6354635463546288,13.908306557424227
2.6363636363636402,13.913944307300211
2.6372637263726375,13.919582187838875
2.6381638163816348,13.92522019894819
2.639063906390632,13.930858340536165
2.6399639963996435,13.93649661251096
2.640864086408641,13.942135014780675
2.641764176417638,13.947773547253657
2.6426642664266353,13.953412209838287
2.643564356435647,13.959051002443095
2.644464446444644,13.964689924976556
2.6453645364536413,13.970328977347384
2.6462646264626386,13.975968159464331
2.64716471647165,13.981607471236298
2.6480648064806473,13.987246912572129
2.6489648964896446,13.992886483380905
2.649864986498642,13.998526183571752
2.6507650765076534,14.004166013053931
2.6516651665166506,14.009805971736657
2.652565256525648,14.015446059529381
2.653465346534645,14.021086276341592
2.6543654365436566,14.026726622082917
2.655265526552654,14.032367096662938
2.656165616561651,14.03800769999147
2.6570657065706484,14.043648431978365
2.65796579657966,14.04928929253362
2.658865886588657,14.054930281567177
2.6597659765976545,14.060571398989213
2.6606660666066517,14.066212644709944
2.661566156615663,14.07185401863973
2.6624662466246605,14.077495520688874
2.6633663366336577,14.083137150767916
2.664266426642655,14.088778908787432
2.6651665166516665,14.094420794658141
2.6660666066606638,14.100062808290708
2.666966696669661,14.105704949596033
2.6678667866786583,14.11134721848505
2.6687668766876698,14.116989614868839
2.669666966696667,14.12263213865842
2.6705670567056643,14.128274789765051
2.6714671467146616,14.133917568100024
2.672367236723673,14.139560473574777
2.6732673267326703,14.145203506100685
2.6741674167416676,14.150846665589365
2.675067506750665,14.156489951952462
2.6759675967596763,14.162133365101768
2.6768676867686736,14.167776904949015
2.677767776777671,14.173420571406174
2.6786678667866823,14.17906436438529
2.6795679567956796,14.184708283798367
2.680468046804677,14.190352329557633
2.681368136813674,14.19599650157536
2.6822682268226856,14.20164079976395
2.683168316831683,14.207285224035756
2.68406840684068,14.212929774303356
2.6849684968496774,14.218574450479377
2.685868586858689,14.224219252476566
2.686768676867686,14.229864180207628
2.6876687668766834,14.235509233585491
2.6885688568856807,14.24115441252313
2.689468946894692,14.246799716933642
2.6903690369036894,14.252445146730079
2.6912691269126867,14.258090701825717
2.692169216921684,14.263736382133875
2.6930693069306955,14.269382187567999
2.6939693969396927,14.275028118041488
2.69486948694869,14.280674173467965
2.6957695769576873,14.286320353761093
2.6966696669666987,14.291966658834665
2.697569756975696,14.29761308860242
2.6984698469846933,14.303259642978327
2.6993699369936905,14.308906321876393
2.700270027002702,14.314553125210754
2.7011701170116993,14.320200052895494
2.7020702070206966,14.325847104844922
2.702970297029694,14.331494280973388
2.7038703870387053,14.337141581195368
2.7047704770477026,14.342789005425288
2.7056705670567,14.3484365535778
2.706570657065697,14.35408422556759
2.7074707470747086,14.359732021309478
2.708370837083706,14.365379940718228
2.709270927092703,14.371027983708828
2.7101710171017004,14.376676150196307
2.711071107110712,14.382324440095822
2.711971197119709,14.387972853322472
2.7128712871287064,14.393621389791583
2.7137713771377037,14.399270049418524
2.714671467146715,14.404918832118785
2.7155715571557124,14.410567737807803
2.7164716471647097,14.41621676640124
2.717371737173721,14.421865917814845
2.7182718271827184,14.427515191964302
2.7191719171917157,14.433164588765527
2.720072007200713,14.438814108134466
2.7209720972097244,14.444463749987198
2.7218721872187217,14.45011351423975
2.722772277227719,14.45576340080836
2.7236723672367162,14.461413409609312
2.7245724572457277,14.467063540559018
2.725472547254725,14.472713793573831
2.7263726372637223,14.478364168570323
2.7272727272727195,14.48401466546511
2.728172817281731,14.489665284174933
2.7290729072907283,14.495316024616475
2.7299729972997255,14.500966886706639
2.730873087308723,14.506617870362366
2.7317731773177343,14.512268975500728
2.7326732673267315,14.517920202038734
2.733573357335729,14.523571549893619
2.734473447344726,14.529223018982648
2.7353735373537376,14.534874609223221
2.736273627362735,14.540526320532676
2.737173717371732,14.546178152828567
2.7380738073807294,14.551830106028492
2.738973897389741,14.557482180050172
2.739873987398738,14.563134374811272
2.7407740774077354,14.56878669022967
2.7416741674167326,14.574439126223288
2.742574257425744,14.580091682710172
2.7434743474347414,14.585744359608308
2.7443744374437387,14.591397156835898
2.745274527452736,14.597050074311184
2.7461746174617474,14.60270311195254
2.7470747074707447,14.608356269678268
2.747974797479742,14.614009547406894
2.748874887488739,14.619662945056982
2.7497749774977507,14.625316462547223
2.750675067506748,14.630970099796242
2.751575157515745,14.636623856722883
2.7524752475247425,14.642277733246031
2.753375337533754,14.647931729284693
2.7542754275427512,14.653585844757814
2.7551755175517485,14.65924007958456
2.75607560756076,14.664894433684175
2.7569756975697572,14.670548906975844
2.7578757875787545,14.676203499378971
2.758775877587752,14.68185821081299
2.7596759675967633,14.687513041197464
2.7605760576057605,14.693167990451892
2.761476147614758,14.698823058495993
2.762376237623755,14.704478245249517
2.7632763276327665,14.71013355063234
2.764176417641764,14.715788974564276
2.765076507650761,14.72144451696536
2.7659765976597583,14.72710017775565
2.76687668766877,14.73275595685534
2.767776777677767,14.738411854184555
2.7686768676867644,14.744067869663642
2.7695769576957616,14.749724003212973
2.770477047704773,14.755380254753051
2.7713771377137704,14.761036624204312
2.7722772277227676,14.766693111487415
2.773177317731765,14.772349716523044
2.7740774077407764,14.778006439232007
2.7749774977497736,14.783663279535055
2.775877587758771,14.789320237353152
2.776777677767768,14.79497731260729
2.7776777677767797,14.800634505218595
2.778577857785777,14.806291815108114
2.779477947794774,14.811949242197125
2.7803780378037715,14.817606786406927
2.781278127812783,14.82326444765895
2.78217821782178,14.82892222587455
2.7830783078307775,14.834580120975312
2.7839783978397747,14.84023813288284
2.784878487848786,14.845896261518867
2.7857785778577835,14.851554506805057
2.7866786678667808,14.857212868663298
2.787578757875778,14.8628713470155
2.7884788478847895,14.868529941783697
2.7893789378937868,14.874188652889861
2.790279027902784,14.879847480256181
2.7911791179117813,14.885506423804866
2.792079207920793,14.891165483458261
2.79297929792979,14.89682465913863
2.7938793879387873,14.90248395076847
2.7947794779477846,14.90814335827029
2.795679567956796,14.913802881566737
2.7965796579657933,14.919462520580375
2.7974797479747906,14.925122275233997
2.798379837983802,14.930782145450468
2.7992799279927993,14.936442131152582
2.8001800180017966,14.942102232263352
2.801080108010794,14.94776244870582
2.8019801980198054,14.953422780403148
2.8028802880288026,14.95908322727843
2.8037803780378,14.964743789254976
2.804680468046797,14.970404466256129
2.8055805580558086,14.97606525820534
2.806480648064806,14.981726165026004
2.807380738073803,14.987387186641728
2.8082808280828004,14.993048322976145
2.809180918091812,14.998709573953011
2.810081008100809,15.004370939496011
2.8109810981098065,15.010032419529045
2.8118811881188037,15.015694013976047
2.812781278127815,15.021355722761058
2.8136813681368125,15.02701754580806
2.8145814581458097,15.032679483041251
2.815481548154807,15.038341534384852
2.8163816381638185,15.0440036997632
2.8172817281728157,15.049665979100569
2.818181818181813,15.055328372321448
2.8190819081908103,15.060990879350348
2.8199819981998218,15.066653500111899
2.820882088208819,15.072316234530666
2.8217821782178163,15.077979082531428
2.8226822682268136,15.083642044038985
2.823582358235825,15.089305118978261
2.8244824482448223,15.094968307274106
2.8253825382538196,15.100631608851588
2.826282628262817,15.106295023635798
2.8271827182718283,15.111958551551947
2.8280828082808256,15.117622192525173
2.828982898289823,15.123285946480832
2.82988298829882,15.128949813344306
2.8307830783078316,15.134613793041085
2.831683168316829,15.1402778854966
2.832583258325826,15.14594209063649
2.8334833483348234,15.151606408386423
2.834383438343835,15.157270838672178
2.835283528352832,15.162935381419466
2.8361836183618294,15.168600036554215
2.837083708370841,15.174264804002421
2.837983798379838,15.17992968369001
2.8388838883888354,15.185594675543118
2.8397839783978327,15.191259779487908
2.840684068406844,15.196924995450656
2.8415841584158414,15.202590323357574
2.8424842484248387,15.20825576313508
2.843384338433836,15.213921314709618
2.8442844284428475,15.219586978007749
2.8451845184518447,15.225252752955964
2.846084608460842,15.23091863948096
2.8469846984698393,15.236584637509464
2.8478847884788507,15.242250746968319
2.848784878487848,15.247916967784292
2.8496849684968453,15.253583299884365
2.8505850585058425,15.259249743195541
2.851485148514854,15.264916297644941
2.8523852385238513,15.270582963159615
2.8532853285328486,15.276249739666818
2.854185418541846,15.281916627093835
2.8550855085508573,15.287583625368065
2.8559855985598546,15.29325073441683
2.856885688568852,15.298917954167669
2.857785778577849,15.304585284548137
2.8586858685868606,15.310252725485913
2.859585958595858,15.315920276908598
2.860486048604855,15.321587938744
2.8613861386138524,15.327255710919955
2.862286228622864,15.332923593364415
2.863186318631861,15.338591586005254
2.8640864086408584,15.344259688770556
2.8649864986498557,15.349927901588432
2.865886588658867,15.355596224387105
2.8667866786678644,15.361264657094726
2.8676867686768617,15.366933199639648
2.868586858685859,15.372601851950257
2.8694869486948704,15.378270613955047
2.8703870387038677,15.383939485582443
2.871287128712865,15.38960846676107
2.8721872187218622,15.395277557419583
2.8730873087308737,15.400946757486748
2.873987398739871,15.40661606689126
2.8748874887488682,15.412285485562016
2.8757875787578655,15.417955013427942
2.876687668766877,15.423624650418072
2.8775877587758742,15.42929439646137
2.8784878487848715,15.434964251487001
2.879387938793883,15.440634215424211
2.8802880288028803,15.446304288202157
2.8811881188118775,15.451974469750214
2.882088208820875,15.45764475999777
2.8829882988298863,15.463315158874334
2.8838883888388835,15.468985666309331
2.884788478847881,15.474656282232408
2.885688568856878,15.480327006573216
2.8865886588658896,15.485997839261527
2.887488748874887,15.491668780227041
2.888388838883884,15.497339829399658
2.8892889288928814,15.503010986709304
2.890189018901893,15.508682252086013
2.89108910891089,15.514353625459748
2.8919891989198874,15.520025106760677
2.8928892889288846,15.525696695918985
2.893789378937896,15.531368392864973
2.8946894689468934,15.537040197528867
2.8955895589558907,15.542712109841098
2.896489648964888,15.548384129732113
2.8973897389738994,15.554056257132478
2.8982898289828967,15.559728491972676
2.899189918991894,15.565400834183404
2.900090009000891,15.571073283695368
2.9009900990099027,15.576745840439397
2.9018901890189,15.582418504346235
2.902790279027897,15.588091275346837
2.9036903690368945,15.593764153372174
2.904590459045906,15.599437138353329
2.9054905490549032,15.60511023022131
2.9063906390639005,15.610783428907329
2.9072907290728978,15.616456734342616
2.9081908190819092,15.622130146458515
2.9090909090909065,15.627803665186288
2.9099909990999038,15.63347729045741
2.910891089108901,15.639151022203365
2.9117911791179125,15.644824860355756
2.91269126912691,15.650498804846102
2.913591359135907,15.656172855606135
2.9144914491449043,15.661847012567595
2.915391539153916,15.667521275662342
2.916291629162913,15.673195644822151
2.9171917191719103,15.678870119979008
2.918091809180922,15.684544701064958
2.918991899189919,15.69021938801197
2.9198919891989163,15.69589418075222
2.9207920792079136,15.701569079217897
2.921692169216925,15.707244083341305
2.9225922592259224,15.712919193054663
2.9234923492349196,15.718594408290402
2.924392439243917,15.724269728980966
2.9252925292529284,15.729945155058905
2.9261926192619256,15.735620686456699
2.927092709270923,15.741296323107024
2.92799279927992,15.74697206494258
2.9288928892889317,15.75264791189617
2.929792979297929,15.75832386390052
2.930693069306926,15.763999920888564
2.9315931593159235,15.769676082793248
2.932493249324935,15.775352349547628
2.933393339333932,15.781028721084677
2.9342934293429295,15.78670519733758
2.9351935193519267,15.792381778239536
2.936093609360938,15.798058463723844
2.9369936993699355,15.803735253723733
2.9378937893789328,15.809412148172633
2.93879387938793,15.81508914700399
2.9396939693969415,15.820766250151355
2.9405940594059388,15.8264434575482
2.941494149414936,15.832120769128204
2.9423942394239333,15.837798184825063
2.943294329432945,15.84347570457257
2.944194419441942,15.849153328304451
2.9450945094509393,15.854831055954628
2.9459945994599366,15.860508887457039
2.946894689468948,15.866186822745728
2.9477947794779453,15.871864861754664
2.9486948694869426,15.877543004418012
2.94959495949594,15.88322125066996
2.9504950495049513,15.888899600444793
2.9513951395139486,15.894578053676724
2.952295229522946,15.900256610300167
2.953195319531943,15.905935270249547
2.9540954095409546,15.911614033459399
2.954995499549952,15.917292899864172
2.955895589558949,15.922971869398527
2.9567956795679606,15.928650941997178
2.957695769576958,15.934330117594762
2.958595859585955,15.940009396126111
2.9594959495949524,15.94568877752608
2.960396039603964,15.951368261729623
2.961296129612961,15.957047848671621
2.9621962196219584,15.962727538287146
2.9630963096309557,15.96840733051129
2.963996399639967,15.974087225279254
2.9648964896489645,15.979767222526153
2.9657965796579617,15.985447322187301
2.966696669666959,15.991127524198033
2.9675967596759705,15.996807828493782
2.9684968496849677,16.002488235009906
2.969396939693965,16.00816874368196
2.9702970297029623,16.01384935444551
2.9711971197119738,16.019530067236236
2.972097209720971,16.02521088198973
2.9729972997299683,16.03089179864178
2.9738973897389656,16.036572817128192
2.974797479747977,16.042253937384885
2.9756975697569743,16.047935159347684
2.9765976597659716,16.05361648295262
2.977497749774969,16.059297908135736
2.9783978397839803,16.064979434833173
2.9792979297929776,16.070661062981006
2.980198019801975,16.076342792515494
2.981098109810972,16.08202462337291
2.9819981998199836,16.087706555489646
2.982898289828981,16.093388588801993
2.983798379837978,16.099070723246456
2.9846984698469754,16.10475295875954
2.985598559855987,16.11043529527787
2.986498649864984,16.11611773273797
2.9873987398739814,16.121800271076577
2.9882988298829787,16.127482910230427
2.98919891989199,16.13316565013638
2.9900990099009874,16.138848490731192
2.9909990999099847,16.144531431951833
2.991899189918982,16.15021447373527
2.9927992799279934,16.155897616018596
2.9936993699369907,16.161580858738795
2.994599459945988,16.167264201833067
2.9954995499549852,16.17294764523862
2.9963996399639967,16.178631188892755
2.997299729972994,16.18431483273271
2.9981998199819913,16.189998576695903
2.9990999099910027,16.19568242071982
3.0,16.201366364741855
3.0009000900089973,16.207050408699605
3.0018001800179945,16.21273455253068
3.002700270027006,16.218418796172788
3.0036003600360033,16.224103139563553
3.0045004500450005,16.229787582640807
3.005400540053998,16.23547212534238
3.0063006300630093,16.241156767606206
3.0072007200720066,16.246841509370146
3.008100810081004,16.252526350572246
3.009000900090001,16.258211291150566
3.0099009900990126,16.263896331043277
3.01080108010801,16.269581470188452
3.011701170117007,16.27526670852437
3.0126012601260044,16.280952045989316
3.013501350135016,16.286637482521684
3.014401440144013,16.292323018059776
3.0153015301530104,16.298008652542094
3.0162016201620077,16.303694385907146
3.017101710171019,16.30938021809355
3.0180018001800164,16.315066149039833
3.0189018901890137,16.32075217868472
3.019801980198011,16.326438306966946
3.0207020702070224,16.332124533825347
3.0216021602160197,16.337810859198676
3.022502250225017,16.34349728302588
3.023402340234014,16.349183805245918
3.0243024302430257,16.354870425797845
3.025202520252023,16.360557144620635
3.0261026102610202,16.366243961653463
3.0270027002700175,16.371930876835503
3.027902790279029,16.377617890106034
3.0288028802880262,16.38330500140425
3.0297029702970235,16.38899221066955
3.030603060306021,16.39467951784132
3.0315031503150323,16.400366922859067
3.0324032403240295,16.406054425662205
3.033303330333027,16.411742026190343
3.034203420342024,16.417429724383098
3.0351035103510355,16.42311752018019
3.036003600360033,16.428805413521253
3.03690369036903,16.434493404346114
3.0378037803780416,16.440181492594657
3.038703870387039,16.44586967820668
3.039603960396036,16.45155796112217
3.0405040504050334,16.45724634128113
3.041404140414045,16.46293481862366
3.042304230423042,16.46862339308977
3.0432043204320394,16.474312064619674
3.0441044104410366,16.480000833153586
3.045004500450048,16.48568969863182
3.0459045904590454,16.491378660994602
3.0468046804680426,16.49706772018237
3.04770477047704,16.50275687613554
3.0486048604860514,16.508446128794652
3.0495049504950487,16.514135478100147
3.050405040504046,16.51982492399267
3.051305130513043,16.525514466412858
3.0522052205220547,16.531204105301466
3.053105310531052,16.536893840599145
3.054005400540049,16.542583672246753
3.0549054905490465,16.548273600185148
3.055805580558058,16.55396362435529
3.056705670567055,16.559653744698046
3.0576057605760525,16.56534396115449
3.0585058505850498,16.57103427366569
3.0594059405940612,16.576724682172813
3.0603060306030585,16.582415186616945
3.0612061206120558,16.58810578693937
3.062106210621053,16.593796483081363
3.0630063006300645,16.599487274984316
3.063906390639062,16.605178162589514
3.064806480648059,16.610869145838453
3.0657065706570563,16.616560224672625
3.066606660666068,16.622251399033622
3.067506750675065,16.627942668862946
3.0684068406840623,16.633634034102304
3.0693069306930596,16.639325494693395
3.070207020702071,16.64501705057802
3.0711071107110683,16.650708701697894
3.0720072007200656,16.656400447994926
3.072907290729063,16.662092289411028
3.0738073807380744,16.667784225888212
3.0747074707470716,16.673476257368396
3.075607560756069,16.679168383793698
3.0765076507650804,16.68486060510629
3.0774077407740776,16.690552921248244
3.078307830783075,16.696245332161833
3.079207920792072,16.701937837789327
3.0801080108010837,16.70763043807311
3.081008100810081,16.71332313295546
3.081908190819078,16.71901592237885
3.0828082808280755,16.72470880628577
3.083708370837087,16.730401784618792
3.084608460846084,16.736094857320413
3.0855085508550815,16.74178802433331
3.0864086408640787,16.74748128560017
3.08730873087309,16.753174641063783
3.0882088208820875,16.758868090666837
3.0891089108910847,16.764561634352223
3.090009000900082,16.770255272062826
3.0909090909090935,16.77594900374164
3.0918091809180908,16.781642829331563
3.092709270927088,16.787336748775683
3.0936093609360853,16.793030762017096
3.0945094509450968,16.798724868998992
3.095409540954094,16.804419069664473
3.0963096309630913,16.81011336395683
3.0972097209720886,16.81580775181936
3.0981098109811,16.821502233195456
3.0990099009900973,16.827196808028425
3.0999099909990946,16.832891476261757
3.100810081008092,16.83858623783895
3.1017101710171033,16.844281092703604
3.1026102610261006,16.849976040799216
3.103510351035098,16.855671082069485
3.104410441044095,16.861366216458105
3.1053105310531066,16.867061443908874
3.106210621062104,16.8727567643655
3.107110711071101,16.87845217777187
3.1080108010800984,16.884147684071888
3.10891089108911,16.889843283209544
3.109810981098107,16.895538975128744
3.1107110711071044,16.90123475977358
3.1116111611161017,16.906930637088152
3.112511251125113,16.912626607016644
3.1134113411341104,16.91832266950317
3.1143114311431077,16.92401882449201
3.115211521152105,16.929715071927465
3.1161116111611165,16.935411411753922
3.1170117011701137,16.94110784391568
3.117911791179111,16.94680436835723
3.1188118811881225,16.95250098502311
3.1197119711971197,16.958197693857763
3.120612061206117,16.963894494805828
3.1215121512151143,16.969591387811942
3.1224122412241258,16.975288372820835
3.123312331233123,16.980985449777155
3.1242124212421203,16.98668261862573
3.1251125112511176,16.992379879311393
3.126012601260129,16.998077231779074
3.1269126912691263,17.00377467597361
3.1278127812781236,17.009472211840027
3.128712871287121,17.015169839323352
3.1296129612961323,17.02086755836871
3.1305130513051296,17.026565368921126
3.131413141314127,17.032263270925828
3.132313231323124,17.037961264328032
3.1332133213321356,17.043659349073057
3.134113411341133,17.04935752510612
3.13501350135013,17.055055792372645
3.1359135913591274,17.060754150818035
3.136813681368139,17.06645260038781
3.137713771377136,17.072151141027373
3.1386138613861334,17.077849772682338
3.1395139513951307,17.08354849529831
3.140414041404142,17.089247308820987
3.1413141314131394,17.09494621319597
3.1422142214221367,17.10064520836907
3.143114311431134,17.10634429428607
3.1440144014401454,17.11204347089287
3.1449144914491427,17.117742738135263
3.14581458145814,17.123442095959238
3.1467146714671372,17.129141544310777
3.1476147614761487,17.134841083135964
3.148514851485146,17.140540712380783
3.1494149414941432,17.14624043199142
3.1503150315031405,17.151940241914037
3.151215121512152,17.157640142094913
3.1521152115211493,17.163340132480222
3.1530153015301465,17.169040213016327
3.153915391539144,17.174740383649592
3.1548154815481553,17.180440644326477
3.1557155715571525,17.186140994993345
3.15661566156615,17.19184143559675
3.1575157515751613,17.197541966083286
3.1584158415841586,17.20324258639946
3.159315931593156,17.20894329649196
3.160216021602153,17.214644096307488
3.1611161116111646,17.220344985792817
3.162016201620162,17.22604596489465
3.162916291629159,17.231747033559852
3.1638163816381564,17.23744819173531
3.164716471647168,17.243149439367997
3.165616561656165,17.248850776404783
3.1665166516651624,17.25455220279273
3.1674167416741597,17.26025371847891
3.168316831683171,17.265955323410473
3.1692169216921684,17.27165701753448
3.1701170117011657,17.27735880079818
3.171017101710163,17.28306067314882
3.1719171917191744,17.288762634533747
3.1728172817281717,17.294464684900195
3.173717371737169,17.3001668241956
3.174617461746166,17.305869052367395
3.1755175517551777,17.311571369363104
3.176417641764175,17.31727377513015
3.1773177317731722,17.322976269616156
3.1782178217821695,17.32867885276873
3.179117911791181,17.334381524535576
3.1800180018001782,17.34008428486431
3.1809180918091755,17.345787133702725
3.1818181818181728,17.351490070998622
3.1827182718271843,17.35719309669988
3.1836183618361815,17.3628962107543
3.184518451845179,17.368599413109852
3.185418541854176,17.37430270371452
3.1863186318631875,17.38000608251637
3.187218721872185,17.38570954946337
3.188118811881182,17.391413104503684
3.1890189018901793,17.397116747585468
3.189918991899191,17.40282047865697
3.190819081908188,17.408524297666343
3.1917191719171853,17.414228204561923
3.1926192619261826,17.41993219929205
3.193519351935194,17.42563628180515
3.1944194419441914,17.431340452049554
3.1953195319531886,17.43704470997378
3.1962196219622,17.442749055526388
3.1971197119711974,17.44845348865585
3.1980198019801946,17.45415800931081
3.198919891989192,17.459862617439914
3.1998199819982034,17.46556731299191
3.2007200720072007,17.471272095915438
3.201620162016198,17.476976966159324
3.202520252025195,17.482681923672395
3.2034203420342067,17.488386968403567
3.204320432043204,17.494092100301664
3.205220522052201,17.499797319315686
3.2061206120611985,17.505502625394637
3.20702070207021,17.511208018487608
3.207920792079207,17.5169134985436
3.2088208820882045,17.52261906551179
3.2097209720972018,17.528324719341352
3.2106210621062132,17.534030459981565
3.2115211521152105,17.539736287381594
3.2124212421242078,17.545442201490793
3.213321332133205,17.551148202258517
3.2142214221422165,17.55685428963421
3.215121512151214,17.56256046356722
3.216021602160211,17.56826672400707
3.2169216921692083,17.573973070903293
3.21782178217822,17.579679504205508
3.218721872187217,17.58538602386323
3.2196219621962143,17.59109262982616
3.2205220522052116,17.596799322044003
3.221422142214223,17.602506100466552
3.2223222322232203,17.608212965043496
3.2232223222322176,17.61391991572471
3.224122412241215,17.619626952460067
3.2250225022502264,17.625334075199536
3.2259225922592236,17.631041283892976
3.226822682268221,17.636748578490437
3.227722772277218,17.64245595894196
3.2286228622862296,17.648163425197684
3.229522952295227,17.653870977207646
3.230423042304224,17.659578614922065
3.2313231323132214,17.665286338291153
3.232223222322233,17.67099414726522
3.23312331233123,17.67670204179447
3.2340234023402274,17.682410021829295
3.2349234923492247,17.68811808732008
3.235823582358236,17.6938262382173
3.2367236723672335,17.69953447447134
3.2376237623762307,17.705242796032746
3.238523852385242,17.710951202852126
3.2394239423942395,17.71665969487999
3.2403240324032367,17.72236827206702
3.241224122412234,17.728076934363894
3.2421242124212455,17.733785681721393
3.2430243024302428,17.73949451409018
3.24392439243924,17.745203431421118
3.2448244824482373,17.750912433665054
3.2457245724572488,17.756621520772928
3.246624662466246,17.762330692695578
3.2475247524752433,17.76803994938403
3.2484248424842406,17.7737492907893
3.249324932493252,17.7794587168625
3.2502250225022493,17.785168227554628
3.2511251125112466,17.790877822816885
3.252025202520244,17.79658750260045
3.2529252925292553,17.80229726685659
3.2538253825382526,17.80800711553649
3.25472547254725,17.813717048591503
3.255625562556247,17.819427065972977
3.2565256525652586,17.825137167632356
3.257425742574256,17.830847353520973
3.258325832583253,17.836557623590352
3.2592259225922504,17.842267977792012
3.260126012601262,17.84797841607756
3.261026102610259,17.853688938398488
3.2619261926192564,17.8593995447065
3.2628262826282537,17.86511023495326
3.263726372637265,17.870821009090545
3.2646264626462624,17.876531867070025
3.2655265526552597,17.88224280884355
3.266426642664257,17.88795383436296
3.2673267326732685,17.89366494358019
3.2682268226822657,17.899376136447078
3.269126912691263,17.90508741291563
3.2700270027002603,17.910798772937856
3.2709270927092717,17.916510216465852
3.271827182718269,17.922221743451612
3.2727272727272663,17.927933353847315
3.2736273627362635,17.93364504760513
3.274527452745275,17.939356824677308
3.2754275427542723,17.945068685016018
3.2763276327632695,17.950780628573593
3.277227722772281,17.956492655302412
3.2781278127812783,17.96220476515475
3.2790279027902756,17.96791695808307
3.279927992799273,17.973629234039826
3.2808280828082843,17.979341592977555
3.2817281728172816,17.985054034848694
3.282628262826279,17.990766559605866
3.283528352835276,17.996479167201688
3.2844284428442876,18.002191857588855
3.285328532853285,18.007904630719967
3.286228622862282,18.0136174865478
3.2871287128712794,18.01933042502514
3.288028802880291,18.02504344610483
3.288928892889288,18.030756549739642
3.2898289828982854,18.036469735882505
3.2907290729072827,18.04218300448636
3.291629162916294,18.04789635550422
3.2925292529252914,18.053609788889005
3.2934293429342887,18.05932330459381
3.294329432943286,18.06503690257173
3.2952295229522974,18.07075058277594
3.2961296129612947,18.07646434515951
3.297029702970292,18.082178189675705
3.2979297929792892,18.087892116277768
3.2988298829883007,18.09360612491903
3.299729972997298,18.09932021555273
3.3006300630062952,18.105034388132278
3.3015301530152925,18.11074864261108
3.302430243024304,18.11646297894263
3.3033303330333013,18.12217739708031
3.3042304230422985,18.127891896977694
3.305130513051296,18.133606478588344
3.3060306030603073,18.13932114186591
3.3069306930693045,18.145035886763928
3.307830783078302,18.150750713236132
3.308730873087299,18.15646562123624
3.3096309630963106,18.162180610718046
3.310531053105308,18.167895681635258
3.311431143114305,18.173610833941755
3.3123312331233024,18.17932606759141
3.313231323132314,18.185041382538177
3.314131413141311,18.190756778735913
3.3150315031503084,18.196472256138655
3.3159315931593056,18.20218781470043
3.316831683168317,18.207903454375344
3.3177317731773144,18.21361917511741
3.3186318631863116,18.21933497688082
3.319531953195323,18.2250508596198
3.3204320432043204,18.230766823288466
3.3213321332133177,18.23648286784113
3.322232223222315,18.242198993232087
3.3231323132313264,18.24791519941571
3.3240324032403237,18.253631486346286
3.324932493249321,18.259347853978262
3.325832583258318,18.26506430226609
3.3267326732673297,18.270780831164306
3.327632763276327,18.27649744062733
3.3285328532853242,18.282214130609777
3.3294329432943215,18.287930901066243
3.330333033303333,18.293647751951415
3.3312331233123302,18.29936468321987
3.3321332133213275,18.305081694826374
3.3330333033303248,18.310798786725666
3.3339333933393362,18.316515958872593
3.3348334833483335,18.32223321122188
3.335733573357331,18.32795054372844
3.336633663366328,18.33366795634717
3.3375337533753395,18.33938544903306
3.338433843384337,18.34510302174099
3.339333933393334,18.350820674426018
3.3402340234023313,18.356538407043196
3.341134113411343,18.36225621954766
3.34203420342034,18.367974111894444
3.3429342934293373,18.37369208403875
3.3438343834383346,18.379410135935785
3.344734473447346,18.385128267540832
3.3456345634563434,18.390846478809067
3.3465346534653406,18.39656476969585
3.347434743474338,18.40228314015653
3.3483348334833494,18.408001590146544
3.3492349234923466,18.413720119621214
3.350135013501344,18.419438728536047
3.351035103510341,18.42515741684654
3.3519351935193527,18.43087618450828
3.35283528352835,18.436595031476735
3.353735373537347,18.44231395770756
3.3546354635463445,18.4480329631564
3.355535553555356,18.453752047778984
3.356435643564353,18.459471211530936
3.3573357335733505,18.46519045436805
3.358235823582362,18.470909776246167
3.359135913591359,18.476629177121023
3.3600360036003565,18.482348656948524
3.3609360936093537,18.48806821568457
3.3618361836183652,18.493787853285152
3.3627362736273625,18.499507569706136
3.3636363636363598,18.50522736490359
3.364536453645357,18.510947238833552
3.3654365436543685,18.516667191452154
3.3663366336633658,18.52238722271542
3.367236723672363,18.52810733257955
3.3681368136813603,18.53382752100073
3.369036903690372,18.539547787935245
3.369936993699369,18.545268133339253
3.3708370837083663,18.55098855716911
3.3717371737173636,18.556709059381138
3.372637263726375,18.562429639931764
3.3735373537353723,18.568150298777294
3.3744374437443696,18.573871035874227
3.375337533753367,18.579591851179032
3.3762376237623783,18.585312744648277
3.3771377137713756,18.59103371623841
3.378037803780373,18.596754765906077
3.37893789378937,18.602475893607885
3.3798379837983816,18.608197099300547
3.380738073807379,18.61391838294066
3.381638163816376,18.619639744485
3.3825382538253734,18.625361183890327
3.383438343834385,18.631082701113492
3.384338433843382,18.636804296111233
3.3852385238523794,18.64252596884047
3.3861386138613767,18.64824771925811
3.387038703870388,18.653969547321136
3.3879387938793855,18.659691452986436
3.3888388838883827,18.665413436211065
3.38973897389738,18.671135496952072
3.3906390639063915,18.676857635166588
3.3915391539153887,18.68257985081163
3.392439243924386,18.688302143844407
3.3933393339333833,18.6940245142221
3.3942394239423948,18.699746961901983
3.395139513951392,18.705469486841217
3.3960396039603893,18.71119208899714
3.3969396939694008,18.716914768327133
3.397839783978398,18.72263752478846
3.3987398739873953,18.728360358338566
3.3996399639963926,18.73408326893489
3.400540054005404,18.739806256534933
3.4014401440144013,18.745529321096118
3.4023402340233986,18.75125246257602
3.403240324032396,18.75697568093221
3.4041404140414073,18.762698976122348
3.4050405040504046,18.76842234810397
3.405940594059402,18.77414579683481
3.406840684068399,18.779869322272575
3.4077407740774106,18.78559292437505
3.408640864086408,18.791316603099926
3.409540954095405,18.79704035840506
3.4104410441044024,18.802764190248304
3.411341134113414,18.808488098587585
3.412241224122411,18.814212083380728
3.4131413141314084,18.81993614458572
3.4140414041404057,18.825660282160566
3.414941494149417,18.831384496063315
3.4158415841584144,18.83710878625193
3.4167416741674117,18.84283315268455
3.417641764176409,18.848557595319296
3.4185418541854204,18.85428211411437
3.4194419441944177,18.860006709027864
3.420342034203415,18.865731380018055
3.4212421242124123,18.8714561270432
3.4221422142214237,18.877180950061632
3.423042304230421,18.88290584903159
3.4239423942394183,18.888630823911477
3.4248424842484155,18.894355874659688
3.425742574257427,18.900081001234696
3.4266426642664243,18.905806203594864
3.4275427542754215,18.91153148169874
3.428442844284419,18.917256835504855
3.4293429342934303,18.922982264971807
3.4302430243024276,18.928707770058107
3.431143114311425,18.934433350722426
3.432043204320422,18.940159006923434
3.4329432943294336,18.945884738619863
3.433843384338431,18.951610545770357
3.434743474347428,18.957336428333726
3.4356435643564254,18.963062386268764
3.436543654365437,18.96878841953435
3.437443744374434,18.974514528089248
3.4383438343834314,18.980240711892407
3.439243924392443,18.9859669709028
3.44014401440144,18.991693305079306
3.4410441044104374,18.997419714380953
3.4419441944194347,19.003146198766782
3.442844284428446,19.008872758195896
3.4437443744374434,19.014599392627304
3.4446444644464407,19.020326102020174
3.445544554455438,19.02605288633367
3.4464446444644494,19.031779745527036
3.4473447344734467,19.037506679559403
3.448244824482444,19.04323368839008
3.4491449144914412,19.04896077197836
3.4500450045004527,19.054687930283617
3.45094509450945,19.060415163265116
3.4518451845184472,19.066142470882294
3.4527452745274445,19.071869853094576
3.453645364536456,19.07759730986147
3.4545454545454533,19.083324841142367
3.4554455445544505,19.08905244689684
3.456345634563448,19.09478012708444
3.4572457245724593,19.100507881664807
3.4581458145814565,19.106235710597467
3.459045904590454,19.111963613842118
3.459945994599451,19.11769159135844
3.4608460846084625,19.123419643106207
3.46174617461746,19.129147769045073
3.462646264626457,19.13487596913486
3.4635463546354543,19.140604243335392
3.464446444644466,19.14633259160656
3.465346534653463,19.152061013908146
3.4662466246624604,19.157789510200114
3.4671467146714576,19.163518080442405
3.468046804680469,19.16924672459504
3.4689468946894664,19.17497544261794
3.4698469846984636,19.180704234471182
3.470747074707461,19.186433100114847
3.4716471647164724,19.192162039509082
3.4725472547254697,19.197891052613933
3.473447344734467,19.203620139389606
3.474347434743464,19.209349299796312
3.4752475247524757,19.215078533794326
3.476147614761473,19.22080784134382
3.47704770477047,19.22653722240513
3.4779477947794817,19.23226667693864
3.478847884788479,19.237996204904604
3.479747974797476,19.243725806263473
3.4806480648064735,19.24945548097566
3.481548154815485,19.25518522900167
3.4824482448244822,19.26091505030189
3.4833483348334795,19.266644944836894
3.4842484248424768,19.272374912567226
3.4851485148514882,19.27810495345351
3.4860486048604855,19.283835067456273
3.486948694869483,19.2895652545362
3.48784878487848,19.295295514653965
3.4887488748874915,19.301025847770326
3.489648964896489,19.30675625384592
3.490549054905486,19.31248673284157
3.4914491449144833,19.318217284718074
3.492349234923495,19.32394790943631
3.493249324932492,19.32967860695705
3.4941494149414893,19.33540937724123
3.4950495049504866,19.34114022024978
3.495949594959498,19.3468711359437
3.4968496849684954,19.352602124283887
3.4977497749774926,19.358333185231405
3.49864986498649,19.364064318747303
3.4995499549955014,19.36979552479271
3.5004500450044986,19.375526803328643
3.501350135013496,19.381258154316292
3.502250225022493,19.38698957771683
3.5031503150315046,19.39272107349151
3.504050405040502,19.39845264160147
3.504950495049499,19.40418428200803
3.5058505850584964,19.409915994672478
3.506750675067508,19.415647779556195
3.507650765076505,19.42137963662044
3.5085508550855025,19.427111565826657
3.5094509450944997,19.43284356713626
3.510351035103511,19.438575640510745
3.5112511251125085,19.4443077859115
3.5121512151215057,19.450040003300092
3.513051305130503,19.45577229263805
3.5139513951395145,19.461504653887
3.5148514851485118,19.46723708700845
3.515751575157509,19.472969591964084
3.5166516651665205,19.478702168715607
3.5175517551755178,19.484434817224624
3.518451845184515,19.4901675374529
3.5193519351935123,19.4959003293622
3.520252025202524,19.501633192914348
3.521152115211521,19.507366128071066
3.5220522052205183,19.51309913479425
3.5229522952295156,19.518832213045776
3.523852385238527,19.52456536278759
3.5247524752475243,19.530298583981544
3.5256525652565216,19.536031876589643
3.526552655265519,19.54176524057389
3.5274527452745303,19.547498675896353
3.5283528352835276,19.553232182518997
3.529252925292525,19.55896576040395
3.530153015301522,19.564699409513338
3.5310531053105336,19.570433129809345
3.531953195319531,19.57616692125406
3.532853285328528,19.58190078380973
3.5337533753375254,19.58763471743859
3.534653465346537,19.59336872210296
3.535553555355534,19.59910279776503
3.5364536453645314,19.60483694438718
3.5373537353735287,19.610571161931766
3.53825382538254,19.616305450361214
3.5391539153915375,19.622039809637844
3.5400540054005347,19.62777423972415
3.540954095409532,19.633508740582602
3.5418541854185435,19.63924331217575
3.5427542754275407,19.644977954466032
3.543654365436538,19.650712667416055
3.5445544554455353,19.656447450988416
3.5454545454545467,19.662182305145777
3.546354635463544,19.667917229850694
3.5472547254725413,19.673652225065894
3.5481548154815385,19.67938729075409
3.54905490549055,19.685122426878056
3.5499549954995473,19.690857633400473
3.5508550855085446,19.696592910284185
3.551755175517542,19.702328257492013
3.5526552655265533,19.70806367498686
3.5535553555355506,19.71379916273152
3.554455445544548,19.719534720688944
3.555355535553545,19.725270348822082
3.5562556255625566,19.73100604709395
3.557155715571554,19.73674181546745
3.558055805580551,19.74247765390566
3.5589558955895626,19.748213562371692
3.55985598559856,19.75394954082853
3.560756075607557,19.75968558923934
3.5616561656165544,19.765421707567267
3.562556255625566,19.77115789577553
3.563456345634563,19.776894153827243
3.5643564356435604,19.782630481685676
3.5652565256525577,19.788366879314093
3.566156615661569,19.794103346675833
3.5670567056705664,19.799839883734112
3.5679567956795637,19.80557649045233
3.568856885688561,19.811313166793855
3.5697569756975724,19.817049912722144
3.5706570657065697,19.822786728200533
3.571557155715567,19.828523613192527
3.5724572457245642,19.834260567661616
3.5733573357335757,19.839997591571365
3.574257425742573,19.845734684885226
3.5751575157515703,19.85147184756682
3.5760576057605675,19.85720907957975
3.576957695769579,19.862946380887696
3.5778577857785763,19.86868375145422
3.5787578757875735,19.87442119124306
3.579657965796571,19.880158700217926
3.5805580558055823,19.885896278342617
3.5814581458145796,19.89163392558081
3.582358235823577,19.89737164189635
3.583258325832574,19.903109427253067
3.5841584158415856,19.908847281614868
3.585058505850583,19.914585204945542
3.58595859585958,19.920323197209047
3.5868586858685774,19.926061258369327
3.587758775877589,19.9317993883904
3.588658865886586,19.937537587236168
3.5895589558955834,19.943275854870702
3.5904590459045806,19.94901419125806
3.591359135913592,19.954752596362365
3.5922592259225894,19.960491070147633
3.5931593159315867,19.96622961257805
3.594059405940584,19.971968223617782
3.5949594959495954,19.977706903231066
3.5958595859585927,19.983445651382034
3.59675967596759,19.989184468034974
3.5976597659766014,19.99492335315421
3.5985598559855987,20.000662306703955
3.599459945994596,20.00640132864859
3.6003600360035932,20.012140418952466
3.6012601260126047,20.017879577580022
3.602160216021602,20.023618804495577
3.6030603060305992,20.02935809966362
3.6039603960395965,20.035097463048622
3.604860486048608,20.040836894615122
3.6057605760576052,20.046576394327555
3.6066606660666025,20.05231596215052
3.6075607560756,20.05805559804859
3.6084608460846113,20.063795301986424
3.6093609360936085,20.06953507392856
3.610261026102606,20.07527491383971
3.611161116111603,20.08101482168456
3.6120612061206145,20.086754797427865
3.612961296129612,20.092494841034284
3.613861386138609,20.098234952468637
3.6147614761476063,20.10397513169571
3.615661566156618,20.10971537868038
3.616561656165615,20.115455693387407
3.6174617461746124,20.121196075781718
3.6183618361836096,20.126936525828214
3.619261926192621,20.132677043491878
3.6201620162016184,20.13841762873757
3.6210621062106156,20.144158281530338
3.621962196219613,20.14989900183518
3.6228622862286244,20.155639789617197
3.6237623762376217,20.16138064484135
3.624662466246619,20.167121567472797
3.625562556255616,20.17286255747665
3.6264626462646277,20.178603614818098
3.627362736273625,20.184344739462233
3.628262826282622,20.190085931374302
3.6291629162916195,20.195827190519534
3.630063006300631,20.20156851686323
3.630963096309628,20.207309910370576
3.6318631863186255,20.213051371006934
3.6327632763276227,20.218792898737632
3.6336633663366342,20.22453449352809
3.6345634563456315,20.230276155343592
3.6354635463546288,20.236017884149607
3.6363636363636402,20.24175967991162
3.6372637263726375,20.247501542595007
3.6381638163816348,20.253243472165313
3.639063906390632,20.258985468588055
3.6399639963996435,20.264727531828832
3.640864086408641,20.27046966185312
3.641764176417638,20.276211858626567
3.6426642664266353,20.281954122114808
3.643564356435647,20.287696452283534
3.644464446444644,20.293438849098333
3.6453645364536413,20.29918131252496
3.6462646264626386,20.30492384252915
3.64716471647165,20.310666439076698
3.6480648064806473,20.316409102133306
3.6489648964896446,20.322151831664826
3.649864986498642,20.327894627637097
3.6507650765076534,20.333637490016027
3.6516651665166506,20.339380418767416
3.652565256525648,20.34512341385722
3.653465346534645,20.350866475251383
3.6543654365436566,20.35660960291592
3.655265526552654,20.362352796816733
3.656165616561651,20.36809605691988
3.6570657065706484,20.373839383191417
3.65796579657966,20.379582775597456
3.658865886588657,20.385326234103996
3.6597659765976545,20.391069758677215
3.6606660666066517,20.396813349283256
3.661566156615663,20.402557005888347
3.6624662466246605,20.408300728458585
3.6633663366336577,20.41404451696025
3.664266426642655,20.419788371359594
3.6651665166516665,20.42553229162294
3.6660666066606638,20.431276277716496
3.666966696669661,20.437020329606636
3.6678667866786583,20.44276444725972
3.6687668766876698,20.448508630642174
3.669666966696667,20.454252879720304
3.6705670567056643,20.459997194460595
3.6714671467146616,20.4657415748295
3.672367236723673,20.47148602079355
3.6732673267326703,20.477230532319158
3.6741674167416676,20.4829751093729
3.675067506750665,20.488719751921348
3.6759675967596763,20.494464459931116
3.6768676867686736,20.50020923336873
3.677767776777671,20.50595407220087
3.6786678667866823,20.51169897639424
3.6795679567956796,20.517443945915435
3.680468046804677,20.52318898073121
3.681368136813674,20.528934080808302
3.6822682268226856,20.53467924611352
3.683168316831683,20.540424476613556
3.68406840684068,20.546169772275267
3.6849684968496774,20.551915133065492
3.685868586858689,20.557660558951138
3.686768676867686,20.563406049898997
3.6876687668766834,20.56915160587603
3.6885688568856807,20.574897226849174
3.689468946894692,20.580642912785436
3.6903690369036894,20.58638866365171
3.6912691269126867,20.592134479415055
3.692169216921684,20.59788036004251
3.6930693069306955,20.60362630550118
3.6939693969396927,20.609372315758065
3.69486948694869,20.615118390780314
3.6957695769576873,20.62086453053507
3.6966696669666987,20.626610734989537
3.697569756975696,20.632357004110812
3.6984698469846933,20.63810333786615
3.6993699369936905,20.643849736222784
3.700270027002702,20.64959619914803
3.7011701170116993,20.655342726609067
3.7020702070206966,20.661089318573264
3.702970297029694,20.666835975007945
3.7038703870387053,20.672582695880525
3.7047704770477026,20.678329481158286
3.7056705670567,20.68407633080869
3.706570657065697,20.689823244799165
3.7074707470747086,20.695570223097217
3.708370837083706,20.701317265670234
3.709270927092703,20.70706437248577
3.7101710171017004,20.712811543511354
3.711071107110712,20.718558778714588
3.711971197119709,20.724306078062963
3.7128712871287064,20.73005344152412
3.7137713771377037,20.735800869065695
3.714671467146715,20.74154836065539
3.7155715571557124,20.747295916260782
3.7164716471647097,20.753043535849617
3.717371737173721,20.75879121938968
3.7182718271827184,20.764538966848612
3.7191719171917157,20.770286778194244
3.720072007200713,20.77603465339437
3.7209720972097244,20.78178259241686
3.7218721872187217,20.78753059522947
3.722772277227719,20.793278661800116
3.7236723672367162,20.799026792096686
3.7245724572457277,20.804774986087157
3.725472547254725,20.81052324373937
3.7263726372637223,20.816271565021346
3.7272727272727195,20.822019949901065
3.728172817281731,20.827768398346603
3.7290729072907283,20.83351691032589
3.7299729972997255,20.83926548580705
3.730873087308723,20.845014124758162
3.7317731773177343,20.85076282714738
3.7326732673267315,20.856511592942756
3.733573357335729,20.862260422112488
3.734473447344726,20.868009314624757
3.7353735373537376,20.87375827044782
3.736273627362735,20.879507289549807
3.737173717371732,20.885256371899025
3.7380738073807294,20.89100551746375
3.738973897389741,20.896754726212325
3.739873987398738,20.902503998112987
3.7407740774077354,20.90825333313413
3.7416741674167326,20.91400273124412
3.742574257425744,20.91975219241141
3.7434743474347414,20.925501716604312
3.7443744374437387,20.93125130379133
3.745274527452736,20.93700095394092
3.7461746174617474,20.94275066702162
3.7470747074707447,20.94850044300185
3.747974797479742,20.9542502818502
3.748874887488739,20.96000018353522
3.7497749774977507,20.96575014802555
3.750675067506748,20.971500175289695
3.751575157515745,20.977250265296334
3.7524752475247425,20.983000418014125
3.753375337533754,20.98875063341179
3.7542754275427512,20.99450091145793
3.7551755175517485,21.000251252121327
3.7560756075607458,21.006001655370717
3.7569756975697572,21.011752121174922
3.7578757875787545,21.017502649502642
3.758775877587752,21.023253240322738
3.7596759675967633,21.029003893604102
3.7605760576057605,21.034754609315495
3.761476147614758,21.040505387425853
3.762376237623755,21.046256227904088
3.7632763276327665,21.05200713071918
3.764176417641764,21.057758095839983
3.765076507650761,21.063509123235526
3.7659765976597583,21.069260212874816
3.76687668766877,21.075011364726915
3.767776777677767,21.080762578760783
3.7686768676867644,21.086513854945537
3.7695769576957616,21.092265193250267
3.770477047704773,21.098016593644136
3.7713771377137704,21.10376805609619
3.7722772277227676,21.109519580575636
3.773177317731765,21.115271167051663
3.7740774077407764,21.121022815493525
3.7749774977497736,21.126774525870353
3.775877587758771,21.13252629815145
3.776777677767768,21.138278132306095
3.7776777677767797,21.14403002830363
3.778577857785777,21.14978198611328
3.779477947794774,21.15553400570444
3.7803780378037715,21.161286087046477
3.781278127812783,21.167038230108822
3.78217821782178,21.1727904348608
3.7830783078307775,21.178542701271887
3.7839783978397747,21.184295029311542
3.784878487848786,21.19004741894929
3.7857785778577835,21.19579987015454
3.7866786678667808,21.201552382896864
3.787578757875778,21.20730495714581
3.7884788478847895,21.213057592870992
3.7893789378937868,21.218810290041908
3.790279027902784,21.22456304862822
3.7911791179117813,21.23031586859957
3.792079207920793,21.236068749925654
3.79297929792979,21.241821692576067
3.7938793879387873,21.247574696520555
3.7947794779477846,21.25332776172885
3.795679567956796,21.259080888170747
3.7965796579657933,21.264834075815912
3.7974797479747906,21.2705873246342
3.798379837983802,21.27634063459546
3.7992799279927993,21.282094005669446
3.8001800180017966,21.28784743782606
3.801080108010794,21.29360093103518
3.8019801980198054,21.29935448526676
3.8028802880288026,21.30510810049064
3.8037803780378,21.3108617766768
3.804680468046797,21.31661551379522
3.8055805580558086,21.322369311815937
3.806480648064806,21.32812317070887
3.807380738073803,21.333877090444105
3.8082808280828004,21.339631070991693
3.809180918091812,21.34538511232177
3.810081008100809,21.351139214404345
3.8109810981098065,21.35689337720958
3.8118811881188037,21.36264760070763
3.812781278127815,21.3684018848687
3.8136813681368125,21.374156229662894
3.8145814581458097,21.37991063506047
3.815481548154807,21.385665101031655
3.8163816381638185,21.39141962754676
3.8172817281728157,21.397174214575962
3.818181818181813,21.402928862089606
3.8190819081908103,21.408683570058017
3.8199819981998218,21.41443833845158
3.820882088208819,21.420193167240566
3.8217821782178163,21.42594805639541
3.8226822682268136,21.431703005886515
3.823582358235825,21.437458015684363
3.8244824482448223,21.443213085759304
3.8253825382538196,21.44896821608186
3.826282628262817,21.454723406622524
3.8271827182718283,21.460478657351857
3.8280828082808256,21.466233968240306
3.828982898289823,21.47198933925847
3.82988298829882,21.477744770376933
3.8307830783078316,21.483500261566345
3.831683168316829,21.48925581279723
3.832583258325826,21.49501142404028
3.8334833483348234,21.500767095266156
3.834383438343835,21.5065228264456
3.835283528352832,21.512278617549228
3.8361836183618294,21.518034468547807
3.837083708370841,21.523790379412137
3.837983798379838,21.5295463501129
3.8388838883888354,21.535302380620937
3.8397839783978327,21.541058470907057
3.840684068406844,21.546814620942147
3.8415841584158414,21.552570830696972
3.8424842484248387,21.558327100142453
3.843384338433836,21.564083429249493
3.8442844284428475,21.569839817989056
3.8451845184518447,21.575596266331992
3.846084608460842,21.58135277424931
3.8469846984698393,21.587109341711994
3.8478847884788507,21.592865968691097
3.848784878487848,21.598622655157552
3.8496849684968453,21.604379401082454
3.8505850585058425,21.610136206436867
3.851485148514854,21.61589307119193
3.8523852385238513,21.62164999531866
3.8532853285328486,21.627406978788233
3.854185418541846,21.6331640215718
3.8550855085508573,21.638921123640586
3.8559855985598546,21.644678284965686
3.856885688568852,21.650435505518363
3.857785778577849,21.656192785269855
3.8586858685868606,21.661950124191463
3.859585958595858,21.667707522254375
3.860486048604855,21.67346497942993
3.8613861386138524,21.679222495689448
3.862286228622864,21.684980071004315
3.863186318631861,21.690737705345803
3.8640864086408584,21.696495398685336
3.8649864986498557,21.702253150994313
3.865886588658867,21.70801096224421
3.8667866786678644,21.71376883240637
3.8676867686768617,21.719526761452308
3.868586858685859,21.725284749353506
3.8694869486948704,21.731042796081518
3.8703870387038677,21.736800901607772
3.871287128712865,21.74255906590387
3.8721872187218622,21.748317288941365
3.8730873087308737,21.754075570691903
3.873987398739871,21.75983391112699
3.8748874887488682,21.76559231021831
3.8757875787578655,21.771350767937502
3.876687668766877,21.777109284256287
3.8775877587758742,21.782867859146258
3.8784878487848715,21.788626492579176
3.879387938793883,21.794385184526817
3.8802880288028803,21.800143934960836
3.8811881188118775,21.80590274385305
3.882088208820875,21.811661611175257
3.8829882988298863,21.81742053689931
3.8838883888388835,21.82317952099694
3.884788478847881,21.82893856344006
3.885688568856878,21.83469766420054
3.8865886588658896,21.840456823250314
3.887488748874887,21.846216040561202
3.888388838883884,21.851975316105186
3.8892889288928814,21.85773464985422
3.890189018901893,21.863494041780324
3.89108910891089,21.869253491855396
3.8919891989198874,21.875013000051496
3.8928892889288846,21.88077256634066
3.893789378937896,21.886532190694993
3.8946894689468934,21.892291873086464
3.8955895589558907,21.898051613487223
3.896489648964888,21.903811411869384
3.8973897389738994,21.909571268205124
3.8982898289828967,21.915331182466502
3.899189918991894,21.921091154625746
3.900090009000891,21.926851184655046
3.9009900990099027,21.93261127252666
3.9018901890189,21.93837141821273
3.902790279027897,21.944131621685553
3.9036903690368945,21.949891882917413
3.904590459045906,21.955652201880643
3.9054905490549032,21.96141257854746
3.9063906390639005,21.96717301289025
3.9072907290728978,21.972933504881365
3.9081908190819092,21.978694054493218
3.9090909090909065,21.984454661698113
3.9099909990999038,21.99021532646851
3.910891089108901,21.99597604877684
3.9117911791179125,22.001736828595597
3.91269126912691,22.007497665897166
3.913591359135907,22.013258560654076
3.9144914491449043,22.019019512838845
3.915391539153916,22.02478052242405
3.916291629162913,22.030541589382143
3.9171917191719103,22.03630271368574
3.918091809180922,22.04206389530748
3.918991899189919,22.047825134219874
3.9198919891989163,22.0535864303956
3.9207920792079136,22.059347783807308
3.921692169216925,22.065109194427706
3.9225922592259224,22.070870662229392
3.9234923492349196,22.076632187185115
3.924392439243917,22.082393769267604
3.9252925292529284,22.088155408449648
3.9261926192619256,22.09391710470392
3.927092709270923,22.099678858003248
3.92799279927992,22.105440668320437
3.9288928892889317,22.111202535628355
3.929792979297929,22.11696445989975
3.930693069306926,22.12272644110753
3.9315931593159235,22.128488479224576
3.932493249324935,22.134250574223834
3.933393339333932,22.140012726078133
3.9342934293429295,22.145774934760453
3.9351935193519267,22.15153720024375
3.936093609360938,22.15729952250106
3.9369936993699355,22.16306190150527
3.9378937893789328,22.168824337229445
3.93879387938793,22.174586829646625
3.9396939693969415,22.180349378729908
3.9405940594059388,22.18611198445227
3.941494149414936,22.191874646786854
3.9423942394239333,22.197637365706765
3.943294329432945,22.20340014118518
3.944194419441942,22.209162973195163
3.9450945094509393,22.214925861709915
3.9459945994599366,22.220688806702636
3.946894689468948,22.226451808146567
3.9477947794779453,22.23221486601485
3.9486948694869426,22.237977980280764
3.94959495949594,22.243741150917582
3.9504950495049513,22.249504377898628
3.9513951395139486,22.255267661197106
3.952295229522946,22.26103100078639
3.953195319531943,22.266794396639806
3.9540954095409546,22.27255784873077
3.954995499549952,22.27832135703256
3.955895589558949,22.284084921518616
3.9567956795679606,22.2898485421624
3.957695769576958,22.29561221893725
3.958595859585955,22.301375951816663
3.9594959495949524,22.30713974077411
3.960396039603964,22.31290358578313
3.961296129612961,22.31866748681713
3.9621962196219584,22.324431443849686
3.9630963096309557,22.330195456854344
3.963996399639967,22.335959525804714
3.9648964896489645,22.34172365067428
3.9657965796579617,22.347487831436695
3.966696669666959,22.353252068065576
3.9675967596759705,22.359016360534607
3.9684968496849677,22.36478070881735
3.969396939693965,22.370545112887527
3.9702970297029623,22.376309572718835
3.9711971197119738,22.38207408828503
3.972097209720971,22.387838659559748
3.9729972997299683,22.39360328651679
3.9738973897389656,22.399367969129916
3.974797479747977,22.405132707372964
3.9756975697569743,22.41089750121964
3.9765976597659716,22.416662350643822
3.977497749774969,22.422427255619343
3.9783978397839803,22.428192216120113
3.9792979297929776,22.433957232119916
3.980198019801975,22.439722303592696
3.981098109810972,22.445487430512365
3.9819981998199836,22.451252612852905
3.982898289828981,22.45701785058817
3.983798379837978,22.462783143692185
3.9846984698469754,22.46854849213893
3.985598559855987,22.47431389590246
3.986498649864984,22.4800793549567
3.9873987398739814,22.485844869275752
3.9882988298829787,22.491610438833668
3.98919891989199,22.497376063604577
3.9900990099009874,22.50314174356248
3.9909990999099847,22.508907478681543
3.991899189918982,22.51467326893589
3.9927992799279934,22.520439114299734
3.9936993699369907,22.526205014747134
3.994599459945988,22.531970970252342
3.9954995499549852,22.53773698078955
3.9963996399639967,22.543503046333033
3.997299729972994,22.54926916685694
3.9981998199819913,22.555035342335582
3.9990999099910027,22.560801572743276
4.0,22.566567858054224
4.000900090008997,22.572334198242793
4.0018001800179945,22.578100593283313
4.002700270027006,22.58386704315018
4.003600360036003,22.589633547817662
4.0045004500450005,22.5954001072602
4.005400540053998,22.60116672145219
4.006300630063009,22.60693339036811
4.007200720072007,22.612700113982296
4.008100810081004,22.618466892269254
4.009000900090001,22.62423372520346
4.009900990099013,22.630000612759453
4.01080108010801,22.63576755491165
4.011701170117007,22.641534551634624
4.012601260126004,22.647301602902925
4.013501350135016,22.653068708691162
4.014401440144013,22.658835868973817
4.01530153015301,22.664603083725545
4.016201620162008,22.670370352920955
4.017101710171019,22.676137676534733
4.018001800180016,22.681905054541435
4.018901890189014,22.687672486915776
4.019801980198011,22.693439973632447
4.020702070207022,22.6992075146662
4.02160216021602,22.704975109991658
4.022502250225017,22.710742759583614
4.023402340234014,22.716510463416824
4.024302430243026,22.72227822146611
4.025202520252023,22.728046033706164
4.02610261026102,22.733813900111855
4.0270027002700175,22.739581820658003
4.027902790279029,22.745349795319505
4.028802880288026,22.751117824071123
4.0297029702970235,22.75688590688779
4.030603060306021,22.7626540437444
4.031503150315032,22.768422234615915
4.0324032403240295,22.774190479477177
4.033303330333027,22.77995877830318
4.034203420342024,22.78572713106889
4.0351035103510355,22.79149553774934
4.036003600360033,22.797263998319437
4.03690369036903,22.803032512754246
4.0378037803780416,22.808801081028854
4.038703870387039,22.814569703118217
4.039603960396036,22.820338378997455
4.040504050405033,22.826107108641654
4.041404140414045,22.83187589202597
4.042304230423042,22.837644729125426
4.043204320432039,22.843413619915214
4.044104410441037,22.849182564370487
4.045004500450048,22.85495156246647
4.045904590459045,22.860720614178263
4.046804680468043,22.866489719481113
4.04770477047704,22.872258878350248
4.048604860486051,22.87802809076096
4.049504950495049,22.88379735668842
4.050405040504046,22.88956667610794
4.051305130513043,22.89533604899482
4.052205220522055,22.90110547532442
4.053105310531052,22.906874955071974
4.054005400540049,22.91264448821287
4.0549054905490465,22.918414074722474
4.055805580558058,22.92418371457621
4.056705670567055,22.92995340774938
4.0576057605760525,22.935723154217445
4.05850585058505,22.941492953955834
4.059405940594061,22.947262806940042
4.0603060306030585,22.95303271314544
4.061206120612056,22.958802672547552
4.062106210621053,22.964572685121876
4.0630063006300645,22.970342750843976
4.063906390639062,22.976112869689292
4.064806480648059,22.98188304163341
4.065706570657056,22.9876532666519
4.066606660666068,22.993423544720393
4.067506750675065,22.99919387581439
4.068406840684062,23.00496425990956
4.06930693069306,23.010734696981523
4.070207020702071,23.016505187005986
4.071107110711068,23.022275729958515
4.072007200720066,23.028046325814838
4.072907290729063,23.033816974550657
4.073807380738074,23.039587676141736
4.074707470747072,23.045358430563713
4.075607560756069,23.051129237792377
4.07650765076508,23.05690009780355
4.077407740774078,23.062671010572913
4.078307830783075,23.068441976076315
4.079207920792072,23.07421299428957
4.080108010801084,23.07998406518856
4.081008100810081,23.08575518874904
4.081908190819078,23.091526364946915
4.0828082808280755,23.097297593758075
4.083708370837087,23.10306887515846
4.084608460846084,23.10884020912389
4.0855085508550815,23.114611595630347
4.086408640864079,23.120383034653777
4.08730873087309,23.12615452617019
4.0882088208820875,23.131926070155473
4.089108910891085,23.137697666585673
4.090009000900082,23.143469315436796
4.0909090909090935,23.14924101668493
4.091809180918091,23.155012770306012
4.092709270927088,23.160784576276164
4.093609360936085,23.16655643457146
4.094509450945097,23.172328345168044
4.095409540954094,23.17810030804193
4.096309630963091,23.1838723231693
4.097209720972089,23.18964439052629
4.0981098109811,23.195416510089107
4.099009900990097,23.20118868183384
4.099909990999095,23.20696090573673
4.100810081008092,23.212733181773977
4.101710171017103,23.21850550992186
4.102610261026101,23.224277890156525
4.103510351035098,23.23005032245428
4.104410441044095,23.23582280679139
4.105310531053107,23.2415953431442
4.106210621062104,23.247367931488924
4.107110711071101,23.253140571801925
4.108010801080098,23.25891326405954
4.10891089108911,23.26468600823818
4.109810981098107,23.270458804314114
4.110711071107104,23.276231652263778
4.111611161116102,23.282004552063572
4.112511251125113,23.28777750368997
4.11341134113411,23.293550507119303
4.114311431143108,23.299323562328077
4.115211521152105,23.30509666929275
4.1161116111611165,23.310869827989862
4.117011701170114,23.31664303839581
4.117911791179111,23.322416300487163
4.1188118811881225,23.328189614240493
4.11971197119712,23.33396297963225
4.120612061206117,23.33973639663905
4.121512151215114,23.345509865237474
4.122412241224126,23.351283385404155
4.123312331233123,23.357056957115613
4.12421242124212,23.362830580348525
4.1251125112511176,23.368604255079525
4.126012601260129,23.374377981285328
4.126912691269126,23.380151758942503
4.127812781278124,23.385925588027792
4.128712871287121,23.3916994685179
4.129612961296132,23.397473400389593
4.13051305130513,23.40324738361952
4.131413141314127,23.40902141818447
4.132313231323124,23.41479550406122
4.133213321332136,23.4205696412266
4.134113411341133,23.42634382965731
4.13501350135013,23.43211806933022
4.135913591359127,23.437892360222154
4.136813681368139,23.44366670231001
4.137713771377136,23.449441095570556
4.138613861386133,23.455215539980717
4.139513951395131,23.460990035517383
4.140414041404142,23.466764582157516
4.141314131413139,23.47253917987794
4.142214221422137,23.47831382865565
4.143114311431134,23.4840885284676
4.144014401440145,23.4898632792908
4.144914491449143,23.495638081102157
4.14581458145814,23.501412933878708
4.146714671467137,23.50718783759748
4.147614761476149,23.512962792235548
4.148514851485146,23.51873779776987
4.149414941494143,23.524512854177555
4.1503150315031405,23.530287961435686
4.151215121512152,23.536063119521405
4.152115211521149,23.541838328411725
4.1530153015301465,23.547613588083824
4.153915391539144,23.553388898514843
4.154815481548155,23.55916425968198
4.1557155715571525,23.56493967156232
4.15661566156615,23.5707151341331
4.157515751575161,23.57649064737156
4.158415841584159,23.582266211254836
4.159315931593156,23.5880418257602
4.160216021602153,23.593817490864904
4.161116111611165,23.59959320654626
4.162016201620162,23.605368972781456
4.162916291629159,23.61114478954783
4.163816381638156,23.61692065682269
4.164716471647168,23.62269657458341
4.165616561656165,23.628472542807245
4.166516651665162,23.634248561471587
4.16741674167416,23.64002463055381
4.168316831683171,23.645800750031352
4.169216921692168,23.651576919881517
4.170117011701166,23.657353140081764
4.171017101710163,23.66312941060953
4.171917191719174,23.668905731442308
4.172817281728172,23.674682102557465
4.173717371737169,23.680458523932526
4.174617461746166,23.68623499554498
4.175517551755178,23.692011517372386
4.176417641764175,23.69778808939217
4.177317731773172,23.70356471158191
4.1782178217821695,23.70934138391917
4.179117911791181,23.71511810638156
4.180018001800178,23.720894878946563
4.1809180918091755,23.72667170159183
4.181818181818173,23.732448574294967
4.182718271827184,23.738225497033653
4.1836183618361815,23.74400246978544
4.184518451845179,23.74977949252802
4.185418541854176,23.755556565239075
4.1863186318631875,23.761333687896336
4.187218721872185,23.767110860477413
4.188118811881182,23.772888082960062
4.189018901890179,23.778665355322023
4.189918991899191,23.78444267754109
4.190819081908188,23.790220049594925
4.191719171917185,23.795997471461355
4.192619261926183,23.801774943118165
4.193519351935194,23.807552464543217
4.194419441944191,23.813330035714234
4.195319531953189,23.819107656609095
4.196219621962186,23.82488532720565
4.197119711971197,23.830663047481817
4.198019801980195,23.83644081741538
4.198919891989192,23.842218636984274
4.199819981998203,23.847996506166464
4.200720072007201,23.853774424939772
4.201620162016198,23.85955239328219
4.202520252025195,23.865330411171666
4.203420342034207,23.871108478586216
4.204320432043204,23.87688659550373
4.205220522052201,23.88266476190226
4.2061206120611985,23.8884429777598
4.20702070207021,23.894221243054435
4.207920792079207,23.89999955776411
4.2088208820882045,23.90577792186693
4.209720972097202,23.911556335340965
4.210621062106213,23.91733479816434
4.2115211521152105,23.923113310315067
4.212421242124208,23.928891871771306
4.213321332133205,23.934670482511184
4.2142214221422165,23.94044914251289
4.215121512151214,23.946227851754486
4.216021602160211,23.952006610214195
4.216921692169208,23.957785417870202
4.21782178217822,23.963564274700754
4.218721872187217,23.96934318068397
4.219621962196214,23.975122135798134
4.220522052205212,23.980901140021484
4.221422142214223,23.986680193332326
4.22232223222322,23.99245929570884
4.223222322232218,23.99823844712936
4.224122412241215,24.004017647572187
4.225022502250226,24.009796897015686
4.225922592259224,24.01557619543809
4.226822682268221,24.021355542817794
4.227722772277218,24.027134939133155
4.22862286228623,24.032914384362595
4.229522952295227,24.03869387848441
4.230423042304224,24.044473421477043
4.231323132313221,24.050253013318912
4.232223222322233,24.056032653988495
4.23312331233123,24.061812343464144
4.2340234023402274,24.067592081724364
4.234923492349225,24.07337186874763
4.235823582358236,24.07915170451247
4.2367236723672335,24.0849315889973
4.237623762376231,24.090711522180676
4.238523852385242,24.09649150404118
4.2394239423942395,24.10227153455726
4.240324032403237,24.10805161370752
4.241224122412234,24.113831741470534
4.2421242124212455,24.119611917824933
4.243024302430243,24.125392142749227
4.24392439243924,24.13117241622208
4.244824482448237,24.13695273822211
4.245724572457249,24.14273310872802
4.246624662466246,24.14851352771836
4.247524752475243,24.15429399517186
4.248424842484241,24.1600745110672
4.249324932493252,24.165855075383124
4.250225022502249,24.171635688098252
4.251125112511247,24.17741634919136
4.252025202520244,24.18319705864119
4.252925292529255,24.18897781642654
4.253825382538253,24.194758622526088
4.25472547254725,24.20053947691866
4.255625562556247,24.206320379583058
4.256525652565259,24.21210133049814
4.257425742574256,24.21788232964263
4.258325832583253,24.223663376995418
4.25922592259225,24.22944447253536
4.260126012601262,24.235225616241365
4.261026102610259,24.241006808092216
4.261926192619256,24.24678804806686
4.262826282628254,24.252569336144205
4.263726372637265,24.258350672303216
4.264626462646262,24.264132056522737
4.26552655265526,24.269913488781764
4.266426642664257,24.27569496905926
4.2673267326732685,24.28147649733425
4.268226822682266,24.287258073585626
4.269126912691263,24.293039697792448
4.27002700270026,24.298821369933727
4.270927092709272,24.304603089988547
4.271827182718269,24.310384857935855
4.272727272727266,24.316166673754758
4.2736273627362635,24.321948537424333
4.274527452745275,24.327730448923713
4.275427542754272,24.3335124082319
4.2763276327632695,24.339294415328062
4.277227722772281,24.34507647019137
4.278127812781278,24.35085857280087
4.279027902790276,24.356640723135765
4.279927992799273,24.362422921175224
4.280828082808284,24.368205166898477
4.281728172817282,24.373987460284628
4.282628262826279,24.37976980131293
4.283528352835276,24.385552189962606
4.284428442844288,24.39133462621294
4.285328532853285,24.39711711004309
4.286228622862282,24.402899641432366
4.287128712871279,24.408682220360046
4.288028802880291,24.414464846805465
4.288928892889288,24.420247520747836
4.289828982898285,24.42603024216652
4.290729072907283,24.431813011040852
4.291629162916294,24.437595827350222
4.292529252925291,24.443378691073896
4.293429342934289,24.449161602191285
4.294329432943286,24.454944560681785
4.295229522952297,24.460727566524834
4.296129612961295,24.466510619699758
4.297029702970292,24.472293720186016
4.297929792979289,24.478076867963058
4.298829882988301,24.483860063010376
4.299729972997298,24.489643305307347
4.300630063006295,24.49542659483349
4.3015301530152925,24.5012099315683
4.302430243024304,24.506993315491332
4.303330333033301,24.512776746582013
4.3042304230422985,24.51856022481991
4.305130513051296,24.52434375018458
4.306030603060307,24.530127322655623
4.3069306930693045,24.53591094221252
4.307830783078302,24.541694608834902
4.308730873087299,24.547478322502364
4.3096309630963106,24.553262083194568
4.310531053105308,24.559045890891042
4.311431143114305,24.564829745571473
4.312331233123302,24.570613647215513
4.313231323132314,24.576397595802874
4.314131413141311,24.582181591313134
4.315031503150308,24.587965633726036
4.315931593159306,24.59374972302128
4.316831683168317,24.59953385917863
4.317731773177314,24.605318042177732
4.318631863186312,24.611102271998362
4.319531953195323,24.616886548620332
4.32043204320432,24.622670872023317
4.321332133213318,24.628455242187144
4.322232223222315,24.634239659091605
4.323132313231326,24.640024122716564
4.324032403240324,24.645808633041742
4.324932493249321,24.651593190047027
4.325832583258318,24.65737779371226
4.32673267326733,24.663162444017356
4.327632763276327,24.668947140942088
4.328532853285324,24.674731884466393
4.3294329432943215,24.68051667457017
4.330333033303333,24.68630151123338
4.33123312331233,24.692086394435854
4.3321332133213275,24.697871324157582
4.333033303330325,24.703656300378505
4.333933393339336,24.709441323078643
4.3348334833483335,24.715226392237877
4.335733573357331,24.72101150783625
4.336633663366328,24.726796669853755
4.3375337533753395,24.732581878270462
4.338433843384337,24.7383671330663
4.339333933393334,24.74415243422137
4.340234023402331,24.749937781715715
4.341134113411343,24.755723175529454
4.34203420342034,24.761508615642573
4.342934293429337,24.767294102035216
4.343834383438335,24.77307963468748
4.344734473447346,24.77886521357954
4.345634563456343,24.78465083869143
4.346534653465341,24.790436510003342
4.347434743474338,24.79622222749543
4.348334833483349,24.802007991147917
4.349234923492347,24.80779380094089
4.350135013501344,24.813579656854586
4.351035103510341,24.81936555886922
4.351935193519353,24.825151506965057
4.35283528352835,24.830937501122236
4.353735373537347,24.83672354132105
4.3546354635463445,24.84250962754176
4.355535553555356,24.848295759764685
4.356435643564353,24.85408193797001
4.3573357335733505,24.85986816213809
4.358235823582362,24.86565443224927
4.359135913591359,24.871440748283778
4.3600360036003565,24.877227110222005
4.360936093609354,24.883013518044294
4.361836183618365,24.888799971731054
4.3627362736273625,24.894586471262556
4.36363636363636,24.90037301661924
4.364536453645357,24.906159607781504
4.3654365436543685,24.911946244729805
4.366336633663366,24.91773292744446
4.367236723672363,24.92351965590597
4.36813681368136,24.92930643009477
4.369036903690372,24.935093249991372
4.369936993699369,24.940880115576153
4.370837083708366,24.946667026829644
4.371737173717364,24.95245398373235
4.372637263726375,24.958240986264823
4.373537353735372,24.96402803440749
4.37443744374437,24.969815128140937
4.375337533753367,24.97560226744571
4.376237623762378,24.981389452302416
4.377137713771376,24.987176682691533
4.378037803780373,24.992963958593695
4.37893789378937,24.998751279989495
4.379837983798382,25.004538646859597
4.380738073807379,25.01032605918452
4.381638163816376,25.01611351694495
4.382538253825373,25.02190102012154
4.383438343834385,25.027688568694987
4.384338433843382,25.03347616264587
4.3852385238523794,25.03926380195492
4.386138613861377,25.045051486602837
4.387038703870388,25.05083921657037
4.3879387938793855,25.05662699183815
4.388838883888383,25.062414812386955
4.38973897389738,25.068202678197533
4.3906390639063915,25.073990589250688
4.391539153915389,25.07977854552709
4.392439243924386,25.085566547007573
4.393339333933383,25.091354593672932
4.394239423942395,25.097142685504018
4.395139513951392,25.102930822481557
4.396039603960389,25.108719004586423
4.396939693969401,25.11450723179951
4.397839783978398,25.12029550410158
4.398739873987395,25.126083821473546
4.399639963996393,25.131872183896284
4.400540054005404,25.137660591350734
4.401440144014401,25.14344904381771
4.402340234023399,25.149237541278172
4.403240324032396,25.155026083713043
4.404140414041407,25.160814671103317
4.405040504050405,25.166603303429852
4.405940594059402,25.172391980673655
4.406840684068399,25.178180702815705
4.407740774077411,25.183969469837038
4.408640864086408,25.189758281718557
4.409540954095405,25.195547138441327
4.410441044104402,25.201336039986366
4.411341134113414,25.20712498633476
4.412241224122411,25.212913977467466
4.413141314131408,25.21870301336559
4.414041404140406,25.224492094010202
4.414941494149417,25.230281219382437
4.415841584158414,25.236070389463297
4.416741674167412,25.241859604233934
4.417641764176409,25.247648863675472
4.4185418541854204,25.25343816776909
4.419441944194418,25.259227516495837
4.420342034203415,25.265016909836916
4.421242124212412,25.270806347773494
4.422142214221424,25.2765958302868
4.423042304230421,25.282385357357935
4.423942394239418,25.288174928968147
4.4248424842484155,25.293964545098646
4.425742574257427,25.299754205730714
4.426642664266424,25.305543910845493
4.4275427542754215,25.311333660424282
4.428442844284419,25.317123454448343
4.42934293429343,25.322913292899
4.430243024302428,25.328703175757443
4.431143114311425,25.33449310300502
4.432043204320422,25.340283074623038
4.432943294329434,25.34607309059287
4.433843384338431,25.351863150895753
4.434743474347428,25.357653255513082
4.435643564356425,25.36344340442621
4.436543654365437,25.369233597616557
4.437443744374434,25.37502383506541
4.438343834383431,25.380814116754202
4.439243924392443,25.386604442664392
4.44014401440144,25.392394812777297
4.441044104410437,25.398185227074396
4.441944194419435,25.403975685537127
4.442844284428446,25.409766188146985
4.443744374437443,25.415556734885342
4.444644464446441,25.421347325733716
4.445544554455438,25.427137960673594
4.446444644464449,25.432928639686523
4.447344734473447,25.43871936275392
4.448244824482444,25.444510129857342
4.449144914491441,25.450300940978334
4.450045004500453,25.45609179609848
4.45094509450945,25.46188269519924
4.451845184518447,25.467673638262237
4.4527452745274445,25.47346462526904
4.453645364536456,25.479255656201293
4.454545454545453,25.485046731040498
4.4554455445544505,25.490837849768322
4.456345634563448,25.496629012366387
4.457245724572459,25.502420218816376
4.4581458145814565,25.508211469099837
4.459045904590454,25.51400276319849
4.459945994599451,25.519794101093996
4.4608460846084625,25.525585482768086
4.46174617461746,25.531376908202358
4.462646264626457,25.537168377378574
4.463546354635454,25.542959890278436
4.464446444644466,25.54875144688373
4.465346534653463,25.5545430471761
4.46624662466246,25.560334691137342
4.467146714671458,25.56612637874922
4.468046804680469,25.571918109993554
4.468946894689466,25.577709884852034
4.469846984698464,25.583501703306506
4.470747074707461,25.589293565338778
4.471647164716472,25.595085470930716
4.47254725472547,25.60087742006405
4.473447344734467,25.606669412720684
4.474347434743464,25.61246144888246
4.475247524752476,25.618253528531294
4.476147614761473,25.624045651648967
4.47704770477047,25.629837818217414
4.477947794779482,25.63563002821858
4.478847884788479,25.64142228163428
4.479747974797476,25.647214578446484
4.4806480648064735,25.653006918637125
4.481548154815485,25.658799302188193
4.482448244824482,25.664591729081547
4.4833483348334795,25.670384199299203
4.484248424842477,25.676176712823143
4.485148514851488,25.681969269635395
4.4860486048604855,25.687761869717864
4.486948694869483,25.693554513052618
4.48784878487848,25.699347199621673
4.4887488748874915,25.705139929407107
4.489648964896489,25.710932702390878
4.490549054905486,25.71672551855508
4.491449144914483,25.72251837788179
4.492349234923495,25.72831128035313
4.493249324932492,25.73410422595109
4.494149414941489,25.73989721465782
4.495049504950487,25.74569024645544
4.495949594959498,25.75148332132611
4.496849684968495,25.75727643925187
4.497749774977493,25.763069600214916
4.49864986498649,25.768862804197408
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155
4.499549954995501,25.77465605118155


==> fig/data/ground-truth-csvs/ground-truth_4_3.csv <==
x,y
-19.99799979998,41.38694404560624
-19.993999399939995,41.38122508969087
-19.98999899989999,41.37550818969708
-19.985998599859983,41.36979334733133
-19.981998199819984,41.36408056425594
-19.977997799779978,41.35836984208908
-19.97399739973997,41.35266118240484
-19.969996999699973,41.34695458673328
-19.965996599659967,41.34125005656052
-19.96199619961996,41.335547593328734
-19.957995799579955,41.32984719843627
-19.953995399539956,41.324148873237654
-19.94999499949995,41.31845261904369
-19.945994599459944,41.31275843712149
-19.941994199419945,41.30706632869456
-19.93799379937994,41.30137629494284
-19.933993399339933,41.295688337002794
-19.929992999299927,41.29000245596743
-19.925992599259928,41.28431865288644
-19.921992199219922,41.278636928766176
-19.917991799179916,41.27295728456978
-19.913991399139917,41.267279721217236
-19.90999099909991,41.26160423958544
-19.905990599059905,41.255930840508256
-19.9019901990199,41.250259524776624
-19.8979897989799,41.244590293138586
-19.893989398939894,41.238923146299385
-19.889988998899888,41.23325808492156
-19.88598859885989,41.22759510962497
-19.881988198819883,41.22193422098692
-19.877987798779877,41.2162754195422
-19.87398739873987,41.21061870578321
-19.869986998699872,41.20496408015999
-19.865986598659866,41.19931154308031
-19.86198619861986,41.19366109490981
-19.85798579857986,41.18801273597198
-19.853985398539855,41.182366466548345
-19.84998499849985,41.17672228687848
-19.845984598459843,41.171080197160116
-19.841984198419844,41.16544019754926
-19.837983798379838,41.15980228816022
-19.833983398339832,41.15416646906574
-19.829982998299826,41.14853274029707
-19.825982598259827,41.14290110184407
-19.82198219821982,41.13727155365527
-19.817981798179815,41.131644095638016
-19.813981398139816,41.126018727658504
-19.80998099809981,41.12039544954192
-19.805980598059804,41.11477426107248
-19.8019801980198,41.10915516199361
-19.7979797979798,41.10353815200796
-19.793979397939793,41.09792323077754
-19.789978997899787,41.09231039792381
-19.78597859785979,41.08669965302779
-19.781978197819782,41.08109099563015
-19.777977797779776,41.075484425231295
-19.77397739773977,41.069879941291504
-19.76997699769977,41.064277543231015
-19.765976597659765,41.058677230430106
-19.76197619761976,41.05307900222923
-19.75797579757976,41.047482857929104
-19.753975397539755,41.04188879679083
-19.74997499749975,41.03629681803597
-19.745974597459742,41.0307069208467
-19.741974197419744,41.02511910436587
-19.737973797379738,41.01953336769716
-19.73397339733973,41.013949709905134
-19.729972997299733,41.00836813001541
-19.725972597259727,41.00278862701474
-19.72197219721972,40.99721119985111
-19.717971797179715,40.991635847433884
-19.713971397139716,40.9860625686339
-19.70997099709971,40.98049136228358
-19.705970597059704,40.97492222717705
-19.701970197019705,40.96935516207029
-19.6979697969797,40.96379016568118
-19.693969396939693,40.95822723668968
-19.689968996899687,40.95266637373791
-19.685968596859688,40.94710757543031
-19.681968196819682,40.94155084033369
-19.677967796779676,40.935996166977446
-19.673967396739677,40.93044355385359
-19.66996699669967,40.92489299941694
-19.665966596659665,40.919344502085195
-19.66196619661966,40.913798060239074
-19.65796579657966,40.90825367222247
-19.653965396539654,40.90271133634252
-19.649964996499648,40.897171050869765
-19.64596459645965,40.89163281403829
-19.641964196419643,40.886096624045784
-19.637963796379637,40.880562479053765
-19.63396339633963,40.87503037718763
-19.629962996299632,40.8695003165368
-19.625962596259626,40.86397229515487
-19.62196219621962,40.858446311059744
-19.61796179617962,40.85292236223373
-19.613961396139615,40.84740044662367
-19.60996099609961,40.84188056214114
-19.605960596059603,40.836362706662506
-19.601960196019604,40.83084687802908
-19.597959795979598,40.82533307404726
-19.593959395939592,40.81982129248868
-19.589958995899586,40.81431153109032
-19.585958595859587,40.80880378755463
-19.58195819581958,40.80329805954971
-19.577957795779575,40.7977943447094
-19.573957395739576,40.79229264063346
-19.56995699569957,40.786792944887665
-19.565956595659564,40.78129525500396
-19.56195619561956,40.77579956848063
-19.55795579557956,40.770305882782374
-19.553955395539553,40.76481419534051
-19.549954995499547,40.75932450355307
-19.54595459545955,40.75383680478497
-19.541954195419542,40.74835109636812
-19.537953795379536,40.7428673756016
-19.53395339533953,40.73738563975178
-19.52995299529953,40.731905886052466
-19.525952595259525,40.726428111705054
-19.52195219521952,40.720952313878655
-19.51795179517952,40.715478489710264
-19.513951395139514,40.71000663630486
-19.50995099509951,40.70453675073562
-19.505950595059502,40.699068830044
-19.501950195019504,40.69360287123991
-19.497949794979498,40.68813887130185
-19.49394939493949,40.68267682717709
-19.489948994899493,40.677216735781755
-19.485948594859487,40.67175859400103
-19.48194819481948,40.666302398689275
-19.477947794779475,40.6608481466702
-19.473947394739476,40.65539583473697
-19.46994699469947,40.64994545965241
-19.465946594659464,40.64449701814911
-19.461946194619465,40.6390505069296
-19.45794579457946,40.63360592266648
-19.453945394539453,40.6281632620026
-19.449944994499447,40.622722521551175
-19.445944594459448,40.61728369789597
-19.44194419441944,40.611846787591425
-19.437943794379436,40.60641178716283
-19.433943394339437,40.60097869310645
-19.42994299429943,40.5955475018897
-19.425942594259425,40.59011820995131
-19.42194219421942,40.58469081370142
-19.41794179417942,40.57926530952183
-19.413941394139414,40.573841693766035
-19.409940994099408,40.568419962759485
-19.40594059405941,40.56300011279969
-19.401940194019403,40.55758214015636
-19.397939793979397,40.552166041071615
-19.39393939393939,40.54675181176007
-19.389938993899392,40.541339448409055
-19.385938593859386,40.535928947178725
-19.38193819381938,40.53052030420225
-19.37793779377938,40.52511351558594
-19.373937393739375,40.51970857740944
-19.36993699369937,40.51430548572583
-19.365936593659363,40.508904236561854
-19.361936193619364,40.503504825918014
-19.357935793579358,40.49810724976875
-19.353935393539352,40.49271150406263
-19.349934993499346,40.487317584722454
-19.345934593459347,40.48192548764544
-19.34193419341934,40.47653520870338
-19.337933793379335,40.4711467437428
-19.333933393339336,40.46576008858513
-19.32993299329933,40.46037523902682
-19.325932593259324,40.45499219083954
-19.321932193219318,40.449610939770345
-19.31793179317932,40.4442314815418
-19.313931393139313,40.43885381185214
-19.309930993099307,40.433477926375495
-19.30593059305931,40.42810382076195
-19.301930193019302,40.42273149063776
-19.297929792979296,40.41736093160555
-19.29392939293929,40.41199213924438
-19.28992899289929,40.40662510910999
-19.285928592859285,40.401259836734894
-19.28192819281928,40.3958963176286
-19.27792779277928,40.39053454727774
-19.273927392739274,40.385174521146205
-19.26992699269927,40.37981623467536
-19.265926592659262,40.37445968328418
-19.261926192619264,40.3691048623694
-19.257925792579258,40.363751767305686
-19.25392539253925,40.35840039344579
-19.249924992499253,40.35305073612073
-19.245924592459247,40.34770279063993
-19.24192419241924,40.34235655229137
-19.237923792379235,40.3370120163418
-19.233923392339236,40.33166917803685
-19.22992299229923,40.32632803260119
-19.225922592259224,40.32098857523873
-19.221922192219225,40.31565080113276
-19.21792179217922,40.310314705446096
-19.213921392139213,40.304980283321264
-19.209920992099207,40.29964752988066
-19.205920592059208,40.29431644022669
-19.2019201920192,40.288987009441946
-19.197919791979196,40.28365923258938
-19.193919391939197,40.27833310471244
-19.18991899189919,40.273008620835235
-19.185918591859185,40.267685775962725
-19.18191819181918,40.262364565080844
-19.17791779177918,40.25704498315668
-19.173917391739174,40.25172702513863
-19.169916991699168,40.24641068595656
-19.16591659165917,40.24109596052198
-19.161916191619163,40.23578284372819
-19.157915791579157,40.23047133045043
-19.15391539153915,40.22516141554607
-19.149914991499152,40.21985309385476
-19.145914591459146,40.214546360198554
-19.14191419141914,40.20924120938213
-19.13791379137914,40.20393763619291
-19.133913391339135,40.19863563540124
-19.12991299129913,40.19333520176051
-19.125912591259123,40.188036330007385
-19.121912191219124,40.1827390148619
-19.117911791179118,40.17744325102765
-19.113911391139112,40.172149033191914
-19.109910991099106,40.16685635602589
-19.105910591059107,40.16156521418477
-19.1019101910191,40.15627560230795
-19.097909790979095,40.15098751501917
-19.093909390939096,40.14570094692667
-19.08990899089909,40.14041589262336
-19.085908590859084,40.135132346686966
-19.081908190819078,40.1298503036802
-19.07790779077908,40.124569758150905
-19.073907390739073,40.119290704632235
-19.069906990699067,40.11401313764276
-19.06590659065907,40.1087370516867
-19.061906190619062,40.10346244125402
-19.057905790579056,40.09818930082061
-19.05390539053905,40.092917624848425
-19.04990499049905,40.08764740778569
-19.045904590459045,40.082378644067
-19.04190419041904,40.07711132811349
-19.03790379037904,40.07184545433301
-19.033903390339034,40.06658101712026
-19.02990299029903,40.06131801085696
-19.025902590259022,40.056056429912
-19.021902190219024,40.05079626864158
-19.017901790179017,40.04553752138938
-19.01390139013901,40.040280182486725
-19.009900990099013,40.03502424625271
-19.005900590059007,40.02976970699437
-19.001900190019,40.024516559006834
-18.997899789978995,40.01926479657347
-18.993899389938996,40.014014413966045
-18.98989898989899,40.008765405444876
-18.985898589858984,40.003517765258984
-18.981898189818985,39.998271487646235
-18.97789778977898,39.99302656683351
-18.973897389738973,39.987782997036824
-18.969896989698967,39.982540772461526
-18.965896589658968,39.977299887302394
-18.96189618961896,39.97206033574384
-18.957895789578956,39.966822111960006
-18.953895389538957,39.96158521011496
-18.94989498949895,39.956349624362815
-18.945894589458945,39.95111534884788
-18.94189418941894,39.94588237770484
-18.93789378937894,39.940650705058864
-18.933893389338934,39.93542032502577
-18.929892989298928,39.930191231712165
-18.92589258925893,39.92496341921562
-18.921892189218923,39.919736881624786
-18.917891789178917,39.914511613019535
-18.91389138913891,39.90928760747113
-18.909890989098912,39.904064859042386
-18.905890589058906,39.89884336178775
-18.9018901890189,39.8936231097535
-18.8978897889789,39.8884040969779
-18.893889388938895,39.883186317491294
-18.88988898889889,39.87796976531628
-18.885888588858883,39.87275443446785
-18.881888188818884,39.867540318953544
-18.877887788778878,39.86232741277357
-18.873887388738872,39.85711570992094
-18.869886988698866,39.85190520438166
-18.865886588658867,39.84669589013482
-18.86188618861886,39.841487761152756
-18.857885788578855,39.836280811401195
-18.853885388538856,39.83107503483938
-18.84988498849885,39.82587042542023
-18.845884588458844,39.82066697709045
-18.841884188418838,39.8154646837907
-18.83788378837884,39.81026353945572
-18.833883388338833,39.80506353801446
-18.829882988298827,39.79986467339023
-18.82588258825883,39.79466693950084
-18.821882188218822,39.789470330258716
-18.817881788178816,39.78427483957105
-18.81388138813881,39.77908046133994
-18.80988098809881,39.77388718946251
-18.805880588058805,39.76869501783108
-18.8018801880188,39.763503940333244
-18.7978797879788,39.75831395085204
-18.793879387938794,39.753125043266095
-18.78987898789879,39.74793721144972
-18.785878587858782,39.74275044927307
-18.781878187818783,39.73756475060227
-18.777877787778777,39.73238010929954
-18.77387738773877,39.72719651922333
-18.769876987698773,39.72201397422846
-18.765876587658767,39.716832468166224
-18.76187618761876,39.71165199488455
-18.757875787578755,39.70647254822811
-18.753875387538756,39.701294122038455
-18.74987498749875,39.69611671015413
-18.745874587458744,39.69094030641083
-18.741874187418745,39.685764904641495
-18.73787378737874,39.68059049867645
-18.733873387338733,39.67541708234355
-18.729872987298727,39.67024464946826
-18.725872587258728,39.66507319387382
-18.72187218721872,39.65990270938136
-18.717871787178716,39.654733189810024
-18.713871387138717,39.64956462897707
-18.70987098709871,39.644397020698015
-18.705870587058705,39.639230358786776
-18.7018701870187,39.63406463705574
-18.6978697869787,39.628899849315935
-18.693869386938694,39.62373598937712
-18.689868986898688,39.618573051047925
-18.68586858685869,39.61341102813595
-18.681868186818683,39.6082499144479
-18.677867786778677,39.603089703789706
-18.67386738673867,39.59793038996661
-18.669866986698672,39.592771966783346
-18.665866586658666,39.58761442804419
-18.66186618661866,39.582457767553116
-18.65786578657866,39.577301979113884
-18.653865386538655,39.572147056530206
-18.64986498649865,39.56699299360579
-18.645864586458643,39.56183978414451
-18.641864186418644,39.55668742195051
-18.637863786378638,39.55153590082827
-18.633863386338632,39.5463852145828
-18.629862986298626,39.54123535701969
-18.625862586258627,39.53608632194521
-18.62186218621862,39.530938103166505
-18.617861786178615,39.525790694491604
-18.613861386138616,39.52064408972959
-18.60986098609861,39.51549828269071
-18.605860586058604,39.51035326718643
-18.601860186018598,39.50520903702963
-18.5978597859786,39.50006558603462
-18.593859385938593,39.49492290801731
-18.589858985898587,39.48978099679529
-18.58585858585859,39.48463984618794
-18.581858185818582,39.47949945001653
-18.577857785778576,39.47435980210435
-18.57385738573857,39.469220896276774
-18.56985698569857,39.46408272636139
-18.565856585658565,39.4589452861881
-18.56185618561856,39.4538085695892
-18.55785578557856,39.44867257039953
-18.553855385538554,39.443537282456525
-18.54985498549855,39.438402699600324
-18.545854585458542,39.43326881567392
-18.541854185418543,39.42813562452318
-18.537853785378537,39.423003119997006
-18.53385338533853,39.4178712959474
-18.529852985298533,39.41274014622958
-18.525852585258527,39.407609664702065
-18.52185218521852,39.40247984522678
-18.517851785178514,39.39735068166914
-18.513851385138516,39.39222216789816
-18.50985098509851,39.38709429778654
-18.505850585058504,39.381967065210745
-18.501850185018505,39.37684046405115
-18.4978497849785,39.371714488192055
-18.493849384938493,39.36658913152185
-18.489848984898487,39.36146438793307
-18.485848584858488,39.35634025132248
-18.48184818481848,39.35121671559117
-18.477847784778476,39.346093774644686
-18.473847384738477,39.34097142239306
-18.46984698469847,39.33584965275092
-18.465846584658465,39.3307284596376
-18.46184618461846,39.32560783697718
-18.45784578457846,39.320487778698634
-18.453845384538454,39.31536827873587
-18.449844984498448,39.31024933102782
-18.44584458445845,39.30513092951856
-18.441844184418443,39.30001306815734
-18.437843784378437,39.29489574089871
-18.43384338433843,39.289778941702586
-18.429842984298432,39.28466266453436
-18.425842584258426,39.279546903364924
-18.42184218421842,39.2744316521708
-18.41784178417842,39.269316904934215
-18.413841384138415,39.26420265564316
-18.40984098409841,39.2590888982915
-18.405840584058403,39.25397562687902
-18.401840184018404,39.24886283541153
-18.397839783978398,39.24375051790092
-18.393839383938392,39.23863866836526
-18.389838983898386,39.23352728082887
-18.385838583858387,39.228416349322394
-18.38183818381838,39.22330586788284
-18.377837783778375,39.21819583055374
-18.373837383738376,39.213086231385134
-18.36983698369837,39.207977064433706
-18.365836583658364,39.20286832376283
-18.361836183618358,39.197760003442625
-18.35783578357836,39.19265209755009
-18.353835383538353,39.18754460016908
-18.349834983498347,39.18243750539048
-18.34583458345835,39.17733080731222
-18.341834183418342,39.172224500039306
-18.337833783378336,39.16711857768398
-18.33383338333833,39.16201303436572
-18.32983298329833,39.15690786421135
-18.325832583258325,39.15180306135506
-18.32183218321832,39.14669861993851
-18.31783178317832,39.14159453411091
-18.313831383138314,39.13649079802901
-18.30983098309831,39.13138740585726
-18.305830583058302,39.126284351767815
-18.301830183018303,39.12118162994062
-18.297829782978297,39.11607923456346
-18.29382938293829,39.110977159832025
-18.289828982898293,39.10587539994999
-18.285828582858286,39.10077394912906
-18.28182818281828,39.095672801589025
-18.277827782778274,39.09057195155784
-18.273827382738276,39.085471393271675
-18.26982698269827,39.08037112097497
-18.265826582658264,39.075271128920484
-18.261826182618265,39.07017141136938
-18.25782578257826,39.06507196259127
-18.253825382538253,39.05997277686427
-18.249824982498247,39.05487384847505
-18.245824582458248,39.049775171718885
-18.24182418241824,39.04467674089975
-18.237823782378236,39.039578550330326
-18.233823382338237,39.03448059433208
-18.22982298229823,39.029382867235306
-18.225822582258225,39.024285363379185
-18.22182218221822,39.01918807711184
-18.21782178217822,39.014091002790394
-18.213821382138214,39.00899413478099
-18.209820982098208,39.00389746745888
-18.20582058205821,38.99880099520845
-18.201820182018203,38.99370471242327
-18.197819781978197,38.98860861350618
-18.19381938193819,38.983512692869276
-18.189818981898192,38.97841694493401
-18.185818581858186,38.97332136413121
-18.18181818181818,38.96822594490113
-18.17781778177818,38.96313068169353
-18.173817381738175,38.958035568967645
-18.16981698169817,38.952940601192324
-18.165816581658163,38.947845772846
-18.161816181618164,38.942751078416784
-18.157815781578158,38.93765651240247
-18.153815381538152,38.93256206931059
-18.149814981498146,38.92746774365849
-18.145814581458147,38.922373529973314
-18.14181418141814,38.9172794227921
-18.137813781378135,38.91218541666177
-18.133813381338136,38.907091506139224
-18.12981298129813,38.901997685791336
-18.125812581258124,38.896903950195004
-18.121812181218118,38.891810293937205
-18.11781178117812,38.88671671161502
-18.113811381138113,38.88162319783568
-18.109810981098107,38.87652974721658
-18.10581058105811,38.87143635438535
-18.101810181018102,38.86634301397987
-18.097809780978096,38.86124972064832
-18.09380938093809,38.85615646904916
-18.08980898089809,38.85106325385127
-18.085808580858085,38.845970069733895
-18.08180818081808,38.840876911386694
-18.07780778077808,38.83578377350982
-18.073807380738074,38.830690650813885
-18.06980698069807,38.82559753802005
-18.065806580658062,38.82050442986002
-18.061806180618063,38.8154113210761
-18.057805780578057,38.8103182064212
-18.05380538053805,38.80522508065888
-18.049804980498052,38.8001319385634
-18.045804580458046,38.79503877491969
-18.04180418041804,38.78994558452345
-18.037803780378034,38.78485236218113
-18.033803380338036,38.77975910270997
-18.02980298029803,38.774665800938024
-18.025802580258024,38.76957245170421
-18.021802180218025,38.76447904985831
-18.01780178017802,38.75938559026099
-18.013801380138013,38.754292067783865
-18.009800980098007,38.74919847730947
-18.005800580058008,38.74410481373134
-18.001800180018,38.73901107195398
-17.997799779977996,38.733917246892936
-17.993799379937997,38.728823333474786
-17.98979897989799,38.72372932663717
-17.985798579857985,38.71863522132883
-17.98179817981798,38.713541012509594
-17.97779777977798,38.70844669515044
-17.973797379737974,38.703352264233494
-17.969796979697968,38.69825771475203
-17.96579657965797,38.693163041710555
-17.961796179617963,38.688068240124736
-17.957795779577957,38.68297330502151
-17.95379537953795,38.677878231439045
-17.949794979497952,38.67278301442676
-17.945794579457946,38.66768764904539
-17.94179417941794,38.66259213036693
-17.93779377937794,38.65749645347472
-17.933793379337935,38.65240061346343
-17.92979297929793,38.64730460543906
-17.925792579257923,38.642208424519
-17.921792179217924,38.637112065832
-17.917791779177918,38.632015524518195
-17.913791379137912,38.62691879572916
-17.909790979097906,38.62182187462786
-17.905790579057907,38.61672475638872
-17.9017901790179,38.61162743619758
-17.897789778977895,38.606529909251776
-17.893789378937896,38.601432170760084
-17.88978897889789,38.59633421594278
-17.885788578857884,38.59123604003164
-17.881788178817878,38.58613763826993
-17.87778777877788,38.581039005912444
-17.873787378737873,38.5759401382255
-17.869786978697867,38.57084103048693
-17.86578657865787,38.56574167798616
-17.861786178617862,38.560642076024116
-17.857785778577856,38.555542219913306
-17.85378537853785,38.550442104977826
-17.84978497849785,38.54534172655333
-17.845784578457845,38.54024107998706
-17.84178417841784,38.53514016063785
-17.83778377837784,38.53003896387614
-17.833783378337834,38.52493748508395
-17.82978297829783,38.51983571965496
-17.825782578257822,38.5147336629944
-17.821782178217823,38.50963131051918
-17.817781778177817,38.5045286576578
-17.81378137813781,38.4994256998504
-17.809780978097812,38.494322432548756
-17.805780578057806,38.48921885121628
-17.8017801780178,38.484114951328024
-17.797779777977794,38.479010728370675
-17.793779377937796,38.473906177842586
-17.78977897789779,38.46880129525373
-17.785778577857783,38.46369607612576
-17.781778177817785,38.45859051599195
-17.77777777777778,38.453484610397254
-17.773777377737773,38.44837835489825
-17.769776977697767,38.44327174506321
-17.765776577657768,38.43816477647202
-17.76177617761776,38.43305744471623
-17.757775777577756,38.427949745399054
-17.753775377537757,38.422841674135356
-17.74977497749775,38.41773322655163
-17.745774577457745,38.41262439828604
-17.74177417741774,38.4075151849884
-17.73777377737774,38.40240558232015
-17.733773377337734,38.39729558595439
-17.729772977297728,38.392185191575834
-17.72577257725773,38.38707439488087
-17.721772177217723,38.38196319157748
-17.717771777177717,38.37685157738531
-17.71377137713771,38.3717395480356
-17.709770977097712,38.366627099271234
-17.705770577057706,38.361514226846694
-17.7017701770177,38.35640092652809
-17.6977697769777,38.35128719409311
-17.693769376937695,38.34617302533107
-17.68976897689769,38.34105841604287
-17.685768576857683,38.33594336204099
-17.681768176817684,38.33082785914951
-17.677767776777678,38.32571190320405
-17.673767376737672,38.320595490051836
-17.669766976697666,38.315478615551626
-17.665766576657667,38.31036127557375
-17.66176617661766,38.30524346600006
-17.657765776577655,38.30012518272396
-17.653765376537656,38.29500642165039
-17.64976497649765,38.28988717869578
-17.645764576457644,38.28476744978809
-17.641764176417638,38.279647230866786
-17.63776377637764,38.274526517882805
-17.633763376337633,38.26940530679858
-17.629762976297627,38.26428359358801
-17.625762576257628,38.25916137423645
-17.621762176217622,38.25403864474072
-17.617761776177616,38.24891540110905
-17.61376137613761,38.24379163936114
-17.60976097609761,38.23866735552808
-17.605760576057605,38.23354254565235
-17.6017601760176,38.228417205787856
-17.5977597759776,38.223291331999874
-17.593759375937594,38.21816492036504
-17.58975897589759,38.213037966971356
-17.585758575857582,38.207910467918154
-17.581758175817583,38.20278241931612
-17.577757775777577,38.19765381728723
-17.57375737573757,38.19252465796479
-17.569756975697572,38.187394937493366
-17.565756575657566,38.18226465202882
-17.56175617561756,38.177133797738286
-17.557755775577554,38.17200237080011
-17.553755375537555,38.1668703674039
-17.54975497549755,38.161737783750475
-17.545754575457543,38.156604616051844
-17.541754175417545,38.151470860531234
-17.53775377537754,38.146336513423
-17.533753375337533,38.14120157097268
-17.529752975297527,38.13606602943697
-17.525752575257528,38.13092988508364
-17.52175217521752,38.1257931341916
-17.517751775177516,38.12065577305087
-17.513751375137517,38.1155177979625
-17.50975097509751,38.110379205238615
-17.505750575057505,38.105239991202396
-17.5017501750175,38.100100152188034
-17.4977497749775,38.09495968454072
-17.493749374937494,38.08981858461664
-17.489748974897488,38.08467684878295
-17.48574857485749,38.07953447341776
-17.481748174817483,38.07439145491009
-17.477747774777477,38.069247789659926
-17.47374737473747,38.064103474078095
-17.469746974697472,38.058958504586336
-17.465746574657466,38.05381287761723
-17.46174617461746,38.04866658961421
-17.45774577457746,38.04351963703152
-17.453745374537455,38.03837201633421
-17.44974497449745,38.0332237239981
-17.445744574457443,38.02807475650978
-17.441744174417444,38.02292511036659
-17.437743774377438,38.01777478207658
-17.433743374337432,38.012623768158484
-17.429742974297426,38.007472065141755
-17.425742574257427,38.00231966956648
-17.42174217421742,37.99716657798339
-17.417741774177415,37.99201278695383
-17.413741374137416,37.986858293049735
-17.40974097409741,37.98170309285364
-17.405740574057404,37.97654718295862
-17.401740174017398,37.97139055996827
-17.3977397739774,37.966233220496726
-17.393739373937393,37.961075161168566
-17.389738973897387,37.955916378618895
-17.385738573857388,37.95075686949321
-17.381738173817382,37.94559663044747
-17.377737773777376,37.940435658148
-17.37373737373737,37.935273949271526
-17.36973697369737,37.930111500505134
-17.365736573657365,37.92494830854622
-17.36173617361736,37.9197843701025
-17.35773577357736,37.91461968189199
-17.353735373537354,37.90945424064295
-17.34973497349735,37.904288043093885
-17.345734573457342,37.89912108599353
-17.341734173417343,37.893953366100796
-17.337733773377337,37.888784880184765
-17.33373337333733,37.88361562502468
-17.329732973297332,37.8784455974099
-17.325732573257326,37.873274794139874
-17.32173217321732,37.86810321202413
-17.317731773177314,37.86293084788225
-17.313731373137315,37.857757698543836
-17.30973097309731,37.8525837608485
-17.305730573057303,37.84740903164582
-17.301730173017305,37.842233507795335
-17.2977297729773,37.8370571861665
-17.293729372937293,37.831880063638685
-17.289728972897286,37.82670213710114
-17.285728572857288,37.82152340345295
-17.28172817281728,37.81634385960306
-17.277727772777276,37.81116350247017
-17.273727372737277,37.805982328982815
-17.26972697269727,37.800800336079234
-17.265726572657265,37.79561752070742
-17.26172617261726,37.79043387982505
-17.25772577257726,37.7852494103995
-17.253725372537254,37.78006410940777
-17.249724972497248,37.774877973836496
-17.24572457245725,37.769691000681924
-17.241724172417243,37.764503186949845
-17.237723772377237,37.759314529655626
-17.23372337233723,37.754125025824145
-17.229722972297232,37.74893467248975
-17.225722572257226,37.74374346669631
-17.22172217221722,37.73855140549708
-17.21772177217722,37.73335848595476
-17.213721372137215,37.72816470514143
-17.20972097209721,37.72297006013855
-17.205720572057203,37.71777454803689
-17.201720172017204,37.71257816593656
-17.197719771977198,37.70738091094692
-17.193719371937192,37.702182780186604
-17.189718971897186,37.696983770783476
-17.185718571857187,37.6917838798746
-17.18171817181718,37.68658310460622
-17.177717771777175,37.68138144213372
-17.173717371737176,37.67617888962161
-17.16971697169717,37.67097544424349
-17.165716571657164,37.66577110318204
-17.161716171617158,37.660565863628975
-17.15771577157716,37.655359722785015
-17.153715371537153,37.65015267785987
-17.149714971497147,37.644944726072225
-17.145714571457148,37.63973586464967
-17.141714171417142,37.63452609082872
-17.137713771377136,37.62931540185475
-17.13371337133713,37.62410379498199
-17.12971297129713,37.61889126747351
-17.125712571257125,37.61367781660114
-17.12171217121712,37.608463439645504
-17.11771177117712,37.60324813389596
-17.113711371137114,37.59803189665056
-17.10971097109711,37.592814725216066
-17.105710571057102,37.587596616907874
-17.101710171017103,37.58237756905002
-17.097709770977097,37.577157578975125
-17.09370937093709,37.57193664402441
-17.089708970897092,37.56671476154763
-17.085708570857086,37.56149192890304
-17.08170817081708,37.556268143457395
-17.077707770777074,37.551043402585925
-17.073707370737075,37.54581770367227
-17.06970697069707,37.540591044108496
-17.065706570657063,37.535363421295024
-17.061706170617065,37.530134832640655
-17.05770577057706,37.52490527556248
-17.053705370537052,37.51967474748591
-17.049704970497046,37.514443245844596
-17.045704570457048,37.50921076808045
-17.04170417041704,37.50397731164358
-17.037703770377036,37.49874287399228
-17.033703370337037,37.49350745259299
-17.02970297029703,37.48827104492029
-17.025702570257025,37.48303364845684
-17.02170217021702,37.477795260693384
-17.01770177017702,37.47255587912869
-17.013701370137014,37.46731550126957
-17.009700970097008,37.462074124630774
-17.00570057005701,37.456831746735055
-17.001700170017003,37.45158836511307
-16.997699769976997,37.446343977303364
-16.99369936993699,37.44109858085239
-16.989698969896992,37.43585217331443
-16.985698569856986,37.43060475225156
-16.98169816981698,37.42535631523368
-16.97769776977698,37.42010685983842
-16.973697369736975,37.414856383651156
-16.96969696969697,37.40960488426497
-16.965696569656963,37.404352359280615
-16.961696169616964,37.39909880630649
-16.957695769576958,37.39384422295861
-16.953695369536952,37.388588606860594
-16.949694969496946,37.38333195564362
-16.945694569456947,37.37807426694639
-16.94169416941694,37.37281553841513
-16.937693769376935,37.36755576770353
-16.933693369336936,37.36229495247274
-16.92969296929693,37.35703309039133
-16.925692569256924,37.351770179135265
-16.921692169216918,37.34650621638789
-16.91769176917692,37.341241199839864
-16.913691369136913,37.33597512718918
-16.909690969096907,37.33070799614109
-16.905690569056908,37.32543980440815
-16.901690169016902,37.32017054971008
-16.897689768976896,37.31490022977384
-16.89368936893689,37.30962884233356
-16.88968896889689,37.304356385130504
-16.885688568856885,37.29908285591305
-16.88168816881688,37.293808252436676
-16.87768776877688,37.28853257246392
-16.873687368736874,37.283255813764335
-16.86968696869687,37.2779779741145
-16.865686568656862,37.27269905129797
-16.861686168616863,37.267419043105235
-16.857685768576857,37.26213794733373
-16.85368536853685,37.256855761787754
-16.849684968496852,37.251572484278505
-16.845684568456846,37.246288112624015
-16.84168416841684,37.24100264464911
-16.837683768376834,37.235716078185405
-16.833683368336835,37.2304284110713
-16.82968296829683,37.22513964115189
-16.825682568256823,37.219849766279
-16.821682168216824,37.21455878431111
-16.81768176817682,37.209266693113356
-16.813681368136812,37.203973490557495
-16.809680968096806,37.198679174521885
-16.805680568056808,37.19338374289145
-16.8016801680168,37.18808719355763
-16.797679767976796,37.1827895244184
-16.793679367936797,37.17749073337823
-16.78967896789679,37.172190818348014
-16.785678567856785,37.1668897772451
-16.78167816781678,37.16158760799325
-16.77767776777678,37.15628430852257
-16.773677367736774,37.150979876769554
-16.769676967696768,37.14567431067699
-16.76567656765677,37.140367608193976
-16.761676167616763,37.13505976727589
-16.757675767576757,37.129750785884326
-16.75367536753675,37.12444066198712
-16.74967496749675,37.119129393558296
-16.745674567456746,37.11381697857802
-16.74167416741674,37.10850341503262
-16.73767376737674,37.10318870091452
-16.733673367336735,37.09787283422224
-16.72967296729673,37.092555812960335
-16.725672567256723,37.08723763513942
-16.721672167216724,37.081918298776095
-16.717671767176718,37.076597801892945
-16.713671367136712,37.07127614251851
-16.709670967096706,37.06595331868726
-16.705670567056707,37.06062932843955
-16.7016701670167,37.05530416982163
-16.697669766976695,37.04997784088558
-16.693669366936696,37.04465033968932
-16.68966896689669,37.039321664296544
-16.685668566856684,37.03399181277674
-16.681668166816678,37.028660783205126
-16.67766776677668,37.023328573662646
-16.673667366736673,37.01799518223593
-16.669666966696667,37.01266060701729
-16.665666566656668,37.007324846104666
-16.661666166616662,37.001987897601616
-16.657665766576656,36.996649759617306
-16.65366536653665,36.991310430266445
-16.64966496649665,36.98596990766931
-16.645664566456645,36.980628189951645
-16.64166416641664,36.975285275244744
-16.63766376637664,36.969941161685334
-16.633663366336634,36.96459584741558
-16.629662966296628,36.959249330583056
-16.625662566256622,36.953901609340754
-16.621662166216623,36.94855268184701
-16.617661766176617,36.943202546265496
-16.61366136613661,36.9378512007652
-16.609660966096612,36.93249864352043
-16.605660566056606,36.92714487271071
-16.6016601660166,36.92178988652084
-16.597659765976594,36.91643368314084
-16.593659365936595,36.91107626076588
-16.58965896589659,36.905717617596345
-16.585658565856583,36.90035775183774
-16.581658165816584,36.89499666170069
-16.57765776577658,36.88963434540091
-16.573657365736572,36.88427080115919
-16.569656965696566,36.87890602720137
-16.565656565656568,36.87354002175831
-16.56165616561656,36.86817278306586
-16.557655765576555,36.86280430936484
-16.553655365536557,36.85743459890104
-16.54965496549655,36.85206364992516
-16.545654565456545,36.84669146069279
-16.54165416541654,36.84131802946443
-16.53765376537654,36.83594335450542
-16.533653365336534,36.830567434085914
-16.529652965296528,36.82519026648089
-16.52565256525653,36.81981184997011
-16.521652165216523,36.81443218283809
-16.517651765176517,36.809051263374094
-16.51365136513651,36.80366908987208
-16.50965096509651,36.79828566063072
-16.505650565056506,36.79290097395332
-16.5016501650165,36.78751502814788
-16.4976497649765,36.78212782152697
-16.493649364936495,36.776739352407795
-16.48964896489649,36.77134961911211
-16.485648564856483,36.76595861996624
-16.481648164816484,36.76056635330103
-16.477647764776478,36.75517281745183
-16.473647364736472,36.74977801075849
-16.469646964696466,36.74438193156529
-16.465646564656467,36.738984578221
-16.46164616461646,36.73358594907876
-16.457645764576455,36.72818604249611
-16.453645364536456,36.72278485683499
-16.44964496449645,36.717382390461665
-16.445644564456444,36.71197864174674
-16.441644164416438,36.70657360906512
-16.43764376437644,36.70116729079598
-16.433643364336433,36.69575968532279
-16.429642964296427,36.690350791033225
-16.425642564256428,36.684940606319216
-16.421642164216422,36.67952912957684
-16.417641764176416,36.67411635920639
-16.41364136413641,36.6687022936123
-16.40964096409641,36.66328693120312
-16.405640564056405,36.65787027039153
-16.4016401640164,36.65245230959429
-16.3976397639764,36.64703304723223
-16.393639363936394,36.64161248173021
-16.389638963896388,36.63619061151714
-16.385638563856382,36.63076743502591
-16.381638163816383,36.62534295069341
-16.377637763776377,36.61991715696048
-16.37363736373637,36.614490052271904
-16.369636963696372,36.60906163507638
-16.365636563656366,36.60363190382652
-16.36163616361636,36.598200856978785
-16.357635763576354,36.59276849299353
-16.353635363536355,36.58733481033491
-16.34963496349635,36.58189980747092
-16.345634563456343,36.57646348287335
-16.341634163416344,36.57102583501775
-16.33763376337634,36.56558686238343
-16.333633363336332,36.56014656345344
-16.329632963296326,36.55470493671456
-16.325632563256328,36.549261980657214
-16.32163216321632,36.54381769377556
-16.317631763176315,36.53837207456736
-16.313631363136317,36.53292512153405
-16.30963096309631,36.52747683318066
-16.305630563056305,36.5220272080158
-16.3016301630163,36.516576244551686
-16.2976297629763,36.511123941304085
-16.293629362936294,36.50567029679227
-16.289628962896288,36.50021530953906
-16.28562856285629,36.49475897807077
-16.281628162816283,36.48930130091716
-16.277627762776277,36.4838422766115
-16.27362736273627,36.47838190369045
-16.26962696269627,36.47292018069412
-16.265626562656266,36.467457106166
-16.26162616261626,36.46199267865299
-16.25762576257626,36.45652689670533
-16.253625362536255,36.451059758876596
-16.24962496249625,36.44559126372372
-16.245624562456243,36.440121409806906
-16.241624162416244,36.434650195689684
-16.237623762376238,36.42917761993881
-16.233623362336232,36.42370368112433
-16.229622962296226,36.41822837781949
-16.225622562256227,36.41275170860077
-16.22162216221622,36.40727367204784
-16.217621762176215,36.40179426674355
-16.213621362136216,36.3963134912739
-16.20962096209621,36.39083134422804
-16.205620562056204,36.385347824198234
-16.201620162016198,36.379862929779854
-16.1976197619762,36.374376659571375
-16.193619361936193,36.36888901217432
-16.189618961896187,36.363399986193265
-16.185618561856188,36.35790958023583
-16.181618161816182,36.35241779291264
-16.177617761776176,36.346924622837335
-16.17361736173617,36.341430068626515
-16.16961696169617,36.335934128899765
-16.165616561656165,36.33043680227959
-16.16161616161616,36.32493808739146
-16.15761576157616,36.31943798286372
-16.153615361536154,36.31393648732762
-16.149614961496148,36.3084335994173
-16.145614561456142,36.30292931776976
-16.141614161416143,36.29742364102483
-16.137613761376137,36.29191656782517
-16.13361336133613,36.286408096816245
-16.129612961296132,36.280898226646336
-16.125612561256126,36.27538695596648
-16.12161216121612,36.269874283430475
-16.117611761176114,36.264360207694864
-16.113611361136115,36.258844727418925
-16.10961096109611,36.25332784126463
-16.105610561056103,36.24780954789666
-16.101610161016104,36.24228984598236
-16.0976097609761,36.236768734191756
-16.093609360936092,36.231246211197494
-16.089608960896086,36.22572227567487
-16.085608560856087,36.22019692630178
-16.08160816081608,36.214670161758725
-16.077607760776075,36.20914198072878
-16.073607360736077,36.2036123818976
-16.06960696069607,36.19808136395337
-16.065606560656065,36.19254892558682
-16.06160616061606,36.187015065491195
-16.05760576057606,36.18147978236225
-16.053605360536054,36.17594307489822
-16.049604960496048,36.17040494179981
-16.04560456045605,36.16486538177019
-16.041604160416043,36.15932439351496
-16.037603760376037,36.153781975742156
-16.03360336033603,36.148238127162216
-16.02960296029603,36.14269284648798
-16.025602560256026,36.13714613243468
-16.02160216021602,36.13159798371988
-16.01760176017602,36.12604839906353
-16.013601360136015,36.120497377187895
-16.00960096009601,36.114944916817564
-16.005600560056003,36.109391016679446
-16.001600160016004,36.10383567550272
-15.997599759975998,36.09827889201886
-15.993599359935999,36.092720664961604
-15.989598959895986,36.0871609930669
-15.985598559855987,36.081599875073
-15.981598159815988,36.07603730972031
-15.977597759775975,36.07047329575147
-15.973597359735976,36.064907831911306
-15.969596959695963,36.05934091694682
-15.965596559655964,36.053772549607196
-15.961596159615965,36.04820272864373
-15.957595759575952,36.042631452809864
-15.953595359535953,36.0370587208612
-15.949594959495954,36.03148453155538
-15.945594559455941,36.02590888365219
-15.941594159415942,36.02033177591348
-15.937593759375943,36.01475320710316
-15.93359335933593,36.0091731759872
-15.929592959295931,36.0035916813336
-15.925592559255932,35.998008721912406
-15.921592159215919,35.992424296495635
-15.91759175917592,35.98683840385735
-15.913591359135907,35.98125104277356
-15.909590959095908,35.975662212022264
-15.90559055905591,35.97007191038343
-15.901590159015896,35.96448013663894
-15.897589758975897,35.95888688957264
-15.893589358935898,35.953292167970275
-15.889588958895885,35.947695970619506
-15.885588558855886,35.94209829630989
-15.881588158815887,35.93649914383285
-15.877587758775874,35.93089851198169
-15.873587358735875,35.92529639955157
-15.869586958695862,35.91969280533947
-15.865586558655863,35.91408772814425
-15.861586158615864,35.90848116676654
-15.857585758575851,35.90287312000878
-15.853585358535852,35.89726358667522
-15.849584958495853,35.891652565571896
-15.84558455845584,35.88604005550658
-15.841584158415841,35.88042605528883
-15.837583758375843,35.87481056372993
-15.83358335833583,35.869193579642904
-15.82958295829583,35.86357510184249
-15.825582558255832,35.85795512914515
-15.821582158215818,35.852333660369005
-15.81758175817582,35.8467106943339
-15.813581358135806,35.84108622986131
-15.809580958095808,35.83546026577442
-15.805580558055809,35.82983280089803
-15.801580158015796,35.82420383405856
-15.797579757975797,35.8185733640841
-15.793579357935798,35.81294138980432
-15.789578957895785,35.807307910050504
-15.785578557855786,35.80167292365552
-15.781578157815787,35.79603642945382
-15.777577757775774,35.79039842628142
-15.773577357735775,35.784758912975896
-15.769576957695776,35.77911788837637
-15.765576557655763,35.77347535132348
-15.761576157615764,35.767831300659424
-15.75757575757575,35.76218573522786
-15.753575357535752,35.756538653873996
-15.749574957495753,35.7508900554445
-15.74557455745574,35.74523993878752
-15.74157415741574,35.73958830275269
-15.737573757375742,35.73393514619109
-15.733573357335729,35.72828046795522
-15.72957295729573,35.72262426689907
-15.725572557255731,35.716966541878016
-15.721572157215718,35.711307291748845
-15.717571757175719,35.70564651536978
-15.71357135713572,35.6999842116004
-15.709570957095707,35.694320379301686
-15.705570557055708,35.688655017335996
-15.701570157015695,35.68298812456704
-15.697569756975696,35.67731969985988
-15.693569356935697,35.67164974208092
-15.689568956895684,35.66597825009789
-15.685568556855685,35.66030522277987
-15.681568156815686,35.65463065899721
-15.677567756775673,35.64895455762158
-15.673567356735674,35.643276917525945
-15.669566956695675,35.63759773758455
-15.665566556655662,35.631917016672894
-15.661566156615663,35.62623475366776
-15.657565756575664,35.62055094744717
-15.653565356535651,35.6148655968904
-15.649564956495652,35.609178700877926
-15.64556455645564,35.60349025829149
-15.64156415641564,35.59780026801402
-15.637563756375641,35.59210872892965
-15.633563356335628,35.58641563992371
-15.62956295629563,35.580720999882715
-15.62556255625563,35.57502480769436
-15.621562156215617,35.56932706224749
-15.617561756175618,35.56362776243213
-15.61356135613562,35.557926907139425
-15.609560956095606,35.55222449526167
-15.605560556055607,35.5465205256923
-15.601560156015594,35.54081499732586
-15.597559755975595,35.53510790905799
-15.593559355935596,35.529399259785464
-15.589558955895583,35.523689048406105
-15.585558555855584,35.51797727381887
-15.581558155815586,35.51226393492375
-15.577557755775572,35.50654903062182
-15.573557355735574,35.50083255981521
-15.569556955695575,35.495114521407096
-15.565556555655562,35.489394914301684
-15.561556155615563,35.48367373740424
-15.557555755575564,35.47795098962102
-15.55355535553555,35.47222666985931
-15.549554955495552,35.4665007770274
-15.545554555455539,35.46077331003456
-15.54155415541554,35.45504426779108
-15.53755375537554,35.449313649208214
-15.533553355335528,35.44358145319816
-15.529552955295529,35.43784767867414
-15.52555255525553,35.432112324550275
-15.521552155215517,35.426375389741644
-15.517551755175518,35.4206368731643
-15.513551355135519,35.41489677373518
-15.509550955095506,35.40915509037217
-15.505550555055507,35.40341182199406
-15.501550155015508,35.397666967520564
-15.497549754975495,35.39192052587226
-15.493549354935496,35.38617249597065
-15.489548954895483,35.380422876738095
-15.485548554855484,35.37467166709785
-15.481548154815485,35.36891886597403
-15.477547754775472,35.363164472291594
-15.473547354735473,35.357408484976375
-15.469546954695474,35.35165090295504
-15.465546554655461,35.345891725155084
-15.461546154615462,35.34013095050485
-15.457545754575463,35.334368577933475
-15.45354535453545,35.32860460637094
-15.449544954495451,35.32283903474801
-15.445544554455452,35.317071861996254
-15.441544154415439,35.31130308704803
-15.43754375437544,35.3055327088365
-15.433543354335427,35.299760726295574
-15.429542954295428,35.293987138359945
-15.42554255425543,35.288211943965074
-15.421542154215416,35.282435142047156
-15.417541754175417,35.276656731543156
-15.413541354135418,35.27087671139078
-15.409540954095405,35.26509508052844
-15.405540554055406,35.25931183789531
-15.401540154015407,35.253526982431254
-15.397539753975394,35.24774051307687
-15.393539353935395,35.24195242877345
-15.389538953895382,35.23616272846299
-15.385538553855383,35.23037141108818
-15.381538153815384,35.224578475592395
-15.377537753775371,35.21878392091966
-15.373537353735372,35.21298774601473
-15.369536953695373,35.207189949822975
-15.36553655365536,35.20139053129044
-15.361536153615361,35.19558948936383
-15.357535753575362,35.189786822990484
-15.35353535353535,35.183982531118374
-15.34953495349535,35.178176612696134
-15.345534553455352,35.172369066672985
-15.341534153415338,35.16655989199879
-15.33753375337534,35.160749087624026
-15.333533353335326,35.154936652499764
-15.329532953295328,35.14912258557769
-15.325532553255329,35.14330688581007
-15.321532153215315,35.137489552149766
-15.317531753175317,35.131670583550225
-15.313531353135318,35.12584997896546
-15.309530953095305,35.12002773735005
-15.305530553055306,35.11420385765916
-15.301530153015307,35.10837833884849
-15.297529752975294,35.102551179874276
-15.293529352935295,35.096722379693354
-15.289528952895296,35.09089193726305
-15.285528552855283,35.08505985154123
-15.281528152815284,35.079226121486315
-15.27752775277527,35.0733907460572
-15.273527352735272,35.067553724213354
-15.269526952695273,35.06171505491471
-15.26552655265526,35.05587473712171
-15.26152615261526,35.05003276979533
-15.257525752575262,35.04418915189699
-15.253525352535249,35.03834388238862
-15.24952495249525,35.032496960232635
-15.245524552455251,35.026648384391926
-15.241524152415238,35.020798153829844
-15.237523752375239,35.01494626751021
-15.23352335233524,35.009092724397306
-15.229522952295227,35.003237523455844
-15.225522552255228,34.997380663651036
-15.221522152215215,34.99152214394849
-15.217521752175216,34.98566196331426
-15.213521352135217,34.97980012071485
-15.209520952095204,34.97393661511716
-15.205520552055205,34.968071445488555
-15.201520152015206,34.96220461079678
-15.197519751975193,34.95633611000999
-15.193519351935194,34.95046594209678
-15.189518951895195,34.9445941060261
-15.185518551855182,34.93872060076733
-15.181518151815183,34.93284542529023
-15.177517751775184,34.92696857856494
-15.173517351735171,34.921090059561976
-15.169516951695172,34.915209867252244
-15.165516551655159,34.909328000607005
-15.16151615161516,34.9034444585979
-15.157515751575161,34.897559240196934
-15.153515351535148,34.891672344376424
-15.14951495149515,34.8857837701091
-15.14551455145515,34.87989351636799
-15.141514151415137,34.87400158212648
-15.137513751375138,34.8681079663583
-15.13351335133514,34.86221266803751
-15.129512951295126,34.85631568613846
-15.125512551255127,34.85041701963588
-15.121512151215114,34.84451666750476
-15.117511751175115,34.83861462872047
-15.113511351135116,34.832710902258626
-15.109510951095103,34.826805487095164
-15.105510551055104,34.820898382206344
-15.101510151015106,34.814989586568686
-15.097509750975092,34.809079099159014
-15.093509350935093,34.80316691895446
-15.089508950895095,34.79725304493239
-15.085508550855081,34.79133747607049
-15.081508150815083,34.78542021134668
-15.077507750775084,34.7795012497392
-15.07350735073507,34.77358059022648
-15.069506950695072,34.76765823178729
-15.065506550655059,34.76173417340058
-15.06150615061506,34.75580841404562
-15.05750575057506,34.749880952701865
-15.053505350535048,34.743951788349044
-15.049504950495049,34.73802091996713
-15.04550455045505,34.73208834653631
-15.041504150415037,34.72615406703701
-15.037503750375038,34.72021808044988
-15.033503350335039,34.7142803857558
-15.029502950295026,34.708340981935855
-15.025502550255027,34.702399867971344
-15.021502150215028,34.69645704284379
-15.017501750175015,34.6905125055349
-15.013501350135016,34.6845662550266
-15.009500950095003,34.678618290301
-15.005500550055004,34.67266861034043
-15.001500150015005,34.666717214127374
-14.997499749974992,34.66076410064452
-14.993499349934993,34.65480926887474
-14.989498949894994,34.64885271780109
-14.98549854985498,34.64289444640677
-14.981498149814982,34.636934453675195
-14.977497749774983,34.63097273858992
-14.97349734973497,34.62500930013465
-14.969496949694971,34.619044137293294
-14.965496549654972,34.61307724904988
-14.961496149614959,34.607108634388595
-14.95749574957496,34.60113829229379
-14.953495349534947,34.595166221749935
-14.949494949494948,34.58919242174167
-14.94549454945495,34.58321689125376
-14.941494149414936,34.577239629271105
-14.937493749374937,34.57126063477873
-14.933493349334938,34.5652799067618
-14.929492949294925,34.5592974442056
-14.925492549254926,34.55331324609552
-14.921492149214927,34.54732731141709
-14.917491749174914,34.54133963915595
-14.913491349134915,34.535350228297844
-14.909490949094902,34.52935907782862
-14.905490549054903,34.52336618673424
-14.901490149014904,34.51737155400077
-14.897489748974891,34.511375178614344
-14.893489348934892,34.505377059561226
-14.889488948894893,34.49937719582776
-14.88548854885488,34.49337558640036
-14.881488148814881,34.487372230265564
-14.877487748774882,34.48136712640994
-14.87348734873487,34.475360273820165
-14.86948694869487,34.469351671483004
-14.865486548654872,34.46334131838526
-14.861486148614858,34.45732921351382
-14.85748574857486,34.45131535585566
-14.853485348534846,34.44529974439778
-14.849484948494847,34.43928237812725
-14.845484548454849,34.43326325603123
-14.841484148414835,34.42724237709689
-14.837483748374837,34.42121974031147
-14.833483348334838,34.415195344662266
-14.829482948294824,34.40916918913659
-14.825482548254826,34.40314127272184
-14.821482148214827,34.39711159440542
-14.817481748174814,34.391080153174784
-14.813481348134815,34.385046948017404
-14.809480948094816,34.37901197792081
-14.805480548054803,34.37297524187253
-14.801480148014804,34.36693673886015
-14.79747974797479,34.360896467871235
-14.793479347934792,34.35485442789342
-14.789478947894793,34.348810617914324
-14.78547854785478,34.34276503692158
-14.78147814781478,34.33671768390285
-14.777477747774782,34.33066855784579
-14.773477347734769,34.32461765773807
-14.76947694769477,34.318564982567366
-14.765476547654771,34.312510531321344
-14.761476147614758,34.30645430298768
-14.757475747574759,34.30039629655405
-14.75347534753476,34.2943365110081
-14.749474947494747,34.28827494533748
-14.745474547454748,34.28221159852985
-14.741474147414735,34.27614646957281
-14.737473747374736,34.270079557454
-14.733473347334737,34.264010861160976
-14.729472947294724,34.25794037968133
-14.725472547254725,34.251868112002605
-14.721472147214726,34.245794057112306
-14.717471747174713,34.23971821399793
-14.713471347134714,34.23364058164695
-14.709470947094715,34.227561159046765
-14.705470547054702,34.221479945184775
-14.701470147014703,34.21539693904834
-14.697469746974704,34.209312139624764
-14.693469346934691,34.2032255459013
-14.689468946894692,34.19713715686519
-14.685468546854679,34.1910469715036
-14.68146814681468,34.18495498880367
-14.677467746774681,34.178861207752455
-14.673467346734668,34.17276562733697
-14.66946694669467,34.16666824654421
-14.66546654665467,34.160569064361056
-14.661466146614657,34.15446807977436
-14.657465746574658,34.14836529177091
-14.65346534653466,34.14226069933741
-14.649464946494646,34.13615430146053
-14.645464546454647,34.13004609712684
-14.641464146414634,34.12393608532284
-14.637463746374635,34.117824265035
-14.633463346334636,34.111710635249665
-14.629462946294623,34.10559519495311
-14.625462546254624,34.09947794313157
-14.621462146214625,34.09335887877115
-14.617461746174612,34.0872380008579
-14.613461346134613,34.081115308377775
-14.609460946094615,34.074990800316655
-14.605460546054601,34.06886447566031
-14.601460146014603,34.06273633339444
-14.597459745974604,34.056606372504646
-14.59345934593459,34.05047459197642
-14.589458945894592,34.044340990795185
-14.585458545854578,34.038205567946235
-14.58145814581458,34.032068322414794
-14.57745774577458,34.02592925318596
-14.573457345734568,34.019788359244735
-14.569456945694569,34.01364563957603
-14.56545654565457,34.00750109316463
-14.561456145614557,34.0013547189952
-14.557455745574558,33.995206516052335
-14.553455345534559,33.98905648332048
-14.549454945494546,33.98290461978397
-14.545454545454547,33.976750924427066
-14.541454145414548,33.97059539623384
-14.537453745374535,33.9644380341883
-14.533453345334536,33.958278837274314
-14.529452945294523,33.95211780447563
-14.525452545254524,33.94595493477587
-14.521452145214525,33.939790227158525
-14.517451745174512,33.93362368060697
-14.513451345134513,33.92745529410444
-14.509450945094514,33.921285066634056
-14.5054505450545,33.91511299717877
-14.501450145014502,33.908939084721446
-14.497449744974503,33.90276332824479
-14.49344934493449,33.89658572673135
-14.489448944894491,33.890406279163585
-14.485448544854492,33.884224984523776
-14.481448144814479,33.878041841794065
-14.47744774477448,33.87185684995647
-14.473447344734467,33.86567000799285
-14.469446944694468,33.859481314884924
-14.465446544654469,33.85329076961426
-14.461446144614456,33.847098371162275
-14.457445744574457,33.840904118510245
-14.453445344534458,33.83470801063929
-14.449444944494445,33.82851004653036
-14.445444544454446,33.822310225164294
-14.441444144414447,33.81610854552174
-14.437443744374434,33.80990500658318
-14.433443344334435,33.80369960732897
-14.429442944294422,33.79749234673929
-14.425442544254423,33.79128322379417
-14.421442144214424,33.78507223747345
-14.417441744174411,33.77885938675682
-14.413441344134412,33.77264467062384
-14.409440944094413,33.76642808805385
-14.4054405440544,33.760209638026055
-14.401440144014401,33.753989319519484
-14.397439743974402,33.74776713151299
-14.39343934393439,33.74154307298525
-14.38943894389439,33.73531714291481
-14.385438543854391,33.72908934027999
-14.381438143814378,33.72285966405896
-14.37743774377438,33.71662811322971
-14.373437343734366,33.71039468677005
-14.369436943694367,33.70415938365764
-14.365436543654369,33.697922202869925
-14.361436143614355,33.69168314338417
-14.357435743574356,33.685442204177484
-14.353435343534358,33.67919938422678
-14.349434943494344,33.67295468250878
-14.345434543454346,33.66670809800004
-14.341434143414347,33.66045962967692
-14.337433743374334,33.65420927651559
-14.333433343334335,33.647957037492034
-14.329432943294336,33.64170291158205
-14.325432543254323,33.63544689776124
-14.321432143214324,33.62918899500504
-14.31743174317431,33.622929202288645
-14.313431343134312,33.61666751858712
-14.309430943094313,33.61040394287529
-14.3054305430543,33.60413847412778
-14.3014301430143,33.59787111131906
-14.297429742974302,33.59160185342338
-14.293429342934289,33.58533069941478
-14.28942894289429,33.57905764826714
-14.28542854285429,33.5727826989541
-14.281428142814278,33.56650585044911
-14.277427742774279,33.560227101725445
-14.27342734273428,33.55394645175615
-14.269426942694267,33.547663899514056
-14.265426542654268,33.54137944397184
-14.261426142614255,33.53509308410193
-14.257425742574256,33.528804818876566
-14.253425342534257,33.52251464726778
-14.249424942494244,33.51622256824739
-14.245424542454245,33.50992858078703
-14.241424142414246,33.503632683858086
-14.237423742374233,33.497334876431765
-14.233423342334234,33.49103515747906
-14.229422942294235,33.484733525970746
-14.225422542254222,33.47842998087739
-14.221422142214223,33.472124521169334
-14.21742174217421,33.465817145816736
-14.213421342134211,33.45950785378951
-14.209420942094212,33.453196644057385
-14.205420542054199,33.44688351558984
-14.2014201420142,33.440568467356165
-14.197419741974201,33.43425149832542
-14.193419341934188,33.42793260746646
-14.18941894189419,33.421611793747914
-14.18541854185419,33.415289056138185
-14.181418141814177,33.408964393605466
-14.177417741774178,33.40263780511774
-14.17341734173418,33.39630928964275
-14.169416941694166,33.389978846148026
-14.165416541654167,33.383646473600884
-14.161416141614154,33.377312170968395
-14.157415741574155,33.370975937217445
-14.153415341534156,33.364637771314655
-14.149414941494143,33.35829767222645
-14.145414541454144,33.35195563891902
-14.141414141414145,33.345611670358345
-14.137413741374132,33.33926576551014
-14.133413341334133,33.33291792333994
-14.129412941294134,33.32656814281303
-14.125412541254121,33.32021642289446
-14.121412141214122,33.31386276254908
-14.117411741174124,33.30750716074148
-14.11341134113411,33.30114961643604
-14.109410941094112,33.294790128596915
-14.105410541054098,33.288428696188014
-14.1014101410141,33.28206531817303
-14.0974097409741,33.275699993515424
-14.093409340934087,33.26933272117841
-14.089408940894089,33.26296350012499
-14.08540854085409,33.256592329317925
-14.081408140814077,33.25021920771974
-14.077407740774078,33.24384413429274
-14.073407340734079,33.237467107999
-14.069406940694066,33.23108812780033
-14.065406540654067,33.224707192658336
-14.061406140614068,33.21832430153439
-14.057405740574055,33.2119394533896
-14.053405340534056,33.205552647184874
-14.049404940494043,33.19916388188087
-14.045404540454044,33.192773156438015
-14.041404140414045,33.186380469816484
-14.037403740374032,33.17998582097623
-14.033403340334033,33.173589208876976
-14.029402940294034,33.167190632478196
-14.02540254025402,33.16079009073912
-14.021402140214022,33.15438758261876
-14.017401740174023,33.14798310707588
-14.01340134013401,33.141576663068996
-14.009400940094011,33.13516824955641
-14.005400540054012,33.12875786549616
-14.001400140013999,33.12234550984606
-13.997399739974,33.1159311815637
-13.993399339933987,33.10951487960638
-13.989398939893988,33.103096602931224
-13.985398539853989,33.09667635049506
-13.981398139813976,33.09025412125451
-13.977397739773977,33.08382991416595
-13.973397339733978,33.07740372818552
-13.969396939693965,33.0709755622691
-13.965396539653966,33.064545415372336
-13.961396139613967,33.058113286450656
-13.957395739573954,33.05167917445921
-13.953395339533955,33.04524307835295
-13.949394939493942,33.03880499708653
-13.945394539453943,33.03236492961443
-13.941394139413944,33.02592287489084
-13.937393739373931,33.019478831869705
-13.933393339333932,33.01303279950477
-13.929392939293933,33.00658477674951
-13.92539253925392,33.00013476255714
-13.921392139213921,32.99368275588068
-13.917391739173922,32.98722875567287
-13.91339133913391,32.980772760886204
-13.90939093909391,32.97431477047297
-13.905390539053911,32.96785478338519
-13.901390139013898,32.96139279857463
-13.8973897389739,32.954928814992854
-13.893389338933886,32.94846283159113
-13.889388938893887,32.94199484732054
-13.885388538853888,32.93552486113187
-13.881388138813875,32.92905287197569
-13.877387738773876,32.92257887880235
-13.873387338733878,32.916102880561915
-13.869386938693864,32.90962487620422
-13.865386538653866,32.90314486467887
-13.861386138613867,32.89666284493522
-13.857385738573853,32.890178815922376
-13.853385338533855,32.88369277658921
-13.849384938493856,32.87720472588435
-13.845384538453843,32.87071466275617
-13.841384138413844,32.86422258615282
-13.83738373837383,32.857728495022194
-13.833383338333832,32.85123238831196
-13.829382938293833,32.84473426496952
-13.82538253825382,32.83823412394204
-13.82138213821382,32.831731964176456
-13.817381738173822,32.82522778461946
-13.813381338133809,32.81872158421748
-13.80938093809381,32.81221336191674
-13.80538053805381,32.80570311666318
-13.801380138013798,32.799190847402535
-13.797379737973799,32.79267655308028
-13.7933793379338,32.786160232641635
-13.789378937893787,32.77964188503161
-13.785378537853788,32.77312150919496
-13.781378137813775,32.766599104076185
-13.777377737773776,32.760074668619566
-13.773377337733777,32.753548201769135
-13.769376937693764,32.74701970246867
-13.765376537653765,32.740489169661736
-13.761376137613766,32.73395660229163
-13.757375737573753,32.72742199930142
-13.753375337533754,32.72088535963395
-13.749374937493755,32.7143466822318
-13.745374537453742,32.70780596603731
-13.741374137413743,32.70126320999261
-13.73737373737373,32.69471841303956
-13.733373337333731,32.68817157411981
-13.729372937293732,32.681622692174734
-13.725372537253719,32.67507176614549
-13.72137213721372,32.66851879497302
-13.717371737173721,32.66196377759798
-13.713371337133708,32.65540671296081
-13.70937093709371,32.648847600001744
-13.70537053705371,32.64228643766073
-13.701370137013697,32.635723224877495
-13.697369736973698,32.629157960591556
-13.6933693369337,32.62259064374215
-13.689368936893686,32.616021273268316
-13.685368536853687,32.60944984810883
-13.681368136813674,32.60287636720225
-13.677367736773675,32.59630082948691
-13.673367336733676,32.58972323390087
-13.669366936693663,32.58314357938198
-13.665366536653664,32.57656186486787
-13.661366136613665,32.569978089295915
-13.657365736573652,32.563392251603254
-13.653365336533653,32.55680435072682
-13.649364936493654,32.55021438560328
-13.645364536453641,32.54362235516909
-13.641364136413642,32.53702825836047
-13.637363736373644,32.530432094113415
-13.63336333633363,32.523833861363656
-13.629362936293631,32.517233559046744
-13.625362536253618,32.51063118609795
-13.62136213621362,32.50402674145237
-13.61736173617362,32.497420224044824
-13.613361336133607,32.49081163280991
-13.609360936093609,32.48420096668202
-13.60536053605361,32.47758822459529
-13.601360136013597,32.47097340548365
-13.597359735973598,32.464356508280794
-13.593359335933599,32.457737531920195
-13.589358935893586,32.45111647533508
-13.585358535853587,32.444493337458475
-13.581358135813588,32.43786811722317
-13.577357735773575,32.431240813561715
-13.573357335733576,32.424611425406475
-13.569356935693563,32.41797995168953
-13.565356535653564,32.41134639134282
-13.561356135613565,32.40471074329797
-13.557355735573552,32.39807300648644
-13.553355335533553,32.39143317983946
-13.549354935493554,32.38479126228803
-13.54535453545354,32.37814725276292
-13.541354135413542,32.3715011501947
-13.537353735373543,32.36485295351372
-13.53335333533353,32.35820266165007
-13.529352935293531,32.351550273533675
-13.525352535253532,32.34489578809422
-13.521352135213519,32.33823920426115
-13.51735173517352,32.33158052096372
-13.513351335133507,32.32491973713096
-13.509350935093508,32.31825685169169
-13.505350535053509,32.31159186357451
-13.501350135013496,32.30492477170779
-13.497349734973497,32.2982555750197
-13.493349334933498,32.2915842724382
-13.489348934893485,32.284910862891024
-13.485348534853486,32.2782353453057
-13.481348134813487,32.27155771860956
-13.477347734773474,32.26487798172967
-13.473347334733475,32.25819613359295
-13.469346934693462,32.25151217312608
-13.465346534653463,32.244826099255526
-13.461346134613464,32.238137910907554
-13.457345734573451,32.23144760700821
-13.453345334533452,32.22475518648335
-13.449344934493453,32.21806064825861
-13.44534453445344,32.211363991259404
-13.441344134413441,32.20466521441098
-13.437343734373442,32.197964316638355
-13.43334333433343,32.19126129686634
-13.42934293429343,32.18455615401954
-13.425342534253431,32.17784888702238
-13.421342134213418,32.17113949479904
-13.41734173417342,32.16442797627355
-13.413341334133406,32.15771433036969
-13.409340934093407,32.15099855601109
-13.405340534053408,32.14428065212112
-13.401340134013395,32.137560617622995
-13.397339733973396,32.13083845143972
-13.393339333933397,32.1241141524941
-13.389338933893384,32.11738771970874
-13.385338533853385,32.11065915200606
-13.381338133813387,32.10392844830827
-13.377337733773373,32.09719560753739
-13.373337333733375,32.09046062861525
-13.369336933693376,32.08372351046349
-13.365336533653362,32.076984252003534
-13.361336133613364,32.07024285215665
-13.35733573357335,32.06349930984389
-13.353335333533352,32.056753623986125
-13.349334933493353,32.05000579350403
-13.34533453345334,32.043255817318084
-13.34133413341334,32.0365036943486
-13.337333733373342,32.0297494235157
-13.333333333333329,32.02299300373929
-13.32933293329333,32.016234433939125
-13.32533253325333,32.009473713034765
-13.321332133213318,32.00271083994557
-13.317331733173319,31.995945813590748
-13.31333133313332,31.98917863288929
-13.309330933093307,31.982409296760018
-13.305330533053308,31.975637804121597
-13.301330133013295,31.96886415389247
-13.297329732973296,31.96208834499094
-13.293329332933297,31.955310376335106
-13.289328932893284,31.94853024684289
-13.285328532853285,31.941747955432056
-13.281328132813286,31.934963501020185
-13.277327732773273,31.928176882524664
-13.273327332733274,31.921388098862735
-13.269326932693275,31.91459714895145
-13.265326532653262,31.907804031707684
-13.261326132613263,31.90100874604816
-13.25732573257325,31.89421129088941
-13.253325332533251,31.887411665147813
-13.249324932493252,31.880609867739572
-13.245324532453239,31.87380589758071
-13.24132413241324,31.86699975358711
-13.237323732373241,31.860191434674466
-13.233323332333228,31.85338093975831
-13.229322932293229,31.84656826775403
-13.22532253225323,31.839753417576823
-13.221322132213217,31.832936388141736
-13.217321732173218,31.826117178363663
-13.21332133213322,31.819295787157326
-13.209320932093206,31.812472213437285
-13.205320532053207,31.80564645611796
-13.201320132013194,31.798818514113584
-13.197319731973195,31.791988386338268
-13.193319331933196,31.78515607170594
-13.189318931893183,31.77832156913038
-13.185318531853184,31.771484877525225
-13.181318131813185,31.76464599580395
-13.177317731773172,31.75780492287987
-13.173317331733173,31.750961657666167
-13.169316931693174,31.744116199075872
-13.165316531653161,31.737268546021845
-13.161316131613162,31.730418697416827
-13.157315731573163,31.723566652173393
-13.15331533153315,31.71671240920397
-13.149314931493151,31.709855967420864
-13.145314531453138,31.70299732573621
-13.14131413141314,31.69613648306202
-13.13731373137314,31.689273438310153
-13.133313331333127,31.682408190392326
-13.129312931293128,31.67554073822013
-13.12531253125313,31.668671080705003
-13.121312131213116,31.661799216758247
-13.117311731173118,31.654925145291045
-13.113311331133119,31.64804886521442
-13.109310931093106,31.64117037543927
-13.105310531053107,31.63428967487637
-13.101310131013108,31.627406762436355
-13.097309730973095,31.620521637029718
-13.093309330933096,31.613634297566843
-13.089308930893083,31.606744742957968
-13.085308530853084,31.59985297211322
-13.081308130813085,31.59295898394258
-13.077307730773072,31.586062777355906
-13.073307330733073,31.579164351262957
-13.069306930693074,31.572263704573334
-13.06530653065306,31.565360836196533
-13.061306130613062,31.558455745041936
-13.057305730573063,31.551548430018794
-13.05330533053305,31.544638890036225
-13.04930493049305,31.53772712400327
-13.045304530453052,31.530813130828815
-13.041304130413039,31.523896909421634
-13.03730373037304,31.51697845869042
-13.033303330333027,31.51005777754371
-13.029302930293028,31.503134864889965
-13.025302530253029,31.496209719637513
-13.021302130213016,31.48928234069456
-13.017301730173017,31.482352726969257
-13.013301330133018,31.475420877369583
-13.009300930093005,31.468486790803446
-13.005300530053006,31.461550466178654
-13.001300130013007,31.454611902402895
-12.997299729972994,31.447671098383747
-12.993299329932995,31.440728053028714
-12.989298929892982,31.433782765245176
-12.985298529852983,31.426835233940437
-12.981298129812984,31.419885458021678
-12.977297729772971,31.412933436395985
-12.973297329732972,31.405979167970383
-12.969296929692973,31.399022651651762
-12.96529652965296,31.39206388634693
-12.961296129612961,31.38510287096262
-12.957295729572962,31.378139604405465
-12.95329532953295,31.371174085581988
-12.94929492949295,31.364206313398668
-12.945294529452951,31.357236286761857
-12.941294129412938,31.350264004577838
-12.93729372937294,31.343289465752814
-12.933293329332926,31.336312669192893
-12.929292929292927,31.329333613804117
-12.925292529252928,31.322352298492437
-12.921292129212915,31.315368722163715
-12.917291729172916,31.308382883723763
-12.913291329132917,31.30139478207829
-12.909290929092904,31.29440441613294
-12.905290529052905,31.287411784793296
-12.901290129012907,31.280416886964847
-12.897289728972893,31.27341972155301
-12.893289328932894,31.266420287463163
-12.889288928892896,31.259418583600578
-12.885288528852882,31.252414608870478
-12.881288128812884,31.245408362178022
-12.87728772877287,31.23839984242829
-12.873287328732872,31.231389048526324
-12.869286928692873,31.224375979377083
-12.86528652865286,31.217360633885463
-12.86128612861286,31.210343010956315
-12.857285728572862,31.203323109494427
-12.853285328532849,31.196300928404522
-12.84928492849285,31.189276466591284
-12.84528452845285,31.182249722959334
-12.841284128412838,31.17522069641322
-12.837283728372839,31.168189385857488
-12.83328332833284,31.16115579019659
-12.829282928292827,31.154119908334938
-12.825282528252828,31.147081739176922
-12.821282128212815,31.140041281626853
-12.817281728172816,31.132998534589024
-12.813281328132817,31.125953496967675
-12.809280928092804,31.118906167666985
-12.805280528052805,31.111856545591138
-12.801280128012806,31.104804629644242
-12.797279727972793,31.097750418730367
-12.793279327932794,31.090693911753583
-12.789278927892795,31.083635107617887
-12.785278527852782,31.076574005227254
-12.781278127812783,31.06951060348565
-12.77727772777277,31.062444901296974
-12.773277327732771,31.05537689756513
-12.769276927692772,31.048306591193978
-12.765276527652759,31.041233981087338
-12.76127612761276,31.034159066149044
-12.757275727572761,31.027081845282876
-12.753275327532748,31.0200023173926
-12.749274927492749,31.012920481381972
-12.74527452745275,31.005836336154715
-12.741274127412737,30.99874988061454
-12.737273727372738,30.991661113665156
-12.73327332733274,30.984570034210243
-12.729272927292726,30.977476641153466
-12.725272527252727,30.970380933398495
-12.721272127212714,30.96328290984897
-12.717271727172715,30.95618256940855
-12.713271327132716,30.949079910980867
-12.709270927092703,30.94197493346954
-12.705270527052704,30.93486763577822
-12.701270127012705,30.927758016810525
-12.697269726972692,30.92064607547007
-12.693269326932693,30.9135318106605
-12.689268926892694,30.906415221285442
-12.685268526852681,30.899296306248523
-12.681268126812682,30.892175064453397
-12.677267726772683,30.885051494803708
-12.67326732673267,30.877925596203106
-12.669266926692671,30.87079736755527
-12.665266526652658,30.86366680776387
-12.66126612661266,30.856533915732612
-12.65726572657266,30.849398690365202
-12.653265326532647,30.842261130565355
-12.649264926492648,30.83512123523683
-12.64526452645265,30.82797900328339
-12.641264126412636,30.820834433608805
-12.637263726372638,30.813687525116908
-12.633263326332639,30.806538276711517
-12.629262926292625,30.79938668729649
-12.625262526252627,30.79223275577573
-12.621262126212628,30.78507648105315
-12.617261726172615,30.777917862032687
-12.613261326132616,30.770756897618337
-12.609260926092603,30.763593586714105
-12.605260526052604,30.75642792822406
-12.601260126012605,30.749259921052282
-12.597259725972592,30.742089564102887
-12.593259325932593,30.734916856280073
-12.589258925892594,30.727741796488036
-12.58525852585258,30.720564383631036
-12.581258125812582,30.713384616613375
-12.577257725772583,30.706202494339415
-12.57325732573257,30.699018015713534
-12.56925692569257,30.691831179640207
-12.565256525652572,30.684641985023926
-12.561256125612559,30.67745043076924
-12.55725572557256,30.670256515780782
-12.553255325532547,30.66306023896321
-12.549254925492548,30.655861599221264
-12.545254525452549,30.64866059545973
-12.541254125412536,30.64145722658346
-12.537253725372537,30.63425149149738
-12.533253325332538,30.627043389106476
-12.529252925292525,30.619832918315783
-12.525252525252526,30.612620078030446
-12.521252125212527,30.60540486715565
-12.517251725172514,30.59818728459665
-12.513251325132515,30.590967329258813
-12.509250925092502,30.58374500004753
-12.505250525052503,30.576520295868317
-12.501250125012504,30.56929321562674
-12.497249724972491,30.56206375822845
-12.493249324932492,30.554831922579204
-12.489248924892493,30.54759770758482
-12.48524852485248,30.540361112151206
-12.481248124812481,30.533122135184374
-12.477247724772482,30.52588077559041
-12.473247324732469,30.51863703227549
-12.46924692469247,30.511390904145905
-12.465246524652471,30.50414239010803
-12.461246124612458,30.49689148906832
-12.45724572457246,30.489638199933367
-12.453245324532446,30.48238252160982
-12.449244924492447,30.47512445300448
-12.445244524452448,30.46786399302421
-12.441244124412435,30.460601140575996
-12.437243724372436,30.453335894566937
-12.433243324332437,30.446068253904237
-12.429242924292424,30.438798217495204
-12.425242524252425,30.431525784247285
-12.421242124212426,30.42425095306801
-12.417241724172413,30.41697372286505
-12.413241324132414,30.409694092546182
-12.409240924092416,30.402412061019323
-12.405240524052402,30.395127627192476
-12.401240124012403,30.387840789973815
-12.39723972397239,30.380551548271605
-12.393239323932391,30.373259900994263
-12.389238923892393,30.365965847050315
-12.38523852385238,30.35866938534843
-12.38123812381238,30.35137051479742
-12.377237723772382,30.34406923430622
-12.373237323732369,30.336765542783905
-12.36923692369237,30.32945943913969
-12.36523652365237,30.32215092228294
-12.361236123612358,30.314839991123147
-12.357235723572359,30.30752664456997
-12.35323532353236,30.300210881533193
-12.349234923492347,30.292892700922756
-12.345234523452348,30.285572101648768
-12.341234123412335,30.278249082621464
-12.337233723372336,30.270923642751256
-12.333233323332337,30.2635957809487
-12.329232923292324,30.256265496124506
-12.325232523252325,30.248932787189563
-12.321232123212326,30.24159765305491
-12.317231723172313,30.234260092631743
-12.313231323132314,30.22692010483145
-12.309230923092315,30.219577688565565
-12.305230523052302,30.212232842745788
-12.301230123012303,30.20488556628402
-12.29722972297229,30.197535858092305
-12.29322932293229,30.19018371708289
-12.289228922892292,30.182829142168174
-12.285228522852279,30.17547213226075
-12.28122812281228,30.168112686273407
-12.277227722772281,30.160750803119097
-12.273227322732268,30.153386481710946
-12.269226922692269,30.146019720962315
-12.26522652265227,30.13865051978671
-12.261226122612257,30.131278877097845
-12.257225722572258,30.12390479180964
-12.25322532253226,30.116528262836194
-12.249224922492246,30.1091492890918
-12.245224522452247,30.10176786949098
-12.241224122412234,30.094384002948424
-12.237223722372235,30.08699768837905
-12.233223322332236,30.079608924697975
-12.229222922292223,30.07221771082051
-12.225222522252224,30.064824045662203
-12.221222122212225,30.057427928138797
-12.217221722172212,30.050029357166242
-12.213221322132213,30.04262833166073
-12.209220922092214,30.035224850538654
-12.205220522052201,30.02781891271661
-12.201220122012202,30.020410517111465
-12.197219721972203,30.012999662640265
-12.19321932193219,30.005586348220294
-12.189218921892191,29.998170572769087
-12.185218521852178,29.990752335204377
-12.18121812181218,29.983331634444156
-12.17721772177218,29.975908469406644
-12.173217321732167,29.96848283901027
-12.169216921692168,29.961054742173758
-12.16521652165217,29.953624177816028
-12.161216121612156,29.946191144856254
-12.157215721572157,29.938755642213863
-12.153215321532159,29.931317668808525
-12.149214921492145,29.923877223560154
-12.145214521452147,29.916434305388933
-12.141214121412148,29.90898891321528
-12.137213721372135,29.901541045959867
-12.133213321332136,29.894090702543654
-12.129212921292122,29.886637881887822
-12.125212521252124,29.879182582913845
-12.121212121212125,29.871724804543447
-12.117211721172112,29.864264545698614
-12.113211321132113,29.85680180530162
-12.109210921092114,29.849336582274997
-12.1052105210521,29.841868875541532
-12.101210121012102,29.83439868402433
-12.097209720972103,29.826926006646737
-12.09320932093209,29.819450842332394
-12.08920892089209,29.811973190005226
-12.085208520852092,29.804493048589432
-12.081208120812079,29.797010417009496
-12.07720772077208,29.789525294190216
-12.073207320732067,29.78203767905664
-12.069206920692068,29.77454757053415
-12.065206520652069,29.76705496754839
-12.061206120612056,29.75955986902531
-12.057205720572057,29.75206227389118
-12.053205320532058,29.744562181072546
-12.049204920492045,29.73705958949626
-12.045204520452046,29.729554498089502
-12.041204120412047,29.722046905779735
-12.037203720372034,29.714536811494735
-12.033203320332035,29.707024214162615
-12.029202920292022,29.699509112711773
-12.025202520252023,29.69199150607095
-12.021202120212024,29.68447139316919
-12.017201720172011,29.676948772935845
-12.013201320132012,29.669423644300633
-12.009200920092013,29.66189600619356
-12.005200520052,29.65436585754497
-12.001200120012001,29.646833197285556
-11.997199719972002,29.639298024346324
-11.993199319931989,29.631760337658605
-11.98919891989199,29.624220136154108
-11.985198519851991,29.61667741876484
-11.981198119811978,29.609132184423167
-11.97719771977198,29.601584432061816
-11.973197319731966,29.59403416061382
-11.969196919691967,29.586481369012606
-11.965196519651968,29.578926056191925
-11.961196119611955,29.571368221085876
-11.957195719571956,29.563807862628945
-11.953195319531957,29.55624497975595
-11.949194919491944,29.548679571402058
-11.945194519451945,29.541111636502848
-11.941194119411946,29.53354117399422
-11.937193719371933,29.52596818281244
-11.933193319331934,29.518392661894186
-11.929192919291935,29.510814610176464
-11.925192519251922,29.50323402659667
-11.921192119211923,29.49565091009259
-11.91719171917191,29.48806525960236
-11.913191319131911,29.48047707406454
-11.909190919091913,29.472886352418033
-11.9051905190519,29.46529309360214
-11.9011901190119,29.457697296556567
-11.897189718971902,29.450098960221396
-11.893189318931888,29.442498083537096
-11.88918891889189,29.434894665444553
-11.88518851885189,29.427288704885036
-11.881188118811878,29.41968020080021
-11.877187718771879,29.41206915213217
-11.87318731873188,29.40445555782338
-11.869186918691867,29.39683941681673
-11.865186518651868,29.389220728055527
-11.861186118611855,29.381599490483477
-11.857185718571856,29.373975703044714
-11.853185318531857,29.36634936468378
-11.849184918491844,29.358720474345628
-11.845184518451845,29.35108903097566
-11.841184118411846,29.34345503351968
-11.837183718371833,29.33581848092392
-11.833183318331834,29.328179372135057
-11.829182918291835,29.320537706100193
-11.825182518251822,29.312893481766846
-11.821182118211823,29.305246698083003
-11.81718171817181,29.297597353997066
-11.81318131813181,29.289945448457892
-11.809180918091812,29.28229098041478
-11.805180518051799,29.274633948817453
-11.8011801180118,29.26697435261613
-11.797179717971801,29.259312190761445
-11.793179317931788,29.251647462204485
-11.789178917891789,29.243980165896822
-11.78517851785179,29.236310300790457
-11.781178117811777,29.228637865837864
-11.777177717771778,29.220962859992
-11.77317731773178,29.213285282206257
-11.769176917691766,29.205605131434506
-11.765176517651767,29.197922406631108
-11.761176117611754,29.190237106750867
-11.757175717571755,29.182549230749096
-11.753175317531756,29.174858777581566
-11.749174917491743,29.16716574620453
-11.745174517451744,29.159470135574743
-11.741174117411745,29.151771944649425
-11.737173717371732,29.14407117238629
-11.733173317331733,29.13636781774356
-11.729172917291734,29.128661879679935
-11.725172517251721,29.120953357154608
-11.721172117211722,29.113242249127296
-11.717171717171723,29.10552855455819
-11.71317131713171,29.097812272407996
-11.709170917091711,29.09009340163794
-11.705170517051698,29.082371941209733
-11.7011701170117,29.074647890085625
-11.6971697169717,29.06692124722836
-11.693169316931687,29.0591920116012
-11.689168916891688,29.05146018216795
-11.68516851685169,29.04372575789291
-11.681168116811676,29.035988737740915
-11.677167716771677,29.02824912067734
-11.673167316731679,29.020506905668068
-11.669166916691665,29.012762091679527
-11.665166516651666,29.00501467767869
-11.661166116611668,28.997264662633054
-11.657165716571654,28.98951204551065
-11.653165316531656,28.98175682528008
-11.649164916491642,28.97399900091046
-11.645164516451644,28.966238571371488
-11.641164116411645,28.958475535633383
-11.637163716371631,28.95070989266692
-11.633163316331633,28.942941641443465
-11.629162916291634,28.93517078093491
-11.62516251625162,28.927397310113705
-11.621162116211622,28.919621227952895
-11.617161716171623,28.911842533426064
-11.61316131613161,28.90406122550737
-11.60916091609161,28.89627730317157
-11.605160516051612,28.888490765393964
-11.601160116011599,28.88070161115043
-11.5971597159716,28.87290983941746
-11.593159315931587,28.865115449172087
-11.589158915891588,28.857318439391968
-11.585158515851589,28.849518809055322
-11.581158115811576,28.841716557140963
-11.577157715771577,28.833911682628308
-11.573157315731578,28.82610418449737
-11.569156915691565,28.818294061728746
-11.565156515651566,28.810481313303665
-11.561156115611567,28.802665938203926
-11.557155715571554,28.79484793541195
-11.553155315531555,28.787027303910783
-11.549154915491542,28.779204042684057
-11.545154515451543,28.771378150716043
-11.541154115411544,28.763549626991622
-11.537153715371531,28.755718470496276
-11.533153315331532,28.747884680216153
-11.529152915291533,28.74004825513799
-11.52515251525152,28.73220919424916
-11.521152115211521,28.724367496537692
-11.517151715171522,28.716523160992224
-11.513151315131509,28.70867618660203
-11.50915091509151,28.700826572357055
-11.505150515051511,28.692974317247852
-11.501150115011498,28.685119420265632
-11.4971497149715,28.67726188040227
-11.493149314931486,28.669401696650258
-11.489148914891487,28.661538868002786
-11.485148514851488,28.65367339345367
-11.481148114811475,28.645805271997375
-11.477147714771476,28.637934502629076
-11.473147314731477,28.63006108434457
-11.469146914691464,28.622185016140328
-11.465146514651465,28.614306297013517
-11.461146114611466,28.606424925961953
-11.457145714571453,28.598540901984123
-11.453145314531454,28.59065422407923
-11.449144914491455,28.582764891247127
-11.445144514451442,28.574872902488345
-11.441144114411443,28.56697825680414
-11.43714371437143,28.55908095319642
-11.433143314331431,28.551180990667817
-11.429142914291432,28.543278368221642
-11.42514251425142,28.53537308486189
-11.42114211421142,28.527465139593307
-11.417141714171422,28.519554531421292
-11.413141314131408,28.511641259351972
-11.40914091409141,28.503725322392196
-11.40514051405141,28.49580671954951
-11.401140114011397,28.487885449832174
-11.397139713971399,28.479961512249186
-11.3931393139314,28.472034905810254
-11.389138913891387,28.464105629525797
-11.385138513851388,28.45617368240699
-11.381138113811375,28.448239063465717
-11.377137713771376,28.440301771714612
-11.373137313731377,28.43236180616703
-11.369136913691364,28.42441916583706
-11.365136513651365,28.416473849739564
-11.361136113611366,28.408525856890122
-11.357135713571353,28.40057518630506
-11.353135313531354,28.392621837001474
-11.349134913491355,28.384665807997205
-11.345134513451342,28.37670709831083
-11.341134113411343,28.368745706961736
-11.33713371337133,28.360781632970014
-11.33313331333133,28.352814875356565
-11.329132913291332,28.344845433143036
-11.325132513251319,28.336873305351837
-11.32113211321132,28.32889849100619
-11.317131713171321,28.320920989130048
-11.313131313131308,28.312940798748173
-11.309130913091309,28.304957918886107
-11.30513051305131,28.296972348570165
-11.301130113011297,28.288984086827462
-11.297129712971298,28.280993132685907
-11.293129312931299,28.2729994851742
-11.289128912891286,28.26500314332182
-11.285128512851287,28.257004106159087
-11.281128112811274,28.249002372717083
-11.277127712771275,28.240997942027736
-11.273127312731276,28.232990813123756
-11.269126912691263,28.224980985038655
-11.265126512651264,28.21696845680681
-11.261126112611265,28.208953227463365
-11.257125712571252,28.200935296044303
-11.253125312531253,28.192914661586453
-11.249124912491254,28.184891323127445
-11.245124512451241,28.176865279705734
-11.241124112411242,28.168836530360643
-11.237123712371243,28.16080507413231
-11.23312331233123,28.15277091006169
-11.229122912291231,28.144734037190638
-11.225122512251218,28.136694454561795
-11.22112211221122,28.128652161218696
-11.21712171217122,28.1206071562057
-11.213121312131207,28.112559438568024
-11.209120912091208,28.104509007351762
-11.20512051205121,28.09645586160385
-11.201120112011196,28.088400000372083
-11.197119711971197,28.080341422705153
-11.193119311931198,28.072280127652594
-11.189118911891185,28.064216114264806
-11.185118511851186,28.05614938159311
-11.181118111811188,28.048079928689656
-11.177117711771174,28.040007754607498
-11.173117311731176,28.031932858400584
-11.169116911691162,28.02385523912373
-11.165116511651163,28.015774895832667
-11.161116111611165,28.007691827584
-11.157115711571151,27.999606033435235
-11.153115311531153,27.991517512444798
-11.149114911491154,27.983426263671994
-11.14511451145114,27.97533228617704
-11.141114111411142,27.967235579021082
-11.137113711371143,27.95913614126616
-11.13311331133113,27.951033971975225
-11.12911291129113,27.942929070212173
-11.125112511251132,27.9348214350418
-11.121112111211119,27.926711065529826
-11.11711171117112,27.91859796074293
-11.113111311131107,27.91048211974868
-11.109110911091108,27.902363541615614
-11.105110511051109,27.89424222541319
-11.101110111011096,27.886118170211805
-11.097109710971097,27.87799137508282
-11.093109310931098,27.869861839098522
-11.089108910891085,27.86172956133215
-11.085108510851086,27.85359454085792
-11.081108110811087,27.84545677675098
-11.077107710771074,27.837316268087434
-11.073107310731075,27.829173013944384
-11.069106910691062,27.821027013399856
-11.065106510651063,27.812878265532888
-11.061106110611064,27.804726769423453
-11.05710571057105,27.79657252415251
-11.053105310531052,27.788415528802016
-11.049104910491053,27.780255782454887
-11.04510451045104,27.772093284195034
-11.041104110411041,27.763928033107362
-11.037103710371042,27.755760028277763
-11.033103310331029,27.74758926879311
-11.02910291029103,27.739415753741305
-11.025102510251031,27.73123948221122
-11.021102110211018,27.723060453292742
-11.01710171017102,27.71487866607679
-11.013101310131006,27.706694119655243
-11.009100910091007,27.698506813121053
-11.005100510051008,27.690316745568143
-11.001100110010995,27.682123916091474
-10.997099709970996,27.673928323787038
-10.993099309930997,27.665729967751844
-10.989098909890984,27.657528847083928
-10.985098509850985,27.649324960882375
-10.981098109810986,27.641118308247293
-10.977097709770973,27.63290888827982
-10.973097309730974,27.62469670008218
-10.969096909690975,27.616481742757593
-10.965096509650962,27.608264015410345
-10.961096109610963,27.600043517145807
-10.95709570957095,27.591820247070352
-10.953095309530951,27.58359420429146
-10.949094909490952,27.575365387917643
-10.94509450945094,27.567133797058485
-10.94109410941094,27.55889943082466
-10.937093709370941,27.55066228832789
-10.933093309330928,27.542422368680967
-10.92909290929093,27.534179670997798
-10.92509250925093,27.52593419439334
-10.921092109210917,27.51768593798364
-10.917091709170919,27.509434900885854
-10.91309130913092,27.501181082218206
-10.909090909090907,27.492924481100026
-10.905090509050908,27.484665096651746
-10.901090109010894,27.47640292799489
-10.897089708970896,27.468137974252105
-10.893089308930897,27.45987023454713
-10.889088908890884,27.45159970800481
-10.885088508850885,27.443326393751136
-10.881088108810886,27.43505029091319
-10.877087708770873,27.42677139861917
-10.873087308730874,27.418489715998433
-10.869086908690875,27.41020524218144
-10.865086508650862,27.40191797629978
-10.861086108610863,27.3936279174862
-10.85708570857085,27.385335064874557
-10.85308530853085,27.377039417599875
-10.849084908490852,27.368740974798314
-10.845084508450839,27.360439735607162
-10.84108410841084,27.352135699164904
-10.837083708370841,27.34382886461114
-10.833083308330828,27.335519231086636
-10.829082908290829,27.327206797733343
-10.82508250825083,27.318891563694358
-10.821082108210817,27.310573528113935
-10.817081708170818,27.302252690137532
-10.813081308130819,27.29392904891176
-10.809080908090806,27.285602603584408
-10.805080508050807,27.277273353304462
-10.801080108010794,27.268941297222074
-10.797079707970795,27.26060643448861
-10.793079307930796,27.252268764256605
-10.789078907890783,27.243928285679793
-10.785078507850784,27.235584997913126
-10.781078107810785,27.227238900112738
-10.777077707770772,27.218889991435965
-10.773077307730773,27.210538271041386
-10.769076907690774,27.202183738088756
-10.765076507650761,27.19382639173905
-10.761076107610762,27.185466231154496
-10.757075707570763,27.17710325549851
-10.75307530753075,27.16873746393573
-10.749074907490751,27.16036885563206
-10.745074507450738,27.151997429754605
-10.74107410741074,27.14362318547173
-10.73707370737074,27.135246121953017
-10.733073307330727,27.126866238369292
-10.729072907290728,27.11848353389266
-10.72507250725073,27.110098007696443
-10.721072107210716,27.101709658955215
-10.717071707170717,27.093318486844844
-10.713071307130718,27.08492449054242
-10.709070907090705,27.07652766922631
-10.705070507050706,27.068128022076156
-10.701070107010707,27.05972554827286
-10.697069706970694,27.051320246998596
-10.693069306930695,27.042912117436842
-10.689068906890682,27.034501158772315
-10.685068506850683,27.02608737019106
-10.681068106810685,27.017670750880377
-10.677067706770671,27.00925130002887
-10.673067306730672,27.000829016826444
-10.669066906690674,26.992403900464296
-10.66506650665066,26.98397595013492
-10.661066106610662,26.975545165032127
-10.657065706570663,26.967111544351038
-10.65306530653065,26.95867508728806
-10.64906490649065,26.950235793040957
-10.645064506450652,26.94179366080878
-10.641064106410639,26.933348689791913
-10.63706370637064,26.924900879192077
-10.633063306330627,26.916450228212298
-10.629062906290628,26.907996736056973
-10.625062506250629,26.899540401931805
-10.621062106210616,26.89108122504383
-10.617061706170617,26.882619204601472
-10.613061306130618,26.87415433981446
-10.609060906090605,26.865686629893887
-10.605060506050606,26.85721607405221
-10.601060106010607,26.848742671503235
-10.597059705970594,26.840266421462122
-10.593059305930595,26.831787323145416
-10.589058905890582,26.823305375771014
-10.585058505850583,26.814820578558198
-10.581058105810584,26.806332930727617
-10.57705770577057,26.797842431501287
-10.573057305730572,26.78934908010264
-10.569056905690573,26.780852875756466
-10.56505650565056,26.772353817688945
-10.561056105610561,26.763851905127677
-10.557055705570562,26.755347137301634
-10.553055305530549,26.746839513441177
-10.54905490549055,26.738329032778122
-10.545054505450551,26.72981569454564
-10.541054105410538,26.72129949797833
-10.537053705370539,26.71278044231222
-10.533053305330526,26.704258526784734
-10.529052905290527,26.695733750634744
-10.525052505250528,26.687206113102526
-10.521052105210515,26.678675613429775
-10.517051705170516,26.670142250859662
-10.513051305130517,26.661606024636754
-10.509050905090504,26.65306693400706
-10.505050505050505,26.64452497821806
-10.501050105010506,26.635980156518666
-10.497049704970493,26.627432468159217
-10.493049304930494,26.618881912391547
-10.489048904890495,26.610328488468923
-10.485048504850482,26.601772195646067
-10.481048104810483,26.593213033179197
-10.47704770477047,26.58465100032596
-10.473047304730471,26.576086096345513
-10.469046904690472,26.56751832049846
-10.46504650465046,26.558947672046887
-10.46104610461046,26.550374150254388
-10.457045704570461,26.541797754386018
-10.453045304530448,26.53321848370832
-10.44904490449045,26.52463633748936
-10.44504450445045,26.51605131499867
-10.441044104410437,26.507463415507285
-10.437043704370438,26.49887263828778
-10.43304330433044,26.490278982614196
-10.429042904290426,26.481682447762097
-10.425042504250428,26.47308303300859
-10.421042104210414,26.46448073763225
-10.417041704170416,26.45587556091323
-10.413041304130417,26.447267502133176
-10.409040904090404,26.438656560575254
-10.405040504050405,26.43004273552421
-10.401040104010406,26.421426026266282
-10.397039703970393,26.412806432089255
-10.393039303930394,26.404183952282494
-10.389038903890395,26.395558586136872
-10.385038503850382,26.38693033294482
-10.381038103810383,26.37829919200036
-10.37703770377037,26.369665162599013
-10.37303730373037,26.36102824403793
-10.369036903690372,26.35238843561578
-10.365036503650359,26.34374573663281
-10.36103610361036,26.335100146390864
-10.35703570357036,26.326451664193346
-10.353035303530348,26.317800289345225
-10.349034903490349,26.309146021153094
-10.34503450345035,26.30048885892511
-10.341034103410337,26.291828801971015
-10.337033703370338,26.283165849602177
-10.333033303330339,26.27450000113153
-10.329032903290326,26.26583125587362
-10.325032503250327,26.25715961314463
-10.321032103210314,26.248485072262305
-10.317031703170315,26.23980763254605
-10.313031303130316,26.23112729331686
-10.309030903090303,26.22244405389735
-10.305030503050304,26.213757913611783
-10.301030103010305,26.205068871786036
-10.297029702970292,26.196376927747608
-10.293029302930293,26.187682080825667
-10.289028902890294,26.178984330350996
-10.285028502850281,26.170283675656016
-10.281028102810282,26.161580116074823
-10.277027702770283,26.152873650943146
-10.27302730273027,26.14416427959836
-10.269026902690271,26.135452001379534
-10.265026502650258,26.126736815627353
-10.26102610261026,26.11801872168422
-10.25702570257026,26.109297718894165
-10.253025302530247,26.100573806602895
-10.249024902490248,26.091846984157833
-10.24502450245025,26.083117250908046
-10.241024102410236,26.074384606204287
-10.237023702370237,26.065649049399024
-10.233023302330238,26.056910579846402
-10.229022902290225,26.048169196902244
-10.225022502250226,26.039424899924118
-10.221022102210227,26.030677688271247
-10.217021702170214,26.02192756130459
-10.213021302130215,26.013174518386815
-10.209020902090202,26.004418558882293
-10.205020502050203,25.995659682157132
-10.201020102010204,25.98689788757915
-10.197019701970191,25.97813317451788
-10.193019301930192,25.969365542344615
-10.189018901890194,25.96059499043236
-10.18501850185018,25.951821518155846
-10.181018101810182,25.94304512489159
-10.177017701770183,25.934265810017813
-10.17301730173017,25.92548357291449
-10.16901690169017,25.91669841296337
-10.165016501650172,25.907910329547942
-10.161016101610159,25.899119322053444
-10.15701570157016,25.890325389866916
-10.153015301530147,25.881528532377118
-10.149014901490148,25.87272874897463
-10.145014501450149,25.863926039051766
-10.141014101410136,25.855120402002633
-10.137013701370137,25.84631183722314
-10.133013301330138,25.83750034411096
-10.129012901290125,25.82868592206555
-10.125012501250126,25.819868570488186
-10.121012101210127,25.811048288781937
-10.117011701170114,25.802225076351647
-10.113011301130115,25.793398932604003
-10.109010901090102,25.784569856947474
-10.105010501050103,25.77573784879236
-10.101010101010104,25.766902907550772
-10.09700970097009,25.758065032636626
-10.093009300930092,25.7492242234657
-10.089008900890093,25.74038047945556
-10.08500850085008,25.731533800025613
-10.081008100810081,25.72268418459714
-10.077007700770082,25.71383163259321
-10.073007300730069,25.70497614343876
-10.06900690069007,25.696117716560586
-10.065006500650071,25.687256351387315
-10.061006100610058,25.67839204734943
-10.057005700570059,25.66952480387929
-10.053005300530046,25.660654620411098
-10.049004900490047,25.65178149638094
-10.045004500450048,25.64290543122677
-10.041004100410035,25.634026424388384
-10.037003700370036,25.625144475307515
-10.033003300330037,25.61625958342773
-10.029002900290024,25.607371748194495
-10.025002500250025,25.59848096905518
-10.021002100210026,25.589587245459033
-10.017001700170013,25.580690576857194
-10.013001300130014,25.57179096270273
-10.009000900090015,25.562888402450586
-10.005000500050002,25.55398289555762
-10.001000100010003,25.54507444148263
-9.99699969996999,25.536163039686286
-9.992999299929991,25.52724868963123
-9.988998899889992,25.518331390781977
-9.98499849984998,25.509411142604996
-9.98099809980998,25.5004879445687
-9.976997699769981,25.491561796143415
-9.972997299729968,25.482632696801407
-9.96899689968997,25.473700646016912
-9.96499649964997,25.464765643266084
-9.960996099609957,25.45582768802703
-9.956995699569958,25.44688677977984
-9.95299529952996,25.43794291800654
-9.948994899489946,25.428996102191114
-9.944994499449948,25.420046331819538
-9.940994099409934,25.411093606379723
-9.936993699369935,25.402137925361593
-9.932993299329937,25.393179288257027
-9.928992899289923,25.38421769455988
-9.924992499249925,25.37525314376602
-9.920992099209926,25.366285635373284
-9.916991699169913,25.35731516888149
-9.912991299129914,25.348341743792506
-9.908990899089915,25.339365359610145
-9.904990499049902,25.330386015840244
-9.900990099009903,25.32140371199067
-9.89698969896989,25.312418447571268
-9.89298929892989,25.30343022209394
-9.888988898889892,25.29443903507258
-9.884988498849879,25.285444886023097
-9.88098809880988,25.276447774463477
-9.87698769876988,25.26744769991369
-9.872987298729868,25.258444661895755
-9.868986898689869,25.24943865993376
-9.86498649864987,25.2404296935538
-9.860986098609857,25.23141776228403
-9.856985698569858,25.222402865654676
-9.852985298529859,25.213385003197995
-9.848984898489846,25.20436417444831
-9.844984498449847,25.195340378942017
-9.840984098409834,25.186313616217575
-9.836983698369835,25.177283885815523
-9.832983298329836,25.168251187278457
-9.828982898289823,25.159215520151058
-9.824982498249824,25.15017688398011
-9.820982098209825,25.14113527831446
-9.816981698169812,25.132090702705053
-9.812981298129813,25.12304315670495
-9.808980898089814,25.113992639869277
-9.804980498049801,25.10493915175528
-9.800980098009802,25.09588269192232
-9.796979697969803,25.08682325993186
-9.79297929792979,25.077760855347464
-9.788978897889791,25.068695477734853
-9.784978497849778,25.05962712666182
-9.78097809780978,25.05055580169834
-9.77697769776978,25.041481502416474
-9.772977297729767,25.03240422839043
-9.768976897689768,25.02332397919657
-9.76497649764977,25.01424075441338
-9.760976097609756,25.00515455362149
-9.756975697569757,24.996065376403706
-9.752975297529758,24.986973222344965
-9.748974897489745,24.977878091032352
-9.744974497449746,24.968779982055157
-9.740974097409747,24.959678895004792
-9.736973697369734,24.950574829474856
-9.732973297329735,24.94146778506113
-9.728972897289722,24.932357761361548
-9.724972497249723,24.923244757976267
-9.720972097209724,24.914128774507592
-9.716971697169711,24.905009810560017
-9.712971297129712,24.895887865740267
-9.708970897089714,24.88676293965723
-9.7049704970497,24.877635031921994
-9.700970097009701,24.868504142147888
-9.696969696969703,24.85937026995041
-9.69296929692969,24.850233414947287
-9.68896889688969,24.841093576758475
-9.684968496849692,24.831950755006137
-9.680968096809679,24.82280494931465
-9.67696769676968,24.813656159310657
-9.672967296729666,24.80450438462299
-9.668966896689668,24.79534962488276
-9.664966496649669,24.78619187972329
-9.660966096609656,24.77703114878015
-9.656965696569657,24.767867431691176
-9.652965296529658,24.758700728096446
-9.648964896489645,24.749531037638278
-9.644964496449646,24.740358359961288
-9.640964096409647,24.731182694712334
-9.636963696369634,24.722004041540526
-9.632963296329635,24.71282240009729
-9.628962896289622,24.70363777003629
-9.624962496249623,24.6944501510135
-9.620962096209624,24.685259542687152
-9.61696169616961,24.676065944717774
-9.612961296129612,24.666869356768203
-9.608960896089613,24.65766977850356
-9.6049604960496,24.64846720959125
-9.6009600960096,24.63926164970102
-9.596959695969602,24.6300530985049
-9.592959295929589,24.62084155567722
-9.58895889588959,24.611627020894666
-9.584958495849591,24.602409493836213
-9.580958095809578,24.59318897418316
-9.576957695769579,24.583965461619165
-9.572957295729566,24.574738955830174
-9.568956895689567,24.56550945650451
-9.564956495649568,24.556276963332813
-9.560956095609555,24.547041476008058
-9.556955695569556,24.537802994225604
-9.552955295529557,24.528561517683137
-9.548954895489544,24.519317046080683
-9.544954495449545,24.510069579120675
-9.540954095409546,24.500819116507877
-9.536953695369533,24.491565657949405
-9.532953295329534,24.482309203154802
-9.528952895289535,24.47304975183594
-9.524952495249522,24.463787303707075
-9.520952095209523,24.45452185848488
-9.51695169516951,24.445253415888374
-9.512951295129511,24.435981975639006
-9.508950895089512,24.426707537460597
-9.5049504950495,24.417430101079365
-9.5009500950095,24.408149666223956
-9.496949694969501,24.3988662326254
-9.492949294929488,24.38957980001715
-9.48894889488949,24.38029036813508
-9.48494849484949,24.370997936717476
-9.480948094809477,24.361702505505033
-9.476947694769478,24.352404074240916
-9.47294729472948,24.34310264267069
-9.468946894689466,24.33379821054234
-9.464946494649467,24.32449077760635
-9.460946094609454,24.315180343615584
-9.456945694569455,24.305866908325406
-9.452945294529457,24.296550471493592
-9.448944894489443,24.28723103288038
-9.444944494449445,24.277908592248508
-9.440944094409446,24.268583149363135
-9.436943694369432,24.259254703991882
-9.432943294329434,24.249923255904893
-9.428942894289435,24.240588804874747
-9.424942494249422,24.231251350676494
-9.420942094209423,24.22191089308771
-9.41694169416941,24.21256743188842
-9.41294129412941,24.203220966861174
-9.408940894089412,24.193871497790997
-9.404940494049399,24.1845190244654
-9.4009400940094,24.17516354667444
-9.3969396939694,24.165805064210655
-9.392939293929388,24.15644357686908
-9.388938893889389,24.14707908444731
-9.38493849384939,24.137711586745425
-9.380938093809377,24.12834108356603
-9.376937693769378,24.11896757471429
-9.372937293729379,24.109591059997868
-9.368936893689366,24.10021153922696
-9.364936493649367,24.09082901221435
-9.360936093609354,24.081443478775306
-9.356935693569355,24.072054938727693
-9.352935293529356,24.062663391891903
-9.348934893489343,24.053268838090872
-9.344934493449344,24.04387127715014
-9.340934093409345,24.03447070889777
-9.336933693369332,24.025067133164402
-9.332933293329333,24.015660549783277
-9.328932893289334,24.006250958590176
-9.324932493249321,23.996838359423467
-9.320932093209322,23.98742275212413
-9.316931693169323,23.978004136535702
-9.31293129312931,23.968582512504323
-9.308930893089311,23.95915787987874
-9.304930493049298,23.949730238510277
-9.300930093009299,23.940299588252902
-9.2969296929693,23.930865928963147
-9.292929292929287,23.92142926050018
-9.288928892889288,23.91198958272579
-9.28492849284929,23.902546895504376
-9.280928092809276,23.893101198702954
-9.276927692769277,23.8836524921912
-9.272927292729278,23.87420077584139
-9.268926892689265,23.864746049528446
-9.264926492649266,23.85528831312995
-9.260926092609267,23.8458275665261
-9.256925692569254,23.836363809599757
-9.252925292529255,23.826897042236443
-9.248924892489242,23.817427264324312
-9.244924492449243,23.80795447575422
-9.240924092409244,23.79847867641965
-9.236923692369231,23.788999866216756
-9.232923292329232,23.779518045044398
-9.228922892289233,23.770033212804087
-9.22492249224922,23.7605453694
-9.220922092209221,23.751054514739046
-9.216921692169223,23.741560648730786
-9.21292129212921,23.73206377128747
-9.20892089208921,23.722563882324092
-9.204920492049212,23.713060981758293
-9.200920092009198,23.70355506951044
-9.1969196919692,23.694046145503624
-9.192919291929186,23.684534209663624
-9.188918891889188,23.67501926191897
-9.184918491849189,23.665501302200873
-9.180918091809176,23.655980330443292
-9.176917691769177,23.646456346582926
-9.172917291729178,23.636929350559186
-9.168916891689165,23.62739934231422
-9.164916491649166,23.61786632179295
-9.160916091609167,23.608330288943
-9.156915691569154,23.598791243714768
-9.152915291529155,23.589249186061423
-9.148914891489142,23.579704115938842
-9.144914491449143,23.570156033305715
-9.140914091409144,23.560604938123472
-9.13691369136913,23.551050830356306
-9.132913291329132,23.541493709971213
-9.128912891289133,23.53193357693794
-9.12491249124912,23.52237043122902
-9.12091209120912,23.512804272819796
-9.116911691169122,23.503235101688368
-9.112911291129109,23.49366291781564
-9.10891089108911,23.48408772118534
-9.104910491049111,23.474509511783967
-9.100910091009098,23.464928289600824
-9.096909690969099,23.455344054628064
-9.092909290929086,23.445756806860608
-9.088908890889087,23.436166546296224
-9.084908490849088,23.426573272935503
-9.080908090809075,23.41697698678183
-9.076907690769076,23.407377687841468
-9.072907290729077,23.397775376123484
-9.068906890689064,23.388170051639776
-9.064906490649065,23.378561714405123
-9.060906090609066,23.36895036443712
-9.056905690569053,23.3593360017562
-9.052905290529054,23.349718626385705
-9.048904890489055,23.340098238351782
-9.044904490449042,23.330474837683454
-9.040904090409043,23.32084842441264
-9.03690369036903,23.311218998574088
-9.032903290329031,23.301586560205457
-9.028902890289032,23.291951109347263
-9.02490249024902,23.282312646042904
-9.02090209020902,23.272671170338686
-9.016901690169021,23.26302668228379
-9.012901290129008,23.25337918193028
-9.00890089008901,23.24372866933316
-9.00490049004901,23.2340751445503
-9.000900090008997,23.224418607642477
-8.996899689968998,23.214759058673422
-8.992899289929,23.205096497709732
-8.988898889888986,23.195430924820933
-8.984898489848987,23.185762340079513
-8.980898089808974,23.176090743560835
-8.976897689768975,23.166416135343237
-8.972897289728976,23.15673851550797
-8.968896889688963,23.14705788413922
-8.964896489648964,23.137374241324135
-8.960896089608966,23.127687587152803
-8.956895689568952,23.117997921718253
-8.952895289528954,23.10830524511649
-8.948894889488955,23.098609557446473
-8.944894489448941,23.088910858810102
-8.940894089408943,23.07920914931229
-8.93689368936893,23.069504429060874
-8.93289328932893,23.059796698166707
-8.928892889288932,23.050085956743604
-8.924892489248919,23.04037220490835
-8.92089208920892,23.030655442780755
-8.91689168916892,23.02093567048359
-8.912891289128908,23.01121288814262
-8.908890889088909,23.001487095886652
-8.90489048904891,22.991758293847457
-8.900890089008897,22.982026482159817
-8.896889688968898,22.972291660961552
-8.892889288928899,22.962553830393475
-8.888888888888886,22.95281299059942
-8.884888488848887,22.94306914172628
-8.880888088808874,22.93332228392392
-8.876887688768875,22.923572417345298
-8.872887288728876,22.913819542146367
-8.868886888688863,22.90406365848612
-8.864886488648864,22.894304766526638
-8.860886088608865,22.884542866433
-8.856885688568852,22.874777958373368
-8.852885288528853,22.865010042518957
-8.848884888488854,22.85523911904404
-8.844884488448841,22.84546518812594
-8.840884088408842,22.835688249945086
-8.836883688368843,22.82590830468495
-8.83288328832883,22.816125352532087
-8.828882888288831,22.806339393676147
-8.824882488248818,22.79655042830984
-8.820882088208819,22.786758456629002
-8.81688168816882,22.776963478832535
-8.812881288128807,22.76716549512243
-8.808880888088808,22.75736450570382
-8.80488048804881,22.74756051078491
-8.800880088008796,22.73775351057701
-8.796879687968797,22.727943505294583
-8.792879287928798,22.71813049515517
-8.788878887888785,22.708314480379446
-8.784878487848786,22.69849546119123
-8.780878087808787,22.688673437817446
-8.776877687768774,22.678848410488158
-8.772877287728775,22.669020379436592
-8.768876887688762,22.659189344899072
-8.764876487648763,22.64935530711512
-8.760876087608764,22.639518266327364
-8.756875687568751,22.6296782227816
-8.752875287528752,22.61983517672681
-8.748874887488753,22.609989128415094
-8.74487448744874,22.60014007810174
-8.740874087408741,22.590288026045222
-8.736873687368742,22.580432972507165
-8.73287328732873,22.57057491775237
-8.72887288728873,22.56071386204885
-8.724872487248732,22.550849805667777
-8.720872087208718,22.540982748883515
-8.71687168716872,22.531112691973647
-8.712871287128706,22.521239635218922
-8.708870887088707,22.511363578903328
-8.704870487048709,22.501484523314033
-8.700870087008695,22.491602468741412
-8.696869686968697,22.48171741547909
-8.692869286928698,22.471829363823872
-8.688868886888685,22.461938314075795
-8.684868486848686,22.452044266538152
-8.680868086808687,22.44214722151744
-8.676867686768674,22.432247179323383
-8.672867286728675,22.422344140268983
-8.668866886688662,22.412438104670436
-8.664866486648663,22.40252907284723
-8.660866086608664,22.392617045122083
-8.65686568656865,22.382702021820954
-8.652865286528652,22.372784003273104
-8.648864886488653,22.36286298981102
-8.64486448644864,22.35293898177046
-8.64086408640864,22.343011979490484
-8.636863686368642,22.33308198331339
-8.632863286328629,22.323148993584773
-8.62886288628863,22.31321301065353
-8.624862486248631,22.30327403487181
-8.620862086208618,22.293332066595067
-8.616861686168619,22.283387106182076
-8.612861286128606,22.273439153994868
-8.608860886088607,22.263488210398826
-8.604860486048608,22.253534275762608
-8.600860086008595,22.24357735045818
-8.596859685968596,22.23361743486086
-8.592859285928597,22.223654529349258
-8.588858885888584,22.213688634305296
-8.584858485848585,22.20371975011427
-8.580858085808586,22.193747877164768
-8.576857685768573,22.183773015848722
-8.572857285728574,22.173795166561426
-8.568856885688575,22.163814329701495
-8.564856485648562,22.153830505670893
-8.560856085608563,22.143843694874963
-8.55685568556855,22.133853897722368
-8.552855285528551,22.123861114625164
-8.548854885488552,22.113865345998757
-8.544854485448539,22.10386659226191
-8.54085408540854,22.09386485383679
-8.536853685368541,22.083860131148917
-8.532853285328528,22.07385242462718
-8.52885288528853,22.063841734703903
-8.52485248524853,22.053828061814748
-8.520852085208517,22.04381140639878
-8.516851685168518,22.033791768898496
-8.51285128512852,22.023769149759758
-8.508850885088506,22.01374354943183
-8.504850485048507,22.003714968367422
-8.500850085008494,21.993683407022615
-8.496849684968495,21.98364886585695
-8.492849284928496,21.973611345333357
-8.488848884888483,21.963570845918184
-8.484848484848484,21.953527368081254
-8.480848084808486,21.94348091229578
-8.476847684768472,21.933431479038425
-8.472847284728473,21.923379068789313
-8.468846884688475,21.91332368203199
-8.464846484648461,21.903265319253446
-8.460846084608463,21.893203980944165
-8.45684568456845,21.883139667598037
-8.45284528452845,21.873072379712458
-8.448844884488452,21.86300211778827
-8.444844484448438,21.852928882329767
-8.44084408440844,21.84285267384476
-8.43684368436844,21.832773492844506
-8.432843284328428,21.82269133984374
-8.428842884288429,21.812606215360724
-8.42484248424843,21.80251811991716
-8.420842084208417,21.792427054038264
-8.416841684168418,21.78233301825277
-8.412841284128419,21.772236013092893
-8.408840884088406,21.762136039094344
-8.404840484048407,21.752033096796378
-8.400840084008394,21.741927186741727
-8.396839683968395,21.73181830947668
-8.392839283928396,21.721706465551023
-8.388838883888383,21.711591655518056
-8.384838483848384,21.701473879934653
-8.380838083808385,21.69135313936119
-8.376837683768372,21.68122943436158
-8.372837283728373,21.671102765503303
-8.368836883688374,21.66097313335737
-8.36483648364836,21.650840538498322
-8.360836083608362,21.640704981504307
-8.356835683568363,21.63056646295699
-8.35283528352835,21.6204249834416
-8.348834883488351,21.610280543546963
-8.344834483448338,21.600133143865442
-8.340834083408339,21.58998278499301
-8.33683368336834,21.579829467529187
-8.332833283328327,21.569673192077076
-8.328832883288328,21.55951395924341
-8.32483248324833,21.549351769638466
-8.320832083208316,21.539186623876127
-8.316831683168317,21.529018522573903
-8.312831283128318,21.518847466352877
-8.308830883088305,21.508673455837737
-8.304830483048306,21.498496491656823
-8.300830083008307,21.48831657444204
-8.296829682968294,21.478133704828938
-8.292829282928295,21.467947883456702
-8.288828882888282,21.45775911096811
-8.284828482848283,21.447567388009617
-8.280828082808284,21.437372715231277
-8.276827682768271,21.427175093286785
-8.272827282728272,21.416974522833517
-8.268826882688273,21.40677100453245
-8.26482648264826,21.39656453904824
-8.260826082608261,21.386355127049203
-8.256825682568262,21.376142769207295
-8.25282528252825,21.36592746619814
-8.24882488248825,21.355709218701058
-8.244824482448252,21.345488027399007
-8.240824082408238,21.335263892978624
-8.23682368236824,21.32503681613026
-8.232823282328226,21.314806797547906
-8.228822882288227,21.304573837929286
-8.224822482248229,21.294337937975776
-8.220822082208215,21.284099098392456
-8.216821682168217,21.27385731988814
-8.212821282128218,21.26361260317531
-8.208820882088204,21.253364948970166
-8.204820482048206,21.24311435799263
-8.200820082008207,21.232860830966338
-8.196819681968194,21.22260436861863
-8.192819281928195,21.2123449716806
-8.188818881888182,21.20208264088704
-8.184818481848183,21.191817376976505
-8.180818081808184,21.181549180691274
-8.17681768176817,21.171278052777335
-8.172817281728172,21.16100399398449
-8.168816881688173,21.150727005066233
-8.16481648164816,21.14044708677982
-8.16081608160816,21.13016423988629
-8.156815681568162,21.11987846515043
-8.152815281528149,21.109589763340765
-8.14881488148815,21.09929813522964
-8.144814481448151,21.089003581593133
-8.140814081408138,21.078706103211108
-8.136813681368139,21.06840570086724
-8.132813281328126,21.05810237534893
-8.128812881288127,21.04779612744744
-8.124812481248128,21.03748695795777
-8.120812081208115,21.027174867678735
-8.116811681168116,21.016859857412967
-8.112811281128117,21.006541927966886
-8.108810881088104,20.996221080150715
-8.104810481048105,20.98589731477852
-8.100810081008106,20.975570632668163
-8.096809680968093,20.965241034641316
-8.092809280928094,20.95490852152352
-8.088808880888095,20.944573094144108
-8.084808480848082,20.934234753336245
-8.080808080808083,20.923893499936973
-8.07680768076807,20.91354933478713
-8.072807280728071,20.90320225873144
-8.068806880688072,20.892852272618455
-8.064806480648059,20.882499377300565
-8.06080608060806,20.87214357363407
-8.056805680568061,20.86178486247908
-8.052805280528048,20.851423244699593
-8.04880488048805,20.841058721163492
-8.04480448044805,20.830691292742515
-8.040804080408037,20.82032096031227
-8.036803680368038,20.80994772475228
-8.03280328032804,20.799571586945934
-8.028802880288026,20.789192547780495
-8.024802480248027,20.77881060814717
-8.020802080208014,20.768425768941007
-8.016801680168015,20.758038031061012
-8.012801280128016,20.747647395410063
-8.008800880088003,20.737253862894942
-8.004800480048004,20.726857434426385
-8.000800080008005,20.716458110919014
-7.996799679967992,20.706055893291374
-7.992799279927993,20.69565078246597
-7.9887988798879945,20.685242779369208
-7.984798479847981,20.674831884931425
-7.9807980798079825,20.664418100086934
-7.976797679767969,20.65400142577394
-7.9727972797279705,20.64358186293466
-7.968796879687972,20.6331594125152
-7.9647964796479584,20.622734075465655
-7.9607960796079595,20.612305852740082
-7.956795679567961,20.601874745296488
-7.9527952795279475,20.591440754096844
-7.948794879487949,20.58100388010712
-7.94479447944795,20.57056412429724
-7.940794079407937,20.560121487641098
-7.936793679367938,20.54967597111661
-7.932793279327939,20.539227575705652
-7.928792879287926,20.528776302394082
-7.924792479247927,20.518322152171795
-7.920792079207914,20.507865126032634
-7.916791679167915,20.497405224974507
-7.912791279127916,20.486942449999283
-7.908790879087903,20.47647680211285
-7.904790479047904,20.46600828232514
-7.900790079007905,20.455536891650084
-7.896789678967892,20.445062631105625
-7.892789278927893,20.43458550171378
-7.888788878887894,20.424105504500556
-7.884788478847881,20.413622640496
-7.880788078807882,20.40313691073424
-7.876787678767883,20.39264831625341
-7.87278727872787,20.38215685809569
-7.868786878687871,20.37166253730736
-7.864786478647858,20.36116535493869
-7.860786078607859,20.350665312044082
-7.85678567856786,20.34016240968196
-7.852785278527847,20.329656648914806
-7.848784878487848,20.31914803080923
-7.844784478447849,20.30863655643587
-7.840784078407836,20.29812222686946
-7.836783678367837,20.28760504318884
-7.832783278327838,20.27708500647691
-7.828782878287825,20.266562117820673
-7.824782478247826,20.256036378311254
-7.820782078207827,20.24550778904385
-7.816781678167814,20.23497635111777
-7.812781278127815,20.22444206563646
-7.808780878087802,20.213904933707436
-7.804780478047803,20.20336495644238
-7.800780078007804,20.192822134957066
-7.796779677967791,20.18227647037139
-7.792779277927792,20.171727963809413
-7.788778877887793,20.161176616399306
-7.78477847784778,20.150622429273366
-7.780778077807781,20.140065403568077
-7.776777677767782,20.129505540424027
-7.772777277727769,20.11894284098597
-7.76877687768777,20.108377306402833
-7.7647764776477715,20.09780893782768
-7.760776077607758,20.087237736417734
-7.756775677567759,20.076663703334425
-7.752775277527746,20.066086839743303
-7.748774877487747,20.055507146814143
-7.7447744774477485,20.044924625720864
-7.740774077407735,20.034339277641575
-7.7367736773677365,20.023751103758595
-7.732773277327738,20.013160105258418
-7.728772877287724,20.002566283331717
-7.7247724772477255,19.99196963917342
-7.720772077207727,19.981370173982604
-7.7167716771677135,19.97076788896257
-7.712771277127715,19.960162785320865
-7.7087708770877015,19.949554864269192
-7.704770477047703,19.938944127023547
-7.700770077007704,19.928330574804093
-7.6967696769676905,19.917714208835235
-7.692769276927692,19.907095030345644
-7.688768876887693,19.896473040568193
-7.68476847684768,19.885848240739993
-7.680768076807681,19.875220632102444
-7.676767676767682,19.864590215901156
-7.672767276727669,19.853956993385992
-7.66876687668767,19.84332096581111
-7.664766476647671,19.832682134434894
-7.660766076607658,19.82204050052
-7.656765676567659,19.81139606533338
-7.652765276527646,19.80074883014622
-7.648764876487647,19.790098796234034
-7.644764476447648,19.779445964876576
-7.640764076407635,19.768790337357895
-7.636763676367636,19.75813191496636
-7.632763276327637,19.747470698994604
-7.628762876287624,19.73680669073956
-7.624762476247625,19.7261398915025
-7.620762076207626,19.715470302588958
-7.616761676167613,19.704797925308796
-7.612761276127614,19.694122760976217
-7.608760876087615,19.683444810909712
-7.604760476047602,19.672764076432095
-7.600760076007603,19.662080558870546
-7.59675967596759,19.65139425955653
-7.592759275927591,19.64070517982589
-7.588758875887592,19.63001332101878
-7.584758475847579,19.619318684479698
-7.58075807580758,19.608621271557528
-7.576757675767581,19.597921083605474
-7.572757275727568,19.58721812198108
-7.568756875687569,19.576512388046314
-7.56475647564757,19.56580388316746
-7.560756075607557,19.555092608715164
-7.556755675567558,19.544378566064495
-7.552755275527559,19.533661756594856
-7.548754875487546,19.52294218169004
-7.544754475447547,19.512219842738258
-7.540754075407534,19.50149474113206
-7.536753675367535,19.490766878268445
-7.532753275327536,19.48003625554877
-7.528752875287523,19.4693028743788
-7.524752475247524,19.45856673616874
-7.520752075207525,19.447827842333172
-7.516751675167512,19.43708619429109
-7.512751275127513,19.426341793465948
-7.5087508750875145,19.415594641285583
-7.504750475047501,19.404844739182266
-7.5007500750075025,19.394092088592735
-7.496749674967489,19.38333669095811
-7.49274927492749,19.37257854772401
-7.4887488748874915,19.361817660340456
-7.484748474847478,19.351054030261917
-7.4807480748074795,19.340287658947354
-7.476747674767481,19.32951854786015
-7.4727472747274675,19.318746698468146
-7.468746874687469,19.307972112243693
-7.46474647464747,19.29719479066356
-7.4607460746074565,19.28641473520901
-7.456745674567458,19.275631947365806
-7.452745274527459,19.264846428624157
-7.448744874487446,19.254058180478772
-7.444744474447447,19.24326720442887
-7.440744074407434,19.232473501978134
-7.436743674367435,19.221677074634776
-7.432743274327436,19.210877923911493
-7.428742874287423,19.200076051325475
-7.424742474247424,19.189271458398473
-7.420742074207425,19.178464146656708
-7.416741674167412,19.16765411763092
-7.412741274127413,19.156841372856427
-7.408740874087414,19.146025913873014
-7.404740474047401,19.135207742225024
-7.400740074007402,19.124386859461353
-7.396739673967403,19.11356326713541
-7.39273927392739,19.102736966805157
-7.388738873887391,19.09190796003313
-7.384738473847378,19.081076248386378
-7.380738073807379,19.07024183343655
-7.37673767376738,19.059404716759833
-7.372737273727367,19.04856489993697
-7.368736873687368,19.037722384553316
-7.364736473647369,19.02687717219876
-7.360736073607356,19.01602926446778
-7.356735673567357,19.005178662959462
-7.352735273527358,18.994325369277455
-7.348734873487345,18.98346938502999
-7.344734473447346,18.972610711829944
-7.340734073407347,18.961749351294742
-7.336733673367334,18.950885305046427
-7.332733273327335,18.940018574711683
-7.328732873287322,18.929149161921753
-7.324732473247323,18.918277068312555
-7.320732073207324,18.907402295524594
-7.316731673167311,18.896524845202993
-7.312731273127312,18.885644718997543
-7.308730873087313,18.874761918562637
-7.3047304730473,18.863876445557313
-7.300730073007301,18.852988301645272
-7.296729672967302,18.84209748849484
-7.292729272927289,18.83120400777899
-7.28872887288729,18.820307861175394
-7.284728472847291,18.809409050366334
-7.280728072807278,18.79850757703877
-7.276727672767279,18.787603442884365
-7.272727272727266,18.776696649599398
-7.268726872687267,18.765787198884883
-7.2647264726472685,18.754875092446476
-7.260726072607255,18.743960331994526
-7.256725672567256,18.7330429192441
-7.2527252725272575,18.722122855914918
-7.248724872487244,18.71120014373142
-7.2447244724472455,18.70027478442277
-7.240724072407247,18.689346779722804
-7.2367236723672335,18.678416131370074
-7.2327232723272346,18.667482841107883
-7.228722872287221,18.65654691068421
-7.2247224722472225,18.6456083418518
-7.220722072207224,18.634667136368098
-7.2167216721672105,18.623723295995276
-7.212721272127212,18.61277682250029
-7.208720872087213,18.601827717654793
-7.2047204720472,18.59087598323519
-7.200720072007201,18.579921621022667
-7.196719671967202,18.568964632803137
-7.192719271927189,18.55800502036727
-7.18871887188719,18.54704278551053
-7.184718471847191,18.53607793003312
-7.180718071807178,18.525110455740023
-7.176717671767179,18.514140364441015
-7.172717271727166,18.50316765795062
-7.168716871687167,18.492192338088195
-7.164716471647168,18.481214406677847
-7.160716071607155,18.470233865548483
-7.156715671567156,18.459250716533838
-7.152715271527157,18.448264961472418
-7.148714871487144,18.43727660220754
-7.144714471447145,18.426285640587356
-7.140714071407146,18.41529207846482
-7.136713671367133,18.404295917697688
-7.132713271327134,18.393297160148585
-7.128712871287135,18.38229580768493
-7.124712471247122,18.371291862178975
-7.120712071207123,18.360285325507846
-7.11671167116711,18.349276199553465
-7.112711271127111,18.338264486202643
-7.108710871087112,18.32725018734702
-7.104710471047099,18.316233304883077
-7.1007100710071,18.30521384071221
-7.096709670967101,18.294191796740616
-7.092709270927088,18.28316717487939
-7.088708870887089,18.272139977044525
-7.08470847084709,18.26111020515685
-7.080708070807077,18.25007786114209
-7.076707670767078,18.23904294693088
-7.072707270727079,18.228005464458715
-7.068706870687066,18.216965415665992
-7.064706470647067,18.20592280249804
-7.060706070607054,18.194877626905043
-7.056705670567055,18.183829890842144
-7.052705270527056,18.172779596269365
-7.048704870487043,18.161726745151643
-7.044704470447044,18.150671339458878
-7.040704070407045,18.139613381165862
-7.036703670367032,18.12855287225231
-7.032703270327033,18.11748981470292
-7.028702870287034,18.106424210507285
-7.024702470247021,18.095356061659956
-7.020702070207022,18.084285370160455
-7.016701670167009,18.07321213801322
-7.01270127012701,18.06213636722769
-7.0087008700870115,18.051058059818235
-7.004700470046998,18.039977217804193
-7.0007000700069995,18.028893843209907
-6.9966996699670005,18.017807938064667
-6.992699269926987,18.006719504402728
-6.9886988698869885,17.995628544263393
-6.98469846984699,17.98453505969089
-6.9806980698069765,17.973439052734474
-6.976697669766978,17.962340525448404
-6.972697269726979,17.95123947989192
-6.968696869686966,17.940135918129283
-6.964696469646967,17.92902984222978
-6.9606960696069535,17.917921254267682
-6.956695669566955,17.906810156322333
-6.952695269526956,17.895696550478057
-6.948694869486943,17.884580438824212
-6.944694469446944,17.873461823455226
-6.940694069406945,17.86234070647055
-6.936693669366932,17.851217089974647
-6.932693269326933,17.8400909760771
-6.928692869286934,17.828962366892483
-6.924692469246921,17.817831264540445
-6.920692069206922,17.806697671145727
-6.916691669166923,17.7955615888381
-6.91269126912691,17.78442301975242
-6.908690869086911,17.773281966028645
-6.904690469046898,17.762138429811767
-6.900690069006899,17.750992413251915
-6.8966896689669,17.739843918504274
-6.892689268926887,17.728692947729126
-6.888688868886888,17.717539503091885
-6.884688468846889,17.70638358676304
-6.880688068806876,17.695225200918177
-6.876687668766877,17.68406434773805
-6.872687268726878,17.672901029408482
-6.868686868686865,17.66173524812043
-6.864686468646866,17.650567006070006
-6.860686068606867,17.639396305458423
-6.856685668566854,17.62822314849203
-6.852685268526855,17.61704753738236
-6.848684868486842,17.605869474346036
-6.844684468446843,17.594688961604895
-6.840684068406844,17.583506001385874
-6.836683668366831,17.572320595921088
-6.832683268326832,17.561132747447843
-6.828682868286833,17.549942458208594
-6.82468246824682,17.538749730450956
-6.820682068206821,17.527554566427764
-6.816681668166822,17.516356968397
-6.812681268126809,17.50515693862185
-6.80868086808681,17.493954479370714
-6.804680468046811,17.48274959291716
-6.800680068006798,17.471542281539957
-6.796679667966799,17.460332547523123
-6.792679267926786,17.44912039315584
-6.788678867886787,17.437905820732556
-6.784678467846788,17.426688832552905
-6.780678067806775,17.41546943092175
-6.776677667766776,17.404247618149217
-6.7726772677267775,17.39302339655064
-6.768676867686764,17.381796768446595
-6.7646764676467654,17.370567736162933
-6.7606760676067665,17.359336302030727
-6.756675667566753,17.348102468386305
-6.7526752675267545,17.336866237571297
-6.748674867486741,17.32562761193254
-6.7446744674467425,17.314386593822196
-6.740674067406744,17.30314318559767
-6.7366736673667305,17.291897389621642
-6.7326732673267315,17.280649208262115
-6.728672867286733,17.269398643892355
-6.7246724672467195,17.2581456988909
-6.720672067206721,17.246890375641655
-6.716671667166722,17.23563267653377
-6.712671267126709,17.22437260396171
-6.70867086708671,17.213110160325304
-6.704670467046711,17.20184534802964
-6.700670067006698,17.190578169485157
-6.696669666966699,17.17930862710764
-6.692669266926686,17.16803672331817
-6.688668866886687,17.156762460543213
-6.684668466846688,17.14548584121454
-6.680668066806675,17.134206867769276
-6.676667666766676,17.122925542649934
-6.672667266726677,17.111641868304346
-6.668666866686664,17.100355847185718
-6.664666466646665,17.08906748175265
-6.660666066606666,17.077776774469086
-6.656665666566653,17.06648372780435
-6.652665266526654,17.05518834423318
-6.648664866486655,17.04389062623567
-6.644664466446642,17.03259057629731
-6.640664066406643,17.021288196909026
-6.63666366636663,17.00998349056709
-6.632663266326631,16.998676459773247
-6.628662866286632,16.9873671070346
-6.624662466246619,16.97605543486369
-6.62066206620662,16.964741445778508
-6.616661666166621,16.953425142302436
-6.612661266126608,16.9421065269643
-6.608660866086609,16.930785602298393
-6.60466046604661,16.919462370844418
-6.600660066006597,16.908136835147527
-6.596659665966598,16.896808997758363
-6.592659265926599,16.885478861232997
-6.588658865886586,16.874146428132956
-6.584658465846587,16.86281170102528
-6.580658065806574,16.851474682482433
-6.576657665766575,16.840135375082408
-6.572657265726576,16.828793781408645
-6.568656865686563,16.817449904050076
-6.564656465646564,16.806103745601167
-6.560656065606565,16.79475530866184
-6.556655665566552,16.78340459583753
-6.552655265526553,16.772051609739222
-6.548654865486554,16.760696352983377
-6.544654465446541,16.749338828191974
-6.540654065406542,16.73797903799256
-6.536653665366529,16.726616985018154
-6.53265326532653,16.715252671907383
-6.528652865286531,16.70388610130436
-6.524652465246518,16.69251727585875
-6.520652065206519,16.681146198225814
-6.5166516651665205,16.66977287106633
-6.512651265126507,16.65839729704663
-6.5086508650865085,16.64701947883867
-6.50465046504651,16.635639419119922
-6.5006500650064964,16.624257120573457
-6.4966496649664975,16.612872585887956
-6.492649264926499,16.601485817757652
-6.4886488648864855,16.59009681888238
-6.484648464846487,16.5787055919676
-6.4806480648064735,16.567312139724347
-6.476647664766475,16.555916464869295
-6.472647264726476,16.544518570124715
-6.4686468646864625,16.53311845821849
-6.464646464646464,16.52171613188417
-6.460646064606465,16.510311593860898
-6.456645664566452,16.498904846893456
-6.452645264526453,16.487495893732312
-6.448644864486454,16.476084737133533
-6.444644464446441,16.464671379858853
-6.440644064406442,16.453255824675697
-6.436643664366443,16.441838074357115
-6.43264326432643,16.430418131681826
-6.428642864286431,16.418995999434276
-6.424642464246418,16.407571680404523
-6.420642064206419,16.396145177388377
-6.41664166416642,16.384716493187295
-6.412641264126407,16.373285630608432
-6.408640864086408,16.36185259246469
-6.404640464046409,16.35041738157463
-6.400640064006396,16.338980000762536
-6.396639663966397,16.327540452858454
-6.392639263926398,16.316098740698102
-6.388638863886385,16.30465486712295
-6.384638463846386,16.29320883498022
-6.380638063806387,16.281760647122855
-6.376637663766374,16.270310306409538
-6.372637263726375,16.258857815704747
-6.368636863686362,16.247403177878656
-6.364636463646363,16.235946395807275
-6.360636063606364,16.22448747237233
-6.356635663566351,16.213026410461328
-6.352635263526352,16.201563212967596
-6.348634863486353,16.19009788279021
-6.34463446344634,16.178630422834033
-6.340634063406341,16.167160836009774
-6.336633663366342,16.1556891252339
-6.332633263326329,16.144215293428687
-6.32863286328633,16.132739343522275
-6.324632463246331,16.12126127844858
-6.320632063206318,16.10978110114734
-6.316631663166319,16.098298814564174
-6.312631263126306,16.086814421650484
-6.308630863086307,16.07532792536357
-6.304630463046308,16.063839328666536
-6.300630063006295,16.052348634528343
-6.296629662966296,16.040855845923865
-6.292629262926297,16.029360965833792
-6.288628862886284,16.01786399724469
-6.284628462846285,16.00636494314904
-6.2806280628062865,15.994863806545187
-6.276627662766273,15.98336059043734
-6.2726272627262745,15.97185529783566
-6.268626862686261,15.960347931756159
-6.264626462646262,15.948838495220805
-6.2606260626062635,15.937326991257443
-6.25662566256625,15.925813422899834
-6.2526252625262515,15.914297793187716
-6.248624862486253,15.902780105166707
-6.2446244624462395,15.89126036188837
-6.240624062406241,15.879738566410255
-6.236623662366242,15.868214721795816
-6.2326232623262285,15.856688831114464
-6.22862286228623,15.845160897441618
-6.224622462246231,15.83363092385862
-6.220622062206218,15.822098913452788
-6.216621662166219,15.81056486931746
-6.212621262126206,15.79902879455191
-6.208620862086207,15.787490692261457
-6.204620462046208,15.775950565557377
-6.200620062006195,15.764408417556947
-6.196619661966196,15.752864251383507
-6.192619261926197,15.741318070166361
-6.188618861886184,15.729769877040846
-6.184618461846185,15.718219675148363
-6.180618061806186,15.706667467636311
-6.176617661766173,15.69511325765813
-6.172617261726174,15.683557048373352
-6.168616861686175,15.671998842947513
-6.164616461646162,15.660438644552226
-6.160616061606163,15.64887645636519
-6.15661566156615,15.637312281570143
-6.152615261526151,15.625746123356949
-6.148614861486152,15.614177984921513
-6.144614461446139,15.602607869465837
-6.14061406140614,15.591035780198057
-6.136613661366141,15.579461720332382
-6.132613261326128,15.567885693089124
-6.128612861286129,15.556307701694758
-6.12461246124613,15.544727749381838
-6.120612061206117,15.533145839389048
-6.116611661166118,15.521561974961259
-6.112611261126119,15.509976159349433
-6.108610861086106,15.498388395810684
-6.104610461046107,15.486798687608328
-6.100610061006094,15.475207038011783
-6.096609660966095,15.463613450296696
-6.092609260926096,15.452017927744848
-6.088608860886083,15.440420473644194
-6.084608460846084,15.428821091288926
-6.080608060806085,15.417219783979396
-6.076607660766072,15.405616555022142
-6.072607260726073,15.394011407729968
-6.068606860686074,15.38240434542184
-6.064606460646061,15.370795371422949
-6.060606060606062,15.35918448906476
-6.056605660566049,15.347571701684911
-6.05260526052605,15.335957012627343
-6.048604860486051,15.3243404252422
-6.044604460446038,15.312721942885883
-6.040604060406039,15.301101568921094
-6.0366036603660405,15.289479306716768
-6.032603260326027,15.277855159648107
-6.028602860286028,15.26622913109664
-6.0246024602460295,15.25460122445015
-6.020602060206016,15.242971443102702
-6.0166016601660175,15.23133979045472
-6.012601260126019,15.219706269912887
-6.0086008600860055,15.208070884890201
-6.004600460046007,15.196433638806035
-6.000600060005993,15.184794535086022
-5.9965996599659945,15.1731535771622
-5.992599259925996,15.161510768472905
-5.9885988598859825,15.14986611246282
-5.984598459845984,15.138219612583038
-5.980598059805985,15.126571272290965
-5.976597659765972,15.11492109505038
-5.972597259725973,15.103269084331492
-5.968596859685974,15.091615243610846
-5.964596459645961,15.079959576371376
-5.960596059605962,15.068302086102474
-5.956595659565963,15.056642776299883
-5.95259525952595,15.044981650465763
-5.948594859485951,15.033318712108747
-5.944594459445938,15.021653964743829
-5.940594059405939,15.009987411892501
-5.93659365936594,14.998319057082655
-5.932593259325927,14.986648903848637
-5.928592859285928,14.974976955731288
-5.924592459245929,14.963303216277874
-5.920592059205916,14.951627689042134
-5.916591659165917,14.939950377584328
-5.912591259125918,14.92827128547116
-5.908590859085905,14.916590416275834
-5.904590459045906,14.90490777357809
-5.900590059005907,14.89322336096414
-5.896589658965894,14.88153718202671
-5.892589258925895,14.869849240365093
-5.888588858885882,14.858159539585065
-5.884588458845883,14.846468083298982
-5.880588058805884,14.834774875125715
-5.876587658765871,14.82307991869069
-5.872587258725872,14.811383217625933
-5.868586858685873,14.799684775569993
-5.86458645864586,14.787984596168005
-5.860586058605861,14.776282683071726
-5.856585658565862,14.764579039939463
-5.852585258525849,14.75287367043612
-5.84858485848585,14.741166578233258
-5.844584458445837,14.72945776700899
-5.840584058405838,14.717747240448114
-5.836583658365839,14.706035002242007
-5.832583258325826,14.694321056088697
-5.828582858285827,14.68260540569289
-5.824582458245828,14.67088805476591
-5.820582058205815,14.65916900702574
-5.816581658165816,14.64744826619708
-5.812581258125817,14.635725836011254
-5.808580858085804,14.624001720206284
-5.804580458045805,14.612275922526925
-5.8005800580058064,14.600548446724586
-5.796579657965793,14.58881929655739
-5.792579257925794,14.577088475790218
-5.788578857885781,14.565355988194622
-5.784578457845782,14.553621837548944
-5.7805780578057835,14.541886027638226
-5.77657765776577,14.530148562254253
-5.7725772577257715,14.51840944519562
-5.7685768576857726,14.506668680267643
-5.764576457645759,14.494926271282408
-5.7605760576057605,14.483182222058833
-5.756575657565762,14.47143653642258
-5.7525752575257485,14.45968921820611
-5.74857485748575,14.447940271248735
-5.744574457445751,14.436189699396543
-5.740574057405738,14.424437506502441
-5.736573657365739,14.412683696426217
-5.7325732573257255,14.400928273034436
-5.728572857285727,14.389171240200577
-5.724572457245728,14.377412601804929
-5.720572057205715,14.365652361734648
-5.716571657165716,14.35389052388381
-5.712571257125717,14.342127092153333
-5.708570857085704,14.330362070451017
-5.704570457045705,14.318595462691619
-5.700570057005706,14.306827272796752
-5.696569656965693,14.295057504694954
-5.692569256925694,14.283286162321728
-5.688568856885695,14.27151324961947
-5.684568456845682,14.259738770537526
-5.680568056805683,14.247962729032226
-5.67656765676567,14.236185129066813
-5.672567256725671,14.224405974611557
-5.668566856685672,14.212625269643663
-5.664566456645659,14.200843018147324
-5.66056605660566,14.189059224113775
-5.656565656565661,14.177273891541208
-5.652565256525648,14.165487024434837
-5.648564856485649,14.153698626806943
-5.64456445644565,14.14190870267679
-5.640564056405637,14.130117256070692
-5.636563656365638,14.118324291022054
-5.632563256325639,14.1065298115713
-5.628562856285626,14.094733821765915
-5.624562456245627,14.082936325660523
-5.620562056205614,14.07113732731676
-5.616561656165615,14.05933683080343
-5.612561256125616,14.047534840196393
-5.608560856085603,14.03573135957863
-5.604560456045604,14.023926393040286
-5.600560056005605,14.012119944678597
-5.596559655965592,14.00031201859795
-5.592559255925593,13.988502618909923
-5.588558855885594,13.976691749733211
-5.584558455845581,13.964879415193689
-5.580558055805582,13.953065619424452
-5.576557655765569,13.941250366565729
-5.57255725572557,13.929433660765012
-5.568556855685571,13.917615506176954
-5.564556455645558,13.905795906963437
-5.560556055605559,13.893974867293608
-5.55655565556556,13.882152391343817
-5.552555255525547,13.870328483297662
-5.548554855485548,13.858503147346044
-5.5445544554455495,13.846676387687086
-5.540554055405536,13.8348482085262
-5.5365536553655375,13.82301861407612
-5.5325532553255385,13.81118760855684
-5.528552855285525,13.799355196195672
-5.5245524552455265,13.787521381227275
-5.520552055205513,13.77568616789359
-5.5165516551655145,13.763849560443953
-5.512551255125516,13.752011563135007
-5.5085508550855025,13.740172180230752
-5.5045504550455036,13.728331416002607
-5.500550055005505,13.716489274729323
-5.4965496549654915,13.704645760697042
-5.492549254925493,13.692800878199353
-5.488548854885494,13.680954631537212
-5.484548454845481,13.669107025018995
-5.480548054805482,13.657258062960553
-5.476547654765483,13.645407749685145
-5.47254725472547,13.63355608952347
-5.468546854685471,13.621703086813744
-5.464546454645458,13.609848745901598
-5.460546054605459,13.5979930711402
-5.45654565456546,13.58613606689018
-5.452545254525447,13.574277737519665
-5.448544854485448,13.562418087404348
-5.444544454445449,13.550557120927404
-5.440544054405436,13.538694842479554
-5.436543654365437,13.5268312564591
-5.432543254325438,13.514966367271873
-5.428542854285425,13.503100179331266
-5.424542454245426,13.491232697058306
-5.420542054205427,13.479363924881566
-5.416541654165414,13.467493867237227
-5.412541254125415,13.455622528569124
-5.408540854085402,13.443749913328666
-5.404540454045403,13.43187602597496
-5.400540054005404,13.420000870974711
-5.396539653965391,13.408124452802296
-5.392539253925392,13.396246775939797
-5.388538853885393,13.384367844876945
-5.38453845384538,13.37248766411116
-5.380538053805381,13.360606238147616
-5.376537653765382,13.348723571499159
-5.372537253725369,13.336839668686368
-5.36853685368537,13.324954534237603
-5.364536453645357,13.313068172688924
-5.360536053605358,13.301180588584208
-5.356535653565359,13.28929178647507
-5.352535253525346,13.277401770920909
-5.348534853485347,13.265510546488972
-5.344534453445348,13.253618117754275
-5.340534053405335,13.24172448929965
-5.336533653365336,13.229829665715817
-5.332533253325337,13.217933651601298
-5.328532853285324,13.206036451562474
-5.324532453245325,13.194138070213643
-5.320532053205326,13.182238512176944
-5.316531653165313,13.170337782082411
-5.312531253125314,13.158435884568036
-5.308530853085301,13.146532824279662
-5.304530453045302,13.134628605871141
-5.300530053005303,13.122723234004214
-5.29652965296529,13.110816713348584
-5.292529252925291,13.098909048581971
-5.2885288528852925,13.087000244390035
-5.284528452845279,13.075090305466428
-5.2805280528052805,13.063179236512864
-5.276527652765282,13.05126704223902
-5.2725272527252685,13.039353727362625
-5.2685268526852695,13.027439296609487
-5.264526452645271,13.015523754713435
-5.2605260526052575,13.003607106416368
-5.256525652565259,12.991689356468319
-5.2525252525252455,12.979770509627361
-5.248524852485247,12.967850570659735
-5.244524452445248,12.955929544339767
-5.240524052405235,12.94400743544992
-5.236523652365236,12.932084248780853
-5.232523252325237,12.920159989131346
-5.228522852285224,12.90823466130836
-5.224522452245225,12.896308270127086
-5.220522052205226,12.884380820410886
-5.216521652165213,12.872452316991334
-5.212521252125214,12.860522764708282
-5.208520852085215,12.848592168409784
-5.204520452045202,12.836660532952157
-5.200520052005203,12.824727863200033
-5.19651965196519,12.812794164026274
-5.192519251925191,12.8008594403121
-5.188518851885192,12.788923696947013
-5.184518451845179,12.776986938828824
-5.18051805180518,12.765049170863751
-5.176517651765181,12.753110397966315
-5.172517251725168,12.741170625059414
-5.168516851685169,12.729229857074374
-5.16451645164517,12.717288098950876
-5.160516051605157,12.705345355637018
-5.156515651565158,12.693401632089369
-5.152515251525159,12.6814569332729
-5.148514851485146,12.669511264161038
-5.144514451445147,12.65756462973573
-5.140514051405134,12.645617034987346
-5.136513651365135,12.633668484914821
-5.132513251325136,12.621718984525563
-5.128512851285123,12.609768538835512
-5.124512451245124,12.597817152869196
-5.120512051205125,12.58586483165966
-5.116511651165112,12.573911580248527
-5.112511251125113,12.561957403686064
-5.108510851085114,12.550002307031088
-5.104510451045101,12.538046295351043
-5.100510051005102,12.526089373722058
-5.096509650965089,12.51413154722885
-5.09250925092509,12.50217282096487
-5.088508850885091,12.490213200032205
-5.084508450845078,12.478252689541637
-5.080508050805079,12.466291294612718
-5.07650765076508,12.454329020373677
-5.072507250725067,12.442365871961492
-5.068506850685068,12.430401854521952
-5.064506450645069,12.418436973209573
-5.060506050605056,12.406471233187666
-5.056505650565057,12.394504639628407
-5.0525052505250585,12.382537197712741
-5.048504850485045,12.370568912630462
-5.0445044504450465,12.358599789580264
-5.040504050405033,12.34662983376966
-5.0365036503650344,12.334659050415118
-5.0325032503250355,12.322687444741957
-5.028502850285022,12.31071502198443
-5.0245024502450235,12.29874178738578
-5.020502050205025,12.286767746198151
-5.0165016501650115,12.274792903682668
-5.012501250125013,12.262817265109494
-5.008500850085014,12.250840835757753
-5.0045004500450005,12.238863620915597
-5.000500050005002,12.226885625880264
-4.996499649965003,12.214906855958004
-4.99249924992499,12.20292731646415
-4.988498849884991,12.190947012723168
-4.984498449844978,12.178965950068577
-4.980498049804979,12.16698413384309
-4.97649764976498,12.155001569398516
-4.972497249724967,12.143018262095831
-4.968496849684968,12.131034217305237
-4.964496449644969,12.119049440406089
-4.960496049604956,12.10706393678696
-4.956495649564957,12.095077711845708
-4.952495249524958,12.083090770989392
-4.948494849484945,12.071103119634351
-4.944494449444946,12.05911476320625
-4.940494049404947,12.047125707140024
-4.936493649364934,12.035135956879927
-4.932493249324935,12.023145517879614
-4.928492849284922,12.011154395602029
-4.924492449244923,11.999162595519568
-4.920492049204924,11.987170123113978
-4.916491649164911,11.97517698387643
-4.912491249124912,11.963183183307573
-4.908490849084913,11.951188726917467
-4.9044904490449,11.93919362022565
-4.900490049004901,11.927197868761205
-4.896489648964902,11.915201478062677
-4.892489248924889,11.903204453678146
-4.88848884888489,11.891206801165294
-4.884488448844877,11.879208526091315
-4.880488048804878,11.867209634033044
-4.876487648764879,11.8552101305769
-4.872487248724866,11.843210021318916
-4.868486848684867,11.831209311864836
-4.864486448644868,11.819208007830019
-4.860486048604855,11.807206114839518
-4.856485648564856,11.795203638528145
-4.852485248524857,11.7832005845404
-4.848484848484844,11.771196958530522
-4.844484448444845,11.759192766162581
-4.840484048404846,11.747188013110389
-4.836483648364833,11.735182705057566
-4.832483248324834,11.72317684769762
-4.828482848284821,11.711170446733842
-4.824482448244822,11.699163507879472
-4.820482048204823,11.687156036857584
-4.81648164816481,11.675148039401181
-4.812481248124811,11.66313952125325
-4.8084808480848125,11.65113048816668
-4.804480448044799,11.639120945904358
-4.8004800480048,11.627110900239202
-4.7964796479648015,11.61510035695412
-4.792479247924788,11.603089321842056
-4.7884788478847895,11.591077800706074
-4.784478447844791,11.57906579935928
-4.7804780478047775,11.567053323624885
-4.776477647764779,11.555040379336281
-4.7724772477247654,11.543026972336957
-4.7684768476847665,11.53101310848064
-4.764476447644768,11.518998793631207
-4.7604760476047545,11.506984033662755
-4.756475647564756,11.49496883445968
-4.752475247524757,11.482953201916594
-4.748474847484744,11.470937141938393
-4.744474447444745,11.45892066044034
-4.740474047404746,11.446903763347988
-4.736473647364733,11.43488645659724
-4.732473247324734,11.422868746134439
-4.728472847284735,11.410850637916273
-4.724472447244722,11.398832137909869
-4.720472047204723,11.386813252092855
-4.71647164716471,11.374793986453259
-4.712471247124711,11.362774346989685
-4.708470847084712,11.350754339711205
-4.704470447044699,11.338733970637442
-4.7004700470047,11.326713245798636
-4.696469646964701,11.314692171235576
-4.692469246924688,11.30267075299967
-4.688468846884689,11.290648997153019
-4.68446844684469,11.278626909768345
-4.680468046804677,11.26660449692906
-4.676467646764678,11.25458176472935
-4.672467246724679,11.242558719274092
-4.668466846684666,11.230535366678925
-4.664466446644667,11.21851171307034
-4.660466046604654,11.206487764585573
-4.656465646564655,11.194463527372777
-4.652465246524656,11.182439007590924
-4.648464846484643,11.17041421140987
-4.644464446444644,11.158389145010455
-4.640464046404645,11.146363814584412
-4.636463646364632,11.13433822633444
-4.632463246324633,11.122312386474297
-4.628462846284634,11.110286301228708
-4.624462446244621,11.098259976833452
-4.620462046204622,11.086233419535436
-4.616461646164609,11.074206635592603
-4.61246124612461,11.062179631274097
-4.608460846084611,11.050152412860166
-4.604460446044598,11.038124986642245
-4.600460046004599,11.026097358923032
-4.5964596459646,11.014069536016413
-4.592459245924587,11.002041524247538
-4.588458845884588,10.990013329952905
-4.584458445844589,10.977984959480283
-4.580458045804576,10.96595641918879
-4.576457645764577,10.953927715448973
-4.5724572457245785,10.941898854642728
-4.568456845684565,10.929869843163392
-4.564456445644566,10.917840687415813
-4.560456045604553,10.905811393816261
-4.556455645564554,10.89378196879259
-4.5524552455245555,10.881752418784156
-4.548454845484542,10.869722750241886
-4.5444544454445435,10.857692969628367
-4.540454045404545,10.845663083417772
-4.536453645364531,10.83363309809593
-4.5324532453245325,10.821603020160424
-4.528452845284534,10.8095728561205
-4.5244524452445205,10.797542612497168
-4.520452045204522,10.785512295823256
-4.516451645164523,10.773481912643366
-4.51245124512451,10.76145146951394
-4.508450845084511,10.74942097300334
-4.5044504450444975,10.737390429691766
-4.500450045004499,10.725359846171422
-4.4964496449645,10.71332922904642
-4.492449244924487,10.701298584932873
-4.488448844884488,10.689267920458969
-4.484448444844489,10.677237242264903
-4.480448044804476,10.665206557002959
-4.476447644764477,10.653175871337591
-4.472447244724478,10.641145191945359
-4.468446844684465,10.629114525515
-4.464446444644466,10.617083878747522
-4.460446044604467,10.605053258356131
-4.456445644564454,10.593022671066308
-4.452445244524455,10.580992123615905
-4.448444844484442,10.568961622755046
-4.444444444444443,10.5569311752463
-4.440444044404444,10.544900787864595
-4.436443644364431,10.53287046739731
-4.432443244324432,10.520840220644345
-4.428442844284433,10.508810054418063
-4.42444244424442,10.496779975543365
-4.420442044204421,10.48474999085779
-4.416441644164422,10.47272010721143
-4.412441244124409,10.460690331467019
-4.40844084408441,10.448660670500031
-4.404440444044397,10.436631131198586
-4.400440044004398,10.424601720463606
-4.396439643964399,10.412572445208763
-4.392439243924386,10.400543312360538
-4.388438843884387,10.388514328858308
-4.384438443844388,10.376485501654308
-4.380438043804375,10.364456837713677
-4.376437643764376,10.352428344014571
-4.372437243724377,10.340400027548089
-4.368436843684364,10.328371895318364
-4.364436443644365,10.31634395434264
-4.360436043604366,10.304316211651221
-4.356435643564353,10.292288674287539
-4.352435243524354,10.280261349308267
-4.348434843484341,10.26823424378321
-4.344434443444342,10.256207364795497
-4.340434043404343,10.24418071944149
-4.33643364336433,10.232154314830876
-4.332433243324331,10.220128158086752
-4.328432843284332,10.208102256345569
-4.324432443244319,10.196076616757207
-4.32043204320432,10.184051246485078
-4.3164316431643215,10.172026152706056
-4.312431243124308,10.160001342610556
-4.3084308430843095,10.147976823402653
-4.3044304430443106,10.135952602299982
-4.300430043004297,10.123928686533855
-4.2964296429642985,10.111905083349342
-4.292429242924285,10.099881800005186
-4.2884288428842865,10.087858843773986
-4.284428442844288,10.075836221942126
-4.2804280428042745,10.063813941809835
-4.276427642764276,10.051792010691317
-4.272427242724277,10.039770435914662
-4.2684268426842635,10.027749224821948
-4.264426442644265,10.01572838476933
-4.260426042604266,10.003707923126987
-4.256425642564253,9.991687847279195
-4.252425242524254,9.979668164624444
-4.248424842484255,9.967648882575357
-4.244424442444242,9.955630008558794
-4.240424042404243,9.943611550015941
-4.23642364236423,9.931593514402229
-4.232423242324231,9.919575909187529
-4.228422842284232,9.907558741856052
-4.224422442244219,9.89554201990646
-4.22042204220422,9.883525750851952
-4.216421642164221,9.87150994222021
-4.212421242124208,9.85949460155349
-4.208420842084209,9.847479736408713
-4.20442044204421,9.83546535435742
-4.200420042004197,9.823451462985851
-4.196419641964198,9.81143806989505
-4.192419241924199,9.799425182700807
-4.188418841884186,9.787412809033743
-4.184418441844187,9.775400956539428
-4.180418041804174,9.763389632878281
-4.176417641764175,9.751378845725776
-4.172417241724176,9.739368602772343
-4.168416841684163,9.727358911723487
-4.164416441644164,9.715349780299873
-4.160416041604165,9.703341216237273
-4.156415641564152,9.691333227286668
-4.152415241524153,9.679325821214336
-4.148414841484154,9.667319005801808
-4.144414441444141,9.655312788845949
-4.140414041404142,9.643307178159084
-4.136413641364129,9.631302181568898
-4.13241324132413,9.619297806918633
-4.128412841284131,9.607294062067027
-4.124412441244118,9.595290954888387
-4.120412041204119,9.583288493272715
-4.11641164116412,9.571286685125639
-4.112411241124107,9.559285538368517
-4.108410841084108,9.54728506093854
-4.104410441044109,9.535285260788678
-4.100410041004096,9.523286145887777
-4.096409640964097,9.511287724220663
-4.092409240924098,9.499290003788097
-4.088408840884085,9.487292992606855
-4.084408440844086,9.47529669870986
-4.080408040804073,9.463301130146085
-4.076407640764074,9.451306294980766
-4.0724072407240755,9.43931220129531
-4.068406840684062,9.427318857187414
-4.064406440644063,9.415326270771164
-4.0604060406040645,9.403334450176985
-4.056405640564051,9.391343403551735
-4.0524052405240525,9.379353139058834
-4.048404840484054,9.367363664878182
-4.0444044404440405,9.355374989206286
-4.0404040404040416,9.343387120256363
-4.036403640364043,9.33140006625828
-4.0324032403240295,9.319413835458663
-4.028402840284031,9.307428436121011
-4.0244024402440175,9.295443876525624
-4.020402040204019,9.283460164969794
-4.01640164016402,9.27147730976774
-4.012401240124007,9.259495319250716
-4.008400840084008,9.247514201767126
-4.004400440044009,9.235533965682459
-4.000400040003996,9.223554619379412
-3.9963996399639967,9.211576171257988
-3.992399239923998,9.199598629735462
-3.9883988398839847,9.187622003246473
-3.984398439843986,9.175646300243145
-3.980398039803987,9.163671529195035
-3.9763976397639738,9.151697698589253
-3.972397239723975,9.139724816930554
-3.9683968396839617,9.127752892741286
-3.964396439643963,9.115781934561591
-3.960396039603964,9.103811950949334
-3.956395639563951,9.091842950480213
-3.952395239523952,9.079874941747883
-3.948394839483953,9.067907933363905
-3.94439443944394,9.055941933957842
-3.940394039403941,9.0439769521774
-3.936393639363942,9.032012996688369
-3.932393239323929,9.020050076174726
-3.92839283928393,9.008088199338774
-3.924392439243917,8.996127374901054
-3.920392039203918,8.98416761160057
-3.916391639163919,8.972208918194713
-3.912391239123906,8.960251303459378
-3.908390839083907,8.948294776189087
-3.904390439043908,8.936339345196938
-3.900390039003895,8.924385019314727
-3.896389638963896,8.912431807393055
-3.892389238923897,8.900479718301307
-3.888388838883884,8.88852876092774
-3.884388438843885,8.876578944179622
-3.8803880388038863,8.864630276983183
-3.876387638763873,8.852682768283737
-3.8723872387238742,8.840736427045787
-3.868386838683861,8.82879126225299
-3.864386438643862,8.816847282908343
-3.8603860386038633,8.804904498034142
-3.85638563856385,8.792962916672085
-3.8523852385238513,8.781022547883405
-3.8483848384838524,8.769083400748828
-3.8443844384438393,8.757145484368689
-3.8403840384038403,8.745208807863058
-3.8363836383638414,8.7332733803717
-3.8323832383238283,8.721339211054202
-3.8283828382838294,8.709406309090081
-3.8243824382438305,8.697474683678761
-3.8203820382038174,8.68554434403969
-3.8163816381638185,8.673615299412463
-3.8123812381238054,8.66168755905677
-3.8083808380838065,8.6497611322526
-3.8043804380438075,8.637836028300205
-3.8003800380037944,8.625912256520204
-3.7963796379637955,8.613989826253725
-3.7923792379237966,8.602068746862361
-3.7883788378837835,8.59014902772829
-3.7843784378437846,8.578230678254416
-3.7803780378037857,8.566313707864326
-3.7763776377637726,8.554398126002416
-3.7723772377237736,8.54248394213402
-3.7683768376837747,8.530571165745375
-3.7643764376437616,8.51865980634375
-3.7603760376037627,8.50674987345758
-3.7563756375637496,8.494841376636401
-3.7523752375237507,8.482934325451085
-3.7483748374837518,8.471028729493778
-3.7443744374437387,8.459124598378038
-3.7403740374037397,8.447221941738958
-3.736373637363741,8.43532076923314
-3.7323732373237277,8.423421090538824
-3.728372837283729,8.411522915356018
-3.72437243724373,8.399626253406474
-3.720372037203717,8.387731114433812
-3.716371637163718,8.375837508203656
-3.712371237123719,8.363945444503603
-3.708370837083706,8.352054933143359
-3.704370437043707,8.34016598395488
-3.700370037003694,8.328278606792297
-3.696369636963695,8.316392811532184
-3.692369236923696,8.304508608073473
-3.688368836883683,8.29262600633761
-3.684368436843684,8.280745016268693
-3.680368036803685,8.26886564783342
-3.676367636763672,8.256987911021263
-3.672367236723673,8.245111815844577
-3.668366836683674,8.233237372338579
-3.664366436643661,8.221364590561494
-3.660366036603662,8.209493480594688
-3.656365636563649,8.197624052542624
-3.65236523652365,8.185756316533093
-3.648364836483651,8.173890282717174
-3.644364436443638,8.162025961269368
-3.640364036403639,8.150163362387742
-3.6363636363636402,8.138302496293907
-3.632363236323627,8.126443373233156
-3.628362836283628,8.11458600347461
-3.6243624362436293,8.102730397311184
-3.620362036203616,8.090876565059746
-3.6163616361636173,8.079024517061251
-3.6123612361236184,8.067174263680712
-3.6083608360836052,8.055325815307363
-3.6043604360436063,8.043479182354785
-3.6003600360035932,8.031634375260873
-3.5963596359635943,8.01979140448808
-3.5923592359235954,8.007950280523367
-3.5883588358835823,7.9961110138783535
-3.5843584358435834,7.984273615089472
-3.5803580358035845,7.972438094717936
-3.5763576357635714,7.960604463349894
-3.5723572357235724,7.948772731596581
-3.5683568356835735,7.936942910094288
-3.5643564356435604,7.925115009504526
-3.5603560356035615,7.913289040514165
-3.5563556355635626,7.901465013835418
-3.5523552355235495,7.889642940205998
-3.5483548354835506,7.877822830389257
-3.5443544354435375,7.866004695174163
-3.5403540354035385,7.854188545375537
-3.5363536353635396,7.842374391834021
-3.5323532353235265,7.830562245416234
-3.5283528352835276,7.818752117014915
-3.5243524352435287,7.806944017548922
-3.5203520352035156,7.795137957963373
-3.5163516351635167,7.783333949229813
-3.5123512351235178,7.77153200234619
-3.5083508350835046,7.759732128337013
-3.5043504350435057,7.747934338253512
-3.500350035003507,7.736138643173624
-3.4963496349634937,7.724345054202142
-3.492349234923495,7.712553582470885
-3.4883488348834817,7.70076423913866
-3.484348434843483,7.688977035391516
-3.480348034803484,7.6771919824427135
-3.4763476347634708,7.665409091532886
-3.472347234723472,7.6536283739301965
-3.468346834683473,7.641849840930331
-3.46434643464346,7.630073503856657
-3.460346034603461,7.618299374060388
-3.456345634563462,7.606527462920569
-3.452345234523449,7.5947577818442475
-3.44834483448345,7.5829903422666245
-3.444344434443437,7.5712251556510415
-3.440344034403438,7.559462233489227
-3.436343634363439,7.547701587301276
-3.432343234323426,7.535943228635819
-3.428342834283427,7.524187169070183
-3.424342434243428,7.51243342021038
-3.420342034203415,7.500681993691282
-3.416341634163416,7.488932901176789
-3.412341234123417,7.477186154359814
-3.408340834083404,7.465441764962462
-3.404340434043405,7.45369974473619
-3.4003400340034062,7.44196010546181
-3.396339633963393,7.430222858949655
-3.392339233923394,7.4184880170397465
-3.388338833883381,7.4067555916017795
-3.384338433843382,7.395025594535383
-3.3803380338033833,7.383298037770103
-3.37633763376337,7.371572933265578
-3.3723372337233712,7.359850293011697
-3.3683368336833723,7.34813012902862
-3.364336433643359,7.336412453366933
-3.3603360336033603,7.324697278107833
-3.3563356335633614,7.312984615363124
-3.3523352335233483,7.301274477275399
-3.3483348334833494,7.289566876018204
-3.3443344334433505,7.277861823796051
-3.3403340334033373,7.266159332844585
-3.3363336333633384,7.2544594154307696
-3.3323332333233253,7.242762083852871
-3.3283328332833264,7.231067350440725
-3.3243324332433275,7.219375227555727
-3.3203320332033144,7.207685727591013
-3.3163316331633155,7.195998862971638
-3.3123312331233166,7.184314646154579
-3.3083308330833034,7.172633089628919
-3.3043304330433045,7.160954205916028
-3.3003300330033056,7.149278007569563
-3.2963296329632925,7.13760450717567
-3.2923292329232936,7.1259337173531385
-3.2883288328832947,7.114265650753434
-3.2843284328432816,7.10260032006087
-3.2803280328032827,7.090937737992795
-3.2763276327632695,7.079277917299583
-3.2723272327232706,7.067620870764918
-3.2683268326832717,7.055966611205783
-3.2643264326432586,7.044315151472644
-3.2603260326032597,7.032666504449646
-3.256325632563261,7.021020683054616
-3.2523252325232477,7.009377700239254
-3.2483248324832488,6.997737568989325
-3.24432443244325,6.986100302324665
-3.2403240324032367,6.974465913299383
-3.236323632363238,6.962834415002037
-3.232323232323239,6.951205820555661
-3.228322832283226,6.9395801431179445
-3.224322432243227,6.927957395881441
-3.220322032203214,6.916337592073545
-3.216321632163215,6.9047207449567995
-3.212321232123216,6.893106867828884
-3.208320832083203,6.881495974022812
-3.204320432043204,6.8698880769071256
-3.200320032003205,6.858283189885915
-3.196319631963192,6.846681326399012
-3.192319231923193,6.835082499922185
-3.188318831883194,6.823486723967167
-3.184318431843181,6.811894012081844
-3.180318031803182,6.800304377850455
-3.176317631763169,6.7887178348936
-3.17231723172317,6.777134396868526
-3.168316831683171,6.765554077469144
-3.164316431643158,6.75397689042622
-3.160316031603159,6.742402849507572
-3.15631563156316,6.730831968518106
-3.152315231523147,6.7192642613000055
-3.148314831483148,6.707699741732947
-3.1443144314431493,6.6961384237341095
-3.140314031403136,6.684580321258394
-3.1363136313631372,6.673025448298612
-3.1323132313231383,6.661473818885529
-3.128312831283125,6.649925447088056
-3.1243124312431263,6.63838034701346
-3.120312031203113,6.626838532807377
-3.1163116311631143,6.615300018654104
-3.1123112311231154,6.6037648187766305
-3.1083108310831022,6.592232947436825
-3.1043104310431033,6.580704418935656
-3.1003100310031044,6.569179247613217
-3.0963096309630913,6.5576574478489436
-3.0923092309230924,6.5461390340618095
-3.0883088308830935,6.534624020710376
-3.0843084308430804,6.52311242229299
-3.0803080308030815,6.511604253348003
-3.0763076307630826,6.5000995284538
-3.0723072307230694,6.4885982622290195
-3.0683068306830705,6.477100469332759
-3.0643064306430574,6.465606164464596
-3.0603060306030585,6.454115362364897
-3.0563056305630596,6.44262807781484
-3.0523052305230465,6.431144325636625
-3.0483048304830476,6.419664120693693
-3.0443044304430487,6.408187477890763
-3.0403040304030355,6.396714412174051
-3.0363036303630366,6.385244938531482
-3.0323032303230377,6.3737790719927405
-3.0283028302830246,6.362316827629479
-3.0243024302430257,6.350858220555538
-3.020302030203027,6.339403265926997
-3.0163016301630137,6.327951978942384
-3.0123012301230148,6.316504374842902
-3.0083008300830016,6.30506046891245
-3.0043004300430027,6.2936202764779505
-3.000300030003004,6.282183812909359
-2.9962996299629907,6.270751093619907
-2.992299229922992,6.259322134066305
-2.988298829882993,6.247896949748806
-2.9842984298429798,6.2364755562114205
-2.980298029802981,6.225057969042141
-2.976297629762982,6.213644203872995
-2.972297229722969,6.20223427638027
-2.96829682968297,6.190828202284733
-2.964296429642957,6.179425997351669
-2.960296029602958,6.168027677391203
-2.956295629562959,6.156633258258334
-2.952295229522946,6.145242755853158
-2.948294829482947,6.133856186121106
-2.944294429442948,6.122473565052979
-2.940294029402935,6.111094908685202
-2.936293629362936,6.099720233100039
-2.932293229322937,6.088349554425647
-2.928292829282924,6.076982888836316
-2.924292429242925,6.065620252552692
-2.920292029202926,6.054261661841839
-2.916291629162913,6.042907133017471
-2.912291229122914,6.031556682440183
-2.908290829082901,6.020210326517492
-2.904290429042902,6.008868081704169
-2.9002900290029032,5.997529964502273
-2.89628962896289,5.986195991461396
-2.892289228922891,5.974866179178892
-2.8882888288828923,5.963540544299938
-2.884288428842879,5.952219103517774
-2.8802880288028803,5.940901873573938
-2.8762876287628814,5.929588871258329
-2.8722872287228682,5.9182801134094465
-2.8682868286828693,5.906975616914626
-2.8642864286428704,5.8956753987101065
-2.8602860286028573,5.884379475781269
-2.8562856285628584,5.873087865162876
-2.8522852285228453,5.861800583939118
-2.8482848284828464,5.850517649243955
-2.8442844284428475,5.839239078261158
-2.8402840284028343,5.827964888224553
-2.8362836283628354,5.816695096418272
-2.8322832283228365,5.805429720176807
-2.8282828282828234,5.794168776885261
-2.8242824282428245,5.782912283979597
-2.8202820282028256,5.771660258946699
-2.8162816281628125,5.76041271932462
-2.8122812281228136,5.749169682702831
-2.8082808280828147,5.737931166722287
-2.8042804280428015,5.726697189075677
-2.8002800280028026,5.715467767507669
-2.7962796279627895,5.7042429198149645
-2.7922792279227906,5.693022663846645
-2.7882788278827917,5.681807017504222
-2.7842784278427786,5.670595998741887
-2.7802780278027797,5.6593896255667655
-2.7762776277627808,5.648187916038983
-2.7722772277227676,5.636990888271927
-2.7682768276827687,5.625798560432485
-2.76427642764277,5.614610950741133
-2.7602760276027567,5.603428077472173
-2.756275627562758,5.592249958954002
-2.752275227522759,5.5810766135691745
-2.7482748274827458,5.569908059754664
-2.744274427442747,5.558744316002113
-2.7402740274027337,5.547585400857892
-2.736273627362735,5.536431332923459
-2.732273227322736,5.525282130855403
-2.728272827282723,5.514137813365715
-2.724272427242724,5.502998399222037
-2.720272027202725,5.491863907247744
-2.716271627162712,5.480734356322197
-2.712271227122713,5.469609765381007
-2.708270827082714,5.4584901534161085
-2.704270427042701,5.447375539476024
-2.700270027002702,5.43626594266612
-2.696269626962689,5.425161382148665
-2.69226922692269,5.414061877143197
-2.688268826882691,5.4029674469265805
-2.684268426842678,5.391878110833262
-2.680268026802679,5.380793888255543
-2.67626762676268,5.369714798643653
-2.672267226722667,5.358640861506013
-2.668266826682668,5.347572096409501
-2.664266426642669,5.336508522979536
-2.660266026602656,5.325450160900338
-2.656265626562657,5.314397029915193
-2.6522652265226583,5.3033491498265315
-2.648264826482645,5.292306540496207
-2.6442644264426463,5.281269221845749
-2.640264026402633,5.270237213856426
-2.6362636263626342,5.259210536569624
-2.6322632263226353,5.248189210086899
-2.628262826282622,5.2371732545702505
-2.6242624262426233,5.2261626902423854
-2.6202620262026244,5.215157537386804
-2.6162616261626113,5.20415781634807
-2.6122612261226124,5.193163547532076
-2.6082608260826134,5.182174751406126
-2.6042604260426003,5.171191448499214
-2.6002600260026014,5.160213659402281
-2.5962596259626025,5.149241404768315
-2.5922592259225894,5.138274705312605
-2.5882588258825905,5.127313581813025
-2.5842584258425774,5.116358055110094
-2.5802580258025785,5.105408146107346
-2.5762576257625796,5.094463875771407
-2.5722572257225664,5.083525265132249
-2.5682568256825675,5.072592335283482
-2.5642564256425686,5.061665107382426
-2.5602560256025555,5.050743602650391
-2.5562556255625566,5.039827842372945
-2.5522552255225577,5.0289178479000025
-2.5482548254825446,5.018013640646103
-2.5442544254425457,5.007115242090675
-2.5402540254025467,4.996222673778134
-2.5362536253625336,4.985335957318144
-2.5322532253225347,4.974455114385903
-2.5282528252825216,4.963580166722205
-2.5242524252425227,4.952711136133816
-2.520252025202524,4.941848044493548
-2.5162516251625107,4.9309909137405254
-2.5122512251225118,4.9201397658804655
-2.508250825082513,4.909294622985765
-2.5042504250424997,4.898455507195778
-2.500250025002501,4.887622440717087
-2.496249624962502,4.876795445823592
-2.492249224922489,4.865974544856789
-2.48824882488249,4.8551597602260435
-2.4842484248424768,4.844351114408661
-2.480248024802478,4.83354862995026
-2.476247624762479,4.82275232946485
-2.472247224722466,4.8119622356351
-2.468246824682467,4.801178371212617
-2.464246424642468,4.790400759018032
-2.460246024602455,4.779629421941282
-2.456245624562456,4.768864382941883
-2.452245224522457,4.758105665049015
-2.448244824482444,4.747353291361808
-2.444244424442445,4.736607285049604
-2.440244024402446,4.725867669352061
-2.436243624362433,4.715134467579417
-2.432243224322434,4.704407703112775
-2.428242824282421,4.693687399404164
-2.424242424242422,4.682973579976921
-2.420242024202423,4.672266268425763
-2.41624162416241,4.661565488417058
-2.412241224122411,4.650871263689101
-2.4082408240824122,4.640183618052204
-2.404240424042399,4.629502575388972
-2.4002400240024,4.618828159654575
-2.3962396239624013,4.60816039487684
-2.392239223922388,4.597499305156526
-2.3882388238823893,4.586844914667593
-2.3842384238423904,4.576197247657298
-2.3802380238023773,4.565556328446463
-2.3762376237623783,4.554922181429752
-2.3722372237223652,4.544294831075738
-2.3682368236823663,4.533674301927279
-2.3642364236423674,4.523060618601587
-2.3602360236023543,4.512453805790496
-2.3562356235623554,4.501853888260742
-2.3522352235223565,4.491260890854043
-2.3482348234823434,4.480674838487374
-2.3442344234423445,4.470095756153241
-2.3402340234023455,4.459523668919766
-2.3362336233623324,4.448958601930954
-2.3322332233223335,4.438400580406971
-2.3282328232823346,4.427849629644225
-2.3242324232423215,4.4173057750156355
-2.3202320232023226,4.4067690419709065
-2.3162316231623095,4.3962394560365885
-2.3122312231223106,4.38571704281645
-2.3082308230823116,4.375201827991542
-2.3042304230422985,4.364693837320464
-2.3002300230022996,4.3541930966396345
-2.2962296229623007,4.343699631863371
-2.2922292229222876,4.333213468984161
-2.2882288228822887,4.322734634072921
-2.2842284228422898,4.312263153279084
-2.2802280228022767,4.301799052830864
-2.2762276227622777,4.291342359035519
-2.272227222722279,4.280893098279431
-2.2682268226822657,4.270451297028369
-2.264226422642267,4.260016981827756
-2.2602260226022537,4.249590179302723
-2.256225622562255,4.239170916158473
-2.252225222522256,4.228759219180341
-2.2482248224822428,4.2183551152340515
-2.244224422442244,4.207958631265982
-2.240224022402245,4.197569794303233
-2.236223622362232,4.18718863145389
-2.232223222322233,4.176815169907284
-2.228222822282234,4.1664494369340614
-2.224222422242221,4.156091459886437
-2.220222022202222,4.1457412661984625
-2.216221622162209,4.135398883386062
-2.21222122212221,4.125064339047397
-2.208220822082211,4.114737660862917
-2.204220422042198,4.104418876595606
-2.200220022002199,4.094108014091238
-2.1962196219622,4.083805101278447
-2.192219221922187,4.0735101661689725
-2.188218821882188,4.063223236857908
-2.184218421842189,4.052944341523774
-2.180218021802176,4.042673508428754
-2.176217621762177,4.032410765918953
-2.1722172217221782,4.022156142424447
-2.168216821682165,4.011909666459541
-2.164216421642166,4.001671366623
-2.160216021602153,3.9914412715981
-2.156215621562154,3.981219410152958
-2.1522152215221553,3.971005811140582
-2.148214821482142,3.9608005034991027
-2.1442144214421432,3.950603516252013
-2.1402140214021443,3.9404148785082254
-2.136213621362131,3.9302346194623032
-2.1322132213221323,3.920062768394701
-2.1282128212821334,3.909899354671808
-2.1242124212421203,3.8997444077461947
-2.1202120212021214,3.889597957156823
-2.1162116211621225,3.8794600325291158
-2.1122112211221094,3.86933066357517
-2.1082108210821104,3.859209880093991
-2.1042104210420973,3.849097711971519
-2.1002100210020984,3.8389941891809483
-2.0962096209620995,3.8288993417827504
-2.0922092209220864,3.818813199924901
-2.0882088208820875,3.8087357938430966
-2.0842084208420886,3.798667153860793
-2.0802080208020755,3.788607310389423
-2.0762076207620765,3.778556293928612
-2.0722072207220776,3.768514135066215
-2.0682068206820645,3.758480864478528
-2.0642064206420656,3.7484565129304985
-2.0602060206020667,3.738441111275756
-2.0562056205620536,3.728434690456823
-2.0522052205220547,3.7184372815053184
-2.0482048204820416,3.708448915541967
-2.0442044204420426,3.6984696237768966
-2.0402040204020437,3.6884994375096474
-2.0362036203620306,3.6785383881293696
-2.0322032203220317,3.668586507115022
-2.028202820282033,3.6586438260353864
-2.0242024202420197,3.648710376549267
-2.0202020202020208,3.638786190405685
-2.016201620162022,3.628871299443884
-2.0122012201220087,3.6189657355935276
-2.00820082008201,3.609069530874882
-2.0042004200419967,3.599182717398804
-2.000200020001998,3.5893053273670272
-1.996199619961999,3.5794373930721415
-1.9921992199219858,3.5695789468977783
-1.9881988198819869,3.559730021318782
-1.984198419841988,3.5498906489012136
-1.9801980198019749,3.5400608623025245
-1.976197619761976,3.5302406942717224
-1.972197219721977,3.520430177649371
-1.968196819681964,3.510629345367753
-1.964196419641965,3.500838230451035
-1.960196019601966,3.4910568660152594
-1.956195619561953,3.481285285268498
-1.952195219521954,3.471523521511016
-1.948194819481941,3.4617716081352317
-1.944194419441942,3.452029578625967
-1.9401940194019431,3.4422974665604023
-1.93619361936193,3.4325753056082298
-1.932193219321931,3.4228631295317973
-1.9281928192819322,3.413160972186081
-1.924192419241919,3.4034688675188223
-1.9201920192019202,3.393786849570675
-1.9161916191619213,3.3841149524751577
-1.9121912191219081,3.3744532104587974
-1.9081908190819092,3.3648016578412565
-1.9041904190419103,3.355160329035292
-1.9001900190018972,3.345529258546877
-1.8961896189618983,3.335908480975329
-1.8921892189218852,3.326298031013237
-1.8881888188818863,3.3166979434466803
-1.8841884188418874,3.307108253155141
-1.8801880188018743,3.297528995111632
-1.8761876187618753,3.2879602043827973
-1.8721872187218764,3.2784019161288502
-1.8681868186818633,3.26885416560368
-1.8641864186418644,3.259316988154946
-1.8601860186018655,3.2497904192240195
-1.8561856185618524,3.240274494346059
-1.8521852185218535,3.2307692491501263
-1.8481848184818546,3.2212747193590827
-1.8441844184418414,3.211790940789693
-1.8401840184018425,3.202317949352703
-1.8361836183618294,3.192855781052726
-1.8321832183218305,3.183404471988422
-1.8281828182818316,3.173964058352384
-1.8241824182418185,3.1645345764311954
-1.8201820182018196,3.155116062605518
-1.8161816181618207,3.1457085533499725
-1.8121812181218075,3.1363120852332025
-1.8081808180818086,3.126926694917937
-1.8041804180418097,3.117552419160873
-1.8001800180017966,3.108189294812723
-1.7961796179617977,3.098837358818273
-1.7921792179217988,3.0894966482162456
-1.7881788178817857,3.0801672001393525
-1.7841784178417868,3.0708490518143226
-1.7801780178017736,3.0615422405617543
-1.7761776177617747,3.0522468037962387
-1.7721772177217758,3.042962779026197
-1.7681768176817627,3.0336902038539058
-1.7641764176417638,3.024429115975518
-1.760176017601765,3.0151795531809054
-1.7561756175617518,3.005941553353676
-1.7521752175217529,2.99671515447118
-1.748174817481754,2.987500394604346
-1.7441744174417408,2.978297311917682
-1.740174017401742,2.969105944669276
-1.7361736173617288,2.959926331210596
-1.73217321732173,2.950758509986578
-1.728172817281731,2.941602519535419
-1.7241724172417179,2.9324583984885675
-1.720172017201719,2.9233261855706885
-1.71617161716172,2.9142059195994805
-1.712171217121707,2.9050976394856347
-1.708170817081708,2.8960013842328096
-1.7041704170417091,2.8869171929374158
-1.700170017001696,2.8778451047885754
-1.696169616961697,2.868785159068079
-1.6921692169216982,2.8597373951501566
-1.688168816881685,2.8507018525014316
-1.6841684168416862,2.841678570680854
-1.680168016801673,2.8326675893394513
-1.6761676167616741,2.823668948220353
-1.6721672167216752,2.8146826871585278
-1.6681668166816621,2.8057088460807105
-1.6641664166416632,2.7967474650053137
-1.6601660166016643,2.787798584042181
-1.6561656165616512,2.7788622433924837
-1.6521652165216523,2.769938483348637
-1.6481648164816534,2.7610273442940234
-1.6441644164416402,2.7521288667028885
-1.6401640164016413,2.743243091140233
-1.6361636163616424,2.7343700582615296
-1.6321632163216293,2.7255098088126
-1.6281628162816304,2.7166623836294947
-1.6241624162416173,2.707827823638175
-1.6201620162016184,2.6990061698544703
-1.6161616161616195,2.6901974633837575
-1.6121612161216063,2.6814017454208123
-1.6081608160816074,2.6726190572496606
-1.6041604160416085,2.6638494402432564
-1.6001600160015954,2.6550929358633293
-1.5961596159615965,2.6463495856602073
-1.5921592159215976,2.637619431272493
-1.5881588158815845,2.628902514426879
-1.5841584158415856,2.6201988769379727
-1.5801580158015867,2.6115085607079442
-1.5761576157615735,2.602831607726332
-1.5721572157215746,2.594168060069854
-1.5681568156815615,2.585517959902011
-1.5641564156415626,2.5768813494729836
-1.5601560156015637,2.5682582711192254
-1.5561556155615506,2.5596487672632504
-1.5521552155215517,2.5510528804134123
-1.5481548154815528,2.542470653163501
-1.5441544154415396,2.5339021281925174
-1.5401540154015407,2.525347348264429
-1.5361536153615418,2.5168063562277587
-1.5321532153215287,2.5082791950153327
-1.5281528152815298,2.49976590764403
-1.5241524152415167,2.4912665372143223
-1.5201520152015178,2.4827811269101128
-1.5161516151615189,2.4743097199982693
-1.5121512151215057,2.4658523598283426
-1.5081508150815068,2.457409089832289
-1.504150415041508,2.448979953524002
-1.5001500150014948,2.4405649944990255
-1.496149614961496,2.432164256434242
-1.492149214921497,2.4237777830873997
-1.4881488148814839,2.415405618296799
-1.484148414841485,2.407047805980967
-1.480148014801486,2.3987043901381666
-1.476147614761473,2.390375414846067
-1.472147214721474,2.3820609242613866
-1.468146814681461,2.3737609626193876
-1.464146414641462,2.365475574233595
-1.460146014601463,2.357204803495263
-1.45614561456145,2.3489486948730094
-1.452145214521451,2.3407072929124424
-1.4481448144814522,2.332480642235617
-1.444144414441439,2.3242687875406545
-1.4401440144014401,2.3160717736013448
-1.4361436143614412,2.307889645266594
-1.432143214321428,2.2997224474600135
-1.4281428142814292,2.29157022517951
-1.4241424142414303,2.2834330234967077
-1.4201420142014172,2.275310887556526
-1.4161416141614183,2.267203862576742
-1.4121412141214051,2.259111993847378
-1.4081408140814062,2.251035326730349
-1.4041404140414073,2.242973906658828
-1.4001400140013942,2.2349277791367927
-1.3961396139613953,2.226896989738554
-1.3921392139213964,2.2188815841081335
-1.3881388138813833,2.21088160795878
-1.3841384138413844,2.2028971070724817
-1.3801380138013855,2.1949281272993217
-1.3761376137613723,2.1869747145569742
-1.3721372137213734,2.1790369148301982
-1.3681368136813745,2.171114774170166
-1.3641364136413614,2.1632083386939485
-1.3601360136013625,2.1553176545839787
-1.3561356135613494,2.1474427680873505
-1.3521352135213505,2.13958372551536
-1.3481348134813516,2.1317405732427823
-1.3441344134413384,2.123913357707322
-1.3401340134013395,2.1161021254090415
-1.3361336133613406,2.1083069229096414
-1.3321332133213275,2.100527796831879
-1.3281328132813286,2.092764793858988
-1.3241324132413297,2.085017960733926
-1.3201320132013166,2.0772873442587807
-1.3161316131613177,2.0695729912941605
-1.3121312131213188,2.061874948758427
-1.3081308130813056,2.054193263627074
-1.3041304130413067,2.0465279829320986
-1.3001300130012936,2.038879153761196
-1.2961296129612947,2.031246823257199
-1.2921292129212958,2.0236310386172605
-1.2881288128812827,2.016031847092192
-1.2841284128412838,2.008449295985802
-1.2801280128012849,2.000883432654064
-1.2761276127612717,1.9933343045044456
-1.2721272127212728,1.985801958995213
-1.268126812681274,1.9782864436345848
-1.2641264126412608,1.9707878059800334
-1.260126012601262,1.9633060936375697
-1.2561256125612488,1.9558413542608595
-1.2521252125212499,1.9483936355505804
-1.248124812481251,1.9409629852535224
-1.2441244124412378,1.9335494511618487
-1.240124012401239,1.9261530811123424
-1.23612361236124,1.9187739229855076
-1.232123212321227,1.9114120247047979
-1.228122812281228,1.9040674342358517
-1.224122412241229,1.8967401995855597
-1.220122012201216,1.8894303688012832
-1.216121612161217,1.8821379899700532
-1.2121212121212182,1.8748631112176282
-1.208120812081205,1.8676057807076771
-1.2041204120412061,1.860366046640967
-1.200120012001193,1.8531439572543715
-1.196119611961194,1.8459395608201212
-1.1921192119211952,1.8387529056448
-1.188118811881182,1.8315840400684977
-1.1841184118411832,1.8244330124639512
-1.1801180118011843,1.8172998712355395
-1.1761176117611711,1.8101846648184086
-1.1721172117211722,1.8030874416775924
-1.1681168116811733,1.7960082503069863
-1.1641164116411602,1.7889471392284453
-1.1601160116011613,1.7819041569908896
-1.1561156115611624,1.7748793521692399
-1.1521152115211493,1.7678727733635125
-1.1481148114811504,1.7608844691978849
-1.1441144114411372,1.7539144883196063
-1.1401140114011383,1.7469628793981382
-1.1361136113611394,1.7400296911240456
-1.1321132113211263,1.7331149722080383
-1.1281128112811274,1.7262187713800121
-1.1241124112411285,1.719341137387933
-1.1201120112011154,1.7124821189968602
-1.1161116111611165,1.7056417649879523
-1.1121112111211175,1.6988201241573415
-1.1081108110811044,1.6920172453151276
-1.1041104110411055,1.685233177284364
-1.1001100110011066,1.6784679688999071
-1.0961096109610935,1.6717216690073884
-1.0921092109210946,1.6649943264621805
-1.0881088108810815,1.6582859901282043
-1.0841084108410826,1.65159670887696
-1.0801080108010837,1.6449265315863153
-1.0761076107610705,1.6382755071394424
-1.0721072107210716,1.6316436844237492
-1.0681068106810727,1.625031112329667
-1.0641064106410596,1.6184378397495587
-1.0601060106010607,1.6118639155766306
-1.0561056105610618,1.6053093887036953
-1.0521052105210487,1.5987743080220633
-1.0481048104810498,1.5922587224204305
-1.0441044104410366,1.585762680783602
-1.0401040104010377,1.5792862319914398
-1.0361036103610388,1.5728294249175734
-1.0321032103210257,1.5663923084282632
-1.0281028102810268,1.559974931381236
-1.0241024102410279,1.5535773426244068
-1.0201020102010148,1.5471995909947045
-1.0161016101610159,1.5408417253169011
-1.012101210121017,1.5345037944022961
-1.0081008100810038,1.5281858470475356
-1.004100410041005,1.521887932033412
-1.000100010001006,1.5156100981235334
-0.9960996099609929,1.5093523940631146
-0.992099209920994,1.5031148685777629
-0.9880988098809809,1.4968975703721108
-0.984098409840982,1.4907005481286562
-0.980098009800983,1.484523850506386
-0.9760976097609699,1.4783675261395326
-0.972097209720971,1.4722316236363204
-0.9680968096809721,1.4661161915775853
-0.964096409640959,1.460021278515513
-0.9600960096009601,1.4539469329723622
-0.9560956095609612,1.4478932034390675
-0.9520952095209481,1.4418601383739522
-0.9480948094809492,1.4358477862014454
-0.9440944094409502,1.4298561953106501
-0.9400940094009371,1.4238854140540502
-0.9360936093609382,1.417935490746197
-0.9320932093209251,1.412006473662256
-0.9280928092809262,1.4060984110367556
-0.9240924092409273,1.4002113510621204
-0.9200920092009142,1.394345341887343
-0.9160916091609153,1.3885004316166356
-0.9120912091209163,1.3826766683079679
-0.9080908090809032,1.3768740999717126
-0.9040904090409043,1.3710927745692896
-0.9000900090009054,1.3653327400116781
-0.8960896089608923,1.3595940441580516
-0.8920892089208934,1.3538767348143987
-0.8880888088808945,1.3481808597320235
-0.8840884088408814,1.3425064666061588
-0.8800880088008824,1.3368536030745763
-0.8760876087608693,1.331222316716054
-0.8720872087208704,1.3256126550490406
-0.8680868086808715,1.3200246655301153
-0.8640864086408584,1.3144583955525748
-0.8600860086008595,1.308913892445016
-0.8560856085608606,1.3033912034697914
-0.8520852085208475,1.297890375821583
-0.8480848084808486,1.2924114566259692
-0.8440844084408496,1.2869544929378658
-0.8400840084008365,1.2815195317400885
-0.8360836083608376,1.2761066199418964
-0.8320832083208387,1.2707158043774334
-0.8280828082808256,1.2653471318042637
-0.8240824082408267,1.2600006489019107
-0.8200820082008136,1.2546764022702666
-0.8160816081608147,1.2493744384281797
-0.8120812081208157,1.2440948038118598
-0.8080808080808026,1.2388375447733926
-0.8040804080408037,1.2336027075792593
-0.8000800080008048,1.2283903384087351
-0.7960796079607917,1.2232004833524006
-0.7920792079207928,1.2180331884106421
-0.7880788078807939,1.212888499492045
-0.7840784078407808,1.2077664624118878
-0.7800780078007818,1.2026671228906383
-0.7760776077607687,1.1975905265523197
-0.7720772077207698,1.192536718923058
-0.7680768076807709,1.187505745429444
-0.7640764076407578,1.1824976513970165
-0.7600760076007589,1.1775124820487313
-0.75607560756076,1.1725502825033363
-0.7520752075207469,1.1676110977738356
-0.748074807480748,1.1626949727659597
-0.744074407440749,1.1578019522765244
-0.7400740074007359,1.1529320809918935
-0.736073607360737,1.148085403486436
-0.7320732073207381,1.1432619642208819
-0.728072807280725,1.1384618075407749
-0.7240724072407261,1.1336849776749258
-0.720072007200713,1.128931518733747
-0.716071607160714,1.124201474707759
-0.7120712071207151,1.119494889465923
-0.708070807080702,1.1148118067540866
-0.7040704070407031,1.1101522701934203
-0.7000700070007042,1.1055163232787661
-0.6960696069606911,1.1009040093770732
-0.6920692069206922,1.096315371725834
-0.6880688068806933,1.0917504534314242
-0.6840684068406802,1.0872092974675382
-0.6800680068006812,1.0826919466736211
-0.6760676067606823,1.0781984437532077
-0.6720672067206692,1.0737288312723519
-0.6680668066806703,1.0692831516580594
-0.6640664066406572,1.0648614471966138
-0.6600660066006583,1.0604637600320572
-0.6560656065606594,1.056090132164516
-0.6520652065206463,1.0517406054486296
-0.6480648064806473,1.047415221591983
-0.6440644064406484,1.0431140221534374
-0.6400640064006353,1.0388370485415668
-0.6360636063606364,1.0345843420130783
-0.6320632063206375,1.0303559436711613
-0.6280628062806244,1.0261518944639076
-0.6240624062406255,1.0219722351827485
-0.6200620062006266,1.017817006460793
-0.6160616061606135,1.013686248771263
-0.6120612061206145,1.0095800024259216
-0.6080608060806014,1.0054983075734145
-0.6040604060406025,1.0014412041977492
-0.6000600060006036,0.997408732116638
-0.5960596059605905,0.9934009309799321
-0.5920592059205916,0.9894178402680661
-0.5880588058805927,0.9854594992904073
-0.5840584058405796,0.9815259471837049
-0.5800580058005806,0.9776172229105261
-0.5760576057605817,0.9737333652576291
-0.5720572057205686,0.9698744128344025
-0.5680568056805697,0.966040404071325
-0.5640564056405566,0.962231377218317
-0.5600560056005577,0.9584473703432518
-0.5560556055605588,0.9546884213303182
-0.5520552055205457,0.9509545678784851
-0.5480548054805467,0.9472458474999623
-0.5440544054405478,0.943562297518593
-0.5400540054005347,0.9399039550683196
-0.5360536053605358,0.936270857091662
-0.5320532053205369,0.9326630403381145
-0.5280528052805238,0.9290805413626252
-0.5240524052405249,0.9255233965240846
-0.520052005200526,0.9219916419837347
-0.5160516051605128,0.9184853137036654
-0.5120512051205139,0.9150044474453058
-0.5080508050805008,0.911549078767844
-0.5040504050405019,0.908119243026777
-0.500050005000503,0.9047149753723344
-0.4960496049604899,0.9013363107479949
-0.492049204920491,0.8979832838890038
-0.48804880488049207,0.8946559293208279
-0.48404840484047895,0.891354281357682
-0.48004800480048004,0.8880783741010643
-0.47604760476048114,0.8848282414382272
-0.472047204720468,0.8816039170407208
-0.4680468046804691,0.878405434362941
-0.4640464046404702,0.8752328266406225
-0.4600460046004571,0.8720861268893989
-0.4560456045604582,0.8689653679033702
-0.45204520452044505,0.8658705822536018
-0.44804480448044615,0.8628018022867452
-0.44404440444044724,0.8597590601235479
-0.4400440044004341,0.8567423876574519
-0.4360436043604352,0.8537518165531882
-0.4320432043204363,0.8507873782453234
-0.4280428042804232,0.8478491039368717
-0.4240424042404243,0.8449370245979183
-0.42004200420042537,0.842051170964182
-0.41604160416041225,0.83919157353565
-0.41204120412041334,0.8363582625752253
-0.40804080408041443,0.833551268107312
-0.4040404040404013,0.8307706199164743
-0.4000400040004024,0.8280163475461035
-0.3960396039603893,0.8252884802970266
-0.3920392039203904,0.8225870472262173
-0.38803880388039147,0.8199120771454262
-0.38403840384037835,0.8172635986198779
-0.38003800380037944,0.8146416399669739
-0.37603760376038053,0.812046229254961
-0.3720372037203674,0.8094773943016454
-0.3680368036803685,0.8069351626731327
-0.3640364036403696,0.804419561682514
-0.3600360036003565,0.8019306183886159
-0.35603560356035757,0.7994683595947626
-0.35203520352035866,0.7970328118474921
-0.34803480348034554,0.794624001435334
-0.34403440344034664,0.7922419543876031
-0.3400340034003335,0.7898866964731369
-0.3360336033603346,0.7875582531991338
-0.3320332033203357,0.7852566498099155
-0.3280328032803226,0.7829819112857599
-0.3240324032403237,0.780734062341732
-0.32003200320032477,0.7785131274264913
-0.31603160316031165,0.776319130721149
-0.31203120312031274,0.7741520961381387
-0.30803080308031383,0.7720120473200501
-0.3040304030403007,0.7698990076385234
-0.3000300030003018,0.7678130001931464
-0.2960296029602887,0.7657540478103252
-0.2920292029202898,0.7637221730422274
-0.28802880288029087,0.7617173981656741
-0.28402840284027775,0.7597397451810853
-0.28002800280027884,0.7577892358114376
-0.27602760276027993,0.7558658915011989
-0.2720272027202668,0.7539697334152982
-0.2680268026802679,0.7521007824381338
-0.264026402640269,0.7502590591725311
-0.2600260026002559,0.7484445839387599
-0.25602560256025697,0.7466573767735694
-0.25202520252025806,0.7448974574291852
-0.24802480248024494,0.7431648453723724
-0.24402440244024604,0.7414595597834933
-0.24002400240023292,0.739781619555554
-0.236023602360234,0.7381310432933101
-0.2320232023202351,0.7365078493123391
-0.22802280228022198,0.7349120556381518
-0.22402240224022307,0.7333436800053243
-0.22002200220022416,0.73180273985661
-0.21602160216021105,0.7302892523420953
-0.21202120212021214,0.7288032343183695
-0.20802080208021323,0.7273447023476731
-0.2040204020402001,0.7259136726970987
-0.2000200020002012,0.724510161337799
-0.1960196019602023,0.7231341839441755
-0.19201920192018918,0.7217857558931258
-0.18801880188019027,0.7204648922632865
-0.18401840184017715,0.7191716078342668
-0.18001800180017824,0.7179059170859445
-0.17601760176017933,0.716667834197726
-0.1720172017201662,0.7154573730478561
-0.1680168016801673,0.7142745472127345
-0.1640164016401684,0.7131193699662275
-0.16001600160015528,0.7119918542790149
-0.15601560156015637,0.7108920128179574
-0.15201520152015746,0.7098198579454421
-0.14801480148014434,0.7087754017187847
-0.14401440144014543,0.7077586558896286
-0.14001400140014653,0.7067696319033483
-0.1360136013601334,0.7058083408984817
-0.1320132013201345,0.7048747937061834
-0.12801280128012138,0.7039690008496671
-0.12401240124012247,0.7030909725436956
-0.12001200120012356,0.7022407186940545
-0.11601160116011044,0.7014182488970637
-0.11201120112011154,0.7006235724391016
-0.10801080108011263,0.6998566982961276
-0.10401040104009951,0.6991176351332367
-0.1000100010001006,0.6984063913042315
-0.0960096009601017,0.6977229748511911
-0.09200920092008857,0.697067393504071
-0.08800880088008967,0.6964396546803205
-0.08400840084007655,0.6958397654844993
-0.08000800080007764,0.6952677327079284
-0.07600760076007873,0.6947235628283446
-0.07200720072006561,0.6942072620095693
-0.0680068006800667,0.6937188361012078
-0.0640064006400678,0.693258290638349
-0.060006000600054676,0.6928256308412828
-0.05600560056005577,0.6924208616152433
-0.05200520052005686,0.6920439875501587
-0.04800480048004374,0.6916950129204159
-0.04400440044004483,0.6913739416846523
-0.040004000400045925,0.6910807774855479
-0.036003600360032806,0.6908155236496442
-0.0320032003200339,0.6905781831871802
-0.02800280028002078,0.6903687587919339
-0.02400240024002187,0.6901872528410904
-0.020002000200022962,0.6900336673951183
-0.016001600160009843,0.6899080041976683
-0.012001200120010935,0.6898102646754838
-0.008000800080012027,0.6897404499383292
-0.004000400039998908,0.6896985607789339
0.0,0.6896845976729504
0.004000400039998908,0.6896985607789337
0.008000800080012027,0.6897404499383294
0.012001200120010935,0.6898102646754831
0.016001600160009843,0.6899080041976681
0.020002000200022962,0.6900336673951183
0.02400240024002187,0.6901872528410904
0.02800280028003499,0.690368758791935
0.0320032003200339,0.6905781831871802
0.036003600360032806,0.6908155236496442
0.040004000400045925,0.6910807774855479
0.04400440044004483,0.6913739416846529
0.04800480048004374,0.6916950129204164
0.05200520052005686,0.692043987550159
0.05600560056005577,0.6924208616152435
0.060006000600054676,0.6928256308412823
0.0640064006400678,0.693258290638349
0.0680068006800667,0.6937188361012082
0.07200720072006561,0.6942072620095687
0.07600760076007873,0.6947235628283446
0.08000800080007764,0.695267732707929
0.08400840084009076,0.6958397654845005
0.08800880088008967,0.6964396546803205
0.09200920092008857,0.697067393504071
0.0960096009601017,0.6977229748511911
0.1000100010001006,0.6984063913042321
0.10401040104009951,0.699117635133237
0.10801080108011263,0.6998566982961276
0.11201120112011154,0.7006235724391016
0.11601160116011044,0.7014182488970638
0.12001200120012356,0.7022407186940546
0.12401240124012247,0.7030909725436956
0.12801280128012138,0.703969000849667
0.1320132013201345,0.7048747937061838
0.1360136013601334,0.7058083408984814
0.14001400140014653,0.7067696319033483
0.14401440144014543,0.7077586558896294
0.14801480148014434,0.7087754017187847
0.15201520152015746,0.7098198579454421
0.15601560156015637,0.7108920128179572
0.16001600160015528,0.7119918542790158
0.1640164016401684,0.7131193699662282
0.1680168016801673,0.7142745472127349
0.1720172017201662,0.7154573730478564
0.17601760176017933,0.7166678341977262
0.18001800180017824,0.717905917085945
0.18401840184019136,0.7191716078342698
0.18801880188019027,0.7204648922632866
0.19201920192018918,0.7217857558931263
0.1960196019602023,0.7231341839441754
0.2000200020002012,0.7245101613377987
0.2040204020402001,0.725913672697099
0.20802080208021323,0.7273447023476736
0.21202120212021214,0.7288032343183702
0.21602160216021105,0.7302892523420963
0.22002200220022416,0.73180273985661
0.22402240224022307,0.7333436800053241
0.22802280228022198,0.7349120556381514
0.2320232023202351,0.7365078493123396
0.236023602360234,0.7381310432933106
0.24002400240024713,0.7397816195555582
0.24402440244024604,0.7414595597834933
0.24802480248024494,0.7431648453723725
0.25202520252025806,0.7448974574291857
0.25602560256025697,0.7466573767735694
0.2600260026002559,0.7484445839387605
0.264026402640269,0.7502590591725311
0.2680268026802679,0.7521007824381339
0.2720272027202668,0.7539697334152984
0.27602760276027993,0.7558658915011979
0.28002800280027884,0.757789235811438
0.28402840284027775,0.7597397451810846
0.28802880288029087,0.7617173981656737
0.2920292029202898,0.7637221730422273
0.2960296029603029,0.7657540478103295
0.3000300030003018,0.7678130001931459
0.3040304030403007,0.7698990076385224
0.30803080308031383,0.7720120473200499
0.31203120312031274,0.7741520961381384
0.31603160316031165,0.7763191307211493
0.32003200320032477,0.7785131274264913
0.3240324032403237,0.780734062341732
0.3280328032803226,0.7829819112857599
0.3320332033203357,0.7852566498099162
0.3360336033603346,0.7875582531991338
0.3400340034003335,0.7898866964731366
0.34403440344034664,0.7922419543876031
0.34803480348034554,0.7946240014353335
0.35203520352035866,0.7970328118474921
0.35603560356035757,0.7994683595947628
0.3600360036003565,0.8019306183886169
0.3640364036403696,0.8044195616825145
0.3680368036803685,0.806935162673133
0.3720372037203674,0.809477394301645
0.37603760376038053,0.812046229254961
0.38003800380037944,0.8146416399669739
0.38403840384037835,0.8172635986198772
0.38803880388039147,0.8199120771454264
0.3920392039203904,0.8225870472262176
0.3960396039604035,0.825288480297033
0.4000400040004024,0.8280163475461034
0.4040404040404013,0.8307706199164748
0.40804080408041443,0.8335512681073125
0.41204120412041334,0.8363582625752258
0.41604160416041225,0.83919157353565
0.42004200420042537,0.842051170964182
0.4240424042404243,0.8449370245979191
0.4280428042804232,0.8478491039368723
0.4320432043204363,0.8507873782453227
0.4360436043604352,0.8537518165531873
0.4400440044004341,0.8567423876574516
0.44404440444044724,0.8597590601235482
0.44804480448044615,0.8628018022867446
0.45204520452045927,0.8658705822536094
0.4560456045604582,0.8689653679033702
0.4600460046004571,0.872086126889399
0.4640464046404702,0.875232826640623
0.4680468046804691,0.8784054343629409
0.472047204720468,0.881603917040721
0.47604760476048114,0.8848282414382284
0.48004800480048004,0.8880783741010653
0.48404840484047895,0.8913542813576826
0.48804880488049207,0.8946559293208278
0.492049204920491,0.8979832838890041
0.4960496049604899,0.9013363107479949
0.500050005000503,0.9047149753723343
0.5040504050405019,0.908119243026777
0.508050805080515,0.9115490787678522
0.5120512051205139,0.9150044474453053
0.5160516051605128,0.9184853137036659
0.520052005200526,0.9219916419837354
0.5240524052405249,0.9255233965240846
0.5280528052805238,0.9290805413626252
0.5320532053205369,0.932663040338115
0.5360536053605358,0.9362708570916631
0.5400540054005347,0.9399039550683203
0.5440544054405478,0.943562297518593
0.5480548054805467,0.9472458474999629
0.5520552055205457,0.9509545678784851
0.5560556055605588,0.9546884213303182
0.5600560056005577,0.9584473703432519
0.5640564056405708,0.9622313772183262
0.5680568056805697,0.9660404040713253
0.5720572057205686,0.9698744128344038
0.5760576057605817,0.9737333652576295
0.5800580058005806,0.9776172229105267
0.5840584058405796,0.9815259471837046
0.5880588058805927,0.9854594992904074
0.5920592059205916,0.9894178402680661
0.5960596059605905,0.9934009309799322
0.6000600060006036,0.997408732116638
0.6040604060406025,1.0014412041977496
0.6080608060806014,1.0054983075734147
0.6120612061206145,1.0095800024259223
0.6160616061606135,1.0136862487712637
0.6200620062006266,1.0178170064607936
0.6240624062406255,1.0219722351827485
0.6280628062806244,1.0261518944639083
0.6320632063206375,1.0303559436711613
0.6360636063606364,1.0345843420130787
0.6400640064006353,1.0388370485415668
0.6440644064406484,1.043114022153438
0.6480648064806473,1.047415221591983
0.6520652065206463,1.05174060544863
0.6560656065606594,1.0560901321645166
0.6600660066006583,1.0604637600320574
0.6640664066406714,1.0648614471966251
0.6680668066806703,1.0692831516580596
0.6720672067206692,1.073728831272352
0.6760676067606823,1.0781984437532077
0.6800680068006812,1.0826919466736216
0.6840684068406802,1.0872092974675382
0.6880688068806933,1.091750453431425
0.6920692069206922,1.0963153717258343
0.6960696069606911,1.1009040093770737
0.7000700070007042,1.1055163232787664
0.7040704070407031,1.1101522701934208
0.708070807080702,1.1148118067540866
0.7120712071207151,1.1194948894659236
0.716071607160714,1.124201474707759
0.7200720072007272,1.1289315187337585
0.7240724072407261,1.1336849776749258
0.728072807280725,1.138461807540776
0.7320732073207381,1.1432619642208826
0.736073607360737,1.148085403486437
0.7400740074007359,1.1529320809918937
0.744074407440749,1.1578019522765255
0.748074807480748,1.1626949727659601
0.7520752075207469,1.1676110977738356
0.75607560756076,1.1725502825033367
0.7600760076007589,1.1775124820487322
0.7640764076407578,1.1824976513970167
0.7680768076807709,1.1875057454294449
0.7720772077207698,1.192536718923058
0.7760776077607829,1.197590526552332
0.7800780078007818,1.2026671228906387
0.7840784078407808,1.2077664624118887
0.7880788078807939,1.2128884994920452
0.7920792079207928,1.2180331884106421
0.7960796079607917,1.223200483352401
0.8000800080008048,1.2283903384087356
0.8040804080408037,1.2336027075792593
0.8080808080808026,1.238837544773393
0.8120812081208157,1.2440948038118604
0.8160816081608147,1.2493744384281797
0.8200820082008136,1.2546764022702668
0.8240824082408267,1.2600006489019118
0.8280828082808256,1.2653471318042642
0.8320832083208387,1.270715804377434
0.8360836083608376,1.2761066199418971
0.8400840084008365,1.2815195317400878
0.8440844084408496,1.2869544929378665
0.8480848084808486,1.2924114566259697
0.8520852085208475,1.2978903758215834
0.8560856085608606,1.3033912034697912
0.8600860086008595,1.308913892445016
0.8640864086408584,1.3144583955525757
0.8680868086808715,1.3200246655301153
0.8720872087208704,1.3256126550490408
0.8760876087608835,1.3312223167160673
0.8800880088008824,1.3368536030745766
0.8840884088408814,1.3425064666061592
0.8880888088808945,1.3481808597320237
0.8920892089208934,1.353876734814399
0.8960896089608923,1.359594044158052
0.9000900090009054,1.3653327400116786
0.9040904090409043,1.3710927745692896
0.9080908090809032,1.376874099971713
0.9120912091209163,1.3826766683079679
0.9160916091609153,1.3885004316166365
0.9200920092009142,1.3943453418873446
0.9240924092409273,1.400211351062122
0.9280928092809262,1.406098411036756
0.9320932093209393,1.4120064736622704
0.9360936093609382,1.417935490746197
0.9400940094009371,1.4238854140540513
0.9440944094409502,1.4298561953106501
0.9480948094809492,1.4358477862014458
0.9520952095209481,1.4418601383739527
0.9560956095609612,1.4478932034390675
0.9600960096009601,1.453946932972362
0.964096409640959,1.4600212785155136
0.9680968096809721,1.4661161915775858
0.972097209720971,1.4722316236363204
0.9760976097609699,1.478367526139532
0.980098009800983,1.4845238505063867
0.984098409840982,1.4907005481286568
0.9880988098809951,1.4968975703721257
0.992099209920994,1.5031148685777636
0.9960996099609929,1.5093523940631153
1.000100010001006,1.515610098123534
1.004100410041005,1.5218879320334133
1.0081008100810038,1.528185847047537
1.012101210121017,1.5345037944022972
1.0161016101610159,1.5408417253169011
1.0201020102010148,1.5471995909947052
1.0241024102410279,1.5535773426244073
1.0281028102810268,1.5599749313812366
1.0321032103210257,1.5663923084282638
1.0361036103610388,1.5728294249175738
1.0401040104010377,1.5792862319914405
1.0441044104410508,1.5857626807836178
1.0481048104810498,1.5922587224204312
1.0521052105210487,1.5987743080220647
1.0561056105610618,1.605309388703695
1.0601060106010607,1.6118639155766306
1.0641064106410596,1.6184378397495587
1.0681068106810727,1.6250311123296675
1.0721072107210716,1.63164368442375
1.0761076107610705,1.6382755071394421
1.0801080108010837,1.644926531586315
1.0841084108410826,1.6515967088769608
1.0881088108810815,1.6582859901282052
1.0921092109210946,1.6649943264621807
1.0961096109610935,1.6717216690073884
1.1001100110011066,1.6784679688999071
1.1041104110411055,1.685233177284364
1.1081108110811044,1.6920172453151274
1.1121112111211175,1.698820124157342
1.1161116111611165,1.7056417649879525
1.1201120112011154,1.7124821189968598
1.1241124112411285,1.7193411373879337
1.1281128112811274,1.7262187713800135
1.1321132113211263,1.7331149722080386
1.1361136113611394,1.7400296911240456
1.1401140114011383,1.7469628793981404
1.1441144114411514,1.7539144883196232
1.1481148114811504,1.7608844691978853
1.1521152115211493,1.7678727733635131
1.1561156115611624,1.77487935216924
1.1601160116011613,1.781904156990889
1.1641164116411602,1.788947139228446
1.1681168116811733,1.7960082503069863
1.1721172117211722,1.803087441677593
1.1761176117611711,1.8101846648184088
1.1801180118011843,1.8172998712355397
1.1841184118411832,1.8244330124639523
1.188118811881182,1.8315840400684977
1.1921192119211952,1.8387529056448007
1.196119611961194,1.8459395608201215
1.2001200120012072,1.8531439572543877
1.2041204120412061,1.8603660466409675
1.208120812081205,1.8676057807076782
1.2121212121212182,1.8748631112176295
1.216121612161217,1.882137989970054
1.220122012201216,1.8894303688012832
1.224122412241229,1.8967401995855593
1.228122812281228,1.904067434235852
1.232123212321227,1.9114120247047979
1.23612361236124,1.9187739229855083
1.240124012401239,1.926153081112343
1.2441244124412378,1.9335494511618492
1.248124812481251,1.9409629852535237
1.2521252125212499,1.9483936355505804
1.256125612561263,1.9558413542608761
1.260126012601262,1.9633060936375708
1.2641264126412608,1.9707878059800341
1.268126812681274,1.9782864436345862
1.2721272127212728,1.9858019589952136
1.2761276127612717,1.9933343045044467
1.2801280128012849,2.0008834326540645
1.2841284128412838,2.008449295985802
1.2881288128812827,2.016031847092193
1.2921292129212958,2.023631038617261
1.2961296129612947,2.0312468232572
1.3001300130012936,2.0388791537611963
1.3041304130413067,2.0465279829320995
1.3081308130813056,2.0541932636270746
1.3121312131213188,2.0618749487584282
1.3161316131613177,2.069572991294162
1.3201320132013166,2.077287344258781
1.3241324132413297,2.0850179607339263
1.3281328132813286,2.092764793858988
1.3321332133213275,2.10052779683188
1.3361336133613406,2.1083069229096414
1.3401340134013395,2.1161021254090424
1.3441344134413384,2.1239133577073233
1.3481348134813516,2.1317405732427828
1.3521352135213505,2.13958372551536
1.3561356135613636,2.1474427680873682
1.3601360136013625,2.1553176545839787
1.3641364136413614,2.1632083386939485
1.3681368136813745,2.171114774170167
1.3721372137213734,2.1790369148301982
1.3761376137613723,2.186974714556975
1.3801380138013855,2.194928127299323
1.3841384138413844,2.2028971070724825
1.3881388138813833,2.2108816079587803
1.3921392139213964,2.218881584108134
1.3961396139613953,2.2268969897385547
1.4001400140013942,2.234927779136794
1.4041404140414073,2.2429739066588295
1.4081408140814062,2.2510353267303502
1.4121412141214194,2.259111993847397
1.4161416141614183,2.267203862576743
1.4201420142014172,2.2753108875565267
1.4241424142414303,2.283433023496709
1.4281428142814292,2.2915702251795103
1.432143214321428,2.299722447460014
1.4361436143614412,2.3078896452665947
1.4401440144014401,2.3160717736013456
1.444144414441439,2.324268787540655
1.4481448144814522,2.332480642235618
1.452145214521451,2.3407072929124433
1.45614561456145,2.3489486948730107
1.460146014601463,2.3572048034952635
1.464146414641462,2.3654755742335953
1.4681468146814751,2.3737609626194063
1.472147214721474,2.3820609242613866
1.476147614761473,2.390375414846067
1.480148014801486,2.398704390138168
1.484148414841485,2.4070478059809672
1.4881488148814839,2.4154056182967993
1.492149214921497,2.4237777830874006
1.496149614961496,2.4321642564342425
1.5001500150014948,2.440564994499027
1.504150415041508,2.4489799535240024
1.5081508150815068,2.4574090898322893
1.5121512151215057,2.4658523598283435
1.5161516151615189,2.474309719998269
1.5201520152015178,2.4827811269101145
1.524152415241531,2.491266537214342
1.5281528152815298,2.49976590764403
1.5321532153215287,2.5082791950153345
1.5361536153615418,2.5168063562277596
1.5401540154015407,2.5253473482644306
1.5441544154415396,2.5339021281925183
1.5481548154815528,2.5424706531635017
1.5521552155215517,2.5510528804134127
1.5561556155615506,2.5596487672632517
1.5601560156015637,2.5682582711192263
1.5641564156415626,2.5768813494729845
1.5681568156815615,2.585517959902012
1.5721572157215746,2.5941680600698542
1.5761576157615735,2.602831607726333
1.5801580158015867,2.6115085607079442
1.5841584158415856,2.6201988769379736
1.5881588158815845,2.62890251442688
1.5921592159215976,2.637619431272494
1.5961596159615965,2.6463495856602077
1.6001600160015954,2.6550929358633297
1.6041604160416085,2.6638494402432578
1.6081608160816074,2.67261905724966
1.6121612161216063,2.6814017454208123
1.6161616161616195,2.690197463383758
1.6201620162016184,2.699006169854471
1.6241624162416315,2.7078278236381936
1.6281628162816304,2.716662383629495
1.6321632163216293,2.7255098088126006
1.6361636163616424,2.7343700582615305
1.6401640164016413,2.7432430911402332
1.6441644164416402,2.7521288667028885
1.6481648164816534,2.761027344294024
1.6521652165216523,2.769938483348638
1.6561656165616512,2.778862243392485
1.6601660166016643,2.7877985840421813
1.6641664166416632,2.796747465005315
1.6681668166816621,2.805708846080711
1.6721672167216752,2.8146826871585287
1.6761676167616741,2.8236689482203534
1.6801680168016873,2.8326675893394713
1.6841684168416862,2.841678570680855
1.688168816881685,2.8507018525014325
1.6921692169216982,2.8597373951501583
1.696169616961697,2.8687851590680795
1.700170017001696,2.8778451047885767
1.7041704170417091,2.8869171929374167
1.708170817081708,2.89600138423281
1.712171217121707,2.9050976394856356
1.71617161716172,2.9142059195994805
1.720172017201719,2.923326185570689
1.7241724172417179,2.932458398488567
1.728172817281731,2.941602519535419
1.73217321732173,2.9507585099865783
1.736173617361743,2.959926331210616
1.740174017401742,2.969105944669276
1.7441744174417408,2.9782973119176828
1.748174817481754,2.987500394604346
1.7521752175217529,2.9967151544711808
1.7561756175617518,3.0059415533536757
1.760176017601765,3.0151795531809062
1.7641764176417638,3.0244291159755194
1.7681768176817627,3.033690203853907
1.7721772177217758,3.042962779026198
1.7761776177617747,3.052246803796239
1.7801780178017736,3.061542240561755
1.7841784178417868,3.070849051814323
1.7881788178817857,3.0801672001393547
1.7921792179217988,3.0894966482162474
1.7961796179617977,3.098837358818274
1.8001800180017966,3.1081892948127243
1.8041804180418097,3.1175524191608726
1.8081808180818086,3.126926694917938
1.8121812181218075,3.1363120852332034
1.8161816181618207,3.145708553349974
1.8201820182018196,3.15511606260552
1.8241824182418185,3.1645345764311963
1.8281828182818316,3.1739640583523845
1.8321832183218305,3.183404471988424
1.8361836183618436,3.1928557810527463
1.8401840184018425,3.202317949352704
1.8441844184418414,3.2117909407896943
1.8481848184818546,3.221274719359084
1.8521852185218535,3.2307692491501268
1.8561856185618524,3.2402744943460613
1.8601860186018655,3.2497904192240212
1.8641864186418644,3.259316988154948
1.8681868186818633,3.268854165603681
1.8721872187218764,3.278401916128852
1.8761876187618753,3.2879602043827982
1.8801880188018743,3.2975289951116333
1.8841884188418874,3.3071082531551426
1.8881888188818863,3.3166979434466812
1.8921892189218994,3.326298031013259
1.8961896189618983,3.33590848097533
1.9001900190018972,3.345529258546878
1.9041904190419103,3.3551603290352925
1.9081908190819092,3.364801657841258
1.9121912191219081,3.374453210458798
1.9161916191619213,3.3841149524751595
1.9201920192019202,3.393786849570676
1.924192419241919,3.4034688675188236
1.9281928192819322,3.4131609721860823
1.932193219321931,3.4228631295317986
1.93619361936193,3.43257530560823
1.9401940194019431,3.4422974665604036
1.944194419441942,3.452029578625968
1.9481948194819552,3.461771608135254
1.952195219521954,3.471523521511018
1.956195619561953,3.481285285268499
1.960196019601966,3.49105686601526
1.964196419641965,3.500838230451036
1.968196819681964,3.5106293453677537
1.972197219721977,3.5204301776493723
1.976197619761976,3.530240694271724
1.9801980198019749,3.540060862302526
1.984198419841988,3.5498906489012154
1.9881988198819869,3.5597300213187832
1.9921992199219858,3.569578946897779
1.996199619961999,3.579437393072142
2.000200020001998,3.589305327367028
2.004200420042011,3.5991827173988242
2.00820082008201,3.6090695308748826
2.0122012201220087,3.618965735593529
2.016201620162022,3.6288712994438854
2.0202020202020208,3.6387861904056864
2.0242024202420197,3.648710376549268
2.028202820282033,3.658643826035387
2.0322032203220317,3.6685865071150237
2.0362036203620306,3.678538388129371
2.0402040204020437,3.6884994375096496
2.0442044204420426,3.6984696237768975
2.0482048204820558,3.7084489155419877
2.0522052205220547,3.7184372815053193
2.0562056205620536,3.7284346904568246
2.0602060206020667,3.7384411112757565
2.0642064206420656,3.7484565129304994
2.0682068206820645,3.7584808644785297
2.0722072207220776,3.7685141350662152
2.0762076207620765,3.7785562939286135
2.0802080208020755,3.7886073103894238
2.0842084208420886,3.798667153860794
2.0882088208820875,3.8087357938430975
2.0922092209220864,3.8188131999249015
2.0962096209620995,3.828899341782751
2.1002100210020984,3.8389941891809487
2.1042104210421115,3.8490977119715395
2.1082108210821104,3.859209880093992
2.1122112211221094,3.86933066357517
2.1162116211621225,3.8794600325291158
2.1202120212021214,3.889597957156824
2.1242124212421203,3.899744407746196
2.1282128212821334,3.90989935467181
2.1322132213221323,3.9200627683947022
2.136213621362131,3.930234619462305
2.1402140214021443,3.9404148785082262
2.1442144214421432,3.9506035162520146
2.148214821482142,3.960800503499103
2.1522152215221553,3.971005811140583
2.156215621562154,3.9812194101529594
2.1602160216021673,3.991441271598121
2.164216421642166,4.001671366623002
2.168216821682165,4.011909666459542
2.1722172217221782,4.022156142424449
2.176217621762177,4.032410765918953
2.180218021802176,4.042673508428756
2.184218421842189,4.052944341523775
2.188218821882188,4.063223236857909
2.192219221922187,4.073510166168973
2.1962196219622,4.083805101278449
2.200220022002199,4.094108014091239
2.204220422042198,4.104418876595608
2.208220822082211,4.114737660862918
2.21222122212221,4.125064339047398
2.216221622162223,4.135398883386083
2.220222022202222,4.145741266198463
2.224222422242221,4.15609145988644
2.228222822282234,4.1664494369340614
2.232223222322233,4.176815169907284
2.236223622362232,4.187188631453891
2.240224022402245,4.1975697943032335
2.244224422442244,4.207958631265983
2.2482248224822428,4.218355115234054
2.252225222522256,4.228759219180342
2.256225622562255,4.239170916158474
2.2602260226022537,4.249590179302724
2.264226422642267,4.260016981827758
2.2682268226822657,4.27045129702837
2.272227222722279,4.280893098279432
2.2762276227622777,4.291342359035521
2.2802280228022767,4.301799052830867
2.2842284228422898,4.312263153279085
2.2882288228822887,4.322734634072922
2.2922292229222876,4.333213468984162
2.2962296229623007,4.343699631863373
2.3002300230022996,4.354193096639635
2.3042304230422985,4.3646938373204645
2.3082308230823116,4.375201827991543
2.3122312231223106,4.3857170428164505
2.3162316231623237,4.39623945603661
2.3202320232023226,4.406769041970908
2.3242324232423215,4.417305775015637
2.3282328232823346,4.427849629644227
2.3322332233223335,4.438400580406973
2.3362336233623324,4.448958601930955
2.3402340234023455,4.459523668919767
2.3442344234423445,4.470095756153243
2.3482348234823434,4.480674838487376
2.3522352235223565,4.491260890854044
2.3562356235623554,4.501853888260744
2.3602360236023543,4.512453805790499
2.3642364236423674,4.523060618601589
2.3682368236823663,4.533674301927281
2.3722372237223794,4.544294831075759
2.3762376237623783,4.5549221814297525
2.3802380238023773,4.565556328446464
2.3842384238423904,4.576197247657299
2.3882388238823893,4.586844914667594
2.392239223922388,4.597499305156527
2.3962396239624013,4.608160394876841
2.4002400240024,4.6188281596545755
2.404240424042399,4.6295025753889725
2.4082408240824122,4.6401836180522045
2.412241224122411,4.650871263689103
2.41624162416241,4.661565488417059
2.420242024202423,4.672266268425764
2.424242424242422,4.682973579976922
2.428242824282435,4.693687399404185
2.432243224322434,4.704407703112776
2.436243624362433,4.715134467579418
2.440244024402446,4.725867669352062
2.444244424442445,4.7366072850496055
2.448244824482444,4.747353291361809
2.452245224522457,4.758105665049017
2.456245624562456,4.768864382941884
2.460246024602455,4.779629421941284
2.464246424642468,4.790400759018033
2.468246824682467,4.801178371212618
2.472247224722466,4.811962235635103
2.476247624762479,4.822752329464852
2.480248024802478,4.833548629950262
2.484248424842491,4.844351114408683
2.48824882488249,4.855159760226045
2.492249224922489,4.8659745448567895
2.496249624962502,4.876795445823593
2.500250025002501,4.887622440717088
2.5042504250424997,4.89845550719578
2.508250825082513,4.909294622985766
2.5122512251225118,4.920139765880466
2.5162516251625107,4.930990913740527
2.520252025202524,4.9418480444935495
2.5242524252425227,4.952711136133818
2.528252825282536,4.963580166722227
2.5322532253225347,4.974455114385905
2.5362536253625336,4.985335957318145
2.5402540254025467,4.996222673778135
2.5442544254425457,5.007115242090676
2.5482548254825446,5.018013640646104
2.5522552255225577,5.0289178479000025
2.5562556255625566,5.0398278423729455
2.5602560256025555,5.0507436026503925
2.5642564256425686,5.061665107382429
2.5682568256825675,5.072592335283484
2.5722572257225664,5.08352526513225
2.5762576257625796,5.094463875771407
2.5802580258025785,5.105408146107348
2.5842584258425916,5.1163580551101155
2.5882588258825905,5.127313581813026
2.5922592259225894,5.138274705312606
2.5962596259626025,5.149241404768316
2.6002600260026014,5.160213659402284
2.6042604260426003,5.171191448499215
2.6082608260826134,5.182174751406127
2.6122612261226124,5.193163547532077
2.6162616261626113,5.204157816348072
2.6202620262026244,5.215157537386806
2.6242624262426233,5.2261626902423854
2.628262826282622,5.237173254570251
2.6322632263226353,5.2481892100869
2.6362636263626342,5.259210536569625
2.6402640264026473,5.270237213856446
2.6442644264426463,5.28126922184575
2.648264826482645,5.292306540496209
2.6522652265226583,5.303349149826532
2.656265626562657,5.3143970299151935
2.660266026602656,5.32545016090034
2.664266426642669,5.336508522979538
2.668266826682668,5.347572096409502
2.672267226722667,5.358640861506013
2.67626762676268,5.3697147986436535
2.680268026802679,5.380793888255544
2.684268426842678,5.3918781108332645
2.688268826882691,5.402967446926581
2.69226922692269,5.414061877143198
2.696269626962703,5.425161382148687
2.700270027002702,5.436265942666121
2.704270427042701,5.447375539476025
2.708270827082714,5.45849015341611
2.712271227122713,5.469609765381008
2.716271627162712,5.480734356322198
2.720272027202725,5.491863907247744
2.724272427242724,5.5029983992220375
2.728272827282723,5.514137813365716
2.732273227322736,5.525282130855404
2.736273627362735,5.53643133292346
2.7402740274027337,5.547585400857895
2.744274427442747,5.558744316002114
2.7482748274827458,5.569908059754665
2.752275227522759,5.581076613569176
2.756275627562758,5.592249958954003
2.7602760276027567,5.6034280774721745
2.76427642764277,5.614610950741134
2.7682768276827687,5.625798560432487
2.7722772277227676,5.636990888271928
2.7762776277627808,5.648187916038985
2.7802780278027797,5.659389625566766
2.7842784278427786,5.670595998741889
2.7882788278827917,5.681807017504223
2.7922792279227906,5.693022663846647
2.7962796279628037,5.704242919814987
2.8002800280028026,5.71546776750767
2.8042804280428015,5.7266971890756775
2.8082808280828147,5.737931166722288
2.8122812281228136,5.749169682702833
2.8162816281628125,5.760412719324621
2.8202820282028256,5.771660258946701
2.8242824282428245,5.782912283979599
2.8282828282828234,5.794168776885263
2.8322832283228365,5.805429720176808
2.8362836283628354,5.8166950964182735
2.8402840284028343,5.827964888224554
2.8442844284428475,5.8392390782611585
2.8482848284828464,5.850517649243956
2.8522852285228595,5.86180058393914
2.8562856285628584,5.873087865162877
2.8602860286028573,5.88437947578127
2.8642864286428704,5.895675398710108
2.8682868286828693,5.906975616914627
2.8722872287228682,5.918280113409448
2.8762876287628814,5.929588871258331
2.8802880288028803,5.94090187357394
2.884288428842879,5.952219103517776
2.8882888288828923,5.963540544299939
2.892289228922891,5.9748661791788935
2.89628962896289,5.986195991461397
2.9002900290029032,5.9975299645022755
2.904290429042902,6.00886808170417
2.9082908290829153,6.020210326517513
2.912291229122914,6.0315566824401845
2.916291629162913,6.042907133017472
2.920292029202926,6.0542616618418394
2.924292429242925,6.0656202525526925
2.928292829282924,6.076982888836317
2.932293229322937,6.0883495544256485
2.936293629362936,6.099720233100041
2.940294029402935,6.111094908685204
2.944294429442948,6.122473565052981
2.948294829482947,6.133856186121107
2.952295229522946,6.14524275585316
2.956295629562959,6.156633258258335
2.960296029602958,6.168027677391205
2.964296429642971,6.179425997351689
2.96829682968297,6.1908282022847345
2.972297229722969,6.2022342763802705
2.976297629762982,6.213644203872997
2.980298029802981,6.225057969042143
2.9842984298429798,6.236475556211422
2.988298829882993,6.2478969497488075
2.992299229922992,6.259322134066306
2.9962996299629907,6.270751093619908
3.000300030003004,6.28218381290936
3.0043004300430027,6.293620276477951
3.008300830083016,6.3050604689124725
3.0123012301230148,6.316504374842903
3.0163016301630137,6.327951978942385
3.020302030203027,6.3394032659269985
3.0243024302430257,6.35085822055554
3.0283028302830246,6.3623168276294795
3.0323032303230377,6.373779071992741
3.0363036303630366,6.385244938531484
3.0403040304030355,6.396714412174052
3.0443044304430487,6.408187477890764
3.0483048304830476,6.419664120693695
3.0523052305230465,6.431144325636627
3.0563056305630596,6.442628077814842
3.0603060306030585,6.454115362364899
3.0643064306430716,6.465606164464617
3.0683068306830705,6.47710046933276
3.0723072307230694,6.488598262229021
3.0763076307630826,6.500099528453802
3.0803080308030815,6.511604253348004
3.0843084308430804,6.523112422292991
3.0883088308830935,6.5346240207103765
3.0923092309230924,6.546139034061811
3.0963096309630913,6.557657447848944
3.1003100310031044,6.569179247613219
3.1043104310431033,6.580704418935657
3.1083108310831022,6.592232947436826
3.1123112311231154,6.603764818776631
3.1163116311631143,6.615300018654105
3.1203120312031274,6.626838532807397
3.1243124312431263,6.638380347013462
3.128312831283125,6.649925447088058
3.1323132313231383,6.661473818885531
3.1363136313631372,6.673025448298614
3.140314031403136,6.6845803212583945
3.1443144314431493,6.696138423734111
3.148314831483148,6.707699741732948
3.152315231523147,6.719264261300007
3.15631563156316,6.730831968518107
3.160316031603159,6.742402849507574
3.164316431643158,6.7539768904262205
3.168316831683171,6.765554077469146
3.17231723172317,6.777134396868528
3.176317631763183,6.78871783489362
3.180318031803182,6.8003043778504555
3.184318431843181,6.811894012081845
3.188318831883194,6.823486723967168
3.192319231923193,6.835082499922187
3.196319631963192,6.846681326399013
3.200320032003205,6.858283189885917
3.204320432043204,6.869888076907127
3.208320832083203,6.881495974022814
3.212321232123216,6.893106867828885
3.216321632163215,6.9047207449568
3.220322032203214,6.916337592073547
3.224322432243227,6.927957395881442
3.228322832283226,6.939580143117946
3.232323232323239,6.951205820555662
3.236323632363238,6.962834415002038
3.2403240324032367,6.974465913299384
3.24432443244325,6.986100302324666
3.2483248324832488,6.997737568989326
3.2523252325232477,7.009377700239256
3.256325632563261,7.021020683054617
3.2603260326032597,7.032666504449647
3.2643264326432586,7.044315151472646
3.2683268326832717,7.055966611205785
3.2723272327232706,7.06762087076492
3.2763276327632838,7.079277917299604
3.2803280328032827,7.090937737992796
3.2843284328432816,7.102600320060871
3.2883288328832947,7.114265650753436
3.2923292329232936,7.12593371735314
3.2963296329632925,7.137604507175672
3.3003300330033056,7.149278007569565
3.3043304330433045,7.160954205916029
3.3083308330833034,7.17263308962892
3.3123312331233166,7.18431464615458
3.3163316331633155,7.195998862971639
3.3203320332033144,7.207685727591014
3.3243324332433275,7.219375227555728
3.3283328332833264,7.231067350440727
3.3323332333233395,7.242762083852891
3.3363336333633384,7.25445941543077
3.3403340334033373,7.266159332844586
3.3443344334433505,7.277861823796053
3.3483348334833494,7.289566876018207
3.3523352335233483,7.3012744772754
3.3563356335633614,7.312984615363126
3.3603360336033603,7.324697278107834
3.364336433643359,7.3364124533669335
3.3683368336833723,7.34813012902862
3.3723372337233712,7.359850293011698
3.37633763376337,7.371572933265579
3.3803380338033833,7.383298037770105
3.384338433843382,7.395025594535385
3.3883388338833953,7.406755591601801
3.392339233923394,7.418488017039747
3.396339633963393,7.430222858949657
3.4003400340034062,7.441960105461812
3.404340434043405,7.453699744736192
3.408340834083404,7.4654417649624625
3.412341234123417,7.477186154359816
3.416341634163416,7.48893290117679
3.420342034203415,7.500681993691283
3.424342434243428,7.512433420210381
3.428342834283427,7.524187169070185
3.432343234323426,7.535943228635821
3.436343634363439,7.547701587301277
3.440344034403438,7.559462233489227
3.444344434443451,7.571225155651062
3.44834483448345,7.582990342266626
3.452345234523449,7.594757781844248
3.456345634563462,7.606527462920571
3.460346034603461,7.618299374060389
3.46434643464346,7.630073503856658
3.468346834683473,7.641849840930332
3.472347234723472,7.6536283739301965
3.4763476347634708,7.6654090915328865
3.480348034803484,7.677191982442714
3.484348434843483,7.688977035391518
3.488348834883496,7.700764239138681
3.492349234923495,7.7125535824708855
3.4963496349634937,7.724345054202142
3.500350035003507,7.736138643173624
3.5043504350435057,7.747934338253513
3.5083508350835046,7.7597321283370135
3.5123512351235178,7.7715320023461905
3.5163516351635167,7.783333949229814
3.5203520352035156,7.795137957963375
3.5243524352435287,7.806944017548923
3.5283528352835276,7.818752117014916
3.5323532353235265,7.8305622454162345
3.5363536353635396,7.8423743918340225
3.5403540354035385,7.854188545375538
3.5443544354435517,7.866004695174182
3.5483548354835506,7.877822830389259
3.5523552355235495,7.8896429402059995
3.5563556355635626,7.90146501383542
3.5603560356035615,7.913289040514166
3.5643564356435604,7.925115009504528
3.5683568356835735,7.936942910094291
3.5723572357235724,7.948772731596582
3.5763576357635714,7.960604463349895
3.5803580358035845,7.972438094717937
3.5843584358435834,7.984273615089473
3.5883588358835823,7.996111013878354
3.5923592359235954,8.007950280523367
3.5963596359635943,8.019791404488082
3.6003600360036074,8.031634375260895
3.6043604360436063,8.043479182354787
3.6083608360836052,8.055325815307365
3.6123612361236184,8.067174263680714
3.6163616361636173,8.079024517061253
3.620362036203616,8.090876565059748
3.6243624362436293,8.102730397311186
3.628362836283628,8.11458600347461
3.632363236323627,8.126443373233156
3.6363636363636402,8.138302496293909
3.640364036403639,8.150163362387744
3.644364436443638,8.162025961269368
3.648364836483651,8.173890282717176
3.65236523652365,8.185756316533094
3.656365636563663,8.197624052542643
3.660366036603662,8.20949348059469
3.664366436643661,8.221364590561496
3.668366836683674,8.23323737233858
3.672367236723673,8.245111815844577
3.676367636763672,8.256987911021264
3.680368036803685,8.268865647833422
3.684368436843684,8.280745016268694
3.688368836883683,8.292626006337613
3.692369236923696,8.304508608073474
3.696369636963695,8.316392811532186
3.700370037003694,8.328278606792297
3.704370437043707,8.34016598395488
3.708370837083706,8.35205493314336
3.712371237123719,8.363945444503603
3.716371637163718,8.375837508203656
3.720372037203717,8.387731114433812
3.72437243724373,8.399626253406474
3.728372837283729,8.41152291535602
3.7323732373237277,8.423421090538824
3.736373637363741,8.43532076923314
3.7403740374037397,8.44722194173896
3.7443744374437387,8.45912459837804
3.7483748374837518,8.471028729493781
3.7523752375237507,8.482934325451087
3.756375637563764,8.49484137663642
3.7603760376037627,8.506749873457581
3.7643764376437616,8.518659806343752
3.7683768376837747,8.530571165745377
3.7723772377237736,8.542483942134021
3.7763776377637726,8.554398126002418
3.7803780378037857,8.566313707864328
3.7843784378437846,8.578230678254418
3.7883788378837835,8.590149027728291
3.7923792379237966,8.602068746862361
3.7963796379637955,8.613989826253727
3.8003800380037944,8.625912256520206
3.8043804380438075,8.637836028300205
3.8083808380838065,8.6497611322526
3.8123812381238196,8.661687559056787
3.8163816381638185,8.673615299412464
3.8203820382038174,8.685544344039691
3.8243824382438305,8.697474683678763
3.8283828382838294,8.709406309090083
3.8323832383238283,8.721339211054204
3.8363836383638414,8.733273380371704
3.8403840384038403,8.74520880786306
3.8443844384438393,8.75714548436869
3.8483848384838524,8.76908340074883
3.8523852385238513,8.781022547883406
3.85638563856385,8.792962916672087
3.8603860386038633,8.804904498034144
3.864386438643862,8.816847282908345
3.8683868386838753,8.828791262253008
3.8723872387238742,8.840736427045787
3.876387638763873,8.852682768283737
3.8803880388038863,8.864630276983185
3.884388438843885,8.876578944179624
3.888388838883884,8.888528760927741
3.892389238923897,8.900479718301309
3.896389638963896,8.912431807393059
3.900390039003895,8.924385019314728
3.904390439043908,8.93633934519694
3.908390839083907,8.948294776189089
3.912391239123906,8.960251303459378
3.916391639163919,8.972208918194715
3.920392039203918,8.984167611600572
3.924392439243931,8.996127374901075
3.92839283928393,9.008088199338776
3.932393239323929,9.020050076174728
3.936393639363942,9.03201299668837
3.940394039403941,9.043976952177402
3.94439443944394,9.055941933957843
3.948394839483953,9.067907933363907
3.952395239523952,9.079874941747885
3.956395639563951,9.091842950480215
3.960396039603964,9.103811950949336
3.964396439643963,9.115781934561593
3.968396839683976,9.127752892741306
3.972397239723975,9.139724816930556
3.9763976397639738,9.151697698589254
3.980398039803987,9.163671529195037
3.984398439843986,9.175646300243145
3.9883988398839847,9.187622003246473
3.992399239923998,9.199598629735464
3.9963996399639967,9.21157617125799
4.000400040003996,9.223554619379414
4.004400440044009,9.23553396568246
4.008400840084008,9.247514201767128
4.012401240124007,9.259495319250718
4.01640164016402,9.27147730976774
4.020402040204019,9.283460164969796
4.024402440244032,9.295443876525644
4.028402840284031,9.307428436121013
4.0324032403240295,9.319413835458665
4.036403640364043,9.331400066258281
4.0404040404040416,9.343387120256365
4.0444044404440405,9.355374989206288
4.048404840484054,9.367363664878184
4.0524052405240525,9.379353139058836
4.056405640564051,9.391343403551737
4.0604060406040645,9.403334450176986
4.064406440644063,9.415326270771166
4.068406840684062,9.427318857187414
4.0724072407240755,9.43931220129531
4.076407640764074,9.451306294980768
4.0804080408040875,9.463301130146105
4.084408440844086,9.47529669870986
4.088408840884085,9.487292992606857
4.092409240924098,9.499290003788099
4.096409640964097,9.511287724220667
4.100410041004096,9.523286145887777
4.104410441044109,9.53528526078868
4.108410841084108,9.547285060938542
4.112411241124107,9.559285538368519
4.11641164116412,9.57128668512564
4.120412041204119,9.583288493272716
4.124412441244118,9.59529095488839
4.128412841284131,9.607294062067028
4.13241324132413,9.619297806918636
4.136413641364143,9.631302181568916
4.140414041404142,9.643307178159084
4.144414441444141,9.65531278884595
4.148414841484154,9.66731900580181
4.152415241524153,9.679325821214338
4.156415641564152,9.69133322728667
4.160416041604165,9.703341216237273
4.164416441644164,9.715349780299874
4.168416841684163,9.727358911723488
4.172417241724176,9.739368602772345
4.176417641764175,9.751378845725776
4.180418041804174,9.763389632878283
4.184418441844187,9.77540095653943
4.188418841884186,9.787412809033745
4.192419241924199,9.799425182700809
4.196419641964198,9.811438069895052
4.200420042004197,9.823451462985853
4.20442044204421,9.835465354357424
4.208420842084209,9.847479736408715
4.212421242124208,9.859494601553491
4.216421642164221,9.871509942220213
4.22042204220422,9.883525750851954
4.224422442244219,9.895542019906461
4.228422842284232,9.907558741856054
4.232423242324231,9.91957590918753
4.236423642364244,9.93159351440225
4.240424042404243,9.943611550015941
4.244424442444242,9.955630008558796
4.248424842484255,9.967648882575359
4.252425242524254,9.979668164624446
4.256425642564253,9.991687847279197
4.260426042604266,10.003707923126989
4.264426442644265,10.015728384769332
4.2684268426842635,10.02774922482195
4.272427242724277,10.039770435914663
4.276427642764276,10.051792010691319
4.2804280428042745,10.063813941809837
4.284428442844288,10.075836221942128
4.2884288428842865,10.087858843773988
4.2924292429243,10.099881800005203
4.2964296429642985,10.111905083349342
4.300430043004297,10.123928686533857
4.3044304430443106,10.135952602299984
4.3084308430843095,10.147976823402654
4.312431243124308,10.160001342610558
4.3164316431643215,10.172026152706056
4.32043204320432,10.18405124648508
4.324432443244319,10.196076616757209
4.328432843284332,10.20810225634557
4.332433243324331,10.220128158086753
4.33643364336433,10.232154314830877
4.340434043404343,10.244180719441491
4.344434443444342,10.256207364795499
4.348434843484355,10.26823424378323
4.352435243524354,10.280261349308269
4.356435643564353,10.292288674287542
4.360436043604366,10.304316211651223
4.364436443644365,10.316343954342642
4.368436843684364,10.328371895318366
4.372437243724377,10.34040002754809
4.376437643764376,10.352428344014573
4.380438043804375,10.364456837713679
4.384438443844388,10.376485501654312
4.388438843884387,10.388514328858312
4.392439243924386,10.40054331236054
4.396439643964399,10.412572445208767
4.400440044004398,10.424601720463608
4.404440444044411,10.436631131198604
4.40844084408441,10.448660670500034
4.412441244124409,10.46069033146702
4.416441644164422,10.472720107211432
4.420442044204421,10.484749990857791
4.42444244424442,10.496779975543367
4.428442844284433,10.508810054418065
4.432443244324432,10.520840220644347
4.436443644364431,10.532870467397311
4.440444044404444,10.544900787864597
4.444444444444443,10.5569311752463
4.448444844484456,10.568961622755065
4.452445244524455,10.580992123615907
4.456445644564454,10.593022671066311
4.460446044604467,10.605053258356133
4.464446444644466,10.617083878747524
4.468446844684465,10.629114525515002
4.472447244724478,10.641145191945359
4.476447644764477,10.653175871337593
4.480448044804476,10.66520655700296
4.484448444844489,10.677237242264905
4.488448844884488,10.68926792045897
4.492449244924487,10.701298584932875
4.4964496449645,10.713329229046423
4.500450045004499,10.725359846171424
4.504450445044512,10.737390429691784
4.508450845084511,10.749420973003343
4.51245124512451,10.76145146951394
4.516451645164523,10.773481912643367
4.520452045204522,10.785512295823258
4.5244524452445205,10.79754261249717
4.528452845284534,10.809572856120504
4.5324532453245325,10.821603020160426
4.536453645364531,10.833633098095932
4.540454045404545,10.845663083417772
4.5444544454445435,10.857692969628369
4.548454845484542,10.869722750241886
4.5524552455245555,10.881752418784158
4.556455645564554,10.893781968792592
4.5604560456045675,10.905811393816279
4.564456445644566,10.917840687415815
4.568456845684565,10.929869843163393
4.5724572457245785,10.941898854642728
4.576457645764577,10.953927715448973
4.580458045804576,10.965956419188792
4.584458445844589,10.977984959480285
4.588458845884588,10.990013329952907
4.592459245924587,11.00204152424754
4.5964596459646,11.014069536016414
4.600460046004599,11.026097358923034
4.604460446044598,11.038124986642247
4.608460846084611,11.050152412860168
4.61246124612461,11.062179631274098
4.616461646164623,11.07420663559262
4.620462046204622,11.086233419535438
4.624462446244621,11.098259976833454
4.628462846284634,11.11028630122871
4.632463246324633,11.1223123864743
4.636463646364632,11.134338226334442
4.640464046404645,11.146363814584413
4.644464446444644,11.158389145010457
4.648464846484643,11.170414211409872
4.652465246524656,11.182439007590924
4.656465646564655,11.194463527372779
4.660466046604654,11.206487764585574
4.664466446644667,11.218511713070342
4.668466846684666,11.230535366678925
4.672467246724679,11.242558719274093
4.676467646764678,11.254581764729352
4.680468046804677,11.266604496929062
4.68446844684469,11.278626909768347
4.688468846884689,11.29064899715302
4.692469246924688,11.302670752999672
4.696469646964701,11.314692171235578
4.7004700470047,11.326713245798638
4.704470447044699,11.338733970637444
4.708470847084712,11.350754339711207
4.712471247124711,11.362774346989687
4.716471647164724,11.374793986453277
4.720472047204723,11.386813252092857
4.724472447244722,11.39883213790987
4.728472847284735,11.410850637916274
4.732473247324734,11.42286874613444
4.736473647364733,11.434886456597242
4.740474047404746,11.44690376334799
4.744474447444745,11.458920660440342
4.748474847484744,11.470937141938395
4.752475247524757,11.482953201916596
4.756475647564756,11.494968834459682
4.7604760476047545,11.506984033662757
4.764476447644768,11.518998793631209
4.7684768476847665,11.531013108480641
4.77247724772478,11.543026972336975
4.776477647764779,11.555040379336281
4.7804780478047775,11.567053323624886
4.784478447844791,11.579065799359283
4.7884788478847895,11.591077800706076
4.792479247924788,11.603089321842058
4.7964796479648015,11.615100356954121
4.8004800480048,11.627110900239204
4.804480448044799,11.639120945904358
4.8084808480848125,11.651130488166682
4.812481248124811,11.66313952125325
4.81648164816481,11.675148039401183
4.820482048204823,11.687156036857585
4.824482448244822,11.699163507879472
4.828482848284835,11.711170446733862
4.832483248324834,11.723176847697621
4.836483648364833,11.735182705057568
4.840484048404846,11.74718801311039
4.844484448444845,11.759192766162585
4.848484848484844,11.771196958530524
4.852485248524857,11.783200584540403
4.856485648564856,11.795203638528147
4.860486048604855,11.80720611483952
4.864486448644868,11.81920800783002
4.868486848684867,11.831209311864837
4.872487248724866,11.843210021318917
4.876487648764879,11.855210130576902
4.880488048804878,11.867209634033046
4.884488448844891,11.87920852609133
4.88848884888489,11.891206801165296
4.892489248924889,11.90320445367815
4.896489648964902,11.915201478062679
4.900490049004901,11.927197868761207
4.9044904490449,11.939193620225652
4.908490849084913,11.951188726917469
4.912491249124912,11.963183183307573
4.916491649164911,11.975176983876432
4.920492049204924,11.987170123113982
4.924492449244923,11.999162595519568
4.928492849284936,12.011154395602047
4.932493249324935,12.023145517879616
4.936493649364934,12.035135956879929
4.940494049404947,12.047125707140026
4.944494449444946,12.059114763206251
4.948494849484945,12.071103119634353
4.952495249524958,12.083090770989394
4.956495649564957,12.09507771184571
4.960496049604956,12.10706393678696
4.964496449644969,12.11904944040609
4.968496849684968,12.131034217305238
4.972497249724967,12.143018262095833
4.97649764976498,12.15500156939852
4.980498049804979,12.166984133843092
4.984498449844992,12.178965950068596
4.988498849884991,12.190947012723168
4.99249924992499,12.202927316464152
4.996499649965003,12.214906855958006
5.000500050005002,12.226885625880264
5.0045004500450005,12.238863620915598
5.008500850085014,12.250840835757755
5.012501250125013,12.262817265109495
5.0165016501650115,12.274792903682668
5.020502050205025,12.286767746198153
5.0245024502450235,12.298741787385781
5.028502850285022,12.310715021984432
5.0325032503250355,12.322687444741959
5.0365036503650344,12.33465905041512
5.040504050405048,12.346629833769677
5.0445044504450465,12.358599789580266
5.048504850485045,12.370568912630462
5.0525052505250585,12.382537197712743
5.056505650565057,12.394504639628408
5.060506050605056,12.40647123318767
5.064506450645069,12.418436973209573
5.068506850685068,12.430401854521953
5.072507250725067,12.442365871961496
5.07650765076508,12.454329020373681
5.080508050805079,12.46629129461272
5.084508450845078,12.47825268954164
5.088508850885091,12.490213200032207
5.09250925092509,12.502172820964871
5.096509650965103,12.514131547228867
5.100510051005102,12.526089373722058
5.104510451045101,12.538046295351045
5.108510851085114,12.55000230703109
5.112511251125113,12.561957403686066
5.116511651165112,12.573911580248529
5.120512051205125,12.585864831659661
5.124512451245124,12.597817152869197
5.128512851285123,12.609768538835514
5.132513251325136,12.621718984525566
5.136513651365135,12.633668484914823
5.140514051405134,12.645617034987348
5.144514451445147,12.657564629735731
5.148514851485146,12.66951126416104
5.152515251525159,12.681456933272901
5.156515651565158,12.69340163208937
5.160516051605157,12.70534535563702
5.16451645164517,12.717288098950878
5.168516851685169,12.729229857074376
5.172517251725168,12.741170625059416
5.176517651765181,12.753110397966317
5.18051805180518,12.765049170863751
5.184518451845179,12.776986938828824
5.188518851885192,12.788923696947014
5.192519251925191,12.800859440312104
5.196519651965204,12.812794164026291
5.200520052005203,12.824727863200035
5.204520452045202,12.836660532952159
5.208520852085215,12.848592168409786
5.212521252125214,12.860522764708282
5.216521652165213,12.872452316991334
5.220522052205226,12.884380820410888
5.224522452245225,12.89630827012709
5.228522852285224,12.908234661308361
5.232523252325237,12.920159989131347
5.236523652365236,12.932084248780855
5.240524052405235,12.944007435449922
5.244524452445248,12.955929544339769
5.248524852485247,12.967850570659737
5.25252525252526,12.979770509627379
5.256525652565259,12.99168935646832
5.2605260526052575,13.00360710641637
5.264526452645271,13.015523754713438
5.2685268526852695,13.02743929660949
5.2725272527252685,13.039353727362627
5.276527652765282,13.051267042239024
5.2805280528052805,13.063179236512866
5.284528452845279,13.07509030546643
5.2885288528852925,13.087000244390037
5.292529252925291,13.098909048581973
5.29652965296529,13.110816713348585
5.300530053005303,13.122723234004216
5.304530453045302,13.134628605871143
5.3085308530853155,13.146532824279682
5.312531253125314,13.158435884568036
5.316531653165313,13.170337782082413
5.320532053205326,13.182238512176944
5.324532453245325,13.194138070213645
5.328532853285324,13.206036451562476
5.332533253325337,13.2179336516013
5.336533653365336,13.229829665715819
5.340534053405335,13.241724489299651
5.344534453445348,13.253618117754277
5.348534853485347,13.265510546488974
5.352535253525346,13.27740177092091
5.356535653565359,13.289291786475072
5.360536053605358,13.30118058858421
5.364536453645371,13.313068172688942
5.36853685368537,13.324954534237605
5.372537253725369,13.33683966868637
5.376537653765382,13.34872357149916
5.380538053805381,13.360606238147618
5.38453845384538,13.372487664111162
5.388538853885393,13.384367844876946
5.392539253925392,13.396246775939801
5.396539653965391,13.408124452802296
5.400540054005404,13.420000870974715
5.404540454045403,13.431876025974962
5.408540854085416,13.443749913328684
5.412541254125415,13.455622528569126
5.416541654165414,13.467493867237229
5.420542054205427,13.479363924881568
5.424542454245426,13.491232697058308
5.428542854285425,13.503100179331268
5.432543254325438,13.514966367271875
5.436543654365437,13.526831256459102
5.440544054405436,13.538694842479556
5.444544454445449,13.550557120927408
5.448544854485448,13.56241808740435
5.452545254525447,13.574277737519667
5.45654565456546,13.586136066890182
5.460546054605459,13.597993071140202
5.464546454645472,13.609848745901614
5.468546854685471,13.621703086813747
5.47254725472547,13.633556089523472
5.476547654765483,13.645407749685146
5.480548054805482,13.657258062960555
5.484548454845481,13.669107025018995
5.488548854885494,13.680954631537213
5.492549254925493,13.692800878199355
5.4965496549654915,13.704645760697044
5.500550055005505,13.716489274729325
5.5045504550455036,13.728331416002607
5.5085508550855025,13.740172180230754
5.512551255125516,13.752011563135008
5.5165516551655145,13.763849560443955
5.520552055205528,13.775686167893605
5.5245524552455265,13.787521381227275
5.528552855285525,13.799355196195673
5.5325532553255385,13.811187608556843
5.5365536553655375,13.82301861407612
5.540554055405536,13.834848208526202
5.5445544554455495,13.846676387687088
5.548554855485548,13.858503147346045
5.552555255525547,13.870328483297664
5.55655565556556,13.88215239134382
5.560556055605559,13.89397486729361
5.564556455645558,13.905795906963437
5.568556855685571,13.917615506176956
5.57255725572557,13.929433660765014
5.576557655765583,13.941250366565745
5.580558055805582,13.953065619424454
5.584558455845581,13.964879415193689
5.588558855885594,13.976691749733215
5.592559255925593,13.988502618909925
5.596559655965592,14.00031201859795
5.600560056005605,14.012119944678599
5.604560456045604,14.023926393040288
5.608560856085603,14.035731359578632
5.612561256125616,14.047534840196397
5.616561656165615,14.059336830803433
5.620562056205614,14.071137327316762
5.624562456245627,14.082936325660524
5.628562856285626,14.094733821765917
5.632563256325639,14.106529811571301
5.636563656365638,14.118324291022056
5.640564056405637,14.130117256070694
5.64456445644565,14.141908702676792
5.648564856485649,14.153698626806944
5.652565256525648,14.165487024434839
5.656565656565661,14.177273891541208
5.66056605660566,14.189059224113775
5.664566456645659,14.200843018147326
5.668566856685672,14.212625269643665
5.672567256725671,14.224405974611559
5.676567656765684,14.23618512906683
5.680568056805683,14.247962729032228
5.684568456845682,14.259738770537526
5.688568856885695,14.271513249619472
5.692569256925694,14.28328616232173
5.696569656965693,14.295057504694956
5.700570057005706,14.306827272796756
5.704570457045705,14.318595462691619
5.708570857085704,14.330362070451018
5.712571257125717,14.342127092153333
5.716571657165716,14.353890523883813
5.720572057205715,14.36565236173465
5.724572457245728,14.377412601804933
5.728572857285727,14.389171240200579
5.73257325732574,14.400928273034452
5.736573657365739,14.41268369642622
5.740574057405738,14.424437506502443
5.744574457445751,14.436189699396545
5.74857485748575,14.447940271248736
5.7525752575257485,14.45968921820611
5.756575657565762,14.471436536422582
5.7605760576057605,14.483182222058835
5.764576457645759,14.49492627128241
5.7685768576857726,14.506668680267644
5.7725772577257715,14.518409445195621
5.77657765776577,14.530148562254254
5.7805780578057835,14.541886027638226
5.784578457845782,14.553621837548945
5.7885788578857955,14.565355988194638
5.792579257925794,14.57708847579022
5.796579657965793,14.588819296557391
5.8005800580058064,14.600548446724588
5.804580458045805,14.612275922526926
5.808580858085804,14.624001720206286
5.812581258125817,14.635725836011256
5.816581658165816,14.647448266197081
5.820582058205815,14.659169007025742
5.824582458245828,14.670888054765912
5.828582858285827,14.682605405692891
5.832583258325826,14.694321056088699
5.836583658365839,14.706035002242007
5.840584058405838,14.717747240448116
5.844584458445851,14.729457767009007
5.84858485848585,14.74116657823326
5.852585258525849,14.752873670436122
5.856585658565862,14.764579039939465
5.860586058605861,14.776282683071727
5.86458645864586,14.787984596168007
5.868586858685873,14.799684775569995
5.872587258725872,14.811383217625934
5.876587658765871,14.823079918690691
5.880588058805884,14.834774875125717
5.884588458845883,14.846468083298983
5.888588858885896,14.858159539585081
5.892589258925895,14.869849240365095
5.896589658965894,14.881537182026712
5.900590059005907,14.893223360964141
5.904590459045906,14.904907773578092
5.908590859085905,14.916590416275836
5.912591259125918,14.928271285471162
5.916591659165917,14.939950377584328
5.920592059205916,14.951627689042136
5.924592459245929,14.963303216277875
5.928592859285928,14.97497695573129
5.932593259325927,14.98664890384864
5.93659365936594,14.998319057082657
5.940594059405939,15.009987411892503
5.944594459445952,15.021653964743845
5.948594859485951,15.033318712108748
5.95259525952595,15.044981650465765
5.956595659565963,15.056642776299885
5.960596059605962,15.068302086102475
5.964596459645961,15.079959576371378
5.968596859685974,15.091615243610848
5.972597259725973,15.103269084331494
5.976597659765972,15.114921095050383
5.980598059805985,15.126571272290967
5.984598459845984,15.138219612583038
5.9885988598859825,15.149866112462822
5.992599259925996,15.161510768472905
5.9965996599659945,15.173153577162202
6.000600060006008,15.184794535086038
6.004600460046007,15.196433638806035
6.0086008600860055,15.208070884890203
6.012601260126019,15.219706269912889
6.0166016601660175,15.231339790454722
6.020602060206016,15.242971443102704
6.0246024602460295,15.254601224450152
6.028602860286028,15.26622913109664
6.032603260326027,15.277855159648107
6.0366036603660405,15.28947930671677
6.040604060406039,15.301101568921096
6.044604460446038,15.312721942885885
6.048604860486051,15.324340425242202
6.05260526052605,15.335957012627345
6.056605660566063,15.347571701684927
6.060606060606062,15.359184489064761
6.064606460646061,15.37079537142295
6.068606860686074,15.382404345421842
6.072607260726073,15.39401140772997
6.076607660766072,15.405616555022146
6.080608060806085,15.417219783979398
6.084608460846084,15.42882109128893
6.088608860886083,15.440420473644195
6.092609260926096,15.45201792774485
6.096609660966095,15.463613450296698
6.100610061006094,15.475207038011787
6.104610461046107,15.48679868760833
6.108610861086106,15.498388395810688
6.112611261126119,15.509976159349435
6.116611661166118,15.521561974961262
6.120612061206117,15.533145839389052
6.12461246124613,15.54472774938184
6.128612861286129,15.55630770169476
6.132613261326128,15.567885693089126
6.136613661366141,15.579461720332384
6.14061406140614,15.591035780198059
6.144614461446139,15.602607869465839
6.148614861486152,15.614177984921515
6.152615261526151,15.62574612335695
6.156615661566164,15.637312281570162
6.160616061606163,15.648876456365192
6.164616461646162,15.660438644552226
6.168616861686175,15.671998842947515
6.172617261726174,15.683557048373354
6.176617661766173,15.695113257658134
6.180618061806186,15.706667467636313
6.184618461846185,15.718219675148365
6.188618861886184,15.729769877040848
6.192619261926197,15.741318070166363
6.196619661966196,15.752864251383508
6.200620062006195,15.76440841755695
6.204620462046208,15.775950565557379
6.208620862086207,15.787490692261459
6.21262126212622,15.799028794551926
6.216621662166219,15.810564869317462
6.220622062206218,15.82209891345279
6.224622462246231,15.833630923858621
6.22862286228623,15.845160897441618
6.2326232623262285,15.856688831114466
6.236623662366242,15.868214721795818
6.240624062406241,15.879738566410257
6.2446244624462395,15.891260361888373
6.248624862486253,15.902780105166709
6.2526252625262515,15.914297793187718
6.25662566256625,15.925813422899838
6.2606260626062635,15.937326991257445
6.264626462646262,15.948838495220807
6.268626862686276,15.960347931756173
6.2726272627262745,15.971855297835662
6.276627662766273,15.983360590437341
6.2806280628062865,15.994863806545188
6.284628462846285,16.006364943149045
6.288628862886284,16.01786399724469
6.292629262926297,16.029360965833792
6.296629662966296,16.04085584592387
6.300630063006295,16.052348634528347
6.304630463046308,16.063839328666536
6.308630863086307,16.07532792536357
6.312631263126306,16.086814421650487
6.316631663166319,16.098298814564178
6.320632063206318,16.10978110114734
6.324632463246331,16.12126127844858
6.32863286328633,16.132739343522275
6.332633263326329,16.144215293428687
6.336633663366342,16.1556891252339
6.340634063406341,16.167160836009774
6.34463446344634,16.178630422834033
6.348634863486353,16.190097882790212
6.352635263526352,16.2015632129676
6.356635663566351,16.21302641046133
6.360636063606364,16.224487472372335
6.364636463646363,16.23594639580728
6.368636863686376,16.247403177878674
6.372637263726375,16.258857815704747
6.376637663766374,16.27031030640954
6.380638063806387,16.28176064712286
6.384638463846386,16.293208834980224
6.388638863886385,16.30465486712295
6.392639263926398,16.316098740698106
6.396639663966397,16.327540452858454
6.400640064006396,16.338980000762536
6.404640464046409,16.35041738157463
6.408640864086408,16.36185259246469
6.412641264126407,16.373285630608436
6.41664166416642,16.384716493187298
6.420642064206419,16.396145177388377
6.424642464246432,16.40757168040454
6.428642864286431,16.418995999434276
6.43264326432643,16.43041813168183
6.436643664366443,16.441838074357115
6.440644064406442,16.453255824675697
6.444644464446441,16.464671379858853
6.448644864486454,16.476084737133533
6.452645264526453,16.487495893732312
6.456645664566452,16.49890484689346
6.460646064606465,16.510311593860898
6.464646464646464,16.521716131884173
6.4686468646864625,16.533118458218492
6.472647264726476,16.544518570124715
6.476647664766475,16.5559164648693
6.480648064806488,16.56731213972436
6.484648464846487,16.578705591967605
6.4886488648864855,16.59009681888238
6.492649264926499,16.601485817757656
6.4966496649664975,16.612872585887956
6.5006500650064964,16.624257120573457
6.50465046504651,16.635639419119926
6.5086508650865085,16.64701947883867
6.512651265126507,16.65839729704663
6.5166516651665205,16.66977287106633
6.520652065206519,16.681146198225818
6.524652465246518,16.69251727585875
6.528652865286531,16.70388610130436
6.53265326532653,16.715252671907386
6.5366536653665435,16.726616985018172
6.540654065406542,16.73797903799256
6.544654465446541,16.749338828191977
6.548654865486554,16.76069635298338
6.552655265526553,16.772051609739226
6.556655665566552,16.78340459583753
6.560656065606565,16.79475530866184
6.564656465646564,16.806103745601167
6.568656865686563,16.817449904050076
6.572657265726576,16.828793781408645
6.576657665766575,16.840135375082408
6.580658065806574,16.851474682482436
6.584658465846587,16.862811701025283
6.588658865886586,16.874146428132956
6.592659265926599,16.885478861232997
6.596659665966598,16.896808997758363
6.600660066006597,16.908136835147527
6.60466046604661,16.919462370844418
6.608660866086609,16.930785602298396
6.612661266126608,16.942106526964302
6.616661666166621,16.95342514230244
6.62066206620662,16.964741445778508
6.624662466246619,16.97605543486369
6.628662866286632,16.9873671070346
6.632663266326631,16.998676459773247
6.636663666366644,17.009983490567105
6.640664066406643,17.021288196909026
6.644664466446642,17.032590576297313
6.648664866486655,17.043890626235672
6.652665266526654,17.05518834423318
6.656665666566653,17.06648372780435
6.660666066606666,17.07777677446909
6.664666466646665,17.089067481752654
6.668666866686664,17.100355847185718
6.672667266726677,17.111641868304346
6.676667666766676,17.122925542649934
6.680668066806675,17.134206867769276
6.684668466846688,17.14548584121454
6.688668866886687,17.156762460543213
6.6926692669267,17.168036723318185
6.696669666966699,17.179308627107645
6.700670067006698,17.190578169485157
6.704670467046711,17.201845348029643
6.70867086708671,17.213110160325304
6.712671267126709,17.224372603961715
6.716671667166722,17.235632676533772
6.720672067206721,17.24689037564166
6.7246724672467195,17.258145698890903
6.728672867286733,17.269398643892355
6.7326732673267315,17.28064920826212
6.7366736673667305,17.291897389621646
6.740674067406744,17.30314318559767
6.7446744674467425,17.314386593822196
6.748674867486756,17.32562761193255
6.7526752675267545,17.336866237571297
6.756675667566753,17.34810246838631
6.7606760676067665,17.35933630203073
6.7646764676467654,17.370567736162933
6.768676867686764,17.381796768446595
6.7726772677267775,17.393023396550642
6.776677667766776,17.40424761814922
6.780678067806775,17.41546943092175
6.784678467846788,17.42668883255291
6.788678867886787,17.43790582073256
6.792679267926786,17.44912039315584
6.796679667966799,17.460332547523127
6.800680068006798,17.471542281539957
6.804680468046811,17.48274959291716
6.80868086808681,17.493954479370714
6.812681268126809,17.50515693862185
6.816681668166822,17.516356968397005
6.820682068206821,17.527554566427764
6.82468246824682,17.538749730450956
6.828682868286833,17.549942458208594
6.832683268326832,17.561132747447846
6.836683668366831,17.572320595921088
6.840684068406844,17.583506001385874
6.844684468446843,17.594688961604895
6.848684868486856,17.60586947434605
6.852685268526855,17.617047537382362
6.856685668566854,17.62822314849203
6.860686068606867,17.639396305458423
6.864686468646866,17.650567006070006
6.868686868686865,17.661735248120433
6.872687268726878,17.672901029408486
6.876687668766877,17.68406434773805
6.880688068806876,17.695225200918177
6.884688468846889,17.70638358676304
6.888688868886888,17.717539503091885
6.892689268926887,17.728692947729126
6.8966896689669,17.739843918504274
6.900690069006899,17.750992413251915
6.904690469046912,17.76213842981178
6.908690869086911,17.773281966028645
6.91269126912691,17.784423019752424
6.916691669166923,17.795561588838105
6.920692069206922,17.806697671145727
6.924692469246921,17.817831264540445
6.928692869286934,17.828962366892487
6.932693269326933,17.8400909760771
6.936693669366932,17.85121708997465
6.940694069406945,17.86234070647055
6.944694469446944,17.87346182345523
6.948694869486943,17.884580438824212
6.952695269526956,17.895696550478057
6.956695669566955,17.906810156322337
6.960696069606968,17.917921254267696
6.964696469646967,17.92902984222978
6.968696869686966,17.940135918129283
6.972697269726979,17.951239479891925
6.976697669766978,17.962340525448404
6.9806980698069765,17.973439052734474
6.98469846984699,17.984535059690895
6.9886988698869885,17.995628544263393
6.992699269926987,18.00671950440273
6.9966996699670005,18.017807938064667
7.0007000700069995,18.02889384320991
7.004700470046998,18.039977217804193
7.0087008700870115,18.05105805981824
7.01270127012701,18.06213636722769
7.0167016701670235,18.073212138013233
7.020702070207022,18.084285370160455
7.024702470247021,18.095356061659956
7.028702870287034,18.10642421050729
7.032703270327033,18.11748981470292
7.036703670367032,18.12855287225231
7.040704070407045,18.139613381165862
7.044704470447044,18.15067133945888
7.048704870487043,18.161726745151643
7.052705270527056,18.17277959626937
7.056705670567055,18.183829890842148
7.060706070607054,18.194877626905043
7.064706470647067,18.205922802498044
7.068706870687066,18.216965415665992
7.072707270727079,18.228005464458718
7.076707670767078,18.23904294693088
7.080708070807077,18.250077861142092
7.08470847084709,18.261110205156854
7.088708870887089,18.272139977044528
7.092709270927088,18.283167174879395
7.096709670967101,18.29419179674062
7.1007100710071,18.30521384071221
7.104710471047099,18.31623330488308
7.108710871087112,18.327250187347023
7.112711271127111,18.338264486202647
7.116711671167124,18.349276199553476
7.120712071207123,18.36028532550785
7.124712471247122,18.37129186217898
7.128712871287135,18.382295807684933
7.132713271327134,18.393297160148588
7.136713671367133,18.404295917697688
7.140714071407146,18.415292078464823
7.144714471447145,18.42628564058736
7.148714871487144,18.43727660220754
7.152715271527157,18.448264961472418
7.156715671567156,18.459250716533838
7.160716071607155,18.470233865548487
7.164716471647168,18.48121440667785
7.168716871687167,18.492192338088195
7.17271727172718,18.503167657950634
7.176717671767179,18.514140364441015
7.180718071807178,18.525110455740023
7.184718471847191,18.536077930033123
7.18871887188719,18.547042785510534
7.192719271927189,18.558005020367272
7.196719671967202,18.56896463280314
7.200720072007201,18.579921621022667
7.2047204720472,18.59087598323519
7.208720872087213,18.601827717654793
7.212721272127212,18.612776822500294
7.2167216721672105,18.62372329599528
7.220722072207224,18.634667136368098
7.2247224722472225,18.6456083418518
7.228722872287236,18.656546910684224
7.2327232723272346,18.667482841107887
7.2367236723672335,18.678416131370078
7.240724072407247,18.689346779722804
7.2447244724472455,18.70027478442277
7.248724872487244,18.71120014373142
7.2527252725272575,18.72212285591492
7.256725672567256,18.7330429192441
7.260726072607255,18.743960331994526
7.2647264726472685,18.75487509244648
7.268726872687267,18.765787198884883
7.272727272727266,18.776696649599398
7.276727672767279,18.787603442884365
7.280728072807278,18.798507577038773
7.284728472847291,18.809409050366337
7.28872887288729,18.820307861175394
7.292729272927289,18.831204007778993
7.296729672967302,18.84209748849484
7.300730073007301,18.852988301645272
7.3047304730473,18.863876445557313
7.308730873087313,18.87476191856264
7.312731273127312,18.885644718997543
7.316731673167311,18.896524845202993
7.320732073207324,18.907402295524598
7.324732473247323,18.91827706831256
7.328732873287336,18.929149161921767
7.332733273327335,18.940018574711686
7.336733673367334,18.95088530504643
7.340734073407347,18.961749351294745
7.344734473447346,18.972610711829947
7.348734873487345,18.983469385029995
7.352735273527358,18.994325369277455
7.356735673567357,19.005178662959462
7.360736073607356,19.01602926446778
7.364736473647369,19.02687717219876
7.368736873687368,19.037722384553316
7.372737273727367,19.04856489993697
7.37673767376738,19.059404716759833
7.380738073807379,19.07024183343655
7.384738473847392,19.081076248386392
7.388738873887391,19.091907960033133
7.39273927392739,19.10273696680516
7.396739673967403,19.113563267135415
7.400740074007402,19.124386859461357
7.404740474047401,19.135207742225024
7.408740874087414,19.146025913873018
7.412741274127413,19.15684137285643
7.416741674167412,19.167654117630924
7.420742074207425,19.178464146656708
7.424742474247424,19.189271458398473
7.428742874287423,19.200076051325475
7.432743274327436,19.210877923911493
7.436743674367435,19.22167707463478
7.440744074407448,19.23247350197815
7.444744474447447,19.24326720442887
7.448744874487446,19.254058180478776
7.452745274527459,19.26484642862416
7.456745674567458,19.275631947365806
7.4607460746074565,19.286414735209014
7.46474647464747,19.297194790663564
7.468746874687469,19.307972112243693
7.4727472747274675,19.31874669846815
7.476747674767481,19.32951854786015
7.4807480748074795,19.340287658947354
7.484748474847478,19.351054030261917
7.4887488748874915,19.361817660340456
7.49274927492749,19.37257854772401
7.4967496749675036,19.383336690958124
7.5007500750075025,19.394092088592735
7.504750475047501,19.404844739182266
7.5087508750875145,19.415594641285587
7.512751275127513,19.426341793465948
7.516751675167512,19.43708619429109
7.520752075207525,19.447827842333176
7.524752475247524,19.458566736168745
7.528752875287523,19.469302874378805
7.532753275327536,19.480036255548775
7.536753675367535,19.490766878268445
7.540754075407534,19.501494741132063
7.544754475447547,19.512219842738258
7.548754875487546,19.522942181690045
7.552755275527559,19.533661756594856
7.556755675567558,19.544378566064495
7.560756075607557,19.555092608715164
7.56475647564757,19.56580388316746
7.568756875687569,19.576512388046318
7.572757275727568,19.58721812198108
7.576757675767581,19.597921083605474
7.58075807580758,19.60862127155753
7.584758475847579,19.6193186844797
7.588758875887592,19.630013321018783
7.592759275927591,19.64070517982589
7.596759675967604,19.651394259556543
7.600760076007603,19.66208055887055
7.604760476047602,19.6727640764321
7.608760876087615,19.683444810909716
7.612761276127614,19.694122760976217
7.616761676167613,19.704797925308796
7.620762076207626,19.715470302588958
7.624762476247625,19.7261398915025
7.628762876287624,19.73680669073956
7.632763276327637,19.747470698994608
7.636763676367636,19.758131914966363
7.640764076407635,19.768790337357895
7.644764476447648,19.779445964876576
7.648764876487647,19.790098796234034
7.65276527652766,19.800748830146233
7.656765676567659,19.81139606533338
7.660766076607658,19.82204050052
7.664766476647671,19.832682134434894
7.66876687668767,19.84332096581111
7.672767276727669,19.853956993385996
7.676767676767682,19.864590215901156
7.680768076807681,19.875220632102444
7.68476847684768,19.885848240739996
7.688768876887693,19.896473040568193
7.692769276927692,19.907095030345648
7.6967696769676905,19.917714208835235
7.700770077007704,19.928330574804097
7.704770477047703,19.93894412702355
7.708770877087716,19.949554864269206
7.712771277127715,19.960162785320865
7.7167716771677135,19.970767888962573
7.720772077207727,19.981370173982604
7.7247724772477255,19.99196963917342
7.728772877287724,20.00256628333172
7.732773277327738,20.013160105258418
7.7367736773677365,20.023751103758595
7.740774077407735,20.034339277641575
7.7447744774477485,20.044924625720867
7.748774877487747,20.055507146814143
7.752775277527746,20.066086839743306
7.756775677567759,20.076663703334425
7.760776077607758,20.087237736417737
7.7647764776477715,20.097808937827683
7.76877687768777,20.108377306402833
7.772777277727769,20.11894284098597
7.776777677767782,20.12950554042403
7.780778077807781,20.140065403568077
7.78477847784778,20.15062242927337
7.788778877887793,20.16117661639931
7.792779277927792,20.171727963809417
7.796779677967791,20.182276470371395
7.800780078007804,20.19282213495707
7.804780478047803,20.203364956442382
7.808780878087816,20.213904933707447
7.812781278127815,20.22444206563646
7.816781678167814,20.234976351117773
7.820782078207827,20.245507789043852
7.824782478247826,20.256036378311254
7.828782878287825,20.266562117820673
7.832783278327838,20.27708500647691
7.836783678367837,20.28760504318884
7.840784078407836,20.298122226869463
7.844784478447849,20.308636556435875
7.848784878487848,20.31914803080923
7.852785278527847,20.32965664891481
7.85678567856786,20.34016240968196
7.860786078607859,20.350665312044086
7.864786478647872,20.361165354938702
7.868786878687871,20.37166253730736
7.87278727872787,20.382156858095694
7.876787678767883,20.392648316253414
7.880788078807882,20.403136910734244
7.884788478847881,20.413622640496005
7.888788878887894,20.424105504500556
7.892789278927893,20.43458550171378
7.896789678967892,20.44506263110563
7.900790079007905,20.455536891650087
7.904790479047904,20.466008282325145
7.908790879087903,20.476476802112852
7.912791279127916,20.486942449999287
7.916791679167915,20.49740522497451
7.920792079207928,20.507865126032648
7.924792479247927,20.518322152171795
7.928792879287926,20.528776302394082
7.932793279327939,20.539227575705652
7.936793679367938,20.549675971116613
7.940794079407937,20.560121487641098
7.94479447944795,20.570564124297242
7.948794879487949,20.581003880107122
7.9527952795279475,20.591440754096844
7.956795679567961,20.601874745296488
7.9607960796079595,20.612305852740082
7.9647964796479584,20.622734075465658
7.968796879687972,20.633159412515205
7.9727972797279705,20.64358186293466
7.976797679767984,20.654001425773956
7.9807980798079825,20.664418100086934
7.984798479847981,20.674831884931425
7.9887988798879945,20.68524277936921
7.992799279927993,20.695650782465975
7.996799679967992,20.706055893291374
8.000800080008005,20.716458110919017
8.004800480048004,20.72685743442639
8.008800880088003,20.737253862894946
8.012801280128016,20.747647395410066
8.016801680168015,20.758038031061016
8.020802080208014,20.76842576894101
8.024802480248027,20.77881060814717
8.028802880288026,20.789192547780498
8.03280328032804,20.799571586945934
8.036803680368038,20.809947724752284
8.040804080408037,20.82032096031227
8.04480448044805,20.830691292742515
8.04880488048805,20.841058721163495
8.052805280528048,20.851423244699596
8.056805680568061,20.861784862479084
8.06080608060806,20.87214357363407
8.064806480648059,20.88249937730057
8.068806880688072,20.892852272618455
8.072807280728071,20.903202258731444
8.076807680768084,20.91354933478714
8.080808080808083,20.923893499936977
8.084808480848082,20.93423475333625
8.088808880888095,20.94457309414411
8.092809280928094,20.954908521523524
8.096809680968093,20.965241034641316
8.100810081008106,20.975570632668163
8.104810481048105,20.985897314778523
8.108810881088104,20.996221080150715
8.112811281128117,21.006541927966886
8.116811681168116,21.016859857412967
8.120812081208115,21.027174867678735
8.124812481248128,21.03748695795777
8.128812881288127,21.04779612744744
8.13281328132814,21.058102375348945
8.136813681368139,21.06840570086724
8.140814081408138,21.07870610321111
8.144814481448151,21.089003581593136
8.14881488148815,21.09929813522964
8.152815281528149,21.109589763340765
8.156815681568162,21.11987846515043
8.16081608160816,21.130164239886295
8.16481648164816,21.14044708677982
8.168816881688173,21.150727005066233
8.172817281728172,21.161003993984494
8.17681768176817,21.17127805277734
8.180818081808184,21.181549180691274
8.184818481848183,21.19181737697651
8.188818881888196,21.202082640887053
8.192819281928195,21.2123449716806
8.196819681968194,21.22260436861863
8.200820082008207,21.23286083096634
8.204820482048206,21.243114357992635
8.208820882088204,21.253364948970166
8.212821282128218,21.263612603175314
8.216821682168217,21.273857319888144
8.220822082208215,21.284099098392456
8.224822482248229,21.294337937975776
8.228822882288227,21.304573837929286
8.232823282328226,21.31480679754791
8.23682368236824,21.325036816130265
8.240824082408238,21.335263892978627
8.244824482448252,21.345488027399007
8.24882488248825,21.355709218701058
8.25282528252825,21.36592746619814
8.256825682568262,21.376142769207295
8.260826082608261,21.386355127049203
8.26482648264826,21.396564539048242
8.268826882688273,21.406771004532455
8.272827282728272,21.416974522833517
8.276827682768271,21.427175093286788
8.280828082808284,21.437372715231277
8.284828482848283,21.447567388009617
8.288828882888296,21.457759110968123
8.292829282928295,21.467947883456702
8.296829682968294,21.478133704828938
8.300830083008307,21.48831657444204
8.304830483048306,21.498496491656823
8.308830883088305,21.508673455837737
8.312831283128318,21.51884746635288
8.316831683168317,21.529018522573903
8.320832083208316,21.53918662387613
8.32483248324833,21.549351769638466
8.328832883288328,21.55951395924341
8.332833283328327,21.56967319207708
8.33683368336834,21.579829467529187
8.340834083408339,21.58998278499301
8.344834483448352,21.600133143865456
8.348834883488351,21.610280543546967
8.35283528352835,21.620424983441602
8.356835683568363,21.630566462956992
8.360836083608362,21.640704981504307
8.36483648364836,21.650840538498326
8.368836883688374,21.66097313335737
8.372837283728373,21.671102765503306
8.376837683768372,21.68122943436158
8.380838083808385,21.691353139361194
8.384838483848384,21.701473879934657
8.388838883888383,21.711591655518056
8.392839283928396,21.721706465551023
8.396839683968395,21.73181830947668
8.400840084008408,21.741927186741737
8.404840484048407,21.75203309679638
8.408840884088406,21.762136039094344
8.412841284128419,21.772236013092893
8.416841684168418,21.782333018252775
8.420842084208417,21.792427054038267
8.42484248424843,21.802518119917163
8.428842884288429,21.812606215360724
8.432843284328428,21.822691339843743
8.43684368436844,21.83277349284451
8.44084408440844,21.842852673844764
8.444844484448438,21.852928882329767
8.448844884488452,21.86300211778827
8.45284528452845,21.87307237971246
8.456845684568464,21.883139667598048
8.460846084608463,21.893203980944165
8.464846484648461,21.903265319253446
8.468846884688475,21.91332368203199
8.472847284728473,21.923379068789316
8.476847684768472,21.933431479038425
8.480848084808486,21.943480912295783
8.484848484848484,21.953527368081254
8.488848884888483,21.963570845918184
8.492849284928496,21.973611345333357
8.496849684968495,21.983648865856953
8.500850085008494,21.99368340702262
8.504850485048507,22.003714968367426
8.508850885088506,22.01374354943183
8.51285128512852,22.023769149759758
8.516851685168518,22.0337917688985
8.520852085208517,22.043811406398785
8.52485248524853,22.053828061814748
8.52885288528853,22.063841734703903
8.532853285328528,22.073852424627184
8.536853685368541,22.083860131148917
8.54085408540854,22.09386485383679
8.544854485448539,22.103866592261912
8.548854885488552,22.11386534599876
8.552855285528551,22.123861114625168
8.556855685568564,22.13385389772238
8.560856085608563,22.143843694874967
8.564856485648562,22.153830505670893
8.568856885688575,22.1638143297015
8.572857285728574,22.173795166561426
8.576857685768573,22.183773015848725
8.580858085808586,22.19374787716477
8.584858485848585,22.203719750114274
8.588858885888584,22.2136886343053
8.592859285928597,22.223654529349258
8.596859685968596,22.233617434860864
8.600860086008595,22.24357735045818
8.604860486048608,22.25353427576261
8.608860886088607,22.26348821039883
8.61286128612862,22.27343915399488
8.616861686168619,22.283387106182076
8.620862086208618,22.293332066595067
8.624862486248631,22.303274034871812
8.62886288628863,22.31321301065353
8.632863286328629,22.323148993584777
8.636863686368642,22.333081983313395
8.64086408640864,22.343011979490484
8.64486448644864,22.352938981770464
8.648864886488653,22.362862989811024
8.652865286528652,22.372784003273107
8.65686568656865,22.382702021820958
8.660866086608664,22.392617045122087
8.664866486648663,22.402529072847233
8.668866886688676,22.412438104670446
8.672867286728675,22.422344140268983
8.676867686768674,22.432247179323387
8.680868086808687,22.44214722151744
8.684868486848686,22.452044266538156
8.688868886888685,22.461938314075795
8.692869286928698,22.471829363823872
8.696869686968697,22.48171741547909
8.700870087008695,22.491602468741412
8.704870487048709,22.501484523314033
8.708870887088707,22.51136357890333
8.712871287128706,22.521239635218926
8.71687168716872,22.53111269197365
8.720872087208718,22.540982748883515
8.724872487248732,22.550849805667777
8.72887288728873,22.56071386204885
8.73287328732873,22.57057491775237
8.736873687368742,22.580432972507168
8.740874087408741,22.590288026045222
8.74487448744874,22.60014007810174
8.748874887488753,22.609989128415098
8.752875287528752,22.61983517672681
8.756875687568751,22.629678222781603
8.760876087608764,22.639518266327364
8.764876487648763,22.64935530711512
8.768876887688776,22.659189344899083
8.772877287728775,22.669020379436592
8.776877687768774,22.67884841048816
8.780878087808787,22.68867343781745
8.784878487848786,22.698495461191232
8.788878887888785,22.708314480379446
8.792879287928798,22.718130495155172
8.796879687968797,22.727943505294583
8.800880088008796,22.73775351057701
8.80488048804881,22.74756051078491
8.808880888088808,22.757364505703823
8.812881288128807,22.76716549512243
8.81688168816882,22.776963478832535
8.820882088208819,22.786758456629006
8.824882488248832,22.796550428309853
8.828882888288831,22.806339393676147
8.83288328832883,22.816125352532087
8.836883688368843,22.825908304684955
8.840884088408842,22.835688249945086
8.844884488448841,22.84546518812594
8.848884888488854,22.85523911904404
8.852885288528853,22.865010042518957
8.856885688568852,22.874777958373368
8.860886088608865,22.884542866433
8.864886488648864,22.894304766526638
8.868886888688863,22.90406365848612
8.872887288728876,22.913819542146367
8.876887688768875,22.9235724173453
8.880888088808888,22.933322283923932
8.884888488848887,22.94306914172628
8.888888888888886,22.952812990599423
8.892889288928899,22.962553830393478
8.896889688968898,22.972291660961552
8.900890089008897,22.982026482159817
8.90489048904891,22.991758293847457
8.908890889088909,23.001487095886656
8.912891289128908,23.011212888142623
8.91689168916892,23.02093567048359
8.92089208920892,23.030655442780755
8.924892489248919,23.04037220490835
8.928892889288932,23.050085956743604
8.93289328932893,23.05979669816671
8.936893689368944,23.069504429060885
8.940894089408943,23.07920914931229
8.944894489448941,23.088910858810106
8.948894889488955,23.098609557446476
8.952895289528954,23.108305245116494
8.956895689568952,23.117997921718253
8.960896089608966,23.127687587152803
8.964896489648964,23.137374241324135
8.968896889688963,23.14705788413922
8.972897289728976,23.15673851550797
8.976897689768975,23.16641613534324
8.980898089808974,23.176090743560835
8.984898489848987,23.185762340079513
8.988898889888986,23.195430924820936
8.992899289929,23.205096497709732
8.996899689968998,23.214759058673422
9.000900090008997,23.22441860764248
9.00490049004901,23.234075144550303
9.00890089008901,23.243728669333162
9.012901290129008,23.25337918193028
9.016901690169021,23.26302668228379
9.02090209020902,23.27267117033869
9.02490249024902,23.282312646042904
9.028902890289032,23.291951109347266
9.032903290329031,23.301586560205457
9.036903690369044,23.3112189985741
9.040904090409043,23.32084842441264
9.044904490449042,23.330474837683457
9.048904890489055,23.340098238351782
9.052905290529054,23.349718626385705
9.056905690569053,23.3593360017562
9.060906090609066,23.36895036443712
9.064906490649065,23.378561714405123
9.068906890689064,23.388170051639776
9.072907290729077,23.397775376123484
9.076907690769076,23.40737768784147
9.080908090809075,23.41697698678183
9.084908490849088,23.426573272935503
9.088908890889087,23.436166546296228
9.0929092909291,23.445756806860615
9.096909690969099,23.455344054628064
9.100910091009098,23.464928289600824
9.104910491049111,23.474509511783967
9.10891089108911,23.48408772118534
9.112911291129109,23.493662917815644
9.116911691169122,23.503235101688368
9.12091209120912,23.512804272819796
9.12491249124912,23.522370431229024
9.128912891289133,23.531933576937945
9.132913291329132,23.541493709971213
9.13691369136913,23.551050830356306
9.140914091409144,23.560604938123475
9.144914491449143,23.570156033305718
9.148914891489156,23.579704115938853
9.152915291529155,23.589249186061423
9.156915691569154,23.59879124371477
9.160916091609167,23.608330288943
9.164916491649166,23.61786632179295
9.168916891689165,23.62739934231422
9.172917291729178,23.63692935055919
9.176917691769177,23.646456346582926
9.180918091809176,23.655980330443292
9.184918491849189,23.665501302200873
9.188918891889188,23.67501926191897
9.192919291929186,23.684534209663628
9.1969196919692,23.694046145503627
9.200920092009198,23.70355506951044
9.204920492049212,23.713060981758296
9.20892089208921,23.722563882324092
9.21292129212921,23.732063771287475
9.216921692169223,23.741560648730786
9.220922092209221,23.751054514739046
9.22492249224922,23.7605453694
9.228922892289233,23.770033212804087
9.232923292329232,23.779518045044398
9.236923692369231,23.788999866216756
9.240924092409244,23.79847867641965
9.244924492449243,23.807954475754222
9.248924892489256,23.817427264324323
9.252925292529255,23.826897042236443
9.256925692569254,23.836363809599757
9.260926092609267,23.845827566526104
9.264926492649266,23.85528831312995
9.268926892689265,23.864746049528446
9.272927292729278,23.87420077584139
9.276927692769277,23.883652492191203
9.280928092809276,23.893101198702954
9.28492849284929,23.902546895504376
9.288928892889288,23.91198958272579
9.292929292929287,23.92142926050018
9.2969296929693,23.93086592896315
9.300930093009299,23.940299588252902
9.304930493049312,23.94973023851029
9.308930893089311,23.95915787987874
9.31293129312931,23.968582512504323
9.316931693169323,23.978004136535706
9.320932093209322,23.987422752124132
9.324932493249321,23.996838359423467
9.328932893289334,24.006250958590176
9.332933293329333,24.015660549783277
9.336933693369332,24.025067133164406
9.340934093409345,24.03447070889777
9.344934493449344,24.043871277150142
9.348934893489343,24.053268838090872
9.352935293529356,24.062663391891903
9.356935693569355,24.072054938727696
9.360936093609368,24.081443478775316
9.364936493649367,24.09082901221435
9.368936893689366,24.10021153922696
9.372937293729379,24.109591059997868
9.376937693769378,24.11896757471429
9.380938093809377,24.12834108356603
9.38493849384939,24.13771158674543
9.388938893889389,24.14707908444731
9.392939293929388,24.156443576869084
9.3969396939694,24.165805064210655
9.4009400940094,24.175163546674444
9.404940494049399,24.184519024465402
9.408940894089412,24.193871497790997
9.41294129412941,24.203220966861178
9.416941694169424,24.21256743188843
9.420942094209423,24.221910893087713
9.424942494249422,24.231251350676494
9.428942894289435,24.240588804874747
9.432943294329434,24.249923255904896
9.436943694369432,24.259254703991886
9.440944094409446,24.268583149363135
9.444944494449445,24.27790859224851
9.448944894489443,24.28723103288038
9.452945294529457,24.296550471493592
9.456945694569455,24.305866908325406
9.460946094609454,24.315180343615587
9.464946494649467,24.324490777606353
9.468946894689466,24.333798210542344
9.47294729472948,24.34310264267069
9.476947694769478,24.35240407424092
9.480948094809477,24.361702505505036
9.48494849484949,24.370997936717476
9.48894889488949,24.380290368135082
9.492949294929488,24.38957980001715
9.496949694969501,24.398866232625405
9.5009500950095,24.408149666223956
9.5049504950495,24.417430101079365
9.508950895089512,24.4267075374606
9.512951295129511,24.43598197563901
9.516951695169524,24.445253415888384
9.520952095209523,24.45452185848488
9.524952495249522,24.463787303707075
9.528952895289535,24.47304975183594
9.532953295329534,24.482309203154802
9.536953695369533,24.49156565794941
9.540954095409546,24.500819116507877
9.544954495449545,24.510069579120678
9.548954895489544,24.519317046080683
9.552955295529557,24.528561517683137
9.556955695569556,24.537802994225608
9.560956095609555,24.54704147600806
9.564956495649568,24.556276963332813
9.568956895689567,24.56550945650451
9.57295729572958,24.574738955830185
9.576957695769579,24.58396546161917
9.580958095809578,24.593188974183164
9.584958495849591,24.602409493836216
9.58895889588959,24.61162702089467
9.592959295929589,24.62084155567722
9.596959695969602,24.6300530985049
9.6009600960096,24.639261649701023
9.6049604960496,24.64846720959125
9.608960896089613,24.65766977850356
9.612961296129612,24.666869356768206
9.61696169616961,24.676065944717774
9.620962096209624,24.685259542687152
9.624962496249623,24.694450151013502
9.628962896289636,24.703637770036302
9.632963296329635,24.712822400097295
9.636963696369634,24.72200404154053
9.640964096409647,24.731182694712334
9.644964496449646,24.74035835996129
9.648964896489645,24.749531037638278
9.652965296529658,24.758700728096446
9.656965696569657,24.76786743169118
9.660966096609656,24.77703114878015
9.664966496649669,24.786191879723294
9.668966896689668,24.795349624882764
9.672967296729666,24.80450438462299
9.67696769676968,24.813656159310657
9.680968096809679,24.82280494931465
9.684968496849692,24.831950755006137
9.68896889688969,24.841093576758478
9.69296929692969,24.85023341494729
9.696969696969703,24.859370269950414
9.700970097009701,24.868504142147888
9.7049704970497,24.877635031921997
9.708970897089714,24.88676293965723
9.712971297129712,24.895887865740267
9.716971697169711,24.90500981056002
9.720972097209724,24.914128774507592
9.724972497249723,24.92324475797627
9.728972897289736,24.93235776136156
9.732973297329735,24.941467785061132
9.736973697369734,24.950574829474856
9.740974097409747,24.959678895004796
9.744974497449746,24.968779982055157
9.748974897489745,24.977878091032355
9.752975297529758,24.986973222344965
9.756975697569757,24.99606537640371
9.760976097609756,25.00515455362149
9.76497649764977,25.014240754413382
9.768976897689768,25.023323979196572
9.772977297729767,25.03240422839043
9.77697769776978,25.041481502416474
9.78097809780978,25.05055580169834
9.784978497849792,25.059627126661834
9.788978897889791,25.068695477734853
9.79297929792979,25.077760855347467
9.796979697969803,25.08682325993186
9.800980098009802,25.09588269192232
9.804980498049801,25.10493915175528
9.808980898089814,25.11399263986928
9.812981298129813,25.12304315670495
9.816981698169812,25.132090702705057
9.820982098209825,25.14113527831446
9.824982498249824,25.15017688398011
9.828982898289823,25.159215520151058
9.832983298329836,25.168251187278457
9.836983698369835,25.177283885815523
9.840984098409848,25.186313616217586
9.844984498449847,25.195340378942017
9.848984898489846,25.20436417444831
9.852985298529859,25.213385003197995
9.856985698569858,25.222402865654676
9.860986098609857,25.23141776228403
9.86498649864987,25.2404296935538
9.868986898689869,25.24943865993376
9.872987298729868,25.258444661895755
9.87698769876988,25.267447699913692
9.88098809880988,25.276447774463477
9.884988498849879,25.2854448860231
9.888988898889892,25.29443903507258
9.89298929892989,25.30343022209394
9.896989698969904,25.31241844757128
9.900990099009903,25.32140371199067
9.904990499049902,25.330386015840244
9.908990899089915,25.339365359610145
9.912991299129914,25.34834174379251
9.916991699169913,25.357315168881495
9.920992099209926,25.366285635373284
9.924992499249925,25.37525314376602
9.928992899289923,25.38421769455988
9.932993299329937,25.39317928825703
9.936993699369935,25.402137925361597
9.940994099409934,25.411093606379723
9.944994499449948,25.420046331819538
9.948994899489946,25.428996102191114
9.95299529952996,25.437942918006545
9.956995699569958,25.44688677977984
9.960996099609957,25.455827688027032
9.96499649964997,25.464765643266084
9.96899689968997,25.473700646016912
9.972997299729968,25.48263269680141
9.976997699769981,25.491561796143415
9.98099809980998,25.5004879445687
9.98499849984998,25.509411142604996
9.988998899889992,25.518331390781977
9.992999299929991,25.52724868963123
9.996999699970004,25.536163039686297
10.001000100010003,25.54507444148263
10.005000500050002,25.553982895557624
10.009000900090015,25.56288840245059
10.013001300130014,25.57179096270273
10.017001700170013,25.580690576857194
10.021002100210026,25.589587245459036
10.025002500250025,25.598480969055185
10.029002900290024,25.607371748194495
10.033003300330037,25.616259583427734
10.037003700370036,25.625144475307515
10.041004100410035,25.634026424388384
10.045004500450048,25.64290543122677
10.049004900490047,25.651781496380945
10.05300530053006,25.66065462041111
10.057005700570059,25.669524803879295
10.061006100610058,25.67839204734943
10.065006500650071,25.68725635138732
10.06900690069007,25.69611771656059
10.073007300730069,25.704976143438763
10.077007700770082,25.713831632593212
10.081008100810081,25.72268418459714
10.08500850085008,25.731533800025616
10.089008900890093,25.74038047945556
10.093009300930092,25.749224223465703
10.09700970097009,25.75806503263663
10.101010101010104,25.766902907550776
10.105010501050103,25.775737848792364
10.109010901090116,25.784569856947485
10.113011301130115,25.793398932604006
10.117011701170114,25.802225076351647
10.121012101210127,25.811048288781937
10.125012501250126,25.81986857048819
10.129012901290125,25.82868592206555
10.133013301330138,25.83750034411096
10.137013701370137,25.84631183722314
10.141014101410136,25.855120402002637
10.145014501450149,25.86392603905177
10.149014901490148,25.87272874897463
10.153015301530147,25.88152853237712
10.15701570157016,25.890325389866916
10.161016101610159,25.899119322053448
10.165016501650172,25.907910329547942
10.16901690169017,25.916698412963374
10.17301730173017,25.92548357291449
10.177017701770183,25.934265810017816
10.181018101810182,25.943045124891594
10.18501850185018,25.95182151815585
10.189018901890194,25.96059499043236
10.193019301930192,25.969365542344615
10.197019701970191,25.97813317451788
10.201020102010204,25.98689788757915
10.205020502050203,25.995659682157136
10.209020902090217,26.004418558882303
10.213021302130215,26.013174518386815
10.217021702170214,26.02192756130459
10.221022102210227,26.03067768827125
10.225022502250226,26.039424899924118
10.229022902290225,26.048169196902247
10.233023302330238,26.056910579846402
10.237023702370237,26.065649049399028
10.241024102410236,26.074384606204287
10.24502450245025,26.083117250908046
10.249024902490248,26.091846984157833
10.253025302530247,26.100573806602895
10.25702570257026,26.109297718894165
10.26102610261026,26.11801872168422
10.265026502650272,26.126736815627368
10.269026902690271,26.135452001379534
10.27302730273027,26.144164279598364
10.277027702770283,26.152873650943146
10.281028102810282,26.161580116074823
10.285028502850281,26.170283675656016
10.289028902890294,26.178984330350996
10.293029302930293,26.18768208082567
10.297029702970292,26.19637692774761
10.301030103010305,26.205068871786036
10.305030503050304,26.213757913611783
10.309030903090303,26.22244405389735
10.313031303130316,26.23112729331686
10.317031703170315,26.23980763254605
10.321032103210328,26.248485072262316
10.325032503250327,26.25715961314463
10.329032903290326,26.26583125587362
10.333033303330339,26.27450000113153
10.337033703370338,26.283165849602177
10.341034103410337,26.29182880197102
10.34503450345035,26.300488858925114
10.349034903490349,26.309146021153097
10.353035303530348,26.317800289345225
10.35703570357036,26.326451664193346
10.36103610361036,26.335100146390864
10.365036503650359,26.343745736632812
10.369036903690372,26.352388435615783
10.37303730373037,26.361028244037932
10.377037703770384,26.369665162599023
10.381038103810383,26.37829919200036
10.385038503850382,26.38693033294482
10.389038903890395,26.395558586136872
10.393039303930394,26.404183952282494
10.397039703970393,26.41280643208926
10.401040104010406,26.421426026266282
10.405040504050405,26.43004273552421
10.409040904090404,26.438656560575257
10.413041304130417,26.447267502133176
10.417041704170416,26.45587556091323
10.421042104210429,26.464480737632258
10.425042504250428,26.47308303300859
10.429042904290426,26.4816824477621
10.43304330433044,26.4902789826142
10.437043704370438,26.498872638287782
10.441044104410437,26.50746341550729
10.44504450445045,26.51605131499867
10.44904490449045,26.524636337489362
10.453045304530448,26.53321848370832
10.457045704570461,26.54179775438602
10.46104610461046,26.55037415025439
10.46504650465046,26.558947672046887
10.469046904690472,26.56751832049846
10.473047304730471,26.576086096345513
10.477047704770484,26.58465100032597
10.481048104810483,26.593213033179197
10.485048504850482,26.60177219564607
10.489048904890495,26.610328488468923
10.493049304930494,26.618881912391547
10.497049704970493,26.627432468159217
10.501050105010506,26.635980156518666
10.505050505050505,26.644524978218065
10.509050905090504,26.65306693400706
10.513051305130517,26.661606024636754
10.517051705170516,26.670142250859662
10.521052105210515,26.67867561342978
10.525052505250528,26.687206113102526
10.529052905290527,26.695733750634744
10.53305330533054,26.704258526784745
10.537053705370539,26.712780442312223
10.541054105410538,26.72129949797833
10.545054505450551,26.72981569454564
10.54905490549055,26.738329032778122
10.553055305530549,26.74683951344118
10.557055705570562,26.755347137301634
10.561056105610561,26.76385190512768
10.56505650565056,26.772353817688945
10.569056905690573,26.780852875756466
10.573057305730572,26.789349080102642
10.57705770577057,26.797842431501287
10.581058105810584,26.806332930727617
10.585058505850583,26.814820578558198
10.589058905890596,26.823305375771024
10.593059305930595,26.831787323145416
10.597059705970594,26.840266421462122
10.601060106010607,26.848742671503235
10.605060506050606,26.85721607405221
10.609060906090605,26.865686629893887
10.613061306130618,26.87415433981446
10.617061706170617,26.882619204601475
10.621062106210616,26.891081225043834
10.625062506250629,26.899540401931805
10.629062906290628,26.907996736056973
10.633063306330627,26.9164502282123
10.63706370637064,26.924900879192077
10.641064106410639,26.933348689791913
10.645064506450652,26.94179366080878
10.64906490649065,26.950235793040957
10.65306530653065,26.95867508728806
10.657065706570663,26.967111544351038
10.661066106610662,26.97554516503213
10.66506650665066,26.98397595013492
10.669066906690674,26.9924039004643
10.673067306730672,27.000829016826444
10.677067706770671,27.00925130002887
10.681068106810685,27.01767075088038
10.685068506850683,27.026087370191064
10.689068906890697,27.034501158772326
10.693069306930695,27.042912117436845
10.697069706970694,27.0513202469986
10.701070107010707,27.059725548272862
10.705070507050706,27.068128022076156
10.709070907090705,27.07652766922631
10.713071307130718,27.084924490542424
10.717071707170717,27.093318486844847
10.721072107210716,27.101709658955215
10.72507250725073,27.110098007696443
10.729072907290728,27.11848353389266
10.733073307330727,27.126866238369292
10.73707370737074,27.135246121953017
10.74107410741074,27.14362318547173
10.745074507450752,27.151997429754616
10.749074907490751,27.16036885563206
10.75307530753075,27.16873746393573
10.757075707570763,27.17710325549851
10.761076107610762,27.1854662311545
10.765076507650761,27.19382639173905
10.769076907690774,27.202183738088756
10.773077307730773,27.210538271041386
10.777077707770772,27.218889991435965
10.781078107810785,27.227238900112738
10.785078507850784,27.235584997913126
10.789078907890783,27.243928285679793
10.793079307930796,27.252268764256605
10.797079707970795,27.26060643448861
10.801080108010808,27.268941297222085
10.805080508050807,27.277273353304462
10.809080908090806,27.285602603584408
10.813081308130819,27.293929048911764
10.817081708170818,27.302252690137536
10.821082108210817,27.310573528113935
10.82508250825083,27.318891563694358
10.829082908290829,27.327206797733346
10.833083308330828,27.335519231086636
10.837083708370841,27.34382886461114
10.84108410841084,27.352135699164904
10.845084508450839,27.360439735607162
10.849084908490852,27.368740974798314
10.85308530853085,27.377039417599878
10.857085708570864,27.385335064874564
10.861086108610863,27.393627917486203
10.865086508650862,27.401917976299785
10.869086908690875,27.410205242181444
10.873087308730874,27.418489715998437
10.877087708770873,27.42677139861917
10.881088108810886,27.43505029091319
10.885088508850885,27.443326393751136
10.889088908890884,27.45159970800481
10.893089308930897,27.45987023454713
10.897089708970896,27.468137974252105
10.901090109010909,27.4764029279949
10.905090509050908,27.48466509665175
10.909090909090907,27.492924481100026
10.91309130913092,27.501181082218206
10.917091709170919,27.509434900885854
10.921092109210917,27.51768593798364
10.92509250925093,27.52593419439334
10.92909290929093,27.534179670997798
10.933093309330928,27.542422368680967
10.937093709370941,27.55066228832789
10.94109410941094,27.55889943082466
10.94509450945094,27.56713379705849
10.949094909490952,27.575365387917646
10.953095309530951,27.58359420429146
10.957095709570964,27.59182024707036
10.961096109610963,27.600043517145807
10.965096509650962,27.60826401541035
10.969096909690975,27.616481742757593
10.973097309730974,27.62469670008218
10.977097709770973,27.63290888827982
10.981098109810986,27.641118308247293
10.985098509850985,27.649324960882375
10.989098909890984,27.657528847083928
10.993099309930997,27.665729967751844
10.997099709970996,27.67392832378704
11.001100110010995,27.682123916091474
11.005100510051008,27.690316745568143
11.009100910091007,27.698506813121053
11.01310131013102,27.706694119655257
11.01710171017102,27.71487866607679
11.021102110211018,27.723060453292746
11.025102510251031,27.731239482211222
11.02910291029103,27.739415753741305
11.033103310331029,27.74758926879311
11.037103710371042,27.755760028277763
11.041104110411041,27.763928033107366
11.04510451045104,27.772093284195034
11.049104910491053,27.780255782454887
11.053105310531052,27.788415528802016
11.05710571057105,27.79657252415251
11.061106110611064,27.804726769423453
11.065106510651063,27.81287826553289
11.069106910691076,27.82102701339987
11.073107310731075,27.829173013944388
11.077107710771074,27.837316268087438
11.081108110811087,27.84545677675098
11.085108510851086,27.853594540857923
11.089108910891085,27.861729561332155
11.093109310931098,27.869861839098522
11.097109710971097,27.87799137508282
11.101110111011096,27.88611817021181
11.105110511051109,27.894242225413194
11.109110911091108,27.902363541615614
11.113111311131107,27.91048211974868
11.11711171117112,27.91859796074293
11.121112111211119,27.92671106552983
11.125112511251132,27.9348214350418
11.12911291129113,27.942929070212173
11.13311331133113,27.951033971975225
11.137113711371143,27.95913614126616
11.141114111411142,27.967235579021086
11.14511451145114,27.975332286177043
11.149114911491154,27.983426263671998
11.153115311531153,27.991517512444798
11.157115711571151,27.99960603343524
11.161116111611165,28.007691827584
11.165116511651163,28.015774895832667
11.169116911691177,28.023855239123737
11.173117311731176,28.031932858400584
11.177117711771174,28.040007754607498
11.181118111811188,28.048079928689656
11.185118511851186,28.05614938159311
11.189118911891185,28.06421611426481
11.193119311931198,28.072280127652594
11.197119711971197,28.080341422705157
11.201120112011196,28.088400000372086
11.20512051205121,28.09645586160385
11.209120912091208,28.104509007351766
11.213121312131207,28.112559438568024
11.21712171217122,28.1206071562057
11.22112211221122,28.128652161218696
11.225122512251232,28.136694454561802
11.229122912291231,28.144734037190638
11.23312331233123,28.152770910061694
11.237123712371243,28.16080507413231
11.241124112411242,28.168836530360643
11.245124512451241,28.176865279705734
11.249124912491254,28.184891323127445
11.253125312531253,28.192914661586453
11.257125712571252,28.200935296044307
11.261126112611265,28.208953227463365
11.265126512651264,28.21696845680681
11.269126912691263,28.22498098503866
11.273127312731276,28.232990813123756
11.277127712771275,28.24099794202774
11.281128112811288,28.249002372717094
11.285128512851287,28.257004106159087
11.289128912891286,28.26500314332182
11.293129312931299,28.2729994851742
11.297129712971298,28.28099313268591
11.301130113011297,28.288984086827462
11.30513051305131,28.29697234857017
11.309130913091309,28.304957918886107
11.313131313131308,28.312940798748173
11.317131713171321,28.32092098913005
11.32113211321132,28.32889849100619
11.325132513251319,28.33687330535184
11.329132913291332,28.344845433143036
11.33313331333133,28.352814875356568
11.337133713371344,28.36078163297002
11.341134113411343,28.36874570696174
11.345134513451342,28.376707098310835
11.349134913491355,28.384665807997205
11.353135313531354,28.392621837001474
11.357135713571353,28.40057518630506
11.361136113611366,28.408525856890122
11.365136513651365,28.416473849739567
11.369136913691364,28.42441916583706
11.373137313731377,28.43236180616703
11.377137713771376,28.440301771714612
11.381138113811389,28.448239063465724
11.385138513851388,28.456173682406995
11.389138913891387,28.464105629525797
11.3931393139314,28.472034905810254
11.397139713971399,28.47996151224919
11.401140114011397,28.487885449832174
11.40514051405141,28.49580671954951
11.40914091409141,28.503725322392196
11.413141314131408,28.511641259351972
11.417141714171422,28.519554531421292
11.42114211421142,28.527465139593307
11.42514251425142,28.535373084861895
11.429142914291432,28.543278368221642
11.433143314331431,28.551180990667817
11.437143714371445,28.55908095319643
11.441144114411443,28.56697825680414
11.445144514451442,28.574872902488345
11.449144914491455,28.582764891247127
11.453145314531454,28.590654224079234
11.457145714571453,28.598540901984123
11.461146114611466,28.606424925961953
11.465146514651465,28.614306297013517
11.469146914691464,28.622185016140328
11.473147314731477,28.63006108434457
11.477147714771476,28.637934502629076
11.481148114811475,28.64580527199738
11.485148514851488,28.65367339345367
11.489148914891487,28.661538868002786
11.4931493149315,28.66940169665027
11.4971497149715,28.67726188040227
11.501150115011498,28.685119420265636
11.505150515051511,28.692974317247852
11.50915091509151,28.700826572357055
11.513151315131509,28.70867618660203
11.517151715171522,28.716523160992224
11.521152115211521,28.724367496537692
11.52515251525152,28.73220919424916
11.529152915291533,28.740048255137992
11.533153315331532,28.747884680216156
11.537153715371531,28.75571847049628
11.541154115411544,28.763549626991622
11.545154515451543,28.771378150716046
11.549154915491556,28.779204042684064
11.553155315531555,28.787027303910786
11.557155715571554,28.79484793541195
11.561156115611567,28.80266593820393
11.565156515651566,28.810481313303665
11.569156915691565,28.81829406172875
11.573157315731578,28.82610418449737
11.577157715771577,28.83391168262831
11.581158115811576,28.841716557140963
11.585158515851589,28.849518809055326
11.589158915891588,28.85731843939197
11.593159315931587,28.865115449172087
11.5971597159716,28.87290983941746
11.601160116011599,28.88070161115043
11.605160516051612,28.888490765393964
11.60916091609161,28.89627730317157
11.61316131613161,28.904061225507373
11.617161716171623,28.911842533426064
11.621162116211622,28.919621227952895
11.62516251625162,28.927397310113708
11.629162916291634,28.93517078093491
11.633163316331633,28.94294164144347
11.637163716371631,28.95070989266692
11.641164116411645,28.958475535633383
11.645164516451644,28.966238571371488
11.649164916491657,28.97399900091047
11.653165316531656,28.98175682528008
11.657165716571654,28.989512045510654
11.661166116611668,28.997264662633057
11.665166516651666,29.005014677678695
11.669166916691665,29.01276209167953
11.673167316731679,29.02050690566807
11.677167716771677,29.02824912067734
11.681168116811676,29.03598873774092
11.68516851685169,29.043725757892915
11.689168916891688,29.05146018216795
11.693169316931687,29.059192011601205
11.6971697169717,29.066921247228365
11.7011701170117,29.07464789008563
11.705170517051712,29.082371941209743
11.709170917091711,29.09009340163794
11.71317131713171,29.097812272407996
11.717171717171723,29.10552855455819
11.721172117211722,29.113242249127296
11.725172517251721,29.120953357154608
11.729172917291734,29.128661879679935
11.733173317331733,29.13636781774356
11.737173717371732,29.14407117238629
11.741174117411745,29.151771944649425
11.745174517451744,29.159470135574743
11.749174917491743,29.16716574620453
11.753175317531756,29.17485877758157
11.757175717571755,29.1825492307491
11.761176117611768,29.190237106750875
11.765176517651767,29.197922406631108
11.769176917691766,29.205605131434506
11.77317731773178,29.213285282206257
11.777177717771778,29.220962859992
11.781178117811777,29.228637865837868
11.78517851785179,29.23631030079046
11.789178917891789,29.243980165896822
11.793179317931788,29.251647462204488
11.797179717971801,29.259312190761445
11.8011801180118,29.26697435261613
11.805180518051799,29.274633948817456
11.809180918091812,29.28229098041478
11.81318131813181,29.289945448457892
11.817181718171824,29.297597353997073
11.821182118211823,29.305246698083007
11.825182518251822,29.312893481766846
11.829182918291835,29.320537706100193
11.833183318331834,29.32817937213506
11.837183718371833,29.335818480923923
11.841184118411846,29.34345503351968
11.845184518451845,29.35108903097566
11.849184918491844,29.358720474345628
11.853185318531857,29.36634936468378
11.857185718571856,29.373975703044714
11.861186118611869,29.381599490483485
11.865186518651868,29.389220728055527
11.869186918691867,29.39683941681673
11.87318731873188,29.404455557823383
11.877187718771879,29.41206915213217
11.881188118811878,29.41968020080021
11.88518851885189,29.427288704885036
11.88918891889189,29.434894665444553
11.893189318931888,29.442498083537096
11.897189718971902,29.450098960221396
11.9011901190119,29.457697296556567
11.9051905190519,29.465293093602142
11.909190919091913,29.472886352418033
11.913191319131911,29.48047707406454
11.917191719171925,29.48806525960237
11.921192119211923,29.49565091009259
11.925192519251922,29.50323402659667
11.929192919291935,29.510814610176464
11.933193319331934,29.518392661894186
11.937193719371933,29.52596818281244
11.941194119411946,29.53354117399422
11.945194519451945,29.54111163650285
11.949194919491944,29.54867957140206
11.953195319531957,29.55624497975595
11.957195719571956,29.563807862628945
11.961196119611955,29.571368221085876
11.965196519651968,29.578926056191925
11.969196919691967,29.586481369012606
11.97319731973198,29.594034160613827
11.97719771977198,29.601584432061816
11.981198119811978,29.60913218442317
11.985198519851991,29.616677418764844
11.98919891989199,29.62422013615411
11.993199319931989,29.631760337658605
11.997199719972002,29.639298024346324
12.001200120012001,29.64683319728556
12.005200520052,29.654365857544974
12.009200920092013,29.66189600619356
12.013201320132012,29.669423644300633
12.017201720172011,29.676948772935848
12.021202120212024,29.68447139316919
12.025202520252023,29.691991506070952
12.029202920292036,29.69950911271178
12.033203320332035,29.707024214162615
12.037203720372034,29.714536811494735
12.041204120412047,29.722046905779735
12.045204520452046,29.729554498089502
12.049204920492045,29.737059589496262
12.053205320532058,29.74456218107255
12.057205720572057,29.75206227389118
12.061206120612056,29.759559869025313
12.065206520652069,29.76705496754839
12.069206920692068,29.77454757053415
12.073207320732067,29.782037679056643
12.07720772077208,29.789525294190216
12.081208120812079,29.7970104170095
12.085208520852092,29.804493048589432
12.08920892089209,29.811973190005226
12.09320932093209,29.819450842332394
12.097209720972103,29.82692600664674
12.101210121012102,29.834398684024332
12.1052105210521,29.841868875541532
12.109210921092114,29.849336582274997
12.113211321132113,29.85680180530162
12.117211721172112,29.864264545698617
12.121212121212125,29.87172480454345
12.125212521252124,29.87918258291385
12.129212921292137,29.88663788188783
12.133213321332136,29.894090702543654
12.137213721372135,29.90154104595987
12.141214121412148,29.908988913215282
12.145214521452147,29.916434305388936
12.149214921492145,29.923877223560154
12.153215321532159,29.93131766880853
12.157215721572157,29.938755642213863
12.161216121612156,29.946191144856254
12.16521652165217,29.95362417781603
12.169216921692168,29.96105474217376
12.173217321732167,29.968482839010274
12.17721772177218,29.975908469406644
12.18121812181218,29.983331634444156
12.185218521852192,29.990752335204384
12.189218921892191,29.998170572769087
12.19321932193219,30.005586348220294
12.197219721972203,30.012999662640265
12.201220122012202,30.020410517111465
12.205220522052201,30.02781891271661
12.209220922092214,30.035224850538654
12.213221322132213,30.042628331660733
12.217221722172212,30.050029357166242
12.221222122212225,30.057427928138797
12.225222522252224,30.064824045662206
12.229222922292223,30.07221771082051
12.233223322332236,30.079608924697975
12.237223722372235,30.086997688379054
12.241224122412248,30.09438400294843
12.245224522452247,30.10176786949098
12.249224922492246,30.1091492890918
12.25322532253226,30.116528262836194
12.257225722572258,30.12390479180964
12.261226122612257,30.131278877097845
12.26522652265227,30.13865051978671
12.269226922692269,30.146019720962315
12.273227322732268,30.15338648171095
12.277227722772281,30.160750803119097
12.28122812281228,30.16811268627341
12.285228522852279,30.175472132260754
12.289228922892292,30.182829142168178
12.29322932293229,30.19018371708289
12.297229722972304,30.197535858092312
12.301230123012303,30.20488556628402
12.305230523052302,30.212232842745788
12.309230923092315,30.219577688565565
12.313231323132314,30.22692010483145
12.317231723172313,30.234260092631743
12.321232123212326,30.24159765305491
12.325232523252325,30.248932787189563
12.329232923292324,30.256265496124506
12.333233323332337,30.2635957809487
12.337233723372336,30.270923642751256
12.341234123412349,30.278249082621475
12.345234523452348,30.28557210164877
12.349234923492347,30.292892700922756
12.35323532353236,30.300210881533197
12.357235723572359,30.30752664456997
12.361236123612358,30.314839991123147
12.36523652365237,30.322150922282944
12.36923692369237,30.329459439139693
12.373237323732369,30.336765542783905
12.377237723772382,30.344069234306225
12.38123812381238,30.35137051479742
12.38523852385238,30.35866938534843
12.389238923892393,30.365965847050315
12.393239323932391,30.373259900994263
12.397239723972405,30.38055154827161
12.401240124012403,30.38784078997382
12.405240524052402,30.395127627192476
12.409240924092416,30.402412061019323
12.413241324132414,30.409694092546186
12.417241724172413,30.41697372286505
12.421242124212426,30.42425095306801
12.425242524252425,30.431525784247285
12.429242924292424,30.438798217495204
12.433243324332437,30.446068253904237
12.437243724372436,30.453335894566937
12.441244124412435,30.460601140575996
12.445244524452448,30.467863993024213
12.449244924492447,30.475124453004483
12.45324532453246,30.482382521609832
12.45724572457246,30.489638199933367
12.461246124612458,30.49689148906832
12.465246524652471,30.504142390108033
12.46924692469247,30.51139090414591
12.473247324732469,30.51863703227549
12.477247724772482,30.52588077559041
12.481248124812481,30.533122135184374
12.48524852485248,30.540361112151206
12.489248924892493,30.54759770758482
12.493249324932492,30.554831922579204
12.497249724972491,30.56206375822845
12.501250125012504,30.56929321562674
12.505250525052503,30.576520295868317
12.509250925092516,30.583745000047536
12.513251325132515,30.590967329258813
12.517251725172514,30.598187284596655
12.521252125212527,30.60540486715565
12.525252525252526,30.612620078030446
12.529252925292525,30.619832918315783
12.533253325332538,30.627043389106476
12.537253725372537,30.63425149149738
12.541254125412536,30.64145722658346
12.545254525452549,30.648660595459734
12.549254925492548,30.655861599221264
12.553255325532547,30.66306023896321
12.55725572557256,30.670256515780785
12.561256125612559,30.677450430769245
12.565256525652572,30.684641985023926
12.56925692569257,30.691831179640207
12.57325732573257,30.699018015713538
12.577257725772583,30.706202494339415
12.581258125812582,30.71338461661338
12.58525852585258,30.720564383631036
12.589258925892594,30.727741796488036
12.593259325932593,30.734916856280073
12.597259725972592,30.742089564102887
12.601260126012605,30.749259921052282
12.605260526052604,30.75642792822406
12.609260926092617,30.763593586714112
12.613261326132616,30.770756897618337
12.617261726172615,30.777917862032687
12.621262126212628,30.78507648105315
12.625262526252627,30.792232755775732
12.629262926292625,30.79938668729649
12.633263326332639,30.806538276711517
12.637263726372638,30.813687525116908
12.641264126412636,30.820834433608805
12.64526452645265,30.827979003283392
12.649264926492648,30.835121235236834
12.653265326532647,30.842261130565355
12.65726572657266,30.849398690365206
12.66126612661266,30.856533915732616
12.665266526652672,30.863666807763877
12.669266926692671,30.87079736755527
12.67326732673267,30.877925596203106
12.677267726772683,30.88505149480371
12.681268126812682,30.8921750644534
12.685268526852681,30.899296306248523
12.689268926892694,30.906415221285446
12.693269326932693,30.9135318106605
12.697269726972692,30.92064607547007
12.701270127012705,30.927758016810525
12.705270527052704,30.934867635778225
12.709270927092703,30.941974933469545
12.713271327132716,30.949079910980867
12.717271727172715,30.95618256940855
12.721272127212728,30.96328290984898
12.725272527252727,30.9703809333985
12.729272927292726,30.977476641153466
12.73327332733274,30.984570034210247
12.737273727372738,30.99166111366516
12.741274127412737,30.99874988061454
12.74527452745275,31.005836336154715
12.749274927492749,31.012920481381972
12.753275327532748,31.0200023173926
12.757275727572761,31.02708184528288
12.76127612761276,31.034159066149044
12.765276527652759,31.041233981087338
12.769276927692772,31.048306591193978
12.773277327732771,31.055376897565132
12.777277727772784,31.062444901296985
12.781278127812783,31.069510603485654
12.785278527852782,31.076574005227258
12.789278927892795,31.083635107617887
12.793279327932794,31.090693911753583
12.797279727972793,31.09775041873037
12.801280128012806,31.104804629644242
12.805280528052805,31.111856545591138
12.809280928092804,31.11890616766699
12.813281328132817,31.125953496967675
12.817281728172816,31.132998534589028
12.821282128212829,31.14004128162686
12.825282528252828,31.147081739176926
12.829282928292827,31.15411990833494
12.83328332833284,31.16115579019659
12.837283728372839,31.168189385857488
12.841284128412838,31.175220696413223
12.84528452845285,31.182249722959334
12.84928492849285,31.189276466591288
12.853285328532849,31.196300928404522
12.857285728572862,31.20332310949443
12.86128612861286,31.21034301095632
12.86528652865286,31.217360633885463
12.869286928692873,31.224375979377086
12.873287328732872,31.231389048526328
12.877287728772885,31.2383998424283
12.881288128812884,31.245408362178022
12.885288528852882,31.252414608870478
12.889288928892896,31.259418583600578
12.893289328932894,31.266420287463163
12.897289728972893,31.273419721553015
12.901290129012907,31.280416886964847
12.905290529052905,31.287411784793296
12.909290929092904,31.29440441613294
12.913291329132917,31.30139478207829
12.917291729172916,31.308382883723763
12.921292129212915,31.315368722163715
12.925292529252928,31.322352298492437
12.929292929292927,31.329333613804117
12.93329332933294,31.3363126691929
12.93729372937294,31.343289465752814
12.941294129412938,31.350264004577838
12.945294529452951,31.35723628676186
12.94929492949295,31.364206313398668
12.95329532953295,31.37117408558199
12.957295729572962,31.378139604405465
12.961296129612961,31.38510287096262
12.96529652965296,31.39206388634693
12.969296929692973,31.399022651651762
12.973297329732972,31.405979167970383
12.977297729772971,31.41293343639599
12.981298129812984,31.419885458021678
12.985298529852983,31.426835233940437
12.989298929892996,31.433782765245187
12.993299329932995,31.440728053028717
12.997299729972994,31.447671098383747
13.001300130013007,31.454611902402895
13.005300530053006,31.461550466178654
13.009300930093005,31.468486790803446
13.013301330133018,31.475420877369586
13.017301730173017,31.482352726969257
13.021302130213016,31.489282340694565
13.025302530253029,31.496209719637513
13.029302930293028,31.503134864889965
13.033303330333027,31.51005777754371
13.03730373037304,31.51697845869042
13.041304130413039,31.523896909421634
13.045304530453052,31.530813130828815
13.04930493049305,31.537727124003272
13.05330533053305,31.54463889003623
13.057305730573063,31.551548430018794
13.061306130613062,31.55845574504194
13.06530653065306,31.565360836196536
13.069306930693074,31.572263704573338
13.073307330733073,31.579164351262957
13.077307730773072,31.586062777355906
13.081308130813085,31.59295898394258
13.085308530853084,31.59985297211322
13.089308930893097,31.606744742957975
13.093309330933096,31.613634297566843
13.097309730973095,31.620521637029718
13.101310131013108,31.627406762436355
13.105310531053107,31.63428967487637
13.109310931093106,31.64117037543927
13.113311331133119,31.64804886521442
13.117311731173118,31.654925145291045
13.121312131213116,31.661799216758247
13.12531253125313,31.668671080705003
13.129312931293128,31.67554073822013
13.133313331333127,31.682408190392326
13.13731373137314,31.689273438310156
13.14131413141314,31.696136483062023
13.145314531453153,31.702997325736217
13.149314931493151,31.709855967420868
13.15331533153315,31.71671240920397
13.157315731573163,31.723566652173393
13.161316131613162,31.730418697416827
13.165316531653161,31.737268546021845
13.169316931693174,31.744116199075872
13.173317331733173,31.75096165766617
13.177317731773172,31.75780492287987
13.181318131813185,31.76464599580395
13.185318531853184,31.771484877525225
13.189318931893183,31.77832156913038
13.193319331933196,31.78515607170594
13.197319731973195,31.79198838633827
13.201320132013208,31.798818514113595
13.205320532053207,31.80564645611796
13.209320932093206,31.81247221343729
13.21332133213322,31.81929578715733
13.217321732173218,31.826117178363663
13.221322132213217,31.832936388141736
13.22532253225323,31.839753417576823
13.229322932293229,31.84656826775403
13.233323332333228,31.853380939758313
13.237323732373241,31.860191434674466
13.24132413241324,31.866999753587113
13.245324532453239,31.87380589758071
13.249324932493252,31.880609867739572
13.253325332533251,31.887411665147816
13.257325732573264,31.89421129088942
13.261326132613263,31.901008746048163
13.265326532653262,31.907804031707684
13.269326932693275,31.91459714895145
13.273327332733274,31.921388098862735
13.277327732773273,31.928176882524664
13.281328132813286,31.934963501020185
13.285328532853285,31.94174795543206
13.289328932893284,31.94853024684289
13.293329332933297,31.955310376335106
13.297329732973296,31.96208834499094
13.301330133013309,31.968864153892476
13.305330533053308,31.975637804121597
13.309330933093307,31.982409296760018
13.31333133313332,31.98917863288929
13.317331733173319,31.995945813590748
13.321332133213318,32.00271083994557
13.32533253325333,32.009473713034765
13.32933293329333,32.01623443393913
13.333333333333329,32.02299300373929
13.337333733373342,32.0297494235157
13.34133413341334,32.0365036943486
13.34533453345334,32.043255817318084
13.349334933493353,32.05000579350403
13.353335333533352,32.056753623986125
13.357335733573365,32.0634993098439
13.361336133613364,32.07024285215665
13.365336533653362,32.07698425200354
13.369336933693376,32.08372351046349
13.373337333733375,32.090460628615254
13.377337733773373,32.09719560753739
13.381338133813387,32.10392844830827
13.385338533853385,32.110659152006065
13.389338933893384,32.11738771970874
13.393339333933397,32.1241141524941
13.397339733973396,32.13083845143972
13.401340134013395,32.137560617622995
13.405340534053408,32.144280652121125
13.409340934093407,32.15099855601109
13.41334133413342,32.1577143303697
13.41734173417342,32.16442797627355
13.421342134213418,32.17113949479904
13.425342534253431,32.17784888702238
13.42934293429343,32.184556154019546
13.43334333433343,32.19126129686634
13.437343734373442,32.197964316638355
13.441344134413441,32.20466521441098
13.44534453445344,32.211363991259404
13.449344934493453,32.21806064825861
13.453345334533452,32.22475518648335
13.457345734573451,32.23144760700821
13.461346134613464,32.238137910907554
13.465346534653463,32.244826099255526
13.469346934693476,32.25151217312609
13.473347334733475,32.25819613359295
13.477347734773474,32.26487798172967
13.481348134813487,32.27155771860956
13.485348534853486,32.27823534530571
13.489348934893485,32.284910862891024
13.493349334933498,32.2915842724382
13.497349734973497,32.2982555750197
13.501350135013496,32.30492477170779
13.505350535053509,32.31159186357451
13.509350935093508,32.3182568516917
13.513351335133507,32.32491973713096
13.51735173517352,32.331580520963726
13.521352135213519,32.33823920426115
13.525352535253532,32.34489578809422
13.529352935293531,32.35155027353368
13.53335333533353,32.358202661650076
13.537353735373543,32.36485295351372
13.541354135413542,32.37150115019471
13.54535453545354,32.37814725276292
13.549354935493554,32.38479126228803
13.553355335533553,32.39143317983946
13.557355735573552,32.39807300648644
13.561356135613565,32.40471074329797
13.565356535653564,32.41134639134282
13.569356935693577,32.417979951689546
13.573357335733576,32.424611425406475
13.577357735773575,32.431240813561715
13.581358135813588,32.43786811722317
13.585358535853587,32.444493337458475
13.589358935893586,32.45111647533508
13.593359335933599,32.457737531920195
13.597359735973598,32.464356508280794
13.601360136013597,32.47097340548365
13.60536053605361,32.47758822459529
13.609360936093609,32.48420096668202
13.613361336133607,32.49081163280991
13.61736173617362,32.497420224044824
13.62136213621362,32.50402674145238
13.625362536253633,32.51063118609796
13.629362936293631,32.517233559046744
13.63336333633363,32.523833861363656
13.637363736373644,32.530432094113415
13.641364136413642,32.53702825836047
13.645364536453641,32.54362235516909
13.649364936493654,32.55021438560328
13.653365336533653,32.55680435072682
13.657365736573652,32.56339225160326
13.661366136613665,32.569978089295915
13.665366536653664,32.57656186486787
13.669366936693663,32.58314357938198
13.673367336733676,32.58972323390087
13.677367736773675,32.59630082948691
13.681368136813688,32.60287636720226
13.685368536853687,32.60944984810883
13.689368936893686,32.616021273268316
13.6933693369337,32.62259064374215
13.697369736973698,32.629157960591556
13.701370137013697,32.635723224877495
13.70537053705371,32.64228643766073
13.70937093709371,32.648847600001744
13.713371337133708,32.65540671296082
13.717371737173721,32.66196377759798
13.72137213721372,32.66851879497302
13.725372537253719,32.6750717661455
13.729372937293732,32.681622692174734
13.733373337333731,32.68817157411981
13.737373737373744,32.694718413039574
13.741374137413743,32.70126320999262
13.745374537453742,32.70780596603731
13.749374937493755,32.7143466822318
13.753375337533754,32.72088535963395
13.757375737573753,32.72742199930142
13.761376137613766,32.73395660229163
13.765376537653765,32.740489169661736
13.769376937693764,32.74701970246867
13.773377337733777,32.753548201769135
13.777377737773776,32.760074668619566
13.781378137813789,32.76659910407619
13.785378537853788,32.77312150919496
13.789378937893787,32.779641885031616
13.7933793379338,32.786160232641635
13.797379737973799,32.79267655308028
13.801380138013798,32.799190847402535
13.80538053805381,32.80570311666318
13.80938093809381,32.81221336191674
13.813381338133809,32.81872158421748
13.817381738173822,32.82522778461946
13.82138213821382,32.831731964176456
13.82538253825382,32.83823412394204
13.829382938293833,32.84473426496952
13.833383338333832,32.85123238831196
13.837383738373845,32.85772849502221
13.841384138413844,32.86422258615283
13.845384538453843,32.87071466275617
13.849384938493856,32.87720472588435
13.853385338533855,32.88369277658921
13.857385738573853,32.890178815922376
13.861386138613867,32.89666284493522
13.865386538653866,32.90314486467887
13.869386938693864,32.90962487620422
13.873387338733878,32.916102880561915
13.877387738773876,32.922578878802355
13.881388138813875,32.9290528719757
13.885388538853888,32.93552486113187
13.889388938893887,32.94199484732054
13.8933893389339,32.94846283159114
13.8973897389739,32.954928814992854
13.901390139013898,32.961392798574636
13.905390539053911,32.96785478338519
13.90939093909391,32.97431477047297
13.91339133913391,32.980772760886204
13.917391739173922,32.98722875567287
13.921392139213921,32.99368275588068
13.92539253925392,33.000134762557146
13.929392939293933,33.00658477674951
13.933393339333932,33.01303279950478
13.937393739373931,33.019478831869705
13.941394139413944,33.02592287489084
13.945394539453943,33.03236492961443
13.949394939493956,33.038804997086544
13.953395339533955,33.04524307835295
13.957395739573954,33.05167917445921
13.961396139613967,33.058113286450656
13.965396539653966,33.064545415372336
13.969396939693965,33.0709755622691
13.973397339733978,33.07740372818552
13.977397739773977,33.08382991416595
13.981398139813976,33.09025412125451
13.985398539853989,33.09667635049506
13.989398939893988,33.103096602931224
13.993399339933987,33.10951487960638
13.997399739974,33.1159311815637
14.001400140013999,33.12234550984606
14.005400540054012,33.12875786549616
14.009400940094011,33.13516824955641
14.01340134013401,33.141576663068996
14.017401740174023,33.14798310707588
14.021402140214022,33.15438758261876
14.02540254025402,33.16079009073912
14.029402940294034,33.167190632478196
14.033403340334033,33.173589208876976
14.037403740374032,33.17998582097623
14.041404140414045,33.186380469816484
14.045404540454044,33.192773156438015
14.049404940494057,33.19916388188088
14.053405340534056,33.205552647184874
14.057405740574055,33.2119394533896
14.061406140614068,33.21832430153439
14.065406540654067,33.224707192658336
14.069406940694066,33.23108812780033
14.073407340734079,33.237467107999
14.077407740774078,33.24384413429275
14.081408140814077,33.25021920771974
14.08540854085409,33.256592329317925
14.089408940894089,33.26296350012499
14.093409340934087,33.26933272117841
14.0974097409741,33.275699993515424
14.1014101410141,33.28206531817303
14.105410541054113,33.28842869618802
14.109410941094112,33.294790128596915
14.11341134113411,33.30114961643604
14.117411741174124,33.30750716074148
14.121412141214122,33.31386276254908
14.125412541254121,33.32021642289446
14.129412941294134,33.32656814281303
14.133413341334133,33.33291792333994
14.137413741374132,33.33926576551014
14.141414141414145,33.345611670358345
14.145414541454144,33.35195563891903
14.149414941494143,33.35829767222645
14.153415341534156,33.36463777131466
14.157415741574155,33.370975937217445
14.161416141614168,33.3773121709684
14.165416541654167,33.383646473600884
14.169416941694166,33.389978846148026
14.17341734173418,33.39630928964275
14.177417741774178,33.40263780511774
14.181418141814177,33.408964393605466
14.18541854185419,33.415289056138185
14.18941894189419,33.421611793747914
14.193419341934188,33.42793260746646
14.197419741974201,33.43425149832542
14.2014201420142,33.440568467356165
14.205420542054199,33.44688351558984
14.209420942094212,33.453196644057385
14.213421342134211,33.45950785378952
14.217421742174224,33.46581714581674
14.221422142214223,33.472124521169334
14.225422542254222,33.47842998087739
14.229422942294235,33.484733525970746
14.233423342334234,33.49103515747906
14.237423742374233,33.497334876431765
14.241424142414246,33.503632683858086
14.245424542454245,33.50992858078703
14.249424942494244,33.51622256824739
14.253425342534257,33.52251464726778
14.257425742574256,33.528804818876566
14.261426142614269,33.53509308410194
14.265426542654268,33.54137944397184
14.269426942694267,33.547663899514056
14.27342734273428,33.55394645175615
14.277427742774279,33.560227101725445
14.281428142814278,33.56650585044911
14.28542854285429,33.5727826989541
14.28942894289429,33.57905764826714
14.293429342934289,33.58533069941478
14.297429742974302,33.59160185342338
14.3014301430143,33.59787111131906
14.3054305430543,33.60413847412778
14.309430943094313,33.61040394287529
14.313431343134312,33.61666751858712
14.317431743174325,33.62292920228866
14.321432143214324,33.62918899500504
14.325432543254323,33.63544689776125
14.329432943294336,33.64170291158205
14.333433343334335,33.647957037492034
14.337433743374334,33.65420927651559
14.341434143414347,33.66045962967692
14.345434543454346,33.66670809800004
14.349434943494344,33.67295468250878
14.353435343534358,33.67919938422678
14.357435743574356,33.685442204177484
14.361436143614355,33.69168314338417
14.365436543654369,33.697922202869925
14.369436943694367,33.70415938365764
14.37343734373438,33.710394686770066
14.37743774377438,33.71662811322971
14.381438143814378,33.72285966405896
14.385438543854391,33.72908934027999
14.38943894389439,33.73531714291481
14.39343934393439,33.74154307298526
14.397439743974402,33.74776713151299
14.401440144014401,33.753989319519484
14.4054405440544,33.760209638026055
14.409440944094413,33.76642808805386
14.413441344134412,33.77264467062384
14.417441744174411,33.77885938675683
14.421442144214424,33.78507223747345
14.425442544254423,33.79128322379417
14.429442944294436,33.797492346739304
14.433443344334435,33.80369960732898
14.437443744374434,33.80990500658318
14.441444144414447,33.81610854552174
14.445444544454446,33.8223102251643
14.449444944494445,33.82851004653037
14.453445344534458,33.83470801063929
14.457445744574457,33.840904118510245
14.461446144614456,33.847098371162275
14.465446544654469,33.85329076961426
14.469446944694468,33.859481314884924
14.473447344734467,33.865670007992854
14.47744774477448,33.87185684995647
14.481448144814479,33.878041841794065
14.485448544854492,33.884224984523776
14.489448944894491,33.89040627916359
14.49344934493449,33.89658572673135
14.497449744974503,33.90276332824479
14.501450145014502,33.908939084721446
14.5054505450545,33.915112997178774
14.509450945094514,33.921285066634056
14.513451345134513,33.92745529410445
14.517451745174512,33.93362368060697
14.521452145214525,33.939790227158525
14.525452545254524,33.94595493477587
14.529452945294537,33.952117804475634
14.533453345334536,33.95827883727432
14.537453745374535,33.9644380341883
14.541454145414548,33.97059539623384
14.545454545454547,33.976750924427066
14.549454945494546,33.98290461978398
14.553455345534559,33.98905648332048
14.557455745574558,33.995206516052335
14.561456145614557,34.0013547189952
14.56545654565457,34.00750109316463
14.569456945694569,34.01364563957603
14.573457345734568,34.019788359244735
14.57745774577458,34.025929253185964
14.58145814581458,34.032068322414794
14.585458545854593,34.03820556794624
14.589458945894592,34.044340990795185
14.59345934593459,34.050474591976425
14.597459745974604,34.056606372504646
14.601460146014603,34.06273633339445
14.605460546054601,34.06886447566031
14.609460946094615,34.074990800316655
14.613461346134613,34.08111530837778
14.617461746174612,34.0872380008579
14.621462146214625,34.093358878771156
14.625462546254624,34.09947794313157
14.629462946294623,34.10559519495312
14.633463346334636,34.111710635249665
14.637463746374635,34.117824265035004
14.641464146414648,34.12393608532285
14.645464546454647,34.13004609712684
14.649464946494646,34.13615430146053
14.65346534653466,34.14226069933741
14.657465746574658,34.14836529177091
14.661466146614657,34.15446807977436
14.66546654665467,34.16056906436106
14.66946694669467,34.16666824654421
14.673467346734668,34.17276562733697
14.677467746774681,34.178861207752455
14.68146814681468,34.18495498880367
14.685468546854679,34.1910469715036
14.689468946894692,34.197137156865196
14.693469346934691,34.203225545901304
14.697469746974704,34.209312139624764
14.701470147014703,34.21539693904834
14.705470547054702,34.22147994518478
14.709470947094715,34.22756115904677
14.713471347134714,34.23364058164695
14.717471747174713,34.23971821399793
14.721472147214726,34.24579405711231
14.725472547254725,34.251868112002605
14.729472947294724,34.25794037968133
14.733473347334737,34.264010861160976
14.737473747374736,34.270079557454
14.741474147414749,34.276146469572815
14.745474547454748,34.28221159852985
14.749474947494747,34.28827494533748
14.75347534753476,34.2943365110081
14.757475747574759,34.30039629655405
14.761476147614758,34.30645430298768
14.765476547654771,34.312510531321344
14.76947694769477,34.318564982567366
14.773477347734769,34.32461765773807
14.777477747774782,34.33066855784579
14.78147814781478,34.33671768390285
14.78547854785478,34.34276503692158
14.789478947894793,34.348810617914324
14.793479347934792,34.35485442789342
14.797479747974805,34.36089646787124
14.801480148014804,34.36693673886015
14.805480548054803,34.37297524187253
14.809480948094816,34.37901197792081
14.813481348134815,34.385046948017404
14.817481748174814,34.39108015317478
14.821482148214827,34.39711159440542
14.825482548254826,34.40314127272184
14.829482948294824,34.40916918913659
14.833483348334838,34.415195344662266
14.837483748374837,34.42121974031147
14.841484148414835,34.42724237709689
14.845484548454849,34.43326325603123
14.849484948494847,34.43928237812726
14.85348534853486,34.44529974439778
14.85748574857486,34.45131535585566
14.861486148614858,34.45732921351382
14.865486548654872,34.46334131838526
14.86948694869487,34.469351671483004
14.87348734873487,34.475360273820165
14.877487748774882,34.48136712640994
14.881488148814881,34.487372230265564
14.88548854885488,34.49337558640036
14.889488948894893,34.49937719582776
14.893489348934892,34.505377059561226
14.897489748974891,34.511375178614344
14.901490149014904,34.51737155400077
14.905490549054903,34.52336618673424
14.909490949094916,34.52935907782863
14.913491349134915,34.535350228297844
14.917491749174914,34.54133963915595
14.921492149214927,34.54732731141709
14.925492549254926,34.55331324609552
14.929492949294925,34.5592974442056
14.933493349334938,34.5652799067618
14.937493749374937,34.57126063477873
14.941494149414936,34.577239629271105
14.94549454945495,34.58321689125377
14.949494949494948,34.58919242174167
14.953495349534947,34.595166221749935
14.95749574957496,34.60113829229379
14.961496149614959,34.607108634388595
14.965496549654972,34.61307724904988
14.969496949694971,34.619044137293294
14.97349734973497,34.62500930013465
14.977497749774983,34.63097273858992
14.981498149814982,34.636934453675195
14.98549854985498,34.64289444640677
14.989498949894994,34.64885271780109
14.993499349934993,34.65480926887474
14.997499749974992,34.66076410064452
15.001500150015005,34.666717214127374
15.005500550055004,34.67266861034043
15.009500950095017,34.67861829030101
15.013501350135016,34.6845662550266
15.017501750175015,34.6905125055349
15.021502150215028,34.69645704284379
15.025502550255027,34.702399867971344
15.029502950295026,34.708340981935855
15.033503350335039,34.714280385755806
15.037503750375038,34.72021808044988
15.041504150415037,34.72615406703701
15.04550455045505,34.73208834653631
15.049504950495049,34.73802091996713
15.053505350535048,34.743951788349044
15.05750575057506,34.749880952701865
15.06150615061506,34.75580841404562
15.065506550655073,34.76173417340058
15.069506950695072,34.76765823178729
15.07350735073507,34.77358059022648
15.077507750775084,34.7795012497392
15.081508150815083,34.78542021134668
15.085508550855081,34.79133747607049
15.089508950895095,34.7972530449324
15.093509350935093,34.80316691895446
15.097509750975092,34.80907909915902
15.101510151015106,34.814989586568686
15.105510551055104,34.820898382206344
15.109510951095103,34.826805487095164
15.113511351135116,34.832710902258626
15.117511751175115,34.83861462872047
15.121512151215128,34.84451666750478
15.125512551255127,34.85041701963588
15.129512951295126,34.85631568613846
15.13351335133514,34.86221266803751
15.137513751375138,34.8681079663583
15.141514151415137,34.87400158212648
15.14551455145515,34.87989351636799
15.14951495149515,34.8857837701091
15.153515351535148,34.891672344376424
15.157515751575161,34.897559240196934
15.16151615161516,34.9034444585979
15.165516551655159,34.909328000607005
15.169516951695172,34.915209867252244
15.173517351735171,34.921090059561976
15.177517751775184,34.92696857856494
15.181518151815183,34.93284542529023
15.185518551855182,34.93872060076733
15.189518951895195,34.94459410602611
15.193519351935194,34.950465942096784
15.197519751975193,34.95633611000999
15.201520152015206,34.96220461079678
15.205520552055205,34.96807144548856
15.209520952095204,34.97393661511716
15.213521352135217,34.97980012071485
15.217521752175216,34.98566196331426
15.221522152215229,34.99152214394849
15.225522552255228,34.997380663651036
15.229522952295227,35.003237523455844
15.23352335233524,35.009092724397306
15.237523752375239,35.01494626751021
15.241524152415238,35.020798153829844
15.245524552455251,35.026648384391926
15.24952495249525,35.032496960232635
15.253525352535249,35.03834388238862
15.257525752575262,35.04418915189699
15.26152615261526,35.05003276979533
15.26552655265526,35.05587473712171
15.269526952695273,35.061715054914714
15.273527352735272,35.067553724213354
15.277527752775285,35.07339074605721
15.281528152815284,35.079226121486315
15.285528552855283,35.08505985154123
15.289528952895296,35.09089193726305
15.293529352935295,35.096722379693354
15.297529752975294,35.10255117987428
15.301530153015307,35.10837833884849
15.305530553055306,35.11420385765916
15.309530953095305,35.12002773735005
15.313531353135318,35.12584997896546
15.317531753175317,35.131670583550225
15.321532153215315,35.137489552149766
15.325532553255329,35.14330688581007
15.329532953295328,35.14912258557769
15.33353335333534,35.15493665249977
15.33753375337534,35.160749087624026
15.341534153415338,35.16655989199879
15.345534553455352,35.172369066672985
15.34953495349535,35.178176612696134
15.35353535353535,35.183982531118374
15.357535753575362,35.189786822990484
15.361536153615361,35.19558948936383
15.36553655365536,35.20139053129044
15.369536953695373,35.207189949822975
15.373537353735372,35.21298774601473
15.377537753775371,35.21878392091966
15.381538153815384,35.224578475592395
15.385538553855383,35.230371411088186
15.389538953895396,35.236162728463
15.393539353935395,35.24195242877345
15.397539753975394,35.24774051307687
15.401540154015407,35.253526982431254
15.405540554055406,35.25931183789531
15.409540954095405,35.26509508052844
15.413541354135418,35.27087671139078
15.417541754175417,35.27665673154316
15.421542154215416,35.282435142047156
15.42554255425543,35.288211943965074
15.429542954295428,35.293987138359945
15.433543354335427,35.299760726295574
15.43754375437544,35.3055327088365
15.441544154415439,35.31130308704803
15.445544554455452,35.317071861996254
15.449544954495451,35.32283903474801
15.45354535453545,35.32860460637094
15.457545754575463,35.334368577933475
15.461546154615462,35.34013095050485
15.465546554655461,35.345891725155084
15.469546954695474,35.35165090295504
15.473547354735473,35.35740848497638
15.477547754775472,35.363164472291594
15.481548154815485,35.36891886597403
15.485548554855484,35.37467166709786
15.489548954895497,35.3804228767381
15.493549354935496,35.38617249597065
15.497549754975495,35.39192052587226
15.501550155015508,35.397666967520564
15.505550555055507,35.40341182199406
15.509550955095506,35.40915509037217
15.513551355135519,35.41489677373518
15.517551755175518,35.4206368731643
15.521552155215517,35.426375389741644
15.52555255525553,35.432112324550275
15.529552955295529,35.43784767867414
15.533553355335528,35.44358145319816
15.53755375537554,35.449313649208214
15.54155415541554,35.45504426779108
15.545554555455553,35.46077331003457
15.549554955495552,35.4665007770274
15.55355535553555,35.47222666985931
15.557555755575564,35.47795098962102
15.561556155615563,35.483673737404246
15.565556555655562,35.489394914301684
15.569556955695575,35.495114521407096
15.573557355735574,35.50083255981521
15.577557755775572,35.50654903062182
15.581558155815586,35.51226393492375
15.585558555855584,35.51797727381887
15.589558955895583,35.523689048406105
15.593559355935596,35.529399259785464
15.597559755975595,35.53510790905799
15.601560156015609,35.54081499732586
15.605560556055607,35.5465205256923
15.609560956095606,35.55222449526167
15.61356135613562,35.557926907139425
15.617561756175618,35.56362776243213
15.621562156215617,35.56932706224749
15.62556255625563,35.57502480769436
15.62956295629563,35.580720999882715
15.633563356335628,35.58641563992371
15.637563756375641,35.59210872892965
15.64156415641564,35.59780026801402
15.64556455645564,35.60349025829149
15.649564956495652,35.609178700877926
15.653565356535651,35.6148655968904
15.657565756575664,35.62055094744718
15.661566156615663,35.62623475366776
15.665566556655662,35.631917016672894
15.669566956695675,35.63759773758455
15.673567356735674,35.64327691752595
15.677567756775673,35.64895455762158
15.681568156815686,35.65463065899721
15.685568556855685,35.660305222779876
15.689568956895684,35.66597825009789
15.693569356935697,35.67164974208092
15.697569756975696,35.67731969985988
15.70157015701571,35.682988124567046
15.705570557055708,35.688655017336
15.709570957095707,35.694320379301686
15.71357135713572,35.6999842116004
15.717571757175719,35.70564651536978
15.721572157215718,35.711307291748845
15.725572557255731,35.716966541878016
15.72957295729573,35.722624266899075
15.733573357335729,35.72828046795522
15.737573757375742,35.73393514619109
15.74157415741574,35.73958830275269
15.74557455745574,35.74523993878752
15.749574957495753,35.7508900554445
15.753575357535752,35.756538653873996
15.757575757575765,35.76218573522787
15.761576157615764,35.767831300659424
15.765576557655763,35.77347535132348
15.769576957695776,35.77911788837637
15.773577357735775,35.7847589129759
15.777577757775774,35.79039842628142
15.781578157815787,35.79603642945382
15.785578557855786,35.80167292365552
15.789578957895785,35.807307910050504
15.793579357935798,35.81294138980432
15.797579757975797,35.8185733640841
15.801580158015796,35.82420383405856
15.805580558055809,35.82983280089803
15.809580958095808,35.83546026577442
15.81358135813582,35.84108622986132
15.81758175817582,35.8467106943339
15.821582158215818,35.852333660369005
15.825582558255832,35.85795512914515
15.82958295829583,35.8635751018425
15.83358335833583,35.869193579642904
15.837583758375843,35.87481056372993
15.841584158415841,35.88042605528883
15.84558455845584,35.88604005550658
15.849584958495853,35.891652565571896
15.853585358535852,35.89726358667522
15.857585758575851,35.90287312000878
15.861586158615864,35.90848116676654
15.865586558655863,35.91408772814425
15.869586958695876,35.91969280533948
15.873587358735875,35.92529639955157
15.877587758775874,35.93089851198169
15.881588158815887,35.93649914383285
15.885588558855886,35.94209829630989
15.889588958895885,35.947695970619506
15.893589358935898,35.953292167970275
15.897589758975897,35.95888688957264
15.901590159015896,35.96448013663894
15.90559055905591,35.97007191038343
15.909590959095908,35.97566221202227
15.913591359135907,35.98125104277356
15.91759175917592,35.986838403857355
15.921592159215919,35.99242429649564
15.925592559255932,35.998008721912406
15.929592959295931,36.00359168133361
15.93359335933593,36.0091731759872
15.937593759375943,36.01475320710317
15.941594159415942,36.02033177591348
15.945594559455941,36.02590888365219
15.949594959495954,36.03148453155538
15.953595359535953,36.0370587208612
15.957595759575952,36.042631452809864
15.961596159615965,36.04820272864373
15.965596559655964,36.053772549607196
15.969596959695977,36.05934091694683
15.973597359735976,36.064907831911306
15.977597759775975,36.07047329575147
15.981598159815988,36.07603730972031
15.985598559855987,36.081599875073
15.989598959895986,36.0871609930669
15.993599359935999,36.092720664961604
15.997599759975998,36.09827889201886
16.001600160015997,36.10383567550272
16.00560056005601,36.109391016679446
16.00960096009601,36.114944916817564
16.013601360136008,36.12049737718789
16.01760176017602,36.126048399063535
16.02160216021602,36.13159798371988
16.025602560256033,36.13714613243468
16.02960296029603,36.14269284648799
16.03360336033603,36.148238127162216
16.037603760376044,36.153781975742156
16.041604160416043,36.15932439351496
16.04560456045604,36.16486538177019
16.049604960496055,36.170404941799816
16.053605360536054,36.17594307489822
16.057605760576052,36.18147978236225
16.061606160616066,36.1870150654912
16.065606560656065,36.19254892558682
16.069606960696063,36.19808136395337
16.073607360736077,36.20361238189761
16.077607760776075,36.20914198072879
16.08160816081609,36.214670161758725
16.085608560856087,36.22019692630178
16.089608960896086,36.22572227567487
16.0936093609361,36.2312462111975
16.0976097609761,36.236768734191756
16.101610161016097,36.24228984598236
16.10561056105611,36.247809547896665
16.10961096109611,36.253327841264635
16.11361136113611,36.258844727418925
16.11761176117612,36.26436020769487
16.12161216121612,36.269874283430475
16.12561256125612,36.27538695596648
16.129612961296132,36.28089822664634
16.13361336133613,36.286408096816245
16.137613761376144,36.29191656782517
16.141614161416143,36.29742364102483
16.145614561456142,36.30292931776976
16.149614961496155,36.308433599417306
16.153615361536154,36.31393648732762
16.157615761576153,36.31943798286371
16.161616161616166,36.32493808739146
16.165616561656165,36.33043680227959
16.169616961696164,36.33593412889976
16.173617361736177,36.34143006862652
16.177617761776176,36.346924622837335
16.18161816181619,36.35241779291265
16.185618561856188,36.35790958023583
16.189618961896187,36.363399986193265
16.1936193619362,36.36888901217432
16.1976197619762,36.374376659571375
16.201620162016198,36.379862929779854
16.20562056205621,36.385347824198234
16.20962096209621,36.39083134422804
16.21362136213621,36.3963134912739
16.217621762176222,36.40179426674355
16.22162216221622,36.40727367204784
16.22562256225622,36.41275170860077
16.229622962296233,36.418228377819496
16.233623362336232,36.42370368112433
16.237623762376245,36.42917761993881
16.241624162416244,36.434650195689684
16.245624562456243,36.440121409806906
16.249624962496256,36.44559126372372
16.253625362536255,36.451059758876596
16.257625762576254,36.45652689670533
16.261626162616267,36.461992678653
16.265626562656266,36.46745710616601
16.269626962696265,36.47292018069412
16.273627362736278,36.478381903690455
16.277627762776277,36.4838422766115
16.281628162816276,36.48930130091716
16.28562856285629,36.49475897807077
16.289628962896288,36.50021530953906
16.2936293629363,36.505670296792275
16.2976297629763,36.511123941304085
16.3016301630163,36.516576244551686
16.30563056305631,36.5220272080158
16.30963096309631,36.52747683318066
16.31363136313631,36.53292512153405
16.317631763176323,36.53837207456736
16.32163216321632,36.54381769377556
16.32563256325632,36.549261980657214
16.329632963296334,36.55470493671456
16.333633363336332,36.56014656345344
16.33763376337633,36.56558686238343
16.341634163416344,36.57102583501775
16.345634563456343,36.57646348287335
16.349634963496356,36.581899807470926
16.353635363536355,36.58733481033491
16.357635763576354,36.59276849299353
16.361636163616367,36.59820085697879
16.365636563656366,36.60363190382652
16.369636963696365,36.60906163507638
16.37363736373638,36.614490052271904
16.377637763776377,36.61991715696048
16.381638163816376,36.62534295069341
16.38563856385639,36.630767435025916
16.389638963896388,36.63619061151714
16.393639363936387,36.641612481730206
16.3976397639764,36.64703304723223
16.4016401640164,36.65245230959429
16.405640564056412,36.657870270391534
16.40964096409641,36.66328693120312
16.41364136413641,36.6687022936123
16.417641764176423,36.674116359206394
16.421642164216422,36.67952912957684
16.42564256425642,36.68494060631921
16.429642964296434,36.69035079103323
16.433643364336433,36.69575968532279
16.437643764376432,36.70116729079598
16.441644164416445,36.70657360906512
16.445644564456444,36.71197864174674
16.449644964496457,36.71738239046167
16.453645364536456,36.72278485683499
16.457645764576455,36.72818604249611
16.461646164616468,36.73358594907876
16.465646564656467,36.738984578221
16.469646964696466,36.7443819315653
16.47364736473648,36.74977801075849
16.477647764776478,36.75517281745183
16.481648164816477,36.76056635330102
16.48564856485649,36.76595861996624
16.48964896489649,36.77134961911211
16.493649364936488,36.776739352407795
16.4976497649765,36.78212782152698
16.5016501650165,36.78751502814788
16.505650565056513,36.79290097395333
16.50965096509651,36.79828566063072
16.51365136513651,36.80366908987208
16.517651765176524,36.809051263374094
16.521652165216523,36.81443218283809
16.52565256525652,36.81981184997011
16.529652965296535,36.825190266480895
16.533653365336534,36.830567434085914
16.537653765376533,36.83594335450542
16.541654165416546,36.84131802946444
16.545654565456545,36.84669146069279
16.549654965496543,36.85206364992515
16.553655365536557,36.85743459890104
16.557655765576555,36.86280430936484
16.56165616561657,36.86817278306586
16.565656565656568,36.87354002175831
16.569656965696566,36.87890602720137
16.57365736573658,36.8842708011592
16.57765776577658,36.88963434540091
16.581658165816577,36.89499666170069
16.58565856585659,36.900357751837745
16.58965896589659,36.90571761759635
16.59365936593659,36.91107626076588
16.5976597659766,36.91643368314084
16.6016601660166,36.92178988652085
16.6056605660566,36.927144872710706
16.609660966096612,36.93249864352043
16.61366136613661,36.93785120076521
16.617661766176624,36.943202546265496
16.621662166216623,36.94855268184701
16.625662566256622,36.953901609340754
16.629662966296635,36.95924933058306
16.633663366336634,36.96459584741558
16.637663766376633,36.969941161685334
16.641664166416646,36.97528527524475
16.645664566456645,36.98062818995165
16.649664966496644,36.9859699076693
16.653665366536657,36.99131043026645
16.657665766576656,36.996649759617306
16.66166616661667,37.00198789760162
16.665666566656668,37.007324846104666
16.669666966696667,37.01266060701729
16.67366736673668,37.01799518223593
16.67766776677668,37.023328573662646
16.681668166816678,37.028660783205126
16.68566856685669,37.03399181277674
16.68966896689669,37.039321664296544
16.69366936693669,37.04465033968932
16.697669766976702,37.04997784088559
16.7016701670167,37.05530416982163
16.7056705670567,37.06062932843955
16.709670967096713,37.065953318687264
16.713671367136712,37.07127614251851
16.717671767176725,37.07659780189295
16.721672167216724,37.081918298776095
16.725672567256723,37.08723763513942
16.729672967296736,37.09255581296034
16.733673367336735,37.09787283422224
16.737673767376734,37.10318870091452
16.741674167416747,37.10850341503263
16.745674567456746,37.11381697857802
16.749674967496745,37.119129393558296
16.753675367536758,37.12444066198713
16.757675767576757,37.12975078588433
16.761676167616756,37.135059767275884
16.76567656765677,37.14036760819398
16.769676967696768,37.14567431067699
16.77367736773678,37.150979876769554
16.77767776777678,37.15628430852257
16.78167816781678,37.16158760799325
16.78567856785679,37.1668897772451
16.78967896789679,37.172190818348014
16.79367936793679,37.17749073337823
16.797679767976803,37.18278952441841
16.8016801680168,37.18808719355763
16.8056805680568,37.19338374289145
16.809680968096814,37.19867917452189
16.813681368136812,37.2039734905575
16.81768176817681,37.20926669311335
16.821682168216824,37.21455878431111
16.825682568256823,37.219849766279
16.829682968296837,37.2251396411519
16.833683368336835,37.2304284110713
16.837683768376834,37.235716078185405
16.841684168416847,37.24100264464911
16.845684568456846,37.246288112624015
16.849684968496845,37.251572484278505
16.85368536853686,37.256855761787754
16.857685768576857,37.26213794733373
16.861686168616856,37.267419043105235
16.86568656865687,37.27269905129797
16.86968696869687,37.2779779741145
16.873687368736867,37.283255813764335
16.87768776877688,37.28853257246392
16.88168816881688,37.293808252436676
16.885688568856892,37.299082855913056
16.88968896889689,37.304356385130504
16.89368936893689,37.30962884233356
16.897689768976903,37.31490022977384
16.901690169016902,37.32017054971008
16.9056905690569,37.32543980440815
16.909690969096914,37.3307079961411
16.913691369136913,37.33597512718918
16.917691769176912,37.341241199839864
16.921692169216925,37.346506216387894
16.925692569256924,37.351770179135265
16.929692969296937,37.35703309039133
16.933693369336936,37.362294952472745
16.937693769376935,37.36755576770353
16.941694169416948,37.37281553841513
16.945694569456947,37.37807426694639
16.949694969496946,37.38333195564362
16.95369536953696,37.3885886068606
16.957695769576958,37.39384422295861
16.961696169616957,37.39909880630648
16.96569656965697,37.404352359280615
16.96969696969697,37.40960488426497
16.973697369736968,37.414856383651156
16.97769776977698,37.42010685983842
16.98169816981698,37.42535631523368
16.985698569856993,37.43060475225157
16.989698969896992,37.43585217331443
16.99369936993699,37.4410985808524
16.997699769977004,37.44634397730337
17.001700170017003,37.45158836511307
17.005700570057,37.456831746735055
17.009700970097015,37.462074124630774
17.013701370137014,37.46731550126957
17.017701770177013,37.47255587912869
17.021702170217026,37.477795260693384
17.025702570257025,37.48303364845684
17.029702970297024,37.48827104492029
17.033703370337037,37.49350745259299
17.037703770377036,37.49874287399228
17.04170417041705,37.50397731164359
17.045704570457048,37.50921076808045
17.049704970497046,37.514443245844596
17.05370537053706,37.519674747485915
17.05770577057706,37.52490527556248
17.061706170617057,37.530134832640655
17.06570657065707,37.53536342129503
17.06970697069707,37.540591044108496
17.07370737073707,37.54581770367227
17.07770777077708,37.551043402585925
17.08170817081708,37.556268143457395
17.08570857085708,37.56149192890304
17.089708970897092,37.56671476154763
17.09370937093709,37.57193664402442
17.097709770977104,37.57715757897513
17.101710171017103,37.58237756905002
17.105710571057102,37.587596616907874
17.109710971097115,37.592814725216066
17.113711371137114,37.59803189665056
17.117711771177113,37.60324813389596
17.121712171217126,37.60846343964551
17.125712571257125,37.61367781660114
17.129712971297124,37.61889126747351
17.133713371337137,37.624103794982
17.137713771377136,37.62931540185475
17.14171417141715,37.63452609082872
17.145714571457148,37.63973586464967
17.149714971497147,37.644944726072225
17.15371537153716,37.65015267785988
17.15771577157716,37.655359722785015
17.161716171617158,37.660565863628975
17.16571657165717,37.665771103182045
17.16971697169717,37.67097544424349
17.17371737173717,37.6761788896216
17.177717771777182,37.68138144213372
17.18171817181718,37.68658310460622
17.18571857185718,37.6917838798746
17.189718971897193,37.69698377078348
17.193719371937192,37.702182780186604
17.197719771977205,37.707380910946924
17.201720172017204,37.71257816593656
17.205720572057203,37.71777454803689
17.209720972097216,37.72297006013856
17.213721372137215,37.72816470514143
17.217721772177214,37.73335848595475
17.221722172217227,37.73855140549708
17.225722572257226,37.74374346669631
17.229722972297225,37.74893467248975
17.233723372337238,37.754125025824145
17.237723772377237,37.759314529655626
17.241724172417236,37.764503186949845
17.24572457245725,37.769691000681924
17.249724972497248,37.774877973836496
17.25372537253726,37.78006410940777
17.25772577257726,37.7852494103995
17.26172617261726,37.79043387982505
17.26572657265727,37.795617520707424
17.26972697269727,37.800800336079234
17.27372737273727,37.805982328982815
17.277727772777283,37.81116350247018
17.28172817281728,37.81634385960306
17.28572857285728,37.82152340345295
17.289728972897294,37.82670213710114
17.293729372937293,37.831880063638685
17.29772977297729,37.8370571861665
17.301730173017305,37.842233507795335
17.305730573057303,37.84740903164582
17.309730973097317,37.8525837608485
17.313731373137315,37.85775769854384
17.317731773177314,37.862930847882254
17.321732173217327,37.86810321202414
17.325732573257326,37.873274794139874
17.329732973297325,37.8784455974099
17.33373337333734,37.88361562502468
17.337733773377337,37.888784880184765
17.341734173417336,37.89395336610079
17.34573457345735,37.89912108599353
17.34973497349735,37.904288043093885
17.353735373537347,37.909454240642944
17.35773577357736,37.91461968189199
17.36173617361736,37.919784370102505
17.365736573657372,37.92494830854622
17.36973697369737,37.930111500505134
17.37373737373737,37.935273949271526
17.377737773777383,37.940435658148004
17.381738173817382,37.94559663044747
17.38573857385738,37.95075686949321
17.389738973897394,37.955916378618895
17.393739373937393,37.961075161168566
17.397739773977392,37.96623322049672
17.401740174017405,37.97139055996828
17.405740574057404,37.97654718295862
17.409740974097417,37.98170309285365
17.413741374137416,37.986858293049735
17.417741774177415,37.99201278695383
17.421742174217428,37.99716657798339
17.425742574257427,38.00231966956648
17.429742974297426,38.007472065141755
17.43374337433744,38.01262376815849
17.437743774377438,38.01777478207658
17.441744174417437,38.022925110366586
17.44574457445745,38.02807475650978
17.44974497449745,38.0332237239981
17.453745374537448,38.03837201633421
17.45774577457746,38.04351963703152
17.46174617461746,38.048666589614214
17.465746574657473,38.05381287761723
17.469746974697472,38.058958504586336
17.47374737473747,38.064103474078095
17.477747774777484,38.069247789659926
17.481748174817483,38.0743914549101
17.48574857485748,38.07953447341775
17.489748974897495,38.084676848782955
17.493749374937494,38.08981858461664
17.497749774977493,38.09495968454072
17.501750175017506,38.100100152188034
17.505750575057505,38.1052399912024
17.509750975097504,38.110379205238615
17.513751375137517,38.1155177979625
17.517751775177516,38.12065577305087
17.52175217521753,38.12579313419161
17.525752575257528,38.13092988508364
17.529752975297527,38.13606602943697
17.53375337533754,38.14120157097269
17.53775377537754,38.146336513423
17.541754175417537,38.151470860531234
17.54575457545755,38.15660461605185
17.54975497549755,38.161737783750475
17.55375537553755,38.166870367403895
17.55775577557756,38.17200237080011
17.56175617561756,38.177133797738286
17.56575657565756,38.18226465202882
17.569756975697572,38.187394937493366
17.57375737573757,38.19252465796479
17.577757775777584,38.19765381728724
17.581758175817583,38.20278241931612
17.585758575857582,38.207910467918154
17.589758975897595,38.213037966971356
17.593759375937594,38.21816492036504
17.597759775977593,38.223291331999874
17.601760176017606,38.22841720578786
17.605760576057605,38.23354254565235
17.609760976097604,38.23866735552807
17.613761376137617,38.24379163936115
17.617761776177616,38.24891540110905
17.62176217621763,38.25403864474072
17.625762576257628,38.259161374236456
17.629762976297627,38.26428359358801
17.63376337633764,38.26940530679858
17.63776377637764,38.274526517882805
17.641764176417638,38.279647230866786
17.64576457645765,38.2847674497881
17.64976497649765,38.28988717869578
17.65376537653765,38.295006421650385
17.657765776577662,38.30012518272397
17.66176617661766,38.30524346600006
17.66576657665766,38.31036127557375
17.669766976697673,38.315478615551626
17.673767376737672,38.320595490051836
17.677767776777685,38.32571190320405
17.681768176817684,38.33082785914951
17.685768576857683,38.33594336204099
17.689768976897696,38.34105841604287
17.693769376937695,38.34617302533107
17.697769776977694,38.35128719409311
17.701770177017707,38.35640092652809
17.705770577057706,38.361514226846694
17.709770977097705,38.366627099271234
17.713771377137718,38.371739548035606
17.717771777177717,38.37685157738531
17.721772177217716,38.38196319157748
17.72577257725773,38.38707439488087
17.729772977297728,38.392185191575834
17.73377337733774,38.39729558595439
17.73777377737774,38.40240558232015
17.74177417741774,38.4075151849884
17.74577457745775,38.41262439828605
17.74977497749775,38.41773322655163
17.75377537753775,38.422841674135356
17.757775777577763,38.42794974539906
17.76177617761776,38.43305744471623
17.76577657765776,38.43816477647202
17.769776977697774,38.443271745063214
17.773777377737773,38.44837835489826
17.77777777777777,38.45348461039725
17.781778177817785,38.45859051599195
17.785778577857783,38.46369607612576
17.789778977897797,38.46880129525373
17.793779377937796,38.473906177842586
17.797779777977794,38.479010728370675
17.801780178017808,38.484114951328024
17.805780578057806,38.48921885121628
17.809780978097805,38.494322432548756
17.81378137813782,38.499425699850406
17.817781778177817,38.5045286576578
17.821782178217816,38.509631310519175
17.82578257825783,38.5147336629944
17.82978297829783,38.51983571965496
17.833783378337827,38.52493748508395
17.83778377837784,38.53003896387614
17.84178417841784,38.53514016063785
17.845784578457852,38.54024107998707
17.84978497849785,38.54534172655333
17.85378537853785,38.55044210497783
17.857785778577863,38.55554221991331
17.861786178617862,38.560642076024116
17.86578657865786,38.56574167798615
17.869786978697874,38.57084103048694
17.873787378737873,38.5759401382255
17.877787778777872,38.581039005912444
17.881788178817885,38.58613763826993
17.885788578857884,38.59123604003164
17.889788978897897,38.59633421594278
17.893789378937896,38.601432170760084
17.897789778977895,38.606529909251776
17.901790179017908,38.61162743619759
17.905790579057907,38.61672475638872
17.909790979097906,38.62182187462786
17.91379137913792,38.62691879572917
17.917791779177918,38.6320155245182
17.921792179217917,38.63711206583199
17.92579257925793,38.642208424519005
17.92979297929793,38.64730460543907
17.933793379337928,38.65240061346343
17.93779377937794,38.65749645347472
17.94179417941794,38.66259213036693
17.945794579457953,38.66768764904539
17.949794979497952,38.67278301442676
17.95379537953795,38.677878231439045
17.957795779577964,38.68297330502152
17.961796179617963,38.688068240124736
17.96579657965796,38.69316304171055
17.969796979697975,38.69825771475204
17.973797379737974,38.703352264233494
17.977797779777973,38.70844669515044
17.981798179817986,38.713541012509594
17.985798579857985,38.71863522132883
17.989798979897984,38.72372932663717
17.993799379937997,38.728823333474786
17.997799779977996,38.733917246892936
18.00180018001801,38.73901107195398
18.005800580058008,38.74410481373134
18.009800980098007,38.74919847730947
18.01380138013802,38.754292067783865
18.01780178017802,38.75938559026099
18.021802180218017,38.76447904985831
18.02580258025803,38.769572451704214
18.02980298029803,38.774665800938024
18.03380338033803,38.77975910270996
18.03780378037804,38.78485236218113
18.04180418041804,38.78994558452345
18.04580458045804,38.79503877491969
18.049804980498052,38.8001319385634
18.05380538053805,38.805225080658886
18.057805780578065,38.8103182064212
18.061806180618063,38.8154113210761
18.065806580658062,38.82050442986002
18.069806980698075,38.825597538020055
18.073807380738074,38.830690650813885
18.077807780778073,38.83578377350982
18.081808180818086,38.8408769113867
18.085808580858085,38.845970069733895
18.089808980898084,38.85106325385127
18.093809380938097,38.85615646904917
18.097809780978096,38.86124972064832
18.10181018101811,38.86634301397988
18.10581058105811,38.87143635438536
18.109810981098107,38.87652974721658
18.11381138113812,38.88162319783568
18.11781178117812,38.88671671161502
18.121812181218118,38.891810293937205
18.12581258125813,38.896903950195004
18.12981298129813,38.901997685791336
18.13381338133813,38.907091506139224
18.137813781378142,38.91218541666178
18.14181418141814,38.9172794227921
18.14581458145814,38.922373529973314
18.149814981498153,38.92746774365849
18.153815381538152,38.93256206931059
18.157815781578165,38.93765651240247
18.161816181618164,38.942751078416784
18.165816581658163,38.947845772846
18.169816981698176,38.95294060119233
18.173817381738175,38.958035568967645
18.177817781778174,38.96313068169352
18.181818181818187,38.968225944901135
18.185818581858186,38.97332136413121
18.189818981898185,38.97841694493401
18.193819381938198,38.983512692869276
18.197819781978197,38.98860861350618
18.201820182018196,38.99370471242327
18.20582058205821,38.99880099520845
18.209820982098208,39.00389746745888
18.21382138213822,39.00899413478099
18.21782178217822,39.014091002790394
18.22182218221822,39.01918807711184
18.225822582258232,39.024285363379185
18.22982298229823,39.029382867235306
18.23382338233823,39.03448059433208
18.237823782378243,39.03957855033033
18.24182418241824,39.04467674089975
18.24582458245824,39.049775171718885
18.249824982498254,39.05487384847505
18.253825382538253,39.05997277686427
18.25782578257825,39.06507196259127
18.261826182618265,39.07017141136938
18.265826582658264,39.07527112892048
18.269826982698277,39.08037112097497
18.273827382738276,39.085471393271675
18.277827782778274,39.09057195155784
18.281828182818288,39.095672801589025
18.285828582858286,39.10077394912906
18.289828982898285,39.10587539994999
18.2938293829383,39.110977159832025
18.297829782978297,39.11607923456346
18.301830183018296,39.121181629940615
18.30583058305831,39.12628435176782
18.30983098309831,39.13138740585726
18.313831383138307,39.136490798029
18.31783178317832,39.14159453411091
18.32183218321832,39.14669861993851
18.325832583258332,39.15180306135506
18.32983298329833,39.15690786421135
18.33383338333833,39.16201303436572
18.337833783378343,39.167118577683986
18.341834183418342,39.172224500039306
18.34583458345834,39.17733080731222
18.349834983498354,39.18243750539049
18.353835383538353,39.18754460016908
18.357835783578352,39.19265209755009
18.361836183618365,39.19776000344263
18.365836583658364,39.20286832376283
18.369836983698377,39.20797706443371
18.373837383738376,39.21308623138514
18.377837783778375,39.21819583055374
18.381838183818388,39.22330586788284
18.385838583858387,39.228416349322394
18.389838983898386,39.23352728082887
18.3938393839384,39.23863866836527
18.397839783978398,39.24375051790092
18.401840184018397,39.24886283541153
18.40584058405841,39.253975626879026
18.40984098409841,39.2590888982915
18.413841384138408,39.26420265564316
18.41784178417842,39.269316904934215
18.42184218421842,39.2744316521708
18.425842584258433,39.279546903364924
18.429842984298432,39.28466266453436
18.43384338433843,39.28977894170259
18.437843784378444,39.29489574089871
18.441844184418443,39.30001306815734
18.44584458445844,39.30513092951856
18.449844984498455,39.310249331027826
18.453845384538454,39.315368278735875
18.457845784578453,39.320487778698634
18.461846184618466,39.325607836977184
18.465846584658465,39.3307284596376
18.469846984698464,39.335849652750916
18.473847384738477,39.34097142239306
18.477847784778476,39.346093774644686
18.48184818481849,39.35121671559118
18.485848584858488,39.35634025132248
18.489848984898487,39.36146438793307
18.4938493849385,39.366589131521856
18.4978497849785,39.371714488192055
18.501850185018498,39.37684046405114
18.50585058505851,39.381967065210745
18.50985098509851,39.38709429778654
18.51385138513851,39.392222167898154
18.51785178517852,39.397350681669145
18.52185218521852,39.40247984522678
18.52585258525852,39.407609664702065
18.529852985298533,39.41274014622958
18.53385338533853,39.4178712959474
18.537853785378545,39.423003119997006
18.541854185418543,39.428135624523186
18.545854585458542,39.43326881567392
18.549854985498555,39.43840269960033
18.553855385538554,39.443537282456525
18.557855785578553,39.44867257039953
18.561856185618566,39.45380856958921
18.565856585658565,39.4589452861881
18.569856985698564,39.46408272636139
18.573857385738577,39.46922089627678
18.577857785778576,39.47435980210435
18.58185818581859,39.47949945001654
18.58585858585859,39.48463984618794
18.589858985898587,39.48978099679529
18.5938593859386,39.494922908017315
18.5978597859786,39.50006558603462
18.601860186018598,39.50520903702963
18.60586058605861,39.51035326718644
18.60986098609861,39.51549828269071
18.61386138613861,39.52064408972959
18.617861786178622,39.525790694491604
18.62186218621862,39.530938103166505
18.62586258625862,39.53608632194521
18.629862986298633,39.54123535701969
18.633863386338632,39.546385214582806
18.637863786378645,39.55153590082828
18.641864186418644,39.55668742195051
18.645864586458643,39.56183978414451
18.649864986498656,39.566992993605794
18.653865386538655,39.572147056530206
18.657865786578654,39.577301979113884
18.661866186618667,39.582457767553116
18.665866586658666,39.58761442804419
18.669866986698665,39.592771966783346
18.673867386738678,39.59793038996662
18.677867786778677,39.603089703789706
18.681868186818676,39.6082499144479
18.68586858685869,39.61341102813595
18.689868986898688,39.618573051047925
18.6938693869387,39.623735989377124
18.6978697869787,39.628899849315935
18.7018701870187,39.63406463705574
18.705870587058712,39.639230358786776
18.70987098709871,39.644397020698015
18.71387138713871,39.64956462897707
18.717871787178723,39.65473318981003
18.72187218721872,39.65990270938136
18.72587258725872,39.66507319387382
18.729872987298734,39.67024464946826
18.733873387338733,39.67541708234355
18.73787378737873,39.68059049867645
18.741874187418745,39.685764904641495
18.745874587458744,39.69094030641083
18.749874987498757,39.696116710154136
18.753875387538756,39.701294122038455
18.757875787578755,39.70647254822811
18.761876187618768,39.711651994884555
18.765876587658767,39.716832468166224
18.769876987698765,39.72201397422845
18.77387738773878,39.72719651922333
18.777877787778777,39.73238010929954
18.781878187818776,39.73756475060227
18.78587858785879,39.74275044927307
18.78987898789879,39.74793721144972
18.7938793879388,39.753125043266095
18.7978797879788,39.75831395085204
18.8018801880188,39.763503940333244
18.805880588058812,39.768695017831085
18.80988098809881,39.77388718946251
18.81388138813881,39.77908046133994
18.817881788178823,39.78427483957105
18.821882188218822,39.789470330258716
18.82588258825882,39.79466693950084
18.829882988298834,39.79986467339024
18.833883388338833,39.80506353801446
18.837883788378832,39.81026353945572
18.841884188418845,39.8154646837907
18.845884588458844,39.82066697709045
18.849884988498857,39.82587042542023
18.853885388538856,39.83107503483938
18.857885788578855,39.836280811401195
18.86188618861887,39.841487761152756
18.865886588658867,39.84669589013482
18.869886988698866,39.85190520438166
18.87388738873888,39.85711570992094
18.877887788778878,39.86232741277357
18.881888188818877,39.867540318953544
18.88588858885889,39.87275443446786
18.88988898889889,39.87796976531628
18.893889388938888,39.883186317491294
18.8978897889789,39.8884040969779
18.9018901890189,39.893623109753506
18.905890589058913,39.89884336178775
18.909890989098912,39.904064859042386
18.91389138913891,39.909287607471136
18.917891789178924,39.914511613019535
18.921892189218923,39.919736881624786
18.925892589258922,39.92496341921562
18.929892989298935,39.930191231712165
18.933893389338934,39.93542032502577
18.937893789378933,39.940650705058864
18.941894189418946,39.94588237770484
18.945894589458945,39.95111534884788
18.949894989498944,39.95634962436281
18.953895389538957,39.96158521011496
18.957895789578956,39.966822111960006
18.96189618961897,39.97206033574384
18.965896589658968,39.977299887302394
18.969896989698967,39.982540772461526
18.97389738973898,39.987782997036824
18.97789778977898,39.99302656683351
18.981898189818978,39.998271487646235
18.98589858985899,40.003517765258984
18.98989898989899,40.008765405444876
18.99389938993899,40.014014413966045
18.997899789979,40.019264796573474
19.001900190019,40.024516559006834
19.005900590059,40.02976970699437
19.009900990099013,40.03502424625271
19.01390139013901,40.040280182486725
19.017901790179025,40.045537521389384
19.021902190219024,40.05079626864158
19.025902590259022,40.056056429912
19.029902990299036,40.061318010856965
19.033903390339034,40.06658101712026
19.037903790379033,40.071845454333
19.041904190419046,40.07711132811349
19.045904590459045,40.082378644067
19.049904990499044,40.087647407785695
19.053905390539057,40.09291762484843
19.057905790579056,40.09818930082061
19.06190619061907,40.103462441254024
19.06590659065907,40.1087370516867
19.069906990699067,40.114013137642765
19.07390739073908,40.119290704632235
19.07790779077908,40.124569758150905
19.081908190819078,40.1298503036802
19.08590859085909,40.135132346686966
19.08990899089909,40.14041589262336
19.09390939093909,40.14570094692667
19.097909790979102,40.150987515019175
19.1019101910191,40.15627560230795
19.1059105910591,40.16156521418477
19.109910991099113,40.16685635602589
19.113911391139112,40.172149033191914
19.117911791179125,40.17744325102765
19.121912191219124,40.1827390148619
19.125912591259123,40.188036330007385
19.129912991299136,40.19333520176052
19.133913391339135,40.19863563540124
19.137913791379134,40.20393763619291
19.141914191419147,40.209241209382135
19.145914591459146,40.214546360198554
19.149914991499145,40.21985309385475
19.153915391539158,40.225161415546076
19.157915791579157,40.23047133045043
19.161916191619156,40.23578284372819
19.16591659165917,40.24109596052198
19.169916991699168,40.24641068595656
19.17391739173918,40.251727025138635
19.17791779177918,40.25704498315668
19.18191819181918,40.262364565080844
19.185918591859192,40.26768577596273
19.18991899189919,40.27300862083524
19.19391939193919,40.27833310471243
19.197919791979203,40.28365923258938
19.2019201920192,40.288987009441946
19.2059205920592,40.29431644022669
19.209920992099214,40.29964752988066
19.213921392139213,40.304980283321264
19.21792179217921,40.310314705446096
19.221922192219225,40.31565080113276
19.225922592259224,40.32098857523873
19.229922992299237,40.3263280326012
19.233923392339236,40.33166917803685
19.237923792379235,40.3370120163418
19.241924192419248,40.34235655229138
19.245924592459247,40.34770279063993
19.249924992499245,40.35305073612073
19.25392539253926,40.3584003934458
19.257925792579258,40.363751767305686
19.261926192619256,40.369104862369404
19.26592659265927,40.374459683284186
19.26992699269927,40.37981623467536
19.27392739273928,40.385174521146205
19.27792779277928,40.39053454727774
19.28192819281928,40.395896317628605
19.285928592859293,40.401259836734894
19.28992899289929,40.40662510910999
19.29392939293929,40.41199213924438
19.297929792979303,40.41736093160555
19.301930193019302,40.42273149063776
19.3059305930593,40.42810382076194
19.309930993099314,40.433477926375495
19.313931393139313,40.43885381185215
19.317931793179312,40.44423148154179
19.321932193219325,40.449610939770345
19.325932593259324,40.45499219083954
19.329932993299337,40.46037523902682
19.333933393339336,40.46576008858513
19.337933793379335,40.4711467437428
19.34193419341935,40.47653520870338
19.345934593459347,40.48192548764544
19.349934993499346,40.487317584722454
19.35393539353936,40.49271150406263
19.357935793579358,40.49810724976875
19.361936193619357,40.50350482591801
19.36593659365937,40.508904236561854
19.36993699369937,40.51430548572583
19.373937393739368,40.51970857740943
19.37793779377938,40.52511351558594
19.38193819381938,40.53052030420225
19.385938593859393,40.535928947178725
19.389938993899392,40.541339448409055
19.39393939393939,40.54675181176007
19.397939793979404,40.552166041071615
19.401940194019403,40.55758214015636
19.405940594059402,40.56300011279969
19.409940994099415,40.56841996275949
19.413941394139414,40.573841693766035
19.417941794179413,40.57926530952182
19.421942194219426,40.58469081370143
19.425942594259425,40.59011820995131
19.429942994299424,40.5955475018897
19.433943394339437,40.60097869310645
19.437943794379436,40.60641178716283
19.44194419441945,40.611846787591425
19.445944594459448,40.61728369789597
19.449944994499447,40.622722521551175
19.45394539453946,40.6281632620026
19.45794579457946,40.63360592266648
19.461946194619458,40.6390505069296
19.46594659465947,40.64449701814911
19.46994699469947,40.64994545965241
19.47394739473947,40.65539583473697
19.47794779477948,40.6608481466702
19.48194819481948,40.666302398689275
19.48594859485948,40.67175859400103
19.489948994899493,40.677216735781755
19.49394939493949,40.68267682717709
19.497949794979505,40.68813887130186
19.501950195019504,40.69360287123991
19.505950595059502,40.699068830044
19.509950995099516,40.70453675073563
19.513951395139514,40.71000663630487
19.517951795179513,40.715478489710264
19.521952195219527,40.72095231387866
19.525952595259525,40.726428111705054
19.529952995299524,40.731905886052466
19.533953395339537,40.73738563975178
19.537953795379536,40.7428673756016
19.54195419541955,40.74835109636812
19.54595459545955,40.75383680478497
19.549954995499547,40.75932450355307
19.55395539553956,40.76481419534051
19.55795579557956,40.770305882782374
19.56195619561956,40.77579956848063
19.56595659565957,40.78129525500397
19.56995699569957,40.78679294488767
19.57395739573957,40.79229264063346
19.577957795779582,40.79779434470941
19.58195819581958,40.80329805954971
19.58595859585958,40.80880378755463
19.589958995899593,40.81431153109032
19.593959395939592,40.81982129248868
19.597959795979605,40.825333074047265
19.601960196019604,40.83084687802908
19.605960596059603,40.836362706662506
19.609960996099616,40.84188056214114
19.613961396139615,40.84740044662367
19.617961796179614,40.85292236223373
19.621962196219627,40.85844631105975
19.625962596259626,40.86397229515487
19.629962996299625,40.8695003165368
19.633963396339638,40.87503037718763
19.637963796379637,40.880562479053765
19.641964196419636,40.886096624045784
19.64596459645965,40.89163281403829
19.649964996499648,40.897171050869765
19.65396539653966,40.90271133634252
19.65796579657966,40.90825367222247
19.66196619661966,40.91379806023908
19.665966596659672,40.919344502085195
19.66996699669967,40.92489299941694
19.67396739673967,40.93044355385359
19.677967796779683,40.935996166977446
19.681968196819682,40.94155084033369
19.68596859685968,40.9471075754303
19.689968996899694,40.95266637373791
19.693969396939693,40.95822723668968
19.69796979697969,40.96379016568118
19.701970197019705,40.96935516207029
19.705970597059704,40.97492222717705
19.709970997099717,40.98049136228358
19.713971397139716,40.9860625686339
19.717971797179715,40.991635847433884
19.721972197219728,40.997211199851115
19.725972597259727,41.00278862701474
19.729972997299726,41.00836813001541
19.73397339733974,41.013949709905134
19.737973797379738,41.01953336769716
19.741974197419736,41.02511910436587
19.74597459745975,41.0307069208467
19.74997499749975,41.03629681803597
19.75397539753976,41.04188879679083
19.75797579757976,41.047482857929104
19.76197619761976,41.05307900222923
19.765976597659773,41.05867723043011
19.76997699769977,41.064277543231015
19.77397739773977,41.069879941291504
19.777977797779783,41.075484425231295
19.781978197819782,41.08109099563015
19.78597859785978,41.086699653027786
19.789978997899794,41.09231039792381
19.793979397939793,41.09792323077754
19.797979797979792,41.10353815200796
19.801980198019805,41.10915516199361
19.805980598059804,41.11477426107248
19.809980998099817,41.12039544954192
19.813981398139816,41.126018727658504
19.817981798179815,41.131644095638016
19.82198219821983,41.137271553655275
19.825982598259827,41.14290110184407
19.829982998299826,41.14853274029707
19.83398339833984,41.15416646906574
19.837983798379838,41.15980228816022
19.841984198419837,41.165440197549266
19.84598459845985,41.17108019716012
19.84998499849985,41.17672228687848
19.853985398539848,41.182366466548345
19.85798579857986,41.18801273597198
19.86198619861986,41.19366109490981
19.865986598659873,41.19931154308032
19.869986998699872,41.20496408015999
19.87398739873987,41.21061870578321
19.877987798779884,41.21627541954221
19.881988198819883,41.221934220986924
19.885988598859882,41.22759510962497
19.889988998899895,41.23325808492156
19.893989398939894,41.238923146299385
19.897989798979893,41.24459029313858
19.901990199019906,41.250259524776624
19.905990599059905,41.255930840508256
19.909990999099904,41.26160423958544
19.913991399139917,41.267279721217236
19.917991799179916,41.27295728456978
19.92199219921993,41.278636928766176
19.925992599259928,41.28431865288644
19.929992999299927,41.29000245596743
19.93399339933994,41.295688337002794
19.93799379937994,41.30137629494284
19.941994199419938,41.30706632869456
19.94599459945995,41.312758437121495
19.94999499949995,41.31845261904369
19.95399539953995,41.324148873237654
19.95799579957996,41.32984719843627
19.96199619961996,41.335547593328734
19.96599659965996,41.34125005656052
19.969996999699973,41.34695458673328
19.97399739973997,41.35266118240484
19.977997799779985,41.35836984208908
19.981998199819984,41.36408056425594
19.985998599859983,41.36979334733134
19.989998999899996,41.37550818969708
19.993999399939995,41.38122508969088
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624
19.997999799979993,41.38694404560624


==> fig/data/ground-truth-csvs/ground-truth_4_3_orange.csv <==
x,y
-19.997999799979993,28.834408603625683
-19.99399939993998,28.83157073786706
-19.989998999899967,28.828732286406524
-19.98599859986001,28.82589324899807
-19.981998199819998,28.823053625395488
-19.977997799779985,28.820213415352466
-19.97399739973997,28.81737261862251
-19.96999699969996,28.814531234958988
-19.965996599659945,28.81168926411509
-19.961996199619932,28.808846705843862
-19.957995799579976,28.80600355989822
-19.953995399539963,28.80315982603084
-19.94999499949995,28.800315503994323
-19.945994599459937,28.79747059354109
-19.941994199419923,28.794625094423388
-19.93799379937991,28.79177900639333
-19.933993399339954,28.788932329202872
-19.92999299929994,28.786085062603764
-19.925992599259928,28.783237206347657
-19.921992199219915,28.780388760186018
-19.9179917991799,28.77753972387016
-19.91399139913989,28.77469009715124
-19.909990999099932,28.771839879780273
-19.90599059905992,28.768989071508063
-19.901990199019906,28.766137672085303
-19.897989798979893,28.763285681262516
-19.89398939893988,28.760433098790063
-19.889988998899867,28.757579924418152
-19.88598859885991,28.754726157896844
-19.881988198819897,28.751871798975984
-19.877987798779884,28.749016847405322
-19.87398739873987,28.74616130293442
-19.869986998699858,28.74330516531269
-19.865986598659845,28.740448434289373
-19.86198619861989,28.73759110961358
-19.857985798579875,28.7347331910342
-19.853985398539862,28.731874678300017
-19.84998499849985,28.72901557115964
-19.845984598459836,28.726155869361513
-19.841984198419823,28.723295572653928
-19.83798379837981,28.720434680785008
-19.833983398339853,28.717573193502734
-19.82998299829984,28.71471111055488
-19.825982598259827,28.7118484316891
-19.821982198219814,28.708985156652876
-19.8179817981798,28.706121285193536
-19.813981398139788,28.703256817058232
-19.80998099809983,28.70039175199398
-19.80598059805982,28.69752608974759
-19.801980198019805,28.69465983006574
-19.797979797979792,28.691792972694948
-19.79397939793978,28.688925517381566
-19.789978997899766,28.68605746387178
-19.78597859785981,28.683188811911634
-19.781978197819797,28.680319561246954
-19.777977797779783,28.677449711623456
-19.77397739773977,28.674579262786683
-19.769976997699757,28.67170821448201
-19.765976597659744,28.668836566454637
-19.761976197619788,28.665964318449646
-19.757975797579775,28.663091470211874
-19.75397539753976,28.660218021486067
-19.74997499749975,28.65734397201678
-19.745974597459735,28.654469321548405
-19.741974197419722,28.65159406982518
-19.73797379737971,28.648718216591163
-19.733973397339753,28.64584176159028
-19.72997299729974,28.642964704566232
-19.725972597259727,28.640087045262604
-19.721972197219714,28.637208783422818
-19.7179717971797,28.6343299187901
-19.713971397139687,28.63145045110755
-19.70997099709973,28.628570380118084
-19.705970597059718,28.625689705564426
-19.701970197019705,28.62280842718917
-19.69796979697969,28.61992654473474
-19.69396939693968,28.617044057943385
-19.689968996899665,28.614160966557193
-19.68596859685971,28.611277270318112
-19.681968196819696,28.608392968967852
-19.677967796779683,28.605508062248024
-19.67396739673967,28.602622549900055
-19.669966996699657,28.599736431665193
-19.665966596659644,28.59684970728454
-19.661966196619687,28.593962376499032
-19.657965796579674,28.591074439049386
-19.65396539653966,28.58818589467622
-19.649964996499648,28.585296743119947
-19.645964596459635,28.582406984120833
-19.64196419641962,28.57951661741896
-19.63796379637961,28.57662564275425
-19.633963396339652,28.573734059866485
-19.62996299629964,28.5708418684952
-19.625962596259626,28.567949068379832
-19.621962196219613,28.565055659259645
-19.6179617961796,28.562161640873708
-19.613961396139587,28.559267012960937
-19.60996099609963,28.5563717752601
-19.605960596059617,28.55347592750973
-19.601960196019604,28.55057946944826
-19.59795979597959,28.547682400813922
-19.593959395939578,28.54478472134479
-19.589958995899565,28.54188643077877
-19.58595859585961,28.538987528853603
-19.581958195819595,28.536088015306817
-19.577957795779582,28.53318788987582
-19.57395739573957,28.530287152297838
-19.569956995699556,28.527385802309926
-19.565956595659543,28.524483839648962
-19.561956195619587,28.52158126405168
-19.557955795579574,28.51867807525458
-19.55395539553956,28.51577427299406
-19.549954995499547,28.51286985700632
-19.545954595459534,28.50996482702738
-19.54195419541952,28.507059182793114
-19.537953795379508,28.504152924039204
-19.53395339533955,28.501246050501187
-19.52995299529954,28.49833856191437
-19.525952595259525,28.495430458013942
-19.521952195219512,28.492521738534922
-19.5179517951795,28.48961240321212
-19.513951395139486,28.486702451780214
-19.50995099509953,28.4837918839737
-19.505950595059517,28.48088069952686
-19.501950195019504,28.477968898173852
-19.49794979497949,28.475056479648647
-19.493949394939477,28.47214344368505
-19.489948994899464,28.469229790016673
-19.485948594859508,28.466315518377
-19.481948194819495,28.46340062849926
-19.47794779477948,28.460485120116594
-19.47394739473947,28.45756899296192
-19.469946994699455,28.454652246768003
-19.465946594659442,28.451734881267427
-19.461946194619486,28.448816896192625
-19.457945794579473,28.445898291275796
-19.45394539453946,28.442979066249023
-19.449944994499447,28.440059220844194
-19.445944594459434,28.437138754793022
-19.44194419441942,28.434217667827056
-19.437943794379464,28.431295959677673
-19.43394339433945,28.428373630076027
-19.429942994299438,28.425450678753162
-19.425942594259425,28.422527105439904
-19.42194219421941,28.419602909866935
-19.4179417941794,28.41667809176473
-19.413941394139385,28.413752650863618
-19.40994099409943,28.41082658689375
-19.405940594059416,28.407899899585058
-19.401940194019403,28.40497258866733
-19.39793979397939,28.402044653870202
-19.393939393939377,28.399116094923095
-19.389938993899364,28.39618691155527
-19.385938593859407,28.393257103495827
-19.381938193819394,28.390326670473637
-19.37793779377938,28.387395612217443
-19.373937393739368,28.384463928455798
-19.369936993699355,28.381531618917077
-19.36593659365934,28.378598683329482
-19.361936193619385,28.37566512142104
-19.357935793579372,28.372730932919566
-19.35393539353936,28.36979611755273
-19.349934993499346,28.366860675048034
-19.345934593459333,28.363924605132777
-19.34193419341932,28.360987907534092
-19.337933793379364,28.358050581978944
-19.33393339333935,28.355112628194068
-19.329932993299337,28.352174045906086
-19.325932593259324,28.349234834841404
-19.32193219321931,28.346294994726264
-19.317931793179298,28.343354525286724
-19.313931393139285,28.340413426248656
-19.30993099309933,28.337471697337783
-19.305930593059315,28.334529338279584
-19.301930193019302,28.331586348799416
-19.29792979297929,28.32864272862244
-19.293929392939276,28.325698477473637
-19.289928992899263,28.3227535950778
-19.285928592859307,28.31980808115957
-19.281928192819294,28.316861935443356
-19.27792779277928,28.31391515765342
-19.273927392739267,28.310967747513843
-19.269926992699254,28.308019704748524
-19.26592659265924,28.30507102908118
-19.261926192619285,28.302121720235355
-19.25792579257927,28.29917177793437
-19.25392539253926,28.296221201901414
-19.249924992499245,28.293269991859468
-19.245924592459232,28.29031814753135
-19.24192419241922,28.287365668639676
-19.237923792379263,28.284412554906915
-19.23392339233925,28.28145880605528
-19.229922992299237,28.278504421806872
-19.225922592259224,28.275549401883588
-19.22192219221921,28.27259374600714
-19.217921792179197,28.269637453899055
-19.213921392139184,28.26668052528068
-19.209920992099228,28.263722959873196
-19.205920592059215,28.26076475739755
-19.2019201920192,28.257805917574544
-19.19791979197919,28.2548464401248
-19.193919391939176,28.251886324768748
-19.189918991899162,28.24892557122662
-19.185918591859206,28.245964179218515
-19.181918191819193,28.24300214846425
-19.17791779177918,28.240039478683542
-19.173917391739167,28.237076169595902
-19.169916991699154,28.234112220920647
-19.16591659165914,28.231147632376917
-19.161916191619184,28.228182403683675
-19.15791579157917,28.225216534559657
-19.153915391539158,28.222250024723458
-19.149914991499145,28.219282873893473
-19.14591459145913,28.21631508178791
-19.14191419141912,28.213346648124794
-19.137913791379162,28.210377572621987
-19.13391339133915,28.20740785499709
-19.129912991299136,28.204437494967593
-19.125912591259123,28.20146649225077
-19.12191219121911,28.19849484656372
-19.117911791179097,28.195522557623335
-19.11391139113914,28.192549625146366
-19.109910991099127,28.18957604884929
-19.105910591059114,28.186601828448474
-19.1019101910191,28.183626963660075
-19.097909790979088,28.180651454200063
-19.093909390939075,28.17767529978421
-19.089908990899062,28.17469850012811
-19.085908590859106,28.171721054947184
-19.081908190819092,28.16874296395661
-19.07790779077908,28.165764226871435
-19.073907390739066,28.1627848434065
-19.069906990699053,28.15980481327644
-19.06590659065904,28.156824136195734
-19.061906190619084,28.153842811878654
-19.05790579057907,28.150860840039254
-19.053905390539057,28.147878220391444
-19.049904990499044,28.14489495264892
-19.04590459045903,28.141911036525197
-19.041904190419018,28.138926471733605
-19.03790379037906,28.13594125798729
-19.03390339033905,28.13295539499915
-19.029902990299036,28.129968882481965
-19.025902590259022,28.126981720148294
-19.02190219021901,28.123993907710506
-19.017901790178996,28.12100544488078
-19.01390139013904,28.118016331371123
-19.009900990099027,28.1150265668933
-19.005900590059014,28.11203615115892
-19.001900190019,28.10904508387942
-18.997899789978987,28.106053364766005
-18.993899389938974,28.10306099352971
-18.98989898989896,28.100067969881376
-18.985898589859005,28.097074293531666
-18.981898189818992,28.094079964190996
-18.97789778977898,28.091084981569647
-18.973897389738966,28.088089345377686
-18.969896989698952,28.08509305532499
-18.96589658965894,28.082096111121242
-18.961896189618983,28.079098512475948
-18.95789578957897,28.076100259098368
-18.953895389538957,28.073101350697623
-18.949894989498944,28.070101786982622
-18.94589458945893,28.06710156766208
-18.941894189418917,28.064100692444512
-18.93789378937896,28.061099161038275
-18.933893389338948,28.058096973151454
-18.929892989298935,28.055094128492005
-18.925892589258922,28.05209062676768
-18.92189218921891,28.049086467686017
-18.917891789178896,28.046081650954374
-18.91389138913894,28.04307617627993
-18.909890989098926,28.040070043369603
-18.905890589058913,28.03706325193018
-18.9018901890189,28.034055801668234
-18.897889788978887,28.031047692290144
-18.893889388938874,28.028038923502084
-18.88988898889886,28.02502949501004
-18.885888588858904,28.022019406519817
-18.88188818881889,28.01900865773696
-18.877887788778878,28.01599724836689
-18.873887388738865,28.0129851781148
-18.869886988698852,28.00997244668569
-18.86588658865884,28.006959053784364
-18.861886188618882,28.003944999115443
-18.85788578857887,28.000930282383294
-18.853885388538856,27.99791490329215
-18.849884988498843,27.99489886154602
-18.84588458845883,27.991882156848717
-18.841884188418817,27.988864788903857
-18.83788378837886,27.98584675741488
-18.833883388338847,27.98282806208496
-18.829882988298834,27.979808702617134
-18.82588258825882,27.97678867871423
-18.821882188218808,27.97376799007886
-18.817881788178795,27.970746636413452
-18.81388138813884,27.96772461742025
-18.809880988098826,27.964701932801233
-18.805880588058812,27.961678582258248
-18.8018801880188,27.958654565492914
-18.797879787978786,27.955629882206654
-18.793879387938773,27.952604532100697
-18.78987898789876,27.94957851487606
-18.785878587858804,27.946551830233588
-18.78187818781879,27.943524477873858
-18.777877787778777,27.940496457497314
-18.773877387738764,27.93746776880417
-18.76987698769875,27.934438411494448
-18.765876587658738,27.93140838526796
-18.761876187618782,27.928377689824345
-18.75787578757877,27.92534632486297
-18.753875387538756,27.92231429008307
-18.749874987498742,27.919281585183647
-18.74587458745873,27.916248209863518
-18.741874187418716,27.913214163821273
-18.73787378737876,27.910179446755343
-18.733873387338747,27.90714405836388
-18.729872987298734,27.904107998344895
-18.72587258725872,27.901071266396187
-18.721872187218707,27.89803386221534
-18.717871787178694,27.89499578549974
-18.713871387138738,27.891957035946586
-18.709870987098725,27.88891761325281
-18.705870587058712,27.88587751711522
-18.7018701870187,27.882836747230368
-18.697869786978686,27.879795303294618
-18.693869386938673,27.87675318500414
-18.689868986898716,27.8737103920549
-18.685868586858703,27.87066692414261
-18.68186818681869,27.867622780962833
-18.677867786778677,27.86457796221091
-18.673867386738664,27.86153246758197
-18.66986698669865,27.858486296770938
-18.665866586658638,27.855439449472545
-18.66186618661868,27.85239192538132
-18.657865786578668,27.84934372419153
-18.653865386538655,27.846294845597306
-18.649864986498642,27.843245289292536
-18.64586458645863,27.84019505497091
-18.641864186418616,27.83714414232591
-18.63786378637866,27.834092551050844
-18.633863386338646,27.831040280838724
-18.629862986298633,27.827987331382438
-18.62586258625862,27.824933702374633
-18.621862186218607,27.82187939350776
-18.617861786178594,27.818824404474054
-18.613861386138637,27.815768734965566
-18.609860986098624,27.81271238467407
-18.60586058605861,27.809655353291205
-18.601860186018598,27.806597640508368
-18.597859785978585,27.803539246016754
-18.593859385938572,27.800480169507352
-18.589858985898616,27.797420410670956
-18.585858585858603,27.79435996919809
-18.58185818581859,27.791298844779135
-18.577857785778576,27.788237037104228
-18.573857385738563,27.785174545863317
-18.56985698569855,27.78211137074612
-18.565856585658537,27.77904751144216
-18.56185618561858,27.775982967640758
-18.557855785578568,27.772917739030966
-18.553855385538554,27.769851825301696
-18.54985498549854,27.766785226141614
-18.545854585458528,27.76371794123919
-18.541854185418515,27.76064997028266
-18.53785378537856,27.7575813129601
-18.533853385338546,27.754511968959278
-18.529852985298533,27.75144193796784
-18.52585258525852,27.748371219673185
-18.521852185218506,27.745299813762507
-18.517851785178493,27.742227719922777
-18.513851385138537,27.739154937840787
-18.509850985098524,27.73608146720304
-18.50585058505851,27.7330073076959
-18.501850185018498,27.72993245900549
-18.497849784978484,27.726856920817724
-18.49384938493847,27.723780692818302
-18.489848984898515,27.72070377469272
-18.485848584858502,27.717626166126216
-18.48184818481849,27.714547866803862
-18.477847784778476,27.711468876410503
-18.473847384738463,27.708389194630758
-18.46984698469845,27.70530882114905
-18.465846584658436,27.70222775564957
-18.46184618461848,27.69914599781632
-18.457845784578467,27.69606354733303
-18.453845384538454,27.69298040388326
-18.44984498449844,27.689896567150363
-18.445844584458428,27.686812036817443
-18.441844184418414,27.683726812567418
-18.437843784378458,27.680640894082984
-18.433843384338445,27.67755428104657
-18.429842984298432,27.674466973140458
-18.42584258425842,27.671378970046682
-18.421842184218406,27.66829027144706
-18.417841784178393,27.6652008770232
-18.413841384138436,27.662110786456502
-18.409840984098423,27.659019999428097
-18.40584058405841,27.655928515618953
-18.401840184018397,27.652836334709804
-18.397839783978384,27.649743456381167
-18.39383938393837,27.646649880313326
-18.389838983898414,27.643555606186393
-18.3858385838584,27.64046063368018
-18.381838183818388,27.637364962474344
-18.377837783778375,27.63426859224831
-18.373837383738362,27.631171522681274
-18.36983698369835,27.628073753452217
-18.365836583658393,27.62497528423993
-18.36183618361838,27.62187611472291
-18.357835783578366,27.61877624457949
-18.353835383538353,27.615675673487782
-18.34983498349834,27.61257440112567
-18.345834583458327,27.609472427170804
-18.341834183418314,27.60636975130063
-18.337833783378358,27.603266373192387
-18.333833383338344,27.600162292523034
-18.32983298329833,27.59705750896936
-18.325832583258318,27.59395202220793
-18.321832183218305,27.59084583191507
-18.317831783178292,27.587738937766886
-18.313831383138336,27.584631339439298
-18.309830983098323,27.581523036607926
-18.30583058305831,27.578414028948234
-18.301830183018296,27.57530431613544
-18.297829782978283,27.572193897844553
-18.29382938293827,27.569082773750335
-18.289828982898314,27.56597094352737
-18.2858285828583,27.56285840684993
-18.281828182818288,27.55974516339215
-18.277827782778274,27.556631212827913
-18.27382738273826,27.553516554830868
-18.26982698269825,27.55040118907445
-18.265826582658292,27.54728511523189
-18.26182618261828,27.54416833297612
-18.257825782578266,27.541050841979928
-18.253825382538253,27.537932641915848
-18.24982498249824,27.53481373245618
-18.245824582458226,27.531694113273012
-18.241824182418213,27.528573784038194
-18.237823782378257,27.525452744423387
-18.233823382338244,27.522330994099942
-18.22982298229823,27.519208532739068
-18.225822582258218,27.51608536001171
-18.221822182218204,27.512961475588597
-18.21782178217819,27.509836879140227
-18.213821382138235,27.50671157033689
-18.209820982098222,27.50358554884859
-18.20582058205821,27.500458814345166
-18.201820182018196,27.4973313664962
-18.197819781978183,27.49420320497106
-18.19381938193817,27.491074329438877
-18.189818981898213,27.487944739568576
-18.1858185818582,27.48481443502879
-18.181818181818187,27.481683415487993
-18.177817781778174,27.478551680614395
-18.17381738173816,27.475419230075993
-18.169816981698148,27.472286063540544
-18.16581658165819,27.469152180675604
-18.16181618161818,27.46601758114843
-18.157815781578165,27.46288226462611
-18.153815381538152,27.459746230775494
-18.14981498149814,27.45660947926319
-18.145814581458126,27.453472009755576
-18.141814181418113,27.450333821918804
-18.137813781378156,27.44719491541882
-18.133813381338143,27.444055289921263
-18.12981298129813,27.440914945091613
-18.125812581258117,27.4377738805951
-18.121812181218104,27.43463209609671
-18.11781178117809,27.43148959126121
-18.113811381138134,27.428346365753153
-18.10981098109812,27.425202419236797
-18.10581058105811,27.422057751376222
-18.101810181018095,27.418912361835257
-18.097809780978082,27.415766250277517
-18.09380938093807,27.41261941636636
-18.089808980898113,27.409471859764942
-18.0858085808581,27.406323580136114
-18.081808180818086,27.40317457714258
-18.077807780778073,27.400024850446755
-18.07380738073806,27.396874399710846
-18.069806980698047,27.39372322459682
-18.06580658065809,27.390571324766423
-18.061806180618078,27.38741869988111
-18.057805780578065,27.384265349602163
-18.05380538053805,27.381111273590605
-18.04980498049804,27.377956471507233
-18.045804580458025,27.374800943012588
-18.041804180418012,27.371644687767
-18.037803780378056,27.36848770543057
-18.033803380338043,27.3653299956631
-18.02980298029803,27.36217155812422
-18.025802580258016,27.359012392473307
-18.021802180218003,27.355852498369504
-18.01780178017799,27.352691875471695
-18.013801380138034,27.34953052343858
-18.00980098009802,27.34636844192854
-18.005800580058008,27.343205630599773
-18.001800180017995,27.340042089110238
-17.99779977997798,27.336877817117642
-17.99379937993797,27.33371281427947
-17.989798979898012,27.330547080252966
-17.985798579858,27.327380614695088
-17.981798179817986,27.32421341726262
-17.977797779777973,27.32104548761208
-17.97379737973796,27.31787682539974
-17.969796979697946,27.31470743028165
-17.96579657965799,27.311537301913628
-17.961796179617977,27.308366439951193
-17.957795779577964,27.305194844049687
-17.95379537953795,27.30202251386419
-17.949794979497938,27.298849449049545
-17.945794579457925,27.295675649260346
-17.94179417941797,27.292501114150976
-17.937793779377955,27.28932584337551
-17.933793379337942,27.286149836587843
-17.92979297929793,27.282973093441612
-17.925792579257916,27.27979561359021
-17.921792179217903,27.276617396686788
-17.91779177917789,27.27343844238425
-17.913791379137933,27.270258750335287
-17.90979097909792,27.26707832019228
-17.905790579057907,27.26389715160743
-17.901790179017894,27.260715244232674
-17.89778977897788,27.257532597719706
-17.893789378937868,27.254349211719983
-17.88978897889791,27.251165085884725
-17.8857885788579,27.247980219864864
-17.881788178817885,27.244794613311125
-17.877787778777872,27.241608265874
-17.87378737873786,27.238421177203705
-17.869786978697846,27.23523334695023
-17.86578657865789,27.232044774763345
-17.861786178617876,27.228855460292497
-17.857785778577863,27.225665403186955
-17.85378537853785,27.222474603095726
-17.849784978497837,27.219283059667575
-17.845784578457824,27.216090772551002
-17.841784178417868,27.212897741394308
-17.837783778377855,27.209703965845463
-17.83378337833784,27.206509445552264
-17.82978297829783,27.203314180162238
-17.825782578257815,27.20011816932266
-17.821782178217802,27.196921412680574
-17.81778177817779,27.193723909882753
-17.813781378137833,27.19052566057576
-17.80978097809782,27.187326664405838
-17.805780578057806,27.184126921019054
-17.801780178017793,27.1809264300612
-17.79777977797778,27.177725191177814
-17.793779377937767,27.174523204014196
-17.78977897789781,27.171320468215413
-17.785778577857798,27.16811698342622
-17.781778177817785,27.164912749291183
-17.77777777777777,27.161707765454597
-17.77377737773776,27.15850203156052
-17.769776977697745,27.155295547252734
-17.76577657765779,27.152088312174822
-17.761776177617776,27.14888032597003
-17.757775777577763,27.145671588281424
-17.75377537753775,27.1424620987518
-17.749774977497736,27.1392518570237
-17.745774577457723,27.136040862739424
-17.741774177417767,27.13282911554103
-17.737773777377754,27.12961661507026
-17.73377337733774,27.126403360968666
-17.729772977297728,27.123189352877546
-17.725772577257715,27.11997459043792
-17.7217721772177,27.116759073290574
-17.71777177717769,27.11354280107603
-17.713771377137732,27.110325773434578
-17.70977097709772,27.1071079900062
-17.705770577057706,27.10388945043068
-17.701770177017693,27.10067015434753
-17.69776977697768,27.09745010139601
-17.693769376937666,27.094229291215118
-17.68976897689771,27.091007723443624
-17.685768576857697,27.087785397719983
-17.681768176817684,27.08456231368245
-17.67776777677767,27.081338470969012
-17.673767376737658,27.078113869217393
-17.669766976697645,27.074888508065065
-17.66576657665769,27.071662387149274
-17.661766176617675,27.068435506106926
-17.657765776577662,27.065207864574752
-17.65376537653765,27.0619794621892
-17.649764976497636,27.058750298586457
-17.645764576457623,27.05552037340246
-17.641764176417666,27.052289686272903
-17.637763776377653,27.049058236833165
-17.63376337633764,27.045826024718423
-17.629762976297627,27.042593049563585
-17.625762576257614,27.0393593110033
-17.6217621762176,27.03612480867194
-17.617761776177588,27.032889542203645
-17.61376137613763,27.0296535112323
-17.60976097609762,27.02641671539148
-17.605760576057605,27.023179154314544
-17.601760176017592,27.019940827634596
-17.59775977597758,27.01670173498446
-17.593759375937566,27.013461875996708
-17.58975897589761,27.010221250303672
-17.585758575857596,27.006979857537363
-17.581758175817583,27.00373769732959
-17.57775777577757,27.000494769311885
-17.573757375737557,26.997251073115514
-17.569756975697544,26.994006608371485
-17.565756575657588,26.990761374710566
-17.561756175617575,26.98751537176319
-17.55775577557756,26.98426859915961
-17.55375537553755,26.981021056529777
-17.549754975497535,26.977772743503394
-17.545754575457522,26.97452365970989
-17.541754175417566,26.971273804778463
-17.537753775377553,26.96802317833797
-17.53375337533754,26.96477178001708
-17.529752975297527,26.96151960944418
-17.525752575257513,26.958266666247383
-17.5217521752175,26.955012950054535
-17.517751775177544,26.951758460493256
-17.51375137513753,26.94850319719082
-17.509750975097518,26.94524715977431
-17.505750575057505,26.941990347870522
-17.50175017501749,26.93873276110598
-17.49774977497748,26.93547439910695
-17.493749374937465,26.932215261499433
-17.48974897489751,26.928955347909177
-17.485748574857496,26.925694657961607
-17.481748174817483,26.922433191281943
-17.47774777477747,26.919170947495115
-17.473747374737457,26.91590792622579
-17.469746974697443,26.912644127098368
-17.465746574657487,26.909379549737
-17.461746174617474,26.906114193765504
-17.45774577457746,26.902848058807503
-17.453745374537448,26.89958114448632
-17.449744974497435,26.896313450425012
-17.44574457445742,26.893044976246376
-17.441744174417465,26.88977572157295
-17.437743774377452,26.886505686026943
-17.43374337433744,26.883234869230368
-17.429742974297426,26.87996327080493
-17.425742574257413,26.876690890372075
-17.4217421742174,26.873417727552983
-17.417741774177443,26.870143781968572
-17.41374137413743,26.86686905323944
-17.409740974097417,26.863593540985967
-17.405740574057404,26.860317244828245
-17.40174017401739,26.857040164386095
-17.397739773977378,26.853762299279072
-17.393739373937365,26.85048364912645
-17.38973897389741,26.847204213547254
-17.385738573857395,26.84392399216018
-17.381738173817382,26.84064298458371
-17.37773777377737,26.837361190436027
-17.373737373737356,26.834078609335055
-17.369736973697343,26.830795240898436
-17.365736573657387,26.827511084743563
-17.361736173617373,26.824226140487482
-17.35773577357736,26.820940407747045
-17.353735373537347,26.817653886138796
-17.349734973497334,26.814366575279013
-17.34573457345732,26.811078474783695
-17.341734173417365,26.807789584268587
-17.33773377337735,26.8044999033491
-17.33373337333734,26.801209431640423
-17.329732973297325,26.797918168757462
-17.325732573257312,26.79462611431484
-17.3217321732173,26.791333267926902
-17.317731773177343,26.78803962920775
-17.31373137313733,26.784745197771123
-17.309730973097317,26.781449973230572
-17.305730573057303,26.778153955199333
-17.30173017301729,26.774857143290372
-17.297729772977277,26.77155953711638
-17.293729372937264,26.768261136289762
-17.289728972897308,26.76496194042267
-17.285728572857295,26.76166194912692
-17.28172817281728,26.758361162014104
-17.27772777277727,26.755059578695523
-17.273727372737255,26.75175719878219
-17.269726972697242,26.748454021884847
-17.265726572657286,26.745150047613976
-17.261726172617273,26.74184527557971
-17.25772577257726,26.73853970539197
-17.253725372537247,26.735233336660375
-17.249724972497233,26.731926168994274
-17.24572457245722,26.728618202002714
-17.241724172417264,26.725309435294502
-17.23772377237725,26.721999868478086
-17.233723372337238,26.718689501161712
-17.229722972297225,26.715378332953307
-17.22572257225721,26.712066363460522
-17.2217221722172,26.708753592290737
-17.217721772177242,26.70544001905105
-17.21372137213723,26.70212564334823
-17.209720972097216,26.698810464788817
-17.205720572057203,26.695494482979058
-17.20172017201719,26.692177697524905
-17.197719771977177,26.688860108032024
-17.19371937193722,26.685541714105835
-17.189718971897207,26.682222515351395
-17.185718571857194,26.67890251137355
-17.18171817181718,26.675581701776835
-17.177717771777168,26.672260086165497
-17.173717371737155,26.668937664143506
-17.16971697169714,26.665614435314545
-17.165716571657185,26.66229039928203
-17.161716171617172,26.65896555564902
-17.15771577157716,26.65563990401837
-17.153715371537146,26.65231344399261
-17.149714971497133,26.648986175174
-17.14571457145712,26.645658097164493
-17.141714171417163,26.642329209565798
-17.13771377137715,26.638999511979254
-17.133713371337137,26.63566900400599
-17.129712971297124,26.632337685246814
-17.12571257125711,26.629005555302257
-17.121712171217098,26.625672613772554
-17.11771177117714,26.622338860257685
-17.11371137113713,26.619004294357257
-17.109710971097115,26.615668915670664
-17.105710571057102,26.612332723796996
-17.10171017101709,26.608995718335038
-17.097709770977076,26.605657898883294
-17.09370937093712,26.602319265040006
-17.089708970897107,26.598979816403045
-17.085708570857093,26.595639552570063
-17.08170817081708,26.592298473138406
-17.077707770777067,26.588956577705126
-17.073707370737054,26.58561386586698
-17.06970697069704,26.58227033722043
-17.065706570657085,26.57892599136168
-17.06170617061707,26.57558082788656
-17.05770577057706,26.572234846390696
-17.053705370537045,26.56888804646938
-17.049704970497032,26.565540427717607
-17.04570457045702,26.562191989730106
-17.041704170417063,26.558842732101308
-17.03770377037705,26.555492654425294
-17.033703370337037,26.55214175629592
-17.029702970297024,26.548790037306723
-17.02570257025701,26.545437497050944
-17.021702170216997,26.54208413512153
-17.01770177017704,26.538729951111158
-17.013701370137028,26.535374944612144
-17.009700970097015,26.532019115216567
-17.005700570057,26.528662462516195
-17.00170017001699,26.5253049861025
-16.997699769976975,26.521946685566657
-16.99369936993702,26.518587560499565
-16.989698969897006,26.515227610491756
-16.985698569856993,26.511866835133546
-16.98169816981698,26.508505234014915
-16.977697769776967,26.50514280672555
-16.973697369736954,26.501779552854853
-16.96969696969694,26.49841547199191
-16.965696569656984,26.495050563725535
-16.96169616961697,26.491684827644185
-16.957695769576958,26.488318263336083
-16.953695369536945,26.48495087038912
-16.94969496949693,26.481582648390905
-16.94569456945692,26.47821359692873
-16.941694169416962,26.474843715589618
-16.93769376937695,26.471473003960224
-16.933693369336936,26.468101461626972
-16.929692969296923,26.464729088175957
-16.92569256925691,26.461355883192983
-16.921692169216897,26.457981846263543
-16.91769176917694,26.454606976972848
-16.913691369136927,26.45123127490576
-16.909690969096914,26.44785473964688
-16.9056905690569,26.4444773707805
-16.901690169016888,26.441099167890613
-16.897689768976875,26.437720130560898
-16.89368936893692,26.434340258374757
-16.889688968896905,26.430959550915222
-16.885688568856892,26.427578007765096
-16.88168816881688,26.42419562850684
-16.877687768776866,26.42081241272263
-16.873687368736853,26.417428359994314
-16.86968696869684,26.41404346990346
-16.865686568656884,26.410657742031344
-16.86168616861687,26.407271175958854
-16.857685768576857,26.40388377126667
-16.853685368536844,26.400495527535117
-16.84968496849683,26.39710644434423
-16.845684568456818,26.393716521273728
-16.84168416841686,26.390325757903057
-16.83768376837685,26.38693415381128
-16.833683368336835,26.383541708577216
-16.829682968296822,26.380148421779367
-16.82568256825681,26.37675429299592
-16.821682168216796,26.373359321804756
-16.81768176817684,26.369963507783474
-16.813681368136827,26.366566850509283
-16.809680968096814,26.36316934955917
-16.8056805680568,26.359771004509774
-16.801680168016787,26.35637181493744
-16.797679767976774,26.35297178041819
-16.793679367936818,26.34957090052777
-16.789678967896805,26.346169174841535
-16.78567856785679,26.34276660293461
-16.78167816781678,26.33936318438178
-16.777677767776765,26.335958918757527
-16.773677367736752,26.332553805636014
-16.769676967696796,26.329147844591116
-16.765676567656783,26.325741035196327
-16.76167616761677,26.322333377024904
-16.757675767576757,26.31892486964977
-16.753675367536744,26.31551551264352
-16.74967496749673,26.312105305578452
-16.745674567456717,26.308694248026555
-16.74167416741676,26.305282339559504
-16.737673767376748,26.30186957974861
-16.733673367336735,26.298455968164948
-16.72967296729672,26.29504150437923
-16.72567256725671,26.29162618796187
-16.721672167216695,26.28821001848297
-16.71767176717674,26.28479299551233
-16.713671367136726,26.281375118619373
-16.709670967096713,26.27795638737327
-16.7056705670567,26.274536801342855
-16.701670167016687,26.271116360096652
-16.697669766976674,26.26769506320286
-16.693669366936717,26.264272910229394
-16.689668966896704,26.26084990074377
-16.68566856685669,26.257426034313273
-16.681668166816678,26.25400131050483
-16.677667766776665,26.25057572888506
-16.67366736673665,26.247149289020268
-16.669666966696695,26.243721990476452
-16.665666566656682,26.24029383281923
-16.66166616661667,26.236864815613973
-16.657665766576656,26.233434938425702
-16.653665366536643,26.230004200819128
-16.64966496649663,26.22657260235863
-16.645664566456617,26.223140142608283
-16.64166416641666,26.219706821131847
-16.637663766376647,26.216272637492708
-16.633663366336634,26.212837591253994
-16.62966296629662,26.209401681978488
-16.625662566256608,26.20596490922865
-16.621662166216595,26.202527272566623
-16.61766176617664,26.19908877155425
-16.613661366136625,26.195649405752988
-16.609660966096612,26.192209174724027
-16.6056605660566,26.18876807802822
-16.601660166016586,26.185326115226108
-16.597659765976573,26.18188328587788
-16.593659365936617,26.17843958954345
-16.589658965896604,26.174995025782334
-16.58565856585659,26.17154959415378
-16.581658165816577,26.168103294216714
-16.577657765776564,26.164656125529707
-16.57365736573655,26.16120808765103
-16.569656965696595,26.157759180138637
-16.56565656565658,26.15430940255009
-16.56165616561657,26.150858754442705
-16.557655765576555,26.147407235373432
-16.553655365536542,26.14395484489891
-16.54965496549653,26.14050158257544
-16.545654565456516,26.137047447959002
-16.54165416541656,26.133592440605273
-16.537653765376547,26.130136560069527
-16.533653365336534,26.126679805906786
-16.52965296529652,26.12322217767172
-16.525652565256507,26.119763674918666
-16.521652165216494,26.116304297201637
-16.517651765176538,26.11284404407434
-16.513651365136525,26.10938291509008
-16.50965096509651,26.105920909801906
-16.5056505650565,26.10245802776251
-16.501650165016486,26.09899426852426
-16.497649764976472,26.095529631639188
-16.493649364936516,26.09206411665902
-16.489648964896503,26.088597723135084
-16.48564856485649,26.085130450618443
-16.481648164816477,26.081662298659808
-16.477647764776464,26.078193266809556
-16.47364736473645,26.074723354617735
-16.469646964696494,26.07125256163408
-16.46564656465648,26.067780887407928
-16.461646164616468,26.064308331488352
-16.457645764576455,26.06083489342406
-16.45364536453644,26.057360572763447
-16.44964496449643,26.05388536905455
-16.445644564456416,26.050409281845088
-16.44164416441646,26.04693231068246
-16.437643764376446,26.043454455113668
-16.433643364336433,26.039975714685447
-16.42964296429642,26.03649608894417
-16.425642564256407,26.033015577435876
-16.421642164216394,26.02953417970627
-16.417641764176437,26.026051895300743
-16.413641364136424,26.02256872376428
-16.40964096409641,26.0190846646416
-16.405640564056398,26.01559971747706
-16.401640164016385,26.012113881814678
-16.397639763976372,26.00862715719814
-16.393639363936416,26.00513954317082
-16.389638963896402,26.001651039275668
-16.38563856385639,25.998161645055383
-16.381638163816376,25.994671360052294
-16.377637763776363,25.991180183808392
-16.37363736373635,25.987688115865332
-16.369636963696394,25.984195155764446
-16.36563656365638,25.98070130304666
-16.361636163616367,25.977206557252632
-16.357635763576354,25.973710917922652
-16.35363536353634,25.970214384596673
-16.349634963496328,25.96671695681431
-16.345634563456372,25.963218634114845
-16.34163416341636,25.959719416037167
-16.337633763376346,25.956219302119884
-16.333633363336332,25.952718291901235
-16.32963296329632,25.949216384919126
-16.325632563256306,25.94571358071111
-16.321632163216293,25.94220987881441
-16.317631763176337,25.938705278765912
-16.313631363136324,25.935199780102106
-16.30963096309631,25.931693382359192
-16.305630563056297,25.928186085073015
-16.301630163016284,25.92467788777907
-16.29762976297627,25.9211687900125
-16.293629362936315,25.91765879130815
-16.289628962896302,25.914147891200415
-16.28562856285629,25.91063608922344
-16.281628162816276,25.907123384911
-16.277627762776262,25.903609777796504
-16.27362736273625,25.900095267413036
-16.269626962696293,25.896579853293346
-16.26562656265628,25.89306353496977
-16.261626162616267,25.88954631197436
-16.257625762576254,25.886028183838807
-16.25362536253624,25.882509150094442
-16.249624962496227,25.878989210272263
-16.24562456245627,25.87546836390293
-16.241624162416258,25.871946610516684
-16.237623762376245,25.868423949643493
-16.233623362336232,25.864900380812955
-16.22962296229622,25.861375903554308
-16.225622562256206,25.857850517396443
-16.221622162216192,25.854324221867902
-16.217621762176236,25.850797016496905
-16.213621362136223,25.84726890081124
-16.20962096209621,25.84373987433842
-16.205620562056197,25.84020993660559
-16.201620162016184,25.836679087139522
-16.19761976197617,25.833147325466655
-16.193619361936214,25.829614651113097
-16.1896189618962,25.82608106360452
-16.185618561856188,25.822546562466325
-16.181618161816175,25.819011147223534
-16.177617761776162,25.815474817400812
-16.17361736173615,25.81193757252247
-16.169616961696192,25.808399412112493
-16.16561656165618,25.80486033569444
-16.161616161616166,25.801320342791577
-16.157615761576153,25.7977794329268
-16.15361536153614,25.79423760562264
-16.149614961496127,25.79069486040129
-16.14561456145617,25.787151196784592
-16.141614161416157,25.783606614293966
-16.137613761376144,25.780061112450554
-16.13361336133613,25.77651469077511
-16.129612961296118,25.772967348788022
-16.125612561256105,25.769419086009336
-16.121612161216092,25.76586990195874
-16.117611761176136,25.76231979615557
-16.113611361136122,25.75876876811875
-16.10961096109611,25.755216817366904
-16.105610561056096,25.751663943418283
-16.101610161016083,25.74811014579077
-16.09760976097607,25.7445554240019
-16.093609360936114,25.740999777568852
-16.0896089608961,25.73744320600839
-16.085608560856087,25.733885708836983
-16.081608160816074,25.730327285570713
-16.07760776077606,25.72676793572531
-16.073607360736048,25.723207658816126
-16.069606960696092,25.719646454358188
-16.06560656065608,25.716084321866088
-16.061606160616066,25.712521260854118
-16.057605760576052,25.70895727083619
-16.05360536053604,25.705392351325855
-16.049604960496026,25.701826501836297
-16.04560456045607,25.69825972188036
-16.041604160416057,25.69469201097045
-16.037603760376044,25.69112336861868
-16.03360336033603,25.687553794336786
-16.029602960296017,25.68398328763612
-16.025602560256004,25.68041184802769
-16.021602160216048,25.676839475022142
-16.017601760176035,25.67326616812969
-16.013601360136022,25.669691926860263
-16.00960096009601,25.66611675072339
-16.005600560055996,25.662540639228236
-16.001600160015983,25.658963591883598
-15.99759975997597,25.655385608197907
-15.993599359936013,25.651806687679247
-15.989598959896,25.648226829835263
-15.985598559855987,25.64464603417331
-15.981598159815974,25.641064300200334
-15.97759775977596,25.63748162742293
-15.973597359735948,25.633898015347313
-15.969596959695991,25.630313463479357
-15.965596559655978,25.626727971324488
-15.961596159615965,25.62314153838784
-15.957595759575952,25.61955416417415
-15.953595359535939,25.615965848187788
-15.949594959495926,25.612376589932737
-15.94559455945597,25.60878638891265
-15.941594159415956,25.605195244630735
-15.937593759375943,25.601603156589892
-15.93359335933593,25.598010124292617
-15.929592959295917,25.59441614724106
-15.925592559255904,25.590821224936963
-15.921592159215948,25.58722535688175
-15.917591759175934,25.58362854257638
-15.913591359135921,25.58003078152152
-15.909590959095908,25.576432073217422
-15.905590559055895,25.572832417163987
-15.901590159015882,25.569231812860725
-15.897589758975869,25.565630259806778
-15.893589358935913,25.56202775750093
-15.8895889588959,25.558424305441516
-15.885588558855886,25.554819903126575
-15.881588158815873,25.551214550053743
-15.87758775877586,25.54760824572027
-15.873587358735847,25.54400098962304
-15.86958695869589,25.540392781258586
-15.865586558655878,25.536783620122968
-15.861586158615864,25.53317350571197
-15.857585758575851,25.52956243752095
-15.853585358535838,25.525950415044903
-15.849584958495825,25.522337437778436
-15.845584558455869,25.518723505215803
-15.841584158415856,25.515108616850807
-15.837583758375843,25.51149277217694
-15.83358335833583,25.507875970687287
-15.829582958295816,25.504258211874564
-15.825582558255803,25.500639495231095
-15.821582158215847,25.497019820248852
-15.817581758175834,25.493399186419346
-15.81358135813582,25.489777593233786
-15.809580958095808,25.48615504018298
-15.805580558055794,25.482531526757327
-15.801580158015781,25.478907052446882
-15.797579757975768,25.47528161674128
-15.793579357935812,25.47165521912982
-15.789578957895799,25.468027859101333
-15.785578557855786,25.464399536144345
-15.781578157815773,25.460770249746968
-15.77757775777576,25.457139999396937
-15.773577357735746,25.45350878458159
-15.76957695769579,25.44987660478791
-15.765576557655777,25.446243459502426
-15.761576157615764,25.442609348211345
-15.75757575757575,25.438974270400468
-15.753575357535738,25.435338225555206
-15.749574957495724,25.43170121316059
-15.745574557455768,25.42806323270128
-15.741574157415755,25.424424283661477
-15.737573757375742,25.42078436552507
-15.733573357335729,25.41714347777553
-15.729572957295716,25.413501619895946
-15.725572557255703,25.40985879136901
-15.721572157215746,25.40621499167706
-15.717571757175733,25.402570220301957
-15.71357135713572,25.398924476725256
-15.709570957095707,25.395277760428097
-15.705570557055694,25.39163007089122
-15.70157015701568,25.387981407594985
-15.697569756975668,25.38433177001935
-15.693569356935711,25.38068115764392
-15.689568956895698,25.37702956994782
-15.685568556855685,25.373377006409857
-15.681568156815672,25.369723466508436
-15.677567756775659,25.366068949721555
-15.673567356735646,25.362413455526823
-15.66956695669569,25.35875698340148
-15.665566556655676,25.355099532822294
-15.661566156615663,25.351441103265724
-15.65756575657565,25.3477816942078
-15.653565356535637,25.344121305124155
-15.649564956495624,25.340459935490035
-15.645564556455668,25.33679758478031
-15.641564156415654,25.33313425246939
-15.637563756375641,25.329469938031338
-15.633563356335628,25.325804640939822
-15.629562956295615,25.322138360668106
-15.625562556255602,25.31847109668905
-15.621562156215646,25.314802848475143
-15.617561756175633,25.311133615498406
-15.61356135613562,25.30746339723054
-15.609560956095606,25.303792193142808
-15.605560556055593,25.30012000270609
-15.60156015601558,25.296446825390856
-15.597559755975624,25.29277266066721
-15.59355935593561,25.289097508004776
-15.589558955895598,25.28542136687285
-15.585558555855584,25.28174423674031
-15.581558155815571,25.27806611707563
-15.577557755775558,25.274387007346878
-15.573557355735545,25.27070690702173
-15.569556955695589,25.267025815567475
-15.565556555655576,25.263343732450938
-15.561556155615563,25.259660657138607
-15.55755575557555,25.255976589096537
-15.553555355535536,25.252291527790394
-15.549554955495523,25.248605472685433
-15.545554555455567,25.24491842324653
-15.541554155415554,25.241230378938084
-15.53755375537554,25.237541339224162
-15.533553355335528,25.233851303568404
-15.529552955295514,25.230160271434045
-15.525552555255501,25.22646824228391
-15.521552155215545,25.222775215580448
-15.517551755175532,25.219081190785626
-15.513551355135519,25.215386167361086
-15.509550955095506,25.211690144768024
-15.505550555055493,25.20799312246724
-15.50155015501548,25.204295099919122
-15.497549754975523,25.20059607658368
-15.49354935493551,25.196896051920433
-15.489548954895497,25.193195025388576
-15.485548554855484,25.189492996446866
-15.48154815481547,25.18578996455365
-15.477547754775458,25.182085929166863
-15.473547354735445,25.17838088974404
-15.469546954695488,25.17467484574232
-15.465546554655475,25.170967796618367
-15.461546154615462,25.167259741828502
-15.457545754575449,25.16355068082861
-15.453545354535436,25.15984061307417
-15.449544954495423,25.156129538020245
-15.445544554455466,25.152417455121512
-15.441544154415453,25.148704363832163
-15.43754375437544,25.144990263606047
-15.433543354335427,25.141275153896586
-15.429542954295414,25.137559034156777
-15.4255425542554,25.133841903839205
-15.421542154215444,25.130123762396067
-15.417541754175431,25.12640460927908
-15.413541354135418,25.12268444393961
-15.409540954095405,25.11896326582859
-15.405540554055392,25.11524107439653
-15.401540154015379,25.111517869093532
-15.397539753975423,25.107793649369306
-15.39353935393541,25.104068414673065
-15.389538953895396,25.10034216445369
-15.385538553855383,25.096614898159604
-15.38153815381537,25.092886615238836
-15.377537753775357,25.089157315138976
-15.373537353735344,25.085426997307213
-15.369536953695388,25.081695661190324
-15.365536553655375,25.077963306234608
-15.361536153615361,25.07422993188602
-15.357535753575348,25.07049553759006
-15.353535353535335,25.066760122791816
-15.349534953495322,25.063023686935953
-15.345534553455366,25.059286229466743
-15.341534153415353,25.055547749827962
-15.33753375337534,25.051808247463036
-15.333533353335326,25.048067721814956
-15.329532953295313,25.04432617232628
-15.3255325532553,25.040583598439145
-15.321532153215344,25.036839999595298
-15.31753175317533,25.033095375235977
-15.313531353135318,25.02934972480209
-15.309530953095305,25.025603047734077
-15.305530553055291,25.021855343471966
-15.301530153015278,25.01810661145536
-15.297529752975322,25.014356851123463
-15.293529352935309,25.01060606191497
-15.289528952895296,25.00685424326824
-15.285528552855283,25.003101394621172
-15.28152815281527,24.999347515411248
-15.277527752775256,24.995592605075515
-15.2735273527353,24.991836663050623
-15.269526952695287,24.98807968877272
-15.265526552655274,24.984321681677606
-15.26152615261526,24.98056264120062
-15.257525752575248,24.976802566776676
-15.253525352535235,24.97304145784027
-15.249524952495221,24.96927931382546
-15.245524552455265,24.9655161341659
-15.241524152415252,24.96175191829474
-15.237523752375239,24.95798666564479
-15.233523352335226,24.95422037564838
-15.229522952295213,24.950453047737433
-15.2255225522552,24.946684681343427
-15.221522152215243,24.94291527589744
-15.21752175217523,24.939144830830053
-15.213521352135217,24.93537334557147
-15.209520952095204,24.93160081955146
-15.20552055205519,24.927827252199343
-15.201520152015178,24.924052642944016
-15.197519751975221,24.920276991213967
-15.193519351935208,24.916500296437174
-15.189518951895195,24.912722558041263
-15.185518551855182,24.908943775453388
-15.181518151815169,24.905163948100284
-15.177517751775156,24.901383075408244
-15.1735173517352,24.89760115680315
-15.169516951695186,24.893818191710384
-15.165516551655173,24.89003417955495
-15.16151615161516,24.886249119761406
-15.157515751575147,24.88246301175387
-15.153515351535134,24.878675854956025
-15.14951495149512,24.874887648791113
-15.145514551455165,24.87109839268197
-15.141514151415151,24.867308086050908
-15.137513751375138,24.863516728319897
-15.133513351335125,24.859724318910423
-15.129512951295112,24.855930857243546
-15.125512551255099,24.852136342739886
-15.121512151215143,24.84834077481964
-15.11751175117513,24.8445441529025
-15.113511351135116,24.84074647640779
-15.109510951095103,24.836947744754376
-15.10551055105509,24.833147957360673
-15.101510151015077,24.82934711364466
-15.09750975097512,24.825545213023894
-15.093509350935108,24.821742254915428
-15.089508950895095,24.817938238735945
-15.085508550855081,24.814133163901648
-15.081508150815068,24.81032702982831
-15.077507750775055,24.80651983593127
-15.073507350735099,24.80271158162542
-15.069506950695086,24.798902266325157
-15.065506550655073,24.79509188944451
-15.06150615061506,24.79128045039703
-15.057505750575046,24.78746794859582
-15.053505350535033,24.78365438345355
-15.04950495049502,24.779839754382433
-15.045504550455064,24.776024060794278
-15.04150415041505,24.77220730210035
-15.037503750375038,24.76838947771157
-15.033503350335025,24.764570587038364
-15.029502950295011,24.76075062949072
-15.025502550254998,24.756929604478184
-15.021502150215042,24.75310751140988
-15.017501750175029,24.749284349694396
-15.013501350135016,24.745460118739956
-15.009500950095003,24.741634817954314
-15.00550055005499,24.737808446744772
-15.001500150014976,24.733981004518174
-14.99749974997502,24.73015249068096
-14.993499349935007,24.726322904639026
-14.989498949894994,24.722492245797902
-14.98549854985498,24.718660513562636
-14.981498149814968,24.714827707337832
-14.977497749774955,24.71099382652764
-14.973497349734998,24.707158870535793
-14.969496949694985,24.703322838765477
-14.965496549654972,24.699485730619514
-14.961496149614959,24.695647545500247
-14.957495749574946,24.69180828280957
-14.953495349534933,24.68796794194892
-14.94949494949492,24.68412652231927
-14.945494549454963,24.68028402332119
-14.94149414941495,24.67644044435469
-14.937493749374937,24.67259578481943
-14.933493349334924,24.668750044114564
-14.92949294929491,24.66490322163881
-14.925492549254898,24.661055316790417
-14.921492149214941,24.657206328967217
-14.917491749174928,24.653356257566504
-14.913491349134915,24.64950510198518
-14.909490949094902,24.645652861619684
-14.905490549054889,24.64179953586598
-14.901490149014876,24.637945124119597
-14.89748974897492,24.634089625775605
-14.893489348934907,24.63023304022856
-14.889488948894893,24.626375366872622
-14.88548854885488,24.62251660510148
-14.881488148814867,24.618656754308354
-14.877487748774854,24.614795813886005
-14.873487348734898,24.610933783226763
-14.869486948694885,24.60707066172242
-14.865486548654872,24.603206448764386
-14.861486148614858,24.59934114374358
-14.857485748574845,24.595474746050463
-14.853485348534832,24.59160725507504
-14.849484948494876,24.587738670206864
-14.845484548454863,24.583868990834965
-14.84148414841485,24.579998216347978
-14.837483748374837,24.576126346134053
-14.833483348334823,24.57225337958088
-14.82948294829481,24.568379316075678
-14.825482548254797,24.564504155005203
-14.821482148214841,24.560627895755783
-14.817481748174828,24.556750537713192
-14.813481348134815,24.552872080262823
-14.809480948094802,24.548992522789572
-14.805480548054788,24.545111864677878
-14.801480148014775,24.541230105311705
-14.797479747974819,24.537347244074585
-14.793479347934806,24.533463280349498
-14.789478947894793,24.52957821351904
-14.78547854785478,24.525692042965318
-14.781478147814767,24.52180476806996
-14.777477747774753,24.517916388214132
-14.773477347734797,24.51402690277856
-14.769476947694784,24.510136311143423
-14.765476547654771,24.50624461268851
-14.761476147614758,24.5023518067931
-14.757475747574745,24.498457892836022
-14.753475347534732,24.49456287019563
-14.749474947494775,24.49066673824983
-14.745474547454762,24.486769496375977
-14.741474147414749,24.48287114395104
-14.737473747374736,24.478971680351492
-14.733473347334723,24.475071104953322
-14.72947294729471,24.471169417132064
-14.725472547254697,24.467266616262762
-14.72147214721474,24.463362701720026
-14.717471747174727,24.459457672877917
-14.713471347134714,24.45555152911009
-14.709470947094701,24.4516442697897
-14.705470547054688,24.447735894289448
-14.701470147014675,24.443826401981536
-14.697469746974718,24.43991579223773
-14.693469346934705,24.436004064429245
-14.689468946894692,24.43209121792689
-14.685468546854679,24.42817725210098
-14.681468146814666,24.424262166321352
-14.677467746774653,24.420345959957363
-14.673467346734697,24.41642863237793
-14.669466946694683,24.4125101829514
-14.66546654665467,24.40859061104573
-14.661466146614657,24.40466991602838
-14.657465746574644,24.400748097266312
-14.653465346534631,24.396825154126034
-14.649464946494675,24.39290108597358
-14.645464546454662,24.388975892174443
-14.641464146414648,24.385049572093706
-14.637463746374635,24.38112212509595
-14.633463346334622,24.37719355054527
-14.629462946294609,24.373263847805298
-14.625462546254596,24.36933301623916
-14.62146214621464,24.365401055209546
-14.617461746174627,24.36146796407858
-14.613461346134613,24.35753374220799
-14.6094609460946,24.353598388958982
-14.605460546054587,24.349661903692294
-14.601460146014574,24.34572428576817
-14.597459745974618,24.34178553454641
-14.593459345934605,24.33784564938624
-14.589458945894592,24.333904629646486
-14.585458545854578,24.329962474685463
-14.581458145814565,24.326019183861007
-14.577457745774552,24.322074756530466
-14.573457345734596,24.318129192050723
-14.569456945694583,24.314182489778112
-14.56545654565457,24.310234649068544
-14.561456145614557,24.30628566927743
-14.557455745574543,24.30233554975969
-14.55345534553453,24.29838428986975
-14.549454945494574,24.2944318889616
-14.545454545454561,24.290478346388635
-14.541454145414548,24.286523661503857
-14.537453745374535,24.282567833659755
-14.533453345334522,24.27861086220832
-14.529452945294508,24.274652746501065
-14.525452545254495,24.27069348588901
-14.521452145214539,24.26673307972271
-14.517451745174526,24.262771527352154
-14.513451345134513,24.258808828126924
-14.5094509450945,24.25484498139608
-14.505450545054487,24.250879986508195
-14.501450145014473,24.246913842811345
-14.497449744974517,24.242946549653155
-14.493449344934504,24.23897810638066
-14.489448944894491,24.235008512340507
-14.485448544854478,24.2310377668788
-14.481448144814465,24.22706586934117
-14.477447744774452,24.223092819072743
-14.473447344734495,24.219118615418186
-14.469446944694482,24.215143257721586
-14.465446544654469,24.211166745326626
-14.461446144614456,24.20718907757646
-14.457445744574443,24.20321025381375
-14.45344534453443,24.199230273380667
-14.449444944494473,24.195249135618912
-14.44544454445446,24.191266839869606
-14.441444144414447,24.187283385473464
-14.437443744374434,24.183298771770666
-14.433443344334421,24.179312998100908
-14.429442944294408,24.175326063803386
-14.425442544254452,24.17133796821682
-14.421442144214438,24.167348710679363
-14.417441744174425,24.163358290528738
-14.413441344134412,24.15936670710216
-14.4094409440944,24.155373959736327
-14.405440544054386,24.151380047767457
-14.401440144014373,24.147384970531256
-14.397439743974417,24.143388727362964
-14.393439343934403,24.139391317597244
-14.38943894389439,24.135392740568324
-14.385438543854377,24.131392995609932
-14.381438143814364,24.12739208205527
-14.377437743774351,24.123389999237055
-14.373437343734395,24.11938674648753
-14.369436943694382,24.115382323138338
-14.365436543654369,24.111376728520728
-14.361436143614355,24.1073699619654
-14.357435743574342,24.10336202280256
-14.35343534353433,24.099352910361915
-14.349434943494373,24.095342623972687
-14.34543454345436,24.091331162963517
-14.341434143414347,24.08731852666263
-14.337433743374334,24.083304714397716
-14.33343334333432,24.079289725495958
-14.329432943294307,24.075273559284035
-14.325432543254351,24.071256215088155
-14.321432143214338,24.067237692233935
-14.317431743174325,24.06321799004657
-14.313431343134312,24.059197107850714
-14.309430943094299,24.055175044970532
-14.305430543054285,24.051151800729667
-14.301430143014272,24.04712737445126
-14.297429742974316,24.043101765457983
-14.293429342934303,24.039074973071898
-14.28942894289429,24.03504699661466
-14.285428542854277,24.031017835407386
-14.281428142814264,24.026987488770672
-14.27742774277425,24.022955956024624
-14.273427342734294,24.018923236488853
-14.269426942694281,24.014889329482386
-14.265426542654268,24.01085423432382
-14.261426142614255,24.006817950331214
-14.257425742574242,24.002780476822124
-14.253425342534229,23.998741813113586
-14.249424942494272,23.99470195852216
-14.24542454245426,23.990660912363808
-14.241424142414246,23.986618673954066
-14.237423742374233,23.982575242607936
-14.23342334233422,23.9785306176399
-14.229422942294207,23.97448479836393
-14.22542254225425,23.970437784093516
-14.221422142214237,23.96638957414155
-14.217421742174224,23.962340167820503
-14.213421342134211,23.958289564442286
-14.209420942094198,23.954237763318314
-14.205420542054185,23.95018476375948
-14.201420142014172,23.946130565076167
-14.197419741974215,23.942075166578267
-14.193419341934202,23.938018567575078
-14.18941894189419,23.933960767375467
-14.185418541854176,23.92990176528775
-14.181418141814163,23.925841560619737
-14.17741774177415,23.921780152678718
-14.173417341734194,23.91771754077149
-14.16941694169418,23.913653724204263
-14.165416541654167,23.9095887022828
-14.161416141614154,23.905522474312324
-14.157415741574141,23.901455039597543
-14.153415341534128,23.89738639744265
-14.149414941494172,23.893316547151333
-14.145414541454159,23.889245488026695
-14.141414141414145,23.8851732193714
-14.137413741374132,23.881099740487556
-14.13341334133412,23.877025050676764
-14.129412941294106,23.8729491492401
-14.12541254125415,23.868872035478148
-14.121412141214137,23.864793708690886
-14.117411741174124,23.86071416817786
-14.11341134113411,23.856633413238068
-14.109410941094097,23.852551443169986
-14.105410541054084,23.84846825727156
-14.101410141014128,23.844383854840256
-14.097409740974115,23.840298235172927
-14.093409340934102,23.836211397565993
-14.089408940894089,23.832123341315313
-14.085408540854075,23.828034065716235
-14.081408140814062,23.82394357006358
-14.07740774077405,23.81985185365164
-14.073407340734093,23.815758915774225
-14.06940694069408,23.811664755724525
-14.065406540654067,23.80756937279529
-14.061406140614054,23.80347276627873
-14.05740574057404,23.799374935466513
-14.053405340534027,23.7952758796498
-14.049404940494071,23.791175598119246
-14.045404540454058,23.787074090164886
-14.041404140414045,23.78297135507633
-14.037403740374032,23.778867392142633
-14.033403340334019,23.774762200652315
-14.029402940294005,23.77065577989337
-14.02540254025405,23.7665481291533
-14.021402140214036,23.762439247718987
-14.017401740174023,23.75832913487688
-14.01340134013401,23.754217789912865
-14.009400940093997,23.7501052121123
-14.005400540053984,23.745991400760015
-14.001400140014027,23.74187635514035
-13.997399739974014,23.737760074537015
-13.993399339934001,23.733642558233285
-13.989398939893988,23.729523805511878
-13.985398539853975,23.725403815654982
-13.981398139813962,23.72128258794424
-13.977397739773949,23.7171601216608
-13.973397339733992,23.71303641608527
-13.96939693969398,23.70891147049766
-13.965396539653966,23.70478528417754
-13.961396139613953,23.700657856403907
-13.95739573957394,23.696529186455233
-13.953395339533927,23.69239927360946
-13.94939493949397,23.68826811714402
-13.945394539453957,23.68413571633573
-13.941394139413944,23.680002070460972
-13.937393739373931,23.675867178795542
-13.933393339333918,23.671731040614723
-13.929392939293905,23.667593655193258
-13.925392539253949,23.663455021805387
-13.921392139213935,23.659315139724725
-13.917391739173922,23.655174008224442
-13.91339133913391,23.651031626577147
-13.909390939093896,23.64688799405491
-13.905390539053883,23.64274310992927
-13.901390139013927,23.63859697347126
-13.897389738973914,23.63444958395128
-13.8933893389339,23.6303009406393
-13.889388938893887,23.626151042804715
-13.885388538853874,23.621999889716378
-13.881388138813861,23.617847480642606
-13.877387738773848,23.6136938148512
-13.873387338733892,23.60953889160942
-13.869386938693879,23.60538271018393
-13.865386538653866,23.60122526984093
-13.861386138613852,23.597066569846053
-13.85738573857384,23.592906609464404
-13.853385338533826,23.588745387960532
-13.84938493849387,23.58458290459849
-13.845384538453857,23.580419158641707
-13.841384138413844,23.57625414935315
-13.83738373837383,23.572087875995223
-13.833383338333817,23.56792033782979
-13.829382938293804,23.563751534118175
-13.825382538253848,23.559581464121194
-13.821382138213835,23.55541012709903
-13.817381738173822,23.551237522311418
-13.813381338133809,23.547063649017517
-13.809380938093796,23.542888506475947
-13.805380538053782,23.538712093944792
-13.801380138013826,23.53453441068162
-13.797379737973813,23.53035545594337
-13.7933793379338,23.52617522898652
-13.789378937893787,23.521993729066992
-13.785378537853774,23.517810955440147
-13.78137813781376,23.51362690736082
-13.777377737773747,23.50944158408329
-13.773377337733791,23.50525498486133
-13.769376937693778,23.501067108948078
-13.765376537653765,23.49687795559622
-13.761376137613752,23.492687524057864
-13.757375737573739,23.488495813584574
-13.753375337533726,23.484302823427377
-13.74937493749377,23.480108552836775
-13.745374537453756,23.475913001062644
-13.741374137413743,23.4717161673544
-13.73737373737373,23.467518050960884
-13.733373337333717,23.463318651130397
-13.729372937293704,23.459117967110682
-13.725372537253747,23.454915998148973
-13.721372137213734,23.45071274349188
-13.717371737173721,23.446508202385534
-13.713371337133708,23.442302374075503
-13.709370937093695,23.438095257806808
-13.705370537053682,23.433886852823917
-13.701370137013726,23.429677158370787
-13.697369736973712,23.42546617369073
-13.6933693369337,23.42125389802661
-13.689368936893686,23.417040330620708
-13.685368536853673,23.412825470714747
-13.68136813681366,23.40860931754992
-13.677367736773704,23.404391870366887
-13.67336733673369,23.40017312840568
-13.669366936693677,23.39595309090586
-13.665366536653664,23.391731757106417
-13.661366136613651,23.387509126245796
-13.657365736573638,23.383285197561875
-13.653365336533625,23.379059970291998
-13.649364936493669,23.37483344367298
-13.645364536453656,23.37060561694101
-13.641364136413642,23.366376489331792
-13.63736373637363,23.362146060080473
-13.633363336333616,23.357914328421636
-13.629362936293603,23.35368129358931
-13.625362536253647,23.349446954817015
-13.621362136213634,23.34521131133762
-13.61736173617362,23.340974362383534
-13.613361336133607,23.33673610718659
-13.609360936093594,23.332496544978056
-13.605360536053581,23.32825567498866
-13.601360136013625,23.3240134964486
-13.597359735973612,23.319770008587437
-13.593359335933599,23.315525210634263
-13.589358935893586,23.31127910181759
-13.585358535853572,23.307031681365377
-13.58135813581356,23.302782948505026
-13.577357735773603,23.29853290246342
-13.57335733573359,23.2942815424668
-13.569356935693577,23.290028867740926
-13.565356535653564,23.285774877511
-13.56135613561355,23.281519571001645
-13.557355735573537,23.277262947436945
-13.553355335533524,23.27300500604042
-13.549354935493568,23.268745746035076
-13.545354535453555,23.264485166643258
-13.541354135413542,23.26022326708686
-13.537353735373529,23.25596004658718
-13.533353335333516,23.251695504364967
-13.529352935293502,23.247429639640412
-13.525352535253546,23.243162451633175
-13.521352135213533,23.238893939562278
-13.51735173517352,23.23462410264627
-13.513351335133507,23.230352940103113
-13.509350935093494,23.226080451150217
-13.50535053505348,23.221806635004434
-13.501350135013524,23.217531490882084
-13.497349734973511,23.213255017998843
-13.493349334933498,23.208977215569917
-13.489348934893485,23.204698082809934
-13.485348534853472,23.200417618932942
-13.481348134813459,23.196135823152456
-13.477347734773502,23.19185269468145
-13.47334733473349,23.18756823273225
-13.469346934693476,23.18328243651671
-13.465346534653463,23.178995305246104
-13.46134613461345,23.174706838131144
-13.457345734573437,23.17041703438198
-13.453345334533424,23.166125893208203
-13.449344934493467,23.161833413818872
-13.445344534453454,23.15753959542241
-13.441344134413441,23.15324443722675
-13.437343734373428,23.148947938439253
-13.433343334333415,23.144650098266712
-13.429342934293402,23.140350915915352
-13.425342534253446,23.136050390590885
-13.421342134213432,23.13174852149836
-13.41734173417342,23.127445307842358
-13.413341334133406,23.12314074882687
-13.409340934093393,23.11883484365532
-13.40534053405338,23.11452759153059
-13.401340134013424,23.110218991655003
-13.39733973397341,23.105909043230252
-13.393339333933397,23.10159774545755
-13.389338933893384,23.09728509753752
-13.385338533853371,23.092971098670226
-13.381338133813358,23.088655748055157
-13.377337733773402,23.084339044891287
-13.373337333733389,23.08002098837693
-13.369336933693376,23.07570157770993
-13.365336533653362,23.07138081208753
-13.36133613361335,23.06705869070642
-13.357335733573336,23.06273521276272
-13.35333533353338,23.05841037745203
-13.349334933493367,23.054084183969284
-13.345334533453354,23.04975663150894
-13.34133413341334,23.045427719264882
-13.337333733373328,23.04109744643041
-13.333333333333314,23.03676581219827
-13.329332933293301,23.032432815760636
-13.325332533253345,23.02809845630917
-13.321332133213332,23.02376273303485
-13.317331733173319,23.01942564512821
-13.313331333133306,23.01508719177916
-13.309330933093293,23.010747372177068
-13.30533053305328,23.006406185510734
-13.301330133013323,23.00206363096841
-13.29732973297331,22.997719707737712
-13.293329332933297,22.99337441500577
-13.289328932893284,22.98902775195912
-13.28532853285327,22.984679717783735
-13.281328132813258,22.98033031166502
-13.277327732773301,22.975979532787857
-13.273327332733288,22.971627380336457
-13.269326932693275,22.96727385349456
-13.265326532653262,22.962918951445314
-13.261326132613249,22.958562673371304
-13.257325732573236,22.954205018454537
-13.25332533253328,22.9498459858765
-13.249324932493266,22.94548557481802
-13.245324532453253,22.941123784459432
-13.24132413241324,22.9367606139805
-13.237323732373227,22.9323960625604
-13.233323332333214,22.92803012937776
-13.2293229322932,22.923662813610626
-13.225322532253244,22.91929411443652
-13.221322132213231,22.914924031032303
-13.217321732173218,22.910552562574356
-13.213321332133205,22.906179708238472
-13.209320932093192,22.90180546719986
-13.205320532053179,22.897429838633183
-13.201320132013223,22.893052821712555
-13.19731973197321,22.88867441561144
-13.193319331933196,22.884294619502818
-13.189318931893183,22.87991343255907
-13.18531853185317,22.875530853952025
-13.181318131813157,22.87114688285293
-13.1773177317732,22.866761518432494
-13.173317331733188,22.86237475986078
-13.169316931693174,22.85798660630737
-13.165316531653161,22.85359705694124
-13.161316131613148,22.84920611093081
-13.157315731573135,22.844813767443924
-13.153315331533179,22.84042002564789
-13.149314931493166,22.836024884709364
-13.145314531453153,22.831628343794517
-13.14131413141314,22.827230402068928
-13.137313731373126,22.822831058697602
-13.133313331333113,22.81843031284498
-13.1293129312931,22.814028163674937
-13.125312531253144,22.809624610350806
-13.12131213121313,22.805219652035262
-13.117311731173118,22.800813287890502
-13.113311331133104,22.79640551707813
-13.109310931093091,22.79199633875918
-13.105310531053078,22.78758575209411
-13.101310131013122,22.78317375624285
-13.097309730973109,22.778760350364664
-13.093309330933096,22.77434553361834
-13.089308930893083,22.769929305162073
-13.08530853085307,22.765511664153482
-13.081308130813056,22.761092609749625
-13.0773077307731,22.756672141107014
-13.073307330733087,22.752250257381505
-13.069306930693074,22.74782695772848
-13.06530653065306,22.743402241302718
-13.061306130613048,22.738976107258427
-13.057305730573034,22.734548554749253
-13.053305330533078,22.730119582928303
-13.049304930493065,22.725689190948014
-13.045304530453052,22.721257377960367
-13.041304130413039,22.716824143116717
-13.037303730373026,22.712389485567872
-13.033303330333013,22.70795340446406
-13.029302930293,22.703515898954947
-13.025302530253043,22.699076968189658
-13.02130213021303,22.694636611316653
-13.017301730173017,22.690194827483925
-13.013301330133004,22.68575161583886
-13.00930093009299,22.681306975528276
-13.005300530052978,22.67686090569843
-13.001300130013021,22.67241340549503
-12.997299729973008,22.66796447406313
-12.993299329932995,22.663514110547304
-12.989298929892982,22.659062314091535
-12.985298529852969,22.65460908383923
-12.981298129812956,22.65015441893323
-12.977297729773,22.645698318515826
-12.973297329732986,22.641240781728673
-12.969296929692973,22.636781807712936
-12.96529652965296,22.63232139560917
-12.961296129612947,22.62785954455738
-12.957295729572934,22.623396253697
-12.953295329532978,22.618931522166914
-12.949294929492964,22.614465349105355
-12.945294529452951,22.60999773365008
-12.941294129412938,22.605528674938245
-12.937293729372925,22.601058172106438
-12.933293329332912,22.596586224290675
-12.929292929292956,22.592112830626444
-12.925292529252943,22.587637990248563
-12.92129212921293,22.58316170229138
-12.917291729172916,22.578683965888647
-12.913291329132903,22.574204780173538
-12.90929092909289,22.569724144278666
-12.905290529052877,22.56524205733608
-12.90129012901292,22.560758518477275
-12.897289728972908,22.556273526833113
-12.893289328932894,22.551787081533956
-12.889288928892881,22.547299181709583
-12.885288528852868,22.542809826489194
-12.881288128812855,22.53831901500143
-12.877287728772899,22.533826746374398
-12.873287328732886,22.52933301973553
-12.869286928692873,22.524837834211805
-12.86528652865286,22.520341188929585
-12.861286128612846,22.515843083014676
-12.857285728572833,22.51134351559231
-12.853285328532877,22.506842485787185
-12.849284928492864,22.502339992723346
-12.84528452845285,22.497836035524358
-12.841284128412838,22.493330613313184
-12.837283728372824,22.488823725212235
-12.833283328332811,22.484315370343335
-12.829282928292855,22.479805547827794
-12.825282528252842,22.475294256786245
-12.821282128212829,22.470781496338862
-12.817281728172816,22.46626726560521
-12.813281328132803,22.461751563704297
-12.80928092809279,22.45723438975456
-12.805280528052776,22.45271574287387
-12.80128012801282,22.448195622179565
-12.797279727972807,22.44367402678833
-12.793279327932794,22.439150955816366
-12.78927892789278,22.434626408379287
-12.785278527852768,22.43010038359214
-12.781278127812755,22.425572880569405
-12.777277727772798,22.421043898425022
-12.773277327732785,22.41651343627229
-12.769276927692772,22.411981493224022
-12.765276527652759,22.407448068392437
-12.761276127612746,22.402913160889195
-12.757275727572733,22.39837676982539
-12.753275327532776,22.39383889431158
-12.749274927492763,22.389299533457663
-12.74527452745275,22.384758686373083
-12.741274127412737,22.38021635216667
-12.737273727372724,22.375672529946698
-12.73327332733271,22.371127218820874
-12.729272927292755,22.366580417896383
-12.725272527252741,22.362032126279743
-12.721272127212728,22.35748234307701
-12.717271727172715,22.352931067393634
-12.713271327132702,22.34837829833452
-12.709270927092689,22.343824035003998
-12.705270527052676,22.339268276505834
-12.70127012701272,22.33471102194327
-12.697269726972706,22.330152270418896
-12.693269326932693,22.325592021034826
-12.68926892689268,22.321030272892582
-12.685268526852667,22.31646702509312
-12.681268126812654,22.311902276736852
-12.677267726772698,22.307336026923643
-12.673267326732685,22.302768274752705
-12.669266926692671,22.298199019322798
-12.665266526652658,22.293628259732074
-12.661266126612645,22.28905599507813
-12.657265726572632,22.284482224458003
-12.653265326532676,22.279906946968204
-12.649264926492663,22.275330161704584
-12.64526452645265,22.270751867762538
-12.641264126412636,22.266172064236862
-12.637263726372623,22.261590750221792
-12.63326332633261,22.25700792481102
-12.629262926292654,22.252423587097688
-12.62526252625264,22.247837736174304
-12.621262126212628,22.243250371132905
-12.617261726172615,22.23866149106494
-12.613261326132601,22.234071095061292
-12.609260926092588,22.229479182212295
-12.605260526052575,22.224885751607733
-12.601260126012619,22.220290802336844
-12.597259725972606,22.215694333488237
-12.593259325932593,22.21109634415004
-12.58925892589258,22.20649683340981
-12.585258525852566,22.201895800354528
-12.581258125812553,22.19729324407064
-12.577257725772597,22.19268916364405
-12.573257325732584,22.18808355816003
-12.56925692569257,22.18347642670338
-12.565256525652558,22.17886776835831
-12.561256125612545,22.174257582208483
-12.557255725572531,22.169645867337007
-12.553255325532575,22.165032622826462
-12.549254925492562,22.160417847758794
-12.545254525452549,22.15580154121547
-12.541254125412536,22.15118370227739
-12.537253725372523,22.146564330024884
-12.53325332533251,22.141943423537747
-12.529252925292553,22.137320981895236
-12.52525252525254,22.13269700417598
-12.521252125212527,22.128071489458133
-12.517251725172514,22.12344443681928
-12.5132513251325,22.118815845336442
-12.509250925092488,22.1141857140861
-12.505250525052531,22.109554042144207
-12.501250125012518,22.10492082858608
-12.497249724972505,22.10028607248658
-12.493249324932492,22.09564977291997
-12.489248924892479,22.09101192895999
-12.485248524852466,22.086372539679807
-12.481248124812453,22.081731604152058
-12.477247724772496,22.077089121448846
-12.473247324732483,22.07244509064165
-12.46924692469247,22.06779951080148
-12.465246524652457,22.06315238099877
-12.461246124612444,22.058503700303415
-12.45724572457243,22.05385346778476
-12.453245324532475,22.049201682511622
-12.449244924492461,22.0445483435522
-12.445244524452448,22.039893449974226
-12.441244124412435,22.03523700084486
-12.437243724372422,22.030578995230712
-12.433243324332409,22.025919432197853
-12.429242924292453,22.021258310811845
-12.42524252425244,22.0165956301376
-12.421242124212426,22.01193138923959
-12.417241724172413,22.00726558718171
-12.4132413241324,22.002598223027306
-12.409240924092387,21.997929295839192
-12.40524052405243,21.993258804679662
-12.401240124012418,21.988586748610384
-12.397239723972405,21.98391312669257
-12.393239323932391,21.97923793798686
-12.389238923892378,21.974561181553355
-12.385238523852365,21.969882856451623
-12.381238123812352,21.965202961740683
-12.377237723772396,21.960521496479046
-12.373237323732383,21.955838459724596
-12.36923692369237,21.95115385053477
-12.365236523652356,21.946467667966427
-12.361236123612343,21.94177991107591
-12.35723572357233,21.937090578918994
-12.353235323532374,21.932399670550975
-12.34923492349236,21.927707185026506
-12.345234523452348,21.9230131213998
-12.341234123412335,21.918317478724507
-12.337233723372321,21.913620256053733
-12.333233323332308,21.908921452440055
-12.329232923292352,21.90422106693554
-12.325232523252339,21.899519098591647
-12.321232123212326,21.894815546459373
-12.317231723172313,21.89011040958916
-12.3132313231323,21.885403687030916
-12.309230923092287,21.88069537783402
-12.30523052305233,21.87598548104734
-12.301230123012317,21.871273995719136
-12.297229722972304,21.86656092089722
-12.29322932293229,21.861846255628844
-12.289228922892278,21.85712999896073
-12.285228522852265,21.852412149939074
-12.281228122812252,21.847692707609536
-12.277227722772295,21.842971671017285
-12.273227322732282,21.838249039206868
-12.269226922692269,21.833524811222393
-12.265226522652256,21.82879898610742
-12.261226122612243,21.82407156290497
-12.25722572257223,21.819342540657548
-12.253225322532273,21.814611918407163
-12.24922492249226,21.809879695195203
-12.245224522452247,21.80514587006262
-12.241224122412234,21.800410442049824
-12.237223722372221,21.79567341019669
-12.233223322332208,21.790934773542578
-12.229222922292251,21.786194531126352
-12.225222522252238,21.78145268198626
-12.221222122212225,21.776709225160126
-12.217221722172212,21.77196415968522
-12.213221322132199,21.767217484598294
-12.209220922092186,21.76246919893558
-12.20522052205223,21.757719301732816
-12.201220122012217,21.752967792025135
-12.197219721972203,21.748214668847243
-12.19321932193219,21.743459931233296
-12.189218921892177,21.73870357821694
-12.185218521852164,21.733945608831288
-12.181218121812208,21.72918602210899
-12.177217721772195,21.724424817082078
-12.173217321732182,21.719661992782154
-12.169216921692168,21.714897548240288
-12.165216521652155,21.71013148248703
-12.161216121612142,21.705363794552415
-12.157215721572129,21.700594483465974
-12.153215321532173,21.695823548256755
-12.14921492149216,21.69105098795319
-12.145214521452147,21.68627680158331
-12.141214121412133,21.681500988174594
-12.13721372137212,21.67672354675402
-12.133213321332107,21.67194447634805
-12.129212921292151,21.667163775982672
-12.125212521252138,21.662381444683277
-12.121212121212125,21.657597481474838
-12.117211721172112,21.652811885381787
-12.113211321132098,21.648024655428063
-12.109210921092085,21.64323579063709
-12.105210521052129,21.638445290031814
-12.101210121012116,21.633653152634597
-12.097209720972103,21.62885937746739
-12.09320932093209,21.624063963551603
-12.089208920892077,21.61926690990814
-12.085208520852063,21.614468215557427
-12.081208120812107,21.609667879519392
-12.077207720772094,21.60486590081339
-12.073207320732081,21.600062278458363
-12.069206920692068,21.595257011472725
-12.065206520652055,21.59045009887439
-12.061206120612042,21.585641539680775
-12.057205720572028,21.58083133290881
-12.053205320532072,21.57601947757495
-12.049204920492059,21.57120597269506
-12.045204520452046,21.56639081728462
-12.041204120412033,21.561574010358562
-12.03720372037202,21.55675555093135
-12.033203320332007,21.551935438016937
-12.02920292029205,21.54711367062882
-12.025202520252037,21.542290247779928
-12.021202120212024,21.53746516848277
-12.017201720172011,21.53263843174934
-12.013201320131998,21.527810036591163
-12.009200920091985,21.52297998201925
-12.005200520052028,21.51814826704418
-12.001200120012015,21.51331489067593
-11.997199719972002,21.508479851924104
-11.993199319931989,21.50364314979777
-11.989198919891976,21.49880478330554
-11.985198519851963,21.493964751455522
-11.981198119812007,21.48912305325537
-11.977197719771993,21.484279687712178
-11.97319731973198,21.47943465383264
-11.969196919691967,21.47458795062295
-11.965196519651954,21.469739577088816
-11.961196119611941,21.464889532235468
-11.957195719571928,21.460037815067658
-11.953195319531972,21.455184424589692
-11.949194919491958,21.450329359805313
-11.945194519451945,21.44547261971787
-11.941194119411932,21.440614203330217
-11.937193719371919,21.43575410964473
-11.933193319331906,21.430892337663312
-11.92919291929195,21.426028886387428
-11.925192519251937,21.421163754817975
-11.921192119211923,21.416296941955476
-11.91719171917191,21.41142844679995
-11.913191319131897,21.40655826835095
-11.909190919091884,21.40168640560756
-11.905190519051928,21.39681285756843
-11.901190119011915,21.39193762323165
-11.897189718971902,21.387060701594937
-11.893189318931888,21.382182091655512
-11.889188918891875,21.37730179241013
-11.885188518851862,21.37241980285509
-11.881188118811906,21.367536121986262
-11.877187718771893,21.362650748798952
-11.87318731873188,21.357763682288102
-11.869186918691867,21.35287492144817
-11.865186518651853,21.34798446527315
-11.86118611861184,21.343092312756585
-11.857185718571827,21.338198462891555
-11.853185318531871,21.333302914670718
-11.849184918491858,21.32840566708618
-11.845184518451845,21.323506719129696
-11.841184118411832,21.318606069792533
-11.837183718371818,21.3137037180655
-11.833183318331805,21.308799662938966
-11.829182918291849,21.303893903402876
-11.825182518251836,21.298986438446626
-11.821182118211823,21.29407726705927
-11.81718171817181,21.289166388229376
-11.813181318131797,21.284253800945066
-11.809180918091783,21.279339504194024
-11.805180518051827,21.274423496963507
-11.801180118011814,21.269505778240248
-11.797179717971801,21.264586347010628
-11.793179317931788,21.259665202260557
-11.789178917891775,21.254742342975497
-11.785178517851762,21.249817768140478
-11.781178117811805,21.244891476740126
-11.777177717771792,21.23996346775852
-11.77317731773178,21.23503374017942
-11.769176917691766,21.230102292986103
-11.765176517651753,21.22516912516142
-11.76117611761174,21.220234235687773
-11.757175717571783,21.215297623547183
-11.75317531753177,21.210359287721143
-11.749174917491757,21.20541922719079
-11.745174517451744,21.200477440936837
-11.741174117411731,21.19553392793953
-11.737173717371718,21.19058868717871
-11.733173317331705,21.18564171763379
-11.729172917291748,21.180693018283787
-11.725172517251735,21.175742588107198
-11.721172117211722,21.170790426082192
-11.71717171717171,21.165836531186493
-11.713171317131696,21.16088090239739
-11.709170917091683,21.15592353869177
-11.705170517051727,21.15096443904612
-11.701170117011714,21.146003602436416
-11.6971697169717,21.141041027838316
-11.693169316931687,21.136076714227034
-11.689168916891674,21.131110660577363
-11.685168516851661,21.12614286586369
-11.681168116811705,21.12117332906002
-11.677167716771692,21.116202049139847
-11.673167316731679,21.11122902507636
-11.669166916691665,21.1062542558423
-11.665166516651652,21.101277740409998
-11.66116611661164,21.096299477751398
-11.657165716571683,21.091319466838048
-11.65316531653167,21.086337706641007
-11.649164916491657,21.08135419613103
-11.645164516451644,21.076368934278435
-11.64116411641163,21.071381920053135
-11.637163716371617,21.066393152424656
-11.633163316331604,21.061402630362114
-11.629162916291648,21.056410352834266
-11.625162516251635,21.05141631880938
-11.621162116211622,21.046420527255417
-11.617161716171609,21.041422977139927
-11.613161316131595,21.036423667430054
-11.609160916091582,21.031422597092558
-11.605160516051626,21.02641976509384
-11.601160116011613,21.02141517039982
-11.5971597159716,21.016408811976124
-11.593159315931587,21.011400688787962
-11.589158915891574,21.006390799800155
-11.58515851585156,21.001379143977147
-11.581158115811604,20.996365720283027
-11.577157715771591,20.991350527681412
-11.573157315731578,20.986333565135634
-11.569156915691565,20.981314831608614
-11.565156515651552,20.97629432606289
-11.561156115611539,20.97127204746064
-11.557155715571582,20.966247994763684
-11.55315531553157,20.961222166933382
-11.549154915491556,20.95619456293081
-11.545154515451543,20.951165181716654
-11.54115411541153,20.946134022251226
-11.537153715371517,20.941101083494456
-11.533153315331504,20.93606636440593
-11.529152915291547,20.93102986394489
-11.525152515251534,20.925991581070114
-11.521152115211521,20.92095151474012
-11.517151715171508,20.915909663913034
-11.513151315131495,20.910866027546618
-11.509150915091482,20.90582060459827
-11.505150515051525,20.900773394025084
-11.501150115011512,20.895724394783674
-11.4971497149715,20.890673605830415
-11.493149314931486,20.885621026121296
-11.489148914891473,20.880566654611943
-11.48514851485146,20.875510490257643
-11.481148114811504,20.870452532013367
-11.47714771477149,20.86539277883363
-11.473147314731477,20.860331229672706
-11.469146914691464,20.85526788348449
-11.465146514651451,20.850202739222546
-11.461146114611438,20.845135795840072
-11.457145714571482,20.840067052289978
-11.453145314531469,20.834996507524732
-11.449144914491455,20.829924160496557
-11.445144514451442,20.824850010157313
-11.44114411441143,20.81977405545853
-11.437143714371416,20.814696295351393
-11.43314331433146,20.809616728786796
-11.429142914291447,20.804535354715206
-11.425142514251434,20.799452172086852
-11.42114211421142,20.794367179851605
-11.417141714171407,20.789280376959024
-11.413141314131394,20.784191762358326
-11.409140914091381,20.779101334998405
-11.405140514051425,20.77400909382789
-11.401140114011412,20.768915037794958
-11.397139713971399,20.763819165847597
-11.393139313931385,20.758721476933427
-11.389138913891372,20.75362196999976
-11.38513851385136,20.74852064399359
-11.381138113811403,20.74341749786164
-11.37713771377139,20.73831253055021
-11.373137313731377,20.733205741005403
-11.369136913691364,20.72809712817298
-11.36513651365135,20.722986690998386
-11.361136113611337,20.717874428426775
-11.357135713571381,20.712760339403022
-11.353135313531368,20.707644422871606
-11.349134913491355,20.702526677776806
-11.345134513451342,20.697407103062563
-11.341134113411329,20.692285697672535
-11.337133713371315,20.687162460550073
-11.33313331333136,20.68203739063828
-11.329132913291346,20.67691048687985
-11.325132513251333,20.671781748217306
-11.32113211321132,20.666651173592836
-11.317131713171307,20.66151876194835
-11.313131313131294,20.656384512225472
-11.30913091309128,20.651248423365537
-11.305130513051324,20.646110494309635
-11.301130113011311,20.64097072399848
-11.297129712971298,20.635829111372598
-11.293129312931285,20.63068565537222
-11.289128912891272,20.62554035493729
-11.285128512851259,20.620393209007478
-11.281128112811302,20.615244216522225
-11.27712771277129,20.610093376420597
-11.273127312731276,20.604940687641488
-11.269126912691263,20.599786149123503
-11.26512651265125,20.59462975980497
-11.261126112611237,20.589471518623967
-11.25712571257128,20.58431142451833
-11.253125312531267,20.579149476425545
-11.249124912491254,20.57398567328294
-11.245124512451241,20.56882001402755
-11.241124112411228,20.56365249759616
-11.237123712371215,20.558483122925296
-11.233123312331259,20.553311888951274
-11.229122912291245,20.548138794610054
-11.225122512251232,20.54296383883746
-11.22112211221122,20.537787020569024
-11.217121712171206,20.53260833874004
-11.213121312131193,20.527427792285565
-11.20912091209118,20.52224538014041
-11.205120512051224,20.51706110123919
-11.20112011201121,20.51187495451617
-11.197119711971197,20.506686938905485
-11.193119311931184,20.501497053341012
-11.189118911891171,20.496305296756393
-11.185118511851158,20.49111166808504
-11.181118111811202,20.48591616626017
-11.177117711771189,20.480718790214674
-11.173117311731176,20.47551953888133
-11.169116911691162,20.470318411192647
-11.16511651165115,20.465115406080923
-11.161116111611136,20.459910522478236
-11.15711571157118,20.45470375931648
-11.153115311531167,20.44949511552724
-11.149114911491154,20.444284590041992
-11.14511451145114,20.43907218179195
-11.141114111411127,20.43385788970814
-11.137113711371114,20.428641712721376
-11.133113311331158,20.4234236497623
-11.129112911291145,20.41820369976124
-11.125112511251132,20.41298186164845
-11.121112111211119,20.407758134353934
-11.117111711171106,20.4025325168075
-11.113111311131092,20.397305007938765
-11.10911091109108,20.392075606677157
-11.105110511051123,20.386844311951936
-11.10111011101111,20.38161112269209
-11.097109710971097,20.376376037826503
-11.093109310931084,20.37113905628385
-11.08910891089107,20.365900176992632
-11.085108510851057,20.36065939888115
-11.081108110811101,20.355416720877574
-11.077107710771088,20.3501721419098
-11.073107310731075,20.344925660905634
-11.069106910691062,20.33967727679269
-11.065106510651049,20.33442698849841
-11.061106110611036,20.329174794950067
-11.05710571057108,20.323920695074793
-11.053105310531066,20.31866468779947
-11.049104910491053,20.313406772050904
-11.04510451045104,20.30814694675572
-11.041104110411027,20.30288521084038
-11.037103710371014,20.297621563231186
-11.033103310331057,20.292356002854326
-11.029102910291044,20.28708852863574
-11.025102510251031,20.2818191395013
-11.021102110211018,20.276547834376725
-11.017101710171005,20.271274612187565
-11.013101310130992,20.265999471859242
-11.009100910091036,20.260722412317065
-11.005100510051022,20.2554434324861
-11.00110011001101,20.25016253129138
-10.997099709970996,20.24487970765778
-10.993099309930983,20.239594960510026
-10.98909890989097,20.23430828877273
-10.985098509850957,20.22901969137036
-10.981098109811,20.223729167227308
-10.977097709770987,20.218436715267732
-10.973097309730974,20.21314233441577
-10.969096909690961,20.207846023595415
-10.965096509650948,20.20254778173053
-10.961096109610935,20.19724760774488
-10.957095709570979,20.19194550056214
-10.953095309530966,20.186641459105775
-10.949094909490952,20.18133548229925
-10.94509450945094,20.176027569065884
-10.941094109410926,20.17071771832889
-10.937093709370913,20.165405929011396
-10.933093309330957,20.160092200036445
-10.929092909290944,20.1547765303269
-10.92509250925093,20.149458918805614
-10.921092109210917,20.14413936439533
-10.917091709170904,20.13881786601869
-10.913091309130891,20.133494422598265
-10.909090909090935,20.128169033056555
-10.905090509050922,20.12284169631589
-10.901090109010909,20.117512411298613
-10.897089708970896,20.112181176926956
-10.893089308930882,20.10684799212309
-10.88908890889087,20.101512855809094
-10.885088508850856,20.09617576690699
-10.8810881088109,20.09083672433875
-10.877087708770887,20.0854957270262
-10.873087308730874,20.080152773891182
-10.86908690869086,20.07480786385546
-10.865086508650847,20.069460995840736
-10.861086108610834,20.064112168768645
-10.857085708570878,20.058761381560814
-10.853085308530865,20.053408633138712
-10.849084908490852,20.048053922423865
-10.845084508450839,20.042697248337706
-10.841084108410826,20.03733860980164
-10.837083708370812,20.031978005737024
-10.833083308330856,20.026615435065207
-10.829082908290843,20.0212508967074
-10.82508250825083,20.015884389584883
-10.821082108210817,20.010515912618875
-10.817081708170804,20.005145464730557
-10.81308130813079,19.999773044841092
-10.809080908090834,19.994398651871645
-10.805080508050821,19.98902228474326
-10.801080108010808,19.98364394237707
-10.797079707970795,19.978263623694147
-10.793079307930782,19.972881327615553
-10.789078907890769,19.967497053062345
-10.785078507850756,19.96211079895556
-10.7810781078108,19.956722564216275
-10.777077707770786,19.951332347765444
-10.773077307730773,19.94594014852414
-10.76907690769076,19.940545965413392
-10.765076507650747,19.935149797354242
-10.761076107610734,19.92975164326772
-10.757075707570777,19.924351502074924
-10.753075307530764,19.918949372696844
-10.749074907490751,19.91354525405459
-10.745074507450738,19.90813914506926
-10.741074107410725,19.90273104466197
-10.737073707370712,19.89732095175385
-10.733073307330756,19.891908865266107
-10.729072907290742,19.886494784119854
-10.72507250725073,19.88107870723634
-10.721072107210716,19.875660633536825
-10.717071707170703,19.870240561942595
-10.71307130713069,19.864818491374976
-10.709070907090734,19.85939442075537
-10.70507050705072,19.853968349005115
-10.701070107010707,19.848540275045707
-10.697069706970694,19.84311019779865
-10.693069306930681,19.837678116185508
-10.689068906890668,19.832244029127885
-10.685068506850655,19.826807935547457
-10.681068106810699,19.821369834365985
-10.677067706770686,19.815929724505196
-10.673067306730672,19.81048760488698
-10.66906690669066,19.80504347443327
-10.665066506650646,19.799597332066053
-10.661066106610633,19.794149176707414
-10.657065706570677,19.788699007279526
-10.653065306530664,19.78324682270455
-10.64906490649065,19.777792621904837
-10.645064506450638,19.772336403802775
-10.641064106410624,19.766878167320854
-10.637063706370611,19.761417911381642
-10.633063306330655,19.755955634907853
-10.629062906290642,19.750491336822172
-10.625062506250629,19.7450250160475
-10.621062106210616,19.739556671506804
-10.617061706170603,19.734086302123156
-10.61306130613059,19.728613906819735
-10.609060906090633,19.723139484519866
-10.60506050605062,19.71766303414688
-10.601060106010607,19.71218455462434
-10.597059705970594,19.70670404487588
-10.59305930593058,19.70122150382527
-10.589058905890568,19.69573693039639
-10.585058505850611,19.69025032351329
-10.581058105810598,19.684761682100056
-10.577057705770585,19.679271005081002
-10.573057305730572,19.673778291380547
-10.569056905690559,19.668283539923248
-10.565056505650546,19.662786749633813
-10.561056105610533,19.657287919437085
-10.557055705570576,19.6517870482581
-10.553055305530563,19.64628413502194
-10.54905490549055,19.640779178653936
-10.545054505450537,19.63527217807956
-10.541054105410524,19.629763132224433
-10.53705370537051,19.624252040014348
-10.533053305330554,19.618738900375288
-10.529052905290541,19.61322371223331
-10.525052505250528,19.607706474514753
-10.521052105210515,19.60218718614609
-10.517051705170502,19.59666584605397
-10.513051305130489,19.59114245316524
-10.509050905090533,19.585617006406956
-10.50505050505052,19.580089504706255
-10.501050105010506,19.574559946990576
-10.497049704970493,19.569028332187518
-10.49304930493048,19.56349465922488
-10.489048904890467,19.55795892703065
-10.48504850485051,19.552421134533073
-10.481048104810498,19.54688128066049
-10.477047704770484,19.541339364341543
-10.473047304730471,19.535795384505075
-10.469046904690458,19.530249340080132
-10.465046504650445,19.524701229995983
-10.461046104610432,19.519151053182124
-10.457045704570476,19.5135988085683
-10.453045304530463,19.5080444950844
-10.44904490449045,19.50248811166063
-10.445044504450436,19.496929657227412
-10.441044104410423,19.491369130715405
-10.43704370437041,19.485806531055502
-10.433043304330454,19.480241857178882
-10.42904290429044,19.47467510801687
-10.425042504250428,19.469106282501148
-10.421042104210414,19.463535379563606
-10.417041704170401,19.457962398136413
-10.413041304130388,19.45238733715198
-10.409040904090432,19.446810195543037
-10.405040504050419,19.44123097224246
-10.401040104010406,19.43564966618351
-10.397039703970393,19.43006627629969
-10.39303930393038,19.424480801524776
-10.389038903890366,19.41889324079283
-10.38503850385041,19.413303593038233
-10.381038103810397,19.40771185719554
-10.377037703770384,19.402118032199716
-10.37303730373037,19.39652211698598
-10.369036903690358,19.390924110489852
-10.365036503650344,19.38532401164715
-10.361036103610331,19.379721819393993
-10.357035703570375,19.374117532666855
-10.353035303530362,19.368511150402405
-10.349034903490349,19.362902671537736
-10.345034503450336,19.357292095010234
-10.341034103410323,19.351679419757595
-10.33703370337031,19.34606464471784
-10.333033303330353,19.340447768829357
-10.32903290329034,19.334828791030766
-10.325032503250327,19.329207710261123
-10.321032103210314,19.323584525459786
-10.3170317031703,19.317959235566462
-10.313031303130288,19.312331839521196
-10.309030903090331,19.306702336264426
-10.305030503050318,19.30107072473682
-10.301030103010305,19.295437003879538
-10.297029702970292,19.28980117263404
-10.293029302930279,19.284163229942152
-10.289028902890266,19.278523174746077
-10.28502850285031,19.27288100598842
-10.281028102810296,19.267236722612047
-10.277027702770283,19.261590323560313
-10.27302730273027,19.25594180777692
-10.269026902690257,19.250291174205955
-10.265026502650244,19.244638421791887
-10.261026102610288,19.23898354947962
-10.257025702570274,19.233326556214337
-10.253025302530261,19.22766744094174
-10.249024902490248,19.222006202607883
-10.245024502450235,19.216342840159232
-10.241024102410222,19.210677352542668
-10.237023702370209,19.205009738705478
-10.233023302330253,19.199339997595406
-10.22902290229024,19.193668128160503
-10.225022502250226,19.187994129349356
-10.221022102210213,19.182318000110946
-10.2170217021702,19.17663973939468
-10.213021302130187,19.170959346150404
-10.20902090209023,19.165276819328433
-10.205020502050218,19.159592157879427
-10.201020102010204,19.153905360754585
-10.197019701970191,19.148216426905535
-10.193019301930178,19.14252535528435
-10.189018901890165,19.136832144843552
-10.185018501850209,19.13113679453618
-10.181018101810196,19.12543930331561
-10.177017701770183,19.119739670135807
-10.17301730173017,19.114037893951167
-10.169016901690156,19.10833397371656
-10.165016501650143,19.102627908387337
-10.161016101610187,19.096919696919368
-10.157015701570174,19.091209338268904
-10.15301530153016,19.08549683139279
-10.149014901490148,19.079782175248333
-10.145014501450135,19.074065368793335
-10.141014101410121,19.068346410986106
-10.137013701370108,19.062625300785456
-10.133013301330152,19.056902037150742
-10.129012901290139,19.051176619041723
-10.125012501250126,19.045449045418795
-10.121012101210113,19.039719315242824
-10.1170117011701,19.03398742747521
-10.113011301130086,19.02825338107788
-10.10901090109013,19.02251717501333
-10.105010501050117,19.01677880824448
-10.101010101010104,19.011038279734905
-10.09700970097009,19.00529558844868
-10.093009300930078,18.999550733350436
-10.089008900890065,18.99380371340535
-10.085008500850108,18.988054527579195
-10.081008100810095,18.982303174838194
-10.077007700770082,18.97654965414924
-10.073007300730069,18.97079396447976
-10.069006900690056,18.965036104797754
-10.065006500650043,18.959276074071788
-10.061006100610086,18.953513871271056
-10.057005700570073,18.947749495365215
-10.05300530053006,18.941982945324632
-10.049004900490047,18.93621422012021
-10.045004500450034,18.930443318723466
-10.04100410041002,18.9246702401065
-10.037003700370008,18.918894983242033
-10.033003300330051,18.913117547103408
-10.029002900290038,18.90733793066449
-10.025002500250025,18.90155613289985
-10.021002100210012,18.89577215278465
-10.017001700169999,18.889985989294694
-10.013001300129986,18.884197641406374
-10.00900090009003,18.878407108096777
-10.005000500050016,18.87261438834351
-10.001000100010003,18.86681948112493
-9.99699969996999,18.861022385419997
-9.992999299929977,18.855223100208317
-9.988998899889964,18.849421624470153
-9.984998499850008,18.843617957186456
-9.980998099809995,18.83781209733873
-9.976997699769981,18.832004043909247
-9.972997299729968,18.826193795880915
-9.968996899689955,18.82038135223731
-9.964996499649942,18.81456671196269
-9.960996099609986,18.808749874042025
-9.956995699569973,18.80293083746086
-9.95299529952996,18.797109601205538
-9.948994899489946,18.791286164263056
-9.944994499449933,18.78546052562111
-9.94099409940992,18.779632684268098
-9.936993699369907,18.773802639193125
-9.93299329932995,18.767970389386033
-9.928992899289938,18.76213593383727
-9.924992499249925,18.756299271538122
-9.920992099209911,18.750460401480545
-9.916991699169898,18.74461932265723
-9.912991299129885,18.73877603406159
-9.908990899089929,18.732930534687824
-9.904990499049916,18.727082823530743
-9.900990099009903,18.72123289958602
-9.89698969896989,18.715380761850035
-9.892989298929876,18.709526409319917
-9.888988898889863,18.70366984099356
-9.884988498849907,18.69781105586964
-9.880988098809894,18.691950052947497
-9.87698769876988,18.686086831227346
-9.872987298729868,18.680221389710137
-9.868986898689855,18.6743537273976
-9.864986498649841,18.668483843292247
-9.860986098609885,18.662611736397402
-9.856985698569872,18.656737405717074
-9.852985298529859,18.650860850256183
-9.848984898489846,18.644982069020404
-9.844984498449833,18.63910106101621
-9.84098409840982,18.633217825250885
-9.836983698369863,18.627332360732574
-9.83298329832985,18.621444666470097
-9.828982898289837,18.615554741473236
-9.824982498249824,18.609662584752538
-9.82098209820981,18.603768195319393
-9.816981698169798,18.597871572186015
-9.812981298129785,18.591972714365454
-9.808980898089828,18.58607162087165
-9.804980498049815,18.580168290719268
-9.800980098009802,18.574262722923933
-9.796979697969789,18.5683549165021
-9.792979297929776,18.56244487047106
-9.788978897889763,18.556532583849002
-9.784978497849806,18.550618055654986
-9.780978097809793,18.544701284908857
-9.77697769776978,18.538782270631433
-9.772977297729767,18.53286101184439
-9.768976897689754,18.52693750757027
-9.76497649764974,18.52101175683253
-9.760976097609785,18.51508375865554
-9.756975697569771,18.50915351206446
-9.752975297529758,18.50322101608548
-9.748974897489745,18.49728626974564
-9.744974497449732,18.491349272072906
-9.740974097409719,18.485410022096158
-9.736973697369763,18.479468518845234
-9.73297329732975,18.473524761350784
-9.728972897289736,18.467578748644506
-9.724972497249723,18.461630479758995
-9.72097209720971,18.455679953727774
-9.716971697169697,18.449727169585326
-9.712971297129684,18.443772126367076
-9.708970897089728,18.437814823109438
-9.704970497049715,18.43185525884967
-9.700970097009701,18.425893432626115
-9.696969696969688,18.419929343478028
-9.692969296929675,18.413962990445654
-9.688968896889662,18.407994372570194
-9.684968496849706,18.402023488893896
-9.680968096809693,18.396050338459844
-9.67696769676968,18.39007492031225
-9.672967296729666,18.384097233496277
-9.668966896689653,18.378117277058088
-9.66496649664964,18.372135050044836
-9.660966096609684,18.36615055150474
-9.65696569656967,18.36016378048691
-9.652965296529658,18.35417473604158
-9.648964896489645,18.34818341721997
-9.644964496449631,18.342189823074342
-9.640964096409618,18.33619395265797
-9.636963696369662,18.33019580502521
-9.632963296329649,18.324195379231345
-9.628962896289636,18.31819267433281
-9.624962496249623,18.312187689387066
-9.62096209620961,18.306180423452616
-9.616961696169597,18.300170875589025
-9.612961296129583,18.294159044856926
-9.608960896089627,18.288144930318055
-9.604960496049614,18.282128531035106
-9.6009600960096,18.276109846071964
-9.596959695969588,18.270088874493567
-9.592959295929575,18.264065615365926
-9.588958895889562,18.258040067756163
-9.584958495849605,18.252012230732515
-9.580958095809592,18.245982103364216
-9.576957695769579,18.239949684721726
-9.572957295729566,18.233914973876566
-9.568956895689553,18.227877969901375
-9.56495649564954,18.221838671869925
-9.560956095609583,18.215797078857133
-9.55695569556957,18.20975318993894
-9.552955295529557,18.20370700419254
-9.548954895489544,18.19765852069622
-9.544954495449531,18.19160773852942
-9.540954095409518,18.18555465677272
-9.536953695369562,18.179499274507897
-9.532953295329548,18.17344159081777
-9.528952895289535,18.167381604786442
-9.524952495249522,18.16131931549913
-9.520952095209509,18.155254722042248
-9.516951695169496,18.14918782350336
-9.51295129512954,18.14311861897128
-9.508950895089527,18.137047107535864
-9.504950495049513,18.1309732882883
-9.5009500950095,18.12489716032092
-9.496949694969487,18.118818722727262
-9.492949294929474,18.112737974602073
-9.488948894889461,18.106654915041315
-9.484948494849505,18.100569543142186
-9.480948094809492,18.094481858003014
-9.476947694769478,18.088391858723455
-9.472947294729465,18.082299544404353
-9.468946894689452,18.076204914147805
-9.464946494649439,18.07010796705713
-9.460946094609483,18.064008702236944
-9.45694569456947,18.057907118792986
-9.452945294529457,18.051803215832376
-9.448944894489443,18.045696992463448
-9.44494449444943,18.03958844779581
-9.440944094409417,18.033477580940335
-9.436943694369461,18.027364391009208
-9.432943294329448,18.021248877115774
-9.428942894289435,18.015131038374783
-9.424942494249422,18.00901087390224
-9.420942094209408,18.002888382815442
-9.416941694169395,17.996763564232978
-9.412941294129439,17.99063641727479
-9.408940894089426,17.984506941062005
-9.404940494049413,17.978375134717183
-9.4009400940094,17.97224099736417
-9.396939693969387,17.966104528128128
-9.392939293929373,17.95996572613555
-9.38893889388936,17.953824590514266
-9.384938493849404,17.947681120393483
-9.380938093809391,17.941535314903625
-9.376937693769378,17.9353871731766
-9.372937293729365,17.929236694345615
-9.368936893689352,17.923083877545245
-9.364936493649338,17.91692872191142
-9.360936093609382,17.91077122658149
-9.356935693569369,17.904611390694047
-9.352935293529356,17.898449213389192
-9.348934893489343,17.89228469380836
-9.34493449344933,17.88611783109438
-9.340934093409317,17.879948624391478
-9.33693369336936,17.87377707284531
-9.332933293329347,17.86760317560282
-9.328932893289334,17.86142693181248
-9.324932493249321,17.855248340624144
-9.320932093209308,17.849067401189064
-9.316931693169295,17.842884112659934
-9.312931293129338,17.836698474190914
-9.308930893089325,17.830510484937474
-9.304930493049312,17.82432014405664
-9.300930093009299,17.818127450706847
-9.296929692969286,17.811932404047973
-9.292929292929273,17.805735003241363
-9.28892889288926,17.799535247449807
-9.284928492849303,17.7933331358376
-9.28092809280929,17.787128667570393
-9.276927692769277,17.780921841815427
-9.272927292729264,17.774712657741382
-9.268926892689251,17.76850111451843
-9.264926492649238,17.762287211318213
-9.260926092609282,17.75607094731393
-9.256925692569268,17.74985232168014
-9.252925292529255,17.743631333593044
-9.248924892489242,17.737407982230295
-9.244924492449229,17.73118226677108
-9.240924092409216,17.72495418639608
-9.23692369236926,17.71872374028757
-9.232923292329247,17.71249092762921
-9.228922892289233,17.706255747606335
-9.22492249224922,17.70001819940576
-9.220922092209207,17.693778282215863
-9.216921692169194,17.687535995226565
-9.212921292129238,17.68129133762938
-9.208920892089225,17.67504430861726
-9.204920492049212,17.668794907384854
-9.200920092009198,17.66254313312833
-9.196919691969185,17.656288985045443
-9.192919291929172,17.650032462335513
-9.18891889188916,17.643773564199464
-9.184918491849203,17.637512289839837
-9.18091809180919,17.63124863846065
-9.176917691769177,17.62498260926766
-9.172917291729163,17.618714201468173
-9.16891689168915,17.6124434142711
-9.164916491649137,17.606170246886997
-9.160916091609181,17.59989469852805
-9.156915691569168,17.593616768407976
-9.152915291529155,17.58733645574223
-9.148914891489142,17.58105375974787
-9.144914491449128,17.574768679643597
-9.140914091409115,17.568481214649758
-9.136913691369159,17.56219136398839
-9.132913291329146,17.555899126883073
-9.128912891289133,17.54960450255917
-9.12491249124912,17.543307490243667
-9.120912091209107,17.537008089165226
-9.116911691169094,17.530706298554186
-9.112911291129137,17.52440211764262
-9.108910891089124,17.51809554566415
-9.104910491049111,17.51178658185423
-9.100910091009098,17.505475225449963
-9.096909690969085,17.499161475690165
-9.092909290929072,17.49284533181535
-9.088908890889115,17.486526793067796
-9.084908490849102,17.480205858691377
-9.08090809080909,17.47388252793181
-9.076907690769076,17.467556800036512
-9.072907290729063,17.46122867425462
-9.06890689068905,17.45489814983702
-9.064906490649037,17.44856522603635
-9.06090609060908,17.44222990210703
-9.056905690569067,17.43589217730511
-9.052905290529054,17.42955205088854
-9.048904890489041,17.42320952211698
-9.044904490449028,17.416864590251866
-9.040904090409015,17.410517254556417
-9.036903690369058,17.40416751429567
-9.032903290329045,17.39781536873632
-9.028902890289032,17.391460817146992
-9.02490249024902,17.385103858798054
-9.020902090209006,17.378744492961683
-9.016901690168993,17.37238271891186
-9.012901290129037,17.366018535924432
-9.008900890089024,17.35965194327692
-9.00490049004901,17.35328294024881
-9.000900090008997,17.34691152612137
-8.996899689968984,17.340537700177705
-8.992899289928971,17.33416146170275
-8.988898889889015,17.32778280998333
-8.984898489849002,17.321401744307995
-8.980898089808989,17.315018263967282
-8.976897689768975,17.308632368253537
-8.972897289728962,17.302244056460975
-8.96889688968895,17.295853327885677
-8.964896489648936,17.2894601818256
-8.96089608960898,17.283064617580635
-8.956895689568967,17.276666634452415
-8.952895289528954,17.270266231744607
-8.94889488948894,17.263863408762724
-8.944894489448927,17.257458164814174
-8.940894089408914,17.251050499208286
-8.936893689368958,17.24464041125633
-8.932893289328945,17.238227900271376
-8.928892889288932,17.23181296556854
-8.924892489248919,17.22539560646482
-8.920892089208905,17.21897582227915
-8.916891689168892,17.2125536123324
-8.912891289128936,17.20612897594743
-8.908890889088923,17.199701912448912
-8.90489048904891,17.19327242116361
-8.900890089008897,17.186840501420196
-8.896889688968884,17.180406152549313
-8.89288928892887,17.17396937388356
-8.888888888888914,17.16753016475757
-8.884888488848901,17.161088524507814
-8.880888088808888,17.154644452472883
-8.876887688768875,17.148197947993317
-8.872887288728862,17.14174901041164
-8.868886888688849,17.13529763907239
-8.864886488648835,17.128843833322104
-8.86088608860888,17.122387592509366
-8.856885688568866,17.115928915984664
-8.852885288528853,17.109467803100614
-8.84888488848884,17.10300425321184
-8.844884488448827,17.096538265674976
-8.840884088408814,17.090069839848706
-8.836883688368857,17.08359897509379
-8.832883288328844,17.07712567077291
-8.828882888288831,17.070649926250937
-8.824882488248818,17.064171740894743
-8.820882088208805,17.05769111407327
-8.816881688168792,17.051208045157527
-8.812881288128835,17.044722533520638
-8.808880888088822,17.03823457853768
-8.80488048804881,17.031744179585935
-8.800880088008796,17.025251336044732
-8.796879687968783,17.018756047295504
-8.79287928792877,17.012258312721773
-8.788878887888814,17.005758131709207
-8.7848784878488,16.999255503645465
-8.780878087808787,16.992750427920434
-8.776877687768774,16.986242903926094
-8.772877287728761,16.979732931056535
-8.768876887688748,16.973220508707985
-8.764876487648735,16.96670563627881
-8.760876087608779,16.96018831316955
-8.756875687568765,16.95366853878277
-8.752875287528752,16.947146312523312
-8.74887488748874,16.940621633798127
-8.744874487448726,16.934094502016336
-8.740874087408713,16.927564916589212
-8.736873687368757,16.921032876930255
-8.732873287328744,16.914498382455008
-8.72887288728873,16.907961432581327
-8.724872487248717,16.901422026729207
-8.720872087208704,16.89488016432084
-8.716871687168691,16.888335844780606
-8.712871287128735,16.88178906753514
-8.708870887088722,16.87523983201315
-8.704870487048709,16.868688137645695
-8.700870087008695,16.862133983865995
-8.696869686968682,16.8555773701095
-8.69286928692867,16.849018295813885
-8.688868886888713,16.8424567604191
-8.6848684868487,16.835892763367216
-8.680868086808687,16.829326304102658
-8.676867686768674,16.822757382072073
-8.67286728672866,16.81618599672435
-8.668866886688647,16.80961214751064
-8.664866486648691,16.8030358338844
-8.660866086608678,16.796457055301236
-8.656865686568665,16.78987581121914
-8.652865286528652,16.78329210109835
-8.648864886488639,16.776705924401398
-8.644864486448625,16.770117280593084
-8.640864086408612,16.763526169140516
-8.636863686368656,16.75693258951314
-8.632863286328643,16.750336541182584
-8.62886288628863,16.74373802362291
-8.624862486248617,16.737137036310447
-8.620862086208604,16.73053357872385
-8.61686168616859,16.7239276503441
-8.612861286128634,16.71731925065454
-8.608860886088621,16.71070837914074
-8.604860486048608,16.70409503529072
-8.600860086008595,16.697479218594808
-8.596859685968582,16.690860928545682
-8.592859285928569,16.68424016463838
-8.588858885888612,16.677616926370337
-8.5848584858486,16.670991213241226
-8.580858085808586,16.664363024753225
-8.576857685768573,16.65773236041084
-8.57285728572856,16.651099219720955
-8.568856885688547,16.644463602192843
-8.56485648564859,16.637825507338206
-8.560856085608577,16.631184934671026
-8.556855685568564,16.624541883707796
-8.552855285528551,16.617896353967385
-8.548854885488538,16.61124834497107
-8.544854485448525,16.604597856242542
-8.540854085408512,16.597944887307907
-8.536853685368555,16.591289437695757
-8.532853285328542,16.58463150693697
-8.52885288528853,16.57797109456499
-8.524852485248516,16.571308200115666
-8.520852085208503,16.56464282312729
-8.51685168516849,16.5579749631406
-8.512851285128534,16.55130461969884
-8.50885088508852,16.54463179234758
-8.504850485048507,16.537956480634993
-8.500850085008494,16.531278684111665
-8.496849684968481,16.52459840233067
-8.492849284928468,16.517915634847558
-8.488848884888512,16.51123038122041
-8.484848484848499,16.50454264100967
-8.480848084808486,16.497852413778396
-8.476847684768472,16.491159699092112
-8.47284728472846,16.484464496518854
-8.468846884688446,16.477766805629148
-8.46484648464849,16.4710666259961
-8.460846084608477,16.46436395719519
-8.456845684568464,16.457658798804566
-8.45284528452845,16.45095115040485
-8.448844884488437,16.444241011579212
-8.444844484448424,16.43752838191335
-8.440844084408411,16.43081326099551
-8.436843684368455,16.42409564841654
-8.432843284328442,16.417375543769694
-8.428842884288429,16.410652946650934
-8.424842484248416,16.403927856658733
-8.420842084208402,16.39720027339413
-8.41684168416839,16.39047019646075
-8.412841284128433,16.38373762546483
-8.40884088408842,16.37700256001506
-8.404840484048407,16.37026499972286
-8.400840084008394,16.36352494420218
-8.39683968396838,16.356782393069587
-8.392839283928367,16.350037345944244
-8.388838883888411,16.343289802447966
-8.384838483848398,16.336539762205046
-8.380838083808385,16.329787224842534
-8.376837683768372,16.323032189990045
-8.372837283728359,16.316274657279834
-8.368836883688346,16.309514626346783
-8.36483648364839,16.302752096828453
-8.360836083608376,16.29598706836492
-8.356835683568363,16.289219540599028
-8.35283528352835,16.28244951317624
-8.348834883488337,16.27567698574466
-8.344834483448324,16.268901957955073
-8.340834083408367,16.262124429460957
-8.336833683368354,16.255344399918336
-8.332833283328341,16.24856186898603
-8.328832883288328,16.24177683632551
-8.324832483248315,16.23498930160092
-8.320832083208302,16.228199264479095
-8.316831683168289,16.221406724629567
-8.312831283128332,16.214611681724612
-8.30883088308832,16.207814135439065
-8.304830483048306,16.20101408545062
-8.300830083008293,16.194211531439624
-8.29682968296828,16.187406473089144
-8.292829282928267,16.180598910084974
-8.28882888288831,16.173788842115677
-8.284828482848297,16.166976268872414
-8.280828082808284,16.160161190049212
-8.276827682768271,16.153343605342794
-8.272827282728258,16.14652351445264
-8.268826882688245,16.13970091708096
-8.264826482648289,16.13287581293278
-8.260826082608276,16.126048201715744
-8.256825682568262,16.119218083140392
-8.25282528252825,16.112385456919995
-8.248824882488236,16.10555032277059
-8.244824482448223,16.09871268041099
-8.240824082408267,16.091872529562846
-8.236823682368254,16.085029869950446
-8.23282328232824,16.078184701301023
-8.228822882288227,16.07133702334454
-8.224822482248214,16.064486835813774
-8.220822082208201,16.057634138444303
-8.216821682168188,16.050778930974516
-8.212821282128232,16.04392121314566
-8.208820882088219,16.037060984701665
-8.204820482048206,16.030198245389425
-8.200820082008192,16.0233329949586
-8.19681968196818,16.01646523316171
-8.192819281928166,16.009594959754082
-8.18881888188821,16.002722174493947
-8.184818481848197,15.995846877142249
-8.180818081808184,15.988969067462904
-8.17681768176817,15.982088745222645
-8.172817281728157,15.975205910191065
-8.168816881688144,15.96832056214062
-8.164816481648188,15.961432700846679
-8.160816081608175,15.954542326087346
-8.156815681568162,15.94764943764374
-8.152815281528149,15.940754035299815
-8.148814881488136,15.933856118842412
-8.144814481448122,15.92695568806126
-8.140814081408166,15.920052742749032
-8.136813681368153,15.913147282701157
-8.13281328132814,15.906239307716111
-8.128812881288127,15.899328817595228
-8.124812481248114,15.892415812142756
-8.1208120812081,15.885500291165858
-8.116811681168087,15.878582254474622
-8.112811281128131,15.871661701882099
-8.108810881088118,15.86473863320414
-8.104810481048105,15.857813048259665
-8.100810081008092,15.850884946870485
-8.096809680968079,15.843954328861356
-8.092809280928066,15.837021194059979
-8.08880888088811,15.830085542297049
-8.084808480848096,15.823147373406087
-8.080808080808083,15.816206687223705
-8.07680768076807,15.809263483589435
-8.072807280728057,15.802317762345776
-8.068806880688044,15.795369523338206
-8.064806480648087,15.788418766415214
-8.060806080608074,15.781465491428143
-8.056805680568061,15.774509698231455
-8.052805280528048,15.767551386682552
-8.048804880488035,15.760590556641837
-8.044804480448022,15.753627207972709
-8.040804080408066,15.746661340541609
-8.036803680368052,15.739692954217851
-8.03280328032804,15.732722048873903
-8.028802880288026,15.72574862438519
-8.024802480248013,15.718772680630163
-8.020802080208,15.7117942174903
-8.016801680167987,15.704813234850096
-8.01280128012803,15.697829732597132
-8.008800880088017,15.690843710621879
-8.004800480048004,15.683855168817994
-8.000800080007991,15.676864107082125
-7.996799679967978,15.669870525313968
-7.992799279927965,15.662874423416275
-7.988798879888009,15.655875801294899
-7.984798479847996,15.648874658858611
-7.9807980798079825,15.641870996019392
-7.976797679767969,15.634864812692232
-7.972797279727956,15.62785610879521
-7.968796879687943,15.620844884249468
-7.964796479647987,15.613831138979277
-7.960796079607974,15.60681487291186
-7.956795679567961,15.599796085977662
-7.9527952795279475,15.592774778110174
-7.948794879487934,15.585750949245982
-7.944794479447921,15.578724599324778
-7.940794079407965,15.571695728289397
-7.936793679367952,15.564664336085649
-7.932793279327939,15.557630422662594
-7.928792879287926,15.550593987972363
-7.9247924792479125,15.5435550319702
-7.920792079207899,15.536513554614482
-7.916791679167943,15.529469555866752
-7.91279127912793,15.522423035691554
-7.908790879087917,15.515373994056706
-7.904790479047904,15.50832243093311
-7.900790079007891,15.50126834629482
-7.8967896789678775,15.494211740119033
-7.892789278927864,15.487152612386103
-7.888788878887908,15.480090963079578
-7.884788478847895,15.47302679218603
-7.880788078807882,15.465960099695334
-7.876787678767869,15.458890885600482
-7.872787278727856,15.45181914989764
-7.8687868786878425,15.444744892586138
-7.864786478647886,15.437668113668549
-7.860786078607873,15.430588813150472
-7.85678567856786,15.423506991040835
-7.852785278527847,15.416422647351713
-7.848784878487834,15.40933578209837
-7.844784478447821,15.402246395299272
-7.840784078407864,15.39515448697612
-7.836783678367851,15.388060057153695
-7.832783278327838,15.380963105860113
-7.828782878287825,15.373863633126666
-7.824782478247812,15.366761638987848
-7.820782078207799,15.359657123481387
-7.8167816781678425,15.35255008664827
-7.812781278127829,15.34544052853257
-7.808780878087816,15.33832844918174
-7.804780478047803,15.331213848646408
-7.80078007800779,15.324096726980448
-7.796779677967777,15.316977084240966
-7.792779277927764,15.309854920488322
-7.7887788778878075,15.302730235786166
-7.784778477847794,15.29560303020126
-7.780778077807781,15.288473303803762
-7.776777677767768,15.281341056667042
-7.772777277727755,15.274206288867731
-7.768776877687742,15.267069000485726
-7.764776477647786,15.259929191604245
-7.7607760776077725,15.252786862309634
-7.756775677567759,15.245642012691654
-7.752775277527746,15.238494642843303
-7.748774877487733,15.231344752860867
-7.74477447744772,15.224192342843907
-7.740774077407764,15.217037412895332
-7.736773677367751,15.209879963121198
-7.732773277327738,15.202719993631003
-7.728772877287724,15.195557504537497
-7.724772477247711,15.188392495956737
-7.720772077207698,15.181224968008085
-7.716771677167742,15.174054920814262
-7.712771277127729,15.16688235450116
-7.708770877087716,15.159707269198137
-7.704770477047703,15.152529665037816
-7.7007700770076895,15.14534954215615
-7.696769676967676,15.138166900692426
-7.692769276927663,15.130981740789249
-7.688768876887707,15.123794062592616
-7.684768476847694,15.116603866251717
-7.680768076807681,15.109411151919229
-7.676767676767668,15.102215919751119
-7.6727672767276545,15.095018169906709
-7.668766876687641,15.087817902548666
-7.664766476647685,15.080615117843065
-7.660766076607672,15.073409815959197
-7.656765676567659,15.066201997069852
-7.652765276527646,15.058991661351138
-7.648764876487633,15.051778808982533
-7.6447644764476195,15.044563440146883
-7.640764076407663,15.037345555030456
-7.63676367636765,15.03012515382276
-7.632763276327637,15.022902236716819
-7.628762876287624,15.015676803908994
-7.624762476247611,15.008448855599042
-7.620762076207598,15.001218391990095
-7.616761676167641,14.993985413288737
-7.612761276127628,14.986749919704804
-7.608760876087615,14.97951191145167
-7.604760476047602,14.97227138874607
-7.600760076007589,14.965028351808135
-7.596759675967576,14.957782800861416
-7.592759275927563,14.950534736132871
-7.588758875887606,14.943284157852915
-7.584758475847593,14.93603106625525
-7.58075807580758,14.928775461577134
-7.576757675767567,14.921517344059204
-7.572757275727554,14.91425671394552
-7.568756875687541,14.906993571483577
-7.5647564756475845,14.89972791692435
-7.560756075607571,14.892459750522107
-7.556755675567558,14.885189072534697
-7.552755275527545,14.877915883223364
-7.548754875487532,14.8706401828528
-7.544754475447519,14.863361971691138
-7.540754075407563,14.856081250010018
-7.5367536753675495,14.848798018084388
-7.532753275327536,14.841512276192795
-7.528752875287523,14.834224024617196
-7.52475247524751,14.826933263643017
-7.520752075207497,14.819639993559145
-7.516751675167541,14.812344214657982
-7.512751275127528,14.805045927235263
-7.5087508750875145,14.797745131590341
-7.504750475047501,14.79044182802599
-7.500750075007488,14.783136016848475
-7.496749674967475,14.775827698367534
-7.492749274927519,14.768516872896445
-7.488748874887506,14.761203540751833
-7.484748474847493,14.753887702253948
-7.4807480748074795,14.746569357726495
-7.476747674767466,14.739248507496672
-7.472747274727453,14.731925151895181
-7.46874687468744,14.724599291256217
-7.464746474647484,14.717270925917541
-7.460746074607471,14.709940056220265
-7.456745674567458,14.702606682509165
-7.4527452745274445,14.695270805132482
-7.448744874487431,14.687932424441966
-7.444744474447418,14.680591540792891
-7.440744074407462,14.6732481545441
-7.436743674367449,14.665902266057817
-7.432743274327436,14.65855387569993
-7.428742874287423,14.65120298383982
-7.4247424742474095,14.643849590850392
-7.420742074207396,14.636493697108087
-7.41674167416744,14.629135302992932
-7.412741274127427,14.62177440888835
-7.408740874087414,14.614411015181448
-7.404740474047401,14.607045122262837
-7.400740074007388,14.599676730526673
-7.3967396739673745,14.592305840370654
-7.392739273927418,14.584932452196092
-7.388738873887405,14.577556566407699
-7.384738473847392,14.570178183413894
-7.380738073807379,14.562797303626613
-7.376737673767366,14.555413927461348
-7.372737273727353,14.54802805533716
-7.3687368736873395,14.540639687676673
-7.364736473647383,14.53324882490614
-7.36073607360737,14.525855467455234
-7.356735673567357,14.51845961575735
-7.352735273527344,14.51106127024941
-7.348734873487331,14.503660431371925
-7.344734473447318,14.49625709956898
-7.340734073407361,14.4888512752883
-7.336733673367348,14.481442958981042
-7.332733273327335,14.474032151102115
-7.328732873287322,14.466618852109956
-7.324732473247309,14.459203062466605
-7.320732073207296,14.4517847826377
-7.3167316731673395,14.444364013092526
-7.312731273127326,14.436940754303821
-7.308730873087313,14.429515006748073
-7.3047304730473,14.422086770905334
-7.300730073007287,14.414656047259257
-7.296729672967274,14.407222836297118
-7.292729272927318,14.399787138509843
-7.2887288728873045,14.392348954391835
-7.284728472847291,14.384908284441256
-7.280728072807278,14.377465129159846
-7.276727672767265,14.370019489052964
-7.272727272727252,14.362571364629591
-7.268726872687239,14.355120756402346
-7.264726472647283,14.347667664887512
-7.2607260726072695,14.340212090604869
-7.256725672567256,14.332754034077972
-7.252725272527243,14.325293495833963
-7.24872487248723,14.317830476403623
-7.244724472447217,14.310364976321376
-7.240724072407261,14.302896996125336
-7.236723672367248,14.295426536357114
-7.2327232723272346,14.287953597562113
-7.228722872287221,14.280478180289345
-7.224722472247208,14.273000285091461
-7.220722072207195,14.265519912524775
-7.216721672167239,14.258037063149303
-7.212721272127226,14.25055173752857
-7.208720872087213,14.243063936229907
-7.2047204720472,14.235573659824265
-7.2007200720071864,14.228080908886248
-7.196719671967173,14.220585683994138
-7.192719271927217,14.213087985729922
-7.188718871887204,14.205587814679122
-7.184718471847191,14.19808517143107
-7.180718071807178,14.190580056578728
-7.176717671767165,14.183072470718734
-7.1727172717271515,14.1755624144514
-7.168716871687195,14.168049888380777
-7.164716471647182,14.160534893114441
-7.160716071607169,14.153017429263807
-7.156715671567156,14.145497497443918
-7.152715271527143,14.137975098273518
-7.14871487148713,14.130450232375033
-7.1447144714471165,14.122922900374583
-7.14071407140716,14.11539310290203
-7.136713671367147,14.107860840590785
-7.132713271327134,14.10032611407811
-7.128712871287121,14.092788924004909
-7.124712471247108,14.085249271015796
-7.120712071207095,14.077707155759082
-7.116711671167138,14.070162578886839
-7.112711271127125,14.062615541054695
-7.108710871087112,14.055066042922137
-7.104710471047099,14.04751408515231
-7.100710071007086,14.03995966841208
-7.096709670967073,14.032402793372022
-7.0927092709271164,14.02484346070648
-7.088708870887103,14.017281671093366
-7.08470847084709,14.009717425214463
-7.080708070807077,14.002150723755232
-7.076707670767064,13.994581567404843
-7.072707270727051,13.987009956856209
-7.068706870687095,13.979435892806013
-7.0647064706470815,13.971859375954516
-7.060706070607068,13.964280407005862
-7.056705670567055,13.956698986667885
-7.052705270527042,13.949115115652138
-7.048704870487029,13.941528794673932
-7.044704470447016,13.933940024452296
-7.04070407040706,13.926348805710065
-7.0367036703670465,13.918755139173655
-7.032703270327033,13.911159025573381
-7.02870287028702,13.903560465643253
-7.024702470247007,13.895959460121029
-7.020702070206994,13.888356009748211
-7.016701670167038,13.880750115270109
-7.012701270127025,13.873141777435626
-7.0087008700870115,13.865530996997578
-7.004700470046998,13.85791777471248
-7.000700070006985,13.850302111340609
-6.996699669966972,13.842684007645996
-6.992699269927016,13.835063464396487
-6.988698869887003,13.827440482363537
-6.98469846984699,13.819815062322514
-6.9806980698069765,13.81218720505251
-6.976697669766963,13.804556911336373
-6.97269726972695,13.796924181960723
-6.968696869686994,13.789289017716005
-6.964696469646981,13.781651419396281
-6.960696069606968,13.774011387799538
-6.956695669566955,13.766368923727489
-6.9526952695269415,13.75872402798562
-6.948694869486928,13.751076701383202
-6.944694469446915,13.743426944733278
-6.940694069406959,13.73577475885273
-6.936693669366946,13.728120144562064
-6.932693269326933,13.720463102685729
-6.92869286928692,13.712803634051907
-6.9246924692469065,13.705141739492564
-6.920692069206893,13.697477419843462
-6.916691669166937,13.6898106759442
-6.912691269126924,13.682141508638015
-6.908690869086911,13.674469918772095
-6.904690469046898,13.666795907197368
-6.900690069006885,13.659119474768563
-6.8966896689668715,13.651440622344202
-6.892689268926915,13.64375935078666
-6.888688868886902,13.636075660961962
-6.884688468846889,13.628389553740087
-6.880688068806876,13.620701029994766
-6.876687668766863,13.613010090603542
-6.87268726872685,13.605316736447751
-6.868686868686893,13.597620968412603
-6.86468646864688,13.589922787386953
-6.860686068606867,13.582222194263634
-6.856685668566854,13.574519189939231
-6.852685268526841,13.566813775314142
-6.848684868486828,13.559105951292587
-6.844684468446815,13.551395718782597
-6.840684068406858,13.543683078696082
-6.836683668366845,13.535968031948606
-6.832683268326832,13.528250579459716
-6.828682868286819,13.52053072215273
-6.824682468246806,13.512808460954783
-6.820682068206793,13.505083796796852
-6.8166816681668365,13.497356730613774
-6.812681268126823,13.489627263344065
-6.80868086808681,13.481895395930232
-6.804680468046797,13.47416112931856
-6.800680068006784,13.466424464459157
-6.796679667966771,13.458685402305974
-6.792679267926815,13.45094394381685
-6.7886788678868015,13.443200089953294
-6.784678467846788,13.435453841680822
-6.780678067806775,13.427705199968727
-6.776677667766762,13.41995416579015
-6.772677267726749,13.412200740122067
-6.768676867686793,13.40444492394536
-6.76467646764678,13.396686718244585
-6.7606760676067665,13.388926124008307
-6.756675667566753,13.381163142228893
-6.75267526752674,13.373397773902548
-6.748674867486727,13.36563002002933
-6.744674467446771,13.357859881613205
-6.740674067406758,13.35008735966183
-6.736673667366745,13.342312455186875
-6.7326732673267315,13.334535169203807
-6.728672867286718,13.326755502731963
-6.724672467246705,13.31897345679452
-6.720672067206692,13.311189032418529
-6.716671667166736,13.303402230634946
-6.712671267126723,13.295613052478435
-6.70867086708671,13.287821498987677
-6.704670467046697,13.280027571205167
-6.700670067006683,13.272231270177267
-6.69666966696667,13.2644325969542
-6.692669266926714,13.256631552590116
-6.688668866886701,13.248828138142875
-6.684668466846688,13.24102235467436
-6.680668066806675,13.233214203250283
-6.676667666766662,13.225403684940224
-6.6726672667266484,13.217590800817634
-6.668666866686692,13.2097755519599
-6.664666466646679,13.201957939448121
-6.660666066606666,13.194137964367439
-6.656665666566653,13.186315627806817
-6.65266526652664,13.1784909308591
-6.648664866486627,13.17066387462102
-6.64466446644667,13.162834460193237
-6.640664066406657,13.155002688680147
-6.636663666366644,13.147168561190183
-6.632663266326631,13.139332078835613
-6.628662866286618,13.131493242732596
-6.624662466246605,13.123652054001179
-6.620662066206592,13.1158085137653
-6.616661666166635,13.107962623152844
-6.612661266126622,13.100114383295429
-6.608660866086609,13.092263795328726
-6.604660466046596,13.084410860392248
-6.600660066006583,13.07655557962941
-6.59665966596657,13.068697954187522
-6.592659265926613,13.060837985217846
-6.5886588658866,13.052975673875386
-6.584658465846587,13.045111021319213
-6.580658065806574,13.037244028712239
-6.576657665766561,13.029374697221286
-6.572657265726548,13.021503028017083
-6.568656865686592,13.013629022274317
-6.5646564656465785,13.005752681171428
-6.560656065606565,12.99787400589092
-6.556655665566552,12.989992997619154
-6.552655265526539,12.982109657546411
-6.548654865486526,12.974223986866882
-6.54465446544657,12.96633598677872
-6.540654065406557,12.958445658483843
-6.5366536653665435,12.950553003188242
-6.53265326532653,12.942658022101773
-6.528652865286517,12.93476071643821
-6.524652465246504,12.926861087415258
-6.520652065206491,12.918959136254532
-6.516651665166535,12.91105486418163
-6.512651265126522,12.903148272425915
-6.5086508650865085,12.895239362220835
-6.504650465046495,12.887328134803711
-6.500650065006482,12.879414591415799
-6.496649664966469,12.871498733302278
-6.492649264926513,12.863580561712315
-6.4886488648865,12.855660077898847
-6.484648464846487,12.847737283118908
-6.4806480648064735,12.839812178633416
-6.47664766476646,12.831884765707215
-6.472647264726447,12.823955045609102
-6.468646864686491,12.816023019611853
-6.464646464646478,12.808088688992033
-6.460646064606465,12.800152055030305
-6.456645664566452,12.792213119011226
-6.4526452645264385,12.784271882223287
-6.448644864486425,12.776328345958936
-6.444644464446469,12.768382511514618
-6.440644064406456,12.760434380190564
-6.436643664366443,12.752483953291117
-6.43264326432643,12.744531232124515
-6.428642864286417,12.73657621800295
-6.4246424642464035,12.728618912242572
-6.420642064206447,12.720659316163532
-6.416641664166434,12.71269743108978
-6.412641264126421,12.704733258349385
-6.408640864086408,12.696766799274325
-6.404640464046395,12.688798055200527
-6.400640064006382,12.680827027467895
-6.3966396639663685,12.672853717420285
-6.392639263926412,12.664878126405577
-6.388638863886399,12.656900255775456
-6.384638463846386,12.648920106885727
-6.380638063806373,12.640937681096121
-6.37663766376636,12.632952979770337
-6.372637263726347,12.624966004276041
-6.36863686368639,12.616976755984927
-6.364636463646377,12.608985236272508
-6.360636063606364,12.600991446518425
-6.356635663566351,12.592995388106251
-6.352635263526338,12.58499706242353
-6.348634863486325,12.576996470861795
-6.3446344634463685,12.568993614816607
-6.340634063406355,12.560988495687353
-6.336633663366342,12.552981114877563
-6.332633263326329,12.5449714737947
-6.328632863286316,12.536959573850218
-6.324632463246303,12.528945416459555
-6.320632063206347,12.520929003042198
-6.3166316631663335,12.512910335021461
-6.31263126312632,12.504889413824817
-6.308630863086307,12.496866240883673
-6.304630463046294,12.48884081763344
-6.300630063006281,12.480813145513524
-6.296629662966268,12.472783225967333
-6.292629262926312,12.464751060442328
-6.2886288628862985,12.45671665038981
-6.284628462846285,12.448679997265245
-6.280628062806272,12.44064110252806
-6.276627662766259,12.432599967641677
-6.272627262726246,12.424556594073536
-6.26862686268629,12.41651098329514
-6.264626462646277,12.408463136781842
-6.2606260626062635,12.40041305601317
-6.25662566256625,12.39236074247261
-6.252625262526237,12.384306197647675
-6.248624862486224,12.376249423029886
-6.244624462446268,12.368190420114848
-6.240624062406255,12.360129190402024
-6.236623662366242,12.352065735395055
-6.2326232623262285,12.344000056601564
-6.228622862286215,12.335932155533195
-6.224622462246202,12.327862033705626
-6.220622062206246,12.319789692638619
-6.216621662166233,12.311715133855797
-6.21262126212622,12.303638358884994
-6.208620862086207,12.295559369258013
-6.2046204620461936,12.287478166510708
-6.20062006200618,12.279394752182958
-6.196619661966167,12.271309127818697
-6.192619261926211,12.263221294965948
-6.188618861886198,12.255131255176618
-6.184618461846185,12.247039010006823
-6.180618061806172,12.238944561016678
-6.176617661766159,12.23084790977034
-6.172617261726145,12.22274905783603
-6.168616861686189,12.214648006786067
-6.164616461646176,12.206544758196673
-6.160616061606163,12.198439313648276
-6.15661566156615,12.190331674725325
-6.152615261526137,12.182221843016327
-6.148614861486124,12.17410982011385
-6.144614461446167,12.165995607614583
-6.140614061406154,12.157879207119118
-6.136613661366141,12.149760620232286
-6.132613261326128,12.141639848562926
-6.128612861286115,12.133516893723963
-6.124612461246102,12.12539175733239
-6.120612061206145,12.117264441009329
-6.116611661166132,12.109134946379827
-6.112611261126119,12.101003275073174
-6.108610861086106,12.092869428722686
-6.104610461046093,12.084733408965768
-6.10061006100608,12.076595217443915
-6.096609660966067,12.06845485580271
-6.09260926092611,12.060312325691882
-6.088608860886097,12.052167628765096
-6.084608460846084,12.044020766680271
-6.080608060806071,12.03587174109938
-6.076607660766058,12.027720553688486
-6.072607260726045,12.019567206117765
-6.068606860686089,12.01141170006155
-6.0646064606460754,12.003254037198117
-6.060606060606062,11.995094219210019
-6.056605660566049,11.986932247783864
-6.052605260526036,11.97876812461038
-6.048604860486023,11.970601851384405
-6.044604460446067,11.962433429804962
-6.040604060406054,11.954262861575023
-6.0366036603660405,11.946090148401849
-6.032603260326027,11.937915291996777
-6.028602860286014,11.929738294075273
-6.024602460246001,11.921559156356937
-6.020602060206045,11.913377880565553
-6.016601660166032,11.905194468428874
-6.012601260126019,11.89700892167897
-6.0086008600860055,11.888821242051984
-6.004600460045992,11.880631431288213
-6.000600060005979,11.872439491132097
-5.996599659966023,11.86424542333228
-5.99259925992601,11.85604922964139
-5.988598859885997,11.847850911816384
-5.984598459845984,11.839650471618313
-5.9805980598059705,11.831447910812392
-5.976597659765957,11.823243231167993
-5.972597259725944,11.815036434458662
-5.968596859685988,11.806827522462164
-5.964596459645975,11.798616496960266
-5.960596059605962,11.790403359739075
-5.956595659565949,11.782188112588825
-5.9525952595259355,11.773970757303928
-5.948594859485922,11.76575129568297
-5.944594459445966,11.757529729528786
-5.940594059405953,11.749306060648225
-5.93659365936594,11.741080290852501
-5.932593259325927,11.73285242195696
-5.928592859285914,11.724622455781146
-5.9245924592459005,11.716390394148803
-5.920592059205944,11.708156238887936
-5.916591659165931,11.699919991830578
-5.912591259125918,11.69168165481315
-5.908590859085905,11.683441229676223
-5.904590459045892,11.675198718264584
-5.900590059005879,11.666954122427233
-5.896589658965922,11.658707444017454
-5.892589258925909,11.65045868489258
-5.888588858885896,11.642207846914346
-5.884588458845883,11.633954931948654
-5.88058805880587,11.62569994186565
-5.876587658765857,11.6174428785397
-5.872587258725844,11.60918374384943
-5.868586858685887,11.600922539677756
-5.864586458645874,11.592659267911662
-5.860586058605861,11.58439393044257
-5.856585658565848,11.576126529166087
-5.852585258525835,11.56785706598208
-5.848584858485822,11.559585542794677
-5.8445844584458655,11.551311961512324
-5.840584058405852,11.54303632404757
-5.836583658365839,11.534758632317393
-5.832583258325826,11.526478888243004
-5.828582858285813,11.51819709374988
-5.8245824582458,11.509913250767786
-5.820582058205844,11.501627361230826
-5.8165816581658305,11.493339427077224
-5.812581258125817,11.485049450249663
-5.808580858085804,11.47675743269507
-5.804580458045791,11.46846337636467
-5.800580058005778,11.460167283213995
-5.796579657965822,11.451869155202935
-5.792579257925809,11.443568994295527
-5.7885788578857955,11.435266802460287
-5.784578457845782,11.426962581669999
-5.780578057805769,11.418656333901767
-5.776577657765756,11.410348061137027
-5.772577257725743,11.402037765361538
-5.768576857685787,11.393725448565458
-5.764576457645774,11.385411112743109
-5.7605760576057605,11.377094759893325
-5.756575657565747,11.368776392019235
-5.752575257525734,11.360456011128322
-5.748574857485721,11.352133619232417
-5.744574457445765,11.34380921834777
-5.740574057405752,11.335482810494824
-5.736573657365739,11.327154397698564
-5.7325732573257255,11.318823981988286
-5.728572857285712,11.31049156539767
-5.724572457245699,11.302157149964769
-5.720572057205743,11.293820737732085
-5.71657165716573,11.285482330746333
-5.712571257125717,11.2771419310588
-5.708570857085704,11.268799540725109
-5.7045704570456905,11.26045516180529
-5.700570057005677,11.252108796363782
-5.696569656965721,11.243760446469494
-5.692569256925708,11.235410114195576
-5.688568856885695,11.227057801619774
-5.684568456845682,11.21870351082421
-5.680568056805669,11.210347243895427
-5.676567656765656,11.201989002924414
-5.672567256725642,11.193628790006594
-5.668566856685686,11.185266607241898
-5.664566456645673,11.176902456734533
-5.66056605660566,11.168536340593333
-5.656565656565647,11.16016826093154
-5.652565256525634,11.151798219866857
-5.648564856485621,11.143426219521462
-5.644564456445664,11.135052262022066
-5.640564056405651,11.126676349499684
-5.636563656365638,11.118298484089996
-5.632563256325625,11.109918667933108
-5.628562856285612,11.101536903173635
-5.624562456245599,11.09315319196068
-5.620562056205642,11.084767536447922
-5.616561656165629,11.076379938793373
-5.612561256125616,11.06799040115974
-5.608560856085603,11.059598925714194
-5.60456045604559,11.051205514628434
-5.600560056005577,11.042810170078695
-5.5965596559656205,11.034412894245813
-5.592559255925607,11.02601368931499
-5.588558855885594,11.017612557476156
-5.584558455845581,11.009209500923738
-5.580558055805568,11.000804521856734
-5.576557655765555,10.992397622478697
-5.572557255725599,10.983988804997827
-5.568556855685586,10.975578071626718
-5.564556455645572,10.967165424582728
-5.560556055605559,10.958750866087755
-5.556555655565546,10.950334398368286
-5.552555255525533,10.941916023655418
-5.54855485548552,10.933495744184855
-5.544554455445564,10.925073562196983
-5.540554055405551,10.916649479936622
-5.5365536553655375,10.908223499653406
-5.532553255325524,10.899795623601543
-5.528552855285511,10.891365854039881
-5.524552455245498,10.88293419323192
-5.520552055205542,10.87450064344587
-5.516551655165529,10.866065206954419
-5.512551255125516,10.857627886035107
-5.5085508550855025,10.84918868297009
-5.504550455045489,10.84074760004619
-5.500550055005476,10.832304639554936
-5.49654965496552,10.823859803792594
-5.492549254925507,10.815413095059954
-5.488548854885494,10.8069645156627
-5.484548454845481,10.798514067911162
-5.4805480548054675,10.790061754120394
-5.476547654765454,10.781607576610174
-5.472547254725498,10.773151537705083
-5.468546854685485,10.764693639734253
-5.464546454645472,10.75623388503175
-5.460546054605459,10.747772275936336
-5.456545654565446,10.739308814791535
-5.4525452545254325,10.730843503945643
-5.448544854485419,10.722376345751726
-5.444544454445463,10.713907342567708
-5.44054405440545,10.705436496756112
-5.436543654365437,10.69696381068445
-5.432543254325424,10.688489286724971
-5.428542854285411,10.680012927254754
-5.4245424542453975,10.671534734655683
-5.420542054205441,10.663054711314546
-5.416541654165428,10.65457285962278
-5.412541254125415,10.64608918197685
-5.408540854085402,10.637603680778014
-5.404540454045389,10.62911635843239
-5.400540054005376,10.620627217350968
-5.396539653965419,10.612136259949676
-5.392539253925406,10.603643488649139
-5.388538853885393,10.59514890587506
-5.38453845384538,10.586652514057988
-5.380538053805367,10.578154315633373
-5.376537653765354,10.569654313041589
-5.3725372537253975,10.561152508727995
-5.368536853685384,10.552648905142696
-5.364536453645371,10.544143504740932
-5.360536053605358,10.535636309982829
-5.356535653565345,10.52712732333347
-5.352535253525332,10.518616547262916
-5.348534853485319,10.510103984246191
-5.3445344534453625,10.501589636763379
-5.340534053405349,10.493073507299368
-5.336533653365336,10.484555598344235
-5.332533253325323,10.476035912393009
-5.32853285328531,10.467514451945739
-5.324532453245297,10.458991219507507
-5.320532053205341,10.45046621758849
-5.3165316531653275,10.441939448703739
-5.312531253125314,10.433410915373539
-5.308530853085301,10.424880620123185
-5.304530453045288,10.416348565483045
-5.300530053005275,10.40781475398858
-5.296529652965319,10.399279188180401
-5.292529252925306,10.39074187060404
-5.2885288528852925,10.382202803810335
-5.284528452845279,10.373661990355178
-5.280528052805266,10.365119432799602
-5.276527652765253,10.356575133709779
-5.272527252725297,10.348029095657097
-5.268526852685284,10.339481321217928
-5.264526452645271,10.330931812973997
-5.2605260526052575,10.322380573512152
-5.256525652565244,10.31382760542444
-5.252525252525231,10.305272911308101
-5.248524852485275,10.296716493765663
-5.244524452445262,10.288158355404686
-5.240524052405249,10.279598498838155
-5.236523652365236,10.271036926684234
-5.2325232523252225,10.262473641566348
-5.228522852285209,10.253908646113187
-5.224522452245196,10.245341942958719
-5.22052205220524,10.236773534742257
-5.216521652165227,10.228203424108237
-5.212521252125214,10.21963161370658
-5.208520852085201,10.211058106192477
-5.2045204520451875,10.202482904226443
-5.200520052005174,10.193906010474336
-5.196519651965218,10.18532742760744
-5.192519251925205,10.176747158302202
-5.188518851885192,10.16816520524065
-5.184518451845179,10.159581571110124
-5.180518051805166,10.150996258603374
-5.1765176517651526,10.142409270418556
-5.172517251725196,10.133820609259311
-5.168516851685183,10.125230277834532
-5.16451645164517,10.116638278858742
-5.160516051605157,10.108044615051861
-5.156515651565144,10.099449289139278
-5.152515251525131,10.090852303851868
-5.148514851485174,10.082253661926062
-5.144514451445161,10.073653366103608
-5.140514051405148,10.065051419131962
-5.136513651365135,10.05644782376405
-5.132513251325122,10.047842582758339
-5.128512851285109,10.039235698878855
-5.124512451245096,10.03062717489519
-5.120512051205139,10.022017013582586
-5.116511651165126,10.013405217721685
-5.112511251125113,10.004791790098924
-5.1085108510851,9.996176733506303
-5.104510451045087,9.987560050741449
-5.100510051005074,9.978941744607642
-5.0965096509651175,9.970321817913877
-5.092509250925104,9.961700273474639
-5.088508850885091,9.953077114110277
-5.084508450845078,9.944452342646793
-5.080508050805065,9.935825961915887
-5.076507650765052,9.927197974754993
-5.072507250725096,9.918568384007346
-5.0685068506850826,9.909937192521744
-5.064506450645069,9.901304403152945
-5.060506050605056,9.892670018761422
-5.056505650565043,9.884034042213447
-5.05250525052503,9.8753964763811
-5.048504850485074,9.86675732414235
-5.044504450445061,9.858116588380808
-5.040504050405048,9.849474271986134
-5.0365036503650344,9.840830377853791
-5.032503250325021,9.832184908885123
-5.028502850285008,9.823537867987367
-5.024502450244995,9.814889258073674
-5.020502050205039,9.806239082063186
-5.016501650165026,9.79758734288079
-5.012501250125013,9.788934043457523
-5.0085008500849995,9.78027918673033
-5.004500450044986,9.771622775642138
-5.000500050004973,9.762964813141881
-4.996499649965017,9.75430530218457
-4.992499249925004,9.745644245731055
-4.988498849884991,9.736981646748431
-4.984498449844978,9.728317508209786
-4.9804980498049645,9.719651833094295
-4.976497649764951,9.710984624387219
-4.972497249724995,9.702315885080003
-4.968496849684982,9.69364561817002
-4.964496449644969,9.684973826660984
-4.960496049604956,9.676300513562701
-4.956495649564943,9.667625681891156
-4.9524952495249295,9.658949334668526
-4.948494849484973,9.650271474923256
-4.94449444944496,9.641592105689833
-4.940494049404947,9.632911230009169
-4.936493649364934,9.624228850928382
-4.932493249324921,9.615544971500862
-4.928492849284908,9.606859594786286
-4.9244924492448945,9.598172723850652
-4.920492049204938,9.589484361766347
-4.916491649164925,9.580794511611906
-4.912491249124912,9.572103176472424
-4.908490849084899,9.563410359439311
-4.904490449044886,9.554716063610378
-4.900490049004873,9.546020292089846
-4.896489648964916,9.537323047988442
-4.892489248924903,9.528624334423146
-4.88848884888489,9.519924154517602
-4.884488448844877,9.511222511401883
-4.880488048804864,9.50251940821256
-4.876487648764851,9.49381484809274
-4.8724872487248945,9.485108834192129
-4.868486848684881,9.47640136966681
-4.864486448644868,9.467692457679634
-4.860486048604855,9.45898210139999
-4.856485648564842,9.450270304003887
-4.852485248524829,9.441557068673976
-4.848484848484873,9.432842398599627
-4.8444844484448595,9.42412629697669
-4.840484048404846,9.41540876700791
-4.836483648364833,9.406689811902686
-4.83248324832482,9.397969434877147
-4.828482848284807,9.389247639154181
-4.824482448244851,9.380524427963518
-4.820482048204838,9.371799804541487
-4.8164816481648245,9.363073772131425
-4.812481248124811,9.35434633398345
-4.808480848084798,9.34561749335453
-4.804480448044785,9.336887253508507
-4.800480048004772,9.32815561771613
-4.796479647964816,9.319422589255128
-4.792479247924803,9.310688171409971
-4.7884788478847895,9.30195236747229
-4.784478447844776,9.293215180740637
-4.780478047804763,9.284476614520555
-4.77647764776475,9.27573667212462
-4.772477247724794,9.266995356872522
-4.768476847684781,9.25825267209082
-4.764476447644768,9.249508621113357
-4.7604760476047545,9.240763207281022
-4.756475647564741,9.232016433941844
-4.752475247524728,9.223268304451002
-4.748474847484772,9.214518822170927
-4.744474447444759,9.20576799047104
-4.740474047404746,9.197015812728193
-4.736473647364733,9.188262292326417
-4.7324732473247195,9.179507432657012
-4.728472847284706,9.170751237118568
-4.72447244724475,9.161993709117056
-4.720472047204737,9.15323485206559
-4.716471647164724,9.14447466938484
-4.712471247124711,9.135713164502798
-4.708470847084698,9.126950340854865
-4.7044704470446845,9.118186201883871
-4.700470047004671,9.109420751040107
-4.696469646964715,9.100653991781407
-4.692469246924702,9.091885927572914
-4.688468846884689,9.083116561887497
-4.684468446844676,9.074345898205511
-4.680468046804663,9.065573940014895
-4.6764676467646495,9.056800690811183
-4.672467246724693,9.048026154097611
-4.66846684668468,9.03925033338486
-4.664466446644667,9.030473232191497
-4.660466046604654,9.021694854043718
-4.656465646564641,9.012915202475455
-4.652465246524628,9.004134281028389
-4.648464846484671,8.995352093252052
-4.644464446444658,8.986568642703576
-4.640464046404645,8.977783932948132
-4.636463646364632,8.968997967558678
-4.632463246324619,8.96021075011606
-4.628462846284606,8.951422284209032
-4.6244624462446495,8.942632573434354
-4.620462046204636,8.933841621396553
-4.616461646164623,8.92504943170834
-4.61246124612461,8.916256007990386
-4.608460846084597,8.907461353871405
-4.604460446044584,8.898665472988183
-4.600460046004571,8.889868368985608
-4.5964596459646145,8.881070045516763
-4.592459245924601,8.872270506242687
-4.588458845884588,8.863469754832806
-4.584458445844575,8.854667794964689
-4.580458045804562,8.845864630324145
-4.576457645764549,8.837060264605254
-4.572457245724593,8.828254701510467
-4.5684568456845795,8.819447944750348
-4.564456445644566,8.810639998044028
-4.560456045604553,8.801830865118957
-4.55645564556454,8.79302054971099
-4.552455245524527,8.784209055564434
-4.548454845484571,8.775396386432133
-4.544454445444558,8.766582546075234
-4.540454045404545,8.75776753826362
-4.536453645364531,8.748951366775666
-4.532453245324518,8.740134035398345
-4.528452845284505,8.731315547927252
-4.524452445244549,8.722495908166703
-4.520452045204536,8.713675119929501
-4.516451645164523,8.704853187037363
-4.51245124512451,8.696030113320688
-4.5084508450844964,8.687205902618656
-4.504450445044483,8.678380558779255
-4.500450045004527,8.669554085659382
-4.496449644964514,8.66072648712461
-4.492449244924501,8.651897767049611
-4.488448844884488,8.64306792931794
-4.484448444844475,8.634236977822113
-4.4804480448044615,8.625404916463651
-4.476447644764448,8.616571749153112
-4.472447244724492,8.607737479810188
-4.468446844684479,8.598902112363474
-4.464446444644466,8.590065650750896
-4.460446044604453,8.58122809891949
-4.45644564456444,8.572389460825486
-4.4524452445244265,8.56354974043435
-4.44844484448447,8.554708941720893
-4.444444444444457,8.545867068669017
-4.440444044404444,8.537024125272167
-4.436443644364431,8.5281801155331
-4.432443244324418,8.519335043463975
-4.428442844284405,8.510488913086395
-4.424442444244448,8.501641728431508
-4.420442044204435,8.492793493539768
-4.416441644164422,8.483944212461386
-4.412441244124409,8.475093889256087
-4.408440844084396,8.466242527993213
-4.404440444044383,8.457390132751764
-4.4004400440044265,8.448536707620505
-4.396439643964413,8.439682256697717
-4.3924392439244,8.430826784091655
-4.388438843884387,8.421970293920305
-4.384438443844374,8.4131127903115
-4.380438043804361,8.404254277402936
-4.376437643764348,8.395394759342235
-4.3724372437243915,8.386534240287034
-4.368436843684378,8.37767272440475
-4.364436443644365,8.368810215873038
-4.360436043604352,8.359946718879552
-4.356435643564339,8.351082237622043
-4.352435243524326,8.34221677630841
-4.34843484348437,8.333350339156794
-4.3444344434443565,8.324482930395366
-4.340434043404343,8.315614554262748
-4.33643364336433,8.306745215007798
-4.332433243324317,8.297874916889715
-4.328432843284304,8.289003664178072
-4.324432443244348,8.280131461152937
-4.320432043204335,8.271258312104623
-4.3164316431643215,8.262384221334155
-4.312431243124308,8.253509193153025
-4.308430843084295,8.244633231883316
-4.304430443044282,8.23575634185772
-4.300430043004326,8.226878527419672
-4.296429642964313,8.217999792923104
-4.2924292429243,8.209120142732901
-4.2884288428842865,8.20023958122467
-4.284428442844273,8.191358112784851
-4.28042804280426,8.182475741810753
-4.276427642764247,8.173592472710613
-4.272427242724291,8.164708309903688
-4.268426842684278,8.155823257820028
-4.264426442644265,8.14693732090095
-4.2604260426042515,8.138050503598784
-4.256425642564238,8.129162810376993
-4.252425242524225,8.120274245710224
-4.248424842484269,8.111384814084413
-4.244424442444256,8.102494519996553
-4.240424042404243,8.093603367955161
-4.23642364236423,8.084711362480036
-4.2324232423242165,8.07581850810239
-4.228422842284203,8.066924809364874
-4.224422442244247,8.058030270821703
-4.220422042204234,8.049134897038424
-4.216421642164221,8.04023869259238
-4.212421242124208,8.031341662072474
-4.208420842084195,8.022443810079288
-4.2044204420441815,8.013545141225134
-4.200420042004225,8.00464566013416
-4.196419641964212,7.995745371442129
-4.192419241924199,7.986844279796883
-4.188418841884186,7.9779423898581046
-4.184418441844173,7.969039706297445
-4.18041804180416,7.9601362337985675
-4.1764176417641465,7.951231977057193
-4.17241724172419,7.942326940781227
-4.168416841684177,7.933421129690518
-4.164416441644164,7.924514548517342
-4.160416041604151,7.915607202006154
-4.156415641564138,7.906699094913722
-4.152415241524125,7.897790232009171
-4.148414841484168,7.888880618074106
-4.144414441444155,7.879970257902377
-4.140414041404142,7.871059156300561
-4.136413641364129,7.862147318087721
-4.132413241324116,7.853234748095532
-4.128412841284103,7.844321451168341
-4.1244124412441465,7.835407432163275
-4.120412041204133,7.826492695950019
-4.11641164116412,7.817577247411295
-4.112411241124107,7.808661091442626
-4.108410841084094,7.799744232952458
-4.104410441044081,7.790826676862226
-4.100410041004125,7.7819084281064645
-4.0964096409641115,7.772989491632583
-4.092409240924098,7.7640698724013495
-4.088408840884085,7.7551495753866515
-4.084408440844072,7.7462286055756335
-4.080408040804059,7.737306967968743
-4.076407640764103,7.728384667579862
-4.07240724072409,7.7194617094360725
-4.0684068406840765,7.7105380985781435
-4.064406440644063,7.701613840060306
-4.06040604060405,7.6926889389503685
-4.056405640564037,7.683763400329789
-4.052405240524024,7.6748372292937175
-4.048404840484068,7.665910430951136
-4.044404440444055,7.65698301042462
-4.0404040404040416,7.648054972850836
-4.036403640364028,7.639126323380305
-4.032403240324015,7.630197067177536
-4.028402840284002,7.621267209421083
-4.024402440244046,7.612336755303681
-4.020402040204033,7.603405710032007
-4.01640164016402,7.594474078827183
-4.012401240124007,7.58554186692454
-4.008400840083993,7.576609079573753
-4.00440044004398,7.567675722038904
-4.000400040004024,7.5587417995986055
-3.996399639964011,7.549807317545785
-3.992399239923998,7.540872281188173
-3.9883988398839847,7.531936695848075
-3.9843984398439716,7.523000566862506
-3.9803980398039585,7.514063899583258
-3.976397639764002,7.505126699377027
-3.972397239723989,7.496188971625192
-3.968396839683976,7.487250721724311
-3.964396439643963,7.478311955085894
-3.9603960396039497,7.469372677136537
-3.9563956395639366,7.460432893317997
-3.9523952395239235,7.451492609087237
-3.948394839483967,7.442551829916583
-3.944394439443954,7.433610561293486
-3.940394039403941,7.424668808721031
-3.936393639363928,7.415726577717704
-3.9323932393239147,7.40678387381754
-3.9283928392839016,7.397840702570177
-3.9243924392439453,7.388897069541011
-3.920392039203932,7.379952980310959
-3.916391639163919,7.371008440476967
-3.912391239123906,7.362063455651787
-3.908390839083893,7.353118031464128
-3.9043904390438797,7.344172173558697
-3.9003900390039234,7.335225887596368
-3.8963896389639103,7.326279179253952
-3.892389238923897,7.317332054224689
-3.888388838883884,7.30838451821805
-3.884388438843871,7.2994365769598595
-3.880388038803858,7.290488236192378
-3.8763876387639016,7.28153950167444
-3.8723872387238885,7.272590379181233
-3.8683868386838753,7.263640874504811
-3.864386438643862,7.25469099345387
-3.860386038603849,7.2457407418538935
-3.856385638563836,7.23679012554723
-3.852385238523823,7.227839150393152
-3.8483848384838666,7.218887822268021
-3.8443844384438535,7.20993614706506
-3.8403840384038403,7.200984130694853
-3.8363836383638272,7.192031779085153
-3.832383238323814,7.183079098181001
-3.828382838283801,7.174126093944831
-3.8243824382438447,7.165172772356588
-3.8203820382038316,7.156219139413531
-3.8163816381638185,7.147265201130744
-3.8123812381238054,7.138310963540913
-3.8083808380837922,7.129356432694483
-3.804380438043779,7.120401614659731
-3.800380038003823,7.111446515522923
-3.7963796379638097,7.102491141388085
-3.7923792379237966,7.093535498377532
-3.7883788378837835,7.084579592631655
-3.7843784378437704,7.075623430309063
-3.7803780378037573,7.066667017586673
-3.776377637763801,7.057710360659852
-3.772377237723788,7.048753465742213
-3.7683768376837747,7.039796339066128
-3.7643764376437616,7.030838986882523
-3.7603760376037485,7.021881415461029
-3.7563756375637354,7.012923631090052
-3.7523752375237223,7.003965640076881
-3.748374837483766,6.995007448747818
-3.744374437443753,6.986049063447974
-3.7403740374037397,6.977090490541808
-3.7363736373637266,6.968131736412891
-3.7323732373237135,6.959172807464085
-3.7283728372837004,6.95021371011761
-3.724372437243744,6.941254450815221
-3.720372037203731,6.9322950360179805
-3.716371637163718,6.923335472206792
-3.7123712371237048,6.914375765882195
-3.7083708370836916,6.905415923564524
-3.7043704370436785,6.896455951793986
-3.7003700370037222,6.887495857130837
-3.696369636963709,6.878535646155158
-3.692369236923696,6.869575325467389
-3.688368836883683,6.8606149016881375
-3.6843684368436698,6.851654381458321
-3.6803680368036567,6.8426937714392615
-3.6763676367637004,6.833733078312856
-3.6723672367236873,6.824772308781361
-3.668366836683674,6.815811469567935
-3.664366436643661,6.806850567416426
-3.660366036603648,6.797889609091535
-3.656365636563635,6.788928601378921
-3.6523652365236785,6.7799675510853525
-3.6483648364836654,6.771006465038505
-3.6443644364436523,6.762045350087505
-3.640364036403639,6.753084213102727
-3.636363636363626,6.744123060975945
-3.632363236323613,6.735161900620451
-3.6283628362836,6.726200738971131
-3.6243624362436435,6.717239582984645
-3.6203620362036304,6.708278439639206
-3.6163616361636173,6.699317315935151
-3.612361236123604,6.690356218894714
-3.608360836083591,6.681395155562214
-3.604360436043578,6.6724341330041375
-3.6003600360036216,6.6634731583093245
-3.5963596359636085,6.654512238588753
-3.5923592359235954,6.645551380976097
-3.5883588358835823,6.636590592627524
-3.584358435843569,6.627629880721861
-3.580358035803556,6.618669252460709
-3.5763576357635998,6.6097087150686
-3.5723572357235867,6.60074827579281
-3.5683568356835735,6.591787941903907
-3.5643564356435604,6.5828277206955494
-3.5603560356035473,6.573867619484667
-3.556355635563534,6.564907645611559
-3.552355235523578,6.555947806440074
-3.548354835483565,6.546988109357411
-3.5443544354435517,6.538028561774678
-3.5403540354035385,6.529069171126691
-3.5363536353635254,6.5201099448721545
-3.5323532353235123,6.511150890493765
-3.528352835283499,6.502192015498319
-3.524352435243543,6.4932333274169
-3.52035203520353,6.4842748338046645
-3.5163516351635167,6.475316542241423
-3.5123512351235036,6.466358460331433
-3.5083508350834904,6.457400595703581
-3.5043504350434773,6.448442956011502
-3.500350035003521,6.4394855489337495
-3.496349634963508,6.430528382173612
-3.492349234923495,6.42157146345967
-3.4883488348834817,6.412614800545614
-3.4843484348434686,6.403658401210415
-3.4803480348034554,6.394702273258448
-3.476347634763499,6.385746424519673
-3.472347234723486,6.376790862849449
-3.468346834683473,6.367835596129095
-3.46434643464346,6.358880632265699
-3.4603460346034467,6.349925979192319
-3.4563456345634336,6.340971644868084
-3.4523452345234773,6.332017637278389
-3.448344834483464,6.323063964434703
-3.444344434443451,6.314110634375151
-3.440344034403438,6.305157655164308
-3.436343634363425,6.29620503489341
-3.4323432343234117,6.287252781680453
-3.4283428342833986,6.278300903670327
-3.4243424342434423,6.269349409035001
-3.420342034203429,6.260398305973328
-3.416341634163416,6.251447602711645
-3.412341234123403,6.242497307503561
-3.40834083408339,6.23354742863017
-3.4043404340433767,6.224597974400168
-3.4003400340034204,6.215648953150046
-3.3963396339634073,6.206700373243903
-3.392339233923394,6.1977522430740395
-3.388338833883381,6.188804571060761
-3.384338433843368,6.179857365652581
-3.380338033803355,6.170910635326349
-3.3763376337633986,6.161964388587442
-3.3723372337233855,6.1530186339695945
-3.3683368336833723,6.144073380035465
-3.364336433643359,6.135128635376475
-3.360336033603346,6.126184408612999
-3.356335633563333,6.117240708394492
-3.3523352335233767,6.108297543399699
-3.3483348334833636,6.099354922336466
-3.3443344334433505,6.09041285394234
-3.3403340334033373,6.081471346984377
-3.3363336333633242,6.07253041025936
-3.332333233323311,6.0635900525939235
-3.328332833283355,6.054650282844756
-3.3243324332433417,6.04571110989843
-3.3203320332033286,6.036772542671992
-3.3163316331633155,6.027834590112781
-3.3123312331233024,6.018897261198648
-3.3083308330832892,6.009960564938082
-3.304330433043276,6.00102451037034
-3.30033003300332,5.992089106565664
-3.2963296329633067,5.983154362625107
-3.2923292329232936,5.9742202876811215
-3.2883288328832805,5.965286890897399
-3.2843284328432674,5.956354181469075
-3.2803280328032542,5.9474221686228645
-3.276327632763298,5.938490861617281
-3.272327232723285,5.92956026974246
-3.2683268326832717,5.920630402320763
-3.2643264326432586,5.911701268706608
-3.2603260326032455,5.902772878286685
-3.2563256325632324,5.893845240480092
-3.252325232523276,5.8849183647385575
-3.248324832483263,5.875992260546271
-3.24432443244325,5.867066937420482
-3.2403240324032367,5.858142404911342
-3.2363236323632236,5.849218672602118
-3.2323232323232105,5.840295750109334
-3.2283228322832542,5.831373647082997
-3.224322432243241,5.822452373206428
-3.220322032203228,5.813531938196872
-3.216321632163215,5.804612351805331
-3.2123212321232018,5.79569362381679
-3.2083208320831886,5.786775764050362
-3.2043204320431755,5.7778587823594325
-3.2003200320032192,5.768942688631891
-3.196319631963206,5.760027492789957
-3.192319231923193,5.751113204790805
-3.18831883188318,5.742199834626397
-3.1843184318431668,5.733287392323712
-3.1803180318031536,5.724375887944894
-3.1763176317631974,5.715465331587481
-3.1723172317231842,5.706555733384244
-3.168316831683171,5.697647103503809
-3.164316431643158,5.688739452150496
-3.160316031603145,5.6798327895645455
-3.1563156315631318,5.670927126022278
-3.1523152315231755,5.662022471836322
-3.1483148314831624,5.653118837355456
-3.1443144314431493,5.644216232965238
-3.140314031403136,5.635314669087841
-3.136313631363123,5.62641415618229
-3.13231323132311,5.617514704744619
-3.1283128312831536,5.608616325308106
-3.1243124312431405,5.59971902844312
-3.1203120312031274,5.590822824757748
-3.1163116311631143,5.581927724897632
-3.112311231123101,5.573033739546227
-3.108310831083088,5.564140879424938
-3.104310431043075,5.555249155293297
-3.1003100310031186,5.546358577949196
-3.0963096309631055,5.5374691582287365
-3.0923092309230924,5.528580907006858
-3.0883088308830793,5.5196938351971925
-3.084308430843066,5.510807953752312
-3.080308030803053,5.501923273663874
-3.0763076307630968,5.493039805962884
-3.0723072307230836,5.4841575617195355
-3.0683068306830705,5.475276552043846
-3.0643064306430574,5.466396788085523
-3.0603060306030443,5.457518281034188
-3.056305630563031,5.448641042119564
-3.052305230523075,5.439765082611708
-3.048304830483062,5.4308904138208725
-3.0443044304430487,5.422017047098143
-3.0403040304030355,5.413144993835293
-3.0363036303630224,5.404274265465039
-3.0323032303230093,5.395404873461202
-3.028302830283053,5.386536829338965
-3.02430243024304,5.377670144654722
-3.020302030203027,5.368804831006734
-3.0163016301630137,5.3599409000349745
-3.0123012301230006,5.351078363421396
-3.0083008300829874,5.34221723289009
-3.0043004300429743,5.333357520207472
-3.000300030003018,5.32449923718253
-2.996299629963005,5.3156423956666865
-2.992299229922992,5.3067870075544485
-2.9882988298829787,5.2979330847832715
-2.9842984298429656,5.289080639333811
-2.9802980298029524,5.280229683230101
-2.976297629762996,5.271380228539819
-2.972297229722983,5.26253228737414
-2.96829682968297,5.253685871888395
-2.964296429642957,5.244840994281934
-2.9602960296029437,5.235997666798385
-2.9562956295629306,5.227155901725842
-2.9522952295229743,5.218315711397117
-2.948294829482961,5.209477108189609
-2.944294429442948,5.200640104525965
-2.940294029402935,5.191804712873945
-2.936293629362922,5.182970945746686
-2.9322932293229087,5.174138815702886
-2.9282928292829524,5.165308335347067
-2.9242924292429393,5.156479517329448
-2.920292029202926,5.147652374346603
-2.916291629162913,5.138826919141335
-2.9122912291229,5.130003164502937
-2.908290829082887,5.121181123267387
-2.9042904290429306,5.112360808317611
-2.9002900290029174,5.103542232583356
-2.8962896289629043,5.094725409041857
-2.892289228922891,5.085910350717705
-2.888288828882878,5.077097070683129
-2.884288428842865,5.068285582058171
-2.880288028802852,5.059475898010891
-2.8762876287628956,5.050668031757636
-2.8722872287228824,5.041861996562905
-2.8682868286828693,5.033057805740036
-2.864286428642856,5.0242554726510695
-2.860286028602843,5.0154550107070275
-2.85628562856283,5.006656433368105
-2.8522852285228737,4.997859754143954
-2.8482848284828606,4.989064986593547
-2.8442844284428475,4.980272144325866
-2.8402840284028343,4.97148124099977
-2.836283628362821,4.962692290324278
-2.832283228322808,4.953905306058766
-2.828282828282852,4.945120302013246
-2.8242824282428387,4.936337292048243
-2.8202820282028256,4.927556290075478
-2.8162816281628125,4.918777310057746
-2.8122812281227993,4.910000366009197
-2.8082808280827862,4.901225471995539
-2.80428042804283,4.892452642134315
-2.800280028002817,4.883681890594793
-2.7962796279628037,4.874913231598637
-2.7922792279227906,4.866146679419805
-2.7882788278827775,4.857382248384823
-2.7842784278427644,4.848619952872988
-2.7802780278027512,4.839859807316579
-2.776277627762795,4.831101826201137
-2.772277227722782,4.822346024065355
-2.7682768276827687,4.813592415501757
-2.7642764276427556,4.804841015156597
-2.7602760276027425,4.796091837730131
-2.7562756275627294,4.787344897976836
-2.752275227522773,4.778600210705694
-2.74827482748276,4.769857790780075
-2.744274427442747,4.761117653118438
-2.7402740274027337,4.75237981269421
-2.7362736273627206,4.743644284536081
-2.7322732273227075,4.73491108372821
-2.7282728272827512,4.726180225410521
-2.724272427242738,4.717451724778589
-2.720272027202725,4.708725597084336
-2.716271627162712,4.700001857635921
-2.7122712271226987,4.6912805217980305
-2.7082708270826856,4.682561604992096
-2.7042704270427294,4.673845122696584
-2.7002700270027162,4.665131090446886
-2.696269626962703,4.656419523836024
-2.69226922692269,4.647710438514533
-2.688268826882677,4.639003850190762
-2.6842684268426638,4.630299774631092
-2.6802680268026506,4.621598227660142
-2.6762676267626944,4.612899225161075
-2.6722672267226812,4.604202783075491
-2.668266826682668,4.5955089174041195
-2.664266426642655,4.586817644206728
-2.660266026602642,4.578128979602406
-2.6562656265626288,4.569442939769793
-2.6522652265226725,4.560759540947377
-2.6482648264826594,4.552078799433379
-2.6442644264426463,4.543400731586475
-2.640264026402633,4.534725353825678
-2.63626362636262,4.526052682630642
-2.632263226322607,4.517382734541889
-2.6282628262826506,4.508715526161099
-2.6242624262426375,4.500051074151017
-2.6202620262026244,4.491389395236155
-2.6162616261626113,4.48273050620269
-2.612261226122598,4.474074423898769
-2.608260826082585,4.465421165234728
-2.6042604260426288,4.456770747183399
-2.6002600260026156,4.448123186780005
-2.5962596259626025,4.439478501122871
-2.5922592259225894,4.430836707373323
-2.5882588258825763,4.4221978227559955
-2.584258425842563,4.41356186455905
-2.580258025802607,4.404928850134483
-2.5762576257625938,4.396298796898026
-2.5722572257225806,4.387671722329858
-2.5682568256825675,4.379047643974503
-2.5642564256425544,4.370426579441141
-2.5602560256025413,4.361808546403826
-2.556255625562528,4.353193562601719
-2.552255225522572,4.3445816458393915
-2.5482548254825588,4.335972813986727
-2.5442544254425457,4.3273670849796355
-2.5402540254025325,4.318764476819953
-2.5362536253625194,4.310165007575753
-2.5322532253225063,4.301568695381571
-2.52825282528255,4.292975558438711
-2.524252425242537,4.284385615015153
-2.520252025202524,4.275798883446261
-2.5162516251625107,4.267215382134693
-2.5122512251224975,4.258635129550704
-2.5082508250824844,4.250058144232379
-2.504250425042528,4.241484444785934
-2.500250025002515,4.23291404988563
-2.496249624962502,4.22434697827448
-2.492249224922489,4.215783248764158
-2.4882488248824757,4.207222880235304
-2.4842484248424626,4.198665891637756
-2.4802480248025063,4.190112301990858
-2.476247624762493,4.181562130383367
-2.47224722472248,4.173015395974163
-2.468246824682467,4.164472117992161
-2.464246424642454,4.155932315736612
-2.4602460246024407,4.14739600857734
-2.4562456245624276,4.138863215954968
-2.4522452245224713,4.130333957381226
-2.448244824482458,4.121808252438856
-2.444244424442445,4.113286120782335
-2.440244024402432,4.104767582137766
-2.436243624362419,4.096252656303203
-2.4322432243224057,4.087741363148867
-2.4282428242824494,4.079233722617466
-2.4242424242424363,4.070729754724091
-2.420242024202423,4.062229479556942
-2.41624162416241,4.05373291727722
-2.412241224122397,4.0452400881194475
-2.408240824082384,4.036751012391688
-2.4042404240424275,4.028265710475867
-2.4002400240024144,4.019784202827662
-2.3962396239624013,4.011306509977229
-2.392239223922388,4.0028326525291
-2.388238823882375,3.9943626511624983
-2.384238423842362,3.9858965266315565
-2.3802380238024057,3.9774342997656356
-2.3762376237623926,3.9689759914692204
-2.3722372237223794,3.9605216227226396
-2.3682368236823663,3.952071214581964
-2.364236423642353,3.9436247881793163
-2.36023602360234,3.9351823647231003
-2.356235623562327,3.926743965498221
-2.3522352235223707,3.9183096118664005
-2.3482348234823576,3.9098793252660706
-2.3442344234423445,3.9014531272130935
-2.3402340234023313,3.8930310393006584
-2.336233623362318,3.884613083199586
-2.332233223322305,3.87619928065856
-2.328232823282349,3.867789653504425
-2.3242324232423357,3.859384223642092
-2.3202320232023226,3.850983013055246
-2.3162316231623095,3.8425860438062465
-2.3122312231222963,3.834193338036432
-2.3082308230822832,3.825804917966342
-2.304230423042327,3.8174208058960164
-2.300230023002314,3.8090410242049058
-2.2962296229623007,3.8006655953525623
-2.2922292229222876,3.792294541878551
-2.2882288228822745,3.7839278864027426
-2.2842284228422614,3.7755656516255365
-2.280228022802305,3.767207860328165
-2.276227622762292,3.7588545353725817
-2.272227222722279,3.7505056997021704
-2.2682268226822657,3.742161376341639
-2.2642264226422526,3.7338215883973183
-2.2602260226022395,3.7254863590573772
-2.2562256225622264,3.7171557115920404
-2.25222522252227,3.708829669353885
-2.248224822482257,3.7005082557777342
-2.244224422442244,3.6921914943813516
-2.2402240224022307,3.6838794087653386
-2.2362236223622176,3.675572022613425
-2.2322232223222045,3.6672693596926815
-2.228222822282248,3.658971443853812
-2.224222422242235,3.650678299031046
-2.220222022202222,3.6423899492428276
-2.216221622162209,3.634106418591708
-2.2122212221221957,3.6258277312646308
-2.2082208220821826,3.617553911533144
-2.2042204220422263,3.6092849837536862
-2.2002200220022132,3.601020972367468
-2.1962196219622,3.5927619019011705
-2.192219221922187,3.584507796966817
-2.188218821882174,3.5762586822620652
-2.1842184218421608,3.568014582570409
-2.1802180218022045,3.5597755227614596
-2.1762176217621914,3.551541527790827
-2.1722172217221782,3.5433126227008005
-2.168216821682165,3.5350888326202314
-2.164216421642152,3.526870182764809
-2.160216021602139,3.518656698437257
-2.1562156215621826,3.510448405027612
-2.1522152215221695,3.502245328013102
-2.1482148214821564,3.4940474929588143
-2.1442144214421432,3.485854925517575
-2.14021402140213,3.4776676514302185
-2.136213621362117,3.46948569652578
-2.132213221322104,3.4613090867216836
-2.1282128212821476,3.453137848024017
-2.1242124212421345,3.4449720065273906
-2.1202120212021214,3.436811588415612
-2.1162116211621083,3.4286566199615485
-2.112211221122095,3.4205071275273915
-2.108210821082082,3.41236313756484
-2.1042104210421257,3.4042246766153603
-2.1002100210021126,3.39609177131005
-2.0962096209620995,3.3879644483702935
-2.0922092209220864,3.379842734607624
-2.0882088208820733,3.3717266569239763
-2.08420842084206,3.3636162423118647
-2.080208020802104,3.3555115178546324
-2.0762076207620908,3.347412510726309
-2.0722072207220776,3.33931924819226
-2.0682068206820645,3.3312317576090327
-2.0642064206420514,3.3231500664246085
-2.0602060206020383,3.3150742021785655
-2.056205620562082,3.307004192502328
-2.052205220522069,3.298940065119005
-2.0482048204820558,3.290881847844033
-2.0442044204420426,3.28282956858502
-2.0402040204020295,3.2747832553419776
-2.0362036203620164,3.2667429362074842
-2.0322032203220033,3.2587086393668354
-2.028202820282047,3.2506803930982793
-2.024202420242034,3.242658225772848
-2.0202020202020208,3.2346421658549875
-2.0162016201620077,3.2266322419023865
-2.0122012201219945,3.2186284825662015
-2.0082008200819814,3.210630916591202
-2.004200420042025,3.2026395728159933
-2.000200020002012,3.1946544801728383
-1.996199619961999,3.1866756676882733
-1.9921992199219858,3.1787031644829296
-1.9881988198819727,3.170736999771742
-1.9841984198419595,3.162777202864091
-1.9801980198020033,3.1548238031640037
-1.9761976197619902,3.146876830169971
-1.972197219721977,3.1389363134755524
-1.968196819681964,3.131002282769175
-1.9641964196419508,3.123074767834344
-1.9601960196019377,3.115153798549761
-1.9561956195619814,3.1072394048895196
-1.9521952195219683,3.099331616922908
-1.9481948194819552,3.0914304648149935
-1.944194419441942,3.0835359788264234
-1.940194019401929,3.0756481893136107
-1.9361936193619158,3.0677671267288398
-1.9321932193219027,3.0598928216203736
-1.9281928192819464,3.052025304632634
-1.9241924192419333,3.044164606505989
-1.9201920192019202,3.0363107580773185
-1.916191619161907,3.028463790279799
-1.912191219121894,3.020623734143072
-1.9081908190818808,3.012790620793338
-1.9041904190419245,3.0049644814535186
-1.9001900190019114,2.997145347443027
-1.8961896189618983,2.9893332501783303
-1.8921892189218852,2.9815282211727037
-1.888188818881872,2.9737302920363957
-1.884188418841859,2.9659394944766952
-1.8801880188019027,2.9581558602980897
-1.8761876187618896,2.9503794214020127
-1.8721872187218764,2.942610209787389
-1.8681868186818633,2.9348482575503763
-1.8641864186418502,2.927093596884511
-1.860186018601837,2.919346260080763
-1.8561856185618808,2.91160627952767
-1.8521852185218677,2.9038736877110747
-1.8481848184818546,2.896148517214646
-1.8441844184418414,2.8884308007196116
-1.8401840184018283,2.8807205710048787
-1.8361836183618152,2.8730178609470736
-1.832183218321802,2.8653227035205804
-1.8281828182818458,2.857635131797652
-1.8241824182418327,2.8499551789481288
-1.8201820182018196,2.8422828782399328
-1.8161816181618065,2.834618263038785
-1.8121812181217933,2.826961366808298
-1.8081808180817802,2.819312223109997
-1.804180418041824,2.8116708656034155
-1.8001800180018108,2.8040373280457884
-1.7961796179617977,2.7964116442925326
-1.7921792179217846,2.788793848296936
-1.7881788178817715,2.7811839741102395
-1.7841784178417583,2.773582055881633
-1.780178017801802,2.7659881278583263
-1.776177617761789,2.7584022243852315
-1.7721772177217758,2.7508243799054135
-1.7681768176817627,2.7432546289597646
-1.7641764176417496,2.73569300618706
-1.7601760176017365,2.728139546323935
-1.7561756175617802,2.720594284204934
-1.752175217521767,2.7130572547621696
-1.748174817481754,2.7055284930257537
-1.7441744174417408,2.6980080341234447
-1.7401740174017277,2.690495913280688
-1.7361736173617146,2.6829921658205627
-1.7321732173217583,2.6754968271638124
-1.7281728172817452,2.668009932828482
-1.724172417241732,2.660531518430321
-1.720172017201719,2.653061619682411
-1.7161716171617059,2.645600272395178
-1.7121712171216927,2.638147512476322
-1.7081708170816796,2.63070337593074
-1.7041704170417233,2.623267898860528
-1.7001700170017102,2.6158411174645866
-1.696169616961697,2.608423068038995
-1.692169216921684,2.6010137869766137
-1.6881688168816709,2.593613310767066
-1.6841684168416577,2.586221675996633
-1.6801680168017015,2.578838919348233
-1.6761676167616884,2.571465077601
-1.6721672167216752,2.564100187630633
-1.6681668166816621,2.556744286408971
-1.664166416641649,2.549397411003944
-1.6601660166016359,2.542059598579453
-1.6561656165616796,2.5347308863953075
-1.6521652165216665,2.5274113118067896
-1.6481648164816534,2.5201009122649687
-1.6441644164416402,2.5127997253162495
-1.6401640164016271,2.5055077886023
-1.636163616361614,2.4982251398598985
-1.6321632163216577,2.4909518169208424
-1.6281628162816446,2.483687857711492
-1.6241624162416315,2.476433300253045
-1.6201620162016184,2.469188182661065
-1.6161616161616053,2.4619525431453746
-1.6121612161215921,2.4547264200098753
-1.608160816081579,2.4475098516523546
-1.6041604160416227,2.440302876564369
-1.6001600160016096,2.433105533330745
-1.5961596159615965,2.4259178606298213
-1.5921592159215834,2.4187398972329452
-1.5881588158815703,2.4115716820043263
-1.5841584158415571,2.4044132539008194
-1.5801580158016009,2.3972646519717764
-1.5761576157615877,2.390125915358516
-1.5721572157215746,2.382997083294531
-1.5681568156815615,2.3758781951049555
-1.5641564156415484,2.3687692902063895
-1.5601560156015353,2.3616704081066455
-1.556155615561579,2.3545815884045704
-1.5521552155215659,2.347502870789481
-1.5481548154815528,2.340434295041343
-1.5441544154415396,2.3333759010301987
-1.5401540154015265,2.3263277287159636
-1.5361536153615134,2.319289818148139
-1.5321532153215571,2.312262209465597
-1.528152815281544,2.305244942895989
-1.524152415241531,2.298238058755882
-1.5201520152015178,2.291241597450161
-1.5161516151615047,2.2842555994717846
-1.5121512151214915,2.277280105401467
-1.5081508150814784,2.270315155907353
-1.5041504150415221,2.2633607917447573
-1.500150015001509,2.2564170537555386
-1.496149614961496,2.2494839828681905
-1.4921492149214828,2.242561620097202
-1.4881488148814697,2.235650006542774
-1.4841484148414565,2.2287491833904594
-1.4801480148015003,2.2218591919108657
-1.4761476147614871,2.2149800734589937
-1.472147214721474,2.2081118694742914
-1.468146814681461,2.201254621479976
-1.4641464146414478,2.194408371082717
-1.4601460146014347,2.187573159972238
-1.4561456145614784,2.180749029920977
-1.4521452145214653,2.1739360227833964
-1.4481448144814522,2.1671341804959936
-1.444144414441439,2.160343545076585
-1.440144014401426,2.1535641586239525
-1.4361436143614128,2.1467960633174066
-1.4321432143214565,2.1400393014164094
-1.4281428142814434,2.1332939152598462
-1.4241424142414303,2.1265599472659917
-1.4201420142014172,2.119837439931764
-1.416141614161404,2.1131264358323256
-1.412141214121391,2.106426977620607
-1.4081408140814347,2.099739108026895
-1.4041404140414215,2.09306286985806
-1.4001400140014084,2.086398305997485
-1.3961396139613953,2.0797454594042772
-1.3921392139213822,2.07310437311283
-1.388138813881369,2.0664750902323075
-1.384138413841356,2.0598576539461204
-1.3801380138013997,2.0532521075114634
-1.3761376137613865,2.046658494258503
-1.3721372137213734,2.0400768575902477
-1.3681368136813603,2.0335072409817196
-1.3641364136413472,2.026949687979468
-1.360136013601334,2.020404242201001
-1.3561356135613778,2.0138709473342837
-1.3521352135213647,2.0073498471368847
-1.3481348134813516,2.000840985435803
-1.3441344134413384,1.9943444061265967
-1.3401340134013253,1.987860153172855
-1.3361336133613122,1.9813882706055899
-1.332133213321356,1.974928802522686
-1.3281328132813428,1.9684817930880136
-1.3241324132413297,1.9620472865311995
-1.3201320132013166,1.9556253271467277
-1.3161316131613034,1.9492159592933556
-1.3121312131212903,1.942819227393469
-1.308130813081334,1.9364351759324887
-1.304130413041321,1.9300638494579376
-1.3001300130013078,1.9237052925791707
-1.2961296129612947,1.9173595499664262
-1.2921292129212816,1.9110266663502056
-1.2881288128812685,1.9047066865205802
-1.2841284128412553,1.8983996553264875
-1.280128012801299,1.8921056176750888
-1.276127612761286,1.885824618530785
-1.2721272127212728,1.8795567029148947
-1.2681268126812597,1.8733019159046538
-1.2641264126412466,1.8670603026325427
-1.2601260126012335,1.8608319082855402
-1.2561256125612772,1.8546167781044365
-1.252125212521264,1.8484149573828037
-1.248124812481251,1.8422264914666275
-1.2441244124412378,1.836051425753263
-1.2401240124012247,1.8298898056907171
-1.2361236123612116,1.823741676776857
-1.2321232123212553,1.8176070845586763
-1.2281228122812422,1.811486074631226
-1.224122412241229,1.8053786926371913
-1.220122012201216,1.7992849842658103
-1.2161216121612028,1.7932049952521065
-1.2121212121211897,1.787138771376054
-1.2081208120812335,1.7810863584617946
-1.2041204120412203,1.7750478023765295
-1.2001200120012072,1.7690231490300445
-1.196119611961194,1.7630124443735833
-1.192119211921181,1.7570157343990382
-1.1881188118811679,1.751033065138066
-1.1841184118411547,1.7450644826611965
-1.1801180118011985,1.7391100330769989
-1.1761176117611853,1.7331697625309208
-1.1721172117211722,1.7272437172047543
-1.168116811681159,1.721331943315462
-1.164116411641146,1.715434487114312
-1.1601160116011329,1.7095513948859378
-1.1561156115611766,1.7036827129474599
-1.1521152115211635,1.697828487647282
-1.1481148114811504,1.6919887653645063
-1.1441144114411372,1.686163592507717
-1.1401140114011241,1.6803530155140658
-1.136113611361111,1.6745570808482921
-1.1321132113211547,1.6687758350017923
-1.1281128112811416,1.6630093244913744
-1.1241124112411285,1.6572575958586253
-1.1201120112011154,1.6515206956686501
-1.1161116111611022,1.6457986705091114
-1.1121112111210891,1.640091566989202
-1.1081108110811329,1.634399431738672
-1.1041104110411197,1.6287223114065377
-1.1001100110011066,1.623060252660399
-1.0961096109610935,1.6174133021851382
-1.0921092109210804,1.6117815066819108
-1.0881088108810673,1.6061649128670763
-1.0841084108410541,1.6005635674711147
-1.0801080108010979,1.5949775172375986
-1.0761076107610847,1.5894068089218585
-1.0721072107210716,1.5838514892902367
-1.0681068106810585,1.5783116051187405
-1.0641064106410454,1.5727872031919796
-1.0601060106010323,1.5672783303020432
-1.056105610561076,1.5617850332474268
-1.0521052105210629,1.5563073588316547
-1.0481048104810498,1.5508453538624847
-1.0441044104410366,1.5453990651505214
-1.0401040104010235,1.5399685395081093
-1.0361036103610104,1.534553823748167
-1.0321032103210541,1.5291549646830653
-1.028102810281041,1.5237720091232128
-1.0241024102410279,1.5184050038762151
-1.0201020102010148,1.5130539957454419
-1.0161016101610016,1.5077190315288809
-1.0121012101209885,1.5024001580179265
-1.0081008100810323,1.4970974219962179
-1.0041004100410191,1.4918108702381827
-1.000100010001006,1.4865405495081487
-0.9960996099609929,1.481286506558875
-0.9920992099209798,1.4760487881303606
-0.9880988098809667,1.470827440948593
-0.9840984098410104,1.465622511724343
-0.9800980098009973,1.4604340471516715
-0.9760976097609841,1.4552620939069951
-0.972097209720971,1.4501066986475781
-0.9680968096809579,1.4449679080103035
-0.9640964096409448,1.4398457686103783
-0.9600960096009317,1.434740327040032
-0.9560956095609754,1.4296516298672666
-0.9520952095209623,1.4245797236343214
-0.9480948094809492,1.4195246548566844
-0.944094409440936,1.4144864700215454
-0.9400940094009229,1.4094652155865188
-0.9360936093609098,1.4044609379783048
-0.9320932093209535,1.3994736835913972
-0.9280928092809404,1.3945034987865186
-0.9240924092409273,1.3895504298895853
-0.9200920092009142,1.3846145231901286
-0.916091609160901,1.3796958249399782
-0.9120912091208879,1.37479438135189
-0.9080908090809316,1.3699102385982138
-0.9040904090409185,1.3650434428092981
-0.9000900090009054,1.3601940400724122
-0.8960896089608923,1.3553620764301375
-0.8920892089208792,1.3505475978790173
-0.888088808880866,1.3457506503681442
-0.8840884088409098,1.3409712797977977
-0.8800880088008967,1.336209532017819
-0.8760876087608835,1.3314654528264909
-0.8720872087208704,1.326739087968904
-0.8680868086808573,1.3220304831355683
-0.8640864086408442,1.317339683960972
-0.8600860086008311,1.3126667360221373
-0.8560856085608748,1.3080116848372136
-0.8520852085208617,1.3033745758638238
-0.8480848084808486,1.2987554544979016
-0.8440844084408354,1.2941543660720256
-0.8400840084008223,1.2895713558539958
-0.8360836083608092,1.2850064690453586
-0.8320832083208529,1.2804597507799753
-0.8280828082808398,1.2759312461223384
-0.8240824082408267,1.2714210000663801
-0.8200820082008136,1.2669290575337795
-0.8160816081608004,1.262455463372511
-0.8120812081207873,1.2580002623553457
-0.808080808080831,1.2535634991783917
-0.8040804080408179,1.249145218459388
-0.8000800080008048,1.2447454647364824
-0.7960796079607917,1.2403642824665173
-0.7920792079207786,1.236001716023557
-0.7880788078807655,1.2316578096973612
-0.7840784078408092,1.2273326076919027
-0.7800780078007961,1.2230261541236438
-0.7760776077607829,1.2187384930202845
-0.7720772077207698,1.2144696683190332
-0.7680768076807567,1.210219723865112
-0.7640764076407436,1.2059887034102061
-0.7600760076007305,1.2017766506109187
-0.7560756075607742,1.1975836090272627
-0.7520752075207611,1.1934096221209214
-0.748074807480748,1.1892547332539656
-0.7440744074407348,1.185118985687112
-0.7400740074007217,1.1810024225782019
-0.7360736073607086,1.176905086980637
-0.7320732073207523,1.1728270218418568
-0.7280728072807392,1.1687682700015884
-0.7240724072407261,1.164728874190542
-0.720072007200713,1.1607088770286582
-0.7160716071606998,1.156708321023575
-0.7120712071206867,1.1527272485690503
-0.7080708070807304,1.1487657019434232
-0.7040704070407173,1.1448237233078618
-0.7000700070007042,1.140901354705038
-0.6960696069606911,1.1369986380573667
-0.692069206920678,1.1331156151654689
-0.6880688068806649,1.1292523277065791
-0.6840684068407086,1.1254088172330006
-0.6800680068006955,1.1215851251703497
-0.6760676067606823,1.1177812928162139
-0.6720672067206692,1.1139973613383956
-0.6680668066806561,1.1102333717733617
-0.664066406640643,1.1064893650246501
-0.6600660066006867,1.1027653818613197
-0.6560656065606736,1.099061462916192
-0.6520652065206605,1.095377648684505
-0.6480648064806473,1.0917139795221558
-0.6440644064406342,1.0880704956441467
-0.6400640064006211,1.0844472371229952
-0.636063606360608,1.080844243887138
-0.6320632063206517,1.0772615557193812
-0.6280628062806386,1.0736992122551472
-0.6240624062406255,1.0701572529811247
-0.6200620062006124,1.0666357172335168
-0.6160616061605992,1.0631346441964915
-0.6120612061205861,1.0596540729005952
-0.6080608060806298,1.0561940422212015
-0.6040604060406167,1.0527545908767737
-0.6000600060006036,1.0493357574275097
-0.5960596059605905,1.0459375802736026
-0.5920592059205774,1.0425600976537028
-0.5880588058805643,1.0392033476433338
-0.584058405840608,1.0358673681533532
-0.5800580058005949,1.03255219692823
-0.5760576057605817,1.0292578715446905
-0.5720572057205686,1.0259844294100002
-0.5680568056805555,1.0227319077604329
-0.5640564056405424,1.0195003436597019
-0.5600560056005861,1.0162897739974321
-0.556055605560573,1.013100235487462
-0.5520552055205599,1.00993176466649
-0.5480548054805467,1.0067843978923852
-0.5440544054405336,1.0036581713426664
-0.5400540054005205,1.0005531210129552
-0.5360536053605074,0.9974692827154326
-0.5320532053205511,0.9944066920773287
-0.528052805280538,0.9913653845392506
-0.5240524052405249,0.9883453953538522
-0.5200520052005118,0.9853467595841691
-0.5160516051604986,0.9823695121021248
-0.5120512051204855,0.9794136875870127
-0.5080508050805292,0.9764793205240071
-0.5040504050405161,0.9735664452025234
-0.500050005000503,0.9706750957149057
-0.4960496049604899,0.9678053059547916
-0.49204920492047677,0.9649571096156473
-0.48804880488046365,0.962130540189274
-0.4840484048405074,0.9593256309643519
-0.48004800480049425,0.9565424150248322
-0.47604760476048114,0.9537809252486469
-0.472047204720468,0.9510411943061122
-0.4680468046804549,0.9483232546584943
-0.4640464046404418,0.9456271385565488
-0.4600460046004855,0.942952878039096
-0.4560456045604724,0.9403005049314539
-0.45204520452045927,0.9376700508441769
-0.44804480448044615,0.9350615471714978
-0.444044404440433,0.9324750250899321
-0.4400440044004199,0.9299105155568536
-0.4360436043604068,0.9273680493090796
-0.4320432043204505,0.9248476568614903
-0.4280428042804374,0.922349368505516
-0.4240424042404243,0.9198732143079106
-0.42004200420041116,0.9174192241092509
-0.41604160416039804,0.9149874275225875
-0.4120412041203849,0.9125778539320718
-0.40804080408042864,0.9101905324916167
-0.4040404040404155,0.9078254921234372
-0.4000400040004024,0.9054827615168596
-0.3960396039603893,0.9031623691268741
-0.39203920392037617,0.9008643431728299
-0.38803880388036305,0.8985887116371125
-0.3840384038404068,0.8963355022638512
-0.38003800380039365,0.8941047425575155
-0.37603760376038053,0.8918964597817631
-0.3720372037203674,0.8897106809580564
-0.3680368036803543,0.887547432864401
-0.3640364036403412,0.8854067420340798
-0.3600360036003849,0.8832886347544122
-0.3560356035603718,0.8811931370654085
-0.35203520352035866,0.8791202747586704
-0.34803480348034554,0.8770700733760577
-0.3440344034403324,0.8750425582084956
-0.3400340034003193,0.8730377542947573
-0.3360336033603062,0.871055686420259
-0.3320332033203499,0.869096379115892
-0.3280328032803368,0.8671598566567493
-0.3240324032403237,0.8652461430610868
-0.32003200320031056,0.8633552620890692
-0.31603160316029744,0.8614872372416439
-0.3120312031202843,0.859642091759397
-0.30803080308032804,0.8578198486214454
-0.3040304030403149,0.8560205305442359
-0.3000300030003018,0.8542441599805585
-0.2960296029602887,0.8524907591183669
-0.29202920292027557,0.8507603498797146
-0.28802880288026245,0.84905295391968
-0.28402840284030617,0.8473685926253218
-0.28002800280029305,0.8457072871145539
-0.27602760276027993,0.844069058235215
-0.2720272027202668,0.8424539265639709
-0.2680268026802537,0.8408619124053133
-0.2640264026402406,0.8392930357905579
-0.2600260026002843,0.8377473164768694
-0.2560256025602712,0.8362247739462133
-0.25202520252025806,0.8347254274044928
-0.24802480248024494,0.8332492957805251
-0.24402440244023182,0.8317963977251148
-0.2400240024002187,0.8303667516101292
-0.23602360236026243,0.8289603755275906
-0.2320232023202493,0.8275772872887173
-0.2280228022802362,0.8262175044231213
-0.22402240224022307,0.8248810441778711
-0.22002200220020995,0.8235679235166411
-0.21602160216019684,0.8222781591188602
-0.21202120212018372,0.8210117673788755
-0.20802080208022744,0.8197687644051411
-0.20402040204021432,0.8185491660193484
-0.2000200020002012,0.8173529877557175
-0.19601960196018808,0.8161802448601526
-0.19201920192017496,0.8150309522894895
-0.18801880188016185,0.8139051247107361
-0.18401840184020557,0.8128027765003464
-0.18001800180019245,0.8117239217434391
-0.17601760176017933,0.8106685742331606
-0.1720172017201662,0.8096367474699325
-0.1680168016801531,0.8086284546607811
-0.16401640164013997,0.8076437087186629
-0.1600160016001837,0.8066825222618222
-0.15601560156017058,0.8057449076131005
-0.15201520152015746,0.8048308767993788
-0.14801480148014434,0.8039404415509149
-0.14401440144013122,0.8030736133007601
-0.1400140014001181,0.8022304031841727
-0.13601360136016183,0.8014108220380577
-0.1320132013201487,0.800614880400378
-0.1280128012801356,0.799842588509667
-0.12401240124012247,0.7990939563044688
-0.12001200120010935,0.7983689934228374
-0.11601160116009623,0.7976677092018433
-0.11201120112008311,0.7969901126770921
-0.10801080108012684,0.7963362125822704
-0.10401040104011372,0.7957060173486649
-0.1000100010001006,0.7950995351047748
-0.09600960096008748,0.794516773675864
-0.09200920092007436,0.7939577405835637
-0.08800880088006124,0.7934224430454876
-0.08400840084010497,0.7929108879748644
-0.08000800080009185,0.7924230819801593
-0.07600760076007873,0.7919590313647653
-0.07200720072006561,0.7915187421266576
-0.06800680068005249,0.7911022199580906
-0.06400640064003937,0.7907094702452989
-0.0600060006000831,0.7903404980682289
-0.05600560056006998,0.789995308200256
-0.05200520052005686,0.7896739051079653
-0.04800480048004374,0.789376292950902
-0.04400440044003062,0.7891024755813609
-0.0400040004000175,0.7888524565441901
-0.03600360036006123,0.7886262390766036
-0.03200320032004811,0.78842382610801
-0.02800280028003499,0.7882452202598738
-0.02400240024002187,0.7880904238455673
-0.02000200020000875,0.7879594388702583
-0.016001600159995633,0.7878522670308
-0.012001200119982514,0.7877689097156495
-0.008000800080026238,0.7877093680047912
-0.004000400040013119,0.7876736426696817
0.0,0.7876617341732123
0.004000400040013119,0.7876736426696819
0.008000800080026238,0.7877093680047916
0.012001200120039357,0.7877689097156502
0.016001600159995633,0.7878522670308
0.02000200020000875,0.787959438870258
0.02400240024002187,0.7880904238455673
0.02800280028003499,0.7882452202598736
0.03200320032004811,0.7884238261080099
0.03600360036006123,0.7886262390766036
0.0400040004000175,0.7888524565441899
0.04400440044003062,0.7891024755813614
0.04800480048004374,0.789376292950902
0.05200520052005686,0.7896739051079653
0.05600560056006998,0.789995308200256
0.0600060006000831,0.7903404980682289
0.06400640064003937,0.7907094702452989
0.06800680068005249,0.7911022199580909
0.07200720072006561,0.7915187421266581
0.07600760076007873,0.7919590313647653
0.08000800080009185,0.792423081980159
0.08400840084010497,0.7929108879748643
0.08800880088011809,0.793422443045493
0.09200920092007436,0.7939577405835633
0.09600960096008748,0.7945167736758637
0.1000100010001006,0.7950995351047754
0.10401040104011372,0.7957060173486649
0.10801080108012684,0.7963362125822704
0.11201120112013996,0.7969901126770994
0.11601160116009623,0.7976677092018434
0.12001200120010935,0.7983689934228372
0.12401240124012247,0.7990939563044688
0.1280128012801356,0.799842588509667
0.1320132013201487,0.8006148804003784
0.13601360136016183,0.8014108220380577
0.1400140014001181,0.8022304031841727
0.14401440144013122,0.8030736133007599
0.14801480148014434,0.8039404415509154
0.15201520152015746,0.8048308767993785
0.15601560156017058,0.8057449076131009
0.1600160016001837,0.8066825222618218
0.16401640164013997,0.8076437087186633
0.1680168016801531,0.8086284546607811
0.1720172017201662,0.809636747469933
0.17601760176017933,0.8106685742331609
0.18001800180019245,0.8117239217434398
0.18401840184020557,0.8128027765003464
0.18801880188016185,0.8139051247107365
0.19201920192017496,0.8150309522894893
0.19601960196018808,0.8161802448601526
0.2000200020002012,0.8173529877557177
0.20402040204021432,0.8185491660193485
0.20802080208022744,0.8197687644051411
0.21202120212024056,0.8210117673788899
0.21602160216019684,0.8222781591188605
0.22002200220020995,0.8235679235166411
0.22402240224022307,0.8248810441778712
0.2280228022802362,0.8262175044231221
0.2320232023202493,0.8275772872887173
0.23602360236026243,0.8289603755275909
0.2400240024002187,0.8303667516101292
0.24402440244023182,0.8317963977251154
0.24802480248024494,0.8332492957805254
0.25202520252025806,0.8347254274044935
0.2560256025602712,0.8362247739462139
0.2600260026002843,0.8377473164768698
0.2640264026402406,0.8392930357905585
0.2680268026802537,0.8408619124053136
0.2720272027202668,0.8424539265639712
0.27602760276027993,0.8440690582352152
0.28002800280029305,0.8457072871145536
0.28402840284030617,0.8473685926253224
0.28802880288026245,0.8490529539196804
0.29202920292027557,0.8507603498797146
0.2960296029602887,0.8524907591183672
0.3000300030003018,0.8542441599805586
0.3040304030403149,0.8560205305442365
0.30803080308032804,0.8578198486214458
0.31203120312034116,0.859642091759418
0.31603160316029744,0.8614872372416444
0.32003200320031056,0.8633552620890697
0.3240324032403237,0.8652461430610874
0.3280328032803368,0.8671598566567501
0.3320332033203499,0.8690963791158922
0.33603360336036303,0.8710556864202809
0.3400340034003193,0.8730377542947574
0.3440344034403324,0.8750425582084962
0.34803480348034554,0.8770700733760582
0.35203520352035866,0.8791202747586704
0.3560356035603718,0.8811931370654095
0.3600360036003849,0.8832886347544127
0.3640364036403412,0.8854067420340803
0.3680368036803543,0.8875474328644016
0.3720372037203674,0.8897106809580572
0.37603760376038053,0.8918964597817641
0.38003800380039365,0.894104742557516
0.3840384038404068,0.8963355022638518
0.38803880388036305,0.8985887116371128
0.39203920392037617,0.9008643431728307
0.3960396039603893,0.9031623691268746
0.4000400040004024,0.9054827615168605
0.4040404040404155,0.9078254921234381
0.40804080408042864,0.9101905324916173
0.41204120412044176,0.9125778539320988
0.41604160416039804,0.9149874275225881
0.42004200420041116,0.9174192241092515
0.4240424042404243,0.9198732143079108
0.4280428042804374,0.9223493685055166
0.4320432043204505,0.924847656861491
0.43604360436046363,0.9273680493091078
0.4400440044004199,0.9299105155568536
0.444044404440433,0.9324750250899326
0.44804480448044615,0.935061547171498
0.45204520452045927,0.937670050844177
0.4560456045604724,0.9403005049314545
0.4600460046004855,0.9429528780390966
0.4640464046404418,0.9456271385565492
0.4680468046804549,0.948323254658495
0.472047204720468,0.951041194306113
0.47604760476048114,0.9537809252486473
0.48004800480049425,0.9565424150248327
0.4840484048405074,0.9593256309643522
0.48804880488046365,0.9621305401892746
0.49204920492047677,0.9649571096156475
0.4960496049604899,0.9678053059547923
0.500050005000503,0.9706750957149065
0.5040504050405161,0.9735664452025241
0.5080508050805292,0.9764793205240078
0.5120512051204855,0.9794136875870134
0.5160516051604986,0.9823695121021255
0.5200520052005118,0.9853467595841692
0.5240524052405249,0.9883453953538531
0.528052805280538,0.9913653845392513
0.5320532053205511,0.9944066920773292
0.5360536053605642,0.9974692827154675
0.5400540054005205,1.000553121012956
0.5440544054405336,1.0036581713426669
0.5480548054805467,1.0067843978923858
0.5520552055205599,1.0099317646664907
0.556055605560573,1.0131002354874625
0.5600560056005861,1.016289773997433
0.5640564056405424,1.019500343659702
0.5680568056805555,1.0227319077604333
0.5720572057205686,1.0259844294100011
0.5760576057605817,1.0292578715446907
0.5800580058005949,1.0325521969282307
0.584058405840608,1.0358673681533537
0.5880588058805643,1.0392033476433344
0.5920592059205774,1.0425600976537037
0.5960596059605905,1.0459375802736033
0.6000600060006036,1.0493357574275102
0.6040604060406167,1.0527545908767748
0.6080608060806298,1.0561940422212022
0.6120612061205861,1.059654072900596
0.6160616061605992,1.0631346441964924
0.6200620062006124,1.0666357172335175
0.6240624062406255,1.0701572529811254
0.6280628062806386,1.0736992122551479
0.6320632063206517,1.0772615557193814
0.6360636063606648,1.080844243887178
0.6400640064006211,1.0844472371229958
0.6440644064406342,1.0880704956441476
0.6480648064806473,1.091713979522156
0.6520652065206605,1.0953776486845057
0.6560656065606736,1.0990614629161926
0.6600660066006867,1.1027653818613206
0.664066406640643,1.106489365024651
0.6680668066806561,1.1102333717733626
0.6720672067206692,1.1139973613383964
0.6760676067606823,1.1177812928162145
0.6800680068006955,1.1215851251703501
0.6840684068407086,1.125408817233002
0.6880688068806649,1.1292523277065794
0.692069206920678,1.1331156151654695
0.6960696069606911,1.1369986380573671
0.7000700070007042,1.1409013547050384
0.7040704070407173,1.1448237233078624
0.7080708070807304,1.1487657019434239
0.7120712071206867,1.1527272485690507
0.7160716071606998,1.1567083210235758
0.720072007200713,1.1607088770286589
0.7240724072407261,1.1647288741905428
0.7280728072807392,1.168768270001589
0.7320732073207523,1.1728270218418573
0.7360736073607654,1.1769050869806825
0.7400740074007217,1.1810024225782028
0.7440744074407348,1.1851189856871127
0.748074807480748,1.1892547332539667
0.7520752075207611,1.1934096221209216
0.7560756075607742,1.1975836090272636
0.7600760076007873,1.201776650610965
0.7640764076407436,1.205988703410207
0.7680768076807567,1.2102197238651125
0.7720772077207698,1.2144696683190346
0.7760776077607829,1.2187384930202847
0.7800780078007961,1.2230261541236445
0.7840784078408092,1.227332607691903
0.7880788078807655,1.2316578096973623
0.7920792079207786,1.2360017160235577
0.7960796079607917,1.240364282466518
0.8000800080008048,1.244745464736483
0.8040804080408179,1.249145218459389
0.808080808080831,1.2535634991783924
0.8120812081207873,1.2580002623553461
0.8160816081608004,1.2624554633725114
0.8200820082008136,1.2669290575337802
0.8240824082408267,1.271421000066381
0.8280828082808398,1.2759312461223395
0.8320832083208529,1.2804597507799764
0.836083608360866,1.285006469045409
0.8400840084008223,1.289571355853996
0.8440844084408354,1.2941543660720263
0.8480848084808486,1.2987554544979023
0.8520852085208617,1.3033745758638242
0.8560856085608748,1.3080116848372145
0.8600860086008879,1.3126667360221882
0.8640864086408442,1.317339683960973
0.8680868086808573,1.3220304831355691
0.8720872087208704,1.3267390879689054
0.8760876087608835,1.331465452826492
0.8800880088008967,1.33620953201782
0.8840884088409098,1.3409712797977986
0.888088808880866,1.345750650368145
0.8920892089208792,1.3505475978790182
0.8960896089608923,1.3553620764301384
0.9000900090009054,1.3601940400724126
0.9040904090409185,1.3650434428092986
0.9080908090809316,1.369910238598215
0.9120912091208879,1.374794381351891
0.916091609160901,1.3796958249399793
0.9200920092009142,1.3846145231901292
0.9240924092409273,1.3895504298895862
0.9280928092809404,1.3945034987865195
0.9320932093209535,1.399473683591398
0.9360936093609098,1.4044609379783055
0.9400940094009229,1.4094652155865197
0.944094409440936,1.4144864700215467
0.9480948094809492,1.4195246548566853
0.9520952095209623,1.4245797236343223
0.9560956095609754,1.429651629867268
0.9600960096009885,1.434740327040088
0.9640964096409448,1.4398457686103792
0.9680968096809579,1.4449679080103048
0.972097209720971,1.450106698647579
0.9760976097609841,1.4552620939069962
0.9800980098009973,1.4604340471516724
0.9840984098410104,1.4656225117243442
0.9880988098809667,1.4708274409485937
0.9920992099209798,1.4760487881303617
0.9960996099609929,1.481286506558876
1.000100010001006,1.4865405495081496
1.0041004100410191,1.4918108702381834
1.0081008100810323,1.4970974219962188
1.0121012101209885,1.5024001580179274
1.0161016101610016,1.5077190315288818
1.0201020102010148,1.513053995745443
1.0241024102410279,1.518405003876216
1.028102810281041,1.5237720091232136
1.0321032103210541,1.5291549646830667
1.0361036103610104,1.534553823748168
1.0401040104010235,1.5399685395081106
1.0441044104410366,1.545399065150522
1.0481048104810498,1.5508453538624858
1.0521052105210629,1.5563073588316556
1.056105610561076,1.5617850332474281
1.060106010601089,1.5672783303021036
1.0641064106410454,1.5727872031919805
1.0681068106810585,1.5783116051187418
1.0721072107210716,1.5838514892902382
1.0761076107610847,1.5894068089218594
1.0801080108010979,1.5949775172376
1.084108410841111,1.6005635674711758
1.0881088108810673,1.6061649128670774
1.0921092109210804,1.6117815066819121
1.0961096109610935,1.6174133021851393
1.1001100110011066,1.6230602526604005
1.1041104110411197,1.6287223114065388
1.1081108110811329,1.6343994317386732
1.1121112111210891,1.6400915669892036
1.1161116111611022,1.6457986705091125
1.1201120112011154,1.6515206956686515
1.1241124112411285,1.6572575958586266
1.1281128112811416,1.6630093244913753
1.1321132113211547,1.6687758350017936
1.136113611361111,1.6745570808482932
1.1401140114011241,1.680353015514067
1.1441144114411372,1.6861635925077185
1.1481148114811504,1.6919887653645076
1.1521152115211635,1.6978284876472833
1.1561156115611766,1.7036827129474612
1.1601160116011897,1.7095513948860017
1.164116411641146,1.7154344871143132
1.168116811681159,1.7213319433154635
1.1721172117211722,1.727243717204756
1.1761176117611853,1.7331697625309224
1.1801180118011985,1.7391100330770002
1.1841184118412116,1.7450644826612614
1.1881188118811679,1.751033065138067
1.192119211921181,1.7570157343990394
1.196119611961194,1.7630124443735848
1.2001200120012072,1.7690231490300456
1.2041204120412203,1.7750478023765308
1.2081208120812335,1.781086358461796
1.2121212121211897,1.7871387713760551
1.2161216121612028,1.7932049952521079
1.220122012201216,1.7992849842658116
1.224122412241229,1.8053786926371929
1.2281228122812422,1.8114860746312273
1.2321232123212553,1.8176070845586776
1.2361236123612116,1.8237416767768584
1.2401240124012247,1.8298898056907185
1.2441244124412378,1.8360514257532643
1.248124812481251,1.8422264914666289
1.252125212521264,1.848414957382805
1.2561256125612772,1.8546167781044378
1.2601260126012903,1.8608319082856082
1.2641264126412466,1.8670603026325443
1.2681268126812597,1.8733019159046551
1.2721272127212728,1.8795567029148963
1.276127612761286,1.8858246185307863
1.280128012801299,1.8921056176750901
1.2841284128413122,1.8983996553265552
1.2881288128812685,1.9047066865205817
1.2921292129212816,1.9110266663502073
1.2961296129612947,1.9173595499664273
1.3001300130013078,1.923705292579172
1.304130413041321,1.930063849457939
1.308130813081334,1.9364351759324905
1.3121312131212903,1.9428192273934703
1.3161316131613034,1.949215959293357
1.3201320132013166,1.955625327146729
1.3241324132413297,1.9620472865312009
1.3281328132813428,1.968481793088015
1.332133213321356,1.9749288025226877
1.3361336133613122,1.981388270605591
1.3401340134013253,1.9878601531728566
1.3441344134413384,1.9943444061265982
1.3481348134813516,2.0008409854358042
1.3521352135213647,2.007349847136886
1.3561356135613778,2.013870947334285
1.360136013601334,2.0204042422010025
1.3641364136413472,2.02694968797947
1.3681368136813603,2.0335072409817214
1.3721372137213734,2.0400768575902486
1.3761376137613865,2.0466584942585047
1.3801380138013997,2.0532521075114647
1.3841384138414128,2.0598576539461915
1.388138813881369,2.066475090232309
1.3921392139213822,2.073104373112831
1.3961396139613953,2.079745459404278
1.4001400140014084,2.0863983059974864
1.4041404140414215,2.093062869858062
1.4081408140814347,2.0997391080268963
1.412141214121391,2.1064269776206084
1.416141614161404,2.113126435832327
1.4201420142014172,2.1198374399317657
1.4241424142414303,2.126559947265993
1.4281428142814434,2.133293915259848
1.4321432143214565,2.1400393014164107
1.4361436143614128,2.146796063317408
1.440144014401426,2.1535641586239542
1.444144414441439,2.1603435450765867
1.4481448144814522,2.1671341804959954
1.4521452145214653,2.173936022783398
1.4561456145614784,2.180749029920978
1.4601460146014347,2.1875731599722394
1.4641464146414478,2.194408371082719
1.468146814681461,2.2012546214799773
1.472147214721474,2.2081118694742927
1.4761476147614871,2.2149800734589955
1.4801480148015003,2.221859191910867
1.4841484148415134,2.2287491833905326
1.4881488148814697,2.2356500065427753
1.4921492149214828,2.242561620097203
1.496149614961496,2.2494839828681923
1.500150015001509,2.2564170537555404
1.5041504150415221,2.263360791744759
1.5081508150815353,2.270315155907427
1.5121512151214915,2.2772801054014686
1.5161516151615047,2.284255599471786
1.5201520152015178,2.2912415974501625
1.524152415241531,2.2982380587558837
1.528152815281544,2.3052449428959907
1.5321532153215571,2.3122622094655987
1.5361536153615134,2.3192898181481407
1.5401540154015265,2.326327728715965
1.5441544154415396,2.3333759010302
1.5481548154815528,2.340434295041345
1.5521552155215659,2.3475028707894827
1.556155615561579,2.3545815884045718
1.5601560156015353,2.3616704081066477
1.5641564156415484,2.368769290206391
1.5681568156815615,2.3758781951049572
1.5721572157215746,2.382997083294532
1.5761576157615877,2.3901259153585177
1.5801580158016009,2.3972646519717786
1.584158415841614,2.4044132539008953
1.5881588158815703,2.4115716820043276
1.5921592159215834,2.418739897232947
1.5961596159615965,2.425917860629823
1.6001600160016096,2.4331055333307465
1.6041604160416227,2.440302876564371
1.6081608160816359,2.447509851652431
1.6121612161215921,2.454726420009877
1.6161616161616053,2.461952543145377
1.6201620162016184,2.4691881826610667
1.6241624162416315,2.476433300253047
1.6281628162816446,2.483687857711494
1.6321632163216577,2.490951816920844
1.636163616361614,2.4982251398599
1.6401640164016271,2.505507788602302
1.6441644164416402,2.512799725316251
1.6481648164816534,2.5201009122649705
1.6521652165216665,2.527411311806792
1.6561656165616796,2.534730886395309
1.6601660166016359,2.542059598579455
1.664166416641649,2.549397411003946
1.6681668166816621,2.5567442864089727
1.6721672167216752,2.564100187630635
1.6761676167616884,2.571465077601002
1.6801680168017015,2.5788389193482346
1.6841684168416577,2.5862216759966348
1.6881688168816709,2.5936133107670676
1.692169216921684,2.6010137869766154
1.696169616961697,2.6084230680389964
1.7001700170017102,2.615841117464589
1.7041704170417233,2.62326789886053
1.7081708170817365,2.630703375930818
1.7121712171216927,2.638147512476323
1.7161716171617059,2.6456002723951797
1.720172017201719,2.653061619682412
1.724172417241732,2.660531518430323
1.7281728172817452,2.6680099328284843
1.7321732173217583,2.675496827163814
1.7361736173617146,2.6829921658205644
1.7401740174017277,2.6904959132806896
1.7441744174417408,2.6980080341234465
1.748174817481754,2.705528493025755
1.752175217521767,2.713057254762171
1.7561756175617802,2.7205942842049353
1.7601760176017365,2.7281395463239373
1.7641764176417496,2.735693006187062
1.7681768176817627,2.743254628959767
1.7721772177217758,2.7508243799054153
1.776177617761789,2.758402224385233
1.780178017801802,2.7659881278583276
1.7841784178417583,2.773582055881634
1.7881788178817715,2.7811839741102413
1.7921792179217846,2.7887938482969377
1.7961796179617977,2.7964116442925344
1.8001800180018108,2.8040373280457906
1.804180418041824,2.8116708656034173
1.808180818081837,2.8193122231100767
1.8121812181217933,2.8269613668082996
1.8161816181618065,2.834618263038786
1.8201820182018196,2.8422828782399345
1.8241824182418327,2.8499551789481306
1.8281828182818458,2.857635131797654
1.832183218321859,2.86532270352066
1.8361836183618152,2.873017860947075
1.8401840184018283,2.8807205710048804
1.8441844184418414,2.8884308007196133
1.8481848184818546,2.8961485172146477
1.8521852185218677,2.903873687711076
1.8561856185618808,2.9116062795276716
1.860186018601837,2.9193462600807654
1.8641864186418502,2.927093596884513
1.8681868186818633,2.934848257550378
1.8721872187218764,2.9426102097873907
1.8761876187618896,2.950379421402015
1.8801880188019027,2.958155860298091
1.884188418841859,2.965939494476697
1.888188818881872,2.973730292036397
1.8921892189218852,2.981528221172706
1.8961896189618983,2.989333250178332
1.9001900190019114,2.997145347443029
1.9041904190419245,3.0049644814535204
1.9081908190819377,3.0127906207934187
1.912191219121894,3.020623734143074
1.916191619161907,3.0284637902798006
1.9201920192019202,3.0363107580773203
1.9241924192419333,3.0441646065059906
1.9281928192819464,3.052025304632636
1.9321932193219595,3.0598928216204544
1.9361936193619158,3.0677671267288416
1.940194019401929,3.075648189313613
1.944194419441942,3.083535978826426
1.9481948194819552,3.0914304648149957
1.9521952195219683,3.09933161692291
1.9561956195619814,3.1072394048895218
1.9601960196019377,3.1151537985497626
1.9641964196419508,3.1230747678343462
1.968196819681964,3.1310022827691766
1.972197219721977,3.138936313475554
1.9761976197619902,3.146876830169974
1.9801980198020033,3.1548238031640055
1.9841984198419595,3.1627772028640933
1.9881988198819727,3.1707369997717443
1.9921992199219858,3.1787031644829318
1.996199619961999,3.1866756676882755
2.000200020002012,3.1946544801728405
2.004200420042025,3.2026395728159955
2.0082008200820383,3.210630916591284
2.0122012201219945,3.2186284825662033
2.0162016201620077,3.2266322419023887
2.0202020202020208,3.2346421658549898
2.024202420242034,3.2426582257728502
2.028202820282047,3.250680393098281
2.03220322032206,3.2587086393669176
2.0362036203620164,3.2667429362074865
2.0402040204020295,3.27478325534198
2.0442044204420426,3.2828295685850217
2.0482048204820558,3.290881847844035
2.052205220522069,3.298940065119007
2.056205620562082,3.30700419250233
2.0602060206020383,3.3150742021785677
2.0642064206420514,3.3231500664246107
2.0682068206820645,3.3312317576090353
2.0722072207220776,3.3393192481922624
2.0762076207620908,3.3474125107263113
2.080208020802104,3.3555115178546346
2.08420842084206,3.363616242311867
2.0882088208820733,3.3717266569239785
2.0922092209220864,3.3798427346076263
2.0962096209620995,3.3879644483702958
2.1002100210021126,3.396091771310052
2.1042104210421257,3.4042246766153625
2.108210821082082,3.412363137564842
2.112211221122095,3.4205071275273937
2.1162116211621083,3.428656619961551
2.1202120212021214,3.4368115884156136
2.1242124212421345,3.444972006527393
2.1282128212821476,3.45313784802402
2.1322132213221607,3.461309086721767
2.136213621362117,3.4694856965257825
2.14021402140213,3.477667651430221
2.1442144214421432,3.485854925517578
2.1482148214821564,3.4940474929588166
2.1522152215221695,3.502245328013104
2.1562156215621826,3.5104484050276143
2.160216021602139,3.5186566984372587
2.164216421642152,3.5268701827648106
2.168216821682165,3.535088832620234
2.1722172217221782,3.5433126227008027
2.1762176217621914,3.551541527790829
2.1802180218022045,3.5597755227614623
2.1842184218421608,3.5680145825704117
2.188218821882174,3.576258682262067
2.192219221922187,3.5845077969668186
2.1962196219622,3.5927619019011723
2.2002200220022132,3.60102097236747
2.2042204220422263,3.6092849837536884
2.2082208220821826,3.6175539115331463
2.2122212221221957,3.6258277312646334
2.216221622162209,3.6341064185917107
2.220222022202222,3.6423899492428298
2.224222422242235,3.650678299031048
2.228222822282248,3.6589714438538143
2.2322232223222613,3.6672693596927646
2.2362236223622176,3.6755720226134274
2.2402240224022307,3.6838794087653413
2.244224422442244,3.692191494381354
2.248224822482257,3.7005082557777365
2.25222522252227,3.7088296693538876
2.256225622562283,3.7171557115921234
2.2602260226022395,3.7254863590573795
2.2642264226422526,3.7338215883973205
2.2682268226822657,3.7421613763416413
2.272227222722279,3.750505699702172
2.276227622762292,3.758854535372584
2.280228022802305,3.767207860328167
2.2842284228422614,3.775565651625539
2.2882288228822745,3.783927886402745
2.2922292229222876,3.7922945418785536
2.2962296229623007,3.800665595352565
2.300230023002314,3.809041024204908
2.304230423042327,3.817420805896019
2.3082308230822832,3.8258049179663436
2.3122312231222963,3.8341933380364344
2.3162316231623095,3.8425860438062487
2.3202320232023226,3.8509830130552487
2.3242324232423357,3.8593842236420937
2.328232823282349,3.867789653504427
2.332233223322362,3.8761992806586436
2.336233623362318,3.884613083199589
2.3402340234023313,3.89303103930066
2.3442344234423445,3.901453127213096
2.3482348234823576,3.909879325266073
2.3522352235223707,3.9183096118664027
2.356235623562384,3.926743965498304
2.36023602360234,3.935182364723103
2.364236423642353,3.9436247881793185
2.3682368236823663,3.952071214581966
2.3722372237223794,3.960521622722642
2.3762376237623926,3.968975991469223
2.3802380238024057,3.977434299765638
2.384238423842362,3.9858965266315587
2.388238823882375,3.9943626511625006
2.392239223922388,4.0028326525291025
2.3962396239624013,4.0113065099772305
2.4002400240024144,4.019784202827664
2.4042404240424275,4.0282657104758695
2.408240824082384,4.036751012391691
2.412241224122397,4.04524008811945
2.41624162416241,4.053732917277222
2.420242024202423,4.062229479556944
2.4242424242424363,4.070729754724094
2.4282428242824494,4.0792337226174675
2.4322432243224057,4.0877413631488695
2.436243624362419,4.096252656303205
2.440244024402432,4.104767582137768
2.444244424442445,4.113286120782337
2.448244824482458,4.121808252438859
2.4522452245224713,4.130333957381229
2.4562456245624844,4.138863215955053
2.4602460246024407,4.147396008577344
2.464246424642454,4.155932315736615
2.468246824682467,4.1644721179921635
2.47224722472248,4.173015395974166
2.476247624762493,4.181562130383369
2.4802480248025063,4.190112301990861
2.4842484248424626,4.198665891637758
2.4882488248824757,4.207222880235307
2.492249224922489,4.2157832487641596
2.496249624962502,4.2243469782744825
2.500250025002515,4.232914049885633
2.504250425042528,4.241484444785937
2.5082508250824844,4.250058144232381
2.5122512251224975,4.258635129550707
2.5162516251625107,4.267215382134696
2.520252025202524,4.275798883446263
2.524252425242537,4.284385615015156
2.52825282528255,4.292975558438713
2.5322532253225063,4.301568695381573
2.5362536253625194,4.310165007575756
2.5402540254025325,4.318764476819956
2.5442544254425457,4.327367084979638
2.5482548254825588,4.3359728139867295
2.552255225522572,4.344581645839393
2.556255625562585,4.3531935626018035
2.5602560256025413,4.361808546403829
2.5642564256425544,4.370426579441144
2.5682568256825675,4.379047643974506
2.5722572257225806,4.387671722329861
2.5762576257625938,4.396298796898028
2.580258025802607,4.4049288501344845
2.584258425842563,4.413561864559052
2.5882588258825763,4.422197822755998
2.5922592259225894,4.4308367073733255
2.5962596259626025,4.439478501122873
2.6002600260026156,4.448123186780007
2.6042604260426288,4.456770747183402
2.608260826082585,4.465421165234731
2.612261226122598,4.474074423898773
2.6162616261626113,4.482730506202692
2.6202620262026244,4.491389395236157
2.6242624262426375,4.50005107415102
2.6282628262826506,4.508715526161102
2.632263226322607,4.517382734541892
2.63626362636262,4.526052682630644
2.640264026402633,4.534725353825681
2.6442644264426463,4.543400731586478
2.6482648264826594,4.552078799433382
2.6522652265226725,4.5607595409473785
2.6562656265626856,4.5694429397698775
2.660266026602642,4.5781289796024085
2.664266426642655,4.58681764420673
2.668266826682668,4.595508917404122
2.6722672267226812,4.604202783075492
2.6762676267626944,4.612899225161077
2.6802680268027075,4.621598227660225
2.6842684268426638,4.630299774631094
2.688268826882677,4.639003850190765
2.69226922692269,4.647710438514535
2.696269626962703,4.656419523836027
2.7002700270027162,4.665131090446889
2.7042704270427294,4.673845122696586
2.7082708270826856,4.682561604992099
2.7122712271226987,4.691280521798033
2.716271627162712,4.7000018576359235
2.720272027202725,4.708725597084339
2.724272427242738,4.717451724778591
2.7282728272827512,4.726180225410523
2.7322732273227075,4.734911083728212
2.7362736273627206,4.743644284536083
2.7402740274027337,4.752379812694214
2.744274427442747,4.761117653118441
2.74827482748276,4.769857790780078
2.752275227522773,4.7786002107056955
2.756275627562786,4.7873448979769195
2.7602760276027425,4.796091837730134
2.7642764276427556,4.804841015156599
2.7682768276827687,4.81359241550176
2.772277227722782,4.822346024065357
2.776277627762795,4.831101826201141
2.780278027802808,4.839859807316661
2.7842784278427644,4.848619952872991
2.7882788278827775,4.857382248384826
2.7922792279227906,4.866146679419809
2.7962796279628037,4.87491323159864
2.800280028002817,4.883681890594795
2.80428042804283,4.892452642134318
2.8082808280827862,4.9012254719955415
2.8122812281227993,4.910000366009201
2.8162816281628125,4.918777310057749
2.8202820282028256,4.927556290075482
2.8242824282428387,4.936337292048246
2.828282828282852,4.945120302013249
2.832283228322808,4.953905306058769
2.836283628362821,4.962692290324282
2.8402840284028343,4.971481240999773
2.8442844284428475,4.98027214432587
2.8482848284828606,4.989064986593551
2.8522852285228737,4.997859754143957
2.85628562856283,5.006656433368109
2.860286028602843,5.01545501070703
2.864286428642856,5.024255472651073
2.8682868286828693,5.0330578057400395
2.8722872287228824,5.041861996562909
2.8762876287628956,5.050668031757638
2.8802880288029087,5.059475898010975
2.884288428842865,5.068285582058174
2.888288828882878,5.0770970706831315
2.892289228922891,5.085910350717708
2.8962896289629043,5.09472540904186
2.9002900290029174,5.10354223258336
2.9042904290429306,5.112360808317614
2.908290829082887,5.121181123267392
2.9122912291229,5.1300031645029405
2.916291629162913,5.138826919141338
2.920292029202926,5.147652374346607
2.9242924292429393,5.156479517329451
2.9282928292829524,5.165308335347071
2.9322932293229087,5.174138815702889
2.936293629362922,5.18297094574669
2.940294029402935,5.191804712873949
2.944294429442948,5.200640104525968
2.948294829482961,5.209477108189612
2.9522952295229743,5.21831571139712
2.9562956295629306,5.227155901725846
2.9602960296029437,5.235997666798388
2.964296429642957,5.244840994281938
2.96829682968297,5.253685871888399
2.972297229722983,5.262532287374143
2.976297629762996,5.271380228539822
2.9802980298030093,5.280229683230185
2.9842984298429656,5.289080639333814
2.9882988298829787,5.297933084783275
2.992299229922992,5.306787007554451
2.996299629963005,5.315642395666689
3.000300030003018,5.324499237182533
3.004300430043031,5.333357520207556
3.0083008300829874,5.342217232890094
3.0123012301230006,5.3510783634214
3.0163016301630137,5.359940900034978
3.020302030203027,5.368804831006736
3.02430243024304,5.377670144654727
3.028302830283053,5.386536829338969
3.0323032303230093,5.395404873461207
3.0363036303630224,5.404274265465042
3.0403040304030355,5.413144993835297
3.0443044304430487,5.422017047098145
3.048304830483062,5.430890413820876
3.052305230523075,5.439765082611712
3.056305630563031,5.448641042119568
3.0603060306030443,5.457518281034192
3.0643064306430574,5.466396788085526
3.0683068306830705,5.47527655204385
3.0723072307230836,5.484157561719539
3.0763076307630968,5.493039805962888
3.08030803080311,5.501923273663957
3.084308430843066,5.510807953752315
3.0883088308830793,5.519693835197196
3.0923092309230924,5.528580907006861
3.0963096309631055,5.537469158228739
3.1003100310031186,5.546358577949199
3.1043104310431318,5.555249155293379
3.108310831083088,5.564140879424942
3.112311231123101,5.57303373954623
3.1163116311631143,5.581927724897636
3.1203120312031274,5.59082282475775
3.1243124312431405,5.599719028443124
3.1283128312831536,5.608616325308111
3.13231323132311,5.617514704744622
3.136313631363123,5.626414156182293
3.140314031403136,5.635314669087845
3.1443144314431493,5.644216232965242
3.1483148314831624,5.65311883735546
3.1523152315231755,5.662022471836325
3.1563156315631318,5.670927126022281
3.160316031603145,5.679832789564549
3.164316431643158,5.688739452150499
3.168316831683171,5.6976471035038125
3.1723172317231842,5.706555733384247
3.1763176317631974,5.715465331587485
3.1803180318032105,5.7243758879449755
3.1843184318431668,5.7332873923237155
3.18831883188318,5.742199834626401
3.192319231923193,5.7511132047908085
3.196319631963206,5.760027492789961
3.2003200320032192,5.768942688631895
3.2043204320432324,5.777858782359514
3.2083208320831886,5.786775764050366
3.2123212321232018,5.795693623816794
3.216321632163215,5.804612351805335
3.220322032203228,5.813531938196876
3.224322432243241,5.822452373206431
3.2283228322832542,5.831373647083001
3.2323232323232105,5.840295750109337
3.2363236323632236,5.849218672602121
3.2403240324032367,5.858142404911345
3.24432443244325,5.867066937420486
3.248324832483263,5.8759922605462735
3.252325232523276,5.884918364738561
3.2563256325632324,5.893845240480095
3.2603260326032455,5.9027728782866875
3.2643264326432586,5.9117012687066115
3.2683268326832717,5.920630402320767
3.272327232723285,5.929560269742463
3.276327632763298,5.938490861617285
3.2803280328032542,5.947422168622868
3.2843284328432674,5.956354181469078
3.2883288328832805,5.965286890897403
3.2923292329232936,5.974220287681125
3.2963296329633067,5.98315436262511
3.30033003300332,5.992089106565667
3.304330433043333,6.00102451037042
3.3083308330832892,6.009960564938084
3.3123312331233024,6.018897261198652
3.3163316331633155,6.027834590112785
3.3203320332033286,6.0367725426719945
3.3243324332433417,6.045711109898434
3.328332833283355,6.05465028284476
3.332333233323311,6.063590052593926
3.3363336333633242,6.072530410259364
3.3403340334033373,6.0814713469843795
3.3443344334433505,6.090412853942343
3.3483348334833636,6.099354922336469
3.3523352335233767,6.1082975433997015
3.356335633563333,6.117240708394496
3.360336033603346,6.126184408613002
3.364336433643359,6.135128635376478
3.3683368336833723,6.1440733800354685
3.3723372337233855,6.153018633969597
3.3763376337633986,6.161964388587446
3.380338033803355,6.1709106353263525
3.384338433843368,6.179857365652585
3.388338833883381,6.188804571060764
3.392339233923394,6.197752243074042
3.3963396339634073,6.2067003732439066
3.4003400340034204,6.2156489531500485
3.4043404340434336,6.224597974400249
3.40834083408339,6.233547428630174
3.412341234123403,6.242497307503563
3.416341634163416,6.2514476027116475
3.420342034203429,6.2603983059733315
3.4243424342434423,6.269349409035004
3.4283428342834554,6.278300903670408
3.4323432343234117,6.287252781680457
3.436343634363425,6.296205034893413
3.440344034403438,6.305157655164312
3.444344434443451,6.3141106343751545
3.448344834483464,6.323063964434707
3.4523452345234773,6.332017637278391
3.4563456345634336,6.3409716448680875
3.4603460346034467,6.349925979192322
3.46434643464346,6.358880632265703
3.468346834683473,6.3678355961290976
3.472347234723486,6.376790862849453
3.476347634763499,6.3857464245196764
3.4803480348034554,6.394702273258452
3.4843484348434686,6.403658401210419
3.4883488348834817,6.412614800545617
3.492349234923495,6.421571463459674
3.496349634963508,6.430528382173614
3.500350035003521,6.439485548933753
3.504350435043534,6.44844295601158
3.5083508350834904,6.457400595703584
3.5123512351235036,6.466358460331436
3.5163516351635167,6.475316542241426
3.52035203520353,6.484274833804667
3.524352435243543,6.4932333274169025
3.528352835283556,6.502192015498399
3.5323532353235123,6.511150890493767
3.5363536353635254,6.520109944872157
3.5403540354035385,6.529069171126695
3.5443544354435517,6.538028561774682
3.548354835483565,6.546988109357414
3.552355235523578,6.555947806440076
3.556355635563534,6.564907645611562
3.5603560356035473,6.573867619484671
3.5643564356435604,6.582827720695552
3.5683568356835735,6.5917879419039105
3.5723572357235867,6.600748275792814
3.5763576357635998,6.609708715068603
3.580358035803556,6.618669252460712
3.584358435843569,6.627629880721864
3.5883588358835823,6.636590592627527
3.5923592359235954,6.645551380976101
3.5963596359636085,6.654512238588756
3.6003600360036216,6.663473158309327
3.604360436043578,6.672434133004141
3.608360836083591,6.6813951555622175
3.612361236123604,6.690356218894718
3.6163616361636173,6.699317315935153
3.6203620362036304,6.708278439639209
3.6243624362436435,6.717239582984647
3.6283628362836566,6.726200738971211
3.632363236323613,6.7351619006204535
3.636363636363626,6.744123060975948
3.640364036403639,6.7530842131027295
3.6443644364436523,6.762045350087509
3.6483648364836654,6.771006465038508
3.6523652365236785,6.779967551085355
3.656365636563635,6.788928601378925
3.660366036603648,6.797889609091539
3.664366436643661,6.806850567416428
3.668366836683674,6.815811469567938
3.6723672367236873,6.824772308781364
3.6763676367637004,6.833733078312861
3.6803680368036567,6.842693771439264
3.6843684368436698,6.8516543814583235
3.688368836883683,6.860614901688141
3.692369236923696,6.869575325467393
3.696369636963709,6.878535646155161
3.7003700370037222,6.8874958571308404
3.7043704370436785,6.89645595179399
3.7083708370836916,6.905415923564528
3.7123712371237048,6.914375765882198
3.716371637163718,6.923335472206794
3.720372037203731,6.932295036017984
3.724372437243744,6.941254450815225
3.7283728372837572,6.950213710117688
3.7323732373237135,6.959172807464088
3.7363736373637266,6.968131736412894
3.7403740374037397,6.97709049054181
3.744374437443753,6.986049063447978
3.748374837483766,6.995007448747821
3.752375237523779,7.003965640076959
3.7563756375637354,7.012923631090055
3.7603760376037485,7.021881415461032
3.7643764376437616,7.030838986882527
3.7683768376837747,7.039796339066131
3.772377237723788,7.048753465742216
3.776377637763801,7.057710360659856
3.7803780378037573,7.066667017586677
3.7843784378437704,7.075623430309067
3.7883788378837835,7.084579592631657
3.7923792379237966,7.093535498377535
3.7963796379638097,7.102491141388088
3.800380038003823,7.1114465155229265
3.804380438043779,7.120401614659736
3.8083808380837922,7.129356432694486
3.8123812381238054,7.138310963540917
3.8163816381638185,7.147265201130747
3.8203820382038316,7.156219139413534
3.8243824382438447,7.165172772356591
3.828382838283858,7.174126093944909
3.832383238323814,7.183079098181005
3.8363836383638272,7.192031779085156
3.8403840384038403,7.200984130694857
3.8443844384438535,7.209936147065063
3.8483848384838666,7.218887822268026
3.8523852385238797,7.227839150393229
3.856385638563836,7.236790125547233
3.860386038603849,7.245740741853897
3.864386438643862,7.254690993453873
3.8683868386838753,7.263640874504815
3.8723872387238885,7.272590379181237
3.8763876387639016,7.281539501674444
3.880388038803858,7.290488236192382
3.884388438843871,7.299436576959863
3.888388838883884,7.308384518218053
3.892389238923897,7.317332054224693
3.8963896389639103,7.326279179253955
3.9003900390039234,7.335225887596372
3.9043904390438797,7.344172173558699
3.908390839083893,7.353118031464131
3.912391239123906,7.362063455651791
3.916391639163919,7.371008440476969
3.920392039203932,7.379952980310962
3.9243924392439453,7.388897069541015
3.9283928392839584,7.397840702570253
3.9323932393239147,7.4067838738175436
3.936393639363928,7.415726577717708
3.940394039403941,7.424668808721035
3.944394439443954,7.433610561293489
3.948394839483967,7.442551829916586
3.9523952395239803,7.451492609087313
3.9563956395639366,7.460432893318
3.9603960396039497,7.4693726771365405
3.964396439643963,7.478311955085896
3.968396839683976,7.4872507217243145
3.972397239723989,7.4961889716251955
3.976397639764002,7.505126699377031
3.9803980398039585,7.5140638995832605
3.9843984398439716,7.5230005668625095
3.9883988398839847,7.531936695848079
3.992399239923998,7.540872281188177
3.996399639964011,7.549807317545788
4.000400040004024,7.558741799598609
4.00440044004398,7.567675722038906
4.008400840083993,7.576609079573757
4.012401240124007,7.585541866924544
4.01640164016402,7.594474078827186
4.020402040204033,7.603405710032011
4.024402440244046,7.612336755303684
4.028402840284002,7.621267209421086
4.032403240324015,7.630197067177539
4.036403640364028,7.639126323380308
4.0404040404040416,7.648054972850839
4.044404440444055,7.656983010424622
4.048404840484068,7.66591043095114
4.052405240524081,7.674837229293794
4.056405640564037,7.683763400329791
4.06040604060405,7.692688938950372
4.064406440644063,7.701613840060309
4.0684068406840765,7.710538098578147
4.07240724072409,7.719461709436076
4.076407640764103,7.728384667579864
4.080408040804059,7.737306967968746
4.084408440844072,7.746228605575637
4.088408840884085,7.755149575386655
4.092409240924098,7.764069872401353
4.0964096409641115,7.772989491632586
4.100410041004125,7.781908428106467
4.104410441044081,7.790826676862229
4.108410841084094,7.799744232952461
4.112411241124107,7.808661091442629
4.11641164116412,7.817577247411299
4.120412041204133,7.826492695950023
4.1244124412441465,7.8354074321632785
4.128412841284103,7.844321451168344
4.132413241324116,7.8532347480955345
4.136413641364129,7.8621473180877235
4.140414041404142,7.871059156300563
4.144414441444155,7.8799702579023805
4.148414841484168,7.88888061807411
4.1524152415241815,7.897790232009245
4.156415641564138,7.9066990949137255
4.160416041604151,7.915607202006157
4.164416441644164,7.924514548517346
4.168416841684177,7.9334211296905215
4.17241724172419,7.942326940781231
4.176417641764203,7.951231977057267
4.18041804180416,7.960136233798572
4.184418441844173,7.9690397062974485
4.188418841884186,7.977942389858108
4.192419241924199,7.986844279796887
4.196419641964212,7.9957453714421325
4.200420042004225,8.004645660134162
4.2044204420441815,8.013545141225137
4.208420842084195,8.022443810079292
4.212421242124208,8.031341662072478
4.216421642164221,8.040238692592384
4.220422042204234,8.049134897038428
4.224422442244247,8.058030270821707
4.228422842284203,8.066924809364878
4.2324232423242165,8.075818508102394
4.23642364236423,8.08471136248004
4.240424042404243,8.093603367955165
4.244424442444256,8.102494519996556
4.248424842484269,8.111384814084417
4.252425242524282,8.120274245710297
4.256425642564238,8.129162810376997
4.2604260426042515,8.138050503598787
4.264426442644265,8.146937320900953
4.268426842684278,8.155823257820032
4.272427242724291,8.164708309903691
4.276427642764304,8.173592472710688
4.28042804280426,8.182475741810757
4.284428442844273,8.191358112784854
4.2884288428842865,8.200239581224674
4.2924292429243,8.209120142732905
4.296429642964313,8.217999792923107
4.300430043004326,8.226878527419675
4.304430443044282,8.235756341857723
4.308430843084295,8.24463323188332
4.312431243124308,8.253509193153029
4.3164316431643215,8.262384221334159
4.320432043204335,8.271258312104626
4.324432443244348,8.28013146115294
4.328432843284304,8.289003664178075
4.332433243324317,8.297874916889718
4.33643364336433,8.306745215007801
4.340434043404343,8.31561455426275
4.3444344434443565,8.32448293039537
4.34843484348437,8.333350339156798
4.352435243524326,8.342216776308412
4.356435643564339,8.351082237622046
4.360436043604352,8.359946718879556
4.364436443644365,8.368810215873042
4.368436843684378,8.377672724404752
4.3724372437243915,8.386534240287038
4.376437643764405,8.395394759342308
4.380438043804361,8.40425427740294
4.384438443844374,8.413112790311501
4.388438843884387,8.421970293920308
4.3924392439244,8.430826784091659
4.396439643964413,8.43968225669772
4.4004400440044265,8.448536707620509
4.404440444044383,8.457390132751767
4.408440844084396,8.466242527993215
4.412441244124409,8.475093889256089
4.416441644164422,8.48394421246139
4.420442044204435,8.492793493539772
4.424442444244448,8.501641728431512
4.428442844284405,8.510488913086398
4.432443244324418,8.519335043463979
4.436443644364431,8.528180115533102
4.440444044404444,8.53702412527217
4.444444444444457,8.54586706866902
4.44844484448447,8.554708941720895
4.4524452445244265,8.563549740434354
4.45644564456444,8.57238946082549
4.460446044604453,8.581228098919494
4.464446444644466,8.5900656507509
4.468446844684479,8.598902112363477
4.472447244724492,8.607737479810192
4.476447644764505,8.61657174915318
4.4804480448044615,8.625404916463653
4.484448444844475,8.634236977822114
4.488448844884488,8.643067929317944
4.492449244924501,8.651897767049615
4.496449644964514,8.660726487124613
4.500450045004527,8.669554085659385
4.504450445044483,8.678380558779258
4.5084508450844964,8.68720590261866
4.51245124512451,8.69603011332069
4.516451645164523,8.704853187037365
4.520452045204536,8.713675119929505
4.524452445244549,8.722495908166705
4.528452845284505,8.731315547927254
4.532453245324518,8.740134035398347
4.536453645364531,8.74895136677567
4.540454045404545,8.757767538263623
4.544454445444558,8.766582546075236
4.548454845484571,8.775396386432135
4.552455245524527,8.784209055564437
4.55645564556454,8.793020549710993
4.560456045604553,8.80183086511896
4.564456445644566,8.810639998044032
4.5684568456845795,8.819447944750351
4.572457245724593,8.82825470151047
4.576457645764606,8.837060264605325
4.580458045804562,8.845864630324149
4.584458445844575,8.854667794964692
4.588458845884588,8.86346975483281
4.592459245924601,8.87227050624269
4.5964596459646145,8.881070045516765
4.600460046004628,8.889868368985677
4.604460446044584,8.898665472988187
4.608460846084597,8.907461353871406
4.61246124612461,8.91625600799039
4.616461646164623,8.925049431708342
4.620462046204636,8.933841621396555
4.6244624462446495,8.942632573434357
4.628462846284606,8.951422284209036
4.632463246324619,8.960210750116063
4.636463646364632,8.968997967558682
4.640464046404645,8.977783932948135
4.644464446444658,8.98656864270358
4.648464846484671,8.995352093252055
4.652465246524628,9.004134281028392
4.656465646564641,9.012915202475458
4.660466046604654,9.021694854043721
4.664466446644667,9.0304732321915
4.66846684668468,9.039250333384864
4.672467246724693,9.048026154097613
4.676467646764706,9.056800690811253
4.680468046804663,9.065573940014897
4.684468446844676,9.074345898205515
4.688468846884689,9.083116561887499
4.692469246924702,9.091885927572916
4.696469646964715,9.10065399178141
4.700470047004728,9.109420751040176
4.7044704470446845,9.118186201883875
4.708470847084698,9.126950340854869
4.712471247124711,9.135713164502802
4.716471647164724,9.144474669384843
4.720472047204737,9.153234852065593
4.72447244724475,9.16199370911706
4.728472847284706,9.170751237118571
4.7324732473247195,9.179507432657015
4.736473647364733,9.18826229232642
4.740474047404746,9.197015812728196
4.744474447444759,9.205767990471042
4.748474847484772,9.21451882217093
4.752475247524728,9.223268304451006
4.756475647564741,9.232016433941848
4.7604760476047545,9.240763207281026
4.764476447644768,9.24950862111336
4.768476847684781,9.258252672090823
4.772477247724794,9.266995356872526
4.77647764776475,9.275736672124623
4.780478047804763,9.284476614520559
4.784478447844776,9.29321518074064
4.7884788478847895,9.301952367472294
4.792479247924803,9.310688171409975
4.796479647964816,9.319422589255131
4.800480048004829,9.328155617716199
4.804480448044785,9.336887253508511
4.808480848084798,9.345617493354531
4.812481248124811,9.354346333983454
4.8164816481648245,9.363073772131429
4.820482048204838,9.37179980454149
4.824482448244851,9.380524427963522
4.828482848284807,9.389247639154185
4.83248324832482,9.397969434877151
4.836483648364833,9.40668981190269
4.840484048404846,9.415408767007913
4.8444844484448595,9.424126296976693
4.848484848484873,9.43284239859963
4.852485248524829,9.441557068673978
4.856485648564842,9.45027030400389
4.860486048604855,9.458982101399993
4.864486448644868,9.467692457679636
4.868486848684881,9.476401369666814
4.8724872487248945,9.485108834192133
4.876487648764851,9.493814848092743
4.880488048804864,9.502519408212564
4.884488448844877,9.511222511401886
4.88848884888489,9.519924154517605
4.892489248924903,9.52862433442315
4.896489648964916,9.537323047988446
4.9004900490049295,9.546020292089915
4.904490449044886,9.554716063610382
4.908490849084899,9.563410359439315
4.912491249124912,9.572103176472428
4.916491649164925,9.58079451161191
4.920492049204938,9.58948436176635
4.924492449244951,9.598172723850722
4.928492849284908,9.60685959478629
4.932493249324921,9.615544971500865
4.936493649364934,9.624228850928386
4.940494049404947,9.632911230009173
4.94449444944496,9.641592105689837
4.948494849484973,9.65027147492326
4.9524952495249295,9.65894933466853
4.956495649564943,9.66762568189116
4.960496049604956,9.676300513562705
4.964496449644969,9.684973826660988
4.968496849684982,9.693645618170024
4.972497249724995,9.702315885080006
4.976497649764951,9.710984624387223
4.9804980498049645,9.719651833094298
4.984498449844978,9.72831750820979
4.988498849884991,9.736981646748434
4.992499249925004,9.74564424573106
4.996499649965017,9.754305302184573
5.00050005000503,9.76296481314195
5.004500450044986,9.771622775642141
5.0085008500849995,9.780279186730333
5.012501250125013,9.788934043457527
5.016501650165026,9.797587342880792
5.020502050205039,9.80623908206319
5.024502450245052,9.814889258073743
5.028502850285008,9.82353786798737
5.032503250325021,9.832184908885127
5.0365036503650344,9.840830377853795
5.040504050405048,9.849474271986137
5.044504450445061,9.858116588380812
5.048504850485074,9.866757324142354
5.05250525052503,9.875396476381104
5.056505650565043,9.88403404221345
5.060506050605056,9.892670018761425
5.064506450645069,9.901304403152949
5.0685068506850826,9.909937192521745
5.072507250725096,9.918568384007349
5.076507650765052,9.927197974754998
5.080508050805065,9.93582596191589
5.084508450845078,9.944452342646796
5.088508850885091,9.95307711411028
5.092509250925104,9.961700273474642
5.0965096509651175,9.970321817913883
5.100510051005131,9.978941744607708
5.104510451045087,9.987560050741452
5.1085108510851,9.996176733506307
5.112511251125113,10.004791790098928
5.116511651165126,10.013405217721688
5.120512051205139,10.02201701358259
5.1245124512451525,10.030627174895258
5.128512851285109,10.039235698878858
5.132513251325122,10.047842582758342
5.136513651365135,10.056447823764053
5.140514051405148,10.065051419131967
5.144514451445161,10.073653366103613
5.148514851485174,10.082253661926066
5.152515251525131,10.090852303851873
5.156515651565144,10.099449289139281
5.160516051605157,10.108044615051865
5.16451645164517,10.116638278858746
5.168516851685183,10.125230277834536
5.172517251725196,10.133820609259317
5.1765176517651526,10.142409270418561
5.180518051805166,10.15099625860338
5.184518451845179,10.15958157111013
5.188518851885192,10.168165205240655
5.192519251925205,10.176747158302208
5.196519651965218,10.185327427607444
5.200520052005174,10.19390601047434
5.2045204520451875,10.202482904226446
5.208520852085201,10.211058106192482
5.212521252125214,10.219631613706586
5.216521652165227,10.22820342410824
5.22052205220524,10.23677353474226
5.224522452245253,10.245341942958785
5.228522852285209,10.253908646113192
5.2325232523252225,10.262473641566352
5.236523652365236,10.27103692668424
5.240524052405249,10.27959849883816
5.244524452445262,10.28815835540469
5.248524852485275,10.296716493765667
5.252525252525231,10.305272911308105
5.256525652565244,10.313827605424443
5.2605260526052575,10.322380573512158
5.264526452645271,10.330931812974002
5.268526852685284,10.339481321217933
5.272527252725297,10.348029095657102
5.276527652765253,10.356575133709782
5.280528052805266,10.365119432799606
5.284528452845279,10.373661990355183
5.2885288528852925,10.38220280381034
5.292529252925306,10.390741870604046
5.296529652965319,10.399279188180405
5.300530053005275,10.407814753988584
5.304530453045288,10.41634856548305
5.308530853085301,10.424880620123188
5.312531253125314,10.433410915373543
5.3165316531653275,10.441939448703742
5.320532053205341,10.450466217588495
5.324532453245354,10.45899121950757
5.32853285328531,10.467514451945744
5.332533253325323,10.476035912393012
5.336533653365336,10.48455559834424
5.340534053405349,10.493073507299373
5.3445344534453625,10.501589636763383
5.348534853485376,10.510103984246257
5.352535253525332,10.51861654726292
5.356535653565345,10.527127323333476
5.360536053605358,10.535636309982833
5.364536453645371,10.544143504740937
5.368536853685384,10.5526489051427
5.3725372537253975,10.561152508727998
5.376537653765354,10.569654313041593
5.380538053805367,10.578154315633377
5.38453845384538,10.586652514057993
5.388538853885393,10.595148905875064
5.392539253925406,10.603643488649142
5.396539653965419,10.612136259949681
5.400540054005376,10.620627217350973
5.404540454045389,10.629116358432395
5.408540854085402,10.637603680778017
5.412541254125415,10.646089181976853
5.416541654165428,10.654572859622784
5.420542054205441,10.663054711314551
5.424542454245454,10.671534734655749
5.428542854285411,10.680012927254758
5.432543254325424,10.688489286724975
5.436543654365437,10.696963810684453
5.44054405440545,10.705436496756118
5.444544454445463,10.713907342567712
5.448544854485476,10.722376345751792
5.4525452545254325,10.730843503945646
5.456545654565446,10.73930881479154
5.460546054605459,10.74777227593634
5.464546454645472,10.756233885031753
5.468546854685485,10.764693639734258
5.472547254725498,10.773151537705088
5.476547654765454,10.78160757661018
5.4805480548054675,10.790061754120398
5.484548454845481,10.798514067911167
5.488548854885494,10.806964515662704
5.492549254925507,10.815413095059958
5.49654965496552,10.823859803792597
5.500550055005476,10.832304639554941
5.504550455045489,10.840747600046196
5.5085508550855025,10.849188682970093
5.512551255125516,10.857627886035113
5.516551655165529,10.866065206954424
5.520552055205542,10.874500643445874
5.524552455245498,10.882934193231923
5.528552855285511,10.891365854039886
5.532553255325524,10.899795623601547
5.5365536553655375,10.90822349965341
5.540554055405551,10.916649479936625
5.544554455445564,10.925073562196987
5.548554855485577,10.93349574418492
5.552555255525533,10.941916023655422
5.556555655565546,10.95033439836829
5.560556055605559,10.958750866087758
5.564556455645572,10.967165424582731
5.568556855685586,10.975578071626721
5.572557255725599,10.98398880499783
5.576557655765555,10.9923976224787
5.580558055805568,11.000804521856738
5.584558455845581,11.009209500923742
5.588558855885594,11.01761255747616
5.592559255925607,11.026013689314995
5.5965596559656205,11.034412894245817
5.600560056005577,11.042810170078699
5.60456045604559,11.051205514628437
5.608560856085603,11.059598925714198
5.612561256125616,11.067990401159744
5.616561656165629,11.076379938793377
5.620562056205642,11.084767536447925
5.624562456245599,11.093153191960683
5.628562856285612,11.101536903173638
5.632563256325625,11.109918667933112
5.636563656365638,11.11829848409
5.640564056405651,11.126676349499688
5.644564456445664,11.13505226202207
5.648564856485677,11.143426219521524
5.652565256525634,11.15179821986686
5.656565656565647,11.160168260931544
5.66056605660566,11.168536340593336
5.664566456645673,11.176902456734537
5.668566856685686,11.185266607241902
5.672567256725699,11.193628790006656
5.676567656765656,11.20198900292442
5.680568056805669,11.21034724389543
5.684568456845682,11.218703510824213
5.688568856885695,11.227057801619777
5.692569256925708,11.23541011419558
5.696569656965721,11.243760446469498
5.700570057005677,11.252108796363785
5.7045704570456905,11.260455161805293
5.708570857085704,11.268799540725112
5.712571257125717,11.277141931058804
5.71657165716573,11.285482330746339
5.720572057205743,11.293820737732089
5.724572457245699,11.302157149964772
5.728572857285712,11.310491565397674
5.7325732573257255,11.318823981988292
5.736573657365739,11.327154397698568
5.740574057405752,11.335482810494828
5.744574457445765,11.343809218347774
5.748574857485778,11.352133619232479
5.752575257525734,11.360456011128326
5.756575657565747,11.36877639201924
5.7605760576057605,11.377094759893328
5.764576457645774,11.385411112743112
5.768576857685787,11.393725448565462
5.7725772577258,11.4020377653616
5.776577657765756,11.41034806113703
5.780578057805769,11.41865633390177
5.784578457845782,11.426962581670002
5.7885788578857955,11.43526680246029
5.792579257925809,11.44356899429553
5.796579657965822,11.45186915520294
5.800580058005778,11.460167283213998
5.804580458045791,11.468463376364676
5.808580858085804,11.476757432695074
5.812581258125817,11.485049450249667
5.8165816581658305,11.493339427077228
5.820582058205844,11.50162736123083
5.8245824582458,11.50991325076779
5.828582858285813,11.518197093749883
5.832583258325826,11.526478888243007
5.836583658365839,11.534758632317397
5.840584058405852,11.543036324047574
5.8445844584458655,11.551311961512328
5.848584858485879,11.559585542794737
5.852585258525835,11.567857065982084
5.856585658565848,11.57612652916609
5.860586058605861,11.584393930442573
5.864586458645874,11.592659267911666
5.868586858685887,11.600922539677759
5.8725872587259005,11.609183743849492
5.876587658765857,11.617442878539704
5.88058805880587,11.625699941865653
5.884588458845883,11.633954931948658
5.888588858885896,11.64220784691435
5.892589258925909,11.650458684892586
5.896589658965922,11.658707444017457
5.900590059005879,11.666954122427237
5.904590459045892,11.675198718264587
5.908590859085905,11.683441229676228
5.912591259125918,11.691681654813154
5.916591659165931,11.699919991830583
5.920592059205944,11.70815623888794
5.9245924592459005,11.716390394148807
5.928592859285914,11.72462245578115
5.932593259325927,11.732852421956963
5.93659365936594,11.741080290852505
5.940594059405953,11.74930606064823
5.944594459445966,11.75752972952879
5.948594859485922,11.765751295682975
5.9525952595259355,11.773970757303932
5.956595659565949,11.78218811258883
5.960596059605962,11.790403359739079
5.964596459645975,11.79861649696027
5.968596859685988,11.806827522462168
5.972597259726001,11.815036434458722
5.976597659765957,11.823243231167998
5.9805980598059705,11.831447910812397
5.984598459845984,11.839650471618317
5.988598859885997,11.847850911816387
5.99259925992601,11.856049229641396
5.996599659966023,11.864245423332283
6.000600060005979,11.8724394911321
6.004600460045992,11.880631431288217
6.0086008600860055,11.888821242051987
6.012601260126019,11.897008921678973
6.016601660166032,11.905194468428878
6.020602060206045,11.913377880565557
6.024602460246001,11.92155915635694
6.028602860286014,11.929738294075278
6.032603260326027,11.93791529199678
6.0366036603660405,11.946090148401852
6.040604060406054,11.954262861575026
6.044604460446067,11.962433429804967
6.048604860486023,11.970601851384409
6.052605260526036,11.978768124610383
6.056605660566049,11.98693224778387
6.060606060606062,11.995094219210023
6.0646064606460754,12.003254037198122
6.068606860686089,12.011411700061556
6.072607260726102,12.019567206117825
6.076607660766058,12.02772055368849
6.080608060806071,12.035871741099383
6.084608460846084,12.044020766680275
6.088608860886097,12.052167628765101
6.09260926092611,12.060312325691887
6.096609660966124,12.06845485580277
6.10061006100608,12.076595217443918
6.104610461046093,12.084733408965771
6.108610861086106,12.09286942872269
6.112611261126119,12.101003275073179
6.116611661166132,12.10913494637983
6.120612061206145,12.117264441009333
6.124612461246102,12.125391757332393
6.128612861286115,12.133516893723968
6.132613261326128,12.141639848562932
6.136613661366141,12.14976062023229
6.140614061406154,12.157879207119123
6.144614461446167,12.165995607614587
6.148614861486124,12.174109820113854
6.152615261526137,12.18222184301633
6.15661566156615,12.190331674725329
6.160616061606163,12.19843931364828
6.164616461646176,12.206544758196676
6.168616861686189,12.214648006786073
6.172617261726202,12.22274905783609
6.176617661766159,12.230847909770345
6.180618061806172,12.238944561016682
6.184618461846185,12.247039010006828
6.188618861886198,12.255131255176622
6.192619261926211,12.263221294965952
6.196619661966224,12.271309127818755
6.20062006200618,12.279394752182961
6.2046204620461936,12.287478166510711
6.208620862086207,12.295559369258017
6.21262126212622,12.303638358884998
6.216621662166233,12.311715133855802
6.220622062206246,12.319789692638622
6.224622462246202,12.32786203370563
6.228622862286215,12.3359321555332
6.2326232623262285,12.344000056601567
6.236623662366242,12.352065735395058
6.240624062406255,12.360129190402027
6.244624462446268,12.368190420114852
6.248624862486224,12.37624942302989
6.252625262526237,12.384306197647678
6.25662566256625,12.392360742472613
6.2606260626062635,12.400413056013173
6.264626462646277,12.408463136781846
6.26862686268629,12.416510983295145
6.272627262726246,12.42455659407354
6.276627662766259,12.43259996764168
6.280628062806272,12.440641102528064
6.284628462846285,12.448679997265248
6.2886288628862985,12.456716650389813
6.292629262926312,12.464751060442332
6.296629662966325,12.472783225967392
6.300630063006281,12.480813145513528
6.304630463046294,12.488840817633443
6.308630863086307,12.496866240883676
6.31263126312632,12.50488941382482
6.3166316631663335,12.512910335021465
6.320632063206347,12.520929003042202
6.324632463246303,12.528945416459559
6.328632863286316,12.53695957385022
6.332633263326329,12.544971473794703
6.336633663366342,12.552981114877566
6.340634063406355,12.560988495687356
6.3446344634463685,12.568993614816609
6.348634863486325,12.576996470861799
6.352635263526338,12.584997062423534
6.356635663566351,12.592995388106253
6.360636063606364,12.600991446518428
6.364636463646377,12.608985236272511
6.36863686368639,12.61697675598493
6.372637263726347,12.624966004276045
6.37663766376636,12.63295297977034
6.380638063806373,12.640937681096124
6.384638463846386,12.648920106885733
6.388638863886399,12.65690025577546
6.392639263926412,12.664878126405581
6.396639663966425,12.672853717420344
6.400640064006382,12.680827027467897
6.404640464046395,12.68879805520053
6.408640864086408,12.696766799274329
6.412641264126421,12.704733258349389
6.416641664166434,12.712697431089783
6.420642064206447,12.720659316163536
6.4246424642464035,12.728618912242576
6.428642864286417,12.736576218002954
6.43264326432643,12.744531232124519
6.436643664366443,12.75248395329112
6.440644064406456,12.760434380190569
6.444644464446469,12.76838251151462
6.448644864486425,12.77632834595894
6.4526452645264385,12.78427188222329
6.456645664566452,12.79221311901123
6.460646064606465,12.800152055030308
6.464646464646478,12.808088688992036
6.468646864686491,12.816023019611857
6.472647264726447,12.823955045609106
6.47664766476646,12.83188476570722
6.4806480648064735,12.839812178633418
6.484648464846487,12.847737283118912
6.4886488648865,12.85566007789885
6.492649264926513,12.86358056171232
6.496649664966526,12.871498733302335
6.500650065006482,12.879414591415802
6.504650465046495,12.887328134803717
6.5086508650865085,12.895239362220838
6.512651265126522,12.903148272425918
6.516651665166535,12.911054864181633
6.520652065206548,12.918959136254587
6.524652465246504,12.926861087415261
6.528652865286517,12.934760716438216
6.53265326532653,12.942658022101776
6.5366536653665435,12.950553003188245
6.540654065406557,12.958445658483846
6.54465446544657,12.966335986778725
6.548654865486526,12.974223986866885
6.552655265526539,12.982109657546415
6.556655665566552,12.989992997619158
6.560656065606565,12.997874005890925
6.5646564656465785,13.005752681171431
6.568656865686592,13.013629022274321
6.572657265726548,13.021503028017086
6.576657665766561,13.02937469722129
6.580658065806574,13.037244028712243
6.584658465846587,13.045111021319217
6.5886588658866,13.05297567387539
6.592659265926613,13.06083798521785
6.596659665966627,13.068697954187579
6.600660066006583,13.076555579629414
6.604660466046596,13.084410860392252
6.608660866086609,13.09226379532873
6.612661266126622,13.100114383295432
6.616661666166635,13.107962623152847
6.620662066206648,13.115808513765359
6.624662466246605,13.123652054001182
6.628662866286618,13.1314932427326
6.632663266326631,13.139332078835618
6.636663666366644,13.147168561190187
6.640664066406657,13.155002688680153
6.64466446644667,13.16283446019324
6.648664866486627,13.170663874621024
6.65266526652664,13.178490930859104
6.656665666566653,13.18631562780682
6.660666066606666,13.194137964367442
6.664666466646679,13.201957939448125
6.668666866686692,13.209775551959904
6.6726672667266484,13.217590800817637
6.676667666766662,13.225403684940227
6.680668066806675,13.233214203250286
6.684668466846688,13.241022354674364
6.688668866886701,13.248828138142878
6.692669266926714,13.25663155259012
6.69666966696667,13.264432596954205
6.700670067006683,13.27223127017727
6.704670467046697,13.28002757120517
6.70867086708671,13.287821498987682
6.712671267126723,13.295613052478439
6.716671667166736,13.30340223063495
6.720672067206749,13.311189032418586
6.724672467246705,13.318973456794524
6.728672867286718,13.326755502731967
6.7326732673267315,13.334535169203813
6.736673667366745,13.342312455186878
6.740674067406758,13.350087359661835
6.744674467446771,13.357859881613209
6.748674867486727,13.365630020029334
6.75267526752674,13.373397773902552
6.756675667566753,13.381163142228896
6.7606760676067665,13.388926124008313
6.76467646764678,13.396686718244588
6.768676867686793,13.404444923945363
6.772677267726749,13.41220074012207
6.776677667766762,13.419954165790154
6.780678067806775,13.427705199968731
6.784678467846788,13.435453841680825
6.7886788678868015,13.443200089953297
6.792679267926815,13.450943943816853
6.796679667966771,13.45868540230598
6.800680068006784,13.46642446445916
6.804680468046797,13.474161129318563
6.80868086808681,13.481895395930238
6.812681268126823,13.489627263344069
6.8166816681668365,13.497356730613777
6.82068206820685,13.505083796796907
6.824682468246806,13.512808460954789
6.828682868286819,13.520530722152733
6.832683268326832,13.52825057945972
6.836683668366845,13.53596803194861
6.840684068406858,13.543683078696086
6.8446844684468715,13.551395718782654
6.848684868486828,13.55910595129259
6.852685268526841,13.566813775314145
6.856685668566854,13.574519189939235
6.860686068606867,13.582222194263638
6.86468646864688,13.589922787386959
6.868686868686893,13.597620968412606
6.87268726872685,13.605316736447755
6.876687668766863,13.613010090603545
6.880688068806876,13.620701029994772
6.884688468846889,13.62838955374009
6.888688868886902,13.636075660961966
6.892689268926915,13.643759350786663
6.8966896689668715,13.651440622344204
6.900690069006885,13.659119474768564
6.904690469046898,13.666795907197372
6.908690869086911,13.674469918772099
6.912691269126924,13.682141508638018
6.916691669166937,13.689810675944203
6.92069206920695,13.697477419843517
6.9246924692469065,13.705141739492568
6.92869286928692,13.71280363405191
6.932693269326933,13.720463102685732
6.936693669366946,13.728120144562068
6.940694069406959,13.735774758852733
6.944694469446972,13.743426944733333
6.948694869486928,13.751076701383205
6.9526952695269415,13.758724027985625
6.956695669566955,13.766368923727493
6.960696069606968,13.774011387799542
6.964696469646981,13.781651419396285
6.968696869686994,13.78928901771601
6.97269726972695,13.796924181960726
6.976697669766963,13.804556911336377
6.9806980698069765,13.812187205052513
6.98469846984699,13.819815062322517
6.988698869887003,13.82744048236354
6.992699269927016,13.835063464396491
6.996699669966972,13.842684007646
7.000700070006985,13.850302111340612
7.004700470046998,13.857917774712483
7.0087008700870115,13.865530996997581
7.012701270127025,13.87314177743563
7.016701670167038,13.880750115270112
7.020702070207051,13.888356009748266
7.024702470247007,13.895959460121032
7.02870287028702,13.903560465643256
7.032703270327033,13.911159025573385
7.0367036703670465,13.918755139173658
7.04070407040706,13.926348805710068
7.044704470447073,13.93394002445235
7.048704870487029,13.941528794673935
7.052705270527042,13.949115115652141
7.056705670567055,13.956698986667886
7.060706070607068,13.964280407005866
7.0647064706470815,13.97185937595452
7.068706870687095,13.979435892806016
7.072707270727051,13.987009956856213
7.076707670767064,13.994581567404847
7.080708070807077,14.002150723755236
7.08470847084709,14.009717425214467
7.088708870887103,14.01728167109337
7.0927092709271164,14.024843460706483
7.096709670967073,14.032402793372025
7.100710071007086,14.039959668412084
7.104710471047099,14.047514085152313
7.108710871087112,14.05506604292214
7.112711271127125,14.062615541054699
7.116711671167138,14.070162578886844
7.120712071207095,14.077707155759086
7.124712471247108,14.0852492710158
7.128712871287121,14.092788924004912
7.132713271327134,14.100326114078113
7.136713671367147,14.107860840590789
7.14071407140716,14.115393102902035
7.144714471447173,14.122922900374636
7.14871487148713,14.130450232375036
7.152715271527143,14.137975098273522
7.156715671567156,14.145497497443921
7.160716071607169,14.15301742926381
7.164716471647182,14.160534893114445
7.168716871687195,14.16804988838078
7.1727172717271515,14.175562414451404
7.176717671767165,14.183072470718738
7.180718071807178,14.190580056578732
7.184718471847191,14.198085171431073
7.188718871887204,14.205587814679125
7.192719271927217,14.213087985729926
7.196719671967173,14.220585683994141
7.2007200720071864,14.228080908886252
7.2047204720472,14.235573659824269
7.208720872087213,14.24306393622991
7.212721272127226,14.250551737528573
7.216721672167239,14.258037063149308
7.220722072207195,14.265519912524779
7.224722472247208,14.273000285091465
7.228722872287221,14.280478180289348
7.2327232723272346,14.287953597562117
7.236723672367248,14.295426536357118
7.240724072407261,14.30289699612534
7.244724472447274,14.310364976321429
7.24872487248723,14.317830476403627
7.252725272527243,14.325293495833968
7.256725672567256,14.332754034077976
7.2607260726072695,14.340212090604872
7.264726472647283,14.347667664887515
7.268726872687296,14.355120756402398
7.272727272727252,14.362571364629595
7.276727672767265,14.370019489052968
7.280728072807278,14.37746512915985
7.284728472847291,14.38490828444126
7.2887288728873045,14.392348954391837
7.292729272927318,14.399787138509847
7.296729672967274,14.407222836297121
7.300730073007287,14.414656047259262
7.3047304730473,14.422086770905338
7.308730873087313,14.429515006748076
7.312731273127326,14.436940754303825
7.3167316731673395,14.44436401309253
7.320732073207296,14.451784782637704
7.324732473247309,14.459203062466608
7.328732873287322,14.46661885210996
7.332733273327335,14.474032151102119
7.336733673367348,14.481442958981045
7.340734073407361,14.488851275288303
7.3447344734473745,14.496257099569034
7.348734873487331,14.503660431371928
7.352735273527344,14.511061270249414
7.356735673567357,14.518459615757353
7.36073607360737,14.525855467455237
7.364736473647383,14.533248824906144
7.368736873687396,14.540639687676725
7.372737273727353,14.548028055337163
7.376737673767366,14.555413927461352
7.380738073807379,14.562797303626617
7.384738473847392,14.570178183413898
7.388738873887405,14.577556566407702
7.392739273927418,14.584932452196096
7.3967396739673745,14.592305840370656
7.400740074007388,14.599676730526676
7.404740474047401,14.607045122262843
7.408740874087414,14.614411015181453
7.412741274127427,14.621774408888353
7.41674167416744,14.629135302992935
7.420742074207396,14.63649369710809
7.4247424742474095,14.643849590850397
7.428742874287423,14.651202983839823
7.432743274327436,14.658553875699933
7.436743674367449,14.66590226605782
7.440744074407462,14.673248154544103
7.444744474447418,14.680591540792895
7.448744874487431,14.68793242444197
7.4527452745274445,14.695270805132486
7.456745674567458,14.702606682509169
7.460746074607471,14.709940056220269
7.464746474647484,14.717270925917544
7.468746874687497,14.72459929125627
7.472747274727453,14.731925151895185
7.476747674767466,14.739248507496676
7.4807480748074795,14.746569357726498
7.484748474847493,14.753887702253952
7.488748874887506,14.761203540751836
7.492749274927519,14.76851687289645
7.496749674967475,14.775827698367538
7.500750075007488,14.783136016848479
7.504750475047501,14.790441828025994
7.5087508750875145,14.797745131590345
7.512751275127528,14.805045927235266
7.516751675167541,14.812344214657985
7.520752075207497,14.819639993559148
7.52475247524751,14.82693326364302
7.528752875287523,14.8342240246172
7.532753275327536,14.841512276192798
7.5367536753675495,14.848798018084391
7.540754075407563,14.856081250010021
7.544754475447519,14.863361971691143
7.548754875487532,14.870640182852803
7.552755275527545,14.877915883223368
7.556755675567558,14.8851890725347
7.560756075607571,14.89245975052211
7.5647564756475845,14.899727916924354
7.568756875687598,14.906993571483628
7.572757275727554,14.914256713945523
7.576757675767567,14.921517344059207
7.58075807580758,14.928775461577137
7.584758475847593,14.936031066255254
7.588758875887606,14.943284157852919
7.5927592759276195,14.95053473613292
7.596759675967576,14.95778280086142
7.600760076007589,14.965028351808138
7.604760476047602,14.972271388746071
7.608760876087615,14.979511911451675
7.612761276127628,14.986749919704808
7.616761676167641,14.99398541328874
7.620762076207598,15.001218391990099
7.624762476247611,15.008448855599045
7.628762876287624,15.015676803908997
7.632763276327637,15.022902236716822
7.63676367636765,15.030125153822764
7.640764076407663,15.037345555030459
7.6447644764476195,15.044563440146886
7.648764876487633,15.051778808982537
7.652765276527646,15.058991661351142
7.656765676567659,15.066201997069856
7.660766076607672,15.0734098159592
7.664766476647685,15.080615117843069
7.668766876687698,15.087817902548716
7.6727672767276545,15.09501816990671
7.676767676767668,15.102215919751123
7.680768076807681,15.10941115191923
7.684768476847694,15.11660386625172
7.688768876887707,15.12379406259262
7.69276927692772,15.1309817407893
7.696769676967676,15.138166900692429
7.7007700770076895,15.145349542156154
7.704770477047703,15.15252966503782
7.708770877087716,15.15970726919814
7.712771277127729,15.166882354501164
7.716771677167742,15.174054920814266
7.720772077207698,15.181224968008088
7.724772477247711,15.188392495956741
7.728772877287724,15.1955575045375
7.732773277327738,15.202719993631007
7.736773677367751,15.209879963121201
7.740774077407764,15.217037412895335
7.74477447744772,15.22419234284391
7.748774877487733,15.23134475286087
7.752775277527746,15.238494642843309
7.756775677567759,15.245642012691658
7.7607760776077725,15.252786862309637
7.764776477647786,15.259929191604249
7.768776877687799,15.267069000485778
7.772777277727755,15.274206288867735
7.776777677767768,15.281341056667046
7.780778077807781,15.288473303803766
7.784778477847794,15.295603030201264
7.7887788778878075,15.30273023578617
7.792779277927821,15.309854920488371
7.796779677967777,15.31697708424097
7.80078007800779,15.32409672698045
7.804780478047803,15.33121384864641
7.808780878087816,15.338328449181743
7.812781278127829,15.345440528532574
7.8167816781678425,15.352550086648273
7.820782078207799,15.35965712348139
7.824782478247812,15.366761638987853
7.828782878287825,15.37386363312667
7.832783278327838,15.380963105860117
7.836783678367851,15.388060057153696
7.840784078407864,15.395154486976123
7.844784478447821,15.402246395299274
7.848784878487834,15.409335782098374
7.852785278527847,15.416422647351716
7.85678567856786,15.423506991040838
7.860786078607873,15.430588813150475
7.864786478647886,15.437668113668552
7.8687868786878425,15.444744892586142
7.872787278727856,15.451819149897643
7.876787678767869,15.458890885600486
7.880788078807882,15.465960099695337
7.884788478847895,15.473026792186033
7.888788878887908,15.480090963079583
7.892789278927921,15.487152612386152
7.8967896789678775,15.494211740119036
7.900790079007891,15.501268346294824
7.904790479047904,15.508322430933113
7.908790879087917,15.51537399405671
7.91279127912793,15.52242303569156
7.916791679167943,15.529469555866754
7.920792079207899,15.536513554614485
7.9247924792479125,15.543555031970204
7.928792879287926,15.550593987972366
7.932793279327939,15.557630422662598
7.936793679367952,15.564664336085652
7.940794079407965,15.5716957282894
7.944794479447921,15.578724599324781
7.948794879487934,15.585750949245986
7.9527952795279475,15.592774778110178
7.956795679567961,15.599796085977665
7.960796079607974,15.606814872911864
7.964796479647987,15.61383113897928
7.968796879687943,15.620844884249472
7.972797279727956,15.627856108795214
7.976797679767969,15.634864812692236
7.9807980798079825,15.641870996019396
7.984798479847996,15.648874658858615
7.988798879888009,15.655875801294902
7.992799279928022,15.662874423416325
7.996799679967978,15.66987052531397
8.000800080007991,15.676864107082126
8.004800480048004,15.683855168817997
8.008800880088017,15.690843710621882
8.01280128012803,15.697829732597135
8.016801680168044,15.704813234850146
8.020802080208,15.711794217490304
8.024802480248013,15.718772680630167
8.028802880288026,15.725748624385194
8.03280328032804,15.732722048873907
8.036803680368052,15.739692954217855
8.040804080408066,15.74666134054161
8.044804480448022,15.753627207972713
8.048804880488035,15.76059055664184
8.052805280528048,15.767551386682555
8.056805680568061,15.774509698231457
8.060806080608074,15.781465491428147
8.064806480648087,15.788418766415218
8.068806880688044,15.79536952333821
8.072807280728057,15.80231776234578
8.07680768076807,15.809263483589438
8.080808080808083,15.816206687223708
8.084808480848096,15.82314737340609
8.08880888088811,15.830085542297052
8.092809280928122,15.837021194060027
8.096809680968079,15.84395432886136
8.100810081008092,15.850884946870488
8.104810481048105,15.857813048259668
8.108810881088118,15.864738633204144
8.112811281128131,15.871661701882102
8.116811681168144,15.878582254474669
8.1208120812081,15.885500291165862
8.124812481248114,15.892415812142758
8.128812881288127,15.899328817595231
8.13281328132814,15.906239307716115
8.136813681368153,15.91314728270116
8.140814081408166,15.920052742749036
8.144814481448122,15.926955688061264
8.148814881488136,15.933856118842415
8.152815281528149,15.94075403529982
8.156815681568162,15.947649437643744
8.160816081608175,15.95454232608735
8.164816481648188,15.961432700846682
8.168816881688144,15.968320562140624
8.172817281728157,15.975205910191068
8.17681768176817,15.982088745222647
8.180818081808184,15.988969067462907
8.184818481848197,15.99584687714225
8.18881888188821,16.00272217449395
8.192819281928223,16.00959495975413
8.19681968196818,16.016465233161714
8.200820082008192,16.023332994958604
8.204820482048206,16.03019824538943
8.208820882088219,16.037060984701668
8.212821282128232,16.043921213145662
8.216821682168245,16.050778930974566
8.220822082208201,16.057634138444307
8.224822482248214,16.064486835813778
8.228822882288227,16.071337023344544
8.23282328232824,16.078184701301023
8.236823682368254,16.08502986995045
8.240824082408267,16.09187252956285
8.244824482448223,16.098712680410994
8.248824882488236,16.105550322770593
8.25282528252825,16.11238545692
8.256825682568262,16.119218083140396
8.260826082608276,16.126048201715747
8.264826482648289,16.132875812932784
8.268826882688245,16.139700917080965
8.272827282728258,16.146523514452642
8.276827682768271,16.153343605342798
8.280828082808284,16.160161190049216
8.284828482848297,16.166976268872418
8.28882888288831,16.17378884211568
8.292829282928267,16.180598910084978
8.29682968296828,16.187406473089148
8.300830083008293,16.194211531439624
8.304830483048306,16.201014085450623
8.30883088308832,16.20781413543907
8.312831283128332,16.214611681724612
8.316831683168346,16.221406724629613
8.320832083208302,16.228199264479098
8.324832483248315,16.23498930160092
8.328832883288328,16.241776836325514
8.332833283328341,16.248561868986034
8.336833683368354,16.255344399918336
8.340834083408367,16.26212442946096
8.344834483448324,16.268901957955077
8.348834883488337,16.275676985744663
8.35283528352835,16.28244951317624
8.356835683568363,16.28921954059903
8.360836083608376,16.295987068364923
8.36483648364839,16.302752096828456
8.368836883688346,16.309514626346786
8.372837283728359,16.316274657279838
8.376837683768372,16.323032189990048
8.380838083808385,16.329787224842537
8.384838483848398,16.33653976220505
8.388838883888411,16.34328980244797
8.392839283928367,16.350037345944248
8.39683968396838,16.35678239306959
8.400840084008394,16.363524944202183
8.404840484048407,16.37026499972286
8.40884088408842,16.377002560015065
8.412841284128433,16.383737625464835
8.416841684168446,16.390470196460797
8.420842084208402,16.397200273394134
8.424842484248416,16.403927856658736
8.428842884288429,16.410652946650938
8.432843284328442,16.417375543769698
8.436843684368455,16.424095648416543
8.440844084408468,16.43081326099556
8.444844484448424,16.437528381913353
8.448844884488437,16.444241011579216
8.45284528452845,16.450951150404855
8.456845684568464,16.45765879880457
8.460846084608477,16.464363957195193
8.46484648464849,16.471066625996105
8.468846884688446,16.47776680562915
8.47284728472846,16.484464496518857
8.476847684768472,16.491159699092115
8.480848084808486,16.4978524137784
8.484848484848499,16.504542641009674
8.488848884888512,16.511230381220415
8.492849284928468,16.51791563484756
8.496849684968481,16.524598402330675
8.500850085008494,16.53127868411167
8.504850485048507,16.537956480634996
8.50885088508852,16.544631792347584
8.512851285128534,16.551304619698843
8.516851685168547,16.557974963140648
8.520852085208503,16.564642823127294
8.524852485248516,16.57130820011567
8.52885288528853,16.577971094564994
8.532853285328542,16.584631506936972
8.536853685368555,16.59128943769576
8.540854085408569,16.597944887307957
8.544854485448525,16.604597856242545
8.548854885488538,16.611248344971074
8.552855285528551,16.61789635396739
8.556855685568564,16.6245418837078
8.560856085608577,16.63118493467103
8.56485648564859,16.63782550733821
8.568856885688547,16.644463602192843
8.57285728572856,16.651099219720958
8.576857685768573,16.657732360410844
8.580858085808586,16.66436302475323
8.5848584858486,16.67099121324123
8.588858885888612,16.67761692637034
8.592859285928569,16.684240164638382
8.596859685968582,16.690860928545685
8.600860086008595,16.69747921859481
8.604860486048608,16.704095035290724
8.608860886088621,16.710708379140744
8.612861286128634,16.717319250654544
8.61686168616859,16.723927650344102
8.620862086208604,16.730533578723854
8.624862486248617,16.73713703631045
8.62886288628863,16.743738023622914
8.632863286328643,16.750336541182588
8.636863686368656,16.756932589513145
8.64086408640867,16.76352616914056
8.644864486448625,16.770117280593084
8.648864886488639,16.7767059244014
8.652865286528652,16.783292101098354
8.656865686568665,16.78987581121914
8.660866086608678,16.79645705530124
8.664866486648691,16.803035833884405
8.668866886688647,16.809612147510645
8.67286728672866,16.816185996724354
8.676867686768674,16.822757382072076
8.680868086808687,16.82932630410266
8.6848684868487,16.83589276336722
8.688868886888713,16.842456760419104
8.69286928692867,16.849018295813888
8.696869686968682,16.8555773701095
8.700870087008695,16.862133983866
8.704870487048709,16.868688137645698
8.708870887088722,16.875239832013154
8.712871287128735,16.881789067535145
8.716871687168691,16.88833584478061
8.720872087208704,16.894880164320842
8.724872487248717,16.90142202672921
8.72887288728873,16.90796143258133
8.732873287328744,16.91449838245501
8.736873687368757,16.92103287693026
8.74087408740877,16.927564916589258
8.744874487448726,16.93409450201634
8.74887488748874,16.94062163379813
8.752875287528752,16.947146312523316
8.756875687568765,16.953668538782775
8.760876087608779,16.960188313169553
8.764876487648792,16.966705636278853
8.768876887688748,16.97322050870799
8.772877287728761,16.979732931056535
8.776877687768774,16.986242903926097
8.780878087808787,16.992750427920438
8.7848784878488,16.99925550364547
8.788878887888814,17.00575813170921
8.79287928792877,17.012258312721777
8.796879687968783,17.018756047295508
8.800880088008796,17.025251336044736
8.80488048804881,17.03174417958594
8.808880888088822,17.038234578537683
8.812881288128835,17.04472253352064
8.816881688168792,17.05120804515753
8.820882088208805,17.057691114073272
8.824882488248818,17.064171740894746
8.828882888288831,17.07064992625094
8.832883288328844,17.07712567077291
8.836883688368857,17.08359897509379
8.84088408840887,17.09006983984875
8.844884488448827,17.09653826567498
8.84888488848884,17.103004253211843
8.852885288528853,17.109467803100618
8.856885688568866,17.115928915984668
8.86088608860888,17.12238759250937
8.864886488648892,17.128843833322147
8.868886888688849,17.135297639072395
8.872887288728862,17.141749010411644
8.876887688768875,17.14819794799332
8.880888088808888,17.154644452472887
8.884888488848901,17.161088524507818
8.888888888888914,17.167530164757572
8.89288928892887,17.173969373883562
8.896889688968884,17.180406152549313
8.900890089008897,17.1868405014202
8.90489048904891,17.193272421163613
8.908890889088923,17.199701912448916
8.912891289128936,17.206128975947433
8.916891689168892,17.212553612332403
8.920892089208905,17.218975822279152
8.924892489248919,17.225395606464822
8.928892889288932,17.23181296556854
8.932893289328945,17.23822790027138
8.936893689368958,17.244640411256334
8.940894089408971,17.25105049920833
8.944894489448927,17.257458164814178
8.94889488948894,17.263863408762727
8.952895289528954,17.27026623174461
8.956895689568967,17.27666663445242
8.96089608960898,17.28306461758064
8.964896489648993,17.289460181825646
8.96889688968895,17.295853327885677
8.972897289728962,17.302244056460975
8.976897689768975,17.30863236825354
8.980898089808989,17.315018263967286
8.984898489849002,17.321401744307998
8.988898889889015,17.32778280998333
8.992899289928971,17.334161461702752
8.996899689968984,17.34053770017771
9.000900090008997,17.346911526121374
9.00490049004901,17.353282940248814
9.008900890089024,17.359651943276923
9.012901290129037,17.366018535924436
9.016901690168993,17.372382718911865
9.020902090209006,17.378744492961687
9.02490249024902,17.385103858798058
9.028902890289032,17.391460817146996
9.032903290329045,17.397815368736325
9.036903690369058,17.404167514295672
9.040904090409015,17.41051725455642
9.044904490449028,17.41686459025187
9.048904890489041,17.423209522116984
9.052905290529054,17.429552050888542
9.056905690569067,17.435892177305114
9.06090609060908,17.442229902107034
9.064906490649093,17.448565226036397
9.06890689068905,17.454898149837025
9.072907290729063,17.461228674254624
9.076907690769076,17.467556800036515
9.08090809080909,17.473882527931814
9.084908490849102,17.48020585869138
9.088908890889115,17.4865267930678
9.092909290929072,17.492845331815353
9.096909690969085,17.49916147569017
9.100910091009098,17.505475225449967
9.104910491049111,17.511786581854235
9.108910891089124,17.518095545664153
9.112911291129137,17.524402117642623
9.116911691169094,17.53070629855419
9.120912091209107,17.537008089165226
9.12491249124912,17.54330749024367
9.128912891289133,17.549604502559173
9.132913291329146,17.555899126883077
9.136913691369159,17.562191363988394
9.140914091409115,17.56848121464976
9.144914491449128,17.5747686796436
9.148914891489142,17.581053759747874
9.152915291529155,17.587336455742232
9.156915691569168,17.59361676840798
9.160916091609181,17.599894698528054
9.164916491649194,17.60617024688704
9.16891689168915,17.612443414271105
9.172917291729163,17.618714201468176
9.176917691769177,17.624982609267665
9.18091809180919,17.631248638460654
9.184918491849203,17.63751228983984
9.188918891889216,17.643773564199506
9.192919291929172,17.650032462335517
9.196919691969185,17.656288985045446
9.200920092009198,17.662543133128334
9.204920492049212,17.668794907384857
9.208920892089225,17.675044308617263
9.212921292129238,17.681291337629382
9.216921692169194,17.68753599522657
9.220922092209207,17.693778282215867
9.22492249224922,17.700018199405765
9.228922892289233,17.706255747606335
9.232923292329247,17.712490927629215
9.23692369236926,17.718723740287572
9.240924092409216,17.724954186396083
9.244924492449229,17.73118226677108
9.248924892489242,17.737407982230298
9.252925292529255,17.743631333593047
9.256925692569268,17.749852321680144
9.260926092609282,17.756070947313933
9.264926492649295,17.762287211318256
9.268926892689251,17.768501114518433
9.272927292729264,17.774712657741386
9.276927692769277,17.78092184181543
9.28092809280929,17.787128667570396
9.284928492849303,17.793333135837603
9.288928892889317,17.799535247449846
9.292929292929273,17.805735003241367
9.296929692969286,17.811932404047976
9.300930093009299,17.81812745070685
9.304930493049312,17.824320144056642
9.308930893089325,17.830510484937477
9.312931293129338,17.836698474190918
9.316931693169295,17.842884112659938
9.320932093209308,17.849067401189064
9.324932493249321,17.855248340624144
9.328932893289334,17.861426931812485
9.332933293329347,17.867603175602824
9.33693369336936,17.873777072845314
9.340934093409317,17.87994862439148
9.34493449344933,17.886117831094385
9.348934893489343,17.892284693808364
9.352935293529356,17.898449213389195
9.356935693569369,17.90461139069405
9.360936093609382,17.910771226581492
9.364936493649338,17.916928721911425
9.368936893689352,17.923083877545245
9.372937293729365,17.92923669434562
9.376937693769378,17.935387173176604
9.380938093809391,17.94153531490363
9.384938493849404,17.947681120393487
9.388938893889417,17.95382459051431
9.392939293929373,17.959965726135554
9.396939693969387,17.96610452812813
9.4009400940094,17.97224099736417
9.404940494049413,17.978375134717187
9.408940894089426,17.984506941062005
9.412941294129439,17.990636417274793
9.416941694169395,17.99676356423298
9.420942094209408,18.002888382815446
9.424942494249422,18.009010873902245
9.428942894289435,18.015131038374786
9.432943294329448,18.021248877115774
9.436943694369461,18.02736439100921
9.440944094409417,18.03347758094034
9.44494449444943,18.039588447795815
9.448944894489443,18.04569699246345
9.452945294529457,18.05180321583238
9.45694569456947,18.057907118792986
9.460946094609483,18.064008702236944
9.464946494649439,18.070107967057133
9.468946894689452,18.07620491414781
9.472947294729465,18.082299544404357
9.476947694769478,18.088391858723455
9.480948094809492,18.094481858003018
9.484948494849505,18.10056954314219
9.488948894889518,18.106654915041354
9.492949294929474,18.112737974602076
9.496949694969487,18.118818722727266
9.5009500950095,18.12489716032092
9.504950495049513,18.1309732882883
9.508950895089527,18.137047107535867
9.51295129512954,18.143118618971283
9.516951695169496,18.149187823503365
9.520952095209509,18.15525472204225
9.524952495249522,18.161319315499135
9.528952895289535,18.167381604786446
9.532953295329548,18.173441590817774
9.536953695369562,18.1794992745079
9.540954095409518,18.185554656772723
9.544954495449531,18.191607738529424
9.548954895489544,18.197658520696223
9.552955295529557,18.20370700419254
9.55695569556957,18.209753189938944
9.560956095609583,18.215797078857136
9.56495649564954,18.22183867186993
9.568956895689553,18.227877969901378
9.572957295729566,18.23391497387657
9.576957695769579,18.23994968472173
9.580958095809592,18.24598210336422
9.584958495849605,18.252012230732518
9.588958895889618,18.258040067756202
9.592959295929575,18.26406561536593
9.596959695969588,18.270088874493567
9.6009600960096,18.276109846071968
9.604960496049614,18.282128531035106
9.608960896089627,18.288144930318058
9.61296129612964,18.29415904485697
9.616961696169597,18.30017087558903
9.62096209620961,18.30618042345262
9.624962496249623,18.31218768938707
9.628962896289636,18.318192674332813
9.632963296329649,18.324195379231348
9.636963696369662,18.330195805025213
9.640964096409618,18.336193952657972
9.644964496449631,18.342189823074346
9.648964896489645,18.348183417219975
9.652965296529658,18.354174736041582
9.65696569656967,18.360163780486914
9.660966096609684,18.366150551504745
9.66496649664964,18.37213505004484
9.668966896689653,18.378117277058088
9.672967296729666,18.38409723349628
9.67696769676968,18.390074920312255
9.680968096809693,18.396050338459847
9.684968496849706,18.402023488893896
9.688968896889719,18.407994372570236
9.692969296929675,18.413962990445654
9.696969696969688,18.41992934347803
9.700970097009701,18.42589343262612
9.704970497049715,18.431855258849673
9.708970897089728,18.43781482310944
9.71297129712974,18.443772126367115
9.716971697169697,18.44972716958533
9.72097209720971,18.455679953727778
9.724972497249723,18.461630479759
9.728972897289736,18.46757874864451
9.73297329732975,18.473524761350788
9.736973697369763,18.479468518845238
9.740974097409719,18.48541002209616
9.744974497449732,18.49134927207291
9.748974897489745,18.497286269745643
9.752975297529758,18.503221016085483
9.756975697569771,18.509153512064465
9.760976097609785,18.515083758655543
9.76497649764974,18.521011756832532
9.768976897689754,18.52693750757027
9.772977297729767,18.53286101184439
9.77697769776978,18.538782270631437
9.780978097809793,18.54470128490886
9.784978497849806,18.55061805565499
9.788978897889763,18.556532583849002
9.792979297929776,18.562444870471065
9.796979697969789,18.5683549165021
9.800980098009802,18.574262722923937
9.804980498049815,18.58016829071927
9.808980898089828,18.586071620871653
9.812981298129841,18.591972714365497
9.816981698169798,18.597871572186015
9.82098209820981,18.603768195319397
9.824982498249824,18.60966258475254
9.828982898289837,18.615554741473236
9.83298329832985,18.6214446664701
9.836983698369863,18.627332360732574
9.84098409840982,18.633217825250888
9.844984498449833,18.63910106101621
9.848984898489846,18.644982069020408
9.852985298529859,18.650860850256187
9.856985698569872,18.656737405717077
9.860986098609885,18.662611736397405
9.864986498649841,18.668483843292247
9.868986898689855,18.674353727397605
9.872987298729868,18.68022138971014
9.87698769876988,18.68608683122735
9.880988098809894,18.6919500529475
9.884988498849907,18.697811055869643
9.888988898889863,18.703669840993562
9.892989298929876,18.70952640931992
9.89698969896989,18.71538076185004
9.900990099009903,18.721232899586024
9.904990499049916,18.727082823530747
9.908990899089929,18.732930534687828
9.912991299129942,18.73877603406163
9.916991699169898,18.74461932265723
9.920992099209911,18.750460401480545
9.924992499249925,18.756299271538122
9.928992899289938,18.762135933837275
9.93299329932995,18.767970389386036
9.936993699369964,18.773802639193164
9.94099409940992,18.7796326842681
9.944994499449933,18.78546052562111
9.948994899489946,18.791286164263056
9.95299529952996,18.797109601205538
9.956995699569973,18.802930837460863
9.960996099609986,18.80874987404203
9.964996499649942,18.814566711962694
9.968996899689955,18.820381352237312
9.972997299729968,18.82619379588092
9.976997699769981,18.832004043909247
9.980998099809995,18.837812097338734
9.984998499850008,18.84361795718646
9.988998899889964,18.849421624470157
9.992999299929977,18.85522310020832
9.99699969996999,18.86102238542
10.001000100010003,18.866819481124935
10.005000500050016,18.872614388343514
10.00900090009003,18.87840710809678
10.013001300130043,18.884197641406413
10.017001700169999,18.889985989294694
10.021002100210012,18.895772152784655
10.025002500250025,18.901556132899852
10.029002900290038,18.90733793066449
10.033003300330051,18.91311754710341
10.037003700370065,18.918894983242073
10.04100410041002,18.924670240106504
10.045004500450034,18.930443318723466
10.049004900490047,18.936214220120213
10.05300530053006,18.941982945324632
10.057005700570073,18.94774949536522
10.061006100610086,18.95351387127106
10.065006500650043,18.95927607407179
10.069006900690056,18.965036104797754
10.073007300730069,18.970793964479764
10.077007700770082,18.97654965414924
10.081008100810095,18.982303174838197
10.085008500850108,18.988054527579198
10.089008900890065,18.993803713405352
10.093009300930078,18.99955073335044
10.09700970097009,19.005295588448682
10.101010101010104,19.011038279734905
10.105010501050117,19.01677880824448
10.10901090109013,19.022517175013334
10.113011301130143,19.02825338107792
10.1170117011701,19.033987427475214
10.121012101210113,19.039719315242827
10.125012501250126,19.0454490454188
10.129012901290139,19.051176619041726
10.133013301330152,19.056902037150746
10.137013701370165,19.062625300785495
10.141014101410121,19.06834641098611
10.145014501450135,19.074065368793338
10.149014901490148,19.079782175248337
10.15301530153016,19.085496831392792
10.157015701570174,19.091209338268907
10.161016101610187,19.09691969691937
10.165016501650143,19.10262790838734
10.169016901690156,19.10833397371656
10.17301730173017,19.11403789395117
10.177017701770183,19.11973967013581
10.181018101810196,19.125439303315613
10.185018501850209,19.13113679453618
10.189018901890165,19.136832144843556
10.193019301930178,19.14252535528435
10.197019701970191,19.148216426905538
10.201020102010204,19.15390536075459
10.205020502050218,19.15959215787943
10.20902090209023,19.165276819328437
10.213021302130187,19.170959346150408
10.2170217021702,19.176639739394684
10.221022102210213,19.18231800011095
10.225022502250226,19.18799412934936
10.22902290229024,19.193668128160503
10.233023302330253,19.19933999759541
10.237023702370266,19.20500973870552
10.241024102410222,19.21067735254267
10.245024502450235,19.216342840159236
10.249024902490248,19.222006202607886
10.253025302530261,19.22766744094174
10.257025702570274,19.23332655621434
10.261026102610288,19.238983549479624
10.265026502650244,19.24463842179189
10.269026902690257,19.25029117420596
10.27302730273027,19.25594180777692
10.277027702770283,19.261590323560313
10.281028102810296,19.267236722612047
10.28502850285031,19.27288100598842
10.289028902890266,19.27852317474608
10.293029302930279,19.284163229942155
10.297029702970292,19.289801172634043
10.301030103010305,19.29543700387954
10.305030503050318,19.301070724736825
10.309030903090331,19.30670233626443
10.313031303130288,19.3123318395212
10.3170317031703,19.317959235566466
10.321032103210314,19.32358452545979
10.325032503250327,19.329207710261127
10.32903290329034,19.33482879103077
10.333033303330353,19.34044776882936
10.337033703370366,19.346064644717874
10.341034103410323,19.351679419757595
10.345034503450336,19.357292095010237
10.349034903490349,19.36290267153774
10.353035303530362,19.36851115040241
10.357035703570375,19.374117532666858
10.361036103610388,19.37972181939403
10.365036503650344,19.38532401164715
10.369036903690358,19.390924110489856
10.37303730373037,19.396522116985984
10.377037703770384,19.40211803219972
10.381038103810397,19.407711857195544
10.38503850385041,19.413303593038236
10.389038903890366,19.418893240792833
10.39303930393038,19.42448080152478
10.397039703970393,19.430066276299694
10.401040104010406,19.435649666183515
10.405040504050419,19.44123097224246
10.409040904090432,19.44681019554304
10.413041304130388,19.452387337151983
10.417041704170401,19.457962398136416
10.421042104210414,19.46353537956361
10.425042504250428,19.469106282501148
10.42904290429044,19.474675108016875
10.433043304330454,19.480241857178886
10.437043704370467,19.48580653105554
10.441044104410423,19.49136913071541
10.445044504450436,19.496929657227415
10.44904490449045,19.502488111660632
10.453045304530463,19.5080444950844
10.457045704570476,19.513598808568304
10.461046104610489,19.51915105318216
10.465046504650445,19.524701229995987
10.469046904690458,19.530249340080132
10.473047304730471,19.53579538450508
10.477047704770484,19.541339364341546
10.481048104810498,19.54688128066049
10.48504850485051,19.552421134533077
10.489048904890467,19.557958927030654
10.49304930493048,19.56349465922488
10.497049704970493,19.56902833218752
10.501050105010506,19.57455994699058
10.50505050505052,19.580089504706255
10.509050905090533,19.58561700640696
10.513051305130489,19.591142453165244
10.517051705170502,19.596665846053973
10.521052105210515,19.60218718614609
10.525052505250528,19.607706474514757
10.529052905290541,19.613223712233314
10.533053305330554,19.618738900375288
10.53705370537051,19.624252040014348
10.541054105410524,19.629763132224436
10.545054505450537,19.635272178079564
10.54905490549055,19.64077917865394
10.553055305530563,19.64628413502194
10.557055705570576,19.651787048258104
10.56105610561059,19.657287919437124
10.565056505650546,19.662786749633817
10.569056905690559,19.66828353992325
10.573057305730572,19.67377829138055
10.577057705770585,19.679271005081006
10.581058105810598,19.68476168210006
10.585058505850611,19.690250323513293
10.589058905890568,19.69573693039639
10.59305930593058,19.70122150382527
10.597059705970594,19.706704044875885
10.601060106010607,19.712184554624343
10.60506050605062,19.717663034146884
10.609060906090633,19.723139484519866
10.61306130613059,19.728613906819735
10.617061706170603,19.734086302123156
10.621062106210616,19.739556671506804
10.625062506250629,19.745025016047503
10.629062906290642,19.750491336822176
10.633063306330655,19.755955634907853
10.637063706370611,19.761417911381645
10.641064106410624,19.766878167320858
10.645064506450638,19.77233640380278
10.64906490649065,19.777792621904837
10.653065306530664,19.783246822704555
10.657065706570677,19.788699007279526
10.66106610661069,19.79414917670745
10.665066506650646,19.799597332066057
10.66906690669066,19.80504347443327
10.673067306730672,19.810487604886983
10.677067706770686,19.8159297245052
10.681068106810699,19.82136983436599
10.685068506850712,19.826807935547496
10.689068906890668,19.83224402912789
10.693069306930681,19.83767811618551
10.697069706970694,19.843110197798655
10.701070107010707,19.84854027504571
10.70507050705072,19.853968349005118
10.709070907090734,19.859394420755372
10.71307130713069,19.86481849137498
10.717071707170703,19.870240561942598
10.721072107210716,19.875660633536828
10.72507250725073,19.881078707236345
10.729072907290742,19.886494784119854
10.733073307330756,19.89190886526611
10.737073707370712,19.897320951753855
10.741074107410725,19.902731044661973
10.745074507450738,19.908139145069264
10.749074907490751,19.913545254054593
10.753075307530764,19.918949372696847
10.757075707570777,19.924351502074927
10.76107610761079,19.929751643267757
10.765076507650747,19.935149797354242
10.76907690769076,19.940545965413396
10.773077307730773,19.945940148524144
10.777077707770786,19.951332347765447
10.7810781078108,19.956722564216275
10.785078507850812,19.9621107989556
10.789078907890769,19.967497053062345
10.793079307930782,19.972881327615557
10.797079707970795,19.978263623694147
10.801080108010808,19.98364394237707
10.805080508050821,19.989022284743264
10.809080908090834,19.99439865187165
10.81308130813079,19.999773044841096
10.817081708170804,20.00514546473056
10.821082108210817,20.010515912618878
10.82508250825083,20.015884389584887
10.829082908290843,20.021250896707404
10.833083308330856,20.02661543506521
10.837083708370812,20.031978005737027
10.841084108410826,20.037338609801644
10.845084508450839,20.04269724833771
10.849084908490852,20.048053922423865
10.853085308530865,20.053408633138716
10.857085708570878,20.058761381560817
10.861086108610891,20.064112168768684
10.865086508650847,20.069460995840736
10.86908690869086,20.074807863855465
10.873087308730874,20.080152773891182
10.877087708770887,20.085495727026203
10.8810881088109,20.090836724338754
10.885088508850913,20.096175766907024
10.88908890889087,20.101512855809098
10.893089308930882,20.106847992123093
10.897089708970896,20.11218117692696
10.901090109010909,20.117512411298613
10.905090509050922,20.12284169631589
10.909090909090935,20.128169033056558
10.913091309130891,20.133494422598268
10.917091709170904,20.138817866018695
10.921092109210917,20.144139364395333
10.92509250925093,20.149458918805614
10.929092909290944,20.1547765303269
10.933093309330957,20.16009220003645
10.937093709370913,20.1654059290114
10.941094109410926,20.170717718328895
10.94509450945094,20.176027569065887
10.949094909490952,20.181335482299254
10.953095309530966,20.18664145910578
10.957095709570979,20.19194550056214
10.961096109610935,20.19724760774488
10.965096509650948,20.202547781730534
10.969096909690961,20.207846023595415
10.973097309730974,20.213142334415775
10.977097709770987,20.218436715267735
10.981098109811,20.22372916722731
10.985098509851014,20.2290196913704
10.98909890989097,20.23430828877273
10.993099309930983,20.23959496051003
10.997099709970996,20.24487970765778
11.00110011001101,20.250162531291384
11.005100510051022,20.2554434324861
11.009100910091036,20.260722412317065
11.013101310130992,20.265999471859246
11.017101710171005,20.271274612187568
11.021102110211018,20.27654783437673
11.025102510251031,20.281819139501305
11.029102910291044,20.28708852863574
11.033103310331057,20.29235600285433
11.037103710371014,20.297621563231186
11.041104110411027,20.302885210840383
11.04510451045104,20.308146946755723
11.049104910491053,20.313406772050904
11.053105310531066,20.31866468779947
11.05710571057108,20.323920695074797
11.061106110611036,20.329174794950067
11.065106510651049,20.334426988498414
11.069106910691062,20.339677276792692
11.073107310731075,20.344925660905634
11.077107710771088,20.3501721419098
11.081108110811101,20.355416720877578
11.085108510851114,20.360659398881186
11.08910891089107,20.365900176992632
11.093109310931084,20.371139056283855
11.097109710971097,20.376376037826503
11.10111011101111,20.38161112269209
11.105110511051123,20.38684431195194
11.109110911091136,20.392075606677192
11.113111311131092,20.39730500793877
11.117111711171106,20.402532516807504
11.121112111211119,20.407758134353937
11.125112511251132,20.412981861648454
11.129112911291145,20.418203699761243
11.133113311331158,20.4234236497623
11.137113711371114,20.428641712721376
11.141114111411127,20.433857889708143
11.14511451145114,20.439072181791953
11.149114911491154,20.444284590041992
11.153115311531167,20.449495115527245
11.15711571157118,20.454703759316484
11.161116111611136,20.45991052247824
11.16511651165115,20.465115406080923
11.169116911691162,20.47031841119265
11.173117311731176,20.475519538881333
11.177117711771189,20.480718790214677
11.181118111811202,20.48591616626017
11.185118511851215,20.491111668085075
11.189118911891171,20.496305296756397
11.193119311931184,20.501497053341016
11.197119711971197,20.506686938905485
11.20112011201121,20.51187495451617
11.205120512051224,20.517061101239193
11.209120912091237,20.52224538014045
11.213121312131193,20.527427792285568
11.217121712171206,20.532608338740044
11.22112211221122,20.537787020569024
11.225122512251232,20.542963838837462
11.229122912291245,20.548138794610058
11.233123312331259,20.553311888951274
11.237123712371215,20.5584831229253
11.241124112411228,20.563652497596163
11.245124512451241,20.56882001402755
11.249124912491254,20.573985673282944
11.253125312531267,20.57914947642555
11.25712571257128,20.584311424518333
11.261126112611237,20.589471518623967
11.26512651265125,20.594629759804974
11.269126912691263,20.599786149123503
11.273127312731276,20.60494068764149
11.27712771277129,20.610093376420597
11.281128112811302,20.615244216522225
11.285128512851259,20.62039320900748
11.289128912891272,20.62554035493729
11.293129312931285,20.630685655372222
11.297129712971298,20.6358291113726
11.301130113011311,20.640970723998482
11.305130513051324,20.646110494309635
11.309130913091337,20.651248423365573
11.313131313131294,20.656384512225472
11.317131713171307,20.661518761948354
11.32113211321132,20.66665117359284
11.325132513251333,20.671781748217306
11.329132913291346,20.67691048687985
11.33313331333136,20.682037390638282
11.337133713371315,20.687162460550077
11.341134113411329,20.69228569767254
11.345134513451342,20.697407103062567
11.349134913491355,20.702526677776806
11.353135313531368,20.70764442287161
11.357135713571381,20.712760339403026
11.361136113611337,20.71787442842678
11.36513651365135,20.72298669099839
11.369136913691364,20.728097128172983
11.373137313731377,20.733205741005406
11.37713771377139,20.738312530550214
11.381138113811403,20.74341749786164
11.38513851385136,20.748520643993594
11.389138913891372,20.75362196999976
11.393139313931385,20.75872147693343
11.397139713971399,20.7638191658476
11.401140114011412,20.76891503779496
11.405140514051425,20.77400909382789
11.409140914091438,20.779101334998444
11.413141314131394,20.784191762358326
11.417141714171407,20.789280376959024
11.42114211421142,20.79436717985161
11.425142514251434,20.799452172086852
11.429142914291447,20.804535354715206
11.43314331433146,20.8096167287868
11.437143714371416,20.814696295351393
11.44114411441143,20.81977405545853
11.445144514451442,20.824850010157316
11.449144914491455,20.82992416049656
11.453145314531469,20.834996507524735
11.457145714571482,20.840067052289978
11.461146114611438,20.845135795840072
11.465146514651451,20.850202739222546
11.469146914691464,20.855267883484494
11.473147314731477,20.860331229672706
11.47714771477149,20.86539277883363
11.481148114811504,20.87045253201337
11.48514851485146,20.875510490257646
11.489148914891473,20.880566654611943
11.493149314931486,20.885621026121296
11.4971497149715,20.89067360583042
11.501150115011512,20.895724394783674
11.505150515051525,20.900773394025084
11.509150915091539,20.905820604598308
11.513151315131495,20.910866027546618
11.517151715171508,20.915909663913038
11.521152115211521,20.920951514740125
11.525152515251534,20.925991581070118
11.529152915291547,20.931029863944893
11.53315331533156,20.936066364405967
11.537153715371517,20.94110108349446
11.54115411541153,20.946134022251226
11.545154515451543,20.951165181716657
11.549154915491556,20.956194562930815
11.55315531553157,20.961222166933382
11.557155715571582,20.966247994763688
11.561156115611539,20.971272047460644
11.565156515651552,20.976294326062895
11.569156915691565,20.981314831608614
11.573157315731578,20.986333565135634
11.577157715771591,20.991350527681416
11.581158115811604,20.99636572028303
11.58515851585156,21.00137914397715
11.589158915891574,21.006390799800155
11.593159315931587,21.011400688787965
11.5971597159716,21.016408811976127
11.601160116011613,21.021415170399823
11.605160516051626,21.026419765093845
11.60916091609164,21.031422597092593
11.613161316131595,21.036423667430054
11.617161716171609,21.041422977139927
11.621162116211622,21.04642052725542
11.625162516251635,21.05141631880938
11.629162916291648,21.05641035283427
11.633163316331661,21.06140263036215
11.637163716371617,21.066393152424656
11.64116411641163,21.07138192005314
11.645164516451644,21.076368934278438
11.649164916491657,21.081354196131034
11.65316531653167,21.08633770664101
11.657165716571683,21.091319466838048
11.66116611661164,21.0962994777514
11.665166516651652,21.10127774041
11.669166916691665,21.1062542558423
11.673167316731679,21.111229025076362
11.677167716771692,21.11620204913985
11.681168116811705,21.121173329060024
11.685168516851661,21.12614286586369
11.689168916891674,21.131110660577363
11.693169316931687,21.136076714227034
11.6971697169717,21.14104102783832
11.701170117011714,21.146003602436416
11.705170517051727,21.15096443904612
11.709170917091683,21.155923538691773
11.713171317131696,21.160880902397395
11.71717171717171,21.165836531186493
11.721172117211722,21.170790426082196
11.725172517251735,21.175742588107198
11.729172917291748,21.18069301828379
11.733173317331762,21.185641717633825
11.737173717371718,21.190588687178714
11.741174117411731,21.195533927939533
11.745174517451744,21.20047744093684
11.749174917491757,21.205419227190795
11.75317531753177,21.210359287721147
11.757175717571783,21.215297623547187
11.76117611761174,21.220234235687773
11.765176517651753,21.22516912516142
11.769176917691766,21.230102292986107
11.77317731773178,21.235033740179425
11.777177717771792,21.239963467758525
11.781178117811805,21.244891476740126
11.785178517851762,21.24981776814048
11.789178917891775,21.254742342975497
11.793179317931788,21.25966520226056
11.797179717971801,21.26458634701063
11.801180118011814,21.26950577824025
11.805180518051827,21.274423496963507
11.809180918091783,21.279339504194024
11.813181318131797,21.28425380094507
11.81718171817181,21.28916638822938
11.821182118211823,21.294077267059272
11.825182518251836,21.29898643844663
11.829182918291849,21.303893903402876
11.833183318331862,21.308799662939002
11.837183718371818,21.313703718065504
11.841184118411832,21.318606069792533
11.845184518451845,21.3235067191297
11.849184918491858,21.328405667086184
11.853185318531871,21.333302914670718
11.857185718571884,21.33819846289159
11.86118611861184,21.34309231275659
11.865186518651853,21.347984465273154
11.869186918691867,21.352874921448173
11.87318731873188,21.357763682288105
11.877187718771893,21.362650748798956
11.881188118811906,21.367536121986266
11.885188518851862,21.372419802855095
11.889188918891875,21.377301792410133
11.893189318931888,21.382182091655512
11.897189718971902,21.38706070159494
11.901190119011915,21.391937623231655
11.905190519051928,21.396812857568435
11.909190919091884,21.401686405607563
11.913191319131897,21.406558268350953
11.91719171917191,21.411428446799952
11.921192119211923,21.41629694195548
11.925192519251937,21.42116375481798
11.92919291929195,21.42602888638743
11.933193319331963,21.430892337663348
11.937193719371919,21.435754109644733
11.941194119411932,21.44061420333022
11.945194519451945,21.445472619717872
11.949194919491958,21.450329359805313
11.953195319531972,21.455184424589696
11.957195719571985,21.460037815067693
11.961196119611941,21.46488953223547
11.965196519651954,21.46973957708882
11.969196919691967,21.474587950622954
11.97319731973198,21.47943465383264
11.977197719771993,21.484279687712178
11.981198119812007,21.489123053255373
11.985198519851963,21.493964751455522
11.989198919891976,21.498804783305545
11.993199319931989,21.503643149797774
11.997199719972002,21.508479851924104
12.001200120012015,21.513314890675932
12.005200520052028,21.51814826704418
12.009200920091985,21.522979982019255
12.013201320131998,21.527810036591166
12.017201720172011,21.532638431749344
12.021202120212024,21.53746516848277
12.025202520252037,21.542290247779928
12.02920292029205,21.547113670628825
12.033203320332063,21.55193543801697
12.03720372037202,21.556755550931353
12.041204120412033,21.561574010358566
12.045204520452046,21.56639081728462
12.049204920492059,21.571205972695065
12.053205320532072,21.576019477574953
12.057205720572085,21.580831332908843
12.061206120612042,21.58564153968078
12.065206520652055,21.590450098874392
12.069206920692068,21.595257011472725
12.073207320732081,21.600062278458367
12.077207720772094,21.604865900813394
12.081208120812107,21.609667879519392
12.085208520852063,21.614468215557427
12.089208920892077,21.619266909908145
12.09320932093209,21.624063963551603
12.097209720972103,21.628859377467393
12.101210121012116,21.6336531526346
12.105210521052129,21.638445290031818
12.109210921092085,21.64323579063709
12.113211321132098,21.648024655428067
12.117211721172112,21.65281188538179
12.121212121212125,21.657597481474838
12.125212521252138,21.66238144468328
12.129212921292151,21.667163775982676
12.133213321332107,21.671944476348052
12.13721372137212,21.676723546754022
12.141214121412133,21.681500988174594
12.145214521452147,21.68627680158331
12.14921492149216,21.69105098795319
12.153215321532173,21.695823548256755
12.157215721572186,21.70059448346601
12.161216121612142,21.70536379455242
12.165216521652155,21.710131482487032
12.169216921692168,21.714897548240288
12.173217321732182,21.719661992782157
12.177217721772195,21.724424817082078
12.181218121812208,21.729186022108994
12.185218521852164,21.73394560883129
12.189218921892177,21.73870357821694
12.19321932193219,21.7434599312333
12.197219721972203,21.748214668847243
12.201220122012217,21.75296779202514
12.20522052205223,21.757719301732816
12.209220922092186,21.76246919893558
12.213221322132199,21.767217484598298
12.217221722172212,21.771964159685222
12.221222122212225,21.77670922516013
12.225222522252238,21.78145268198626
12.229222922292251,21.786194531126352
12.233223322332208,21.790934773542578
12.237223722372221,21.79567341019669
12.241224122412234,21.800410442049827
12.245224522452247,21.80514587006262
12.24922492249226,21.809879695195203
12.253225322532273,21.814611918407163
12.257225722572286,21.819342540657583
12.261226122612243,21.824071562904972
12.265226522652256,21.828798986107422
12.269226922692269,21.833524811222393
12.273227322732282,21.838249039206868
12.277227722772295,21.842971671017285
12.281228122812308,21.847692707609568
12.285228522852265,21.852412149939074
12.289228922892278,21.857129998960733
12.29322932293229,21.861846255628848
12.297229722972304,21.866560920897225
12.301230123012317,21.87127399571914
12.30523052305233,21.87598548104734
12.309230923092287,21.88069537783402
12.3132313231323,21.885403687030916
12.317231723172313,21.89011040958916
12.321232123212326,21.894815546459377
12.325232523252339,21.89951909859165
12.329232923292352,21.904221066935545
12.333233323332308,21.908921452440055
12.337233723372321,21.913620256053736
12.341234123412335,21.91831747872451
12.345234523452348,21.923013121399805
12.34923492349236,21.92770718502651
12.353235323532374,21.93239967055098
12.357235723572387,21.937090578919026
12.361236123612343,21.941779911075912
12.365236523652356,21.94646766796643
12.36923692369237,21.95115385053477
12.373237323732383,21.9558384597246
12.377237723772396,21.96052149647905
12.381238123812409,21.96520296174072
12.385238523852365,21.969882856451626
12.389238923892378,21.97456118155336
12.393239323932391,21.979237937986863
12.397239723972405,21.98391312669257
12.401240124012418,21.988586748610388
12.40524052405243,21.993258804679666
12.409240924092387,21.997929295839196
12.4132413241324,22.00259822302731
12.417241724172413,22.007265587181713
12.421242124212426,22.011931389239592
12.42524252425244,22.0165956301376
12.429242924292453,22.021258310811845
12.433243324332409,22.025919432197856
12.437243724372422,22.030578995230712
12.441244124412435,22.03523700084486
12.445244524452448,22.039893449974226
12.449244924492461,22.0445483435522
12.453245324532475,22.049201682511622
12.45724572457243,22.05385346778476
12.461246124612444,22.05850370030342
12.465246524652457,22.063152380998773
12.46924692469247,22.06779951080148
12.473247324732483,22.07244509064165
12.477247724772496,22.07708912144885
12.48124812481251,22.08173160415209
12.485248524852466,22.08637253967981
12.489248924892479,22.09101192895999
12.493249324932492,22.095649772919973
12.497249724972505,22.100286072486583
12.501250125012518,22.10492082858608
12.505250525052531,22.10955404214421
12.509250925092488,22.1141857140861
12.5132513251325,22.118815845336442
12.517251725172514,22.12344443681928
12.521252125212527,22.128071489458137
12.52525252525254,22.13269700417598
12.529252925292553,22.13732098189524
12.53325332533251,22.14194342353775
12.537253725372523,22.146564330024887
12.541254125412536,22.15118370227739
12.545254525452549,22.155801541215475
12.549254925492562,22.160417847758797
12.553255325532575,22.165032622826466
12.557255725572531,22.16964586733701
12.561256125612545,22.174257582208487
12.565256525652558,22.178867768358312
12.56925692569257,22.18347642670338
12.573257325732584,22.188083558160034
12.577257725772597,22.192689163644054
12.58125812581261,22.19729324407067
12.585258525852566,22.20189580035453
12.58925892589258,22.206496833409812
12.593259325932593,22.211096344150043
12.597259725972606,22.21569433348824
12.601260126012619,22.220290802336844
12.605260526052632,22.224885751607765
12.609260926092588,22.229479182212298
12.613261326132601,22.234071095061292
12.617261726172615,22.23866149106494
12.621262126212628,22.243250371132905
12.62526252625264,22.247837736174308
12.629262926292654,22.25242358709769
12.63326332633261,22.257007924811024
12.637263726372623,22.261590750221796
12.641264126412636,22.266172064236862
12.64526452645265,22.27075186776254
12.649264926492663,22.275330161704588
12.653265326532676,22.279906946968204
12.657265726572632,22.284482224458007
12.661266126612645,22.289055995078133
12.665266526652658,22.293628259732078
12.669266926692671,22.2981990193228
12.673267326732685,22.302768274752708
12.677267726772698,22.307336026923643
12.68126812681271,22.311902276736884
12.685268526852667,22.316467025093125
12.68926892689268,22.321030272892582
12.693269326932693,22.32559202103483
12.697269726972706,22.3301522704189
12.70127012701272,22.334711021943274
12.705270527052733,22.339268276505866
12.709270927092689,22.343824035003998
12.713271327132702,22.348378298334524
12.717271727172715,22.352931067393637
12.721272127212728,22.35748234307701
12.725272527252741,22.362032126279747
12.729272927292755,22.366580417896387
12.73327332733271,22.371127218820877
12.737273727372724,22.375672529946698
12.741274127412737,22.38021635216667
12.74527452745275,22.384758686373083
12.749274927492763,22.389299533457667
12.753275327532776,22.39383889431158
12.757275727572733,22.39837676982539
12.761276127612746,22.402913160889195
12.765276527652759,22.407448068392437
12.769276927692772,22.411981493224022
12.773277327732785,22.416513436272293
12.777277727772798,22.421043898425026
12.781278127812811,22.425572880569437
12.785278527852768,22.430100383592144
12.78927892789278,22.43462640837929
12.793279327932794,22.43915095581637
12.797279727972807,22.443674026788333
12.80128012801282,22.44819562217957
12.805280528052833,22.452715742873902
12.80928092809279,22.45723438975456
12.813281328132803,22.4617515637043
12.817281728172816,22.466267265605214
12.821282128212829,22.470781496338862
12.825282528252842,22.47529425678625
12.829282928292855,22.479805547827794
12.833283328332811,22.48431537034334
12.837283728372824,22.488823725212235
12.841284128412838,22.493330613313187
12.84528452845285,22.49783603552436
12.849284928492864,22.502339992723346
12.853285328532877,22.506842485787185
12.857285728572833,22.51134351559231
12.861286128612846,22.515843083014676
12.86528652865286,22.52034118892959
12.869286928692873,22.52483783421181
12.873287328732886,22.529333019735535
12.877287728772899,22.533826746374398
12.881288128812855,22.538319015001434
12.885288528852868,22.542809826489197
12.889288928892881,22.547299181709583
12.893289328932894,22.55178708153396
12.897289728972908,22.556273526833117
12.90129012901292,22.56075851847728
12.905290529052934,22.56524205733611
12.90929092909289,22.56972414427867
12.913291329132903,22.57420478017354
12.917291729172916,22.57868396588865
12.92129212921293,22.583161702291385
12.925292529252943,22.587637990248567
12.929292929292956,22.592112830626444
12.933293329332912,22.59658622429068
12.937293729372925,22.601058172106438
12.941294129412938,22.605528674938245
12.945294529452951,22.609997733650083
12.949294929492964,22.61446534910536
12.953295329532978,22.618931522166914
12.957295729572934,22.623396253697003
12.961296129612947,22.627859544557385
12.96529652965296,22.63232139560917
12.969296929692973,22.636781807712936
12.973297329732986,22.641240781728676
12.977297729773,22.64569831851583
12.981298129812956,22.65015441893323
12.985298529852969,22.654609083839233
12.989298929892982,22.65906231409154
12.993299329932995,22.663514110547307
12.997299729973008,22.667964474063133
13.001300130013021,22.672413405495032
13.005300530053034,22.676860905698458
13.00930093009299,22.68130697552828
13.013301330133004,22.68575161583886
13.017301730173017,22.69019482748393
13.02130213021303,22.694636611316653
13.025302530253043,22.699076968189658
13.029302930293056,22.70351589895498
13.033303330333013,22.707953404464064
13.037303730373026,22.712389485567876
13.041304130413039,22.716824143116717
13.045304530453052,22.721257377960367
13.049304930493065,22.725689190948017
13.053305330533078,22.730119582928303
13.057305730573034,22.734548554749257
13.061306130613048,22.738976107258427
13.06530653065306,22.743402241302718
13.069306930693074,22.74782695772848
13.073307330733087,22.752250257381508
13.0773077307731,22.756672141107018
13.081308130813056,22.76109260974963
13.08530853085307,22.765511664153486
13.089308930893083,22.769929305162076
13.093309330933096,22.774345533618344
13.097309730973109,22.778760350364664
13.101310131013122,22.78317375624285
13.105310531053135,22.78758575209414
13.109310931093091,22.791996338759184
13.113311331133104,22.796405517078135
13.117311731173118,22.800813287890506
13.12131213121313,22.805219652035262
13.125312531253144,22.809624610350806
13.129312931293157,22.81402816367497
13.133313331333113,22.818430312844985
13.137313731373126,22.822831058697606
13.14131413141314,22.82723040206893
13.145314531453153,22.83162834379452
13.149314931493166,22.836024884709367
13.153315331533179,22.840420025647894
13.157315731573135,22.844813767443927
13.161316131613148,22.84920611093081
13.165316531653161,22.853597056941243
13.169316931693174,22.85798660630737
13.173317331733188,22.862374759860785
13.1773177317732,22.866761518432497
13.181318131813157,22.87114688285293
13.18531853185317,22.87553085395203
13.189318931893183,22.879913432559075
13.193319331933196,22.884294619502818
13.19731973197321,22.88867441561144
13.201320132013223,22.89305282171256
13.205320532053179,22.897429838633187
13.209320932093192,22.901805467199864
13.213321332133205,22.906179708238476
13.217321732173218,22.91055256257436
13.221322132213231,22.914924031032307
13.225322532253244,22.919294114436525
13.229322932293258,22.923662813610658
13.233323332333214,22.92803012937776
13.237323732373227,22.9323960625604
13.24132413241324,22.9367606139805
13.245324532453253,22.941123784459435
13.249324932493266,22.94548557481802
13.25332533253328,22.949845985876504
13.257325732573236,22.95420501845454
13.261326132613249,22.958562673371308
13.265326532653262,22.962918951445317
13.269326932693275,22.96727385349456
13.273327332733288,22.971627380336457
13.277327732773301,22.97597953278786
13.281328132813258,22.980330311665025
13.28532853285327,22.984679717783738
13.289328932893284,22.98902775195912
13.293329332933297,22.99337441500577
13.29732973297331,22.997719707737716
13.301330133013323,23.00206363096841
13.30533053305328,23.006406185510734
13.309330933093293,23.01074737217707
13.313331333133306,23.015087191779163
13.317331733173319,23.01942564512821
13.321332133213332,23.023762733034854
13.325332533253345,23.02809845630917
13.329332933293358,23.032432815760668
13.333333333333314,23.03676581219827
13.337333733373328,23.041097446430413
13.34133413341334,23.045427719264886
13.345334533453354,23.049756631508945
13.349334933493367,23.054084183969287
13.35333533353338,23.058410377452034
13.357335733573336,23.062735212762725
13.36133613361335,23.06705869070642
13.365336533653362,23.071380812087533
13.369336933693376,23.075701577709932
13.373337333733389,23.080020988376933
13.377337733773402,23.08433904489129
13.381338133813358,23.08865574805516
13.385338533853371,23.092971098670226
13.389338933893384,23.097285097537522
13.393339333933397,23.101597745457553
13.39733973397341,23.105909043230252
13.401340134013424,23.110218991655003
13.40534053405338,23.114527591530592
13.409340934093393,23.118834843655325
13.413341334133406,23.123140748826874
13.41734173417342,23.12744530784236
13.421342134213432,23.131748521498363
13.425342534253446,23.13605039059089
13.429342934293459,23.140350915915388
13.433343334333415,23.144650098266712
13.437343734373428,23.148947938439257
13.441344134413441,23.153244437226753
13.445344534453454,23.15753959542241
13.449344934493467,23.161833413818876
13.45334533453348,23.166125893208232
13.457345734573437,23.17041703438198
13.46134613461345,23.174706838131147
13.465346534653463,23.178995305246104
13.469346934693476,23.18328243651671
13.47334733473349,23.18756823273225
13.477347734773502,23.19185269468145
13.481348134813459,23.19613582315246
13.485348534853472,23.200417618932946
13.489348934893485,23.204698082809934
13.493349334933498,23.20897721556992
13.497349734973511,23.213255017998843
13.501350135013524,23.217531490882088
13.50535053505348,23.221806635004437
13.509350935093494,23.22608045115022
13.513351335133507,23.230352940103117
13.51735173517352,23.234624102646272
13.521352135213533,23.238893939562278
13.525352535253546,23.24316245163318
13.52935293529356,23.247429639640444
13.533353335333516,23.25169550436497
13.537353735373529,23.255960046587184
13.541354135413542,23.26022326708686
13.545354535453555,23.26448516664326
13.549354935493568,23.268745746035076
13.553355335533581,23.273005006040453
13.557355735573537,23.277262947436945
13.56135613561355,23.281519571001645
13.565356535653564,23.285774877511
13.569356935693577,23.29002886774093
13.57335733573359,23.294281542466802
13.577357735773603,23.298532902463425
13.58135813581356,23.30278294850503
13.585358535853572,23.30703168136538
13.589358935893586,23.311279101817593
13.593359335933599,23.315525210634267
13.597359735973612,23.31977000858744
13.601360136013625,23.3240134964486
13.605360536053581,23.328255674988664
13.609360936093594,23.332496544978056
13.613361336133607,23.336736107186592
13.61736173617362,23.340974362383538
13.621362136213634,23.34521131133762
13.625362536253647,23.349446954817015
13.629362936293603,23.35368129358931
13.633363336333616,23.357914328421636
13.63736373637363,23.362146060080477
13.641364136413642,23.366376489331795
13.645364536453656,23.370605616941013
13.649364936493669,23.374833443672983
13.653365336533682,23.379059970292026
13.657365736573638,23.383285197561875
13.661366136613651,23.387509126245796
13.665366536653664,23.39173175710642
13.669366936693677,23.39595309090586
13.67336733673369,23.40017312840568
13.677367736773704,23.40439187036689
13.68136813681366,23.408609317549924
13.685368536853673,23.41282547071475
13.689368936893686,23.417040330620708
13.6933693369337,23.421253898026613
13.697369736973712,23.425466173690733
13.701370137013726,23.42967715837079
13.705370537053682,23.43388685282392
13.709370937093695,23.43809525780681
13.713371337133708,23.442302374075506
13.717371737173721,23.446508202385537
13.721372137213734,23.45071274349188
13.725372537253747,23.454915998148977
13.729372937293704,23.459117967110682
13.733373337333717,23.463318651130397
13.73737373737373,23.467518050960887
13.741374137413743,23.471716167354405
13.745374537453756,23.475913001062647
13.74937493749377,23.48010855283678
13.753375337533782,23.48430282342741
13.757375737573739,23.488495813584578
13.761376137613752,23.492687524057864
13.765376537653765,23.496877955596222
13.769376937693778,23.50106710894808
13.773377337733791,23.50525498486133
13.777377737773804,23.50944158408332
13.78137813781376,23.513626907360823
13.785378537853774,23.51781095544015
13.789378937893787,23.521993729066995
13.7933793379338,23.526175228986524
13.797379737973813,23.530355455943372
13.801380138013826,23.534534410681623
13.805380538053782,23.538712093944795
13.809380938093796,23.542888506475947
13.813381338133809,23.547063649017517
13.817381738173822,23.551237522311418
13.821382138213835,23.555410127099034
13.825382538253848,23.559581464121198
13.829382938293804,23.56375153411818
13.833383338333817,23.567920337829793
13.83738373837383,23.572087875995223
13.841384138413844,23.57625414935315
13.845384538453857,23.580419158641707
13.84938493849387,23.58458290459849
13.853385338533883,23.58874538796056
13.85738573857384,23.592906609464404
13.861386138613852,23.597066569846056
13.865386538653866,23.60122526984093
13.869386938693879,23.60538271018393
13.873387338733892,23.60953889160942
13.877387738773905,23.613693814851228
13.881388138813861,23.61784748064261
13.885388538853874,23.621999889716378
13.889388938893887,23.626151042804715
13.8933893389339,23.630300940639305
13.897389738973914,23.634449583951284
13.901390139013927,23.63859697347126
13.905390539053883,23.64274310992927
13.909390939093896,23.64688799405491
13.91339133913391,23.651031626577147
13.917391739173922,23.655174008224446
13.921392139213935,23.659315139724725
13.925392539253949,23.663455021805387
13.929392939293905,23.66759365519326
13.933393339333918,23.671731040614723
13.937393739373931,23.675867178795542
13.941394139413944,23.680002070460972
13.945394539453957,23.684135716335735
13.94939493949397,23.68826811714402
13.953395339533984,23.69239927360949
13.95739573957394,23.696529186455237
13.961396139613953,23.70065785640391
13.965396539653966,23.704785284177543
13.96939693969398,23.708911470497664
13.973397339733992,23.713036416085274
13.977397739774005,23.71716012166083
13.981398139813962,23.721282587944245
13.985398539853975,23.725403815654982
13.989398939893988,23.72952380551188
13.993399339934001,23.73364255823329
13.997399739974014,23.737760074537018
14.001400140014027,23.741876355140352
14.005400540053984,23.74599140076002
14.009400940093997,23.7501052121123
14.01340134013401,23.754217789912865
14.017401740174023,23.75832913487688
14.021402140214036,23.762439247718987
14.02540254025405,23.7665481291533
14.029402940294005,23.770655779893374
14.033403340334019,23.77476220065232
14.037403740374032,23.778867392142637
14.041404140414045,23.782971355076334
14.045404540454058,23.78707409016489
14.049404940494071,23.791175598119246
14.053405340534027,23.795275879649804
14.05740574057404,23.799374935466517
14.061406140614054,23.80347276627873
14.065406540654067,23.807569372795292
14.06940694069408,23.811664755724525
14.073407340734093,23.815758915774225
14.077407740774106,23.81985185365167
14.081408140814062,23.82394357006358
14.085408540854075,23.828034065716235
14.089408940894089,23.832123341315313
14.093409340934102,23.836211397565993
14.097409740974115,23.84029823517293
14.101410141014128,23.84438385484026
14.105410541054084,23.848468257271563
14.109410941094097,23.85255144316999
14.11341134113411,23.85663341323807
14.117411741174124,23.860714168177864
14.121412141214137,23.86479370869089
14.12541254125415,23.868872035478148
14.129412941294106,23.872949149240103
14.13341334133412,23.877025050676767
14.137413741374132,23.881099740487556
14.141414141414145,23.8851732193714
14.145414541454159,23.8892454880267
14.149414941494172,23.893316547151333
14.153415341534128,23.89738639744265
14.157415741574141,23.901455039597547
14.161416141614154,23.905522474312328
14.165416541654167,23.9095887022828
14.16941694169418,23.913653724204263
14.173417341734194,23.917717540771495
14.177417741774207,23.921780152678746
14.181418141814163,23.925841560619737
14.185418541854176,23.929901765287752
14.18941894189419,23.93396076737547
14.193419341934202,23.93801856757508
14.197419741974215,23.94207516657827
14.201420142014229,23.946130565076196
14.205420542054185,23.95018476375948
14.209420942094198,23.954237763318318
14.213421342134211,23.958289564442286
14.217421742174224,23.962340167820503
14.221422142214237,23.966389574141555
14.22542254225425,23.97043778409352
14.229422942294207,23.974484798363935
14.23342334233422,23.9785306176399
14.237423742374233,23.982575242607936
14.241424142414246,23.98661867395407
14.24542454245426,23.990660912363808
14.249424942494272,23.99470195852216
14.253425342534229,23.998741813113586
14.257425742574242,24.002780476822128
14.261426142614255,24.006817950331218
14.265426542654268,24.01085423432382
14.269426942694281,24.01488932948239
14.273427342734294,24.018923236488856
14.277427742774307,24.022955956024653
14.281428142814264,24.026987488770676
14.285428542854277,24.031017835407386
14.28942894289429,24.035046996614664
14.293429342934303,24.039074973071898
14.297429742974316,24.043101765457983
14.30143014301433,24.047127374451293
14.305430543054285,24.05115180072967
14.309430943094299,24.055175044970532
14.313431343134312,24.059197107850718
14.317431743174325,24.06321799004657
14.321432143214338,24.067237692233938
14.325432543254351,24.07125621508816
14.329432943294307,24.07527355928404
14.33343334333432,24.07928972549596
14.337433743374334,24.08330471439772
14.341434143414347,24.087318526662635
14.34543454345436,24.09133116296352
14.349434943494373,24.095342623972687
14.35343534353433,24.099352910361915
14.357435743574342,24.103362022802564
14.361436143614355,24.107369961965404
14.365436543654369,24.11137672852073
14.369436943694382,24.11538232313834
14.373437343734395,24.11938674648753
14.377437743774351,24.12338999923706
14.381438143814364,24.127392082055273
14.385438543854377,24.131392995609936
14.38943894389439,24.135392740568328
14.393439343934403,24.139391317597244
14.397439743974417,24.143388727362968
14.40144014401443,24.147384970531284
14.405440544054386,24.151380047767457
14.4094409440944,24.15537395973633
14.413441344134412,24.159366707102162
14.417441744174425,24.16335829052874
14.421442144214438,24.167348710679363
14.425442544254452,24.17133796821682
14.429442944294408,24.175326063803386
14.433443344334421,24.179312998100908
14.437443744374434,24.18329877177067
14.441444144414447,24.187283385473464
14.44544454445446,24.19126683986961
14.449444944494473,24.195249135618916
14.45344534453443,24.19923027338067
14.457445744574443,24.203210253813754
14.461446144614456,24.207189077576462
14.465446544654469,24.211166745326626
14.469446944694482,24.21514325772159
14.473447344734495,24.219118615418186
14.477447744774452,24.223092819072743
14.481448144814465,24.22706586934117
14.485448544854478,24.231037766878803
14.489448944894491,24.23500851234051
14.493449344934504,24.238978106380664
14.497449744974517,24.242946549653155
14.50145014501453,24.246913842811374
14.505450545054487,24.250879986508195
14.5094509450945,24.254844981396083
14.513451345134513,24.258808828126927
14.517451745174526,24.262771527352157
14.521452145214539,24.266733079722712
14.525452545254552,24.270693485889037
14.529452945294508,24.27465274650107
14.533453345334522,24.27861086220832
14.537453745374535,24.282567833659755
14.541454145414548,24.28652366150386
14.545454545454561,24.29047834638864
14.549454945494574,24.294431888961604
14.55345534553453,24.298384289869755
14.557455745574543,24.30233554975969
14.561456145614557,24.306285669277433
14.56545654565457,24.310234649068548
14.569456945694583,24.314182489778112
14.573457345734596,24.318129192050726
14.577457745774552,24.322074756530466
14.581458145814565,24.32601918386101
14.585458545854578,24.329962474685466
14.589458945894592,24.333904629646486
14.593459345934605,24.33784564938624
14.597459745974618,24.34178553454641
14.601460146014631,24.3457242857682
14.605460546054587,24.349661903692297
14.6094609460946,24.353598388958986
14.613461346134613,24.35753374220799
14.617461746174627,24.361467964078585
14.62146214621464,24.365401055209546
14.625462546254653,24.36933301623919
14.629462946294609,24.373263847805298
14.633463346334622,24.377193550545275
14.637463746374635,24.381122125095953
14.641464146414648,24.38504957209371
14.645464546454662,24.388975892174447
14.649464946494675,24.39290108597358
14.653465346534631,24.396825154126038
14.657465746574644,24.400748097266316
14.661466146614657,24.40466991602838
14.66546654665467,24.408590611045735
14.669466946694683,24.4125101829514
14.673467346734697,24.41642863237793
14.677467746774653,24.420345959957366
14.681468146814666,24.424262166321352
14.685468546854679,24.42817725210098
14.689468946894692,24.43209121792689
14.693469346934705,24.436004064429245
14.697469746974718,24.43991579223773
14.701470147014732,24.443826401981564
14.705470547054688,24.447735894289448
14.709470947094701,24.451644269789703
14.713471347134714,24.45555152911009
14.717471747174727,24.459457672877917
14.72147214721474,24.46336270172003
14.725472547254753,24.46726661626279
14.72947294729471,24.471169417132064
14.733473347334723,24.475071104953326
14.737473747374736,24.478971680351496
14.741474147414749,24.482871143951044
14.745474547454762,24.48676949637598
14.749474947494775,24.49066673824983
14.753475347534732,24.494562870195633
14.757475747574745,24.498457892836022
14.761476147614758,24.5023518067931
14.765476547654771,24.50624461268851
14.769476947694784,24.510136311143427
14.773477347734797,24.514026902778564
14.777477747774753,24.517916388214136
14.781478147814767,24.521804768069963
14.78547854785478,24.52569204296532
14.789478947894793,24.529578213519045
14.793479347934806,24.5334632803495
14.797479747974819,24.537347244074585
14.801480148014775,24.54123010531171
14.805480548054788,24.545111864677878
14.809480948094802,24.548992522789575
14.813481348134815,24.552872080262826
14.817481748174828,24.556750537713196
14.821482148214841,24.560627895755786
14.825482548254854,24.56450415500523
14.82948294829481,24.56837931607568
14.833483348334823,24.572253379580882
14.837483748374837,24.576126346134057
14.84148414841485,24.57999821634798
14.845484548454863,24.583868990834965
14.849484948494876,24.587738670206868
14.853485348534832,24.59160725507504
14.857485748574845,24.595474746050467
14.861486148614858,24.59934114374358
14.865486548654872,24.60320644876439
14.869486948694885,24.607070661722425
14.873487348734898,24.610933783226766
14.877487748774854,24.61479581388601
14.881488148814867,24.618656754308354
14.88548854885488,24.62251660510148
14.889488948894893,24.626375366872626
14.893489348934907,24.63023304022856
14.89748974897492,24.63408962577561
14.901490149014876,24.637945124119597
14.905490549054889,24.641799535865985
14.909490949094902,24.645652861619684
14.913491349134915,24.64950510198518
14.917491749174928,24.653356257566504
14.921492149214941,24.65720632896722
14.925492549254955,24.661055316790446
14.92949294929491,24.664903221638813
14.933493349334924,24.668750044114564
14.937493749374937,24.67259578481943
14.94149414941495,24.676440444354693
14.945494549454963,24.68028402332119
14.949494949494976,24.6841265223193
14.953495349534933,24.68796794194892
14.957495749574946,24.691808282809575
14.961496149614959,24.69564754550025
14.965496549654972,24.699485730619514
14.969496949694985,24.703322838765477
14.973497349734998,24.707158870535796
14.977497749774955,24.710993826527645
14.981498149814968,24.714827707337836
14.98549854985498,24.718660513562636
14.989498949894994,24.722492245797902
14.993499349935007,24.72632290463903
14.99749974997502,24.73015249068096
15.001500150014976,24.733981004518178
15.00550055005499,24.737808446744772
15.009500950095003,24.741634817954314
15.013501350135016,24.74546011873996
15.017501750175029,24.749284349694396
15.021502150215042,24.75310751140988
15.025502550255055,24.756929604478213
15.029502950295011,24.760750629490722
15.033503350335025,24.764570587038364
15.037503750375038,24.76838947771157
15.04150415041505,24.772207302100355
15.045504550455064,24.776024060794278
15.049504950495077,24.77983975438246
15.053505350535033,24.78365438345355
15.057505750575046,24.787467948595822
15.06150615061506,24.791280450397032
15.065506550655073,24.795091889444514
15.069506950695086,24.79890226632516
15.073507350735099,24.80271158162542
15.077507750775055,24.80651983593127
15.081508150815068,24.810327029828315
15.085508550855081,24.81413316390165
15.089508950895095,24.817938238735945
15.093509350935108,24.82174225491543
15.09750975097512,24.825545213023897
15.101510151015077,24.82934711364466
15.10551055105509,24.833147957360673
15.109510951095103,24.83694774475438
15.113511351135116,24.840746476407794
15.11751175117513,24.844544152902504
15.121512151215143,24.84834077481964
15.125512551255099,24.852136342739886
15.129512951295112,24.85593085724355
15.133513351335125,24.859724318910427
15.137513751375138,24.863516728319897
15.141514151415151,24.86730808605091
15.145514551455165,24.87109839268197
15.149514951495178,24.87488764879114
15.153515351535134,24.878675854956025
15.157515751575147,24.882463011753874
15.16151615161516,24.88624911976141
15.165516551655173,24.890034179554952
15.169516951695186,24.893818191710384
15.1735173517352,24.897601156803155
15.177517751775156,24.901383075408244
15.181518151815169,24.905163948100288
15.185518551855182,24.90894377545339
15.189518951895195,24.912722558041263
15.193519351935208,24.916500296437178
15.197519751975221,24.920276991213967
15.201520152015178,24.924052642944016
15.20552055205519,24.927827252199343
15.209520952095204,24.93160081955146
15.213521352135217,24.935373345571474
15.21752175217523,24.939144830830056
15.221522152215243,24.942915275897445
15.2255225522552,24.946684681343427
15.229522952295213,24.950453047737433
15.233523352335226,24.954220375648383
15.237523752375239,24.95798666564479
15.241524152415252,24.961751918294745
15.245524552455265,24.965516134165902
15.249524952495278,24.969279313825485
15.253525352535235,24.973041457840274
15.257525752575248,24.97680256677668
15.26152615261526,24.98056264120062
15.265526552655274,24.984321681677606
15.269526952695287,24.988079688772725
15.2735273527353,24.991836663050627
15.277527752775256,24.99559260507552
15.28152815281527,24.99934751541125
15.285528552855283,25.003101394621176
15.289528952895296,25.00685424326824
15.293529352935309,25.01060606191497
15.297529752975322,25.014356851123463
15.301530153015278,25.018106611455362
15.305530553055291,25.021855343471966
15.309530953095305,25.025603047734077
15.313531353135318,25.029349724802092
15.31753175317533,25.03309537523598
15.321532153215344,25.036839999595298
15.3255325532553,25.040583598439145
15.329532953295313,25.04432617232628
15.333533353335326,25.04806772181496
15.33753375337534,25.05180824746304
15.341534153415353,25.055547749827962
15.345534553455366,25.059286229466746
15.349534953495379,25.06302368693598
15.353535353535335,25.066760122791816
15.357535753575348,25.070495537590062
15.361536153615361,25.074229931886023
15.365536553655375,25.07796330623461
15.369536953695388,25.081695661190327
15.3735373537354,25.085426997307238
15.377537753775357,25.08915731513898
15.38153815381537,25.09288661523884
15.385538553855383,25.096614898159608
15.389538953895396,25.10034216445369
15.39353935393541,25.104068414673065
15.397539753975423,25.107793649369306
15.401540154015379,25.111517869093536
15.405540554055392,25.115241074396533
15.409540954095405,25.11896326582859
15.413541354135418,25.12268444393961
15.417541754175431,25.12640460927908
15.421542154215444,25.13012376239607
15.4255425542554,25.133841903839205
15.429542954295414,25.137559034156777
15.433543354335427,25.14127515389659
15.43754375437544,25.14499026360605
15.441544154415453,25.148704363832167
15.445544554455466,25.152417455121515
15.44954495449548,25.156129538020274
15.453545354535436,25.159840613074174
15.457545754575449,25.16355068082861
15.461546154615462,25.167259741828502
15.465546554655475,25.17096779661837
15.469546954695488,25.174674845742324
15.473547354735501,25.178380889744066
15.477547754775458,25.182085929166863
15.48154815481547,25.18578996455365
15.485548554855484,25.189492996446866
15.489548954895497,25.19319502538858
15.49354935493551,25.196896051920437
15.497549754975523,25.200596076583683
15.50155015501548,25.204295099919126
15.505550555055493,25.207993122467244
15.509550955095506,25.211690144768024
15.513551355135519,25.21538616736109
15.517551755175532,25.21908119078563
15.521552155215545,25.222775215580448
15.525552555255501,25.22646824228391
15.529552955295514,25.230160271434045
15.533553355335528,25.233851303568407
15.53755375537554,25.237541339224162
15.541554155415554,25.241230378938088
15.545554555455567,25.24491842324653
15.549554955495523,25.248605472685433
15.553555355535536,25.252291527790398
15.55755575557555,25.25597658909654
15.561556155615563,25.259660657138607
15.565556555655576,25.26334373245094
15.569556955695589,25.26702581556748
15.573557355735602,25.270706907021754
15.577557755775558,25.274387007346878
15.581558155815571,25.27806611707563
15.585558555855584,25.281744236740312
15.589558955895598,25.28542136687285
15.59355935593561,25.28909750800478
15.597559755975624,25.29277266066721
15.60156015601558,25.29644682539086
15.605560556055593,25.300120002706095
15.609560956095606,25.30379219314281
15.61356135613562,25.30746339723054
15.617561756175633,25.31113361549841
15.621562156215646,25.314802848475146
15.625562556255602,25.31847109668905
15.629562956295615,25.32213836066811
15.633563356335628,25.325804640939825
15.637563756375641,25.32946993803134
15.641564156415654,25.33313425246939
15.645564556455668,25.336797584780314
15.649564956495624,25.340459935490035
15.653565356535637,25.344121305124155
15.65756575657565,25.3477816942078
15.661566156615663,25.351441103265728
15.665566556655676,25.355099532822297
15.66956695669569,25.35875698340148
15.673567356735703,25.36241345552685
15.677567756775659,25.366068949721555
15.681568156815672,25.369723466508436
15.685568556855685,25.373377006409857
15.689568956895698,25.37702956994782
15.693569356935711,25.38068115764392
15.697569756975724,25.38433177001938
15.70157015701568,25.387981407594985
15.705570557055694,25.391630070891225
15.709570957095707,25.3952777604281
15.71357135713572,25.39892447672526
15.717571757175733,25.40257022030196
15.721572157215746,25.40621499167706
15.725572557255703,25.40985879136901
15.729572957295716,25.413501619895946
15.733573357335729,25.41714347777553
15.737573757375742,25.42078436552507
15.741574157415755,25.424424283661477
15.745574557455768,25.428063232701284
15.749574957495724,25.43170121316059
15.753575357535738,25.43533822555521
15.75757575757575,25.438974270400468
15.761576157615764,25.442609348211345
15.765576557655777,25.446243459502426
15.76957695769579,25.449876604787914
15.773577357735803,25.453508784581615
15.77757775777576,25.457139999396937
15.781578157815773,25.46077024974697
15.785578557855786,25.464399536144345
15.789578957895799,25.468027859101337
15.793579357935812,25.471655219129822
15.797579757975825,25.475281616741306
15.801580158015781,25.478907052446882
15.805580558055794,25.48253152675733
15.809580958095808,25.48615504018298
15.81358135813582,25.48977759323379
15.817581758175834,25.493399186419346
15.821582158215847,25.497019820248852
15.825582558255803,25.500639495231095
15.829582958295816,25.504258211874564
15.83358335833583,25.50787597068729
15.837583758375843,25.51149277217694
15.841584158415856,25.51510861685081
15.845584558455869,25.518723505215807
15.849584958495825,25.52233743777844
15.853585358535838,25.525950415044907
15.857585758575851,25.529562437520955
15.861586158615864,25.53317350571197
15.865586558655878,25.53678362012297
15.86958695869589,25.540392781258586
15.873587358735904,25.54400098962307
15.87758775877586,25.54760824572027
15.881588158815873,25.551214550053743
15.885588558855886,25.554819903126575
15.8895889588959,25.558424305441516
15.893589358935913,25.56202775750093
15.897589758975926,25.565630259806802
15.901590159015882,25.56923181286073
15.905590559055895,25.57283241716399
15.909590959095908,25.576432073217426
15.913591359135921,25.58003078152152
15.917591759175934,25.58362854257638
15.921592159215948,25.587225356881753
15.925592559255904,25.590821224936963
15.929592959295917,25.59441614724106
15.93359335933593,25.598010124292617
15.937593759375943,25.601603156589892
15.941594159415956,25.60519524463074
15.94559455945597,25.608786388912655
15.949594959495926,25.612376589932737
15.953595359535939,25.615965848187788
15.957595759575952,25.61955416417415
15.961596159615965,25.623141538387845
15.965596559655978,25.62672797132449
15.969596959695991,25.630313463479357
15.973597359735948,25.633898015347313
15.97759775977596,25.63748162742293
15.981598159815974,25.641064300200334
15.985598559855987,25.64464603417331
15.989598959896,25.648226829835266
15.993599359936013,25.651806687679247
15.997599759976026,25.655385608197932
16.001600160015983,25.6589635918836
16.005600560055996,25.662540639228236
16.00960096009601,25.666116750723393
16.013601360136022,25.669691926860267
16.017601760176035,25.673266168129693
16.021602160216048,25.676839475022142
16.025602560256004,25.680411848027692
16.029602960296017,25.683983287636124
16.03360336033603,25.687553794336786
16.037603760376044,25.691123368618683
16.041604160416057,25.69469201097045
16.04560456045607,25.698259721880362
16.049604960496026,25.701826501836297
16.05360536053604,25.70539235132586
16.057605760576052,25.708957270836194
16.061606160616066,25.712521260854118
16.06560656065608,25.716084321866088
16.069606960696092,25.71964645435819
16.073607360736048,25.723207658816126
16.07760776077606,25.726767935725313
16.081608160816074,25.730327285570716
16.085608560856087,25.733885708836986
16.0896089608961,25.73744320600839
16.093609360936114,25.740999777568852
16.097609760976127,25.744555424001923
16.101610161016083,25.748110145790772
16.105610561056096,25.751663943418283
16.10961096109611,25.755216817366907
16.113611361136122,25.75876876811875
16.117611761176136,25.76231979615557
16.12161216121615,25.765869901958766
16.125612561256105,25.76941908600934
16.129612961296118,25.772967348788022
16.13361336133613,25.77651469077511
16.137613761376144,25.780061112450554
16.141614161416157,25.78360661429397
16.14561456145617,25.787151196784592
16.149614961496127,25.790694860401292
16.15361536153614,25.794237605622644
16.157615761576153,25.7977794329268
16.161616161616166,25.801320342791577
16.16561656165618,25.804860335694443
16.169616961696192,25.808399412112497
16.17361736173615,25.81193757252247
16.177617761776162,25.815474817400812
16.181618161816175,25.819011147223534
16.185618561856188,25.822546562466325
16.1896189618962,25.82608106360452
16.193619361936214,25.829614651113097
16.197619761976227,25.83314732546668
16.201620162016184,25.836679087139522
16.205620562056197,25.84020993660559
16.20962096209621,25.843739874338425
16.213621362136223,25.847268900811244
16.217621762176236,25.85079701649691
16.22162216221625,25.85432422186793
16.225622562256206,25.857850517396443
16.22962296229622,25.861375903554308
16.233623362336232,25.864900380812955
16.237623762376245,25.868423949643496
16.241624162416258,25.871946610516684
16.24562456245627,25.87546836390293
16.249624962496227,25.878989210272263
16.25362536253624,25.882509150094442
16.257625762576254,25.886028183838807
16.261626162616267,25.88954631197436
16.26562656265628,25.89306353496977
16.269626962696293,25.89657985329335
16.27362736273625,25.90009526741304
16.277627762776262,25.903609777796504
16.281628162816276,25.907123384911
16.28562856285629,25.910636089223445
16.289628962896302,25.914147891200415
16.293629362936315,25.91765879130815
16.29762976297627,25.921168790012505
16.301630163016284,25.92467788777907
16.305630563056297,25.92818608507302
16.30963096309631,25.931693382359196
16.313631363136324,25.935199780102106
16.317631763176337,25.938705278765916
16.32163216321635,25.942209878814435
16.325632563256306,25.945713580711114
16.32963296329632,25.949216384919126
16.333633363336332,25.95271829190124
16.337633763376346,25.956219302119884
16.34163416341636,25.95971941603717
16.345634563456372,25.963218634114845
16.349634963496328,25.96671695681431
16.35363536353634,25.970214384596677
16.357635763576354,25.973710917922656
16.361636163616367,25.977206557252632
16.36563656365638,25.98070130304666
16.369636963696394,25.984195155764446
16.37363736373635,25.987688115865332
16.377637763776363,25.991180183808396
16.381638163816376,25.994671360052298
16.38563856385639,25.998161645055387
16.389638963896402,26.00165103927567
16.393639363936416,26.00513954317082
16.397639763976372,26.008627157198145
16.401640164016385,26.012113881814678
16.405640564056398,26.01559971747706
16.40964096409641,26.0190846646416
16.413641364136424,26.022568723764284
16.417641764176437,26.026051895300746
16.42164216421645,26.029534179706296
16.425642564256407,26.033015577435876
16.42964296429642,26.036496088944173
16.433643364336433,26.03997571468545
16.437643764376446,26.04345445511367
16.44164416441646,26.046932310682465
16.445644564456472,26.050409281845113
16.44964496449643,26.05388536905455
16.45364536453644,26.057360572763447
16.457645764576455,26.060834893424065
16.461646164616468,26.064308331488352
16.46564656465648,26.06778088740793
16.469646964696494,26.071252561634083
16.47364736473645,26.074723354617735
16.477647764776464,26.078193266809556
16.481648164816477,26.081662298659808
16.48564856485649,26.085130450618443
16.489648964896503,26.088597723135088
16.493649364936516,26.09206411665902
16.497649764976472,26.09552963163919
16.501650165016486,26.09899426852426
16.5056505650565,26.102458027762513
16.50965096509651,26.10592090980191
16.513651365136525,26.109382915090084
16.517651765176538,26.112844044074343
16.52165216521655,26.116304297201662
16.525652565256507,26.11976367491867
16.52965296529652,26.12322217767172
16.533653365336534,26.12667980590679
16.537653765376547,26.130136560069527
16.54165416541656,26.133592440605273
16.545654565456573,26.137047447959027
16.54965496549653,26.140501582575443
16.553655365536542,26.14395484489891
16.557655765576555,26.147407235373436
16.56165616561657,26.150858754442705
16.56565656565658,26.154309402550094
16.569656965696595,26.157759180138637
16.57365736573655,26.16120808765103
16.577657765776564,26.16465612552971
16.581658165816577,26.168103294216714
16.58565856585659,26.171549594153785
16.589658965896604,26.174995025782334
16.593659365936617,26.17843958954345
16.597659765976573,26.18188328587788
16.601660166016586,26.185326115226108
16.6056605660566,26.188768078028225
16.609660966096612,26.19220917472403
16.613661366136625,26.19564940575299
16.61766176617664,26.199088771554255
16.62166216621665,26.20252727256665
16.625662566256608,26.20596490922865
16.62966296629662,26.209401681978488
16.633663366336634,26.212837591253994
16.637663766376647,26.21627263749271
16.64166416641666,26.21970682113185
16.645664566456674,26.223140142608308
16.64966496649663,26.226572602358633
16.653665366536643,26.230004200819128
16.657665766576656,26.233434938425706
16.66166616661667,26.236864815613973
16.665666566656682,26.24029383281923
16.669666966696695,26.243721990476452
16.67366736673665,26.247149289020268
16.677667766776665,26.25057572888506
16.681668166816678,26.25400131050483
16.68566856685669,26.257426034313273
16.689668966896704,26.260849900743775
16.693669366936717,26.264272910229398
16.697669766976674,26.26769506320286
16.701670167016687,26.271116360096652
16.7056705670567,26.274536801342858
16.709670967096713,26.27795638737327
16.713671367136726,26.281375118619373
16.71767176717674,26.284792995512333
16.721672167216695,26.288210018482975
16.72567256725671,26.291626187961874
16.72967296729672,26.29504150437923
16.733673367336735,26.298455968164948
16.737673767376748,26.301869579748615
16.74167416741676,26.305282339559504
16.745674567456774,26.308694248026576
16.74967496749673,26.312105305578456
16.753675367536744,26.315515512643522
16.757675767576757,26.31892486964977
16.76167616761677,26.322333377024904
16.765676567656783,26.32574103519633
16.769676967696796,26.329147844591116
16.773677367736752,26.332553805636014
16.777677767776765,26.335958918757527
16.78167816781678,26.339363184381785
16.78567856785679,26.34276660293461
16.789678967896805,26.346169174841535
16.793679367936818,26.34957090052777
16.797679767976774,26.35297178041819
16.801680168016787,26.356371814937443
16.8056805680568,26.359771004509774
16.809680968096814,26.363169349559172
16.813681368136827,26.366566850509283
16.81768176817684,26.369963507783474
16.821682168216796,26.37335932180476
16.82568256825681,26.376754292995923
16.829682968296822,26.380148421779367
16.833683368336835,26.383541708577216
16.83768376837685,26.38693415381128
16.84168416841686,26.390325757903057
16.845684568456875,26.393716521273756
16.84968496849683,26.39710644434423
16.853685368536844,26.400495527535117
16.857685768576857,26.40388377126667
16.86168616861687,26.407271175958858
16.865686568656884,26.410657742031344
16.869686968696897,26.414043469903486
16.873687368736853,26.417428359994318
16.877687768776866,26.42081241272263
16.88168816881688,26.424195628506844
16.885688568856892,26.427578007765096
16.889688968896905,26.430959550915226
16.89368936893692,26.434340258374757
16.897689768976875,26.437720130560898
16.901690169016888,26.441099167890616
16.9056905690569,26.444477370780504
16.909690969096914,26.447854739646882
16.913691369136927,26.45123127490576
16.91769176917694,26.45460697697285
16.921692169216897,26.457981846263543
16.92569256925691,26.461355883192986
16.929692969296923,26.46472908817596
16.933693369336936,26.468101461626972
16.93769376937695,26.471473003960224
16.941694169416962,26.474843715589618
16.945694569456975,26.478213596928754
16.94969496949693,26.481582648390905
16.953695369536945,26.484950870389124
16.957695769576958,26.488318263336083
16.96169616961697,26.49168482764419
16.965696569656984,26.495050563725535
16.969696969696997,26.49841547199193
16.973697369736954,26.501779552854853
16.977697769776967,26.505142806725555
16.98169816981698,26.508505234014915
16.985698569856993,26.511866835133546
16.989698969897006,26.51522761049176
16.99369936993702,26.518587560499565
16.997699769976975,26.521946685566657
17.00170017001699,26.5253049861025
17.005700570057,26.5286624625162
17.009700970097015,26.532019115216567
17.013701370137028,26.535374944612144
17.01770177017704,26.53872995111116
17.021702170216997,26.542084135121534
17.02570257025701,26.545437497050944
17.029702970297024,26.548790037306727
17.033703370337037,26.55214175629592
17.03770377037705,26.555492654425297
17.041704170417063,26.55884273210131
17.045704570457076,26.56219198973013
17.049704970497032,26.56554042771761
17.053705370537045,26.56888804646938
17.05770577057706,26.5722348463907
17.06170617061707,26.575580827886565
17.065706570657085,26.57892599136168
17.069706970697098,26.582270337220454
17.073707370737054,26.58561386586698
17.077707770777067,26.58895657770513
17.08170817081708,26.59229847313841
17.085708570857093,26.595639552570066
17.089708970897107,26.598979816403045
17.09370937093712,26.602319265040006
17.097709770977076,26.605657898883297
17.10171017101709,26.60899571833504
17.105710571057102,26.612332723796996
17.109710971097115,26.615668915670664
17.11371137113713,26.619004294357257
17.11771177117714,26.62233886025769
17.121712171217098,26.625672613772558
17.12571257125711,26.62900555530226
17.129712971297124,26.632337685246817
17.133713371337137,26.63566900400599
17.13771377137715,26.638999511979257
17.141714171417163,26.642329209565798
17.14571457145712,26.645658097164496
17.149714971497133,26.648986175174
17.153715371537146,26.65231344399261
17.15771577157716,26.65563990401837
17.161716171617172,26.658965555649022
17.165716571657185,26.66229039928203
17.1697169716972,26.66561443531457
17.173717371737155,26.668937664143506
17.177717771777168,26.672260086165497
17.18171817181718,26.675581701776835
17.185718571857194,26.678902511373554
17.189718971897207,26.6822225153514
17.19371937193722,26.685541714105838
17.197719771977177,26.688860108032024
17.20172017201719,26.692177697524905
17.205720572057203,26.695494482979058
17.209720972097216,26.69881046478882
17.21372137213723,26.702125643348232
17.217721772177242,26.705440019051053
17.2217221722172,26.708753592290737
17.22572257225721,26.712066363460526
17.229722972297225,26.71537833295331
17.233723372337238,26.718689501161712
17.23772377237725,26.72199986847809
17.241724172417264,26.725309435294502
17.24572457245722,26.728618202002718
17.249724972497233,26.731926168994274
17.253725372537247,26.73523333666038
17.25772577257726,26.738539705391972
17.261726172617273,26.74184527557971
17.265726572657286,26.745150047613976
17.2697269726973,26.74845402188487
17.273727372737255,26.751757198782194
17.27772777277727,26.755059578695523
17.28172817281728,26.758361162014104
17.285728572857295,26.76166194912692
17.289728972897308,26.764961940422673
17.29372937293732,26.768261136289784
17.297729772977277,26.77155953711638
17.30173017301729,26.774857143290376
17.305730573057303,26.778153955199336
17.309730973097317,26.781449973230572
17.31373137313733,26.784745197771127
17.317731773177343,26.788039629207752
17.3217321732173,26.791333267926905
17.325732573257312,26.79462611431484
17.329732973297325,26.797918168757466
17.33373337333734,26.801209431640423
17.33773377337735,26.8044999033491
17.341734173417365,26.80778958426859
17.34573457345732,26.811078474783695
17.349734973497334,26.814366575279017
17.353735373537347,26.8176538861388
17.35773577357736,26.82094040774705
17.361736173617373,26.824226140487486
17.365736573657387,26.827511084743563
17.3697369736974,26.83079524089846
17.373737373737356,26.83407860933506
17.37773777377737,26.837361190436027
17.381738173817382,26.84064298458371
17.385738573857395,26.84392399216018
17.38973897389741,26.847204213547258
17.39373937393742,26.85048364912647
17.397739773977378,26.853762299279076
17.40174017401739,26.8570401643861
17.405740574057404,26.86031724482825
17.409740974097417,26.863593540985967
17.41374137413743,26.86686905323944
17.417741774177443,26.870143781968576
17.4217421742174,26.873417727552983
17.425742574257413,26.87669089037208
17.429742974297426,26.87996327080493
17.43374337433744,26.883234869230368
17.437743774377452,26.886505686026947
17.441744174417465,26.889775721572953
17.44574457445742,26.893044976246376
17.449744974497435,26.896313450425012
17.453745374537448,26.899581144486323
17.45774577457746,26.902848058807503
17.461746174617474,26.906114193765507
17.465746574657487,26.909379549737004
17.469746974697443,26.912644127098368
17.473747374737457,26.915907926225792
17.47774777477747,26.919170947495115
17.481748174817483,26.922433191281943
17.485748574857496,26.925694657961607
17.48974897489751,26.928955347909177
17.493749374937522,26.932215261499458
17.49774977497748,26.93547439910695
17.50175017501749,26.93873276110598
17.505750575057505,26.941990347870522
17.509750975097518,26.94524715977431
17.51375137513753,26.94850319719082
17.517751775177544,26.951758460493256
17.5217521752175,26.955012950054538
17.525752575257513,26.958266666247383
17.529752975297527,26.961519609444185
17.53375337533754,26.964771780017085
17.537753775377553,26.968023178337972
17.541754175417566,26.971273804778463
17.545754575457522,26.97452365970989
17.549754975497535,26.977772743503394
17.55375537553755,26.98102105652978
17.55775577557756,26.98426859915961
17.561756175617575,26.987515371763195
17.565756575657588,26.990761374710566
17.569756975697544,26.994006608371485
17.573757375737557,26.997251073115514
17.57775777577757,27.00049476931189
17.581758175817583,27.00373769732959
17.585758575857596,27.006979857537363
17.58975897589761,27.010221250303672
17.593759375937623,27.01346187599673
17.59775977597758,27.01670173498446
17.601760176017592,27.019940827634596
17.605760576057605,27.023179154314548
17.60976097609762,27.02641671539148
17.61376137613763,27.029653511232304
17.617761776177645,27.03288954220367
17.6217621762176,27.036124808671943
17.625762576257614,27.0393593110033
17.629762976297627,27.04259304956359
17.63376337633764,27.045826024718426
17.637763776377653,27.049058236833165
17.641764176417666,27.052289686272907
17.645764576457623,27.055520373402462
17.649764976497636,27.05875029858646
17.65376537653765,27.061979462189203
17.657765776577662,27.065207864574756
17.661766176617675,27.06843550610693
17.66576657665769,27.071662387149274
17.669766976697645,27.07488850806507
17.673767376737658,27.078113869217393
17.67776777677767,27.081338470969012
17.681768176817684,27.08456231368245
17.685768576857697,27.087785397719983
17.68976897689771,27.091007723443624
17.693769376937723,27.094229291215143
17.69776977697768,27.09745010139601
17.701770177017693,27.100670154347533
17.705770577057706,27.10388945043068
17.70977097709772,27.107107990006202
17.713771377137732,27.110325773434578
17.717771777177745,27.113542801076047
17.7217721772177,27.116759073290574
17.725772577257715,27.119974590437923
17.729772977297728,27.123189352877546
17.73377337733774,27.126403360968666
17.737773777377754,27.12961661507026
17.741774177417767,27.132829115541032
17.745774577457723,27.136040862739428
17.749774977497736,27.139251857023705
17.75377537753775,27.142462098751803
17.757775777577763,27.145671588281424
17.761776177617776,27.14888032597003
17.76577657765779,27.152088312174822
17.769776977697745,27.155295547252738
17.77377737773776,27.15850203156052
17.77777777777777,27.1617077654546
17.781778177817785,27.164912749291187
17.785778577857798,27.16811698342622
17.78977897789781,27.171320468215416
17.793779377937824,27.17452320401422
17.79777977797778,27.177725191177814
17.801780178017793,27.1809264300612
17.805780578057806,27.184126921019054
17.80978097809782,27.18732666440584
17.813781378137833,27.19052566057576
17.817781778177846,27.193723909882774
17.821782178217802,27.196921412680574
17.825782578257815,27.200118169322664
17.82978297829783,27.203314180162238
17.83378337833784,27.206509445552264
17.837783778377855,27.209703965845463
17.841784178417868,27.21289774139431
17.845784578457824,27.216090772551002
17.849784978497837,27.219283059667575
17.85378537853785,27.22247460309573
17.857785778577863,27.225665403186955
17.861786178617876,27.228855460292497
17.86578657865789,27.232044774763345
17.869786978697846,27.235233346950235
17.87378737873786,27.238421177203705
17.877787778777872,27.241608265874
17.881788178817885,27.244794613311125
17.8857885788579,27.247980219864864
17.88978897889791,27.25116508588473
17.893789378937868,27.254349211719987
17.89778977897788,27.25753259771971
17.901790179017894,27.260715244232674
17.905790579057907,27.26389715160743
17.90979097909792,27.267078320192283
17.913791379137933,27.270258750335287
17.917791779177946,27.273438442384272
17.921792179217903,27.276617396686788
17.925792579257916,27.279795613590213
17.92979297929793,27.282973093441615
17.933793379337942,27.286149836587846
17.937793779377955,27.28932584337551
17.94179417941797,27.292501114150976
17.945794579457925,27.295675649260346
17.949794979497938,27.298849449049545
17.95379537953795,27.30202251386419
17.957795779577964,27.30519484404969
17.961796179617977,27.308366439951193
17.96579657965799,27.31153730191363
17.969796979697946,27.31470743028165
17.97379737973796,27.317876825399743
17.977797779777973,27.32104548761208
17.981798179817986,27.32421341726262
17.985798579858,27.32738061469509
17.989798979898012,27.330547080252966
17.99379937993797,27.33371281427947
17.99779977997798,27.336877817117646
18.001800180017995,27.340042089110238
18.005800580058008,27.343205630599773
18.00980098009802,27.34636844192854
18.013801380138034,27.349530523438585
18.017801780178047,27.35269187547172
18.021802180218003,27.355852498369504
18.025802580258016,27.35901239247331
18.02980298029803,27.36217155812422
18.033803380338043,27.3653299956631
18.037803780378056,27.36848770543057
18.04180418041807,27.371644687767024
18.045804580458025,27.374800943012588
18.04980498049804,27.377956471507233
18.05380538053805,27.38111127359061
18.057805780578065,27.384265349602167
18.061806180618078,27.387418699881113
18.06580658065809,27.390571324766427
18.069806980698047,27.393723224596823
18.07380738073806,27.39687439971085
18.077807780778073,27.400024850446755
18.081808180818086,27.40317457714258
18.0858085808581,27.406323580136117
18.089808980898113,27.409471859764942
18.09380938093807,27.41261941636636
18.097809780978082,27.415766250277517
18.101810181018095,27.41891236183526
18.10581058105811,27.422057751376222
18.10981098109812,27.425202419236797
18.113811381138134,27.428346365753157
18.117811781178148,27.431489591261236
18.121812181218104,27.434632096096713
18.125812581258117,27.4377738805951
18.12981298129813,27.440914945091617
18.133813381338143,27.444055289921263
18.137813781378156,27.44719491541882
18.14181418141817,27.45033382191883
18.145814581458126,27.45347200975558
18.14981498149814,27.456609479263193
18.153815381538152,27.459746230775497
18.157815781578165,27.462882264626113
18.16181618161818,27.46601758114843
18.16581658165819,27.469152180675607
18.169816981698148,27.472286063540544
18.17381738173816,27.475419230075996
18.177817781778174,27.478551680614395
18.181818181818187,27.481683415487993
18.1858185818582,27.48481443502879
18.189818981898213,27.487944739568576
18.19381938193817,27.49107432943888
18.197819781978183,27.49420320497106
18.201820182018196,27.4973313664962
18.20582058205821,27.500458814345166
18.209820982098222,27.503585548848594
18.213821382138235,27.50671157033689
18.21782178217819,27.50983687914023
18.221822182218204,27.512961475588597
18.225822582258218,27.51608536001171
18.22982298229823,27.519208532739068
18.233823382338244,27.522330994099942
18.237823782378257,27.525452744423387
18.24182418241827,27.52857378403822
18.245824582458226,27.531694113273012
18.24982498249824,27.534813732456183
18.253825382538253,27.53793264191585
18.257825782578266,27.54105084197993
18.26182618261828,27.544168332976124
18.265826582658292,27.54728511523189
18.26982698269825,27.55040118907445
18.27382738273826,27.553516554830868
18.277827782778274,27.556631212827913
18.281828182818288,27.55974516339215
18.2858285828583,27.56285840684993
18.289828982898314,27.56597094352737
18.29382938293827,27.56908277375034
18.297829782978283,27.572193897844553
18.301830183018296,27.575304316135444
18.30583058305831,27.578414028948234
18.309830983098323,27.581523036607926
18.313831383138336,27.5846313394393
18.317831783178292,27.58773893776689
18.321832183218305,27.59084583191507
18.325832583258318,27.59395202220793
18.32983298329833,27.597057508969364
18.333833383338344,27.600162292523038
18.337833783378358,27.60326637319239
18.34183418341837,27.606369751300655
18.345834583458327,27.609472427170804
18.34983498349834,27.61257440112567
18.353835383538353,27.615675673487786
18.357835783578366,27.618776244579493
18.36183618361838,27.62187611472291
18.365836583658393,27.62497528423993
18.36983698369835,27.62807375345222
18.373837383738362,27.631171522681274
18.377837783778375,27.63426859224831
18.381838183818388,27.637364962474344
18.3858385838584,27.64046063368018
18.389838983898414,27.643555606186396
18.39383938393837,27.64664988031333
18.397839783978384,27.649743456381167
18.401840184018397,27.652836334709807
18.40584058405841,27.655928515618953
18.409840984098423,27.6590199994281
18.413841384138436,27.662110786456505
18.417841784178393,27.6652008770232
18.421842184218406,27.668290271447063
18.42584258425842,27.671378970046682
18.429842984298432,27.674466973140458
18.433843384338445,27.67755428104657
18.437843784378458,27.680640894082984
18.44184418441847,27.68372681256744
18.445844584458428,27.686812036817447
18.44984498449844,27.689896567150363
18.453845384538454,27.692980403883265
18.457845784578467,27.69606354733303
18.46184618461848,27.699145997816323
18.465846584658493,27.70222775564959
18.46984698469845,27.705308821149053
18.473847384738463,27.70838919463076
18.477847784778476,27.711468876410503
18.48184818481849,27.714547866803862
18.485848584858502,27.717626166126216
18.489848984898515,27.720703774692723
18.49384938493847,27.723780692818302
18.497849784978484,27.726856920817728
18.501850185018498,27.729932459005493
18.50585058505851,27.7330073076959
18.509850985098524,27.73608146720304
18.513851385138537,27.739154937840787
18.517851785178493,27.74222771992278
18.521852185218506,27.745299813762507
18.52585258525852,27.748371219673185
18.529852985298533,27.75144193796784
18.533853385338546,27.754511968959278
18.53785378537856,27.7575813129601
18.541854185418572,27.76064997028268
18.545854585458528,27.76371794123919
18.54985498549854,27.766785226141614
18.553855385538554,27.769851825301696
18.557855785578568,27.77291773903097
18.56185618561858,27.775982967640758
18.565856585658594,27.77904751144218
18.56985698569855,27.782111370746122
18.573857385738563,27.785174545863317
18.577857785778576,27.78823703710423
18.58185818581859,27.791298844779135
18.585858585858603,27.79435996919809
18.589858985898616,27.797420410670956
18.593859385938572,27.800480169507352
18.597859785978585,27.803539246016758
18.601860186018598,27.806597640508368
18.60586058605861,27.80965535329121
18.609860986098624,27.81271238467407
18.613861386138637,27.81576873496557
18.617861786178594,27.818824404474057
18.621862186218607,27.82187939350776
18.62586258625862,27.824933702374633
18.629862986298633,27.827987331382438
18.633863386338646,27.831040280838724
18.63786378637866,27.834092551050844
18.641864186418616,27.837144142325915
18.64586458645863,27.84019505497091
18.649864986498642,27.843245289292536
18.653865386538655,27.846294845597306
18.657865786578668,27.849343724191534
18.66186618661868,27.85239192538132
18.665866586658694,27.85543944947257
18.66986698669865,27.85848629677094
18.673867386738664,27.86153246758197
18.677867786778677,27.86457796221091
18.68186818681869,27.867622780962833
18.685868586858703,27.87066692414261
18.689868986898716,27.873710392054903
18.693869386938673,27.87675318500414
18.697869786978686,27.87979530329462
18.7018701870187,27.882836747230368
18.705870587058712,27.88587751711522
18.709870987098725,27.888917613252815
18.713871387138738,27.89195703594659
18.717871787178694,27.89499578549974
18.721872187218707,27.89803386221534
18.72587258725872,27.901071266396187
18.729872987298734,27.904107998344895
18.733873387338747,27.90714405836388
18.73787378737876,27.910179446755343
18.741874187418716,27.913214163821277
18.74587458745873,27.916248209863518
18.749874987498742,27.91928158518365
18.753875387538756,27.922314290083072
18.75787578757877,27.92534632486297
18.761876187618782,27.928377689824345
18.765876587658795,27.93140838526798
18.76987698769875,27.934438411494448
18.773877387738764,27.937467768804172
18.777877787778777,27.940496457497314
18.78187818781879,27.943524477873858
18.785878587858804,27.94655183023359
18.789878987898817,27.949578514876084
18.793879387938773,27.9526045321007
18.797879787978786,27.955629882206658
18.8018801880188,27.958654565492917
18.805880588058812,27.961678582258248
18.809880988098826,27.964701932801237
18.81388138813884,27.967724617420252
18.817881788178795,27.970746636413452
18.821882188218808,27.97376799007886
18.82588258825882,27.97678867871423
18.829882988298834,27.979808702617134
18.833883388338847,27.98282806208496
18.83788378837886,27.98584675741488
18.841884188418817,27.98886478890386
18.84588458845883,27.991882156848717
18.849884988498843,27.994898861546023
18.853885388538856,27.997914903292152
18.85788578857887,28.000930282383294
18.861886188618882,28.003944999115443
18.865886588658896,28.006959053784385
18.869886988698852,28.00997244668569
18.873887388738865,28.0129851781148
18.877887788778878,28.01599724836689
18.88188818881889,28.01900865773696
18.885888588858904,28.022019406519817
18.889888988898917,28.025029495010063
18.893889388938874,28.028038923502084
18.897889788978887,28.031047692290148
18.9018901890189,28.034055801668238
18.905890589058913,28.03706325193018
18.909890989098926,28.040070043369607
18.91389138913894,28.043076176279932
18.917891789178896,28.046081650954374
18.92189218921891,28.04908646768602
18.925892589258922,28.05209062676768
18.929892989298935,28.05509412849201
18.933893389338948,28.058096973151454
18.93789378937896,28.061099161038275
18.941894189418917,28.064100692444512
18.94589458945893,28.06710156766208
18.949894989498944,28.070101786982626
18.953895389538957,28.073101350697627
18.95789578957897,28.076100259098368
18.961896189618983,28.079098512475948
18.965896589658996,28.082096111121263
18.969896989698952,28.085093055324993
18.973897389738966,28.088089345377686
18.97789778977898,28.091084981569647
18.981898189818992,28.094079964191
18.985898589859005,28.09707429353167
18.989898989899018,28.100067969881394
18.993899389938974,28.10306099352971
18.997899789978987,28.106053364766005
19.001900190019,28.10904508387942
19.005900590059014,28.112036151158925
19.009900990099027,28.1150265668933
19.01390139013904,28.118016331371123
19.017901790178996,28.12100544488078
19.02190219021901,28.123993907710506
19.025902590259022,28.126981720148297
19.029902990299036,28.12996888248197
19.03390339033905,28.132955394999154
19.03790379037906,28.13594125798729
19.041904190419018,28.138926471733605
19.04590459045903,28.1419110365252
19.049904990499044,28.144894952648922
19.053905390539057,28.147878220391444
19.05790579057907,28.150860840039254
19.061906190619084,28.153842811878654
19.06590659065904,28.156824136195734
19.069906990699053,28.15980481327644
19.073907390739066,28.1627848434065
19.07790779077908,28.165764226871435
19.081908190819092,28.168742963956614
19.085908590859106,28.171721054947188
19.08990899089912,28.17469850012813
19.093909390939075,28.17767529978421
19.097909790979088,28.180651454200063
19.1019101910191,28.18362696366008
19.105910591059114,28.186601828448477
19.109910991099127,28.189576048849293
19.11391139113914,28.192549625146366
19.117911791179097,28.195522557623338
19.12191219121911,28.198494846563722
19.125912591259123,28.20146649225077
19.129912991299136,28.204437494967596
19.13391339133915,28.20740785499709
19.137913791379162,28.210377572621987
19.14191419141912,28.213346648124794
19.14591459145913,28.21631508178791
19.149914991499145,28.219282873893473
19.153915391539158,28.222250024723458
19.15791579157917,28.225216534559657
19.161916191619184,28.228182403683675
19.16591659165914,28.231147632376917
19.169916991699154,28.234112220920647
19.173917391739167,28.237076169595905
19.17791779177918,28.240039478683546
19.181918191819193,28.24300214846425
19.185918591859206,28.245964179218515
19.18991899189922,28.248925571226646
19.193919391939176,28.251886324768748
19.19791979197919,28.254846440124805
19.2019201920192,28.257805917574544
19.205920592059215,28.26076475739755
19.209920992099228,28.2637229598732
19.21392139213924,28.2666805252807
19.217921792179197,28.269637453899055
19.22192219221921,28.272593746007143
19.225922592259224,28.27554940188359
19.229922992299237,28.278504421806876
19.23392339233925,28.28145880605528
19.237923792379263,28.284412554906915
19.24192419241922,28.287365668639676
19.245924592459232,28.29031814753135
19.249924992499245,28.293269991859468
19.25392539253926,28.296221201901414
19.25792579257927,28.299171777934372
19.261926192619285,28.30212172023536
19.26592659265924,28.30507102908118
19.269926992699254,28.308019704748524
19.273927392739267,28.310967747513843
19.27792779277928,28.31391515765342
19.281928192819294,28.316861935443356
19.285928592859307,28.319808081159575
19.28992899289932,28.32275359507782
19.293929392939276,28.325698477473637
19.29792979297929,28.328642728622444
19.301930193019302,28.331586348799416
19.305930593059315,28.334529338279584
19.30993099309933,28.337471697337786
19.31393139313934,28.340413426248677
19.317931793179298,28.343354525286728
19.32193219321931,28.346294994726268
19.325932593259324,28.349234834841408
19.329932993299337,28.352174045906086
19.33393339333935,28.35511262819407
19.337933793379364,28.358050581978944
19.34193419341932,28.360987907534092
19.345934593459333,28.363924605132777
19.349934993499346,28.366860675048038
19.35393539353936,28.369796117552735
19.357935793579372,28.372730932919566
19.361936193619385,28.375665121421044
19.36593659365934,28.378598683329482
19.369936993699355,28.38153161891708
19.373937393739368,28.3844639284558
19.37793779377938,28.387395612217443
19.381938193819394,28.390326670473637
19.385938593859407,28.393257103495827
19.389938993899364,28.39618691155527
19.393939393939377,28.399116094923095
19.39793979397939,28.402044653870202
19.401940194019403,28.404972588667334
19.405940594059416,28.407899899585058
19.40994099409943,28.410826586893755
19.413941394139442,28.41375265086364
19.4179417941794,28.416678091764734
19.42194219421941,28.419602909866935
19.425942594259425,28.422527105439908
19.429942994299438,28.425450678753162
19.43394339433945,28.42837363007603
19.437943794379464,28.431295959677676
19.44194419441942,28.434217667827056
19.445944594459434,28.437138754793025
19.449944994499447,28.440059220844194
19.45394539453946,28.442979066249023
19.457945794579473,28.445898291275796
19.461946194619486,28.44881689619263
19.465946594659442,28.451734881267427
19.469946994699455,28.454652246768006
19.47394739473947,28.45756899296192
19.47794779477948,28.460485120116594
19.481948194819495,28.46340062849926
19.485948594859508,28.466315518377
19.489948994899464,28.469229790016673
19.493949394939477,28.47214344368505
19.49794979497949,28.475056479648647
19.501950195019504,28.477968898173852
19.505950595059517,28.48088069952686
19.50995099509953,28.483791883973705
19.513951395139543,28.486702451780236
19.5179517951795,28.489612403212124
19.521952195219512,28.492521738534922
19.525952595259525,28.495430458013946
19.52995299529954,28.49833856191437
19.53395339533955,28.501246050501187
19.537953795379565,28.504152924039225
19.54195419541952,28.507059182793114
19.545954595459534,28.509964827027385
19.549954995499547,28.51286985700632
19.55395539553956,28.51577427299406
19.557955795579574,28.518678075254584
19.561956195619587,28.52158126405168
19.565956595659543,28.524483839648962
19.569956995699556,28.527385802309926
19.57395739573957,28.530287152297838
19.577957795779582,28.533187889875823
19.581958195819595,28.536088015306817
19.58595859585961,28.538987528853603
19.589958995899565,28.54188643077877
19.593959395939578,28.544784721344794
19.59795979597959,28.547682400813922
19.601960196019604,28.55057946944826
19.605960596059617,28.553475927509734
19.60996099609963,28.5563717752601
19.613961396139644,28.55926701296096
19.6179617961796,28.562161640873708
19.621962196219613,28.565055659259645
19.625962596259626,28.567949068379836
19.62996299629964,28.5708418684952
19.633963396339652,28.573734059866485
19.637963796379665,28.576625642754273
19.64196419641962,28.579516617418964
19.645964596459635,28.582406984120837
19.649964996499648,28.58529674311995
19.65396539653966,28.588185894676222
19.657965796579674,28.59107443904939
19.661966196619687,28.593962376499032
19.665966596659644,28.59684970728454
19.669966996699657,28.599736431665196
19.67396739673967,28.602622549900055
19.677967796779683,28.605508062248028
19.681968196819696,28.608392968967856
19.68596859685971,28.611277270318116
19.689968996899665,28.614160966557197
19.69396939693968,28.617044057943385
19.69796979697969,28.619926544734742
19.701970197019705,28.62280842718917
19.705970597059718,28.625689705564426
19.70997099709973,28.628570380118088
19.713971397139744,28.631450451107572
19.7179717971797,28.634329918790105
19.721972197219714,28.637208783422818
19.725972597259727,28.640087045262607
19.72997299729974,28.642964704566232
19.733973397339753,28.645841761590283
19.737973797379766,28.648718216591185
19.741974197419722,28.65159406982518
19.745974597459735,28.654469321548408
19.74997499749975,28.65734397201678
19.75397539753976,28.660218021486067
19.757975797579775,28.663091470211878
19.761976197619788,28.665964318449646
19.765976597659744,28.66883656645464
19.769976997699757,28.67170821448201
19.77397739773977,28.674579262786686
19.777977797779783,28.67744971162346
19.781978197819797,28.680319561246957
19.78597859785981,28.683188811911634
19.789978997899766,28.686057463871784
19.79397939793978,28.68892551738157
19.797979797979792,28.69179297269495
19.801980198019805,28.694659830065742
19.80598059805982,28.69752608974759
19.80998099809983,28.700391751993983
19.813981398139788,28.703256817058232
19.8179817981798,28.706121285193536
19.821982198219814,28.70898515665288
19.825982598259827,28.711848431689102
19.82998299829984,28.71471111055488
19.833983398339853,28.717573193502737
19.837983798379867,28.72043468078503
19.841984198419823,28.723295572653928
19.845984598459836,28.726155869361516
19.84998499849985,28.72901557115964
19.853985398539862,28.731874678300017
19.857985798579875,28.7347331910342
19.86198619861989,28.737591109613582
19.865986598659845,28.740448434289373
19.869986998699858,28.74330516531269
19.87398739873987,28.74616130293442
19.877987798779884,28.749016847405326
19.881988198819897,28.751871798975987
19.88598859885991,28.754726157896844
19.889988998899867,28.757579924418156
19.89398939893988,28.760433098790067
19.897989798979893,28.763285681262516
19.901990199019906,28.766137672085303
19.90599059905992,28.768989071508063
19.909990999099932,28.771839879780277
19.91399139913989,28.77469009715124
19.9179917991799,28.77753972387016
19.921992199219915,28.780388760186018
19.925992599259928,28.783237206347657
19.92999299929994,28.786085062603767
19.933993399339954,28.788932329202872
19.937993799379967,28.79177900639335
19.941994199419923,28.794625094423388
19.945994599459937,28.797470593541092
19.94999499949995,28.800315503994327
19.953995399539963,28.803159826030843
19.957995799579976,28.806003559898222
19.96199619961999,28.808846705843887
19.965996599659945,28.81168926411509
19.96999699969996,28.814531234958988
19.97399739973997,28.817372618622514
19.977997799779985,28.820213415352466
19.981998199819998,28.82305362539549
19.98599859986001,28.825893248998074
19.989998999899967,28.828732286406524
19.99399939993998,28.831570737867064
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683
19.997999799979993,28.834408603625683


==> fig/data/ground-truth-csvs/ground-truth_4_4.csv <==
x,y
-0.49971997199719986,3.411272543140342
-0.49942994299429966,3.40755471922406
-0.49913991399139945,3.403838760348298
-0.49884988498849925,3.400124666867604
-0.49855985598559904,3.3964124391366317
-0.49826982698269884,3.392702077510143
-0.49797979797979863,3.3889935823430024
-0.49768976897689754,3.3852869539901747
-0.49739973997399733,3.38158219280674
-0.49710971097109713,3.377879299147867
-0.4968196819681969,3.3741782733688286
-0.4965296529652967,3.370479115824994
-0.4962396239623965,3.3667818268718337
-0.4959495949594963,3.3630864068649156
-0.4956595659565961,3.359392856159899
-0.4953695369536959,3.3557011751125403
-0.4950795079507957,3.3520113640786904
-0.4947894789478955,3.3483234234142905
-0.4944994499449944,3.3446373534753677
-0.4942094209420942,3.3409531546180555
-0.493919391939194,3.3372708271985583
-0.4936293629362938,3.3335903715731763
-0.4933393339333936,3.329911788098297
-0.49304930493049337,3.326235077130386
-0.49275927592759317,3.322560239026001
-0.49246924692469296,3.318887274141777
-0.49217921792179276,3.315216182834434
-0.49188918891889255,3.3115469654607717
-0.49159915991599146,3.3078796223776616
-0.49130913091309125,3.3042141539420706
-0.49101910191019105,3.3005505605110286
-0.49072907290729084,3.296888842441643
-0.49043904390439064,3.293229000091096
-0.49014901490149043,3.289571033816646
-0.4898589858985902,3.2859149439756195
-0.48956895689569,3.2822607309254153
-0.4892789278927898,3.2786083950235017
-0.4889888988898896,3.2749579366274157
-0.4886988698869894,3.27130935609476
-0.4884088408840883,3.267662653783198
-0.4881188118811881,3.2640178300504736
-0.4878287828782879,3.2603748852543775
-0.4875387538753877,3.256733819752769
-0.4872487248724875,3.253094633903566
-0.4869586958695873,3.2494573280647465
-0.4866686668666871,3.2458219025943476
-0.4863786378637869,3.2421883578504596
-0.4860886088608867,3.238556694191233
-0.48579857985798647,3.2349269119748683
-0.4855085508550854,3.231299011559616
-0.48521852185218517,3.227672993303792
-0.48492849284928496,3.2240488575657493
-0.48463846384638476,3.2204266047038907
-0.48434843484348455,3.2168062350766697
-0.48405840584058435,3.2131877490425858
-0.48376837683768414,3.2095711469601818
-0.48347834783478394,3.205956429188045
-0.48318831883188373,3.2023435960848032
-0.48289828982898353,3.1987326480091265
-0.48260826082608244,3.1951235853197186
-0.48231823182318223,3.191516408375337
-0.482028202820282,3.18791111753476
-0.4817381738173818,3.1843077131568056
-0.4814481448144816,3.180706195600326
-0.4811581158115814,3.1771065652242068
-0.4808680868086812,3.1735088223873618
-0.480578057805781,3.1699129674487367
-0.4802880288028808,3.1663190007673045
-0.4799979997999806,3.1627269227020673
-0.4797079707970804,3.1591367336120473
-0.4794179417941793,3.1555484338562882
-0.4791279127912791,3.151962023793875
-0.4788378837883789,3.148377503783891
-0.4785478547854787,3.1447948741854503
-0.47825782578257847,3.141214135357682
-0.47796779677967827,3.137635287659732
-0.47767776777677806,3.1340583314507606
-0.47738773877387786,3.130483267089945
-0.47709770977097765,3.126910094936471
-0.47680768076807745,3.1233388153495367
-0.47651765176517635,3.1197694286883424
-0.47622762276227615,3.1162019353121138
-0.47593759375937594,3.1126363355800657
-0.47564756475647574,3.1090726298514224
-0.47535753575357553,3.1055108184854125
-0.47506750675067533,3.101950901841265
-0.4747774777477751,3.0983928802782086
-0.4744874487448749,3.094836754155473
-0.4741974197419747,3.091282523832282
-0.4739073907390745,3.087730189667852
-0.4736173617361743,3.0841797520214027
-0.4733273327332732,3.080631211252129
-0.473037303730373,3.07708456771924
-0.4727472747274728,3.0735398217819156
-0.4724572457245726,3.0699969737993267
-0.4721672167216724,3.0664560241306336
-0.4718771877187722,3.0629169731349775
-0.471587158715872,3.0593798211714844
-0.4712971297129718,3.0558445685992575
-0.47100710071007157,3.0523112157773853
-0.47071707170717136,3.0487797630649287
-0.47042704270427027,3.0452502108209205
-0.47013701370137007,3.041722559404385
-0.46984698469846986,3.038196809174302
-0.46955695569556966,3.034672960489629
-0.46926692669266945,3.031151013709291
-0.46897689768976925,3.0276309691921823
-0.46868686868686904,3.0241128272971616
-0.46839683968396884,3.0205965883830537
-0.46810681068106863,3.0170822528086436
-0.4678167816781684,3.0135698209326787
-0.4675267526752682,3.0100592931138657
-0.4672367236723671,3.006550669710862
-0.4669466946694669,3.0030439510822977
-0.4666566656665667,2.9995391375867397
-0.4663666366636665,2.996036229582715
-0.4660766076607663,2.992535227428697
-0.4657865786578661,2.98903613148311
-0.4654965496549659,2.9855389421043252
-0.4652065206520657,2.982043659650659
-0.4649164916491655,2.9785502844803693
-0.4646264626462653,2.975058816951656
-0.4643364336433642,2.971569257422656
-0.464046404640464,2.968081606251456
-0.4637563756375638,2.964595863796065
-0.4634663466346636,2.961112030414431
-0.46317631763176337,2.957630106464434
-0.46288628862886316,2.9541500923038844
-0.46259625962596296,2.9506719882905212
-0.46230623062306275,2.947195794782011
-0.46201620162016255,2.9437215121359435
-0.46172617261726234,2.9402491407098337
-0.46143614361436214,2.936778680861114
-0.46114611461146104,2.933310132947135
-0.46085608560856084,2.9298434973251766
-0.46056605660566063,2.92637877435242
-0.46027602760276043,2.922915964385966
-0.4599859985998602,2.919455067782824
-0.45969596959696,2.915996084899916
-0.4594059405940598,2.9125390160940667
-0.4591159115911596,2.9090838617220136
-0.4588258825882594,2.9056306221403916
-0.4585358535853592,2.90217929770574
-0.4582458245824581,2.8987298887744912
-0.4579557955795579,2.8952823957029925
-0.4576657665766577,2.8918368188474686
-0.4573757375737575,2.888393158564045
-0.4570857085708573,2.8849514152087385
-0.4567956795679571,2.8815115891374545
-0.4565056505650569,2.8780736807059855
-0.45621562156215667,2.8746376902700117
-0.45592559255925647,2.8712036181850946
-0.45563556355635626,2.867771464806675
-0.45534553455345605,2.8643412304900786
-0.45505550555055496,2.860912915590497
-0.45476547654765476,2.8574865204630164
-0.45447544754475455,2.854062045462577
-0.45418541854185435,2.850639490943997
-0.45389538953895414,2.847218857261962
-0.45360536053605394,2.8438001447710253
-0.45331533153315373,2.8403833538256023
-0.4530253025302535,2.8369684847799723
-0.4527352735273533,2.8335555379882735
-0.4524452445244531,2.8301445138045027
-0.452155215521552,2.8267354125825057
-0.4518651865186518,2.8233282346759965
-0.4515751575157516,2.819922980438528
-0.4512851285128514,2.816519650223503
-0.4509950995099512,2.8131182443841736
-0.450705070507051,2.8097187632736347
-0.4504150415041508,2.806321207244823
-0.4501250125012506,2.8029255766505172
-0.4498349834983504,2.799531871843331
-0.4495449544954502,2.796140093175714
-0.4492549254925491,2.7927502409999434
-0.4489648964896489,2.7893623156681433
-0.4486748674867487,2.785976317532249
-0.44838483848384847,2.7825922469440276
-0.44809480948094826,2.779210104255071
-0.44780478047804806,2.7758298898167895
-0.44751475147514785,2.7724516039804135
-0.44722472247224765,2.769075247096991
-0.44693469346934744,2.76570081951738
-0.44664466446644724,2.762328321592255
-0.44635463546354703,2.7589577536720977
-0.44606460646064594,2.755589116107189
-0.44577457745774574,2.7522224092476324
-0.44548454845484553,2.7488576334433175
-0.4451945194519453,2.7454947890439363
-0.4449044904490451,2.7421338763989787
-0.4446144614461449,2.73877489585773
-0.4443244324432447,2.7354178477692654
-0.4440344034403445,2.732062732482452
-0.4437443744374443,2.7287095503459393
-0.4434543454345441,2.7253583017081646
-0.443164316431643,2.7220089869173427
-0.4428742874287428,2.718661606321478
-0.4425842584258426,2.7153161602683396
-0.4422942294229424,2.7119726491054754
-0.4420042004200422,2.7086310731802037
-0.441714171417142,2.7052914328396125
-0.44142414241424177,2.701953728430553
-0.44113411341134157,2.6986179602996425
-0.44084408440844136,2.6952841287932587
-0.44055405540554116,2.6919522342575375
-0.44026402640264095,2.6886222770383674
-0.43997399739973986,2.6852942574813876
-0.43968396839683965,2.681968175932001
-0.43939393939393945,2.6786440327353427
-0.43910391039103924,2.675321828236297
-0.43881388138813904,2.67200156277949
-0.43852385238523883,2.6686832367092874
-0.4382338233823386,2.66536685036979
-0.4379437943794384,2.662052404104831
-0.4376537653765382,2.658739898257977
-0.437363736373638,2.6554293331725183
-0.4370737073707369,2.6521207091914696
-0.4367836783678367,2.6488140266575786
-0.4364936493649365,2.6455092859132985
-0.4362036203620363,2.642206487300804
-0.4359135913591361,2.638905631161982
-0.4356235623562359,2.635606717838432
-0.4353335333533357,2.6323097476714583
-0.4350435043504355,2.6290147210020707
-0.4347534753475353,2.6257216381709796
-0.4344634463446351,2.6224304995185963
-0.43417341734173487,2.619141305385025
-0.4338833883388338,2.6158540561100594
-0.43359335933593357,2.612568752033196
-0.43330333033303337,2.609285393493603
-0.43301330133013316,2.6060039808301374
-0.43272327232723296,2.602724514381337
-0.43243324332433275,2.5994469944854157
-0.43214321432143254,2.5961714214802627
-0.43185318531853234,2.5928977957034363
-0.43156315631563213,2.5896261174921653
-0.43127312731273193,2.586356387183341
-0.43098309830983084,2.5830886051135096
-0.43069306930693063,2.579822771618896
-0.4304030403040304,2.5765588870353597
-0.4301130113011302,2.5732969516984197
-0.42982298229823,2.570036965943244
-0.4295329532953298,2.566778930104644
-0.4292429242924296,2.5635228445170752
-0.4289528952895294,2.5602687095146295
-0.4286628662866292,2.5570165254310373
-0.428372837283729,2.5537662925996587
-0.4280828082808288,2.550518011353483
-0.4277927792779277,2.547271682025122
-0.4275027502750275,2.54402730494682
-0.4272127212721273,2.540784880450429
-0.4269226922692271,2.53754440886742
-0.4266326632663269,2.5343058905288744
-0.42634263426342667,2.531069325765485
-0.42605260526052646,2.5278347149075455
-0.42576257625762626,2.5246020582849544
-0.42547254725472605,2.521371356227204
-0.42518251825182585,2.518142609063386
-0.42489248924892475,2.5149158171221733
-0.42460246024602455,2.511690980731844
-0.42431243124312434,2.508468100220241
-0.42402240224022414,2.505247175914796
-0.42373237323732393,2.502028208142515
-0.42344234423442373,2.498811197229976
-0.4231523152315235,2.4955961435033287
-0.4228622862286233,2.492383047288284
-0.4225722572257231,2.4891719089101167
-0.4222822282228229,2.48596272869366
-0.4219921992199227,2.4827555069633
-0.4217021702170216,2.4795502440429664
-0.4214121412141214,2.4763469402561524
-0.4211221122112212,2.4731455959258812
-0.420832083208321,2.4699462113747117
-0.4205420542054208,2.466748786924746
-0.4202520252025206,2.4635533228976136
-0.4199619961996204,2.46035981961447
-0.4196719671967202,2.4571682773959953
-0.41938193819381997,2.4539786965623884
-0.41909190919091976,2.4507910774333643
-0.41880188018801867,2.447605420328142
-0.41851185118511847,2.444421725565463
-0.41822182218221826,2.4412399934635594
-0.41793179317931806,2.4380602243401626
-0.41764176417641785,2.4348824185125046
-0.41735173517351765,2.4317065762973034
-0.41706170617061744,2.4285326980107658
-0.41677167716771724,2.42536078396858
-0.41648164816481703,2.4221908344859124
-0.4161916191619168,2.419022849877404
-0.4159015901590166,2.415856830457166
-0.4156115611561155,2.4126927765387687
-0.4153215321532153,2.4095306884352587
-0.4150315031503151,2.4063705664591257
-0.4147414741474149,2.4032124109223143
-0.4144514451445147,2.4000562221362203
-0.4141614161416145,2.39690200041168
-0.4138713871387143,2.393749746058971
-0.4135813581358141,2.390599459387806
-0.4132913291329139,2.3874511407073262
-0.4130013001300137,2.3843047903260994
-0.4127112711271126,2.3811604085521094
-0.4124212421242124,2.378017995692772
-0.4121312131213122,2.3748775520548997
-0.411841184118412,2.371739077944717
-0.41155115511551177,2.368602573667853
-0.41126112611261156,2.365468039529332
-0.41097109710971136,2.3623354758335733
-0.41068106810681115,2.3592048828843843
-0.41039103910391095,2.3560762609849584
-0.41010101010101074,2.352949610437863
-0.40981098109810965,2.3498249315450397
-0.40952095209520945,2.346702224607811
-0.40923092309230924,2.343581489926852
-0.40894089408940903,2.3404627278021986
-0.40865086508650883,2.3373459385332445
-0.4083608360836086,2.3342311224187298
-0.4080708070807084,2.331118279756742
-0.4077807780778082,2.3280074108447053
-0.407490749074908,2.324898515979382
-0.4072007200720078,2.32179159545686
-0.4069106910691076,2.3186866495725513
-0.4066206620662065,2.315583678621186
-0.4063306330633063,2.3124826828968184
-0.4060406040604061,2.3093836626927966
-0.4057505750575059,2.3062866183017796
-0.4054605460546057,2.303191550015722
-0.4051705170517055,2.300098458125871
-0.4048804880488053,2.2970073429227624
-0.40459045904590507,2.293918204696212
-0.40430043004300487,2.2908310437353108
-0.40401040104010466,2.2877458603284238
-0.40372037203720357,2.2846626547631725
-0.40343034303430336,2.281581427326455
-0.40314031403140316,2.2785021783044086
-0.40285028502850295,2.2754249079824214
-0.40256025602560275,2.272349616645127
-0.40227022702270254,2.269276304576394
-0.40198019801980234,2.266204972059323
-0.40169016901690213,2.2631356193762384
-0.4014001400140019,2.2600682468086863
-0.4011101110111017,2.2570028546374243
-0.4008200820082015,2.2539394431424187
-0.4005300530053004,2.2508780126028323
-0.4002400240024002,2.247818563297038
-0.3999499949995,2.2447610955025823
-0.3996599659965998,2.241705609496204
-0.3993699369936996,2.2386521055538133
-0.3990799079907994,2.2356005839504984
-0.3987898789878992,2.2325510449605064
-0.398499849984999,2.229503488857246
-0.3982098209820988,2.226457915913279
-0.3979197919791986,2.223414326400311
-0.3976297629762975,2.220372720589184
-0.3973397339733973,2.217333098749886
-0.3970497049704971,2.214295461151519
-0.39675967596759687,2.211259808062309
-0.39646964696469666,2.208226139749597
-0.39617961796179646,2.205194456479828
-0.39588958895889625,2.202164758518549
-0.39559955995599605,2.199137046130401
-0.39530953095309584,2.1961113195791118
-0.39501950195019564,2.193087579127486
-0.39472947294729543,2.1900658250374065
-0.39443944394439434,2.187046057569814
-0.39414941494149414,2.1840282769847215
-0.39385938593859393,2.181012483541184
-0.3935693569356937,2.177998677497302
-0.3932793279327935,2.174986859110218
-0.3929892989298933,2.1719770286361015
-0.3926992699269931,2.168969186330148
-0.3924092409240929,2.165963332446568
-0.3921192119211927,2.16295946723858
-0.3918291829182925,2.1599575909584066
-0.3915391539153914,2.156957703857258
-0.3912491249124912,2.1539598061853438
-0.390959095909591,2.150963898191841
-0.3906690669066908,2.147969980124901
-0.3903790379037906,2.144978052231638
-0.3900890089008904,2.141988114758126
-0.38979897989799017,2.139000167949382
-0.38950895089508997,2.1360142120493655
-0.38921892189218976,2.1330302473009692
-0.38892889288928956,2.130048273946009
-0.38863886388638935,2.127068292225215
-0.38834883488348826,2.1240903023782267
-0.38805880588058805,2.1211143046435916
-0.38776877687768785,2.1181402992587373
-0.38747874787478764,2.11516828645998
-0.38718871887188744,2.11219826648251
-0.38689868986898723,2.1092302395603846
-0.38660866086608703,2.10626420592652
-0.3863186318631868,2.1033001658126813
-0.3860286028602866,2.1003381194494746
-0.3857385738573864,2.097378067066337
-0.3854485448544853,2.0944200088915284
-0.3851585158515851,2.091463945152132
-0.3848684868486849,2.08850987607403
-0.3845784578457847,2.0855578018818965
-0.3842884288428845,2.0826077227992017
-0.3839983998399843,2.0796596390481916
-0.3837083708370841,2.0767135508498806
-0.3834183418341839,2.0737694584240436
-0.3831283128312837,2.070827361989208
-0.3828382838283835,2.067887261762642
-0.38254825482548327,2.0649491579603443
-0.3822582258225822,2.0620130507970322
-0.38196819681968197,2.0590789404861507
-0.38167816781678177,2.0561468272398318
-0.38138813881388156,2.053216711268908
-0.38109810981098136,2.050288592782893
-0.38080808080808115,2.047362471989974
-0.38051805180518095,2.0444383490970024
-0.38022802280228074,2.041516224309482
-0.37993799379938054,2.0385960978315616
-0.37964796479648033,2.035677969866019
-0.37935793579357924,2.0327618406142514
-0.37906790679067903,2.029847710276282
-0.3787778777877788,2.026935579050721
-0.3784878487848786,2.0240254471347745
-0.3781978197819784,2.0211173147242265
-0.3779077907790782,2.018211182013432
-0.377617761776178,2.015307049195303
-0.3773277327732778,2.012404916461297
-0.3770377037703776,2.009504784001412
-0.3767476747674774,2.0066066520041654
-0.3764576457645763,2.0037105206565875
-0.3761676167616761,2.000816390144221
-0.3758775877587759,1.997924260651087
-0.3755875587558757,1.9950341323596912
-0.3752975297529755,1.9921460054510054
-0.3750075007500753,1.989259880104454
-0.37471747174717507,1.986375756497911
-0.37442744274427486,1.9834936348076764
-0.37413741374137466,1.9806135152084736
-0.37384738473847445,1.9777353978734293
-0.37355735573557425,1.9748592829740688
-0.37326732673267315,1.9719851706802933
-0.37297729772977295,1.9691130611603878
-0.37268726872687274,1.9662429545809799
-0.37239723972397254,1.963374851107049
-0.37210721072107233,1.9605087509019046
-0.37181718171817213,1.9576446541271755
-0.3715271527152719,1.954782560942793
-0.3712371237123717,1.9519224715069867
-0.3709470947094715,1.949064385976259
-0.3706570657065713,1.946208304505385
-0.3703670367036702,1.9433542272473794
-0.37007700770077,1.9405021543535146
-0.3697869786978698,1.937652085973272
-0.3694969496949696,1.9348040222543479
-0.3692069206920694,1.9319579633426371
-0.3689168916891692,1.9291139093822143
-0.368626862686269,1.9262718605153235
-0.3683368336833688,1.923431816882363
-0.3680468046804686,1.9205937786218703
-0.36775677567756837,1.9177577458705057
-0.36746674667466817,1.914923718763042
-0.36717671767176707,1.9120916974323388
-0.36688668866886687,1.9092616820093513
-0.36659665966596666,1.9064336726230846
-0.36630663066306646,1.9036076694005983
-0.36601660166016625,1.9007836724669829
-0.36572657265726605,1.8979616819453495
-0.36543654365436584,1.8951416979568099
-0.36514651465146564,1.8923237206204635
-0.36485648564856543,1.8895077500533775
-0.3645664566456652,1.8866937863705746
-0.36427642764276413,1.8838818296850097
-0.36398639863986393,1.881071880107571
-0.3636963696369637,1.8782639377470407
-0.3634063406340635,1.8754580027100898
-0.3631163116311633,1.872654075101261
-0.3628262826282631,1.8698521550229494
-0.3625362536253629,1.8670522425753882
-0.3622462246224627,1.8642543378566256
-0.3619561956195625,1.8614584409625146
-0.3616661666166623,1.8586645519866878
-0.3613761376137621,1.8558726710205449
-0.361086108610861,1.8530827981532279
-0.3607960796079608,1.850294933471622
-0.3605060506050606,1.8475090770603053
-0.3602160216021604,1.8447252290015554
-0.35992599259926017,1.8419433893753243
-0.35963596359635996,1.8391635582592132
-0.35934593459345976,1.8363857357284605
-0.35905590559055955,1.8336099218559205
-0.35876587658765935,1.8308361167120433
-0.35847584758475914,1.8280643203648534
-0.35818581858185805,1.8252945328799293
-0.35789578957895785,1.822526754320397
-0.35760576057605764,1.819760984746885
-0.35731573157315744,1.8169972242175247
-0.35702570257025723,1.81423547278792
-0.356735673567357,1.8114757305111284
-0.3564456445644568,1.8087179974376426
-0.3561556155615566,1.8059622736153635
-0.3558655865586564,1.8032085590895868
-0.3555755575557562,1.8004568539029708
-0.355285528552856,1.7977071580955277
-0.3549954995499549,1.7949594717045867
-0.3547054705470547,1.792213794764789
-0.3544154415441545,1.7894701273080507
-0.3541254125412543,1.786728469363541
-0.3538353835383541,1.7839888209576718
-0.3535453545354539,1.7812511821140589
-0.3532553255325537,1.778515552853512
-0.35296529652965347,1.7757819331940021
-0.35267526752675327,1.7730503231506405
-0.35238523852385306,1.7703207227356585
-0.35209520952095197,1.7675931319583724
-0.35180518051805176,1.7648675508251794
-0.35151515151515156,1.76214397933951
-0.35122512251225135,1.759422417501813
-0.35093509350935115,1.7567028653095356
-0.35064506450645094,1.7539853227570883
-0.35035503550355074,1.7512697898358256
-0.35006500650065053,1.7485562665340175
-0.34977497749775033,1.7458447528368266
-0.3494849484948501,1.7431352487262761
-0.3491949194919499,1.740427754181227
-0.3489048904890488,1.737722269177348
-0.3486148614861486,1.7350187936870998
-0.3483248324832484,1.7323173276796895
-0.3480348034803482,1.7296178711210564
-0.347744774477448,1.7269204239738372
-0.3474547454745478,1.7242249861973402
-0.3471647164716476,1.721531557747521
-0.3468746874687474,1.718840138576944
-0.3465846584658472,1.716150728634764
-0.346294629462947,1.7134633278666893
-0.3460046004600459,1.7107779362149527
-0.3457145714571457,1.7080945536182917
-0.3454245424542455,1.7054131800119015
-0.34513451345134527,1.702733815327418
-0.34484448444844507,1.700056459492881
-0.34455445544554486,1.6973811124327045
-0.34426442644264466,1.6947077740676453
-0.34397439743974445,1.6920364443147726
-0.34368436843684425,1.6893671230874336
-0.34339433943394404,1.6866998102952244
-0.34310431043104295,1.68403450584395
-0.34281428142814274,1.6813712096356086
-0.34252425242524254,1.6787099215683383
-0.34223422342234233,1.6760506415363923
-0.3419441944194421,1.6733933694301075
-0.3416541654165419,1.6707381051358674
-0.3413641364136417,1.6680848485360675
-0.3410741074107415,1.6654335995090814
-0.3407840784078413,1.6627843579292256
-0.3404940494049411,1.660137123666724
-0.3402040204020409,1.6574918965876713
-0.3399139913991398,1.654848676553996
-0.3396239623962396,1.6522074634234323
-0.3393339333933394,1.6495682570494685
-0.3390439043904392,1.646931057281321
-0.338753875387539,1.6442958639638927
-0.3384638463846388,1.6416626769377367
-0.3381738173817386,1.639031496039015
-0.33788378837883837,1.6364023210994656
-0.33759375937593816,1.6337751519463573
-0.33730373037303796,1.6311499884024534
-0.33701370137013686,1.6285268302859683
-0.33672367236723666,1.6259056774105414
-0.33643364336433645,1.6232865295851755
-0.33614361436143625,1.620669386614209
-0.33585358535853604,1.6180542482972717
-0.33556355635563584,1.6154411144292453
-0.33527352735273563,1.6128299848002166
-0.33498349834983543,1.6102208591954383
-0.3346934693469352,1.6076137373952881
-0.334403440344035,1.6050086191752206
-0.3341134113411348,1.6024055043057261
-0.3338233823382337,1.5998043925522845
-0.3335333533353335,1.5972052836753314
-0.3332433243324333,1.594608177430195
-0.3329532953295331,1.592013073567064
-0.3326632663266329,1.5894199718309365
-0.3323732373237327,1.5868288719615773
-0.3320832083208325,1.5842397736934681
-0.3317931793179323,1.5816526767557617
-0.3315031503150321,1.579067580872237
-0.3312131213121319,1.5764844857612432
-0.3309230923092308,1.5739033911356575
-0.3306330633063306,1.5713242967028447
-0.33034303430343037,1.5687472021645885
-0.33005300530053017,1.5661721072170545
-0.32976297629762996,1.563599011550737
-0.32947294729472976,1.56102791485041
-0.32918291829182955,1.5584588167950735
-0.32889288928892935,1.5558917170579034
-0.32860286028602914,1.5533266153061973
-0.32831283128312894,1.5507635112013258
-0.32802280228022873,1.5482024043986757
-0.32773277327732764,1.5456432945475949
-0.32744274427442743,1.54308618129135
-0.32715271527152723,1.540531064267053
-0.326862686268627,1.537977943105623
-0.3265726572657268,1.535426817431717
-0.3262826282628266,1.532877686863685
-0.3259925992599264,1.5303305510135081
-0.3257025702570262,1.5277854094867405
-0.325412541254126,1.525242261882455
-0.3251225122512258,1.5227011077931825
-0.3248324832483247,1.520161946804848
-0.3245424542454245,1.5176247784967323
-0.3242524252425243,1.5150896024413818
-0.3239623962396241,1.512556418204569
-0.3236723672367239,1.5100252253452262
-0.3233823382338237,1.5074960234153827
-0.32309230923092347,1.5049688119601046
-0.32280228022802326,1.5024435905174323
-0.32251225122512306,1.4999203586183123
-0.32222222222222285,1.4973991157865434
-0.32193219321932265,1.4948798615387013
-0.32164216421642156,1.4923625953840804
-0.32135213521352135,1.4898473168246336
-0.32106210621062115,1.48733402535489
-0.32077207720772094,1.4848227204619024
-0.32048204820482074,1.4823134016251753
-0.32019201920192053,1.4798060683165961
-0.3199019901990203,1.4773007200003694
-0.3196119611961201,1.474797356132945
-0.3193219321932199,1.4722959761629504
-0.3190319031903197,1.4697965795311188
-0.3187418741874186,1.4672991656702157
-0.3184518451845184,1.464803734004984
-0.3181618161816182,1.4623102839520434
-0.317871787178718,1.4598188149198401
-0.3175817581758178,1.4573293263085632
-0.3172917291729176,1.4548418175100752
-0.3170017001700174,1.4523562879078356
-0.3167116711671172,1.4498727368768243
-0.316421642164217,1.4473911637834678
-0.31613161316131677,1.4449115679855582
-0.31584158415841657,1.442433948832184
-0.3155515551555155,1.4399583056636396
-0.31526152615261527,1.4374846378113662
-0.31497149714971506,1.4350129445978483
-0.31468146814681486,1.4325432253365498
-0.31439143914391465,1.4300754793318284
-0.31410141014101445,1.4276097058788553
-0.31381138113811424,1.4251459042635313
-0.31352135213521404,1.4226840737624062
-0.31323132313231383,1.420224213642593
-0.3129412941294136,1.4177663231616842
-0.31265126512651253,1.415310401567664
-0.31236123612361233,1.4128564480988366
-0.3120712071207121,1.4104044619837173
-0.3117811781178119,1.4079544424409616
-0.3114911491149117,1.4055063886792714
-0.3112011201120115,1.403060299897308
-0.3109110911091113,1.400616175283602
-0.3106210621062111,1.3981740140164616
-0.3103310331033109,1.3957338152638867
-0.3100410041004107,1.3932955781834715
-0.3097509750975096,1.3908593019223112
-0.3094609460946094,1.388424985616924
-0.3091709170917092,1.3859926283931314
-0.308880888088809,1.3835622293659837
-0.3085908590859088,1.3811337876396579
-0.30830083008300857,1.3787073023073613
-0.30801080108010837,1.3762827724512319
-0.30772077207720816,1.3738601971422477
-0.30743074307430795,1.3714395754401218
-0.30714071407140775,1.3690209063932026
-0.30685068506850754,1.3666041890383784
-0.30656065606560645,1.3641894224009707
-0.30627062706270625,1.3617766054946423
-0.30598059805980604,1.3593657373212782
-0.30569056905690584,1.3569568168708974
-0.30540054005400563,1.3545498431215397
-0.3051105110511054,1.3521448150391644
-0.3048204820482052,1.349741731577542
-0.304530453045305,1.3473405916781502
-0.3042404240424048,1.3449413942700634
-0.3039503950395046,1.3425441382698444
-0.3036603660366035,1.3401488225814346
-0.3033703370337033,1.3377554460960521
-0.3030803080308031,1.3353640076920665
-0.3027902790279029,1.332974506234896
-0.3025002500250027,1.3305869405768895
-0.3022102210221025,1.3282013095572205
-0.3019201920192023,1.325817612001765
-0.3016301630163021,1.3234358467229899
-0.3013401340134019,1.3210560125198332
-0.30105010501050167,1.3186781081775918
-0.30076007600760146,1.3163021324677973
-0.30047004700470037,1.3139280841481027
-0.30018001800180016,1.3115559619621644
-0.29988998899889996,1.3091857646395093
-0.29959995999599975,1.3068174908954246
-0.29930993099309955,1.3044511394308316
-0.29901990199019934,1.3020867089321575
-0.29872987298729914,1.2997241980712213
-0.29843984398439893,1.2973636055051005
-0.29814981498149873,1.2950049298760071
-0.2978597859785985,1.2926481698111552
-0.29756975697569743,1.2902933239226422
-0.2972797279727972,1.2879403908073193
-0.296989698969897,1.2855893690466487
-0.2966996699669968,1.2832402572065869
-0.2964096409640966,1.2808930538374432
-0.2961196119611964,1.278547757473756
-0.2958295829582962,1.2762043666341467
-0.295539553955396,1.2738628798211977
-0.2952495249524958,1.271523295521309
-0.2949594959495956,1.2691856122045655
-0.2946694669466954,1.266849828324592
-0.2943794379437943,1.2645159423184233
-0.2940894089408941,1.2621839526063665
-0.2937993799379939,1.259853857591848
-0.29350935093509367,1.2575256556612826
-0.29321932193219347,1.2551993451839263
-0.29292929292929326,1.252874924511734
-0.29263926392639306,1.2505523919792187
-0.29234923492349285,1.2482317459032997
-0.29205920592059265,1.245912984583162
-0.29176917691769244,1.2435961063001038
-0.29147914791479135,1.2412811093173868
-0.29118911891189114,1.2389679918801058
-0.29089908990899094,1.2366567522150078
-0.29060906090609073,1.234347388530363
-0.2903190319031905,1.232039899015804
-0.2900290029002903,1.2297342818421777
-0.2897389738973901,1.2274305351613815
-0.2894489448944899,1.225128657106219
-0.2891589158915897,1.2228286457902382
-0.2888688868886895,1.2205304993075747
-0.2885788578857893,1.2182342157327932
-0.2882888288828882,1.2159397931207239
-0.287998799879988,1.213647229506322
-0.2877087708770878,1.2113565229044765
-0.2874187418741876,1.2090676713098671
-0.2871287128712874,1.2067806726967998
-0.2868386838683872,1.2044955250190357
-0.286548654865487,1.2022122262096309
-0.28625862586258677,1.199930774180771
-0.28596859685968656,1.1976511668235994
-0.28567856785678636,1.1953734020080506
-0.28538853885388527,1.193097477582681
-0.28509850985098506,1.190823391374508
-0.28480848084808486,1.1885511411888174
-0.28451845184518465,1.1862807248090108
-0.28422842284228444,1.1840121399964234
-0.28393839383938424,1.1817453844901513
-0.28364836483648403,1.1794804560068761
-0.28335833583358383,1.177217352240689
-0.2830683068306836,1.1749560708629132
-0.2827782778277834,1.172696609521926
-0.2824882488248832,1.1704389658429784
-0.2821982198219821,1.1681831374280134
-0.2819081908190819,1.1659291218554948
-0.2816181618161817,1.1636769166802086
-0.2813281328132815,1.1614265194330895
-0.2810381038103813,1.15917792762104
-0.2807480748074811,1.1569311387267343
-0.2804580458045809,1.1546861502084407
-0.2801680168016807,1.1524429594998338
-0.2798779877987805,1.1502015640098011
-0.2795879587958803,1.1479619611222596
-0.2792979297929792,1.1457241481959575
-0.279007900790079,1.1434881225643014
-0.2787178717871788,1.1412538815351396
-0.27842784278427857,1.1390214223905855
-0.27813781378137836,1.136790742386818
-0.27784778477847816,1.1345618387538898
-0.27755775577557795,1.1323347086955289
-0.27726772677267775,1.1301093493889394
-0.27697769776977754,1.1278857579846122
-0.27668766876687734,1.125663931606116
-0.27639763976397624,1.1234438673499016
-0.27610761076107604,1.1212255622851128
-0.27581758175817583,1.119009013453362
-0.27552755275527563,1.1167942178685448
-0.2752375237523754,1.1145811725166328
-0.2749474947494752,1.1123698743554686
-0.274657465746575,1.11016032031456
-0.2743674367436748,1.1079525072948744
-0.2740774077407746,1.1057464321686326
-0.2737873787378744,1.1035420917791017
-0.2734973497349742,1.1013394829403849
-0.2732073207320731,1.0991386024372094
-0.2729172917291729,1.0969394470247296
-0.2726272627262727,1.0947420134282944
-0.2723372337233725,1.0925462983432503
-0.2720472047204723,1.0903522984347251
-0.2717571757175721,1.0881600103374132
-0.27146714671467187,1.0859694306553596
-0.27117711771177166,1.0837805559617504
-0.27088708870887146,1.0815933827986908
-0.27059705970597125,1.0794079076769887
-0.27030703070307016,1.0772241270759355
-0.27001700170016996,1.0750420374431033
-0.26972697269726975,1.0728616351940974
-0.26943694369436955,1.0706829167123624
-0.26914691469146934,1.0685058783489438
-0.26885688568856914,1.0663305164222785
-0.26856685668566893,1.0641568272179638
-0.2682768276827687,1.0619848069885398
-0.2679867986798685,1.0598144519532653
-0.2676967696769683,1.0576457582978913
-0.2674067406740681,1.0554787221744362
-0.267116711671167,1.0533133397009629
-0.2668266826682668,1.051149606961352
-0.2665366536653666,1.048987520005072
-0.2662466246624664,1.046827074846951
-0.2659565956595662,1.0446682674669536
-0.265666566656666,1.0425110938099502
-0.2653765376537658,1.0403555497854822
-0.2650865086508656,1.0382016312675437
-0.2647964796479654,1.036049334094338
-0.26450645064506517,1.0338986540680548
-0.2642164216421641,1.0317495869546338
-0.2639263926392639,1.0296021284835453
-0.26363636363636367,1.0274562743475346
-0.26334633463346346,1.0253120202024077
-0.26305630563056326,1.0231693616667947
-0.26276627662766305,1.0210282943219067
-0.26247624762476285,1.018888813711313
-0.26218621862186264,1.0167509153406993
-0.26189618961896244,1.0146145946776344
-0.26160616061606223,1.0124798471513339
-0.26131613161316203,1.010346668152426
-0.26102610261026093,1.00821505303271
-0.26073607360736073,1.0060849971049346
-0.2604460446044605,1.0039564956425395
-0.2601560156015603,1.0018295438794307
-0.2598659865986601,0.9997041370097444
-0.2595759575957599,0.9975802701876029
-0.2592859285928597,0.9954579385268809
-0.2589958995899595,0.9933371371009665
-0.2587058705870593,0.9912178609425237
-0.2584158415841591,0.9891001050432481
-0.258125812581258,0.9869838643536359
-0.2578357835783578,0.984869133782747
-0.2575457545754576,0.9827559081979547
-0.2572557255725574,0.9806441824247117
-0.2569656965696572,0.9785339512463197
-0.25667566756675697,0.9764252094036797
-0.25638563856385677,0.9743179515950539
-0.25609560956095656,0.9722121724758345
-0.25580558055805636,0.9701078666582971
-0.25551555155515615,0.9680050287113643
-0.25522552255225595,0.9659036531603683
-0.25493549354935485,0.9638037344868079
-0.25464546454645465,0.9617052671281203
-0.25435543554355444,0.9596082454774277
-0.25406540654065424,0.957512663883311
-0.25377537753775403,0.9554185166495671
-0.2534853485348538,0.9533257980349702
-0.2531953195319536,0.9512345022530393
-0.2529052905290534,0.9491446234717961
-0.2526152615261532,0.9470561558135316
-0.252325232523253,0.944969093354567
-0.2520352035203519,0.9428834301250182
-0.2517451745174517,0.9407991601085691
-0.2514551455145515,0.9387162772422187
-0.2511651165116513,0.9366347754160624
-0.2508750875087511,0.9345546484730506
-0.2505850585058509,0.9324758902087564
-0.2502950295029507,0.9303984943711431
-0.2500050005000505,0.9283224546603355
-0.24971497149715027,0.9262477647283797
-0.24942494249425007,0.9241744181790212
-0.24913491349134986,0.9221024085674688
-0.24884488448844877,0.9200317294001653
-0.24855485548554856,0.9179623741345706
-0.24826482648264836,0.915894336178912
-0.24797479747974815,0.9138276088919755
-0.24768476847684795,0.9117621855828725
-0.24739473947394774,0.9096980595108158
-0.24710471047104754,0.9076352238848954
-0.24681468146814733,0.9055736718638552
-0.24652465246524713,0.9035133965558714
-0.24623462346234692,0.9014543910183318
-0.24594459445944583,0.8993966482576119
-0.24565456545654563,0.8973401612288673
-0.24536453645364542,0.8952849228358032
-0.24507450745074522,0.8932309259304615
-0.244784478447845,0.8911781633130119
-0.2444944494449448,0.8891266277315333
-0.2442044204420446,0.8870763118818006
-0.2439143914391444,0.8850272084070767
-0.2436243624362442,0.8829793098979027
-0.24333433343334399,0.8809326088918873
-0.2430443044304429,0.8788870978735013
-0.2427542754275427,0.8768427692738816
-0.24246424642464248,0.8747996154706114
-0.24217421742174228,0.8727576287875299
-0.24188418841884207,0.8707168014945312
-0.24159415941594187,0.8686771258073636
-0.24130413041304166,0.8666385938874351
-0.24101410141014146,0.8646011978416195
-0.24072407240724125,0.8625649297220609
-0.24043404340434105,0.8605297815259889
-0.24014401440144084,0.8584957451955215
-0.23985398539853975,0.8564628126174848
-0.23956395639563954,0.8544309756232319
-0.23927392739273934,0.8524002259884523
-0.23898389838983913,0.8503705554329917
-0.23869386938693893,0.8483419556206823
-0.23840384038403872,0.8463144181591604
-0.23811381138113852,0.8442879345996954
-0.2378237823782383,0.8422624964370214
-0.2375337533753381,0.840238095109162
-0.2372437243724379,0.8382147219972701
-0.2369536953695368,0.8361923684254596
-0.2366636663666366,0.8341710256606583
-0.2363736373637364,0.8321506849124276
-0.2360836083608362,0.8301313373328236
-0.235793579357936,0.8281129740162386
-0.23550355035503578,0.8260955859992526
-0.23521352135213558,0.8240791642604824
-0.23492349234923537,0.8220636997204458
-0.23463346334633517,0.8200491832414125
-0.23434343434343496,0.8180356056272688
-0.23405340534053476,0.8160229576233841
-0.23376337633763367,0.8140112299164732
-0.23347334733473346,0.8120004131344815
-0.23318331833183326,0.8099904978464403
-0.23289328932893305,0.80798147456236
-0.23260326032603285,0.8059733337331052
-0.23231323132313264,0.8039660657502773
-0.23202320232023244,0.801959660946111
-0.23173317331733223,0.799954109593356
-0.23144314431443203,0.7979494019051802
-0.23115311531153182,0.7959455280350645
-0.23086308630863073,0.7939424780767059
-0.23057305730573052,0.7919402420639315
-0.23028302830283032,0.7899388099705961
-0.2299929992999301,0.7879381717105067
-0.2297029702970299,0.7859383171373361
-0.2294129412941297,0.783939236044547
-0.2291229122912295,0.7819409181653193
-0.2288328832883293,0.7799433531724811
-0.2285428542854291,0.7779465306784406
-0.22825282528252888,0.7759504402351306
-0.22796279627962868,0.7739550713339461
-0.22767276727672758,0.7719604134056955
-0.22738273827382738,0.7699664558205602
-0.22709270927092717,0.7679731878880366
-0.22680268026802697,0.7659805988569116
-0.22651265126512676,0.7639886779152208
-0.22622262226222656,0.7619974141902248
-0.22593259325932635,0.7600067967483818
-0.22564256425642615,0.7580168145953343
-0.22535253525352594,0.7560274566758876
-0.22506250625062574,0.7540387118740056
-0.22477247724772464,0.7520505690128025
-0.22448244824482444,0.7500630168545592
-0.22419241924192423,0.7480760441007045
-0.22390239023902403,0.7460896393918487
-0.22361236123612382,0.7441037913077899
-0.22332233223322362,0.7421184883675398
-0.22303230323032341,0.7401337190293531
-0.2227422742274232,0.7381494716907595
-0.222452245224523,0.736165734688604
-0.2221622162216228,0.7341824962990907
-0.2218721872187226,0.7321997447378359
-0.2215821582158215,0.7302174681599215
-0.2212921292129213,0.7282356546599671
-0.2210021002100211,0.7262542922721854
-0.22071207120712089,0.7242733689704651
-0.22042204220422068,0.7222928726684495
-0.22013201320132048,0.7203127912196267
-0.21984198419842027,0.71833311241742
-0.21955195519552007,0.7163538239952889
-0.21926192619261986,0.7143749136268339
-0.21897189718971966,0.7123963689259118
-0.21868186818681856,0.7104181774467506
-0.21839183918391836,0.7084403266840884
-0.21810181018101815,0.7064628040732867
-0.21781178117811795,0.7044855969904814
-0.21752175217521774,0.7025086927527292
-0.21723172317231754,0.700532078618158
-0.21694169416941733,0.6985557417861294
-0.21665166516651713,0.6965796693974029
-0.21636163616361692,0.6946038485343121
-0.21607160716071672,0.6926282662209508
-0.2157815781578165,0.6906529094233507
-0.21549154915491542,0.6886777650496874
-0.2152015201520152,0.686702819950488
-0.214911491149115,0.6847280609188245
-0.2146214621462148,0.6827534746905516
-0.2143314331433146,0.6807790479445225
-0.2140414041404144,0.6788047673028235
-0.2137513751375142,0.6768306193310221
-0.21346134613461398,0.6748565905384106
-0.21317131713171378,0.6728826673782657
-0.21288128812881357,0.670908836248114
-0.21259125912591248,0.668935083490003
-0.21230123012301227,0.6669613953907947
-0.21201120112011207,0.6649877581824377
-0.21172117211721186,0.6630141580422779
-0.21143114311431166,0.661040581093359
-0.21114111411141145,0.6590670134047407
-0.21085108510851125,0.6570934409918204
-0.21056105610561104,0.6551198498166674
-0.21027102710271084,0.6531462257883589
-0.20998099809981063,0.6511725547633355
-0.20969096909690954,0.6491988225457475
-0.20940094009400934,0.6472250148878413
-0.20911091109110913,0.6452511174903125
-0.20882088208820893,0.6432771160027041
-0.20853085308530872,0.6413029960237971
-0.20824082408240852,0.6393287431020082
-0.2079507950795083,0.6373543427358107
-0.2076607660766081,0.635379780374144
-0.2073707370737079,0.6334050414168515
-0.2070807080708077,0.6314301112151163
-0.2067906790679075,0.6294549750719118
-0.2065006500650064,0.6274796182424521
-0.2062106210621062,0.6255040259346767
-0.205920592059206,0.6235281833097064
-0.20563056305630578,0.6215520754823418
-0.20534053405340558,0.6195756875215556
-0.20505050505050537,0.617599004451002
-0.20476047604760517,0.6156220112495271
-0.20447044704470496,0.6136446928516974
-0.20418041804180476,0.6116670341483343
-0.20389038903890455,0.6096890199870572
-0.20360036003600346,0.6077106351728392
-0.20331033103310325,0.6057318644685804
-0.20302030203020305,0.6037526925956669
-0.20273027302730284,0.6017731042345666
-0.20244024402440264,0.5997930840254218
-0.20215021502150243,0.5978126165686554
-0.20186018601860223,0.5958316864255869
-0.20157015701570202,0.5938502781190549
-0.20128012801280182,0.5918683761340575
-0.2009900990099016,0.5898859649183975
-0.2007000700070014,0.5879030288833385
-0.20041004100410031,0.5859195524042696
-0.2001200120012001,0.5839355198213968
-0.1998299829982999,0.5819509154404114
-0.1995399539953997,0.5799657235332036
-0.1992499249924995,0.5779799283385669
-0.1989598959895993,0.5759935140629167
-0.19866986698669908,0.5740064648810284
-0.19837983798379888,0.5720187649367706
-0.19808980898089867,0.570030398343863
-0.19779977997799847,0.5680413491866377
-0.19750975097509738,0.566051601520807
-0.19721972197219717,0.564061139374269
-0.19692969296929697,0.5620699467478747
-0.19663966396639676,0.5600780076162527
-0.19634963496349656,0.5580853059286224
-0.19605960596059635,0.5560918256096185
-0.19576957695769615,0.554097550560139
-0.19547954795479594,0.5521024646581835
-0.19518951895189574,0.5501065517597237
-0.19489948994899553,0.54810979569957
-0.19460946094609533,0.546112180292257
-0.19431943194319423,0.544113689332935
-0.19402940294029403,0.5421143065982823
-0.19373937393739382,0.5401140158474075
-0.19344934493449362,0.538112800822788
-0.1931593159315934,0.5361106452512022
-0.1928692869286932,0.5341075328446837
-0.192579257925793,0.5321034473014734
-0.1922892289228928,0.5300983723069975
-0.1919991999199926,0.5280922915348468
-0.1917091709170924,0.5260851886477659
-0.1914191419141913,0.5240770472986631
-0.1911291129112911,0.5220678511316278
-0.19083908390839088,0.5200575837829446
-0.19054905490549068,0.5180462288821407
-0.19025902590259047,0.5160337700530253
-0.18996899689969027,0.5140201909147596
-0.18967896789679006,0.5120054750829153
-0.18938893889388986,0.5099896061705598
-0.18909890989098965,0.5079725677893513
-0.18880888088808945,0.5059543435506281
-0.18851885188518924,0.5039349170665423
-0.18822882288228815,0.5019142719511578
-0.18793879387938794,0.4998923918216141
-0.18764876487648774,0.4978692602992433
-0.18735873587358753,0.4958448610107438
-0.18706870687068733,0.49381917758934024
-0.18677867786778712,0.4917921936759616
-0.18648864886488692,0.48976389292042843
-0.18619861986198671,0.487734258982654
-0.1859085908590865,0.4857032755338482
-0.1856185618561863,0.48367092625773683
-0.1853285328532852,0.48163719485179185
-0.185038503850385,0.47960206502848046
-0.1847484748474848,0.47756552051649537
-0.1844584458445846,0.47552754506202927
-0.1841684168416844,0.47348812243003907
-0.18387838783878419,0.47144723640553177
-0.18358835883588398,0.46940487079484394
-0.18329832983298378,0.46736100942695263
-0.18300830083008357,0.4653156361547804
-0.18271827182718337,0.46326873485651043
-0.18242824282428316,0.46122028943692506
-0.18213821382138207,0.459170283828733
-0.18184818481848186,0.4571187019939345
-0.18155815581558166,0.45506552792515675
-0.18126812681268145,0.45301074564703925
-0.18097809780978125,0.4509543392176003
-0.18068806880688104,0.44889629272962345
-0.18039803980398084,0.44683659031205697
-0.18010801080108063,0.4447752161314118
-0.17981798179818043,0.442712154393173
-0.17952795279528022,0.4406473893432262
-0.17923792379237913,0.4385809052692786
-0.17894789478947892,0.4365126865023108
-0.17865786578657872,0.43444271741800405
-0.1783678367836785,0.43237098243821015
-0.1780778077807783,0.43029746603240715
-0.1777877787778781,0.42822215271917047
-0.1774977497749779,0.426145027067655
-0.1772077207720777,0.42406607369907945
-0.1769176917691775,0.4219852772882176
-0.17662766276627728,0.41990262256490435
-0.1763376337633762,0.41781809431553724
-0.17604760476047598,0.4157316773846116
-0.17575757575757578,0.41364335667621654
-0.17546754675467557,0.41155311715558407
-0.17517751775177537,0.4094609438506215
-0.17488748874887516,0.4073668218534506
-0.17459745974597496,0.40527073632196614
-0.17430743074307475,0.40317267248138444
-0.17401740174017455,0.4010726156258096
-0.17372737273727434,0.39897055111980245
-0.17343734373437414,0.39686646439995316
-0.17314731473147305,0.3947603409764587
-0.17285728572857284,0.3926521664347243
-0.17256725672567264,0.39054192643692853
-0.17227722772277243,0.3884296067236389
-0.17198719871987223,0.3863151931154057
-0.17169716971697202,0.3841986715143691
-0.17140714071407182,0.3820800279058693
-0.1711171117111716,0.37995924836006234
-0.1708270827082714,0.37783631903353704
-0.1705370537053712,0.37571122617094094
-0.1702470247024701,0.3735839561065989
-0.1699569956995699,0.3714544952661645
-0.1696669666966697,0.3693228301682256
-0.1693769376937695,0.36718894742596186
-0.1690869086908693,0.36505283374877534
-0.16879687968796908,0.36291447594394083
-0.16850685068506888,0.360773860918242
-0.16821682168216867,0.3586309756796279
-0.16792679267926847,0.3564858073388565
-0.16763676367636826,0.3543383431111514
-0.16734673467346806,0.35218857031785267
-0.16705670567056696,0.35003647638806845
-0.16676667666766676,0.34788204886034635
-0.16647664766476655,0.34572527538430897
-0.16618661866186635,0.3435661437223264
-0.16589658965896614,0.3414046417511687
-0.16560656065606594,0.3392407574636697
-0.16531653165316573,0.3370744789703814
-0.16502650265026553,0.33490579450123503
-0.16473647364736532,0.3327346924071969
-0.16444644464446512,0.33056116116192874
-0.16415641564156402,0.3283851893634385
-0.16386638663866382,0.32620676573575
-0.16357635763576361,0.32402587913053565
-0.1632863286328634,0.3218425185287839
-0.1629962996299632,0.31965667304244244
-0.162706270627063,0.317468331916071
-0.1624162416241628,0.31527748452847737
-0.1621262126212626,0.3130841203943723
-0.16183618361836238,0.31088822916599745
-0.16154615461546218,0.30868980063476675
-0.16125612561256197,0.3064888247328993
-0.16096609660966088,0.30428529153503836
-0.16067606760676068,0.30207919125989646
-0.16038603860386047,0.2998705142718476
-0.16009600960096027,0.29765925108255986
-0.15980598059806006,0.29544539235260137
-0.15951595159515986,0.29322892889304036
-0.15922592259225965,0.29100985166704796
-0.15893589358935944,0.28878815179148876
-0.15864586458645924,0.28656382053850754
-0.15835583558355903,0.28433684933710796
-0.15806580658065794,0.2821072297747222
-0.15777577757775774,0.2798749535987897
-0.15748574857485753,0.27764001271829586
-0.15719571957195733,0.27540239920533427
-0.15690569056905712,0.27316210529664486
-0.15661566156615692,0.27091912339515134
-0.1563256325632567,0.26867344607147836
-0.1560356035603565,0.26642506606547417
-0.1557455745574563,0.26417397628771466
-0.1554555455545561,0.26192016982099803
-0.1551655165516559,0.259663639921831
-0.1548754875487548,0.2574043800219051
-0.1545854585458546,0.25514238372957143
-0.1542954295429544,0.25287764483127734
-0.15400540054005418,0.25061015729301794
-0.15371537153715398,0.24833991526177063
-0.15342534253425377,0.24606691306690703
-0.15313531353135357,0.2437911452216038
-0.15284528452845336,0.24151260642423475
-0.15255525552555316,0.2392312915597515
-0.15226522652265295,0.23694719570104963
-0.15197519751975186,0.23466031411031946
-0.15168516851685165,0.23237064224039886
-0.15139513951395145,0.23007817573607528
-0.15110511051105124,0.22778291043540994
-0.15081508150815104,0.22548484237103011
-0.15052505250525083,0.2231839677714055
-0.15023502350235063,0.2208802830621101
-0.14994499449945042,0.21857378486707063
-0.14965496549655022,0.2162644700097953
-0.14936493649365,0.21395233551458484
-0.1490749074907498,0.21163737860772594
-0.14878487848784872,0.20931959671866754
-0.1484948494849485,0.20699898748119408
-0.1482048204820483,0.2046755487345379
-0.1479147914791481,0.2023492785245188
-0.1476247624762479,0.20002017510464376
-0.1473347334733477,0.19768823693717866
-0.14704470447044748,0.1953534626942214
-0.14675467546754728,0.19301585125873133
-0.14646464646464707,0.19067540172555614
-0.14617461746174687,0.18833211340242126
-0.14588458845884578,0.1859859858109097
-0.14559455945594557,0.1836370186874247
-0.14530453045304537,0.18128521198409858
-0.14501450145014516,0.1789305658697144
-0.14472447244724496,0.17657308073058411
-0.14443444344434475,0.17421275717140877
-0.14414441444144455,0.17184959601611252
-0.14385438543854434,0.1694835983086495
-0.14356435643564414,0.1671147653137885
-0.14327432743274393,0.16474309851787056
-0.14298429842984373,0.16236859962953526
-0.14269426942694263,0.15999127058042661
-0.14240424042404243,0.15761111352587992
-0.14211421142114222,0.1552281308455452
-0.14182418241824202,0.15284232514402432
-0.1415341534153418,0.15045369925145433
-0.1412441244124416,0.1480622562240708
-0.1409540954095414,0.14566799934472968
-0.1406640664066412,0.14327093212341724
-0.140374037403741,0.1408710582977059
-0.1400840084008408,0.13846838183319835
-0.1397939793979397,0.13606290692391756
-0.1395039503950395,0.1336546379927013
-0.13921392139213928,0.13124357969150494
-0.13892389238923908,0.12882973690172128
-0.13863386338633887,0.12641311473444508
-0.13834383438343867,0.12399371853069892
-0.13805380538053846,0.1215715538616255
-0.13776377637763826,0.11914662652864655
-0.13747374737473805,0.11671894256357924
-0.13718371837183785,0.11428850822871557
-0.13689368936893676,0.11185533001685465
-0.13660366036603655,0.10941941465132489
-0.13631363136313634,0.10698076908590938
-0.13602360236023614,0.10453940050478604
-0.13573357335733593,0.10209531632239208
-0.13544354435443573,0.09964852418325587
-0.13515351535153552,0.09719903196177793
-0.13486348634863532,0.09474684776198089
-0.13457345734573511,0.09229197991719122
-0.1342834283428349,0.0898344369896951
-0.1339933993399347,0.08737422777032718
-0.1337033703370336,0.08491136127802339
-0.1334133413341334,0.08244584675932881
-0.1331233123312332,0.07997769368782408
-0.132833283328333,0.0775069117635325
-0.1325432543254328,0.07503351091225807
-0.13225322532253259,0.0725575012848677
-0.13196319631963238,0.07007889325652421
-0.13167316731673218,0.06759769742585499
-0.13138313831383197,0.06511392461406347
-0.13109310931093177,0.06262758586398579
-0.13080308030803067,0.06013869243907325
-0.13051305130513047,0.05764725582233972
-0.13022302230223026,0.05515328771519836
-0.12993299329933006,0.05265680003627974
-0.12964296429642985,0.05015780492015411
-0.12935293529352965,0.0476563147159919
-0.12906290629062944,0.04515234198616293
-0.12877287728772924,0.04264589950474095
-0.12848284828482903,0.04013700025596102
-0.12819281928192883,0.03762565743257885
-0.12790279027902862,0.03511188443416204
-0.12761276127612753,0.03259569486529963
-0.12732273227322732,0.030077102533744734
-0.12703270327032712,0.02755612144843701
-0.1267426742674269,0.0250327658174715
-0.1264526452645267,0.022507050045971633
-0.1261626162616265,0.01997898873386642
-0.1258725872587263,0.01744859667357785
-0.1255825582558261,0.014915888847614392
-0.1252925292529259,0.012380880426063934
-0.12500250025002568,0.009843586763990664
-0.12471247124712459,0.007304023398719072
-0.12442244224422438,0.0047622060470421425
-0.12413241324132418,0.0022181506022726396
-0.12384238423842397,-0.0003281268687764213
-0.12355235523552377,-0.00287661012893381
-0.12326232623262356,-0.005427282773944056
-0.12297229722972336,-0.007980128235842458
-0.12268226822682315,-0.01053512978646555
-0.12239223922392295,-0.013092270541083575
-0.12210221022102274,-0.015651533462164396
-0.12181218121812254,-0.018212901363266792
-0.12152215221522145,-0.020776356913082446
-0.12123212321232124,-0.023341882639586257
-0.12094209420942104,-0.02590946093438907
-0.12065206520652083,-0.028479074057177662
-0.12036203620362063,-0.03105070414034407
-0.12007200720072042,-0.03362433319375508
-0.11978197819782022,-0.036199943109691754
-0.11949194919492001,-0.038777515667946426
-0.1192019201920198,-0.041357032541090556
-0.1189118911891196,-0.04393847529991987
-0.11862186218621851,-0.04652182541907597
-0.1183318331833183,-0.049107064282833006
-0.1180418041804181,-0.0516941731911173
-0.11775177517751789,-0.05428313336567008
-0.11746174617461769,-0.05687392595643215
-0.11717171717171748,-0.05946653204813583
-0.11688168816881728,-0.062060932667087024
-0.11659165916591707,-0.06465710878817976
-0.11630163016301687,-0.06725504134211778
-0.11601160116011666,-0.06985471122286487
-0.11572157215721646,-0.07245609929532636
-0.11543154315431536,-0.07505918640327479
-0.11514151415141516,-0.07766395337748429
-0.11485148514851495,-0.08027038104417485
-0.11456145614561475,-0.0828784502336535
-0.11427142714271454,-0.08548814178924886
-0.11398139813981434,-0.08809943657649852
-0.11369136913691413,-0.09071231549262328
-0.11340134013401393,-0.0933267594762744
-0.11311131113111372,-0.09594274951757148
-0.11282128212821352,-0.09856026666843556
-0.11253125312531242,-0.1011792920532335
-0.11224122412241222,-0.10379980687969588
-0.11195119511951201,-0.10642179245021724
-0.11166116611661181,-0.10904523017341737
-0.1113711371137116,-0.11167010157606737
-0.1110811081108114,-0.11429638831534854
-0.1107910791079112,-0.11692407219145527
-0.11050105010501099,-0.11955313516055642
-0.11021102110211078,-0.12218355934812568
-0.10992099209921058,-0.1248153270626256
-0.10963096309631037,-0.12744842080959068
-0.10934093409340928,-0.13008282330609247
-0.10905090509050908,-0.1327185174955775
-0.10876087608760887,-0.1353554865631575
-0.10847084708470867,-0.13799371395126636
-0.10818081808180846,-0.14063318337576178
-0.10789078907890826,-0.1432738788424485
-0.10760076007600805,-0.14591578466404415
-0.10731073107310785,-0.1485588854775868
-0.10702070207020764,-0.15120316626230512
-0.10673067306730744,-0.15384861235794553
-0.10644064406440634,-0.1564952094835811
-0.10615061506150614,-0.15914294375687785
-0.10586058605860593,-0.16179180171389418
-0.10557055705570573,-0.16444177032934218
-0.10528052805280552,-0.16709283703736608
-0.10499049904990532,-0.16974498975284466
-0.10470047004700511,-0.1723982168932115
-0.1044104410441049,-0.17505250740080797
-0.1041204120412047,-0.1777078507657839
-0.1038303830383045,-0.18036423704953972
-0.1035403540354034,-0.18302165690873753
-0.1032503250325032,-0.18568010161985293
-0.102960296029603,-0.1883395631043479
-0.10267026702670279,-0.1910000339543801
-0.10238023802380258,-0.1936615074591215
-0.10209020902090238,-0.19632397763167375
-0.10180018001800217,-0.19898743923658693
-0.10151015101510197,-0.2016518878179867
-0.10122012201220176,-0.20431731972832576
-0.10093009300930156,-0.2069837321577522
-0.10064006400640135,-0.20965112316411758
-0.10035003500350026,-0.21231949170361927
-0.10006000600060005,-0.21498883766206617
-0.09976997699769985,-0.2176591618868426
-0.09947994799479964,-0.22033046621946673
-0.09918991899189944,-0.2230027535288465
-0.09889988998899923,-0.22567602774517823
-0.09860986098609903,-0.22835029389451322
-0.09831983198319882,-0.23102555813400877
-0.09802980298029862,-0.23370182778782103
-0.09773977397739841,-0.23637911138370243
-0.09744974497449732,-0.23905741869025507
-0.09715971597159712,-0.24173676075485184
-0.09686968696869691,-0.24441714994227223
-0.0965796579657967,-0.24709859997397457
-0.0962896289628965,-0.24978112596806282
-0.0959995999599963,-0.2524647444799212
-0.09570957095709609,-0.2551494735435273
-0.09541954195419589,-0.2578353327134248
-0.09512951295129568,-0.2605223431073698
-0.09483948394839548,-0.26321052744963014
-0.09454945494549527,-0.2658999101149398
-0.09425942594259418,-0.2685905171731116
-0.09396939693969397,-0.27128237643425374
-0.09367936793679377,-0.27397551749468446
-0.09338933893389356,-0.27666997178339664
-0.09309930993099336,-0.2793657726091797
-0.09280928092809315,-0.282062955208323
-0.09251925192519295,-0.2847615567929112
-0.09222922292229274,-0.2874616165996874
-0.09193919391939254,-0.2901631759394772
-0.09164916491649233,-0.2928662782471552
-0.09135913591359124,-0.2955709691321277
-0.09106910691069103,-0.29827729642931095
-0.09077907790779083,-0.30098531025062364
-0.09048904890489062,-0.3036950630369012
-0.09019901990199042,-0.3064066096102708
-0.08990899089909021,-0.3091200072269195
-0.08961896189619001,-0.311835315630268
-0.0893289328932898,-0.3145525971044817
-0.0890389038903896,-0.3172719165283147
-0.08874887488748939,-0.3199933414292524
-0.08845884588458919,-0.3227169420379002
-0.0881688168816881,-0.32544279134261866
-0.08787878787878789,-0.3281709651443097
-0.08758875887588768,-0.33090154211140466
-0.08729872987298748,-0.3336346038349105
-0.08700870087008727,-0.3363702348835431
-0.08671867186718707,-0.3391085228588769
-0.08642864286428686,-0.34184955845046755
-0.08613861386138666,-0.3445934354908923
-0.08584858485848645,-0.3473402510106663
-0.08555855585558625,-0.35009010529297685
-0.08526852685268516,-0.3528431019281814
-0.08497849784978495,-0.35559934786799274
-0.08468846884688475,-0.3583589534793464
-0.08439843984398454,-0.36112203259781356
-0.08410841084108434,-0.36388870258054395
-0.08381838183818413,-0.3666590843586638
-0.08352835283528393,-0.3694333024890432
-0.08323832383238372,-0.37221148520538416
-0.08294829482948352,-0.37499376446853466
-0.08265826582658331,-0.3777802760159611
-0.0823682368236831,-0.3805711594103018
-0.08207820782078201,-0.3833665580869199
-0.08178817881788181,-0.38616661940034563
-0.0814981498149816,-0.388971494669596
-0.0812081208120814,-0.3917813392221746
-0.08091809180918119,-0.39459631243675475
-0.08062806280628099,-0.3974165777843955
-0.08033803380338078,-0.4002423028682274
-0.08004800480048058,-0.4030736594614817
-0.07975797579758037,-0.4059108235437888
-0.07946794679468017,-0.408753975335621
-0.07917791779177907,-0.411603299330792
-0.07888788878887887,-0.4144589843268649
-0.07859785978597866,-0.4173212234534497
-0.07830783078307846,-0.42019021419815744
-0.07801780178017825,-0.42306615843018636
-0.07772777277727805,-0.42594926242139775
-0.07743774377437784,-0.4288397368647368
-0.07714771477147764,-0.43173779688992847
-0.07685768576857743,-0.4346436620762843
-0.07656765676567723,-0.43755755646250727
-0.07627762776277702,-0.4404797085533897
-0.07598759875987593,-0.4434103513232497
-0.07569756975697572,-0.44634972221597213
-0.07540754075407552,-0.44929806314159515
-0.07511751175117531,-0.45225562046920664
-0.07482748274827511,-0.4552226450160889
-0.0745374537453749,-0.45819939203297533
-0.0742474247424747,-0.4611861211852559
-0.0739573957395745,-0.4641830965300262
-0.07366736673667429,-0.46719058648883416
-0.07337733773377408,-0.47020886381599364
-0.07308730873087299,-0.4732382055623406
-0.07279727972797279,-0.476278893034253
-0.07250725072507258,-0.4793312117479096
-0.07221722172217238,-0.4823954513785241
-0.07192719271927217,-0.48547190570450777
-0.07163716371637197,-0.4885608725464184
-0.07134713471347176,-0.49166265370055423
-0.07105710571057156,-0.4947775548670747
-0.07076707670767135,-0.4979058855725248
-0.07047704770477115,-0.5010479590866465
-0.07018701870187005,-0.5042040923333578
-0.06989698969896985,-0.5073746057957492
-0.06960696069606964,-0.5105598234150919
-0.06931693169316944,-0.5137600724836038
-0.06902690269026923,-0.5169756835309858
-0.06873687368736903,-0.520206990204573
-0.06844684468446882,-0.523454329143032
-0.06815681568156862,-0.5267180398434929
-0.06786678667866841,-0.5299984645220616
-0.0675767576757682,-0.5332959479676008
-0.067286728672868,-0.5366108373887394
-0.06699669966996691,-0.5399434822540342
-0.0667066706670667,-0.5432942341251907
-0.0664166416641665,-0.5466634464834007
-0.06612661266126629,-0.550051474548603
-0.06583658365836609,-0.5534586750917563
-0.06554655465546588,-0.5568854062400408
-0.06525652565256568,-0.5603320272749858
-0.06496649664966547,-0.563798898423518
-0.06467646764676527,-0.5672863806419272
-0.06438643864386506,-0.5707948353927706
-0.06409640964096397,-0.5743246244147326
-0.06380638063806376,-0.5778761094854455
-0.06351635163516356,-0.5814496521774181
-0.06322632263226335,-0.5850456136069767
-0.06293629362936315,-0.5886643541764083
-0.06264626462646294,-0.5923062333093356
-0.06235623562356274,-0.5959716091794192
-0.062066206620662534,-0.5996608384325051
-0.06177617761776233,-0.6033742759023208
-0.061486148614862124,-0.6071122743198584
-0.06119611961196192,-0.6108751840165955
-0.060906090609060826,-0.6146633526216989
-0.06061606160616062,-0.6184771247533613
-0.060326032603260415,-0.6223168417045526
-0.06003600360036021,-0.6261828411232429
-0.059745974597460005,-0.6300754566874094
-0.0594559455945598,-0.6339950177750313
-0.059165916591659595,-0.6379418491292984
-0.05887588758875939,-0.6419162705192989
-0.058585858585859185,-0.6459185963964564
-0.05829582958295898,-0.649949135546987
-0.05800580058005789,-0.6540081907406952
-0.05771577157715768,-0.6580960583763528
-0.05742574257425748,-0.6622130281241209
-0.05713571357135727,-0.666359382565173
-0.05684568456845707,-0.6705353968289932
-0.05655565556555686,-0.6747413382286706
-0.056265626562656657,-0.6789774658945505
-0.05597559755975645,-0.6832440304066446
-0.055685568556856246,-0.6875412734261773
-0.05539553955395604,-0.6918694273266928
-0.055105510551055836,-0.6962287148251135
-0.05481548154815474,-0.700619348613205
-0.05452545254525454,-0.7050415309898098
-0.05423542354235433,-0.7094954534944422
-0.05394539453945413,-0.7139812965424946
-0.05365536553655392,-0.7184992290626618
-0.05336533653365372,-0.7230494081369776
-0.05307530753075351,-0.7276319786439549
-0.05278527852785331,-0.7322470729052801
-0.0524952495249531,-0.7368948103365613
-0.0522052205220529,-0.7415752971025827
-0.051915191519151804,-0.7462886257775839
-0.0516251625162516,-0.7510348750109466
-0.051335133513351394,-0.7558141091989732
-0.05104510451045119,-0.760626378162985
-0.050755075507550984,-0.76547171683441
-0.05046504650465078,-0.7703501449472542
-0.050175017501750574,-0.7752616667384598
-0.04988498849885037,-0.7802062706566073
-0.049594959495950164,-0.7851839290794449
-0.04930493049304996,-0.79019459804069
-0.049014901490149754,-0.79523821696658
-0.04872487248724866,-0.8003147084226174
-0.048434843484348455,-0.8054239778709005
-0.04814481448144825,-0.8105659134386382
-0.047854785478548045,-0.8157403856980597
-0.04756475647564784,-0.8209472474583032
-0.047274727472747635,-0.826186333569645
-0.04698469846984743,-0.8314574607404732
-0.046694669466947225,-0.8367604273674136
-0.04640464046404702,-0.8420950133790076
-0.046114611461146815,-0.8474609800933124
-0.04582458245824572,-0.8528580700898263
-0.04553455345534552,-0.858286007096039
-0.04524452445244531,-0.8637444958891602
-0.04495449544954511,-0.8692332222131371
-0.0446644664466449,-0.8747518527115212
-0.044374437443744696,-0.8803000348764648
-0.04408440844084449,-0.8858773970142231
-0.043794379437944286,-0.8914835482275266
-0.04350435043504408,-0.8971180784151933
-0.043214321432143876,-0.9027805582893602
-0.04292429242924367,-0.9084705394107054
-0.04263426342634258,-0.9141875542420951
-0.04234423442344237,-0.919931116220953
-0.04205420542054217,-0.9257007198510145
-0.04176417641764196,-0.9314958408136278
-0.04147414741474176,-0.9373159360992697
-0.04118411841184155,-0.9431604441597227
-0.04089408940894135,-0.9490287850814236
-0.04060406040604114,-0.9549203607805715
-0.04031403140314094,-0.9608345552205866
-0.04002400240024073,-0.9667707346525714
-0.03973397339733964,-0.9727282478794584
-0.039443944394439434,-0.9787064265445129
-0.03915391539153923,-0.9847045854451725
-0.038863886388639024,-0.9907220228727905
-0.03857385738573882,-0.9967580209793692
-0.038283828382838614,-1.0028118461721598
-0.03799379937993841,-1.0088827495371475
-0.037703770377038204,-1.014969967292473
-0.037413741374138,-1.0210727212729158
-0.037123712371237794,-1.0271902194466231
-0.0368336833683367,-1.0333216564653092
-0.036543654365436495,-1.0394662142491229
-0.03625362536253629,-1.0456230626077245
-0.035963596359636085,-1.051791359898641
-0.03567356735673588,-1.0579702537244897
-0.035383538353835675,-1.0641588816704217
-0.03509350935093547,-1.0703563720831935
-0.034803480348035265,-1.076561844893304
-0.03451345134513506,-1.0827744124815926
-0.034223422342234855,-1.0889931805916777
-0.03393339333933465,-1.0952172492895709
-0.03364336433643356,-1.1014457139717602
-0.03335333533353335,-1.1076776664228762
-0.033063306330633147,-1.1139121959242935
-0.03277327732773294,-1.1201483904144065
-0.032483248324832736,-1.1263853377017463
-0.03219321932193253,-1.1326221267317214
-0.031903190319032326,-1.1388578489077827
-0.03161316131613212,-1.1450915994677924
-0.031323132313231916,-1.1513224789163894
-0.03103310331033171,-1.157549594514261
-0.030743074307430618,-1.1637720618254805
-0.030453045304530413,-1.1699890063243894
-0.030163016301630208,-1.1761995650644332
-0.029872987298730003,-1.1824028884118327
-0.029582958295829798,-1.1885981418488296
-0.029292929292929593,-1.1947845078528445
-0.029002900290029388,-1.2009611878605857
-0.028712871287129182,-1.2071274043295555
-0.028422842284228977,-1.213282402913924
-0.028132813281328772,-1.2194254547776557
-0.027842784278428567,-1.2255558590752538
-0.027552755275527474,-1.2316729456401114
-0.02726272627262727,-1.2377760779323561
-0.026972697269727064,-1.2438646563133955
-0.02668266826682686,-1.2499381217323593
-0.026392639263926654,-1.2559959599328596
-0.02610261026102645,-1.2620377063157482
-0.025812581258126244,-1.2680629516269624
-0.02552255225522604,-1.274071348679295
-0.025232523252325834,-1.280062620364162
-0.02494249424942563,-1.2860365692650357
-0.024652465246524535,-1.2919930892490241
-0.02436243624362433,-1.2979321794879775
-0.024072407240724125,-1.3038539614466604
-0.02378237823782392,-1.3097586994723942
-0.023492349234923715,-1.3156468257302478
-0.02320232023202351,-1.3215189703485288
-0.022912291229123305,-1.3273759977716353
-0.0226222622262231,-1.3332190504595556
-0.022332233223322895,-1.3390496012235675
-0.02204220422042269,-1.344869515642896
-0.021752175217522485,-1.3506811261628144
-0.02146214621462139,-1.3564873196251341
-0.021172117211721186,-1.3622916401191838
-0.02088208820882098,-1.3680984091559096
-0.020592059205920776,-1.373912865245926
-0.02030203020302057,-1.3797413249906738
-0.020012001200120366,-1.3855913677539684
-0.01972197219722016,-1.3914720458482346
-0.019431943194319956,-1.3973941219191803
-0.01914191419141975,-1.4033703348149877
-0.018851885188519546,-1.4094156946475367
-0.018561856185618453,-1.415547806956716
-0.018271827182718248,-1.4217872248348107
-0.017981798179818043,-1.4281578265160948
-0.017691769176917838,-1.4346872142467841
-0.017401740174017633,-1.4414071281900054
-0.017111711171117427,-1.4483538666638653
-0.016821682168217222,-1.4555687011522978
-0.016531653165317017,-1.4630982712873124
-0.016241624162416812,-1.4709949414340855
-0.015951595159516607,-1.4793170967237927
-0.015661566156616402,-1.488129352544003
-0.015371537153715309,-1.4975026478609266
-0.015081508150815104,-1.5075141896483426
-0.014791479147914899,-1.5182472135644882
-0.014501450145014694,-1.5297905253641837
-0.014211421142114489,-1.5422377889410521
-0.013921392139214284,-1.555686530960626
-0.013631363136314079,-1.5702368393219432
-0.013341334133413874,-1.585989743580309
-0.013051305130513668,-1.6030452801273511
-0.012761276127613463,-1.6215002631257525
-0.01247124712471237,-1.6414458032138448
-0.012181218121812165,-1.6629646385496668
-0.01189118911891196,-1.6861283650259538
-0.011601160116011755,-1.7109946721778884
-0.01131113111311155,-1.737604705938681
-0.011021102110211345,-1.7659806865859264
-0.01073107310731114,-1.7961239080923046
-0.010441044104410935,-1.8280132326614373
-0.01015101510151073,-1.8616041716957226
-0.009860986098610525,-1.8968286133146977
-0.00957095709571032,-1.9335952195229704
-0.009280928092809226,-1.9717904767781893
-0.008990899089909021,-2.0112803459398596
-0.008700870087008816,-2.0519124250656717
-0.008410841084108611,-2.0935185141558894
-0.008120812081208406,-2.1359174564961454
-0.007830783078308201,-2.178918127152976
-0.007540754075407996,-2.222322444671883
-0.007250725072507791,-2.2659282953809727
-0.006960696069607586,-2.3095322786035797
-0.006670667066707381,-2.3529322030355955
-0.006380638063806288,-2.3959292872148215
-0.0060906090609060826,-2.4383300384752777
-0.0058005800580058775,-2.4799478036580886
-0.0055105510551056724,-2.5206040003093224
-0.005220522052205467,-2.5601290488337325
-0.004930493049305262,-2.5983630341625683
-0.004640464046405057,-2.6351561303106976
-0.004350435043504852,-2.670368823267781
-0.004060406040604647,-2.703871967584132
-0.003770377037704442,-2.735546710357043
-0.003480348034803349,-2.7652843136226077
-0.003190319031903144,-2.7929859028520414
-0.0029002900290029388,-2.8185621656912834
-0.0026102610261027337,-2.8419330215199876
-0.0023202320232025286,-2.8630272790303177
-0.0020302030203023236,-2.8817822959388883
-0.0017401740174021185,-2.8981436522138293
-0.0014501450145019135,-2.912064845841097
-0.0011601160116017084,-2.923507018163166
-0.0008700870087015034,-2.9324387141735233
-0.0005800580058012983,-2.9388356818040013
-0.00029002900290020506,-2.9426807131554176
0.0,-2.9439635297475992
0.00029002900290020506,-2.9426807131554176
0.0005800580058004101,-2.9388356818040173
0.0008700870087006152,-2.932438714173547
0.0011601160116008202,-2.9235070181631975
0.0014501450145010253,-2.9120648458411353
0.0017401740174012303,-2.898143652213875
0.0020302030203014354,-2.8817822959389416
0.0023202320232016405,-2.863027279030379
0.0026102610261027337,-2.84193302151999
0.0029002900290029388,-2.8185621656912856
0.003190319031903144,-2.7929859028520436
0.003480348034803349,-2.765284313622611
0.003770377037703554,-2.7355467103571356
0.004060406040603759,-2.7038719675842313
0.004350435043503964,-2.6703688232678844
0.004640464046404169,-2.6351561303108064
0.004930493049304374,-2.598363034162681
0.005220522052204579,-2.56012904883385
0.005510551055104784,-2.5206040003094436
0.0058005800580058775,-2.4799478036580926
0.0060906090609060826,-2.438330038475282
0.006380638063806288,-2.395929287214826
0.006670667066706493,-2.352932203035726
0.006960696069606698,-2.309532278603711
0.007250725072506903,-2.2659282953811046
0.007540754075407108,-2.2223224446720145
0.007830783078307313,-2.1789181271531066
0.008120812081207518,-2.1359174564962746
0.008410841084107723,-2.0935185141560155
0.008700870087008816,-2.0519124250656766
0.008990899089909021,-2.011280345939865
0.009280928092809226,-1.9717904767781942
0.009570957095709431,-1.9335952195230826
0.009860986098609636,-1.8968286133148062
0.010151015101509842,-1.8616041716958258
0.010441044104410047,-1.828013232661535
0.010731073107310252,-1.7961239080923974
0.011021102110210457,-1.765980686586013
0.011311131113110662,-1.7376047059387636
0.011601160116010867,-1.7109946721779647
0.01189118911891196,-1.6861283650259598
0.012181218121812165,-1.6629646385496724
0.01247124712471237,-1.6414458032138501
0.012761276127612575,-1.621500263125809
0.01305130513051278,-1.6030452801274024
0.013341334133412985,-1.5859897435803574
0.01363136313631319,-1.5702368393219872
0.013921392139213395,-1.5556865309606671
0.0142114211421136,-1.5422377889410899
0.014501450145013806,-1.5297905253642183
0.014791479147914899,-1.518247213564493
0.015081508150815104,-1.507514189648347
0.015371537153715309,-1.4975026478609306
0.015661566156615514,-1.488129352544029
0.01595159515951572,-1.479317096723817
0.016241624162415924,-1.4709949414341086
0.01653165316531613,-1.4630982712873346
0.016821682168216334,-1.455568701152318
0.01711171117111654,-1.4483538666638853
0.017401740174016744,-1.4414071281900247
0.01769176917691695,-1.4346872142468023
0.017981798179818043,-1.4281578265160997
0.018271827182718248,-1.4217872248348145
0.018561856185618453,-1.4155478069567187
0.018851885188518658,-1.4094156946475538
0.019141914191418863,-1.4033703348150046
0.019431943194319068,-1.3973941219191972
0.019721972197219273,-1.3914720458482515
0.020012001200119478,-1.3855913677539848
0.020302030203019683,-1.3797413249906902
0.020592059205919888,-1.3739128652459434
0.02088208820882098,-1.368098409155913
0.021172117211721186,-1.3622916401191867
0.02146214621462139,-1.3564873196251368
0.021752175217521597,-1.3506811261628304
0.0220422042204218,-1.344869515642912
0.022332233223322007,-1.3390496012235844
0.02262226222622221,-1.3332190504595716
0.022912291229122417,-1.3273759977716526
0.023202320232022622,-1.321518970348545
0.023492349234922827,-1.3156468257302645
0.023782378237823032,-1.3097586994724106
0.024072407240724125,-1.303853961446663
0.02436243624362433,-1.2979321794879803
0.024652465246524535,-1.2919930892490272
0.02494249424942474,-1.2860365692650535
0.025232523252324945,-1.2800626203641796
0.02552255225522515,-1.2740713486793118
0.025812581258125356,-1.2680629516269801
0.02610261026102556,-1.2620377063157648
0.026392639263925766,-1.2559959599328774
0.02668266826682597,-1.2499381217323768
0.026972697269727064,-1.2438646563133982
0.02726272627262727,-1.2377760779323592
0.027552755275527474,-1.2316729456401143
0.02784278427842768,-1.2255558590752722
0.028132813281327884,-1.219425454777673
0.02842284228422809,-1.2132824029139417
0.028712871287128294,-1.2071274043295734
0.0290029002900285,-1.2009611878606037
0.029292929292928704,-1.194784507852862
0.02958295829582891,-1.1885981418488472
0.029872987298730003,-1.1824028884118358
0.030163016301630208,-1.1761995650644355
0.030453045304530413,-1.1699890063243918
0.030743074307430618,-1.1637720618254834
0.031033103310330823,-1.1575495945142784
0.03132313231323103,-1.1513224789164074
0.03161316131613123,-1.1450915994678106
0.03190319031903144,-1.1388578489078007
0.03219321932193164,-1.1326221267317393
0.03248324832483185,-1.126385337701764
0.03277327732773205,-1.1201483904144243
0.033063306330633147,-1.1139121959242964
0.03335333533353335,-1.1076776664228791
0.03364336433643356,-1.1014457139717628
0.03393339333933376,-1.0952172492895884
0.03422342234223397,-1.0889931805916957
0.03451345134513417,-1.0827744124816108
0.03480348034803438,-1.076561844893322
0.03509350935093458,-1.070356372083211
0.03538353835383479,-1.0641588816704388
0.03567356735673499,-1.0579702537245073
0.035963596359636085,-1.0517913598986441
0.03625362536253629,-1.0456230626077272
0.036543654365436495,-1.0394662142491256
0.0368336833683367,-1.0333216564653118
0.037123712371236905,-1.02719021944664
0.03741374137413711,-1.0210727212729331
0.037703770377037316,-1.01496996729249
0.03799379937993752,-1.0088827495371657
0.038283828382837726,-1.0028118461721773
0.03857385738573793,-0.996758020979386
0.038863886388638136,-0.9907220228728082
0.03915391539153923,-0.984704585445175
0.039443944394439434,-0.9787064265445156
0.03973397339733964,-0.9727282478794612
0.040024002400239844,-0.9667707346525894
0.04031403140314005,-0.9608345552206042
0.040604060406040254,-0.9549203607805881
0.04089408940894046,-0.9490287850814411
0.041184118411840664,-0.9431604441597404
0.04147414741474087,-0.9373159360992869
0.041764176417641075,-0.9314958408136446
0.04205420542054217,-0.9257007198510181
0.04234423442344237,-0.9199311162209554
0.04263426342634258,-0.9141875542420982
0.04292429242924278,-0.9084705394107224
0.04321432143214299,-0.9027805582893759
0.04350435043504319,-0.8971180784152093
0.0437943794379434,-0.8914835482275423
0.0440844084408436,-0.8858773970142391
0.04437443744374381,-0.8803000348764808
0.04466446644664401,-0.8747518527115375
0.04495449544954422,-0.869233222213153
0.04524452445244531,-0.8637444958891632
0.04553455345534552,-0.8582860070960417
0.04582458245824572,-0.8528580700898284
0.04611461146114593,-0.8474609800933275
0.04640464046404613,-0.842095013379023
0.04669466946694634,-0.8367604273674292
0.04698469846984654,-0.8314574607404872
0.04727472747274675,-0.8261863335696596
0.04756475647564695,-0.8209472474583184
0.04785478547854716,-0.8157403856980744
0.04814481448144825,-0.8105659134386408
0.048434843484348455,-0.805423977870903
0.04872487248724866,-0.8003147084226204
0.049014901490148866,-0.7952382169665941
0.04930493049304907,-0.7901945980407046
0.049594959495949276,-0.7851839290794591
0.04988498849884948,-0.7802062706566208
0.050175017501749686,-0.7752616667384734
0.05046504650464989,-0.7703501449472678
0.050755075507550096,-0.7654717168344243
0.0510451045104503,-0.760626378162999
0.051335133513351394,-0.7558141091989755
0.0516251625162516,-0.7510348750109488
0.051915191519151804,-0.746288625777586
0.05220522052205201,-0.7415752971025965
0.052495249524952214,-0.7368948103365742
0.05278527852785242,-0.7322470729052933
0.053075307530752625,-0.727631978643968
0.05336533653365283,-0.7230494081369904
0.053655365536553035,-0.7184992290626744
0.05394539453945324,-0.7139812965425079
0.05423542354235433,-0.7094954534944443
0.05452545254525454,-0.705041530989812
0.05481548154815474,-0.7006193486132067
0.05510551055105495,-0.6962287148251258
0.05539553955395515,-0.6918694273267046
0.05568556855685536,-0.6875412734261896
0.05597559755975556,-0.683244030406656
0.05626562656265577,-0.6789774658945625
0.05655565556555597,-0.6747413382286823
0.05684568456845618,-0.6705353968290053
0.057135713571356384,-0.6663593825651849
0.05742574257425748,-0.6622130281241237
0.05771577157715768,-0.6580960583763557
0.05800580058005789,-0.6540081907406977
0.05829582958295809,-0.6499491355469982
0.0585858585858583,-0.6459185963964676
0.0588758875887585,-0.6419162705193101
0.05916591659165871,-0.6379418491293093
0.05945594559455891,-0.633995017775042
0.05974597459745912,-0.6300754566874198
0.06003600360035932,-0.6261828411232538
0.060326032603260415,-0.6223168417045554
0.06061606160616062,-0.6184771247533635
0.060906090609060826,-0.6146633526217011
0.06119611961196103,-0.6108751840166058
0.061486148614861236,-0.6071122743198689
0.06177617761776144,-0.603374275902331
0.062066206620661646,-0.5996608384325155
0.06235623562356185,-0.5959716091794287
0.06264626462646206,-0.5923062333093451
0.06293629362936226,-0.5886643541764183
0.06322632263226335,-0.5850456136069789
0.06351635163516356,-0.5814496521774203
0.06380638063806376,-0.5778761094854484
0.06409640964096397,-0.5743246244147351
0.06438643864386417,-0.57079483539278
0.06467646764676438,-0.567286380641937
0.06496649664966458,-0.5637988984235276
0.06525652565256479,-0.560332027274995
0.065546554655465,-0.5568854062400506
0.0658365836583652,-0.5534586750917654
0.0661266126612654,-0.5500514745486127
0.0664166416641665,-0.5466634464834033
0.0667066706670667,-0.5432942341251934
0.06699669966996691,-0.539943482254036
0.06728672867286711,-0.5366108373887479
0.06757675767576732,-0.5332959479676098
0.06786678667866752,-0.529998464522071
0.06815681568156773,-0.5267180398435017
0.06844684468446793,-0.5234543291430405
0.06873687368736814,-0.520206990204582
0.06902690269026834,-0.5169756835309947
0.06931693169316944,-0.5137600724836062
0.06960696069606964,-0.5105598234150942
0.06989698969896985,-0.5073746057957517
0.07018701870187005,-0.504204092333359
0.07047704770477026,-0.5010479590866556
0.07076707670767046,-0.4979058855725334
0.07105710571057067,-0.4947775548670832
0.07134713471347087,-0.49166265370056306
0.07163716371637108,-0.488560872546427
0.07192719271927128,-0.48547190570451637
0.07221722172217149,-0.4823954513785323
0.07250725072507258,-0.47933121174791166
0.07279727972797279,-0.4762788930342547
0.07308730873087299,-0.47323820556234186
0.0733773377337732,-0.4702088638160017
0.0736673667366734,-0.4671905864888421
0.0739573957395736,-0.4641830965300346
0.07424742474247381,-0.46118612118526464
0.07453745374537402,-0.45819939203298277
0.07482748274827422,-0.45522264501609744
0.07511751175117443,-0.4522556204692144
0.07540754075407552,-0.4492980631415976
0.07569756975697572,-0.44634972221597385
0.07598759875987593,-0.4434103513232515
0.07627762776277613,-0.44047970855339785
0.07656765676567634,-0.43755755646251604
0.07685768576857654,-0.4346436620762915
0.07714771477147675,-0.43173779688993724
0.07743774377437695,-0.4288397368647443
0.07772777277727716,-0.425949262421405
0.07801780178017736,-0.4230661584301952
0.07830783078307757,-0.42019021419816505
0.07859785978597866,-0.41732122345345174
0.07888788878887887,-0.4144589843268671
0.07917791779177907,-0.41160329933079376
0.07946794679467928,-0.408753975335629
0.07975797579757948,-0.4059108235437964
0.08004800480047969,-0.40307365946148926
0.0803380338033799,-0.4002423028682354
0.0806280628062801,-0.3974165777844044
0.0809180918091803,-0.39459631243676296
0.08120812081208051,-0.39178133922218317
0.0814981498149816,-0.38897149466959735
0.08178817881788181,-0.3861666194003479
0.08207820782078201,-0.38336655808692216
0.08236823682368222,-0.3805711594103095
0.08265826582658242,-0.37778027601596903
0.08294829482948263,-0.3749937644685425
0.08323832383238283,-0.37221148520539227
0.08352835283528304,-0.3694333024890506
0.08381838183818324,-0.366659084358671
0.08410841084108345,-0.36388870258055184
0.08439843984398365,-0.36112203259782083
0.08468846884688475,-0.3583589534793492
0.08497849784978495,-0.3555993478679946
0.08526852685268516,-0.3528431019281846
0.08555855585558536,-0.3500901052929839
0.08584858485848557,-0.3473402510106741
0.08613861386138577,-0.3445934354909
0.08642864286428598,-0.34184955845047604
0.08671867186718618,-0.33910852285888465
0.08700870087008639,-0.33637023488354967
0.08729872987298659,-0.33363460383491783
0.08758875887588768,-0.33090154211140704
0.08787878787878789,-0.3281709651443121
0.0881688168816881,-0.32544279134262166
0.0884588458845883,-0.32271694203790674
0.0887488748874885,-0.3199933414292598
0.08903890389038871,-0.3172719165283225
0.08932893289328891,-0.3145525971044883
0.08961896189618912,-0.3118353156302758
0.08990899089908932,-0.3091200072269264
0.09019901990198953,-0.3064066096102778
0.09048904890488974,-0.30369506303690974
0.09077907790779083,-0.30098531025062525
0.09106910691069103,-0.29827729642931344
0.09135913591359124,-0.2955709691321293
0.09164916491649144,-0.2928662782471623
0.09193919391939165,-0.2901631759394849
0.09222922292229185,-0.28746161659969494
0.09251925192519206,-0.2847615567929186
0.09280928092809226,-0.2820629552083307
0.09309930993099247,-0.2793657726091866
0.09338933893389267,-0.2766699717834031
0.09367936793679377,-0.27397551749468685
0.09396939693969397,-0.2712823764342563
0.09425942594259418,-0.2685905171731143
0.09454945494549438,-0.2658999101149474
0.09483948394839459,-0.26321052744963763
0.09512951295129479,-0.260522343107377
0.095419541954195,-0.25783533271343234
0.0957095709570952,-0.255149473543534
0.09599959995999541,-0.2524647444799288
0.09628962896289561,-0.24978112596807006
0.09657965796579582,-0.2470985999739817
0.09686968696869691,-0.24441714994227431
0.09715971597159712,-0.2417367607548536
0.09744974497449732,-0.23905741869025718
0.09773977397739753,-0.23637911138370876
0.09802980298029773,-0.23370182778782841
0.09831983198319794,-0.23102555813401546
0.09860986098609814,-0.22835029389452066
0.09889988998899835,-0.22567602774518444
0.09918991899189855,-0.22300275352885432
0.09947994799479876,-0.22033046621947439
0.09976997699769985,-0.217659161886844
0.10006000600060005,-0.21498883766206903
0.10035003500350026,-0.21231949170362124
0.10064006400640046,-0.20965112316412515
0.10093009300930067,-0.20698373215775978
0.10122012201220087,-0.20431731972833353
0.10151015101510108,-0.2016518878179947
0.10180018001800129,-0.19898743923659384
0.10209020902090149,-0.1963239776316814
0.1023802380238017,-0.19366150745912863
0.10267026702670279,-0.19100003395438228
0.102960296029603,-0.1883395631043501
0.1032503250325032,-0.185680101619855
0.1035403540354034,-0.1830216569087394
0.10383038303830361,-0.18036423704954677
0.10412041204120381,-0.17770785076579135
0.10441044104410402,-0.1750525074008156
0.10470047004700422,-0.17239821689321877
0.10499049904990443,-0.16974498975285215
0.10528052805280463,-0.16709283703737265
0.10557055705570484,-0.16444177032934915
0.10586058605860593,-0.16179180171389607
0.10615061506150614,-0.15914294375687957
0.10644064406440634,-0.15649520948358372
0.10673067306730655,-0.15384861235795239
0.10702070207020675,-0.15120316626231256
0.10731073107310696,-0.14855888547759372
0.10760076007600716,-0.14591578466405106
0.10789078907890737,-0.14327387884245638
0.10818081808180757,-0.14063318337576913
0.10847084708470778,-0.1379937139512741
0.10876087608760887,-0.13535548656315943
0.10905090509050908,-0.13271851749557964
0.10934093409340928,-0.13008282330609441
0.10963096309630949,-0.12744842080959715
0.10992099209920969,-0.12481532706263226
0.1102110211021099,-0.12218355934813276
0.1105010501050101,-0.1195531351605645
0.1107910791079103,-0.1169240721914618
0.11108110811081051,-0.11429638831535566
0.11137113711371072,-0.11167010157607472
0.11166116611661092,-0.10904523017342374
0.11195119511951201,-0.10642179245021943
0.11224122412241222,-0.10379980687969809
0.11253125312531242,-0.10117929205323552
0.11282128212821263,-0.09856026666844302
0.11311131113111283,-0.09594274951757854
0.11340134013401304,-0.09332675947628169
0.11369136913691325,-0.09071231549263017
0.11398139813981345,-0.08809943657650644
0.11427142714271366,-0.085488141789256
0.11456145614561386,-0.08287845023366107
0.11485148514851495,-0.08027038104417668
0.11514151415141516,-0.07766395337748655
0.11543154315431536,-0.07505918640327686
0.11572157215721557,-0.07245609929533338
0.11601160116011577,-0.0698547112228715
0.11630163016301598,-0.06725504134212483
0.11659165916591618,-0.06465710878818726
0.11688168816881639,-0.06206093266709454
0.1171717171717166,-0.059466532048142735
0.1174617461746168,-0.05687392595643928
0.117751775177517,-0.05428313336567618
0.1180418041804181,-0.05169417319112004
0.1183318331833183,-0.049107064282835115
0.11862186218621851,-0.04652182541907787
0.11891189118911871,-0.04393847529992667
0.11920192019201892,-0.041357032541097585
0.11949194919491912,-0.038777515667953046
0.11978197819781933,-0.03619994310969882
0.12007200720071953,-0.033624333193762165
0.12036203620361974,-0.03105070414035096
0.12065206520651994,-0.028479074057185
0.12094209420942104,-0.025909460934391233
0.12123212321232124,-0.023341882639589077
0.12152215221522145,-0.02077635691308397
0.12181218121812165,-0.018212901363273987
0.12210221022102186,-0.015651533462170953
0.12239223922392206,-0.01309227054109037
0.12268226822682227,-0.010535129786472142
0.12297229722972247,-0.007980128235849067
0.12326232623262268,-0.005427282773950682
0.12355235523552288,-0.002876610128940674
0.12384238423842309,-0.00032812686878152663
0.12413241324132418,0.002218150602269969
0.12442244224422438,0.004762206047041027
0.12471247124712459,0.0073040233987165006
0.1250025002500248,0.00984358676398304
0.125292529252925,0.012380880426057303
0.1255825582558252,0.014915888847607632
0.1258725872587254,0.017448596673571074
0.12616261626162562,0.019978988733859396
0.12645264526452582,0.022507050045964365
0.12674267426742603,0.025032765817464556
0.12703270327032712,0.027556121448435753
0.12732273227322732,0.03007710253374279
0.12761276127612753,0.03259569486529676
0.12790279027902773,0.03511188443415445
0.12819281928192794,0.03762565743257159
0.12848284828482814,0.040137000255954784
0.12877287728772835,0.04264589950473481
0.12906290629062855,0.04515234198615607
0.12935293529352876,0.047656314715985616
0.12964296429642896,0.05015780492014665
0.12993299329932917,0.05265680003627354
0.13022302230223026,0.055153287715196835
0.13051305130513047,0.05764725582233713
0.13080308030803067,0.060138692439071245
0.13109310931093088,0.06262758586397928
0.13138313831383108,0.06511392461405684
0.1316731673167313,0.0675976974258475
0.1319631963196315,0.07007889325651825
0.1322532253225317,0.07255750128486066
0.1325432543254319,0.0750335109122516
0.1328332833283321,0.07750691176352625
0.1331233123312332,0.07997769368782215
0.1334133413341334,0.08244584675932688
0.1337033703370336,0.08491136127802144
0.13399339933993382,0.08737422777032051
0.13428342834283402,0.08983443698968865
0.13457345734573423,0.0922919799171849
0.13486348634863443,0.0947468477619743
0.13515351535153464,0.09719903196177132
0.13544354435443484,0.09964852418324863
0.13573357335733505,0.1020953163223852
0.13602360236023614,0.10453940050478407
0.13631363136313634,0.10698076908590777
0.13660366036603655,0.10941941465132303
0.13689368936893676,0.11185533001685277
0.13718371837183696,0.11428850822870898
0.13747374737473717,0.11671894256357326
0.13776377637763737,0.11914662652864016
0.13805380538053758,0.12157155386161911
0.13834383438343778,0.12399371853069313
0.13863386338633799,0.12641311473443903
0.1389238923892382,0.12882973690171498
0.13921392139213928,0.1312435796915029
0.1395039503950395,0.1336546379926994
0.1397939793979397,0.1360629069239158
0.1400840084008399,0.13846838183319196
0.1403740374037401,0.14087105829769989
0.1406640664066403,0.14327093212341058
0.14095409540954051,0.14566799934472363
0.14124412441244072,0.14806225622406372
0.14153415341534092,0.15045369925144828
0.14182418241824113,0.15284232514401838
0.14211421142114222,0.15522813084554324
0.14240424042404243,0.1576111135258785
0.14269426942694263,0.15999127058042517
0.14298429842984284,0.16236859962952938
0.14327432743274304,0.16474309851786467
0.14356435643564325,0.167114765313783
0.14385438543854345,0.16948359830864346
0.14414441444144366,0.1718495960161062
0.14443444344434386,0.1742127571714028
0.14472447244724407,0.17657308073057776
0.14501450145014427,0.17893056586970763
0.14530453045304537,0.18128521198409672
0.14559455945594557,0.18363701868742313
0.14588458845884578,0.1859859858109077
0.14617461746174598,0.1883321134024152
0.1464646464646462,0.19067540172554917
0.1467546754675464,0.19301585125872542
0.1470447044704466,0.19535346269421494
0.1473347334733468,0.19768823693717338
0.147624762476247,0.20002017510463765
0.1479147914791472,0.20234927852451337
0.1482048204820483,0.20467554873453528
0.1484948494849485,0.20699898748119203
0.14878487848784872,0.2093195967186659
0.14907490749074892,0.2116373786077203
0.14936493649364913,0.2139523355145784
0.14965496549654933,0.2162644700097895
0.14994499449944954,0.21857378486706497
0.15023502350234974,0.220880283062104
0.15052505250524995,0.22318396777139995
0.15081508150815015,0.22548484237102426
0.15110511051105036,0.22778291043540408
0.15139513951395145,0.23007817573607292
0.15168516851685165,0.2323706422403959
0.15197519751975186,0.2346603141103168
0.15226522652265206,0.23694719570104358
0.15255525552555227,0.23923129155974515
0.15284528452845247,0.2415126064242284
0.15313531353135268,0.24379114522159728
0.15342534253425288,0.24606691306690023
0.1537153715371531,0.24833991526176394
0.1540054005400533,0.25061015729301184
0.1542954295429544,0.2528776448312746
0.1545854585458546,0.25514238372956943
0.1548754875487548,0.2574043800219028
0.155165516551655,0.2596636399218245
0.1554555455545552,0.26192016982099153
0.1557455745574554,0.2641739762877093
0.15603560356035562,0.2664250660654678
0.15632563256325582,0.26867344607147214
0.15661566156615603,0.27091912339514523
0.15690569056905623,0.27316210529663976
0.15719571957195644,0.2754023992053281
0.15748574857485753,0.27764001271829325
0.15777577757775774,0.27987495359878733
0.15806580658065794,0.2821072297747191
0.15835583558355815,0.284336849337102
0.15864586458645835,0.28656382053850166
0.15893589358935856,0.2887881517914828
0.15922592259225876,0.2910098516670422
0.15951595159515897,0.29322892889303426
0.15980598059805917,0.29544539235259554
0.16009600960095938,0.29765925108255414
0.16038603860386047,0.299870514271845
0.16067606760676068,0.30207919125989446
0.16096609660966088,0.30428529153503625
0.16125612561256109,0.3064888247328933
0.1615461546154613,0.3086898006347616
0.1618361836183615,0.3108882291659917
0.1621262126212617,0.3130841203943659
0.1624162416241619,0.3152774845284716
0.1627062706270621,0.3174683319160643
0.16299629962996232,0.31965667304243667
0.16328632863286252,0.3218425185287782
0.16357635763576361,0.324025879130534
0.16386638663866382,0.3262067657357477
0.16415641564156402,0.3283851893634359
0.16444644464446423,0.33056116116192275
0.16473647364736443,0.33273469240719117
0.16502650265026464,0.3349057945012288
0.16531653165316484,0.3370744789703755
0.16560656065606505,0.3392407574636638
0.16589658965896525,0.3414046417511625
0.16618661866186546,0.34356614372231986
0.16647664766476655,0.34572527538430725
0.16676667666766676,0.3478820488603443
0.16705670567056696,0.3500364763880658
0.16734673467346717,0.3521885703178464
0.16763676367636737,0.35433834311114537
0.16792679267926758,0.3564858073388505
0.16821682168216778,0.3586309756796212
0.168506850685068,0.3607738609182366
0.1687968796879682,0.36291447594393506
0.1690869086908684,0.36505283374877023
0.1693769376937695,0.36718894742595976
0.1696669666966697,0.3693228301682238
0.1699569956995699,0.3714544952661621
0.1702470247024701,0.37358395610659634
0.1705370537053703,0.375711226170935
0.17082708270827052,0.37783631903353165
0.17111711171117072,0.3799592483600565
0.17140714071407093,0.38208002790586365
0.17169716971697113,0.3841986715143629
0.17198719871987134,0.38631519311539997
0.17227722772277154,0.3884296067236332
0.17256725672567264,0.3905419264369267
0.17285728572857284,0.39265216643472184
0.17314731473147305,0.3947603409764564
0.17343734373437325,0.3968664643999473
0.17372737273727346,0.3989705511197966
0.17401740174017366,0.401072615625804
0.17430743074307387,0.40317267248137895
0.17459745974597407,0.4052707363219608
0.17488748874887428,0.4073668218534454
0.17517751775177448,0.4094609438506158
0.17546754675467557,0.41155311715558274
0.17575757575757578,0.4136433566762147
0.17604760476047598,0.4157316773846092
0.1763376337633762,0.4178180943155354
0.1766276627662764,0.41990262256489846
0.1769176917691766,0.42198527728821217
0.1772077207720768,0.424066073699074
0.177497749774977,0.42614502706765006
0.17778777877787721,0.42822215271916414
0.17807780778077742,0.43029746603240066
0.17836783678367762,0.4323709824382043
0.17865786578657872,0.43444271741800145
0.17894789478947892,0.43651268650230773
0.17923792379237913,0.4385809052692764
0.17952795279527933,0.44064738934322056
0.17981798179817954,0.44271215439316797
0.18010801080107974,0.4447752161314059
0.18039803980397995,0.4468365903120509
0.18068806880688015,0.4488962927296172
0.18097809780978036,0.45095433921759437
0.18126812681268056,0.45301074564703486
0.18155815581558166,0.45506552792515464
0.18184818481848186,0.45711870199393223
0.18213821382138207,0.4591702838287309
0.18242824282428227,0.4612202894369198
0.18271827182718248,0.46326873485650605
0.18300830083008268,0.46531563615477456
0.1832983298329829,0.46736100942694714
0.1835883588358831,0.4694048707948383
0.1838783878387833,0.47144723640552555
0.1841684168416835,0.4734881224300341
0.1844584458445837,0.4755275450620228
0.1847484748474848,0.4775655205164932
0.185038503850385,0.47960206502847813
0.1853285328532852,0.4816371948517904
0.18561856185618542,0.4836709262577309
0.18590859085908562,0.4857032755338424
0.18619861986198583,0.4877342589826491
0.18648864886488603,0.4897638929204234
0.18677867786778624,0.4917921936759556
0.18706870687068644,0.49381917758933425
0.18735873587358665,0.4958448610107384
0.18764876487648774,0.4978692602992413
0.18793879387938794,0.4998923918216121
0.18822882288228815,0.5019142719511557
0.18851885188518835,0.5039349170665367
0.18880888088808856,0.5059543435506244
0.18909890989098876,0.5079725677893446
0.18938893889388897,0.5099896061705547
0.18967896789678917,0.5120054750829096
0.18996899689968938,0.5140201909147545
0.19025902590258958,0.5160337700530195
0.1905490549054898,0.5180462288821344
0.19083908390839088,0.5200575837829426
0.1911291129112911,0.5220678511316258
0.1914191419141913,0.524077047298661
0.1917091709170915,0.5260851886477604
0.1919991999199917,0.5280922915348412
0.1922892289228919,0.5300983723069926
0.1925792579257921,0.5321034473014691
0.19286928692869232,0.534107532844679
0.19315931593159252,0.5361106452511974
0.19344934493449273,0.5381128008227822
0.19373937393739382,0.540114015847405
0.19402940294029403,0.5421143065982793
0.19431943194319423,0.5441136893329327
0.19460946094609444,0.5461121802922528
0.19489948994899464,0.5481097956995652
0.19518951895189485,0.5501065517597177
0.19547954795479505,0.5521024646581778
0.19576957695769526,0.5540975505601331
0.19605960596059546,0.5560918256096136
0.19634963496349567,0.5580853059286165
0.19663966396639587,0.5600780076162478
0.19692969296929697,0.5620699467478724
0.19721972197219717,0.5640611393742669
0.19750975097509738,0.5660516015208045
0.19779977997799758,0.5680413491866323
0.19808980898089779,0.5700303983438584
0.198379837983798,0.5720187649367652
0.1986698669866982,0.5740064648810232
0.1989598959895984,0.5759935140629113
0.1992499249924986,0.577979928338561
0.1995399539953988,0.5799657235331986
0.1998299829982999,0.5819509154404104
0.2001200120012001,0.5839355198213948
0.20041004100410031,0.5859195524042679
0.20070007000700052,0.5879030288833335
0.20099009900990072,0.5898859649183925
0.20128012801280093,0.5918683761340526
0.20157015701570113,0.5938502781190497
0.20186018601860134,0.5958316864255808
0.20215021502150154,0.5978126165686501
0.20244024402440175,0.5997930840254169
0.20273027302730284,0.6017731042345638
0.20302030203020305,0.6037526925956642
0.20331033103310325,0.6057318644685777
0.20360036003600346,0.6077106351728366
0.20389038903890366,0.6096890199870523
0.20418041804180387,0.6116670341483288
0.20447044704470407,0.6136446928516919
0.20476047604760428,0.615622011249522
0.20505050505050448,0.6175990044509974
0.2053405340534047,0.6195756875215505
0.2056305630563049,0.6215520754823375
0.205920592059206,0.6235281833097045
0.2062106210621062,0.6255040259346752
0.2065006500650064,0.6274796182424499
0.2067906790679066,0.629454975071907
0.2070807080708068,0.6314301112151119
0.207370737073707,0.6334050414168463
0.20766076607660722,0.6353797803741381
0.20795079507950742,0.6373543427358053
0.20824082408240763,0.6393287431020032
0.20853085308530783,0.6413029960237918
0.20882088208820893,0.643277116002702
0.20911091109110913,0.6452511174903099
0.20940094009400934,0.647225014887839
0.20969096909690954,0.6491988225457455
0.20998099809980975,0.6511725547633308
0.21027102710270995,0.653146225788354
0.21056105610561016,0.6551198498166618
0.21085108510851036,0.6570934409918155
0.21114111411141057,0.6590670134047356
0.21143114311431077,0.6610405810933543
0.21172117211721098,0.663014158042273
0.21201120112011207,0.6649877581824368
0.21230123012301227,0.666961395390793
0.21259125912591248,0.6689350834900007
0.21288128812881268,0.6709088362481088
0.2131713171317129,0.6728826673782605
0.2134613461346131,0.6748565905384063
0.2137513751375133,0.6768306193310182
0.2140414041404135,0.6788047673028192
0.2143314331433137,0.6807790479445176
0.21462146214621391,0.6827534746905467
0.214911491149115,0.6847280609188228
0.2152015201520152,0.6867028199504855
0.21549154915491542,0.6886777650496854
0.21578157815781562,0.6906529094233462
0.21607160716071583,0.6926282662209454
0.21636163616361603,0.6946038485343073
0.21665166516651624,0.6965796693973979
0.21694169416941644,0.698555741786125
0.21723172317231665,0.7005320786181526
0.21752175217521685,0.7025086927527239
0.21781178117811706,0.7044855969904761
0.21810181018101815,0.7064628040732839
0.21839183918391836,0.708440326684086
0.21868186818681856,0.7104181774467487
0.21897189718971877,0.7123963689259063
0.21926192619261897,0.7143749136268288
0.21955195519551918,0.7163538239952835
0.21984198419841938,0.7183331124174155
0.2201320132013196,0.7203127912196224
0.2204220422042198,0.7222928726684444
0.22071207120712,0.7242733689704604
0.2210021002100211,0.7262542922721827
0.2212921292129213,0.7282356546599652
0.2215821582158215,0.7302174681599191
0.2218721872187217,0.7321997447378307
0.2221622162216219,0.7341824962990858
0.22245224522452212,0.7361657346885988
0.22274227422742232,0.7381494716907542
0.22303230323032253,0.740133719029348
0.22332233223322273,0.7421184883675348
0.22361236123612294,0.7441037913077845
0.22390239023902314,0.7460896393918436
0.22419241924192423,0.7480760441007023
0.22448244824482444,0.7500630168545561
0.22477247724772464,0.7520505690128004
0.22506250625062485,0.754038711874
0.22535253525352505,0.7560274566758823
0.22564256425642526,0.758016814595329
0.22593259325932546,0.7600067967483775
0.22622262226222567,0.7619974141902197
0.22651265126512587,0.7639886779152151
0.22680268026802608,0.7659805988569071
0.22709270927092717,0.7679731878880344
0.22738273827382738,0.7699664558205579
0.22767276727672758,0.7719604134056933
0.2279627962796278,0.773955071333941
0.228252825282528,0.7759504402351253
0.2285428542854282,0.7779465306784357
0.2288328832883284,0.7799433531724755
0.2291229122912286,0.781940918165314
0.2294129412941288,0.7839392360445417
0.22970297029702902,0.7859383171373308
0.22999299929992922,0.7879381717105017
0.23028302830283032,0.7899388099705943
0.23057305730573052,0.7919402420639292
0.23086308630863073,0.7939424780767032
0.23115311531153093,0.7959455280350592
0.23144314431443114,0.7979494019051747
0.23173317331733134,0.799954109593351
0.23202320232023155,0.801959660946105
0.23231323132313175,0.8039660657502721
0.23260326032603196,0.8059733337330989
0.23289328932893216,0.8079814745623544
0.23318331833183326,0.8099904978464377
0.23347334733473346,0.8120004131344786
0.23376337633763367,0.8140112299164711
0.23405340534053387,0.8160229576233794
0.23434343434343408,0.8180356056272634
0.23463346334633428,0.8200491832414075
0.2349234923492345,0.8220636997204411
0.2352135213521347,0.8240791642604769
0.2355035503550349,0.8260955859992458
0.2357935793579351,0.8281129740162341
0.2360836083608362,0.8301313373328222
0.2363736373637364,0.8321506849124247
0.2366636663666366,0.8341710256606562
0.2369536953695368,0.8361923684254573
0.23724372437243701,0.8382147219972648
0.23753375337533722,0.8402380951091556
0.23782378237823742,0.8422624964370167
0.23811381138113763,0.8442879345996911
0.23840384038403784,0.8463144181591553
0.23869386938693804,0.8483419556206767
0.23898389838983825,0.8503705554329862
0.23927392739273934,0.8524002259884501
0.23956395639563954,0.8544309756232303
0.23985398539853975,0.8564628126174822
0.24014401440143995,0.8584957451955169
0.24043404340434016,0.8605297815259836
0.24072407240724036,0.8625649297220559
0.24101410141014057,0.8646011978416145
0.24130413041304077,0.8666385938874298
0.24159415941594098,0.8686771258073588
0.24188418841884118,0.8707168014945265
0.24217421742174228,0.8727576287875277
0.24246424642464248,0.8747996154706086
0.2427542754275427,0.8768427692738796
0.2430443044304429,0.8788870978734992
0.2433343334333431,0.8809326088918821
0.2436243624362433,0.882979309897897
0.2439143914391435,0.8850272084070715
0.2442044204420437,0.8870763118817953
0.24449444944494392,0.8891266277315278
0.24478447844784412,0.8911781633130069
0.24507450745074433,0.8932309259304562
0.24536453645364542,0.8952849228358016
0.24565456545654563,0.8973401612288654
0.24594459445944583,0.899396648257609
0.24623462346234604,0.901454391018327
0.24652465246524624,0.9035133965558657
0.24681468146814645,0.9055736718638498
0.24710471047104665,0.9076352238848893
0.24739473947394686,0.9096980595108104
0.24768476847684706,0.9117621855828675
0.24797479747974727,0.913827608891971
0.24826482648264836,0.9158943361789097
0.24855485548554856,0.9179623741345684
0.24884488448844877,0.9200317294001629
0.24913491349134897,0.9221024085674631
0.24942494249424918,0.9241744181790152
0.24971497149714939,0.9262477647283736
0.2500050005000496,0.9283224546603295
0.2502950295029498,0.9303984943711379
0.25058505850585,0.9324758902087502
0.2508750875087502,0.9345546484730441
0.2511651165116504,0.9366347754160562
0.2514551455145515,0.9387162772422167
0.2517451745174517,0.940799160108566
0.2520352035203519,0.9428834301250162
0.2523252325232521,0.9449690933545615
0.2526152615261523,0.9470561558135254
0.25290529052905253,0.9491446234717908
0.25319531953195273,0.9512345022530335
0.25348534853485294,0.953325798034964
0.25377537753775314,0.9554185166495608
0.25406540654065335,0.9575126638833061
0.25435543554355444,0.9596082454774254
0.25464546454645465,0.9617052671281177
0.25493549354935485,0.9638037344868047
0.25522552255225506,0.965903653160363
0.25551555155515526,0.9680050287113594
0.25580558055805547,0.9701078666582917
0.2560956095609557,0.9722121724758289
0.2563856385638559,0.974317951595049
0.2566756675667561,0.9764252094036732
0.2569656965696563,0.9785339512463149
0.2572557255725565,0.9806441824247065
0.2575457545754576,0.982755908197951
0.2578357835783578,0.9848691337827445
0.258125812581258,0.9869838643536334
0.2584158415841582,0.9891001050432431
0.2587058705870584,0.9912178609425181
0.2589958995899586,0.9933371371009613
0.2592859285928588,0.9954579385268755
0.259575957595759,0.9975802701875975
0.2598659865986592,0.9997041370097388
0.26015601560155943,1.0018295438794247
0.2604460446044605,1.003956495642537
0.26073607360736073,1.0060849971049326
0.26102610261026093,1.0082150530327076
0.26131613161316114,1.0103466681524191
0.26160616061606135,1.0124798471513274
0.26189618961896155,1.0146145946776282
0.26218621862186176,1.0167509153406944
0.26247624762476196,1.0188888137113077
0.26276627662766217,1.0210282943219016
0.26305630563056237,1.023169361666789
0.2633463346334626,1.0253120202024024
0.26363636363636367,1.0274562743475317
0.2639263926392639,1.0296021284835424
0.2642164216421641,1.0317495869546316
0.2645064506450643,1.0338986540680495
0.2647964796479645,1.0360493340943324
0.2650865086508647,1.0382016312675375
0.2653765376537649,1.0403555497854773
0.2656665666566651,1.0425110938099442
0.2659565956595653,1.044668267466948
0.2662466246624655,1.0468270748469448
0.2665366536653666,1.0489875200050687
0.2668266826682668,1.0511496069613495
0.267116711671167,1.05331333970096
0.2674067406740672,1.0554787221744315
0.2676967696769674,1.057645758297885
0.26798679867986763,1.0598144519532595
0.26827682768276784,1.0619848069885338
0.26856685668566804,1.064156827217958
0.26885688568856825,1.066330516422273
0.26914691469146845,1.068505878348939
0.26943694369436955,1.07068291671236
0.26972697269726975,1.0728616351940954
0.27001700170016996,1.0750420374431
0.27030703070307016,1.0772241270759328
0.27059705970597037,1.0794079076769822
0.27088708870887057,1.0815933827986848
0.2711771177117708,1.083780555961745
0.271467146714671,1.0859694306553547
0.2717571757175712,1.088160010337407
0.2720472047204714,1.0903522984347187
0.2723372337233716,1.0925462983432443
0.2726272627262727,1.0947420134282921
0.2729172917291729,1.0969394470247276
0.2732073207320731,1.099138602437207
0.2734973497349733,1.1013394829403793
0.2737873787378735,1.1035420917790957
0.2740774077407737,1.1057464321686266
0.2743674367436739,1.1079525072948682
0.2746574657465741,1.1101603203145538
0.27494749474947433,1.1123698743554624
0.27523752375237454,1.114581172516628
0.27552755275527563,1.1167942178685433
0.27581758175817583,1.119009013453359
0.27610761076107604,1.1212255622851104
0.27639763976397624,1.123443867349899
0.27668766876687645,1.1256639316061103
0.27697769776977665,1.1278857579846064
0.27726772677267686,1.1301093493889336
0.27755775577557706,1.1323347086955224
0.27784778477847727,1.1345618387538845
0.2781378137813775,1.1367907423868127
0.2784278427842777,1.139021422390579
0.2787178717871788,1.141253881535136
0.279007900790079,1.1434881225642983
0.2792979297929792,1.1457241481959552
0.2795879587958794,1.1479619611222538
0.2798779877987796,1.1502015640097956
0.2801680168016798,1.152442959499828
0.28045804580458,1.1546861502084353
0.2807480748074802,1.1569311387267285
0.2810381038103804,1.1591779276210339
0.2813281328132806,1.1614265194330846
0.2816181618161817,1.1636769166802055
0.2819081908190819,1.1659291218554924
0.2821982198219821,1.1681831374280103
0.2824882488248823,1.1704389658429728
0.28277827782778253,1.1726966095219202
0.28306830683068274,1.1749560708629077
0.28335833583358294,1.1772173522406824
0.28364836483648315,1.1794804560068715
0.28393839383938335,1.1817453844901453
0.28422842284228356,1.1840121399964179
0.28451845184518376,1.1862807248090055
0.28480848084808486,1.1885511411888152
0.28509850985098506,1.1908233913745052
0.28538853885388527,1.193097477582679
0.28567856785678547,1.195373402008045
0.2859685968596857,1.1976511668235932
0.2862586258625859,1.1999307741807652
0.2865486548654861,1.2022122262096255
0.2868386838683863,1.2044955250190295
0.2871287128712865,1.2067806726967933
0.2874187418741867,1.2090676713098611
0.2877087708770878,1.2113565229044736
0.287998799879988,1.2136472295063196
0.2882888288828882,1.2159397931207223
0.2885788578857884,1.2182342157327868
0.2888688868886886,1.2205304993075679
0.2891589158915888,1.2228286457902318
0.289448944894489,1.2251286571062132
0.28973897389738923,1.2274305351613746
0.29002900290028943,1.2297342818421702
0.29031903190318964,1.2320398990157986
0.29060906090608984,1.2343473885303573
0.29089908990899094,1.2366567522150054
0.29118911891189114,1.238967991880103
0.29147914791479135,1.2412811093173852
0.29176917691769155,1.243596106300097
0.29205920592059176,1.2459129845831571
0.29234923492349196,1.2482317459032946
0.29263926392639217,1.2505523919792139
0.2929292929292924,1.2528749245117288
0.2932193219321926,1.2551993451839203
0.2935093509350928,1.2575256556612762
0.2937993799379939,1.2598538575918459
0.2940894089408941,1.262183952606364
0.2943794379437943,1.2645159423184202
0.2946694669466945,1.2668498283245861
0.2949594959495947,1.2691856122045588
0.2952495249524949,1.2715232955213043
0.2955395539553951,1.2738628798211924
0.2958295829582953,1.2762043666341405
0.2961196119611955,1.2785477574737498
0.2964096409640957,1.2808930538374375
0.2966996699669959,1.2832402572065809
0.296989698969897,1.2855893690466464
0.2972797279727972,1.2879403908073161
0.29756975697569743,1.2902933239226388
0.29785978597859764,1.292648169811149
0.29814981498149784,1.2950049298760005
0.29843984398439805,1.297363605505095
0.29872987298729825,1.2997241980712158
0.29901990199019846,1.3020867089321502
0.29930993099309866,1.3044511394308238
0.29959995999599887,1.3068174908954195
0.29988998899889996,1.309185764639507
0.30018001800180016,1.3115559619621615
0.30047004700470037,1.3139280841480996
0.3007600760076006,1.3163021324677908
0.3010501050105008,1.3186781081775845
0.301340134013401,1.321056012519826
0.3016301630163012,1.3234358467229836
0.3019201920192014,1.3258176120017595
0.3022102210221016,1.328201309557215
0.3025002500250018,1.330586940576884
0.3027902790279029,1.3329745062348934
0.3030803080308031,1.3353640076920639
0.3033703370337033,1.3377554460960495
0.3036603660366035,1.3401488225814318
0.3039503950395037,1.3425441382698382
0.3042404240424039,1.3449413942700572
0.30453045304530413,1.347340591678144
0.30482048204820433,1.3497417315775357
0.30511051105110454,1.3521448150391577
0.30540054005400474,1.354549843121533
0.30569056905690495,1.356956816870891
0.30598059805980604,1.3593657373212757
0.30627062706270625,1.361776605494639
0.30656065606560645,1.364189422400968
0.30685068506850666,1.3666041890383729
0.30714071407140686,1.3690209063931964
0.30743074307430707,1.3714395754401156
0.30772077207720727,1.373860197142242
0.3080108010801075,1.3762827724512263
0.3083008300830077,1.3787073023073542
0.3085908590859079,1.3811337876396512
0.308880888088809,1.3835622293659813
0.3091709170917092,1.3859926283931279
0.3094609460946094,1.38842498561692
0.3097509750975096,1.3908593019223083
0.3100410041004098,1.393295578183465
0.31033103310331,1.3957338152638807
0.3106210621062102,1.3981740140164554
0.3109110911091104,1.4006161752835953
0.3112011201120106,1.4030602998973016
0.3114911491149108,1.4055063886792651
0.31178117811781103,1.407954442440955
0.3120712071207121,1.4104044619837148
0.31236123612361233,1.412856448098834
0.31265126512651253,1.4153104015676603
0.31294129412941274,1.4177663231616773
0.31323132313231294,1.4202242136425864
0.31352135213521315,1.4226840737623998
0.31381138113811335,1.4251459042635253
0.31410141014101356,1.427609705878849
0.31439143914391376,1.430075479331822
0.31468146814681397,1.4325432253365424
0.31497149714971506,1.4350129445978461
0.31526152615261527,1.4374846378113635
0.3155515551555155,1.4399583056636371
0.3158415841584157,1.4424339488321776
0.3161316131613159,1.4449115679855522
0.3164216421642161,1.4473911637834604
0.3167116711671163,1.4498727368768178
0.3170017001700165,1.4523562879078296
0.3172917291729167,1.454841817510069
0.3175817581758169,1.4573293263085563
0.3178717871787171,1.459818814919833
0.3181618161816182,1.4623102839520405
0.3184518451845184,1.4648037340049807
0.3187418741874186,1.4672991656702135
0.3190319031903188,1.4697965795311116
0.319321932193219,1.472295976162944
0.31961196119611923,1.474797356132938
0.31990199019901944,1.477300720000363
0.32019201920191964,1.4798060683165901
0.32048204820481985,1.4823134016251684
0.32077207720772005,1.4848227204618958
0.32106210621062115,1.4873340253548868
0.32135213521352135,1.48984731682463
0.32164216421642156,1.4923625953840773
0.32193219321932176,1.4948798615386956
0.32222222222222197,1.4973991157865365
0.32251225122512217,1.499920358618306
0.3228022802280224,1.502443590517425
0.3230923092309226,1.504968811960098
0.3233823382338228,1.5074960234153758
0.323672367236723,1.5100252253452193
0.3239623962396232,1.5125564182045619
0.3242524252425243,1.5150896024413782
0.3245424542454245,1.517624778496728
0.3248324832483247,1.5201619468048457
0.3251225122512249,1.5227011077931762
0.3254125412541251,1.5252422618824486
0.3257025702570253,1.527785409486735
0.3259925992599255,1.5303305510135021
0.3262826282628257,1.532877686863679
0.32657265726572593,1.53542681743171
0.32686268626862613,1.5379779431056153
0.32715271527152723,1.5405310642670507
0.32744274427442743,1.5430861812913472
0.32773277327732764,1.545643294547592
0.32802280228022784,1.548202404398669
0.32831283128312805,1.5507635112013192
0.32860286028602825,1.5533266153061909
0.32889288928892846,1.5558917170578963
0.32918291829182866,1.5584588167950675
0.32947294729472887,1.5610279148504034
0.3297629762976291,1.5635990115507303
0.3300530053005293,1.5661721072170478
0.33034303430343037,1.5687472021645859
0.3306330633063306,1.5713242967028418
0.3309230923092308,1.5739033911356541
0.331213121312131,1.5764844857612363
0.3315031503150312,1.57906758087223
0.3317931793179314,1.5816526767557553
0.3320832083208316,1.584239773693462
0.3323732373237318,1.586828871961571
0.332663266326632,1.5894199718309303
0.3329532953295322,1.5920130735670577
0.3332433243324333,1.594608177430192
0.3335333533353335,1.5972052836753285
0.3338233823382337,1.5998043925522816
0.3341134113411339,1.6024055043057197
0.33440344034403413,1.6050086191752135
0.33469346934693434,1.6076137373952812
0.33498349834983454,1.6102208591954312
0.33527352735273475,1.6128299848002092
0.33556355635563495,1.6154411144292384
0.33585358535853516,1.618054248297265
0.33614361436143536,1.6206693866142023
0.33643364336433645,1.6232865295851722
0.33672367236723666,1.6259056774105385
0.33701370137013686,1.6285268302859652
0.33730373037303707,1.6311499884024463
0.3375937593759373,1.6337751519463506
0.3378837883788375,1.6364023210994583
0.3381738173817377,1.6390314960390084
0.3384638463846379,1.641662676937729
0.3387538753875381,1.6442958639638858
0.3390439043904383,1.6469310572813138
0.3393339333933394,1.6495682570494652
0.3396239623962396,1.652207463423429
0.3399139913991398,1.6548486765539927
0.34020402040204,1.6574918965876657
0.3404940494049402,1.660137123666718
0.3407840784078404,1.662784357929219
0.3410741074107406,1.6654335995090745
0.34136413641364083,1.6680848485360609
0.34165416541654103,1.6707381051358603
0.34194419441944124,1.6733933694301006
0.34223422342234233,1.6760506415363892
0.34252425242524254,1.6787099215683348
0.34281428142814274,1.6813712096356057
0.34310431043104295,1.6840345058439465
0.34339433943394315,1.6866998102952175
0.34368436843684336,1.689367123087427
0.34397439743974356,1.692036444314765
0.34426442644264377,1.6947077740676384
0.344554455445544,1.6973811124326976
0.3448444844484442,1.7000564594928744
0.3451345134513444,1.702733815327411
0.3454245424542455,1.7054131800118986
0.3457145714571457,1.7080945536182883
0.3460046004600459,1.7107779362149484
0.3462946294629461,1.713463327866683
0.3465846584658463,1.7161507286347577
0.3468746874687465,1.718840138576937
0.3471647164716467,1.7215315577475137
0.3474547454745469,1.7242249861973342
0.3477447744774471,1.7269204239738294
0.3480348034803473,1.7296178711210501
0.3483248324832484,1.7323173276796877
0.3486148614861486,1.7350187936870969
0.3489048904890488,1.7377222691773444
0.34919491949194903,1.7404277541812199
0.34948494849484923,1.7431352487262688
0.34977497749774944,1.745844752836819
0.35006500650064964,1.7485562665340113
0.35035503550354985,1.7512697898358176
0.35064506450645005,1.7539853227570814
0.35093509350935026,1.756702865309528
0.35122512251225046,1.759422417501806
0.35151515151515156,1.7621439793395068
0.35180518051805176,1.7648675508251763
0.35209520952095197,1.7675931319583693
0.3523852385238522,1.7703207227356514
0.3526752675267524,1.7730503231506338
0.3529652965296526,1.7757819331939948
0.3532553255325528,1.778515552853505
0.353545354535453,1.7812511821140526
0.3538353835383532,1.7839888209576644
0.3541254125412534,1.7867284693635346
0.3544154415441545,1.7894701273080467
0.3547054705470547,1.7922137947647867
0.3549954995499549,1.794959471704584
0.3552855285528551,1.7977071580955204
0.3555755575557553,1.800456853902964
0.3558655865586555,1.8032085590895788
0.3561556155615557,1.8059622736153562
0.35644564456445593,1.8087179974376355
0.35673567356735614,1.8114757305111213
0.35702570257025634,1.8142354727879142
0.35731573157315655,1.8169972242175179
0.35760576057605764,1.819760984746882
0.35789578957895785,1.822526754320394
0.35818581858185805,1.8252945328799255
0.35847584758475826,1.8280643203648466
0.35876587658765846,1.8308361167120366
0.35905590559055867,1.833609921855914
0.35934593459345887,1.8363857357284534
0.3596359635963591,1.8391635582592054
0.3599259925992593,1.8419433893753168
0.3602160216021595,1.8447252290015483
0.3605060506050606,1.847509077060302
0.3607960796079608,1.8502949334716183
0.361086108610861,1.8530827981532254
0.3613761376137612,1.8558726710205387
0.3616661666166614,1.858664551986681
0.3619561956195616,1.8614584409625072
0.3622462246224618,1.864254337856618
0.362536253625362,1.8670522425753806
0.3628262826282622,1.8698521550229423
0.3631163116311624,1.872654075101254
0.36340634063406263,1.8754580027100827
0.3636963696369637,1.8782639377470378
0.36398639863986393,1.8810718801075694
0.36427642764276413,1.883881829685006
0.36456645664566434,1.8866937863705668
0.36485648564856454,1.8895077500533701
0.36514651465146475,1.8923237206204557
0.36543654365436495,1.8951416979568028
0.36572657265726516,1.897961681945342
0.36601660166016536,1.900783672466975
0.36630663066306557,1.9036076694005906
0.36659665966596666,1.906433672623082
0.36688668866886687,1.9092616820093486
0.36717671767176707,1.9120916974323352
0.3674667466746673,1.9149237187630344
0.3677567756775675,1.9177577458704989
0.3680468046804677,1.920593778621863
0.3683368336833679,1.9234318168823554
0.3686268626862681,1.9262718605153162
0.3689168916891683,1.9291139093822065
0.3692069206920685,1.9319579633426298
0.3694969496949687,1.9348040222543417
0.3697869786978698,1.9376520859732687
0.37007700770077,1.940502154353512
0.3703670367036702,1.9433542272473765
0.3706570657065704,1.9462083045053775
0.3709470947094706,1.9490643859762529
0.37123712371237083,1.9519224715069794
0.37152715271527104,1.954782560942787
0.37181718171817124,1.957644654127168
0.37210721072107145,1.960508750901897
0.37239723972397165,1.9633748511070421
0.37268726872687274,1.9662429545809768
0.37297729772977295,1.969113061160384
0.37326732673267315,1.9719851706802893
0.37355735573557336,1.9748592829740619
0.37384738473847356,1.9777353978734225
0.37413741374137377,1.9806135152084667
0.374427442744274,1.9834936348076693
0.3747174717471742,1.9863757564979039
0.3750075007500744,1.989259880104447
0.3752975297529746,1.992146005450997
0.3755875587558757,1.995034132359688
0.3758775877587759,1.9979242606510852
0.3761676167616761,2.000816390144218
0.3764576457645763,2.0037105206565844
0.3767476747674765,2.0066066520041588
0.3770377037703767,2.0095047840014053
0.3773277327732769,2.0124049164612905
0.3776177617761771,2.0153070491952962
0.3779077907790773,2.0182111820134243
0.37819781978197753,2.021117314724219
0.37848784878487773,2.0240254471347674
0.3787778777877788,2.0269355790507175
0.37906790679067903,2.0298477102762793
0.37935793579357924,2.0327618406142482
0.37964796479647944,2.0356779698660112
0.37993799379937965,2.0385960978315545
0.38022802280227985,2.041516224309476
0.38051805180518006,2.0444383490969953
0.38080808080808026,2.047362471989967
0.38109810981098047,2.050288592782885
0.3813881388138807,2.0532167112689006
0.38167816781678177,2.0561468272398282
0.38196819681968197,2.0590789404861467
0.3822582258225822,2.062013050797029
0.3825482548254824,2.064949157960336
0.3828382838283826,2.067887261762634
0.3831283128312828,2.070827361989201
0.383418341834183,2.073769458424036
0.3837083708370832,2.0767135508498726
0.3839983998399834,2.0796596390481845
0.3842884288428836,2.082607722799195
0.3845784578457838,2.08555780188189
0.3848684868486849,2.088509876074026
0.3851585158515851,2.09146394515213
0.3854485448544853,2.094420008891525
0.3857385738573855,2.0973780670663293
0.38602860286028573,2.1003381194494657
0.38631863186318594,2.1033001658126733
0.38660866086608614,2.106264205926512
0.38689868986898635,2.109230239560377
0.38718871887188655,2.112198266482502
0.38747874787478676,2.115168286459973
0.38776877687768785,2.1181402992587337
0.38805880588058805,2.1211143046435885
0.38834883488348826,2.1240903023782236
0.38863886388638846,2.127068292225208
0.38892889288928867,2.1300482739460005
0.3892189218921889,2.1330302473009617
0.3895089508950891,2.1360142120493584
0.3897989798979893,2.139000167949374
0.3900890089008895,2.141988114758118
0.3903790379037897,2.144978052231631
0.3906690669066899,2.147969980124893
0.390959095909591,2.1509638981918378
0.3912491249124912,2.1539598061853407
0.3915391539153914,2.1569577038572545
0.3918291829182916,2.159957590958399
0.3921192119211918,2.1629594672385726
0.392409240924092,2.1659633324465593
0.3926992699269922,2.1689691863301404
0.3929892989298924,2.1719770286360935
0.39327932793279263,2.17498685911021
0.39356935693569284,2.1779986774972953
0.39385938593859393,2.1810124835411813
0.39414941494149414,2.1840282769847184
0.39443944394439434,2.1870460575698107
0.39472947294729455,2.190065825037399
0.39501950195019475,2.1930875791274786
0.39530953095309496,2.1961113195791033
0.39559955995599516,2.1991370461303936
0.39588958895889537,2.2021647585185415
0.39617961796179557,2.2051944564798203
0.3964696469646958,2.2082261397495895
0.396759675967596,2.211259808062302
0.3970497049704971,2.2142954611515164
0.3973397339733973,2.2173330987498825
0.3976297629762975,2.2203727205891806
0.3979197919791977,2.223414326400303
0.3982098209820979,2.226457915913271
0.3984998499849981,2.2295034888572376
0.3987898789878983,2.232551044960498
0.3990799079907985,2.23560058395049
0.3993699369936987,2.238652105553806
0.3996599659965989,2.2417056094961954
0.3999499949995,2.244761095502579
0.4002400240024002,2.247818563297035
0.4005300530053004,2.2508780126028283
0.40082008200820063,2.253939443142411
0.40111011101110083,2.2570028546374172
0.40140014001400104,2.2600682468086783
0.40169016901690124,2.26313561937623
0.40198019801980145,2.2662049720593145
0.40227022702270165,2.269276304576387
0.40256025602560186,2.272349616645119
0.40285028502850206,2.275424907982414
0.40314031403140316,2.278502178304406
0.40343034303430336,2.2815814273264525
0.40372037203720357,2.2846626547631694
0.4040104010401038,2.2877458603284158
0.404300430043004,2.2908310437353037
0.4045904590459042,2.2939182046962046
0.4048804880488044,2.2970073429227544
0.4051705170517046,2.300098458125863
0.4054605460546048,2.3031915500157143
0.405750575057505,2.3062866183017716
0.4060406040604061,2.3093836626927935
0.4063306330633063,2.3124826828968144
0.4066206620662065,2.3155836786211825
0.4069106910691067,2.3186866495725433
0.4072007200720069,2.321791595456851
0.4074907490749071,2.3248985159793745
0.4077807780778073,2.328007410844698
0.40807080708070753,2.331118279756734
0.40836083608360774,2.3342311224187213
0.40865086508650794,2.3373459385332365
0.40894089408940903,2.340462727802195
0.40923092309230924,2.343581489926849
0.40952095209520945,2.346702224607808
0.40981098109810965,2.3498249315450357
0.41010101010100986,2.352949610437856
0.41039103910391006,2.3560762609849504
0.41068106810681027,2.3592048828843772
0.41097109710971047,2.3623354758335657
0.4112611261126107,2.365468039529324
0.4115511551155109,2.3686025736678444
0.4118411841184111,2.3717390779447096
0.4121312131213122,2.374877552054896
0.4124212421242124,2.3780179956927694
0.4127112711271126,2.3811604085521063
0.4130013001300128,2.3843047903260906
0.413291329132913,2.387451140707318
0.4135813581358132,2.3905994593877975
0.4138713871387134,2.3937497460589627
0.4141614161416136,2.3969020004116715
0.4144514451445138,2.4000562221362123
0.414741474147414,2.403212410922306
0.4150315031503151,2.4063705664591226
0.4153215321532153,2.4095306884352556
0.4156115611561155,2.4126927765387656
0.41590159015901573,2.415856830457158
0.41619161916191594,2.419022849877396
0.41648164816481614,2.422190834485904
0.41677167716771635,2.4253607839685714
0.41706170617061655,2.4285326980107573
0.41735173517351676,2.4317065762972954
0.41764176417641696,2.434882418512496
0.41793179317931717,2.4380602243401546
0.41822182218221826,2.4412399934635554
0.41851185118511847,2.4444217255654594
0.41880188018801867,2.447605420328138
0.4190919091909189,2.4507910774333554
0.4193819381938191,2.453978696562381
0.4196719671967193,2.457168277395987
0.4199619961996195,2.4603598196144616
0.4202520252025197,2.463553322897605
0.4205420542054199,2.466748786924738
0.4208320832083201,2.469946211374704
0.4211221122112212,2.4731455959258777
0.4214121412141214,2.4763469402561493
0.4217021702170216,2.4795502440429633
0.4219921992199218,2.482755506963292
0.422282228222822,2.485962728693652
0.4225722572257222,2.4891719089101088
0.42286228622862243,2.4923830472882753
0.42315231523152264,2.49559614350332
0.42344234423442284,2.498811197229968
0.42373237323732305,2.5020282081425065
0.42402240224022325,2.505247175914788
0.42431243124312434,2.508468100220238
0.42460246024602455,2.51169098073184
0.42489248924892475,2.51491581712217
0.42518251825182496,2.5181426090633785
0.42547254725472516,2.521371356227196
0.42576257625762537,2.5246020582849455
0.4260526052605256,2.527834714907537
0.4263426342634258,2.531069325765477
0.426632663266326,2.534305890528866
0.4269226922692262,2.5375444088674115
0.4272127212721273,2.5407848804504254
0.4275027502750275,2.5440273049468165
0.4277927792779277,2.5472716820251184
0.4280828082808279,2.550518011353475
0.4283728372837281,2.5537662925996507
0.4286628662866283,2.5570165254310293
0.4289528952895285,2.560268709514621
0.4292429242924287,2.5635228445170664
0.4295329532953289,2.5667789301046358
0.42982298229822913,2.570036965943236
0.43011301130112933,2.5732969516984108
0.4304030403040304,2.5765588870353557
0.43069306930693063,2.5798227716188924
0.43098309830983084,2.5830886051135065
0.43127312731273104,2.586356387183332
0.43156315631563125,2.5896261174921564
0.43185318531853145,2.5928977957034283
0.43214321432143166,2.5961714214802547
0.43243324332433186,2.5994469944854086
0.43272327232723207,2.6027245143813293
0.43301330133013227,2.6060039808301285
0.43330333033303337,2.6092853934936
0.43359335933593357,2.6125687520331926
0.4338833883388338,2.6158540561100563
0.434173417341734,2.619141305385017
0.4344634463446342,2.6224304995185883
0.4347534753475344,2.6257216381709716
0.4350435043504346,2.6290147210020627
0.4353335333533348,2.6323097476714494
0.435623562356235,2.635606717838424
0.4359135913591352,2.638905631161975
0.4362036203620354,2.6422064873007955
0.4364936493649365,2.6455092859132954
0.4367836783678367,2.6488140266575755
0.4370737073707369,2.652120709191466
0.4373637363736371,2.65542933317251
0.43765376537653733,2.6587398982579677
0.43794379437943753,2.662052404104823
0.43823382338233774,2.665366850369781
0.43852385238523794,2.668683236709279
0.43881388138813815,2.672001562779482
0.43910391039103835,2.6753218282362896
0.43939393939393945,2.6786440327353387
0.43968396839683965,2.6819681759319978
0.43997399739973986,2.6852942574813845
0.44026402640264006,2.688622277038359
0.44055405540554027,2.691952234257529
0.4408440844084405,2.695284128793251
0.4411341134113407,2.6986179602996345
0.4414241424142409,2.7019537284305444
0.4417141714171411,2.7052914328396036
0.4420042004200413,2.7086310731801957
0.4422942294229424,2.7119726491054723
0.4425842584258426,2.715316160268336
0.4428742874287428,2.718661606321474
0.443164316431643,2.7220089869173383
0.4434543454345432,2.725358301708157
0.4437443744374434,2.7287095503459304
0.4440344034403436,2.732062732482443
0.4443244324432438,2.735417847769257
0.444614461446144,2.7387748958577216
0.44490449044904423,2.74213387639897
0.44519451945194444,2.7454947890439274
0.44548454845484553,2.748857633443314
0.44577457745774574,2.7522224092476293
0.44606460646064594,2.7555891161071853
0.44635463546354615,2.758957753672089
0.44664466446644635,2.7623283215922467
0.44693469346934656,2.7657008195173716
0.44722472247224676,2.7690752470969815
0.44751475147514697,2.7724516039804046
0.44780478047804717,2.7758298898167806
0.4480948094809474,2.7792101042550628
0.44838483848384847,2.7825922469440245
0.4486748674867487,2.7859763175322456
0.4489648964896489,2.7893623156681397
0.4492549254925491,2.7927502409999394
0.4495449544954493,2.796140093175705
0.4498349834983495,2.7995318718433224
0.4501250125012497,2.802925576650509
0.4504150415041499,2.8063212072448147
0.4507050705070501,2.8097187632736254
0.4509950995099503,2.8131182443841642
0.4512851285128505,2.816519650223494
0.4515751575157516,2.8199229804385246
0.4518651865186518,2.823328234675993
0.452155215521552,2.826735412582502
0.45244524452445223,2.8301445138044943
0.45273527352735243,2.8335555379882655
0.45302530253025264,2.8369684847799634
0.45331533153315284,2.8403833538255934
0.45360536053605305,2.843800144771017
0.45389538953895325,2.847218857261954
0.45418541854185346,2.8506394909439883
0.45447544754475455,2.854062045462573
0.45476547654765476,2.8574865204630124
0.45505550555055496,2.8609129155904935
0.45534553455345517,2.8643412304900697
0.45563556355635537,2.8677714648066663
0.4559255925592556,2.8712036181850857
0.4562156215621558,2.8746376902700033
0.456505650565056,2.878073680705977
0.4567956795679562,2.8815115891374457
0.4570857085708564,2.8849514152087297
0.4573757375737566,2.8883931585640363
0.4576657665766577,2.8918368188474655
0.4579557955795579,2.8952823957029885
0.4582458245824581,2.8987298887744877
0.4585358535853583,2.902179297705732
0.4588258825882585,2.9056306221403827
0.4591159115911587,2.9090838617220047
0.4594059405940589,2.9125390160940587
0.45969596959695913,2.915996084899906
0.45998599859985934,2.919455067782815
0.46027602760275954,2.922915964385957
0.46056605660566063,2.9263787743524166
0.46085608560856084,2.929843497325172
0.46114611461146104,2.9333101329471307
0.46143614361436125,2.936778680861106
0.46172617261726145,2.9402491407098243
0.46201620162016166,2.9437215121359355
0.46230623062306186,2.9471957947820027
0.46259625962596207,2.950671988290513
0.4628862886288623,2.9541500923038755
0.4631763176317625,2.9576301064644257
0.4634663466346627,2.961112030414423
0.4637563756375638,2.964595863796062
0.464046404640464,2.9680816062514523
0.4643364336433642,2.9715692574226527
0.4646264626462644,2.975058816951648
0.4649164916491646,2.97855028448036
0.4652065206520648,2.982043659650649
0.465496549654965,2.9855389421043164
0.4657865786578652,2.989036131483101
0.4660766076607654,2.9925352274286867
0.4663666366636656,2.9960362295827068
0.4666566656665667,2.999539137586736
0.4669466946694669,3.003043951082294
0.4672367236723671,3.0065506697108586
0.46752675267526733,3.0100592931138572
0.46781678167816754,3.0135698209326702
0.46810681068106774,3.0170822528086343
0.46839683968396795,3.020596588383045
0.46868686868686815,3.024112827297153
0.46897689768976836,3.027630969192173
0.46926692669266856,3.031151013709282
0.46955695569556877,3.03467296048962
0.46984698469846986,3.038196809174298
0.47013701370137007,3.041722559404381
0.47042704270427027,3.045250210820916
0.4707170717071705,3.048779763064919
0.4710071007100707,3.052311215777376
0.4712971297129709,3.055844568599249
0.4715871587158711,3.059379821171475
0.4718771877187713,3.0629169731349695
0.4721672167216715,3.066456024130625
0.4724572457245717,3.0699969737993174
0.4727472747274728,3.0735398217819117
0.473037303730373,3.0770845677192353
0.4733273327332732,3.080631211252126
0.4736173617361734,3.0841797520213934
0.4739073907390736,3.0877301896678437
0.4741974197419738,3.0912825238322723
0.47448744874487403,3.094836754155464
0.47477747774777423,3.0983928802782006
0.47506750675067444,3.1019509018412554
0.47535753575357464,3.1055108184854037
0.47564756475647574,3.109072629851419
0.47593759375937594,3.1126363355800613
0.47622762276227615,3.1162019353121093
0.47651765176517635,3.1197694286883384
0.47680768076807656,3.123338815349528
0.47709770977097676,3.1269100949364623
0.47738773877387697,3.1304832670899363
0.4776777677767772,3.134058331450752
0.4779677967796774,3.1376352876597227
0.4782578257825776,3.1412141353576732
0.4785478547854778,3.14479487418544
0.4788378837883789,3.1483775037838875
0.4791279127912791,3.151962023793871
0.4794179417941793,3.1555484338562847
0.4797079707970795,3.159136733612037
0.4799979997999797,3.162726922702058
0.4802880288028799,3.166319000767296
0.4805780578057801,3.1699129674487283
0.4808680868086803,3.1735088223873515
0.4811581158115805,3.177106565224197
0.4814481448144807,3.180706195600317
0.4817381738173818,3.1843077131568016
0.482028202820282,3.1879111175347563
0.48231823182318223,3.1915164083753322
0.48260826082608244,3.1951235853197146
0.48289828982898264,3.198732648009117
0.48318831883188285,3.2023435960847926
0.48347834783478305,3.2059564291880362
0.48376837683768326,3.209571146960172
0.48405840584058346,3.2131877490425764
0.48434843484348367,3.2168062350766613
0.48463846384638387,3.220426604703881
0.48492849284928496,3.2240488575657453
0.48521852185218517,3.227672993303788
0.4855085508550854,3.231299011559612
0.4857985798579856,3.2349269119748594
0.4860886088608858,3.238556694191224
0.486378637863786,3.242188357850451
0.4866686668666862,3.245821902594338
0.4869586958695864,3.249457328064738
0.4872487248724866,3.253094633903557
0.4875387538753868,3.256733819752759
0.4878287828782879,3.2603748852543744
0.4881188118811881,3.26401783005047
0.4884088408840883,3.2676626537831934
0.4886988698869885,3.27130935609475
0.4889888988898887,3.274957936627406
0.48927892789278893,3.2786083950234923
0.48956895689568913,3.2822607309254055
0.48985898589858934,3.28591494397561
0.49014901490148954,3.289571033816637
0.49043904390438975,3.2932290000910873
0.49072907290728995,3.2968888424416334
0.49101910191019105,3.3005505605110246
0.49130913091309125,3.3042141539420666
0.49159915991599146,3.307879622377657
0.49188918891889166,3.3115469654607614
0.49217921792179187,3.315216182834425
0.4924692469246921,3.318887274141767
0.4927592759275923,3.3225602390259907
0.4930493049304925,3.3262350771303764
0.4933393339333927,3.3299117880982863
0.4936293629362929,3.3335903715731674
0.493919391939194,3.3372708271985543
0.4942094209420942,3.340953154618051
0.4944994499449944,3.3446373534753637
0.4947894789478946,3.3483234234142816
0.4950795079507948,3.352011364078681
0.495369536953695,3.3557011751125305
0.4956595659565952,3.3593928561598894
0.4959495949594954,3.3630864068649062
0.4962396239623956,3.3667818268718244
0.49652965296529583,3.3704791158249843
0.49681968196819604,3.3741782733688184
0.49710971097109713,3.377879299147863
0.49739973997399733,3.3815821928067367
0.49768976897689754,3.3852869539901707
0.49797979797979774,3.3889935823429935
0.49826982698269795,3.392702077510133
0.49855985598559815,3.3964124391366215
0.49884988498849836,3.400124666867595
0.49913991399139856,3.403838760348289
0.49942994299429877,3.4075547192240516
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312
0.499719971997199,3.4112725431403312


==> fig/data/ground-truth-csvs/ground-truth_4_4_orange.csv <==
x,y
-0.49971997199720164,2.6412086706969333
-0.49942994299430055,2.6383036775812947
-0.49913991399139945,2.635400176559325
-0.49884988498849836,2.6324981678185075
-0.4985598559856008,2.6295976515464576
-0.4982698269826997,2.6266986279308404
-0.49797979797979863,2.6238010971595007
-0.49768976897689754,2.620905059420372
-0.497399739974,2.6180105149015263
-0.4971097109710989,2.615117463791076
-0.4968196819681978,2.6122259062773137
-0.4965296529652967,2.609335842548622
-0.4962396239623992,2.6064472727935124
-0.4959495949594981,2.603560197200543
-0.495659565956597,2.6006746159584457
-0.4953695369536959,2.59779052925604
-0.4950795079507948,2.594907937282255
-0.49478947894789727,2.592026840226146
-0.49449944994499617,2.589147238276812
-0.4942094209420951,2.5862691316235256
-0.493919391939194,2.583392520455641
-0.49362936293629645,2.580517404962642
-0.49333933393339535,2.5776437853340517
-0.49304930493049426,2.5747716617595633
-0.49275927592759317,2.5719010344289512
-0.4924692469246921,2.569031903532095
-0.49217921792179453,2.566164269258999
-0.49188918891889344,2.5632981317997037
-0.49159915991599235,2.560433491344417
-0.49130913091309125,2.557570348083427
-0.4910191019101937,2.554708702207145
-0.4907290729072926,2.5518485539060154
-0.4904390439043915,2.5489899033706496
-0.49014901490149043,2.5461327507917355
-0.48985898589858934,2.5432770963600593
-0.4895689568956918,2.5404229402665286
-0.4892789278927907,2.537570282702081
-0.4889888988898896,2.5347191238578177
-0.4886988698869885,2.531869463924914
-0.488408840884091,2.5290213030946638
-0.4881188118811899,2.526174641558389
-0.4878287828782888,2.5233294795075714
-0.4875387538753877,2.520485817133767
-0.48724872487249016,2.5176436546286456
-0.48695869586958906,2.5148029921839052
-0.48666866686668797,2.5119638299914
-0.4863786378637869,2.509126168243055
-0.4860886088608858,2.5062900071308856
-0.48579857985798824,2.5034553468470193
-0.48550855085508715,2.5006221875836085
-0.48521852185218606,2.4977905295329594
-0.48492849284928496,2.494960372887446
-0.4846384638463874,2.4921317178395506
-0.48434843484348633,2.489304564581778
-0.48405840584058524,2.486478913306784
-0.48376837683768414,2.48365476420729
-0.48347834783478305,2.480832117476101
-0.4831883188318855,2.4780109733061293
-0.4828982898289844,2.475191331890307
-0.4826082608260833,2.472373193421712
-0.48231823182318223,2.4695565580934855
-0.4820282028202847,2.466741426098872
-0.4817381738173836,2.4639277976311305
-0.4814481448144825,2.4611156728836665
-0.4811581158115814,2.458305052049945
-0.4808680868086803,2.4554959353235084
-0.4805780578057828,2.452688322898002
-0.4802880288028817,2.4498822149670807
-0.4799979997999806,2.4470776117245423
-0.4797079707970795,2.4442745133642414
-0.47941794179418196,2.441472920080128
-0.47912791279128086,2.4386728320661653
-0.47883788378837977,2.4358742495164494
-0.4785478547854787,2.433077172625134
-0.47825782578258114,2.4302816015864677
-0.47796779677968004,2.427487536594702
-0.47767776777677895,2.4246949778442284
-0.47738773877387786,2.4219039255294854
-0.47709770977097676,2.4191143798449826
-0.4768076807680792,2.4163263409853197
-0.47651765176517813,2.413539809145101
-0.47622762276227704,2.4107547845190624
-0.47593759375937594,2.407971267301986
-0.4756475647564784,2.405189257688741
-0.4753575357535773,2.4024087558741978
-0.4750675067506762,2.399629762053355
-0.4747774777477751,2.3968522764212556
-0.47448744874487403,2.394076299173004
-0.4741974197419765,2.3913018305037888
-0.4739073907390754,2.3885288706087957
-0.4736173617361743,2.385757419683337
-0.4733273327332732,2.3829874779227604
-0.47303730373037567,2.380219045522497
-0.4727472747274746,2.377452122677972
-0.4724572457245735,2.3746867095847293
-0.4721672167216724,2.3719228064383513
-0.47187718771877485,2.369160413434496
-0.47158715871587376,2.366399530768813
-0.47129712971297266,2.3636401586370694
-0.47100710071007157,2.360882297235067
-0.4707170717071705,2.3581259467586557
-0.47042704270427294,2.3553711074037618
-0.47013701370137184,2.3526177793662972
-0.46984698469847075,2.349865962842289
-0.46955695569556966,2.347115658027789
-0.4692669266926721,2.3443668651189236
-0.468976897689771,2.3416195843117977
-0.46868686868686993,2.338873815802628
-0.46839683968396884,2.336129559787658
-0.46810681068106774,2.3333868164631735
-0.4678167816781702,2.3306455860255255
-0.4675267526752691,2.327905868671045
-0.467236723672368,2.3251676645961683
-0.4669466946694669,2.3224309739973528
-0.4666566656665694,2.3196957970711134
-0.4663666366636683,2.316962134013947
-0.4660766076607672,2.314229985022446
-0.4657865786578661,2.311499350293224
-0.465496549654965,2.3087702300229282
-0.46520652065206747,2.3060426244082635
-0.4649164916491664,2.303316533645906
-0.4646264626462653,2.3005919579326277
-0.4643364336433642,2.297868897465214
-0.46404640464046665,2.2951473524405026
-0.46375637563756555,2.2924273230552976
-0.46346634663466446,2.2897088095064975
-0.46317631763176337,2.286991811991007
-0.4628862886288658,2.2842763307057816
-0.46259625962596473,2.281562365847739
-0.46230623062306364,2.2788499176138854
-0.46201620162016255,2.2761389862012327
-0.46172617261726145,2.273429571806815
-0.4614361436143639,2.2707216746277106
-0.4611461146114628,2.268015294860956
-0.4608560856085617,2.2653104327036733
-0.46056605660566063,2.2626070883529805
-0.4602760276027631,2.259905262006038
-0.459985998599862,2.2572049538599592
-0.4596959695969609,2.2545061641119375
-0.4594059405940598,2.25180889295916
-0.4591159115911587,2.2491131405988285
-0.4588258825882612,2.2464189072281804
-0.4585358535853601,2.243726193044402
-0.458245824582459,2.2410349982447513
-0.4579557955795579,2.2383453230264783
-0.45766576657666036,2.2356571675868615
-0.45737573757375927,2.2329705321231255
-0.4570857085708582,2.2302854168325625
-0.4567956795679571,2.227601821912453
-0.456505650565056,2.2249197475600773
-0.45621562156215845,2.2222391939727433
-0.45592559255925735,2.2195601613476974
-0.45563556355635626,2.2168826498822503
-0.45534553455345517,2.214206659773691
-0.4550555055505576,2.211532191219328
-0.45476547654765653,2.208859244416406
-0.45447544754475544,2.206187819562228
-0.45418541854185435,2.203517916854072
-0.4538953895389568,2.200849536489229
-0.4536053605360557,2.198182678664922
-0.4533153315331546,2.195517343578429
-0.4530253025302535,2.1928535314269966
-0.45273527352735243,2.1901912424078587
-0.4524452445244549,2.1875304767182606
-0.4521552155215538,2.1848712345553727
-0.4518651865186527,2.1822135161164105
-0.4515751575157516,2.1795573215985558
-0.4512851285128541,2.1769026511989913
-0.450995099509953,2.174249505114822
-0.4507050705070519,2.171597883543195
-0.4504150415041508,2.1689477866812137
-0.4501250125012497,2.1662992147259623
-0.44983498349835216,2.163652167874521
-0.44954495449545107,2.1610066463238846
-0.44925492549255,2.1583626502710818
-0.4489648964896489,2.1557201799130956
-0.44867486748675134,2.153079235446899
-0.44838483848385025,2.150439817069375
-0.44809480948094915,2.1478019249774367
-0.44780478047804806,2.145165559367944
-0.44751475147514697,2.1425307204377217
-0.4472247224722494,2.139897408383582
-0.44693469346934833,2.1372656234022376
-0.44664466446644724,2.134635365690424
-0.44635463546354615,2.132006635444819
-0.4460646064606486,2.1293794328620774
-0.4457745774577475,2.126753758138752
-0.4454845484548464,2.1241296114714134
-0.4451945194519453,2.1215069930565664
-0.4449044904490478,2.118885903090688
-0.4446144614461467,2.116266341770151
-0.4443244324432456,2.1136483092913325
-0.4440344034403445,2.1110318058505446
-0.4437443744374434,2.1084168316440457
-0.44345434543454587,2.1058033868680583
-0.4431643164316448,2.1031914717186915
-0.4428742874287437,2.100581086392058
-0.4425842584258426,2.0979722310841904
-0.44229422942294505,2.095364905991083
-0.44200420042004396,2.0927591113086077
-0.44171417141714286,2.090154847232635
-0.44142414241424177,2.0875521139589504
-0.4411341134113407,2.0849509116832734
-0.44084408440844314,2.0823512406012754
-0.44055405540554204,2.0797531009084995
-0.44026402640264095,2.0771564928004786
-0.43997399739973986,2.074561416472653
-0.4396839683968423,2.0719678721204073
-0.4393939393939412,2.069375859938995
-0.43910391039104013,2.0667853801236484
-0.43881388138813904,2.0641964328695037
-0.4385238523852415,2.0616090183716347
-0.4382338233823404,2.059023136824976
-0.4379437943794393,2.056438788424437
-0.4376537653765382,2.0538559733648203
-0.4373637363736371,2.0512746918408444
-0.4370737073707396,2.0486949440471576
-0.4367836783678385,2.046116730178259
-0.4364936493649374,2.0435400504286134
-0.4362036203620363,2.040964904992575
-0.43591359135913876,2.038391294064419
-0.43562356235623767,2.035819217838267
-0.4353335333533366,2.0332486765081987
-0.4350435043504355,2.030679670268174
-0.4347534753475344,2.028112199312052
-0.43446344634463685,2.025546263833603
-0.43417341734173576,2.022981864026437
-0.43388338833883466,2.020419000084112
-0.43359335933593357,2.0178576722000567
-0.43330333033303603,2.015297880567609
-0.43301330133013494,2.012739625379934
-0.43272327232723384,2.0101829068301407
-0.43243324332433275,2.0076277251112007
-0.43214321432143166,2.005074080415967
-0.4318531853185341,2.0025219729371897
-0.431563156315633,1.999971402867441
-0.43127312731273193,1.9974223703992229
-0.43098309830983084,1.9948748757248944
-0.4306930693069333,1.9923289190367024
-0.4304030403040322,1.9897845005267072
-0.4301130113011311,1.9872416203868937
-0.42982298229823,1.9847002788090935
-0.4295329532953325,1.9821604759850209
-0.4292429242924314,1.9796222121061915
-0.4289528952895303,1.9770854873640424
-0.4286628662866292,1.9745503019498454
-0.4283728372837281,1.972016656054729
-0.42808280828083056,1.9694845498696936
-0.42779277927792947,1.966953983585534
-0.4275027502750284,1.9644249573929522
-0.4272127212721273,1.9618974714824746
-0.42692269226922974,1.959371526044496
-0.42663266326632865,1.9568471212691942
-0.42634263426342756,1.9543242573466455
-0.42605260526052646,1.9518029344667458
-0.42576257625762537,1.9492831528192267
-0.42547254725472783,1.9467649125936735
-0.42518251825182674,1.9442482139794457
-0.42489248924892564,1.9417330571657891
-0.42460246024602455,1.9392194423417606
-0.424312431243127,1.9367073696962587
-0.4240224022402259,1.934196839417948
-0.4237323732373248,1.9316878516953715
-0.42344234423442373,1.9291804067168714
-0.42315231523152264,1.9266745046706064
-0.4228622862286251,1.9241701457445666
-0.422572257225724,1.921667330126497
-0.4222822282228229,1.9191660580040104
-0.4219921992199218,1.9166663295645046
-0.4217021702170243,1.9141681449952013
-0.4214121412141232,1.9116715044830692
-0.4211221122112221,1.90917640821493
-0.420832083208321,1.9066828563773865
-0.42054205420542345,1.9041908491568527
-0.42025202520252236,1.9017003867394788
-0.41996199619962127,1.8992114693112614
-0.4196719671967202,1.8967240970579655
-0.4193819381938191,1.8942382701651392
-0.41909190919092154,1.8917539888181327
-0.41880188018802045,1.8892712532020197
-0.41851185118511935,1.8867900635017048
-0.41822182218221826,1.8843104199018503
-0.4179317931793207,1.881832322586908
-0.4176417641764196,1.8793557717410416
-0.41735173517351853,1.87688076754824
-0.41706170617061744,1.874407310192233
-0.41677167716771635,1.8719353998565145
-0.4164816481648188,1.8694650367243544
-0.4161916191619177,1.8669962209787212
-0.4159015901590166,1.864528952802394
-0.4156115611561155,1.862063232377881
-0.415321532153218,1.8595990598874577
-0.4150315031503169,1.8571364355130875
-0.4147414741474158,1.8546753594365306
-0.4144514451445147,1.8522158318392696
-0.4141614161416136,1.8497578529025196
-0.4138713871387161,1.8473014228072497
-0.413581358135815,1.8448465417341018
-0.4132913291329139,1.8423932098635003
-0.4130013001300128,1.8399414273755772
-0.41271127112711525,1.8374911944502021
-0.41242124212421416,1.8350425112669078
-0.41213121312131307,1.8325953780049973
-0.411841184118412,1.8301497948434673
-0.41155115511551443,1.8277057619610426
-0.41126112611261334,1.8252632795360968
-0.41097109710971225,1.822822347746763
-0.41068106810681115,1.8203829667708553
-0.41039103910391006,1.8179451367858834
-0.4101010101010125,1.8155088579690686
-0.4098109810981114,1.813074130497267
-0.40952095209521033,1.8106409545470785
-0.40923092309230924,1.8082093302947646
-0.4089408940894117,1.8057792579162888
-0.4086508650865106,1.8033507375872333
-0.4083608360836095,1.800923769482911
-0.4080708070807084,1.7984983537782862
-0.4077807780778073,1.7960744906479884
-0.4074907490749098,1.7936521802663312
-0.4072007200720087,1.7912314228072317
-0.4069106910691076,1.7888122184443178
-0.4066206620662065,1.7863945673508528
-0.40633063306330897,1.783978469699768
-0.4060406040604079,1.7815639256635847
-0.4057505750575068,1.7791509354145219
-0.4054605460546057,1.776739499124418
-0.40517051705170815,1.7743296169647662
-0.40488048804880705,1.7719212891066345
-0.40459045904590596,1.7695145157207752
-0.40430043004300487,1.7671092969775435
-0.4040104010401038,1.7647056330469173
-0.40372037203720623,1.7623035240985074
-0.40343034303430514,1.7599029703014832
-0.40314031403140405,1.7575039718246765
-0.40285028502850295,1.7551065288365069
-0.4025602560256054,1.752710641505012
-0.4022702270227043,1.750316309997771
-0.4019801980198032,1.7479235344820134
-0.40169016901690213,1.7455323151245357
-0.40140014001400104,1.7431426520917226
-0.4011101110111035,1.7407545455495548
-0.4008200820082024,1.7383679956635374
-0.4005300530053013,1.735983002598801
-0.4002400240024002,1.7335995665200268
-0.3999499949995027,1.731217687591479
-0.3996599659966016,1.728837365976926
-0.3993699369937005,1.7264586018397468
-0.3990799079907994,1.7240813953428533
-0.3987898789878983,1.7217057466487045
-0.39849984998500076,1.7193316559193192
-0.39820982098209967,1.7169591233162012
-0.3979197919791986,1.7145881490004418
-0.3976297629762975,1.712218733132643
-0.39733973397339994,1.709850875872948
-0.39704970497049885,1.7074845773809681
-0.39675967596759776,1.7051198378158834
-0.39646964696469666,1.7027566573363662
-0.3961796179617991,1.7003950361006115
-0.39588958895889803,1.6980349742662646
-0.39559955995599694,1.695676471990518
-0.39530953095309584,1.6933195294300398
-0.39501950195019475,1.6909641467409846
-0.3947294729472972,1.6886103240790051
-0.3944394439443961,1.6862580615991791
-0.394149414941495,1.6839073594561094
-0.39385938593859393,1.6815582178038473
-0.3935693569356964,1.6792106367959232
-0.3932793279327953,1.6768646165852712
-0.3929892989298942,1.6745201573243313
-0.3926992699269931,1.6721772591649706
-0.392409240924092,1.669835922258497
-0.3921192119211945,1.6674961467556724
-0.3918291829182934,1.6651579328066355
-0.3915391539153923,1.662821280561003
-0.3912491249124912,1.6604861901677934
-0.39095909590959366,1.6581526617754572
-0.39066906690669256,1.655820695531799
-0.39037903790379147,1.6534902915840795
-0.3900890089008904,1.6511614500789404
-0.3897989798979893,1.648834171162412
-0.38950895089509174,1.646508454979931
-0.38921892189219065,1.6441843016762576
-0.38892889288928956,1.6418617113955818
-0.38863886388638846,1.6395406842814422
-0.3883488348834909,1.6372212204767573
-0.38805880588058983,1.63490332012375
-0.38776877687768874,1.6325869833640445
-0.38747874787478764,1.6302722103385918
-0.3871887188718901,1.6279590011876974
-0.386898689868989,1.6256473560509475
-0.3866086608660879,1.6233372750673032
-0.3863186318631868,1.6210287583750285
-0.38602860286028573,1.6187218061116992
-0.3857385738573882,1.6164164184142151
-0.3854485448544871,1.6141125954187219
-0.385158515851586,1.6118103372607098
-0.3848684868486849,1.609509644074939
-0.38457845784578737,1.6072105159954655
-0.3842884288428863,1.6049129531555655
-0.3839983998399852,1.602616955687833
-0.3837083708370841,1.6003225237241037
-0.383418341834183,1.5980296573954642
-0.38312831283128546,1.595738356832263
-0.38283828382838436,1.5934486221640358
-0.38254825482548327,1.5911604535195985
-0.3822582258225822,1.5888738510269735
-0.38196819681968464,1.5865888148134164
-0.38167816781678354,1.5843053450053388
-0.38138813881388245,1.5820234417284063
-0.38109810981098136,1.5797431051074575
-0.38080808080808026,1.577464335266521
-0.3805180518051827,1.5751871323288176
-0.38022802280228163,1.5729114964166866
-0.37993799379938054,1.5706374276516828
-0.37964796479647944,1.5683649261544985
-0.3793579357935819,1.566093992044988
-0.3790679067906808,1.5638246254420944
-0.3787778777877797,1.561556826463941
-0.3784878487848786,1.559290595227758
-0.3781978197819811,1.557025931849904
-0.37790779077908,1.5547628364457937
-0.3776177617761789,1.5525013091299908
-0.3773277327732778,1.550241350016127
-0.3770377037703767,1.5479829592169172
-0.37674767476747917,1.5457261368441624
-0.3764576457645781,1.5434708830086756
-0.376167616761677,1.5412171978203741
-0.3758775877587759,1.5389650813882032
-0.37558755875587835,1.5367145338201595
-0.37529752975297725,1.534465555223216
-0.37500750075007616,1.5322181457034123
-0.37471747174717507,1.52997230536578
-0.374427442744274,1.5277280343143487
-0.37413741374137643,1.5254853326521527
-0.37384738473847534,1.5232442004811555
-0.37355735573557425,1.5210046379023399
-0.37326732673267315,1.5187666450156325
-0.3729772977297756,1.5165302219199257
-0.3726872687268745,1.5142953687130012
-0.37239723972397343,1.5120620854916218
-0.37210721072107233,1.5098303723514506
-0.3718171817181748,1.5076002293870774
-0.3715271527152737,1.505371656691942
-0.3712371237123726,1.5031446543584206
-0.3709470947094715,1.5009192224777506
-0.3706570657065704,1.4986953611400375
-0.3703670367036729,1.4964730704342577
-0.3700770077007718,1.4942523504481826
-0.3697869786978707,1.4920332012684694
-0.3694969496949696,1.48981562298058
-0.36920692069207206,1.487599615668804
-0.36891689168917097,1.4853851794161825
-0.3686268626862699,1.4831723143045943
-0.3683368336833688,1.4809610204146788
-0.3680468046804677,1.4787512978258408
-0.36775677567757015,1.4765431466162537
-0.36746674667466905,1.4743365668627846
-0.36717671767176796,1.4721315586410781
-0.36688668866886687,1.4699281220254794
-0.3665966596659693,1.467726257089056
-0.36630663066306823,1.4655259639035165
-0.36601660166016714,1.4633272425393005
-0.36572657265726605,1.461130093065495
-0.36543654365436495,1.4589345155498439
-0.3651465146514674,1.456740510058747
-0.3648564856485663,1.4545480766571828
-0.3645664566456652,1.4523572154087938
-0.36427642764276413,1.4501679263758072
-0.3639863986398666,1.447980209619054
-0.3636963696369655,1.4457940651978904
-0.3634063406340644,1.4436094931702812
-0.3631163116311633,1.4414264935927217
-0.3628262826282658,1.4392450665202539
-0.3625362536253647,1.437065212006391
-0.3622462246224636,1.434886930103197
-0.3619561956195625,1.4327102208612081
-0.3616661666166614,1.430535084329435
-0.36137613761376386,1.4283615205553648
-0.36108610861086277,1.4261895295848785
-0.3607960796079617,1.4240191114623355
-0.3605060506050606,1.4218502662304933
-0.36021602160216304,1.4196829939305229
-0.35992599259926195,1.4175172946019299
-0.35963596359636085,1.415353168282635
-0.35934593459345976,1.4131906150088938
-0.35905590559055867,1.4110296348152966
-0.3587658765876611,1.408870227734767
-0.35847584758476003,1.4067123937984845
-0.35818581858185894,1.4045561330359606
-0.35789578957895785,1.4024014454749587
-0.3576057605760603,1.400248331141512
-0.3573157315731592,1.398096790059837
-0.3570257025702581,1.3959468222524172
-0.356735673567357,1.3937984277399198
-0.35644564456445593,1.3916516065411924
-0.3561556155615584,1.3895063586732628
-0.3558655865586573,1.387362684151257
-0.3555755575557562,1.3852205829884772
-0.3552855285528551,1.3830800551963165
-0.35499549954995757,1.380941100784277
-0.3547054705470565,1.378803719759882
-0.3544154415441554,1.3766679121287575
-0.3541254125412543,1.3745336778945452
-0.35383538353835675,1.3724010170589171
-0.35354535453545566,1.3702699296214929
-0.35325532553255456,1.3681404155799124
-0.35296529652965347,1.3660124749297546
-0.3526752675267524,1.3638861076645332
-0.35238523852385484,1.3617613137756912
-0.35209520952095374,1.359638093252517
-0.35180518051805265,1.3575164460822176
-0.35151515151515156,1.3553963722498368
-0.351225122512254,1.3532778717382619
-0.3509350935093529,1.3511609445281427
-0.35064506450645183,1.3490455905979626
-0.35035503550355074,1.346931809923951
-0.35006500650064964,1.3448196024800825
-0.3497749774977521,1.342708968238065
-0.349484948494851,1.340599907167257
-0.3491949194919499,1.338492419234738
-0.3489048904890488,1.336386504405223
-0.3486148614861513,1.3342821626410688
-0.3483248324832502,1.3321793939021898
-0.3480348034803491,1.330078198146127
-0.347744774477448,1.3279785753279618
-0.3474547454745469,1.3258805254003065
-0.34716471647164937,1.3237840483132952
-0.3468746874687483,1.3216891440144984
-0.3465846584658472,1.3195958124489884
-0.3462946294629461,1.3175040535592533
-0.34600460046004855,1.3154138672852032
-0.34571457145714746,1.31332525356408
-0.34542454245424636,1.3112382123305253
-0.34513451345134527,1.309152743516494
-0.34484448444844773,1.3070688470512535
-0.34455445544554664,1.3049865228612996
-0.34426442644264554,1.3029057708704197
-0.34397439743974445,1.3008265909996046
-0.34368436843684336,1.2987489831670334
-0.3433943394339458,1.2966729472880643
-0.3431043104310447,1.2945984832751416
-0.34281428142814363,1.2925255910378615
-0.34252425242524254,1.2904542704828796
-0.342234223422345,1.2883845215139147
-0.3419441944194439,1.2863163440316534
-0.3416541654165428,1.284249737933819
-0.3413641364136417,1.2821847031150717
-0.3410741074107406,1.280121239467
-0.3407840784078431,1.2780593468781034
-0.340494049404942,1.2759990252336968
-0.3402040204020409,1.2739402744159753
-0.3399139913991398,1.2718830943039188
-0.33962396239624226,1.2698274847732887
-0.33933393339334117,1.2677734456965395
-0.3390439043904401,1.2657209769428717
-0.338753875387539,1.263670078378142
-0.33846384638464144,1.261620749864857
-0.33817381738174035,1.2595729912620823
-0.33788378837883926,1.2575268024254938
-0.33759375937593816,1.25548218320729
-0.33730373037303707,1.2534391334561648
-0.33701370137013953,1.2513976530172923
-0.33672367236723844,1.2493577417322281
-0.33643364336433734,1.247319399438967
-0.33614361436143625,1.2452826259718421
-0.3358535853585387,1.2432474211615232
-0.3355635563556376,1.2412137848349132
-0.3352735273527365,1.239181716815207
-0.33498349834983543,1.237151216921792
-0.33469346934693434,1.2351222849702215
-0.3344034403440368,1.2330949207721942
-0.3341134113411357,1.2310691241354574
-0.3338233823382346,1.2290448948638513
-0.3335333533353335,1.2270222327572151
-0.333243324332436,1.2250011376113747
-0.3329532953295349,1.222981609218041
-0.3326632663266338,1.220963647364861
-0.3323732373237327,1.2189472518353164
-0.3320832083208316,1.2169324224086926
-0.33179317931793406,1.2149191588600587
-0.33150315031503297,1.21290746096016
-0.3312131213121319,1.2108973284754647
-0.3309230923092308,1.2088887611680628
-0.33063306330633324,1.2068817587956522
-0.33034303430343215,1.2048763211114315
-0.33005300530053105,1.2028724478641493
-0.32976297629762996,1.2008701387979952
-0.3294729472947324,1.1988693936525863
-0.32918291829183133,1.1968702121628623
-0.32889288928893023,1.1948725940591243
-0.32860286028602914,1.1928765390669331
-0.32831283128312805,1.190882046907075
-0.3280228022802305,1.1888891172955256
-0.3277327732773294,1.1868977499433475
-0.3274427442744283,1.1849079445567263
-0.32715271527152723,1.1829197008368637
-0.3268626862686297,1.1809330184799567
-0.3265726572657286,1.178947897177089
-0.3262826282628275,1.1769643366142677
-0.3259925992599264,1.174982336472313
-0.3257025702570253,1.1730018964268238
-0.3254125412541278,1.1710230161481359
-0.3251225122512267,1.1690456953012138
-0.3248324832483256,1.1670699335456851
-0.3245424542454245,1.1650957305357243
-0.32425242524252695,1.1631230859200345
-0.32396239623962586,1.1611519993417294
-0.32367236723672477,1.1591824704383649
-0.3233823382338237,1.1572144988418283
-0.3230923092309226,1.1552480841782942
-0.32280228022802504,1.1532832260681827
-0.32251225122512395,1.1513199241260448
-0.32222222222222285,1.1493581779605884
-0.32193219321932176,1.1473979871745656
-0.3216421642164242,1.14543935136474
-0.3213521352135231,1.1434822701217702
-0.32106210621062203,1.1415267430302356
-0.32077207720772094,1.139572769668519
-0.3204820482048234,1.1376203496087733
-0.3201920192019223,1.1356694824168
-0.3199019901990212,1.133720167652078
-0.3196119611961201,1.1317724048676387
-0.319321932193219,1.1298261936100162
-0.3190319031903215,1.1278815334192025
-0.3187418741874204,1.1259384238285195
-0.3184518451845193,1.1239968643646427
-0.3181618161816182,1.122056854547477
-0.31787178717872067,1.1201183938901185
-0.3175817581758196,1.1181814818987312
-0.3172917291729185,1.1162461180725622
-0.3170017001700174,1.114312301903819
-0.3167116711671163,1.1123800328776132
-0.31642164216421875,1.1104493104719046
-0.31613161316131766,1.1085201341573743
-0.31584158415841657,1.1065925033974406
-0.3155515551555155,1.1046664176481251
-0.31526152615261793,1.102741876358017
-0.31497149714971684,1.1008188789681357
-0.31468146814681575,1.0988974249119468
-0.31439143914391465,1.0969775136152298
-0.31410141014101356,1.0950591444960165
-0.313811381138116,1.0931423169645293
-0.3135213521352149,1.091227030423053
-0.31323132313231383,1.0893132842659339
-0.31294129412941274,1.0874010778794534
-0.3126512651265152,1.0854904106417742
-0.3123612361236141,1.0835812819228068
-0.312071207120713,1.081673691084211
-0.3117811781178119,1.0797676374792626
-0.3114911491149144,1.077863120452799
-0.3112011201120133,1.0759601393410811
-0.3109110911091122,1.0740586934717944
-0.3106210621062111,1.0721587821639103
-0.31033103310331,1.0702604047276174
-0.31004100410041247,1.0683635604642474
-0.30975097509751137,1.0664682486661368
-0.3094609460946103,1.0645744686166232
-0.3091709170917092,1.062682219589902
-0.30888088808881164,1.0607915008509687
-0.30859085908591055,1.0589023116554717
-0.30830083008300946,1.0570146512497092
-0.30801080108010837,1.0551285188704829
-0.30772077207720727,1.05324391374502
-0.30743074307430973,1.0513608350908967
-0.30714071407140864,1.0494792821158916
-0.30685068506850754,1.0475992540179724
-0.30656065606560645,1.045720749985151
-0.3062706270627089,1.0438437691954134
-0.3059805980598078,1.0419683108165705
-0.3056905690569067,1.040094374006243
-0.30540054005400563,1.0382219579117127
-0.3051105110511081,1.0363510616698486
-0.304820482048207,1.0344816844069566
-0.3045304530453059,1.03261382523876
-0.3042404240424048,1.0307474832702452
-0.3039503950395037,1.028882657595575
-0.3036603660366062,1.0270193472980005
-0.3033703370337051,1.0251575514497018
-0.303080308030804,1.0232972691117697
-0.3027902790279029,1.021438499334045
-0.30250025002500536,1.01958124115504
-0.30221022102210426,1.0177254936017792
-0.30192019201920317,1.0158712556897742
-0.3016301630163021,1.0140185264228607
-0.301340134013401,1.0121673047931041
-0.30105010501050344,1.0103175897807048
-0.30076007600760235,1.008469380353831
-0.30047004700470126,1.0066226754685919
-0.30018001800180016,1.0047774740688693
-0.2998899889989026,1.0029337750862335
-0.29959995999600153,1.0010915774397744
-0.29930993099310044,0.9992508800360685
-0.29901990199019934,0.9974116817690095
-0.29872987298729825,0.9955739815197042
-0.2984398439844007,0.9937377781563713
-0.2981498149814996,0.9919030705341666
-0.2978597859785985,0.9900698574951473
-0.29756975697569743,0.9882381378680952
-0.2972797279727999,0.9864079104684274
-0.2969896989698988,0.9845791740980135
-0.2966996699669977,0.9827519275451437
-0.2964096409640966,0.9809261695843406
-0.29611961196119907,0.9791018989762706
-0.295829582958298,0.977279114467559
-0.2955395539553969,0.9754578147907464
-0.2952495249524958,0.9736379986641095
-0.2949594959495947,0.9718196647915415
-0.29466946694669716,0.9700028118624425
-0.29437943794379606,0.9681874385515312
-0.29408940894089497,0.9663735435187958
-0.2937993799379939,0.9645611254093103
-0.29350935093509634,0.9627501828531243
-0.29321932193219524,0.9609407144650809
-0.29292929292929415,0.959132718844758
-0.29263926392639306,0.9573261945762812
-0.29234923492349196,0.9555211402282001
-0.2920592059205944,0.9537175543533626
-0.29176917691769333,0.9519154354887277
-0.29147914791479224,0.9501147821552995
-0.29118911891189114,0.9483155928579391
-0.2908990899089936,0.9465178660852456
-0.2906090609060925,0.9447216003093633
-0.2903190319031914,0.9429267939859171
-0.2900290029002903,0.9411334455538158
-0.28973897389738923,0.9393415534351172
-0.2894489448944917,0.9375511160349008
-0.2891589158915906,0.9357621317410605
-0.2888688868886895,0.9339745989242427
-0.2885788578857884,0.9321885159376391
-0.28828882888289087,0.9304038811168652
-0.2879987998799898,0.9286206927797567
-0.2877087708770887,0.9268389492262956
-0.2874187418741876,0.9250586487384049
-0.28712871287129005,0.9232797895798203
-0.28683868386838896,0.9215023699958841
-0.28654865486548786,0.9197263882134663
-0.28625862586258677,0.9179518424407553
-0.2859685968596857,0.9161787308671147
-0.28567856785678813,0.9144070516629347
-0.28538853885388704,0.9126368029794231
-0.28509850985098595,0.91086798294852
-0.28480848084808486,0.9091005896826847
-0.2845184518451873,0.9073346212747595
-0.2842284228422862,0.9055700757977528
-0.28393839383938513,0.9038069513047534
-0.28364836483648403,0.9020452458287114
-0.28335833583358294,0.900284957382285
-0.2830683068306854,0.8985260839576859
-0.2827782778277843,0.896768623526458
-0.2824882488248832,0.8950125740393866
-0.2821982198219821,0.8932579334262742
-0.2819081908190846,0.8915046995957964
-0.2816181618161835,0.889752870435277
-0.2813281328132824,0.8880024438105896
-0.2810381038103813,0.8862534175659358
-0.2807480748074802,0.8845057895236788
-0.28045804580458267,0.8827595574841804
-0.2801680168016816,0.8810147192255741
-0.2798779877987805,0.8792712725036611
-0.2795879587958794,0.8775292150516812
-0.27929792979298185,0.8757885445801569
-0.27900790079008075,0.8740492587766617
-0.27871787178717966,0.8723113553057152
-0.27842784278427857,0.870574831808546
-0.278137813781381,0.8688396859029354
-0.27784778477847993,0.8671059151829812
-0.27755775577557884,0.8653735172189873
-0.27726772677267775,0.8636424895572253
-0.27697769776977665,0.8619128297197615
-0.2766876687668791,0.8601845352042762
-0.276397639763978,0.8584576034838293
-0.2761076107610769,0.8567320320067409
-0.27581758175817583,0.8550078181963494
-0.2755275527552783,0.853284959450847
-0.2752375237523772,0.8515634531430346
-0.2749474947494761,0.8498432966201998
-0.274657465746575,0.8481244872038776
-0.2743674367436739,0.8464070221896602
-0.2740774077407764,0.8446908988470166
-0.2737873787378753,0.8429761144190446
-0.2734973497349742,0.8412626661223449
-0.2732073207320731,0.8395505511467738
-0.27291729172917556,0.837839766655264
-0.27262726272627447,0.8361303097835786
-0.2723372337233734,0.8344221776401803
-0.2720472047204723,0.8327153673059774
-0.27175717571757474,0.8310098758341484
-0.27146714671467365,0.8293057002498863
-0.27117711771177255,0.8276028375502645
-0.27088708870887146,0.8259012847039857
-0.27059705970597037,0.8242010386511841
-0.2703070307030728,0.8225020963032301
-0.27001700170017173,0.8208044545424741
-0.26972697269727064,0.8191081102221077
-0.26943694369436955,0.8174130601659084
-0.269146914691472,0.81571930116805
-0.2688568856885709,0.8140268299928415
-0.2685668566856698,0.8123356433745913
-0.2682768276827687,0.8106457380173421
-0.26798679867986763,0.8089571105946706
-0.2676967696769701,0.8072697577494843
-0.267406740674069,0.8055836760937582
-0.2671167116711679,0.8038988622083928
-0.2668266826682668,0.8022153126429437
-0.26653665366536927,0.8005330239154371
-0.2662466246624682,0.7988519925120953
-0.2659565956595671,0.7971722148871951
-0.265666566656666,0.7954936874627989
-0.2653765376537649,0.7938164066285474
-0.26508650865086736,0.7921403687414509
-0.26479647964796627,0.7904655701256198
-0.26450645064506517,0.7887920070721153
-0.2642164216421641,0.7871196758386799
-0.26392639263926654,0.7854485726495379
-0.26363636363636545,0.7837786936951242
-0.26334633463346435,0.7821100351319339
-0.26305630563056326,0.7804425930822463
-0.2627662766276657,0.7787763636339304
-0.2624762476247646,0.7771113428401638
-0.26218621862186353,0.7754475267192877
-0.26189618961896244,0.7737849112545238
-0.26160616061606135,0.7721234923937685
-0.2613161316131638,0.7704632660493718
-0.2610261026102627,0.7688042280978642
-0.2607360736073616,0.7671463743798007
-0.2604460446044605,0.7654897006994847
-0.260156015601563,0.7638342028247651
-0.2598659865986619,0.7621798764867561
-0.2595759575957608,0.7605267173796857
-0.2592859285928597,0.7588747211606127
-0.2589958995899586,0.7572238834492114
-0.25870587058706107,0.7555741998275564
-0.25841584158416,0.7539256658398393
-0.2581258125812589,0.7522782769922173
-0.2578357835783578,0.7506320287525278
-0.25754575457546025,0.748986916550087
-0.25725572557255916,0.7473429357754098
-0.25696569656965806,0.745700081780048
-0.25667566756675697,0.7440583498763182
-0.2563856385638559,0.7424177353370753
-0.25609560956095834,0.740778233395499
-0.25580558055805724,0.7391398392448133
-0.25551555155515615,0.7375025480381249
-0.25522552255225506,0.7358663548881488
-0.2549354935493575,0.734231254866997
-0.2546454645464564,0.7325972430059042
-0.25435543554355533,0.730964314295064
-0.25406540654065424,0.7293324636833529
-0.2537753775377567,0.7277016860781256
-0.2534853485348556,0.7260719763449343
-0.2531953195319545,0.7244433293073699
-0.2529052905290534,0.7228157397467865
-0.2526152615261523,0.7211892024020812
-0.2523252325232548,0.7195637119694798
-0.2520352035203537,0.7179392631022581
-0.2517451745174526,0.716315850410584
-0.2514551455145515,0.7146934684612437
-0.25116511651165396,0.7130721117774353
-0.25087508750875287,0.7114517748384954
-0.2505850585058518,0.7098324520797435
-0.2502950295029507,0.7082141378922067
-0.2500050005000496,0.7065968266224059
-0.24971497149715205,0.704980512572142
-0.24942494249425096,0.7033651899982262
-0.24913491349134986,0.7017508531123211
-0.24884488448844877,0.7001374960806767
-0.24855485548555123,0.6985251130239246
-0.24826482648265014,0.696913698016814
-0.24797479747974904,0.6953032450880563
-0.24768476847684795,0.6936937482200609
-0.24739473947394686,0.6920852013487242
-0.24710471047104932,0.6904775983632243
-0.24681468146814822,0.6888709331057561
-0.24652465246524713,0.6872651993713811
-0.24623462346234604,0.685660390907769
-0.2459445944594485,0.6840565014150013
-0.2456545654565474,0.6824535245453148
-0.2453645364536463,0.6808514539029521
-0.24507450745074522,0.67925028304391
-0.24478447844784768,0.6776500054757482
-0.24449444944494658,0.6760506146573311
-0.2442044204420455,0.6744521039986928
-0.2439143914391444,0.6728544668607813
-0.2436243624362433,0.6712576965552646
-0.24333433343334576,0.6696617863443354
-0.24304430443044467,0.6680667294404669
-0.24275427542754358,0.6664725190062736
-0.24246424642464248,0.6648791481542706
-0.24217421742174494,0.6632866099466935
-0.24188418841884385,0.6616948973952574
-0.24159415941594276,0.6601040034610284
-0.24130413041304166,0.6585139210541854
-0.24101410141014057,0.6569246430338379
-0.24072407240724303,0.6553361622078475
-0.24043404340434194,0.6537484713325907
-0.24014401440144084,0.6521615631128458
-0.23985398539853975,0.6505754302015542
-0.2395639563956422,0.6489900651996675
-0.23927392739274111,0.6474054606559163
-0.23898389838984002,0.6458216090666984
-0.23869386938693893,0.6442385028758582
-0.2384038403840414,0.6426561344745347
-0.2381138113811403,0.641074496200939
-0.2378237823782392,0.6394935803402552
-0.2375337533753381,0.6379133791244256
-0.23724372437243701,0.6363338847319934
-0.23695369536953947,0.634755089287954
-0.23666366636663838,0.6331769848635427
-0.2363736373637373,0.6315995634761485
-0.2360836083608362,0.630022817089109
-0.23579357935793865,0.6284467376115798
-0.23550355035503756,0.6268713168983358
-0.23521352135213647,0.6252965467496944
-0.23492349234923537,0.62372241891132
-0.23463346334633428,0.6221489250740915
-0.23434343434343674,0.6205760568739779
-0.23405340534053565,0.6190038058918473
-0.23376337633763455,0.6174321636534086
-0.23347334733473346,0.6158611216290265
-0.23318331833183592,0.6142906712336212
-0.23289328932893483,0.6127208038264923
-0.23260326032603373,0.6111515107112674
-0.23231323132313264,0.6095827831357364
-0.23202320232023155,0.6080146122917465
-0.231733173317334,0.6064469893151001
-0.2314431443144329,0.6048799052853986
-0.23115311531153182,0.6033133512260086
-0.23086308630863073,0.6017473181039084
-0.2305730573057332,0.6001817968296166
-0.2302830283028321,0.5986167782570461
-0.229992999299931,0.5970522531834848
-0.2297029702970299,0.5954882123494595
-0.22941294129413237,0.5939246464386737
-0.22912291229123127,0.5923615460778848
-0.22883288328833018,0.5907989018368917
-0.2285428542854291,0.5892367042284185
-0.228252825282528,0.5876749437080585
-0.22796279627963045,0.5861136106742184
-0.22767276727672936,0.5845526954680137
-0.22738273827382827,0.58299218837328
-0.22709270927092717,0.581432079616478
-0.22680268026802963,0.5798723593666653
-0.22651265126512854,0.5783130177354087
-0.22622262226222745,0.5767540447768141
-0.22593259325932635,0.5751954304874493
-0.22564256425642526,0.5736371648063194
-0.22535253525352772,0.5720792376148596
-0.22506250625062663,0.5705216387368657
-0.22477247724772553,0.5689643579385483
-0.22448244824482444,0.5674073849284759
-0.2241924192419269,0.5658507093575929
-0.2239023902390258,0.5642943208191723
-0.2236123612361247,0.5627382088488907
-0.22332233223322362,0.5611823629247862
-0.22303230323032253,0.5596267724672934
-0.22274227422742499,0.5580714268392654
-0.2224522452245239,0.5565163153459609
-0.2221622162216228,0.554961427235139
-0.2218721872187217,0.5534067516970493
-0.22158215821582417,0.5518522778645
-0.22129212921292307,0.5502979948128541
-0.22100210021002198,0.5487438915601558
-0.22071207120712089,0.5471899570671386
-0.22042204220422335,0.5456361802373174
-0.22013201320132225,0.5440825499170067
-0.21984198419842116,0.5425290548954722
-0.21955195519552007,0.540975683904961
-0.21926192619261897,0.5394224256208052
-0.21897189718972143,0.5378692686615246
-0.21868186818682034,0.5363162015888844
-0.21839183918391925,0.5347632129080676
-0.21810181018101815,0.5332102910677431
-0.2178117811781206,0.5316574244602099
-0.21752175217521952,0.5301046014214738
-0.21723172317231842,0.5285518102314518
-0.21694169416941733,0.5269990391140623
-0.21665166516651624,0.5254462762373847
-0.2163616361636187,0.523893509713822
-0.2160716071607176,0.522340727600214
-0.2157815781578165,0.5207879178980735
-0.21549154915491542,0.5192350685537116
-0.21520152015201788,0.5176821674584415
-0.21491149114911678,0.5161292024487214
-0.2146214621462157,0.5145761613064148
-0.2143314331433146,0.5130230317589469
-0.2140414041404135,0.5114698014795279
-0.21375137513751596,0.5099164580873746
-0.21346134613461487,0.5083629891478948
-0.21317131713171378,0.5068093821729823
-0.21288128812881268,0.5052556246212121
-0.21259125912591514,0.5037017038981068
-0.21230123012301405,0.5021476073563499
-0.21201120112011296,0.50059332229611
-0.21172117211721186,0.49903883596526855
-0.21143114311431432,0.49748413555971976
-0.21114111411141323,0.49592920822360687
-0.21085108510851214,0.49437404104968896
-0.21056105610561104,0.49281862107959323
-0.21027102710270995,0.49126293530413667
-0.2099809980998124,0.48970697066365604
-0.20969096909691132,0.48815071404828686
-0.20940094009401022,0.48659415229836794
-0.20911091109110913,0.4850372722047367
-0.2088208820882116,0.4834800605091056
-0.2085308530853105,0.4819225039043717
-0.2082408240824094,0.48036458903505974
-0.2079507950795083,0.4788063024976475
-0.20766076607660722,0.47724763084096694
-0.20737073707370968,0.47568856056660724
-0.20708070807080858,0.47412907812927435
-0.2067906790679075,0.4725691699372701
-0.2065006500650064,0.4710088223528693
-0.20621062106210886,0.4694480216927701
-0.20592059205920776,0.46788675422848863
-0.20563056305630667,0.4663250061868772
-0.20534053405340558,0.46476276375053377
-0.20505050505050804,0.46320001305829084
-0.20476047604760694,0.46163674020564754
-0.20447044704470585,0.4600729312453226
-0.20418041804180476,0.4585085721877025
-0.20389038903890366,0.4569436490013576
-0.20360036003600612,0.45537814761356576
-0.20331033103310503,0.45381205391078994
-0.20302030203020394,0.4522453537392807
-0.20273027302730284,0.4506780329055702
-0.2024402440244053,0.44911007717704843
-0.2021502150215042,0.4475414722824774
-0.20186018601860312,0.44597220391263315
-0.20157015701570202,0.44440225772083813
-0.20128012801280093,0.44283161932356624
-0.2009900990099034,0.44126027430105336
-0.2007000700070023,0.4396882081978622
-0.2004100410041012,0.438115406523572
-0.2001200120012001,0.43654185475336266
-0.19982998299830257,0.43496753832867985
-0.19953995399540148,0.433392442657838
-0.19924992499250038,0.43181655311675066
-0.1989598959895993,0.4302398550495555
-0.1986698669866982,0.42866233376930785
-0.19837983798380066,0.42708397455868163
-0.19808980898089956,0.4255047626706267
-0.19779977997799847,0.4239246833291484
-0.19750975097509738,0.42234372172998386
-0.19721972197219984,0.42076186304135915
-0.19692969296929874,0.41917909240468326
-0.19663966396639765,0.417595394935372
-0.19634963496349656,0.41601075572356694
-0.19605960596059901,0.41442515983492995
-0.19576957695769792,0.41283859231138004
-0.19547954795479683,0.4112510381719629
-0.19518951895189574,0.409662482413606
-0.19489948994899464,0.40807291001194546
-0.1946094609460971,0.406482305922168
-0.194319431943196,0.40489065507979577
-0.19402940294029491,0.40329794240160843
-0.19373937393739382,0.40170415278645144
-0.19344934493449628,0.4001092711161285
-0.1931593159315952,0.3985132822562344
-0.1928692869286941,0.3969161710571143
-0.192579257925793,0.3953179223547163
-0.1922892289228919,0.39371852097151494
-0.19199919991999437,0.3921179517174425
-0.19170917091709327,0.39051619939077453
-0.19141914191419218,0.388913248779143
-0.1911291129112911,0.3873090846604409
-0.19083908390839355,0.3857036918038107
-0.19054905490549245,0.3840970549705672
-0.19025902590259136,0.3824891589152575
-0.18996899689969027,0.3808799883866049
-0.18967896789678917,0.37926952812852716
-0.18938893889389163,0.37765776288116354
-0.18909890989099054,0.37604467738185265
-0.18880888088808945,0.37443025636624255
-0.18851885188518835,0.37281448456928745
-0.1882288228822908,0.3711973467263299
-0.18793879387938972,0.36957882757411886
-0.18764876487648863,0.367958911851962
-0.18735873587358753,0.3663375843027627
-0.18706870687069,0.36471482967414637
-0.1867786778677889,0.36309063271951353
-0.1864886488648878,0.36146497819923856
-0.18619861986198671,0.35983785088174497
-0.18590859085908562,0.3582092355446589
-0.18561856185618808,0.3565791169759682
-0.185328532853287,0.3549474799751307
-0.1850385038503859,0.35331430935432073
-0.1847484748474848,0.351679589939555
-0.18445844584458726,0.35004330657190635
-0.18416841684168617,0.34840544410865154
-0.18387838783878507,0.3467659874245537
-0.18358835883588398,0.3451249214130299
-0.1832983298329829,0.34348223098739034
-0.18300830083008535,0.3418379010820884
-0.18271827182718425,0.34019191665391113
-0.18242824282428316,0.33854426268331667
-0.18213821382138207,0.336894924175643
-0.18184818481848453,0.33524388616240836
-0.18155815581558343,0.33359113370254384
-0.18126812681268234,0.3319366518837582
-0.18097809780978125,0.3302804258237915
-0.18068806880688015,0.32862244067173424
-0.1803980398039826,0.32696268160936004
-0.18010801080108152,0.32530113385239867
-0.17981798179818043,0.3236377826519521
-0.17952795279527933,0.32197261329578286
-0.1792379237923818,0.32030561110969574
-0.1789478947894807,0.31863676145884373
-0.1786578657865796,0.31696604974917486
-0.1783678367836785,0.31529346142875914
-0.17807780778078097,0.3136189819891969
-0.17778777877787988,0.3119425969669596
-0.17749774977497879,0.31026429194486793
-0.1772077207720777,0.30858405255345
-0.1769176917691766,0.30690186447236584
-0.17662766276627906,0.3052177134318458
-0.17633763376337797,0.30353158521406604
-0.17604760476047687,0.30184346565466647
-0.17575757575757578,0.30015334064414084
-0.17546754675467824,0.29846119612931377
-0.17517751775177715,0.29676701811474426
-0.17488748874887605,0.29507079266427216
-0.17459745974597496,0.2933725059024322
-0.17430743074307387,0.29167214401594677
-0.17401740174017633,0.2899696932552194
-0.17372737273727523,0.2882651399357718
-0.17343734373437414,0.28655847043981886
-0.17314731473147305,0.284849671217714
-0.1728572857285755,0.2831387287894827
-0.1725672567256744,0.28142562974627944
-0.17227722772277332,0.27971036075198447
-0.17198719871987223,0.2779929085446724
-0.17169716971697468,0.276273259938163
-0.1714071407140736,0.2745514018234995
-0.1711171117111725,0.2728273211705654
-0.1708270827082714,0.27110100502956863
-0.1705370537053703,0.26937244053259923
-0.17024702470247277,0.2676416148951914
-0.16995699569957168,0.2659085154178162
-0.16966696669667058,0.26417312948752714
-0.1693769376937695,0.26243544457945467
-0.16908690869087195,0.2606954482584002
-0.16879687968797086,0.25895312818034455
-0.16850685068506976,0.25720847209409736
-0.16821682168216867,0.2554614678428124
-0.16792679267926758,0.2537121033655733
-0.16763676367637004,0.2519603666989851
-0.16734673467346894,0.25020624597868707
-0.16705670567056785,0.24844972944102464
-0.16676667666766676,0.24669080542456737
-0.16647664766476922,0.2449294623717177
-0.16618661866186812,0.24316568883024026
-0.16589658965896703,0.24139947345492896
-0.16560656065606594,0.2396308050091318
-0.16531653165316484,0.2378596723663529
-0.1650265026502673,0.2360860645118484
-0.1647364736473662,0.23430997054415562
-0.16444644464446512,0.2325313796767639
-0.16415641564156402,0.23075028123963898
-0.16386638663866648,0.22896666468083574
-0.1635763576357654,0.22718051956802537
-0.1632863286328643,0.22539183559015855
-0.1629962996299632,0.22360060255898975
-0.16270627062706566,0.22180681041068614
-0.16241624162416457,0.22001044920734272
-0.16212621262126348,0.21821150913864215
-0.16183618361836238,0.21640998052337213
-0.1615461546154613,0.21460585381100705
-0.16125612561256375,0.2127991195832869
-0.16096609660966266,0.21098976855572227
-0.16067606760676156,0.20917779157924252
-0.16038603860386047,0.20736317964169257
-0.16009600960096293,0.20554592386941206
-0.15980598059806184,0.20372601552872474
-0.15951595159516074,0.20190344602757002
-0.15922592259225965,0.20007820691698155
-0.15893589358935856,0.19825028989263496
-0.15864586458646102,0.19641968679638913
-0.15835583558355992,0.19458638961775138
-0.15806580658065883,0.19275039049548007
-0.15777577757775774,0.19091168171903486
-0.1574857485748602,0.18907025573011468
-0.1571957195719591,0.1872261051240851
-0.156905690569058,0.18537922265156878
-0.15661566156615692,0.18352960121986056
-0.15632563256325582,0.18167723389441848
-0.15603560356035828,0.17982211390034697
-0.1557455745574572,0.17796423462379538
-0.1554555455545561,0.17610358961349604
-0.155165516551655,0.1742401725821482
-0.15487548754875746,0.17237397740787813
-0.15458545854585637,0.17050499813560246
-0.15429542954295528,0.16863322897853159
-0.15400540054005418,0.16675866431951344
-0.15371537153715664,0.16488129871245505
-0.15342534253425555,0.16300112688364357
-0.15313531353135446,0.1611181437332109
-0.15284528452845336,0.15923234433642997
-0.15255525552555227,0.1573437239450812
-0.15226522652265473,0.1554522779888013
-0.15197519751975364,0.1535580020763464
-0.15168516851685254,0.15166089199699956
-0.15139513951395145,0.14976094372180312
-0.1511051105110539,0.14785815340487818
-0.15081508150815282,0.14595251738463313
-0.15052505250525172,0.14404403218511455
-0.15023502350235063,0.14213269451719224
-0.14994499449944954,0.1402185012797993
-0.149654965496552,0.1383014495611651
-0.1493649364936509,0.13638153663995126
-0.1490749074907498,0.13445875998652967
-0.14878487848784872,0.13253311726408754
-0.14849484948495117,0.13060460632980792
-0.14820482048205008,0.1286732252359442
-0.147914791479149,0.1267389722310306
-0.1476247624762479,0.12480184576092046
-0.1473347334733468,0.12286184446988371
-0.14704470447044926,0.12091896720168765
-0.14675467546754817,0.11897321300057724
-0.14646464646464707,0.11702458111240055
-0.14617461746174598,0.11507307098555009
-0.14588458845884844,0.11311868227198556
-0.14559455945594735,0.11116141482813219
-0.14530453045304625,0.1092012687159305
-0.14501450145014516,0.1072382442036952
-0.14472447244724762,0.10527234176705323
-0.14443444344434653,0.10330356208976044
-0.14414441444144543,0.10133190606466426
-0.14385438543854434,0.09935737479447342
-0.14356435643564325,0.09737996959259097
-0.1432743274327457,0.09539969198392488
-0.14298429842984461,0.09341654370558518
-0.14269426942694352,0.09143052670773297
-0.14240424042404243,0.08944164315422835
-0.1421142114211449,0.0874498954233599
-0.1418241824182438,0.08545528610844304
-0.1415341534153427,0.08345781801856308
-0.1412441244124416,0.08145749417912378
-0.14095409540954051,0.0794543178324484
-0.14066406640664297,0.07744829243835838
-0.14037403740374188,0.07543942167463358
-0.1400840084008408,0.07342770943761777
-0.1397939793979397,0.07141315984262198
-0.13950395039504215,0.06939577722440131
-0.13921392139214106,0.0673755661374952
-0.13892389238923997,0.06535253135671328
-0.13863386338633887,0.06332667787741234
-0.13834383438344133,0.061298010915847995
-0.13805380538054024,0.05926653590938438
-0.13776377637763915,0.05723225851684862
-0.13747374737473805,0.05519518461867561
-0.13718371837183696,0.053155320317100636
-0.13689368936893942,0.05111267193632187
-0.13660366036603833,0.04906724602253264
-0.13631363136313723,0.04701904934409781
-0.13602360236023614,0.0449680888915101
-0.1357335733573386,0.04291437187741778
-0.1354435443544375,0.04085790573650278
-0.1351535153515364,0.03879869812549651
-0.13486348634863532,0.036736756922977905
-0.13457345734573423,0.0346720902292156
-0.13428342834283669,0.0326047063659684
-0.1339933993399356,0.030534613876149558
-0.1337033703370345,0.02846182152362695
-0.1334133413341334,0.02638633829279668
-0.13312331233123587,0.02430817338821575
-0.13283328332833477,0.022227336234080648
-0.13254325432543368,0.020143836473835438
-0.13225322532253259,0.018057683969543596
-0.1319631963196315,0.015968888801309356
-0.13167316731673395,0.013877461266634306
-0.13138313831383286,0.01178341187963499
-0.13109310931093177,0.009686751370383984
-0.13080308030803067,0.007587490684014526
-0.13051305130513313,0.005485640979871618
-0.13022302230223204,0.003381213630500344
-0.12993299329933095,0.001274220220744843
-0.12964296429642985,-0.0008353274533843317
-0.1293529352935323,-0.0029474173858131053
-0.12906290629063122,-0.005062037361668184
-0.12877287728773013,-0.007179174958437102
-0.12848284828482903,-0.009298817547376137
-0.12819281928192794,-0.011420952294895745
-0.1279027902790304,-0.013545566164024199
-0.1276127612761293,-0.015672645916036884
-0.1273227322732282,-0.01780217811197363
-0.12703270327032712,-0.019934149114425218
-0.12674267426742958,-0.02206854508928754
-0.12645264526452848,-0.02420535200771047
-0.1261626162616274,-0.026344555647944867
-0.1258725872587263,-0.02848614159746689
-0.1255825582558252,-0.030630095255095406
-0.12529252925292766,-0.032776401833201345
-0.12500250025002657,-0.034925046360110366
-0.12471247124712548,-0.03707601368241154
-0.12442244224422438,-0.03922928846755146
-0.12413241324132684,-0.041384855206424036
-0.12384238423842575,-0.043542698216176116
-0.12355235523552466,-0.04570280164293093
-0.12326232623262356,-0.04786514946481534
-0.12297229722972247,-0.050029725495001794
-0.12268226822682493,-0.052196513384875784
-0.12239223922392384,-0.054365496627409235
-0.12210221022102274,-0.05653665856047665
-0.12181218121812165,-0.05870998237048322
-0.12152215221522411,-0.06088545109600933
-0.12123212321232302,-0.06306304763171042
-0.12094209420942192,-0.06524275473215561
-0.12065206520652083,-0.06742455501600621
-0.12036203620362329,-0.06960843097022033
-0.1200720072007222,-0.07179436495452667
-0.1197819781978211,-0.07398233920585823
-0.11949194919492001,-0.07617233584313363
-0.11920192019201892,-0.07836433687211027
-0.11891189118912138,-0.08055832419040261
-0.11862186218622028,-0.08275427959276384
-0.11833183318331919,-0.08495218477635758
-0.1180418041804181,-0.08715202134639871
-0.11775177517752056,-0.08935377082186413
-0.11746174617461946,-0.09155741464151732
-0.11717171717171837,-0.09376293416992251
-0.11688168816881728,-0.09597031070386515
-0.11659165916591618,-0.09817952547887711
-0.11630163016301864,-0.1003905596759723
-0.11601160116011755,-0.10260339442870248
-0.11572157215721646,-0.10481801083023365
-0.11543154315431536,-0.10703438994085435
-0.11514151415141782,-0.10925251279559509
-0.11485148514851673,-0.11147236041221244
-0.11456145614561564,-0.11369391379921907
-0.11427142714271454,-0.11591715396436694
-0.11398139813981345,-0.11814206192329031
-0.11369136913691591,-0.1203686187084146
-0.11340134013401482,-0.12259680537824312
-0.11311131113111372,-0.12482660302671608
-0.11282128212821263,-0.1270579927930619
-0.11253125312531509,-0.1292909558718223
-0.112241224122414,-0.13152547352329522
-0.1119511951195129,-0.1337615270840888
-0.11166116611661181,-0.13599909797819082
-0.11137113711371427,-0.13823816772823685
-0.11108110811081318,-0.1404787179672376
-0.11079107910791208,-0.14272073045043518
-0.11050105010501099,-0.1449641870677127
-0.1102110211021099,-0.14720906985625273
-0.10992099209921236,-0.14945536101355977
-0.10963096309631126,-0.151703042910953
-0.10934093409341017,-0.15395209810723695
-0.10905090509050908,-0.15620250936295674
-0.10876087608761154,-0.15845425965492735
-0.10847084708471044,-0.16070733219129107
-0.10818081808180935,-0.16296171042677796
-0.10789078907890826,-0.1652173780785918
-0.10760076007600716,-0.16747431914262292
-0.10731073107310962,-0.16973251791009347
-0.10702070207020853,-0.17199195898475647
-0.10673067306730744,-0.17425262730034094
-0.10644064406440634,-0.17651450813865865
-0.1061506150615088,-0.17877758714807138
-0.10586058605860771,-0.18104185036254702
-0.10557055705570662,-0.18330728422100873
-0.10528052805280552,-0.18557387558738211
-0.10499049904990798,-0.1878416117710233
-0.10470047004700689,-0.19011048054778681
-0.1044104410441058,-0.19238047018140852
-0.1041204120412047,-0.19465156944562484
-0.10383038303830361,-0.19692376764672814
-0.10354035403540607,-0.1991970546466701
-0.10325032503250497,-0.2014714208868204
-0.10296029602960388,-0.20374685741208695
-0.10267026702670279,-0.20602335589580834
-0.10238023802380525,-0.20830090866510434
-0.10209020902090415,-0.2105795087269356
-0.10180018001800306,-0.212859149794547
-0.10151015101510197,-0.21513982631472434
-0.10122012201220087,-0.21742153349554938
-0.10093009300930333,-0.2197042673347697
-0.10064006400640224,-0.22198802464889528
-0.10035003500350115,-0.22427280310270906
-0.10006000600060005,-0.22655860123962315
-0.09976997699770251,-0.2288454185125412
-0.09947994799480142,-0.23113325531549134
-0.09918991899190033,-0.23342211301569968
-0.09889988998899923,-0.2357119939865181
-0.09860986098609814,-0.2380029016409086
-0.0983198319832006,-0.24029484046558397
-0.09802980298029951,-0.24258781605591012
-0.09773977397739841,-0.2448818351512697
-0.09744974497449732,-0.2471769056712996
-0.09715971597159978,-0.2494730367526621
-0.09686968696869869,-0.2517702387866204
-0.0965796579657976,-0.25406852345706227
-0.0962896289628965,-0.2563679037794072
-0.09599959995999896,-0.25866839414005094
-0.09570957095709787,-0.26097001033659484
-0.09541954195419677,-0.26327276961853724
-0.09512951295129568,-0.265576690728822
-0.09483948394839459,-0.26788179394593603
-0.09454945494549705,-0.27018810112666214
-0.09425942594259595,-0.2724956357495682
-0.09396939693969486,-0.2748044229589276
-0.09367936793679377,-0.27711448960947416
-0.09338933893389623,-0.27942586431164573
-0.09309930993099513,-0.28173857747756587
-0.09280928092809404,-0.2840526613674071
-0.09251925192519295,-0.286368150136548
-0.09222922292229185,-0.2886850798832
-0.09193919391939431,-0.2910034886965822
-0.09164916491649322,-0.29332341670574885
-0.09135913591359213,-0.2956449061287199
-0.09106910691069103,-0.2979680013223333
-0.09077907790779349,-0.30029274883245
-0.0904890489048924,-0.3026191974447493
-0.0901990199019913,-0.3049473982357517
-0.08990899089909021,-0.3072774046244685
-0.08961896189618912,-0.3096092724243367
-0.08932893289329158,-0.3119430598955084
-0.08903890389039049,-0.31427882779759114
-0.08874887488748939,-0.3166166394424653
-0.0884588458845883,-0.3189565607475885
-0.08816881688169076,-0.32129866028941106
-0.08787878787878967,-0.32364300935710993
-0.08758875887588857,-0.325989682006277
-0.08729872987298748,-0.3283387551129395
-0.08700870087008994,-0.33069030842753167
-0.08671867186718885,-0.33304442462902867
-0.08642864286428775,-0.3354011893788617
-0.08613861386138666,-0.33776069137498194
-0.08584858485848557,-0.34012302240571823
-0.08555855585558803,-0.34248827740346677
-0.08526852685268693,-0.344856554498281
-0.08497849784978584,-0.347227955070973
-0.08468846884688475,-0.34960258380610215
-0.0843984398439872,-0.3519805487444467
-0.08410841084108611,-0.35436196133515074
-0.08381838183818502,-0.356746936487138
-0.08352835283528393,-0.35913559262016
-0.08323832383238283,-0.36152805171507146
-0.08294829482948529,-0.363924439363391
-0.0826582658265842,-0.3663248848161579
-0.0823682368236831,-0.3687295210316961
-0.08207820782078201,-0.3711384847226366
-0.08178817881788447,-0.3735519164017694
-0.08149814981498338,-0.3759699604268984
-0.08120812081208229,-0.3783927650442692
-0.08091809180918119,-0.3808204824309107
-0.0806280628062801,-0.38325326873548077
-0.08033803380338256,-0.38569128411761905
-0.08004800480048146,-0.3881346927858314
-0.07975797579758037,-0.39058366303347447
-0.07946794679467928,-0.39303836727317154
-0.07917791779178174,-0.3954989820692185
-0.07888788878888064,-0.3979656881681307
-0.07859785978597955,-0.4004386705268691
-0.07830783078307846,-0.4029181183390776
-0.07801780178018092,-0.4054042250588764
-0.07772777277727982,-0.40789718842235007
-0.07743774377437873,-0.4103972104662643
-0.07714771477147764,-0.41290449754434444
-0.07685768576857654,-0.41541926034064985
-0.076567656765679,-0.4179417138800545
-0.07627762776277791,-0.42047207753580107
-0.07598759875987682,-0.42301057503367956
-0.07569756975697572,-0.4255574344531605
-0.07540754075407818,-0.42811288822498333
-0.07511751175117709,-0.4306771731253552
-0.074827482748276,-0.43325053026625643
-0.0745374537453749,-0.43583320508219137
-0.07424742474247381,-0.4384254473129078
-0.07395739573957627,-0.44102751098206416
-0.07366736673667518,-0.4436396543718416
-0.07337733773377408,-0.4462621399930067
-0.07308730873087299,-0.4488952345507753
-0.07279727972797545,-0.451539208905966
-0.07250725072507436,-0.4541943380316033
-0.07221722172217326,-0.45686090096444704
-0.07192719271927217,-0.45953918075181854
-0.07163716371637463,-0.4622294643931977
-0.07134713471347354,-0.4649320427767723
-0.07105710571057244,-0.46764721061040765
-0.07076707670767135,-0.4703752663474212
-0.07047704770477026,-0.4731165121066769
-0.07018701870187272,-0.47587125358699045
-0.06989698969897162,-0.4786397999758878
-0.06960696069607053,-0.4814224638521946
-0.06931693169316944,-0.4842195610828906
-0.0690269026902719,-0.48703141071370354
-0.0687368736873708,-0.48985833485365937
-0.06844684468446971,-0.4927006585530788
-0.06815681568156862,-0.4955587096754646
-0.06786678667866752,-0.49843281876279183
-0.06757675767576998,-0.5013233188942708
-0.06728672867286889,-0.5042305455386401
-0.0669966996699678,-0.5071548363995223
-0.0667066706670667,-0.5100965312543376
-0.06641664166416916,-0.5130559717862778
-0.06612661266126807,-0.5160335014096441
-0.06583658365836698,-0.5190294650880661
-0.06554655465546588,-0.5220442091461283
-0.06525652565256479,-0.5250780810739865
-0.06496649664966725,-0.5281314293250922
-0.06467646764676616,-0.5312046031071834
-0.06438643864386506,-0.5342979521661163
-0.06409640964096397,-0.5374118265631432
-0.06380638063806643,-0.5405465764452065
-0.06351635163516534,-0.5437025518086518
-0.06322632263226424,-0.5468801022559279
-0.06293629362936315,-0.5500795767459521
-0.06264626462646561,-0.5533013233377392
-0.062356235623564515,-0.5565456889277465
-0.06206620662066342,-0.5598130189805474
-0.06177617761776233,-0.5631036572535775
-0.061486148614861236,-0.5664179455156089
-0.061196119611963695,-0.5697562232592561
-0.0609060906090626,-0.5731188274078292
-0.06061606160616151,-0.5765060920162259
-0.060326032603260415,-0.5799183479666871
-0.060036003600362875,-0.5833559226590902
-0.05974597459746178,-0.5868191396964048
-0.05945594559456069,-0.590308318564977
-0.059165916591659595,-0.5938237743105638
-0.0588758875887585,-0.5973658172098726
-0.05858585858586096,-0.6009347524380146
-0.05829582958295987,-0.6045308797323637
-0.058005800580058775,-0.6081544930525443
-0.05771577157715768,-0.6118058802375937
-0.05742574257426014,-0.6154853226600316
-0.05713571357135905,-0.619193094877606
-0.056845684568457955,-0.622929464282472
-0.05655565556555686,-0.6266946907488965
-0.05626562656265577,-0.6304890262792979
-0.05597559755975823,-0.6343127146491901
-0.055685568556857135,-0.6381659910516057
-0.05539553955395604,-0.6420490817408269
-0.05510551055105495,-0.6459622036766004
-0.05481548154815741,-0.6499055641686348
-0.054525452545256314,-0.653879360522282
-0.05423542354235522,-0.6578837796852002
-0.05394539453945413,-0.6619189978962307
-0.05365536553655659,-0.6659851803363095
-0.053365336533655494,-0.6700824807823427
-0.0530753075307544,-0.6742110412638544
-0.05278527852785331,-0.6783709917236905
-0.052495249524952214,-0.6825624496826288
-0.052205220522054674,-0.6867855199085648
-0.05191519151915358,-0.6910402940909675
-0.05162516251625249,-0.6953268505204233
-0.051335133513351394,-0.6996452537746054
-0.051045104510453854,-0.7039955544104455
-0.05075507550755276,-0.7083777886635021
-0.05046504650465167,-0.7127919781542837
-0.050175017501750574,-0.7172381296028697
-0.04988498849884948,-0.7217162345516276
-0.04959495949595194,-0.7262262690966956
-0.04930493049305085,-0.7307681936289079
-0.049014901490149754,-0.735341952583911
-0.04872487248724866,-0.739947474202819
-0.04843484348435112,-0.7445846703031005
-0.04814481448145003,-0.7492534360606671
-0.047854785478548933,-0.7539536498027994
-0.04756475647564784,-0.7586851728132764
-0.04727472747274675,-0.7634478491493553
-0.046984698469849207,-0.7682415054712205
-0.04669466946694811,-0.7730659508845155
-0.04640464046404702,-0.7779209767955534
-0.04611461146114593,-0.7828063567805438
-0.045824582458248386,-0.7877218464683572
-0.04553455345534729,-0.7926671834377628
-0.0452445244524462,-0.7976420871286029
-0.04495449544954511,-0.8026462587682417
-0.044664466446647566,-0.8076793813127375
-0.04437443744374647,-0.8127411194036318
-0.04408440844084538,-0.8178311193397916
-0.043794379437944286,-0.8229490090656012
-0.04350435043504319,-0.8280943981749601
-0.04321432143214565,-0.8332668779316051
-0.04292429242924456,-0.8384660213062538
-0.042634263426343466,-0.8436913830299997
-0.04234423442344237,-0.8489424996652717
-0.04205420542054483,-0.8542188896937284
-0.04176417641764374,-0.8595200536219758
-0.041474147414742646,-0.8648454741044717
-0.04118411841184155,-0.8701946160849614
-0.04089408940894046,-0.8755669269558753
-0.04060406040604292,-0.8809618367362292
-0.040314031403141826,-0.886378758268588
-0.04002400240024073,-0.8918170874345334
-0.03973397339733964,-0.8972762033900843
-0.0394439443944421,-0.9027554688204817
-0.039153915391541005,-0.9082542302153856
-0.03886388638863991,-0.9137718181639192
-0.03857385738573882,-0.9193075476711192
-0.03828382838284128,-0.924860718495291
-0.037993799379940185,-0.9304306155074006
-0.03770377037703909,-0.9360165090720578
-0.037413741374138,-0.9416176554517501
-0.037123712371236905,-0.9472332972339814
-0.036833683368339365,-0.9528626637821613
-0.03654365436543827,-0.9585049717111109
-0.03625362536253718,-0.9641594253869101
-0.035963596359636085,-0.969825217452869
-0.035673567356738545,-0.9755015293813222
-0.03538353835383745,-0.9811875320525962
-0.03509350935093636,-0.9868823863608479
-0.034803480348035265,-0.9925852438486107
-0.03451345134513417,-0.998295247369808
-0.03422342234223663,-1.0040115317821612
-0.03393339333933554,-1.009733224669917
-0.033643364336434445,-1.0154594470965914
-0.03335333533353335,-1.0211893143895159
-0.03306330633063581,-1.026921936955794
-0.03277327732773472,-1.0326564211309324
-0.032483248324833625,-1.0383918700597476
-0.03219321932193253,-1.0441273846113281
-0.03190319031903144,-1.0498620643277914
-0.0316131613161339,-1.0555950084078887
-0.031323132313232804,-1.0613253167267207
-0.03103310331033171,-1.0670520908918795
-0.030743074307430618,-1.0727744353389377
-0.030453045304533077,-1.0784914584676177
-0.030163016301631984,-1.0842022738225974
-0.02987298729873089,-1.0899060013224138
-0.029582958295829798,-1.0956017685437807
-0.029292929292932257,-1.1012887120686605
-0.029002900290031164,-1.1069659789060418
-0.02871287128713007,-1.1126327280024773
-0.028422842284228977,-1.1182881318625038
-0.028132813281327884,-1.1239313783042197
-0.027842784278430344,-1.1295616723844397
-0.02755275527552925,-1.1351782385378024
-0.027262726272628157,-1.140780322985493
-0.026972697269727064,-1.1463671964867115
-0.026682668266829523,-1.1519381575228504
-0.02639263926392843,-1.1574925360290995
-0.026102610261027337,-1.1630296978145727
-0.025812581258126244,-1.1685490498478226
-0.02552255225522515,-1.1740500466227437
-0.02523252325232761,-1.1795321978686089
-0.024942494249426517,-1.1849950779238825
-0.024652465246525423,-1.1904383371574303
-0.02436243624362433,-1.1958617158979437
-0.02407240724072679,-1.2012650614164093
-0.023782378237825696,-1.2066483486055197
-0.023492349234924603,-1.2120117051075763
-0.02320232023202351,-1.2173554417654235
-0.022912291229122417,-1.2226800894010375
-0.022622262226224876,-1.227986443069627
-0.022332233223323783,-1.2332756150870068
-0.02204220422042269,-1.2385490982817349
-0.021752175217521597,-1.2438088410806438
-0.021462146214624056,-1.2490573361842225
-0.021172117211722963,-1.2542977247263492
-0.02088208820882187,-1.2595339179247385
-0.020592059205920776,-1.2647707383080722
-0.020302030203023236,-1.2700140826306052
-0.020012001200122143,-1.275271108543681
-0.01972197219722105,-1.2805504469576734
-0.019431943194319956,-1.285862441777803
-0.019141914191418863,-1.2912194182961214
-0.018851885188521322,-1.2966359809427963
-0.01856185618562023,-1.3021293403016014
-0.018271827182719136,-1.307719668237601
-0.017981798179818043,-1.3134304786328628
-0.017691769176920502,-1.3192890295326294
-0.01740174017401941,-1.3253267404430116
-0.017111711171118316,-1.3315796160612792
-0.016821682168217222,-1.3380886648616046
-0.01653165316531613,-1.344900297713971
-0.01624162416241859,-1.3520666881461236
-0.015951595159517495,-1.359646072070228
-0.015661566156616402,-1.3677029609576297
-0.015371537153715309,-1.3763082388106493
-0.015081508150817768,-1.385539110177001
-0.014791479147916675,-1.395478864319473
-0.014501450145015582,-1.406216419996736
-0.014211421142114489,-1.4178456167208013
-0.013921392139213395,-1.4304642224191244
-0.013631363136315855,-1.4441726347077897
-0.013341334133414762,-1.4590722638778102
-0.013051305130513668,-1.4752636003573483
-0.012761276127612575,-1.49284398762004
-0.012471247124715035,-1.5119051425229166
-0.012181218121813941,-1.5325304876183838
-0.011891189118912848,-1.554792382241471
-0.011601160116011755,-1.5787493588757398
-0.011311131113114214,-1.6044434859271164
-0.011021102110213121,-1.6318979852331834
-0.010731073107312028,-1.6611152305009325
-0.010441044104410935,-1.6920752404471153
-0.010151015101509842,-1.7247347578744787
-0.009860986098612301,-1.7590269747982594
-0.009570957095711208,-1.794861926722493
-0.009280928092810115,-1.8321275398126433
-0.008990899089909021,-1.8706912769604087
-0.00870087008701148,-1.910402296209605
-0.008410841084110388,-1.9510940106655557
-0.008120812081209294,-1.9925869245477268
-0.007830783078308201,-2.034691615972453
-0.007540754075407108,-2.077211742534745
-0.007250725072509567,-2.119946959124488
-0.006960696069608474,-2.1626956563165165
-0.006670667066707381,-2.2052574496193618
-0.006380638063806288,-2.2474353725597433
-0.006090609060908747,-2.2890377480307063
-0.005800580058007654,-2.3298797312238886
-0.005510551055106561,-2.3697845329175475
-0.005220522052205467,-2.408584343645655
-0.004930493049307927,-2.4461209873486367
-0.004640464046406834,-2.482246337936912
-0.00435043504350574,-2.516822534255607
-0.004060406040604647,-2.549722028870912
-0.003770377037703554,-2.5808275044275564
-0.0034803480348060134,-2.6100316886344763
-0.00319031903190492,-2.637237095628268
-0.002900290029003827,-2.6623557178938113
-0.0026102610261027337,-2.685308689371898
-0.002320232023205193,-2.706025936990366
-0.0020302030203041,-2.724445834776363
-0.0017401740174030067,-2.74051487196507
-0.0014501450145019135,-2.754187344168114
-0.0011601160116008202,-2.7654250746618905
-0.0008700870087032797,-2.774197171207765
-0.0005800580058021865,-2.7804798224648795
-0.00029002900290109324,-2.7842561369637937
0.0,-2.7855160267343964
0.0002900290028975405,-2.7842561369638243
0.0005800580057986338,-2.7804798224649407
0.000870087008699727,-2.7741971712078572
0.0011601160116008202,-2.7654250746618927
0.0014501450145019135,-2.7541873441681166
0.001740174017399454,-2.74051487196525
0.0020302030203005472,-2.7244458347765717
0.0023202320232016405,-2.706025936990604
0.0026102610261027337,-2.685308689371903
0.002900290029000274,-2.6623557178941035
0.0031903190319013675,-2.6372370956285867
0.0034803480348024607,-2.6100316886348183
0.003770377037703554,-2.5808275044275635
0.0040604060406010944,-2.549722028871301
0.004350435043502188,-2.516822534256017
0.004640464046403281,-2.482246337937341
0.004930493049304374,-2.446120987349084
0.005220522052205467,-2.4085843436456638
0.005510551055103008,-2.369784532918026
0.005800580058004101,-2.329879731224379
0.006090609060905194,-2.2890377480312067
0.006380638063806288,-2.247435372559753
0.006670667066703828,-2.205257449619877
0.006960696069604921,-2.1626956563170343
0.007250725072506015,-2.119946959125007
0.007540754075407108,-2.0772117425347556
0.007830783078308201,-2.034691615972464
0.008120812081205742,-1.9925869245482342
0.008410841084106835,-1.9510940106660541
0.008700870087007928,-1.9104022962100933
0.008990899089909021,-1.8706912769604198
0.009280928092806562,-1.8321275398131025
0.009570957095707655,-1.794861926722936
0.009860986098608748,-1.7590269747986844
0.010151015101509842,-1.7247347578744905
0.010441044104410935,-1.6920752404471273
0.010731073107308475,-1.6611152305012962
0.011021102110209569,-1.6318979852335256
0.011311131113110662,-1.6044434859274364
0.011601160116011755,-1.578749358875751
0.011891189118909296,-1.5547923822417484
0.012181218121810389,-1.5325304876186423
0.012471247124711482,-1.5119051425231547
0.012761276127612575,-1.4928439876200508
0.013051305130510116,-1.4752636003575499
0.013341334133411209,-1.4590722638779952
0.013631363136312302,-1.44417263470796
0.013921392139213395,-1.4304642224191348
0.014211421142114489,-1.417845616720812
0.01450145014501203,-1.406216419996868
0.014791479147913122,-1.395478864319595
0.015081508150814216,-1.3855391101771137
0.015371537153715309,-1.3763082388106591
0.01566156615661285,-1.367702960957727
0.015951595159513943,-1.3596460720703192
0.016241624162415036,-1.3520666881462093
0.01653165316531613,-1.3449002977139808
0.016821682168217222,-1.3380886648616135
0.017111711171114763,-1.3315796160613536
0.017401740174015856,-1.3253267404430829
0.01769176917691695,-1.3192890295326987
0.017981798179818043,-1.3134304786328712
0.018271827182715583,-1.307719668237667
0.018561856185616676,-1.3021293403016654
0.01885188518851777,-1.2966359809428587
0.019141914191418863,-1.2912194182961296
0.019431943194319956,-1.2858624417778108
0.019721972197217497,-1.2805504469577345
0.02001200120011859,-1.2752711085437418
0.020302030203019683,-1.2700140826306658
0.020592059205920776,-1.26477073830808
0.020882088208818317,-1.259533917924799
0.02117211721171941,-1.25429772472641
0.021462146214620503,-1.2490573361842836
0.021752175217521597,-1.2438088410806512
0.022042204220419137,-1.2385490982817966
0.02233223322332023,-1.2332756150870685
0.022622262226221324,-1.2279864430696883
0.022912291229122417,-1.2226800894010448
0.02320232023202351,-1.2173554417654309
0.02349234923492105,-1.212011705107639
0.023782378237822144,-1.206648348605582
0.024072407240723237,-1.201265061416473
0.02436243624362433,-1.1958617158979503
0.02465246524652187,-1.1904383371574938
0.024942494249422964,-1.184995077923946
0.025232523252324057,-1.1795321978686726
0.02552255225522515,-1.1740500466227506
0.025812581258126244,-1.1685490498478293
0.026102610261023784,-1.1630296978146373
0.026392639263924877,-1.157492536029165
0.02668266826682597,-1.1519381575229155
0.026972697269727064,-1.146367196486718
0.027262726272624604,-1.140780322985558
0.027552755275525698,-1.135178238537868
0.02784278427842679,-1.1295616723845059
0.028132813281327884,-1.123931378304226
0.028422842284225425,-1.1182881318625695
0.028712871287126518,-1.1126327280025436
0.02900290029002761,-1.1069659789061084
0.029292929292928704,-1.1012887120687267
0.029582958295829798,-1.0956017685437875
0.029872987298727338,-1.0899060013224804
0.03016301630162843,-1.0842022738226647
0.030453045304529525,-1.078491458467685
0.030743074307430618,-1.0727744353389441
0.03103310331032816,-1.067052090891947
0.03132313231322925,-1.061325316726788
0.031613161316130345,-1.0555950084079564
0.03190319031903144,-1.049862064327798
0.03219321932193253,-1.0441273846113353
0.03248324832483007,-1.038391870059815
0.032773277327731165,-1.0326564211309994
0.03306330633063226,-1.026921936955861
0.03335333533353335,-1.0211893143895225
0.03364336433643089,-1.0154594470966585
0.033933393339331985,-1.0097332246699844
0.03422342234223308,-1.0040115317822287
0.03451345134513417,-0.9982952473698147
0.034803480348035265,-0.9925852438486173
0.035093509350932806,-0.9868823863609143
0.0353835383538339,-0.9811875320526632
0.03567356735673499,-0.9755015293813885
0.035963596359636085,-0.9698252174528758
0.036253625362533626,-0.9641594253869766
0.03654365436543472,-0.9585049717111774
0.03683368336833581,-0.952862663782227
0.037123712371236905,-0.947233297233988
0.037413741374134446,-0.9416176554518159
0.03770377037703554,-0.936016509072123
0.03799379937993663,-0.9304306155074658
0.038283828382837726,-0.9248607184953566
0.03857385738573882,-0.9193075476711261
0.03886388638863636,-0.9137718181639835
0.03915391539153745,-0.9082542302154503
0.039443944394438546,-0.9027554688205462
0.03973397339733964,-0.8972762033900906
0.04002400240023718,-0.8918170874345976
0.04031403140313827,-0.8863787582686519
0.040604060406039366,-0.8809618367362932
0.04089408940894046,-0.8755669269558818
0.04118411841184155,-0.8701946160849685
0.04147414741473909,-0.8648454741045345
0.041764176417640186,-0.8595200536220381
0.04205420542054128,-0.8542188896937903
0.04234423442344237,-0.8489424996652781
0.04263426342633991,-0.8436913830300612
0.04292429242924101,-0.8384660213063149
0.0432143214321421,-0.8332668779316659
0.04350435043504319,-0.8280943981749663
0.043794379437944286,-0.8229490090656076
0.04408440844084183,-0.8178311193398514
0.04437443744374292,-0.8127411194036906
0.04466446644664401,-0.8076793813127963
0.04495449544954511,-0.8026462587682485
0.04524452445244265,-0.7976420871286608
0.04553455345534374,-0.7926671834378206
0.045824582458244834,-0.7877218464684153
0.04611461146114593,-0.7828063567805501
0.04640464046404347,-0.7779209767956102
0.04669466946694456,-0.7730659508845721
0.046984698469845654,-0.7682415054712762
0.04727472747274675,-0.7634478491493615
0.04756475647564784,-0.7586851728132824
0.04785478547854538,-0.7539536498028542
0.048144814481446474,-0.749253436060721
0.04843484348434757,-0.7445846703031551
0.04872487248724866,-0.7399474742028254
0.0490149014901462,-0.7353419525839646
0.049304930493047294,-0.7307681936289612
0.04959495949594839,-0.726226269096748
0.04988498849884948,-0.7217162345516336
0.050175017501750574,-0.7172381296028764
0.050465046504648114,-0.7127919781543349
0.05075507550754921,-0.7083777886635533
0.0510451045104503,-0.703995554410496
0.051335133513351394,-0.6996452537746114
0.051625162516248935,-0.6953268505204732
0.05191519151915003,-0.691040294091017
0.05220522052205112,-0.6867855199086141
0.052495249524952214,-0.6825624496826351
0.05278527852785331,-0.6783709917236966
0.05307530753075085,-0.6742110412639024
0.05336533653365194,-0.67008248078239
0.053655365536553035,-0.6659851803363567
0.05394539453945413,-0.6619189978962368
0.05423542354235167,-0.6578837796852469
0.05452545254525276,-0.6538793605223282
0.054815481548153855,-0.649905564168681
0.05510551055105495,-0.6459622036766062
0.05539553955395249,-0.642049081740872
0.05568556855685358,-0.6381659910516502
0.055975597559754675,-0.6343127146492346
0.05626562656265577,-0.6304890262793038
0.05655565556555686,-0.6266946907489024
0.0568456845684544,-0.6229294642825157
0.057135713571355495,-0.6191930948776488
0.05742574257425659,-0.6154853226600742
0.05771577157715768,-0.6118058802375995
0.05800580058005522,-0.6081544930525864
0.058295829582956316,-0.6045308797324057
0.05858585858585741,-0.6009347524380564
0.0588758875887585,-0.5973658172098779
0.059165916591659595,-0.5938237743105698
0.059455945594557136,-0.5903083185650168
0.05974597459745823,-0.5868191396964451
0.06003600360035932,-0.5833559226591298
0.060326032603260415,-0.5799183479666925
0.060616061606157956,-0.5765060920162655
0.06090609060905905,-0.5731188274078679
0.06119611961196014,-0.5697562232592944
0.061486148614861236,-0.5664179455156144
0.061776177617758776,-0.5631036572536153
0.06206620662065987,-0.5598130189805846
0.06235623562356096,-0.5565456889277838
0.06264626462646206,-0.5533013233377764
0.06293629362936315,-0.5500795767459574
0.06322632263226069,-0.5468801022559646
0.06351635163516178,-0.5437025518086885
0.06380638063806288,-0.5405465764452424
0.06409640964096397,-0.5374118265631489
0.06438643864386151,-0.5342979521661517
0.0646764676467626,-0.5312046031072187
0.0649664966496637,-0.528131429325127
0.06525652565256479,-0.5250780810739918
0.06554655465546588,-0.5220442091461334
0.06583658365836342,-0.5190294650881003
0.06612661266126452,-0.5160335014096783
0.06641664166416561,-0.5130559717863115
0.0667066706670667,-0.5100965312543431
0.06699669966996424,-0.5071548363995559
0.06728672867286534,-0.5042305455386731
0.06757675767576643,-0.5013233188943036
0.06786678667866752,-0.4984328187627974
0.06815681568156862,-0.49555870967546967
0.06844684468446616,-0.4927006585531114
0.06873687368736725,-0.4898583348536916
0.06902690269026834,-0.4870314107137359
0.06931693169316944,-0.48421956108289593
0.06960696069606698,-0.48142246385222687
0.06989698969896807,-0.47863979997591943
0.07018701870186916,-0.4758712535870222
0.07047704770477026,-0.47311651210668215
0.0707670767076678,-0.47037526634745214
0.07105710571056889,-0.46764721061043896
0.07134713471346998,-0.4649320427768034
0.07163716371637108,-0.46222946439322815
0.07192719271927217,-0.45953918075182376
0.07221722172216971,-0.4568609009644771
0.0725072507250708,-0.4541943380316336
0.0727972797279719,-0.45153920890599614
0.07308730873087299,-0.4488952345507807
0.07337733773377053,-0.44626213999303666
0.07366736673667162,-0.44363965437187125
0.07395739573957272,-0.44102751098209375
0.07424742474247381,-0.43842544731291294
0.0745374537453749,-0.43583320508219653
0.07482748274827244,-0.43325053026628507
0.07511751175117354,-0.43067717312538434
0.07540754075407463,-0.4281128882250126
0.07569756975697572,-0.4255574344531656
0.07598759875987326,-0.42301057503370826
0.07627762776277436,-0.42047207753582977
0.07656765676567545,-0.4179417138800832
0.07685768576857654,-0.4154192603406551
0.07714771477147764,-0.41290449754434927
0.07743774377437518,-0.4103972104662926
0.07772777277727627,-0.40789718842237815
0.07801780178017736,-0.4054042250589044
0.07830783078307846,-0.40291811833908253
0.078597859785976,-0.4004386705268969
0.07888788878887709,-0.3979656881681589
0.07917791779177819,-0.39549898206924605
0.07946794679467928,-0.39303836727317637
0.07975797579757682,-0.39058366303350184
0.08004800480047791,-0.38813469278585927
0.080338033803379,-0.3856912841176462
0.0806280628062801,-0.38325326873548593
0.08091809180918119,-0.3808204824309157
0.08120812081207873,-0.37839276504429614
0.08149814981497983,-0.37596996042692615
0.08178817881788092,-0.3735519164017966
0.08207820782078201,-0.371138484722642
0.08236823682367955,-0.36872952103172313
0.08265826582658065,-0.3663248848161851
0.08294829482948174,-0.3639244393634183
0.08323832383238283,-0.36152805171507657
0.08352835283528393,-0.3591355926201648
0.08381838183818147,-0.35674693648716566
0.08410841084108256,-0.3543619613351773
0.08439843984398365,-0.35198054874447354
0.08468846884688475,-0.3496025838061072
0.08497849784978229,-0.3472279550709998
0.08526852685268338,-0.3448565544983079
0.08555855585558447,-0.3424882774034936
0.08584858485848557,-0.3401230224057232
0.08613861386138666,-0.33776069137498715
0.0864286428642842,-0.3354011893788881
0.08671867186718529,-0.3330444246290554
0.08700870087008639,-0.330690308427558
0.08729872987298748,-0.3283387551129449
0.08758875887588502,-0.32598968200630374
0.08787878787878611,-0.3236430093571359
0.0881688168816872,-0.3212986602894376
0.0884588458845883,-0.3189565607475935
0.08874887488748584,-0.31661663944249135
0.08903890389038693,-0.31427882779761773
0.08932893289328803,-0.3119430598955346
0.08961896189618912,-0.3096092724243416
0.08990899089909021,-0.3072774046244739
0.09019901990198775,-0.3049473982357779
0.09048904890488885,-0.3026191974447754
0.09077907790778994,-0.3002927488324765
0.09106910691069103,-0.29796800132233825
0.09135913591358857,-0.295644906128746
0.09164916491648967,-0.29332341670577516
0.09193919391939076,-0.2910034886966086
0.09222922292229185,-0.28868507988320485
0.09251925192519295,-0.286368150136553
0.09280928092809049,-0.2840526613674327
0.09309930993099158,-0.28173857747759184
0.09338933893389267,-0.2794258643116714
0.09367936793679377,-0.277114489609479
0.09396939693969131,-0.2748044229589536
0.0942594259425924,-0.27249563574959423
0.0945494549454935,-0.27018810112668806
0.09483948394839459,-0.26788179394594114
0.09512951295129213,-0.2655766907288474
0.09541954195419322,-0.26327276961856366
0.09570957095709431,-0.2609700103366209
0.09599959995999541,-0.25866839414007614
0.0962896289628965,-0.2563679037794124
0.09657965796579404,-0.25406852345708814
0.09686968696869513,-0.25177023878664595
0.09715971597159623,-0.24947303675268842
0.09744974497449732,-0.24717690567130482
0.09773977397739486,-0.24488183515129597
0.09802980298029595,-0.24258781605593574
0.09831983198319705,-0.24029484046560964
0.09860986098609814,-0.23800290164091384
0.09889988998899923,-0.23571199398652318
0.09918991899189677,-0.233422113015725
0.09947994799479787,-0.23113325531551723
0.09976997699769896,-0.22884541851256662
0.10006000600060005,-0.22655860123962812
0.1003500350034976,-0.2242728031027346
0.10064006400639869,-0.22198802464892017
0.10093009300929978,-0.21970426733479553
0.10122012201220087,-0.21742153349555438
0.10151015101510197,-0.21513982631472955
0.10180018001799951,-0.21285914979457268
0.1020902090209006,-0.21057950872696132
0.1023802380238017,-0.20830090866513012
0.10267026702670279,-0.2060233558958134
0.10296029602960033,-0.20374685741211268
0.10325032503250142,-0.2014714208868458
0.10354035403540252,-0.1991970546466952
0.10383038303830361,-0.19692376764673342
0.10412041204120115,-0.1946515694456506
0.10441044104410224,-0.192380470181434
0.10470047004700334,-0.19011048054781232
0.10499049904990443,-0.1878416117710494
0.10528052805280552,-0.18557387558738708
0.10557055705570306,-0.18330728422103423
0.10586058605860416,-0.18104185036257187
0.10615061506150525,-0.178777587148097
0.10644064406440634,-0.17651450813866368
0.10673067306730388,-0.17425262730036611
0.10702070207020498,-0.1719919589847819
0.10731073107310607,-0.1697325179101186
0.10760076007600716,-0.16747431914262761
0.10789078907890826,-0.16521737807859688
0.1081808180818058,-0.16296171042680363
0.10847084708470689,-0.16070733219131642
0.10876087608760798,-0.15845425965495294
0.10905090509050908,-0.15620250936296187
0.10934093409340662,-0.15395209810726262
0.10963096309630771,-0.15170304291097836
0.1099209920992088,-0.14945536101358503
0.1102110211021099,-0.14720906985625754
0.11050105010501099,-0.14496418706771808
0.11079107910790853,-0.14272073045046077
0.11108110811080962,-0.14047871796726266
0.11137113711371072,-0.1382381677282618
0.11166116611661181,-0.13599909797819545
0.11195119511950935,-0.13376152708411426
0.11224122412241044,-0.13152547352332034
0.11253125312531154,-0.12929095587184708
0.11282128212821263,-0.1270579927930666
0.11311131113111017,-0.12482660302674078
0.11340134013401126,-0.12259680537826807
0.11369136913691236,-0.1203686187084396
0.11398139813981345,-0.11814206192329524
0.11427142714271454,-0.11591715396437208
0.11456145614561208,-0.11369391379924386
0.11485148514851318,-0.11147236041223707
0.11514151415141427,-0.10925251279561977
0.11543154315431536,-0.10703438994085934
0.1157215721572129,-0.10481801083025845
0.116011601160114,-0.10260339442872733
0.11630163016301509,-0.100390559675997
0.11659165916591618,-0.09817952547888194
0.11688168816881728,-0.0959703107038702
0.11717171717171482,-0.09376293416994698
0.11746174617461591,-0.09155741464154163
0.117751775177517,-0.08935377082188871
0.1180418041804181,-0.08715202134640358
0.11833183318331564,-0.08495218477638246
0.11862186218621673,-0.08275427959278858
0.11891189118911782,-0.0805583241904274
0.11920192019201892,-0.07836433687211519
0.11949194919492001,-0.07617233584313836
0.11978197819781755,-0.07398233920588257
0.12007200720071864,-0.07179436495455188
0.12036203620361974,-0.06960843097024477
0.12065206520652083,-0.06742455501601119
0.12094209420941837,-0.06524275473218016
0.12123212321231946,-0.06306304763173481
0.12152215221522056,-0.06088545109603378
0.12181218121812165,-0.05870998237048845
0.12210221022101919,-0.0565366585605012
0.12239223922392028,-0.05436549662743321
0.12268226822682138,-0.052196513384899175
0.12297229722972247,-0.05002972549500665
0.12326232623262356,-0.04786514946482
0.1235523552355211,-0.045702801642955114
0.1238423842384222,-0.043542698216200354
0.12413241324132329,-0.04138485520644832
0.12442244224422438,-0.039229288467556155
0.12471247124712193,-0.03707601368243593
0.12500250025002302,-0.03492504636013481
0.1252925292529241,-0.03277640183322541
0.1255825582558252,-0.030630095255100576
0.1258725872587263,-0.028486141597472068
0.12616261626162384,-0.026344555647968657
0.12645264526452493,-0.024205352007734313
0.12674267426742603,-0.022068545089311213
0.12703270327032712,-0.01993414911442979
0.12732273227322466,-0.017802178111996973
0.12761276127612575,-0.015672645916060494
0.12790279027902685,-0.013545566164047639
0.12819281928192794,-0.011420952294900574
0.12848284828482548,-0.009298817547399895
0.12877287728772657,-0.007179174958460691
0.12906290629062767,-0.005062037361691823
0.12935293529352876,-0.0029474173858365727
0.12964296429642985,-0.0008353274533894345
0.1299329932993274,0.0012742202207213873
0.13022302230222849,0.0033812136304770617
0.13051305130512958,0.0054856409798486215
0.13080308030803067,0.00758749068400938
0.1310931093109282,0.009686751370360892
0.1313831383138293,0.011783411879611513
0.1316731673167304,0.013877461266611114
0.1319631963196315,0.015968888801304506
0.13225322532253259,0.018057683969538395
0.13254325432543013,0.020143836473811762
0.13283328332833122,0.022227336234057378
0.1331233123312323,0.024308173388192772
0.1334133413341334,0.026386338292791665
0.13370337033703095,0.028461821523603874
0.13399339933993204,0.030534613876126663
0.13428342834283313,0.03260470636594546
0.13457345734573423,0.03467209022921066
0.13486348634863532,0.036736756922972603
0.13515351535153286,0.03879869812547343
0.13544354435443395,0.040857905736479884
0.13573357335733505,0.04291437187739483
0.13602360236023614,0.04496808889150522
0.13631363136313368,0.047019049344075005
0.13660366036603477,0.04906724602250967
0.13689368936893587,0.051112671936298856
0.13718371837183696,0.053155320317095606
0.1374737473747345,0.05519518461865262
0.1377637763776356,0.05723225851682582
0.1380538053805367,0.059266535909361415
0.13834383438343778,0.061298010915825686
0.13863386338633887,0.0633266778774076
0.13892389238923641,0.06535253135669064
0.1392139213921375,0.06737556613747275
0.1395039503950386,0.06939577722437905
0.1397939793979397,0.07141315984261708
0.14008400840083723,0.07342770943759543
0.14037403740373833,0.07543942167461154
0.14066406640663942,0.0774482924383363
0.14095409540954051,0.07945431783244347
0.1412441244124416,0.08145749417911885
0.14153415341533915,0.08345781801854076
0.14182418241824024,0.08545528610842078
0.14211421142114133,0.08744989542333749
0.14240424042404243,0.08944164315422362
0.14269426942693997,0.09143052670771108
0.14298429842984106,0.09341654370556324
0.14327432743274215,0.09539969198390265
0.14356435643564325,0.0973799695925862
0.14385438543854434,0.09935737479446814
0.14414441444144188,0.10133190606464251
0.14443444344434297,0.1033035620897389
0.14472447244724407,0.10527234176703176
0.14501450145014516,0.10723824420369013
0.1453045304530427,0.10920126871590907
0.1455945594559438,0.11116141482811036
0.1458845884588449,0.11311868227196406
0.14617461746174598,0.11507307098554523
0.14646464646464352,0.1170245811123787
0.14675467546754462,0.1189732130005555
0.1470447044704457,0.12091896720166623
0.1473347334733468,0.12286184446987869
0.1476247624762479,0.1248018457609153
0.14791479147914544,0.1267389722310094
0.14820482048204653,0.128673225235923
0.14849484948494762,0.13060460632978652
0.14878487848784872,0.1325331172640826
0.14907490749074626,0.13445875998650822
0.14936493649364735,0.13638153663992988
0.14965496549654844,0.13830144956114407
0.14994499449944954,0.14021850127979393
0.15023502350235063,0.14213269451718724
0.15052505250524817,0.14404403218509365
0.15081508150814926,0.14595251738461193
0.15110511051105036,0.14785815340485733
0.15139513951395145,0.14976094372179846
0.151685168516849,0.15166089199697877
0.15197519751975008,0.15355800207632583
0.15226522652265118,0.1554522779887799
0.15255525552555227,0.15734372394507615
0.15284528452845336,0.1592323443364254
0.1531353135313509,0.16111814373318992
0.153425342534252,0.16300112688362303
0.1537153715371531,0.16488129871243423
0.15400540054005418,0.16675866431950834
0.15429542954295172,0.16863322897851096
0.15458545854585282,0.17050499813558231
0.1548754875487539,0.17237397740785754
0.155165516551655,0.1742401725821433
0.15545554555455254,0.17610358961347605
0.15574557455745364,0.17796423462377509
0.15603560356035473,0.17982211390032662
0.15632563256325582,0.18167723389441315
0.15661566156615692,0.18352960121985523
0.15690569056905446,0.18537922265154821
0.15719571957195555,0.18722610512406462
0.15748574857485664,0.1890702557300939
0.15777577757775774,0.19091168171903003
0.15806580658065528,0.1927503904954599
0.15835583558355637,0.19458638961773114
0.15864586458645746,0.19641968679636912
0.15893589358935856,0.1982502898926297
0.15922592259225965,0.20007820691697656
0.1595159515951572,0.20190344602755045
0.15980598059805828,0.20372601552870528
0.16009600960095938,0.20554592386939202
0.16038603860386047,0.20736317964168724
0.160676067606758,0.20917779157922295
0.1609660966096591,0.21098976855570198
0.1612561256125602,0.21279911958326686
0.1615461546154613,0.21460585381100208
0.16183618361835883,0.21640998052335284
0.16212621262125992,0.21821150913862242
0.16241624162416102,0.2200104492073228
0.1627062706270621,0.2218068104106666
0.1629962996299632,0.22360060255898476
0.16328632863286074,0.22539183559013878
0.16357635763576184,0.22718051956800572
0.16386638663866293,0.22896666468081633
0.16415641564156402,0.23075028123963381
0.16444644464446156,0.2325313796767447
0.16473647364736266,0.23430997054413652
0.16502650265026375,0.2360860645118286
0.16531653165316484,0.23785967236634808
0.16560656065606594,0.23963080500912703
0.16589658965896348,0.2413994734549093
0.16618661866186457,0.243165688830221
0.16647664766476566,0.2449294623716984
0.16676667666766676,0.24669080542456237
0.1670567056705643,0.248449729441006
0.1673467346734654,0.25020624597866814
0.16763676367636648,0.251960366698966
0.16792679267926758,0.2537121033655685
0.16821682168216867,0.2554614678428073
0.1685068506850662,0.257208472094078
0.1687968796879673,0.25895312818032556
0.1690869086908684,0.2606954482583814
0.1693769376937695,0.2624354445794496
0.16966696669666703,0.2641731294875085
0.16995699569956813,0.26590851541779736
0.17024702470246922,0.2676416148951718
0.1705370537053703,0.2693724405325943
0.17082708270826785,0.27110100502955004
0.17111711171116895,0.2728273211705467
0.17140714071407004,0.2745514018234808
0.17169716971697113,0.27627325993814394
0.17198719871987223,0.2779929085446673
0.17227722772276977,0.279710360751966
0.17256725672567086,0.2814256297462608
0.17285728572857195,0.2831387287894641
0.17314731473147305,0.2848496712177091
0.17343734373437059,0.2865584704398004
0.17372737273727168,0.28826513993575326
0.17401740174017277,0.28996969325520056
0.17430743074307387,0.29167214401594144
0.17459745974597496,0.2933725059024276
0.1748874887488725,0.295070792664254
0.1751775177517736,0.29676701811472556
0.17546754675467469,0.29846119612929506
0.17575757575757578,0.30015334064413607
0.17604760476047332,0.301843465654648
0.1763376337633744,0.30353158521404755
0.1766276627662755,0.30521771343182724
0.1769176917691766,0.30690186447236073
0.1772077207720777,0.308584052553445
0.17749774977497523,0.3102642919448502
0.17778777877787633,0.3119425969669415
0.17807780778077742,0.313618981989179
0.1783678367836785,0.3152934614287538
0.17865786578657605,0.3169660497491569
0.17894789478947715,0.31863676145882525
0.17923792379237824,0.3203056111096778
0.17952795279527933,0.321972613295778
0.17981798179817687,0.32363778265193427
0.18010801080107797,0.32530113385238074
0.18039803980397906,0.32696268160934183
0.18068806880688015,0.328622440671729
0.18097809780978125,0.3302804258237864
0.1812681268126788,0.3319366518837402
0.18155815581557988,0.3335911337025257
0.18184818481848097,0.33524388616239065
0.18213821382138207,0.33689492417563816
0.1824282428242796,0.33854426268329907
0.1827182718271807,0.34019191665389337
0.1830083008300818,0.3418379010820701
0.1832983298329829,0.3434822309873855
0.18358835883588398,0.3451249214130251
0.18387838783878152,0.346765987424535
0.18416841684168261,0.3484054441086333
0.1844584458445837,0.35004330657188887
0.1847484748474848,0.3516795899395501
0.18503850385038234,0.35331430935430336
0.18532853285328343,0.35494747997511283
0.18561856185618453,0.3565791169759502
0.18590859085908562,0.3582092355446538
0.18619861986198671,0.3598378508817397
0.18648864886488425,0.3614649781992206
0.18677867786778535,0.36309063271949565
0.18706870687068644,0.36471482967412877
0.18735873587358753,0.36633758430275776
0.18764876487648507,0.36795891185194435
0.18793879387938617,0.36957882757410165
0.18822882288228726,0.3711973467263121
0.18851885188518835,0.37281448456928246
0.1888088808880859,0.3744302563662251
0.189098909890987,0.3760446773818352
0.18938893889388808,0.3776577628811457
0.18967896789678917,0.3792695281285216
0.18996899689969027,0.38087998838659953
0.1902590259025878,0.3824891589152404
0.1905490549054889,0.38409705497055024
0.19083908390839,0.38570369180379355
0.1911291129112911,0.3873090846604358
0.19141914191418863,0.38891324877912514
0.19170917091708972,0.39051619939075766
0.19199919991999082,0.39211795171742575
0.1922892289228919,0.39371852097150967
0.192579257925793,0.3953179223547115
0.19286928692869054,0.39691617105709714
0.19315931593159164,0.3985132822562175
0.19344934493449273,0.40010927111611105
0.19373937393739382,0.4017041527864461
0.19402940294029136,0.40329794240159084
0.19431943194319246,0.40489065507977895
0.19460946094609355,0.4064823059221512
0.19489948994899464,0.4080729100119406
0.19518951895189218,0.40966248241358855
0.19547954795479328,0.4112510381719458
0.19576957695769437,0.4128385923113632
0.19605960596059546,0.41442515983491246
0.19634963496349656,0.4160107557235622
0.1966396639663941,0.4175953949353553
0.1969296929692952,0.4191790924046659
0.19721972197219628,0.4207618630413423
0.19750975097509738,0.42234372172997875
0.19779977997799492,0.42392468332913125
0.198089808980896,0.4255047626706099
0.1983798379837971,0.4270839745586653
0.1986698669866982,0.4286623337693029
0.1989598959895993,0.43023985504955053
0.19924992499249683,0.43181655311673356
0.19953995399539792,0.43339244265782106
0.19982998299829902,0.43496753832866286
0.2001200120012001,0.43654185475335733
0.20041004100409765,0.4381154065235548
0.20070007000699874,0.43968820819784515
0.20099009900989984,0.4412602743010368
0.20128012801280093,0.44283161932356124
0.20157015701570202,0.4444022577208331
0.20186018601859956,0.4459722039126163
0.20215021502150066,0.4475414722824604
0.20244024402440175,0.4491100771770314
0.20273027302730284,0.4506780329055653
0.20302030203020038,0.45224535373926344
0.20331033103310148,0.4538120539107733
0.20360036003600257,0.45537814761354933
0.20389038903890366,0.45694364900135265
0.2041804180418012,0.45850857218768637
0.2044704470447023,0.4600729312453059
0.2047604760476034,0.4616367402056306
0.20505050505050448,0.4632000130582739
0.20534053405340558,0.46476276375052833
0.20563056305630312,0.46632500618686096
0.2059205920592042,0.467886754228472
0.2062106210621053,0.46944802169275307
0.2065006500650064,0.4710088223528636
0.20679067906790394,0.4725691699372534
0.20708070807080503,0.4741290781292574
0.20737073707370612,0.4756885605665903
0.20766076607660722,0.4772476308409614
0.2079507950795083,0.47880630249764244
0.20824082408240585,0.48036458903504287
0.20853085308530694,0.4819225039043555
0.20882088208820804,0.4834800605090888
0.20911091109110913,0.48503727220473164
0.20940094009400667,0.4865941522983511
0.20969096909690776,0.48815071404827043
0.20998099809980886,0.48970697066363955
0.21027102710270995,0.49126293530413156
0.21056105610561104,0.49281862107958796
0.21085108510850858,0.4943740410496722
0.21114111411140968,0.49592920822359027
0.21143114311431077,0.49748413555970294
0.21172117211721186,0.499038835965264
0.2120112011201094,0.5005933222960935
0.2123012301230105,0.5021476073563333
0.2125912591259116,0.5037017038980908
0.21288128812881268,0.5052556246212068
0.21317131713171023,0.5068093821729661
0.21346134613461132,0.5083629891478784
0.2137513751375124,0.5099164580873581
0.2140414041404135,0.5114698014795221
0.2143314331433146,0.5130230317589418
0.21462146214621214,0.514576161306398
0.21491149114911323,0.5161292024487049
0.21520152015201433,0.5176821674584253
0.21549154915491542,0.5192350685537067
0.21578157815781296,0.520787917898057
0.21607160716071405,0.5223407276001976
0.21636163616361515,0.5238935097138053
0.21665166516651624,0.5254462762373802
0.21694169416941733,0.526999039114057
0.21723172317231487,0.528551810231435
0.21752175217521597,0.5301046014214578
0.21781178117811706,0.5316574244601935
0.21810181018101815,0.5332102910677382
0.2183918391839157,0.5347632129080512
0.21868186818681679,0.5363162015888678
0.21897189718971788,0.5378692686615085
0.21926192619261897,0.5394224256208
0.21955195519552007,0.5409756839049564
0.2198419841984176,0.5425290548954558
0.2201320132013187,0.5440825499169902
0.2204220422042198,0.5456361802373005
0.22071207120712089,0.5471899570671331
0.22100210021001843,0.5487438915601388
0.22129212921291952,0.5502979948128378
0.2215821582158206,0.5518522778644837
0.2218721872187217,0.5534067516970448
0.22216221622161925,0.5549614272351223
0.22245224522452034,0.5565163153459443
0.22274227422742143,0.5580714268392487
0.22303230323032253,0.559626772467288
0.22332233223322362,0.5611823629247813
0.22361236123612116,0.5627382088488734
0.22390239023902225,0.5642943208191563
0.22419241924192335,0.5658507093575759
0.22448244824482444,0.5674073849284708
0.22477247724772198,0.5689643579385315
0.22506250625062307,0.5705216387368491
0.22535253525352417,0.5720792376148428
0.22564256425642526,0.5736371648063143
0.22593259325932635,0.575195430487444
0.2262226222622239,0.5767540447767984
0.226512651265125,0.5783130177353919
0.22680268026802608,0.5798723593666488
0.22709270927092717,0.5814320796164726
0.2273827382738247,0.5829921883732639
0.2276727672767258,0.5845526954679972
0.2279627962796269,0.5861136106742014
0.228252825282528,0.5876749437080531
0.22854285428542553,0.5892367042284022
0.22883288328832663,0.5907989018368747
0.22912291229122772,0.5923615460778682
0.2294129412941288,0.5939246464386576
0.2297029702970299,0.595488212349454
0.22999299929992745,0.5970522531834683
0.23028302830282854,0.5986167782570299
0.23057305730572963,0.6001817968295996
0.23086308630863073,0.601747318103903
0.23115311531152827,0.6033133512259913
0.23144314431442936,0.6048799052853817
0.23173317331733045,0.6064469893150828
0.23202320232023155,0.6080146122917411
0.23231323132313264,0.6095827831357309
0.23260326032603018,0.6111515107112507
0.23289328932893127,0.6127208038264754
0.23318331833183237,0.6142906712336044
0.23347334733473346,0.6158611216290214
0.233763376337631,0.6174321636533915
0.2340534053405321,0.6190038058918307
0.2343434343434332,0.6205760568739606
0.23463346334633428,0.6221489250740861
0.23492349234923537,0.6237224189113143
0.23521352135213291,0.6252965467496776
0.235503550355034,0.6268713168983189
0.2357935793579351,0.6284467376115627
0.2360836083608362,0.630022817089104
0.23637363736373374,0.6315995634761317
0.23666366636663483,0.633176984863526
0.23695369536953592,0.6347550892879369
0.23724372437243701,0.6363338847319879
0.23753375337533456,0.6379133791244084
0.23782378237823565,0.6394935803402381
0.23811381138113674,0.6410744962009222
0.23840384038403784,0.642656134474518
0.23869386938693893,0.6442385028758529
0.23898389838983647,0.6458216090666812
0.23927392739273756,0.6474054606558995
0.23956395639563866,0.6489900651996505
0.23985398539853975,0.6505754302015487
0.2401440144014373,0.6521615631128285
0.24043404340433838,0.6537484713325741
0.24072407240723948,0.6553361622078306
0.24101410141014057,0.6569246430338321
0.24130413041304166,0.6585139210541798
0.2415941594159392,0.6601040034610114
0.2418841884188403,0.66169489739524
0.2421742174217414,0.663286609946677
0.24246424642464248,0.664879148154265
0.24275427542754002,0.6664725190062565
0.24304430443044112,0.6680667294404495
0.2433343334333422,0.669661786344318
0.2436243624362433,0.6712576965552588
0.2439143914391444,0.6728544668607757
0.24420442044204194,0.6744521039986758
0.24449444944494303,0.6760506146573136
0.24478447844784412,0.6776500054757308
0.24507450745074522,0.6792502830439048
0.24536453645364276,0.6808514539029348
0.24565456545654385,0.6824535245452971
0.24594459445944494,0.6840565014149846
0.24623462346234604,0.6856603909077633
0.24652465246524358,0.6872651993713639
0.24681468146814467,0.6888709331057384
0.24710471047104576,0.690477598363207
0.24739473947394686,0.6920852013487184
0.24768476847684795,0.6936937482200551
0.2479747974797455,0.6953032450880392
0.24826482648264658,0.6969136980167967
0.24855485548554768,0.6985251130239075
0.24884488448844877,0.7001374960806708
0.2491349134913463,0.7017508531123041
0.2494249424942474,0.7033651899982084
0.2497149714971485,0.7049805125721249
0.2500050005000496,0.7065968266224001
0.2502950295029507,0.708214137892201
0.2505850585058482,0.7098324520797261
0.2508750875087493,0.711451774838478
0.2511651165116504,0.7130721117774177
0.2514551455145515,0.7146934684612377
0.25174517451744904,0.7163158504105666
0.25203520352035014,0.7179392631022408
0.25232523252325123,0.7195637119694622
0.2526152615261523,0.7211892024020755
0.2529052905290534,0.7228157397467806
0.25319531953195096,0.7244433293073524
0.25348534853485205,0.7260719763449166
0.25377537753775314,0.7277016860781083
0.25406540654065424,0.7293324636833471
0.2543554355435518,0.7309643142950462
0.25464546454645287,0.7325972430058867
0.25493549354935396,0.7342312548669803
0.25522552255225506,0.7358663548881429
0.2555155515551526,0.7375025480381071
0.2558055805580537,0.7391398392447955
0.2560956095609548,0.7407782333954817
0.2563856385638559,0.7424177353370693
0.25667566756675697,0.7440583498763123
0.2569656965696545,0.7457000817800301
0.2572557255725556,0.7473429357753916
0.2575457545754567,0.7489869165500692
0.2578357835783578,0.750632028752522
0.25812581258125533,0.7522782769921995
0.2584158415841564,0.7539256658398221
0.2587058705870575,0.7555741998275383
0.2589958995899586,0.7572238834492055
0.2592859285928597,0.7588747211606072
0.25957595759575725,0.7605267173796683
0.25986598659865834,0.762179876486739
0.26015601560155943,0.763834202824747
0.2604460446044605,0.7654897006994789
0.26073607360735807,0.7671463743797826
0.26102610261025916,0.7688042280978462
0.26131613161316025,0.7704632660493544
0.26160616061606135,0.7721234923937627
0.2618961896189589,0.7737849112545059
0.26218621862186,0.7754475267192693
0.26247624762476107,0.7771113428401459
0.26276627662766217,0.7787763636339123
0.26305630563056326,0.7804425930822408
0.2633463346334608,0.7821100351319161
0.2636363636363619,0.7837786936951067
0.263926392639263,0.7854485726495198
0.2642164216421641,0.787119675838674
0.2645064506450616,0.7887920070720972
0.2647964796479627,0.7904655701256017
0.2650865086508638,0.7921403687414332
0.2653765376537649,0.7938164066285417
0.265666566656666,0.7954936874627931
0.26595659565956353,0.7971722148871768
0.2662466246624646,0.7988519925120775
0.2665366536653657,0.800533023915419
0.2668266826682668,0.8022153126429381
0.26711671167116435,0.8038988622083746
0.26740674067406545,0.8055836760937402
0.26769676967696654,0.8072697577494663
0.26798679867986763,0.8089571105946645
0.2682768276827687,0.8106457380173364
0.26856685668566627,0.812335643374573
0.26885688568856736,0.8140268299928234
0.26914691469146845,0.815719301168032
0.26943694369436955,0.8174130601659025
0.2697269726972671,0.8191081102220893
0.2700170017001682,0.8208044545424558
0.2703070307030693,0.822502096303212
0.27059705970597037,0.8242010386511781
0.2708870887088679,0.8259012847039673
0.271177117711769,0.8276028375502461
0.2714671467146701,0.8293057002498673
0.2717571757175712,0.8310098758341303
0.2720472047204723,0.8327153673059713
0.2723372337233698,0.8344221776401615
0.2726272627262709,0.8361303097835603
0.272917291729172,0.8378397666552461
0.2732073207320731,0.8395505511467677
0.27349734973497064,0.8412626661223268
0.27378737873787173,0.8429761144190263
0.2740774077407728,0.8446908988469988
0.2743674367436739,0.8464070221896541
0.274657465746575,0.8481244872038713
0.27494749474947255,0.8498432966201815
0.27523752375237365,0.8515634531430156
0.27552755275527474,0.8532849594508286
0.27581758175817583,0.8550078181963433
0.2761076107610734,0.856732032006722
0.27639763976397447,0.8584576034838104
0.27668766876687556,0.8601845352042575
0.27697769776977665,0.8619128297197552
0.27726772677267775,0.8636424895572197
0.2775577557755753,0.8653735172189687
0.2778477847784764,0.8671059151829626
0.2781378137813775,0.8688396859029168
0.27842784278427857,0.8705748318085398
0.2787178717871761,0.8723113553056966
0.2790079007900772,0.8740492587766435
0.2792979297929783,0.8757885445801381
0.2795879587958794,0.8775292150516751
0.27987798779877693,0.8792712725036423
0.280168016801678,0.8810147192255554
0.2804580458045791,0.8827595574841619
0.2807480748074802,0.8845057895236728
0.2810381038103813,0.8862534175659297
0.28132813281327884,0.8880024438105708
0.28161816181617993,0.8897528704352581
0.28190819081908103,0.8915046995957782
0.2821982198219821,0.8932579334262685
0.28248824882487966,0.895012574039368
0.28277827782778076,0.8967686235264394
0.28306830683068185,0.8985260839576672
0.28335833583358294,0.9002849573822789
0.28364836483648403,0.9020452458287053
0.2839383938393816,0.9038069513047345
0.28422842284228267,0.9055700757977339
0.28451845184518376,0.9073346212747402
0.28480848084808486,0.9091005896826786
0.2850985098509824,0.9108679829485008
0.2853885388538835,0.9126368029794042
0.2856785678567846,0.9144070516629158
0.2859685968596857,0.9161787308671084
0.28625862586258677,0.9179518424407495
0.2865486548654843,0.9197263882134472
0.2868386838683854,0.921502369995865
0.2871287128712865,0.9232797895798016
0.2874187418741876,0.9250586487383989
0.28770877087708513,0.9268389492262763
0.2879987998799862,0.9286206927797368
0.2882888288828873,0.9304038811168455
0.2885788578857884,0.932188515937633
0.28886888688868595,0.9339745989242235
0.28915891589158704,0.935762131741041
0.28944894489448814,0.9375511160348811
0.28973897389738923,0.9393415534351107
0.2900290029002903,0.9411334455538095
0.29031903190318786,0.9429267939858977
0.29060906090608896,0.944721600309344
0.29089908990899005,0.946517866085226
0.29118911891189114,0.9483155928579329
0.2914791479147887,0.9501147821552803
0.2917691769176898,0.9519154354887082
0.29205920592059087,0.9537175543533429
0.29234923492349196,0.9555211402281937
0.29263926392639306,0.9573261945762749
0.2929292929292906,0.9591327188447387
0.2932193219321917,0.9609407144650616
0.2935093509350928,0.9627501828531045
0.2937993799379939,0.9645611254093043
0.2940894089408914,0.9663735435187766
0.2943794379437925,0.9681874385515118
0.2946694669466936,0.970002811862423
0.2949594959495947,0.9718196647915354
0.29524952495249224,0.9736379986640894
0.29553955395539333,0.9754578147907266
0.2958295829582944,0.9772791144675395
0.2961196119611955,0.979101898976251
0.2964096409640966,0.9809261695843348
0.29669966996699415,0.9827519275451235
0.29698969896989524,0.9845791740979943
0.29727972797279634,0.9864079104684069
0.29756975697569743,0.9882381378680888
0.29785978597859497,0.9900698574951271
0.29814981498149606,0.9919030705341468
0.29843984398439716,0.9937377781563512
0.29872987298729825,0.9955739815196979
0.29901990199019934,0.997411681769003
0.2993099309930969,0.9992508800360488
0.299599959995998,1.0010915774397546
0.29988998899889907,1.002933775086214
0.30018001800180016,1.0047774740688626
0.3004700470046977,1.0066226754685723
0.3007600760075988,1.0084693803538114
0.3010501050104999,1.0103175897806849
0.301340134013401,1.012167304793098
0.3016301630163021,1.0140185264228543
0.3019201920191996,1.0158712556897538
0.3022102210221007,1.0177254936017595
0.3025002500250018,1.01958124115502
0.3027902790279029,1.0214384993340386
0.30308030803080044,1.0232972691117503
0.30337033703370153,1.0251575514496818
0.3036603660366026,1.0270193472979803
0.3039503950395037,1.0288826575955687
0.30424042404240126,1.0307474832702255
0.30453045304530235,1.0326138252387398
0.30482048204820344,1.0344816844069367
0.30511051105110454,1.0363510616698284
0.30540054005400563,1.038221957911706
0.30569056905690317,1.0400943740062227
0.30598059805980427,1.0419683108165503
0.30627062706270536,1.0438437691953932
0.30656065606560645,1.045720749985145
0.306850685068504,1.0475992540179522
0.3071407140714051,1.0494792821158712
0.3074307430743062,1.051360835090877
0.30772077207720727,1.0532439137450136
0.30801080108010837,1.0551285188704762
0.3083008300830059,1.057014651249689
0.308590859085907,1.058902311655451
0.3088808880888081,1.060791500850948
0.3091709170917092,1.0626822195898955
0.3094609460946067,1.0645744686166028
0.3097509750975078,1.0664682486661163
0.3100410041004089,1.0683635604642272
0.31033103310331,1.070260404727611
0.3106210621062111,1.0721587821639043
0.31091109110910864,1.0740586934717737
0.31120112011200973,1.0759601393410605
0.3114911491149108,1.0778631204527787
0.3117811781178119,1.0797676374792562
0.31207120712070946,1.0816736910841902
0.31236123612361055,1.0835812819227864
0.31265126512651165,1.0854904106417536
0.31294129412941274,1.0874010778794465
0.3132313231323103,1.0893132842659135
0.3135213521352114,1.0912270304230323
0.31381138113811247,1.0931423169645094
0.31410141014101356,1.0950591444960096
0.31439143914391465,1.0969775136152229
0.3146814681468122,1.0988974249119259
0.3149714971497133,1.100818878968115
0.3152615261526144,1.1027418763579964
0.3155515551555155,1.1046664176481185
0.315841584158413,1.1065925033974195
0.3161316131613141,1.1085201341573543
0.3164216421642152,1.110449310471884
0.3167116711671163,1.1123800328776068
0.3170017001700174,1.1143123019038128
0.3172917291729149,1.1162461180725411
0.317581758175816,1.1181814818987097
0.3178717871787171,1.1201183938900976
0.3181618161816182,1.1220568545474705
0.31845184518451575,1.1239968643646217
0.31874187418741684,1.1259384238284988
0.31903190319031793,1.1278815334191818
0.319321932193219,1.1298261936100098
0.31961196119611657,1.1317724048676172
0.31990199019901766,1.1337201676520574
0.32019201920191875,1.1356694824167792
0.32048204820481985,1.1376203496087518
0.32077207720772094,1.1395727696685123
0.3210621062106185,1.1415267430302145
0.3213521352135196,1.143482270121749
0.32164216421642067,1.145439351364719
0.32193219321932176,1.1473979871745588
0.3222222222222193,1.149358177960567
0.3225122512251204,1.1513199241260235
0.3228022802280215,1.1532832260681616
0.3230923092309226,1.1552480841782873
0.3233823382338237,1.1572144988418211
0.3236723672367212,1.1591824704383438
0.3239623962396223,1.1611519993417085
0.3242524252425234,1.1631230859200137
0.3245424542454245,1.1650957305357177
0.32483248324832203,1.1670699335456634
0.32512251225122313,1.1690456953011925
0.3254125412541242,1.171023016148115
0.3257025702570253,1.1730018964268172
0.3259925992599264,1.1749823364723067
0.32628262826282395,1.1769643366142464
0.32657265726572504,1.1789478971770677
0.32686268626862613,1.1809330184799354
0.32715271527152723,1.182919700836857
0.32744274427442477,1.184907944556705
0.32773277327732586,1.186897749943326
0.32802280228022695,1.1888891172955038
0.32831283128312805,1.1908820469070676
0.3286028602860256,1.1928765390669118
0.3288928892889267,1.194872594059102
0.3291829182918278,1.1968702121628403
0.32947294729472887,1.198869393652565
0.32976297629762996,1.2008701387979885
0.3300530053005275,1.2028724478641282
0.3303430343034286,1.20487632111141
0.3306330633063297,1.2068817587956304
0.3309230923092308,1.2088887611680559
0.3312131213121283,1.210897328475443
0.3315031503150294,1.2129074609601382
0.3317931793179305,1.2149191588600374
0.3320832083208316,1.216932422408686
0.3323732373237327,1.2189472518353093
0.33266326632663024,1.2209636473648398
0.33295329532953133,1.2229816092180192
0.3332433243324324,1.225001137611353
0.3335333533353335,1.2270222327572085
0.33382338233823106,1.229044894863829
0.33411341134113215,1.2310691241354355
0.33440344034403324,1.2330949207721726
0.33469346934693434,1.2351222849702144
0.33498349834983543,1.2371512169217853
0.33527352735273297,1.239181716815185
0.33556355635563406,1.241213784834891
0.33585358535853516,1.2432474211615012
0.33614361436143625,1.2452826259718357
0.3364336433643338,1.2473193994389453
0.3367236723672349,1.2493577417322064
0.337013701370136,1.2513976530172701
0.33730373037303707,1.2534391334561577
0.3375937593759346,1.255482183207268
0.3378837883788357,1.2575268024254724
0.3381738173817368,1.2595729912620601
0.3384638463846379,1.2616207498648355
0.338753875387539,1.2636700783781352
0.3390439043904365,1.2657209769428497
0.3393339333933376,1.2677734456965175
0.3396239623962387,1.269827484773267
0.3399139913991398,1.2718830943039123
0.34020402040203734,1.2739402744159536
0.34049404940493844,1.275999025233675
0.34078407840783953,1.2780593468780814
0.3410741074107406,1.2801212394669936
0.3413641364136417,1.2821847031150644
0.34165416541653926,1.2842497379337965
0.34194419441944035,1.2863163440316316
0.34223422342234144,1.2883845215138923
0.34252425242524254,1.2904542704828732
0.3428142814281401,1.2925255910378393
0.34310431043104117,1.2945984832751192
0.34339433943394226,1.2966729472880418
0.34368436843684336,1.2987489831670265
0.34397439743974445,1.3008265909995977
0.344264426442642,1.3029057708703975
0.3445544554455431,1.3049865228612774
0.3448444844484442,1.3070688470512315
0.34513451345134527,1.3091527435164867
0.3454245424542428,1.3112382123305033
0.3457145714571439,1.3133252535640576
0.346004600460045,1.315413867285181
0.3462946294629461,1.3175040535592468
0.34658465846584363,1.319595812448966
0.3468746874687447,1.3216891440144758
0.3471647164716458,1.3237840483132728
0.3474547454745469,1.3258805254002997
0.347744774477448,1.327978575327955
0.34803480348034554,1.3300781981461043
0.34832483248324664,1.3321793939021673
0.34861486148614773,1.334282162641046
0.3489048904890488,1.336386504405216
0.34919491949194637,1.3384924192347156
0.34948494849484746,1.3405999071672343
0.34977497749774855,1.3427089682380422
0.35006500650064964,1.344819602480075
0.35035503550355074,1.346931809923944
0.3506450645064483,1.3490455905979393
0.35093509350934937,1.3511609445281203
0.35122512251225046,1.3532778717382388
0.35151515151515156,1.3553963722498297
0.3518051805180491,1.3575164460821951
0.3520952095209502,1.3596380932524939
0.3523852385238513,1.3617613137756688
0.3526752675267524,1.3638861076645261
0.3529652965296499,1.3660124749297315
0.353255325532551,1.3681404155798893
0.3535453545354521,1.37026992962147
0.3538353835383532,1.3724010170588945
0.3541254125412543,1.374533677894538
0.35441544154415183,1.3766679121287344
0.3547054705470529,1.3788037197598588
0.354995499549954,1.3809411007842536
0.3552855285528551,1.3830800551963096
0.35557555755575265,1.3852205829884539
0.35586558655865375,1.3873626841512339
0.35615561556155484,1.3895063586732395
0.35644564456445593,1.3916516065411852
0.356735673567357,1.3937984277399127
0.35702570257025457,1.3959468222523947
0.35731573157315566,1.3980967900598138
0.35760576057605675,1.4002483311414886
0.35789578957895785,1.4024014454749518
0.3581858185818554,1.4045561330359368
0.3584758475847565,1.4067123937984614
0.3587658765876576,1.4088702277347438
0.35905590559055867,1.4110296348152889
0.35934593459345976,1.4131906150088867
0.3596359635963573,1.415353168282612
0.3599259925992584,1.417517294601907
0.3602160216021595,1.4196829939304993
0.3605060506050606,1.4218502662304862
0.3607960796079581,1.4240191114623122
0.3610861086108592,1.426189529584855
0.3613761376137603,1.4283615205553413
0.3616661666166614,1.4305350843294282
0.36195619561955894,1.4327102208611844
0.36224622462246003,1.4348869301031733
0.3625362536253611,1.4370652120063676
0.3628262826282622,1.4392450665202305
0.3631163116311633,1.4414264935927144
0.36340634063406085,1.4436094931702577
0.36369636963696195,1.445794065197867
0.36398639863986304,1.4479802096190308
0.36427642764276413,1.4501679263757998
0.3645664566456617,1.45235721540877
0.36485648564856277,1.4545480766571595
0.36514651465146386,1.4567405100587234
0.36543654365436495,1.4589345155498368
0.36572657265726605,1.4611300930654878
0.3660166016601636,1.4633272425392765
0.3663066306630647,1.465525963903493
0.3665966596659658,1.4677262570890321
0.36688668866886687,1.4699281220254723
0.3671767176717644,1.4721315586410542
0.3674667466746655,1.4743365668627604
0.3677567756775666,1.47654314661623
0.3680468046804677,1.4787512978258337
0.3683368336833688,1.4809610204146715
0.3686268626862663,1.4831723143045705
0.3689168916891674,1.4853851794161588
0.3692069206920685,1.48759961566878
0.3694969496949696,1.4898156229805728
0.36978697869786714,1.4920332012684456
0.37007700770076823,1.4942523504481586
0.37036703670366933,1.4964730704342337
0.3706570657065704,1.49869536114003
0.37094709470946796,1.500919222477727
0.37123712371236905,1.5031446543583966
0.37152715271527015,1.5053716566919182
0.37181718171817124,1.5076002293870534
0.37210721072107233,1.5098303723514432
0.3723972397239699,1.5120620854915978
0.37268726872687097,1.5142953687129774
0.37297729772977206,1.516530221919902
0.37326732673267315,1.518766645015625
0.3735573557355707,1.5210046379023154
0.3738473847384718,1.5232442004811304
0.3741374137413729,1.5254853326521283
0.374427442744274,1.5277280343143413
0.37471747174717507,1.5299723053657728
0.3750075007500726,1.5322181457033879
0.3752975297529737,1.5344655552231914
0.3755875587558748,1.536714533820135
0.3758775877587759,1.5389650813881959
0.37616761676167343,1.5412171978203497
0.3764576457645745,1.543470883008651
0.3767476747674756,1.5457261368441382
0.3770377037703767,1.5479829592169099
0.3773277327732778,1.5502413500161196
0.37761776177617534,1.5525013091299666
0.37790779077907644,1.5547628364457704
0.37819781978197753,1.55702593184988
0.3784878487848786,1.5592905952277507
0.37877787778777616,1.5615568264639172
0.37906790679067726,1.5638246254420702
0.37935793579357835,1.5660939920449635
0.37964796479647944,1.568364926154491
0.379937993799377,1.5706374276516584
0.3802280228022781,1.5729114964166617
0.38051805180517917,1.575187132328793
0.38080808080808026,1.5774643352665139
0.38109810981098136,1.5797431051074502
0.3813881388138789,1.5820234417283814
0.38167816781678,1.584305345005314
0.3819681968196811,1.5865888148133915
0.3822582258225822,1.588873851026966
0.3825482548254797,1.5911604535195736
0.3828382838283808,1.5934486221640112
0.3831283128312819,1.5957383568322385
0.383418341834183,1.5980296573954569
0.3837083708370841,1.600322523724096
0.38399839983998163,1.6026169556878083
0.3842884288428827,1.6049129531555406
0.3845784578457838,1.607210515995441
0.3848684868486849,1.6095096440749315
0.38515851585158245,1.611810337260685
0.38544854485448354,1.6141125954186963
0.38573857385738464,1.6164164184141903
0.38602860286028573,1.6187218061116917
0.38631863186318327,1.6210287583750036
0.38660866086608436,1.6233372750672779
0.38689868986898546,1.6256473560509221
0.38718871887188655,1.6279590011876726
0.38747874787478764,1.6302722103385847
0.3877687768776852,1.6325869833640196
0.3880588058805863,1.6349033201237253
0.38834883488348737,1.637221220476733
0.38863886388638846,1.6395406842814344
0.388928892889286,1.6418617113955565
0.3892189218921871,1.6441843016762325
0.3895089508950882,1.6465084549799054
0.3897989798979893,1.648834171162405
0.3900890089008904,1.6511614500789327
0.3903790379037879,1.6534902915840546
0.390669066906689,1.6558206955317736
0.3909590959095901,1.6581526617754316
0.3912491249124912,1.660486190167786
0.39153915391538874,1.662821280560978
0.39182918291828983,1.6651579328066104
0.3921192119211909,1.6674961467556475
0.392409240924092,1.6698359222584893
0.3926992699269931,1.6721772591649633
0.39298929892989065,1.6745201573243065
0.39327932793279174,1.676864616585246
0.39356935693569284,1.6792106367958974
0.39385938593859393,1.6815582178038395
0.39414941494149147,1.683907359456084
0.39443944394439256,1.6862580615991543
0.39472947294729366,1.6886103240789796
0.39501950195019475,1.690964146740977
0.3953095309530923,1.6933195294300143
0.3955995599559934,1.6956764719904924
0.3958895889588945,1.6980349742662388
0.39617961796179557,1.7003950361005862
0.39646964696469666,1.702756657336358
0.3967596759675942,1.7051198378158579
0.3970497049704953,1.7074845773809428
0.3973397339733964,1.709850875872922
0.3976297629762975,1.712218733132635
0.397919791979195,1.714588149000416
0.3982098209820961,1.7169591233161763
0.3984998499849972,1.7193316559192935
0.3987898789878983,1.7217057466486967
0.3990799079907994,1.7240813953428455
0.39936993699369694,1.7264586018397212
0.39965996599659803,1.7288373659769005
0.3999499949994991,1.7312176875914533
0.4002400240024002,1.7335995665200192
0.40053005300529776,1.7359830025987752
0.40082008200819885,1.7383679956635116
0.40111011101109995,1.7407545455495292
0.40140014001400104,1.743142652091715
0.40169016901690213,1.7455323151245286
0.4019801980197997,1.7479235344819875
0.40227022702270077,1.7503163099977452
0.40256025602560186,1.7527106415049856
0.40285028502850295,1.755106528836499
0.4031403140314005,1.7575039718246508
0.4034303430343016,1.7599029703014573
0.4037203720372027,1.7623035240984817
0.4040104010401038,1.7647056330469093
0.4043004300430013,1.7671092969775177
0.4045904590459024,1.7695145157207492
0.4048804880488035,1.7719212891066085
0.4051705170517046,1.77432961696474
0.4054605460546057,1.7767394991244103
0.4057505750575032,1.7791509354144952
0.4060406040604043,1.7815639256635585
0.4063306330633054,1.7839784696997418
0.4066206620662065,1.7863945673508452
0.40691069106910405,1.7888122184442916
0.40720072007200514,1.7912314228072055
0.40749074907490623,1.7936521802663055
0.4077807780778073,1.7960744906479806
0.4080708070807084,1.7984983537782782
0.40836083608360596,1.8009237694828848
0.40865086508650705,1.8033507375872067
0.40894089408940815,1.8057792579162626
0.40923092309230924,1.808209330294757
0.4095209520952068,1.8106409545470523
0.4098109810981079,1.813074130497241
0.41010101010100897,1.815508857969042
0.41039103910391006,1.8179451367858759
0.41068106810681115,1.8203829667708478
0.4109710971097087,1.822822347746737
0.4112611261126098,1.8252632795360706
0.4115511551155109,1.8277057619610166
0.411841184118412,1.830149794843459
0.4121312131213095,1.8325953780049709
0.4124212421242106,1.8350425112668813
0.4127112711271117,1.8374911944501755
0.4130013001300128,1.8399414273755696
0.41329132913291033,1.8423932098634743
0.4135813581358114,1.844846541734075
0.4138713871387125,1.847301422807223
0.4141614161416136,1.8497578529025116
0.4144514451445147,1.8522158318392614
0.41474147414741225,1.854675359436504
0.41503150315031334,1.8571364355130608
0.41532153215321443,1.8595990598874315
0.4156115611561155,1.862063232377873
0.41590159015901307,1.8645289528023674
0.41619161916191416,1.8669962209786946
0.41648164816481525,1.8694650367243275
0.41677167716771635,1.8719353998565065
0.41706170617061744,1.8744073101922252
0.417351735173515,1.876880767548213
0.4176417641764161,1.8793557717410154
0.41793179317931717,1.8818323225868812
0.41822182218221826,1.8843104199018423
0.4185118511851158,1.8867900635016783
0.4188018801880169,1.8892712532019924
0.419091909190918,1.8917539888181063
0.4193819381938191,1.8942382701651315
0.4196719671967166,1.8967240970579384
0.4199619961996177,1.899211469311235
0.4202520252025188,1.901700386739452
0.4205420542054199,1.9041908491568258
0.420832083208321,1.9066828563773788
0.42112211221121854,1.9091764082149039
0.42141214121411963,1.911671504483042
0.4217021702170207,1.9141681449951748
0.4219921992199218,1.9166663295644966
0.42228222822281936,1.9191660580039833
0.42257225722572045,1.9216673301264704
0.42286228622862154,1.924170145744539
0.42315231523152264,1.9266745046705984
0.42344234423442373,1.9291804067168634
0.42373237323732127,1.9316878516953446
0.42402240224022236,1.9341968394179208
0.42431243124312346,1.9367073696962316
0.42460246024602455,1.939219442341753
0.4248924892489221,1.9417330571657625
0.4251825182518232,1.9442482139794184
0.4254725472547243,1.9467649125936461
0.42576257625762537,1.9492831528192187
0.42605260526052646,1.9518029344667376
0.426342634263424,1.9543242573466184
0.4266326632663251,1.9568471212691672
0.4269226922692262,1.9593715260444686
0.4272127212721273,1.9618974714824662
0.4275027502750248,1.9644249573929244
0.4277927792779259,1.9669539835855072
0.428082808280827,1.9694845498696663
0.4283728372837281,1.9720166560547217
0.42866286628662564,1.974550301949818
0.42895289528952674,1.9770854873640147
0.42924292429242783,1.9796222121061644
0.4295329532953289,1.9821604759849931
0.42982298229823,1.9847002788090857
0.43011301130112756,1.987241620386866
0.43040304030402865,1.9897845005266792
0.43069306930692974,1.9923289190366749
0.43098309830983084,1.994874875724886
0.4312731273127284,1.9974223703991958
0.43156315631562947,1.9999714028674134
0.43185318531853056,2.0025219729371626
0.43214321432143166,2.0050740804159592
0.43243324332433275,2.0076277251111923
0.4327232723272303,2.0101829068301136
0.4330133013301314,2.0127396253799064
0.4333033303330325,2.0152978805675814
0.43359335933593357,2.0178576722000487
0.4338833883388311,2.0204190000840843
0.4341734173417322,2.022981864026409
0.4344634463446333,2.0255462638335753
0.4347534753475344,2.0281121993120435
0.4350435043504355,2.030679670268166
0.435333533353333,2.0332486765081708
0.4356235623562341,2.035819217838239
0.4359135913591352,2.0383912940643913
0.4362036203620363,2.0409649049925664
0.43649364936493384,2.043540050428586
0.43678367836783494,2.0461167301782313
0.43707370737073603,2.0486949440471296
0.4373637363736371,2.0512746918408364
0.43765376537653466,2.0538559733647923
0.43794379437943576,2.056438788424409
0.43823382338233685,2.0590231368249485
0.43852385238523794,2.0616090183716076
0.43881388138813904,2.0641964328694957
0.4391039103910366,2.066785380123621
0.43939393939393767,2.069375859938967
0.43968396839683876,2.0719678721203794
0.43997399739973986,2.074561416472644
0.4402640264026374,2.077156492800451
0.4405540554055385,2.0797531009084715
0.4408440844084396,2.0823512406012465
0.4411341134113407,2.084950911683265
0.44142414241424177,2.087552113958942
0.4417141714171393,2.0901548472326072
0.4420042004200404,2.0927591113085793
0.4422942294229415,2.095364905991054
0.4425842584258426,2.097972231084182
0.44287428742874013,2.100581086392029
0.4431643164316412,2.1031914717186635
0.4434543454345423,2.10580338686803
0.4437443744374434,2.1084168316440373
0.4440344034403445,2.111031805850536
0.44432443244324205,2.1136483092913037
0.44461446144614314,2.1162663417701224
0.44490449044904423,2.1188859030906606
0.4451945194519453,2.121506993056558
0.44548454845484287,2.1241296114713855
0.44577457745774396,2.126753758138724
0.44606460646064505,2.1293794328620486
0.44635463546354615,2.132006635444811
0.4466446644664437,2.1346353656903956
0.4469346934693448,2.1372656234022087
0.4472247224722459,2.1398974083835536
0.44751475147514697,2.1425307204377133
0.44780478047804806,2.145165559367936
0.4480948094809456,2.1478019249774083
0.4483848384838467,2.150439817069347
0.4486748674867478,2.1530792354468704
0.4489648964896489,2.155720179913087
0.4492549254925464,2.1583626502710533
0.4495449544954475,2.161006646323856
0.4498349834983486,2.163652167874493
0.4501250125012497,2.166299214725954
0.4504150415041508,2.168947786681205
0.45070507050704833,2.171597883543166
0.4509950995099494,2.1742495051147936
0.4512851285128505,2.176902651198962
0.4515751575157516,2.1795573215985473
0.45186518651864915,2.182213516116382
0.45215521552155025,2.184871234555344
0.45244524452445134,2.187530476718232
0.45273527352735243,2.1901912424078502
0.45302530253025,2.1928535314269673
0.45331533153315107,2.1955173435784
0.45360536053605216,2.1981826786648933
0.45389538953895325,2.2008495364892005
0.45418541854185435,2.203517916854064
0.4544754475447519,2.2061878195622
0.454765476547653,2.2088592444163773
0.4550555055505541,2.211532191219299
0.45534553455345517,2.2142066597736823
0.4556355635563527,2.216882649882221
0.4559255925592538,2.2195601613476685
0.4562156215621549,2.222239193972714
0.456505650565056,2.224919747560069
0.4567956795679571,2.2276018219124443
0.4570857085708546,2.2302854168325346
0.4573757375737557,2.2329705321230966
0.4576657665766568,2.235657167586832
0.4579557955795579,2.23834532302647
0.45824582458245544,2.241034998244722
0.45853585358535653,2.243726193044372
0.4588258825882576,2.246418907228152
0.4591159115911587,2.24911314059882
0.4594059405940598,2.251808892959151
0.45969596959695735,2.254506164111908
0.45998599859985845,2.257204953859931
0.46027602760275954,2.259905262006009
0.46056605660566063,2.262607088352972
0.4608560856085582,2.265310432703644
0.46114611461145927,2.2680152948609265
0.46143614361436036,2.2707216746276813
0.46172617261726145,2.2734295718068065
0.462016201620159,2.276138986201204
0.4623062306230601,2.2788499176138566
0.4625962596259612,2.281562365847709
0.4628862886288623,2.2842763307057523
0.46317631763176337,2.2869918119909984
0.4634663466346609,2.2897088095064686
0.463756375637562,2.2924273230552688
0.4640464046404631,2.2951473524404724
0.4643364336433642,2.297868897465205
0.46462646264626173,2.3005919579325984
0.4649164916491628,2.3033165336458765
0.4652065206520639,2.3060426244082337
0.465496549654965,2.30877023002292
0.4657865786578661,2.3114993502932153
0.46607660766076364,2.3142299850224166
0.46636663666366474,2.3169621340139175
0.46665666566656583,2.3196957970710836
0.4669466946694669,2.3224309739973434
0.46723672367236446,2.3251676645961394
0.46752675267526556,2.3279058686710155
0.46781678167816665,2.3306455860254958
0.46810681068106774,2.333386816463165
0.46839683968396884,2.3361295597876492
0.4686868686868664,2.338873815802599
0.46897689768976747,2.341619584311767
0.46926692669266856,2.3443668651188934
0.46955695569556966,2.3471156580277808
0.4698469846984672,2.3498659628422587
0.4701370137013683,2.3526177793662675
0.4704270427042694,2.3553711074037316
0.4707170717071705,2.358125946758647
0.471007100710068,2.360882297235037
0.4712971297129691,2.36364015863704
0.4715871587158702,2.3663995307687826
0.4718771877187713,2.369160413434466
0.4721672167216724,2.371922806438342
0.47245724572456993,2.3746867095846995
0.472747274727471,2.377452122677942
0.4730373037303721,2.3802190455224674
0.4733273327332732,2.382987477922752
0.47361736173617075,2.3857574196833067
0.47390739073907184,2.388528870608766
0.47419741974197294,2.3913018305037586
0.47448744874487403,2.3940762991729945
0.4747774777477751,2.3968522764212463
0.47506750675067266,2.3996297620533245
0.47535753575357376,2.402408755874167
0.47564756475647485,2.405189257688711
0.47593759375937594,2.4079712673019773
0.4762276227622735,2.4107547845190322
0.4765176517651746,2.4135398091450706
0.47680768076807567,2.41632634098529
0.47709770977097676,2.4191143798449737
0.47738773877387786,2.421903925529476
0.4776777677767754,2.424694977844198
0.4779677967796765,2.427487536594672
0.4782578257825776,2.4302816015864375
0.4785478547854787,2.4330771726251257
0.4788378837883762,2.435874249516419
0.4791279127912773,2.4386728320661346
0.4794179417941784,2.4414729200800984
0.4797079707970795,2.4442745133642325
0.47999799979997704,2.447077611724512
0.48028802880287813,2.44988221496705
0.4805780578057792,2.4526883228979717
0.4808680868086803,2.4554959353234995
0.4811581158115814,2.458305052049936
0.48144814481447895,2.4611156728836363
0.48173817381738004,2.4639277976310994
0.48202820282028114,2.4667414260988414
0.48231823182318223,2.4695565580934766
0.48260826082607977,2.472373193421682
0.48289828982898086,2.4751913318902763
0.48318831883188196,2.478010973306099
0.48347834783478305,2.4808321174760914
0.48376837683768414,2.483654764207281
0.4840584058405817,2.4864789133067533
0.4843484348434828,2.489304564581747
0.48463846384638387,2.49213171783952
0.48492849284928496,2.494960372887437
0.4852185218521825,2.497790529532929
0.4855085508550836,2.5006221875835775
0.4857985798579847,2.5034553468469882
0.4860886088608858,2.5062900071308762
0.4863786378637833,2.509126168243024
0.4866686668666844,2.511963829991369
0.4869586958695855,2.514802992183875
0.4872487248724866,2.517643654628615
0.4875387538753877,2.520485817133758
0.48782878287828524,2.5233294795075403
0.48811881188118633,2.5261746415583572
0.4884088408840874,2.529021303094633
0.4886988698869885,2.531869463924905
0.48898889888988606,2.5347191238577866
0.48927892789278715,2.53757028270205
0.48956895689568825,2.540422940266498
0.48985898589858934,2.5432770963600504
0.49014901490149043,2.546132750791726
0.490439043904388,2.5489899033706185
0.49072907290728907,2.551848553905984
0.49101910191019016,2.554708702207114
0.49130913091309125,2.5575703480834178
0.4915991599159888,2.560433491344386
0.4918891889188899,2.563298131799672
0.492179217921791,2.5661642692589686
0.4924692469246921,2.569031903532086
0.49275927592759317,2.571901034428942
0.4930493049304907,2.574771661759532
0.4933393339333918,2.5776437853340206
0.4936293629362929,2.580517404962611
0.493919391939194,2.5833925204556314
0.4942094209420915,2.586269131623494
0.4944994499449926,2.589147238276781
0.4947894789478937,2.592026840226115
0.4950795079507948,2.5949079372822457
0.49536953695369235,2.5977905292560095
0.49565956595659344,2.600674615958414
0.49594959495949453,2.6035601972005114
0.4962396239623956,2.6064472727934813
0.4965296529652967,2.6093358425486124
0.49681968196819426,2.6122259062772826
0.49710971097109535,2.6151174637910444
0.49739973997399645,2.6180105149014947
0.49768976897689754,2.620905059420363
0.4979797979797951,2.6238010971594687
0.4982698269826962,2.6266986279308084
0.49855985598559727,2.629597651546425
0.49884988498849836,2.632498167818498
0.49913991399139945,2.6354001765593162
0.499429942994297,2.638303677581263
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902
0.4997199719971981,2.641208670696902


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_1_1.csv <==
x,y
0,0.02252099463459604
1,-0.3938968525957755
2,-0.906333899942693
3,-1.5252176356153575
4,-1.5560921040355835
5,-1.6781711502250758
6,-1.8851074184861165
7,-1.6231529634014845
8,-1.7123069467932939
9,-1.7649399289458705
10,-1.6239346069746365
11,-1.593971321383267
12,-1.6434162943305863
13,-1.5385279176809252
14,-1.605019539015886
15,-1.4613925149005236
16,-1.6780009563480802
17,-1.7608935521345062
18,-1.6254330223145197
19,-1.6120561524265324
20,-1.580701502880282
21,-1.637671430717028
22,-1.667427350096745
23,-1.528361011237818
24,-1.5546456684737715
25,-1.7026668379130034
26,-1.7317167482298923
27,-1.7208194692928478
28,-1.7498047191551518
29,-1.6426236758782922
30,-1.4781868487085326
31,-1.766435892740295
32,-1.7831366476131354
33,-1.6137282088696434
34,-1.6289599842337954
35,-1.6134396372825666
36,-1.620129190519067
37,-1.6081407945528585
38,-1.4359072765692642
39,-1.6295933596862464
40,-1.9112911322778525
41,-1.6868760672854393
42,-1.7778979697374353
43,-1.7179378028269368
44,-1.6788674370883303
45,-1.790545630220174
46,-1.64778999183929
47,-1.509257754640033
48,-1.6323631806820091
49,-1.5951740379573662
50,-1.5239595608429721
51,-1.612704211989858
52,-1.6063976193295597
53,-1.607178211554882
54,-1.5904918556444283
55,-1.6002330383684429
56,-1.49874445420237
57,-1.6260299842874106
58,-1.697083745888923
59,-1.581071137670334
60,-1.68966601007875
61,-1.5941116584442616
62,-1.682503693838348
63,-1.446985539991337
64,-1.7500160188333869
65,-1.552964503094701
66,-1.7817959636394594
67,-1.7409554359926231
68,-1.7935606086045588
69,-1.8296144241042105
70,-1.585351362419153
71,-1.5992451911974657
72,-1.6154348824897968
73,-1.7664331660007444
74,-1.4366944096669936
75,-1.754625484206339
76,-1.6627278124339966
77,-1.6979772063029128
78,-1.712179370812575
79,-1.5928598389106725
80,-1.5638181269187656
81,-1.6969577098880755
82,-1.6789592259815456
83,-1.7181948093261739
84,-1.6719947722551227
85,-1.758691226460417
86,-1.6213638327973914
87,-1.6310056071367425
88,-1.7587785871215689
89,-1.6387071212899662
90,-1.7053592663052166
91,-1.5942355114965892
92,-1.531227156023832
93,-1.4861555719213833
94,-1.5602988489493808
95,-1.4958294312445088
96,-1.912761182863022
97,-1.662539060738731
98,-1.8347249644766068
99,-1.5171135338750452
100,-1.7147730371835


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_1_2.csv <==
x,y
0,0.010866935927939327
1,-0.41384984882040954
2,-0.9534782381674842
3,-1.5838296411740418
4,-1.569824130603895
5,-1.7085857530388115
6,-1.9334316089795343
7,-1.6360043800550061
8,-1.7457169952105722
9,-1.791731848708599
10,-1.6520918207674384
11,-1.6416368357860882
12,-1.6742197119992877
13,-1.5617567673535506
14,-1.6661823432522052
15,-1.4806512779420706
16,-1.7506794904703789
17,-1.788889255741087
18,-1.6631093776138157
19,-1.6122840478211211
20,-1.6290581743776298
21,-1.712214839295138
22,-1.6941012610310033
23,-1.5739081728733904
24,-1.5575508861337723
25,-1.7226115694942858
26,-1.710509074267599
27,-1.7690334620415766
28,-1.7973988915043015
29,-1.65401413496026
30,-1.5216686235404417
31,-1.7219685023473783
32,-1.89206988579606
33,-1.6833535606848264
34,-1.63245369557228
35,-1.6538401782715784
36,-1.6238019197972353
37,-1.6205468717576261
38,-1.4522870062135387
39,-1.662606403837594
40,-1.953749274467171
41,-1.6889362076790497
42,-1.8021048002392568
43,-1.7334458555902772
44,-1.707729547448976
45,-1.7840799192415921
46,-1.6343025759825611
47,-1.5140604784787777
48,-1.7230792391643608
49,-1.6182282657504496
50,-1.5432311264032645
51,-1.6508448952062458
52,-1.6581664365131332
53,-1.6302728327143503
54,-1.6070543615514818
55,-1.629804082758616
56,-1.52581597180576
57,-1.6518028967750655
58,-1.7032619832429132
59,-1.5846853666175176
60,-1.7368519128966404
61,-1.631859592015348
62,-1.6902943656270906
63,-1.4876074580740917
64,-1.7737281845284136
65,-1.6107953380121822
66,-1.803026298591911
67,-1.7901331026397507
68,-1.7821233099398581
69,-1.8966307437508252
70,-1.6106195776105756
71,-1.6160182096458853
72,-1.6734937123659614
73,-1.79722435481321
74,-1.4576307612664277
75,-1.7760113523825356
76,-1.6998821685788366
77,-1.7069165350306885
78,-1.77100869525539
79,-1.6281739379148872
80,-1.5804731614792682
81,-1.7292520149720707
82,-1.6967755767013897
83,-1.750221424169971
84,-1.703498273588246
85,-1.811348681952457
86,-1.6494312723545157
87,-1.6379844618017159
88,-1.7496488824828742
89,-1.646733311946067
90,-1.7346750485745581
91,-1.6155446798720858
92,-1.58214028507491
93,-1.5129313511783093
94,-1.5654509419457308
95,-1.5229527534914935
96,-1.9696821944097054
97,-1.7168614421292616
98,-1.8552016205248107
99,-1.5390051140313272
100,-1.7603561642409158


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_1_3.csv <==
x,y
0,0.00514603441044634
1,-0.4237215525252775
2,-0.9765982640632371
3,-1.6039981533865753
4,-1.5576293489830142
5,-1.7157443237283678
6,-1.92588015656269
7,-1.6357057046003793
8,-1.7481664922922555
9,-1.7865602754311138
10,-1.6681800561572604
11,-1.617652079705883
12,-1.6664257236782456
13,-1.619344958439019
14,-1.6970014131765854
15,-1.4950069447057657
16,-1.771577290945687
17,-1.8048424672577754
18,-1.6819640469461812
19,-1.623576336664692
20,-1.6722276298237937
21,-1.719962257016189
22,-1.7130116396429742
23,-1.5765390505621415
24,-1.58039047857144
25,-1.7445500692666491
26,-1.732855134789744
27,-1.7870458864987513
28,-1.8250474914180914
29,-1.6575046917254947
30,-1.528596000492792
31,-1.7330764361617657
32,-1.9300828229712452
33,-1.6867847636639794
34,-1.6451676180297496
35,-1.6809652651903315
36,-1.6506684872197388
37,-1.6191354225515509
38,-1.4547389258785763
39,-1.7181012149938373
40,-1.95174059194319
41,-1.687122878479792
42,-1.8356462998104852
43,-1.7867814645378206
44,-1.704971112391821
45,-1.787024020026661
46,-1.647493703438481
47,-1.5130677830550918
48,-1.7252275127385424
49,-1.620401760541257
50,-1.5546260934425424
51,-1.6724737392896791
52,-1.6605743087443847
53,-1.6462379969283594
54,-1.6371324604590418
55,-1.6427850232998034
56,-1.5312031762711125
57,-1.6839085953054516
58,-1.7160765361252843
59,-1.5947268392930838
60,-1.8011243843624647
61,-1.6377838325264849
62,-1.6728970031878136
63,-1.501949694310119
64,-1.7824627623107512
65,-1.6320984436025072
66,-1.8226772016869326
67,-1.822142770003502
68,-1.8129322382538617
69,-1.8958995592062473
70,-1.628461063861504
71,-1.6673256594353265
72,-1.707089636297757
73,-1.791911819398761
74,-1.450749601508813
75,-1.8123685151731317
76,-1.6999941813935413
77,-1.7410756110009142
78,-1.7867138723328462
79,-1.6742376876471108
80,-1.6266663144932545
81,-1.7634974369130714
82,-1.7054047148874663
83,-1.7330422186461347
84,-1.7344702595396195
85,-1.8105465795373985
86,-1.6561880088457768
87,-1.6376120164126824
88,-1.775079629281295
89,-1.6751045201249577
90,-1.7336395827109239
91,-1.6051440330677378
92,-1.6078159654400652
93,-1.52907536562069
94,-1.571979064511027
95,-1.5303095050964381
96,-2.0089510389632625
97,-1.7388568813231065
98,-1.8760515474392971
99,-1.5587016102426932
100,-1.7857687647011635


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_1_4.csv <==
x,y
0,0.002403749037200959
1,-0.4277571836490768
2,-0.9852847596830829
3,-1.6102068675070533
4,-1.5735532301475237
5,-1.7157906589891492
6,-1.9229978894912747
7,-1.6483290099049064
8,-1.7556875407936348
9,-1.7943537446073516
10,-1.6899352904413063
11,-1.6270093593066357
12,-1.6716355464039663
13,-1.6172351815227515
14,-1.7043692145871496
15,-1.4939088035520756
16,-1.77762257787432
17,-1.7944187059941614
18,-1.6961306209554157
19,-1.6106678973500799
20,-1.6931024988581367
21,-1.7315987624358071
22,-1.7186445804378816
23,-1.5872059132717498
24,-1.5866245355906918
25,-1.7397090654035454
26,-1.726556159123659
27,-1.8039010436776575
28,-1.8267275822117495
29,-1.667149699834009
30,-1.5286610861805525
31,-1.7506266460973818
32,-1.9390533077055863
33,-1.7226765595504945
34,-1.659201115612917
35,-1.680446501643319
36,-1.6451769685942688
37,-1.623821910883204
38,-1.4569601483209655
39,-1.7236556988930483
40,-1.9761637634510665
41,-1.7109832143128965
42,-1.8408730884865905
43,-1.7771054174475087
44,-1.7017615934838164
45,-1.8249766311009028
46,-1.6630126125337432
47,-1.5111242078911544
48,-1.7552615775248839
49,-1.6311936613900477
50,-1.5588938610798788
51,-1.667011163732404
52,-1.6593482754065556
53,-1.6474663688519215
54,-1.6615954448512251
55,-1.6396563003822604
56,-1.5345762117404087
57,-1.7074059440776608
58,-1.7243346584288461
59,-1.5972980671333403
60,-1.814419442780097
61,-1.6412156688780548
62,-1.6926618205192314
63,-1.5048978533324537
64,-1.7986282478053914
65,-1.6381915283503967
66,-1.8416966382476023
67,-1.8414641140156003
68,-1.8208399311584191
69,-1.897673675769891
70,-1.6492089344481433
71,-1.656395495699073
72,-1.7141542567395456
73,-1.7982867998238448
74,-1.452728797368764
75,-1.8240804149417569
76,-1.7244088764413987
77,-1.7305292047590315
78,-1.8154655851388748
79,-1.6990588654012873
80,-1.63795148236427
81,-1.7707228875152161
82,-1.738718758907101
83,-1.7563679313620593
84,-1.74388274493063
85,-1.826191210421649
86,-1.6655315612173625
87,-1.6435565673927708
88,-1.7871033924158646
89,-1.6801396461992582
90,-1.7279628776248281
91,-1.6090351136559395
92,-1.6179228661481964
93,-1.5326633371617893
94,-1.5906454727672767
95,-1.5336529450871257
96,-2.007164170620787
97,-1.7553950173620483
98,-1.9000930297668222
99,-1.5741067111580778
100,-1.7857396095476088


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_2_1.csv <==
x,y
0,-0.695823242637931
1,-1.2104894060529436
2,-1.6922016407977167
3,-2.13003788054132
4,-2.636132423927858
5,-2.254342968025502
6,-2.2641240341037383
7,-2.457380328036087
8,-2.461892047447303
9,-2.108244128117685
10,-2.3094696971321347
11,-2.5002522556782796
12,-2.226906101747885
13,-2.4601427983097435
14,-2.3261414942208734
15,-2.2862865549534828
16,-2.2927036414718613
17,-2.3532831017078224
18,-2.284025430073062
19,-2.353976605023851
20,-2.260412352164209
21,-2.446970320200517
22,-2.422899110856206
23,-2.336143754014769
24,-2.5218116750576614
25,-2.392458684173903
26,-2.072015817042027
27,-2.363523159753643
28,-2.4018492562486733
29,-2.6368237544244044
30,-2.5935970417379974
31,-2.650889813554202
32,-2.5921500701493656
33,-2.141930701931211
34,-2.513508715507857
35,-2.1692530567221766
36,-2.4272965480496342
37,-2.5395358044265337
38,-2.2171551336589235
39,-2.2158155764937684
40,-2.362169593883289
41,-2.4782426382835916
42,-2.292113623758677
43,-2.196427721415741
44,-2.5236756929644377
45,-2.3142633976934084
46,-2.534474800248464
47,-2.5139282473039435
48,-2.456649646075346
49,-2.399426581503018
50,-2.2561334795972736
51,-2.2875079590348824
52,-2.304012475383638
53,-2.2280931069140215
54,-2.339718343617105
55,-2.3360525008540414
56,-2.5100898367706805
57,-2.3336926056791363
58,-2.5714303952833695
59,-2.4272366413789297
60,-2.359719615376303
61,-2.473961562615527
62,-2.1645015889943933
63,-2.0717103949203417
64,-2.3078376082383203
65,-2.091236319125363
66,-2.572295998911126
67,-2.258860098810329
68,-2.304775652708077
69,-2.5332663411364966
70,-2.4030125094310404
71,-2.288465769004116
72,-2.418067970713776
73,-2.3760063929083723
74,-2.1176225197619334
75,-2.4748902331307967
76,-2.3757000537531288
77,-2.3645930141533267
78,-2.3179009570473186
79,-2.448628758663329
80,-2.522286637644866
81,-2.3704814627952393
82,-2.4705487163584863
83,-2.453623459126463
84,-2.312375058177544
85,-2.1484678367704837
86,-2.5054740417648427
87,-2.4858165008967026
88,-2.7276410949901715
89,-2.4606266181910676
90,-2.2730479155159973
91,-2.2209382254423824
92,-2.4026463315778392
93,-2.420504356074453
94,-2.344422170732333
95,-2.4450102538540985
96,-2.4587764723356247
97,-2.44447107181659
98,-2.5007480399699524
99,-2.34338781202313
100,-2.127160753026528


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_2_2.csv <==
x,y
0,-0.6976173749813092
1,-1.1846407096119755
2,-1.6616911364859972
3,-2.1039196095784787
4,-2.6544352147239274
5,-2.2552791932810714
6,-2.266128256011471
7,-2.4667977248347657
8,-2.4545669652547777
9,-2.1124125416529513
10,-2.304410523384871
11,-2.514720001466078
12,-2.228937006207396
13,-2.470603737380481
14,-2.327705585100797
15,-2.2882231464240075
16,-2.2841553989913748
17,-2.3610978242626732
18,-2.2917631591776026
19,-2.3534039934558386
20,-2.2575067533522324
21,-2.4584087697325536
22,-2.4282288123529314
23,-2.3431705699327496
24,-2.5298292249544665
25,-2.385360222738374
26,-2.0702291356489195
27,-2.3614897578406477
28,-2.3978998946240164
29,-2.6535880874572446
30,-2.580681765199382
31,-2.6515147547136375
32,-2.5862484525837033
33,-2.149845706129018
34,-2.5175843341967252
35,-2.1756713418303795
36,-2.434822294168122
37,-2.5419510503495486
38,-2.2153470286633734
39,-2.2218356469292524
40,-2.3706755337558465
41,-2.483932710937574
42,-2.2841839870980145
43,-2.2003074749558453
44,-2.527878061636686
45,-2.3179974362478095
46,-2.540132168259377
47,-2.5256174091914008
48,-2.4518316856576603
49,-2.392333294894881
50,-2.2525401116116557
51,-2.2889832286807508
52,-2.2997182317194995
53,-2.231172200252963
54,-2.3384444737797705
55,-2.330499623971478
56,-2.5193161442350487
57,-2.327837258629598
58,-2.5689447697680285
59,-2.4229050318267573
60,-2.3698782363384514
61,-2.4820104352584087
62,-2.169547967750625
63,-2.0711944167232867
64,-2.3157636326382094
65,-2.0959977071114806
66,-2.5674634181001887
67,-2.269924262603089
68,-2.2855072096999676
69,-2.533525763199351
70,-2.4179060916959023
71,-2.2970855690257896
72,-2.4244007363012936
73,-2.36095593852966
74,-2.108135157773263
75,-2.484239871594953
76,-2.3852469466317827
77,-2.374530436644709
78,-2.312860133677192
79,-2.4474576652688302
80,-2.5140839230969343
81,-2.3704784822015568
82,-2.4755696469607877
83,-2.4609246932572058
84,-2.3097593015179534
85,-2.151950734461149
86,-2.4976341197302614
87,-2.4909420823652986
88,-2.724142756326846
89,-2.4735505378307643
90,-2.2788325308900172
91,-2.232635319460243
92,-2.404823579243629
93,-2.4333855820376664
94,-2.34108643496547
95,-2.443007878377792
96,-2.454747382690719
97,-2.4490012813230293
98,-2.511353024806189
99,-2.347828381809306
100,-2.1257688926132636


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_2_3.csv <==
x,y
0,-0.6983881089007083
1,-1.1668124304052319
2,-1.6394610419634208
3,-2.0879213710221007
4,-2.6508407935922813
5,-2.2576496548131635
6,-2.2651351489795943
7,-2.4605563973000213
8,-2.4545069977014133
9,-2.1188681068103286
10,-2.304418565177737
11,-2.510681285056034
12,-2.232610028768101
13,-2.4650472221532485
14,-2.323967182202674
15,-2.2875555201403155
16,-2.28367371314655
17,-2.368678068574519
18,-2.2891710053383094
19,-2.358439067723439
20,-2.258223473669048
21,-2.45399278578742
22,-2.4211398541545726
23,-2.3476846394144966
24,-2.5220584590374724
25,-2.3879973610833622
26,-2.0718197725711773
27,-2.362854970626957
28,-2.3928923316214283
29,-2.6611986393840934
30,-2.5772567645644493
31,-2.6425838352015725
32,-2.5777797356014895
33,-2.1534743879075684
34,-2.5231809531163134
35,-2.1789577986627267
36,-2.439926221863874
37,-2.553518866490011
38,-2.221788957086343
39,-2.2224064443037235
40,-2.3692294318917138
41,-2.4767344851948443
42,-2.287075615091564
43,-2.197129503665874
44,-2.5200405385209557
45,-2.311472890205031
46,-2.548212444324988
47,-2.5191231037701787
48,-2.4502506656596386
49,-2.3962023180367797
50,-2.2550542049777254
51,-2.291692019560529
52,-2.3076056616396263
53,-2.232569527429857
54,-2.343018495068085
55,-2.3307306653966458
56,-2.517865373288496
57,-2.325150479506107
58,-2.5649183307009524
59,-2.424735358904627
60,-2.3695896418475555
61,-2.4885930756199794
62,-2.1710039907431318
63,-2.0701372002730745
64,-2.3218199386639684
65,-2.0933721630645024
66,-2.555637734628988
67,-2.2735480659619993
68,-2.28252916262636
69,-2.5276614382889946
70,-2.4144570060618835
71,-2.3034000406386363
72,-2.430421037831187
73,-2.3671414718901915
74,-2.10479907800443
75,-2.4885182187968082
76,-2.3879297783443856
77,-2.3827645518058516
78,-2.3218885678056136
79,-2.4397272706297017
80,-2.518605535239642
81,-2.371699291290672
82,-2.473611006267439
83,-2.463659659059508
84,-2.3110267984773785
85,-2.1556330843980045
86,-2.5014331064088835
87,-2.4923272775703444
88,-2.7164299966740257
89,-2.472625948041424
90,-2.2836100297902586
91,-2.223072974839867
92,-2.4006546460578586
93,-2.433983500010457
94,-2.3548138700295094
95,-2.444332438520287
96,-2.4635416019867686
97,-2.45613171254287
98,-2.5151336678969978
99,-2.3463021583968984
100,-2.1259584865230905


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_2_4.csv <==
x,y
0,-0.6987173941180529
1,-1.1545774398897497
2,-1.6257774347694631
3,-2.0737104496227876
4,-2.6506247472060886
5,-2.259438195099098
6,-2.2608347706878
7,-2.457024645323272
8,-2.453025708351847
9,-2.120439500872207
10,-2.3075674121892114
11,-2.5113680323640466
12,-2.2349772608773333
13,-2.46276624932455
14,-2.324469775366261
15,-2.2911625582660586
16,-2.2868676114326827
17,-2.3670499067929587
18,-2.292870240465677
19,-2.3634411431086164
20,-2.2579624961782168
21,-2.461227612084376
22,-2.4219233343629303
23,-2.3472083385293274
24,-2.5324409914934334
25,-2.3908096862303676
26,-2.0713632213209547
27,-2.363281745287033
28,-2.390758548030211
29,-2.657033336069593
30,-2.578689934172018
31,-2.6528641838424094
32,-2.574198367859938
33,-2.15124548746372
34,-2.520669818337085
35,-2.1781376229131943
36,-2.43899856687107
37,-2.5567454578352673
38,-2.2194006609278105
39,-2.223652555234056
40,-2.3667956420215086
41,-2.4811905957299545
42,-2.286394861822569
43,-2.1976509905138464
44,-2.5208825338245133
45,-2.3138218260096486
46,-2.5454781393916766
47,-2.5229841467775347
48,-2.4555810630515746
49,-2.399367652940176
50,-2.259324008130556
51,-2.290677430504224
52,-2.305819428452135
53,-2.23582636505345
54,-2.3395382239620903
55,-2.3254311552056754
56,-2.511938147737818
57,-2.322586146185188
58,-2.5715198879687615
59,-2.4223694320049427
60,-2.368170851369839
61,-2.4843312076416058
62,-2.1686118919461266
63,-2.069536116637842
64,-2.3229313427689355
65,-2.0933464312394845
66,-2.5566194160439477
67,-2.271537814095052
68,-2.2801696764523003
69,-2.529053186047041
70,-2.412350404290814
71,-2.3019301839975537
72,-2.434237298295805
73,-2.3683065666361713
74,-2.1059489575647623
75,-2.4822988696382877
76,-2.3882036298928444
77,-2.380235721362151
78,-2.32621271944481
79,-2.4390944921439877
80,-2.5167406639628083
81,-2.377552501529457
82,-2.4803842858434306
83,-2.4606975188888027
84,-2.3110234166172714
85,-2.1573190321389415
86,-2.495385545863096
87,-2.491385570414403
88,-2.7266551455958
89,-2.4739533056767318
90,-2.2856353837509475
91,-2.226039626034967
92,-2.398548650739226
93,-2.42922443590801
94,-2.356038329922805
95,-2.4474695488821205
96,-2.463839539443138
97,-2.462460510210615
98,-2.522669228479974
99,-2.350453411778842
100,-2.1260879622915225


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_3_1.csv <==
x,y
0,-0.11747058975097685
1,-0.5730195227972015
2,-1.0511121876293876
3,-1.5941794360827772
4,-2.1588477043876892
5,-2.1087031878999953
6,-2.0595134544069515
7,-2.0187745532319386
8,-2.1843932419707914
9,-1.8785521957555136
10,-1.977621610610467
11,-2.2027511451691413
12,-2.224708272477953
13,-2.150437630870521
14,-2.230486928858227
15,-2.1003175074886626
16,-2.2791666904323726
17,-1.9615758061567778
18,-2.053457853729605
19,-2.131392319136285
20,-1.9621604365177119
21,-2.093384840356079
22,-2.0194658388702407
23,-2.304630848990341
24,-2.2154392579286446
25,-1.9546748946682382
26,-1.892562861224519
27,-2.0359556879362803
28,-2.1324030124395703
29,-2.1746313938947197
30,-2.093308059650334
31,-1.968762938720825
32,-2.272253582039799
33,-1.874752356078174
34,-2.019688909588993
35,-2.106240038356701
36,-2.2539788509803063
37,-2.237987952841237
38,-2.011863978891095
39,-2.02738059034766
40,-2.1015191421487254
41,-2.038391126227759
42,-2.044554196635713
43,-2.105736312308427
44,-2.18424403165221
45,-2.2380773958751314
46,-2.1856557439333404
47,-2.202796819652022
48,-2.164943067820837
49,-2.091569574766583
50,-1.9710233087875846
51,-2.0662756351532607
52,-2.1977179862803187
53,-1.9675152021981748
54,-2.26231927258144
55,-2.10174396983977
56,-2.125938343011022
57,-2.0145383752383914
58,-2.1248601102862557
59,-2.027066339270293
60,-2.0337508361266226
61,-2.0233996059676045
62,-1.9472556965559293
63,-1.8120490126644762
64,-2.269335021141309
65,-1.7639749254043777
66,-2.237618170653874
67,-2.0237080341624445
68,-2.048372101650501
69,-2.06354265187739
70,-2.2844120232222567
71,-2.146759491632372
72,-2.16245041423058
73,-2.1038808253185537
74,-1.9404983246412388
75,-1.9506838998846328
76,-2.0803292304420578
77,-2.347115299810195
78,-2.187848857499505
79,-2.0533114731699
80,-1.943222962461973
81,-2.2675798039170116
82,-1.860457711929853
83,-2.079669002670886
84,-2.0483364789781584
85,-2.203200483996736
86,-2.1063421966609153
87,-2.0753466429913225
88,-2.167862579711734
89,-2.088703894725475
90,-2.2531197520265684
91,-1.874099067565695
92,-2.2297606298685975
93,-2.2072672183147306
94,-2.1048117343641306
95,-2.069054414555556
96,-2.034719690873172
97,-1.8995942670025139
98,-1.9481745464361413
99,-1.8820094823470275
100,-1.9426968530832769


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_3_2.csv <==
x,y
0,-0.12154625596655613
1,-0.5746810182042997
2,-1.059367019871008
3,-1.6076887542542708
4,-2.179378815636991
5,-2.1248412004695276
6,-2.092643979164944
7,-2.0313316401136365
8,-2.1841188212946743
9,-1.8842700751487715
10,-1.9613846020809274
11,-2.221237883079718
12,-2.2310943247025743
13,-2.159845823443971
14,-2.230294350195335
15,-2.1099114130943444
16,-2.320509413522612
17,-1.9814773495004
18,-2.070468887410767
19,-2.1421698251849453
20,-1.96433984516534
21,-2.106007076873856
22,-2.0335089689604553
23,-2.318694986089567
24,-2.237677388325992
25,-1.9443197339578968
26,-1.9009205153182105
27,-2.039334126530687
28,-2.13575535812434
29,-2.1903479458196786
30,-2.1016869086329386
31,-1.9725935840026556
32,-2.2890630983713605
33,-1.8748232565193466
34,-2.0334358639028363
35,-2.1212098675293007
36,-2.25168808755268
37,-2.2537733630200805
38,-2.006187318274431
39,-2.035776298518387
40,-2.111226935755077
41,-2.0466376328114224
42,-2.056345660266229
43,-2.119846631479248
44,-2.223200471870317
45,-2.315337367406566
46,-2.1823865814062082
47,-2.2193258292390414
48,-2.1943825549723184
49,-2.102833242209353
50,-1.9640340288445695
51,-2.0922351919377316
52,-2.188969153119246
53,-1.989467608617258
54,-2.2720454076778624
55,-2.1176487122370347
56,-2.1406631822176503
57,-2.0206323154153383
58,-2.1382814643717856
59,-2.0350135846602844
60,-2.041222971196411
61,-2.0350878754294115
62,-1.9611650727400018
63,-1.8196958381852477
64,-2.262195445589928
65,-1.7658181017721764
66,-2.251000362211901
67,-2.0189587494211607
68,-2.065114671784247
69,-2.0865968373463435
70,-2.2901844885667306
71,-2.156400163715515
72,-2.1590277020658797
73,-2.123002726866707
74,-1.9442038141336466
75,-1.950377114364366
76,-2.076161482366904
77,-2.336962003707002
78,-2.209469774459888
79,-2.069057033531793
80,-1.9667504904021014
81,-2.3093287009277255
82,-1.8618211404673617
83,-2.0811461169701033
84,-2.0339444638746658
85,-2.1912015609052657
86,-2.115818282494017
87,-2.0917490572097646
88,-2.193133989017042
89,-2.0931545610886473
90,-2.2729083403732906
91,-1.874559516833431
92,-2.2474339967502117
93,-2.2152292645044187
94,-2.111821170224151
95,-2.0870831453872682
96,-2.0598259913383643
97,-1.9054815646634709
98,-1.9416529969791207
99,-1.8903333108247133
100,-1.9456698499041698


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_3_3.csv <==
x,y
0,-0.12339755397689924
1,-0.5739150383429867
2,-1.0603388664911877
3,-1.6134369014787
4,-2.211680853888285
5,-2.1242109253541455
6,-2.104880580085965
7,-2.0323428533740984
8,-2.193777127763539
9,-1.8873412342229734
10,-1.9583138142378127
11,-2.222037703108358
12,-2.227934631484798
13,-2.171600033299018
14,-2.2492285770303684
15,-2.105018139915246
16,-2.3370412596123074
17,-1.9820848781558755
18,-2.0852311180348653
19,-2.158871124872692
20,-1.9731013763110719
21,-2.102953177105526
22,-2.03989194521639
23,-2.321886971522692
24,-2.237868550984105
25,-1.9442394948609156
26,-1.9087683838810292
27,-2.0367044172848177
28,-2.143278331238275
29,-2.1864448826015774
30,-2.1007258032844645
31,-1.9590226640131148
32,-2.284377207903787
33,-1.8743395425013143
34,-2.0378965812850907
35,-2.11710322888694
36,-2.2687453598602034
37,-2.2514746806058987
38,-2.015293835876017
39,-2.0360738765980444
40,-2.1191089036538835
41,-2.0452809189292678
42,-2.051066334363772
43,-2.112361053819461
44,-2.239181192230735
45,-2.3167998288356344
46,-2.187939919410895
47,-2.235009770049253
48,-2.1978542124286147
49,-2.1023370448195955
50,-1.9698517277164225
51,-2.093690640570216
52,-2.1944943216310606
53,-2.0045900850262885
54,-2.2802388810716785
55,-2.1282895955659167
56,-2.147990733086281
57,-2.027698845275915
58,-2.1510139736131237
59,-2.0472943692244137
60,-2.044964934011941
61,-2.0265501518293223
62,-1.9677735287579627
63,-1.8188374498579223
64,-2.255249533932295
65,-1.7708925272382257
66,-2.2667544845782146
67,-2.021304745316309
68,-2.066926639566772
69,-2.083068699611005
70,-2.3010665641782393
71,-2.155200296262541
72,-2.163522305394995
73,-2.1252447537743206
74,-1.9500254070067011
75,-1.9545875950845477
76,-2.0851756759188698
77,-2.356670890078413
78,-2.2281649662731278
79,-2.079312416576428
80,-1.97863703387381
81,-2.3156578658187774
82,-1.8686518411252895
83,-2.0893745923370193
84,-2.034226201511563
85,-2.2005270618316013
86,-2.109298938988256
87,-2.0962092031074286
88,-2.207853448682498
89,-2.1004036125851298
90,-2.283354408729729
91,-1.8752213474550548
92,-2.2502678583849907
93,-2.213642486751624
94,-2.1178534522506958
95,-2.10080449349857
96,-2.067890863229186
97,-1.9097575038718226
98,-1.9479866086528825
99,-1.8974033630987461
100,-1.952285375942143


==> fig/data/gsm-apx/approximation-gsm_wasserstein_gibbs_3_4.csv <==
x,y
0,-0.12424155465086151
1,-0.572402371193585
2,-1.0596453985335332
3,-1.6153233404131129
4,-2.2124997464703515
5,-2.1307920785177665
6,-2.1045389673363037
7,-2.029645353443215
8,-2.1795669171199217
9,-1.88671019568625
10,-1.9584202407943876
11,-2.2177465256385065
12,-2.2272099104752754
13,-2.1773916347913445
14,-2.2589953626102823
15,-2.1010360779771204
16,-2.3530788594192398
17,-1.9846548497469727
18,-2.084024809832915
19,-2.1634755265679426
20,-1.9743839383335156
21,-2.10852413724855
22,-2.0506026452097528
23,-2.3220255154848686
24,-2.227988419212027
25,-1.9389163446724436
26,-1.909876505141863
27,-2.0406064111310886
28,-2.146407109974023
29,-2.191878189014559
30,-2.103611355378961
31,-1.958079810457419
32,-2.280122884104097
33,-1.8757692960568704
34,-2.0383410151631125
35,-2.12664864904231
36,-2.2740593127490523
37,-2.256648577619487
38,-2.01788920314483
39,-2.036204606650641
40,-2.1220247396932326
41,-2.044062213399144
42,-2.0519389929949083
43,-2.1175067017041664
44,-2.238093454491778
45,-2.3220814943787116
46,-2.1909010506810915
47,-2.240653287704758
48,-2.1920015704481965
49,-2.1069280591765054
50,-1.975103758139492
51,-2.097085976670118
52,-2.19375853514682
53,-2.0071575084982527
54,-2.2751879609521497
55,-2.1280937902958135
56,-2.1500575337643704
57,-2.0282831002551864
58,-2.155097283223768
59,-2.0547237327250873
60,-2.048108099975538
61,-2.0301950923671503
62,-1.971442795872777
63,-1.8186426508555593
64,-2.2563968041974602
65,-1.7701702917380178
66,-2.2639302266576737
67,-2.0184570772353156
68,-2.0653408945525644
69,-2.0828049910322735
70,-2.303853575041148
71,-2.159902568997462
72,-2.1661627989839563
73,-2.1241076563886976
74,-1.9511643754294223
75,-1.9574624596615344
76,-2.0924645121267447
77,-2.357026881324813
78,-2.2386449989616555
79,-2.0815327454561143
80,-1.9769412418609247
81,-2.3167631761537515
82,-1.870028970531683
83,-2.091493133238927
84,-2.0318393112078637
85,-2.199414180906791
86,-2.11072683465499
87,-2.1017578637595378
88,-2.2050265593451677
89,-2.1008443045261274
90,-2.292960237529883
91,-1.8725006640174287
92,-2.2535533718044762
93,-2.2157422257564674
94,-2.1198900495799053
95,-2.111497296384093
96,-2.071794111677299
97,-1.9122234688349133
98,-1.9518115511122296
99,-1.9015464803690623
100,-1.956150971018289


==> fig/data/gsm-apx/approximation-gsm_wasserstein_inner_gibbs_4_1.csv <==
x,y
0,-0.19404587452619237
1,-0.6622837106185069
2,-1.1242481911917632
3,-1.6014844610797836
4,-1.7537969810339262
5,-2.1639310331481285
6,-2.0728648862714683
7,-1.9581106812701699
8,-1.801846687290618
9,-2.0252580622985525
10,-1.8823647867701785
11,-2.021679366528448
12,-1.8494977534039998
13,-2.1699324137157143
14,-1.9087404306793836
15,-2.1380514096333516
16,-1.8387491024745966
17,-1.822899922167213
18,-2.116234096842535
19,-1.955475325830412
20,-1.9023632110931425
21,-1.9376275422519513
22,-1.9614811589763568
23,-1.906444320817512
24,-2.0480438839250255
25,-1.7949119425053373
26,-2.009141341185528
27,-1.975163826872806
28,-2.1079512757910845
29,-1.7161474603832547
30,-1.924846788041652
31,-1.9865746519152607
32,-1.9946901560084922
33,-2.141592073594105
34,-1.985926076082929
35,-1.8617929234563018
36,-2.166986358731076
37,-1.8795451175022722
38,-1.8444818772527325
39,-1.8184638214096216
40,-1.981589036288754
41,-1.9974269823231892
42,-2.0105797064737585
43,-2.1824820729788796
44,-1.9231428730458882
45,-2.0945434340730404
46,-2.002764061810664
47,-2.088230631983944
48,-1.7733412366861805
49,-1.9524035957632793
50,-1.843560727738341
51,-1.956564516168057
52,-1.9944679519614485
53,-1.6586620298316936
54,-2.168180900467313
55,-1.8767398199607894
56,-2.1208495743047897
57,-1.9934206299371087
58,-2.1481163619956862
59,-1.942025390945734
60,-1.8727118041524562
61,-1.8635064344190906
62,-1.974408215155849
63,-1.770226343915526
64,-1.9319722333641334
65,-1.8691715634525254
66,-1.9524703121066858
67,-1.8500150336772807
68,-2.0632733207836607
69,-1.8736287611959643
70,-1.84696191760826
71,-2.0361613906973854
72,-2.048015428587451
73,-1.9749165241453297
74,-1.7090577401055556
75,-1.9338162859299812
76,-1.9013688660236963
77,-2.078631062354121
78,-1.9079877532275398
79,-1.9158364882858387
80,-1.843246381261354
81,-2.1096745636750667
82,-1.8015179367107939
83,-1.7831101900395072
84,-1.8881072445488696
85,-1.8370331145946173
86,-1.9000193430700822
87,-1.9378956669052843
88,-2.023283001047672
89,-1.685708480077406
90,-1.8728697109521038
91,-2.0489921595088614
92,-1.9635731036461834
93,-1.9228861484296262
94,-1.9926071689666078
95,-2.0979920062812103
96,-1.9876108513026685
97,-1.79286693908209
98,-2.007616400015169
99,-1.8338074507375615
100,-1.9193319545682987


==> fig/data/gsm-apx/approximation-gsm_wasserstein_inner_gibbs_4_2.csv <==
x,y
0,-0.19711145011508688
1,-0.6606271605636594
2,-1.1245426773742497
3,-1.6006164530953033
4,-1.759254710584635
5,-2.177025743595595
6,-2.071142253806789
7,-1.9565667075956303
8,-1.8004030081601219
9,-2.041797417796626
10,-1.8936230245648658
11,-2.0206927631430096
12,-1.848353107180177
13,-2.1701419514037976
14,-1.9347794253283914
15,-2.1379338573235436
16,-1.8391979307233226
17,-1.8218494243593686
18,-2.12481443883771
19,-1.9860153351254581
20,-1.9087166387052446
21,-1.9448180423790224
22,-1.9585426749264774
23,-1.9134375907159624
24,-2.0541817329574967
25,-1.7907683296823507
26,-2.032727412121559
27,-1.9822514979385906
28,-2.1140773995847524
29,-1.7191848182239329
30,-1.9263189203839834
31,-1.9895478480758728
32,-2.000397542971417
33,-2.1561947048959262
34,-1.9954514241581627
35,-1.8608033425628479
36,-2.1703746674677507
37,-1.8755467562613402
38,-1.8358054137812978
39,-1.8386714444773578
40,-2.0014870176771717
41,-2.0040574149316046
42,-2.0038260743031886
43,-2.1724594953354295
44,-1.929921119902044
45,-2.0916897509432455
46,-2.0098523943708217
47,-2.079279040807938
48,-1.775038799547011
49,-1.9570954940313556
50,-1.8559796548273364
51,-1.952543878969296
52,-1.9924110536958437
53,-1.6709996188218446
54,-2.178345409842013
55,-1.8801840013883773
56,-2.123968680059042
57,-1.9900836757974811
58,-2.15373638677135
59,-1.9234933527068647
60,-1.8786215573005616
61,-1.8825280788706957
62,-1.9624837921801424
63,-1.7705129791667105
64,-1.936416271245874
65,-1.8759720289425916
66,-1.951653505552033
67,-1.8454230508173703
68,-2.045717601105684
69,-1.8773054406907652
70,-1.8542086997663023
71,-2.0458171566736914
72,-2.0442168183146716
73,-1.9768848504743606
74,-1.7232384453461294
75,-1.9343508719972182
76,-1.8931937417078575
77,-2.0782823531900565
78,-1.9118891037084973
79,-1.9125215058240734
80,-1.840267141800974
81,-2.121532982415224
82,-1.7964738657208839
83,-1.7830542525787547
84,-1.904435199883364
85,-1.8456530034854859
86,-1.9013306643137915
87,-1.9507626221520062
88,-2.016634736762422
89,-1.69202402337085
90,-1.8740944827088801
91,-2.057261857802948
92,-1.9802752764905325
93,-1.9327465158930188
94,-1.999873720111473
95,-2.116525931600166
96,-1.9731569824061497
97,-1.7998058088652633
98,-2.0069810317787633
99,-1.8282660110106572
100,-1.917390901917254


==> fig/data/gsm-apx/approximation-gsm_wasserstein_inner_gibbs_4_3.csv <==
x,y
0,-0.19851382545784685
1,-0.6579834547294108
2,-1.1226163068995885
3,-1.6001038025390613
4,-1.7606801872403923
5,-2.1855682957030433
6,-2.0778586067319815
7,-1.964431513651612
8,-1.803284691838981
9,-2.0475443258159753
10,-1.8923486640744394
11,-2.0267008761278955
12,-1.8477826167241664
13,-2.1855682048538285
14,-1.9469527799101998
15,-2.137999152604293
16,-1.8448670292926233
17,-1.8225701409454158
18,-2.126677472897166
19,-1.9968184394824364
20,-1.9142344443673718
21,-1.9499729117921345
22,-1.9629697698857091
23,-1.9128948641900532
24,-2.0638875667594734
25,-1.793080970329496
26,-2.0338649112859715
27,-1.9833854255705317
28,-2.111742327814498
29,-1.7204561184568123
30,-1.9292681994189023
31,-1.988595174225916
32,-2.0033449813425785
33,-2.167517641016315
34,-1.9967611086944184
35,-1.8622530335445513
36,-2.1708873964249094
37,-1.8814656076294598
38,-1.8376021428349754
39,-1.8446392069775404
40,-2.0093658951577655
41,-2.0047407579502554
42,-2.0173187484592887
43,-2.187269728380005
44,-1.9314912733011003
45,-2.0978408096618257
46,-2.021943368343971
47,-2.0818785632030097
48,-1.7786322963708212
49,-1.9645586239984063
50,-1.8606979664989876
51,-1.95505661022036
52,-1.9848688216791712
53,-1.6730783877231217
54,-2.184905386797859
55,-1.8799470208290783
56,-2.129643138307195
57,-1.9938588409163733
58,-2.1602669855209435
59,-1.9239484801922417
60,-1.8729793584959014
61,-1.882645359789965
62,-1.962447662990983
63,-1.7711642102197462
64,-1.936647173232744
65,-1.8780335012534224
66,-1.9523589475494336
67,-1.8468029788992688
68,-2.041650939428898
69,-1.8782452460221808
70,-1.8567446094104407
71,-2.0465882157713073
72,-2.0485638352702353
73,-1.9863983548655564
74,-1.7299923970027746
75,-1.9369155531103457
76,-1.8936322658877165
77,-2.076128577392016
78,-1.9124961466182457
79,-1.9115016042438968
80,-1.8433272221690453
81,-2.122370043282915
82,-1.7996352960606556
83,-1.791334284958058
84,-1.9076703060903284
85,-1.8550891035431265
86,-1.906032713779961
87,-1.952658563370346
88,-2.0172854333127774
89,-1.6921471725737676
90,-1.8750133862724458
91,-2.0575739026846835
92,-1.9849696527418164
93,-1.935359161519264
94,-2.0049711266730488
95,-2.120558049908054
96,-1.974869571475639
97,-1.8038283140966311
98,-2.0122139285374216
99,-1.8256352162658334
100,-1.9247884852266386


==> fig/data/gsm-apx/approximation-gsm_wasserstein_inner_gibbs_4_4.csv <==
x,y
0,-0.19915511454433504
1,-0.655386036800236
2,-1.1198287973973318
3,-1.598330988600429
4,-1.7678529069024562
5,-2.1837395463132703
6,-2.0802745224262096
7,-1.9650625331870115
8,-1.8036899513927849
9,-2.05181358316589
10,-1.888627109911299
11,-2.0220005512978534
12,-1.8501856918722501
13,-2.1845155794723117
14,-1.9500351527434479
15,-2.1346203204817393
16,-1.8482419373641872
17,-1.8232333987007792
18,-2.1313856878029362
19,-2.0045531183966703
20,-1.912985681778895
21,-1.9463692890805924
22,-1.9595876137235981
23,-1.912499851576459
24,-2.065435155929952
25,-1.7898950177911506
26,-2.0450584913632732
27,-1.9812553410030087
28,-2.11217293268902
29,-1.7224081966177185
30,-1.9366739738558587
31,-1.9857264212150114
32,-2.002876797957035
33,-2.1732373181353934
34,-1.999752503789977
35,-1.8640909697556023
36,-2.166486613676586
37,-1.8823080715441258
38,-1.836056890337996
39,-1.8451337637029253
40,-2.010809675948313
41,-2.0032383284253275
42,-2.0219663642279233
43,-2.19548274752562
44,-1.935719856269586
45,-2.0977488948216725
46,-2.0270900745038363
47,-2.080533250898952
48,-1.77643398481741
49,-1.9690487820907974
50,-1.8619546744754696
51,-1.9535106763662053
52,-1.9870067802550022
53,-1.671999242242706
54,-2.1828703434130228
55,-1.8776354595189204
56,-2.1288086930107135
57,-1.9926694889443877
58,-2.15689335125718
59,-1.9229604706631258
60,-1.8745976641004258
61,-1.883007511719791
62,-1.9653098277924201
63,-1.770610573539008
64,-1.9380788461067033
65,-1.8789103029322776
66,-1.9544280326203232
67,-1.8470160475961008
68,-2.037260993753329
69,-1.88238126682823
70,-1.8568519739059233
71,-2.0489719162358324
72,-2.0445542758759543
73,-1.9875193412510435
74,-1.7326827952589061
75,-1.938655773532507
76,-1.8949319768854438
77,-2.0774625434831324
78,-1.9143126759528817
79,-1.9145830276139992
80,-1.8452693191610336
81,-2.1204678679362163
82,-1.8016854564761116
83,-1.7965790722527295
84,-1.9085976627547392
85,-1.855044737893696
86,-1.9061103553655503
87,-1.9562277693122687
88,-2.019466952944809
89,-1.6973542860750745
90,-1.876640198535628
91,-2.056879976351359
92,-1.9865069249919254
93,-1.9442666971398639
94,-2.00961655035151
95,-2.1182740678556007
96,-1.973051494851736
97,-1.8020467859627627
98,-2.018007140700633
99,-1.825920124865184
100,-1.927525976578216


==> fig/data/gsm-apx/approximation-gsm_wasserstein_inner_mala_4_1.csv <==
x,y
0,-0.19404587452619237
1,-0.21119918910659746
2,-0.22968874641826223
3,-0.24997172733224154
4,-0.2698098145685461
5,-0.2876445886534042
6,-0.310209464309262
7,-0.33055218942077486
8,-0.3491929383661219
9,-0.37145800851309163
10,-0.3950425663586305
11,-0.4184468890737419
12,-0.4428835204288107
13,-0.47342849518973856
14,-0.4957063792767876
15,-0.5219757469720351
16,-0.5423494125129572
17,-0.5626562295340037
18,-0.5874918256448967
19,-0.6153041487640304
20,-0.6422303525818348
21,-0.6547238404726083
22,-0.6787597501346045
23,-0.6972861209918122
24,-0.7294038231880942
25,-0.7646205183408961
26,-0.7873072853485844
27,-0.81675004387732
28,-0.8450295505315103
29,-0.8497550863229524
30,-0.8850623312058215
31,-0.9186719727266157
32,-0.9467280275850459
33,-0.967296198421095
34,-1.0025926849013285
35,-1.0172789706517198
36,-1.0277541929465612
37,-1.059302512018335
38,-1.0609876112043979
39,-1.141633270360466
40,-1.1617669908602333
41,-1.1627135749464348
42,-1.140097465395993
43,-1.166571666370529
44,-1.2312615232854645
45,-1.2132754257755187
46,-1.2727399569006335
47,-1.2840038944470136
48,-1.2785913795182833
49,-1.27808435075458
50,-1.2859227566543316
51,-1.3948170866216967
52,-1.4665385774804431
53,-1.457093905736121
54,-1.6097908961804532
55,-1.5699743065765839
56,-1.6576599745628506
57,-1.6311509497641719
58,-1.6177959047130048
59,-1.66694675913244
60,-1.5612154658382014
61,-1.5365071109585244
62,-1.6757566561393427
63,-1.723945477720415
64,-1.9118722952562195
65,-1.7755052809929681
66,-1.694816485722009
67,-1.629077336705023
68,-1.642797024131049
69,-1.6842843025385308
70,-1.7345047228023522
71,-1.745436461614158
72,-1.7011681388704272
73,-1.7809107481587656
74,-1.7581152738788615
75,-1.8344067766890584
76,-1.9583848612181198
77,-1.9109589434719576
78,-2.100685027602473
79,-1.9941310349791925
80,-1.9583590598943947
81,-2.038258763195323
82,-1.8463830238634813
83,-1.7794763477969249
84,-1.9154738892652552
85,-2.086982882597387
86,-1.9546664734774275
87,-1.9132629755036696
88,-2.1127509944409675
89,-1.9645060645399413
90,-1.824799450021633
91,-2.1996940043524615
92,-1.8917631009964966
93,-1.9384603079170037
94,-1.9462076798311194
95,-1.877818220921653
96,-1.8837079597696131
97,-2.1368345965361493
98,-1.8685780779734493
99,-1.910883441874199
100,-1.9257140894857705


==> fig/data/gsm-apx/approximation-gsm_wasserstein_inner_mala_4_2.csv <==
x,y
0,-0.19711145011508688
1,-0.21323949715594284
2,-0.23072314819208123
3,-0.25000300906135664
4,-0.26852092486112455
5,-0.2862181238059005
6,-0.305845785581827
7,-0.32565650039577204
8,-0.3433612781139979
9,-0.36467715369610804
10,-0.3849510081120973
11,-0.40803269150815236
12,-0.4336638314923869
13,-0.4571266675741372
14,-0.47930485905989445
15,-0.5045499015088042
16,-0.5259140638306166
17,-0.5473256987875593
18,-0.5701235797268498
19,-0.5939064885871381
20,-0.6221107080307035
21,-0.6414217520411329
22,-0.6591263307835346
23,-0.6883275185264139
24,-0.7199517891653824
25,-0.7389764624267339
26,-0.7528446209320123
27,-0.7775438337522061
28,-0.8114356864967336
29,-0.8174907529013061
30,-0.8442207785649934
31,-0.8780190667108185
32,-0.8882149519107907
33,-0.8930222079748431
34,-0.9122359685770739
35,-0.9716679752342036
36,-1.0047332957422255
37,-1.027439171454698
38,-1.031153014856511
39,-1.0906210920556787
40,-1.107545851955678
41,-1.1202278076882188
42,-1.1037217773733028
43,-1.1394556857293603
44,-1.1566565314895818
45,-1.1632693189946341
46,-1.221353094187063
47,-1.250163794369892
48,-1.2398899553975695
49,-1.272887354532484
50,-1.2744994717309666
51,-1.2800539985309094
52,-1.3192675515792356
53,-1.335126688610219
54,-1.3781835491188623
55,-1.3764751720647805
56,-1.4064430529782976
57,-1.3902958682107136
58,-1.3966779728117724
59,-1.4207493365138415
60,-1.4423201754948745
61,-1.506106112789193
62,-1.5833339537506608
63,-1.5796250319770933
64,-1.6040166250301444
65,-1.66104821165075
66,-1.6801700124963792
67,-1.6613799967066192
68,-1.7235071376906714
69,-1.6559563636641512
70,-1.7202455383997552
71,-1.7179619708652445
72,-1.6859461966290743
73,-1.8067049297504794
74,-1.846513360346301
75,-1.7878925619104544
76,-1.7884623295956947
77,-1.8476444801551242
78,-1.8271060910744565
79,-1.7985010319542072
80,-1.7174142596245332
81,-1.8744866132672835
82,-1.8287029190839514
83,-1.8370774435719512
84,-1.945010711011519
85,-2.0008815480256166
86,-1.9262325034251662
87,-1.7845518122479458
88,-1.9633857169330453
89,-1.8834643745570483
90,-2.034688914193091
91,-2.0777344768340695
92,-1.8556735191586882
93,-1.7515266475884996
94,-1.783743584371436
95,-1.8210292724846344
96,-2.0214377742960496
97,-2.1249243532389666
98,-2.092377926460003
99,-2.168372441527132
100,-1.9638648625828052


==> fig/data/gsm-apx/approximation-gsm_wasserstein_inner_mala_4_3.csv <==
x,y
0,-0.19851382545784685
1,-0.21398921975939886
2,-0.2310438501856769
3,-0.24910203729948188
4,-0.26695289690832286
5,-0.28467300048042243
6,-0.3027948217223886
7,-0.32263733799407834
8,-0.3397514785616912
9,-0.3609176584489278
10,-0.37950642023132886
11,-0.40179301990683364
12,-0.42431792138933616
13,-0.44965127930605925
14,-0.4721374047706368
15,-0.4994137050033483
16,-0.5144928224633405
17,-0.5413034710745233
18,-0.5592009414258092
19,-0.5800931471118533
20,-0.5991056294527756
21,-0.6142343296275765
22,-0.6334818828786511
23,-0.6629096349298998
24,-0.6879579813359056
25,-0.7116162265276044
26,-0.7238469467325627
27,-0.7553842896163622
28,-0.7851171634066859
29,-0.7886786384858151
30,-0.8154253303826231
31,-0.840920991090348
32,-0.888027075525273
33,-0.8859929069064577
34,-0.933426847756649
35,-0.9596944610156543
36,-0.9722199771016505
37,-0.987127378470861
38,-0.9769933156912969
39,-1.0211489740773154
40,-1.082553774845224
41,-1.0865576418845666
42,-1.0972032176990143
43,-1.077986078675576
44,-1.1419204276731332
45,-1.1551524870793886
46,-1.180785184586733
47,-1.1859811961626758
48,-1.1890676908059412
49,-1.2469760155488074
50,-1.2508918919634144
51,-1.2651357835504584
52,-1.3458894583917185
53,-1.3379329373094262
54,-1.3828232610223856
55,-1.4376279836834005
56,-1.4343258155078247
57,-1.4105162518055638
58,-1.4305560218062447
59,-1.4325714374591318
60,-1.3750325663996597
61,-1.3999128011374655
62,-1.5198817675337841
63,-1.4851488612476358
64,-1.5590251173146379
65,-1.5098837911465013
66,-1.4910962769554537
67,-1.5152084859140649
68,-1.4804856755389844
69,-1.5243940098114825
70,-1.4140245968811085
71,-1.4077526644884661
72,-1.5064001939644844
73,-1.5735261327462766
74,-1.6298015097829934
75,-1.7175568028510513
76,-1.7301179889608973
77,-1.7263940167228224
78,-2.030612063178479
79,-1.8711272160679384
80,-1.8695400750603988
81,-1.8506025775084989
82,-1.7677039933994205
83,-1.854701437252939
84,-1.766899465599243
85,-1.9103774471600292
86,-1.8841303076844225
87,-1.7806560100407078
88,-1.8663683162075246
89,-1.746885327220077
90,-1.9854090124458896
91,-1.9454432950080613
92,-1.9247546377729527
93,-1.9575445872820012
94,-1.8850327159457851
95,-1.8593284527429705
96,-1.8954745952639513
97,-2.1261152257741784
98,-2.049048135509255
99,-1.9845347404003346
100,-1.96908538720035


==> fig/data/gsm-apx/approximation-gsm_wasserstein_inner_mala_4_4.csv <==
x,y
0,-0.19915511454433504
1,-0.21404900913393402
2,-0.23041707830454827
3,-0.24764624072416772
4,-0.2644349559594213
5,-0.28170872275787434
6,-0.2986501038008411
7,-0.31938611164234726
8,-0.3358413314803023
9,-0.35733814513940926
10,-0.37516476141809973
11,-0.39871860747486493
12,-0.4201999467641191
13,-0.4453487076480706
14,-0.46829682055938693
15,-0.49432425086647475
16,-0.5101965913130987
17,-0.5374603440528618
18,-0.5473961550147345
19,-0.5738117685108088
20,-0.5966115799815158
21,-0.6138669536010661
22,-0.6274846153038371
23,-0.6560389537218777
24,-0.6830352828833879
25,-0.6971542714491759
26,-0.7068997259825881
27,-0.7407117092432689
28,-0.7694447638077357
29,-0.7703136719437123
30,-0.7979537795135384
31,-0.8281412233528246
32,-0.8534638844096037
33,-0.8550151618074399
34,-0.9046337651457308
35,-0.9234807069622101
36,-0.9554596963525737
37,-0.9769113212425281
38,-0.9691040128278502
39,-1.0258260906294618
40,-1.0457902670535588
41,-1.0537067687079729
42,-1.0401654442305788
43,-1.0496053561098362
44,-1.0654863362490095
45,-1.073096992354839
46,-1.1249530300722224
47,-1.1116411671516218
48,-1.1135945750193297
49,-1.144090415906568
50,-1.1502743613298114
51,-1.2000189895855602
52,-1.2498942821274222
53,-1.237704988940397
54,-1.281717822658477
55,-1.2939193876899453
56,-1.3187695274627762
57,-1.4439160727319964
58,-1.4607551035914508
59,-1.4340712131332674
60,-1.4355833368504933
61,-1.4564615687736169
62,-1.504366420624838
63,-1.486032856153746
64,-1.5622125155790416
65,-1.5277587922725986
66,-1.4936370960272594
67,-1.4495102805023883
68,-1.5573600229928881
69,-1.5479629853660006
70,-1.5460519346328694
71,-1.6352460215815474
72,-1.5927614525692302
73,-1.6678386389060775
74,-1.668042297140699
75,-1.8579534712385608
76,-1.8522249886164128
77,-1.7020614070651119
78,-1.720313212940332
79,-1.7200528094160799
80,-1.7857489260754484
81,-1.6423368858770315
82,-1.7116928456837202
83,-1.7512780737475737
84,-1.8500442575302058
85,-1.844299597637585
86,-1.7922166495742249
87,-1.730299655699656
88,-1.7705367623147805
89,-1.823976847525848
90,-1.7929631047880412
91,-1.545606919921266
92,-1.6866808862114897
93,-1.7706327968122015
94,-1.7611969654456918
95,-1.8760429795321665
96,-1.9075459413575526
97,-2.1344581587984033
98,-1.9851487099160103
99,-2.019348363981384
100,-1.8627592313103685


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_1_1.csv <==
x,y
0,0.02252099463459604
1,-0.14117661971845244
2,-0.2992915429289255
3,-0.4580818072951224
4,-0.5886681326281078
5,-0.7487076152718983
6,-0.9122616251666615
7,-1.0755838241797826
8,-1.2032600503502517
9,-1.3378373616064927
10,-1.5933143675993622
11,-1.5646015782202174
12,-1.6394334104463735
13,-1.5030784600523883
14,-1.6877061364762675
15,-1.509068846164768
16,-1.523073080708765
17,-1.7500529437096044
18,-1.8125844133485582
19,-1.6141045011114976
20,-1.710800956245147
21,-1.7328930513890026
22,-1.6979029512807033
23,-1.559335606392796
24,-1.6372501381580975
25,-1.5511436511600365
26,-1.4293539331977556
27,-1.3967035450839687
28,-1.476997577386413
29,-1.3882483476488225
30,-1.6219790568179413
31,-1.5211081577276162
32,-1.573136534720911
33,-1.626446107201699
34,-1.428426500202455
35,-1.6807480322587538
36,-1.5851169600335238
37,-1.7599383661784564
38,-1.7647065106314244
39,-1.898940281647522
40,-1.566562202208945
41,-1.4960653272287565
42,-1.5245271990022085
43,-1.5394366088644822
44,-1.6561359894814602
45,-1.5058867323893264
46,-1.5839447419686354
47,-1.6663099449144774
48,-1.4306622388236458
49,-1.599571827483849
50,-1.53566310713673
51,-1.4245919966258265
52,-1.6299805487830061
53,-1.6461148412733648
54,-1.6460331623342968
55,-1.7658158208995136
56,-1.7453465924115215
57,-1.599580121823218
58,-1.5560187592721892
59,-1.5938145873003848
60,-1.7054038842894066
61,-1.5920457445121363
62,-1.5379549153155914
63,-1.5626524341941426
64,-1.5641505239992133
65,-1.6462733961640126
66,-1.7067642657498021
67,-1.6016092937424447
68,-1.5525015643545248
69,-1.5068867987975365
70,-1.603810319876866
71,-1.635944465758489
72,-1.7205160193499702
73,-1.6482404492807496
74,-1.7390960188370699
75,-1.8145551869186214
76,-1.682864736641042
77,-1.8179803458875856
78,-1.7035881924181044
79,-1.4929554275002173
80,-1.8695599536254994
81,-1.83350682294724
82,-1.8237788795894343
83,-1.6820469166597916
84,-1.8143454638683585
85,-1.691314989851935
86,-1.5614935580823028
87,-1.6217810110574042
88,-1.7557953045924657
89,-1.578741909000334
90,-1.3973540119545866
91,-1.5316357238583171
92,-1.5266667071539548
93,-1.8167866263271852
94,-1.5458221079403747
95,-1.5685921315757103
96,-1.65538736216962
97,-1.5460242099826564
98,-1.8117560702434652
99,-1.8300116786975866
100,-1.6787398655551202


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_1_2.csv <==
x,y
0,0.010866935927939327
1,-0.15667245700473137
2,-0.316922514353774
3,-0.4790953836795244
4,-0.612379614891399
5,-0.7775065035440504
6,-0.9378118405252349
7,-1.0925206405090155
8,-1.1913516935394812
9,-1.2916236299021178
10,-1.5462526579917069
11,-1.6714319380350626
12,-1.723443552663777
13,-1.4993686415217795
14,-1.5819514304143691
15,-1.4603334914731145
16,-1.5214124975120014
17,-1.5838781831115474
18,-1.7450074883316435
19,-1.724821306369748
20,-1.6062432009025556
21,-1.6601388323098878
22,-1.815299011031037
23,-1.4699783135724493
24,-1.623318159252951
25,-1.6203234509386402
26,-1.5911127520112487
27,-1.4697461302835397
28,-1.6312698419719205
29,-1.439885810994448
30,-1.646666842223748
31,-1.5296534950825238
32,-1.5410913703222546
33,-1.7065553567841287
34,-1.5908026386388157
35,-1.6557549860154321
36,-1.5677915507515836
37,-1.6800472749784114
38,-1.6203780658284634
39,-1.8028641532944605
40,-1.5647374952135533
41,-1.57089735765086
42,-1.6618285339568482
43,-1.557405791666968
44,-1.8242715950409316
45,-1.8183957040911147
46,-1.6472022315994046
47,-1.713028999060999
48,-1.4469746679106965
49,-1.595363788919001
50,-1.7663906561868845
51,-1.7931628670780253
52,-1.6918617145490054
53,-1.6658204940500108
54,-1.7681806871910934
55,-1.7075919793330505
56,-1.5392044479833926
57,-1.5307718778857438
58,-1.5360511426945043
59,-1.78141932530192
60,-1.834683581234651
61,-1.7521238561146986
62,-1.8736824087890547
63,-1.9548236135029644
64,-1.7922990651932889
65,-1.711392410947631
66,-1.7340273415429273
67,-1.6890606184931432
68,-1.744081650452006
69,-1.7400943356904766
70,-1.6596360795897123
71,-1.5387806380373954
72,-1.6885650938965269
73,-1.4328533802425671
74,-1.643505286876927
75,-1.7220654917168032
76,-1.6831093217230657
77,-1.7414733055934795
78,-1.8243979889282815
79,-1.4649715868232482
80,-1.6882018700564088
81,-1.7065090591882308
82,-1.64568367154477
83,-1.7787765807050546
84,-1.804583393549096
85,-1.8074781720417026
86,-1.5636971142159533
87,-1.6028293187118499
88,-1.6193449212745608
89,-1.4894903073602948
90,-1.4587604108585033
91,-1.57374329077771
92,-1.6118857226734549
93,-1.888624539953848
94,-1.655706184245944
95,-1.5135074058507458
96,-1.8777690581524842
97,-1.725841995859056
98,-1.7097851993775395
99,-1.8057867601535054
100,-1.6860078417013957


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_1_3.csv <==
x,y
0,0.00514603441044634
1,-0.16296539900335716
2,-0.3236972235902554
3,-0.489454896204077
4,-0.6238696680247048
5,-0.7914982287672561
6,-0.9563739039256715
7,-1.1198274818239449
8,-1.2370031513719972
9,-1.3747584270800315
10,-1.602474687953249
11,-1.6295443637910192
12,-1.8062695167122536
13,-1.4539742358141123
14,-1.5765410143127718
15,-1.4883209250030283
16,-1.5085427325786924
17,-1.5114742655978957
18,-1.569654859413065
19,-1.6966534097496553
20,-1.616182597591501
21,-1.5822618121618255
22,-1.7943986925057211
23,-1.5337424437928948
24,-1.751144195647106
25,-1.716271588941974
26,-1.6625314761895869
27,-1.5964589365538613
28,-1.5999442697635486
29,-1.730102978136102
30,-1.8008389941735654
31,-1.6523648171500274
32,-1.7180634349944925
33,-1.5953165645348484
34,-1.5766829911412368
35,-1.7656565374197768
36,-1.7052963027738115
37,-1.8800548691639205
38,-1.6331420321477443
39,-1.7003657119767406
40,-1.761525819633222
41,-1.8546528905598376
42,-1.6004789518269835
43,-1.7228359042123342
44,-1.8596506459444002
45,-1.6533425875184813
46,-1.6452637437709576
47,-1.5577683095924897
48,-1.746141757376723
49,-1.6769917242276788
50,-1.4526559041791605
51,-1.6575574205160997
52,-1.6584914221746303
53,-1.6980743111708023
54,-1.6925459061175308
55,-1.643192912536748
56,-1.6118335015937533
57,-1.5648724936550316
58,-1.6503746906267787
59,-1.5229691423656597
60,-1.524942875123677
61,-1.5487148211949233
62,-1.7560287807653927
63,-1.712673240301941
64,-1.5352782046649127
65,-1.642222802688877
66,-1.5768839965031234
67,-1.5486437088878178
68,-1.50211044910384
69,-1.6849993233598095
70,-1.7433163913866652
71,-1.7225060560642687
72,-1.523235003716505
73,-1.6053930441295239
74,-1.835503424044959
75,-1.7998767689408204
76,-1.790760596679841
77,-1.767645876677875
78,-1.6022248593145239
79,-1.7295225207695741
80,-1.8380689405890513
81,-1.7666834949049575
82,-1.704790339306839
83,-1.8141436317366892
84,-1.6539627321178454
85,-1.680021837934027
86,-1.597434765068947
87,-1.8364286393800549
88,-1.4564621604269683
89,-1.430967465281158
90,-1.4506103140235955
91,-1.8671061137140872
92,-1.723449776912434
93,-1.7792545342152892
94,-1.6569963856552468
95,-1.6119047086320695
96,-1.596681755148885
97,-1.6488581394237996
98,-1.7079427592431407
99,-1.5045036131327914
100,-1.61533149795189


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_1_4.csv <==
x,y
0,0.002403749037200959
1,-0.16635331879377546
2,-0.3277585319355519
3,-0.49644802713394254
4,-0.6332874951057545
5,-0.7982944093378838
6,-0.9539813484713973
7,-1.1364387401331035
8,-1.2223626787467932
9,-1.358316275988753
10,-1.5791977348462285
11,-1.6017549141630234
12,-1.6669700275256791
13,-1.3974544793994659
14,-1.4975451259003585
15,-1.4584975881566913
16,-1.4889049580320977
17,-1.4242766820529136
18,-1.5628490933614319
19,-1.5360340783397368
20,-1.7200873448431777
21,-1.711497501493916
22,-1.7040601803367859
23,-1.610582440756601
24,-1.686950871780662
25,-1.6857705343992968
26,-1.7979343954967295
27,-1.4863487912205104
28,-1.5059901156390982
29,-1.6282508841148209
30,-1.768339885657748
31,-1.6361549339063468
32,-1.7233679624920972
33,-1.7864338918890053
34,-1.6100753186977912
35,-1.6822937423219686
36,-1.7398302736099713
37,-1.9200272198862016
38,-1.6670500086736508
39,-1.7488236590525468
40,-1.7480360215254531
41,-1.7956354411195004
42,-1.8810761419206388
43,-1.7909058897538386
44,-1.892631767969366
45,-1.7518218042251799
46,-1.6102919355352687
47,-1.7823837207004525
48,-1.8257636020925194
49,-1.740728919451115
50,-1.5206951676276597
51,-1.6243086032318739
52,-1.728745929395501
53,-1.5902067635938808
54,-1.7075761946099097
55,-1.7496613490557789
56,-1.5330503645489564
57,-1.889973770529169
58,-1.7263410589381196
59,-1.5910825588749473
60,-1.7236547088750136
61,-1.6324912728690741
62,-1.787764145053924
63,-1.7165999071835885
64,-1.7999613271939234
65,-1.5100554387009073
66,-1.503514350780946
67,-1.5629726000179445
68,-1.6278400334500007
69,-1.578200883406039
70,-1.7794081860371982
71,-1.7292672501683117
72,-1.4416903827930254
73,-1.5762463943665554
74,-1.7831201494383164
75,-1.7323926169420698
76,-1.9133059005737207
77,-1.782675628911615
78,-1.7505933798310083
79,-1.5550722317234558
80,-1.7370286454365476
81,-1.7129710116663155
82,-1.81928478961696
83,-1.7992585250137023
84,-1.6949116205467711
85,-1.7223771548690427
86,-1.8541598210939088
87,-1.887364023415731
88,-1.5847708695106275
89,-1.8728914426664955
90,-1.6751805635357118
91,-1.7598480866690458
92,-1.592691363225499
93,-1.769536528535565
94,-1.5853642139100732
95,-1.5506849255468624
96,-1.7493176397271484
97,-1.7461480746213216
98,-1.8611127502442812
99,-1.6082157579469871
100,-1.817136157331456


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_2_1.csv <==
x,y
0,-0.695823242637931
1,-0.8941009432847248
2,-1.0926384480845492
3,-1.284686677460105
4,-1.452716511464523
5,-1.6609452622402416
6,-1.919321571231007
7,-2.082216897556284
8,-2.4529626200660193
9,-2.3465471540358593
10,-2.2588076760697247
11,-2.2126099727796213
12,-2.3408577183022232
13,-2.011079685237168
14,-2.403985724241635
15,-2.6000993258014318
16,-2.24269296487956
17,-2.2035879710246666
18,-2.299482090993807
19,-2.3578677100252796
20,-2.4362200326515895
21,-2.398933554577319
22,-2.3196395559221417
23,-2.365391355445202
24,-2.4922757916626095
25,-2.1533492433024115
26,-2.151376039570432
27,-2.1766215732973238
28,-2.2813662101926164
29,-2.2373084192916233
30,-2.143275920183182
31,-2.3086444021398003
32,-2.3097261710194665
33,-2.2201416552717568
34,-2.1639335014045105
35,-2.193388130213853
36,-2.263273261501091
37,-2.388897614883453
38,-2.3557563874436696
39,-2.5417237173855423
40,-2.2598899718457943
41,-2.10495884307779
42,-2.1825884089329004
43,-2.3826096669583734
44,-2.1511844269102958
45,-2.3041164677112147
46,-2.2685894276531164
47,-2.142445241807658
48,-2.0292608911494865
49,-2.3612985017354293
50,-2.256003633872786
51,-2.3066974905216537
52,-2.51821590758165
53,-2.257988955617328
54,-2.417745068353996
55,-2.2665629097097795
56,-2.3250460600372316
57,-2.538334015004041
58,-2.4168637082809905
59,-2.375433231935349
60,-2.4784352771660325
61,-2.5957409783559715
62,-2.460705377091463
63,-2.475771244314711
64,-2.291537764613363
65,-2.3273195036258154
66,-2.1791653868676053
67,-2.246359374420202
68,-2.252586108691085
69,-2.0221200772794075
70,-2.0896398110552945
71,-2.4803737650975766
72,-2.24830993039845
73,-2.4272544578687554
74,-2.5230022572848814
75,-2.4639805934766836
76,-2.40786229631782
77,-2.357072135522176
78,-2.3782467884517082
79,-2.216482087794595
80,-2.3418154145334134
81,-2.22227019016974
82,-2.1980050217972336
83,-2.326142045575188
84,-2.4589503192532303
85,-2.364328603660769
86,-2.482270595367098
87,-2.533787695178595
88,-2.2782171174741705
89,-2.3808917753243812
90,-2.318727267792347
91,-2.245527706680097
92,-2.445172104063333
93,-2.351791765341181
94,-2.3640202754314332
95,-2.283645603141991
96,-2.206597391691288
97,-2.339561762132428
98,-2.483314186475547
99,-1.9873176125474104
100,-2.55670985522558


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_2_2.csv <==
x,y
0,-0.6976173749813092
1,-0.8880336446129605
2,-1.0726487487830934
3,-1.2606103888877318
4,-1.43578269447502
5,-1.6301318589672815
6,-1.8498356087592214
7,-1.9949690370226336
8,-2.2377362299371946
9,-2.212660018732921
10,-2.2102430206153336
11,-2.1455650426280037
12,-2.407793348082986
13,-2.0213163322028125
14,-2.2397164829959917
15,-2.4707222376314135
16,-2.286873886733288
17,-2.3472727701780176
18,-2.2490002729816743
19,-2.399259555320604
20,-2.6741176548275125
21,-2.4301806966125716
22,-2.3495585086065596
23,-2.1498676579737532
24,-2.4267022200577757
25,-2.1806535027222798
26,-2.1814139695613104
27,-2.2349100365158976
28,-2.357859068296521
29,-2.267765876203796
30,-2.3392846743341558
31,-2.3301442194887674
32,-2.3989876377590416
33,-2.348505430520659
34,-2.234671834671619
35,-2.3666625984648357
36,-2.137372761471406
37,-2.3104944490997146
38,-2.2549672777399223
39,-2.5743202090607396
40,-2.4068171738058957
41,-2.1672742720919356
42,-2.3157761970963615
43,-2.25287708555036
44,-2.140475716976844
45,-2.2945577510388855
46,-2.419582635278878
47,-2.368684293303176
48,-2.28279732841695
49,-2.112131656517606
50,-2.215651042143034
51,-2.170478364275198
52,-2.532245933578671
53,-2.38357980717199
54,-2.4193897847082404
55,-2.5110397131359194
56,-2.5274700545096955
57,-2.5040149045430575
58,-2.5385411066715697
59,-2.2390540227528306
60,-2.5003459614026484
61,-2.4498112773102485
62,-2.3700215583454605
63,-2.2996311157863496
64,-2.078967145450274
65,-2.2219871813447747
66,-2.2177716305892505
67,-2.55316089589058
68,-2.2632338089160675
69,-2.227990526187387
70,-2.151937781347785
71,-2.1094678722439943
72,-2.3236621966548516
73,-2.3141928465406307
74,-2.4534309852339224
75,-2.233948222993686
76,-2.303562501016789
77,-2.4422039737311603
78,-2.3572450051949
79,-2.2476774293852455
80,-2.3658859920683626
81,-2.4992836492081274
82,-2.52691520974834
83,-2.482520103369673
84,-2.676283196219203
85,-2.2098183447344972
86,-2.225460441675429
87,-2.2383539505411902
88,-2.3697717627944406
89,-2.3325194066882062
90,-2.130927402161531
91,-2.130063274137636
92,-2.1342444857054743
93,-2.4856479055749516
94,-2.2668477890941534
95,-2.2011722589538416
96,-2.5598871003209265
97,-2.3269727517658443
98,-2.33222499551701
99,-2.1372960303611626
100,-2.26347355720615


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_2_3.csv <==
x,y
0,-0.6983881089007083
1,-0.8838547149311483
2,-1.0626186221850704
3,-1.2465349596330129
4,-1.4166653760496808
5,-1.5964137235878517
6,-1.8060553786549849
7,-1.9793637164951268
8,-2.248668667530505
9,-2.2063744722021803
10,-2.125754704169693
11,-2.3327311679475837
12,-2.316619819656493
13,-2.0258955533508543
14,-2.223624283998663
15,-2.335605481720971
16,-2.1803829960028525
17,-2.1439777790357755
18,-2.1540861066373442
19,-2.459630938417582
20,-2.5781445813207013
21,-2.4837265426145176
22,-2.1843188123873416
23,-2.1787875535507126
24,-2.415181718610651
25,-2.319238576079799
26,-2.1820783540747226
27,-1.9997155048478537
28,-2.120465521779924
29,-2.1563570805485166
30,-2.5413077927474577
31,-2.3968030304279555
32,-2.289615716453982
33,-2.3994191117400074
34,-2.3050891137170217
35,-2.3185015878170026
36,-2.4771144869614026
37,-2.3181215598316025
38,-2.31109324535894
39,-2.410408887595622
40,-2.3541909355965833
41,-2.1920138068135344
42,-2.370910504881081
43,-2.555571702163303
44,-2.414431285917047
45,-2.3119349952328587
46,-2.4209212692988356
47,-2.349733051576244
48,-2.3634599335977016
49,-2.3749086741070116
50,-2.172546154149832
51,-2.282778879864816
52,-2.2882486145043672
53,-2.3761443295735125
54,-2.337969237729847
55,-2.243469593361392
56,-2.4617332018274785
57,-2.5931943534320228
58,-2.2586237006568477
59,-2.147713320278021
60,-2.4728698504301754
61,-2.34542066621018
62,-2.5911066356017076
63,-2.5688026664315524
64,-2.466932850935551
65,-2.416907561612284
66,-2.3281233812386386
67,-2.3192228434316755
68,-2.2395742709735953
69,-2.3927435225402625
70,-2.278266870235342
71,-2.3146281877610244
72,-2.376282577602775
73,-2.335578017816092
74,-2.527168703300154
75,-2.5046681032852285
76,-2.5132970539495565
77,-2.4628449313385907
78,-2.516453538977073
79,-2.3529728833434223
80,-2.5421280838362317
81,-2.488016664288263
82,-2.3818312559371497
83,-2.476204990619986
84,-2.510116886413215
85,-2.3876398792627227
86,-2.3870723758835237
87,-2.591811654960134
88,-2.1422347047581027
89,-2.3584127088391877
90,-2.2218364097031444
91,-2.1350387137939446
92,-2.1724335464780347
93,-2.4322086940456322
94,-2.326808102994057
95,-2.302710312776459
96,-2.313033142798638
97,-2.2482063763448106
98,-2.1713275149617295
99,-2.182510803874856
100,-2.163397363313439


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_2_4.csv <==
x,y
0,-0.6987173941180529
1,-0.8804883573569693
2,-1.0561339650207273
3,-1.2355625696961139
4,-1.4073840564163482
5,-1.5894896325079348
6,-1.7730935088897695
7,-1.9724163879802774
8,-2.1457766469191495
9,-2.1750369264013094
10,-2.2015004035016394
11,-2.3307175381588947
12,-2.416483225590129
13,-2.0997122260761127
14,-2.3322804538091604
15,-2.35015461183835
16,-2.14405251260768
17,-2.241232242793743
18,-2.198476102702744
19,-2.265221138810334
20,-2.32749840099521
21,-2.5324448989600112
22,-2.149444093479557
23,-2.0761551602623696
24,-2.274663854727141
25,-2.2265621484886666
26,-2.029212153295745
27,-2.15599711418441
28,-2.285507052251316
29,-2.272264836390182
30,-2.52079499329636
31,-2.4359619429756267
32,-2.502722356873527
33,-2.4807240433067377
34,-2.1144989247219246
35,-2.453877297229669
36,-2.2818014987700703
37,-2.4885858304302766
38,-2.378863680294328
39,-2.4513611805637265
40,-2.5166772441050314
41,-2.58444739135707
42,-2.48262230111071
43,-2.4981142586772287
44,-2.2368401005339242
45,-2.2372243973770076
46,-2.383664258283008
47,-2.1184341343087296
48,-2.4600281293480624
49,-2.5586292525745886
50,-2.211478245826492
51,-2.203508556475816
52,-2.255336738665504
53,-2.292385150763736
54,-2.4720221356464815
55,-2.384855580618304
56,-2.201543456642343
57,-2.5407871401440736
58,-2.203504021590002
59,-2.3033887189015645
60,-2.2301308959389154
61,-2.659899933301269
62,-2.502125817705107
63,-2.3903352502749082
64,-2.200928881059948
65,-2.3566167682750385
66,-2.2039931997236257
67,-2.3032421515670496
68,-2.2291789615382136
69,-2.226099562343952
70,-2.414536717680286
71,-2.3247657718533463
72,-2.3520524016462794
73,-2.2745543646201143
74,-2.3505052341222874
75,-2.404567807443645
76,-2.324269821056364
77,-2.5412308745129297
78,-2.4419598122803214
79,-2.1206712768632694
80,-2.246941559194557
81,-2.374988643703032
82,-2.3938893359080753
83,-2.4674992190453766
84,-2.5236956802120383
85,-2.40199819779815
86,-2.3605356365910484
87,-2.4123171949864126
88,-2.2687806702499693
89,-2.2998724056451576
90,-2.3899061474864842
91,-2.3372588172662105
92,-2.3820275805840856
93,-2.407629789953479
94,-2.352947030516961
95,-2.2674155345433986
96,-2.4899465990947784
97,-2.3666152071194193
98,-2.418108913618107
99,-2.3894843797965044
100,-2.353426802528561


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_3_1.csv <==
x,y
0,-0.11747058975097685
1,-0.15246382974243625
2,-0.18841148214653886
3,-0.2277597692189783
4,-0.2675268125123989
5,-0.30648731939227125
6,-0.34643546852586965
7,-0.3845153923048969
8,-0.4233547666094795
9,-0.46591870454268225
10,-0.5063672601203177
11,-0.549360687819217
12,-0.5975036927738746
13,-0.6427943110109758
14,-0.6841216532987368
15,-0.7289330899866915
16,-0.7744963325475394
17,-0.8264656452402303
18,-0.8716923685310909
19,-0.9116472956256656
20,-0.9665403714798786
21,-1.0210448424365255
22,-1.0298703508063727
23,-1.0838867628928945
24,-1.154037254616754
25,-1.1908600483469247
26,-1.2302534857692122
27,-1.2802570933513608
28,-1.324185812835181
29,-1.3836225313971091
30,-1.420620295066688
31,-1.427105067591101
32,-1.5060826720192806
33,-1.4984432938433734
34,-1.5373943167411666
35,-1.563954777544846
36,-1.5872046725821447
37,-1.6828051598373688
38,-1.7030480572564848
39,-1.6985263419867274
40,-1.734843926086196
41,-1.7700634571271383
42,-1.9494464481293272
43,-1.885850892070619
44,-1.9066591954652865
45,-1.9017548356592013
46,-2.0810231148190925
47,-2.066722643023865
48,-2.258534350046532
49,-2.306997036865366
50,-2.1718534342001194
51,-2.1689497145679155
52,-2.0293701948269094
53,-2.016839929979764
54,-1.9732881239497966
55,-2.0104915056535737
56,-1.9680859611274077
57,-1.82544234759599
58,-1.8968992884116442
59,-1.880794428909361
60,-2.0631342544426454
61,-2.3416053948076514
62,-2.2073697568841193
63,-2.0221838293242778
64,-1.9385543478073597
65,-2.173170972307706
66,-1.9527442402409625
67,-2.1133278041445376
68,-2.216627727135116
69,-2.1780926904039077
70,-2.22739095047337
71,-2.0880867497011595
72,-2.1077023816523934
73,-2.2517215364913468
74,-2.3066724032279815
75,-2.0601620075556886
76,-2.298114062864879
77,-2.0631523210078724
78,-1.9854439270085988
79,-2.1630784411243926
80,-2.239203037521379
81,-2.0920534186646997
82,-2.10231706128852
83,-2.032487226841765
84,-2.051419549638614
85,-2.0634071042978883
86,-2.0639878130616096
87,-1.9699995218393656
88,-2.1384356521844605
89,-2.3056072713653752
90,-2.272042187763677
91,-2.1379012081329836
92,-2.0829228780796236
93,-2.054637801340891
94,-2.100450797916347
95,-1.8366656541889046
96,-1.8730741790974867
97,-1.9467780872446898
98,-2.1130515931878926
99,-2.2945334071316323
100,-2.1666728663812846


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_3_2.csv <==
x,y
0,-0.12154625596655613
1,-0.15501734772511747
2,-0.18958177822135316
3,-0.22777040892098624
4,-0.26635156278381394
5,-0.30432785185563627
6,-0.34221742104961816
7,-0.37931427723097716
8,-0.4182733678401749
9,-0.45880473486668516
10,-0.49773194751767824
11,-0.5386473772730168
12,-0.5874191479897448
13,-0.6309234496033768
14,-0.6726751798767745
15,-0.7194736708061051
16,-0.7655312652241439
17,-0.8047845833756707
18,-0.8483596911242484
19,-0.8858846408513267
20,-0.9321581904924143
21,-0.9828716285590973
22,-1.0034065580694096
23,-1.0552283906687525
24,-1.1041950966018328
25,-1.1411146101480212
26,-1.1731223483241637
27,-1.2486939414219465
28,-1.28678400626279
29,-1.3449145839456258
30,-1.3699171531798393
31,-1.4136848579778165
32,-1.460782043597255
33,-1.4918993969139753
34,-1.506572088034274
35,-1.5752117578770068
36,-1.5450404418190795
37,-1.626375193393778
38,-1.7234889676580458
39,-1.7504311995438284
40,-1.9065985783066246
41,-1.8814495792498667
42,-1.8758996817708624
43,-1.8524416307969138
44,-1.8441310940051072
45,-1.924928733692312
46,-2.0851033210223333
47,-2.0066029562230034
48,-2.041169421698862
49,-2.0062944663281037
50,-2.0380787659263193
51,-1.9096088281689032
52,-1.9639342251960474
53,-2.0239294725771004
54,-1.9456491963535378
55,-1.9525860186420954
56,-2.019796501495662
57,-1.7769137803957527
58,-1.962795672417757
59,-1.95645072304373
60,-2.249800935205041
61,-2.2782495934991185
62,-2.1159524353454358
63,-2.2563481663682103
64,-2.0473933087308405
65,-2.0193001860994952
66,-2.0643682855413186
67,-2.086892314297606
68,-2.167124536269406
69,-2.2195770973787705
70,-2.1243311330994685
71,-2.0075038013493858
72,-2.043997032450633
73,-2.0910811886167435
74,-2.186275203654393
75,-2.0805030896370345
76,-2.003081101150273
77,-1.915191535778391
78,-1.9095739181666285
79,-1.9799167566104556
80,-2.088798690530733
81,-1.9772934809256377
82,-2.00890603007641
83,-2.0773426918192928
84,-2.193056870735186
85,-2.1351460825833812
86,-1.9801942998835365
87,-1.8979691106794092
88,-2.049179329466597
89,-2.2134999339888193
90,-2.238996224576079
91,-2.1354425952213636
92,-2.037530294376895
93,-2.1309713934409045
94,-2.212349286785713
95,-2.00622339168092
96,-2.107643941027202
97,-2.2148937395880566
98,-2.100694790333511
99,-1.9395955446626119
100,-1.9964993350309206


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_3_3.csv <==
x,y
0,-0.12339755397689924
1,-0.15629326738208302
2,-0.19010682198861953
3,-0.22734592486237623
4,-0.2652866550064881
5,-0.3022239889747869
6,-0.3392450270978948
7,-0.3757967425496121
8,-0.41505594392971273
9,-0.453205341012724
10,-0.4930403150804271
11,-0.5322046743601107
12,-0.5803890684145118
13,-0.6259996713600234
14,-0.6630564113146001
15,-0.7084745231145941
16,-0.748996384145583
17,-0.7857751870067082
18,-0.8288062729913891
19,-0.8665907923777868
20,-0.9239659608517778
21,-0.969920521806163
22,-0.997637241358293
23,-1.0536546531261741
24,-1.098671163608564
25,-1.1215017904644335
26,-1.1681981170720466
27,-1.2142303722375964
28,-1.250713638274774
29,-1.341068155888794
30,-1.3850109301829434
31,-1.4045797641940971
32,-1.5027315304489963
33,-1.5412898208559922
34,-1.557358416752187
35,-1.6265959661452454
36,-1.578755216113543
37,-1.644269340623553
38,-1.707704963449574
39,-1.6799475974005078
40,-1.6640934548905355
41,-1.706068167268449
42,-1.7196552236747042
43,-1.7336921686565052
44,-1.7868880130186082
45,-1.8986397609284333
46,-2.0794129237217374
47,-2.143213080822556
48,-2.0665889668428954
49,-2.0937660007609202
50,-2.054771198146957
51,-1.9721875615929518
52,-1.77905820070746
53,-1.7892069872863945
54,-1.743318787680184
55,-1.7694642313482516
56,-1.8166324728375745
57,-1.7098779704932718
58,-1.846104363058552
59,-1.7932314388756867
60,-1.8948869414366487
61,-2.0680778092717373
62,-1.893300364121956
63,-1.7934708318000718
64,-1.9111626789118847
65,-2.1035862126918596
66,-2.0286778691908025
67,-2.0723382271160897
68,-2.3695606621104397
69,-2.266574658437184
70,-2.3636081004406826
71,-2.068325456210466
72,-2.233707471280764
73,-2.0700891619210915
74,-2.0294646799668064
75,-2.0407854452712266
76,-2.1073886764692578
77,-2.302447757098108
78,-2.1495684869035334
79,-2.1278131209365783
80,-2.004307836072237
81,-2.0585964911363623
82,-2.027416558922795
83,-2.003271380834517
84,-2.0182673255850387
85,-2.2584964640325698
86,-2.0802911789017458
87,-2.056442009791177
88,-2.1944429094482096
89,-2.19469670644764
90,-2.126591105032129
91,-2.1357382889332106
92,-2.1629149219965735
93,-2.3460727713905247
94,-2.3974119279441863
95,-2.1812890340614177
96,-2.153514683218554
97,-2.1541750688029326
98,-2.296605471275441
99,-2.349697015191358
100,-2.0016163480384326


==> fig/data/gsm-apx/approximation-gsm_wasserstein_mala_3_4.csv <==
x,y
0,-0.12424155465086151
1,-0.1564173145779577
2,-0.18950202736674585
3,-0.22601088423115182
4,-0.2634188541045592
5,-0.30011863706495
6,-0.3355965649574598
7,-0.3723981520461115
8,-0.4117445606739273
9,-0.4498590329230288
10,-0.48817539621447414
11,-0.5253166556141045
12,-0.5736403164758774
13,-0.6156167102424809
14,-0.6537213056337903
15,-0.7000064040454241
16,-0.7460824797723259
17,-0.7814490621337972
18,-0.8263946147350595
19,-0.8649778181325697
20,-0.9165986048703685
21,-0.9570325907699677
22,-0.979105998014721
23,-1.036298635582426
24,-1.0789653277878817
25,-1.1100985576476847
26,-1.166499394161366
27,-1.2115581174586743
28,-1.2426124494462625
29,-1.315011324785723
30,-1.377267703476834
31,-1.4119546337324183
32,-1.4651332481595476
33,-1.468763560512867
34,-1.4607015518393593
35,-1.5223546056044899
36,-1.5164682684111963
37,-1.5646037736198481
38,-1.5609650748969344
39,-1.593093658962756
40,-1.5926691241303421
41,-1.6207204033966534
42,-1.6648435332160656
43,-1.6761557708035182
44,-1.695803475383101
45,-1.8664069754265964
46,-2.0375898074846712
47,-1.918386344361222
48,-1.9445533694147321
49,-1.9153761248337375
50,-1.9734111343617409
51,-2.0032157270756246
52,-2.007888226276599
53,-2.1154147933857907
54,-2.0973950125365985
55,-2.171051972253035
56,-2.396247674669823
57,-2.010707940875187
58,-2.2466730384511924
59,-1.9974276526754682
60,-2.176444445280087
61,-2.2751154615416316
62,-2.355840508094005
63,-2.250951499564357
64,-2.0891816679572415
65,-2.1902219415560467
66,-2.0405699187958977
67,-1.9450232493988826
68,-2.090867075361211
69,-2.1115985128466535
70,-2.1714513939048827
71,-2.1147467964981503
72,-2.1005277622791034
73,-2.1777126090251153
74,-2.1316477286022644
75,-2.067272143995473
76,-2.0340119622626323
77,-1.9997102421584905
78,-1.9702086626180062
79,-2.155905552038188
80,-2.2804091196644394
81,-1.9765555483960533
82,-1.959750977495198
83,-1.9415669929071304
84,-2.0423614571405353
85,-2.071299638528854
86,-1.9050047501238214
87,-2.031513853805292
88,-2.24258421659811
89,-2.0718671379621125
90,-2.137945852283453
91,-2.0110797882780997
92,-2.032319584005624
93,-2.227837742640117
94,-2.202746181568989
95,-2.1361755010690695
96,-1.9975061797717857
97,-2.0963364457651408
98,-2.157917251069897
99,-1.9605946010494908
100,-2.0266736305289057


==> fig/data/gsm-apx/approximation-gsm_wasserstein_outer_gibbs_4_1.csv <==
x,y
0,-0.13104394750144743
1,-0.5869050639918865
2,-1.0970743179996205
3,-1.6024814083426209
4,-1.9534928741078148
5,-2.2101260300780625
6,-2.3268891511593446
7,-2.2687722236752945
8,-2.0825270583383166
9,-2.1617522346305242
10,-1.907353246262371
11,-2.170100055682158
12,-2.1545445002929635
13,-2.1901773002809097
14,-2.005809088622947
15,-2.283055593809102
16,-2.043916806297068
17,-2.4814769631374345
18,-2.3357443833411593
19,-2.1658306116720136
20,-2.257526245922898
21,-2.4807349986670495
22,-2.091457190109428
23,-2.2200979794734024
24,-2.565650827358104
25,-2.1065241475342256
26,-2.0461607654759892
27,-2.27301416767243
28,-2.2434299548606247
29,-2.0978899810585863
30,-2.2978414088337797
31,-2.3245545847787974
32,-2.2669469099428765
33,-2.228861745181488
34,-2.226145226251343
35,-2.1836012084779783
36,-2.0872725111374426
37,-2.307691889581262
38,-2.303602106206836
39,-2.450566932782954
40,-2.1465392831541306
41,-2.229543867694436
42,-1.9878871502912903
43,-2.176969754592546
44,-2.4082864761606886
45,-2.146321605688635
46,-2.238374157992594
47,-2.3847517556105635
48,-2.37165917981974
49,-2.2410039868747553
50,-2.256502007779436
51,-2.239029620046306
52,-2.1541999933053035
53,-2.078300053951751
54,-2.306574649101465
55,-2.1131036695043948
56,-2.3517946548513193
57,-2.255484167652381
58,-2.1569008852317038
59,-2.2688061889168933
60,-2.314245302308736
61,-2.3074166189648952
62,-2.18889367967709
63,-2.0014461114668203
64,-2.2090312101076854
65,-2.0236133845664757
66,-2.2336867847018453
67,-2.2890237370179958
68,-1.9837368899129013
69,-2.4120660317777562
70,-2.376270144762922
71,-2.319850132092867
72,-2.1603012862619893
73,-2.089186627174537
74,-2.2802213809214917
75,-2.456821316131564
76,-2.110508174876905
77,-2.0624851642372812
78,-2.1927289805768755
79,-2.231618598963532
80,-2.236703841740945
81,-2.154905337712711
82,-2.2906188477066483
83,-2.016652588069566
84,-2.1148642734284184
85,-2.244549536210009
86,-2.225493375364999
87,-2.2771303057261694
88,-2.3303299346531525
89,-2.129770511739142
90,-2.2000456626938143
91,-2.1256233179353217
92,-1.996552771957897
93,-2.1535583677151053
94,-2.221249459325166
95,-2.1264363422647254
96,-2.37589998284436
97,-2.215246098726709
98,-2.192733487803952
99,-2.0454742302862376
100,-1.9666567452524049


==> fig/data/gsm-apx/approximation-gsm_wasserstein_outer_gibbs_4_2.csv <==
x,y
0,-0.13473452781324263
1,-0.5874570864912577
2,-1.101779142479983
3,-1.6117615355535022
4,-1.9675827970190363
5,-2.2378439590064714
6,-2.345443369798657
7,-2.312393872778407
8,-2.0989783912232354
9,-2.1824872030147335
10,-1.9118671346280485
11,-2.180397609068228
12,-2.159297418725658
13,-2.201869094650717
14,-2.0228356216174395
15,-2.299649475489315
16,-2.0551527749775658
17,-2.486816841045812
18,-2.3668175614852793
19,-2.179631344485011
20,-2.2686350890177036
21,-2.5184857402262977
22,-2.099369282938335
23,-2.2247182746685796
24,-2.583477368052715
25,-2.111565531994599
26,-2.0561374806075015
27,-2.2671229154019477
28,-2.2549977416965
29,-2.1046480892322146
30,-2.327253070327065
31,-2.343693102943574
32,-2.2723981388253383
33,-2.266721433637483
34,-2.219275397896912
35,-2.185566909315357
36,-2.0958482350717276
37,-2.315405667723253
38,-2.2839498506658598
39,-2.461821618767028
40,-2.1431379996159974
41,-2.221219655364125
42,-1.992057697628895
43,-2.1874561278578124
44,-2.4037757147465246
45,-2.1561324013278953
46,-2.2528351794865493
47,-2.3867520364851393
48,-2.4069445012186876
49,-2.261477348834862
50,-2.2483225741919677
51,-2.25202269251174
52,-2.1705296200816027
53,-2.091477327878102
54,-2.329182921261617
55,-2.1343010901734205
56,-2.343709874571538
57,-2.2669858521255106
58,-2.1489865907809342
59,-2.2889400088097607
60,-2.3189540972401637
61,-2.31074731700494
62,-2.19940279481086
63,-2.0118909353100682
64,-2.2027859725622467
65,-2.0341347139956882
66,-2.2498398628554725
67,-2.2965442102038947
68,-1.9765836837853468
69,-2.4223711301820887
70,-2.371886818602789
71,-2.327768342769084
72,-2.178234550811939
73,-2.1127937012451863
74,-2.3006495791510937
75,-2.4810318062102903
76,-2.1247161937363446
77,-2.070366116399563
78,-2.172335744754965
79,-2.25811340809578
80,-2.233880059114297
81,-2.167656818629299
82,-2.3268006597855058
83,-2.0221805235094426
84,-2.11584047239303
85,-2.2495635081545244
86,-2.2343171073980255
87,-2.2929660372294696
88,-2.341241068208627
89,-2.1415963531937288
90,-2.208848433255098
91,-2.115625340162134
92,-2.006742738729943
93,-2.167763981464996
94,-2.249955736222523
95,-2.1266553696014796
96,-2.3899452414397038
97,-2.259617704932624
98,-2.1832406514408285
99,-2.0560928136563335
100,-1.9727545336920769


==> fig/data/gsm-apx/approximation-gsm_wasserstein_outer_gibbs_4_3.csv <==
x,y
0,-0.13641306843797485
1,-0.5859401008384013
2,-1.1013674713885957
3,-1.61633666688253
4,-1.9687353836987531
5,-2.248435742560006
6,-2.3493627544155986
7,-2.314365161751282
8,-2.1021027062603594
9,-2.1785139972949414
10,-1.911721818491364
11,-2.1852858163775952
12,-2.165299855722139
13,-2.2216195576077133
14,-2.0304048913429185
15,-2.29623044035432
16,-2.061708466781715
17,-2.503362333530651
18,-2.372050738186227
19,-2.1885411336179645
20,-2.2622615858436355
21,-2.510874700787212
22,-2.098460436192724
23,-2.2352808614066286
24,-2.5880066503873747
25,-2.117934881814708
26,-2.060452641097112
27,-2.2684959843938612
28,-2.266826486253705
29,-2.1164612563239333
30,-2.3343044862793163
31,-2.3371220058795967
32,-2.288705767176277
33,-2.277706440781733
34,-2.2236008632739193
35,-2.186658292562493
36,-2.1028960275306137
37,-2.3214178279336246
38,-2.2951252889632174
39,-2.469239409146124
40,-2.141802018954123
41,-2.227226906454851
42,-1.994398390987712
43,-2.191367778992567
44,-2.420388728972491
45,-2.1579488129253956
46,-2.251223448092827
47,-2.395995399015021
48,-2.414876248511547
49,-2.2688462861850534
50,-2.2475059498446237
51,-2.2505251553897243
52,-2.1661532614540033
53,-2.0970529348859457
54,-2.329611722499766
55,-2.1406130174319564
56,-2.34003810837489
57,-2.2715863550493216
58,-2.147927040264101
59,-2.289899106039883
60,-2.2996064555835307
61,-2.3121072500348414
62,-2.2032220429604443
63,-2.0160196232742504
64,-2.2097038582278974
65,-2.043335630416152
66,-2.258428703673571
67,-2.3046946809951834
68,-1.970638409338852
69,-2.4261929434161087
70,-2.3820038690770993
71,-2.3269209100512365
72,-2.187976272556081
73,-2.125121024018699
74,-2.2980450405570987
75,-2.5030714501487097
76,-2.1219715774742807
77,-2.070398872488915
78,-2.1751092870067854
79,-2.2664925717840756
80,-2.244373336245615
81,-2.1642464888232604
82,-2.3346097644367974
83,-2.0304376135410016
84,-2.1165402383584664
85,-2.2431438114559636
86,-2.23683549243994
87,-2.290185837300978
88,-2.341009437505081
89,-2.139840356986384
90,-2.213818539675406
91,-2.121648829293272
92,-2.0116602819245863
93,-2.1657257791975315
94,-2.270813584915621
95,-2.1330140583550286
96,-2.3965339499486786
97,-2.2689457227437333
98,-2.1906271074859913
99,-2.065348098576405
100,-1.9719359615600838


==> fig/data/gsm-apx/approximation-gsm_wasserstein_outer_gibbs_4_4.csv <==
x,y
0,-0.13717863991815094
1,-0.5841159643129282
2,-1.099420927260659
3,-1.6159199543901885
4,-1.9699990820163407
5,-2.2541386306791495
6,-2.3467787411386336
7,-2.314284368349669
8,-2.098467037804788
9,-2.177409198841928
10,-1.910413131078002
11,-2.1916067320695363
12,-2.1686707738590414
13,-2.222348662834209
14,-2.032438883230289
15,-2.3033793655955916
16,-2.062683744759242
17,-2.5101487045273165
18,-2.3857042539792865
19,-2.1931477817579417
20,-2.2653476482653643
21,-2.502281177244049
22,-2.098695753891432
23,-2.235223106901033
24,-2.583501905717305
25,-2.1212083586483437
26,-2.0615800658964396
27,-2.2730653539905146
28,-2.2664085919639927
29,-2.1236970129539245
30,-2.339695419808968
31,-2.3345238222588858
32,-2.2839601634540383
33,-2.276829725668984
34,-2.2232957488114145
35,-2.1876438251917922
36,-2.103341448171828
37,-2.3233489661192923
38,-2.302539653768246
39,-2.4762968212437366
40,-2.1426806103400247
41,-2.227698862946423
42,-1.9922036699885468
43,-2.199151311941211
44,-2.419359376116486
45,-2.158919253865554
46,-2.252874723270106
47,-2.401698943305706
48,-2.4222576359318437
49,-2.264350583083656
50,-2.246535535246322
51,-2.255822823166443
52,-2.163095481704076
53,-2.099467291501424
54,-2.3362567300098127
55,-2.1407488668492647
56,-2.3423965959838413
57,-2.273529944548963
58,-2.1478380709616713
59,-2.2933348949466095
60,-2.30367409424241
61,-2.314992234508505
62,-2.2040268801914005
63,-2.0138065885190595
64,-2.2081574544929614
65,-2.0434739773958936
66,-2.256661559709158
67,-2.3068093573607302
68,-1.9716343847326017
69,-2.4294547537444724
70,-2.385719265843322
71,-2.3324867445791333
72,-2.1897617960844626
73,-2.131661616525716
74,-2.301111213387937
75,-2.5082258682386662
76,-2.125217994682064
77,-2.0689555556739823
78,-2.184406438278375
79,-2.268319235193537
80,-2.247140567938113
81,-2.1669522553503087
82,-2.3431171599554617
83,-2.032051670191117
84,-2.121568876973561
85,-2.2455148669800358
86,-2.237275560580535
87,-2.290454713840551
88,-2.341566453449751
89,-2.141053502330778
90,-2.2193126640190437
91,-2.1199720552528087
92,-2.010293181909107
93,-2.171073612048161
94,-2.278854237338688
95,-2.136879007150756
96,-2.3949729429822746
97,-2.2747737249500446
98,-2.1941522807748677
99,-2.071295531463279
100,-1.9710429380522816


==> fig/data/gsm-apx/approximation-gsm_wasserstein_outer_mala_4_1.csv <==
x,y
0,-0.13104394750144743
1,-0.14677908217850935
2,-0.16438067230397913
3,-0.1813131587965041
4,-0.19976727481237347
5,-0.21774176683940402
6,-0.2361494941296921
7,-0.2552203227773474
8,-0.27562218247425113
9,-0.2969822265221378
10,-0.3184223868860393
11,-0.3398481780140422
12,-0.3621269249885976
13,-0.3872685321546004
14,-0.4110848294368826
15,-0.43276771582804874
16,-0.45556071446286556
17,-0.4788807340533049
18,-0.5032724218136001
19,-0.5203854571823928
20,-0.5448025555136805
21,-0.5671387732980897
22,-0.5930815431290626
23,-0.6190034872483952
24,-0.6414840092481334
25,-0.6655455456774048
26,-0.6889245541534376
27,-0.7118109350066726
28,-0.733639362929168
29,-0.7600852075971325
30,-0.7829109571119266
31,-0.8079115776278748
32,-0.8336091085321554
33,-0.8597074937107598
34,-0.8826823453011835
35,-0.9036435714079464
36,-0.9264114217434445
37,-0.9565305604127087
38,-0.9624527156947613
39,-0.9916070411209915
40,-1.0142770929174862
41,-1.0421124087125564
42,-1.059430705243614
43,-1.0828832067029337
44,-1.103925830027217
45,-1.139443894822981
46,-1.1637066370955285
47,-1.1826242752575082
48,-1.213114679814698
49,-1.2201118617662823
50,-1.216665226756343
51,-1.2493724206230583
52,-1.2669090655912154
53,-1.3186978995233736
54,-1.3488749067159904
55,-1.3927008692248266
56,-1.4129484904395584
57,-1.4336162331604754
58,-1.4346103098408818
59,-1.4741767076691412
60,-1.4957985315563251
61,-1.5219679331729037
62,-1.4989256813436864
63,-1.5496771292473832
64,-1.631790431862228
65,-1.641260594741687
66,-1.647016388240464
67,-1.661519474839928
68,-1.6568822531787573
69,-1.6902084866433011
70,-1.7346681780698383
71,-1.7429098981930151
72,-1.7655929151270198
73,-1.7633557020532336
74,-1.7544279591768261
75,-1.8059282904428309
76,-1.8193993744860446
77,-1.9456384621294152
78,-1.9034032610620653
79,-1.8962258623953947
80,-1.8820413708551784
81,-1.9238954469249026
82,-1.8751605074903956
83,-1.8992772019157051
84,-1.959609243727838
85,-1.999190378074525
86,-1.9980055830981323
87,-2.0267207600304205
88,-1.9391792696709358
89,-1.8728685736300594
90,-1.882998684709659
91,-1.9111031761344486
92,-1.9377174711384806
93,-1.8970685902754438
94,-2.031714768312215
95,-1.8755022116044546
96,-1.9450177949685874
97,-1.9437401270065175
98,-2.103053252659783
99,-2.1695519360229434
100,-2.097107560639296


==> fig/data/gsm-apx/approximation-gsm_wasserstein_outer_mala_4_2.csv <==
x,y
0,-0.13473452781324263
1,-0.14961649017034648
2,-0.16629997608586636
3,-0.18230093522139465
4,-0.19968888415960614
5,-0.21648013760823287
6,-0.23322622370241336
7,-0.25200434081872536
8,-0.2715077946382754
9,-0.29162239572179954
10,-0.31193316327218196
11,-0.3318501145716491
12,-0.35309895103185557
13,-0.37646658890497864
14,-0.3999798477582913
15,-0.42198551128341755
16,-0.4446418047294486
17,-0.4662688466772906
18,-0.48776325651088687
19,-0.5036450103822729
20,-0.5274591671975442
21,-0.548017775696487
22,-0.5739569510185738
23,-0.5985308125610885
24,-0.6224711491651838
25,-0.6458405111572644
26,-0.6667731774108332
27,-0.6909590746243728
28,-0.7129471735660101
29,-0.7330805707228577
30,-0.7565328963779787
31,-0.7746965084095665
32,-0.7932863427722723
33,-0.8179132029252408
34,-0.8366724225243048
35,-0.859609011672568
36,-0.8826029008461574
37,-0.9224504387694199
38,-0.9444498639492319
39,-0.9648191456509201
40,-0.9763015934667884
41,-1.0012991951728496
42,-1.012728814026099
43,-1.0416469192678475
44,-1.063254408199737
45,-1.107918024560768
46,-1.1465032034605784
47,-1.1568191451909549
48,-1.1794497264215444
49,-1.1976055010422548
50,-1.202180994331867
51,-1.2177361293183449
52,-1.2402174119927147
53,-1.2794223311011508
54,-1.2823059440761329
55,-1.3074439145526062
56,-1.3240804290335022
57,-1.3382840738493382
58,-1.341361295054062
59,-1.3583812805045272
60,-1.3888177431041195
61,-1.3999942873247868
62,-1.4289406115207404
63,-1.4581159826151608
64,-1.509070448045105
65,-1.587621070615071
66,-1.611789441232232
67,-1.6493863522125856
68,-1.6632575508560072
69,-1.702842930380437
70,-1.7105814475036183
71,-1.7023023047859662
72,-1.7357769404985188
73,-1.7657818480474836
74,-1.7184098126315086
75,-1.7118813153794803
76,-1.7093492750995052
77,-1.7668640624426577
78,-1.7358356534111967
79,-1.7499012448113622
80,-1.7680305529872768
81,-1.8664684087281584
82,-1.86668200458431
83,-1.8919439981328054
84,-1.9255295576767881
85,-1.9813935992032603
86,-2.0245468866917147
87,-2.0984617077859347
88,-1.9966725385416395
89,-2.017125267104779
90,-2.0982199626511684
91,-2.0385998332882447
92,-2.1039617811342888
93,-2.1163357947764174
94,-2.251125978587182
95,-2.0996759083818533
96,-2.0712808937071854
97,-2.0110091121199214
98,-2.05381008331515
99,-1.9894296112620873
100,-2.0343022139278077


==> fig/data/gsm-apx/approximation-gsm_wasserstein_outer_mala_4_3.csv <==
x,y
0,-0.13641306843797485
1,-0.15077910524278004
2,-0.1670173437432469
3,-0.182288554713777
4,-0.1991355342335889
5,-0.2153232795102136
6,-0.23150532187538
7,-0.24985048858828288
8,-0.26903904891613417
9,-0.2881261510004305
10,-0.30794383277697546
11,-0.32784790108885553
12,-0.34802092366134263
13,-0.37021437727959783
14,-0.39240829997049204
15,-0.4147072490065033
16,-0.436972201688918
17,-0.4558960954713793
18,-0.47742865991959815
19,-0.49352735490636657
20,-0.5148585061592519
21,-0.5320315781961296
22,-0.5564568599703611
23,-0.5812176835812934
24,-0.6018591919896337
25,-0.6220074802346633
26,-0.6441506476354332
27,-0.6696100322242265
28,-0.6872996825556416
29,-0.7057937205801023
30,-0.7301942530708502
31,-0.7524097131869438
32,-0.7689168171096079
33,-0.7932540623916009
34,-0.8145654422684375
35,-0.8348866740005993
36,-0.8720316045924131
37,-0.9008513462151816
38,-0.9111454024522009
39,-0.9384574772977723
40,-0.9629886530833816
41,-0.9780128115764904
42,-0.9848835103914693
43,-1.0176946275659355
44,-1.0381990943042743
45,-1.0604410672498874
46,-1.0890162249641158
47,-1.112500350449393
48,-1.1320524806117915
49,-1.1530101093659433
50,-1.1564856383656912
51,-1.1767791550897382
52,-1.1864843458904388
53,-1.224529570948389
54,-1.2407647535293245
55,-1.254602682652144
56,-1.273985308997142
57,-1.301930620353779
58,-1.3253564136470837
59,-1.3239149002365664
60,-1.3327264066631457
61,-1.3598680674804047
62,-1.3677331196146245
63,-1.3849472966243312
64,-1.4162002488860623
65,-1.4744504872378008
66,-1.5084744031141708
67,-1.556111739263453
68,-1.533344160282754
69,-1.5311006161294514
70,-1.573139444426006
71,-1.5702115243402186
72,-1.622055469522923
73,-1.6798171806600701
74,-1.727821276197037
75,-1.7703936672272456
76,-1.7821403696483094
77,-1.7932858763873492
78,-1.8318761286848855
79,-1.8042580843368015
80,-1.7992709779490124
81,-1.8633463842266271
82,-1.9597803121651416
83,-1.978414800989295
84,-1.9570854845855266
85,-1.9901834362040816
86,-2.03045524581299
87,-2.189204233592711
88,-2.140148237158128
89,-2.091243508760242
90,-2.0591910008698635
91,-1.9685240724907531
92,-2.038149675174094
93,-2.0264325029731425
94,-2.247258251739855
95,-1.9877320728237906
96,-2.0825764991666955
97,-2.1148887291963883
98,-2.044262962468548
99,-2.0579925439896414
100,-2.1608423156801435


==> fig/data/gsm-apx/approximation-gsm_wasserstein_outer_mala_4_4.csv <==
x,y
0,-0.13717863991815094
1,-0.1510322134488523
2,-0.16696274771224318
3,-0.18155610819703555
4,-0.19797609926456664
5,-0.21360300178816458
6,-0.22922847901628726
7,-0.24748827050412064
8,-0.2659450444625983
9,-0.2846653225001232
10,-0.30351705197809337
11,-0.32257794868866285
12,-0.34196960189338316
13,-0.3643602354518937
14,-0.3863065344612518
15,-0.40737812910907606
16,-0.42848065792816575
17,-0.44651581821812136
18,-0.4685183502848927
19,-0.4825802062398207
20,-0.5042438102234235
21,-0.5234449999059267
22,-0.5481640878490364
23,-0.5728239583492967
24,-0.5915052653712831
25,-0.610608049267185
26,-0.6289291081952773
27,-0.6505985905769647
28,-0.6689889156299239
29,-0.6868888204157385
30,-0.7091928612047547
31,-0.7294270000929324
32,-0.7479317504725089
33,-0.7716337547326592
34,-0.7934352057931175
35,-0.809405530177205
36,-0.8430364915824412
37,-0.871909459700068
38,-0.8826372881364323
39,-0.9044731819122266
40,-0.9245427469527102
41,-0.9431776350272518
42,-0.9515256191752892
43,-0.9701481390956465
44,-0.9857222205367588
45,-1.0109957972843286
46,-1.040561120947598
47,-1.0471292388426168
48,-1.074853201020345
49,-1.1002611260642443
50,-1.0975974561710717
51,-1.1273997685520627
52,-1.1295380754851074
53,-1.155879220753109
54,-1.177831812023863
55,-1.2197315815343124
56,-1.2372219312679504
57,-1.2621705680095276
58,-1.2936086272408929
59,-1.3181492551195333
60,-1.3343330022237423
61,-1.3498900064733024
62,-1.3995143751096017
63,-1.3904642204645796
64,-1.4331075162315172
65,-1.467485255240005
66,-1.4764577604713525
67,-1.525030161459543
68,-1.5376225800602628
69,-1.5385284919793683
70,-1.5644972232212515
71,-1.5909979582844687
72,-1.5879850737787113
73,-1.6228875714864968
74,-1.603946781000337
75,-1.6817601504677353
76,-1.7127819281033712
77,-1.7932472062608085
78,-1.8656898979825691
79,-1.8155969814066215
80,-1.8789981079767244
81,-1.8262274145189483
82,-1.8753364678466171
83,-1.857727922456903
84,-1.8737979468674593
85,-1.8597620465600133
86,-1.8969448073437072
87,-1.977932737500969
88,-1.9212042953765736
89,-1.8973158101982697
90,-1.8792296755845954
91,-1.82177101884652
92,-1.8323009924206077
93,-1.8790831916161608
94,-1.8890601574607595
95,-1.7650243854793801
96,-1.852780209404404
97,-1.8582104998241535
98,-1.849691444671776
99,-1.8741213172615498
100,-1.9649726870526394


==> fig/data/gsmacf/acf_gibbs_1_1.csv <==
x,y,upper,lower
1,0.00021899301531626042,0.020564026447981314,-0.020126040417348796
2,-0.00020266973069998527,0.014498281572663753,-0.014903621034063725
3,1.4438350530119651e-05,0.012719444235044456,-0.012690567533984218
4,-0.00039928599039157125,0.011497103017233983,-0.012295674998017127
5,-0.00029402240635724973,0.011430925206441527,-0.012018970019156026
6,-2.0352467634258523e-05,0.011461059629578788,-0.011501764564847305
7,-0.0002816457617155861,0.011378866660839617,-0.011942158184270791
8,-9.178601605982113e-05,0.01133055102826159,-0.011514123060381234
9,-0.0001619799251958418,0.011318797175588821,-0.011642757025980504
10,-0.0003792852359584312,0.011136505724134563,-0.011895076196051426
11,-0.00010598395891746799,0.011469886378679846,-0.011681854296514783
12,-0.00015597372396986163,0.011468555855814452,-0.011780503303754176
13,-0.00029545897554730105,0.011061531195057104,-0.011652449146151706
14,9.683069363146095e-05,0.011564378518124308,-0.011370717130861387
15,-0.0001287374928022174,0.011605629768821285,-0.01186310475442572
16,-6.913154315468277e-05,0.011375091893303576,-0.011513354979612941
17,-0.00015934321795460184,0.011269622937676088,-0.011588309373585291
18,0.00016554985894377553,0.011729479544621781,-0.011398379826734232
19,-0.0001095301604399294,0.011492158194707437,-0.011711218515587294
20,-0.00019091775241424463,0.011343724034668113,-0.011725559539496602
21,-0.0002405535293105452,0.011342509334092766,-0.011823616392713858
22,-0.00032229329371036823,0.011226093159016478,-0.011870679746437214
23,-0.00018939053871681755,0.011297050595778105,-0.01167583167321174
24,-2.8820314636251086e-05,0.011533987740993557,-0.01159162837026606
25,-0.00012838587591202137,0.011299011703473817,-0.01155578345529786
26,-0.00026407759676728103,0.011258881168870766,-0.011787036362405329
27,-0.00012318665164901926,0.011425401884885238,-0.011671775188183275
28,-0.0002517396699014229,0.011176346089949107,-0.011679825429751954
29,-0.00034818914365874684,0.011222730821273275,-0.011919109108590769
30,-0.00023278420351255033,0.011226938905439847,-0.011692507312464948
31,-0.0002041360435237848,0.011411875419055735,-0.011820147506103303
32,-3.005258354228165e-05,0.011406217740350444,-0.011466322907435007
33,9.853971817907235e-05,0.011383028195545986,-0.011185948759187842
34,-3.249095267796418e-05,0.011399312357517812,-0.01146429426287374
35,-0.00041872484729893505,0.01111921155048841,-0.01195666124508628
36,-2.0348361443853873e-05,0.011453375517998314,-0.011494072240886022
37,5.384350063928719e-05,0.011729918779582361,-0.011622231778303788
38,-0.00033279535875143073,0.011191591391089075,-0.011857182108591935


==> fig/data/gsmacf/acf_gibbs_1_2.csv <==
x,y,upper,lower
1,0.00023007208323415557,0.019024105153979412,-0.018563960987511098
2,-0.00021868170838569925,0.013748440908028094,-0.014185804324799493
3,1.3223568688931296e-05,0.012396892525572923,-0.012370445388195062
4,-0.0003196545380621394,0.011452948888900394,-0.012092257965024672
5,-0.00026527178046951955,0.011388281919230763,-0.011918825480169802
6,-3.815412335839433e-05,0.011446521677515992,-0.011522829924232782
7,-0.0003001222556829394,0.011340730898417209,-0.011940975409783089
8,-7.975961460678575e-05,0.011335127217111541,-0.011494646446325113
9,-0.00017802056181553895,0.011297313054448272,-0.011653354178079351
10,-0.00039717296513718913,0.011130377709398615,-0.011924723639672992
11,-9.267084473031348e-05,0.011501889016391638,-0.011687230705852264
12,-0.00013845636674117233,0.011475740934215174,-0.011752653667697519
13,-0.000306535582035247,0.011068908639626195,-0.011681979803696688
14,7.855071022117728e-05,0.011573172663068386,-0.011416071242626032
15,-0.00012111809618124838,0.011613218922271993,-0.01185545511463449
16,-5.535977301985457e-05,0.011399383598858582,-0.01151010314489829
17,-0.00014548249300964719,0.011276983626290071,-0.011567948612309366
18,0.00015311822109793282,0.011729165307067599,-0.011422928864871734
19,-0.00012462139768111804,0.011464417833458524,-0.011713660628820758
20,-0.00020260564655635784,0.011332734645873359,-0.011737945938986076
21,-0.00024767219539685527,0.011324824558313072,-0.011820168949106783
22,-0.0002829635720185252,0.011264318859477816,-0.011830246003514866
23,-0.00021084731645269278,0.011281252374905074,-0.011702947007810459
24,3.431700054470597e-05,0.01158258775489158,-0.011513953753802169
25,-0.0001271786282081488,0.011324826579819352,-0.01157918383623565
26,-0.0002661113286197268,0.011237884057941686,-0.011770106715181139
27,-0.0001461319873244777,0.011378687933694063,-0.01167095190834302
28,-0.0002345678157944564,0.011185309551927872,-0.011654445183516784
29,-0.00035210608868900463,0.011173351559386308,-0.011877563736764319
30,-0.00022685606245323258,0.011255340301290601,-0.011709052426197067
31,-0.00023226479046913057,0.011388261188471738,-0.01185279076941
32,-5.338423707287191e-05,0.011376662300380695,-0.011483430774526439
33,0.00012631645584493319,0.011410930679378537,-0.011158297767688672
34,-8.431790723568902e-06,0.01143548217559665,-0.01145234575704379
35,-0.0004110574569850638,0.011114696109221818,-0.011936811023191945
36,-2.4864231693825246e-05,0.011436668473950874,-0.011486396937338524
37,2.4076292780770132e-05,0.011673778876245069,-0.01162562629068353
38,-0.00034257614410948664,0.011165093654569752,-0.011850245942788726


==> fig/data/gsmacf/acf_gibbs_1_3.csv <==
x,y,upper,lower
1,0.00016029833278117568,0.01788274114016111,-0.017562144474598754
2,-0.0001873329308079465,0.013325417390497316,-0.013700083252113209
3,-5.92919394996497e-06,0.012174013433696153,-0.012185871821596084
4,-0.0003137567903771175,0.011399545302918413,-0.01202705888367265
5,-0.00025400525879413734,0.011366171543181241,-0.011874182060769515
6,-3.390911590587315e-05,0.011465841142172636,-0.011533659373984383
7,-0.0003080220084543551,0.011318292422883493,-0.011934336439792203
8,-8.833545818447491e-05,0.011325227393583874,-0.011501898309952824
9,-0.00015848945919604116,0.011305998236108821,-0.011622977154500905
10,-0.0004063712815055232,0.01113680581398143,-0.011949548376992476
11,-0.00010514446054670384,0.011506041192530568,-0.011716330113623977
12,-0.00012619903565213087,0.011489525935199082,-0.011741924006503344
13,-0.00032871137231684953,0.011041508483922073,-0.011698931228555772
14,6.11875968219477e-05,0.01152405677664806,-0.011401681583004163
15,-0.0001363460776371477,0.011582929084588422,-0.011855621239862717
16,-5.008266756587388e-05,0.01141262506575367,-0.011512790400885419
17,-0.0001404513241939219,0.011278571581421114,-0.011559474229808957
18,0.00013802835451794048,0.011702914714604063,-0.011426858005568181
19,-0.00012373960460773791,0.011464343091735158,-0.011711822300950634
20,-0.0001983001322870901,0.011364246399065366,-0.011760846663639545
21,-0.00024971705401253505,0.011333806825704923,-0.011833240933729994
22,-0.0002728331918551144,0.011285077387567457,-0.011830743771277687
23,-0.00021865468931568213,0.011271973091857922,-0.011709282470489284
24,1.7329396728290545e-05,0.011572303720521808,-0.011537644927065226
25,-0.00014698694004337283,0.011282431754972443,-0.011576405635059189
26,-0.00026122381071739376,0.011243928620211886,-0.011766376241646673
27,-0.00013506134041431448,0.011398235573869906,-0.011668358254698537
28,-0.00024242243771196775,0.01118834619223131,-0.011673191067655247
29,-0.00036580352591017565,0.011162434381545494,-0.011894041433365846
30,-0.00023592864163916435,0.011254222481267942,-0.011726079764546269
31,-0.00023683407742427015,0.011390193399576653,-0.011863861554425193
32,-4.1354460795480736e-05,0.011404032443276502,-0.011486741364867463
33,0.0001504076035758191,0.011427051928843206,-0.011126236721691567
34,1.0550514428864496e-05,0.01146592036548611,-0.011444819336628382
35,-0.00039835250304627286,0.011128483013535358,-0.011925188019627903
36,-2.1236044213100962e-05,0.011439674940863669,-0.01148214702928987
37,2.4886587339814336e-05,0.011681856061947441,-0.011632082887267813
38,-0.00035005286036281664,0.011144692854119464,-0.011844798574845099


==> fig/data/gsmacf/acf_gibbs_1_4.csv <==
x,y,upper,lower
1,0.0001620533085265788,0.01723165810165084,-0.016907551484597685
2,-0.00018781910368883967,0.0130792741747043,-0.013454912382081978
3,-8.94346902430013e-06,0.012080168440565102,-0.012098055378613701
4,-0.0003103541549676833,0.01137699512378844,-0.011997703433723807
5,-0.0002526247776270218,0.0113549123938961,-0.011860161949150143
6,-3.596468033386497e-05,0.011463433784966403,-0.011535363145634133
7,-0.00030582308743954,0.011318404556118124,-0.011930050730997205
8,-9.595051910590175e-05,0.011317290652848817,-0.01150919169106062
9,-0.00015344846030352532,0.011304233534279607,-0.011611130454886657
10,-0.00041253051569707617,0.011126383816866689,-0.011951444848260842
11,-0.00011594588747037962,0.011505695232126469,-0.011737587007067228
12,-0.00011871819458197735,0.011499011541514214,-0.011736447930678169
13,-0.00032774142236574534,0.011050381261238173,-0.011705864105969665
14,7.068707452097626e-05,0.011535709687723793,-0.01139433553868184
15,-0.0001387463804889459,0.011579560360457155,-0.011857053121435047
16,-6.571217810648614e-05,0.011397602098478123,-0.011529026454691097
17,-0.00014147675088746107,0.01127032169081769,-0.011553275192592612
18,0.0001261698054110852,0.011692404668910732,-0.011440065058088561
19,-0.00011662883013574454,0.011488389542890852,-0.01172164720316234
20,-0.00018876694585991943,0.01137295819702616,-0.011750492088746
21,-0.0002542844888128602,0.011347789490831307,-0.011856358468457028
22,-0.00027291586874520916,0.01128381594742282,-0.01182964768491324
23,-0.0002369824179660868,0.011264290969339119,-0.011738255805271294
24,1.1332540929421177e-05,0.011558413025828072,-0.011535747943969232
25,-0.00016343393800529298,0.011262436831572471,-0.011589304707583056
26,-0.00025305992986687217,0.011246158220406276,-0.011752278080140021
27,-0.00013714055920264413,0.011398637766652404,-0.011672918885057691
28,-0.0002600603073999022,0.011165719021886065,-0.011685839636685869
29,-0.0003683979647458675,0.011144809543477524,-0.01188160547296926
30,-0.00023395217891114078,0.011271778297721139,-0.01173968265554342
31,-0.0002477680630681833,0.011378211652259272,-0.011873747778395638
32,-4.750874091476278e-05,0.011404942144663317,-0.011499959626492844
33,0.0001532612789188564,0.011440590215660585,-0.011134067657822872
34,6.646513558215734e-06,0.01146938802427516,-0.011456094997158729
35,-0.0003980381368912449,0.011138684946008578,-0.011934761219791068
36,-2.0268400819794445e-05,0.011431710446191224,-0.011472247247830813
37,3.099159098990738e-05,0.01169059169350506,-0.011628608511525246
38,-0.0003424852983607361,0.01116505937750917,-0.01185002997423064


==> fig/data/gsmacf/acf_gibbs_2_1.csv <==
x,y,upper,lower
1,-0.00036137160847661516,0.01606849595598627,-0.016791239172939502
2,-0.00048133275429967497,0.01240349068730783,-0.013366156195907182
3,-0.00014423721988957003,0.01190669235731072,-0.01219516679708986
4,-0.00011598935338868559,0.011597978309678491,-0.011829957016455861
5,-0.00017943386356265108,0.011258620229655285,-0.011617487956780588
6,-6.24612488542779e-05,0.011486116873114856,-0.01161103937082341
7,-0.0002538674330373329,0.01123466509250098,-0.011742399958575647
8,-0.0001037209688976157,0.011374255330346687,-0.01158169726814192
9,-0.00012574088482414025,0.011474210735723918,-0.011725692505372198
10,-0.00012622945760382292,0.01142259203590213,-0.011675050951109777
11,7.39989045518289e-05,0.011647191714728571,-0.011499193905624911
12,-0.0001358705267062058,0.011399003467841473,-0.011670744521253886
13,-0.00031063644457575066,0.011281168086326749,-0.01190244097547825
14,-0.0003343850025147551,0.01118305247564637,-0.01185182248067588
15,-0.00023827658916960624,0.01128029193985496,-0.011756845118194173
16,3.80016620203842e-07,0.011439096229947423,-0.011438336196707014
17,-0.0002170548228268625,0.011331899897955425,-0.011766009543609148
18,-0.00017730061192132096,0.011298829487244552,-0.011653430711087194
19,0.00012061351080272116,0.011697397616986127,-0.011456170595380684
20,-0.00028889443672961015,0.011152273430089187,-0.011730062303548408
21,-4.4318210250537756e-05,0.011412379093790356,-0.01150101551429143
22,-0.00034183683901166677,0.011244990243240395,-0.01192866392126373
23,-0.0002706145064600315,0.011284109165088296,-0.011825338178008358
24,9.351029395743918e-05,0.011582780014797844,-0.011395759426882965
25,-6.713590206463122e-05,0.01144344773193883,-0.011577719536068091
26,5.634271718961646e-05,0.011541381788093946,-0.011428696353714714
27,-0.00017671426762188723,0.011418148983355202,-0.011771577518598978
28,-9.185713631034581e-05,0.01146244299526182,-0.011646157267882512
29,-0.00018120450172388682,0.011332676828012945,-0.011695085831460719
30,-0.0002285984366812248,0.011322927825977908,-0.011780124699340356
31,2.7616283286676866e-05,0.011668788146772682,-0.011613555580199329
32,-0.0002794820226382808,0.011322401879265013,-0.011881365924541575
33,-0.00010661605082854035,0.011313856169572837,-0.011527088271229917
34,-0.00021754647857113944,0.011240456041197005,-0.011675548998339285
35,-3.906472353949983e-05,0.011451409123012141,-0.01152953857009114
36,-0.00030505213499245894,0.011168021394101292,-0.011778125664086208
37,-0.0001933494759573367,0.011364241731728928,-0.011750940683643601
38,-0.00014063383471779419,0.011348880977837476,-0.011630148647273065


==> fig/data/gsmacf/acf_gibbs_2_2.csv <==
x,y,upper,lower
1,-0.0003650317857168426,0.01606165230113761,-0.0167917158725713
2,-0.0004781063246667495,0.012412293321261599,-0.013368505970595097
3,-0.00014287487540805385,0.01191352596274756,-0.012199275713563669
4,-0.000112067531221809,0.011609555142964939,-0.011833690205408556
5,-0.0001812429302397985,0.011254491934144741,-0.011616977794624337
6,-6.174113589310217e-05,0.011489457748658925,-0.01161294002044513
7,-0.0002576986555717093,0.011225471861627674,-0.011740869172771092
8,-0.00010704123916282,0.011370236179627976,-0.011584318657953617
9,-0.00012694298879943153,0.011474935000363621,-0.011728820977962483
10,-0.00012687781856904906,0.011420200041734378,-0.011673955678872475
11,7.433359620590769e-05,0.011647006405951408,-0.011498339213539594
12,-0.00012638821228402454,0.011417096109172551,-0.011669872533740602
13,-0.0003102192133625277,0.011282282742927993,-0.011902721169653048
14,-0.00033252463782554954,0.011180494695238168,-0.011845543970889268
15,-0.00023739600367103596,0.011286271193206061,-0.011761063200548134
16,3.652040887396252e-06,0.01144321976502789,-0.011435915683253098
17,-0.00021772545453410127,0.011331283006722233,-0.011766733915790436
18,-0.00017104881804345183,0.01131641197682259,-0.011658509612909495
19,0.00012084313530061602,0.011692969786921078,-0.011451283516319844
20,-0.00028707505307100074,0.011153848858298343,-0.011727998964440343
21,-3.6768598849974645e-05,0.011423310190631836,-0.011496847388331784
22,-0.000345945306257401,0.011235049162293492,-0.011926939774808295
23,-0.0002720169066438812,0.011284322381543026,-0.011828356194830789
24,9.14475946390455e-05,0.01158289476974367,-0.011399999580465578
25,-6.897356201062515e-05,0.011442773691650362,-0.011580720815671613
26,5.833437315820401e-05,0.01154361546140842,-0.011426946715092012
27,-0.0001789474020960498,0.011419795818379425,-0.011777690622571524
28,-9.189257119988831e-05,0.011457978851132795,-0.011641763993532573
29,-0.0001814139385567057,0.01133150102655897,-0.011694328903672382
30,-0.00023022548005451583,0.011323252879709552,-0.011783703839818584
31,2.714453739786633e-05,0.011672534152530363,-0.011618245077734632
32,-0.00027962262790430666,0.011316422982368944,-0.011875668238177558
33,-0.00010824595126182233,0.011309168267655139,-0.011525660170178784
34,-0.0002212891909879203,0.011228555496842062,-0.0116711338788179
35,-4.425079770649239e-05,0.01145222388362209,-0.011540725479035074
36,-0.00030664484530650775,0.011171008708553863,-0.011784298399166877
37,-0.00019551020358011916,0.011366689242676451,-0.01175770964983669
38,-0.0001406718255458546,0.011353606403941813,-0.011634950055033521


==> fig/data/gsmacf/acf_gibbs_2_3.csv <==
x,y,upper,lower
1,-0.0003672758486048322,0.016054235224505976,-0.01678878692171564
2,-0.00048017710353459207,0.012412374142245365,-0.01337272834931455
3,-0.00014384331681476865,0.011911363742605513,-0.01219905037623505
4,-0.00011380898070833658,0.011609486529890052,-0.011837104491306727
5,-0.00018102982538025221,0.011253296926330706,-0.011615356577091212
6,-5.9629308178766084e-05,0.011490892378089644,-0.011610150994447175
7,-0.00025625081584727946,0.011226791004612496,-0.011739292636307056
8,-0.00010534702916311518,0.011370393083559535,-0.011581087141885766
9,-0.00012254041865170367,0.01148374569780377,-0.011728826535107179
10,-0.00012575260279934755,0.011419651390656689,-0.011671156596255382
11,7.104108194804175e-05,0.01163855100276617,-0.011496468838870087
12,-0.00012748278672460438,0.011417464503136555,-0.011672430076585763
13,-0.0003112505110846488,0.011282976433202944,-0.011905477455372243
14,-0.00033631868537722817,0.011177126919180241,-0.011849764289934697
15,-0.00023999561459846585,0.011282690195306339,-0.01176268142450327
16,3.6941042809031758e-06,0.01144771134227112,-0.011440323133709313
17,-0.0002145432622745558,0.011340388046468917,-0.011769474571018028
18,-0.00017475469439349575,0.011312198242575854,-0.011661707631362844
19,0.00012325261896313023,0.011698100743416248,-0.011451595505489989
20,-0.0002850932087507995,0.011154547135862615,-0.011724733553364215
21,-4.137840302204414e-05,0.011418782978654594,-0.011501539784698683
22,-0.0003438645970906498,0.011236493903839156,-0.011924223098020457
23,-0.000269383668372238,0.011285730149844613,-0.011824497486589088
24,9.363519267408278e-05,0.011584836409069802,-0.011397566023721635
25,-6.958779415120333e-05,0.011440972502089128,-0.011580148090391533
26,5.776167754809545e-05,0.011539832577760308,-0.011424309222664117
27,-0.0001813564252432908,0.011419869869123016,-0.011782582719609597
28,-9.071183047529263e-05,0.011456848050715927,-0.011638271711666513
29,-0.00018034129939336222,0.011331735961032343,-0.01169241855981907
30,-0.00022654495855635613,0.011324628687605521,-0.011777718604718233
31,2.5705545941675363e-05,0.011673144429542606,-0.011621733337659257
32,-0.0002770108607544193,0.011322425042921242,-0.011876446764430079
33,-0.00010718943507133454,0.011310306238567039,-0.011524685108709706
34,-0.00022336321904520737,0.011224254225372004,-0.01167098066346242
35,-4.782246493780143e-05,0.011450262705781606,-0.011545907635657209
36,-0.00030349931592763447,0.011177089180922499,-0.011784087812777769
37,-0.0001910500334808027,0.011368689177330787,-0.011750789244292393
38,-0.00014036593686843265,0.011357855038829289,-0.011638586912566156


==> fig/data/gsmacf/acf_gibbs_2_4.csv <==
x,y,upper,lower
1,-0.0003672462088888196,0.01605130110433358,-0.016785793522111223
2,-0.0004810399611011036,0.012409727566805657,-0.013371807489007865
3,-0.0001414332314353562,0.011914260178788246,-0.01219712664165896
4,-0.00011349350210192877,0.01161095377920533,-0.011837940783409188
5,-0.00018077576210342165,0.011253066739611916,-0.011614618263818759
6,-5.756343684986346e-05,0.011494296454122161,-0.011609423327821888
7,-0.00025520926038269555,0.011225846269460934,-0.011736264790226325
8,-0.00010564257958988186,0.011369704181516956,-0.01158098934069672
9,-0.00012168148535714418,0.011484084372396534,-0.011727447343110821
10,-0.000126121138290233,0.011419368785144645,-0.011671611061725111
11,7.241478837269784e-05,0.011640667585097918,-0.011495838008352521
12,-0.00012493756553344878,0.011420014322588374,-0.01166988945365527
13,-0.0003101175125071389,0.011284056962077082,-0.011904291987091361
14,-0.000334598295176794,0.011178888096033204,-0.011848084686386793
15,-0.00023951066076684157,0.011283829871644014,-0.011762851193177699
16,3.7724336061674785e-06,0.011447444826658866,-0.01143989995944653
17,-0.0002129238083620463,0.011345031112462938,-0.01177087872918703
18,-0.00017308348454979282,0.011313928209512894,-0.011660095178612481
19,0.00012220860830535903,0.011695843629256294,-0.011451426412645575
20,-0.00028458193829819116,0.011154809083121574,-0.011723972959717957
21,-4.296075380421241e-05,0.011416582810708259,-0.011502504318316682
22,-0.0003424875584815119,0.011238691471617499,-0.011923666588580522
23,-0.00026967114218067823,0.011285022786657023,-0.011824365071018379
24,9.58605358830691e-05,0.011588289332537432,-0.011396568260771294
25,-6.885589417859548e-05,0.011441716194796897,-0.011579427983154087
26,5.6214998011747253e-05,0.011539742531726531,-0.011427312535703038
27,-0.00018010183674658373,0.01141941784009113,-0.011779621513584297
28,-8.93714769887878e-05,0.011457536664425718,-0.011636279618403295
29,-0.00017833324127875034,0.011335421861066522,-0.011692088343624021
30,-0.00022420673009488655,0.011327724479289352,-0.011776137939479125
31,2.469554052223325e-05,0.01167194348605557,-0.011622552405011104
32,-0.0002783940176406928,0.011322173198910249,-0.011878961234191633
33,-0.00010912808301560532,0.011308114366277924,-0.011526370532309134
34,-0.00022540110588381874,0.011220483151004757,-0.011671285362772395
35,-4.815305421188176e-05,0.011448309292674484,-0.011544615401098248
36,-0.00030262211515339756,0.011177847794162641,-0.011783092024469437
37,-0.00019026739719741023,0.011369219586578024,-0.011749754380972843
38,-0.0001404509812837172,0.01135866926288505,-0.011639571225452486


==> fig/data/gsmacf/acf_gibbs_3_1.csv <==
x,y,upper,lower
1,-0.00011827724269419777,0.015165620483267743,-0.015402174968656139
2,-0.0001319322658246479,0.012326478140408433,-0.01259034267205773
3,-0.00020286975841333796,0.011582765660060942,-0.011988505176887619
4,-0.00020107081014043276,0.01137786441514166,-0.011780006035422527
5,-0.00017147621358028442,0.011341280113360367,-0.011684232540520935
6,-0.00010048403798916488,0.011420943188939296,-0.011621911264917626
7,-3.1730360862711596e-05,0.011438841207320298,-0.011502301929045722
8,-9.950236006577027e-05,0.011434200075380608,-0.011633204795512149
9,-0.00013950656450545905,0.011451167607253992,-0.01173018073626491
10,-0.00018455456067825892,0.01136042876675218,-0.011729537888108698
11,-6.535596095115048e-05,0.011512901185610746,-0.011643613107513046
12,-6.739408614744933e-05,0.011556137313253332,-0.01169092548554823
13,-0.00026507636526955136,0.011240749818979838,-0.011770902549518942
14,-0.00016130593580281473,0.011447652111585785,-0.011770263983191413
15,-0.00019365264569538314,0.011291652645019848,-0.011678957936410614
16,-0.0001114111880512555,0.011449752424650907,-0.011672574800753418
17,-0.00022614789440745075,0.011326261926703414,-0.011778557715518315
18,-0.0002565638072799786,0.01124073008369603,-0.011753857698255987
19,-0.00012705903518816787,0.011384491217454197,-0.011638609287830531
20,-0.00013924773224087718,0.011368703781306546,-0.011647199245788302
21,-0.00016359156403536376,0.011437258392967897,-0.011764441521038622
22,-0.0002817439689625698,0.011284901170110924,-0.011848389108036062
23,-0.00016734949583394946,0.011371714645197208,-0.011706413636865106
24,-6.315019880407213e-05,0.011437856231395257,-0.0115641566290034
25,-0.0001790999840541831,0.011348220973630396,-0.011706420941738764
26,-0.0001469573436270657,0.011338341021263111,-0.011632255708517242
27,-0.00015951991511857223,0.01141030163837768,-0.011729341468614823
28,-0.00020382104739561865,0.011249512234524375,-0.011657154329315612
29,-0.0001435333611776139,0.01134301940004396,-0.011630086122399188
30,-0.00013286075478915983,0.011363412970496825,-0.011629134480075146
31,-0.00012677551996068394,0.011504644851263842,-0.011758195891185211
32,-0.00017494226241044158,0.011361546867587802,-0.011711431392408685
33,2.859789949160753e-05,0.011543157117848321,-0.011485961318865106
34,-0.00019718328683539937,0.011356390441606176,-0.011750757015276975
35,-0.00015485050817290954,0.011332412026301128,-0.011642113042646948
36,-0.00018591534146688963,0.011343996544065645,-0.011715827226999424
37,-3.868823851420042e-05,0.011522108111190215,-0.011599484588218615
38,-4.6471827736834596e-05,0.011469745743298152,-0.011562689398771822


==> fig/data/gsmacf/acf_gibbs_3_2.csv <==
x,y,upper,lower
1,-0.00013843623060382878,0.01482594963327638,-0.015102822094484037
2,-0.00013437928128681896,0.012223879715068704,-0.012492638277642342
3,-0.00019884922584566394,0.011558559512595963,-0.011956257964287292
4,-0.00019936918601676584,0.01136619250194338,-0.011764930873976912
5,-0.0001727945337390033,0.011331295966048554,-0.01167688503352656
6,-9.831245320971829e-05,0.011424323828143646,-0.011620948734563081
7,-4.058707555376741e-05,0.011429815012466626,-0.011510989163574162
8,-9.896999372710097e-05,0.011432600625763133,-0.011630540613217336
9,-0.00013626812845047364,0.011449788687534693,-0.011722324944435642
10,-0.00018447096379892985,0.011354765237716271,-0.011723707165314132
11,-6.091408454027374e-05,0.011520096313462215,-0.011641924482542764
12,-6.274614008270708e-05,0.01156187984519873,-0.011687372125364142
13,-0.0002657139174015817,0.011240555835214383,-0.011771983670017548
14,-0.0001674943846712536,0.011444375641615885,-0.011779364410958393
15,-0.00019433094544511284,0.011294230324383406,-0.01168289221527363
16,-0.00011252218561610307,0.011451833202191446,-0.011676877573423651
17,-0.00022573260808793344,0.01132772634576138,-0.011779191561937246
18,-0.0002564650276352731,0.011237770796798687,-0.011750700852069234
19,-0.00012852761359211242,0.011386409075559998,-0.011643464302744223
20,-0.00014033703959356436,0.01136579575984585,-0.011646469839032976
21,-0.00016056900092816371,0.011442921148305323,-0.011764059150161649
22,-0.00028260451488917876,0.011283411960310075,-0.011848620990088432
23,-0.00017000045460965522,0.01137080707507098,-0.011710807984290292
24,-5.5453523971013685e-05,0.01144896905073234,-0.011559876098674366
25,-0.00017784069482110237,0.011353957567210821,-0.011709638956853025
26,-0.00014402786305032933,0.011343538688463705,-0.011631594414564362
27,-0.0001501874591158694,0.011417876998499924,-0.011718251916731664
28,-0.00019567588296135843,0.011250313690820257,-0.011641665456742972
29,-0.00014133370077804787,0.011343995043867247,-0.011626662445423342
30,-0.00013848965187563696,0.011354348039570066,-0.01163132734332134
31,-0.0001312516087145875,0.011501284592031605,-0.011763787809460781
32,-0.00017290341705052418,0.011361266490849906,-0.011707073324950955
33,3.12210484755102e-05,0.011545815025573261,-0.011483372928622242
34,-0.00019993380936883133,0.011350745864562922,-0.011750613483300585
35,-0.0001576333325063523,0.011331289018193783,-0.011646555683206489
36,-0.00018484448412322256,0.011351483998320018,-0.011721172966566462
37,-2.9421854986962964e-05,0.011531146261496405,-0.011589989971470331
38,-5.533811536286142e-05,0.011457522962917646,-0.01156819919364337


==> fig/data/gsmacf/acf_gibbs_3_3.csv <==
x,y,upper,lower
1,-0.00013893833795915428,0.014679820354764934,-0.014957697030683241
2,-0.00013152983779708826,0.012182709396526489,-0.012445769072120666
3,-0.0002002195085554959,0.011543589755518315,-0.011944028772629307
4,-0.00020072849145629065,0.011358530231861794,-0.011759987214774377
5,-0.00017391861858700054,0.011330397930049464,-0.011678235167223466
6,-9.875566090669332e-05,0.011424670240349225,-0.01162218156216261
7,-4.292004509493324e-05,0.01142649659748706,-0.011512336687676926
8,-9.858304316348784e-05,0.011433533373587285,-0.01163069945991426
9,-0.00014085024390646255,0.01144338534930684,-0.011725085837119766
10,-0.00018705794513560497,0.011351830160928458,-0.011725946051199667
11,-5.8332864381184925e-05,0.011521352332818962,-0.01163801806158133
12,-6.340191799237817e-05,0.011562524136043889,-0.011689327972028644
13,-0.0002646084927480372,0.011240296082410988,-0.01176951306790706
14,-0.00017097166755621505,0.011438844303825711,-0.011780787638938143
15,-0.0001952276313053126,0.011293282647013526,-0.011683737909624152
16,-0.0001151294886558426,0.011448090319226504,-0.011678349296538187
17,-0.00022390634702587216,0.011332994702530063,-0.011780807396581808
18,-0.0002607535410847533,0.011234745969517327,-0.011756253051686835
19,-0.00012953360917057646,0.011385086448524859,-0.011644153666866011
20,-0.0001385500856075147,0.01136504046501514,-0.011642140636230171
21,-0.00016230693995420055,0.011441562057413528,-0.011766175937321929
22,-0.0002843799784849262,0.011279800746553714,-0.011848560703523567
23,-0.00016939291244874306,0.011373898986504047,-0.011712684811401532
24,-6.13358861727643e-05,0.01144373325659728,-0.011566405028942808
25,-0.0001743313178538663,0.0113573065814168,-0.011705969217124532
26,-0.0001440852201997639,0.011345501020089613,-0.01163367146048914
27,-0.0001487549370994647,0.011417967625025543,-0.011715477499224473
28,-0.00019185498441022742,0.011255930646459324,-0.011639640615279778
29,-0.00014137789822321888,0.011342965331317683,-0.011625721127764123
30,-0.0001418565330339648,0.011352088364352371,-0.011635801430420301
31,-0.00013051604236302266,0.011502634903857568,-0.011763666988583615
32,-0.00017138061606864315,0.011361692049587181,-0.011704453281724467
33,3.518239390588392e-05,0.011549155421687532,-0.011478790633875765
34,-0.0002005818961870771,0.011349458478324454,-0.01175062227069861
35,-0.00015673006494791548,0.011336204439474824,-0.011649664569370655
36,-0.0001820766089447863,0.011353895994247428,-0.011718049212137002
37,-2.5332898693673374e-05,0.011534114965837129,-0.011584780763224474
38,-5.693601684794249e-05,0.01145578691914097,-0.011569658952836855


==> fig/data/gsmacf/acf_gibbs_3_4.csv <==
x,y,upper,lower
1,-0.00013350704539201474,0.014623861485401783,-0.014890875576185812
2,-0.0001322316200048561,0.012164829450783874,-0.012429292690793587
3,-0.0002005440524891161,0.011538715318711371,-0.011939803423689603
4,-0.00020057075405045599,0.011359529988595476,-0.01176067149669639
5,-0.00017573861913932858,0.011327158040214485,-0.011678635278493141
6,-9.836788726948721e-05,0.011422576028254486,-0.01161931180279346
7,-4.47230674457045e-05,0.011423859740444336,-0.011513305875335746
8,-0.0001024219120230986,0.011428558487643068,-0.011633402311689264
9,-0.00013985237435545456,0.011442285803340526,-0.011721990552051434
10,-0.0001877169340628234,0.011352771613807336,-0.011728205481932982
11,-5.694259645170021e-05,0.01152133754812039,-0.01163522274102379
12,-6.107313731618651e-05,0.011564464609708154,-0.011686610884340526
13,-0.0002652391490428673,0.011240135171667807,-0.01177061346975354
14,-0.00017027649753504048,0.011439434000637029,-0.011779986995707108
15,-0.00019714455003297227,0.011292438591001234,-0.011686727691067178
16,-0.00011384762694983228,0.011451368176464605,-0.01167906343036427
17,-0.00022533499019316384,0.011335371992157457,-0.011786041972543786
18,-0.00026178411391654757,0.011232710198227995,-0.01175627842606109
19,-0.00013087551232056265,0.011384224460075431,-0.011645975484716558
20,-0.00013842436041495597,0.011364611947423489,-0.011641460668253402
21,-0.00016277824665851006,0.01144297530717305,-0.01176853180049007
22,-0.0002870333915663459,0.011278820158968065,-0.011852886942100757
23,-0.00016958231839033514,0.011374292843425607,-0.011713457480206276
24,-6.264467611475051e-05,0.01144508845806419,-0.01157037781029369
25,-0.00017331351587485658,0.011358746712871208,-0.01170537374462092
26,-0.0001453222564601663,0.01134368352196295,-0.011634328034883285
27,-0.00014777513131554841,0.011417967029789918,-0.011713517292421014
28,-0.00019264903169194833,0.011256395322810617,-0.011641693386194515
29,-0.00014187347700916328,0.011344366881379318,-0.011628113835397646
30,-0.00014261629439213304,0.011350144997195796,-0.011635377585980064
31,-0.00013241330874880027,0.011500870053967296,-0.011765696671464897
32,-0.00016898734886656031,0.01136334248690005,-0.01170131718463317
33,3.3845489465696203e-05,0.011548425230961832,-0.01148073425203044
34,-0.00020036304388726487,0.011349508717694152,-0.011750234805468683
35,-0.0001584169726268415,0.011336633951331719,-0.011653467896585402
36,-0.00018238019865482414,0.011352679187609842,-0.011717439584919491
37,-2.599696048789812e-05,0.011534583568371238,-0.011586577489347034
38,-5.940296957538198e-05,0.011453393817816886,-0.01157219975696765


==> fig/data/gsmacf/acf_gibbs_inner_4_1.csv <==
x,y,upper,lower
1,-0.00021585031324171484,0.014031336241053004,-0.014463036867536435
2,-0.00033371838827696895,0.011776883493867144,-0.012444320270421083
3,-0.0002399868148326082,0.011390026980282334,-0.011870000609947551
4,-0.00018365862407898362,0.011450219312264417,-0.011817536560422386
5,-6.26566604235848e-06,0.011691956256436754,-0.01170448758852147
6,-0.0002738588475679251,0.011216496179177839,-0.01176421387431369
7,-5.4571986523591845e-05,0.011411051898382527,-0.01152019587142971
8,-7.080454408255375e-05,0.01158337179146768,-0.011724980879632788
9,-0.00015092458388460923,0.011315863707612403,-0.011617712875381622
10,-7.772765522688711e-05,0.01145397964528901,-0.011609434955742782
11,-5.2553481368629476e-05,0.011513534787464554,-0.011618641750201813
12,0.00013469078884803578,0.011816841164339505,-0.011547459586643435
13,-0.00013651381768381223,0.011412419315457398,-0.011685446950825023
14,-0.00014189784743470977,0.011476326247101154,-0.011760121941970573
15,-0.00013016248326127216,0.011458479462085818,-0.011718804428608363
16,1.50100898560477e-05,0.011670500479526504,-0.01164048029981441
17,-0.00010326450935997475,0.011485737093015078,-0.011692266111735027
18,-6.566336727679261e-05,0.011467404661294388,-0.011598731395847973
19,-0.0002334113900981344,0.011382896374701865,-0.011849719154898132
20,-4.5916726436353514e-05,0.011429593599373247,-0.011521427052245955
21,-9.91607937190163e-05,0.011489678412899886,-0.01168800000033792
22,-9.748548081528855e-06,0.011423991360158153,-0.01144348845632121
23,-0.00012677243647796408,0.01148770386239336,-0.011741248735349288
24,-3.567068855303478e-05,0.011500873255617234,-0.011572214632723305
25,-0.0002667108389705255,0.011254271914254035,-0.011787693592195085
26,-0.0002726257308585533,0.011258781066783857,-0.011804032528500963
27,-0.00012475104977973802,0.011444396524462355,-0.011693898624021832
28,5.2450806798180186e-05,0.011539706216536676,-0.011434804602940317
29,-9.61395386785366e-05,0.01133202631037318,-0.011524305387730253
30,-0.00014617824102016946,0.011296871198654293,-0.011589227680694631
31,6.116795233600136e-05,0.011619685748356473,-0.011497349843684472
32,8.072700110356924e-05,0.011665979036121293,-0.011504525033914154
33,-5.7232849781688454e-05,0.011285805028701959,-0.011400270728265336
34,-7.276901060539926e-05,0.011462164300340137,-0.011607702321550934
35,-0.00022047728115156648,0.011197128717587445,-0.011638083279890576
36,-0.000134688786802105,0.011273756415939076,-0.011543133989543286
37,-0.0002170164436172235,0.011300873853814621,-0.011734906741049067
38,9.114460784767572e-05,0.011559512541617306,-0.011377223325921953


==> fig/data/gsmacf/acf_gibbs_inner_4_2.csv <==
x,y,upper,lower
1,-0.000223171977691403,0.013926403662812718,-0.014372747618195524
2,-0.00031947685669341317,0.01177092798485183,-0.012409881698238657
3,-0.0002455371248389222,0.01137556265480126,-0.011866636904479106
4,-0.0001915175510601847,0.011431614645866332,-0.0118146497479867
5,-8.707992983068107e-06,0.011690160484744814,-0.011707576470710948
6,-0.0002665867835157259,0.011220322632198432,-0.011753496199229883
7,-5.8360365445803356e-05,0.011411419442954865,-0.011528140173846473
8,-6.151630561705506e-05,0.011589779051841442,-0.011712811663075553
9,-0.00015347291506897002,0.01132614541338875,-0.01163309124352669
10,-7.531861009650211e-05,0.011460937689358307,-0.011611574909551312
11,-5.175395469283384e-05,0.011515610319241382,-0.011619118228627049
12,0.00013303631838849719,0.01182260295973747,-0.011556530322960475
13,-0.00014101572445649266,0.0114065175078187,-0.011688548956731685
14,-0.00014647233547865641,0.011471647269515137,-0.011764591940472451
15,-0.00013404767198881674,0.01145475735041005,-0.011722852694387683
16,1.7524693265047874e-05,0.011675181840944222,-0.011640132454414127
17,-9.909617941637451e-05,0.011490600493683157,-0.011688792852515905
18,-5.967515492231399e-05,0.011476424863467708,-0.011595775173312334
19,-0.00023554757280680802,0.011372727143805396,-0.011843822289419012
20,-3.201554499039579e-05,0.011443829329969955,-0.011507860419950748
21,-0.00010047743530456362,0.011494170268274106,-0.011695125138883232
22,-2.05286779530415e-05,0.011421396392656654,-0.011462453748562737
23,-0.00013171589803081824,0.011489744203428676,-0.011753175999490311
24,-3.8890837908184076e-05,0.011501823231589468,-0.011579604907405835
25,-0.00026738733997073506,0.011256016950707043,-0.011790791630648513
26,-0.00027704500952559804,0.011254393768730532,-0.011808483787781727
27,-0.00012667278917019334,0.011443878121986842,-0.01169722370032723
28,6.149446757126035e-05,0.01155316195342731,-0.01143017301828479
29,-9.821015577496505e-05,0.011331725191217317,-0.011528145502767248
30,-0.00014059897559615882,0.011302825463250319,-0.011584023414442635
31,6.420507596117082e-05,0.011625387394062544,-0.011496977242140202
32,8.391213574247747e-05,0.01167428436352763,-0.011506460092042673
33,-6.200483669635087e-05,0.01128517880306324,-0.011409188476455941
34,-7.962584124255019e-05,0.011459006622706722,-0.01161825830519182
35,-0.00022172833710393762,0.011201688968747866,-0.011645145642955742
36,-0.00012936635194931917,0.011285040151456949,-0.011543772855355587
37,-0.00020717927962158247,0.011309694007756926,-0.011724052567000091
38,9.703072177621406e-05,0.011575864305823276,-0.011381802862270847


==> fig/data/gsmacf/acf_gibbs_inner_4_3.csv <==
x,y,upper,lower
1,-0.00022143798422841855,0.013884817130569518,-0.014327693099026356
2,-0.00031830835940673815,0.011766698873116847,-0.012403315591930324
3,-0.0002498984930310738,0.011366421717755567,-0.011866218703817715
4,-0.00019708935436054493,0.011418818832927877,-0.011812997541648967
5,-1.0979394179683227e-05,0.011690265976380967,-0.011712224764740334
6,-0.00026579101128532785,0.011219291810272881,-0.011750873832843537
7,-5.567729391598024e-05,0.011415214611010999,-0.01152656919884296
8,-6.223481317708498e-05,0.011586455733490663,-0.011710925359844832
9,-0.0001528778835512916,0.011331861612455668,-0.011637617379558252
10,-7.03895759717675e-05,0.011469805930388002,-0.011610585082331537
11,-5.1637760990599976e-05,0.011515456304015183,-0.011618731825996384
12,0.00013263121802100172,0.0118175136588797,-0.011552251222837697
13,-0.00014150708989874985,0.011406051183441722,-0.011689065363239224
14,-0.00015223144286293294,0.01146480336315385,-0.011769266248879716
15,-0.0001372269980550256,0.011454664473879841,-0.011729118469989891
16,1.6854809355597653e-05,0.011679483080809865,-0.011645773462098668
17,-9.688705819628425e-05,0.011494354873973614,-0.011688128990366184
18,-6.0820950343878635e-05,0.011475270440818844,-0.0115969123415066
19,-0.00023432460027686668,0.011367692521356646,-0.01183634172191038
20,-3.0559438374932956e-05,0.011446583588950862,-0.011507702465700728
21,-9.93857655013873e-05,0.0114973608856199,-0.011696132416622674
22,-1.632460509585384e-05,0.011425671288914153,-0.01145832049910586
23,-0.00012980611183615259,0.01149098755834132,-0.011750599782013626
24,-4.053707789768954e-05,0.01149709846865753,-0.01157817262445291
25,-0.00025709794152555025,0.011269114526067377,-0.011783310409118477
26,-0.00027936111642812896,0.011255397281323559,-0.011814119514179815
27,-0.00012344645068811325,0.011447404259716173,-0.0116942971610924
28,6.773840309832846e-05,0.011561694678274151,-0.011426217872077494
29,-9.700020743233296e-05,0.011332331971743503,-0.01152633238660817
30,-0.00013760680586284623,0.011307258361142051,-0.011582471972867742
31,6.804773026974518e-05,0.011630508432429153,-0.011494412971889661
32,8.531695777071877e-05,0.011671560059578081,-0.011500926144036644
33,-6.07729573431532e-05,0.011289717390852851,-0.011411263305539158
34,-7.792049253371566e-05,0.011462410476644914,-0.011618251461712345
35,-0.00022539850800324884,0.011198769434125911,-0.011649566450132409
36,-0.00012697931286569775,0.01129013170603923,-0.011544090331770627
37,-0.0002039560233477831,0.011313087845362847,-0.011720999892058414
38,0.00010152064190581723,0.011575977832880363,-0.011372936549068728


==> fig/data/gsmacf/acf_gibbs_inner_4_4.csv <==
x,y,upper,lower
1,-0.00022553396593226469,0.01386102387144311,-0.01431209180330764
2,-0.0003165502839686155,0.011767616289811177,-0.012400716857748406
3,-0.00025195907641425194,0.01136129027737439,-0.011865208430202893
4,-0.00019856281682636298,0.011417947839324654,-0.01181507347297738
5,-1.2012392139440688e-05,0.011688941588669838,-0.01171296637294872
6,-0.00026315762422488156,0.011221903976785252,-0.011748219225235015
7,-5.460113058838454e-05,0.011417908975530768,-0.011527111236707539
8,-6.177653804402543e-05,0.011586819905630798,-0.011710372981718849
9,-0.00015261300244693877,0.011335376654726143,-0.011640602659620022
10,-6.808277012097382e-05,0.011477223453163534,-0.011613388993405483
11,-5.258549823652417e-05,0.01151311113394375,-0.011618282130416798
12,0.00013059078391783243,0.011814495368295458,-0.011553313800459795
13,-0.00014250953952874728,0.011406710857397126,-0.01169172993645462
14,-0.00015261349654852122,0.011466770903541161,-0.011771997896638202
15,-0.0001382111384239344,0.011454890182388483,-0.011731312459236353
16,1.8663871032987383e-05,0.011684222892037363,-0.011646895149971389
17,-9.680516188913868e-05,0.011493416512552632,-0.01168702683633091
18,-5.963405978031e-05,0.011474586491915198,-0.011593854611475819
19,-0.00023465680249654727,0.011368950475102245,-0.011838264080095341
20,-3.129636995381063e-05,0.01144738406194647,-0.011509976801854092
21,-9.493173997475602e-05,0.011502376485284804,-0.011692239965234316
22,-1.5069018633643091e-05,0.011428273761860501,-0.011458411799127786
23,-0.0001288145068907693,0.011493508119155142,-0.011751137132936679
24,-3.805655963995908e-05,0.011500126998643391,-0.01157624011792331
25,-0.0002573678144855794,0.011265339958572963,-0.011780075587544122
26,-0.00027736049763478173,0.011256355277363374,-0.011811076272632937
27,-0.0001239088052111704,0.011447477773615208,-0.01169529538403755
28,7.277303073445586e-05,0.01156626413063745,-0.011420718069168537
29,-9.79122064966266e-05,0.011333560195252878,-0.011529384608246132
30,-0.00013594407435977437,0.011307638185105696,-0.011579526333825245
31,6.767427917752745e-05,0.011631119592213713,-0.011495771033858659
32,8.442956828922495e-05,0.011668892132609328,-0.011500032996030878
33,-6.111315003576452e-05,0.011290617452756545,-0.011412843752828075
34,-7.707407230296845e-05,0.011461892004275661,-0.011616040148881599
35,-0.00022444073818162532,0.011200296464348888,-0.011649177940712137
36,-0.00012593485850146072,0.011290881379830375,-0.011542751096833295
37,-0.00020360582168546624,0.011314441887672238,-0.011721653531043172
38,0.00010064008678143695,0.011574427357479308,-0.011373147183916434


==> fig/data/gsmacf/acf_gibbs_outer_4_1.csv <==
x,y,upper,lower
1,-0.00022024310521538324,0.014835236867428134,-0.015275723077858901
2,-0.00015197945656445736,0.0122452986175732,-0.012549257530702117
3,-0.00020801711597300785,0.01157283759115123,-0.011988871823097247
4,-0.00015273869551888045,0.011461921295491643,-0.011767398686529403
5,-0.00014209104198725436,0.011493969459852867,-0.011778151543827376
6,-8.674356285346087e-05,0.011473571906426913,-0.011647059032133833
7,-0.0001831514801633252,0.01136663066462828,-0.01173293362495493
8,-0.00012937754932834013,0.011376908798187807,-0.011635663896844487
9,-7.747429603229271e-05,0.011482215114879672,-0.011637163706944259
10,-5.464030407690912e-05,0.011461899266536594,-0.011571179874690413
11,-5.434357330913342e-05,0.011431986151745883,-0.011540673298364149
12,-7.050114435136485e-05,0.011472658124719605,-0.011613660413422334
13,-0.00012247058863576612,0.011433179180580021,-0.011678120357851554
14,-0.00016680229779089044,0.011353995488797007,-0.011687600084378786
15,-0.0001537994872805369,0.01137404277563854,-0.011681641750199614
16,4.300654976463023e-05,0.011596145602247261,-0.011510132502718002
17,-0.00015794626342838656,0.011335152577732543,-0.011651045104589315
18,-0.00010658215049833629,0.01144110996391925,-0.011654274264915923
19,-5.44948538991639e-05,0.011502587634491345,-0.011611577342289672
20,-0.0001171875246582978,0.011416929158467122,-0.011651304207783717
21,-0.0001237816291875423,0.011386915941885666,-0.01163447920026075
22,-0.0001705749849410191,0.011351609502964804,-0.011692759472846842
23,-0.000125399696052008,0.01140903633197196,-0.011659835724075975
24,-8.895969621800851e-05,0.011450813953622109,-0.011628733346058125
25,-0.00022496960992136606,0.011376724381385019,-0.01182666360122775
26,-0.00010612109903689039,0.011406192544492929,-0.01161843474256671
27,-3.353596095240973e-05,0.011512135668938578,-0.011579207590843396
28,-0.00017833121647851748,0.01133014525294045,-0.011686807685897485
29,-0.0001329281244330293,0.011399013275727708,-0.011664869524593766
30,-0.00012595368471508825,0.011401987173456527,-0.011653894542886704
31,-0.0001628999026630592,0.011334123145052636,-0.011659922950378756
32,-6.0836597791853614e-05,0.01141676612104359,-0.011538439316627298
33,-0.00016543417003787725,0.011304729643847329,-0.011635597983923083
34,-0.00018171582933898753,0.011298586083671,-0.011662017742348974
35,-0.00020348612146205866,0.011278025621609532,-0.011684997864533649
36,-0.0001259634702472495,0.011439941416495398,-0.011691868356989895
37,-0.0002096247293901246,0.011311995841163783,-0.011731245299944033
38,-0.00016463999021607863,0.011320559033116472,-0.01164983901354863


==> fig/data/gsmacf/acf_gibbs_outer_4_2.csv <==
x,y,upper,lower
1,-0.00021862700222601637,0.014569501198126257,-0.015006755202578291
2,-0.00015381038211927328,0.012163029306633582,-0.012470650070872127
3,-0.00020759528551629575,0.011552510000314174,-0.011967700571346766
4,-0.0001547778402075247,0.011453016648837593,-0.011762572329252643
5,-0.00014308848740276527,0.011491138467234402,-0.011777315442039932
6,-8.582775859776778e-05,0.01147408101462512,-0.011645736531820656
7,-0.0001787154731407424,0.011373122489740555,-0.01173055343602204
8,-0.00013183601037584727,0.011374874026844499,-0.011638546047596194
9,-8.109373074884432e-05,0.011480802968626634,-0.011642990430124322
10,-5.75203052035323e-05,0.01145814475917738,-0.011573185369584446
11,-5.846443643141481e-05,0.011426501093475296,-0.011543429966338125
12,-6.980020039400825e-05,0.011476670562811658,-0.011616270963599675
13,-0.00012565617480221982,0.011435198646846294,-0.011686510996450733
14,-0.00016727135951654872,0.011359470565200444,-0.01169401328423354
15,-0.00015449914606380664,0.011373363438253856,-0.011682361730381468
16,4.2781124002408753e-05,0.011595986117478531,-0.011510423869473712
17,-0.00016057180114819992,0.011332652391192861,-0.011653795993489261
18,-0.00010192108367341384,0.011445444535214467,-0.011649286702561294
19,-5.428892856549313e-05,0.011501575258077006,-0.011610153115207992
20,-0.00011318053506706674,0.011420608534031323,-0.011646969604165456
21,-0.00012599322875890616,0.011383879740636765,-0.011635866198154576
22,-0.00017405187054776042,0.011349548053722375,-0.011697651794817895
23,-0.00012513321681420394,0.011410211392810473,-0.01166047782643888
24,-9.188517267223987e-05,0.011449807555527531,-0.01163357790087201
25,-0.00022254879289866923,0.011377813918116476,-0.011822911503913815
26,-0.0001100160887474915,0.011402420385948407,-0.01162245256344339
27,-3.287554393521288e-05,0.011512371079274926,-0.011578122167145351
28,-0.00017825070185841792,0.011332582360764966,-0.011689083764481802
29,-0.00013520579427719832,0.011398147716541518,-0.011668559305095916
30,-0.0001285033942455094,0.01139974211665448,-0.0116567489051455
31,-0.0001649250790106094,0.011332543022296153,-0.01166239318031737
32,-6.123198561488174e-05,0.011417201675455988,-0.011539665646685751
33,-0.00016205985562178852,0.01130710977195138,-0.011631229483194956
34,-0.00017879491819205271,0.011297209729416243,-0.01165479956580035
35,-0.00020376099240360514,0.011283136896945082,-0.01169065888175229
36,-0.00012491930669211599,0.011442665427581388,-0.01169250404096562
37,-0.00021124706611617768,0.011312441741240778,-0.011734935873473134
38,-0.00016197314993786124,0.01132489224695915,-0.011648838546834874


==> fig/data/gsmacf/acf_gibbs_outer_4_3.csv <==
x,y,upper,lower
1,-0.0002204639404253688,0.014455247949820121,-0.014896175830670858
2,-0.00014807690006175304,0.012135154914056048,-0.012431308714179554
3,-0.000209299414758613,0.01154477475416625,-0.011963373583683474
4,-0.00015579152456571708,0.011450694484148273,-0.011762277533279708
5,-0.0001454885377829581,0.011489427145549558,-0.011780404221115474
6,-8.294629554209396e-05,0.011477077109016518,-0.011642969700100708
7,-0.00017901822580657607,0.011373194968341112,-0.011731231419954264
8,-0.00013092895542664624,0.011379179805970469,-0.011641037716823762
9,-8.021637890791369e-05,0.011479577943007156,-0.011640010700822982
10,-5.695605764824666e-05,0.011459596645325499,-0.01157350876062199
11,-5.913873761413872e-05,0.011425119557928801,-0.011543397033157078
12,-6.904499235783615e-05,0.011476875486838008,-0.01161496547155368
13,-0.00012675304380541414,0.011433692619930247,-0.011687198707541075
14,-0.00016646741675909498,0.011358936094669475,-0.011691870928187664
15,-0.00015854684023487896,0.011368451299058556,-0.011685544979528313
16,4.334661299114285e-05,0.011597908053568374,-0.011511214827586087
17,-0.0001617196663482131,0.011332256961867425,-0.011655696294563853
18,-0.00010014718327029667,0.011448907573403326,-0.01164920193994392
19,-5.196852024878067e-05,0.011502726864222823,-0.011606663904720385
20,-0.00011154263108421029,0.011422160420546085,-0.011645245682714505
21,-0.00012855352927214052,0.011383216280400368,-0.011640323338944648
22,-0.00017694722436402277,0.011347408204503947,-0.011701302653231991
23,-0.00012288095637045157,0.011412986176845608,-0.011658748089586512
24,-9.476303346645715e-05,0.011447499575751216,-0.011637025642684129
25,-0.00022497244008383972,0.011376077553992867,-0.011826022434160546
26,-0.00011079560451770141,0.011403113728789289,-0.011624704937824692
27,-3.322087107450645e-05,0.01151139006622806,-0.011577831808377072
28,-0.00017742757141606043,0.011332239671161454,-0.011687094813993576
29,-0.00013461806886154004,0.011398867700901353,-0.011668103838624431
30,-0.000129152747469888,0.011397779576266434,-0.011656085071206211
31,-0.000164821175121205,0.01133224114657614,-0.01166188349681855
32,-5.996459281395964e-05,0.011421334341622862,-0.011541263527250782
33,-0.00016255884041853325,0.011307079533023998,-0.011632197213861065
34,-0.00017655983758755404,0.011297896733195114,-0.011651016408370223
35,-0.00020374930673268914,0.011284241130872185,-0.011691739744337563
36,-0.00012357853883608263,0.011444150607720858,-0.011691307685393023
37,-0.0002120040410879182,0.011310680962057574,-0.01173468904423341
38,-0.0001605207860340091,0.011326265145678062,-0.011647306717746081


==> fig/data/gsmacf/acf_gibbs_outer_4_4.csv <==
x,y,upper,lower
1,-0.00022217625277331875,0.01440382735570323,-0.014848179861249868
2,-0.00015035403429333944,0.012120467040552531,-0.01242117510913921
3,-0.00021017157503309852,0.011540961125060445,-0.011961304275126641
4,-0.0001553628410860476,0.011449205086715434,-0.011759930768887528
5,-0.00014526847451240752,0.011490880764065096,-0.01178141771308991
6,-8.125179909651895e-05,0.01147888813962709,-0.011641391737820129
7,-0.00017706803419090817,0.011375750366085067,-0.011729886434466883
8,-0.00012853571451482848,0.011381835037099537,-0.011638906466129193
9,-8.047150209951798e-05,0.011477972471414424,-0.011638915475613461
10,-5.577480538515126e-05,0.011459768763294003,-0.011571318374064304
11,-5.9964998167024056e-05,0.011424610604836481,-0.011544540601170529
12,-6.951035517722363e-05,0.01147758811549927,-0.011616608825853716
13,-0.00012638437793704456,0.011435505354583502,-0.011688274110457591
14,-0.0001663263319999326,0.011360183268102115,-0.01169283593210198
15,-0.0001595421655933457,0.011367357507700548,-0.011686441838887238
16,4.514719469995695e-05,0.011600791687010795,-0.011510497297610882
17,-0.00016378130233569063,0.011331040070243652,-0.011658602674915034
18,-9.988597792393525e-05,0.011448135930929743,-0.011647907886777614
19,-5.130763176198955e-05,0.011503949305644596,-0.011606564569168577
20,-0.00011140809671230292,0.011421894568232028,-0.011644710761656634
21,-0.00012754002819154696,0.011383880701228692,-0.011638960757611786
22,-0.00017711949490047105,0.011346169856290068,-0.01170040884609101
23,-0.0001240804974237993,0.011413960659918041,-0.011662121654765639
24,-9.620767353330082e-05,0.011445746219780199,-0.011638161566846801
25,-0.00022550388572885988,0.011376828378780214,-0.011827836150237934
26,-0.00010985236752867673,0.011404419501570303,-0.011624124236627656
27,-3.322031070115351e-05,0.011511515720948377,-0.011577956342350683
28,-0.00017582618280869412,0.011333723194676844,-0.011685375560294232
29,-0.00013357421678790704,0.011399792748950905,-0.011666941182526718
30,-0.0001290798393656283,0.011398542642381455,-0.01165670232111271
31,-0.00016491660952413066,0.011332676722392873,-0.011662509941441133
32,-5.937575791228917e-05,0.011423554521991385,-0.011542306037815963
33,-0.000162939946621876,0.011307556077720712,-0.011633435970964463
34,-0.00017478331288916013,0.011299144425319835,-0.011648711051098156
35,-0.00020484249343565724,0.011282169442452864,-0.011691854429324178
36,-0.0001225139010849745,0.011443771302685384,-0.011688799104855334
37,-0.00021186375833571344,0.011310947567597587,-0.011734675084269014
38,-0.0001607937529681159,0.011327944927697335,-0.011649532433633567


==> fig/data/gsmacf/acf_mala_1_1.csv <==
x,y,upper,lower
1,0.4635100860930749,0.5079445699705702,0.41907560221557955
2,0.26649815540726,0.3219279205877946,0.21106839022672544
3,0.17272603572344689,0.22962267671440786,0.11582939473248591
4,0.12067546357004397,0.17553856355021058,0.06581236358987735
5,0.0884384065739359,0.14002961826953783,0.03684719487833397
6,0.06689386967881017,0.11477525636515809,0.01901248299246224
7,0.05161378871777991,0.09591509780760124,0.007312479627958592
8,0.04023978535091569,0.08108961323787335,-0.0006100425360419659
9,0.03172160349077152,0.06926550723177097,-0.005822300250227931
10,0.02503851411246988,0.05971095376180062,-0.009633925536860863
11,0.019976998161151734,0.05209910629427237,-0.012145109971968902
12,0.016031740625455582,0.0457372768851759,-0.013673795634264737
13,0.012735941072342362,0.04020423745508212,-0.014732355310397398
14,0.010210927241213995,0.03579550606410056,-0.015373651581672573
15,0.008078444459310215,0.031783763612799526,-0.0156268746941791
16,0.006602239967550219,0.02879729386614594,-0.015592813931045502
17,0.005193872023147535,0.02603172893240793,-0.01564398488611286
18,0.004060534857799067,0.02376331654127236,-0.01564224682567423
19,0.0030389015983766105,0.021769621767352747,-0.015691818570599522
20,0.002192156123781832,0.02015612901752906,-0.015771816769965395
21,0.0016826351264960834,0.019033891293449894,-0.015668621040457728
22,0.0012688777632363184,0.01815816319553423,-0.015620407669061592
23,0.0007174348124806478,0.017173614218756583,-0.015738744593795286
24,0.00043360163292792533,0.016473034425747945,-0.015605831159892095
25,0.00023413255142929504,0.015895344700444874,-0.015427079597586284
26,0.00020024007291984537,0.015703138403717516,-0.015302658257877827
27,0.0001136727461804457,0.015589073321686416,-0.015361727829325524
28,-0.00011484834571421398,0.01528947301354781,-0.015519169704976236
29,-0.0003003933378780629,0.015066276776409216,-0.015667063452165342
30,-0.00038289805842005786,0.014861447639889492,-0.01562724375672961
31,-0.0002756210959397813,0.014759164826679832,-0.015310407018559393
32,-0.00020027939009969044,0.014739900617169845,-0.015140459397369225
33,-0.0003891897378791573,0.014566634197793601,-0.015345013673551915
34,-0.000414017213582009,0.014466260518540882,-0.0152942949457049
35,-0.0003871314825259732,0.014392050297078384,-0.01516631326213033
36,-0.00032827613693304423,0.014473726485634535,-0.015130278759500623
37,-0.000347541919513277,0.014495131056944641,-0.015190214895971197
38,-0.0002627901481211287,0.014689886804225095,-0.015215467100467353


==> fig/data/gsmacf/acf_mala_1_2.csv <==
x,y,upper,lower
1,0.41371031801837754,0.4522582674687862,0.37516236856796886
2,0.21028332074189512,0.256588668833966,0.16397797264982422
3,0.12096664985625712,0.16728159711496807,0.07465170259754617
4,0.07594680494821493,0.11944700264089071,0.03244660725553915
5,0.050819488105409934,0.09102508699393522,0.010613889216884657
6,0.035390383560179886,0.07207689145251425,-0.0012961243321544871
7,0.025706222584481464,0.05908794398335787,-0.007675498814394943
8,0.019064720718128644,0.049419127639670615,-0.011289686203413325
9,0.014273026400897407,0.042120550947546395,-0.013574498145751582
10,0.010892581881349984,0.03629795258414577,-0.014512788821445795
11,0.008362112312113425,0.03197019328968634,-0.015245968665459486
12,0.006306161058415133,0.028213758852299015,-0.01560143673546875
13,0.00473521855002457,0.025118445342824338,-0.015648008242775197
14,0.0036468496947304743,0.02294063243564506,-0.01564693304618411
15,0.002555655105870456,0.020712719857377295,-0.015601409645636385
16,0.001817962460798709,0.01912438958681788,-0.015488464665220464
17,0.0013665639945168741,0.017996455356481776,-0.015263327367448029
18,0.0009079593981461754,0.01699813850582021,-0.01518221970952786
19,0.0006394318845740363,0.016393049134050913,-0.015114185364902841
20,0.0004793666725586785,0.015872693300437613,-0.014913959955320254
21,0.00017408961734871478,0.01522808746786194,-0.014879908233164511
22,0.00011023664123810051,0.014806900473815277,-0.014586427191339076
23,-9.477543978120456e-05,0.01458764316887293,-0.01477719404843534
24,-0.00020806289720994137,0.01426716781529634,-0.014683293609716224
25,-0.0003497805012771317,0.01389279441849431,-0.014592355421048574
26,-0.000376403262857916,0.013804549057556098,-0.014557355583271932
27,-0.00025534849210716065,0.01394575351100337,-0.014456450495217692
28,-0.0003046231695589185,0.01383922077733065,-0.014448467116448486
29,-0.0004654816630733183,0.013626217040838226,-0.014557180366984864
30,-0.00043667765761099214,0.013670397545917964,-0.014543752861139948
31,-0.00039571317310395317,0.01355790161418024,-0.014349327960388148
32,-0.00032350946458848344,0.013715112041696025,-0.014362130970872992
33,-0.0003684148290083549,0.013479988938285604,-0.014216818596302312
34,-0.0002958671610617681,0.013683350849089847,-0.014275085171213384
35,-0.00027641478687490876,0.013636230977042633,-0.01418906055079245
36,-0.0003008792966809866,0.013629687509430777,-0.014231446102792752
37,-0.00030313564100529534,0.0135639287402475,-0.01417020002225809
38,-0.0003716912467973955,0.013525048911835523,-0.014268431405430314


==> fig/data/gsmacf/acf_mala_1_3.csv <==
x,y,upper,lower
1,0.3866309733382338,0.4189188280677033,0.35434311860876433
2,0.18004276100136066,0.21764621000627565,0.14243931199644566
3,0.09387128604602565,0.13055310099962636,0.05718947109242494
4,0.0531838434009593,0.08710806325084075,0.019259623551077854
5,0.03224936342169708,0.06288903411567942,0.0016096927277147455
6,0.020461405375240913,0.048199743066756305,-0.007276932316274479
7,0.013593531703209831,0.038808952614905474,-0.011621889208485814
8,0.009418369453513754,0.03250669667837096,-0.013669957771343447
9,0.006520503412615256,0.027802931459426066,-0.014761924634195556
10,0.004725345291854773,0.02450244747885701,-0.015051756895147466
11,0.00350438061473688,0.02194298327532391,-0.014934222045850147
12,0.0025108674777275923,0.02001677991421008,-0.014995044958754896
13,0.0018834876230431061,0.018536251263272623,-0.01476927601718641
14,0.001264602708583808,0.017243599135540036,-0.014714393718372418
15,0.0008374238476995854,0.016292285284198082,-0.014617437588798911
16,0.0004842165410878632,0.015488411526714438,-0.014519978444538712
17,0.000377144822047198,0.014992675683054736,-0.014238386038960339
18,0.00023923730068959462,0.01464538623222435,-0.014166911630845162
19,0.00011888388177006257,0.014292449827981543,-0.014054682064441416
20,5.610940898720179e-05,0.014093585139105563,-0.013981366321131158
21,-6.073335863865588e-05,0.01407217333257496,-0.01419364004985227
22,-0.00015260767978144836,0.013857536850794707,-0.014162752210357605
23,-0.0002371691860232322,0.013536247569750323,-0.014010585941796787
24,-0.00022663157901958483,0.013374393777662707,-0.013827656935701878
25,-0.000504918124463552,0.013077056593127785,-0.01408689284205489
26,-0.0004040361792038259,0.013253214717162736,-0.014061287075570387
27,-0.0002765048396617499,0.013403556338588753,-0.013956566017912253
28,-0.00016431026102447263,0.013465102132125512,-0.013793722654174456
29,-0.0003241206269954502,0.013347180435944003,-0.013995421689934905
30,-0.00020765850690552618,0.013485354489012056,-0.013900671502823108
31,-0.00020231441215024643,0.01337655810630269,-0.013781186930603184
32,-0.00022096998810373472,0.013315102696000806,-0.013757042672208274
33,-0.0004051891826139861,0.013227518048064706,-0.014037896413292679
34,-0.0003064258341696252,0.013303170166756365,-0.013916021835095615
35,-0.0002697682067682532,0.013213782079668059,-0.013753318493204566
36,-0.0003080002093211552,0.013174218356330739,-0.01379021877497305
37,-0.0005509884702854491,0.012959091528004382,-0.014061068468575282
38,-0.0005579197509558554,0.013069755824428696,-0.014185595326340407


==> fig/data/gsmacf/acf_mala_1_4.csv <==
x,y,upper,lower
1,0.371868332161142,0.3995958316626835,0.34414083265960055
2,0.16385232928719007,0.19460601549631684,0.1330986430780633
3,0.07931604829655332,0.10822711957904112,0.05040497701406553
4,0.04120653789873454,0.06724840329265915,0.015164672504809934
5,0.02245232123382754,0.04584338742723842,-0.0009387449595833347
6,0.012629314919032212,0.034033969132344216,-0.00877533929427979
7,0.0075521337118367934,0.02719241627937123,-0.012088148855697645
8,0.004804674108216683,0.02291369764935923,-0.013304349432925862
9,0.0030692756783223135,0.01995665666974154,-0.013818105313096912
10,0.0019372556153598114,0.018014091871294147,-0.014139580640574526
11,0.0012268783375756864,0.016897015859884023,-0.01444325918473265
12,0.0007631831164511422,0.015737080129977727,-0.014210713897075443
13,0.00039393690713507355,0.01505488057524184,-0.014267006760971694
14,0.00010496665514339831,0.014455667746100197,-0.014245734435813402
15,-0.00010307297762948075,0.01410786129874923,-0.01431400725400819
16,4.512341878091149e-05,0.014019620851218953,-0.013929374013657129
17,5.336389045720209e-05,0.0138311903146011,-0.013724462533686697
18,-9.999812382429245e-05,0.013639688287662984,-0.01383968453531157
19,-7.653124557361894e-05,0.013643643337170283,-0.01379670582831752
20,-0.00028662339086758196,0.013417224767675182,-0.013990471549410344
21,-0.0002782388159998664,0.013376521905213217,-0.013932999537212951
22,-0.00028483935766175286,0.013283082857954681,-0.013852761573278187
23,-0.0002607710443147605,0.0131354566164323,-0.01365699870506182
24,-5.545802201758954e-05,0.013375347566690024,-0.013486263610725201
25,-0.0003555838285615891,0.012988554925691958,-0.013699722582815136
26,-0.0002649293450389335,0.013096009514510747,-0.013625868204588614
27,-0.00019867985494277055,0.013091539681383204,-0.013488899391268747
28,-0.0002090591890034669,0.013080778421652388,-0.013498896799659321
29,-0.00022056149184089863,0.013039328789070881,-0.013480451772752679
30,-0.0003544266720590554,0.013028052406516923,-0.013736905750635034
31,-0.0004939755734927922,0.012785996347220885,-0.013773947494206469
32,-0.00037062617905106476,0.012854018074612263,-0.013595270432714392
33,-0.00028776565182433457,0.013033330994965009,-0.013608862298613678
34,-5.3194151432659583e-05,0.013345664947163723,-0.013452053250029041
35,-9.451340613633113e-05,0.01327815076122212,-0.013467177573494781
36,-0.0002827183516380621,0.013116916339151945,-0.01368235304242807
37,-0.0002857780544682407,0.01316823655837132,-0.013739792667307802
38,-0.00020569751034115802,0.013267204452967998,-0.013678599473650313


==> fig/data/gsmacf/acf_mala_2_1.csv <==
x,y,upper,lower
1,0.38387408936519385,0.40664988398466584,0.36109829474572186
2,0.16902728628454747,0.19349198272953663,0.1445625898395583
3,0.07935336591724085,0.10120477767765779,0.05750195415682391
4,0.03876554583160289,0.0578886184521575,0.019642473211048277
5,0.019358028414682947,0.0361885452707665,0.002527511558599392
6,0.009620677321544091,0.025155091590480523,-0.005913736947392343
7,0.004901417172990725,0.01958454847715425,-0.009781714131172799
8,0.002449198544602432,0.01658751581162715,-0.011689118722422287
9,0.0012536462243505815,0.015077665225427275,-0.01257037277672611
10,0.0006514447130577864,0.014211423341983189,-0.012908533915867618
11,0.0004295279299481131,0.013997284098185387,-0.013138228238289163
12,0.00024138884848819964,0.013818407453238007,-0.013335629756261607
13,-6.28106829588477e-05,0.013470066692808995,-0.01359568805872669
14,-0.00032313460339227136,0.013178445765420134,-0.013824714972204676
15,-0.00035715325057146297,0.012998431953817552,-0.01371273845496048
16,-0.00036865041078869726,0.013123681868305852,-0.013860982689883249
17,-0.00035309195119142693,0.013210964618365831,-0.013917148520748686
18,-0.00039914315532424047,0.013077060829663239,-0.01387534714031172
19,-0.00024391579292821106,0.013182233429342811,-0.013670065015199235
20,-0.0001679525279390286,0.01318501557898516,-0.013520920634863216
21,-3.1777920210934854e-05,0.013476450929647344,-0.013540006770069215
22,-0.00011409232611795459,0.013294746602215793,-0.013522931254451703
23,-0.0002566186000045585,0.0131769745498893,-0.013690211749898417
24,-0.0002625169845367967,0.013183603806772958,-0.013708637775846551
25,-0.0003228727717359534,0.01321825400012455,-0.013863999543596456
26,-0.00016685865506110853,0.013224356913147453,-0.01355807422326967
27,-0.00022716846331239458,0.013134954055840198,-0.013589290982464988
28,-0.00021081160479221702,0.013235719131111563,-0.013657342340695995
29,-0.0003194260828881505,0.013131758074293289,-0.01377061024006959
30,-0.0003079444713515326,0.013186656062598792,-0.013802545005301859
31,-0.00021829170303451116,0.013296959269584139,-0.013733542675653162
32,-0.0001943512183786501,0.01326072420369164,-0.013649426640448941
33,-0.00020421023152859013,0.013120609909502114,-0.013529030372559293
34,-0.0001942984453897962,0.01317072534430098,-0.013559322235080573
35,-0.00010019572081665606,0.013433570417134326,-0.013633961858767637
36,-0.00014602837086175648,0.013376259958965554,-0.013668316700689066
37,-0.00019910503105765218,0.013385127267179718,-0.013783337329295023
38,-0.0001680536585894762,0.013451385015918778,-0.01378749233309773


==> fig/data/gsmacf/acf_mala_2_2.csv <==
x,y,upper,lower
1,0.3803704420211314,0.4028824837729307,0.35785840026933213
2,0.1658866068427774,0.18978849231596093,0.14198472136959386
3,0.0771165933289196,0.09865768301882509,0.055575503639014104
4,0.037407204369439125,0.05642057031859386,0.018393838420284383
5,0.018604210200571375,0.03543592796627081,0.0017724924348719376
6,0.009298857865047572,0.024744598946824403,-0.00614688321672926
7,0.004623415530045643,0.019128157586439258,-0.009881326526347973
8,0.0024044574220125586,0.016332409221435255,-0.011523494377410137
9,0.00118808856423607,0.014843300974106008,-0.012467123845633869
10,0.000638921634464496,0.014247889108313042,-0.012970045839384051
11,0.0003192596206179558,0.013939624879654956,-0.013301105638419046
12,0.00022044857500590917,0.013828308362067844,-0.013387411212056026
13,4.521537742126742e-06,0.013560297048910314,-0.01355125397342606
14,-0.0001614380911203345,0.01340088992783368,-0.01372376611007435
15,-0.00023987848848424062,0.013317310278533915,-0.013797067255502395
16,-0.00018478413190855665,0.013164842247441657,-0.013534410511258772
17,-0.0003777065976632284,0.01303382026860206,-0.013789233463928517
18,-0.00032205550517215836,0.013162114296074796,-0.013806225306419114
19,-0.0003541996027321422,0.013173885446890344,-0.013882284652354627
20,-0.0003625985714781458,0.012987970198137315,-0.013713167341093608
21,-0.0002890369771607231,0.013053813774244354,-0.0136318877285658
22,-0.0002410799151384364,0.013275645717485003,-0.013757805547761877
23,-0.0004512083573945081,0.0129018130513494,-0.013804229766138416
24,-0.00039849908600022275,0.012880374452526835,-0.01367737262452728
25,-0.0005275159745100406,0.012777187363384178,-0.01383221931240426
26,-0.0004456770594114131,0.013214241123490456,-0.014105595242313283
27,-0.0004926784953737138,0.013110727237462327,-0.014096084228209755
28,-0.00046499895074984235,0.013077131611101609,-0.014007129512601295
29,-0.0004385879389892949,0.013094470835638245,-0.013971646713616835
30,-0.0003650394079078942,0.013275386344932222,-0.01400546516074801
31,-0.0004919296419249117,0.013041982754595057,-0.01402584203844488
32,-0.0004428937485433155,0.013051771372309347,-0.013937558869395978
33,-0.0005037623956202536,0.013005348960967663,-0.01401287375220817
34,-0.00022123731361194915,0.013259619563880656,-0.013702094191104556
35,-2.8959441276028513e-05,0.013547117166809338,-0.013605036049361394
36,-0.0002791501948122979,0.01324307757968848,-0.013801377969313074
37,-0.0003608578544531961,0.013150109710564815,-0.013871825419471209
38,-0.0004873515396831178,0.013071890637007137,-0.014046593716373373


==> fig/data/gsmacf/acf_mala_2_3.csv <==
x,y,upper,lower
1,0.37846176233630774,0.4011163255725282,0.3558071991000873
2,0.16435765526801083,0.18833372774306292,0.14038158279295873
3,0.07611856537789732,0.09767364018196498,0.054563490573829664
4,0.036711402296213315,0.055601727838673454,0.017821076753753173
5,0.018128792997659765,0.03490086265207953,0.001356723343240003
6,0.00902057736294432,0.02445306306609149,-0.006411908340202849
7,0.004436445867903143,0.01913227295657766,-0.010259381220771371
8,0.0020434388842646583,0.01631783207552107,-0.012230954306991752
9,0.0008815389696411243,0.014682027230740639,-0.012918949291458391
10,0.00042775603228283483,0.013989973669645148,-0.01313446160507948
11,0.0002452781682821662,0.013632498106924226,-0.013141941770359895
12,6.987786137861745e-05,0.013523864332866078,-0.013384108610108844
13,-0.00017348362577689457,0.013395027360367044,-0.013741994611920832
14,-0.00043313120468289857,0.013116433494811739,-0.013982695904177537
15,-0.00045168626728574077,0.013070863815597411,-0.013974236350168891
16,-0.0003218603446845468,0.013063587174200808,-0.013707307863569902
17,-0.0002056032054108194,0.013177337788866712,-0.01358854419968835
18,-0.00012334041959829496,0.013204250725747326,-0.013450931564943916
19,-8.154120306336633e-05,0.013280492129250426,-0.013443574535377157
20,-0.00020901434777785064,0.013201239817624978,-0.013619268513180679
21,-0.00012927755179180698,0.013413600091462953,-0.013672155195046568
22,-0.00014402096986014767,0.013281511987823695,-0.01356955392754399
23,-8.110655995815139e-05,0.013241452787106787,-0.01340366590702309
24,-0.0001760161813960188,0.01325292174356963,-0.013604954106361668
25,-0.0004600077855010218,0.012955822507021533,-0.013875838078023577
26,-0.0005608743805706358,0.012856861436089093,-0.013978610197230363
27,-0.0004828570322112163,0.01302161538477916,-0.013987329449201592
28,-0.0005979669437498666,0.012889574633899276,-0.014085508521399009
29,-0.0006866329988528555,0.012817775768365883,-0.014191041766071595
30,-0.0008138492093862162,0.012668900755790597,-0.01429659917456303
31,-0.0006345409093773526,0.012730177545165323,-0.013999259363920028
32,-0.0004952381447861744,0.012873566979900592,-0.013864043269472942
33,-0.0005285935557092062,0.012852999781516005,-0.013910186892934419
34,-0.0005424154405173217,0.012743136028402574,-0.013827966909437217
35,-0.0004011772601241158,0.012857368323753308,-0.01365972284400154
36,-0.00040864927278865643,0.012963035979489869,-0.013780334525067182
37,-0.0003908489438111826,0.012936473720640664,-0.01371817160826303
38,-0.00046204819114060297,0.012848454164496247,-0.013772550546777453


==> fig/data/gsmacf/acf_mala_2_4.csv <==
x,y,upper,lower
1,0.37742441903341906,0.39982238157632,0.3550264564905181
2,0.16375831892438455,0.1875718040726076,0.13994483377616151
3,0.07589170117154244,0.09725817157473743,0.05452523076834745
4,0.036476879707547934,0.055165825729934115,0.01778793368516175
5,0.017845129044401407,0.034521654996089904,0.001168603092712911
6,0.008677353927257127,0.023926501814475715,-0.00657179395996146
7,0.004257004423644525,0.01878039514196408,-0.010266386294675033
8,0.0020464690630004776,0.0160679378243975,-0.011974999698396546
9,0.0008633330921592201,0.014593186418994368,-0.012866520234675927
10,0.00010841599403398548,0.01358233438715479,-0.013365502399086819
11,2.5782458781754447e-05,0.01335503857364797,-0.013303473656084462
12,-2.3550015096251885e-05,0.01323833234943448,-0.013285432379626982
13,1.1407209751638334e-05,0.01345170360829927,-0.013428889188795994
14,-0.00022014795816234262,0.013205453996954138,-0.013645749913278825
15,-0.0002287150549769242,0.013116007867145724,-0.013573437977099574
16,-0.00033118689429219897,0.012945379207482774,-0.01360775299606717
17,-0.00022262465134499765,0.013187675870505514,-0.01363292517319551
18,-0.00019502896401527576,0.013368491273012964,-0.013758549201043515
19,-0.00025771966920180254,0.013204318629389464,-0.01371975796779307
20,-0.00020609826696190957,0.013275577991036083,-0.013687774524959902
21,-9.156197874073478e-05,0.013297956547400005,-0.013481080504881475
22,-9.332281392638048e-05,0.013374693200233307,-0.01356133882808607
23,-0.00022127205814669918,0.013198824389139245,-0.013641368505432643
24,-0.00022464184745520807,0.01319182213287002,-0.013641105827780435
25,-0.00023739486842165721,0.01301130471869679,-0.013486094455540104
26,-0.0003080619984433024,0.013133674342036841,-0.013749798338923445
27,-0.00030475033489307465,0.013095945267723934,-0.013705445937510084
28,-0.00033537426046463916,0.013004917478330935,-0.013675665999260213
29,-0.00025261365304678077,0.013294421262428127,-0.013799648568521687
30,-0.0003502645170310092,0.013195685563489875,-0.013896214597551894
31,-0.00023814365066066005,0.013210440910194519,-0.01368672821151584
32,-0.00012734236110359512,0.013324835960503979,-0.01357952068271117
33,-0.0004220940026273409,0.01290269183857327,-0.013746879843827952
34,-0.00031201761782454157,0.01293879734192181,-0.013562832577570893
35,-0.0001684563471375809,0.013224716695537765,-0.013561629389812929
36,-0.0001749085032151302,0.01324844185058377,-0.013598258857014031
37,-0.00016174807115508974,0.013311441048180325,-0.013634937190490505
38,-0.00019652854713155118,0.01333283489113552,-0.013725891985398623


==> fig/data/gsmacf/acf_mala_3_1.csv <==
x,y,upper,lower
1,0.7658826679859004,0.7834619055517094,0.7483034304200915
2,0.6088680567935589,0.6366681933056216,0.5810679202814962
3,0.49397844740597185,0.528185402053808,0.45977149275813567
4,0.40603247220870026,0.44429413797314027,0.36777080644426025
5,0.33683441820864907,0.3776263816559271,0.29604245476137103
6,0.2814105306623288,0.3236511776340726,0.23916988369058503
7,0.23641320471909236,0.2792816678667476,0.19354474157143714
8,0.1995373067037231,0.24249101160519448,0.15658360180225173
9,0.16898841187320218,0.2116823620010267,0.12629446174537767
10,0.1436205546072063,0.1857680025050646,0.101473106709348
11,0.12240653143053352,0.1638544431103578,0.08095861975070925
12,0.1045717928309483,0.1452067206668423,0.06393686499505433
13,0.0895404663193264,0.12924509366834658,0.04983583897030623
14,0.07683723490637871,0.11561433521532188,0.038060134597435534
15,0.06602457886267556,0.10386837942893598,0.028180778296415132
16,0.05683829581055439,0.09379374265314358,0.019882848967965196
17,0.048984355995144474,0.08508206078999522,0.012886651200293732
18,0.04227287983386771,0.07757291297108079,0.006972846696654621
19,0.03647259786493318,0.07100947405518507,0.0019357216746813052
20,0.03152976658526083,0.06531697376873025,-0.0022574405982086
21,0.02722197834764281,0.060300437952654336,-0.005856481257368713
22,0.02353077444828859,0.05588714869957482,-0.008825599802997637
23,0.02033569311892119,0.052058283279279846,-0.011386897041437468
24,0.017531998404376664,0.04870673271996767,-0.013642735911214343
25,0.015194492939966938,0.04581843613282603,-0.01542945025289216
26,0.013154986836318201,0.04327305878731854,-0.016963085114682135
27,0.011384224168361951,0.04100436532585475,-0.01823591698913084
28,0.009830600324733927,0.039019944135330976,-0.019358743485863125
29,0.008476673382592977,0.03725779877094688,-0.020304452005760927
30,0.007336562059658621,0.035742673236800526,-0.02106954911748328
31,0.0063172805379711405,0.034386316752284665,-0.021751755676342382
32,0.005419282050043733,0.03317947237978494,-0.022340908279697477
33,0.004673802404454095,0.03218262434644049,-0.022835019537532295
34,0.004057401833890863,0.03134244096694783,-0.023227637299166104
35,0.003448258900845881,0.030522734783823734,-0.023626216982131975
36,0.002940116546167555,0.02983331034300242,-0.02395307725066731
37,0.0024964783333265464,0.029197078318206237,-0.024204121651553143
38,0.0021326249463596253,0.028643834485286915,-0.024378584592567663


==> fig/data/gsmacf/acf_mala_3_2.csv <==
x,y,upper,lower
1,0.7615163698740721,0.7780946462376575,0.7449380935104868
2,0.6020589047041583,0.6280494122566753,0.5760683971516414
3,0.485783817592985,0.5175471865668733,0.45402044861909674
4,0.397076366593958,0.43236229438018237,0.36179043880773365
5,0.3275133233871135,0.3649292388670063,0.29009740790722066
6,0.27201368708117635,0.31059178775432206,0.23343558640803067
7,0.22716657677382915,0.26615716359958963,0.1881759899480687
8,0.19053711407203056,0.22945921056065058,0.15161501758341053
9,0.16041312299876398,0.19897237013942734,0.12185387585810062
10,0.13553736145276288,0.17350381884962632,0.09757090405589944
11,0.11485204954532226,0.15208368324367277,0.07762041584697174
12,0.09746918794825823,0.13385512450642878,0.061083251390087696
13,0.0828693408129347,0.11837374148966917,0.04736494013620025
14,0.07059718500742601,0.10523323140935467,0.03596113860549734
15,0.060257288201057135,0.09402922972749075,0.026485346674623517
16,0.05148275789375793,0.0843885504303092,0.018576965357206668
17,0.04399458607787542,0.07608333534901958,0.011905836806731254
18,0.03761411101490845,0.06891521659975014,0.0063130054300667635
19,0.03217589887537222,0.06276117951596433,0.0015906182347801175
20,0.027578156543471503,0.05748299580786129,-0.0023266827209182765
21,0.023600667062515308,0.05285559249666487,-0.00565425837163425
22,0.020236971008494153,0.048904096213405066,-0.008430154196416757
23,0.01736916616951672,0.04550468323639374,-0.010766350897360305
24,0.014857838083394958,0.042517156813436714,-0.0128014806466468
25,0.012706355355582847,0.039956672227188066,-0.014543961516022372
26,0.010869630853493613,0.037760938658832774,-0.016021676951845545
27,0.009268191245107598,0.035796764189980144,-0.017260381699764946
28,0.007940430278528093,0.034171867104043206,-0.018291006546987017
29,0.006767587996125392,0.032746283497944215,-0.01921110750569343
30,0.005718413676588958,0.03147578911751254,-0.020038961764334624
31,0.004788361141060011,0.03035001804042108,-0.020773295758301055
32,0.004015610590489907,0.029426467436035445,-0.021395246255055633
33,0.003362588637979858,0.028663360751225074,-0.021938183475265355
34,0.0028500007456990556,0.028041123726084936,-0.022341122234686824
35,0.0023607120573823225,0.027459989021814568,-0.022738564907049924
36,0.0019354691547322442,0.0269080637035468,-0.023037125394082314
37,0.0015471742206958816,0.026420328464453684,-0.023325980023061924
38,0.0012008296172425564,0.026002487900908162,-0.02360082866642305


==> fig/data/gsmacf/acf_mala_3_3.csv <==
x,y,upper,lower
1,0.7596508383671364,0.7757196548637382,0.7435820218705347
2,0.5990987347545124,0.6242463254005658,0.5739511441084589
3,0.48214178637532723,0.51282104814879,0.4514625246018644
4,0.3930625534427437,0.42703902225810614,0.3590860846273813
5,0.3233117078753284,0.3591752536081004,0.2874481621425565
6,0.2677110218606254,0.30453066274360435,0.23089138097764644
7,0.22288134650519031,0.2599721770712065,0.18579051593917412
8,0.1862894511213741,0.2232092218484909,0.1493696803942573
9,0.15628194007860957,0.19272087976473734,0.1198430003924818
10,0.13148461835251052,0.16729109536789125,0.09567814133712979
11,0.1109262643866477,0.14594743215287886,0.07590509662041654
12,0.09379704942354493,0.12796948146813608,0.05962461737895376
13,0.07943112090129668,0.11277073193593229,0.046091509866661086
14,0.06736900645204787,0.09989736377234507,0.034840649131750674
15,0.05716617561746182,0.08890152610583626,0.02543082512908737
16,0.04857938902612353,0.07955749937154089,0.017601278680706166
17,0.04125027700285443,0.07149370840500345,0.011006845600705407
18,0.03506526323674423,0.06464269601112499,0.005487830462363463
19,0.029801356025400422,0.05871496320805819,0.0008877488427426541
20,0.025368517617763906,0.05370351358216703,-0.002966478346639219
21,0.021556375858620212,0.04938984890663381,-0.006277097189393382
22,0.01835986708861556,0.04569202299260191,-0.008972288815370787
23,0.015654028879322112,0.0425735985157199,-0.011265540757075677
24,0.013304189847101605,0.03986645633108852,-0.013258076636885309
25,0.011240271596581716,0.03749793230116525,-0.015017389108001817
26,0.009471061040913838,0.03545954158740358,-0.016517419505575903
27,0.007988967890961539,0.03373286532158301,-0.01775492953965993
28,0.006737417054326269,0.03224486446336262,-0.01877003035471008
29,0.0056926440578422945,0.030999872736029707,-0.01961458462034512
30,0.004782345965611266,0.02992994130295957,-0.02036524937173704
31,0.004031287286412724,0.029060561686093354,-0.020997987113267905
32,0.003372444763876588,0.02826043566164779,-0.02151554613389461
33,0.0027936320775237052,0.027544604619524404,-0.021957340464476997
34,0.0023140527129989416,0.02696309669742334,-0.022334991271425457
35,0.0018470550482597588,0.026405939958485006,-0.02271182986196549
36,0.0014463673743246603,0.025948580431940496,-0.023055845683291172
37,0.0010733582750206531,0.025520802647150773,-0.02337408609710947
38,0.0007225978112054156,0.02510971473317478,-0.023664519110763945


==> fig/data/gsmacf/acf_mala_3_4.csv <==
x,y,upper,lower
1,0.7589501369824879,0.7748091402745079,0.743091133690468
2,0.5979891535660524,0.622727621294268,0.5732506858378369
3,0.48075065938176903,0.5108754189628258,0.4506258998007122
4,0.3914862187263049,0.42481441670508535,0.35815802074752445
5,0.32162305994856294,0.35680367610131436,0.2864424437958115
6,0.2659728173089474,0.3020687518236698,0.22987688279422497
7,0.2211297342142978,0.25747307972763295,0.18478638870096264
8,0.18465172789523457,0.2208208800946564,0.14848257569581275
9,0.15469310047365442,0.19043937095352287,0.11894682999378599
10,0.130010095117421,0.16511009194279153,0.0949100982920505
11,0.109497404858007,0.14382530247864167,0.07516950723737234
12,0.09241572460659772,0.12590380358394432,0.05892764562925112
13,0.07809083316715255,0.11078538410805422,0.045396282226250896
14,0.0660795400726833,0.09793702668503138,0.03422205346033522
15,0.05597342425078101,0.08697098053681154,0.024975867964750476
16,0.047493746854517654,0.07769109803507217,0.017296395673963138
17,0.040269300544259014,0.06975224003866834,0.010786361049849688
18,0.034153994980836544,0.06298929171205574,0.005318698249617348
19,0.028959710369431558,0.05723153911232087,0.0006878816265422465
20,0.02458782885845348,0.052346447345380825,-0.003170789628473867
21,0.020866939037886653,0.04814510436403796,-0.006411226288264658
22,0.01771670135637925,0.04456786785365764,-0.009134465140899144
23,0.015019210935486223,0.041517778388244046,-0.011479356517271598
24,0.012729306873212656,0.038865833322554284,-0.013407219576128974
25,0.010717617758532519,0.03654261641045986,-0.015107380893394825
26,0.008978869997984452,0.034535689566655564,-0.016577949570686663
27,0.007500779033914047,0.03278868005822946,-0.01778712199040136
28,0.00632739015010357,0.03139445182640477,-0.018739671526197627
29,0.005311675555869387,0.030206168012079922,-0.01958281690034115
30,0.004414155201156517,0.029194901511902384,-0.020366591109589348
31,0.003631688950117964,0.028345675668182094,-0.021082297767946165
32,0.0029513847875188566,0.027605161664993164,-0.02170239208995545
33,0.0023857007308233976,0.02699860463194076,-0.022227203170293967
34,0.001995230952334733,0.02658199685551882,-0.022591534950849354
35,0.0015990010146382091,0.026099509494898487,-0.022901507465622067
36,0.00122981511505069,0.02565217481736463,-0.02319254458726325
37,0.0009265940689251963,0.025312303300778865,-0.023459115162928475
38,0.0006860316177523219,0.02503112012588243,-0.023659056890377787


==> fig/data/gsmacf/acf_mala_inner_4_1.csv <==
x,y,upper,lower
1,0.7714989721611404,0.7865572167069186,0.7564407276153622
2,0.6195501484480535,0.6432190767727016,0.5958812201234053
3,0.5091230970395054,0.5380523166330914,0.4801938774459194
4,0.4249092991076608,0.45710734209940157,0.39271125611592
5,0.35860544680481565,0.3927607600521342,0.32445013355749713
6,0.3052373084053373,0.3405971816897791,0.2698774351208955
7,0.26150143672620535,0.297466470289409,0.22553640316300175
8,0.22518373433472047,0.26123239855822594,0.189135070111215
9,0.19482038868633467,0.2307931634224487,0.15884761395022062
10,0.16920000570402,0.20490480258444715,0.13349520882359284
11,0.14741954058118195,0.1826912970630995,0.11214778409926442
12,0.12872474235871414,0.16353778589553386,0.09391169882189443
13,0.11258307996496979,0.14684542696308034,0.07832073296685922
14,0.0987092029530242,0.13228882467259737,0.06512958123345103
15,0.08681160728353776,0.11973783445100669,0.05388538011606884
16,0.07637944879645285,0.1087028749107576,0.0440560226821481
17,0.0673440785124588,0.099107168224812,0.035580988800105594
18,0.059441052107969086,0.09065892306788183,0.02822318114805634
19,0.05249920713869931,0.08318131881781976,0.021817095459578856
20,0.04644294024035626,0.07661367750599968,0.01627220297471284
21,0.04113453765764136,0.07086562958964739,0.011403445725635328
22,0.03644941626860245,0.06569632805875907,0.007202504478445837
23,0.03226431711054748,0.061165068012293884,0.003363566208801079
24,0.028578148793943683,0.05712073331701327,3.5564270874092335e-05
25,0.02537182344848507,0.05367855562629781,-0.002934908729327664
26,0.02247425126622617,0.05052485403519978,-0.005576351502747445
27,0.01993936922138922,0.04765460914615112,-0.00777587070337268
28,0.017645102662876694,0.045041042140679166,-0.009750836814925775
29,0.01564600664029583,0.042835914919346865,-0.0115439016387552
30,0.013840129694741663,0.04094567844861897,-0.013265419059135641
31,0.012212484828776024,0.03918094048563574,-0.01475597082808369
32,0.01074086203815889,0.03752651341675016,-0.016044789340432377
33,0.009494858121967483,0.03609828614073955,-0.017108569896804583
34,0.008428095387828835,0.03478693170031316,-0.01793074092465549
35,0.0073522122594193275,0.03348956431696839,-0.018785139798129732
36,0.006496784548907761,0.032586132636122395,-0.019592563538306875
37,0.005760143047069069,0.0318194221030354,-0.020299136008897264
38,0.00500529751910033,0.031032381979321642,-0.02102178694112098


==> fig/data/gsmacf/acf_mala_inner_4_2.csv <==
x,y,upper,lower
1,0.7693080851597207,0.7839853897177342,0.7546307806017072
2,0.6162656562421801,0.6392399203583252,0.593291392126035
3,0.5052949724638619,0.5332822320522879,0.47730771287543594
4,0.4207520773179111,0.4518685506213539,0.3896356040144683
5,0.3542360789886706,0.38726625327496783,0.32120590470237337
6,0.3006961166281572,0.3349131662567443,0.26647906699957014
7,0.25695327828335796,0.2917780814860236,0.22212847508069236
8,0.2208995109794556,0.2558196878144505,0.18597933414446066
9,0.19075166104595756,0.22556965493110573,0.1559336671608094
10,0.1653050471285642,0.19979522134990343,0.13081487290722496
11,0.14385719282502535,0.17789018266477316,0.10982420298527754
12,0.1254642436999726,0.15903423327440802,0.09189425412553721
13,0.10965801616259953,0.14272285749479938,0.07659317483039968
14,0.09605661880239938,0.12857117049236094,0.06354206711243782
15,0.08426109587429095,0.11625195924311901,0.052270232505462894
16,0.07392245348691351,0.10542571429981923,0.042419192674007795
17,0.06500942543798884,0.09593975736249159,0.03407909351348608
18,0.057314929235309446,0.08768126427644185,0.026948594194177035
19,0.05057424054292329,0.0804086619233942,0.020739819162452378
20,0.0446368362499753,0.0740345165277502,0.015239155972200397
21,0.03940874383962194,0.06845246741192196,0.01036502026732191
22,0.03478843433212632,0.06349491642866215,0.00608195223559049
23,0.030750131346447496,0.05914205630433049,0.002358206388564505
24,0.027187080884533952,0.05531300787228785,-0.0009388461032199466
25,0.023997133700035166,0.05191943093298461,-0.003925163532914281
26,0.02118629255491574,0.0488045394859562,-0.006431954376124715
27,0.018746395748963446,0.04608836540386667,-0.00859557390593978
28,0.016662089884855503,0.04373794843961934,-0.010413768669908337
29,0.014668255488586263,0.04147514142057718,-0.012138630443404654
30,0.012911787228276447,0.039511576236900554,-0.01368800178034766
31,0.011406587307159908,0.037856758883289335,-0.015043584268969516
32,0.010030985409659382,0.03633664149738591,-0.016274670678067146
33,0.008813157658962605,0.03501361504571133,-0.017387299727786118
34,0.007812161359225071,0.0338431965957837,-0.018218873877333557
35,0.006859967680856981,0.03285489904082269,-0.01913496367910873
36,0.00596078274365449,0.031941811496511846,-0.020020246009202863
37,0.005224039632543443,0.031193900135515616,-0.020745820870428734
38,0.00458305575705795,0.030573240571359326,-0.021407129057243426


==> fig/data/gsmacf/acf_mala_inner_4_3.csv <==
x,y,upper,lower
1,0.768574128992602,0.7831993670615292,0.7539488909236749
2,0.6150862004654517,0.6379259024213652,0.5922464985095383
3,0.5038445685207973,0.5316379862303512,0.4760511508112434
4,0.41920017364328716,0.45007781199615127,0.38832253529042304
5,0.3526421131443305,0.38537955216752073,0.3199046741211403
6,0.29915576907578095,0.33303083792415467,0.26528070022740724
7,0.2554495613945978,0.28987799332975694,0.22102112945943866
8,0.2193756116332871,0.25399697382213,0.18475424944444419
9,0.18913067926057722,0.22367338389625402,0.15458797462490043
10,0.16376974416739823,0.19800880152180225,0.1295306868129942
11,0.1422923595728723,0.1760675341870262,0.10851718495871843
12,0.12396219672219383,0.15731156792835882,0.09061282551602884
13,0.10819519956491015,0.14097545277347262,0.0754149463563477
14,0.09470410470948612,0.12684472117373446,0.06256348824523777
15,0.08304860665307683,0.11466103957167155,0.0514361737344821
16,0.07279971756997333,0.10380238273874583,0.04179705240120084
17,0.06389514971619133,0.09433378438604895,0.0334565150463337
18,0.05623772428277251,0.08625946677428034,0.026215981791264678
19,0.04953377393274523,0.07914875707934776,0.019918790786142705
20,0.043661675781147415,0.07287879891623343,0.014444552646061395
21,0.03843997204376083,0.06718189185311621,0.009698052234405445
22,0.03389828958884675,0.062197277974068446,0.005599301203625048
23,0.02984285934200941,0.05782193889240121,0.0018637797916176077
24,0.026377813495004586,0.05408039679775489,-0.0013247698077457244
25,0.02329241981498834,0.05078037709542916,-0.004195537465452481
26,0.0205492198998021,0.04777733202673991,-0.006678892227135701
27,0.018186991101441462,0.04509977965830994,-0.008725797455427012
28,0.016068602692094848,0.04273519617966842,-0.01059799079547873
29,0.014208056858390841,0.04074328939305227,-0.012327175676270587
30,0.012603320021998689,0.03905560888722359,-0.013848968843226214
31,0.011099789062791533,0.03748372746698361,-0.015284149341400545
32,0.009755276136686303,0.03597897103742552,-0.01646841876405291
33,0.008553987864894025,0.034674453381372435,-0.017566477651584388
34,0.007523168349239583,0.03358549271062929,-0.01853915601215013
35,0.00655629303073474,0.03254299617418551,-0.01943041011271603
36,0.005723517528984553,0.03166295241525208,-0.020215917357282967
37,0.0049914935522745035,0.030874639368916303,-0.020891652264367296
38,0.004341702322106093,0.0301260858931248,-0.02144268124891261


==> fig/data/gsmacf/acf_mala_inner_4_4.csv <==
x,y,upper,lower
1,0.7684525658639608,0.7831503998890761,0.7537547318388456
2,0.6149030376721247,0.6378450391605116,0.5919610361837379
3,0.5036228917632734,0.5316459249140331,0.4755998586125136
4,0.41890837085750454,0.4500675205908065,0.38774922112420257
5,0.3523185580694906,0.3854248264118401,0.31921228972714105
6,0.29885945533760117,0.33305815807321676,0.26466075260198557
7,0.255202976464198,0.2898537046162323,0.2205522483121637
8,0.21912327398451972,0.25387375672907597,0.18437279123996345
9,0.189013747567616,0.22353800080004965,0.15448949433518233
10,0.16370789559667043,0.19791206286045546,0.1295037283328854
11,0.14227680511159355,0.17599936776205938,0.10855424246112771
12,0.12389885942924754,0.15710807137915045,0.09068964747934465
13,0.10817391014380077,0.1407834269899639,0.07556439329763764
14,0.09467847741526976,0.12675284198717296,0.06260411284336655
15,0.0830443878834134,0.11455574077672012,0.05153303499010666
16,0.07297423894243892,0.10396771885555908,0.04198075902931875
17,0.06420583538478679,0.09469139311606893,0.033720277653504646
18,0.056561003595677575,0.08663157077816061,0.026490436413194547
19,0.04983214088509,0.07949038331168201,0.02017389845849799
20,0.04397471924436307,0.07326978637219891,0.014679652116527213
21,0.03878332438683842,0.06770417399535138,0.009862474778325473
22,0.034243902145671384,0.06272412525578815,0.005763679035554619
23,0.03016148219224609,0.05830663283074845,0.002016331553743724
24,0.026644624543429994,0.05448754370124223,-0.001198294614382242
25,0.023502614435586086,0.05108540107387877,-0.0040801722027065945
26,0.020741864381356064,0.04801098079308865,-0.006527252030376525
27,0.018332592414346753,0.04533920694838062,-0.008674022119687111
28,0.016242472489548784,0.04308071241587162,-0.010595767436774053
29,0.014327021124666488,0.04098281385562179,-0.012328771606288813
30,0.012643693006437156,0.03915452842284185,-0.01386714240996754
31,0.011198322059094696,0.03751928308066677,-0.015122638962477378
32,0.009913304175383848,0.035986792663907405,-0.01616018431313971
33,0.008813779636521543,0.03475679718859448,-0.017129237915551397
34,0.007828520043379448,0.03367919464310132,-0.01802215455634242
35,0.006910130838770398,0.03269588940899831,-0.018875627731457515
36,0.006096938264373657,0.031822401510771516,-0.0196285249820242
37,0.005268080204784411,0.030839944245112758,-0.02030378383554393
38,0.004547486801794245,0.029991351632735364,-0.020896378029146873


==> fig/data/gsmacf/acf_mala_outer_4_1.csv <==
x,y,upper,lower
1,0.8348405147581239,0.8503261385702205,0.8193548909460273
2,0.7143554359138495,0.7402120315113727,0.6884988403163264
3,0.6203851321790248,0.654108982097482,0.5866612822605676
4,0.544402675853285,0.5843719858256716,0.5044333658808983
5,0.4815254260048688,0.5265810092511101,0.43646984275862755
6,0.4286478956316644,0.47780926896565135,0.37948652229767743
7,0.3836086211622046,0.43608441007842724,0.331132832245982
8,0.34486076869510235,0.3999576356426656,0.2897639017475391
9,0.31130986793132287,0.368473508985158,0.2541462268774877
10,0.28200523239113096,0.34073276000768854,0.22327770477457337
11,0.2562699335140732,0.31611813370331265,0.19642173332483373
12,0.23351889604119147,0.29413065763343055,0.1729071344489524
13,0.21331065063759985,0.2743661790448439,0.15225512223035578
14,0.1953281429435283,0.25657855847113165,0.13407772741592497
15,0.17925659631282126,0.24044867765670402,0.11806451496893848
16,0.16482376476677202,0.2257306262835439,0.10391690325000014
17,0.1518102053959829,0.21229933073595847,0.09132108005600731
18,0.14003387882117183,0.19997709423758753,0.08009066340475612
19,0.12937657616771148,0.18866547230024008,0.07008768003518287
20,0.11969878096933889,0.1782404905461819,0.06115707139249587
21,0.11090073579033119,0.1686101953608585,0.05319127621980388
22,0.10285751824099058,0.1597033525167827,0.046011683965198474
23,0.09550409901087546,0.15146091189187322,0.03954728612987772
24,0.08875421492228011,0.14380307241451573,0.03370535743004449
25,0.08258279485267599,0.1367046644720323,0.02846092523331966
26,0.07690621188212211,0.13008331636388384,0.023729107400360383
27,0.07169541798903784,0.1239376037817993,0.019453232196276364
28,0.06687820749752184,0.11819148668555877,0.015564928309484902
29,0.0624367452324676,0.11284535716263716,0.012028133302298037
30,0.05833075409555785,0.10784997020763751,0.008811537983478196
31,0.05452599044753115,0.10314914766856687,0.005902833226495437
32,0.05098587876096693,0.09874819155657893,0.0032235659653549117
33,0.04770471065762575,0.09463926236616052,0.0007701589490909724
34,0.04469464206729657,0.09081734268063782,-0.0014280585460446846
35,0.04189163909280528,0.08723985688069913,-0.003456578695088579
36,0.03931330607395649,0.08391841496728514,-0.005291802819372159
37,0.03692528281456502,0.08081328128605239,-0.006962715656922337
38,0.034669791753500386,0.07787644670318646,-0.008536863196185684


==> fig/data/gsmacf/acf_mala_outer_4_2.csv <==
x,y,upper,lower
1,0.832458366076632,0.8472946844917848,0.8176220476614793
2,0.7104010196013931,0.73507017511067,0.6857318640921163
3,0.6153601458600494,0.6474552772280341,0.5832650144920647
4,0.5386566077703433,0.5766514803694195,0.5006617351712671
5,0.47525105593177125,0.5180437508130131,0.4324583610505293
6,0.4220090946271933,0.4686878745983996,0.37533031465598704
7,0.3767822705318288,0.4265997206534635,0.32696482041019403
8,0.3379824936811879,0.39028047423474244,0.2856845131276333
9,0.3043877674279375,0.35863343732726494,0.25014209752861005
10,0.2751140798509669,0.3308244942226029,0.21940366547933096
11,0.24944555695990833,0.30621115989180603,0.19267995402801066
12,0.22679112262836804,0.2842211640609705,0.1693610811957656
13,0.20671360294843405,0.264482134213479,0.1489450716833891
14,0.18888092248598856,0.24675530900813575,0.13100653596384138
15,0.17296726222359995,0.23071762027910486,0.11521690416809505
16,0.15868946943547382,0.21612187892902301,0.10125705994192463
17,0.14585593995455415,0.2027996611133266,0.0889122187957817
18,0.13430315951708963,0.19063895222856916,0.07796736680561009
19,0.12386637637766044,0.1795151131480875,0.06821763960723339
20,0.11439077738215526,0.16926356715298063,0.0595179876113299
21,0.10580843076054261,0.15983202066004698,0.051784840861038225
22,0.09798044000131917,0.15111689582203788,0.04484398418060045
23,0.09085195330428977,0.14307859684074908,0.03862530976783045
24,0.08430317234407463,0.13559893536127104,0.0330074093268782
25,0.07834153663013235,0.1286963379334073,0.027986735326857415
26,0.07284321329000243,0.12223908605762976,0.023447340522375106
27,0.06779696026833006,0.11626108593457754,0.01933283460208258
28,0.06317744747475487,0.11072483518647232,0.015630059763037427
29,0.058883196453088295,0.10552519563914961,0.012241197267026986
30,0.05495527492604942,0.1007161979098049,0.009194351942293934
31,0.05130760820040782,0.09624167705839495,0.0063735393424206865
32,0.04790728625365929,0.09202764024997731,0.003786932257341266
33,0.0447450689569455,0.0880707026097936,0.0014194353040974036
34,0.04182393793365288,0.08438532173034574,-0.000737445863039983
35,0.03909791320880626,0.08094552754958384,-0.002749701131971323
36,0.03656643890324529,0.07773926249352253,-0.004606384687031943
37,0.034220963748768554,0.07476052440046269,-0.00631859690292557
38,0.032044658418289025,0.07196059396959413,-0.00787127713301608


==> fig/data/gsmacf/acf_mala_outer_4_3.csv <==
x,y,upper,lower
1,0.8315414405294347,0.8460692793829673,0.8170136016759021
2,0.708900914444072,0.7329927274819662,0.6848091014061778
3,0.6134584797507034,0.6447854080236957,0.5821315514777112
4,0.5364827648682555,0.5735993767155172,0.49936615302099385
5,0.4729133456091302,0.5147246794755324,0.431102011742728
6,0.4195164034366914,0.4651307902691832,0.3739020166041996
7,0.37413511044028763,0.42284913878881614,0.32542108209175913
8,0.3351943096784379,0.38638770941260264,0.2840009099442731
9,0.3015210088638571,0.3546360795307945,0.24840593819691967
10,0.2722484195851294,0.326790558158267,0.2177062810119918
11,0.2466094678544224,0.30217135882250823,0.19104757688633656
12,0.2240013205148761,0.28023259911593906,0.16777004191381312
13,0.20398151465295877,0.26056651734030867,0.14739651196560888
14,0.18621483846360615,0.2429067683141348,0.1295229086130775
15,0.17037190409342562,0.22695131868012444,0.1137924895067268
16,0.1561789738474956,0.21243821766169946,0.09991973003329176
17,0.14345880293733623,0.19924770904646244,0.08766989682821003
18,0.13199866889890324,0.1872026264753356,0.0767947113224709
19,0.12165227339841414,0.17618325087631737,0.06712129592051091
20,0.1122662748618261,0.1660480913259684,0.05848445839768379
21,0.10375507961171675,0.15669917693588914,0.05081098228754437
22,0.09598806606049436,0.14805404553847226,0.043922086582516444
23,0.08892538793831112,0.1400960418717377,0.037754734004884535
24,0.0824783596949414,0.13272815867404267,0.03222856071584013
25,0.07656814171546307,0.12589633155699992,0.027239951873926208
26,0.07113648343709711,0.11950799190770539,0.02276497496648882
27,0.06618984773053832,0.11361014182245455,0.018769553638622094
28,0.06161975530493267,0.10811461617798315,0.015124894431882176
29,0.05741074312116495,0.10301978884900415,0.011801697393325754
30,0.053547253121107044,0.09831204012037285,0.008782466121841234
31,0.04994230930326009,0.09389005821550393,0.005994560391016243
32,0.046608165969147214,0.0897596781367674,0.0034566538015270293
33,0.043533401460473214,0.08589767654589309,0.001169126375053349
34,0.0406725492635531,0.08230095453102346,-0.0009558560039172673
35,0.03801076776592716,0.07894864502672808,-0.0029271094948737503
36,0.03556572164672154,0.07584256972958264,-0.004711126436139572
37,0.033294300869218904,0.07292823896889435,-0.006339637230456538
38,0.0311733090709993,0.07021156666182232,-0.00786494851982373


==> fig/data/gsmacf/acf_mala_outer_4_4.csv <==
x,y,upper,lower
1,0.8312199877718424,0.8455444159512358,0.816895559592449
2,0.7083335094109289,0.7321302557704544,0.6845367630514033
3,0.612710874844728,0.6436748802806268,0.5817468694088291
4,0.5355765971269036,0.572241283572586,0.4989119106812213
5,0.47187319423559976,0.5132167434628578,0.4305296450083417
6,0.4184401849202928,0.463555598123867,0.3733247717167186
7,0.37308299872549766,0.42124748316171756,0.32491851428927776
8,0.33413724070170797,0.38473111582188396,0.283543365581532
9,0.3004723398157129,0.35296423142146993,0.24798044820995588
10,0.27118873269771676,0.32511216623110645,0.2172652991643271
11,0.24556585982270485,0.3005168968012651,0.1906148228441446
12,0.2229871087943355,0.27858757254643557,0.16738664504223544
13,0.2030131588320599,0.2589699543037901,0.14705636336032968
14,0.18528107663529478,0.2413478670190509,0.12921428625153866
15,0.16947782777500733,0.22542076835722633,0.11353488719278834
16,0.1553399418554578,0.21095561940710536,0.09972426430381023
17,0.142643559692371,0.197787055478481,0.087500063906261
18,0.13120272444485997,0.18575569295541494,0.07664975593430502
19,0.12085664601285961,0.17473411539298214,0.06697917663273709
20,0.11148676177059552,0.16458035237308893,0.058393171168102116
21,0.10299310977886451,0.155215319966958,0.05077089959077102
22,0.09527900170435838,0.14657999062679455,0.0439780127819222
23,0.08825808575344346,0.13860815713588964,0.03790801437099729
24,0.08181954077598376,0.13121844324640625,0.03242063830556127
25,0.07594653668677631,0.12438992917151354,0.027503144202039094
26,0.0705390735666901,0.11803269662033913,0.02304545051304107
27,0.06556937726880016,0.11213142417044228,0.019007330367158036
28,0.06100181039465751,0.10668383568957443,0.015319785099740586
29,0.056773227322182374,0.10159558725842906,0.01195086738593569
30,0.0529104976727668,0.0969004698129462,0.008920525532587396
31,0.04934720913657425,0.09250961360716123,0.0061848046659872605
32,0.04601670306940506,0.08839077806117718,0.0036426280776329367
33,0.0429546691158096,0.08457933943205583,0.0013299987995633727
34,0.04012358607235105,0.08103912914129163,-0.0007919569965895226
35,0.03748792976612172,0.0777199378168539,-0.002744078284610471
36,0.03505610637303181,0.07463171296627621,-0.004519500220212601
37,0.03277863656710305,0.07172876972081837,-0.006171496586612264
38,0.030660722023543262,0.06901322658318286,-0.007691782536096332


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_1_1.csv <==
x,y
0,-0.03690395047843713
1,-1.7073978442258835
2,-1.5819796776200579
3,-1.9882586303752061
4,-1.7541893985376178
5,-1.660741042859026
6,-1.5956999407268548
7,-1.7853969031554817
8,-1.7639947927114337
9,-1.6118878915351524
10,-1.94343265577932
11,-1.8935471558005186
12,-1.715213785355645
13,-1.8616840378322728
14,-1.6433095762947312
15,-1.5180480560018697
16,-2.0221669342902073
17,-1.7743292058759104
18,-1.7678003071724748
19,-1.4876588546044152
20,-1.932126933730589
21,-1.6787684831345286
22,-1.6984672228773778
23,-1.9224180442800098
24,-1.7082320621577114
25,-1.703956728064578
26,-1.935995822419948
27,-1.9072354733284684
28,-1.8339062286001862
29,-1.7579588068707197
30,-1.7067089307513281
31,-1.884041444760417
32,-1.9268161409099334
33,-1.8936937044817828
34,-1.631928716286214
35,-1.6514912859695152
36,-1.7851915512880852
37,-1.5604616774345266
38,-1.7543809621572581
39,-1.9181092214978241
40,-1.6490001396726317
41,-1.7808387218475514
42,-1.8621025179264472
43,-1.6918147639631314
44,-1.7105987175153177
45,-1.6936232109468863
46,-1.8167611287229164
47,-1.5602036713672653
48,-2.0076740973361753
49,-1.9400323331707754
50,-1.860011768715233
51,-1.6904758433354343
52,-2.0481478069337182
53,-1.7886340032238877
54,-1.9805555233191545
55,-1.9955237932601038
56,-1.9034945229646998
57,-1.5917121390926998
58,-1.8291811356802365
59,-1.8042921087111656
60,-1.8675397712828257
61,-1.7149685563115806
62,-1.78365161338688
63,-1.6334929017798656
64,-1.560962678692267
65,-1.8602777359580696
66,-1.5090314971283612
67,-1.6393896131432564
68,-1.575551574137721
69,-1.756717764334862
70,-1.882066188721823
71,-1.7114322458719644
72,-1.7590828544034907
73,-1.5391897872721652
74,-1.8420991236498443
75,-1.8181612116754151
76,-1.5725125479614122
77,-1.7300480393473552
78,-1.8129981980392758
79,-1.4571135951659242
80,-1.895353690902849


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_1_2.csv <==
x,y
0,-0.03690395047843713
1,-0.009649322991295456
2,-0.6898334602168894
3,-1.3160387740074035
4,-1.649410096169832
5,-1.6429358642511376
6,-1.5927611558810166
7,-1.7849096397130932
8,-1.7640250631641936
9,-1.6118878915351524
10,-1.94343265577932
11,-1.8935471558005186
12,-1.715213785355645
13,-1.8616840378322728
14,-1.6433095762947312
15,-1.5180480560018697
16,-2.0221669342902073
17,-1.7743292058759104
18,-1.7678003071724748
19,-1.4876588546044152
20,-1.932126933730589
21,-1.6787684831345286
22,-1.6984672228773778
23,-1.9224180442800098
24,-1.7082320621577114
25,-1.703956728064578
26,-1.935995822419948
27,-1.9072354733284684
28,-1.8339062286001862
29,-1.7579588068707197
30,-1.7067089307513281
31,-1.884041444760417
32,-1.9268161409099334
33,-1.8936937044817828
34,-1.631928716286214
35,-1.6514912859695152
36,-1.7851915512880852
37,-1.5604616774345266
38,-1.7543809621572581
39,-1.9181092214978241
40,-1.6490001396726317
41,-1.7808387218475514
42,-1.8621025179264472
43,-1.6918147639631314
44,-1.7105987175153177
45,-1.6936232109468863
46,-1.8167611287229164
47,-1.5602036713672653
48,-2.0076740973361753
49,-1.9400323331707754
50,-1.860011768715233
51,-1.6904758433354343
52,-2.0481478069337182
53,-1.7886340032238877
54,-1.9805555233191545
55,-1.9955237932601038
56,-1.9034945229646998
57,-1.5917121390926998
58,-1.8291811356802365
59,-1.8042921087111656
60,-1.8675397712828257
61,-1.7149685563115806
62,-1.78365161338688
63,-1.6334929017798656
64,-1.560962678692267
65,-1.8602777359580696
66,-1.5090314971283612
67,-1.6393896131432564
68,-1.575551574137721
69,-1.756717764334862
70,-1.882066188721823
71,-1.7114322458719644
72,-1.7590828544034907
73,-1.5391897872721652
74,-1.8420991236498443
75,-1.8181612116754151
76,-1.5725125479614122
77,-1.7300480393473552
78,-1.8129981980392758
79,-1.4571135951659242
80,-1.895353690902849


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_1_3.csv <==
x,y
0,-0.03690395047843713
1,0.4123368374597659
2,-0.1960248267338853
3,-0.8233399530555947
4,-1.3875531186894696
5,-1.5886642889899354
6,-1.5820543996641152
7,-1.7831699152812375
8,-1.7638668199762069
9,-1.611895000054995
10,-1.9434174042721146
11,-1.893560752756404
12,-1.715213785355645
13,-1.8616840378322728
14,-1.6433095762947312
15,-1.5180480560018697
16,-2.0221669342902073
17,-1.7743292058759104
18,-1.7678003071724748
19,-1.4876588546044152
20,-1.932126933730589
21,-1.6787684831345286
22,-1.6984672228773778
23,-1.9224180442800098
24,-1.7082320621577114
25,-1.703956728064578
26,-1.935995822419948
27,-1.9072354733284684
28,-1.8339062286001862
29,-1.7579588068707197
30,-1.7067089307513281
31,-1.884041444760417
32,-1.9268161409099334
33,-1.8936937044817828
34,-1.631928716286214
35,-1.6514912859695152
36,-1.7851915512880852
37,-1.5604616774345266
38,-1.7543809621572581
39,-1.9181092214978241
40,-1.6490001396726317
41,-1.7808387218475514
42,-1.8621025179264472
43,-1.6918147639631314
44,-1.7105987175153177
45,-1.6936232109468863
46,-1.8167611287229164
47,-1.5602036713672653
48,-2.0076740973361753
49,-1.9400323331707754
50,-1.860011768715233
51,-1.6904758433354343
52,-2.0481478069337182
53,-1.7886340032238877
54,-1.9805555233191545
55,-1.9955237932601038
56,-1.9034945229646998
57,-1.5917121390926998
58,-1.8291811356802365
59,-1.8042921087111656
60,-1.8675397712828257
61,-1.7149685563115806
62,-1.78365161338688
63,-1.6334929017798656
64,-1.560962678692267
65,-1.8602777359580696
66,-1.5090314971283612
67,-1.6393896131432564
68,-1.575551574137721
69,-1.756717764334862
70,-1.882066188721823
71,-1.7114322458719644
72,-1.7590828544034907
73,-1.5391897872721652
74,-1.8420991236498443
75,-1.8181612116754151
76,-1.5725125479614122
77,-1.7300480393473552
78,-1.8129981980392758
79,-1.4571135951659242
80,-1.895353690902849


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_1_4.csv <==
x,y
0,-0.03690395047843713
1,0.6251045503598376
2,0.053220797799236594
3,-0.5522773605772738
4,-1.1509934022782333
5,-1.505577819775141
6,-1.563523693394281
7,-1.780555646217641
8,-1.7637566301887684
9,-1.611895000054995
10,-1.943433200741685
11,-1.893560752756404
12,-1.715213785355645
13,-1.8616840378322728
14,-1.6433095762947312
15,-1.5180480560018697
16,-2.0221669342902073
17,-1.7743292058759104
18,-1.7678003071724748
19,-1.4876588546044152
20,-1.932126933730589
21,-1.6787684831345286
22,-1.6984672228773778
23,-1.9224180442800098
24,-1.7082320621577114
25,-1.703956728064578
26,-1.935995822419948
27,-1.9072354733284684
28,-1.8339062286001862
29,-1.7579588068707197
30,-1.7067089307513281
31,-1.884041444760417
32,-1.9268161409099334
33,-1.8936937044817828
34,-1.631928716286214
35,-1.6514912859695152
36,-1.7851915512880852
37,-1.5604616774345266
38,-1.7543809621572581
39,-1.9181092214978241
40,-1.6490001396726317
41,-1.7808387218475514
42,-1.8621025179264472
43,-1.6918147639631314
44,-1.7105987175153177
45,-1.6936232109468863
46,-1.8167611287229164
47,-1.5602036713672653
48,-2.0076740973361753
49,-1.9400323331707754
50,-1.860011768715233
51,-1.6904758433354343
52,-2.0481478069337182
53,-1.7886340032238877
54,-1.9805555233191545
55,-1.9955237932601038
56,-1.9034945229646998
57,-1.5917121390926998
58,-1.8291811356802365
59,-1.8042921087111656
60,-1.8675397712828257
61,-1.7149685563115806
62,-1.78365161338688
63,-1.6334929017798656
64,-1.560962678692267
65,-1.8602777359580696
66,-1.5090314971283612
67,-1.6393896131432564
68,-1.575551574137721
69,-1.756717764334862
70,-1.882066188721823
71,-1.7114322458719644
72,-1.7590828544034907
73,-1.5391897872721652
74,-1.8420991236498443
75,-1.8181612116754151
76,-1.5725125479614122
77,-1.7300480393473552
78,-1.8129981980392758
79,-1.4571135951659242
80,-1.895353690902849


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_2_1.csv <==
x,y
0,-0.4649500837926014
1,-1.7122158289090517
2,-2.1292336712599114
3,-2.2156704669449394
4,-2.339203581113027
5,-2.037936195952107
6,-2.311699257362594
7,-2.3069108220828367
8,-2.09040442895103
9,-2.4641222289054503
10,-2.2648007224911613
11,-2.2578466131180934
12,-2.3622000612728256
13,-2.1628692811544368
14,-2.25503236036799
15,-2.473295852004272
16,-2.4799749382702143
17,-2.1855100861809733
18,-2.356055432758454
19,-1.979724075332492
20,-2.235950851273719
21,-2.3105140107204187
22,-2.122274203900099
23,-2.379783885726309
24,-2.1611026308166976
25,-2.0923969710278865
26,-2.3133929118775587
27,-2.1691340752333534
28,-2.301691020636635
29,-2.482112829947996
30,-2.294052169497772
31,-2.277546925104097
32,-2.3282008230592734
33,-2.3387794006724136
34,-2.025420948173202
35,-2.4369275853108556
36,-2.41356876172418
37,-2.183910181302723
38,-2.1915458261598366
39,-2.389253107317247
40,-2.4769021334743275
41,-2.320309319360964
42,-2.2578509802724973
43,-2.126536030929761
44,-2.279069234771165
45,-2.391152087772674
46,-2.389510046598751
47,-2.142147082001569
48,-2.451787186924492
49,-2.2482280897881526
50,-2.0646513897222594
51,-2.133966014511572
52,-2.347283077681416
53,-2.4441631386993086
54,-2.263648898959093
55,-2.152032239712833
56,-2.180469073119662
57,-2.417006792678588
58,-2.169042516675716
59,-2.2563064064529024
60,-2.4068686097719234
61,-2.255264718996975
62,-2.40817060436843
63,-2.016500874487769
64,-2.200480948889995
65,-2.245361983367786
66,-2.294540315870274
67,-2.403637705010112
68,-2.295913234265798
69,-2.3329127994636294
70,-2.4680117121603447
71,-2.1336464191480835
72,-2.273847746723199
73,-2.167910093478256
74,-2.475240578854348
75,-2.355474706111007
76,-2.3095930162723812
77,-2.3301008409242208
78,-2.416431909948254
79,-1.9949475745307947
80,-2.3238062057193836


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_2_2.csv <==
x,y
0,-0.4649500837926014
1,-0.3774546015837983
2,-1.6619797836558168
3,-2.2449050851643957
4,-2.338754732323411
5,-2.037917236994709
6,-2.311699257362594
7,-2.3069108220828367
8,-2.09040442895103
9,-2.4641222289054503
10,-2.2648007224911613
11,-2.2578466131180934
12,-2.3622000612728256
13,-2.1628692811544368
14,-2.25503236036799
15,-2.473295852004272
16,-2.4799749382702143
17,-2.1855100861809733
18,-2.356055432758454
19,-1.979724075332492
20,-2.235950851273719
21,-2.3105140107204187
22,-2.122274203900099
23,-2.379783885726309
24,-2.1611026308166976
25,-2.0923969710278865
26,-2.3133929118775587
27,-2.1691340752333534
28,-2.301691020636635
29,-2.482112829947996
30,-2.294052169497772
31,-2.277546925104097
32,-2.3282008230592734
33,-2.3387794006724136
34,-2.025420948173202
35,-2.4369275853108556
36,-2.41356876172418
37,-2.183910181302723
38,-2.1915458261598366
39,-2.389253107317247
40,-2.4769021334743275
41,-2.320309319360964
42,-2.2578509802724973
43,-2.126536030929761
44,-2.279069234771165
45,-2.391152087772674
46,-2.389510046598751
47,-2.142147082001569
48,-2.451787186924492
49,-2.2482280897881526
50,-2.0646513897222594
51,-2.133966014511572
52,-2.347283077681416
53,-2.4441631386993086
54,-2.263648898959093
55,-2.152032239712833
56,-2.180469073119662
57,-2.417006792678588
58,-2.169042516675716
59,-2.2563064064529024
60,-2.4068686097719234
61,-2.255264718996975
62,-2.40817060436843
63,-2.016500874487769
64,-2.200480948889995
65,-2.245361983367786
66,-2.294540315870274
67,-2.403637705010112
68,-2.295913234265798
69,-2.3329127994636294
70,-2.4680117121603447
71,-2.1336464191480835
72,-2.273847746723199
73,-2.167910093478256
74,-2.475240578854348
75,-2.355474706111007
76,-2.3095930162723812
77,-2.3301008409242208
78,-2.416431909948254
79,-1.9949475745307947
80,-2.3238062057193836


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_2_3.csv <==
x,y
0,-0.4649500837926014
1,0.027953914168419622
2,-1.1678747847318347
3,-2.3306328670926963
4,-2.3378372892098125
5,-2.037974116350022
6,-2.311699257362594
7,-2.3069108220828367
8,-2.09040442895103
9,-2.4641222289054503
10,-2.2648007224911613
11,-2.2578466131180934
12,-2.3622000612728256
13,-2.1628692811544368
14,-2.25503236036799
15,-2.473295852004272
16,-2.4799749382702143
17,-2.1855100861809733
18,-2.356055432758454
19,-1.979724075332492
20,-2.235950851273719
21,-2.3105140107204187
22,-2.122274203900099
23,-2.379783885726309
24,-2.1611026308166976
25,-2.0923969710278865
26,-2.3133929118775587
27,-2.1691340752333534
28,-2.301691020636635
29,-2.482112829947996
30,-2.294052169497772
31,-2.277546925104097
32,-2.3282008230592734
33,-2.3387794006724136
34,-2.025420948173202
35,-2.4369275853108556
36,-2.41356876172418
37,-2.183910181302723
38,-2.1915458261598366
39,-2.389253107317247
40,-2.4769021334743275
41,-2.320309319360964
42,-2.2578509802724973
43,-2.126536030929761
44,-2.279069234771165
45,-2.391152087772674
46,-2.389510046598751
47,-2.142147082001569
48,-2.451787186924492
49,-2.2482280897881526
50,-2.0646513897222594
51,-2.133966014511572
52,-2.347283077681416
53,-2.4441631386993086
54,-2.263648898959093
55,-2.152032239712833
56,-2.180469073119662
57,-2.417006792678588
58,-2.169042516675716
59,-2.2563064064529024
60,-2.4068686097719234
61,-2.255264718996975
62,-2.40817060436843
63,-2.016500874487769
64,-2.200480948889995
65,-2.245361983367786
66,-2.294540315870274
67,-2.403637705010112
68,-2.295913234265798
69,-2.3329127994636294
70,-2.4680117121603447
71,-2.1336464191480835
72,-2.273847746723199
73,-2.167910093478256
74,-2.475240578854348
75,-2.355474706111007
76,-2.3095930162723812
77,-2.3301008409242208
78,-2.416431909948254
79,-1.9949475745307947
80,-2.3238062057193836


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_2_4.csv <==
x,y
0,-0.4649500837926014
1,0.23996211983475357
2,-0.8863448049282404
3,-2.346581294187459
4,-2.3350903925681523
5,-2.0379361959521067
6,-2.311699257362594
7,-2.3069460442575753
8,-2.09040442895103
9,-2.4641222289054503
10,-2.2648007224911613
11,-2.2578466131180934
12,-2.3622000612728256
13,-2.1628692811544368
14,-2.25503236036799
15,-2.473295852004272
16,-2.4799749382702143
17,-2.1855100861809733
18,-2.356055432758454
19,-1.979724075332492
20,-2.235950851273719
21,-2.3105140107204187
22,-2.122274203900099
23,-2.379783885726309
24,-2.1611026308166976
25,-2.0923969710278865
26,-2.3133929118775587
27,-2.1691340752333534
28,-2.301691020636635
29,-2.482112829947996
30,-2.294052169497772
31,-2.277546925104097
32,-2.3282008230592734
33,-2.3387794006724136
34,-2.025420948173202
35,-2.4369275853108556
36,-2.41356876172418
37,-2.183910181302723
38,-2.1915458261598366
39,-2.389253107317247
40,-2.4769021334743275
41,-2.320309319360964
42,-2.2578509802724973
43,-2.126536030929761
44,-2.279069234771165
45,-2.391152087772674
46,-2.389510046598751
47,-2.142147082001569
48,-2.451787186924492
49,-2.2482280897881526
50,-2.0646513897222594
51,-2.133966014511572
52,-2.347283077681416
53,-2.4441631386993086
54,-2.263648898959093
55,-2.152032239712833
56,-2.180469073119662
57,-2.417006792678588
58,-2.169042516675716
59,-2.2563064064529024
60,-2.4068686097719234
61,-2.255264718996975
62,-2.40817060436843
63,-2.016500874487769
64,-2.200480948889995
65,-2.245361983367786
66,-2.294540315870274
67,-2.403637705010112
68,-2.295913234265798
69,-2.3329127994636294
70,-2.4680117121603447
71,-2.1336464191480835
72,-2.273847746723199
73,-2.167910093478256
74,-2.475240578854348
75,-2.355474706111007
76,-2.3095930162723812
77,-2.3301008409242208
78,-2.416431909948254
79,-1.9949475745307947
80,-2.3238062057193836


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_3_1.csv <==
x,y
0,-0.12692703329273317
1,-1.3151698417122155
2,-2.132444792142001
3,-2.4201071816931363
4,-2.125346012280957
5,-1.901830394689126
6,-2.2039564768653275
7,-2.2425372894852234
8,-2.2097688626441627
9,-2.050124345982501
10,-2.2441135818481395
11,-2.001476606184657
12,-2.287158808329924
13,-1.9628497170671937
14,-2.3761741111746444
15,-2.3756733092669964
16,-2.26276567348179
17,-2.291271927358322
18,-2.160678475797541
19,-2.0022500078125707
20,-2.135263652652262
21,-2.064855622070616
22,-2.3950567051939022
23,-2.1960137460372815
24,-2.227777202152532
25,-1.9990944517766487
26,-2.264516600307398
27,-2.165499436837496
28,-2.1496715154773303
29,-2.2392029726044744
30,-2.1470000540853618
31,-2.114487288476053
32,-2.2637697964870087
33,-2.3063960885371033
34,-2.1357896262804568
35,-2.316944602588025
36,-2.0949038489167786
37,-2.1793504102306027
38,-2.2024256710769645
39,-2.269748285442922
40,-2.014964257130457
41,-1.9295946764633982
42,-2.07176505558306
43,-2.0855594265970634
44,-2.15305408330202
45,-2.2847205073781653
46,-2.238778771432586
47,-2.1705029872251833
48,-2.1920386752825918
49,-1.9735721771341435
50,-1.9244442940869064
51,-2.1815913210106928
52,-2.1891865846971696
53,-2.414600829063822
54,-2.219770101313309
55,-2.0525203676849912
56,-2.0220180592866814
57,-2.1077676142416686
58,-2.4425142079460374
59,-2.2691309754913513
60,-2.2189818944803155
61,-1.9150487067019162
62,-2.237322287780998
63,-1.9616153322541614
64,-2.0485008565342424
65,-2.05381561543461
66,-2.4393850454242005
67,-2.376078277134714
68,-2.2923662299223335
69,-2.024795890994144
70,-2.303757815519308
71,-2.0547924481907804
72,-1.9474067533550357
73,-2.0193428186278175
74,-2.2769739643868037
75,-2.156666882407814
76,-2.2231788575284415
77,-2.062245328767121
78,-2.1121103205088305
79,-1.8130444719301724
80,-2.21159575016409


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_3_2.csv <==
x,y
0,-0.12692703329273317
1,-1.315170739136946
2,-2.132444792142001
3,-2.420084328152511
4,-2.1253286228121797
5,-1.9018269300627662
6,-2.20394258350598
7,-2.2425372894852234
8,-2.2097759030894166
9,-2.050124345982501
10,-2.244098342594383
11,-2.001472248034695
12,-2.2871419812741838
13,-1.9628497170671937
14,-2.3761680729166526
15,-2.3756733092669964
16,-2.262797491220899
17,-2.291271927358322
18,-2.1606721879344817
19,-2.0022456418946395
20,-2.1352577221915885
21,-2.064860665034832
22,-2.395078278923478
23,-2.1960137460372815
24,-2.227777202152532
25,-1.9990987861304816
26,-2.264516600307398
27,-2.165499436837496
28,-2.1496653849731464
29,-2.2392029726044744
30,-2.1469939611755375
31,-2.114487288476053
32,-2.2637618240049027
33,-2.3063960885371033
34,-2.1357896262804568
35,-2.3169536136681432
36,-2.0949038489167786
37,-2.1793635387186483
38,-2.202432593479905
39,-2.269748285442922
40,-2.01495526593373
41,-1.9295909831124862
42,-2.071762323651856
43,-2.085554137463612
44,-2.153047904863393
45,-2.284728874044194
46,-2.238778771432586
47,-2.1705029872251833
48,-2.1920386752825918
49,-1.9735640032998558
50,-1.9244479439272044
51,-2.1815913210106928
52,-2.1891865846971696
53,-2.4145895461068876
54,-2.219770101313309
55,-2.0525203676849912
56,-2.0220180592866814
57,-2.1077676142416686
58,-2.4425142079460374
59,-2.2691309754913513
60,-2.218989085876794
61,-1.9150487067019162
62,-2.237322287780998
63,-1.9616153322541614
64,-2.0485008565342424
65,-2.0538303647542557
66,-2.4393850454242005
67,-2.3760782771347135
68,-2.2923662299223335
69,-2.024782095476822
70,-2.303757815519308
71,-2.054797375645645
72,-1.9474106013670585
73,-2.019342818627818
74,-2.2769739643868037
75,-2.156666882407814
76,-2.2231788575284415
77,-2.0622403160803757
78,-2.1121103205088305
79,-1.8130472959882695
80,-2.21158868015523


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_3_3.csv <==
x,y
0,-0.12692703329273317
1,-1.3151734314222645
2,-2.132444792142001
3,-2.420084328152511
4,-2.125322826477314
5,-1.901830394689126
6,-2.20394258350598
7,-2.242529697397171
8,-2.2097688626441627
9,-2.050119471262767
10,-2.244098342594383
11,-2.001476606184657
12,-2.2871335679907983
13,-1.9628497170671937
14,-2.3761741111746444
15,-2.3756733092669964
16,-2.2627736276980324
17,-2.291271927358322
18,-2.1606721879344817
19,-2.0022500078125707
20,-2.135263652652262
21,-2.064855622070616
22,-2.395078278923478
23,-2.1960137460372815
24,-2.2277918793210034
25,-1.9990944517766485
26,-2.264524586657348
27,-2.1655057949814838
28,-2.1496653849731464
29,-2.239187904688934
30,-2.1470000540853618
31,-2.114487288476053
32,-2.2637697964870087
33,-2.3063960885371033
34,-2.1357896262804568
35,-2.3169536136681432
36,-2.0949038489167786
37,-2.1793504102306027
38,-2.2024256710769645
39,-2.269748285442922
40,-2.01495526593373
41,-1.9295909831124862
42,-2.0717571999068896
43,-2.085554137463612
44,-2.15305408330202
45,-2.2847205073781653
46,-2.238778771432586
47,-2.1705029872251833
48,-2.1920386752825918
49,-1.9735721771341435
50,-1.9244479439272044
51,-2.1815913210106928
52,-2.1891865846971696
53,-2.414600829063822
54,-2.219770101313309
55,-2.0525203676849912
56,-2.022022628569995
57,-2.1077731809458156
58,-2.4425142079460374
59,-2.2691309754913513
60,-2.2189962773923555
61,-1.9150487067019162
62,-2.2373297893788995
63,-1.9616153322541614
64,-2.048505713119618
65,-2.0538205318188356
66,-2.439396991321075
67,-2.376078277134714
68,-2.2923577148230656
69,-2.0247958909941444
70,-2.303757815519308
71,-2.0547924481907804
72,-1.9474144494131762
73,-2.0193382774522672
74,-2.2769739643868037
75,-2.156666882407814
76,-2.223186118759073
77,-2.062245328767121
78,-2.112115943156558
79,-1.8130501200647307
80,-2.21159575016409


==> fig/data/init-wasserstein/initialization_wasserstein_gibbs_3_4.csv <==
x,y
0,-0.12692703329273317
1,-1.3151725339919706
2,-2.1324447921420004
3,-2.420084328152511
4,-2.1253286228121797
5,-1.9018338593431254
6,-2.2039634237116763
7,-2.2425372894852234
8,-2.2097618223130415
9,-2.050124345982501
10,-2.2441059621544186
11,-2.001476606184657
12,-2.2871419812741838
13,-1.962845729798835
14,-2.3761680729166526
15,-2.375662993633722
16,-2.262781582059961
17,-2.291271927358322
18,-2.1606721879344817
19,-2.0022500078125707
20,-2.135263652652262
21,-2.064860665034832
22,-2.39508906619016
23,-2.1960137460372815
24,-2.2277698637543
25,-1.999090117466073
26,-2.2645086141043085
27,-2.165499436837496
28,-2.1496678919991368
29,-2.2392029726044744
30,-2.1469939611755375
31,-2.114487288476053
32,-2.2637697964870087
33,-2.3063960885371033
34,-2.1357896262804568
35,-2.316944602588025
36,-2.0949038489167786
37,-2.1793635387186483
38,-2.202432593479905
39,-2.269748285442922
40,-2.0149642571304573
41,-1.9295946764633982
42,-2.0717599318058624
43,-2.0855594265970634
44,-2.1530417265126616
45,-2.2847205073781653
46,-2.238778771432586
47,-2.1705029872251833
48,-2.1920319165846287
49,-1.9735599164404007
50,-1.9244442940869064
51,-2.1815913210106928
52,-2.1891865846971696
53,-2.414600829063822
54,-2.219770101313309
55,-2.0525203676849912
56,-2.0220180592866814
57,-2.1077676142416686
58,-2.4425142079460374
59,-2.2691309754913513
60,-2.2189747032029157
61,-1.9150487067019162
62,-2.2373297893788995
63,-1.961611356302578
64,-2.0485008565342424
65,-2.0538205318188356
66,-2.4394089375465473
67,-2.3760679518780186
68,-2.2923662299223335
69,-2.024782095476822
70,-2.303757815519308
71,-2.0548023031564164
72,-1.9474106013670585
73,-2.0193428186278175
74,-2.2769657457914554
75,-2.156666882407814
76,-2.2231788575284415
77,-2.0622353034514873
78,-2.112115943156558
79,-1.8130472959882695
80,-2.21158868015523


==> fig/data/init-wasserstein/initialization_wasserstein_inner_gibbs_4_1.csv <==
x,y
0,-0.18313726787241746
1,-1.4086139633551868
2,-1.778945801662455
3,-1.894115747168736
4,-1.8341666858896104
5,-1.8567934150310614
6,-1.8246682828421183
7,-1.9551133660064994
8,-1.848714934225922
9,-2.2642656713654814
10,-2.0493373773575816
11,-2.1622295558112135
12,-1.8546469409121822
13,-2.0951790158235903
14,-1.9720515515447865
15,-2.3766737301433953
16,-2.163721807548034
17,-2.0696038110635304
18,-2.080210155967522
19,-1.8339764382943895
20,-2.0190256894486653
21,-1.8828239606591346
22,-1.9868818713153373
23,-1.8631913681758407
24,-1.7316493349540916
25,-2.1088270386363104
26,-1.969706310092177
27,-2.0932558550242844
28,-2.1117704899940293
29,-2.120493563818164
30,-1.7791755867373256
31,-2.170167322412375
32,-1.9900975558969363
33,-1.7617411371489695
34,-2.0275672565874365
35,-1.9989616898680946
36,-2.117681271911869
37,-1.7217667193432704
38,-1.7619535873303156
39,-1.899323428487503
40,-1.8931763341974273
41,-1.9245788142809086
42,-2.2713422906177434
43,-1.9998178625673566
44,-2.0423103296087834
45,-1.9122091966806576
46,-1.9813971449232128
47,-2.14489611173151
48,-1.9825596696988537
49,-1.92650637843445
50,-2.0542446888447636
51,-2.0421203822106686
52,-2.003207747568892
53,-1.9825581028093748
54,-1.9521052449948577
55,-1.8910695302310037
56,-1.72008548292771
57,-1.8991427562389356
58,-2.0299713885472634
59,-2.2176383548896323
60,-1.96444529097426
61,-2.0833527287215654
62,-1.6708950699998217
63,-2.038478024793113
64,-2.0737675149502977
65,-2.101525351001514
66,-2.1739962309215093
67,-2.1533516592706414
68,-2.0370349642457612
69,-1.8904404147463487
70,-2.0823086550238354
71,-1.993312477026711
72,-1.8621814171986564
73,-1.941812302531112
74,-1.9599757916535818
75,-2.0312337580432898
76,-1.9410314208002373
77,-1.9397024265152911
78,-2.0673761841249054
79,-2.137665798039496
80,-2.223828963603714


==> fig/data/init-wasserstein/initialization_wasserstein_inner_gibbs_4_2.csv <==
x,y
0,-0.18313726787241746
1,-1.4086139633551868
2,-1.778945801662455
3,-1.8941021328261687
4,-1.834178545224957
5,-1.8567934150310614
6,-1.8246682828421183
7,-1.9550976987387092
8,-1.848714934225922
9,-2.264233745884954
10,-2.0493373773575816
11,-2.1622547981685947
12,-1.8546469409121822
13,-2.0951790158235903
14,-1.9720515515447865
15,-2.3767150902971257
16,-2.1637471367907932
17,-2.0696038110635304
18,-2.080210155967522
19,-1.8339764382943893
20,-2.0190256894486653
21,-1.8828239606591346
22,-1.9868650150570464
23,-1.8631913681758407
24,-1.7316399694235076
25,-2.1088270386363104
26,-1.969706310092177
27,-2.093234320621991
28,-2.1117704899940293
29,-2.120493563818164
30,-1.7791755867373256
31,-2.170167322412375
32,-1.9901145380902863
33,-1.7617411371489695
34,-2.0275672565874365
35,-1.9989790222436332
36,-2.117681271911869
37,-1.7217575645218695
38,-1.76196362993443
39,-1.8993372074986736
40,-1.8931763341974273
41,-1.9245788142809086
42,-2.2713422906177434
43,-1.9998178625673566
44,-2.0423103296087834
45,-1.9122091966806576
46,-1.9814137902835756
47,-2.14489611173151
48,-1.9825596696988537
49,-1.92650637843445
50,-2.0542446888447636
51,-2.0421203822106686
52,-2.003207747568892
53,-1.9825581028093748
54,-1.9521052449948577
55,-1.891083049836663
56,-1.72008548292771
57,-1.8991427562389356
58,-2.0299713885472634
59,-2.2176383548896323
60,-1.96444529097426
61,-2.0833527287215654
62,-1.6708950699998217
63,-2.038478024793113
64,-2.0737675149502977
65,-2.101525351001514
66,-2.1739962309215093
67,-2.1533516592706414
68,-2.0370349642457612
69,-1.8904404147463487
70,-2.0822876566390334
71,-1.9933295854018844
72,-1.8621814171986564
73,-1.941812302531112
74,-1.9599916358948863
75,-2.0312337580432898
76,-1.9410162533851836
77,-1.9397024265152911
78,-2.0673761841249054
79,-2.1376896522726265
80,-2.2237998763878353


==> fig/data/init-wasserstein/initialization_wasserstein_inner_gibbs_4_3.csv <==
x,y
0,-0.18313726787241746
1,-1.4086184148300296
2,-1.778945801662455
3,-1.8941021328261687
4,-1.834178545224957
5,-1.8567934150310614
6,-1.8246682828421183
7,-1.9550976987387092
8,-1.848714934225922
9,-2.2642656713654814
10,-2.0493373773575816
11,-2.1622295558112135
12,-1.8546469409121822
13,-2.0951790158235903
14,-1.9720515515447865
15,-2.3767150902971257
16,-2.163751456546718
17,-2.0696038110635304
18,-2.080210155967522
19,-1.8339645844766435
20,-2.0190438413657725
21,-1.8828239606591346
22,-1.9868818713153373
23,-1.8631913681758407
24,-1.7316493349540916
25,-2.108804718152057
26,-1.969706310092177
27,-2.0932558550242844
28,-2.111792963429172
29,-2.120493563818164
30,-1.779186035588547
31,-2.1701930303898425
32,-1.9900975558969363
33,-1.7617411371489695
34,-2.0275672565874365
35,-1.9989616898680946
36,-2.117681271911869
37,-1.7217667193432704
38,-1.7619535873303156
39,-1.899323428487503
40,-1.8931763341974273
41,-1.9245788142809086
42,-2.2713747429751954
43,-1.9998178625673566
44,-2.0423103296087834
45,-1.9122091966806576
46,-1.9813971449232128
47,-2.14489611173151
48,-1.9825596696988537
49,-1.926521047466153
50,-2.0542446888447636
51,-2.0421203822106686
52,-2.003207747568892
53,-1.9825581028093748
54,-1.9520896858687908
55,-1.8910965698632014
56,-1.72008548292771
57,-1.8991427562389356
58,-2.0299527741141135
59,-2.2176383548896323
60,-1.96444529097426
61,-2.083331679795703
62,-1.6708950699998217
63,-2.038478024793113
64,-2.0737675149502977
65,-2.101525351001514
66,-2.1739962309215093
67,-2.1533516592706414
68,-2.0370349642457612
69,-1.8904404147463487
70,-2.0823296544239702
71,-1.993312477026711
72,-1.8621814171986564
73,-1.941812302531112
74,-1.9599916358948863
75,-2.0312337580432898
76,-1.9410314208002373
77,-1.9397024265152911
78,-2.0673761841249054
79,-2.137665798039496
80,-2.2237998763878353


==> fig/data/init-wasserstein/initialization_wasserstein_inner_gibbs_4_4.csv <==
x,y
0,-0.18313726787241746
1,-1.4086139633551868
2,-1.778956244986588
3,-1.8941021328261687
4,-1.834178545224957
5,-1.8567934150310614
6,-1.8246682828421183
7,-1.9550976987387092
8,-1.848714934225922
9,-2.264233745884954
10,-2.0493373773575816
11,-2.1622295558112135
12,-1.8546469409121822
13,-2.0951790158235903
14,-1.9720515515447865
15,-2.3766737301433953
16,-2.163726127052025
17,-2.0696038110635304
18,-2.080231054141447
19,-1.8339764382943895
20,-2.0190438413657725
21,-1.8828239606591346
22,-1.9868650150570464
23,-1.8631913681758407
24,-1.7316399694235076
25,-2.108804718152057
26,-1.969706310092177
27,-2.093234320621991
28,-2.1117704899940293
29,-2.120493563818164
30,-1.779186035588547
31,-2.1701930303898425
32,-1.9900975558969363
33,-1.7617511748415409
34,-2.0275672565874365
35,-1.9989616898680946
36,-2.117681271911869
37,-1.7217667193432704
38,-1.7619535873303156
39,-1.8993372074986736
40,-1.8931763341974273
41,-1.9245788142809086
42,-2.2713422906177434
43,-1.9998178625673566
44,-2.0423103296087834
45,-1.9121950031698054
46,-1.9814137902835756
47,-2.14489611173151
48,-1.9825596696988537
49,-1.92650637843445
50,-2.0542446888447636
51,-2.0421203822106686
52,-2.003207747568892
53,-1.9825581028093748
54,-1.9520896858687908
55,-1.8910965698632014
56,-1.72008548292771
57,-1.8991427562389356
58,-2.0299527741141135
59,-2.2176383548896323
60,-1.96444529097426
61,-2.0833527287215654
62,-1.6708950699998217
63,-2.038478024793113
64,-2.0737675149502977
65,-2.101525351001514
66,-2.174022166559336
67,-2.1533516592706414
68,-2.0370349642457612
69,-1.8904404147463487
70,-2.0823086550238354
71,-1.9932953693254696
72,-1.8621814171986564
73,-1.941812302531112
74,-1.9600074807142527
75,-2.0312337580432898
76,-1.9410162533851836
77,-1.9397024265152911
78,-2.0673558954457634
79,-2.1376896522726265
80,-2.223828963603714


==> fig/data/init-wasserstein/initialization_wasserstein_inner_mala_4_1.csv <==
x,y
0,-0.18313726787241746
1,-0.5575961027218623
2,-0.8871950452275214
3,-1.2065122636633343
4,-1.5262768538071423
5,-1.8493534901501922
6,-1.8931697654216826
7,-1.6974757083866125
8,-2.0867741486151714
9,-1.7601995242160784
10,-1.8093235688172458
11,-2.0234864469147062
12,-1.7938082867484495
13,-1.7424817806627928
14,-1.6830884781789766
15,-1.8033527299469445
16,-1.966343821538399
17,-2.0472666212837587
18,-2.099091956539499
19,-2.0862472864197663
20,-1.934694938426577
21,-1.9185651768737568
22,-1.9794630111064224
23,-2.0838216811023775
24,-1.8051559060099966
25,-2.070554999230172
26,-1.906354870264759
27,-1.7966837343885098
28,-2.043619409056005
29,-1.6592221623859693
30,-1.9109064288548672
31,-1.7100007856612944
32,-1.8362802792852055
33,-1.8464053863216516
34,-1.8244820098555175
35,-2.039899296719176
36,-1.8987017303567766
37,-2.0715358582246806
38,-1.8470067965856052
39,-1.7179908984285768
40,-1.6689160285679108
41,-1.7127653274843737
42,-2.082380437992207
43,-2.0684069170162767
44,-2.1192053981143504
45,-1.9063596118790829
46,-2.0357438683763567
47,-2.1518881162772403
48,-2.0519684320358897
49,-2.074028344183863
50,-1.9025672348724536
51,-2.149044173944084
52,-2.0975318715730267
53,-1.982047275304073
54,-2.0089417231091056
55,-1.9779626448804488
56,-1.9330410621461969
57,-2.140977670965345
58,-1.9932704494717726
59,-1.9269040706078946
60,-2.031492903814927
61,-2.022846115071655
62,-1.9114122445109878
63,-1.9140144429372457
64,-2.087225187704886
65,-2.03030711084205
66,-2.0925797931692514
67,-2.062781332555755
68,-2.1224859676965573
69,-1.9794447413108442
70,-2.1096702617822998
71,-1.9294518163955587
72,-2.1824218568053304
73,-2.1145249543523637
74,-2.1686612449250764
75,-1.7321783860868378
76,-2.1426952857716386
77,-2.100446053695039
78,-2.159147648182529
79,-2.031345685252085
80,-1.9480472066751302


==> fig/data/init-wasserstein/initialization_wasserstein_inner_mala_4_2.csv <==
x,y
0,-0.18313726787241746
1,-0.3412177730758961
2,-0.4966705633974415
3,-0.6526186403962438
4,-0.8211340479327771
5,-0.9642478706168345
6,-1.1124320053243035
7,-1.235518018874055
8,-1.3708396482189995
9,-1.5679327586729288
10,-1.5550950231137204
11,-1.7802378119557971
12,-1.7947580937607397
13,-1.7808356937272707
14,-1.6808815241023018
15,-1.8785421891017215
16,-2.041892970669479
17,-1.858791025721029
18,-2.0009333330532066
19,-1.9574823300133082
20,-1.7750536747808556
21,-1.8677836004540014
22,-1.9813322981170514
23,-1.9497507665048763
24,-1.8610847916443454
25,-1.8914663219275947
26,-1.8570032078008576
27,-1.7684378335045638
28,-2.0713531112851835
29,-1.6055397260298034
30,-1.8808148057823917
31,-1.6082651690402292
32,-1.877478052775814
33,-1.9327554142967436
34,-1.7680897714069013
35,-1.980542187372102
36,-1.8931168609213278
37,-1.995878150428232
38,-1.7847258120867355
39,-1.690185862445685
40,-1.6391054420422166
41,-1.7361240881300515
42,-2.1124667856887993
43,-2.0916941144983667
44,-2.0540413170382
45,-1.8706413066799554
46,-1.9537387540221194
47,-2.1164010768503547
48,-1.9725948239714448
49,-2.115487443525545
50,-1.899485428771892
51,-2.145807145781496
52,-2.0929957894745748
53,-2.045141566566231
54,-2.0057226403203505
55,-1.9605220763133246
56,-1.9405660414998773
57,-2.132734112621579
58,-1.9590917945062252
59,-1.883855038849384
60,-2.0801875885042245
61,-2.014733655917092
62,-1.9173263519430293
63,-1.9428547346230207
64,-2.085047492159453
65,-2.059031179051899
66,-2.086259866512393
67,-2.073854510700782
68,-2.1289031821783646
69,-2.008820772869512
70,-2.1591040957555623
71,-1.9335593585956694
72,-2.1759661448143635
73,-2.1635534838502157
74,-2.1395079431730646
75,-1.739252939872369
76,-2.115363510410611
77,-2.0766778269445547
78,-2.1564776344968855
79,-2.017139738482059
80,-1.9568893021412945


==> fig/data/init-wasserstein/initialization_wasserstein_inner_mala_4_3.csv <==
x,y
0,-0.18313726787241746
1,-0.34621481123902664
2,-0.5053285218932022
3,-0.6648670135077035
4,-0.843731239102486
5,-1.0011633455386764
6,-1.1642411646961572
7,-1.2954688304965873
8,-1.4078843557879033
9,-1.5824715299926324
10,-1.5674827855233158
11,-1.8447823226034599
12,-1.7783183627600343
13,-1.7596023471123008
14,-1.8067136295974566
15,-1.9849547606319056
16,-2.162694074605915
17,-1.8080907726991704
18,-2.020973339408765
19,-1.9756510179414692
20,-2.0631175797634254
21,-1.9142602452112585
22,-1.7623694193392883
23,-2.205657561600186
24,-2.1297792124531956
25,-1.9281332193948035
26,-2.102007771889493
27,-1.8441978963714403
28,-2.0362310245817405
29,-1.7751381555490657
30,-1.9712946943069032
31,-1.7085176891238918
32,-2.077272930186195
33,-2.219240172917864
34,-1.8320335105698964
35,-2.181376077227775
36,-1.937442828834514
37,-2.1247327058453895
38,-1.9903394495231106
39,-1.7289238667750582
40,-1.749696927195843
41,-1.6701526751623577
42,-2.0677637770564528
43,-2.0344238704588267
44,-1.98168610470608
45,-1.8682770251351932
46,-2.1030824853222807
47,-2.144501092297657
48,-1.895522899219431
49,-2.0922883261463463
50,-1.959414674063071
51,-2.201585318542427
52,-2.0955403897871103
53,-2.0721384281284623
54,-2.109089814383718
55,-2.0524736576976315
56,-1.8596018494861368
57,-2.0301822471350843
58,-2.034177357698728
59,-1.905633539181596
60,-1.9919523366116305
61,-2.10562777672791
62,-1.8900824289352636
63,-1.8960427638276038
64,-2.011938274119546
65,-1.798390300284792
66,-2.087038791828483
67,-1.9677972113887916
68,-1.9941279317261829
69,-1.9939185185091808
70,-2.026234877587738
71,-1.9763208489609776
72,-2.0431136576062703
73,-1.8201210359668194
74,-2.1542632888228828
75,-1.7241443243101493
76,-2.0032005590355064
77,-1.9700363277252129
78,-2.0800190699799765
79,-2.0906473077785295
80,-1.9143204367978939


==> fig/data/init-wasserstein/initialization_wasserstein_inner_mala_4_4.csv <==
x,y
0,-0.18313726787241746
1,-0.3466194619831295
2,-0.5053580004939374
3,-0.6651240727655534
4,-0.8449197297676427
5,-1.0049126139810005
6,-1.1660759411655865
7,-1.3046351099667886
8,-1.4133354663176543
9,-1.5897868686758976
10,-1.578947821940132
11,-1.8580735326024174
12,-1.7648762296228273
13,-1.7644355008104131
14,-1.7750380048919638
15,-1.9577209380487204
16,-2.1402827194797536
17,-1.8218289337816551
18,-2.0433575358647067
19,-1.940018695890154
20,-2.0518704326768984
21,-1.92247261290025
22,-1.7629045862512438
23,-2.2576694836850617
24,-2.1323299158588167
25,-1.8899722423960492
26,-2.131057530021309
27,-1.9137569345708472
28,-2.1930818350643513
29,-1.7897504569256042
30,-1.9768594036083575
31,-1.7347944322244353
32,-2.145661466459741
33,-2.089113673240618
34,-1.98938989369077
35,-2.220180911033851
36,-2.065555271223519
37,-2.1825224868468265
38,-1.841029902005901
39,-1.6149531434352222
40,-1.6312962683096965
41,-1.6390490450289168
42,-1.9051322280551861
43,-1.8686939075713394
44,-2.0929223023518304
45,-1.887579887671973
46,-2.0599030490040398
47,-1.9652473366187184
48,-1.9181542249921923
49,-2.1342861117688487
50,-1.88960047575977
51,-2.2142938321191203
52,-2.083829534771362
53,-1.9255936341729822
54,-2.217226765987867
55,-1.992339127357746
56,-2.0510437848902243
57,-2.063425498041593
58,-2.048022712691508
59,-1.9507465971119533
60,-1.9800038382442036
61,-2.1492710049482553
62,-1.9078108516451293
63,-1.9665724658259465
64,-1.9216656614110228
65,-1.7431553045614667
66,-2.0168275947537753
67,-1.8502932321249512
68,-1.9006044868006131
69,-2.009478354695037
70,-2.001299992683819
71,-1.9932879979830938
72,-2.0334991643977998
73,-1.8543523163222437
74,-2.1131849115118597
75,-1.6729255534457181
76,-1.802090593046326
77,-1.993454544054925
78,-2.143787083979559
79,-2.058249900879863
80,-1.9405518204475407


==> fig/data/init-wasserstein/initialization_wasserstein_mala_1_1.csv <==
x,y
0,-0.03690395047843713
1,-0.3375866409651272
2,-0.7579692200544473
3,-1.0921157559783137
4,-1.3503725279963175
5,-1.6233847309869693
6,-1.7433938665311663
7,-1.6178697764348242
8,-1.8930369654953718
9,-1.925957458261581
10,-1.7965561909451921
11,-1.849840248524088
12,-1.8149892272545962
13,-1.6023524342896955
14,-1.8703502886979024
15,-1.5773567060477176
16,-1.8610183968141372
17,-1.5000448676282854
18,-1.7617797477699046
19,-1.697404652390179
20,-1.8415362505398951
21,-1.8359372999758983
22,-2.067214693200361
23,-1.6426441663934837
24,-1.6219503214236202
25,-1.771570678052592
26,-1.6421477763400287
27,-1.639696708985344
28,-1.7490696686705518
29,-1.7285745351746422
30,-1.652496436572797
31,-1.9015230025490366
32,-1.8794689370255224
33,-1.6766312733965956
34,-1.6738821937997228
35,-1.5869715706878638
36,-1.7153959298212984
37,-2.0503569024939674
38,-1.8252502832195416
39,-1.5486000694490043
40,-1.6032311834414144
41,-1.8023341468426475
42,-1.851963372784115
43,-1.850846701237463
44,-1.6502904222218013
45,-2.0089093637329287
46,-1.7869212586586118
47,-1.8007396573744945
48,-1.899294864168021
49,-1.935562596783005
50,-1.6818727411665542
51,-1.6605682244742688
52,-1.8245638086182554
53,-1.61860562464001
54,-1.8700422510075798
55,-1.4602479467020997
56,-1.6637912920256943
57,-1.8162248442912743
58,-1.8860085673391862
59,-1.8330955594137925
60,-1.7982271716470835
61,-1.5496388124886469
62,-1.784542016530095
63,-1.5474263026175625
64,-1.6728701530137582
65,-1.8643448221022476
66,-1.7852321877279058
67,-1.6632371780117858
68,-1.5976223560081753
69,-1.4691810620246066
70,-1.7455485932113806
71,-1.7988693747812015
72,-2.0024146932498486
73,-1.507432891992902
74,-1.717211171760428
75,-1.8225769370853768
76,-1.8512207857680842
77,-1.6088172390830062
78,-1.7473336074002201
79,-1.766960494662687
80,-1.6360657402196985


==> fig/data/init-wasserstein/initialization_wasserstein_mala_1_2.csv <==
x,y
0,-0.03690395047843713
1,0.428580620101723
2,0.07596537229336633
3,-0.2245029088048569
4,-0.46674046323288243
5,-0.6787598101982321
6,-0.8931409030111939
7,-1.0479635870079071
8,-1.0931086498669913
9,-1.252102986348013
10,-1.2785098090830755
11,-1.6164545276123694
12,-1.6260368313411742
13,-1.49777463354811
14,-1.535875959378045
15,-1.5197969204629365
16,-1.5982590259367628
17,-1.4764763359053847
18,-1.7048839596991077
19,-1.757858240773768
20,-1.8105017125491787
21,-1.8458674191080797
22,-1.9181676614040235
23,-1.7942321020995164
24,-1.5078191761289292
25,-1.637759707789593
26,-1.512247553763857
27,-1.6610264125696426
28,-1.5045232505516897
29,-1.5654049131749597
30,-1.5565710048581267
31,-1.7270079879718832
32,-1.5874325906568807
33,-1.6500390647154564
34,-1.7434980565284857
35,-1.5127237758803442
36,-1.8538021444638033
37,-1.9819393635398659
38,-1.6652673133910993
39,-1.4867204364567497
40,-1.5813363488663665
41,-1.866557213005718
42,-1.8024826458337737
43,-1.725111144199727
44,-1.7936312333533653
45,-1.9432480860684986
46,-1.857480008448564
47,-1.8399193670788236
48,-1.9244786386763502
49,-1.9538173657538556
50,-1.587394932959271
51,-1.5307765028398705
52,-1.7696438438447122
53,-1.6386334099483855
54,-1.88030937062286
55,-1.422837586335608
56,-1.707024783703597
57,-1.8156719556929248
58,-1.9193801443419056
59,-1.7441764683449754
60,-1.7717679659736456
61,-1.5554326518048278
62,-1.7974350142317288
63,-1.7066584190703293
64,-1.5924742175683335
65,-1.821330568523665
66,-1.8983955681459412
67,-1.6541759345474345
68,-1.6021554485226084
69,-1.4974478367942547
70,-1.7504272017243294
71,-1.8725837923020257
72,-1.9750318523237214
73,-1.5244816104586767
74,-1.7355331059120636
75,-1.7981432959701769
76,-1.7743520223867242
77,-1.6259795735999898
78,-1.7198231504778734
79,-1.7399414364317112
80,-1.5088995071858848


==> fig/data/init-wasserstein/initialization_wasserstein_mala_1_3.csv <==
x,y
0,-0.03690395047843713
1,0.9536069073220951
2,0.8943957324574169
3,0.8148581201073842
4,0.7182438830538063
5,0.6177411468429226
6,0.5103892640971476
7,0.3998873770153867
8,0.28822874520097846
9,0.17414908073673513
10,0.07085263852647025
11,-0.02469970376288891
12,-0.11527146893267463
13,-0.19783485774647702
14,-0.30276988327378657
15,-0.3758775703483164
16,-0.4657310989097392
17,-0.5466515101789443
18,-0.6346535399868337
19,-0.7338731510397657
20,-0.8020845907578729
21,-0.8364487410754086
22,-0.921747179807641
23,-0.9180216038683359
24,-0.9559722319359156
25,-1.0199708650726875
26,-0.9910247002194585
27,-1.2101931825579186
28,-1.137957003067184
29,-1.2683537418341637
30,-1.208500798064681
31,-1.3057976538359286
32,-1.4298637147583333
33,-1.3861766505020594
34,-1.3044686055373218
35,-1.3429094523039602
36,-1.4171528860544407
37,-1.5407747785356025
38,-1.4939092656052533
39,-1.3724103962067558
40,-1.4330506349467491
41,-1.6670849009183513
42,-1.613083930175669
43,-1.5832266560855024
44,-1.4598918648859014
45,-1.6005467225825494
46,-1.6436430189783413
47,-1.6239557150177772
48,-1.7350658957695277
49,-1.752082427403988
50,-1.575963838322688
51,-1.638749005650922
52,-1.5773014304125763
53,-1.54840360593603
54,-1.692036493473989
55,-1.423194348473931
56,-1.5573527806021996
57,-1.6737305905629278
58,-1.7345186687940486
59,-1.678379180592499
60,-1.7091523066751648
61,-1.5530621221894456
62,-1.7765960477924958
63,-1.5523666865409975
64,-1.62851052523231
65,-1.8451242368309073
66,-1.7215662258807929
67,-1.6230970021898203
68,-1.5186698376355001
69,-1.4144032372395476
70,-1.682410465180079
71,-1.8449166300958342
72,-1.9165479978711566
73,-1.5295594388650608
74,-1.692863010664206
75,-1.7502560489012295
76,-1.7683167794756707
77,-1.6877257834867416
78,-1.701884254489104
79,-1.8050941676466419
80,-1.5844281788443577


==> fig/data/init-wasserstein/initialization_wasserstein_mala_1_4.csv <==
x,y
0,-0.03690395047843713
1,1.1491798541264315
2,1.1206566317997657
3,1.088697046856794
4,1.0506324650699876
5,1.0081681398901343
6,0.9573126514404399
7,0.9013452262231969
8,0.8411773608286289
9,0.7764702988978275
10,0.7138115992191192
11,0.6457844465162779
12,0.5806203307122235
13,0.5188108202225045
14,0.452924075948906
15,0.3923947107011972
16,0.3258851449563723
17,0.26330803908736955
18,0.2015733713465844
19,0.13981323829939765
20,0.08675872724981666
21,0.028987788455239475
22,-0.01925357844620366
23,-0.07538453431609786
24,-0.12863644865255477
25,-0.1804205398374983
26,-0.2456152218613925
27,-0.30014715030034184
28,-0.33902038988845035
29,-0.40339398523121683
30,-0.4390339974708168
31,-0.4777765306792234
32,-0.5467004555350413
33,-0.550680287477329
34,-0.5895568596607954
35,-0.6263110810907363
36,-0.6987968297505855
37,-0.7567017722411793
38,-0.776538959718405
39,-0.7912003551043858
40,-0.8585003079694292
41,-0.9485827894472207
42,-0.9550265886702208
43,-0.9712562053752578
44,-1.0386118866517644
45,-1.0817627613923715
46,-1.1275569342951028
47,-1.1245100469747196
48,-1.1917484446203015
49,-1.2082574781131217
50,-1.150445458881851
51,-1.1977567349386131
52,-1.2502296657247982
53,-1.2738097179773102
54,-1.3480472739673157
55,-1.1882119424400195
56,-1.3415602867987744
57,-1.4060111373430815
58,-1.3696400720716946
59,-1.4303970660145868
60,-1.4203981104523216
61,-1.3534869411970303
62,-1.4697559443061037
63,-1.32005808208654
64,-1.383383330951033
65,-1.5124057352733764
66,-1.4578764718244601
67,-1.4170570032068912
68,-1.387109733989564
69,-1.2816615148647013
70,-1.3782811387481866
71,-1.5470336649702787
72,-1.5545341017605998
73,-1.278910143589959
74,-1.4928716253141667
75,-1.5604226834429331
76,-1.6262360159907585
77,-1.5726623472314596
78,-1.540682932044542
79,-1.526872636328863
80,-1.4196206218081355


==> fig/data/init-wasserstein/initialization_wasserstein_mala_2_1.csv <==
x,y
0,-0.4649500837926014
1,-0.4823912796574839
2,-0.7716638451973936
3,-1.0829059768500564
4,-1.3569097552865188
5,-1.5963799414555062
6,-1.9537906502649376
7,-2.310805744543254
8,-2.4724425773698826
9,-2.4013414430943527
10,-2.3994448461640534
11,-2.346189351733045
12,-2.4284855329822412
13,-2.1976022000587467
14,-2.5476616581757074
15,-2.137526611494539
16,-2.442128366575643
17,-2.185716246517478
18,-2.3722795422801486
19,-2.3957152975375764
20,-2.4021429695054013
21,-2.5259666055837364
22,-2.254020500777309
23,-2.2767770596761165
24,-2.3169297154086306
25,-2.1892143038546226
26,-2.313916291074803
27,-2.2685631121761087
28,-2.211080971192985
29,-2.4372350273250993
30,-2.344313084955411
31,-2.1078784070581205
32,-2.379097473543713
33,-2.2818090836479286
34,-2.286770701012401
35,-2.1966093207707065
36,-2.0755819073599837
37,-2.5246798542998223
38,-2.375861264822358
39,-2.344259739649518
40,-2.427500685315127
41,-2.215265105377163
42,-2.026558269587665
43,-2.1266093955862493
44,-2.411426744801467
45,-2.0778442854645216
46,-2.3140236717757756
47,-2.1617648740452817
48,-2.2967732569519805
49,-2.197117491536762
50,-2.2890966497655727
51,-2.3682047668196455
52,-2.2825282823376893
53,-2.5136148479845875
54,-1.9599618321591281
55,-2.152031113789557
56,-2.502278395774953
57,-2.1525937997026663
58,-2.262578039665103
59,-2.3260646842501975
60,-2.300960630571799
61,-2.4735485002403346
62,-2.3782204371869553
63,-2.506188382536746
64,-2.1910422470017226
65,-2.2238506322863563
66,-2.1842489923283503
67,-2.381173922041471
68,-2.4199902740685197
69,-2.126119299456883
70,-2.3682076409655934
71,-2.3563223560522215
72,-2.167846335866747
73,-1.925722251954051
74,-2.151504963858837
75,-2.3424745753661593
76,-2.4088361403468754
77,-2.4153779489329854
78,-2.40920049428624
79,-2.300203084602652
80,-2.3825166542347143


==> fig/data/init-wasserstein/initialization_wasserstein_mala_2_2.csv <==
x,y
0,-0.4649500837926014
1,0.6277944922267017
2,0.4815975826473447
3,0.2967579700248838
4,0.10063156044752009
5,-0.10037570384219317
6,-0.30971824442904067
7,-0.5251610098990421
8,-0.7274151680020262
9,-0.9580511173656282
10,-1.1281841498747236
11,-1.3858869590627279
12,-1.5602179015646442
13,-1.7149680540635512
14,-1.8308560829414267
15,-1.9494737829596147
16,-2.1932148620485807
17,-2.1390629230985883
18,-2.3252890054716824
19,-2.431192832307516
20,-2.3168192650770107
21,-2.2125024629219867
22,-2.25256458610896
23,-2.2910282129404975
24,-2.437332995185585
25,-2.248600895982478
26,-2.232634232210111
27,-2.439448511726829
28,-2.1509696259521016
29,-2.6199535610007
30,-2.4124995424142317
31,-2.057763357766533
32,-2.1818801237319394
33,-2.287264798623291
34,-2.3284908553176553
35,-2.2446068874096383
36,-2.1442388319369434
37,-2.539607718698961
38,-2.406398285214653
39,-2.2145580172584145
40,-2.2281005990711877
41,-2.2059620852648862
42,-2.01164177060382
43,-2.0522194004246335
44,-2.3878453004773212
45,-2.141823897998932
46,-2.300614443828529
47,-2.1739220667190335
48,-2.2730308022993824
49,-2.1785597691115854
50,-2.2902031429147796
51,-2.319124288647255
52,-2.24049882050342
53,-2.4920995382526003
54,-2.0004603412878343
55,-2.1257804887098763
56,-2.5017858734599883
57,-2.1586626380300955
58,-2.155486999941553
59,-2.4387312934204637
60,-2.361087115850827
61,-2.440791473299591
62,-2.3822559312475784
63,-2.4813975952113885
64,-2.1684151556359064
65,-2.2522635197594285
66,-2.177054226782962
67,-2.371615564490854
68,-2.3901946371010343
69,-2.1088796107162864
70,-2.3582330360880963
71,-2.3406708276836254
72,-2.1696766746501344
73,-1.9296913107633453
74,-2.1981882845629737
75,-2.3216479246368196
76,-2.385748073034429
77,-2.408596519315827
78,-2.3944394808277347
79,-2.3003049657440475
80,-2.3907003399537095


==> fig/data/init-wasserstein/initialization_wasserstein_mala_2_3.csv <==
x,y
0,-0.4649500837926014
1,0.9660856173506787
2,0.9306979795350845
3,0.8946621541138929
4,0.8556896225563867
5,0.8125373379226052
6,0.7603121812971384
7,0.697846295224805
8,0.626480114515261
9,0.5410490928827596
10,0.4481045155807722
11,0.3464291511129083
12,0.23766056947096423
13,0.127155038840958
14,0.009371461696050553
15,-0.11418970001366971
16,-0.24749608663824432
17,-0.3693899322556314
18,-0.5089946730106883
19,-0.6410704892486874
20,-0.7741540582729647
21,-0.922472244490133
22,-1.0560925795056963
23,-1.1700317538275813
24,-1.3358724084612077
25,-1.377784366978017
26,-1.5842370366185965
27,-1.6626960853559323
28,-1.7839219286218062
29,-2.0345166002700865
30,-2.0324078260928924
31,-1.8239478213092073
32,-2.0129480247907994
33,-2.179555148669768
34,-2.3943108430133866
35,-2.2343081627842367
36,-2.169341324733824
37,-2.4535918699461003
38,-2.413981452467715
39,-2.299979811798564
40,-2.2249908453974996
41,-2.157193792772734
42,-2.114349016026831
43,-2.026901736000506
44,-2.37719347140812
45,-2.1617885165769755
46,-2.2618750877463176
47,-2.128570550129336
48,-2.2731122550720366
49,-2.1817704468960892
50,-2.268289909347883
51,-2.325235702089148
52,-2.2632238645037486
53,-2.4828725187576497
54,-2.067760354587363
55,-2.145216370842713
56,-2.4366767454829557
57,-2.1485562555238067
58,-2.270096021936266
59,-2.3735102213068244
60,-2.3092676422967293
61,-2.4604074690728153
62,-2.3264009584099714
63,-2.5011667379653417
64,-2.1985780178499486
65,-2.277226114756588
66,-2.2365628936268904
67,-2.353590191618317
68,-2.4279271902321327
69,-2.1111652436987463
70,-2.4082094130081013
71,-2.3536475015065332
72,-2.1853223663075827
73,-1.9307301082616946
74,-2.1739242884845886
75,-2.358333162081027
76,-2.37732750037209
77,-2.3919961255963638
78,-2.414266863128322
79,-2.2669740698481395
80,-2.400869069380301


==> fig/data/init-wasserstein/initialization_wasserstein_mala_2_4.csv <==
x,y
0,-0.4649500837926014
1,1.1563650426909686
2,1.1354324097093667
3,1.1127866749641513
4,1.0880294022055084
5,1.0617646980202164
6,1.0328456048813632
7,1.0022783700440665
8,0.9697854083826617
9,0.9346338425581311
10,0.8977683932740411
11,0.8564505192848211
12,0.8111772543463343
13,0.7610970411739312
14,0.7042623909018086
15,0.6415278266231049
16,0.5708425821416666
17,0.4950038080667034
18,0.4116102222299099
19,0.3210701019357019
20,0.23121768820578245
21,0.13416914554042808
22,0.03193926051643879
23,-0.07304611365101082
24,-0.18094483845960338
25,-0.2922398041732506
26,-0.41104229241031753
27,-0.5314127987683055
28,-0.6422085740433433
29,-0.7740649454807446
30,-0.9313788242021722
31,-1.0374267845783374
32,-1.2083119172946668
33,-1.3454041598845246
34,-1.5402104216356396
35,-1.6245135296552977
36,-1.8481133268416474
37,-1.9533175395078781
38,-2.0901491700751476
39,-2.1462000659546776
40,-2.0971297408234673
41,-2.1381726073546323
42,-2.0160703102828834
43,-1.9861838168727433
44,-2.1861374492832764
45,-2.0917038928652496
46,-2.323006895085808
47,-2.114631636142258
48,-2.427233481444824
49,-2.1299272160569904
50,-2.26524099575647
51,-2.3103820568624878
52,-2.262709778591277
53,-2.4406025931479323
54,-2.026441030003877
55,-2.220159996200234
56,-2.473273468223723
57,-2.1505284436284247
58,-2.2421803173719557
59,-2.3120938922456977
60,-2.1956635850117827
61,-2.3591793652566295
62,-2.3305673305253354
63,-2.5011643617874086
64,-2.267651102497866
65,-2.253198955479584
66,-2.131667900442013
67,-2.401542842584215
68,-2.386102665340676
69,-2.142403677403426
70,-2.4109551995607763
71,-2.381473495971439
72,-2.1898319394527985
73,-1.930007637065695
74,-2.138737423074666
75,-2.3792604446444274
76,-2.421436629290582
77,-2.4259858751694816
78,-2.4373147910208894
79,-2.282214335384436
80,-2.427841595778627


==> fig/data/init-wasserstein/initialization_wasserstein_mala_3_1.csv <==
x,y
0,-0.12692703329273317
1,-0.4965231013327517
2,-0.857792994392328
3,-1.2362596657001754
4,-1.6039155510760315
5,-1.8470850963776622
6,-2.062398334139019
7,-2.2645251015053294
8,-2.2268642266526713
9,-2.3234986123815053
10,-2.413411141691425
11,-2.2887786159319683
12,-2.2479383875597176
13,-2.3318940946279945
14,-2.0854387477159233
15,-1.973903967962362
16,-2.032228288708424
17,-1.9207617838404212
18,-2.069168036903849
19,-2.2705967532498437
20,-2.3739498765330707
21,-2.363546535990077
22,-2.265395354053799
23,-2.238907039791918
24,-2.292078172360147
25,-1.944244737091317
26,-2.064761477388614
27,-2.165595932143281
28,-2.003475019599677
29,-2.1227189254259655
30,-1.9125696513511268
31,-2.3595491069925427
32,-1.9685844557117995
33,-2.2601018544139113
34,-2.222902662599015
35,-2.2891628177285352
36,-2.0133745232524056
37,-2.099994493700435
38,-2.0902081944921918
39,-1.9099444000662344
40,-2.1491164162425593
41,-2.281214876924401
42,-2.4058718597053934
43,-2.148555321552671
44,-2.159132567687977
45,-2.288312596768936
46,-2.169363518656275
47,-2.2892401524891874
48,-2.2847723978680867
49,-2.244234383102617
50,-2.251408355639151
51,-1.925849533992919
52,-1.8230117309725509
53,-1.9443381690250257
54,-2.1211580999330106
55,-2.2831835850449953
56,-2.4870210186759385
57,-2.4705717839347106
58,-2.3556907313402373
59,-2.0962964015333405
60,-2.3769159048317565
61,-2.405701423860433
62,-2.1995091644852103
63,-2.2799632812227486
64,-2.09988313014175
65,-2.163049091176658
66,-2.156852676847194
67,-2.024913820192619
68,-2.1270601513354843
69,-2.2492008158359074
70,-2.316982019048457
71,-2.281395178934756
72,-2.2404952395533555
73,-2.427172245126968
74,-2.258738400090828
75,-2.2235094252420766
76,-2.4326191528269523
77,-2.2240197596559796
78,-2.1403364364355575
79,-2.368240599756344
80,-2.1349988439839125


==> fig/data/init-wasserstein/initialization_wasserstein_mala_3_2.csv <==
x,y
0,-0.12692703329273317
1,-0.322334722245787
2,-0.5111942216713975
3,-0.7049188079213438
4,-0.8859716494616268
5,-1.0690623087067894
6,-1.2897374233768286
7,-1.516917145086546
8,-1.8076736128750344
9,-2.1795761184387925
10,-2.1755585667303747
11,-2.182132307200477
12,-1.9403602009137355
13,-1.8392104767143447
14,-1.8518002880794397
15,-1.7606310116634165
16,-1.7551788563538844
17,-1.86395210034977
18,-2.070641412536419
19,-2.078238010729443
20,-2.0386890597447196
21,-2.1130381931484425
22,-2.2305503831608826
23,-2.1142471919210553
24,-2.0505499705424257
25,-1.8089022813185665
26,-2.028684180767631
27,-2.05873633638258
28,-2.0096557993486495
29,-2.1255977868791103
30,-1.8855646091198013
31,-2.3548060430151168
32,-1.9380375867791202
33,-2.191490463694034
34,-2.1982477584865254
35,-2.2486723170516547
36,-2.0441162497230527
37,-2.1300936653758087
38,-2.0369397626362327
39,-1.9590119923775058
40,-2.2107962509539467
41,-2.35412125106209
42,-2.416846419655247
43,-2.1828785753934294
44,-2.2005794138515054
45,-2.3286192948830093
46,-2.125747101809776
47,-2.2555750479432577
48,-2.2725155888886865
49,-2.2145892853631133
50,-2.2289921410863873
51,-1.9102829959803822
52,-1.8008901531106662
53,-1.91697596645534
54,-2.087714899294982
55,-2.2655430733321
56,-2.494417384000945
57,-2.4467236646307953
58,-2.3164640495160658
59,-2.071862333723249
60,-2.3748461888644026
61,-2.389926547398392
62,-2.2017105227885527
63,-2.2805326710489933
64,-2.110350809572988
65,-2.1728255114362534
66,-2.1545605665790903
67,-2.0170150916957397
68,-2.1379875248450046
69,-2.2510398665000917
70,-2.315768790392857
71,-2.274085332860783
72,-2.2466015372513666
73,-2.4115858184378602
74,-2.257129821089644
75,-2.223554901043946
76,-2.435092692073142
77,-2.22949881952419
78,-2.144540429743929
79,-2.373195191403793
80,-2.137164394024595


==> fig/data/init-wasserstein/initialization_wasserstein_mala_3_3.csv <==
x,y
0,-0.12692703329273317
1,-0.32918707160983157
2,-0.5310088438077749
3,-0.7396510969245731
4,-0.929872448712596
5,-1.1273327744276342
6,-1.3302455711578574
7,-1.5490727185749864
8,-1.725378273797462
9,-1.9877451099377481
10,-1.9336244612630864
11,-2.06494281266324
12,-2.2350286154482792
13,-2.4567336986069925
14,-2.2651950136861982
15,-2.319783266321549
16,-1.9197703228058498
17,-1.8105081064865274
18,-2.298996542613038
19,-2.3262851274424476
20,-2.320202957557874
21,-2.1760979085828507
22,-2.1931582308631117
23,-2.215557714161521
24,-2.2262820019223617
25,-1.8688078673127761
26,-2.0286303610401584
27,-1.935377858762834
28,-1.874226856105492
29,-2.0256729572990566
30,-1.8659311081284522
31,-2.240661569298387
32,-1.7812101081514977
33,-2.1085001945249457
34,-2.12024433721998
35,-1.999328498427311
36,-2.1111367796724867
37,-2.1949593932881477
38,-2.1408334726733425
39,-2.1108888359995115
40,-2.1957825120808976
41,-2.2723688020503947
42,-2.409649114638979
43,-2.257748005014707
44,-2.0565557059348314
45,-2.2785361220418596
46,-2.0566115509345773
47,-2.199174738285591
48,-2.3394183489079157
49,-2.214285503646911
50,-2.181617264191379
51,-1.8178084532454348
52,-1.7877938371032926
53,-1.79687881617693
54,-2.00937568449762
55,-2.10703603554781
56,-2.460823870257869
57,-2.254182023041168
58,-2.2050085381608415
59,-2.076487043670959
60,-2.109414386796692
61,-2.273080876960982
62,-2.338266321559107
63,-2.2556348739237357
64,-2.046274207368947
65,-2.1196614701796928
66,-2.038778026163025
67,-2.013401920061706
68,-2.1268503746372245
69,-2.3635847239038106
70,-2.3029666407496334
71,-2.248835108714919
72,-2.2535423575535924
73,-2.343684661663099
74,-2.223369538317228
75,-2.1366387883496847
76,-2.3905084381792867
77,-2.119804052786594
78,-2.0252052821316884
79,-2.277739494128753
80,-1.9789324265318846


==> fig/data/init-wasserstein/initialization_wasserstein_mala_3_4.csv <==
x,y
0,-0.12692703329273317
1,-0.3299252021686194
2,-0.5330477084376579
3,-0.7426437612654647
4,-0.9332575910931701
5,-1.1317216824235288
6,-1.3396399212679793
7,-1.5643192804076875
8,-1.748179099041056
9,-2.0658637616473245
10,-1.98066996688261
11,-2.1228397551547302
12,-2.2457436811534923
13,-2.499131677391054
14,-2.37993539126506
15,-2.2015311004542513
16,-1.8760772905209535
17,-1.7563401216843975
18,-2.2273827593888496
19,-2.4741077080217093
20,-2.3766736698242608
21,-2.024220314115344
22,-2.0421457140618244
23,-2.028304694677415
24,-2.2020114198843417
25,-1.836558566689593
26,-1.9184364810109118
27,-2.0626295940841213
28,-1.9768647071586836
29,-2.015364664850887
30,-1.931021075638013
31,-2.2809276157458704
32,-1.8213026462397963
33,-2.092217267817161
34,-2.2564334418313714
35,-2.085656219090952
36,-2.0346196620314205
37,-2.317932329431552
38,-2.2166305514176807
39,-2.0518739498065366
40,-2.3668276473649064
41,-2.2940394787554776
42,-2.314745936471935
43,-2.3350817579970355
44,-2.230357693385579
45,-2.1664206227054303
46,-2.0619161218605497
47,-2.3083519101727568
48,-2.4126927613423175
49,-2.106531145153966
50,-2.234726841103471
51,-1.9269682848692562
52,-1.8201178504365323
53,-1.8386849041780258
54,-1.8936326083512036
55,-1.9742566653825668
56,-2.32553290093756
57,-2.192477465312231
58,-2.287702486680404
59,-2.021185765674043
60,-2.1416474784565116
61,-2.397000894603828
62,-2.24989389053385
63,-2.2145598858256785
64,-2.126738779749986
65,-2.164481446564095
66,-2.1212839304236
67,-2.160538906091413
68,-2.172668041321666
69,-2.4001396112750872
70,-2.323188782182966
71,-2.1529010764259193
72,-2.1430397334871176
73,-2.231792488247435
74,-2.086543144541181
75,-1.9683001335093022
76,-2.2651406550335476
77,-2.050848170784895
78,-1.9207574640549478
79,-2.1889585951732973
80,-2.114890541797125


==> fig/data/init-wasserstein/initialization_wasserstein_outer_gibbs_4_1.csv <==
x,y
0,-0.13436739494227878
1,-1.37163422111691
2,-2.0736350990533476
3,-2.2774732624869207
4,-2.1587332686074303
5,-1.814449216086835
6,-2.238032619117996
7,-2.1840589970360913
8,-2.212153515928278
9,-2.4401190273070905
10,-2.212686532831887
11,-2.1962990047762996
12,-2.404251442078257
13,-2.2494274728052335
14,-2.2341900347560166
15,-2.435944573642388
16,-2.4811621273631967
17,-2.1323572812588
18,-2.1841871518762557
19,-2.3349167799461097
20,-2.1007512032065265
21,-2.041162990121208
22,-2.3488816056719104
23,-2.2470141804364268
24,-2.320525971637223
25,-2.2396355346357333
26,-2.234411202228284
27,-2.3068869020177996
28,-2.4502865003887404
29,-2.3389850433348194
30,-2.434757396977327
31,-2.2498047539532053
32,-2.316284331996841
33,-2.3355483557915258
34,-1.9227108390335552
35,-2.3916563879387835
36,-2.2867409254541227
37,-2.4083017075248074
38,-2.2334337200441765
39,-2.1207466363190575
40,-2.2879049648717134
41,-2.3897788671998663
42,-2.042175241280462
43,-2.261436865047448
44,-2.2837401937598747
45,-2.5064513098788535
46,-2.214045269178281
47,-2.4558307841325346
48,-2.4167669639362566
49,-2.055476241688183
50,-2.0096528062449397
51,-2.4708409127654813
52,-2.289503570677833
53,-2.0712288708640054
54,-2.5372073318646944
55,-2.2456465204824876
56,-2.1446632654716744
57,-1.986054788207704
58,-2.4621815905537083
59,-2.418019285293578
60,-2.3130849409536847
61,-2.160508390423514
62,-2.1901752669531347
63,-2.3445750586309875
64,-2.2932052511763703
65,-2.1971659986658474
66,-2.279425280435299
67,-2.086846557072681
68,-2.28169992570817
69,-2.3233091164987285
70,-2.130480292760935
71,-2.4272642171720316
72,-2.311255763915532
73,-2.1309244921398807
74,-2.202051875927458
75,-2.556702677625173
76,-2.3849612761886654
77,-2.1331541439670536
78,-2.257045876920698
79,-2.2171024778501036
80,-2.341012650015774


==> fig/data/init-wasserstein/initialization_wasserstein_outer_gibbs_4_2.csv <==
x,y
0,-0.1343673949422785
1,-1.3716328584176478
2,-2.073628237883831
3,-2.2774622917889698
4,-2.1587290954221374
5,-1.81445299370087
6,-2.2380476470032633
7,-2.1840678447261226
8,-2.212144077161023
9,-2.4401190273070377
10,-2.2126865328318592
11,-2.1963126557480512
12,-2.4042661321956156
13,-2.2494326152131725
14,-2.234180104703384
15,-2.4359603758932904
16,-2.4811621273631443
17,-2.132353353979362
18,-2.184196002177536
19,-2.3349167799460764
20,-2.100751203206507
21,-2.0411566232467364
22,-2.3488816056718753
23,-2.247029522352022
24,-2.3205320287475093
25,-2.2396556460246626
26,-2.234411202228258
27,-2.3068927718585437
28,-2.450302833207576
29,-2.3389976836482194
30,-2.4347495176354648
31,-2.2498047539531765
32,-2.3162903302364786
33,-2.3355420855869977
34,-1.9227084155163152
35,-2.3916563879387356
36,-2.2867545462847616
37,-2.4083239493573245
38,-2.233433720044148
39,-2.120746636319032
40,-2.2878993461355157
41,-2.3897788671998295
42,-2.042172050402956
43,-2.2614368650474197
44,-2.283740193759842
45,-2.5064234297286565
46,-2.2140547493561904
47,-2.4558555983697103
48,-2.416759404321382
49,-2.0554828219929764
50,-2.0096557669201545
51,-2.470849474892671
52,-2.2895148498100686
53,-2.0712288708639823
54,-2.537217307689216
55,-2.2456516183148603
56,-2.1446673056614665
57,-1.9860519841311062
58,-2.462189983651212
59,-2.4180192852935343
60,-2.313087269296533
61,-2.1605083904234883
62,-2.1901707804341486
63,-2.344575058630947
64,-2.2931995634473976
65,-2.1971887959905487
66,-2.2794363008330345
67,-2.086839483977517
68,-2.2817165432190665
69,-2.3233091164986934
70,-2.130476382418199
71,-2.4272564726105545
72,-2.3112557639154923
73,-2.1309166634866084
74,-2.202051875927428
75,-2.5567026776251045
76,-2.384975328079921
77,-2.133154143967031
78,-2.257045876920663
79,-2.2171024778500765
80,-2.341012650015741


==> fig/data/init-wasserstein/initialization_wasserstein_outer_gibbs_4_3.csv <==
x,y
0,-0.13436739494227923
1,-1.3716321770696347
2,-2.0736316684550897
3,-2.2774458362617964
4,-2.1587332686074836
5,-1.8144511048897742
6,-2.2380276099385106
7,-2.184072268638825
8,-2.212144077161108
9,-2.4401270046728487
10,-2.2126818076269514
11,-2.1963035550526033
12,-2.404236752457822
13,-2.249427472805299
14,-2.2341801047034737
15,-2.435936672732626
16,-2.481179663639418
17,-2.1323612085737818
18,-2.184191577004415
19,-2.334910518853498
20,-2.1007512032065727
21,-2.041162990121247
22,-2.3488622088917324
23,-2.2470244083200193
24,-2.320538085942424
25,-2.239635534635793
26,-2.234411202228347
27,-2.3068869020178737
28,-2.4502946667214967
29,-2.3390103243296796
30,-2.434765276462196
31,-2.2498047539532697
32,-2.3162903302365865
33,-2.335548355791597
34,-1.9227035685224771
35,-2.391656387938862
36,-2.286757736977599
37,-2.4083017075248985
38,-2.2334188509667707
39,-2.120735165388839
40,-2.287916202562181
41,-2.3897788671999556
42,-2.0421688595489713
43,-2.261436865047514
44,-2.283740193759942
45,-2.506432722913341
46,-2.2140500092414395
47,-2.455830784132633
48,-2.416759404321517
49,-2.0554795318281673
50,-2.0096528062449766
51,-2.4708323508071377
52,-2.28951484981017
53,-2.071225459220499
54,-2.5371973562693775
55,-2.2456414227099892
56,-2.1446673056615384
57,-1.9860519841311561
58,-2.462189983651362
59,-2.418011703848849
60,-2.3130730327716758
61,-2.160508390423564
62,-2.1901752669531906
63,-2.344568656739087
64,-2.2931881882130796
65,-2.197184236429948
66,-2.2794307905992937
67,-2.0868500936634957
68,-2.281699925708239
69,-2.3233213086879636
70,-2.130488113552025
71,-2.4272642171721186
72,-2.3112557639155975
73,-2.130920577795661
74,-2.2020610978818245
75,-2.556733979912164
76,-2.3849683020775627
77,-2.133154143967102
78,-2.257047604138422
79,-2.217092930910365
80,-2.3410063004218227


==> fig/data/init-wasserstein/initialization_wasserstein_outer_gibbs_4_4.csv <==
x,y
0,-0.13436739494227878
1,-1.3716349024681416
2,-2.073635099053345
3,-2.2774568065439658
4,-2.1587416150982794
5,-1.8144567713477857
6,-2.238037628355316
7,-2.1840634208585916
8,-2.2121346385989558
9,-2.4401190273070834
10,-2.212695983396106
11,-2.1962990047762982
12,-2.404244097205886
13,-2.2494274728052375
14,-2.234190034756021
15,-2.4359603758933366
16,-2.4811796636393133
17,-2.132361208573735
18,-2.1841871518762517
19,-2.3348979969388277
20,-2.10074755158414
21,-2.0411629901212094
22,-2.348862208891656
23,-2.247019294348083
24,-2.3205259716372217
25,-2.2396455902137977
26,-2.2344062346444864
27,-2.3068869020178044
28,-2.4502946667213985
29,-2.338991363445553
30,-2.434773156089837
31,-2.249804753953209
32,-2.316296328559034
33,-2.3355483557915226
34,-1.9227059920126273
35,-2.3916349835207438
36,-2.286746529222948
37,-2.4082942938337473
38,-2.2334287636284578
39,-2.120738988998549
40,-2.2879218215163615
41,-2.389785971460784
42,-2.042172050402975
43,-2.2614368650474517
44,-2.2837290636075473
45,-2.506442016296611
46,-2.214045269178283
47,-2.4558390553874094
48,-2.4167669639362503
49,-2.0554762416881855
50,-2.0096557669201727
51,-2.470840912765479
52,-2.2895035706778297
53,-2.071228870864003
54,-2.5372173076892746
55,-2.245651618314892
56,-2.1446551852048006
57,-1.9860519841311224
58,-2.4621899836512613
59,-2.418004122536284
60,-2.31307536105065
61,-2.160508390423514
62,-2.190179753518448
63,-2.3445814606173285
64,-2.2931938757929795
65,-2.1971798889748495
66,-2.279430790599229
67,-2.086843020510712
68,-2.2816943866791597
69,-2.3233213086878903
70,-2.1304842031388502
71,-2.4272487281872754
72,-2.3112498348085917
73,-2.130916663486631
74,-2.2020610978817694
75,-2.55671311147011
76,-2.384975328079961
77,-2.1331541439670554
78,-2.2570458769206936
79,-2.217102477850104
80,-2.3410126500157795


==> fig/data/init-wasserstein/initialization_wasserstein_outer_mala_4_1.csv <==
x,y
0,-0.13436739494227878
1,-0.4663611094361811
2,-0.7550893063893578
3,-1.019777815154666
4,-1.1976488002955787
5,-1.351014250160312
6,-1.494407361746756
7,-1.5835552408666014
8,-1.6816318183560068
9,-1.7555032259162695
10,-1.8822068808627095
11,-1.8606475112278167
12,-2.0686020721232317
13,-2.27746139825303
14,-2.2694652871093193
15,-2.307150403695069
16,-2.059939330416358
17,-2.0585657683885104
18,-2.071834688654557
19,-2.098466062325744
20,-2.155782422241209
21,-2.143179915845616
22,-2.16511127801232
23,-2.244051754367462
24,-2.1805156646345254
25,-2.0646659390393025
26,-2.201669577215446
27,-2.08398985064828
28,-1.933548592809827
29,-1.94271956789221
30,-1.9556348196371793
31,-2.138379060577523
32,-2.1390075974303957
33,-2.0789402970662656
34,-2.0549576117202726
35,-2.0357475846924276
36,-1.9415199126262868
37,-1.9073019155703592
38,-1.863864354187308
39,-1.8633566448106105
40,-1.8726066600024902
41,-1.8766222006649391
42,-1.9013167102908657
43,-2.346535626893623
44,-2.3317856715795666
45,-2.3382183487517887
46,-2.2524126228559562
47,-2.0816048766611353
48,-2.25045443929706
49,-2.1709563583796645
50,-2.2107600564234846
51,-2.40272476912133
52,-2.3448747051201044
53,-2.1193496013887763
54,-2.250854689479034
55,-2.131071285123149
56,-2.107879084994117
57,-2.314578292424266
58,-2.1227463516763634
59,-2.173210520590608
60,-2.241564556326908
61,-2.0299796674371633
62,-2.0843995940500823
63,-2.1592979596791158
64,-2.0383745665490864
65,-2.065864394789057
66,-2.3048668827087067
67,-2.4662105522617934
68,-2.2046710343752256
69,-2.2566691685394793
70,-2.4347581941631984
71,-2.0949988716307293
72,-2.3181693195927635
73,-2.370158304619934
74,-2.370419827691543
75,-2.402801434292557
76,-2.461982275194304
77,-2.1401770399737075
78,-2.029359714109203
79,-2.0891521294733595
80,-2.162014343984041


==> fig/data/init-wasserstein/initialization_wasserstein_outer_mala_4_2.csv <==
x,y
0,-0.1343673949422785
1,-0.28286275604462224
2,-0.42677467610699205
3,-0.5715496579959071
4,-0.7139153387464875
5,-0.8450506640153415
6,-0.9717532898592941
7,-1.115633842194811
8,-1.2465667739790864
9,-1.394520352104439
10,-1.5437369746571248
11,-1.6242024533378294
12,-1.8008463465587223
13,-2.0417891354121447
14,-2.3364686531988457
15,-2.337374122106932
16,-2.0093268426737954
17,-2.0683591870788085
18,-1.976960765693198
19,-1.9848447025530536
20,-2.1167946443514527
21,-2.068415979837943
22,-2.0033371791305385
23,-2.2027965581295037
24,-2.1659245279008204
25,-2.0148000557059356
26,-2.1693222798654923
27,-2.0253696313757117
28,-1.991051542750977
29,-1.9726975985819246
30,-1.948416184170299
31,-2.0772761058041262
32,-2.072281463338909
33,-2.0233565955444073
34,-2.023084871217476
35,-1.9798073024417604
36,-1.9358427844904507
37,-1.9253888135606105
38,-1.8915594963248488
39,-1.900127555555521
40,-1.9089155234611224
41,-1.9291911900906777
42,-1.9449501637985338
43,-2.5051881077259277
44,-2.288515007476547
45,-2.384314311470411
46,-2.255007568040694
47,-2.0196887703933153
48,-2.1980284670551553
49,-2.105103446371217
50,-2.1719397965167104
51,-2.3092525892486733
52,-2.3368528608925567
53,-2.1076165866819645
54,-2.2656301252966324
55,-2.1230671061697675
56,-2.0851538915383547
57,-2.3094195912359288
58,-2.1220239393103566
59,-2.1821331857885973
60,-2.2511979062142164
61,-2.0153232271385413
62,-2.068439582282851
63,-2.1566464132985943
64,-2.0300628004670065
65,-2.0809455810740984
66,-2.3752572098649662
67,-2.4373596841081313
68,-2.2746321867816044
69,-2.273728588385498
70,-2.440222493990263
71,-2.1303022991918463
72,-2.3685654080174454
73,-2.420646292720088
74,-2.398918147451581
75,-2.402315935399759
76,-2.4775666821938342
77,-2.1634865094153097
78,-2.0360379903386066
79,-2.0990385277311066
80,-2.1727170015806245


==> fig/data/init-wasserstein/initialization_wasserstein_outer_mala_4_3.csv <==
x,y
0,-0.13436739494227923
1,-0.28682427106645997
2,-0.435375982565365
3,-0.5845185952162193
4,-0.7332151838617503
5,-0.8734185363965715
6,-0.9990581574007089
7,-1.1460882385598599
8,-1.2789066453361648
9,-1.423776059829093
10,-1.5413281808340369
11,-1.6029256237374347
12,-1.782406166014239
13,-1.9781443758365318
14,-2.3632510538278035
15,-2.3041621042538902
16,-2.0286839995148895
17,-2.1489727677563946
18,-2.059917217483039
19,-2.129595942829414
20,-2.310725677541109
21,-2.1687922295791306
22,-2.1790167453602045
23,-2.3214566543092836
24,-2.3556956459449627
25,-2.280196557735584
26,-2.2637170209627087
27,-2.2400416569397166
28,-2.2943279295095294
29,-2.0944130201053692
30,-2.1230023710878583
31,-2.0567455675761543
32,-2.1506520031918237
33,-2.142999030193735
34,-2.1756683570152133
35,-1.9574892390368204
36,-2.019249416470039
37,-1.9887826177502772
38,-1.9287413672092515
39,-1.9465342075368726
40,-1.9345357020150287
41,-1.9277795170462584
42,-1.9294503122918505
43,-2.2727207335501545
44,-2.2296889729177205
45,-2.4074349500630308
46,-2.3235653720789067
47,-2.2722367463704636
48,-2.5294779154067397
49,-2.4766535263742977
50,-2.394502701477482
51,-2.336844406033892
52,-2.3554066523418173
53,-2.349569522517587
54,-2.448789023703164
55,-2.279624841682063
56,-2.177379030401889
57,-2.4904411358940535
58,-2.3683037616664926
59,-2.238445185205587
60,-2.5802178826669873
61,-2.277992150818634
62,-2.194768523950411
63,-2.247251023348025
64,-2.162131111407811
65,-2.214169009158411
66,-2.5529649273493487
67,-2.2208923039047797
68,-2.4248228156974143
69,-2.314742629979064
70,-2.3926687929527177
71,-2.152987154898754
72,-2.3859611414569626
73,-2.514202859011139
74,-2.3927810781565197
75,-2.4150054450121643
76,-2.475628858258666
77,-2.256670714400613
78,-2.0910739523892508
79,-2.107623011732721
80,-2.102810931911269


==> fig/data/init-wasserstein/initialization_wasserstein_outer_mala_4_4.csv <==
x,y
0,-0.13436739494227878
1,-0.28711301465375694
2,-0.43570870063969863
3,-0.5854367263694851
4,-0.7348185547379972
5,-0.8744530506836833
6,-0.999899473021177
7,-1.1484933116176392
8,-1.2856566541595353
9,-1.4281587871517951
10,-1.5474713176270207
11,-1.6071467562555615
12,-1.7909799983903445
13,-1.9952198605016156
14,-2.3782555096922797
15,-2.3152732608315265
16,-1.9856629192660298
17,-2.0955980720915983
18,-2.011230959439936
19,-2.0729856080025475
20,-2.2615161506217714
21,-2.156373088105467
22,-2.122885790404319
23,-2.4079763701294206
24,-2.3615833573000096
25,-2.2375338264861218
26,-2.245156357996236
27,-2.2216640822035183
28,-2.231901526015163
29,-2.089333947853602
30,-2.109390824839606
31,-2.172514435958894
32,-2.2109894203876372
33,-2.18742963988753
34,-2.211677511554209
35,-2.026029094051878
36,-1.9938745681767154
37,-2.0037132794333044
38,-1.9261743342539817
39,-1.9757864018047422
40,-2.077635496408901
41,-1.9505649727780319
42,-1.9543535684927147
43,-2.07710930883758
44,-2.1048117595801448
45,-2.210442433132352
46,-2.4206233005106372
47,-2.198762094156473
48,-2.426957431043948
49,-2.3006578279481027
50,-2.2058921488255647
51,-2.2921236078697644
52,-2.4625102206506004
53,-2.3916083544388234
54,-2.296061291995834
55,-2.1993894454372866
56,-2.104434110934091
57,-2.3921840480178638
58,-2.3844817756564316
59,-2.2391096809052433
60,-2.5080713276838993
61,-2.2797940102979717
62,-2.23600654151651
63,-2.351117894721826
64,-2.158316532654596
65,-2.208538967364631
66,-2.2510848858098345
67,-2.0624543643739335
68,-2.5857501887601035
69,-2.183932042367011
70,-2.5966452151479467
71,-2.325589592839
72,-2.4560369890351126
73,-2.3781498840264703
74,-2.4052076072535056
75,-2.3795609962917377
76,-2.4953583312788155
77,-2.456508185558382
78,-2.2333137105380905
79,-2.317602138887124
80,-2.201161752296483


==> fig/data/pacf/acf_gibbs_1_1.csv <==
x,y,upper,lower
1,-0.0009230902714020483,0.010661489756047988,-0.012507670298852084
2,-0.00024592014789834245,0.01124007457068718,-0.011731914866483867
3,-0.0007621994477692818,0.010805125084711601,-0.012329523980250164
4,0.00018491467748506352,0.011604952490886531,-0.011235123135916403
5,-0.0002734425152492185,0.011397787737020323,-0.01194467276751876
6,-0.0004088475248899138,0.011172738253465037,-0.011990433303244863
7,-5.773945829153184e-05,0.011371090174978891,-0.011486569091561956
8,-1.1102579952741272e-05,0.01129603052374446,-0.011318235683649942
9,-0.00044090589234716074,0.010960028591908713,-0.011841840376603036
10,-4.670009702611909e-05,0.011224636032336116,-0.011318036226388353
11,0.0002135453370133724,0.01183611893462335,-0.011409028260596605
12,0.0004067435819686123,0.012186194936238594,-0.011372707772301371
13,-0.0007776612974182771,0.010611974391498191,-0.012167296986334744
14,0.00013374289582385418,0.011757223460470534,-0.011489737668822827
15,-0.00026986830727007845,0.01147987314953789,-0.012019609764078048
16,-0.0008279255100256757,0.010358357784395728,-0.01201420880444708
17,-0.00038815408366230526,0.011065829401003598,-0.011842137568328207
18,0.0003420251077371816,0.011801559095867081,-0.011117508880392719
19,-0.0004890682076246416,0.011335846827056427,-0.01231398324230571
20,-0.0002827558861858268,0.011396548123327476,-0.01196205989569913
21,-0.0003821000476880703,0.010695126027778726,-0.011459326123154867
22,-5.1713153904582144e-05,0.011367906811305199,-0.011471333119114363
23,0.0003327911049967162,0.011599897113434125,-0.01093431490344069
24,0.0001156295211433244,0.011307342258877843,-0.011076083216591195
25,-0.000502148847412814,0.010948664133841678,-0.011952961828667306
26,-5.543094952447721e-05,0.011281965006630396,-0.01139282690567935
27,-0.0003987612441933079,0.010871497795804798,-0.011669020284191412
28,-0.000727858800137154,0.01068551134793077,-0.012141228948205077
29,0.000188490303099233,0.011872627273920609,-0.011495646667722143
30,-0.0004431424439522435,0.011322684117792834,-0.012208969005697321
31,0.00029082953851515374,0.011729462888179963,-0.011147803811149656
32,-1.3540056399057834e-05,0.011406963170184616,-0.011434043282982732
33,-9.040562432581195e-05,0.011498364353551843,-0.011679175602203466
34,-0.0005542566784473489,0.011061977941503065,-0.012170491298397762
35,-0.0009370063738338057,0.010878798618778197,-0.01275281136644581
36,-0.00041067594836730677,0.011092179565288405,-0.01191353146202302
37,-4.285097402203373e-05,0.011383659889176213,-0.01146936183722028
38,-9.295430044379195e-05,0.011424818702816,-0.011610727303703584
39,-3.6783274113206454e-05,0.011261849717108842,-0.011335416265335255
40,-0.000456671393654529,0.011123337249729423,-0.012036680037038483
41,-3.1472944212406524e-05,0.011253527260442011,-0.011316473148866826
42,-0.0005602648932424944,0.01072591581926619,-0.01184644560575118
43,-0.00011637748435661616,0.011196631107830224,-0.011429386076543457
44,0.0003610101520941203,0.011694124598981323,-0.010972104294793082
45,-0.00019216623871225546,0.011362259927154816,-0.011746592404579327
46,-0.0005614247058772397,0.010433791169653438,-0.011556640581407918
47,-0.00020326227312485515,0.011900796682801796,-0.012307321229051506
48,-0.00026440695671853725,0.011216170816588275,-0.011744984730025351
49,-0.0006997785179831817,0.01054319894227404,-0.011942755978240405
50,7.682378836204998e-05,0.011013098199083785,-0.010859450622359686
51,-0.00038088908903672475,0.011134381872660656,-0.011896160050734106
52,0.00036004409081441264,0.011798267060503298,-0.011078178878874474
53,0.0003437363361229083,0.011630479392774657,-0.010943006720528841
54,-0.00021298805365062257,0.011237360747687827,-0.011663336854989072
55,-0.0002653608873372211,0.011102808675222049,-0.01163353044989649
56,3.5903813335382827e-05,0.011907017638934555,-0.011835210012263791
57,-0.0002694632408690335,0.01092932891719326,-0.011468255398931327
58,-0.0005314071821250115,0.01095655072299196,-0.012019365087241982
59,-0.0007973427352888957,0.010260192021509027,-0.011854877492086817
60,-0.0001023721675132853,0.011198989611251015,-0.011403733946277587
61,0.00038315148267968694,0.011368107586269181,-0.010601804620909809
62,0.0003116457473614599,0.012440242057421606,-0.011816950562698686
63,0.00023291093613171424,0.011295815375947857,-0.010829993503684427
64,0.00014159004903354454,0.011143736643614382,-0.010860556545547292
65,-0.0012195235812175393,0.010188759355655816,-0.012627806518090895
66,-0.00034552766977299817,0.011001006096278666,-0.011692061435824661
67,0.0001214199370332519,0.011400686072742059,-0.011157846198675554
68,7.875280924728986e-05,0.011243971140382036,-0.011086465521887455
69,0.0003413460535999966,0.011596214967994905,-0.010913522860794911
70,-5.981210999265507e-05,0.011489316266111303,-0.011608940486096612
71,9.729831262967311e-05,0.011325693012978774,-0.011131096387719428
72,0.0002514830868183133,0.011865054856668875,-0.011362088683032248
73,-0.00018707253442129987,0.01112517711238455,-0.01149932218122715
74,4.11467085941936e-06,0.011478176917444762,-0.011469947575725923
75,-0.0010042407982173874,0.010021665748771068,-0.012030147345205845
76,-0.00029912884933698834,0.010984026864309415,-0.011582284562983393
77,3.706735409742649e-06,0.011636069275036862,-0.011628655804217377
78,0.0006416877252850632,0.012278428546740945,-0.010995053096170819
79,0.00017379809904084797,0.011592301383193513,-0.011244705185111817
80,-5.587433332955055e-05,0.01143415291785166,-0.011545901584510762
81,-7.449621496153794e-05,0.011508651953493461,-0.011657644383416538
82,-0.00020971531277513654,0.0112385430422106,-0.011657973667760873
83,-0.000995203851430726,0.010900461103097652,-0.012890868805959105
84,-0.00012736473723297672,0.011139835393110383,-0.011394564867576338
85,-0.00047079008079025893,0.011121615677875753,-0.01206319583945627
86,-0.0004121962385055332,0.011176601857575661,-0.012000994334586727
87,0.0002787583922173762,0.012120939874762282,-0.011563423090327532
88,-0.000235517223837428,0.010993097128044508,-0.011464131575719365
89,-0.0009589181368996149,0.010284650569804371,-0.0122024868436036
90,-0.00011230453239786065,0.01117155032176367,-0.011396159386559392
91,-0.00022593025045301176,0.011455312457878898,-0.011907172958784922
92,0.00013869341596954772,0.01164782363593069,-0.011370436803991595
93,-0.0005370924248579707,0.010971118180247335,-0.012045303029963277
94,0.0004965838157425264,0.01159626749117847,-0.010603099859693418
95,-0.0008206608111814805,0.010600688984175034,-0.012242010606537995
96,-9.414345514375786e-06,0.011436245319044658,-0.011455074010073408
97,-4.9340617345051224e-05,0.011764529193655478,-0.011863210428345582
98,9.145602662138771e-05,0.011664515939278622,-0.011481603886035847
99,0.0007850980592015377,0.0121139561641091,-0.010543760045706025
100,-0.0001632028581191997,0.01122106994752601,-0.01154747566376441
101,-0.00023287350648372243,0.011270543802935488,-0.011736290815902934
102,-0.0012099245874895223,0.009588667466752116,-0.01200851664173116
103,3.983660486882979e-05,0.01199689736411548,-0.01191722415437782
104,0.0004659888583416435,0.011861583482218233,-0.010929605765534946
105,-0.00015484031728951668,0.011470086648246183,-0.011779767282825218
106,0.0002928699086114792,0.012033428000313972,-0.011447688183091014
107,-0.0005938635262577298,0.010579284884278358,-0.011767011936793819
108,-7.986293494421454e-05,0.011470103521822286,-0.011629829391710714
109,4.180033391479011e-05,0.011478323904533384,-0.011394723236703805
110,-0.00020081950776731631,0.01098704723268871,-0.011388686248223341
111,0.0005051200541466692,0.012211329580293542,-0.011201089472000204
112,-0.00029330187031964506,0.011074481758138587,-0.011661085498777878
113,-0.000492781945532532,0.011305529319176692,-0.012291093210241756
114,-0.0003030268384695757,0.010971815080082182,-0.011577868757021334
115,-3.0015111760995938e-05,0.011300480035336286,-0.011360510258858278
116,2.0541164313266358e-05,0.01089397109220359,-0.010852888763577057
117,-0.0003806744754858668,0.011094316993532232,-0.011855665944503966
118,9.954932429017713e-06,0.01137623760404874,-0.011356327739190706
119,0.00022301879287955125,0.011805839807496627,-0.011359802221737526
120,-0.0001557255214727347,0.011424996684925736,-0.011736447727871207
121,0.0003874204737443068,0.011737870884168151,-0.010963029936679537
122,-0.00040321102961834966,0.011379506310392902,-0.012185928369629602
123,-0.00014512946242447415,0.01192426631173058,-0.012214525236579529
124,5.538444751944943e-05,0.011983313441877638,-0.01187254454683874
125,0.0005643001874311379,0.01221801948281528,-0.011089419107953002
126,-0.00045630014225415407,0.011186556976624866,-0.012099157261133175
127,0.00020435719764777378,0.012055476125239035,-0.011646761729943488
128,3.191378844277557e-05,0.011321371795957312,-0.01125754421907176
129,-0.0007808724207804679,0.009974290800088806,-0.011536035641649742
130,-0.00027900069776342734,0.011087488297557825,-0.011645489693084678
131,-0.00029949896388601043,0.011088397003603843,-0.011687394931375862
132,8.556869438002627e-05,0.011856936163952359,-0.011685798775192305
133,0.00010749588023068862,0.011587642099421392,-0.011372650338960016
134,-0.0006054227470606643,0.011197495901682886,-0.012408341395804216
135,0.0005009979787278987,0.011910200701700242,-0.010908204744244445
136,-0.00037146640639238105,0.010648840735977152,-0.011391773548761914
137,-0.00020586505813603657,0.011405337414013082,-0.011817067530285157
138,-0.00030301441053954257,0.011139609448677193,-0.011745638269756277
139,-0.0002090126756419102,0.01122256518322105,-0.01164059053450487
140,-0.00034494278626200287,0.01106465408799369,-0.011754539660517696
141,0.000526742947855356,0.01180029193886618,-0.01074680604315547
142,-4.0278145620945196e-05,0.011561355729091862,-0.011641912020333753
143,-0.00011877600788197113,0.010865375161179974,-0.011102927176943915
144,-0.00033044080315615767,0.011143898746524258,-0.011804780352836573
145,-0.0002971821309394382,0.011428966730852903,-0.01202333099273178
146,-0.00018895135769499578,0.01135979946206585,-0.011737702177455843
147,0.00025837691306996533,0.011242361973365561,-0.010725608147225632
148,-0.00014501281734872483,0.011352056324980955,-0.011642081959678405
149,0.00024363534127479566,0.01156161207893437,-0.011074341396384779
150,-0.00017820014506198122,0.011532480385240141,-0.011888880675364104
151,-0.0004317581727513203,0.011064844768011712,-0.011928361113514354
152,-0.0009473433448475825,0.010230374022976154,-0.01212506071267132
153,0.00013921303336753325,0.011498543310321059,-0.011220117243585992
154,-0.0003290658573134518,0.01061947454587491,-0.011277606260501812
155,-0.00048161949762748156,0.010868234345278708,-0.011831473340533671
156,0.0005395562938300951,0.012194210879736288,-0.011115098292076096
157,-0.00038909684419500976,0.011208843751912714,-0.011987037440302733
158,0.00019436197359244385,0.011401292949347995,-0.011012569002163108
159,0.000507475984415527,0.011935343133067393,-0.01092039116423634
160,8.306940689613147e-07,0.011260243236217453,-0.011258581848079532
161,-0.0003313792782299672,0.010884591070898657,-0.01154734962735859
162,-0.00028881139041191795,0.010863740464013992,-0.011441363244837828
163,0.00019514127395584035,0.011843340975240441,-0.011453058427328761
164,0.0002715241121413968,0.01193295161908659,-0.011389903394803795
165,-0.00022810253765296378,0.01112491563276392,-0.011581120708069846
166,0.0006841861739616846,0.01215710702654041,-0.01078873467861704
167,-0.0003795489207329686,0.010869597921297866,-0.011628695762763805
168,9.69929240921238e-05,0.011180214344286099,-0.01098622849610185
169,-0.0002861779657069584,0.011260825603547119,-0.011833181534961037
170,-0.0003243913627417038,0.010573185192288437,-0.011221967917771844
171,0.0004436114910452642,0.012124964196362484,-0.011237741214271957
172,-0.0001593450950029572,0.010693981119270899,-0.011012671309276812
173,-0.00026579842214197484,0.01128879815488484,-0.01182039499916879
174,-0.0009670898493856325,0.009817498798899644,-0.011751678497670908
175,-0.0011104795619132205,0.00972261145734351,-0.01194357058116995
176,-5.943957975112806e-05,0.011340137821085798,-0.011459016980588056
177,-0.00015977598471990365,0.011027686519829194,-0.011347238489269001
178,-0.0005097756266126087,0.010514297738350227,-0.011533848991575443
179,-0.0005869404264054041,0.01081012212350453,-0.011984002976315336
180,-0.0007185684476903772,0.010629581565143039,-0.012066718460523793
181,0.0005267145377922136,0.011667496905103516,-0.01061406782951909
182,-0.0004755889001019515,0.010810568482106642,-0.011761746282310546
183,-3.6459233092531426e-05,0.010830715634386794,-0.010903634100571859
184,-0.00018816698910338188,0.011140384999010185,-0.01151671897721695
185,-0.0003492706692661003,0.011139965229063974,-0.011838506567596174
186,-0.00046384315240884544,0.011138545905550742,-0.012066232210368434
187,-0.0006541961363526277,0.010327550535024673,-0.01163594280772993
188,-0.0005336952641685237,0.010772563260117215,-0.01183995378845426
189,-0.0005004028313882121,0.011177534924244628,-0.012178340587021053
190,-4.604247403626442e-05,0.010976646415423737,-0.011068731363496266
191,-0.0002533086651679832,0.010935783466567843,-0.01144240079690381
192,-0.0005788568992213677,0.010447072811853133,-0.01160478661029587
193,0.00024850313708138136,0.01115986502378518,-0.010662858749622417
194,-0.0002139917715386905,0.011142845979243353,-0.011570829522320735
195,-0.00042742310059785304,0.011133271649279299,-0.011988117850475004
196,7.254529222724745e-05,0.011708647702662984,-0.011563557118208488
197,-0.0004058840593060372,0.011012841985755516,-0.011824610104367592
198,-1.4096177730034822e-05,0.01149331421442671,-0.011521506569886781
199,-0.0005362345826648668,0.010520068385947667,-0.011592537551277399
200,-9.406613027789525e-05,0.011424332269589936,-0.011612464530145725
201,0.00010842722342786541,0.011538193826550315,-0.011321339379694583
202,-0.00017588254857950003,0.011662714291338626,-0.012014479388497626
203,0.000126453284890087,0.01143161533949881,-0.011178708769718635
204,-0.0006748833136073511,0.01078215901247497,-0.012131925639689673
205,0.00018866441204573906,0.011512040432936488,-0.01113471160884501
206,0.0002820591497913183,0.011589117739100895,-0.01102499943951826
207,-0.0001348692966146403,0.01121297638276533,-0.01148271497599461
208,-0.0002218870166361655,0.01087431572751938,-0.01131808976079171
209,1.07665459609442e-06,0.011494184632880659,-0.011492031323688468
210,0.0005676526216936037,0.011745937852435474,-0.010610632609048268
211,-3.654080212876444e-05,0.01159229831175513,-0.011665379916012658
212,-0.00018971317485740822,0.011612388991165321,-0.011991815340880136
213,-0.00013504759011670201,0.01135525185390861,-0.011625347034142013
214,-0.000627963979921025,0.010600571094540266,-0.011856499054382316
215,0.0004388422215974129,0.012169932270836362,-0.011292247827641537
216,0.0003396219988450014,0.01161207611289773,-0.010932832115207727
217,-0.00011349861052383661,0.01153519641913316,-0.011762193640180833
218,-0.00018232517811684733,0.01128037974406837,-0.011645030100302066
219,0.0004913070688560955,0.011836019503017105,-0.010853405365304913
220,0.00031901576809838293,0.011765914612234111,-0.011127883076037346
221,7.961042202216047e-05,0.011367547372333949,-0.011208326528289627
222,-0.00013160303443272668,0.01121051732378541,-0.011473723392650863
223,-0.0005368200776586531,0.010988697218494754,-0.012062337373812059
224,-0.0006222634360315091,0.010512771527586999,-0.011757298399650017
225,0.0003468049027579783,0.011493349485014659,-0.010799739679498701
226,-0.00044545353545932787,0.010628426180299183,-0.01151933325121784
227,-0.0002998857139268045,0.010723570276752229,-0.011323341704605838
228,-0.00015922393377076856,0.011441792885915588,-0.011760240753457126
229,0.0006412021390194378,0.012234792654688159,-0.010952388376649285
230,-0.0001457350360061276,0.011730229432954162,-0.012021699504966418
231,-0.00020780002624084197,0.010855193597413488,-0.011270793649895172
232,0.00010557625898145303,0.011924922524738287,-0.011713770006775382
233,-0.0006526205089640451,0.010931816149959157,-0.012237057167887248
234,-0.00015262140809152265,0.011226719955973007,-0.011531962772156052
235,-0.00044857582230532295,0.011072960667123188,-0.011970112311733833
236,-0.00015871194197587688,0.011148226171591696,-0.01146565005554345
237,-0.000586943994614566,0.011041138994742922,-0.012215026983972053
238,-0.0003842864237025589,0.011534100672238435,-0.012302673519643552
239,-0.0005602711529467008,0.010895117141009724,-0.012015659446903127
240,-0.0004905441898751267,0.01060200706439059,-0.011583095444140844
241,-3.1012894956397165e-05,0.011216918618304792,-0.011278944408217587
242,-0.0003466520860371783,0.011101397993687583,-0.01179470216576194
243,-0.00027736936396144336,0.011167077329957602,-0.01172181605788049
244,0.00020430891976047836,0.011328090675688246,-0.01091947283616729
245,-0.0001860658124659536,0.010872806982556967,-0.011244938607488873
246,-0.00040815145739599336,0.011320809291782056,-0.012137112206574043
247,-2.6409980840471235e-05,0.011340518031566412,-0.011393337993247354
248,-3.777956959362172e-05,0.010988745152390123,-0.011064304291577367
249,0.00024491731032348564,0.011718896273773231,-0.011229061653126258
250,0.0002452667973643745,0.011751303082230541,-0.011260769487501791
251,0.00015418687770659857,0.011489442822080196,-0.011181069066666998
252,2.1150964071761698e-05,0.011746224446441975,-0.011703922518298453
253,-0.0003525321859234124,0.010799255134905036,-0.011504319506751862
254,0.0005083870728389242,0.01171974190244814,-0.01070296775677029
255,3.977520678552767e-05,0.011344858087756801,-0.011265307674185744
256,-0.0004075355998167093,0.010919010569296023,-0.011734081768929441
257,0.00041492509849477133,0.01169154096621894,-0.010861690769229397
258,3.1177699557849165e-05,0.011461617582407721,-0.011399262183292022
259,-6.416530325676653e-05,0.011454881738816206,-0.01158321234532974
260,-3.7335751432320644e-05,0.011677848157709227,-0.011752519660573868
261,-6.870106379597953e-05,0.011057794816300332,-0.011195196943892292
262,0.0006952704100536178,0.012089769018111785,-0.01069922819800455
263,0.0005714058331380521,0.011791534330233387,-0.010648722663957283
264,-0.00033929569256714847,0.01116378431395737,-0.011842375699091669
265,-0.00027043247463939796,0.010968982058607715,-0.011509847007886511
266,0.00026435291897489047,0.011972544474142744,-0.011443838636192964
267,2.9079775494401622e-05,0.011248770677655883,-0.011190611126667081
268,-0.0002120155029122508,0.01071308887731032,-0.011137119883134823
269,-0.0007391224188659084,0.010461060645620003,-0.011939305483351821
270,-0.00037126173961390854,0.01134025651233448,-0.012082779991562296
271,-0.0003345063283820616,0.010903300823312393,-0.011572313480076516
272,-0.00016589562753315686,0.010938100795764545,-0.011269892050830859
273,-7.879467678834786e-05,0.011313789823820508,-0.011471379177397203
274,-0.0006637450003371872,0.010578036761036667,-0.011905526761711041
275,0.00016168571447773954,0.011224614692960745,-0.010901243264005267
276,-0.00021016611364445606,0.010896414555890029,-0.011316746783178941
277,-0.0007045696319218542,0.010332102912343025,-0.011741242176186733
278,-0.00045579895238245614,0.010684688206148997,-0.011596286110913909
279,-0.00010046875468507619,0.010952375872196995,-0.011153313381567147
280,0.00031083701461323874,0.011650616648463213,-0.011028942619236735
281,-0.00021700919820044986,0.011477527504717784,-0.011911545901118684
282,-0.00010033992172557006,0.010674964476132353,-0.010875644319583494
283,-0.0002785499585230739,0.011010434015435394,-0.011567533932481543
284,-5.3760805741405746e-05,0.011828869075409677,-0.011936390686892489
285,-0.0006148118508695213,0.010858988970654139,-0.01208861267239318
286,0.000220447902503257,0.011120074113431336,-0.010679178308424823
287,4.5436542321016406e-05,0.011300486356695484,-0.011209613272053453
288,-0.00041031697576198524,0.010800210021022813,-0.011620843972546785
289,0.00033056442965066757,0.0115096244523815,-0.010848495593080165
290,-8.71737702320506e-05,0.011329411192816127,-0.01150375873328023
291,0.00024596124939559977,0.011372714917094184,-0.010880792418302986
292,0.00065969564158548,0.012401250199398747,-0.011081858916227788
293,0.0006402909189223601,0.012409693017439384,-0.011129111179594664
294,-0.00017821711955350218,0.010787055662041934,-0.011143489901148938
295,-5.029784830941349e-05,0.010824231969064351,-0.010924827665683179
296,0.00015916821709993306,0.011674628716638739,-0.011356292282438873
297,0.0003186746069023893,0.011864146588834062,-0.011226797375029284
298,-0.00022893027481220215,0.011006161186066364,-0.01146402173569077
299,-0.00019881651389860454,0.011126658541866459,-0.01152429156966367
300,6.0567248456499066e-05,0.011456920155784282,-0.011335785658871283
301,0.0005692862937523651,0.012102075811163576,-0.010963503223658846
302,-0.0004463836295794863,0.010371629088995318,-0.01126439634815429
303,-0.0005757008417509941,0.010869940615036109,-0.012021342298538096
304,-0.00043930390632326594,0.011070294488433196,-0.01194890230107973
305,-0.00017712559824915414,0.01121801296812956,-0.011572264164627867
306,0.00014767178735393088,0.01137412085242215,-0.011078777277714289
307,-0.00016698076511134028,0.011642787173542635,-0.011976748703765314
308,0.0002969804556201982,0.011410401327129702,-0.010816440415889306
309,0.0003928352692950714,0.011938270390117186,-0.011152599851527042
310,-0.0006042989340640352,0.010766731954807337,-0.011975329822935409
311,5.747886729421727e-05,0.011682385051655749,-0.011567427317067315
312,-0.0004214442965025388,0.01093906545660004,-0.01178195404960512
313,-0.00020590578985118095,0.011364693389261419,-0.01177650496896378
314,-0.00032285339401139833,0.01110173238846837,-0.011747439176491166
315,-0.0005387663006461218,0.011065630300564924,-0.012143162901857168
316,0.001090472049425846,0.012799176336513635,-0.010618232237661944
317,3.252554358725878e-05,0.011609467472952805,-0.011544416385778288
318,-0.0002686425295705698,0.011013602427403174,-0.011550887486544313
319,0.00013450013239638098,0.01169220991859222,-0.011423209653799457
320,-0.000694184755747208,0.010844265406508664,-0.01223263491800308
321,0.0001554904871180853,0.011018506554426419,-0.010707525580190249
322,0.0004045825047385942,0.011507020668202972,-0.010697855658725785
323,-0.0005851745047300142,0.011376764687723322,-0.01254711369718335
324,0.00040631438030119365,0.012036896583973281,-0.011224267823370895
325,-0.000332753080088865,0.010900678800606701,-0.01156618496078443
326,-0.0002997954171333227,0.01147351160045599,-0.012073102434722635
327,5.7062969057054405e-05,0.011047736517750538,-0.010933610579636427
328,-0.0006305458741977495,0.010280394463376641,-0.011541486211772142
329,-0.00028630058722284806,0.011014542369944055,-0.011587143544389751
330,-2.9636151834492698e-05,0.011192633255523847,-0.011251905559192832
331,0.0003434867396845207,0.011999754661632684,-0.011312781182263643
332,-4.504786291581659e-05,0.011334235588048065,-0.011424331313879698
333,-0.0004696355854593065,0.010832614608879158,-0.011771885779797773
334,-0.00017933531023800667,0.010896095439801233,-0.011254766060277246
335,0.0003572913824149451,0.012129768375104474,-0.011415185610274586
336,0.0003487957958875509,0.011826941246087328,-0.011129349654312226
337,-0.000134220510273886,0.011396047990650011,-0.011664489011197784
338,-0.0003388666195734489,0.010885220753740621,-0.011562953992887518
339,-0.0002825694589491554,0.010908010122213645,-0.011473149040111954
340,-0.0004107713072573686,0.01102188033033351,-0.011843422944848246
341,-0.00011516953241349919,0.011405376148092663,-0.01163571521291966
342,-0.00020981005444395518,0.011349755207399522,-0.011769375316287434
343,-8.789383549689796e-05,0.011766306730630186,-0.011942094401623981
344,-0.0003486713901890732,0.010881551444951076,-0.011578894225329223
345,0.00011940222463673955,0.011721776593032703,-0.011482972143759224
346,-0.00011230339652420633,0.010973935636029632,-0.011198542429078046
347,-0.00016373239654411624,0.010901553118969244,-0.011229017912057477
348,-0.0006050077595321498,0.010859040412339687,-0.012069055931403987
349,-5.9118098575774664e-05,0.011205956160273704,-0.011324192357425253
350,-1.1070705882317417e-05,0.011216776993659916,-0.011238918405424552
351,-0.00012356669966381552,0.011128800932908797,-0.011375934332236427
352,0.0005372628500021923,0.011682813127748971,-0.010608287427744587
353,-0.00013442711985643132,0.011167611443083546,-0.01143646568279641
354,-0.0006749979943310681,0.010494438901498062,-0.011844434890160196
355,-0.0005489726959794536,0.010330940875194334,-0.01142888626715324
356,-0.000555582006495978,0.011024984694039678,-0.012136148707031634
357,-0.0006000850868591007,0.010979764571245249,-0.012179934744963448
358,-0.0002967239103277555,0.011013983698936431,-0.01160743151959194
359,0.00024973348088580056,0.011821240920471246,-0.011321773958699646
360,-0.00047175786099470414,0.011148280297277735,-0.012091796019267144
361,-0.0003343249500768821,0.011057638563257933,-0.011726288463411698
362,-0.0002418322574855925,0.011031657765794066,-0.011515322280765251
363,0.00015430276792771462,0.01128812514458013,-0.010979519608724701
364,0.0003788782847813447,0.011557147401523348,-0.010799390831960657
365,-0.0005780340573636941,0.010615036025723402,-0.01177110414045079
366,-0.00024740989685586624,0.010746159402371698,-0.01124097919608343
367,-0.00022108545920674445,0.011092383424620909,-0.011534554343034398
368,-0.00029030544462007343,0.011421486332738776,-0.012002097221978921
369,0.0006001074649679182,0.012348713843828723,-0.011148498913892888
370,-2.441044702260307e-05,0.011152041318894298,-0.011200862212939505
371,-0.00012875445865381322,0.010837917311814866,-0.011095426229122492
372,-0.00022871454252925625,0.010890599363827719,-0.01134802844888623
373,0.00034848407039107847,0.011992831605671519,-0.011295863464889363
374,0.0001508208980131577,0.011183403713285472,-0.010881761917259156
375,-0.0005426056129517017,0.01072142546905628,-0.011806636694959682
376,-0.0006065824336746056,0.010138953458266533,-0.011352118325615746
377,-0.0001238682058609574,0.011373246170916335,-0.01162098258263825
378,0.00022871776009128825,0.01140845860048647,-0.010951023080303893
379,0.0007124962748741034,0.011904921298877762,-0.010479928749129556
380,-4.821329154779315e-05,0.011277960606856152,-0.011374387189951738
381,-0.0008546787060983285,0.010631724741748172,-0.012341082153944829
382,-0.0005368207597099692,0.010349130738947932,-0.01142277225836787
383,-0.00030834585954122006,0.010855243087636806,-0.011471934806719245
384,1.1736262508886494e-05,0.01133484839826581,-0.011311375873248038
385,0.0003170903593200952,0.012195868155199996,-0.011561687436559805
386,-0.0006156776694515221,0.010672852971733444,-0.011904208310636488
387,-8.911146431058292e-05,0.011221413168204315,-0.01139963609682548
388,-0.0007039792640974654,0.010374039509367048,-0.011781998037561978
389,-0.0008409800343957107,0.010168947819166062,-0.011850907887957483
390,-8.997174355634191e-05,0.011693627674455346,-0.011873571161568031
391,9.60989655008891e-05,0.011712041272104477,-0.0115198433411027
392,-5.995321718156444e-05,0.011003665835918922,-0.01112357227028205
393,-0.00014822591327207367,0.011147766048101054,-0.011444217874645203
394,0.0002208749042212611,0.011349142642640688,-0.010907392834198166
395,-0.0006167568435139346,0.010836667815369518,-0.012070181502397389
396,-0.00012298764039456376,0.010844771044478983,-0.01109074632526811
397,-0.0004311302518243334,0.010647313515942024,-0.011509574019590692
398,-0.0005972295720018835,0.010603726118724614,-0.01179818526272838
399,-0.00018122215454992614,0.011488037606754119,-0.011850481915853972
400,0.00036316998340517234,0.011668075696539444,-0.010941735729729101
401,-0.0003806895170613305,0.010308795296237098,-0.01107017433035976
402,0.0007015726857409498,0.0119081865782975,-0.0105050412068156
403,2.5795787070378974e-05,0.011628410130144587,-0.011576818556003827
404,-0.0006446986841246664,0.011051671348662107,-0.012341068716911438
405,0.00037620908852032433,0.011827666418833961,-0.011075248241793314
406,-8.397628198178563e-06,0.011390221471524384,-0.01140701672792074
407,-7.398560193478329e-05,0.011416601454928395,-0.011564572658797963
408,-0.00019556665330024424,0.01086210327489046,-0.01125323658149095
409,2.5290978844983004e-05,0.011108280957116225,-0.011057698999426258
410,0.0003712348313151464,0.011428638342404554,-0.01068616867977426
411,-0.00025793562236977945,0.011308879839897642,-0.011824751084637201
412,-0.0008324193385877936,0.010116825473486682,-0.01178166415066227
413,-4.867761894408459e-05,0.011173642537109419,-0.011270997774997587
414,0.00019468342796783458,0.011569533879067407,-0.011180167023131739
415,-0.0008611375172821064,0.010237690825077531,-0.011959965859641743
416,-0.00046629754639136803,0.01026644828060743,-0.011199043373390168
417,-0.0007839201945812222,0.010698356278551549,-0.012266196667713992
418,-0.00026760613957355696,0.010916955679573005,-0.01145216795872012
419,-0.00019459039728742737,0.010833107855853884,-0.011222288650428737
420,-0.00028531877552074507,0.010878312221834375,-0.011448949772875864
421,0.00013999591650439111,0.010985320559060954,-0.01070532872605217
422,0.00017289799375744405,0.011377518001592079,-0.01103172201407719
423,-0.00011830660815157473,0.010621424181342825,-0.010858037397645974
424,0.0007039761504294954,0.012762053530703133,-0.011354101229844142
425,-0.000716700661021709,0.010416731028770509,-0.011850132350813926
426,9.68318204541453e-05,0.01139825699133688,-0.011204593350428588
427,-0.000155396898049334,0.010967333498033372,-0.011278127294132039
428,-8.249349001245794e-05,0.010906716181997714,-0.011071703162022628
429,0.00040122913682688805,0.011682436165622569,-0.010879977891968793
430,-0.0002783865438265339,0.011208166393310381,-0.01176493948096345
431,-0.0002526120424766202,0.010760107149105209,-0.01126533123405845
432,-0.00010366605332359931,0.011234501040748114,-0.011441833147395313
433,-0.0004894994355922324,0.010546253897338907,-0.011525252768523373
434,-0.00016315853326613104,0.01072213927905375,-0.011048456345586011
435,-0.0007308667886485265,0.010457737320249719,-0.011919470897546773
436,0.00020952735487614555,0.011607032941136065,-0.011187978231383774
437,-0.00021031804079709842,0.011102718137952942,-0.011523354219547137
438,-0.0004958239811324525,0.010958304345903743,-0.011949952308168648
439,0.0002959616007560077,0.011279081864067531,-0.010687158662555514
440,0.0001363410942678892,0.011336607261655059,-0.011063925073119282
441,0.0006986551355998453,0.012286302261401521,-0.010888991990201831
442,-0.00035787439320577864,0.011348975701808622,-0.012064724488220178
443,-0.00047809623190238777,0.010593367210631439,-0.011549559674436213
444,-0.00026192846450421637,0.010816579628338896,-0.011340436557347329
445,0.00020100535124685222,0.011052613406861502,-0.010650602704367799
446,-0.0005014383019769297,0.01033204966608814,-0.011334926270042
447,-5.5706566033813176e-05,0.011032621490082859,-0.011144034622150484
448,-0.0005382697527829762,0.010615261458924982,-0.011691800964490934
449,0.0004981534737582255,0.011820000621950467,-0.010823693674434018
450,-0.0004320290785016307,0.01072950344018363,-0.011593561597186892
451,-3.523892778253544e-05,0.01145719262058602,-0.01152767047615109
452,-0.00011356256810385384,0.01092495633490463,-0.011152081471112336
453,-0.0007280494787060595,0.010430441979767047,-0.011886540937179165
454,0.0003578003259627768,0.011824389308456317,-0.011108788656530765
455,-0.0007264412834394025,0.010009934387361134,-0.011462816954239938
456,-0.0003333788635429952,0.01086373786800802,-0.011530495595094009
457,-0.00014863351934675848,0.011062425251429163,-0.01135969229012268
458,-0.00031840570558262684,0.010567872507402274,-0.011204683918567526
459,-0.0001722137501623251,0.011208526222196839,-0.01155295372252149
460,-0.0004076663470472642,0.01083778311027982,-0.011653115804374347
461,-0.0001843942939737098,0.01079139065766655,-0.011160179245613968
462,0.00015763868917387035,0.011160157573450477,-0.010844880195102736
463,0.00030981462187399983,0.011485183067756552,-0.01086555382400855
464,-7.361829731370083e-05,0.011253340839560389,-0.01140057743418779
465,0.0003346109122652543,0.011502955670455004,-0.010833733845924497
466,-4.449819738186026e-05,0.011290447491007874,-0.011379443885771593
467,-0.0001356153621480647,0.011507096412225427,-0.011778327136521558
468,-0.0005245895998033024,0.010476088036916152,-0.011525267236522758
469,4.6121930779762646e-05,0.011444713940372315,-0.011352470078812791
470,5.962298041434982e-05,0.010963015201794813,-0.010843769240966115
471,-8.501732036033227e-05,0.011199536382106374,-0.011369571022827037
472,0.00025875148664816923,0.01144154841177919,-0.010924045438482851
473,-0.0007611494708639468,0.010486297244576982,-0.012008596186304878
474,0.0005022612119112975,0.012085163782097971,-0.011080641358275375
475,-0.0005575044213552805,0.010877810853712096,-0.011992819696422657
476,3.6583824743208276e-05,0.01094993905284413,-0.010876771403357716
477,0.0001430378329507789,0.011314258047179625,-0.011028182381278069
478,-8.13139735598586e-05,0.010963202612386804,-0.011125830559506522
479,3.082648083535514e-05,0.011344228608588258,-0.011282575646917547
480,0.00017790108730571572,0.010971038131269775,-0.010615235956658343
481,-0.00039304219305912253,0.010653267239773924,-0.011439351625892168
482,-0.00025681969456513775,0.011215937105040616,-0.011729576494170892
483,0.0002665708354786833,0.01189252062260959,-0.011359378951652224
484,0.0004513030340987113,0.011462454264921094,-0.01055984819672367
485,-0.00033882566163943303,0.01086799629414442,-0.011545647617423287
486,-0.0001237014597531613,0.011058166039124675,-0.011305568958630998
487,-0.0003701879423290171,0.010538460199993962,-0.011278836084651998
488,-3.666976148652179e-05,0.0112065531180769,-0.011279892641049942
489,-9.255829629153391e-05,0.011427720734886614,-0.011612837327469682
490,-0.0002633865783608657,0.010808469663697804,-0.011335242820419535
491,0.0007233111102846597,0.01184508941976593,-0.010398467199196612
492,0.0003775076614771654,0.011593732986099232,-0.010838717663144901
493,-0.0007151273350249676,0.010001658735710598,-0.011431913405760533
494,-0.00015717455626399317,0.011108230961497165,-0.01142258007402515
495,2.7145137177446108e-05,0.011261073081403023,-0.011206782807048132
496,-0.0005749958698372485,0.010130637945227072,-0.01128062968490157
497,-0.000631736141189218,0.010827595566389138,-0.012091067848767572
498,-0.00011254233727205831,0.010919816153523927,-0.011144900828068042
499,-0.0002759853076845049,0.010885209930933303,-0.011437180546302314
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172
500,-0.0007745808199280113,0.01012774628755815,-0.011676907927414172


==> fig/data/pacf/acf_gibbs_1_2.csv <==
x,y,upper,lower
1,-0.0007650052082254534,0.010868436171934006,-0.012398446588384912
2,-0.00038624618235722505,0.011027358555265905,-0.011799850919980355
3,-0.0006329720199058514,0.010911324361273783,-0.012177268401085488
4,3.3448459313050304e-05,0.011386221310106748,-0.011319324391480649
5,-0.0004967407960723432,0.011080679551759526,-0.012074161143904211
6,-0.0005036204217465077,0.011188514488655587,-0.012195755332148601
7,0.00023905625735654268,0.011755525370539652,-0.011277412855826568
8,8.803092967171496e-05,0.011171492921037841,-0.01099543106169441
9,-0.00014507855372885244,0.011099755410546735,-0.01138991251800444
10,-6.1016838503863924e-05,0.01165577635134227,-0.011777810028349997
11,0.00023817827275523026,0.011534145703098436,-0.011057789157587976
12,0.0004118066155085545,0.012065716209373249,-0.01124210297835614
13,-0.0006211510464272874,0.010542777658764099,-0.011785079751618674
14,0.00040321183813359947,0.011979606505996322,-0.011173182829729122
15,-0.0005799779921675518,0.011298979994637658,-0.012458935978972761
16,-0.0002320374244972938,0.011293757854755197,-0.011757832703749785
17,0.0002814775565870413,0.011656280201836679,-0.011093325088662597
18,0.00038363266433907606,0.01139648680758379,-0.010629221478905637
19,-0.0003492164700704888,0.011608151722176774,-0.012306584662317752
20,-0.0003562558057560167,0.011131513060872646,-0.01184402467238468
21,-0.0004448426681979487,0.010945793317182874,-0.011835478653578773
22,-9.782852455845291e-05,0.011093002400253045,-0.011288659449369952
23,0.0006085229273004502,0.012131899523359998,-0.010914853668759097
24,-0.0004249824918288217,0.01061935827884752,-0.011469323262505163
25,-3.8362534704258975e-06,0.011436372860164617,-0.011444045367105467
26,9.662872799391181e-05,0.011680646905869733,-0.01148738944988191
27,-0.0005718485265498935,0.010912199158751034,-0.012055896211850822
28,-0.00047695297927200783,0.010816637124555804,-0.01177054308309982
29,-3.284750619361015e-05,0.011724145260985945,-0.011789840273373165
30,-0.00010787262146386367,0.011821862484915048,-0.012037607727842774
31,0.0001586335084741673,0.011817232677963016,-0.011499965661014681
32,-0.00014087982988482625,0.011562000768296837,-0.011843760428066489
33,-0.0002127490535640384,0.011404875285659803,-0.01183037339278788
34,-0.0003022602575907853,0.010946697899130432,-0.011551218414312003
35,-0.0006851943537247765,0.010900246212769794,-0.012270634920219348
36,-0.00012919884202595316,0.011428102934199201,-0.011686500618251107
37,-3.791705367216295e-06,0.011070542548095317,-0.011078125958829748
38,8.924122496639785e-05,0.011445356688063915,-0.011266874238131119
39,0.0007101610535866815,0.011922240782065172,-0.01050191867489181
40,-0.0006146065055299822,0.010797232102605938,-0.012026445113665903
41,0.00027695002787062186,0.011644400572956834,-0.01109050051721559
42,-0.0001435658599809299,0.011408320563991364,-0.011695452283953224
43,-6.626735594595616e-05,0.011809642734920514,-0.011942177446812427
44,0.00010133608406929189,0.011637781003171832,-0.011435108835033249
45,-0.00022175317581272055,0.011177650622495261,-0.011621156974120701
46,1.2687302094877367e-05,0.011155550705294037,-0.011130176101104282
47,0.0001428246213240005,0.011579252982309853,-0.011293603739661852
48,-0.0004865597393786481,0.011049900594087196,-0.012023020072844491
49,-0.000602908266433943,0.010380055424187433,-0.01158587195705532
50,0.000274014536620635,0.011672496571386148,-0.011124467498144879
51,-0.0004628743965127178,0.010874887311356322,-0.011800636104381756
52,0.00029248835123084317,0.011991820414150738,-0.011406843711689051
53,0.00043643049157397854,0.011801076654796279,-0.01092821567164832
54,-0.0004129781041537509,0.010884929747627215,-0.011710885955934718
55,-0.0004912135374324622,0.010899147331860235,-0.01188157440672516
56,-0.00027409954365659043,0.01142108620162515,-0.01196928528893833
57,0.00040098558488337066,0.011686812717626184,-0.010884841547859443
58,-0.0003907319520060272,0.011083511741155338,-0.011864975645167393
59,-0.0011412183126193994,0.010074159974851456,-0.012356596600090253
60,-7.923486047092283e-05,0.011168328380717258,-0.011326798101659104
61,0.0006691523156364275,0.012004760165873506,-0.01066645553460065
62,-3.196916535212216e-05,0.011816390236862486,-0.01188032856756673
63,0.0003339623839864636,0.011493472562589613,-0.010825547794616685
64,-0.00012509736350024795,0.011157157221319275,-0.011407351948319771
65,-0.0012131312664017393,0.010400789883689993,-0.012827052416493474
66,-0.0006036809765106736,0.010823392269740238,-0.012030754222761585
67,5.165612003180827e-05,0.011784000221948737,-0.01168068798188512
68,1.7691421279931694e-06,0.011246287357973339,-0.011242749073717351
69,0.00026646891618783584,0.011382149214961073,-0.0108492113825854
70,-0.0004115120421893379,0.011126224889972842,-0.011949248974351519
71,9.209195313286243e-05,0.011382990694738082,-0.011198806788472359
72,0.0004076301265351315,0.011929468054383791,-0.011114207801313527
73,-0.00016979607618118723,0.011241880849547374,-0.01158147300190975
74,9.359760190359432e-06,0.011131231032444497,-0.011112511512063779
75,-0.0009188713582094042,0.009741470673020548,-0.011579213389439357
76,-5.444030240108249e-05,0.011343270759710554,-0.01145215136451272
77,-0.0002659115806765508,0.011428604307989738,-0.01196042746934284
78,0.0002825464886940715,0.011897720679037974,-0.011332627701649832
79,-0.00013597904648188263,0.01092555290272433,-0.011197510995688094
80,-0.0003246713685525045,0.011375417471295933,-0.012024760208400943
81,-0.0001091683383517238,0.011755254217810662,-0.011973590894514108
82,-0.0006574770447510845,0.01088535536931767,-0.01220030945881984
83,-0.0011203055473349543,0.010617611235997427,-0.012858222330667335
84,-0.00031357681090680187,0.011164583458631305,-0.011791737080444908
85,-0.00028038070473230387,0.011119072397244087,-0.011679833806708695
86,-0.0010204419137583639,0.010307242975527322,-0.01234812680304405
87,0.0002158010488216322,0.011676571056738262,-0.011244968959094997
88,-8.725239003146003e-05,0.011072007941879129,-0.011246512721942048
89,-0.0005887458329111724,0.010943361751507391,-0.012120853417329736
90,4.103453627184987e-05,0.011554887997923587,-0.011472818925379887
91,-8.153758032446348e-05,0.012235080560783604,-0.012398155721432531
92,-7.735713184503249e-05,0.011475692172760194,-0.01163040643645026
93,-0.00038201567730518316,0.01071370974957576,-0.011477741104186126
94,0.00015402136341125645,0.011080048724708243,-0.01077200599788573
95,-0.0007645618656745156,0.011024086977186473,-0.012553210708535503
96,-1.4426242741946176e-05,0.011009013557126936,-0.011037866042610828
97,-0.00027244892626045517,0.011572080889569066,-0.012116978742089977
98,0.0003161868181606139,0.011904563549478279,-0.011272189913157052
99,0.00019837749636100193,0.011613809439295221,-0.011217054446573217
100,-0.00012241565831606462,0.011350099765087652,-0.01159493108171978
101,-0.00039481594547321124,0.011134394893690626,-0.011924026784637049
102,-0.0006375498711395703,0.010372678559494457,-0.011647778301773597
103,-0.00022127701637092732,0.011425370018435554,-0.01186792405117741
104,0.00014334655857402593,0.011380079185201336,-0.011093386068053284
105,-1.750524509143347e-05,0.011662410386642386,-0.011697420876825255
106,0.0003779021746572758,0.011773574136803943,-0.011017769787489392
107,-0.0006352069497624678,0.01079966081284044,-0.012070074712365375
108,-4.49087491632433e-05,0.011444629127696481,-0.011534446626022968
109,2.7088603288074725e-05,0.011632866645720129,-0.011578689439143978
110,-0.00022076379848309628,0.011612683965659952,-0.012054211562626144
111,0.0005107565037904873,0.012195478867412618,-0.011173965859831643
112,-0.0002086049247650188,0.011230534349549027,-0.011647744199079066
113,-0.0005992031639493949,0.010778725672494488,-0.011977132000393279
114,-0.00040293635704044035,0.011005975902211135,-0.011811848616292015
115,1.7812380782751052e-05,0.011557918494991042,-0.011522293733425538
116,0.00015064368410121692,0.01131335138001395,-0.011012064011811516
117,-0.0002972429956661844,0.011328986600750286,-0.011923472592082655
118,-0.00010770258233347606,0.011428732141706697,-0.01164413730637365
119,-0.00018860008801231646,0.011177873171460361,-0.011555073347484995
120,-3.638617314295307e-05,0.01142920887667718,-0.011501981222963085
121,0.0003158621534271624,0.011751269089695784,-0.01111954478284146
122,6.344939469324992e-05,0.011986534567106704,-0.011859635777720203
123,0.00019564968898243339,0.011920598200840642,-0.011529298822875777
124,-0.00038766976536738773,0.011494984897033253,-0.012270324427768028
125,0.0004049935519537515,0.012170209365404217,-0.011360222261496715
126,-0.0007345884181275484,0.010843107881386914,-0.01231228471764201
127,-7.972504157429877e-06,0.011763361170790718,-0.011779306179105577
128,-4.115170559115762e-05,0.011547439765780848,-0.011629743176963164
129,-0.0006173359436553931,0.010609150889024843,-0.01184382277633563
130,-0.0007047111994292688,0.010549107254916045,-0.011958529653774582
131,-8.106265987588171e-05,0.01136238546590308,-0.011524510785654841
132,0.0003942696987371033,0.011927558474053655,-0.011139019076579448
133,-0.0003526048631962624,0.011128262560346273,-0.011833472286738797
134,-0.0003162484736089877,0.011029317718838255,-0.011661814666056229
135,-4.6232788441110814e-05,0.011162112105843844,-0.011254577682726067
136,-0.00030458522320592755,0.011036666727793572,-0.011645837174205427
137,0.00012992003408539057,0.011658932012231329,-0.011399091944060547
138,-0.00035197285705231045,0.011027093683719616,-0.011731039397824236
139,-0.00033553784219707034,0.010881160133364997,-0.01155223581775914
140,-9.618899294710345e-05,0.011329903238530389,-0.011522281224424596
141,0.00010254345582842085,0.011577723111987468,-0.011372636200330627
142,-0.00010261375888456878,0.011205939988551045,-0.011411167506320184
143,-0.0005609180272513585,0.010541574158420925,-0.011663410212923641
144,-0.0008291405240712089,0.010836297990360212,-0.01249457903850263
145,-0.00014638695200774646,0.01138830232312813,-0.011681076227143624
146,-0.0004082052576594595,0.01126436618961294,-0.012080776704931859
147,0.0004053631928131182,0.01157278423809692,-0.010762057852470683
148,0.00045793876703718054,0.011697071507077463,-0.010781193973003103
149,0.0004896018571436719,0.01160080097573188,-0.010621597261444538
150,-0.0002806318782789478,0.011529968928396686,-0.012091232684954581
151,-0.00041964244732091655,0.011143310400872219,-0.011982595295514051
152,-0.00020985020282487206,0.01138293385638901,-0.011802634262038755
153,-0.000604455456208492,0.0107868863374891,-0.011995797249906083
154,-0.0004205081232608622,0.010849184011411347,-0.01169020025793307
155,-0.0005117845455427059,0.011053601448366205,-0.012077170539451617
156,0.00016126945429008896,0.01129193050097677,-0.010969391592396594
157,-0.00029838800912129315,0.01118647229438829,-0.011783248312630874
158,0.00013730922513874406,0.01126205951068338,-0.010987441060405891
159,0.0004404868786677783,0.01190249708563876,-0.011021523328303204
160,0.00043180786049002584,0.011984753121023912,-0.01112113740004386
161,-6.0035827267214107e-05,0.011431886901102736,-0.011551958555637166
162,-0.00020445955542277764,0.01087096185956826,-0.011279880970413816
163,0.0002098040862982452,0.011512621409276837,-0.011093013236680346
164,-0.00016280249891107706,0.011347672889338854,-0.011673277887161009
165,-0.00019645404435136596,0.010873563866354508,-0.011266471955057242
166,0.0006419590900129,0.01199391429338318,-0.010709996113357382
167,-0.0007773835624860927,0.010414301085364014,-0.011969068210336197
168,8.779902706358648e-05,0.011295124134923666,-0.011119526080796492
169,-0.0001586092344645423,0.011156675523596503,-0.011473893992525587
170,-0.0005209610252241291,0.01026270868764505,-0.011304630738093306
171,0.0005247896889263052,0.012008901810356392,-0.010959322432503783
172,-0.0005153518183327575,0.01061904488674549,-0.011649748523411007
173,-0.0005037134423178942,0.010886692522114232,-0.011894119406750019
174,-0.00020839863847697048,0.01099218873860327,-0.011408986015557213
175,-0.00084233970432928,0.010125302631704136,-0.011809982040362696
176,3.417635142152387e-05,0.011487586092331163,-0.011419233389488114
177,-0.000349406305571807,0.010921071644363702,-0.011619884255507317
178,-0.0004129173825542247,0.010583953442018137,-0.011409788207126587
179,-0.0003990412000899521,0.01072976060357127,-0.011527843003751176
180,-0.0008206958741888698,0.010887810602623348,-0.012529202351001089
181,0.00041965002994255043,0.011649888343392612,-0.01081058828350751
182,-0.00027133819937458356,0.011301049969765086,-0.011843726368514254
183,-7.803304380610141e-05,0.010898330511813818,-0.01105439659942602
184,-0.00044427889321943867,0.010855010804686519,-0.011743568591125396
185,-0.000382945527061876,0.011380128007059292,-0.012146019061183044
186,-0.00031902440012704163,0.011343171934615221,-0.011981220734869305
187,-0.0005322042937684851,0.010631064447884458,-0.011695473035421428
188,-0.00042254797697763253,0.010734301839904859,-0.011579397793860125
189,-0.00039711376486336025,0.011059515041380577,-0.011853742571107296
190,-9.153615615095844e-05,0.011681838776673415,-0.011864911088975331
191,-0.0006096284854767003,0.010629496103279895,-0.011848753074233295
192,-0.0003709408408966739,0.010696808415764137,-0.011438690097557484
193,0.00016965772485061302,0.01124947233786066,-0.010910156888159432
194,9.242219973555728e-05,0.011656424378803548,-0.011471579979332432
195,-0.00037569931147711505,0.011387412617695318,-0.012138811240649548
196,-0.0002360209136529263,0.01125134677501644,-0.011723388602322292
197,0.00011905615445644878,0.011793879818478278,-0.011555767509565381
198,-2.6089071902554718e-05,0.01169422240239542,-0.01174640054620053
199,-0.0004554224001583557,0.01066645314168672,-0.011577297942003434
200,1.998271123075681e-05,0.011566947958099696,-0.011526982535638183
201,4.4821959697411286e-05,0.011428603163362997,-0.011338959243968176
202,-0.0003611375132314872,0.011031138656113664,-0.01175341368257664
203,-0.0001745214181447845,0.011385144859384114,-0.011734187695673684
204,-0.0005757543220939738,0.010526307662277488,-0.011677816306465437
205,0.0003199325922440365,0.011772303561023618,-0.011132438376535544
206,0.0002615730057170602,0.011475162032872853,-0.010952016021438733
207,-0.00023048343910910045,0.011109704831810436,-0.011570671710028636
208,-0.00040148378403607923,0.010858438645761588,-0.011661406213833745
209,0.0005689433897076336,0.012059256835142522,-0.010921370055727256
210,0.0004026888597412156,0.011676649474270372,-0.01087127175478794
211,0.00028692126682701566,0.011762511893424414,-0.011188669359770382
212,-0.00015570550963285918,0.01096220454089713,-0.011273615560162849
213,0.00011887001042181863,0.011834980158824858,-0.011597240137981222
214,-0.0006972763178440242,0.010994084532263313,-0.01238863716795136
215,3.4159608107385054e-05,0.011807747864143322,-0.011739428647928552
216,-2.8243056806180057e-05,0.011023141800401079,-0.01107962791401344
217,5.620613906184178e-05,0.011775434207407167,-0.011663021929283484
218,-1.6775706985624003e-05,0.011109876894418594,-0.011143428308389844
219,0.0003993587288280164,0.011850463233647168,-0.011051745775991136
220,0.0004140099202531614,0.01170373469760146,-0.010875714857095136
221,-2.9639451293344337e-05,0.011094729063698298,-0.011154007966284987
222,-0.0003635432457628429,0.010586859850599404,-0.01131394634212509
223,-0.0002046350408609076,0.011767593773259226,-0.012176863854981042
224,-0.000826808458490426,0.009923503287812684,-0.011577120204793536
225,0.00020869579430477368,0.01189045081599215,-0.011473059227382603
226,-0.00026544394907187846,0.010976852321452074,-0.011507740219595832
227,-0.0001230573183641532,0.010962794920308057,-0.011208909557036364
228,1.880176522790834e-05,0.011897181990900653,-0.011859578460444838
229,-5.160632909974155e-05,0.011506406598349861,-0.011609619256549344
230,-0.0004619741574607554,0.011150293857142944,-0.012074242172064454
231,4.576885769691657e-05,0.011317494205919643,-0.01122595649052581
232,-2.5379284067134445e-05,0.0118307955690885,-0.01188155413722277
233,-6.572239443279597e-05,0.011038255384213321,-0.011169700173078913
234,0.0001190364339292715,0.011342437519403467,-0.011104364651544922
235,-0.00022741353981165895,0.011198734007704067,-0.011653561087327383
236,-0.00025825497177473406,0.010900202950567692,-0.011416712894117161
237,-0.0001804361377561613,0.011349864419717321,-0.011710736695229644
238,-0.0005237271341344694,0.01127134598383088,-0.012318800252099818
239,7.588585213566597e-05,0.011606850375893141,-0.01145507867162181
240,-0.0006255267537821842,0.010506511362165884,-0.011757564869730251
241,-0.00041352065170472454,0.011151314226517398,-0.011978355529926845
242,-0.00010121977397683018,0.010860482095633693,-0.011062921643587353
243,-0.00013142849821363918,0.011228967781504779,-0.011491824777932058
244,0.0004946997751236585,0.011636747937723107,-0.010647348387475788
245,-0.00012661410946334566,0.011089027296957833,-0.011342255515884523
246,-0.0005779906580316063,0.011250363500887654,-0.012406344816950868
247,-6.704842843000794e-05,0.011462270709444212,-0.011596367566304229
248,8.799393978173064e-05,0.011125513885565968,-0.010949526006002505
249,0.0003384591906972622,0.011530170405872642,-0.010853252024478116
250,-4.831628897748009e-05,0.011403574013527241,-0.011500206591482202
251,-0.0001290123821859354,0.011567648225748626,-0.011825672990120497
252,-0.00016263873778419807,0.01140901735460828,-0.011734294830176677
253,-0.000380305624867163,0.010906652028848707,-0.011667263278583032
254,0.0004905668799715652,0.011768806593502145,-0.010787672833559013
255,4.154641189857289e-05,0.01141932595546789,-0.011336233131670745
256,-9.14450971199774e-05,0.011415441868287645,-0.0115983320625276
257,-0.00018725112196580018,0.011368511399435302,-0.011743013643366901
258,-0.0002293155901038516,0.01099300068085337,-0.011451631861061073
259,-0.00016934274110902778,0.011266974316365731,-0.011605659798583787
260,0.00011895211426004531,0.011771109082741092,-0.011533204854221
261,-0.00017413552989099004,0.011054141055404806,-0.011402412115186784
262,0.0006182278321765211,0.011814055529740457,-0.010577599865387415
263,0.0006988871542183043,0.011919043098877124,-0.010521268790440517
264,-0.00020009765689902928,0.011072949230076233,-0.011473144543874292
265,0.00016151290265764453,0.011493644676768475,-0.011170618871453188
266,-0.00017989733006654735,0.011565153150150663,-0.011924947810283757
267,-2.960436294081628e-05,0.011117305920239238,-0.011176514646120872
268,-4.9662698042829475e-06,0.010882407159721035,-0.010892339699329602
269,-0.00030095346853597924,0.011151244578056226,-0.011753151515128183
270,-0.0004380174500072956,0.01117167795198737,-0.012047712852001962
271,-0.0003248901042974555,0.010813107615589526,-0.011462887824184437
272,0.00011482467755088204,0.011441408300036381,-0.011211758944934619
273,-5.4709024147635654e-05,0.01140399027623816,-0.01151340832453343
274,-0.0003382738522731588,0.01069245135586129,-0.011368999060407607
275,-0.0001464523175653514,0.010502993997431626,-0.010795898632562327
276,-0.00014696850030099148,0.011077580257925814,-0.011371517258527796
277,-0.0007923423613071071,0.010469877664457505,-0.01205456238707172
278,-0.0007565098874397332,0.010325078580415538,-0.011838098355295005
279,-0.0002971888520498538,0.010736575403959905,-0.011330953108059615
280,2.3057189238629222e-05,0.01103450125926404,-0.01098838688078678
281,-0.00010340009990853799,0.011825570879770932,-0.012032371079588008
282,-0.00014846183760588603,0.010556687563440414,-0.010853611238652187
283,-0.00026106363828656576,0.010893749375015202,-0.011415876651588336
284,-0.0002711059597959564,0.01144700702642997,-0.011989218946021883
285,-0.0003363788393019067,0.011044004678854833,-0.011716762357458648
286,0.000249776936918332,0.01164962036387779,-0.011150066490041128
287,-7.441468144603051e-05,0.011445976983706665,-0.011594806346598725
288,-0.0001503585875424853,0.010817359709978389,-0.011118076885063359
289,0.0004410790472637568,0.011377128869144075,-0.01049497077461656
290,-0.00022196412523345339,0.010825395118163845,-0.011269323368630752
291,0.0006550616116307342,0.011994707053481766,-0.010684583830220298
292,0.00024174526046315207,0.011739404338835522,-0.011255913817909217
293,0.0007887401663921592,0.012206649527698798,-0.010629169194914481
294,-0.000543518018620431,0.010401864451158276,-0.011488900488399139
295,-0.00031959313895232557,0.01040666268859715,-0.011045848966501801
296,-4.083073480289731e-05,0.011182024327329228,-0.011263685796935024
297,0.0001938940442577661,0.011538345344564174,-0.011150557256048643
298,-0.00041513868248534554,0.010912348811155931,-0.011742626176126621
299,0.00026731936887163356,0.011700418407177433,-0.011165779669434167
300,1.547938313559082e-05,0.011466876695365185,-0.011435917929094002
301,0.0006033491537512184,0.011764242114167421,-0.010557543806664986
302,-0.0004729772101914832,0.0103188975504069,-0.011264851970789866
303,-0.0009632974316476512,0.010374746706626824,-0.012301341569922127
304,-0.0005578660431492307,0.010868890999167198,-0.01198462308546566
305,-8.167642212637066e-05,0.011475547048920516,-0.011638899893173259
306,-7.26626646823673e-05,0.01106067967968816,-0.011206005009052895
307,-0.00010017687071149852,0.011670200501830359,-0.011870554243253355
308,-4.315796793484362e-06,0.010849532119286031,-0.010858163712873
309,0.00013141665734852964,0.011617225128841266,-0.011354391814144205
310,-0.0006365641975293878,0.010654132254991268,-0.011927260650050044
311,0.0005721327434573066,0.011823928491906274,-0.010679663004991659
312,-0.00035952935199845424,0.010893592847205388,-0.011612651551202295
313,4.5506337018215155e-05,0.011256679439442755,-0.011165666765406326
314,-0.000244933003517523,0.011462316201582105,-0.01195218220861715
315,-0.0005300772024637409,0.011018853303068152,-0.012079007707995634
316,0.0008337786246453153,0.012680944662314704,-0.011013387413024074
317,0.00013207011484102916,0.011923626298875068,-0.01165948606919301
318,-0.000156936906227222,0.01092158303925126,-0.011235456851705704
319,-0.000391105758975903,0.011078453783233126,-0.01186066530118493
320,-0.0008126221246698536,0.010498797142001817,-0.012124041391341524
321,0.00010659097022325206,0.010969088290740706,-0.0107559063502942
322,0.0005556756287569371,0.011471967073570203,-0.010360615816056329
323,-0.0005285251792574323,0.011126293997540438,-0.012183344356055302
324,0.00045222515063334716,0.0122459426035524,-0.011341492302285707
325,-0.0005652780095058174,0.010502857250011865,-0.011633413269023498
326,-0.00019587414359786262,0.011261046657444875,-0.011652794944640601
327,7.835454687461832e-05,0.011178712561694996,-0.011022003467945761
328,-0.0005530706454237762,0.01073992721192903,-0.011846068502776582
329,-0.000229796399166133,0.011260226945347276,-0.011719819743679543
330,-0.00013403714531136363,0.0111589012229759,-0.011426975513598628
331,3.0578122909077434e-07,0.011518930522601849,-0.011518318960143667
332,-4.279784033374182e-06,0.011423700336223155,-0.011432259904289904
333,-0.00016305471679335648,0.011223167108100259,-0.011549276541686972
334,0.0005284958903848099,0.011250306146188927,-0.010193314365419308
335,4.340910853993408e-05,0.011755633644885593,-0.011668815427805726
336,-7.847463417196616e-05,0.011086353472263182,-0.011243302740607116
337,4.943499413458749e-05,0.011473735669228838,-0.011374865680959662
338,-0.00010761036936581324,0.011227811715230199,-0.011443032453961825
339,0.0001623533081475243,0.011765053664311817,-0.01144034704801677
340,-0.00012800128873978014,0.011509311403926706,-0.011765313981406265
341,-0.0004516783419743302,0.011010158116800365,-0.011913514800749024
342,-0.0002434214569325683,0.011050889640795201,-0.011537732554660339
343,0.00031728638730723,0.011447131350187963,-0.010812558575573504
344,-0.0007595726979543344,0.010110725184705224,-0.011629870580613894
345,0.00020947085820218058,0.011892165439369119,-0.011473223722964757
346,-0.00042384387656502236,0.010555748554182691,-0.011403436307312735
347,-0.00027279180052385715,0.010943862444733244,-0.011489446045780958
348,-0.0006560356157205665,0.011024653315402989,-0.01233672454684412
349,-0.00012836611050591934,0.011195913388255915,-0.011452645609267755
350,-0.000606088982483159,0.010580510055657723,-0.01179268802062404
351,-0.0002484431263989824,0.010748984093973764,-0.01124587034677173
352,0.00037114355956762454,0.011642794267309936,-0.010900507148174688
353,-0.00015184472701588672,0.011307941935947639,-0.011611631389979412
354,-0.0007056698730024274,0.010349149260501386,-0.011760489006506242
355,-0.0006640344088879477,0.01021206796798976,-0.011540136785765653
356,-0.0005208807918117617,0.011202944185359448,-0.012244705768982971
357,-0.00020492615635458233,0.011555584156060731,-0.011965436468769897
358,-0.0004876642077866869,0.010768997751712748,-0.011744326167286124
359,4.550466623306204e-05,0.011431065547346768,-0.011340056214880644
360,-0.00037290974101638176,0.011377104259975715,-0.012122923742008478
361,-0.0005174757885112437,0.010924020360113619,-0.011958971937136107
362,0.00012504348794702786,0.011383549367525286,-0.01113346239163123
363,-0.0001535424748121529,0.011187079460756743,-0.011494164410381048
364,9.526725968271127e-05,0.011565810903927252,-0.01137527638456183
365,-0.0006816117506986553,0.01058354472988732,-0.011946768231284629
366,-0.0002597168611879305,0.010834549820943598,-0.011353983543319459
367,-0.00041240946686158875,0.010674341493011281,-0.011499160426734458
368,-4.630044736318277e-06,0.011631233259150083,-0.011640493348622721
369,0.0009200530232745865,0.012664301503307327,-0.010824195456758156
370,0.00021543540224621492,0.011335567178486529,-0.010904696373994098
371,-0.000416596006666924,0.010653833712820436,-0.011487025726154284
372,-0.0003047171861000671,0.01075881055800715,-0.011368244930207284
373,0.0005592082097696823,0.012141440329144043,-0.011023023909604678
374,0.0005052322157168698,0.011373348626324588,-0.01036288419489085
375,-0.0006867493461434674,0.010536997731442208,-0.011910496423729142
376,-0.0006593307391227573,0.0104382452269163,-0.011756906705161815
377,-0.0007824921912053695,0.010413656827148393,-0.011978641209559134
378,0.00023371882660948578,0.011425775467061952,-0.01095833781384298
379,0.0004173198283718922,0.01197188995544058,-0.011137250298696794
380,-0.00011027014303423916,0.011201110302598781,-0.011421650588667261
381,-0.000587040616707847,0.010771308114295072,-0.011945389347710765
382,-0.00022615339608314929,0.010599982562382149,-0.011052289354548446
383,-0.000321200729818947,0.010864826791668773,-0.011507228251306668
384,-0.00020395172276157692,0.011358848596249423,-0.011766752041772577
385,0.00024928603425633836,0.012097470595540007,-0.01159889852702733
386,-0.0004447163634043011,0.01094161891210326,-0.011831051638911861
387,-0.00013000048482463803,0.011496617094949606,-0.011756618064598883
388,-0.0002924060212796745,0.010522675879551255,-0.011107487922110604
389,-0.0006723679521286999,0.010457065772939183,-0.011801801677196584
390,1.8887057949023314e-05,0.011528227632783068,-0.011490453516885022
391,-4.492864484968917e-05,0.011398714023993752,-0.01148857131369313
392,-0.0006311376504650013,0.01043147600459827,-0.011693751305528273
393,5.234774761154951e-06,0.011630019827828984,-0.011619550278306676
394,-2.1294628496461946e-05,0.011211264604568144,-0.011253853861561067
395,-0.0004115771820296928,0.010880285931999195,-0.011703440296058581
396,-5.325054529744048e-05,0.011083603324293418,-0.011190104414888298
397,-0.0003877727271961682,0.01075147816162512,-0.011527023616017455
398,-0.00045295388106661146,0.01101528389327368,-0.011921191655406902
399,-0.0003339642625743368,0.011156574771650914,-0.011824503296799587
400,0.00017287820568988134,0.011432533001361078,-0.011086776589981315
401,-0.00020220276444116305,0.010371622408948882,-0.010776027937831209
402,0.00034678276423490964,0.011607961753209346,-0.010914396224739525
403,4.732308393169608e-05,0.011452206694209988,-0.011357560526346594
404,-0.0007688718622257836,0.010631268230329637,-0.012169011954781202
405,0.0002798608576383414,0.011844515154998207,-0.011284793439721523
406,-0.0004843383337038127,0.01070007460710719,-0.011668751274514813
407,-0.00023783627809784895,0.011058886290557356,-0.011534558846753053
408,-7.308332511575045e-05,0.011232309733554657,-0.011378476383786158
409,-8.102205375912497e-05,0.0113094154918056,-0.01147145959932385
410,-4.0452876634302237e-05,0.011194048751025087,-0.01127495450429369
411,-0.0004950101031884593,0.010884529422550757,-0.011874549628927677
412,-0.0006061377686688639,0.010410741356029457,-0.011623016893367186
413,-2.355566752293365e-06,0.011162949501658666,-0.011167660635163253
414,0.00010419564197368893,0.01159601039761749,-0.011387619113670111
415,-0.0005516866142047958,0.010593574216481742,-0.011696947444891333
416,-0.00016123604115523323,0.01053628481304826,-0.010858756895358729
417,-0.0006862161852468645,0.010591865977376267,-0.011964298347869997
418,-0.00020142672673478345,0.01109411506284493,-0.011496968516314496
419,-0.0003706424662710261,0.010701428274892011,-0.011442713207434063
420,-0.000371702334144409,0.010594191692570733,-0.011337596360859552
421,0.00012845367661867103,0.011248032462883218,-0.010991125109645875
422,-0.0002309711922813757,0.010963217912647429,-0.011425160297210182
423,-0.00034131558424095165,0.01095487628809232,-0.011637507456574221
424,0.0008762054700869402,0.012326880754998867,-0.010574469814824988
425,-0.0006738469299361114,0.010622791085011523,-0.011970484944883746
426,-7.022469973855121e-05,0.011334200328688919,-0.01147464972816602
427,0.0002868745674478912,0.011171703130632949,-0.010597953995737165
428,0.0001622624536176522,0.011202245185287212,-0.010877720278051908
429,-5.584161120126005e-05,0.010976351246621878,-0.0110880344690244
430,-0.00018076998016737373,0.01072805138686332,-0.011089591347198067
431,-7.303835847854398e-05,0.010843194937648423,-0.010989271654605512
432,-0.00043904769239213763,0.010785453916999931,-0.011663549301784207
433,-0.0006013032721106863,0.010412896792624254,-0.011615503336845625
434,0.0008082578206570782,0.0118156298485116,-0.010199114207197444
435,-0.00040683315902556843,0.010844346298907011,-0.011658012616958147
436,-0.00017449678033804858,0.011412672230266189,-0.011761665790942287
437,-0.0004915302208748616,0.010677272494107473,-0.011660332935857198
438,1.999021345504791e-05,0.011275271964191612,-0.011235291537281516
439,0.0005292489563321897,0.01142514716350631,-0.01036664925084193
440,0.00015937421486005805,0.011349577902500355,-0.011030829472780238
441,0.0002756514815972417,0.011657493679160575,-0.011106190715966092
442,-2.4486029928150693e-06,0.011260609356787878,-0.01126550656277351
443,-0.00025347160424360617,0.010592104132438175,-0.011099047340925388
444,-0.00028023988012865696,0.010409547374649018,-0.010970027134906333
445,-7.572129809885789e-06,0.010872177854260524,-0.010887322113880295
446,-0.0011294754219383723,0.009912370056039484,-0.01217132089991623
447,2.3583383783856658e-05,0.0114404802192167,-0.011393313451648988
448,-0.00017720483994482434,0.010746663354972492,-0.01110107303486214
449,0.00029353345328355285,0.011376290164130864,-0.010789223257563757
450,-0.00012010075615195644,0.01137492461296898,-0.011615126125272893
451,0.00010888590187573445,0.011748513932662802,-0.011530742128911331
452,0.00021671941083288565,0.011315771064770799,-0.010882332243105027
453,-0.00013541741711531465,0.010873195457716329,-0.011144030291946959
454,0.0005924158905756663,0.01187946516082242,-0.010694633379671088
455,-0.0003623966875536308,0.0104444111780931,-0.011169204553200363
456,-0.0004715450351402608,0.010753849521329484,-0.011696939591610006
457,0.00017455671170727352,0.011274929006828418,-0.01092581558341387
458,-0.0004622560904100504,0.010513984683151486,-0.011438496863971586
459,4.801024261007106e-05,0.011318480345291117,-0.011222459860070977
460,-0.0006818082697545193,0.010675156952081235,-0.012038773491590275
461,-9.207380370189975e-05,0.01079772770297963,-0.01098187531038343
462,5.898793364427979e-05,0.01103076746895203,-0.01091279160166347
463,0.0003782820459920501,0.011687872947419476,-0.010931308855435378
464,7.729968537134604e-05,0.011163220500406919,-0.011008621129664227
465,0.0002639109999509657,0.011259097520102337,-0.010731275520200407
466,5.7384363386263705e-05,0.01118619222009128,-0.01107142349331875
467,-0.00023074693232558302,0.011099681464214799,-0.011561175328865966
468,-0.000625383395823892,0.010613452663235753,-0.011864219454883536
469,0.00018719433421990163,0.011321284530389867,-0.010946895861950063
470,0.0007007176355202403,0.011273710828443778,-0.009872275557403297
471,-9.738972116880394e-05,0.010986519166714321,-0.011181298609051928
472,-6.913650021319314e-05,0.011496600388740454,-0.01163487338916684
473,-0.0001688390909079546,0.010878412612546837,-0.011216090794362747
474,0.00041287727954076686,0.011759836843310934,-0.010934082284229402
475,-0.0008189127116021677,0.010157633322967614,-0.011795458746171949
476,1.691239121163623e-05,0.01086926994452197,-0.010835445162098696
477,0.00011677053270483564,0.011392280779771172,-0.011158739714361501
478,-0.0003640590708598792,0.010990773644593083,-0.01171889178631284
479,0.00023637074979770132,0.01138237276333338,-0.010909631263737979
480,-0.00020452309755449963,0.010530327105442855,-0.010939373300551853
481,-0.000333161738311455,0.010581569914798207,-0.011247893391421118
482,-0.00028222517280103616,0.010996698081914072,-0.011561148427516144
483,0.00022663397937062495,0.011618201551800707,-0.011164933593059458
484,0.0006636527660460828,0.011666731547249126,-0.01033942601515696
485,-0.0007000535040413602,0.010354851968065742,-0.011754958976148462
486,-0.0008235820663812068,0.010393840000434466,-0.012041004133196882
487,-0.0004958752619949389,0.010760595877879028,-0.011752346401868907
488,0.0001098685492075251,0.010899939241990614,-0.010680202143575563
489,-0.00034062181277717097,0.010722390406470956,-0.011403634032025298
490,0.0002813768675491083,0.011351423551064332,-0.010788669815966115
491,0.000695915091032778,0.011795064350744214,-0.010403234168678657
492,0.0005333767178162839,0.011412695201353934,-0.010345941765721366
493,-0.00013662762120218347,0.010799498105763415,-0.011072753348167782
494,0.0002020275615329857,0.011238096581510822,-0.01083404145844485
495,3.0228605806763874e-05,0.011363110823181147,-0.011302653611567619
496,-0.0005288444352838223,0.010407486911870687,-0.01146517578243833
497,-0.0006754217391947546,0.010893925264560993,-0.012244768742950503
498,-0.00028444273366517525,0.010846300334560894,-0.011415185801891244
499,-0.00047975995061695864,0.010820154796806002,-0.011779674698039918
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055
500,-0.00036919964248076023,0.01095516795848903,-0.01169356724345055


==> fig/data/pacf/acf_gibbs_1_3.csv <==
x,y,upper,lower
1,-0.0008029015692569826,0.011471912655500216,-0.01307771579401418
2,0.00018171678180524699,0.011230359839039597,-0.010866926275429102
3,0.0001932153236660046,0.012125210614784542,-0.011738779967452534
4,0.0002695749852744588,0.011728106022435368,-0.01118895605188645
5,-0.0001147036216915922,0.011258708487725809,-0.011488115731108995
6,-0.0005212454221985712,0.011088388276900592,-0.012130879121297735
7,-0.000730926754989275,0.010596406632265545,-0.012058260142244096
8,-0.00013514403914265672,0.011189765249784558,-0.011460053328069871
9,-5.751706172343555e-05,0.011767790585876691,-0.011882824709323562
10,-0.0006660862267488393,0.010673472185176062,-0.012005644638673742
11,-0.0009250261590730436,0.011041474504519384,-0.01289152682266547
12,-0.00013356828584877453,0.01119125018151924,-0.011458386753216789
13,-7.560977814554987e-05,0.011478586727891272,-0.011629806284182373
14,-0.0004526223838203663,0.0111553752355325,-0.012060620003173232
15,-0.0005928335292368109,0.010708738628148966,-0.011894405686622589
16,-5.540349389397533e-05,0.01106271966295574,-0.01117352665074369
17,-0.0002929367372032702,0.011775220707863979,-0.012361094182270518
18,-1.4250470477245237e-05,0.011872801829284893,-0.011901302770239385
19,-0.00013779787172809753,0.011465145465715301,-0.011740741209171497
20,-0.0007171801235211515,0.010958116609858397,-0.0123924768569007
21,0.00011182499726142172,0.012133216844606469,-0.011909566850083627
22,-0.0003644464581269462,0.011064330400809745,-0.01179322331706364
23,0.00026569246377550296,0.012438666374323814,-0.011907281446772807
24,0.0001674314673074411,0.011292484159390844,-0.01095762122477596
25,-0.00034024142298619633,0.01093193909256955,-0.011612421938541942
26,2.8462502486843373e-05,0.011964572589276544,-0.011907647584302856
27,-7.719376635276299e-05,0.011492916590546581,-0.011647304123252105
28,0.000515550499784443,0.01191677384237461,-0.010885672842805724
29,0.0005277608339841922,0.011758802564653089,-0.010703280896684703
30,7.98336319275274e-05,0.011755247152084449,-0.011595579888229395
31,0.000381949930892685,0.01160074445866649,-0.01083684459688112
32,-0.0005117715826739936,0.011180551245814596,-0.012204094411162584
33,-0.00011778399049391991,0.010900536996482791,-0.01113610497747063
34,0.00018324706723785302,0.011332243497216428,-0.010965749362740721
35,-0.000319550745804063,0.011009106212065833,-0.011648207703673958
36,0.0003565759077999032,0.01173996816818068,-0.011026816352580874
37,0.0004053536720407584,0.011961185693369453,-0.011150478349287936
38,-0.0002099371858892572,0.011149882078194647,-0.011569756449973162
39,0.00031347285659842037,0.011132541806830477,-0.010505596093633635
40,0.0003697012627944831,0.011397803530651342,-0.010658401005062377
41,-0.0005032415002625013,0.011063164953796651,-0.012069647954321654
42,-0.0010602773372310012,0.01033775369376149,-0.012458308368223495
43,0.00043820564698313655,0.011972225122141715,-0.011095813828175443
44,0.0002988740778671165,0.011618497661491003,-0.01102074950575677
45,-4.905780708678951e-05,0.011736272496695394,-0.011834388110868973
46,-0.00019237277272724055,0.011144960688212786,-0.011529706233667269
47,-0.00017226670196275674,0.011292038131430265,-0.011636571535355777
48,-0.0005621780891424917,0.010251767015238483,-0.011376123193523466
49,-0.00010123067953712409,0.011464820120762225,-0.011667281479836472
50,0.0004316681525862371,0.011863829140403638,-0.011000492835231164
51,-0.00040082757442664094,0.010996377857901158,-0.01179803300675444
52,0.00011129940757018259,0.011639282904237493,-0.011416684089097127
53,0.0003617204316049866,0.011546287052124278,-0.010822846188914303
54,0.00020774684305358603,0.011575448513104505,-0.011159954826997335
55,-0.0005655057102959498,0.010979094080589263,-0.012110105501181162
56,-0.00027458932525635445,0.0113689108929804,-0.011918089543493111
57,-0.00016533521124204826,0.011470650518433096,-0.011801320940917194
58,0.00010713322004124231,0.012057479979817641,-0.011843213539735156
59,-0.00013740396063577215,0.01123099598153551,-0.011505803902807053
60,-0.0001338736616739336,0.011555633985605055,-0.011823381308952923
61,-0.00032175056517086165,0.011358333271286127,-0.012001834401627852
62,-0.000362487139871172,0.01144714739007305,-0.012172121669815393
63,-0.0005237672224347202,0.010928481358999821,-0.01197601580386926
64,0.00044678306011075667,0.011739931255765508,-0.010846365135543996
65,-0.0006781036835397376,0.010342875162916754,-0.01169908252999623
66,-0.00022470085148316275,0.011043868608259856,-0.011493270311226182
67,3.837325787531147e-05,0.011516096262848313,-0.01143934974709769
68,-0.0007008638485496683,0.01104274166623681,-0.012444469363336146
69,-0.00048559496049320103,0.010860602757208553,-0.011831792678194956
70,-0.0006756890626927782,0.010960265040854865,-0.012311643166240421
71,-0.0002256104277809908,0.010762004642491942,-0.011213225498053923
72,-2.232408829010944e-05,0.012104050986335678,-0.012148699162915898
73,-0.0004569416815559997,0.010657311711430419,-0.011571195074542419
74,-0.0003449896076760583,0.011069043080710446,-0.011759022296062564
75,-2.1016642382586073e-05,0.011678854637838819,-0.011720887922603992
76,2.176969542070986e-06,0.011506482656726075,-0.011502128717641932
77,-0.00029298960272694063,0.011088497634913723,-0.011674476840367603
78,-0.00030595406767825795,0.010813917585853532,-0.011425825721210047
79,-0.00040982782882514174,0.01133933724854574,-0.012158992906196023
80,0.0005949731440069495,0.012201142936225227,-0.01101119664821133
81,-0.0004217289904454746,0.011075400680973494,-0.011918858661864444
82,3.278449206790969e-05,0.011432292464836725,-0.011366723480700905
83,-0.0004133521099495963,0.011070905940685938,-0.011897610160585131
84,-0.00010850877390630681,0.011219701332461994,-0.011436718880274609
85,-0.0003376703412744973,0.011366967723628371,-0.012042308406177364
86,7.255230137795737e-05,0.011362775340233444,-0.01121767073747753
87,0.00015738048241933423,0.012030251907093403,-0.011715490942254735
88,0.00021667377135641222,0.011809968997346485,-0.011376621454633662
89,-3.2991652617394875e-05,0.011708306435646207,-0.011774289740880997
90,-0.0002394489591487834,0.011182580121509625,-0.01166147803980719
91,-0.0002732544044410833,0.011191682704307161,-0.011738191513189328
92,-0.00026445744313589035,0.011863941375063415,-0.012392856261335196
93,8.629992667570644e-06,0.011421990878013486,-0.011404730892678345
94,-0.0003222998182459054,0.01102368864539224,-0.01166828828188405
95,-0.00033990189111753554,0.01090433562170352,-0.011584139403938591
96,-0.0007157626503878463,0.010641137154333716,-0.012072662455109408
97,-0.0004988651945396968,0.010883325695123257,-0.01188105608420265
98,-9.262923512314284e-05,0.01137832031673966,-0.011563578786985947
99,0.00043794949995024936,0.012093331391094178,-0.01121743239119368
100,0.0002675851119998578,0.011843141717565613,-0.011307971493565896
101,-0.00019482131150099784,0.011431731205124413,-0.011821373828126409
102,0.00017681138468004243,0.011183360217904883,-0.0108297374485448
103,0.0006601337653561377,0.01207805776308079,-0.010757790232368513
104,0.00046425441632387424,0.012009728870532683,-0.011081220037884936
105,-0.00029339944593602244,0.011210813469828338,-0.011797612361700382
106,0.0008754520823847361,0.01244343341843453,-0.010692529253665057
107,-0.0009416943044498348,0.010259851195774656,-0.012143239804674326
108,-0.0003253862048616377,0.011411428168531529,-0.012062200578254806
109,-1.8712601022185508e-05,0.01140680883030862,-0.011444234032352991
110,-0.0005267622230578038,0.01062344189015857,-0.011676966336274176
111,-3.552678537549517e-05,0.011703343757528965,-0.011774397328279954
112,0.0006025897504696062,0.012016387785444877,-0.010811208284505667
113,-5.316226556234869e-05,0.011473969686344036,-0.011580294217468734
114,-0.0002103874914167409,0.0112058383699272,-0.011626613352760683
115,-0.0010742040101725584,0.010611320037140241,-0.012759728057485356
116,-0.00014461251451687612,0.012012161062046198,-0.01230138609107995
117,-3.0839958422138806e-05,0.011497491899294015,-0.01155917181613829
118,0.00015019649106358157,0.011756803292705635,-0.011456410310578471
119,0.00021016298784334238,0.011797817566112243,-0.011377491590425559
120,-0.0002792764983896358,0.010864870079095954,-0.011423423075875225
121,0.00025917911199141756,0.011601540145452258,-0.011083181921469423
122,-0.00031203626256353723,0.011262279502755325,-0.011886352027882399
123,0.00032094735590324847,0.011655581529988617,-0.011013686818182121
124,7.63325010354831e-05,0.011458091903817294,-0.011305426901746329
125,0.0004906217615064206,0.011687531468624763,-0.010706287945611922
126,-0.0005528509042131122,0.010354799351648774,-0.011460501160075
127,0.00010629602196024687,0.011930053885959885,-0.011717461842039392
128,0.00039652269226947916,0.011588514858986498,-0.010795469474447539
129,-0.0003176577556084612,0.011029625443976305,-0.011664940955193229
130,-0.00018169053729307752,0.01121999482162832,-0.011583375896214476
131,-0.00035642183635043053,0.010674980477797814,-0.011387824150498676
132,-0.00016194001616978332,0.01090765769055085,-0.011231537722890417
133,-0.0002297986313171359,0.011315271627246683,-0.011774868889880954
134,-3.641494927589681e-05,0.011505311513046497,-0.011578141411598289
135,-0.0003997747384426051,0.010827068714185605,-0.011626618191070814
136,-7.514552305321157e-05,0.011202955746616738,-0.011353246792723162
137,0.0004829344689428689,0.0113949103945468,-0.01042904145666106
138,-0.0006411910328032416,0.010988172804362298,-0.012270554869968782
139,-0.0001069356239239629,0.011237169264751457,-0.011451040512599384
140,0.00030163172412946615,0.011604359693266356,-0.011001096245007422
141,-0.0005325517774327464,0.011163766758080963,-0.012228870312946455
142,-0.0006235865248512824,0.010721705716161928,-0.011968878765864494
143,-0.0005740317938891962,0.01116459533621024,-0.012312658923988633
144,-0.00037512574863031467,0.011054924184091475,-0.011805175681352104
145,-0.0006282751677501425,0.010812420844591521,-0.012068971180091807
146,-0.00020933080449582798,0.01113254839033106,-0.011551209999322716
147,0.00017799210606787592,0.011417543749771022,-0.011061559537635268
148,-0.0003964267192192216,0.010819350480118294,-0.011612203918556736
149,-0.00018845622964488884,0.011504685818088388,-0.011881598277378164
150,-0.000268756934351197,0.011261404495456206,-0.011798918364158601
151,0.00029662185255478773,0.011810497219038,-0.011217253513928424
152,-5.9884818194729055e-05,0.011402698782028469,-0.011522468418417926
153,-0.0001390099686041124,0.01164884970639226,-0.011926869643600485
154,-0.00024301513019703037,0.011309185617573112,-0.011795215877967174
155,0.00024981131729777986,0.011800802270173884,-0.011301179635578326
156,-0.0003704330048887487,0.010508931469917524,-0.011249797479695022
157,-0.0008727714421801825,0.011000485896192092,-0.012746028780552457
158,-7.711419935662002e-05,0.010734752412297164,-0.010888980811010402
159,-0.00020629223933358998,0.010999522735903813,-0.011412107214570992
160,-0.00020374403927098984,0.0112659171209174,-0.011673405199459379
161,-0.0002894378332476988,0.011120648791880069,-0.011699524458375465
162,-0.0002834289334059648,0.011204143824023667,-0.011771001690835595
163,-0.0003257863613415979,0.011378847956060076,-0.012030420678743273
164,-0.00033298739681015134,0.010615868228417457,-0.011281843022037759
165,-0.00010624227401915714,0.011173763127900605,-0.01138624767593892
166,-5.132440669132653e-05,0.01160212651742818,-0.011704775330810832
167,-0.0003334324821784803,0.010951637261761342,-0.011618502226118304
168,0.000281115877509115,0.011544798554596203,-0.010982566799577974
169,-0.001070463967464231,0.010852675854883887,-0.012993603789812349
170,0.00042982069735625957,0.011433525238352973,-0.010573883843640455
171,-0.0005862268322670092,0.010602686346317712,-0.011775140010851731
172,-0.0003025072885335231,0.010434599188858171,-0.01103961376592522
173,-0.0004852201836681178,0.010754231389725668,-0.011724671757061905
174,4.375512002304957e-05,0.011337791079327282,-0.011250280839281182
175,-0.00011348422047932917,0.011044767490612624,-0.011271735931571283
176,-0.000581002916254386,0.010411233963078394,-0.011573239795587165
177,0.0003236635577536899,0.01151722564202672,-0.01086989852651934
178,0.000551890291676027,0.011746398200909548,-0.010642617617557495
179,4.312139123887328e-05,0.011587642884118184,-0.011501400101640438
180,-0.00039653062003242436,0.01107800629446978,-0.011871067534534627
181,-0.00012191338410186365,0.011123168439853004,-0.011366995208056733
182,-7.72783022621298e-05,0.011059704407639263,-0.011214261012163523
183,3.8164361299961184e-05,0.01162342713403897,-0.011547098411439048
184,-0.0007937807116267705,0.010178033910558909,-0.01176559533381245
185,-8.178838775106923e-05,0.011736703362364992,-0.011900280137867128
186,-0.00011706652360840114,0.01194488731046168,-0.012179020357678481
187,0.00039087934015504607,0.011824945978974679,-0.011043187298664586
188,-6.514674944931083e-05,0.011568962102441429,-0.01169925560134005
189,-0.00039323070589233764,0.011396473588448882,-0.012182935000233557
190,0.0006251547288981318,0.012148816809323634,-0.01089850735152737
191,-0.00037504342741271837,0.011005070817232404,-0.01175515767205784
192,-0.0004631239094057957,0.010872407174322932,-0.011798654993134525
193,0.000277743196737196,0.01142441617201187,-0.010868929778537477
194,0.0001236210817195248,0.011506346844395351,-0.011259104680956302
195,-0.0002501558448694359,0.010896963239944508,-0.011397274929683381
196,-0.0006048903324560168,0.010871084601022306,-0.012080865265934338
197,-4.884513871878244e-05,0.011297463605614401,-0.011395153883051965
198,-9.24196001462948e-05,0.011448679740407778,-0.011633518940700369
199,-0.0005265088465481742,0.010825046167769595,-0.011878063860865942
200,-0.0004887503346077424,0.0107580969541245,-0.011735597623339984
201,-0.00041084172734848814,0.011114610395467846,-0.011936293850164821
202,-0.0005710153252785142,0.010397706921421982,-0.011539737571979009
203,-0.0003673883922988864,0.011191542033712379,-0.01192631881831015
204,7.78813900913833e-05,0.01103459398008483,-0.010878831199902064
205,0.0005496209647205689,0.012186039404229208,-0.011086797474788069
206,-0.0006013859196933688,0.010718849810502971,-0.01192162164988971
207,-0.00023359979125552887,0.01121760829061717,-0.011684807873128228
208,0.0002527978981662971,0.011722965952339647,-0.011217370156007052
209,-0.0001913113501094468,0.011134440416840315,-0.011517063117059207
210,-0.0004005699734656063,0.010939527000467028,-0.011740666947398242
211,-0.0004931360789303535,0.010739003685468871,-0.011725275843329578
212,-0.0002950683221399974,0.010529938603962999,-0.011120075248242994
213,-0.00035669569501950145,0.011366091101019342,-0.012079482491058344
214,-0.0004438015681602256,0.010897421171173366,-0.011785024307493818
215,-0.0006297730974597248,0.010621266736416293,-0.011880812931335742
216,-0.00031159772107803343,0.011275187555394656,-0.011898382997550722
217,0.0005966481897128829,0.012421178073943231,-0.011227881694517466
218,-0.00029491050588023956,0.010680874523140036,-0.011270695534900515
219,3.888190473749217e-06,0.011589997500507909,-0.011582221119560412
220,0.00024217643421368666,0.011797084678326552,-0.01131273180989918
221,0.0006248893233083194,0.012068332657061389,-0.01081855401044475
222,0.00025062093906091525,0.011760910954117153,-0.011259669075995321
223,0.00012070529118420975,0.010922437112607947,-0.010681026530239529
224,6.906078325061016e-05,0.011528415079570543,-0.011390293513069324
225,0.0003265516046442509,0.011920568868754474,-0.011267465659465972
226,0.0003220600462285513,0.011523121895636175,-0.010879001803179073
227,-7.842565877425762e-05,0.011420049612643753,-0.011576900930192268
228,0.00042962945749442847,0.011567896391353184,-0.010708637476364326
229,-3.057778946460269e-05,0.011295801883575589,-0.011356957462504796
230,-0.0005074123203264858,0.011293459707863395,-0.012308284348516368
231,0.00014802969930941885,0.011874705705523446,-0.011578646306904609
232,-0.00031425771502261856,0.01103428274105013,-0.011662798171095369
233,0.0005632712197787561,0.011895775799618216,-0.010769233360060703
234,-0.0006794825293391498,0.010942776112002206,-0.012301741170680504
235,-0.0006257298439526451,0.010881433924666744,-0.012132893612572035
236,-0.00021616611962942125,0.011561541859612346,-0.011993874098871189
237,-0.0006428016733680905,0.011002303765342752,-0.012287907112078934
238,0.0004993189157423754,0.011397571220727872,-0.010398933389243123
239,-0.000667932785694862,0.010753070738167322,-0.012088936309557048
240,-0.000494958458897016,0.01089157831486803,-0.011881495232662062
241,-0.00018095443267992963,0.01100734905544212,-0.011369257920801977
242,-0.0003576556273982615,0.010992953936404412,-0.011708265191200936
243,-0.0005609297497231303,0.01053612667194774,-0.011657986171394002
244,0.00036974700381437804,0.01173818747478087,-0.010998693467152114
245,6.0479655675959864e-05,0.011239734537657475,-0.011118775226305555
246,0.00022105759650361956,0.011161243447873132,-0.010719128254865894
247,0.0005252759610904146,0.01200943354646822,-0.010958881624287391
248,6.888639613204866e-05,0.011297638148749919,-0.011159865356485823
249,-0.00013031959787949417,0.011100547013619634,-0.011361186209378623
250,-0.0001918272286167628,0.011037637910977354,-0.01142129236821088
251,-0.0006888513596811474,0.010934037526730533,-0.012311740246092827
252,-0.000316741643481154,0.011264774315737396,-0.011898257602699705
253,-0.0001088776571211546,0.011471128452697859,-0.011688883766940168
254,-0.0003492543722770469,0.011301176480227137,-0.01199968522478123
255,-0.0002947552909157265,0.011261939583609448,-0.0118514501654409
256,0.0001459361030875006,0.011592508990757502,-0.011300636784582499
257,-0.0006037712821642381,0.010724898299688165,-0.01193244086401664
258,-0.0004853471911295234,0.011192264985991034,-0.012162959368250082
259,-0.00026639866881980075,0.010955222054544482,-0.011488019392184084
260,9.538901605455961e-05,0.01201108457571762,-0.0118203065436085
261,-0.0011305193410264065,0.010082961746197086,-0.0123440004282499
262,-0.0005264065085338626,0.010923330083063952,-0.011976143100131677
263,0.00047499314309617174,0.012017658935738293,-0.011067672649545949
264,0.0001613439154284958,0.011197440511827665,-0.010874752680970672
265,-0.0006417498343468047,0.010796925697413709,-0.012080425366107317
266,-0.0006594547243460885,0.010699507277364215,-0.012018416726056393
267,-0.00023238557352103236,0.010673536993232409,-0.011138308140274474
268,-0.0003482763822138518,0.011140046437509757,-0.011836599201937461
269,-4.103266968284842e-05,0.01155745695172472,-0.011639522291090418
270,0.0001241540605945246,0.011809455095793434,-0.011561146974604386
271,-0.00010806794942417115,0.010821951388164901,-0.011038087287013243
272,-3.8140925634612874e-05,0.011234912327600259,-0.011311194178869485
273,0.00045582911119761816,0.011914084522082098,-0.011002426299686861
274,-0.0005728939728150635,0.011242141702599868,-0.012387929648229996
275,-0.00025765147339564605,0.010747659176517118,-0.011262962123308412
276,0.0003731283434192366,0.011755198433936652,-0.01100894174709818
277,-0.00014782018828306346,0.010924753556627328,-0.011220393933193453
278,-0.00019376358333244765,0.011166691298367244,-0.01155421846503214
279,-0.0001661197891222621,0.010847307091789228,-0.011179546670033751
280,0.000741413811050317,0.01193533548053107,-0.010452507858430436
281,0.0005641572124881075,0.011819000761080299,-0.010690686336104083
282,-7.102805552326383e-07,0.011368234332517246,-0.011369654893627712
283,-0.00037152355156518167,0.010931911660922717,-0.011674958764053079
284,-9.971740853632099e-05,0.011526017030506088,-0.011725451847578729
285,-0.00023135689579116295,0.01092665345317543,-0.011389367244757757
286,3.908632545668772e-05,0.01122738324593521,-0.011149210595021834
287,2.7689427330846167e-05,0.011475618842580198,-0.011420239987918504
288,-0.0005378617285528671,0.010598016562715511,-0.011673740019821247
289,-0.0006391572422551681,0.010438648548136217,-0.011716963032646554
290,-0.00010621988795046578,0.011392713955281826,-0.011605153731182758
291,-0.00022801889312313767,0.011076543176703247,-0.011532580962949523
292,-0.0005630669376047584,0.01095717157788559,-0.012083305453095107
293,-0.00017800109374984237,0.010855329885211455,-0.011211332072711138
294,-0.00012867052938626917,0.01113667529636882,-0.011394016355141357
295,0.00021108418201257304,0.011644884865772483,-0.011222716501747335
296,0.00023065860226336894,0.011714759482537246,-0.011253442278010508
297,0.00022166205319811916,0.011286957172079259,-0.010843633065683022
298,-0.0005089983874428189,0.010651787338694683,-0.011669784113580321
299,0.00011105518796722516,0.011211923658578081,-0.01098981328264363
300,-0.000441332507235469,0.01073664446321119,-0.01161930947768213
301,0.00022211922353967742,0.011633585145294462,-0.011189346698215107
302,-7.560932809867577e-05,0.011408428725070145,-0.011559647381267496
303,-0.0002485341856844138,0.01093546869763043,-0.011432537068999257
304,0.00024049256792599063,0.011668867118363955,-0.011187881982511973
305,-8.546439284218303e-05,0.010696401430934291,-0.010867330216618657
306,-0.00047729529733074334,0.011041508462350746,-0.011996099057012231
307,0.0005040846901681933,0.011840360738126944,-0.010832191357790557
308,0.00018016540560321275,0.011527492124799196,-0.011167161313592772
309,-0.0004692430615298851,0.010669850505322275,-0.011608336628382045
310,-0.00033948532966373283,0.0111962981406697,-0.011875268799997165
311,-0.0004653606345595496,0.01071814229811853,-0.011648863567237627
312,-0.0006702902619624443,0.010519808292913912,-0.0118603888168388
313,5.414079483480735e-05,0.01147880210631496,-0.011370520516645347
314,-0.000624021543113406,0.010376325213355443,-0.011624368299582254
315,0.00011026688300558094,0.011443862567283069,-0.011223328801271906
316,0.00018992060917171966,0.011331168965686386,-0.010951327747342946
317,-0.0003270151085822001,0.01062278993433869,-0.011276820151503091
318,0.0001716158941468221,0.01148829213865368,-0.011145060350360034
319,-0.00022682153955181936,0.010977342384607357,-0.011430985463710998
320,2.7813238914144957e-05,0.0112852413150441,-0.01122961483721581
321,8.749538101712826e-06,0.011227183881773012,-0.011209684805569586
322,-0.00020079971564912426,0.010927046289881857,-0.011328645721180107
323,0.000421837561599735,0.01135407485559732,-0.010510399732397849
324,-0.000547121116473508,0.010737999301161772,-0.011832241534108787
325,-0.00036108462320263497,0.010740364115177882,-0.011462533361583151
326,-0.000505567953380263,0.010414869505694794,-0.011426005412455321
327,-0.00018279141244664072,0.011009378373324916,-0.011374961198218198
328,0.00027523653818502204,0.01199119234890947,-0.011440719272539425
329,0.000168140792588351,0.011473540991538212,-0.011137259406361509
330,-2.7564223446870787e-05,0.011011658058898264,-0.011066786505792006
331,-0.0006153998364205799,0.010641046570300235,-0.011871846243141394
332,-2.261089180388881e-05,0.011547453782024866,-0.011592675565632643
333,-0.0005560636378667933,0.010797300277298808,-0.011909427553032394
334,0.00045158474343903667,0.011734707407646452,-0.010831537920768377
335,-0.0004529802591477787,0.010785670353645091,-0.011691630871940648
336,8.211395744659835e-05,0.011085754297841761,-0.010921526382948566
337,-0.00026965305092468235,0.010711995027141093,-0.011251301128990459
338,-0.0006453016341183485,0.010745895790935878,-0.012036499059172576
339,0.0006294519263002652,0.01235048810943702,-0.01109158425683649
340,-7.380140069342653e-05,0.010963226191638236,-0.011110828993025089
341,-0.0001775710783690726,0.011044522857551212,-0.011399665014289358
342,-0.0004757880086833978,0.010756684263566369,-0.011708260280933164
343,-0.00087825684965405,0.010450296103792065,-0.012206809803100164
344,-1.929424165215604e-06,0.010858119996807771,-0.010861978845138204
345,-0.0005066711164631416,0.010750372071593052,-0.011763714304519335
346,-0.00034708170090036624,0.011206426461542622,-0.011900589863343355
347,9.653102481531316e-05,0.01164876094532159,-0.011455698895690963
348,-0.0003609999162703546,0.011050429780915284,-0.011772429613455995
349,0.0002936898251987574,0.011390042703066181,-0.010802663052668665
350,0.00016909207423930383,0.011327931020522071,-0.010989746872043465
351,-0.0005022512037984983,0.011058301253378212,-0.012062803660975207
352,0.0001656527890446198,0.011424287425682666,-0.011092981847593426
353,-0.0002758521792067193,0.01051594859905588,-0.011067652957469318
354,-0.0004751668813770694,0.01068929270677487,-0.01163962646952901
355,-0.0001535784695841998,0.010869325596308656,-0.011176482535477055
356,0.0004707273016567863,0.011843557098473423,-0.01090210249515985
357,0.00022352781971570208,0.011406855598380243,-0.010959799958948838
358,-0.00030263591564152445,0.011192667623773099,-0.01179793945505615
359,0.00013251680012237778,0.011332970745262332,-0.011067937145017578
360,0.00030889520020743137,0.011248671105670186,-0.010630880705255322
361,-0.0005022612747908095,0.010908945347954177,-0.011913467897535798
362,-0.0006223938908565944,0.010259710459199921,-0.011504498240913109
363,-0.0003525104969813378,0.011031007027400588,-0.011736028021363264
364,-0.0006964051722303878,0.010393340902558161,-0.011786151247018938
365,-0.000381303837646677,0.010410490480416198,-0.011173098155709552
366,-7.65542265593177e-05,0.01084370299937289,-0.010996811452491526
367,-0.00037175345455713683,0.011045488599797898,-0.011788995508912173
368,-0.0003802100286457915,0.010759680514951483,-0.011520100572243066
369,-9.426438772091003e-05,0.011771686118648093,-0.011960214894089912
370,-0.00022357337062116347,0.010801523002736842,-0.01124866974397917
371,-2.681017978613047e-05,0.010963468047836964,-0.011017088407409226
372,0.00012489362670417526,0.010957372142469043,-0.010707584889060692
373,0.00011981551491961211,0.01139466123779403,-0.011155030207954804
374,6.647886592603125e-05,0.011068781229015468,-0.010935823497163407
375,-2.3385382941150666e-05,0.011490071752898033,-0.011536842518780333
376,0.00015115064158521355,0.011528087203344525,-0.011225785920174099
377,-1.0400640975844413e-05,0.011132288870232734,-0.011153090152184422
378,-0.00021224701650220833,0.010686609633722768,-0.011111103666727185
379,0.0006629239265689327,0.011974452896211239,-0.010648605043073375
380,-0.00034472450270118306,0.010318048820280909,-0.011007497825683277
381,-0.0007034961577314773,0.010464625048210314,-0.011871617363673268
382,0.00015744499235678666,0.01150999892552467,-0.011195108940811096
383,-0.00013524550753511955,0.010725489958520209,-0.010995980973590447
384,-0.00016567406704961698,0.010565542955765991,-0.010896891089865225
385,-0.0002609439760387926,0.01109671054313438,-0.011618598495211966
386,-0.00036914154503671,0.010915283792013132,-0.011653566882086552
387,0.00025603437458424923,0.01147118532519441,-0.01095911657602591
388,0.00013939334095693982,0.011515550416606004,-0.011236763734692125
389,0.0005451311544305103,0.01199747937217876,-0.010907217063317739
390,0.00016323671478470368,0.011487926312970473,-0.011161452883401065
391,-0.00010300772073242162,0.010959307896492906,-0.01116532333795775
392,-8.411651351104477e-05,0.011351812953190474,-0.011520045980212563
393,-0.00010187902367523655,0.011326515839978747,-0.01153027388732922
394,0.00013196751519328352,0.011511888828021384,-0.011247953797634816
395,0.000323326380255746,0.011332234076237006,-0.010685581315725515
396,0.0001933473898824327,0.011519613218871178,-0.011132918439106314
397,9.521096443890789e-05,0.01136088974285308,-0.011170467813975266
398,9.242708064358182e-05,0.011500937351428441,-0.011316083190141279
399,-6.918238293180985e-05,0.011137930562432976,-0.011276295328296597
400,-9.390423828145651e-06,0.011232816131923716,-0.011251596979580008
401,-0.0005468385943249896,0.010872430810868602,-0.011966107999518581
402,-0.00014543510700608576,0.011088969838541726,-0.011379840052553897
403,-0.00043286803788531114,0.011048434874800978,-0.011914170950571599
404,-0.0004073976657178281,0.011275503589624609,-0.012090298921060266
405,-5.379000817774109e-05,0.011107784829579121,-0.011215364845934604
406,-5.369370191692267e-05,0.011375972768023901,-0.011483360171857747
407,-0.000397073907249812,0.010861637293339294,-0.011655785107838917
408,-7.838533061642855e-05,0.01096451315926451,-0.011121283820497367
409,-0.00032871124406812745,0.01093718109515507,-0.011594603583291325
410,-0.00012893341049407931,0.010874040729979434,-0.011131907550967593
411,-0.00022592618253079304,0.010925486016752846,-0.011377338381814433
412,0.000802435800618841,0.011733567965509246,-0.010128696364271564
413,-0.00010819246887860837,0.011191845961780278,-0.011408230899537493
414,-0.00043152683160636927,0.011588283047278323,-0.01245133671049106
415,-0.00040501857838507447,0.010812512875603477,-0.011622550032373625
416,-0.0004656579201316822,0.010790868175230206,-0.01172218401549357
417,9.457359939052977e-05,0.011371869932923563,-0.011182722734142505
418,2.2096212411985546e-05,0.01128476516350432,-0.01124057273868035
419,0.00018481162402977073,0.011133742929268794,-0.010764119681209253
420,7.261948051402855e-05,0.011275591183485914,-0.011130352222457856
421,-0.00019474824881617726,0.010672897651599284,-0.011062394149231639
422,-0.00017366347774326046,0.011253305408071923,-0.011600632363558445
423,0.000419044689282298,0.012008623165588086,-0.01117053378702349
424,0.00046166523647491907,0.011607990148716383,-0.010684659675766544
425,-2.9662148657064504e-05,0.011002168254979282,-0.01106149255229341
426,8.148883240611957e-05,0.011212876703697538,-0.0110498990388853
427,-0.00023631586477251983,0.01088518199449438,-0.01135781372403942
428,-0.0004330069594170051,0.011044974254819264,-0.011910988173653275
429,-0.0005177340768050963,0.010697575587578017,-0.011733043741188208
430,-0.00041937936037886927,0.010351148338291018,-0.011189907059048758
431,0.00027634342103218434,0.0113436467039211,-0.010790959861856731
432,-0.00026869101564483546,0.011006447751971593,-0.011543829783261265
433,-0.00010746731191138815,0.011218811237448794,-0.011433745861271568
434,0.0003871717011266807,0.011226407123199854,-0.010452063720946491
435,0.00044169104120450007,0.011528446164028707,-0.010645064081619705
436,0.0003740094234848255,0.011681208123929152,-0.010933189276959502
437,-0.00010490098173354758,0.010530091401444668,-0.010739893364911764
438,0.00019370511857455907,0.01128148640530417,-0.010894076168155053
439,0.00017441805172669841,0.011501371202466927,-0.01115253509901353
440,-0.00019796859930750626,0.01095242529593477,-0.011348362494549782
441,0.00030084595521333226,0.011124303708787468,-0.010522611798360802
442,-0.000683539351184879,0.010578462736218165,-0.011945541438587922
443,-0.0004138915638742949,0.010894573971060622,-0.011722357098809214
444,0.0001160260305204662,0.011382020739905647,-0.011149968678864714
445,-0.0008858268691485758,0.009940896447373776,-0.011712550185670927
446,-0.00014152852393229276,0.010639835828831755,-0.010922892876696342
447,0.0003006645178803626,0.011538590202868976,-0.010937261167108251
448,8.314273767979256e-05,0.010824603525508049,-0.010658318050148465
449,-0.0007942342953209832,0.010966606177068319,-0.012555074767710284
450,-0.00019851136616550288,0.010570998595825427,-0.010968021328156432
451,8.99792095069122e-05,0.011341847525362976,-0.011161889106349151
452,-7.198466068761405e-05,0.010935369109538687,-0.011079338430913917
453,-0.00027967176227717823,0.011057651811574497,-0.011616995336128852
454,7.86188771605341e-05,0.010992880977846859,-0.01083564322352579
455,-0.00015991343796110962,0.010830836428701298,-0.011150663304623517
456,0.0006260458970490585,0.011766430385007728,-0.010514338590909611
457,-0.00032483848051246536,0.010794129721375037,-0.011443806682399969
458,1.6781283208883208e-06,0.011351243694695888,-0.011347887438054111
459,0.0005432135993992134,0.012016984268092714,-0.010930557069294288
460,-0.0005432938979639842,0.01096874466895703,-0.012055332464884999
461,-0.0002283533166086913,0.010929833642814878,-0.01138654027603226
462,-0.0005029547233932464,0.010517933138666734,-0.011523842585453227
463,8.106310374777802e-05,0.011519233919652847,-0.01135710771215729
464,-0.0008876792458511316,0.010324750407747583,-0.012100108899449846
465,0.0008938695854079477,0.011954842272918667,-0.010167103102102771
466,0.00015937305435932293,0.011190228836142903,-0.010871482727424256
467,0.0002653185675287213,0.01130071837662549,-0.01077008124156805
468,-0.0010024281923749795,0.009910236159381807,-0.011915092544131768
469,-0.00018246660693131765,0.010904627887123309,-0.011269561100985943
470,0.00038950464413556714,0.011799974477241015,-0.011020965188969882
471,7.0659808010320806e-09,0.010959556436522746,-0.010959542304561145
472,-0.0005973378871519236,0.010492202200036377,-0.011686877974340223
473,0.0005563165625249604,0.011583938181790626,-0.010471305056740706
474,-0.0002494109413791804,0.011038626080309054,-0.011537447963067413
475,-0.0002375834113533528,0.010788344145783495,-0.011263510968490199
476,-0.00047708918000662125,0.010348906856284151,-0.011303085216297392
477,-0.00046044849515082065,0.0106210477416101,-0.01154194473191174
478,0.000200578661444896,0.011648742366134767,-0.011247585043244976
479,-0.00012091486591223856,0.01103396003627028,-0.01127578976809476
480,-4.989889683024901e-05,0.010904069462135046,-0.011003867255795543
481,-0.00014984147398816778,0.011163971644925054,-0.01146365459290139
482,0.0005676189759962135,0.012132463719973572,-0.010997225767981145
483,1.3640431941139951e-06,0.01163156734595775,-0.011628839259569522
484,-0.00020626122690150394,0.010773606890924317,-0.011186129344727324
485,4.748421807043319e-05,0.01115900344324953,-0.011064035007108662
486,0.0003301859430148338,0.011572644713155469,-0.010912272827125803
487,-0.0005833963117683641,0.010152523597711493,-0.011319316221248222
488,0.00011656492729919785,0.01105925978096759,-0.010826129926369195
489,-0.0008141140131939133,0.010610566318495364,-0.012238794344883189
490,-0.0002607676877914941,0.011141066925873909,-0.011662602301456897
491,-0.00023538661075756602,0.01057033145029715,-0.011041104671812284
492,-0.0005768142254344463,0.010667417204057316,-0.011821045654926208
493,-0.00010962078267639175,0.010794815253437057,-0.011014056818789841
494,-5.446897758883122e-05,0.011065531600400587,-0.01117446955557825
495,0.00019446075695799068,0.011666904402424013,-0.011277982888508033
496,-0.0003701393321559688,0.010924654201461024,-0.011664932865772963
497,8.109246901784082e-05,0.011352994306655494,-0.011190809368619811
498,-0.0001236239193578062,0.01126114701655995,-0.011508394855275564
499,-0.0003675798005523123,0.01078730092608926,-0.011522460527193884
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598
500,0.00034602278842526076,0.011515119617692119,-0.010823074040841598


==> fig/data/pacf/acf_gibbs_1_4.csv <==
x,y,upper,lower
1,-0.0006029360936763424,0.013493475235401465,-0.014699347422754151
2,-7.999803869594325e-05,0.013249466811402863,-0.01340946288879475
3,-0.00035252036002622226,0.01312473510780145,-0.013829775827853896
4,-0.0008300327176522386,0.011418079725643696,-0.013078145160948174
5,-0.0005163469108156658,0.012054623376358684,-0.013087317197990014
6,-0.00015075669406422273,0.012542424649813037,-0.012843938037941482
7,3.3589499136259986e-05,0.01249045067250881,-0.012423271674236288
8,-0.00034564403635072623,0.011785428103900882,-0.012476716176602332
9,-3.238613821211288e-05,0.011978339505039307,-0.012043111781463531
10,-0.0003726421008514929,0.01165081714099097,-0.012396101342693956
11,-0.00038397911472416317,0.012108305256777049,-0.012876263486225377
12,-0.00030811279668932273,0.011887962492612572,-0.012504188085991219
13,-0.00014780663111944902,0.011775705037407137,-0.012071318299646035
14,-0.000980973200430402,0.010537422325863634,-0.01249936872672444
15,-0.00019039423820778692,0.011439535471563674,-0.011820323947979248
16,0.00037608408018680376,0.012771256310666853,-0.012019088150293246
17,2.043099701293722e-05,0.01181326437100768,-0.011772402376981805
18,-0.00010641871456074384,0.01134486813801103,-0.01155770556713252
19,-0.0007997693641571765,0.010518659543475436,-0.01211819827178979
20,-8.049790246172876e-05,0.011504816487746877,-0.011665812292670335
21,0.0001480542596067962,0.011728008415424753,-0.011431899896211161
22,-1.9871265635261295e-05,0.0117018620734102,-0.011741604604680723
23,-0.00020811646712472461,0.011581548964726678,-0.011997781898976125
24,-2.06344249295566e-05,0.011495636098142598,-0.011536904948001712
25,-3.9742386105409085e-05,0.011532037902993593,-0.01161152267520441
26,-0.00016215701936660217,0.011298699724918437,-0.01162301376365164
27,-0.0005054371709471018,0.011045694071449577,-0.01205656841334378
28,-0.00010076663081880533,0.011412054370404358,-0.011613587632041969
29,-5.234992243363441e-05,0.011445339201608822,-0.011550039046476092
30,-1.0117081641045453e-05,0.011516785792062402,-0.011537019955344492
31,-0.00048606068660316367,0.011037348384610518,-0.012009469757816844
32,-0.0003398580920243587,0.01083868844169073,-0.011518404625739448
33,-0.00036563705198178995,0.011033919627814238,-0.011765193731777819
34,0.0001951398956392933,0.011434561814014952,-0.011044282022736364
35,-0.0006061802222904622,0.010679143076152796,-0.01189150352073372
36,-0.00031868195411259234,0.01147556405174916,-0.012112927959974344
37,0.0004564253666689288,0.01217262970009902,-0.01125977896676116
38,-0.0006065266954465177,0.010789522219671813,-0.012002575610564848
39,0.00028574948130554877,0.01209542171665952,-0.011523922754048422
40,0.0005139746903357675,0.012015488721005102,-0.010987539340333566
41,-5.155170650591351e-05,0.01148192899102797,-0.011585032404039797
42,0.00014751764718446512,0.011324556822658023,-0.011029521528289092
43,-0.0004192198939427869,0.011514345158935037,-0.01235278494682061
44,-0.00043827496025085474,0.011489530612190333,-0.012366080532692043
45,0.0004502811652239139,0.01184963405295464,-0.01094907172250681
46,0.0005992527979548282,0.012114293945647767,-0.01091578834973811
47,-0.00015599129464910616,0.010623274915575942,-0.010935257504874155
48,-9.021373338734085e-05,0.01167047109758252,-0.011850898564357202
49,-0.0005115125602432808,0.010993209687904267,-0.012016234808390829
50,0.00021799668051070202,0.011011916008402593,-0.01057592264738119
51,0.0005022736376843456,0.011553041884702424,-0.010548494609333733
52,-0.0001607069270496702,0.011337343694117877,-0.011658757548217217
53,-0.0004519705653467039,0.010705690628045652,-0.011609631758739062
54,-0.00024845402259744844,0.010800888769099383,-0.01129779681429428
55,-0.0008078089290489459,0.01097034385513353,-0.012585961713231422
56,-0.00046591029643733897,0.011026883458836019,-0.011958704051710695
57,-0.0004613245019176135,0.010937055110737998,-0.011859704114573226
58,-7.16757934528226e-05,0.011241187288011417,-0.011384538874917062
59,-0.0007041266788150518,0.010597966639449799,-0.012006219997079903
60,0.0003228325608542157,0.011422088696566675,-0.010776423574858243
61,-0.0003898450518643941,0.011386643549041751,-0.01216633365277054
62,-0.00042979643629666414,0.011240008622872588,-0.012099601495465915
63,1.9886555586032335e-05,0.011351462072568845,-0.01131168896139678
64,-6.610267161944613e-05,0.011415053586913582,-0.011547258930152474
65,-0.0001966986267410621,0.011621594426367187,-0.012014991679849311
66,-0.0008246371144083511,0.010496702807789774,-0.012145977036606475
67,0.000279080981694628,0.011944773309600644,-0.011386611346211389
68,-3.9766853930979406e-05,0.011616607542795462,-0.011696141250657422
69,-0.00013862469248462642,0.011048174582979804,-0.011325423967949055
70,0.00012461535821496798,0.011881853516516458,-0.011632622800086522
71,-0.00039029315486248693,0.010833234845232229,-0.011613821154957203
72,0.00039972727349322086,0.012274443710648515,-0.011474989163662075
73,-0.0004944946173882863,0.011080260247577526,-0.012069249482354098
74,-0.00030020765239051946,0.011139109052250715,-0.011739524357031756
75,0.0003271835433108073,0.011423298871149117,-0.010768931784527501
76,-0.0003622159536060648,0.010911432906893176,-0.011635864814105305
77,0.00018927939117811783,0.011789364689893823,-0.011410805907537586
78,0.00014049841105863165,0.011405214834807997,-0.011124218012690736
79,-3.385375252829234e-05,0.011418521855208958,-0.011486229360265542
80,0.0006268868989138538,0.01195218372867474,-0.010698409930847034
81,0.00012301043222391877,0.011585979272095877,-0.011339958407648038
82,-3.8549807389845295e-05,0.01192173125920896,-0.011998830873988649
83,0.0005712791583614874,0.012005560809026814,-0.010863002492303838
84,-0.0007575726541549919,0.010608041800163509,-0.012123187108473493
85,-0.00046701842026688497,0.010746007223043998,-0.011680044063577769
86,0.0003330245912177784,0.011699631102723847,-0.011033581920288289
87,-0.0003524042557427443,0.011225868188288397,-0.011930676699773884
88,-0.00044389972002252797,0.0110222526609376,-0.011910052100982657
89,-4.4619121962552756e-05,0.01150984920753037,-0.011599087451455475
90,-0.00029480415274680464,0.01128855270261669,-0.011878161008110299
91,-0.0005910012997544886,0.010933365036382054,-0.012115367635891033
92,-0.00016710028618516633,0.011002456568276158,-0.01133665714064649
93,-5.136839414044091e-05,0.011356626000400874,-0.011459362788681754
94,-1.1994167220916053e-05,0.011096247810487622,-0.011120236144929452
95,-0.0009270158324694603,0.011009200881447034,-0.012863232546385956
96,-7.090141243553014e-05,0.011860947235294668,-0.012002750060165728
97,0.0001574731820207437,0.011400061319133488,-0.011085114955092
98,-0.00016110892751923652,0.011399035559492374,-0.011721253414530848
99,2.552662248227273e-05,0.011569466468618757,-0.011518413223654213
100,-0.00018085661349114042,0.011496588371352374,-0.011858301598334654
101,-9.815278080152975e-05,0.01100216667838903,-0.01119847223999209
102,-0.0002023181639834719,0.01084611738415296,-0.011250753712119905
103,-0.00011525671305218057,0.011291131022866946,-0.011521644448971307
104,0.00020311454659134215,0.011690696466080971,-0.011284467372898286
105,-0.00017901982923254053,0.011343921614393597,-0.011701961272858679
106,-0.00021419319694790287,0.011268882215512465,-0.011697268609408269
107,-0.0006587149588062488,0.010322187826416702,-0.0116396177440292
108,-0.0007004773183437861,0.011117385452099494,-0.012518340088787067
109,-0.00010469340817786294,0.011356868783576151,-0.011566255599931876
110,-0.0007993053559020534,0.010645929783946576,-0.012244540495750682
111,-0.00045951543122399046,0.01109313839137141,-0.012012169253819392
112,-0.0005064721860084165,0.011096303710465792,-0.012109248082482624
113,0.00015505069669088725,0.0118642647025389,-0.011554163309157124
114,0.00016574445817545908,0.011947406301438741,-0.011615917385087824
115,2.2884242419104833e-05,0.011015850325841237,-0.010970081841003027
116,-0.0003362471788101645,0.0112844494344664,-0.011956943792086729
117,0.000412921409295005,0.011751633857018058,-0.01092579103842805
118,-0.0007144877806740787,0.010441998962090691,-0.011870974523438849
119,-0.00014615987550261014,0.011574083914099592,-0.01186640366510481
120,-0.0006476433085742718,0.010702793354307568,-0.011998079971456112
121,-0.0004132147831682315,0.011121075227768333,-0.011947504794104797
122,0.0006197148553029876,0.01237676670839544,-0.011137336997789467
123,0.0001616999310889249,0.011695344273716627,-0.011371944411538779
124,0.0002289054456167862,0.011104500500191667,-0.010646689608958095
125,-0.00029896010456686626,0.010756579220060264,-0.011354499429193997
126,-0.0004314617647673593,0.010993580458968933,-0.011856503988503653
127,7.737983717408075e-06,0.011456925562316252,-0.011441449594881435
128,0.0001790289813941044,0.011732691583692481,-0.011374633620904273
129,0.000489283345503483,0.012127667198357117,-0.01114910050735015
130,-0.000609715410684787,0.010921975772664062,-0.012141406594033635
131,-0.00010106756855700269,0.01121470246499045,-0.011416837602104457
132,-0.0006395409251578301,0.01113842314992337,-0.01241750500023903
133,0.00025898251761240416,0.011964630789451562,-0.011446665754226754
134,-0.0007050716817257502,0.010476024076282502,-0.011886167439734002
135,-0.0002263300772689731,0.010846555161446904,-0.011299215315984849
136,-0.0004726356658824062,0.010976803813175189,-0.01192207514494
137,-0.0005514759336502689,0.011137691489919398,-0.012240643357219937
138,-0.00044696657649091276,0.01088198861173637,-0.011775921764718195
139,-0.00015726366453939494,0.010885516597206414,-0.011200043926285205
140,-4.2624281467292206e-05,0.011470267333472539,-0.011555515896407123
141,-0.00021946531747218975,0.01150548479475905,-0.011944415429703429
142,-0.00041647507361235913,0.011268058877892196,-0.012101009025116913
143,-0.0001447066326400639,0.011253620273274435,-0.011543033538554561
144,0.0002755355283280766,0.011520961478455875,-0.010969890421799723
145,-0.0002620996090344234,0.01095381038072155,-0.011478009598790397
146,-0.00033587146689488897,0.01128458664584982,-0.011956329579639598
147,0.00018524973542054343,0.011719136493595904,-0.011348637022754815
148,-1.4228267794483888e-05,0.011139737196480589,-0.011168193732069558
149,0.0007750416186782053,0.012833383953350645,-0.011283300715994236
150,-0.0005271318114452853,0.01167864964215529,-0.012732913265045862
151,-0.00010955653487427739,0.011413100530560742,-0.011632213600309296
152,-6.6411801863267e-05,0.011276443546004964,-0.011409267149731499
153,-4.882793725489637e-05,0.011200430021221673,-0.011298085895731466
154,-1.6803415217221688e-05,0.01149260510970259,-0.011526211940137032
155,-0.00011712444002140328,0.01123526683314312,-0.011469515713185925
156,0.00023647037906990263,0.011319449844685548,-0.010846509086545742
157,-0.0004890650852402294,0.010398034697836985,-0.011376164868317445
158,0.00011003112643656703,0.011739775064937157,-0.011519712812064022
159,-0.00029753733418904163,0.01130949271913065,-0.011904567387508733
160,-4.7501641505766244e-05,0.011234244432184333,-0.011329247715195867
161,0.0002605477821202835,0.011470842208451775,-0.010949746644211208
162,-0.0008228617729278853,0.0105821994820648,-0.012227923027920572
163,-0.0001223982944636824,0.011634826339817021,-0.011879622928744385
164,-0.0009666684950626477,0.010588412691723989,-0.012521749681849284
165,0.00032213124477085443,0.01181736931536979,-0.011173106825828082
166,-0.00037393284647664697,0.011262118779688725,-0.012009984472642017
167,0.00026447630199095013,0.011422412443133282,-0.01089345983915138
168,-0.0007860724297390194,0.010184445749981104,-0.011756590609459142
169,-0.00027807155278544086,0.0109024194269856,-0.01145856253255648
170,5.198864886567293e-05,0.011506412765677447,-0.011402435467946103
171,-0.0007525125276670878,0.010494187598131812,-0.011999212653465987
172,0.00015341484187590142,0.011612663372772147,-0.011305833689020344
173,-8.386237866956207e-05,0.011443371196491149,-0.011611095953830272
174,-0.00011873616203599702,0.010637719517724473,-0.010875191841796467
175,0.0006615661553296528,0.01195547711359694,-0.010632344802937635
176,-0.00027239817415276044,0.010520028328684115,-0.011064824676989635
177,-0.000166453932018695,0.011683202972258114,-0.012016110836295505
178,-7.500043861581873e-05,0.011018869652927383,-0.011168870530159022
179,-0.0007455712972549044,0.010178961454497187,-0.011670104049006997
180,8.177595184563727e-05,0.011539891687690753,-0.011376339783999477
181,-0.0002008974397116242,0.011192858837643593,-0.011594653717066843
182,-0.00039438789616201396,0.01095390206914143,-0.011742677861465458
183,0.00023217118522016658,0.011223403133131896,-0.010759060762691562
184,0.0002827568488773959,0.011193584110690238,-0.010628070412935446
185,-0.00047549301045929685,0.011096715103670869,-0.012047701124589463
186,0.0001312718669988695,0.011001705868288735,-0.010739162134290997
187,0.0003772945243753252,0.011691672798132234,-0.010937083749381585
188,-0.0003967689400489971,0.010816441591360247,-0.011609979471458242
189,-0.00016114341448937664,0.011637421321174977,-0.01195970815015373
190,-5.480465369870532e-05,0.011681503799281266,-0.011791113106678675
191,-6.947300247476945e-06,0.011244786781200148,-0.0112586813816951
192,0.0007661147889487359,0.011982638577311624,-0.010450408999414152
193,0.0003879209145960866,0.012042068948836294,-0.011266227119644121
194,3.1694598732880744e-05,0.01205308742391118,-0.011989698226445416
195,8.294091510798059e-05,0.011732963244195753,-0.011567081413979791
196,-5.082824206787534e-05,0.011233942052225708,-0.01133559853636146
197,-0.000600583418812786,0.010399571952876406,-0.01160073879050198
198,0.00013183239813411562,0.011188272955804103,-0.010924608159535871
199,-5.553514739446577e-05,0.011262134762980052,-0.011373205057768983
200,0.00018525552197760293,0.012025501004456993,-0.011654989960501788
201,0.00020287019992547097,0.011763807017809661,-0.011358066617958719
202,-0.00025442630802150623,0.011241947465459323,-0.011750800081502335
203,-0.0004672253399296823,0.011246384060165369,-0.012180834740024732
204,-0.00014562562345338115,0.011389446757752006,-0.011680698004658768
205,-0.0001765017156979113,0.011033193031206718,-0.01138619646260254
206,-0.00031845900404204263,0.011025359731550726,-0.011662277739634812
207,-0.0003135612146223671,0.010905762514938355,-0.01153288494418309
208,0.00014423965400906817,0.011283094419792599,-0.010994615111774462
209,-0.000282509780152712,0.011395947451196355,-0.011960967011501778
210,2.2851474313049017e-05,0.01129148080754399,-0.01124577785891789
211,-0.0004093077027885221,0.01046825430661924,-0.011286869712196286
212,-0.0004063522284048414,0.011072076294022178,-0.01188478075083186
213,-0.0003218387516240586,0.01100216676978487,-0.011645844273032986
214,-0.0005460182286862131,0.010721093547429362,-0.011813130004801787
215,0.0003218120497058352,0.011307785161522801,-0.010664161062111132
216,-7.228748933264234e-05,0.011122145004592694,-0.01126671998325798
217,-0.00024074732340150485,0.011261403304518695,-0.011742897951321704
218,-0.00048752810879783493,0.010533767485914305,-0.011508823703509974
219,-0.0003310264458230198,0.01057746157437361,-0.011239514466019647
220,-1.089939842828918e-05,0.011230472920893207,-0.011252271717749784
221,-0.0007487351232316281,0.010880015140864896,-0.012377485387328153
222,-0.00032224130718299683,0.011057600856343337,-0.011702083470709331
223,0.00010007943967296948,0.011758368743003435,-0.011558209863657496
224,-0.0001140478796071468,0.01110583560961553,-0.011333931368829823
225,0.0004314043826324266,0.011811079112553803,-0.010948270347288949
226,-0.00014035638523240062,0.011122805207576377,-0.01140351797804118
227,-0.0003852646074982334,0.011747233361291815,-0.012517762576288283
228,-0.0007364843793505594,0.010691848132171227,-0.012164816890872345
229,-0.0004526656275599467,0.011033434372024567,-0.01193876562714446
230,-0.00014719204533110767,0.010989813420151977,-0.011284197510814192
231,-0.00038361626378729966,0.010960012167923335,-0.011727244695497933
232,-0.00046308355604495263,0.010894267897696068,-0.011820435009785973
233,-0.0005491061745292239,0.011363913791586652,-0.012462126140645098
234,1.848392097563309e-05,0.011253490931482169,-0.011216523089530904
235,-0.0001535286607201529,0.011360526298291962,-0.011667583619732266
236,0.00016582242379371465,0.011993349637170539,-0.011661704789583109
237,4.517449010674131e-05,0.011388384779318033,-0.01129803579910455
238,-0.0005733761802337009,0.010912614310078186,-0.01205936667054559
239,0.0007457076253637275,0.011921122721485329,-0.010429707470757874
240,0.00041595506659522377,0.011894231354031308,-0.011062321220840861
241,0.0004461969554685041,0.011819430026843582,-0.010927036115906574
242,0.00017806855941001717,0.011553376297012814,-0.011197239178192781
243,0.0003649075022312124,0.011434586687476317,-0.010704771683013892
244,5.940079594743056e-05,0.01166843857355145,-0.01154963698165659
245,-0.00027782699141607625,0.01090855202650973,-0.011464206009341883
246,-0.0009006592533682975,0.010247918852258293,-0.01204923735899489
247,-0.0006406115443224296,0.01044828528861432,-0.01172950837725918
248,0.00023448149576747845,0.011468299218650295,-0.010999336227115337
249,-0.0007423749815398765,0.010557486482239059,-0.012042236445318811
250,0.0004800609536048148,0.01185625411085118,-0.010896132203641553
251,-0.00037892334227955103,0.01082359546209784,-0.011581442146656943
252,0.00023243277737697906,0.011398668597372902,-0.010933803042618945
253,-0.0004181669994816722,0.011024604110591666,-0.01186093810955501
254,-0.0006465373663400528,0.01092219420128642,-0.012215268933966525
255,-0.00011335541360116908,0.011450069081729465,-0.011676779908931805
256,-0.0002647075598345868,0.011065535311876406,-0.011594950431545578
257,-0.00034487517998803144,0.011260399591898243,-0.011950149951874305
258,-0.0007676902647678949,0.010559376850694125,-0.012094757380229915
259,-0.00026633481236972023,0.010828632749919756,-0.011361302374659196
260,-0.0002195912360258749,0.011208780946057055,-0.011647963418108804
261,-0.0007110424748824144,0.010798450054692356,-0.012220535004457186
262,0.0005302174973281636,0.011673263211503564,-0.010612828216847236
263,0.0001564837098877324,0.011368395023699846,-0.01105542760392438
264,0.00010292662510624647,0.011558234336160182,-0.01135238108594769
265,-0.0004207121826871764,0.010597462369732165,-0.011438886735106518
266,-0.00016920028583859205,0.010898920526887037,-0.01123732109856422
267,-0.0004997022015840877,0.011292180465345969,-0.012291584868514144
268,-0.0003314757828342572,0.011087141158692485,-0.011750092724360998
269,0.00015140944124442533,0.011060840467980355,-0.010758021585491506
270,-0.0004411629091846255,0.010668156543247981,-0.011550482361617232
271,-0.0003979452823186244,0.010994769843223633,-0.01179066040786088
272,0.0003428868495455734,0.011801355191320967,-0.01111558149222982
273,-0.0006538241929765702,0.01050712537416737,-0.011814773760120509
274,-0.0005161809807083468,0.01082136890476667,-0.011853730866183361
275,-0.0002234915622061905,0.010740418928434949,-0.01118740205284733
276,-4.0161839653060456e-05,0.011620434661237761,-0.011700758340543883
277,-0.00045266595164958584,0.010709093083212632,-0.011614424986511803
278,-6.0692394092183096e-05,0.010998155226520515,-0.011119540014704882
279,-0.0005768511974581176,0.010418140583502378,-0.011571842978418612
280,0.0001785071781709706,0.011188465330296302,-0.010831450973954361
281,-0.00025390532062921867,0.01123314992612585,-0.011740960567384285
282,0.00013339864681331928,0.010845559304686043,-0.010578762011059404
283,-0.0006806870770444386,0.010929986168219023,-0.012291360322307899
284,-0.00011830139324759657,0.011225066755528524,-0.011461669542023718
285,-7.6934722680575e-05,0.010829308635651846,-0.010983178081012998
286,-0.00015981538311988757,0.011157906120030378,-0.011477536886270153
287,0.0003389714529643562,0.011301441328060382,-0.01062349842213167
288,-0.0003190288207424995,0.010960022168215044,-0.011598079809700042
289,-0.00021703988597288637,0.010865702883430257,-0.011299782655376029
290,-0.0006506667725788157,0.010727480863742783,-0.012028814408900416
291,-0.00013590695808714508,0.011418642946651066,-0.011690456862825358
292,-0.0004928106660266338,0.01064798661040817,-0.01163360794246144
293,-0.0003090768563041775,0.010909516310349941,-0.011527670022958295
294,-0.000817937661739066,0.010742299290476353,-0.012378174613954485
295,-0.00037124114138827925,0.010825773569521994,-0.011568255852298552
296,1.8013439248114635e-05,0.011318328122666246,-0.011282301244170017
297,-0.000143570096950577,0.011105848858590367,-0.01139298905249152
298,2.9583958418935393e-05,0.011246914866759033,-0.011187746949921161
299,-0.0009717863218801594,0.010666252578319192,-0.012609825222079513
300,-0.00042194019887063403,0.011010604084655994,-0.011854484482397263
301,0.00010545872904263189,0.011393965552139852,-0.01118304809405459
302,0.0007892616820315766,0.01198988718760141,-0.010411363823538257
303,-0.000405370977688177,0.01102164544442625,-0.011832387399802604
304,-0.00016824307715620075,0.011277565791972645,-0.011614051946285045
305,6.86429394092603e-05,0.011360940584553893,-0.01122365470573537
306,-4.7837146692852563e-05,0.011884525183597854,-0.011980199476983559
307,-0.0003501482893969299,0.011352968135377953,-0.012053264714171813
308,-5.4272702832611254e-05,0.011363357278996894,-0.011471902684662116
309,-7.691265324127899e-05,0.010979004840554068,-0.011132830147036626
310,0.0003209534892687355,0.011413052804040268,-0.010771145825502797
311,0.000145128656112733,0.011264486715279543,-0.010974229403054077
312,0.000897851261696304,0.012280943261301514,-0.010485240737908907
313,-0.00030827070005991057,0.011118738238717481,-0.011735279638837302
314,-0.00021503763395954738,0.010964663943569151,-0.011394739211488246
315,-0.0004964741315029898,0.010732527475772803,-0.011725475738778782
316,-0.0005528777319107277,0.010717232138244454,-0.011822987602065911
317,-0.0005606294852315227,0.010686853480162524,-0.01180811245062557
318,-0.00031951170980153913,0.011106309083763328,-0.011745332503366405
319,-0.00030477703136533074,0.011033060389028949,-0.011642614451759611
320,6.800034154906704e-05,0.011677447414373248,-0.011541446731275114
321,0.00020869058782117502,0.011301835671122567,-0.010884454495480218
322,-0.000700151348199807,0.010560061015433157,-0.011960363711832771
323,-0.0001453605296496908,0.01120066259706875,-0.011491383656368133
324,-0.00012186166307258472,0.011366329540903356,-0.011610052867048528
325,0.00038747209264730544,0.011674310266504628,-0.010899366081210018
326,0.0002213734201302557,0.01170068365032018,-0.011257936810059668
327,-0.0005702587342188028,0.010482945923542408,-0.011623463391980013
328,6.354053265973496e-05,0.011431374719179864,-0.011304293653860395
329,0.00023071933360685994,0.011258075168069514,-0.010796636500855794
330,-0.0004934565954019312,0.010499665970997437,-0.011486579161801298
331,0.00018732709492265978,0.011785263603566453,-0.011410609413721134
332,0.00037200722703045774,0.011646108808217969,-0.010902094354157054
333,-0.0007485442507363877,0.010233049665449766,-0.01173013816692254
334,4.468519996963057e-05,0.011190166677613687,-0.011100796277674426
335,0.00010559576705720884,0.011351418978866266,-0.011140227444751847
336,0.0005159948171933126,0.012077647988517019,-0.011045658354130395
337,-0.0005307874265636279,0.01133647075740133,-0.012398045610528586
338,-0.0007066861990447071,0.010465704608059116,-0.011879077006148531
339,0.00036197453174800776,0.011613357528662958,-0.010889408465166943
340,-0.0002742274645326613,0.010851354153915884,-0.011399809082981206
341,-0.0003722925476301664,0.010534461143518338,-0.011279046238778671
342,0.00016958996477560293,0.011509771478058302,-0.011170591548507096
343,0.0004821660013110931,0.011901112390255222,-0.010936780387633037
344,-0.00010803186227191271,0.011293455404477976,-0.011509519129021803
345,-0.0004837827830214383,0.010360859648012853,-0.01132842521405573
346,-0.0001877150306149554,0.011103942831220017,-0.011479372892449926
347,-3.630928796888682e-06,0.011518981246134843,-0.011526243103728621
348,-0.0004762335830121888,0.010352714575301843,-0.01130518174132622
349,0.00036114183640618833,0.011394271381879024,-0.010671987709066648
350,0.0002843059398004263,0.011965814088198499,-0.011397202208597645
351,0.00014269704979792255,0.011014496442701568,-0.010729102343105722
352,0.00011952564088208197,0.011516542126605866,-0.011277490844841701
353,0.0001302252489708144,0.011561610421463824,-0.011301159923522196
354,-0.0008063162319428994,0.010155174378957407,-0.011767806842843207
355,-0.0004327095142268381,0.011261283823656112,-0.012126702852109789
356,-0.00018106308308473722,0.010430588226596909,-0.010792714392766384
357,-0.0003184321266373174,0.011141853284333831,-0.011778717537608466
358,-0.0005048389871713374,0.010394482532468274,-0.01140416050681095
359,-0.0004364717174181772,0.011091672476167104,-0.01196461591100346
360,-0.0007491907044671251,0.010494652710840425,-0.011993034119774676
361,-0.00019658511149673726,0.01117533333282477,-0.011568503555818246
362,0.0003523441939798772,0.011389934209462285,-0.010685245821502532
363,-0.0004878670261977895,0.011006490942011534,-0.011982224994407114
364,1.3500561305222662e-05,0.011236079200619501,-0.011209078078009057
365,-0.000426809396553369,0.011479915980256175,-0.012333534773362912
366,8.27936538933662e-05,0.011274252550726177,-0.011108665242939445
367,-7.553481103454104e-05,0.01128134733652766,-0.011432416958596741
368,0.00044987435762935924,0.011614547994662031,-0.010714799279403312
369,-0.0004416616191455008,0.01104477207662274,-0.01192809531491374
370,0.00015891254733674706,0.011534037459948144,-0.011216212365274649
371,-0.0001250971410627552,0.010601961447233936,-0.010852155729359445
372,-0.0002266397782208686,0.011085596703678065,-0.011538876260119802
373,-6.104257331747855e-05,0.011232321536965472,-0.01135440668360043
374,-0.000461134381045122,0.010399622707008619,-0.011321891469098865
375,-0.000427947437371397,0.010827695253952031,-0.011683590128694826
376,-0.0004198807364740163,0.01030107078793451,-0.011140832260882543
377,-7.475770789720693e-05,0.01090854316334743,-0.011058058579141843
378,-0.00028294529533207915,0.011075050590015765,-0.011640941180679924
379,5.4150657764710214e-05,0.011932381385135873,-0.011824080069606453
380,-0.0005455901389394464,0.010886088914803685,-0.011977269192682579
381,-0.00017526121244345737,0.010864668650033368,-0.011215191074920285
382,-4.119031421441074e-05,0.011326319146449717,-0.01140869977487854
383,-0.00013787725321784305,0.010948484150329023,-0.011224238656764708
384,-0.00031823895705620174,0.01126203799409125,-0.011898515908203653
385,0.00028680939885469294,0.012097533768325529,-0.011523914970616143
386,-0.0001856793140116722,0.011454494797797317,-0.01182585342582066
387,-0.00032344209001410637,0.010646819861167984,-0.011293704041196196
388,-0.00036535788249455813,0.01065562438252863,-0.011386340147517746
389,-0.0006046950957209116,0.01071434988017166,-0.011923740071613481
390,-9.017338132873583e-05,0.01106417888646263,-0.011244525649120103
391,-1.3257181495780643e-05,0.011470703341130659,-0.011497217704122221
392,-0.00036660405450813805,0.01071272872122056,-0.011445936830236838
393,-2.5486032711023224e-05,0.011229780133690068,-0.011280752199112114
394,-0.0001424198368138528,0.01136398486844292,-0.011648824542070625
395,0.00036894683516894186,0.011488922506596574,-0.010751028836258692
396,0.00025302850635384815,0.011880530178854737,-0.01137447316614704
397,0.00048823645302126153,0.012240936303213285,-0.011264463397170764
398,0.00044964672215161016,0.011867544452524486,-0.010968251008221264
399,-0.00012657325308060844,0.011024568149020812,-0.011277714655182028
400,0.00044684812137523345,0.011303492286156862,-0.010409796043406394
401,-5.778501208585647e-05,0.011276042391261263,-0.011391612415432975
402,-0.0002838665214835488,0.010836976988184826,-0.011404710031151922
403,4.1823701217758984e-05,0.01099752953762845,-0.010913882135192931
404,-6.066684351003424e-06,0.010863012624857964,-0.010875145993559971
405,0.00037687803105795415,0.011456177948523456,-0.010702421886407548
406,7.837555017529609e-05,0.011083342117926664,-0.010926591017576072
407,-0.00038924903972201104,0.011273161096502745,-0.012051659175946769
408,3.921054812406681e-05,0.011375103689663322,-0.011296682593415189
409,-0.00011754217010601747,0.01097664909609157,-0.011211733436303606
410,-0.0008110644674709503,0.01036603948928486,-0.011988168424226762
411,-0.0007092845907316255,0.010152020494433643,-0.011570589675896895
412,-0.00031011819402707394,0.011099826042834516,-0.011720062430888663
413,0.000480429607223631,0.01152091790524207,-0.010560058690794807
414,-0.00019278320989151926,0.011022026722162969,-0.011407593141946008
415,-0.00027375006361959203,0.011013610412017255,-0.01156111053925644
416,-0.00010345404372699398,0.011056947618750422,-0.011263855706204409
417,-8.081273670518657e-05,0.010748668384261206,-0.010910293857671578
418,0.0001699531256585742,0.011499870251811746,-0.011159964000494597
419,-5.806105948729347e-06,0.010954258305776446,-0.010965870517673905
420,-0.0001638516596035044,0.011157828482667909,-0.011485531801874919
421,-0.00011347144770658776,0.010819762671480281,-0.011046705566893456
422,-8.002627777635422e-06,0.010735193421674264,-0.010751198677229535
423,4.315763931711108e-05,0.011142679209977784,-0.011056363931343561
424,-0.00017650683147255012,0.010804653069909124,-0.011157666732854225
425,1.5301262704674e-05,0.011193651704286217,-0.011163049178876868
426,0.00015553035148892246,0.01123081697717334,-0.010919756274195495
427,-2.240256648499462e-05,0.010999371196248903,-0.011044176329218891
428,0.00017068794004876397,0.011061064772694936,-0.010719688892597409
429,-0.00015656247593748694,0.010758139023631298,-0.01107126397550627
430,0.00011343859391490416,0.011305616460669425,-0.011078739272839618
431,-0.0005549124736916063,0.010847098070952235,-0.011956923018335447
432,-8.786531448186262e-05,0.011081596743353218,-0.011257327372316942
433,-0.0003225776349545259,0.010678003151497837,-0.011323158421406888
434,0.00013458218484563048,0.011765590667686048,-0.011496426297994786
435,-1.7644905375733612e-05,0.011140684416594151,-0.011175974227345618
436,0.00024099676630408707,0.01161878001278177,-0.011136786480173598
437,-0.0005779113357804514,0.010174746080099245,-0.011330568751660147
438,1.8820477011288866e-05,0.011301093841901798,-0.01126345288787922
439,-0.0005035921539459226,0.01118965206149026,-0.012196836369382106
440,0.0002083172939821438,0.01141288152056466,-0.010996246932600373
441,-5.4924717939892315e-05,0.011118017476504557,-0.011227866912384343
442,-0.0006713730153631868,0.01077014297292515,-0.012112889003651525
443,-0.0003562549227557019,0.010551027615988058,-0.011263537461499462
444,0.0003093149105348262,0.01153751076746143,-0.010918880946391778
445,0.00013780608737134567,0.011285187992996507,-0.011009575818253816
446,0.00026767801546979237,0.011381679739411163,-0.010846323708471578
447,0.00039100637622202175,0.011344561610307816,-0.010562548857863773
448,-0.00017316419634532713,0.010860619888130517,-0.011206948280821171
449,-1.6629690441408952e-06,0.011196494362663893,-0.011199820300752176
450,9.414061217018334e-05,0.011383207151715754,-0.011194925927375386
451,0.0006283418205331191,0.012156676289387873,-0.010899992648321633
452,-0.00024487936547506713,0.010988030566887498,-0.011477789297837632
453,0.00035873663032847335,0.011732162028568647,-0.0110146887679117
454,-7.091871031605995e-05,0.01121371809766588,-0.011355555518297998
455,-0.00027991041644292053,0.011288175200462136,-0.011847996033347978
456,-0.0006450488831489905,0.010646231574699086,-0.011936329340997066
457,0.0005661965577416267,0.011800131504167333,-0.01066773838868408
458,-4.385932856408615e-05,0.011175834316497976,-0.011263552973626148
459,-0.000220012057505363,0.010730060523757717,-0.011170084638768445
460,0.0005811823481264305,0.012102616382631574,-0.010940251686378714
461,0.0004887705451653135,0.011373127981687386,-0.01039558689135676
462,-0.00027901295106554596,0.01070144297117051,-0.011259468873301603
463,6.841667802034194e-05,0.01125491154710869,-0.011118078191068007
464,0.00020082073918914936,0.011608361215418545,-0.011206719737040245
465,-0.0006307367327817619,0.01061397842933185,-0.011875451894895373
466,-0.00022421715455807467,0.010655955810982672,-0.011104390120098822
467,0.0004474357969274409,0.012042052009340836,-0.011147180415485956
468,-0.00026432386410264145,0.01074721640433071,-0.011275864132535994
469,-0.00030018069387304413,0.010784537125604916,-0.011384898513351005
470,4.056573220807888e-05,0.011093668056024023,-0.011012536591607867
471,-0.00038412322049617015,0.01078538792829112,-0.01155363436928346
472,-0.00020132072266479295,0.010896235436834349,-0.011298876882163933
473,0.0007232122274846487,0.012281696252711964,-0.010835271797742668
474,-0.00019742282497243243,0.010716148080905624,-0.011110993730850487
475,-0.0004925793721969927,0.011056759703309873,-0.012041918447703857
476,0.00023588290203349342,0.011682199290804971,-0.011210433486737986
477,0.0003259208319642127,0.011919889160458618,-0.011268047496530192
478,0.00019044838793051767,0.01141579739185361,-0.011034900615992577
479,-0.000512754148604188,0.010862690002384295,-0.011888198299592673
480,0.0004778124575074137,0.011413363900357604,-0.010457738985342777
481,-0.00068777652982187,0.010595203007079723,-0.011970756066723463
482,3.101188622988535e-05,0.011006521971188008,-0.010944498198728237
483,-0.0002916190009754249,0.011031454377246244,-0.011614692379197093
484,0.00058053135197495,0.012218439608879996,-0.011057376904930097
485,0.00013960491420205928,0.011166621313620145,-0.010887411485216027
486,-0.00028559807418988316,0.01078312011341447,-0.011354316261794237
487,-0.0006824346964164884,0.01046993367008292,-0.011834803062915896
488,-0.000787774527241267,0.01035473774721885,-0.011930286801701386
489,-0.0006812791917886283,0.009927800376429674,-0.011290358760006931
490,0.0005449386113230475,0.01137089817645068,-0.010281020953804584
491,-0.0001701387412025954,0.011228910625971528,-0.01156918810837672
492,-0.0002732054770272729,0.010838069858256055,-0.0113844808123106
493,-0.00010248679940328617,0.01095219623743701,-0.011157169836243581
494,0.0002728830717814455,0.011580376897476822,-0.011034610753913932
495,-7.886051132289074e-06,0.01137006259088319,-0.01138583469314777
496,-0.00013419510916517902,0.010647726117391901,-0.010916116335722259
497,0.00013135869038845302,0.011470532902410287,-0.011207815521633382
498,-0.0001027575168319703,0.010860101030150504,-0.011065616063814444
499,0.00022425492315326947,0.011077295854022642,-0.010628786007716103
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044
500,-0.000732271965538506,0.010329528006073427,-0.01179407193715044


==> fig/data/pacf/acf_gibbs_2_1.csv <==
x,y,upper,lower
1,-0.001037704989542898,0.010411547512068686,-0.012486957491154482
2,-0.000458222562742965,0.011112607805743394,-0.012029052931229323
3,0.000491142880893207,0.012539200915773662,-0.011556915153987248
4,0.000501654784750757,0.011810653808753183,-0.01080734423925167
5,-0.00039476330485853714,0.010935010921154918,-0.011724537530871992
6,-8.411865401309764e-05,0.011330837583482481,-0.011499074891508677
7,0.000317457171894857,0.011838051645939849,-0.011203137302150137
8,0.0002942112908832811,0.011735726029695486,-0.011147303447928922
9,-0.00033611569455041,0.011106882993099953,-0.011779114382200773
10,0.0004552156424122298,0.011630936965885515,-0.010720505681061056
11,-6.689580610666601e-05,0.010963630238686763,-0.011097421850900097
12,-0.0003337795793390779,0.011488384196722377,-0.012155943355400533
13,-5.007289474967671e-05,0.01139808064762628,-0.011498226437125635
14,6.561844139450467e-05,0.011777169787577074,-0.011645932904788065
15,-0.00028619679199505516,0.011283256030609975,-0.011855649614600085
16,-0.0004975302636102774,0.011107731588176644,-0.012102792115397198
17,-0.000412745281267213,0.01062390040839312,-0.011449390970927547
18,0.00022908064088604171,0.011872976330895076,-0.011414815049122992
19,-0.0003659476486961977,0.011236203263463704,-0.0119680985608561
20,-0.00047445423705443486,0.0111574592500773,-0.01210636772418617
21,-0.0002708394590648564,0.011427249761587115,-0.011968928679716826
22,-2.0701745272162543e-05,0.01129965310164796,-0.011341056592192287
23,-0.0003440674206602039,0.010984601191132558,-0.011672736032452967
24,-4.305469594475432e-05,0.011505865778154937,-0.011591975170044445
25,-0.0006842005527685198,0.011097882085823933,-0.012466283191360972
26,0.0005191709080796369,0.012642504896695933,-0.01160416308053666
27,-3.0058286896779753e-05,0.011607595375437816,-0.011667711949231377
28,-0.00022200699352309516,0.01109983636245934,-0.011543850349505532
29,-0.0006634103001460424,0.01082203968047437,-0.012148860280766456
30,0.0001676225059437241,0.011501745519891946,-0.011166500508004499
31,-0.0008435087637183447,0.01047057165435666,-0.012157589181793351
32,0.0006655540845244888,0.012519001661830495,-0.011187893492781518
33,-0.00017175525823110368,0.011446124970040274,-0.011789635486502482
34,-0.00040314886468662453,0.010610885459598868,-0.011417183188972118
35,0.00024345679201505388,0.012163721124031794,-0.011676807540001687
36,-0.0004956589988137044,0.01122973031434955,-0.01222104831197696
37,-0.0002578742870609391,0.0116997394225846,-0.012215487996706478
38,-0.00011303527936824145,0.011185102738813901,-0.011411173297550384
39,-0.00025394834260479554,0.01076441090862413,-0.01127230759383372
40,-0.0005184997543477753,0.011305698869458324,-0.012342698378153875
41,-0.00029983625973880267,0.012141551073864852,-0.012741223593342458
42,-6.952124574777804e-05,0.011307562985234549,-0.011446605476730104
43,-0.0002739515378827181,0.010848357226419452,-0.01139626030218489
44,-4.6998842092811416e-05,0.011414346799462778,-0.011508344483648401
45,-0.000582730742878905,0.011106850116861735,-0.012272311602619544
46,0.0001118595453936347,0.011337670895897262,-0.011113951805109991
47,-0.00013236147576471184,0.011180069083616065,-0.011444792035145488
48,-0.00011051798668394225,0.011011688470696241,-0.011232724444064125
49,-0.00042084136854213586,0.010798372067447923,-0.011640054804532195
50,-0.00027559160542066705,0.011533860467866466,-0.0120850436787078
51,-0.0010975463642996,0.01074803340040487,-0.01294312612900407
52,-0.0007302903003015798,0.011124455766440616,-0.012585036367043776
53,-0.00048304220546783544,0.011311124145217392,-0.012277208556153062
54,-0.00045258404630046565,0.011264564234929638,-0.01216973232753057
55,0.00031658367973190683,0.011966717627859794,-0.01133355026839598
56,0.00021668666637246635,0.011394756880132846,-0.010961383547387913
57,-0.00025421644728539116,0.011325798066077246,-0.011834230960648028
58,0.00044081362485322523,0.012170513025659942,-0.011288885775953493
59,-9.0146993737441e-05,0.011520282053057385,-0.011700576040532266
60,-0.0002564031144644928,0.010861495654504604,-0.011374301883433588
61,-0.00013870369673291873,0.011477622363597268,-0.011755029757063105
62,0.0005474796634619864,0.012136492983748632,-0.011041533656824658
63,5.533782764842919e-05,0.01124806773333124,-0.01113739207803438
64,8.810137826487372e-06,0.011405455444481898,-0.011387835168828922
65,0.0008032697497367578,0.012330122744669197,-0.010723583245195682
66,-0.0003436087412486803,0.011282038954494936,-0.011969256436992298
67,0.0003255109809938376,0.011850344233824304,-0.011199322271836629
68,0.0003231331997498061,0.011997104962844254,-0.01135083856334464
69,-0.00038113222773070664,0.010627236862061427,-0.011389501317522841
70,-0.0003038408526739883,0.011820260041788573,-0.01242794174713655
71,-0.0007577500165533164,0.010711045771844169,-0.0122265458049508
72,3.070404173766158e-05,0.011570209459049347,-0.011508801375574024
73,-0.00017747837441252617,0.011594105741207977,-0.011949062490033031
74,-0.00028358248353382685,0.010686976889733094,-0.011254141856800747
75,0.0003154418246029708,0.011853108135171856,-0.011222224485965914
76,-0.00024875156783075634,0.011008455659908828,-0.01150595879557034
77,-0.0002469304748343755,0.01159890974866297,-0.012092770698331722
78,0.0005818866137516474,0.01193527589639924,-0.010771502668895946
79,0.000404774270875732,0.01171302501388432,-0.010903476472132856
80,-0.00018349278126319286,0.01123498162025945,-0.011601967182785836
81,0.00020979438524197934,0.01218155523121985,-0.01176196646073589
82,-0.000424367324734977,0.01075292743116342,-0.011601662080633374
83,-0.00012459383483314043,0.011058405084980018,-0.0113075927546463
84,-0.00010495228059301532,0.011503936585227376,-0.011713841146413408
85,-0.0005448638246725102,0.01104904862092381,-0.01213877627026883
86,-1.5147634387905045e-05,0.011448327693494346,-0.011478622962270157
87,-0.0002153076080299468,0.011181548038930605,-0.0116121632549905
88,-0.00021679219774651146,0.011602704474196947,-0.012036288869689972
89,-0.00015907649720222117,0.011682880375488001,-0.012001033369892444
90,-0.00010723986458909398,0.011726312033811179,-0.011940791762989365
91,-0.0001947599169240848,0.011704478222299088,-0.012093998056147257
92,-0.0001312947943275498,0.011398623238390386,-0.011661212827045487
93,-0.0003253950442430033,0.011471178455814576,-0.01212196854430058
94,0.00017830066412146073,0.01166895177429822,-0.011312350446055299
95,-0.00016464857581115287,0.010693750828019336,-0.01102304797964164
96,0.00035729194768274676,0.01158738366730181,-0.010872799771936316
97,-0.0006366206941181482,0.01096596070019757,-0.012239202088433866
98,-0.0006612040440477513,0.010749636717754365,-0.012072044805849868
99,-0.0008134561514620239,0.011023225484582259,-0.012650137787506307
100,0.0006773147263988979,0.011744243630205096,-0.0103896141774073
101,-0.00017226774089769235,0.011367470472094724,-0.011712005953890109
102,-9.912234415800676e-05,0.01140883379046536,-0.011607078478781372
103,0.00017871142281400737,0.01144089937141924,-0.011083476525791225
104,-6.776117788206061e-05,0.011756618401516565,-0.011892140757280687
105,0.0004231764437715413,0.012100099023455246,-0.011253746135912164
106,-0.00047089907449548025,0.011282367358752694,-0.012224165507743653
107,-0.000296972978175241,0.01098365932478785,-0.011577605281138333
108,-0.0002932153596229318,0.011207606915579801,-0.011794037634825665
109,-7.639316379627464e-05,0.011300301302846294,-0.011453087630438842
110,0.00047048229546037246,0.011943629042064958,-0.011002664451144213
111,-0.0005032171208181853,0.010920902196400873,-0.011927336438037244
112,0.0003431526529473001,0.011580154942661054,-0.010893849636766454
113,-0.00020347618315430033,0.011447432276999448,-0.011854384643308048
114,-0.0002939145012788242,0.011210295043424344,-0.011798124045981994
115,0.00017816870756899225,0.011323928622453046,-0.010967591207315061
116,-7.207376573858998e-05,0.011115440641112119,-0.011259588172589298
117,-0.0004215303480452185,0.011012769924809701,-0.01185583062090014
118,-0.0006821557241346911,0.010849757211812121,-0.012214068660081505
119,0.00016309884232703376,0.011446604196905592,-0.011120406512251525
120,-0.00022695938573381318,0.011535922543479826,-0.011989841314947453
121,-0.00019084520428961786,0.010889505506714454,-0.011271195915293691
122,-0.0006557076215568859,0.010389073663565928,-0.0117004889066797
123,-0.00041885413263181116,0.011524905851470656,-0.01236261411673428
124,0.00015745357574214653,0.012120336504714956,-0.011805429353230663
125,0.00023997156727461268,0.01159017919759559,-0.011110236063046364
126,-0.00038553430192556315,0.010610843852275216,-0.01138191245612634
127,0.0002842114163804206,0.011456468254463807,-0.010888045421702965
128,0.0006006645094712133,0.01190505610882886,-0.010703727089886435
129,0.00021383654393487364,0.012000779294541247,-0.0115731062066715
130,-9.535831196392243e-05,0.0112582426443536,-0.011448959268281444
131,-0.00017103662885501096,0.011884655513315663,-0.012226728771025685
132,-5.4939328084264255e-05,0.011429999828039385,-0.011539878484207915
133,-0.000674154132570078,0.010588721924501731,-0.011937030189641887
134,-0.0005932728675731536,0.011028870204575046,-0.012215415939721351
135,0.0002154584175991293,0.011803628501733566,-0.011372711666535308
136,-0.0005398912372637719,0.010655822893972312,-0.011735605368499855
137,-0.0006317320560126784,0.01081409798281949,-0.012077562094844847
138,-1.2809804304147312e-05,0.011485819862625892,-0.011511439471234185
139,-8.25894797585828e-05,0.011160809984307704,-0.01132598894382487
140,-0.0005175093047346802,0.01078915868918973,-0.011824177298659089
141,0.00013923453730107783,0.011327965945913163,-0.011049496871311008
142,-0.0003541162138572434,0.011136588755944877,-0.011844821183659366
143,-0.00023077331258919767,0.011276497031644444,-0.01173804365682284
144,-0.0005045587308391854,0.010629804708300621,-0.01163892216997899
145,-0.00043822740234673825,0.01061257014590514,-0.011489024950598618
146,8.500012259231189e-05,0.011096108192263974,-0.010926107947079352
147,2.035431999555738e-05,0.011347462095315269,-0.011306753455324153
148,0.00031334907004549267,0.011661176230707102,-0.011034478090616116
149,-8.430171044052594e-05,0.01129783844627966,-0.011466441867160712
150,0.00021716739956067533,0.011500464925063705,-0.011066130125942354
151,-0.0003202380898255642,0.011073415467850652,-0.01171389164750178
152,-0.0003800609986534963,0.0112139841346857,-0.011974106131992693
153,0.0009465815547526888,0.012651958820715037,-0.01075879571120966
154,-7.058304871621933e-05,0.01120869947217533,-0.011349865569607768
155,-0.0005678821385768946,0.011057542825876553,-0.012193307103030343
156,0.0005228419388720091,0.011659297489278327,-0.010613613611534308
157,-0.00018622527519404058,0.010816587086200397,-0.011189037636588479
158,-0.00030479662873624745,0.011195408268931064,-0.011805001526403557
159,-0.0001191293094653254,0.011632177703247136,-0.011870436322177788
160,-8.141112472328697e-05,0.010861514376403309,-0.011024336625849883
161,0.00044347030963296755,0.011487214348880047,-0.01060027372961411
162,-0.00012718294016439029,0.011492528952593657,-0.011746894832922438
163,-9.643572956222546e-05,0.011210242187668158,-0.011403113646792608
164,-0.000521091141047626,0.011014286512876878,-0.01205646879497213
165,-0.00035509839383391007,0.010749343397780562,-0.011459540185448381
166,-0.00033849912887472846,0.010433455466228977,-0.011110453723978432
167,2.110982018156112e-05,0.01183957275359246,-0.011797353113229337
168,-0.00016506817550176198,0.011207953196433315,-0.011538089547436839
169,0.00011143077887287219,0.01110063185778005,-0.010877770300034307
170,-0.00025132962118069413,0.010930554828101076,-0.011433214070462463
171,0.00029834123551485185,0.011738151835003385,-0.011141469363973682
172,-0.0003964874018180436,0.01077947671569033,-0.011572451519326416
173,-0.0005077774102280326,0.010275866843507902,-0.011291421663963968
174,-8.47157488956772e-05,0.01137140883892003,-0.011540840336711385
175,-0.0003769312754503606,0.010882481156389083,-0.011636343707289805
176,-0.00016071589293314916,0.011444915892303805,-0.011766347678170105
177,-0.0001783247215899172,0.011114841142882902,-0.011471490586062736
178,-0.00028156472090799843,0.011061930321719654,-0.01162505976353565
179,0.0002578968669511751,0.011689171692859088,-0.011173377958956739
180,-0.00020664832553781698,0.011644410203666787,-0.012057706854742422
181,0.0004529666652393818,0.012226944845075602,-0.011321011514596838
182,-0.00028174681636610084,0.011492023210304831,-0.012055516843037033
183,-3.936620188320787e-05,0.010989310058054813,-0.011068042461821227
184,-0.00040121524724084906,0.011201208398944623,-0.012003638893426321
185,0.00012927777792604228,0.011878289077400527,-0.011619733521548443
186,-0.00014868705273803203,0.011561011145324889,-0.011858385250800954
187,-0.0009177196334647588,0.010819769279984428,-0.012655208546913946
188,-5.8199878661945065e-05,0.011097680939175235,-0.011214080696499125
189,-0.0005784230216940674,0.010866072714164577,-0.012022918757552714
190,1.9405551631028994e-05,0.011662728739983119,-0.01162391763672106
191,0.0004282780728756286,0.011944412024529285,-0.011087855878778028
192,-0.00042783552696451456,0.01030292223320474,-0.01115859328713377
193,-4.888704425892609e-05,0.011151887212794176,-0.011249661301312027
194,-0.0003962157057337193,0.01096342074012753,-0.01175585215159497
195,-0.00031658944097124133,0.011116118962082613,-0.011749297844025095
196,-0.00037144621962686633,0.010828276096527029,-0.011571168535780762
197,-0.00038966246223518127,0.010882486037500368,-0.01166181096197073
198,0.0002765937246573218,0.011735542401539472,-0.011182354952224827
199,0.00036339187894530675,0.011937412525309037,-0.011210628767418424
200,0.0001712317699441526,0.01181284500424207,-0.011470381464353764
201,0.00021034532899312055,0.011667614468771643,-0.011246923810785403
202,0.00021095967234660077,0.01161632166336723,-0.011194402318674029
203,-0.00031749842461631275,0.010643438590401347,-0.011278435439633971
204,-0.0005375427580155256,0.0114576445013767,-0.012532730017407751
205,0.00032855286030222607,0.011871177057894497,-0.011214071337290044
206,-0.0003387378733572352,0.011667841121964926,-0.012345316868679398
207,-0.0002470018603625254,0.011017436564497938,-0.01151144028522299
208,0.00014071447716949362,0.011570635749634786,-0.0112892067952958
209,0.000230127347969154,0.011616125697309364,-0.011155871001371057
210,-0.0005802748998099768,0.011290399295126789,-0.012450949094746743
211,-0.0003194836639604605,0.010802251976046149,-0.01144121930396707
212,4.43959613641495e-05,0.011312812639079177,-0.01122402071635088
213,-0.0008084869583827127,0.010757013404421333,-0.012373987321186757
214,0.0001381095778721926,0.0114873842627013,-0.011211165106956916
215,-0.00027153247726159006,0.011191920615881909,-0.011734985570405088
216,8.554247103353537e-05,0.0109538732149023,-0.010782788272835228
217,-0.00018674012928200374,0.010785651385081887,-0.011159131643645893
218,-0.00026641933796984135,0.010911069210864426,-0.011443907886804109
219,-8.770858180346251e-05,0.011341989770098267,-0.01151740693370519
220,-0.00013194818840936177,0.010791467504350288,-0.011055363881169013
221,1.744440931644376e-05,0.011505059960917946,-0.011470171142285058
222,-0.00011785970131725682,0.011257753460892982,-0.011493472863527497
223,-0.00013182754447226295,0.011095985990477135,-0.011359641079421662
224,9.237756647093518e-05,0.011100999307049173,-0.010916244174107302
225,-0.00017169426409541282,0.01127037562978639,-0.011613764157977215
226,-0.0003272058375790696,0.011411269742431443,-0.012065681417589581
227,-0.00042423491091148785,0.010801045522251123,-0.011649515344074098
228,0.00030065205994853067,0.011429302950389074,-0.010827998830492012
229,-0.00037921316721636276,0.010523288579320354,-0.011281714913753078
230,0.00016313699177998976,0.011472394028201506,-0.011146120044641527
231,-0.0006940181724632386,0.010637552449408366,-0.012025588794334845
232,-7.714513636405405e-05,0.010724716925452392,-0.010879007198180501
233,0.0001409642023636407,0.011352381690750568,-0.011070453286023288
234,0.0007418645926011351,0.011910353029729454,-0.010426623844527184
235,-0.0005961567024816118,0.010599473914664686,-0.011791787319627909
236,-0.0002861344695081648,0.010924790213439112,-0.011497059152455443
237,0.0001008645565158229,0.011487104389182521,-0.011285375276150877
238,0.0006069939981399117,0.011745215607164176,-0.010531227610884354
239,-1.0029050042949216e-05,0.011294702223470275,-0.011314760323556173
240,-9.15085898151548e-05,0.01151711398533351,-0.011700131164963821
241,0.00027442335028157483,0.011483136102772767,-0.010934289402209616
242,-0.00027848877536361226,0.011038339058262615,-0.011595316608989839
243,9.64351990883228e-05,0.011329974556039814,-0.011137104157863169
244,-0.0002758620374671229,0.011001792394390161,-0.011553516469324407
245,-0.0005901263274214741,0.01086258144788423,-0.012042834102727176
246,6.211396873483803e-05,0.011309314442909595,-0.01118508650543992
247,1.1178165666641423e-05,0.011444001625685391,-0.01142164529435211
248,-0.00012475803489637207,0.011134049192037344,-0.011383565261830087
249,-0.0005084552893618529,0.011284015552545967,-0.012300926131269674
250,0.00010434147412704993,0.012330291998348501,-0.012121609050094403
251,-0.000879696311587048,0.010461837986967912,-0.012221230610142006
252,-0.00038869839601841135,0.010814457434347965,-0.011591854226384786
253,0.00031691488510492046,0.0118997946346917,-0.011265964864481861
254,0.0003323384330526134,0.011283808571278926,-0.010619131705173701
255,-0.0007341921626653586,0.010881837200528793,-0.01235022152585951
256,-0.00013236624172581496,0.011766784599060701,-0.01203151708251233
257,-0.0001492481070091026,0.011075111090488043,-0.011373607304506247
258,-5.300828005894595e-05,0.010958325163174559,-0.011064341723292452
259,-0.00020231944685046105,0.011043704998676272,-0.011448343892377193
260,-8.13858631164101e-05,0.01136795291439996,-0.011530724640632779
261,0.0001083669450966686,0.0117714016778459,-0.011554667787652564
262,-0.00020190494826974372,0.011402104705686098,-0.011805914602225584
263,-3.5556888284791246e-05,0.010619927854082004,-0.010691041630651588
264,4.066831867946948e-05,0.01098621660796523,-0.010904879970606293
265,0.00012485702252643325,0.011470992677021502,-0.011221278631968637
266,-0.00025021826897759147,0.010852432310949027,-0.011352868848904211
267,0.0008564847834040595,0.012340999142714854,-0.010628029575906734
268,6.0206746822477604e-05,0.011154439746012252,-0.011034026252367298
269,9.722001655697989e-05,0.011405870090195102,-0.011211430057081142
270,0.0005739695005509515,0.01120393212894974,-0.010055993127847836
271,4.064235553002078e-05,0.011483037992892018,-0.011401753281831977
272,-6.308314267611573e-05,0.011254354377008126,-0.011380520662360357
273,-0.00012401279124757685,0.010839289181742881,-0.011087314764238037
274,-0.0002578172072325706,0.01118830391066617,-0.01170393832513131
275,-0.0003725582927862586,0.01087735198252309,-0.011622468568095607
276,9.474683620604948e-05,0.011076359808154879,-0.010886866135742778
277,-9.991859222227362e-05,0.01159195719814905,-0.011791794382593597
278,0.00015706444146702288,0.011620460180105312,-0.011306331297171266
279,-0.0008010492938880464,0.010617778001351691,-0.012219876589127782
280,-0.0003650574268065409,0.01130787066259847,-0.012037985516211554
281,3.6733486404617615e-05,0.011715279704519235,-0.011641812731710001
282,0.0006290091610472624,0.012014792393964817,-0.010756774071870293
283,-0.0002033632211520091,0.011089742980901103,-0.011496469423205122
284,-0.0006615019665945581,0.010697350702956063,-0.012020354636145179
285,-0.00031577969992223337,0.010940330393233806,-0.011571889793078273
286,8.034331287020438e-05,0.011762874261851745,-0.011602187636111337
287,-0.0004999493280261734,0.011089833345140717,-0.012089732001193064
288,0.00014945542368646376,0.011361371262516488,-0.01106246041514356
289,-0.00046936969948501605,0.010619876731264237,-0.011558616130234269
290,-5.2050102157620475e-05,0.011015119627399563,-0.011119219831714804
291,0.00010971323683597013,0.011734064656780896,-0.011514638183108956
292,-0.00017233026929837293,0.011409205695525258,-0.011753866234122005
293,-0.0007733372907461233,0.010255796272423212,-0.01180247085391546
294,-0.00025692570993718285,0.011157152235149242,-0.01167100365502361
295,0.0001222278570992006,0.011536656875897977,-0.011292201161699574
296,3.838402309989701e-05,0.011404219186659213,-0.011327451140459417
297,-0.00024640101322387045,0.011367638236676261,-0.011860440263124002
298,-0.0008799930662455863,0.010214464836923497,-0.01197445096941467
299,-0.0001730175065713375,0.011501914789314237,-0.011847949802456913
300,9.054223528511894e-05,0.011323087294838913,-0.011142002824268676
301,-0.00026717889017696553,0.011243033520415488,-0.011777391300769418
302,-0.00045975538832019106,0.011083040811211618,-0.012002551587852
303,-0.0005675885764936166,0.010572624992633188,-0.01170780214562042
304,7.499448078572221e-05,0.011187430966117014,-0.01103744200454557
305,2.911531849012218e-05,0.011879980149777225,-0.01182174951279698
306,0.00016816696492332888,0.011047007713782425,-0.010710673783935766
307,-0.0006420678561357357,0.010590397397695912,-0.011874533109967386
308,-0.000720021872282109,0.01078067624708695,-0.012220719991651167
309,-0.0002850970980745424,0.010845955047067616,-0.011416149243216702
310,-0.0005611356368211505,0.010713544041760576,-0.011835815315402877
311,-0.00013048270964463913,0.011259722972759458,-0.011520688392048737
312,-6.693014615350108e-05,0.011536308912752861,-0.011670169205059863
313,-0.0007723978280357725,0.010364958233469094,-0.01190975388954064
314,-0.00031601910510720464,0.010932300130942086,-0.011564338341156496
315,-0.00034079678829126195,0.011046502456133818,-0.01172809603271634
316,-0.00029474107701339057,0.01104204167457329,-0.01163152382860007
317,-0.00013746261923842438,0.011112581408663426,-0.011387506647140274
318,0.00010063457822551124,0.011585410212743015,-0.011384141056291992
319,4.048181479571952e-05,0.010902420780829529,-0.010821457151238091
320,-0.0001977570510940456,0.011205611344390635,-0.011601125446578726
321,0.00018372263672954462,0.011652206172286872,-0.011284760898827783
322,0.0003195734234101079,0.011704391927554684,-0.011065245080734469
323,-0.00046035651175105373,0.011072218647678534,-0.01199293167118064
324,-0.00019999070029417027,0.0111050570662974,-0.01150503846688574
325,-0.0004300915977417172,0.011072029339274514,-0.011932212534757949
326,0.00035550750108496966,0.011579622567554177,-0.010868607565384237
327,0.0002690579645252457,0.011864603557900758,-0.011326487628850267
328,0.00027099866731747536,0.011598284753252556,-0.011056287418617606
329,-0.0002839542298552287,0.011027785283436394,-0.01159569374314685
330,0.0005145607224572255,0.011832769532658338,-0.010803648087743888
331,4.564161777811187e-05,0.010733040376967313,-0.010641757141411088
332,-0.0004932781586040621,0.010493320260273645,-0.011479876577481769
333,0.000164226668317852,0.011164700450182159,-0.010836247113546454
334,-9.36794938074004e-05,0.011159508679487186,-0.011346867667101987
335,-0.0006496273219602113,0.010649565134995322,-0.011948819778915746
336,-0.00044697426632445,0.01091913917619609,-0.01181308770884499
337,-0.00014023633415545126,0.01113945485353797,-0.011419927521848873
338,0.00018790560706982264,0.011416326508623495,-0.011040515294483851
339,-0.0004457516699958837,0.010711571890003997,-0.011603075229995763
340,-5.661312139385621e-05,0.010931732843777764,-0.011044959086565475
341,-0.0001066976279565666,0.011149837645314253,-0.011363232901227385
342,-0.0002066173846108273,0.01117811320149975,-0.011591347970721404
343,0.0003921071596542097,0.011001763674853093,-0.010217549355544675
344,-0.0005089157797572871,0.010708120911461323,-0.011725952470975897
345,0.00024352001279046433,0.012030236093248735,-0.011543196067667807
346,-0.0003052581485616172,0.011295483768403653,-0.011906000065526888
347,-0.00036122823036602856,0.010773989073271626,-0.011496445534003683
348,-0.00015392196875092993,0.011451782697167604,-0.011759626634669463
349,-6.10834213685863e-05,0.011310931589355838,-0.01143309843209301
350,-0.00043234254278902174,0.010879533595894995,-0.01174421868147304
351,-9.236184002934068e-05,0.010723411616541683,-0.010908135296600363
352,-0.0001741615651801536,0.010747645160898682,-0.011095968291258989
353,0.0003918858447255105,0.011335951435399009,-0.01055217974594799
354,-0.0003573381749623714,0.01041407707282384,-0.011128753422748583
355,0.00023089297258891932,0.01162807201312741,-0.011166286067949572
356,-0.00016895369622277337,0.01096042421949478,-0.011298331611940327
357,0.00023836311131353197,0.011440980928640179,-0.010964254706013116
358,-0.0005106464944874517,0.010378182201988962,-0.011399475190963864
359,-4.333199413822706e-05,0.01117399955923451,-0.011260663547510964
360,0.00020547999062006282,0.011382781283128904,-0.010971821301888778
361,-5.291435448937528e-06,0.010890878224558902,-0.010901461095456779
362,-0.000240745286971234,0.01092055177426062,-0.011402042348203087
363,-2.0587420338478882e-05,0.01135451355427358,-0.011395688394950537
364,-0.0006648480928731003,0.010717618439923879,-0.01204731462567008
365,-1.837360553023619e-05,0.011332713517565582,-0.011369460728626053
366,6.218602973077109e-05,0.011317555962534254,-0.011193183903072713
367,-0.0010109923918496266,0.010072274830461931,-0.012094259614161183
368,1.8912513677134707e-05,0.010753029679391199,-0.010715204652036929
369,-8.746407389859054e-05,0.010908791785886664,-0.011083719933683846
370,0.00020113675251410233,0.011045937307255905,-0.0106436638022277
371,0.00010457006086452072,0.011035005075806886,-0.010825864954077846
372,-0.0007773555546010389,0.01090059385333792,-0.012455304962539998
373,-0.00024246490377141278,0.010400643133983903,-0.01088557294152673
374,0.0007311502365639243,0.011886330618352184,-0.010424030145224335
375,-0.0002329955680267977,0.010701834191213984,-0.011167825327267579
376,-0.0009234698204790491,0.010423646037577203,-0.012270585678535301
377,-0.0012260380811555745,0.010061485360364717,-0.012513561522675866
378,-0.00038862262187639834,0.010824319190928485,-0.01160156443468128
379,0.00032438402136816726,0.011423551395590186,-0.01077478335285385
380,0.00010983731250101707,0.01115767527960245,-0.010938000654600414
381,0.00015491379521896355,0.011011197868510287,-0.01070137027807236
382,0.0007063715112613016,0.012390941716781958,-0.010978198694259355
383,-0.0006959789963994986,0.01078909994110873,-0.01218105793390773
384,7.399517751590857e-05,0.011465438433641622,-0.011317448078609805
385,-0.00021007302704923142,0.010959461765858576,-0.011379607819957038
386,-0.0001668824039370326,0.01100425984107522,-0.011338024648949287
387,8.52621333244579e-05,0.010948647892858154,-0.010778123626209238
388,9.547656788731724e-05,0.011403437618877719,-0.011212484483103084
389,0.0006060528772171973,0.011565196866647367,-0.010353091112212972
390,-0.00043780443880774917,0.010807325035233033,-0.01168293391284853
391,8.56400554208555e-05,0.011367321138552319,-0.011196041027710608
392,-0.0005253479647454333,0.011080546080304824,-0.01213124200979569
393,-0.0005936202811000965,0.01079575538544243,-0.011982995947642622
394,-0.00030154306398444387,0.010986926136244557,-0.011590012264213445
395,0.0006268051426467127,0.011632129297768155,-0.010378519012474729
396,-0.0004300401580463439,0.010669706880101328,-0.011529787196194017
397,-0.00039501933921354623,0.010723033477807701,-0.011513072156234793
398,-0.0004780709189134821,0.01086629098699689,-0.011822432824823854
399,2.814772700059748e-05,0.011012220403850125,-0.01095592494984893
400,4.9089541055005503e-05,0.011168894057121636,-0.011070714975011626
401,-0.00029090789369451593,0.010509854731741505,-0.011091670519130537
402,0.00013477967448910649,0.010901739677517385,-0.010632180328539171
403,-3.243841480510387e-05,0.011489067687924534,-0.011553944517534743
404,0.00034399674553447444,0.01144792657503853,-0.010759933083969582
405,0.00032653359922215453,0.011712105755984917,-0.011059038557540608
406,0.0005019491056170536,0.011792969868711093,-0.010789071657476987
407,0.00041322267790570453,0.011142782163733154,-0.010316336807921744
408,-0.00016344485131081338,0.011163714655998682,-0.01149060435862031
409,-0.00077804359981649,0.010299551889930801,-0.011855639089563783
410,-0.0003525936682329121,0.010814405422998469,-0.011519592759464292
411,-0.00021525561123368224,0.010969906195408302,-0.011400417417875668
412,-0.0005663618019885627,0.010764836986673626,-0.01189756059065075
413,-0.0005022797380146289,0.010250694975061503,-0.01125525445109076
414,-0.0004332649053150056,0.010646193737512705,-0.011512723548142718
415,0.0001580742990553054,0.011005860846246395,-0.010689712248135783
416,-0.00036141726070019483,0.010830474258414232,-0.011553308779814623
417,-0.00013746001531160523,0.011175306218870886,-0.011450226249494096
418,6.733392021083925e-05,0.010810147795158473,-0.010675479954736795
419,0.00034593677693473484,0.011556141979133246,-0.010864268425263775
420,0.00030975938892268654,0.011430231727412045,-0.01081071294956667
421,-0.0003868461379123817,0.010752320277239848,-0.01152601255306461
422,-0.00011902077073297176,0.011516610864875414,-0.011754652406341357
423,0.0002923171449751487,0.011989734456733916,-0.01140510016678362
424,-6.253020694707376e-05,0.01097991460603873,-0.011104975019932878
425,-2.7814467821372264e-06,0.010824790610598007,-0.010830353504162282
426,0.0006325892896455775,0.011961325731594639,-0.010696147152303484
427,-5.249810499493121e-05,0.010785381457551368,-0.01089037766754123
428,0.0007009418916882722,0.01184406598490777,-0.010442182201531227
429,0.0001416291694284162,0.011397560881181058,-0.011114302542324225
430,-0.00020415898953363176,0.010687573840117131,-0.011095891819184394
431,-0.0006423652772294796,0.010690234859511922,-0.01197496541397088
432,-0.00045715450989244406,0.010740933503748292,-0.01165524252353318
433,-0.00014884338030219602,0.011081027954112144,-0.011378714714716534
434,-0.00022574758621952216,0.010776691131534451,-0.011228186303973497
435,0.00032069410218124936,0.011542141617174987,-0.010900753412812488
436,-6.0705843177343846e-05,0.010775987027593012,-0.010897398713947699
437,0.00020498648683942938,0.0116760913802607,-0.011266118406581841
438,6.443293852708679e-05,0.011582999580709009,-0.011454133703654834
439,-0.000324473573677714,0.01094234804524644,-0.011591295192601866
440,-9.173152202916838e-05,0.011290693258160334,-0.01147415630221867
441,-0.0002453633339793303,0.011112681505375019,-0.01160340817333368
442,-0.00014242185249606896,0.011018626205737552,-0.01130346991072969
443,-0.00024787232820424666,0.011142838545495904,-0.011638583201904397
444,0.00014694198185655593,0.011024635598674238,-0.010730751634961127
445,-0.00021543717997996427,0.011445503137784856,-0.011876377497744783
446,4.543511310806789e-05,0.010963104825669496,-0.01087223459945336
447,-0.00011684551681306886,0.01111863800527018,-0.011352329038896318
448,0.00012378746343112996,0.011493900466332639,-0.011246325539470378
449,-0.0009658940454543072,0.010114993586712088,-0.012046781677620702
450,-0.0005012044304486727,0.011064507745726891,-0.012066916606624237
451,0.00019452944734267867,0.011350941903786198,-0.01096188300910084
452,-9.307011190666964e-05,0.01114695920637854,-0.011333099430191881
453,-0.0008558802349655598,0.010189577730671256,-0.011901338200602374
454,-0.0001758959209181086,0.01131876157482689,-0.011670553416663105
455,-0.0007032434786941249,0.011153868748960374,-0.012560355706348624
456,-0.000583925847538934,0.011052722252375536,-0.012220573947453404
457,-0.00034600465059970406,0.010385738730017661,-0.01107774803121707
458,-0.00038536502040153233,0.010814752647803702,-0.011585482688606765
459,-0.0005354391397029977,0.010326215193067412,-0.011397093472473408
460,-0.00023627707350280317,0.011049719673379628,-0.011522273820385233
461,9.353129881388539e-05,0.011025469859712013,-0.010838407262084241
462,-0.0008415713045865587,0.01036518670991832,-0.012048329319091437
463,-0.0003627033513647999,0.0110920385071662,-0.011817445209895801
464,4.1636937008783165e-05,0.010953886709163274,-0.01087061283514571
465,-0.0003553756088109912,0.011031951539164026,-0.011742702756786008
466,0.0003765776343024291,0.011675602793965761,-0.010922447525360902
467,-0.00042804945709583634,0.01064162851096768,-0.011497727425159353
468,-0.0001406411428090543,0.01138247302819348,-0.01166375531381159
469,7.705599908698584e-05,0.01122110719110434,-0.011066995192930367
470,0.00017349879974589514,0.01148340684681752,-0.01113640924732573
471,-0.0006418114473483577,0.010379867621701962,-0.011663490516398676
472,0.00039454855962510314,0.011379206127216367,-0.010590109007966161
473,-0.00022817377479084498,0.011055412323290633,-0.011511759872872321
474,0.00019153554436219066,0.01142196931723047,-0.01103889822850609
475,-0.0001332553052002633,0.010927224644419734,-0.01119373525482026
476,-0.00019557492976992523,0.01140484567681609,-0.011795995536355939
477,0.00021648424880606508,0.011507721876933738,-0.011074753379321607
478,-0.0005248754519158244,0.010361389068993598,-0.011411139972825245
479,5.082132708387514e-05,0.011024484852489915,-0.010922842198322165
480,-0.0004946251280454173,0.010403694029816907,-0.01139294428590774
481,-0.00022068781144229894,0.011016654344668565,-0.011458029967553164
482,0.0003598461947198516,0.011771645853689953,-0.011051953464250249
483,-0.00025894422167391,0.011248600513969937,-0.011766488957317758
484,1.4365428658429328e-05,0.01082152319934136,-0.010792792342024503
485,0.00010483799004120837,0.011669728912536398,-0.01146005293245398
486,-0.0008546838104973981,0.010327953676798078,-0.012037321297792876
487,0.00015178314706045667,0.011341862219213428,-0.011038295925092515
488,-0.00024038086048114795,0.01086105847162621,-0.011341820192588507
489,5.4924685861609935e-05,0.011076073347553063,-0.010966223975829843
490,0.0003108376558417818,0.011436353816177422,-0.01081467850449386
491,-8.452541678678296e-05,0.011150090442629663,-0.011319141276203228
492,-0.000800041632015135,0.01021747521245761,-0.01181755847648788
493,1.896308917090022e-05,0.01146583761676766,-0.01142791143842586
494,-0.00030960298114996983,0.010679769221434782,-0.011298975183734721
495,0.0002453412442497935,0.011900054886639201,-0.011409372398139614
496,-0.0003028915155802775,0.01110124960448558,-0.011707032635646136
497,-0.000388463617343386,0.010671310089454926,-0.0114482373241417
498,-7.610721584704867e-05,0.010979609075575296,-0.011131823507269394
499,-0.0009969538678845597,0.010314521741425099,-0.012308429477194217
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504
500,0.0004581072833144226,0.01160020915048235,-0.010683994583853504


==> fig/data/pacf/acf_gibbs_2_2.csv <==
x,y,upper,lower
1,-0.00027786462386112683,0.010988824741769666,-0.01154455398949192
2,-0.00016572949588396547,0.011327272412994216,-0.011658731404762148
3,0.0005307094238763895,0.012467870808097869,-0.01140645196034509
4,0.000469314840962092,0.01244319619214776,-0.011504566510223576
5,-0.00021576423206884988,0.011344061797948638,-0.01177559026208634
6,-0.0003983148549576578,0.011204006236450405,-0.01200063594636572
7,0.0006299527351669382,0.012521666329009896,-0.011261760858676018
8,2.0757103112408228e-05,0.01145070163574473,-0.011409187429519912
9,-0.0006946978916809752,0.010828179144613882,-0.012217574927975832
10,-4.880074702774858e-05,0.011474224687918274,-0.011571826181973771
11,0.00031248445871662157,0.011279528513437043,-0.0106545595960038
12,-0.0004199325756215063,0.01140577450074604,-0.012245639651989054
13,0.0003231564663505163,0.011450393785562722,-0.010804080852861688
14,8.1976706093878e-05,0.011597203397805535,-0.011433249985617778
15,-0.0002752414409924298,0.011405752175851953,-0.01195623505783681
16,-0.00032098175707842835,0.011391803102552502,-0.01203376661670936
17,-0.0004261618933662489,0.01055842340874591,-0.011410747195478407
18,0.00029541628628733304,0.011437882898159252,-0.010847050325584584
19,0.0002376587156148624,0.012011075684630314,-0.011535758253400589
20,-0.000893583515221965,0.010722504121263151,-0.012509671151707083
21,-0.00014775737771040526,0.01165436867657832,-0.011949883431999129
22,-0.0004886184664502692,0.01102074459874613,-0.011997981531646667
23,-0.00026607064925299797,0.011390019268886994,-0.011922160567392991
24,-0.000262284642850104,0.011326626964443975,-0.011851196250144184
25,-0.0003623115625162181,0.01141411582079882,-0.012138738945831257
26,-9.41347829450763e-06,0.01162698232295132,-0.011645809279540335
27,-8.652682199235139e-05,0.011225005257136617,-0.011398058901121319
28,-5.92927105813496e-06,0.011358054100613722,-0.01136991264272999
29,-0.0009621588695651386,0.010513949601065917,-0.012438267340196194
30,0.0004205953900772822,0.0120240679287997,-0.011182877148645135
31,-0.0003353317467175201,0.010730205429428125,-0.011400868922863166
32,0.0006455582936314031,0.012051211220868446,-0.01076009463360564
33,-0.0001468710519181472,0.011520440892426768,-0.011814182996263061
34,-0.00010870233432281816,0.011184150723831493,-0.01140155539247713
35,3.166021009030899e-05,0.011572991408119186,-0.011509670987938567
36,2.8152592963941875e-05,0.011795507052398287,-0.011739201866470404
37,-0.00046988129863622936,0.011141737979027781,-0.012081500576300239
38,-0.000343491971581358,0.010643203841787977,-0.011330187784950693
39,-0.00023971611878606262,0.010817744715234867,-0.01129717695280699
40,-0.0005469991135645591,0.010779849823121631,-0.01187384805025075
41,-0.0003867800731162069,0.01186533720817973,-0.012638897354412145
42,-0.0002701745558703483,0.010573067198351147,-0.011113416310091842
43,-0.00023194760306397184,0.011134105964634836,-0.011598001170762779
44,-0.00011752984204674466,0.011174488643958744,-0.011409548328052233
45,-0.0005535622620773857,0.01109516649280272,-0.012202291016957493
46,7.490019828038163e-05,0.01130532434830334,-0.011155523951742578
47,0.0002099537955963452,0.01178212815160078,-0.01136222056040809
48,3.150428562777319e-05,0.011480517761417374,-0.011417509190161828
49,-9.917525928333976e-06,0.011319847291657187,-0.011339682343513855
50,-0.00039930543756355806,0.011346317241848694,-0.012144928116975809
51,-0.0005565680077567303,0.011205628246974275,-0.012318764262487734
52,-0.0004711294921734735,0.011126793622204754,-0.0120690526065517
53,-0.0004545806051165045,0.01141008831634745,-0.01231924952658046
54,-0.00042641416867911653,0.011133813191016266,-0.011986641528374498
55,0.00016298127723091818,0.01144452367479446,-0.011118561120332623
56,-0.000363372822526821,0.010582570334306032,-0.011309315979359675
57,-0.0003083061887146514,0.010938538014717732,-0.011555150392147034
58,-0.00010184156131937992,0.011587094907583768,-0.011790778030222528
59,3.70810273983784e-05,0.01210516358531825,-0.012031001530521494
60,0.00012873704139051607,0.011315705860890873,-0.01105823177810984
61,-0.0005043293815022741,0.01079023732416661,-0.011798896087171157
62,0.0009904703062471028,0.01253058837237681,-0.010549647759882605
63,-0.00013544981442531465,0.011000389663919214,-0.011271289292769843
64,0.0003243101856175179,0.011432977665111085,-0.01078435729387605
65,0.0006892959123473136,0.012362963464702103,-0.010984371640007476
66,-0.00012193117174868465,0.011760383905799468,-0.012004246249296838
67,7.566945181879692e-05,0.011600194698064833,-0.01144885579442724
68,2.0910877037647887e-05,0.011929714187419007,-0.01188789243334371
69,-0.0005707194730340445,0.010803419768447465,-0.011944858714515555
70,-0.0004178925172447923,0.011605607554317552,-0.012441392588807136
71,-0.0009316261973154938,0.010658904894934415,-0.012522157289565402
72,-2.4340680118748596e-05,0.011249902230629659,-0.011298583590867156
73,-0.0005615657356525233,0.010836537926448174,-0.01195966939775322
74,-0.0002354322748598787,0.010943442118777449,-0.011414306668497206
75,0.0004794453082228907,0.011940572058291073,-0.010981681441845293
76,0.0002628170422087792,0.01207198410520464,-0.011546350020787082
77,-2.709933290932273e-05,0.011941348578803806,-0.011995547244622451
78,0.0010377928109891266,0.012699361547289043,-0.010623775925310792
79,0.0005414035008419868,0.011753281432158636,-0.010670474430474662
80,-0.0007902918247400537,0.010418585978250778,-0.011999169627730887
81,0.00011922677172311945,0.011486918057932085,-0.011248464514485846
82,-0.0004555883359679359,0.010778614924167752,-0.011689791596103623
83,-0.0003828874667593047,0.010849649775139794,-0.011615424708658404
84,-0.0006765346620771297,0.010761563319331762,-0.012114632643486023
85,-0.0004986094874605706,0.01130202160788224,-0.012299240582803381
86,-0.000563249997067041,0.010414837085133227,-0.011541337079267307
87,-0.0005004627099453801,0.010775173938499551,-0.011776099358390312
88,0.0002611607375796586,0.012069385442246264,-0.011547063967086947
89,-0.0002582903645657523,0.011226788250898926,-0.01174336898003043
90,8.320318962413066e-05,0.011753929258867792,-0.01158752287961953
91,5.619111578848283e-05,0.012062408262794951,-0.011950026031217984
92,0.00017241374324166678,0.011457083330991215,-0.01111225584450788
93,-1.5199971379355917e-05,0.01181897295347113,-0.011849372896229842
94,-0.000212353310325026,0.01096805402567363,-0.011392760646323682
95,-0.0005088514782422628,0.010571795472405153,-0.01158949842888968
96,0.0002581622273409333,0.011447838774696862,-0.010931514320014995
97,-0.0007221949451367294,0.010564340227505055,-0.012008730117778515
98,-0.0006287383054571242,0.010807017021458826,-0.012064493632373077
99,-0.000794351745362449,0.010807732108368042,-0.012396435599092941
100,0.0004080540921396158,0.011943089289509622,-0.011126981105230391
101,0.00011975202615639639,0.01195612241771598,-0.011716618365403185
102,-0.00017456359285308458,0.011124944518015836,-0.011474071703722007
103,-5.46969177305362e-05,0.010919310899234926,-0.011028704734695997
104,-0.0003613183156158,0.011039485258652885,-0.011762121889884486
105,0.00034801066566789624,0.01168454617939694,-0.010988524848061147
106,-0.0005285794070339924,0.011087182576601837,-0.012144341390669822
107,6.823478377911165e-05,0.011488862957064009,-0.011352393389505786
108,-0.0003421866816629962,0.011023366700734128,-0.011707740064060121
109,-0.00012098079849331504,0.011660786837987437,-0.011902748434974067
110,0.00037748662124903747,0.011794043229424638,-0.011039069986926562
111,-0.00024406215226330466,0.010753317513729663,-0.011241441818256271
112,0.0005653373303514745,0.011591709305179937,-0.010461034644476988
113,-0.00015930253728647437,0.011600504057681362,-0.01191910913225431
114,-0.00014601385117058712,0.010758733364848255,-0.01105076106718943
115,-0.0002284665558307854,0.011271041715123777,-0.011727974826785349
116,-0.0001970924486111757,0.011053540986814695,-0.011447725884037046
117,-0.0002759893979910163,0.011010820679564513,-0.011562799475546545
118,-0.0004648520960442794,0.01117029677988239,-0.01210000097197095
119,0.00042184720222804886,0.012365185397696923,-0.011521490993240827
120,-0.00028165112913960716,0.011288652500205923,-0.011851954758485139
121,1.850841427736708e-05,0.01155480829237119,-0.011517791463816457
122,-0.0002098615003558705,0.011101480548053788,-0.011521203548765529
123,-0.00031096148990313537,0.01122447598350918,-0.011846398963315451
124,-0.0001715781341279439,0.01175690034328014,-0.012100056611536026
125,-8.023204155346516e-05,0.011603254732845212,-0.011763718815952142
126,-0.0006320568617313089,0.010275702668318199,-0.011539816391780816
127,0.0002787687127859948,0.011468308085942036,-0.010910770660370045
128,0.00030162333718275816,0.011587300347489116,-0.010984053673123599
129,0.0004263576563618194,0.01254743192161591,-0.01169471660889227
130,-0.00020759926770934158,0.011183343572484116,-0.0115985421079028
131,-0.0005657283235673211,0.01117681877269483,-0.01230827541982947
132,0.0004283245492198916,0.012011622019354247,-0.011154972920914465
133,-0.00010241441212984943,0.011519871287654868,-0.011724700111914567
134,-0.0003285877651012742,0.011550062382302915,-0.012207237912505463
135,-2.4469969452420853e-05,0.011714018461794408,-0.011762958400699249
136,-0.00033972877493196384,0.011428488719120517,-0.012107946268984444
137,-0.00041646146147167595,0.010660759627741162,-0.011493682550684515
138,0.0006716462250066171,0.01231548518985464,-0.010972192739841406
139,-3.0767896077280436e-05,0.011516850333770905,-0.011578386125925468
140,-0.0009768235660242855,0.01043400855479083,-0.012387655686839402
141,0.00022517596359892327,0.011273144344170307,-0.01082279241697246
142,-0.0004760974457035054,0.010532634957065072,-0.011484829848472083
143,-0.00010387133734643321,0.011535679756053912,-0.01174342243074678
144,-0.00010960355988643705,0.011047403534988346,-0.01126661065476122
145,-0.0003119416740871385,0.011105490643339912,-0.011729373991514188
146,9.380646822841492e-05,0.011868714328641623,-0.011681101392184794
147,-0.00014631949807202547,0.011437476072585814,-0.011730115068729865
148,-0.0004773858905418933,0.010776936847486526,-0.011731708628570314
149,0.0002562389780098569,0.011786107560989138,-0.011273629604969426
150,0.00019685314884703242,0.012066038674567259,-0.011672332376873195
151,-0.0005119884956247393,0.010768141412877045,-0.011792118404126523
152,-0.00014939805851352104,0.011555529919561144,-0.011854326036588186
153,0.0006227857489962596,0.011960515485632638,-0.010714943987640118
154,-3.482093863176802e-05,0.011143196286853337,-0.011212838164116872
155,-0.0006044399343474509,0.010957622307617858,-0.012166502176312759
156,0.00011859510150335596,0.011245741582798924,-0.011008551379792213
157,-0.0001996960716922635,0.011094410292861338,-0.011493802436245867
158,-0.0006634950958576753,0.010767212858329819,-0.01209420305004517
159,-0.000765220383026967,0.010608984999134671,-0.012139425765188604
160,-2.0251875586691218e-05,0.011252994966543516,-0.011293498717716897
161,0.0001272723798878826,0.011241004494090155,-0.01098645973431439
162,-0.00012006524673548673,0.011515943784446129,-0.011756074277917103
163,-0.0001873340662445077,0.011113306596171688,-0.011487974728660703
164,-0.0006663626980926859,0.010770205195102066,-0.012102930591287439
165,-0.00045754885803725616,0.01091119910385063,-0.011826296819925142
166,-0.00063224522122502,0.01044986082505855,-0.011714351267508588
167,-8.732550952573012e-05,0.011609990118620935,-0.011784641137672395
168,-0.000342162496348152,0.011317561437743583,-0.012001886430439887
169,-0.00015505527020087909,0.011185429564648745,-0.011495540105050502
170,-0.00023526276762290217,0.01145027773949418,-0.011920803274739985
171,0.000250056629113749,0.011428799074448052,-0.010928685816220553
172,-0.00017919336264986897,0.011059025811233301,-0.01141741253653304
173,-0.0004159590975006059,0.011069885000204767,-0.011901803195205977
174,-0.0003176118268813457,0.01134569724738007,-0.01198092090114276
175,-9.77295365881712e-05,0.011340955357971976,-0.011536414431148318
176,2.4297986107290364e-06,0.01130629091759047,-0.011301431320369012
177,0.0001993778737893596,0.011663646596464817,-0.011264890848886098
178,-0.00048354998808180025,0.010891115135066015,-0.011858215111229616
179,0.0005741632206931869,0.011967738616985716,-0.010819412175599343
180,-0.00021622630240128609,0.011417090943901873,-0.011849543548704445
181,0.0004508509158125725,0.012021898841813419,-0.011120197010188274
182,-9.172312529371642e-05,0.011500531452093253,-0.011683977702680686
183,-0.00029276459170850407,0.01095249003376933,-0.011538019217186338
184,-3.775604929470139e-05,0.011109311281870121,-0.011184823380459525
185,-0.00011761936395562658,0.011877104300068657,-0.012112343027979911
186,-0.00011521359559156493,0.011323822381679444,-0.011554249572862574
187,-0.0006796907371578901,0.011333987994587938,-0.01269336946890372
188,-0.00011484668824956376,0.01143725067171521,-0.011666944048214337
189,-0.00032625047970180756,0.01115559104976353,-0.011808092009167145
190,-0.00022252723553577774,0.01149247206326851,-0.011937526534340067
191,0.0003221239095057656,0.011865231757120936,-0.011220983938109403
192,3.796335794201367e-05,0.011366678117166022,-0.011290751401281995
193,-0.00012163713528995987,0.01108691075696964,-0.011330185027549561
194,-0.00042824290904159494,0.01106193352670106,-0.01191841934478425
195,-0.000127195186639672,0.011337660611843674,-0.01159205098512302
196,-0.00037559840859758463,0.010529313662197741,-0.01128051047939291
197,-0.00039700056017851664,0.011197613269614048,-0.01199161438997108
198,0.0001378873913370713,0.011843926547355683,-0.011568151764681539
199,0.00015592050217134716,0.011786653146870926,-0.011474812142528233
200,0.0001952947429204753,0.011692259672903764,-0.011301670187062813
201,5.613869806143765e-05,0.011717155528909238,-0.011604878132786363
202,2.6510783179238315e-05,0.011370464823917974,-0.011317443257559496
203,-0.0003017397755803951,0.011007574709636115,-0.011611054260796906
204,-0.00045912522279972356,0.011094137294039628,-0.012012387739639077
205,0.0002991559167246738,0.011593365225740474,-0.010995053392291126
206,-4.456471392813133e-05,0.01151779214918003,-0.011606921577036291
207,-0.00029091129223272807,0.01116009243683148,-0.011741915021296935
208,7.367998096409031e-05,0.011544590927853923,-0.011397230965925743
209,-0.0002514610545469453,0.011233359497646742,-0.011736281606740631
210,-0.0004748731133796793,0.01108432861363288,-0.012034074840392239
211,-0.00040735609003234475,0.010958344108210326,-0.011773056288275017
212,-0.00032614537890850344,0.010972092747867906,-0.011624383505684913
213,-0.0007238753140803668,0.010939612168705539,-0.012387362796866272
214,-0.00022989105156900913,0.011246510311831263,-0.011706292414969281
215,-0.00034030320533967227,0.01078450779263193,-0.011465114203311274
216,0.00021479447132997996,0.011248608814850342,-0.010819019872190383
217,-0.00016372511957805195,0.011034858455319053,-0.011362308694475158
218,-0.00011888252085344195,0.01111824779182443,-0.011356012833531316
219,0.00021825163506156186,0.011428979136127239,-0.010992475866004115
220,-0.00010598287570413799,0.010665033716957779,-0.010876999468366056
221,-0.000281573842419347,0.011450904128387205,-0.012014051813225898
222,-0.00014403682343188962,0.011335030415146002,-0.01162310406200978
223,-1.429031123250814e-05,0.01128319115004513,-0.011311771772510148
224,-0.00017095487707742581,0.011238968744777028,-0.01158087849893188
225,-0.0004842060343787827,0.01081641446592905,-0.011784826534686614
226,-0.0004902964216687862,0.010725014521213428,-0.011705607364551
227,-0.0005278126903090496,0.01085817181450335,-0.01191379719512145
228,-3.55049619641192e-05,0.010774914048203776,-0.010845923972132016
229,-0.0004111136411478938,0.010285489489433385,-0.011107716771729174
230,0.00014221741068268505,0.01148111729056517,-0.011196682469199798
231,-0.0007622140088283248,0.010553266934989597,-0.012077694952646245
232,-0.00041884123960778916,0.010560118733113032,-0.011397801212328612
233,0.00015739147642645655,0.011299245492856904,-0.01098446254000399
234,0.0003317643355150991,0.011521463879439102,-0.010857935208408906
235,-0.00018614617671030683,0.011108266930077182,-0.011480559283497794
236,-0.0007498293495358367,0.010451793791929355,-0.011951452491001028
237,0.0003722294276211934,0.011922772292615173,-0.011178313437372786
238,0.0005518187749769903,0.011650739721266503,-0.010547102171312524
239,-4.7210393482980855e-05,0.011234572464212193,-0.011328993251178155
240,-6.948222174988592e-05,0.011644670322028776,-0.01178363476552855
241,1.6275874496618012e-05,0.011334635196174543,-0.011302083447181305
242,-0.0007369061289895009,0.011084955183009162,-0.012558767440988163
243,0.0004471844670316616,0.012195250649735936,-0.011300881715672614
244,-0.0004373630835262271,0.011005363034372294,-0.011880089201424748
245,-0.00041064253646598385,0.010646692977145404,-0.011467978050077371
246,0.00019412553623438073,0.01132664255452658,-0.010938391482057818
247,0.00017828451633759113,0.011688953843623133,-0.01133238481094795
248,-6.536351682985214e-05,0.010928799875872267,-0.01105952690953197
249,-0.0003455861497953517,0.01147058829936205,-0.012161760598952753
250,2.0312408513536456e-05,0.012026402930690244,-0.01198577811366317
251,-0.0006837985784049307,0.010734308851767412,-0.012101906008577273
252,-0.000879867986745666,0.010145154325946792,-0.011904890299438123
253,0.0004155682056200997,0.011737772501335791,-0.010906636090095593
254,-3.836648786474993e-05,0.010852375280778925,-0.010929108256508425
255,-0.0005088571915187092,0.010806686692049046,-0.011824401075086463
256,-3.7628195531431527e-06,0.011487558074277971,-0.011495083713384258
257,4.116395801896009e-05,0.011634329201592485,-0.011552001285554565
258,-0.0001754846144307906,0.010716498741558006,-0.011067467970419588
259,-0.0003655923466068043,0.010782527643482307,-0.011513712336695915
260,7.214244290265047e-05,0.011616369995295044,-0.011472085109489742
261,0.0001587677702194609,0.011454219926288107,-0.011136684385849183
262,-4.155498083130201e-07,0.011634067833307735,-0.011634898932924362
263,-3.198299432936455e-05,0.011217169827956409,-0.01128113581661514
264,0.00015460288623924846,0.011345470230546882,-0.011036264458068384
265,-0.00014845713955949206,0.01090385808317841,-0.011200772362297393
266,-0.0002644594858710167,0.010809423862399517,-0.01133834283414155
267,6.109090489241311e-06,0.011681480882885462,-0.011669262701906978
268,0.00011585263418385123,0.01146110457266098,-0.011229399304293277
269,-0.0003554320351266804,0.011073825566619868,-0.011784689636873229
270,0.00022967806850174028,0.011236065338273439,-0.01077670920126996
271,2.8402261595264578e-05,0.011382231805421151,-0.011325427282230622
272,-0.00015853544187542073,0.010990881417787087,-0.01130795230153793
273,-7.758054736845186e-05,0.011559261980702019,-0.011714423075438922
274,-0.0008663922592691595,0.01039294932989044,-0.012125733848428757
275,-0.000495871884655886,0.01088477078538335,-0.011876514554695124
276,-0.00020111960456210088,0.010830745797192506,-0.011232985006316708
277,-0.0005290956478722692,0.011051766659032201,-0.012109957954776741
278,0.0002640396395512987,0.011687886170535552,-0.011159806891432957
279,2.0962980396250193e-05,0.011500995480931392,-0.011459069520138893
280,-0.0003220154896409196,0.011134570875647173,-0.011778601854929013
281,5.66910162491738e-05,0.011645756595562115,-0.011532374563063769
282,0.0001946762336898131,0.011831346092512646,-0.01144199362513302
283,-0.0001289495508012666,0.011270170581312829,-0.011528069682915363
284,-0.0006134810915380049,0.010340356864196938,-0.011567319047272949
285,-0.0005150998401550405,0.010811552196304438,-0.01184175187661452
286,-0.00010689845664499798,0.011496769554867557,-0.011710566468157551
287,-0.0004543179060807015,0.011256275239221987,-0.01216491105138339
288,0.00017592124300103243,0.011580758791924113,-0.011228916305922047
289,-0.0004012079402787464,0.01082005882670483,-0.011622474707262322
290,0.00012320126646549512,0.011340272625130151,-0.01109387009219916
291,0.00023655891035257045,0.012035105739973401,-0.01156198791926826
292,-0.0002819083959060657,0.011278711787526693,-0.011842528579338825
293,-0.0005092730678244184,0.010396404127793371,-0.011414950263442209
294,-7.384286878098254e-05,0.010955876633673447,-0.011103562371235411
295,0.0001558514973918817,0.011313414177744207,-0.011001711182960444
296,-0.00016285425227106416,0.011134655426940636,-0.011460363931482764
297,-0.00015669010643280204,0.011628066567742653,-0.011941446780608258
298,-0.00043719174104748284,0.01062794799144805,-0.011502331473543015
299,-0.0005515218769330635,0.01044019727309874,-0.011543241026964867
300,5.787594383825861e-05,0.011061102713177944,-0.010945350825501427
301,-0.0004031448735541795,0.0109090693884612,-0.011715359135569559
302,-0.0001273207309820371,0.011308351184086789,-0.011562992646050863
303,-0.00010803979121069694,0.011045639383638926,-0.011261718966060319
304,-0.0004472051231660942,0.010944274083007096,-0.011838684329339285
305,-0.00012639102194099788,0.011384329658354498,-0.011637111702236493
306,0.00020239038095222313,0.011400252356501812,-0.010995471594597366
307,-0.00019922581801074004,0.011090557725121976,-0.011489009361143455
308,-0.0005004671016339231,0.01078006349754246,-0.011780997700810305
309,-0.00047130603683137313,0.010998560668938923,-0.011941172742601668
310,-0.0005188655829804843,0.0106201801854346,-0.011657911351395567
311,-0.0003696450986736845,0.011044173817337008,-0.011783464014684376
312,0.00018076070770673373,0.011747813075687846,-0.011386291660274378
313,-0.0003816141415682561,0.010805586852874244,-0.011568815136010756
314,-0.00033394816009384723,0.010673084508578895,-0.011340980828766589
315,-9.309643314331693e-05,0.011181223565654734,-0.011367416431941368
316,-5.395546616956688e-05,0.011341379873924003,-0.011449290806263135
317,-0.0003344436645916652,0.010775446936362378,-0.011444334265545707
318,-4.753186339894085e-05,0.011042881282739397,-0.011137945009537279
319,-0.00020977196479027687,0.01111463990594517,-0.011534183835525723
320,-0.0003141375361656101,0.011071554539374025,-0.011699829611705244
321,-7.067806066754128e-05,0.011710285022648042,-0.011851641143983125
322,2.8566817651513686e-05,0.011585483782452295,-0.011528350147149268
323,-0.000570734280647433,0.010979220517294486,-0.01212068907858935
324,-0.00011383032691525484,0.011601896928831356,-0.011829557582661864
325,-0.00016806732628896526,0.011514919530026256,-0.011851054182604187
326,-0.00016780809311833336,0.011460756009964249,-0.011796372196200914
327,0.00031968415537089723,0.011871557466225466,-0.011232189155483671
328,0.0004559914494427215,0.011978969016604637,-0.011066986117719193
329,-0.00039457607033261955,0.010796181435913934,-0.011585333576579171
330,0.0004851373565069005,0.011825320060951341,-0.01085504534793754
331,0.0001351526830802086,0.010744650925479176,-0.01047434555931876
332,-0.0008829149142363252,0.010485612976594888,-0.01225144280506754
333,0.00010106885769571248,0.011332933919010814,-0.011130796203619389
334,-0.00016227952302547315,0.011264330039457598,-0.011588889085508544
335,-0.0002885460443695016,0.011095580124425549,-0.011672672213164552
336,-0.0007065886252168138,0.010757373939213949,-0.012170551189647575
337,-5.8270974565040514e-05,0.011339785356962525,-0.011456327306092607
338,-0.00024242477648196134,0.011613236150389264,-0.012098085703353188
339,-0.0006895035174135456,0.01069015410487162,-0.012069161139698711
340,-0.00013848724463667666,0.010720532059580602,-0.010997506548853956
341,-0.0002607306199447207,0.011494141582010814,-0.012015602821900256
342,-0.0004784087698444567,0.011141716932751457,-0.012098534472440371
343,-0.00010628175060939442,0.010981078863994574,-0.011193642365213361
344,-0.0006472199194894832,0.01092352430982097,-0.012217964148799937
345,0.00022429810029840153,0.01162272566608992,-0.011174129465493118
346,-0.0003710577983491236,0.011321153115207509,-0.012063268711905757
347,0.00011657322408981953,0.01104031219395888,-0.010807165745779241
348,-3.523496767770016e-05,0.011645317889233899,-0.0117157878245893
349,-0.00020448458290069524,0.010858189560660248,-0.01126715872646164
350,-0.00011076311723660082,0.011339860233749754,-0.011561386468222955
351,-0.00015798725073644954,0.010522999289264201,-0.010838973790737099
352,-0.00044999941977304193,0.010633593143353064,-0.011533591982899149
353,0.00014231767383643558,0.01110718890716057,-0.010822553559487698
354,-0.00043875461962242224,0.010536771255567713,-0.011414280494812558
355,5.706945224440249e-05,0.011407294224305859,-0.011293155319817052
356,-0.0003672654858599379,0.010818213904985594,-0.011552744876705469
357,0.0002293898641413426,0.011669430429311832,-0.011210650701029149
358,-0.00032621056494222626,0.011152463909564475,-0.01180488503944893
359,0.00022978556320062964,0.011924421668563206,-0.011464850542161946
360,0.00042452442594726543,0.011614260846087493,-0.01076521199419296
361,0.0001955199218965511,0.0110212379171999,-0.0106301980734068
362,-0.00027318682198430053,0.010989644309637442,-0.011536017953606042
363,0.0003718361589777688,0.01161519425658914,-0.010871521938633602
364,-0.000523274088853357,0.010961942888819468,-0.012008491066526183
365,0.0002447554722463206,0.011796032703118372,-0.01130652175862573
366,0.00028141220508187806,0.011738515877912501,-0.011175691467748744
367,-0.0007551405659618558,0.01056812007416584,-0.01207840120608955
368,-0.00020868668362111623,0.011068344180326687,-0.011485717547568918
369,-0.00022766340927292053,0.011158870496997113,-0.011614197315542954
370,-1.2097275646850107e-05,0.01100171331581132,-0.01102590786710502
371,7.300640909861029e-06,0.010895276361174407,-0.010880675079354684
372,-0.00030088882521497466,0.011188945667313068,-0.011790723317743019
373,7.539658851011706e-05,0.01077333611825048,-0.010622542941230245
374,0.0009383410070128366,0.012280352140419793,-0.01040367012639412
375,-1.5333306300087233e-05,0.010932534341757415,-0.010963200954357589
376,-0.0006196619798659931,0.010822014868647081,-0.012061338828379066
377,-0.000907459058035539,0.010520008950067085,-0.012334927066138163
378,-0.0002546385746697182,0.011427197531488811,-0.011936474680828247
379,0.0002670763575246376,0.01153049915205257,-0.010996346437003294
380,0.0003075237151732287,0.011302705297398644,-0.010687657867052187
381,-3.8704994705195674e-05,0.010864542466024658,-0.010941952455435049
382,0.0003599603061830837,0.011784060894152093,-0.011064140281785926
383,-0.00028420505126765255,0.011360445368147731,-0.011928855470683036
384,0.00032431185766097526,0.01129726646132355,-0.010648642746001599
385,0.00017260991022896428,0.011593173924941667,-0.011247954104483739
386,-0.00020579445516324016,0.01111921932142825,-0.011530808231754732
387,0.0005519187532765803,0.011900957082345778,-0.010797119575792618
388,0.0004892883731062699,0.011935218677597201,-0.010956641931384663
389,0.00038361403623314875,0.011812769686169474,-0.011045541613703176
390,-0.00026286035242762095,0.011169297935415467,-0.011695018640270708
391,-8.207102323944091e-05,0.011355000131326336,-0.011519142177805218
392,-0.00046250760823339455,0.011249063811864723,-0.012174079028331513
393,-0.00043029754214986363,0.010863895423413667,-0.011724490507713393
394,-0.00018114495908947315,0.010862730162688326,-0.011225020080867273
395,0.0006005771783840257,0.011392354936065276,-0.010191200579297224
396,0.0001028969340859163,0.010914235928937591,-0.010708442060765759
397,0.00033735139645364303,0.011716720792515234,-0.011042017999607946
398,-0.00037680893433704866,0.01074738494116581,-0.011501002809839907
399,-0.00038619184564144145,0.010954822764997195,-0.011727206456280078
400,-9.052403726778896e-05,0.011046557999760655,-0.011227606074296233
401,-0.00023937306064773244,0.010647692245317397,-0.011126438366612862
402,-6.379625871693431e-05,0.01097032566082564,-0.01109791817825951
403,-0.00018103031885469752,0.01150714039579846,-0.011869201033507857
404,-4.265056020995109e-05,0.011470878151684155,-0.011556179272104058
405,0.0005640744663906586,0.012030130130378125,-0.010901981197596809
406,0.0007193429089399935,0.012012310214948986,-0.010573624397068998
407,0.0007677963921639149,0.01207755443265285,-0.01054196164832502
408,-0.0001406601475813826,0.010853649475486313,-0.011134969770649077
409,-0.0005408488292229677,0.010496648315169766,-0.011578345973615702
410,-0.00010059369997871887,0.011405285193883351,-0.011606472593840789
411,-0.00018228949942347843,0.010958361974479415,-0.011322940973326373
412,-0.0005653328994649264,0.010310233430744836,-0.011440899229674688
413,-0.0004837418465761387,0.010633005418543971,-0.011600489111696248
414,-0.0007723626654480672,0.01041077208931318,-0.011955497420209314
415,-0.00015702341516606229,0.010762448930144967,-0.011076495760477091
416,-2.0655193881457575e-05,0.01155694274095042,-0.011598253128713334
417,0.0001324787201436032,0.011498650230289169,-0.011233692790001963
418,0.00027783804723140334,0.011150808502289482,-0.010595132407826675
419,-3.346764861603898e-05,0.011618727004796239,-0.011685662302028315
420,0.0005044061732865316,0.011518527369568763,-0.0105097150229957
421,-0.0003412429993911063,0.011097213154594542,-0.011779699153376755
422,0.000165608848243829,0.011624310357197083,-0.011293092660709426
423,0.0007399133118945796,0.011873974990418833,-0.010394148366629673
424,-0.00038066455591964697,0.010624980594483422,-0.011386309706322715
425,9.118328421162256e-06,0.010848728262355731,-0.010830491605513406
426,0.0008375733231559226,0.012158722495355089,-0.010483575849043242
427,-6.930379747412468e-05,0.010650168515872457,-0.010788776110820707
428,0.00011547712579734908,0.011382550749023437,-0.011151596497428739
429,0.0001659588342615859,0.011333397232152655,-0.011001479563629483
430,-0.0006523945836393992,0.010720346090385071,-0.01202513525766387
431,-8.691447996335906e-05,0.011368671466343057,-0.011542500426269775
432,-0.0005085632790531572,0.010832077345658036,-0.01184920390376435
433,-0.00030327255641724414,0.010961733334457073,-0.011568278447291561
434,-2.9330915969664648e-05,0.010944736536405918,-0.011003398368345246
435,5.8486876145536014e-05,0.011420734464823772,-0.011303760712532699
436,-5.74487874926735e-05,0.011295108920713583,-0.01141000649569893
437,0.0002498303093568081,0.011840498461403323,-0.011340837842689706
438,-5.7482387254470844e-05,0.011154094522937903,-0.011269059297446845
439,-0.000808764403716469,0.010327046518786647,-0.011944575326219583
440,-1.1835989682536084e-05,0.010971044192017623,-0.010994716171382694
441,-0.00016461335789976197,0.011147422492888444,-0.011476649208687966
442,0.0003036392171983797,0.011281562275691749,-0.010674283841294988
443,-0.0002417206212305368,0.011014872390841294,-0.011498313633302367
444,0.0003640182387272848,0.011222350210074516,-0.010494313732619946
445,-0.0002808420404861239,0.01092740479128267,-0.011489088872254919
446,-0.00020342467769765937,0.010776238626987986,-0.011183087982383304
447,0.00014320641113430658,0.011163884408991924,-0.01087747158672331
448,-0.00021944045526335636,0.01121358470006457,-0.011652465610591281
449,-0.0006356396917964057,0.010393605545346012,-0.011664884928938822
450,-0.0004934222297423444,0.011013523117686039,-0.012000367577170726
451,0.00015036941661625608,0.011943524559592144,-0.011642785726359631
452,-0.0003671518445140367,0.01097886850290202,-0.011713172191930092
453,-0.000868449491101105,0.01022840256641175,-0.01196530154861396
454,0.0002752424270020266,0.0114687850134078,-0.010918300159403748
455,-0.00014023132966955814,0.011231742434187286,-0.011512205093526403
456,-0.0007514756207538533,0.01104952845503306,-0.012552479696540764
457,-0.0001399405740999401,0.011024173841130254,-0.011304054989330133
458,-0.0002937578306549928,0.010793089340423332,-0.011380605001733319
459,-0.0005360351330176511,0.010498563801026461,-0.011570634067061764
460,0.00022693980778930596,0.012039387592221415,-0.011585507976642801
461,0.0001503926637512015,0.011097489106202112,-0.01079670377869971
462,-0.0006577259878897141,0.010280654862960703,-0.011596106838740131
463,-0.00039178441035901424,0.011197823752484811,-0.011981392573202842
464,-6.998003105321674e-05,0.011215085521087714,-0.011355045583194147
465,-0.0004285060733523486,0.01099745010523748,-0.011854462251942179
466,0.0007852949923808774,0.01177274174581269,-0.010202151761050934
467,-0.0003840338965992904,0.01045119196422719,-0.01121925975742577
468,-8.300878636041252e-05,0.01102048175441542,-0.011186499327136246
469,-0.00022749146019788264,0.011172997247329293,-0.011627980167725059
470,-7.415753969737798e-06,0.011229741305003578,-0.011244572812943053
471,-0.0005754855153771759,0.010672600276257327,-0.011823571307011678
472,0.00032031096016859223,0.011530971231218809,-0.010890349310881623
473,-0.00041711162117743415,0.010583762429194192,-0.01141798567154906
474,5.202407716656626e-05,0.010908023740163275,-0.010803975585830143
475,6.915357442509495e-06,0.011057494261226031,-0.011043663546341013
476,1.0900160765543028e-05,0.011166930226925623,-0.011145129905394537
477,0.00027144658050637295,0.011539613215960596,-0.010996720054947848
478,-0.0004568170414399771,0.01080788749637505,-0.011721521579255004
479,0.0002528174331785224,0.010948276707544734,-0.010442641841187688
480,-0.0004403371842734819,0.011167941020125596,-0.012048615388672562
481,8.350347691602625e-05,0.011456139921497516,-0.011289132967665464
482,0.0003752581997640106,0.011719361164441841,-0.01096884476491382
483,-0.00019991834438670797,0.011027789798853365,-0.011427626487626782
484,-3.4952544776473525e-05,0.011014072717903948,-0.011083977807456895
485,9.391351411289492e-05,0.01139704532976535,-0.011209218301539559
486,-0.0006748610061446481,0.010500843197836425,-0.011850565210125721
487,8.182249349754326e-06,0.0111849671355589,-0.01116860263685939
488,-0.00039484880028939167,0.010830278997410122,-0.011619976597988906
489,-0.00044279628098388505,0.010373200848368468,-0.011258793410336237
490,0.0003021794604195293,0.011514890892289464,-0.010910531971450407
491,-0.00021060853930608076,0.010994419003907853,-0.011415636082520013
492,-0.0008005592569452822,0.010242877585858663,-0.011843996099749227
493,-0.00018139577818226932,0.010910996614327874,-0.011273788170692413
494,-0.0005988656593750628,0.010405881275207115,-0.011603612593957239
495,0.0003249615749188319,0.011526841179095594,-0.01087691802925793
496,-0.00010968697176649474,0.011058128623723561,-0.01127750256725655
497,-0.0005079772925307732,0.010455321783803642,-0.011471276368865189
498,-0.00023470430603971806,0.010925272666537051,-0.011394681278616488
499,-0.000752971885364697,0.010204280924867644,-0.011710224695597037
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121
500,0.0004195369380546834,0.01129920812011249,-0.010460134244003121


==> fig/data/pacf/acf_gibbs_2_3.csv <==
x,y,upper,lower
1,-0.00013360716239083144,0.011456218994119263,-0.011723433318900925
2,-0.00012335164832590382,0.011645480322791838,-0.011892183619443646
3,-0.00016980321611406835,0.011377001432762109,-0.011716607864990247
4,0.000484217532493315,0.011824149464348321,-0.01085571439936169
5,-0.00018361609302618628,0.011368486588565478,-0.011735718774617852
6,6.486271161337714e-05,0.011644634845571924,-0.011514909422345171
7,-0.0004291278652057489,0.010796332552719475,-0.011654588283130972
8,4.621718445584934e-08,0.011089294578355051,-0.011089202143986138
9,0.00031648883662414396,0.012510087916531801,-0.011877110243283515
10,7.475129210578409e-05,0.011287645243294245,-0.011138142659082678
11,0.00026635530581013543,0.011740014408971038,-0.011207303797350767
12,4.8714163711919565e-05,0.01146727941824309,-0.011369851090819252
13,-0.0002887425669065672,0.011354397868942923,-0.011931883002756057
14,-5.4110143906732134e-05,0.01130436608522254,-0.011412586373036004
15,-3.280224833695508e-05,0.011527397138990722,-0.011593001635664632
16,0.0003283098894363151,0.011669897581833292,-0.011013277802960662
17,-0.00015112718035989881,0.011216178554533307,-0.011518432915253103
18,-0.000846014327579924,0.010496936508572445,-0.012188965163732293
19,-0.00036794810598348864,0.011385752517645632,-0.01212164872961261
20,-0.0005878294679549603,0.01110983891628554,-0.012285497852195463
21,-0.00022160746959595917,0.01158305617158156,-0.012026271110773479
22,-0.00018738096310378738,0.011622736769009668,-0.011997498695217242
23,-0.00028761425518835504,0.011626048967979497,-0.012201277478356207
24,6.18789881624608e-05,0.011476009145645937,-0.011352251169321015
25,-0.0003970687885534731,0.011125399044116678,-0.011919536621223624
26,-0.00017439829170661734,0.011753142511265679,-0.012101939094678915
27,-0.0004116687629742331,0.01106580670095527,-0.011889144226903736
28,3.1356120745431316e-05,0.011509329319343476,-0.011446617077852614
29,6.153354490549851e-05,0.011360185850957718,-0.011237118761146721
30,-0.0002498407531591467,0.01121618822596734,-0.011715869732285635
31,-0.00023512013293740304,0.010805917208231462,-0.011276157474106267
32,-6.666556277071432e-05,0.01138166384484588,-0.011514994970387308
33,-0.0003478976825328998,0.0111327740111744,-0.0118285693762402
34,-0.000599652419100561,0.01064298140970846,-0.01184228624790958
35,-0.0001625573666108979,0.011171225482371322,-0.011496340215593119
36,-0.00044719747542688496,0.011079851045279044,-0.011974245996132815
37,5.798936373282836e-06,0.011824148903725806,-0.011812551030979241
38,0.0006510937272866797,0.01247531725973155,-0.011173129805158192
39,-0.00047525800033172276,0.011153299457662592,-0.012103815458326039
40,-0.00010092651683915653,0.011446884654706625,-0.011648737688384937
41,-0.0004864145635424135,0.010928724338192029,-0.011901553465276856
42,-3.229543083787257e-05,0.011560174540152856,-0.0116247654018286
43,-0.0003797662735896726,0.011559516449551712,-0.012319048996731056
44,-0.0001828712599297221,0.011496933171282663,-0.011862675691142108
45,0.00012777896534208746,0.01171334158974324,-0.011457783659059065
46,-0.0002999285140273829,0.01089516991441575,-0.011495026942470515
47,0.0006679837463244642,0.012558732134656473,-0.011222764642007544
48,0.0001672114855632867,0.011523229946748802,-0.01118880697562223
49,-4.848964830304149e-05,0.01168694295952313,-0.011783922256129214
50,-0.0005221370902976665,0.01084134077428042,-0.011885614954875752
51,-9.753283121995876e-05,0.011087321846806395,-0.011282387509246311
52,-0.0005572561333387934,0.011256508366115796,-0.012371020632793384
53,-3.41238159738145e-05,0.011389087975393054,-0.011457335607340684
54,3.526097221004075e-05,0.012139317444557145,-0.012068795500137064
55,0.000246873624181653,0.011773605544730848,-0.011279858296367544
56,0.0002558602764580717,0.011096969075799653,-0.01058524852288351
57,-0.0013945337481760455,0.010423931692624365,-0.013212999188976456
58,-0.00019701766915275536,0.010979526974612266,-0.011373562312917775
59,-0.0004132189694477894,0.0113259822538703,-0.012152420192765878
60,0.0004997476669791705,0.01215563614838898,-0.011156140814430641
61,-0.0004106191030913364,0.010965182239339892,-0.011786420445522566
62,-0.00018067041295956963,0.011038198390339619,-0.01139953921625876
63,-0.00015250012800997327,0.011376175804584346,-0.011681176060604294
64,-0.00026725851438996436,0.010987501431831153,-0.01152201846061108
65,1.9617558158869183e-05,0.011401325351754771,-0.011362090235437033
66,-0.0003558790080666268,0.010888571682662627,-0.011600329698795882
67,0.00010168233357533461,0.011787450245378183,-0.011584085578227514
68,0.00019096970684223934,0.011546487816170084,-0.011164548402485604
69,-0.00033537163670454407,0.011113092454653384,-0.011783835728062473
70,-0.0005787657287683768,0.010580430676523877,-0.011737962134060632
71,0.00016637268757963602,0.01156694633651638,-0.01123420096135711
72,-0.00014703729074145444,0.01128214482734368,-0.01157621940882659
73,-0.00011977133171340372,0.01137128575857049,-0.011610828421997298
74,-0.0005614062474602288,0.010787218276114813,-0.011910030771035269
75,0.000144036250121049,0.011248675875566634,-0.010960603375324536
76,5.661117324449618e-05,0.011198866810143756,-0.011085644463654763
77,-0.00031822278324777594,0.01124521345431567,-0.011881659020811222
78,0.00017550775009517443,0.01165267958445667,-0.011301664084266319
79,0.0003342384549611269,0.0121528598097329,-0.011484382899810647
80,-0.00021600253133104405,0.011210002836656732,-0.011642007899318818
81,0.00026700270258457766,0.012010214642705085,-0.01147620923753593
82,0.00046651050247659636,0.011847318354276461,-0.010914297349323268
83,-7.661983712596781e-05,0.011038928753677816,-0.011192168427929751
84,-0.0005439444766628113,0.010864310567883905,-0.011952199521209527
85,0.0002907009195300199,0.011741793516149946,-0.011160391677089907
86,0.00011628837306840872,0.011463381244758054,-0.011230804498621237
87,0.00043308229501843064,0.011761862220429941,-0.010895697630393079
88,5.88111218988625e-05,0.011555684583247487,-0.01143806233944976
89,-0.0009723115061160835,0.010534252826848195,-0.012478875839080361
90,6.692658476369245e-05,0.01120929980772351,-0.011075446638196125
91,0.00012569548733247363,0.011776395274930405,-0.011525004300265458
92,-0.00015791875354187717,0.011018579362265754,-0.011334416869349507
93,-0.00010082453874298684,0.011924221762104748,-0.012125870839590722
94,-0.00016314830260693943,0.011284015807279417,-0.011610312412493296
95,-0.00023755157405494715,0.011388334757014203,-0.011863437905124096
96,-3.36777643594289e-05,0.011384142257839914,-0.011451497786558773
97,0.0003063669788152975,0.012355940880481947,-0.011743206922851353
98,5.08182868788324e-05,0.011577549996870625,-0.01147591342311296
99,0.00042022991586982723,0.011553321965987106,-0.010712862134247452
100,-0.0008045012808471898,0.010557786706350528,-0.012166789268044908
101,0.00014229218992852985,0.011249405908934104,-0.010964821529077044
102,0.00019832053591042656,0.011727288143436295,-0.01133064707161544
103,-0.0005330903394801324,0.011047151313410025,-0.012113331992370292
104,8.13143136979038e-06,0.011255180713467029,-0.011238917850727448
105,-0.0007188298431478529,0.010868288158408027,-0.012305947844703732
106,-0.00026801206813289866,0.011144203067639927,-0.011680227203905724
107,-0.0004632704174627214,0.011410305003880251,-0.012336845838805692
108,2.3231851989718842e-05,0.011328885558781573,-0.011282421854802136
109,8.669672344491759e-05,0.011544487453357658,-0.011371094006467823
110,-0.000410462750286504,0.010867244022359848,-0.011688169522932855
111,-0.00048237182921937746,0.011283403195753874,-0.01224814685419263
112,-0.00035654302101762505,0.011256050527455494,-0.011969136569490743
113,-5.519397156382537e-05,0.011371335012626075,-0.011481722955753728
114,-0.0007732064686346463,0.010661886323598178,-0.012208299260867472
115,-0.0002495202294243474,0.010973948975793294,-0.011472989434641988
116,0.0001769131376951951,0.011939809204621024,-0.011585982929230635
117,0.00012407096388874562,0.011820033407157366,-0.011571891479379875
118,0.0001243509348477849,0.011661270799300506,-0.011412568929604936
119,-0.00011052586277245949,0.01131217889618266,-0.01153323062172758
120,0.00017805410826114964,0.011735230587228012,-0.011379122370705711
121,0.00032672199241883806,0.011716697387079268,-0.011063253402241591
122,-0.00017943749650679603,0.01067247579156965,-0.011031350784583244
123,-0.0005612067026909231,0.011205934278058941,-0.012328347683440787
124,-0.0002399926923025326,0.011457694777199526,-0.011937680161804591
125,0.00032814541786630445,0.01199197658472125,-0.011335685748988642
126,-0.0001274000311715108,0.011237973281936393,-0.011492773344279415
127,-0.0006519895692197225,0.010733027249638908,-0.012037006388078352
128,-0.0004419374174425235,0.010792240598817105,-0.011676115433702151
129,-0.00044797681090660174,0.01047709378291266,-0.011373047404725863
130,0.00010376942869426957,0.011341779867774762,-0.011134241010386223
131,-1.7827063761874634e-06,0.011563069011659264,-0.011566634424411639
132,-0.0003970433417218219,0.010967365789473143,-0.011761452472916788
133,-0.00015023190401851832,0.011109452584929113,-0.01140991639296615
134,-0.00044432038421364983,0.010853960773092662,-0.011742601541519963
135,-7.445990963054285e-05,0.011182816672915857,-0.011331736492176944
136,0.00018022416474272742,0.011759456242087556,-0.0113990079126021
137,-6.537035872861034e-05,0.011419687899794693,-0.011550428617251913
138,-0.0005007893761586835,0.011066631002225864,-0.012068209754543232
139,-0.0003674473078590511,0.011193278028346347,-0.011928172644064448
140,-0.00031742448002681,0.011344787062773693,-0.011979636022827313
141,-0.0005572924418294604,0.010765504663562657,-0.011880089547221579
142,-0.00019775303567495008,0.0112081931663772,-0.011603699237727099
143,0.00025327960636237706,0.011596377684659872,-0.011089818471935117
144,-0.00013780079418142992,0.011011286254172614,-0.011286887842535473
145,-0.0005051869297790269,0.011003007755377499,-0.012013381614935554
146,-0.0005247571340822757,0.010848629589847334,-0.011898143858011885
147,-0.0009551273882264128,0.010586458421458582,-0.012496713197911407
148,2.451872639121779e-06,0.011160492981309276,-0.011155589236031034
149,-8.426936543656422e-05,0.011546059892364305,-0.011714598623237434
150,-0.0003563004197181756,0.01127848909387139,-0.011991089933307742
151,0.00022314796696789807,0.011935459274090678,-0.011489163340154882
152,0.0002322708453896027,0.011533200364150033,-0.011068658673370826
153,6.552570520460673e-05,0.011125060795526576,-0.010994009385117362
154,0.0006265161706274296,0.011699170969264967,-0.010446138628010108
155,-0.00025999975520150036,0.011015585727261249,-0.01153558523766425
156,-0.00029410409080607506,0.01139443268339504,-0.011982640865007188
157,4.736482767554666e-06,0.011436808253411555,-0.011427335287876445
158,0.00035592635334310614,0.01134150530115662,-0.010629652594470409
159,-0.0006188415672365899,0.011062679544582238,-0.012300362679055417
160,-0.0004916958504427959,0.011478990330071104,-0.012462382030956697
161,0.00012882057812083078,0.011821047242076443,-0.011563406085834782
162,-0.0003347003686085932,0.01118287412995026,-0.011852274867167447
163,-0.00038152472228575985,0.01111466066559137,-0.01187771011016289
164,-4.0255444358601245e-05,0.011819091826028668,-0.01189960271474587
165,0.00023069836473511894,0.012059151016727688,-0.01159775428725745
166,-0.0005482958705888002,0.010416630983681823,-0.011513222724859423
167,-0.0006634323794009056,0.010836626328404804,-0.012163491087206614
168,0.00031896323178322864,0.011411022731445158,-0.010773096267878701
169,-0.00038563678724914995,0.01055162660380487,-0.01132290017830317
170,-0.0002504742409979328,0.011110329121891187,-0.011611277603887051
171,0.00019734123173408181,0.011379097830434335,-0.010984415366966172
172,0.0002174481223920205,0.012144180846238585,-0.011709284601454545
173,-6.47024159308529e-05,0.011840507453003267,-0.011969912284864971
174,0.00019244311986279733,0.011255132139139623,-0.010870245899414028
175,-0.00035160212555032725,0.010953862395463568,-0.011657066646564221
176,0.00011579029980423305,0.01125195048678461,-0.011020369887176144
177,0.000166520112270972,0.011663009608885656,-0.011329969384343712
178,-0.00033562502912653895,0.010492226677999547,-0.011163476736252625
179,-0.0004890291391604756,0.011048291446195886,-0.012026349724516836
180,-0.00022888749787967327,0.011022294202024762,-0.01148006919778411
181,0.00015583248801823014,0.012061428234770317,-0.011749763258733857
182,-0.0006745550151853073,0.010474654499382213,-0.011823764529752825
183,-0.00016385363846474555,0.01114883589950918,-0.01147654317643867
184,-3.5688716889061766e-05,0.0112490680762289,-0.011320445510007021
185,-0.00013565425067696288,0.011041647426692591,-0.011312955928046516
186,-5.456717556568479e-05,0.011479799462152449,-0.01158893381328382
187,0.00030902583035615085,0.011625764574532458,-0.011007712913820156
188,-7.451644411189074e-05,0.011332736142014278,-0.011481769030238061
189,-0.0005597469609428668,0.011082591465095161,-0.012202085386980895
190,-0.0005498339545927081,0.010953910514492673,-0.01205357842367809
191,0.00041880807759136455,0.01211562511684206,-0.01127800896165933
192,-4.668454974546087e-05,0.011364359660876167,-0.011457728760367089
193,-0.00043923775777996625,0.010936927324631356,-0.011815402840191287
194,0.0002355921838161406,0.011794920571953346,-0.011323736204321064
195,-9.034391292364389e-05,0.01151739879309399,-0.011698086618941278
196,-0.0001196064661519018,0.010994286040523684,-0.011233498972827487
197,-0.000403365633167178,0.011270338500579336,-0.012077069766913692
198,-9.740111087840212e-05,0.011545077528443526,-0.01173987975020033
199,0.00021790034649860643,0.011521106053387672,-0.01108530536039046
200,-7.467637407549558e-05,0.011270284147992825,-0.011419636896143816
201,0.00019806243721467897,0.011626273061119595,-0.011230148186690238
202,-0.0003547173650855815,0.010965258021839959,-0.01167469275201112
203,4.850392189135562e-05,0.011254784641493014,-0.011157776797710304
204,-0.00020777300453411895,0.011176831341429338,-0.011592377350497576
205,0.0008151718595314649,0.012496922798151155,-0.010866579079088225
206,0.00030140744733520345,0.01196447445737932,-0.011361659562708912
207,-0.00010572006249930201,0.010946896184336714,-0.011158336309335319
208,-0.0002508621693162331,0.011079240494497506,-0.011580964833129974
209,-0.0003521582510759272,0.010454362956147274,-0.011158679458299129
210,-0.0002767267073204701,0.011264412081597276,-0.011817865496238214
211,0.0001319320857218316,0.011352516664541568,-0.011088652493097904
212,-0.00016275639919941212,0.011238656069475364,-0.011564168867874187
213,-0.00033769281614502836,0.011120836142606495,-0.011796221774896552
214,-0.0008555346184994596,0.010594970422610175,-0.012306039659609094
215,-0.00014013404968146346,0.011212214969215662,-0.01149248306857859
216,-0.00032560473392929793,0.011104432209742877,-0.011755641677601472
217,-2.2573318017697177e-05,0.01158964249076372,-0.011634789126799114
218,-0.00014950572300691267,0.011135114118338545,-0.01143412556435237
219,1.9511655848306748e-05,0.011238033491186853,-0.011199010179490241
220,-0.0008620710098725859,0.01063614612699741,-0.012360288146742582
221,-0.0007026814519116863,0.010547061795768631,-0.011952424699592006
222,-0.0003843893692267043,0.011198299791697085,-0.011967078530150492
223,-2.95564087626142e-05,0.011497874507437533,-0.011556987324962761
224,-0.0008051645011987023,0.010685142034428717,-0.012295471036826123
225,-0.00024036964930087813,0.010836898300571303,-0.011317637599173059
226,2.9295087499345104e-05,0.011453771902979951,-0.011395181727981261
227,-0.0003747235061240407,0.011115731759803441,-0.011865178772051522
228,-0.00036588040230531587,0.011011105328812342,-0.011742866133422975
229,-8.087130177862597e-05,0.011357033532753441,-0.011518776136310693
230,-0.00014277797747986782,0.011024777727595119,-0.011310333682554855
231,-0.0004802827196571774,0.011028806848974703,-0.01198937228828906
232,7.055355657300145e-05,0.011288407038005974,-0.01114729992485997
233,-0.0005490198152153126,0.010807150988639914,-0.011905190619070541
234,-0.00028170477677554197,0.010665218224737694,-0.011228627778288779
235,0.000647906029758557,0.012054929128485561,-0.010759117068968448
236,-0.0010753161913680804,0.010567416976444878,-0.01271804935918104
237,-0.00035006601135605255,0.010679195272183169,-0.011379327294895275
238,-0.00032209592309691434,0.01101007973434465,-0.01165427158053848
239,-0.00027629675303730524,0.011022562999933044,-0.011575156506007654
240,-0.000344211919818005,0.010837475089821618,-0.011525898929457629
241,7.714489166382168e-05,0.011386839594514562,-0.011232549811186918
242,0.000541820402037156,0.01163218469407013,-0.010548543889995819
243,-0.00033352910841943375,0.01123564567372558,-0.011902703890564447
244,0.00017287705563009812,0.011381077431827038,-0.011035323320566842
245,-0.00048190579870005,0.011179287018576074,-0.012143098615976174
246,-8.893731742217376e-05,0.011644897774699589,-0.011822772409543937
247,-0.00025063122988280243,0.010938582823276949,-0.011439845283042555
248,-0.0003453220069549624,0.010945051895314034,-0.01163569590922396
249,-0.00015944846445371355,0.011175446396294711,-0.011494343325202137
250,-0.00016888505723008842,0.010897683857188502,-0.011235453971648678
251,-0.00024584071682428785,0.010958835154788165,-0.011450516588436741
252,0.000309333464426855,0.012068583813632424,-0.011449916884778715
253,-0.00048197707369212475,0.011354704277895013,-0.012318658425279263
254,-6.818169688477924e-05,0.01143930751254373,-0.01157567090631329
255,-6.6169244316224925e-06,0.0111584323537812,-0.011171666202644445
256,-0.0008632450301420823,0.010445459623188507,-0.01217194968347267
257,0.00031684189334941305,0.011937451530686944,-0.011303767743988117
258,-0.00036865138489537225,0.011024349891686224,-0.011761652661476968
259,-0.0010546736442979192,0.009703317976410936,-0.011812665265006775
260,-0.0003790841689840034,0.010738154490265299,-0.011496322828233306
261,0.0002583508226099297,0.011615605771532825,-0.011098904126312967
262,0.00013669640045130846,0.011350471162046055,-0.011077078361143439
263,-0.00036182399389191917,0.011060598866140603,-0.011784246853924442
264,0.00048507395584419593,0.011887853868371854,-0.010917705956683461
265,0.00025274586428477316,0.011330055106730373,-0.010824563378160828
266,-0.00040358463832101504,0.011110210586682255,-0.011917379863324284
267,-0.0005028099204785457,0.010608025991570494,-0.011613645832527586
268,-7.01082089293453e-05,0.011656858779594947,-0.011797075197453637
269,0.0003405366963010452,0.011707204937147409,-0.011026131544545318
270,9.996885269866679e-05,0.011465301023182481,-0.011265363317785146
271,-0.0008733185339701184,0.010550246506856063,-0.012296883574796299
272,0.0001055884194988686,0.011374639283237299,-0.011163462444239563
273,-0.00047835832012317446,0.010653966603440125,-0.011610683243686474
274,0.00014514412805059329,0.011504136859310576,-0.01121384860320939
275,-0.000539775548281053,0.010586769570806674,-0.011666320667368781
276,-2.000845424419326e-05,0.011369665046345994,-0.01140968195483438
277,0.00016186823267589923,0.011627405642168142,-0.011303669176816345
278,-0.00030767365547635956,0.010922895358186734,-0.011538242669139455
279,0.00020421938738458093,0.011663279160564678,-0.011254840385795516
280,0.00016240561720788817,0.01100999782812847,-0.010685186593712695
281,0.00014706652980727716,0.011402403697232905,-0.01110827063761835
282,8.799522176072446e-05,0.011550459050886313,-0.011374468607364864
283,-0.0001345759280111643,0.011237006455349923,-0.011506158311372252
284,-0.0003104789880168366,0.010690512207050026,-0.011311470183083698
285,-0.00013239033808173226,0.01157503214460041,-0.011839812820763875
286,0.0003127965546756573,0.01154221955025319,-0.010916626440901876
287,-0.00045867080379487555,0.01101663169021302,-0.01193397329780277
288,0.0001358598567056258,0.011657634983737026,-0.011385915270325776
289,-0.0002730116488356834,0.010924941697669886,-0.011470964995341252
290,0.00015293304217168165,0.010936070510455875,-0.01063020442611251
291,-0.0003634610847802198,0.011079672093335075,-0.011806594262895515
292,0.00033398314488194985,0.011885411068934775,-0.011217444779170875
293,0.00011914748879900826,0.011271914257892264,-0.011033619280294248
294,-0.000316163659536626,0.011215218637169825,-0.011847545956243077
295,-0.0009073435405099134,0.010138680261932261,-0.01195336734295209
296,-0.00044015942711908275,0.010993142999529255,-0.01187346185376742
297,-0.000686061767755571,0.01133848289650673,-0.012710606432017872
298,7.491811682178734e-05,0.01185660179216493,-0.011706765558521357
299,-1.0002135582441812e-05,0.011371651589367194,-0.011391655860532077
300,-2.4733604324631043e-05,0.011487412782760576,-0.011536879991409838
301,0.00011309831357135656,0.011404644880831262,-0.011178448253688548
302,-0.00022191573309712559,0.011645118135185102,-0.012088949601379354
303,-0.00012804144603451584,0.010833476851966057,-0.011089559744035088
304,0.00039470774901227104,0.011716543488056536,-0.010927127990031992
305,-0.0006201009577359032,0.010675693736718988,-0.011915895652190794
306,5.005625696556483e-05,0.011243844685184095,-0.011143732171252965
307,-0.00025487517465509394,0.011004328903734772,-0.01151407925304496
308,0.00029976705157977874,0.01175842211467259,-0.011158888011513034
309,2.8091346361131317e-05,0.01129050965931298,-0.011234326966590717
310,-0.0005104148197216015,0.010636727112935927,-0.01165755675237913
311,-0.0005163038940412152,0.010682320689365043,-0.011714928477447473
312,4.77566589359977e-05,0.011754122210931701,-0.011658608893059707
313,0.00019741807025502178,0.011521407203700415,-0.011126571063190371
314,-0.00033756784502584253,0.010471376144035217,-0.011146511834086903
315,0.00010103487950724042,0.011374830610786766,-0.011172760851772283
316,0.00028189596150258534,0.01240173869004381,-0.01183794676703864
317,-0.0006611848324825788,0.010449029680858389,-0.011771399345823545
318,0.0005031366752577891,0.012099124907918457,-0.01109285155740288
319,0.0005601443036653454,0.012351961651328222,-0.011231673043997532
320,6.281218139189439e-05,0.011290018891107027,-0.011164394528323237
321,-0.0005291356691668704,0.010590008583351958,-0.011648279921685697
322,9.005102415144084e-05,0.011897495996501868,-0.011717393948198988
323,-2.4005838443170217e-05,0.011091172168077161,-0.0111391838449635
324,-0.0004289293740221075,0.011025346200235504,-0.01188320494827972
325,-0.00010695976647973891,0.011006258634415721,-0.0112201781673752
326,0.00010309554577564102,0.010960944310943719,-0.010754753219392437
327,4.728699864603033e-05,0.010806608680634846,-0.010712034683342784
328,-4.799143570630952e-06,0.01159041950350847,-0.011600017790649732
329,-0.0005297632184239093,0.010682524569102335,-0.011742051005950155
330,-0.0002319959956235625,0.01136442068177143,-0.011828412673018556
331,0.000152638066043805,0.011202928002615782,-0.010897651870528173
332,-0.0007776704748836055,0.010867789150785396,-0.012423130100552607
333,7.225301590606953e-05,0.011548622449067335,-0.011404116417255196
334,-0.00014292920255366964,0.01101797226989823,-0.01130383067500557
335,2.0015004928280407e-05,0.011198839856694374,-0.011158809846837814
336,-0.000369998915053273,0.011222493168351472,-0.011962490998458017
337,0.00032815601691116867,0.011495859893194474,-0.010839547859372137
338,-8.460883546019342e-05,0.010725076330912353,-0.010894294001832741
339,-0.0002791278314700396,0.011396348731404497,-0.011954604394344575
340,-6.399108470074542e-05,0.011288385562122277,-0.011416367731523769
341,0.0002381589694297654,0.011480209228766127,-0.011003891289906595
342,0.0002445088474729881,0.0116907386309667,-0.011201720936020723
343,-0.0005060629422623398,0.011258104607500345,-0.012270230492025023
344,1.7771377164204026e-05,0.011721930986337377,-0.011686388232008968
345,-0.0006312403745993352,0.010420855671975418,-0.01168333642117409
346,0.00019484948356112816,0.011587770407909604,-0.01119807144078735
347,-0.00011109118973120878,0.011551517483083295,-0.011773699862545712
348,-6.184217040027115e-05,0.01127793036092785,-0.011401614701728393
349,0.00047170910370066585,0.011862193409674591,-0.010918775202273261
350,-7.468862806346708e-05,0.010948754099659461,-0.011098131355786396
351,-0.0001453177053339909,0.01091338117614143,-0.011204016586809412
352,0.0001265930684564516,0.01121847394074883,-0.010965287803835926
353,-0.0005122735245934694,0.010858843129156411,-0.011883390178343351
354,-0.00032870746643998415,0.01068661240938812,-0.01134402734226809
355,-0.0004332775346575958,0.011405017540494356,-0.012271572609809546
356,0.0002611141522762675,0.011363515602168348,-0.010841287297615812
357,-3.473997646432953e-06,0.011588056983548298,-0.011595004978841163
358,0.00019328128432111047,0.011491740880451068,-0.011105178311808848
359,-0.00010492370178669414,0.011309470627339543,-0.011519318030912933
360,-0.0005752232657132134,0.010856902265902163,-0.01200734879732859
361,-0.0007438573626192892,0.010046813245984443,-0.011534527971223021
362,1.0470214472936747e-06,0.011366846110399937,-0.011364752067505349
363,0.00023363405757252978,0.01180077390560087,-0.01133350579045581
364,-0.0003336117258734286,0.011103383518403787,-0.011770606970150643
365,-6.89121169854769e-05,0.010923950749141926,-0.011061774983112881
366,-0.000617131165180168,0.010532720488239358,-0.011766982818599694
367,-0.00014726669369847958,0.010835530154906292,-0.01113006354230325
368,-4.38216533441656e-05,0.010949433562141711,-0.011037076868830044
369,-0.000395985208230405,0.01065188010287661,-0.01144385051933742
370,-0.00020465804907505216,0.011364472803198198,-0.011773788901348304
371,-2.518925923976095e-06,0.011674315481665854,-0.011679353333513807
372,0.0002851846365166281,0.011445237908597417,-0.01087486863556416
373,-0.00014105814564138925,0.011165072358968143,-0.011447188650250921
374,0.00043341493272608904,0.011508676965459612,-0.010641847100007434
375,0.0001284918629697728,0.011524592710653089,-0.011267608984713542
376,-0.0004954260989808189,0.010739814861396996,-0.011730667059358633
377,-0.0006195749309756562,0.010804716103561308,-0.012043865965512619
378,0.0002419271106080272,0.01135271902061806,-0.010868864799402005
379,-0.00012016186295386744,0.011434453836302655,-0.011674777562210388
380,-0.0010779057955605815,0.010291222924178845,-0.012447034515300008
381,0.00019376052029572977,0.011488915547604745,-0.011101394507013286
382,-0.00030667270599598267,0.010912101619549528,-0.011525447031541495
383,-0.00020227351040845548,0.010862229497682493,-0.011266776518499406
384,-0.00014619139186991417,0.011292157412459265,-0.011584540196199093
385,-0.0002764208682253416,0.011059189837455382,-0.011612031573906065
386,1.4282132304578417e-05,0.011644323826194989,-0.011615759561585833
387,-0.0002377269243232913,0.0108137342877918,-0.011289188136438384
388,-0.0001377228901158271,0.01113420105261846,-0.011409646832850113
389,-0.0001951475333989092,0.011167769687907805,-0.011558064754705624
390,-0.0008873538569261022,0.010525001727644728,-0.012299709441496932
391,-0.0008806296512428503,0.010080015161656245,-0.011841274464141946
392,-0.00044010818968686125,0.010966998472377202,-0.011847214851750925
393,-0.00015257206744337962,0.011178670568210827,-0.011483814703097586
394,0.00044237217464592474,0.011694755187656088,-0.01081001083836424
395,-0.0008299643108363192,0.010106951373630274,-0.011766879995302912
396,-1.1357730998251642e-06,0.010951771840770402,-0.010954043386970052
397,-0.0006807333544617724,0.01082848941654426,-0.012189956125467803
398,0.0007116987257832422,0.011912115125625677,-0.010488717674059192
399,-0.0006710368899745532,0.011052088531677487,-0.012394162311626595
400,-0.00012843403457412188,0.011089789059986777,-0.01134665712913502
401,-5.4131809020305914e-05,0.011497561326659255,-0.011605824944699868
402,0.00023735724189828157,0.011479098657222091,-0.011004384173425528
403,0.0003116745658725666,0.011470396039708662,-0.010847046907963528
404,-0.00033824448124664743,0.01107867275736648,-0.011755161719859776
405,-0.0005477753793384144,0.010658244933885062,-0.011753795692561892
406,0.00026282989338413296,0.011362682678245814,-0.010837022891477548
407,0.0002103378212705959,0.011072670709461843,-0.01065199506692065
408,-0.000719156463408771,0.010467354042116342,-0.011905666968933885
409,-0.0002706826358566849,0.010842724910006226,-0.011384090181719595
410,0.0006147859440219593,0.01192560190264805,-0.010696030014604131
411,-0.000640418876514047,0.01070024987484915,-0.011981087627877245
412,-0.00029643519957991906,0.010846515270531567,-0.011439385669691406
413,-0.00035837064166510375,0.0109540627114153,-0.011670803994745507
414,-0.00044236939656854565,0.010820440126162458,-0.011705178919299548
415,-0.0005927154873435462,0.010548601108083134,-0.011734032082770227
416,0.00042083970217409827,0.011997768789733097,-0.011156089385384902
417,-3.849437808836567e-05,0.011042451914010244,-0.011119440670186977
418,-0.0003593193659297597,0.011310275728340017,-0.012028914460199535
419,0.0003806880378425176,0.011629904393358289,-0.010868528317673253
420,1.416779189578703e-05,0.011500731141729666,-0.011472395557938091
421,-0.000746491610084931,0.010404043186014959,-0.01189702640618482
422,-0.00039220208665957434,0.011030871701121336,-0.011815275874440485
423,-0.00010817300266744798,0.011184312159164813,-0.011400658164499708
424,0.00040610870347140767,0.011236468324427758,-0.010424250917484942
425,-0.00024627301729838346,0.011167161789182934,-0.0116597078237797
426,-0.00023964564750095793,0.01113508343081287,-0.011614374725814785
427,-0.0006104877910815942,0.010178947118559786,-0.011399922700722974
428,1.410456859837683e-05,0.011222064766938647,-0.011193855629741891
429,0.0003833485050157071,0.011882473847034185,-0.011115776837002772
430,-0.0001867710665646551,0.01121286323160308,-0.011586405364732391
431,0.0005528339369287684,0.011403473698130363,-0.010297805824272827
432,-0.000504927345940128,0.010738675069690912,-0.011748529761571168
433,-0.0013458284368605123,0.009893097354297387,-0.01258475422801841
434,-4.4290024698728554e-05,0.011311218999965497,-0.011399799049362953
435,5.752972030406948e-05,0.011429876810157695,-0.011314817369549557
436,-0.0005128356552276514,0.010665428345159956,-0.011691099655615258
437,0.00034037194687270146,0.011690595912643681,-0.01100985201889828
438,-3.975271548827704e-05,0.01100313258407488,-0.011082638015051433
439,0.0005888042996834975,0.011772196248173567,-0.010594587648806573
440,-0.00012475797022528122,0.010827654695730993,-0.011077170636181556
441,-0.0006880695642026231,0.01064729712200285,-0.012023436250408097
442,7.002326890481525e-05,0.011239092333774037,-0.011099045795964406
443,0.0005123588442055997,0.011803208913093097,-0.010778491224681896
444,-0.00011961011053930446,0.011071930057102374,-0.011311150278180982
445,-0.0004280375731961742,0.010683321368264307,-0.011539396514656654
446,7.171636056671638e-07,0.011276362163483801,-0.011274927836272465
447,-1.752440350010907e-05,0.011547970557154728,-0.011583019364154947
448,0.00026153607908280154,0.011365020255819697,-0.010841948097654095
449,0.00018256437666602744,0.011492050605347092,-0.011126921852015036
450,0.0004154150951653193,0.011312650953898443,-0.010481820763567806
451,3.3034572772705176e-05,0.011398742109941235,-0.011332672964395824
452,-0.0003103843620273002,0.010509573993403184,-0.011130342717457786
453,-0.0001975188693828291,0.010786505338032827,-0.011181543076798485
454,-0.00035756949376778796,0.010627964119899923,-0.011343103107435498
455,-0.00015580916451115069,0.010893454589327903,-0.011205072918350205
456,-0.0003448233596227308,0.010555011453593352,-0.011244658172838812
457,0.00012289985107717834,0.01150066481759965,-0.011254865115445293
458,-0.000239780013960036,0.010945869137914645,-0.011425429165834718
459,-0.0006044837148857479,0.010227359315870216,-0.01143632674564171
460,-0.00031850583615953236,0.010913550956774369,-0.011550562629093434
461,-0.00036546210324531767,0.011079132470727688,-0.011810056677218322
462,-0.0006409887277864371,0.010434644669924643,-0.011716622125497518
463,0.0005097588223512427,0.011637008910963843,-0.010617491266261356
464,-0.0004181339639887071,0.010883069012644995,-0.01171933694062241
465,-0.00035494747925014677,0.010652958886284074,-0.011362853844784367
466,-0.0003118006154391308,0.011123037291770593,-0.011746638522648855
467,-0.00012280112005918925,0.011039476205919404,-0.011285078446037782
468,-0.0005071643196054522,0.010328498321291874,-0.011342826960502778
469,0.0003661720289826691,0.011885068531492514,-0.011152724473527177
470,5.531096134164939e-06,0.011266706791567091,-0.011255644599298762
471,0.0001343786451056392,0.011500164682766554,-0.011231407392555274
472,0.00015272345945932904,0.010906677135550812,-0.010601230216632155
473,-0.0008508102950360636,0.010326270187103487,-0.012027890777175615
474,6.893570593302625e-06,0.010966476103862694,-0.010952688962676089
475,3.052944148099104e-05,0.011216029569721965,-0.011154970686759984
476,-0.000609190888020571,0.010682813331773778,-0.01190119510781492
477,-0.0003734139084484129,0.01046945470684264,-0.011216282523739466
478,-0.00011392307014913188,0.010955175845149979,-0.011183021985448242
479,0.0002359501566664853,0.011951947828676238,-0.011480047515343266
480,0.0004685522656879633,0.011690842282618935,-0.010753737751243008
481,0.00037747143051659394,0.011336622999808667,-0.01058168013877548
482,-5.88805668356354e-05,0.011170906847441393,-0.011288667981112662
483,-0.00011864169839464603,0.010822322133602996,-0.01105960553039229
484,-0.0007870370206424879,0.010316167361673853,-0.01189024140295883
485,0.00038695545518398954,0.0113402741824504,-0.010566363272082421
486,8.237813785965954e-05,0.010974127652103456,-0.010809371376384139
487,0.0001193473049979698,0.011350331348652565,-0.011111636738656625
488,8.799832186677399e-06,0.011511670489544558,-0.011494070825171203
489,-0.0005897596091411114,0.010352509406778761,-0.011532028625060984
490,1.0668891528910379e-05,0.011526138166293522,-0.011504800383235703
491,0.00020498378708134007,0.011461549992514768,-0.011051582418352088
492,-0.0006715211700138736,0.010608072733245322,-0.01195111507327307
493,-0.0007080359705945043,0.010719443110731738,-0.012135515051920748
494,-0.0005356146171979774,0.010622561241929502,-0.011693790476325456
495,-0.0007260756460525995,0.010079300814645973,-0.011531452106751173
496,0.00014565731188088347,0.011210349656424425,-0.01091903503266266
497,-0.00029346789155464576,0.010842658655720238,-0.011429594438829531
498,-0.0004024581387691224,0.010333784632359896,-0.01113870090989814
499,0.00033815152919553323,0.011463729226858965,-0.010787426168467899
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344
500,-0.0005236019879112718,0.0106722470176878,-0.011719450993510344


==> fig/data/pacf/acf_gibbs_2_4.csv <==
x,y,upper,lower
1,-0.0005528965745498375,0.011856270864653294,-0.012962064013752968
2,-0.0005374958247349646,0.011243373959980995,-0.012318365609450925
3,8.583654605651456e-05,0.011759154944695663,-0.011587481852582633
4,0.000345458902077986,0.012194808670527774,-0.0115038908663718
5,-0.00012386247417387855,0.011777551134991461,-0.012025276083339217
6,9.929873385424869e-06,0.011400789065644698,-0.011380929318873847
7,-0.0004862390467085185,0.011114786294183325,-0.012087264387600362
8,-0.000645506554573474,0.010427996948481576,-0.011719010057628525
9,0.0003117405043518139,0.012517435332486601,-0.011893954323782974
10,-0.000502756177952226,0.011286819853851828,-0.01229233220975628
11,0.00025685624039101815,0.011925901267950184,-0.011412188787168149
12,-0.0001970956722797282,0.01120544018549473,-0.011599631530054185
13,-0.0002371908340965197,0.011196839296679644,-0.011671220964872683
14,-0.000124269983377969,0.011398097581727475,-0.011646637548483413
15,-1.4089666924559325e-05,0.011274289865329341,-0.01130246919917846
16,-0.0006183117103736249,0.011085912119127728,-0.012322535539874977
17,-0.0005256735081927835,0.011367371204449821,-0.012418718220835389
18,-0.0003978348962273769,0.011088094943306679,-0.011883764735761432
19,-8.61857776598349e-05,0.011426387805487154,-0.011598759360806824
20,-0.0003794001378544541,0.011480440540677551,-0.012239240816386459
21,-5.1746934812258576e-05,0.011342459267755019,-0.011445953137379537
22,9.676405168648094e-05,0.011360584162921199,-0.011167056059548238
23,-0.0004132854904649161,0.011314696212818318,-0.01214126719374815
24,-4.0462230610470085e-05,0.011700070546657285,-0.011780995007878225
25,-0.0004932114876101674,0.011134231392152411,-0.012120654367372747
26,-0.0002441017657035592,0.011567752310012815,-0.012055955841419934
27,-6.416669076896848e-05,0.011384580324975309,-0.011512913706513247
28,-2.8334794902566937e-05,0.011660878424837057,-0.011717548014642191
29,-0.00032700424623836345,0.010662465342174016,-0.011316473834650743
30,0.001092105319181606,0.012723256113452569,-0.010539045475089357
31,-0.000472821567022678,0.011066613891026145,-0.012012257025071502
32,-0.00012920135508709283,0.011273369882332029,-0.011531772592506213
33,-0.00015239718248041245,0.011178944675822323,-0.01148373904078315
34,-3.4046460011982628e-06,0.011434011822613166,-0.011440821114615564
35,-0.0003374795351214079,0.010885284787784685,-0.0115602438580275
36,0.00019055043976309768,0.011763528527562187,-0.011382427648035993
37,-0.00022905094346908493,0.011587117604320156,-0.012045219491258327
38,-7.869497826911791e-05,0.011823712190544788,-0.011981102147083023
39,-0.00018063637016668804,0.011492735966416335,-0.011854008706749712
40,-0.000783120040453353,0.010838299017545062,-0.012404539098451767
41,-0.0005018137322286084,0.010662588302816224,-0.01166621576727344
42,-0.00015776100402102046,0.01143138550325421,-0.011746907511296251
43,-0.00016164088170677926,0.011700238016647477,-0.012023519780061036
44,-0.00018495779834136507,0.011019918311857996,-0.011389833908540726
45,-0.0003055619265438161,0.01164344619414123,-0.012254570047228863
46,-0.00036525458934945305,0.010987370921076293,-0.0117178800997752
47,-0.00027193098285955284,0.01129810737857937,-0.011841969344298474
48,-8.082706655277603e-05,0.011476689433271889,-0.01163834356637744
49,0.00022123545868284007,0.011298493832755637,-0.010856022915389956
50,0.0006481901114701885,0.011805236584418191,-0.010508856361477813
51,9.828297024546427e-05,0.011871489007674062,-0.011674923067183134
52,-4.800870498179309e-06,0.011849774111304053,-0.011859375852300413
53,3.545467261425524e-05,0.011266254094486113,-0.011195344749257603
54,0.00015274582366685372,0.011258308423959177,-0.010952816776625468
55,0.0004853872782622801,0.01183906504610786,-0.0108682904895833
56,-0.00044918773396160783,0.011104131014885065,-0.012002506482808279
57,-0.0009368685966501916,0.010302029290486188,-0.012175766483786571
58,-0.00023657797902156734,0.011304781165393879,-0.011777937123437013
59,2.695156600920495e-05,0.011361911061769259,-0.011308007929750848
60,0.00023258241890042574,0.01179880636174744,-0.01133364152394659
61,-0.0006317699380489207,0.011346713824801449,-0.01261025370089929
62,-8.593175779230627e-06,0.011743150208133876,-0.011760336559692337
63,-0.0001936978367643837,0.010744933194588753,-0.01113232886811752
64,-0.000593169731138628,0.010738328672694829,-0.011924668134972085
65,0.00026874193798651785,0.011679531332051513,-0.011142047456078477
66,0.0005033848408159047,0.012027585158465071,-0.011020815476833264
67,0.00013670617759788491,0.011471629258383506,-0.011198216903187737
68,0.00031743936064805177,0.011823946987137032,-0.011189068265840927
69,0.00029443642645414036,0.012078471679864077,-0.011489598826955797
70,0.0002665933050087022,0.01173433904299263,-0.011201152432975224
71,0.0003701640999472738,0.01209395079367083,-0.011353622593776282
72,-0.00031983022432981737,0.01120896392179578,-0.011848624370455413
73,-0.00014734736970567795,0.011281490280273336,-0.011576185019684692
74,-5.508323366502478e-05,0.011434864238591717,-0.011545030705921765
75,0.00012853264414193664,0.01135354365693755,-0.011096478368653677
76,-0.0002937774246825155,0.011152158356872903,-0.011739713206237934
77,7.669831464745925e-05,0.011474981673937268,-0.01132158504464235
78,-0.0005453451174665178,0.011071244309606697,-0.012161934544539734
79,-0.0010820466763721212,0.010347140733876067,-0.01251123408662031
80,0.00014308625233018204,0.011729971124405554,-0.01144379861974519
81,-0.0006127080966523349,0.01026467660820997,-0.011490092801514641
82,0.0005298428525287986,0.01149189979917991,-0.010432214094122313
83,0.0005022755397891916,0.011844598141295917,-0.010840047061717536
84,8.901430932270953e-05,0.011786561174564784,-0.011608532555919364
85,-0.0007368430433550083,0.011110278201442359,-0.012583964288152375
86,0.0001406707009744285,0.011815089969011297,-0.01153374856706244
87,-0.00018331362494638102,0.011451561594670081,-0.011818188844562842
88,-0.0004844637914482242,0.010803798367279361,-0.011772725950175809
89,-0.000430133771054134,0.011117779652877748,-0.011978047194986017
90,-0.0006774659449824507,0.01090232177915444,-0.01225725366911934
91,-0.00048371422951179466,0.011090436516544141,-0.01205786497556773
92,5.564253968139248e-05,0.011667337675991388,-0.011556052596628601
93,-0.0003160369808724469,0.010950278021116906,-0.011582351982861798
94,-0.0005688275451346951,0.01081307404062606,-0.011950729130895451
95,-0.0004040002804589562,0.011065908038454248,-0.01187390859937216
96,0.0002707205118624401,0.011244860811381102,-0.010703419787656222
97,0.0005114381541559273,0.01189131978211871,-0.010868443473806855
98,0.00011713859401482916,0.011426083708769835,-0.011191806520740175
99,0.0007036271009677262,0.012292891654312224,-0.010885637452376773
100,0.0002553070612466847,0.011941738385723792,-0.011431124263230423
101,0.0005276293837576389,0.012242788108819899,-0.011187529341304622
102,0.0001494487431671405,0.011241559315412266,-0.010942661829077984
103,5.887556294218987e-05,0.011306597224671441,-0.011188846098787062
104,0.0007365279684651439,0.012131596404108769,-0.010658540467178481
105,-0.00028558617557980547,0.010949063114969544,-0.011520235466129155
106,6.749726325836375e-05,0.011727822680000749,-0.01159282815348402
107,-0.0006253240046749397,0.01070446953417248,-0.011955117543522359
108,-3.763258373343094e-05,0.011570683422890887,-0.011645948590357749
109,-0.0003732348006988476,0.011399246768761213,-0.012145716370158908
110,9.217833105140147e-05,0.011671910266100712,-0.011487553603997908
111,-0.001196753082839405,0.009916703217063515,-0.012310209382742326
112,0.00022882070834671477,0.011741974593106962,-0.011284333176413534
113,3.246913318722924e-05,0.011255011738765676,-0.011190073472391218
114,-2.4557237249094213e-05,0.011309107679951242,-0.011358222154449432
115,-3.089669497301856e-05,0.011243223403170426,-0.011305016793116464
116,-0.00047401132811429863,0.010910913503843541,-0.011858936160072137
117,-0.0003016996634669843,0.011205750931258895,-0.011809150258192862
118,1.2758446910548459e-05,0.011210113728534381,-0.011184596834713284
119,-0.0004970206930909804,0.010865190060507741,-0.011859231446689704
120,5.714582823902631e-05,0.011480696466708105,-0.011366404810230053
121,-0.00021103429716425243,0.0113285600444062,-0.011750628638734705
122,-0.00026174875049086077,0.011189812471798883,-0.011713309972780606
123,-0.00044795298492932196,0.011146040096356568,-0.012041946066215212
124,-0.00030588753214594734,0.011295731677272089,-0.011907506741563982
125,8.782548218437344e-05,0.011217931844083495,-0.011042280879714747
126,0.0004762981855557526,0.011809296582900421,-0.010856700211788915
127,0.0005934938468810122,0.012268883650593213,-0.011081895956831189
128,0.0004575225069440799,0.01204234040118277,-0.011127295387294608
129,-0.0005188284224736911,0.01094323172672764,-0.01198088857167502
130,0.000209935082371665,0.011922743417344157,-0.011502873252600828
131,-7.005349298648371e-05,0.01137292775343452,-0.011513034739407487
132,0.000559184597431868,0.011973692282582089,-0.010855323087718352
133,-0.0005840389188577811,0.010758529410149091,-0.011926607247864655
134,7.06440890534722e-05,0.011270306165612422,-0.011129017987505476
135,-7.742748530469577e-05,0.01160965124675362,-0.01176450621736301
136,-0.0006073687710049774,0.010927863735917795,-0.01214260127792775
137,-0.0011863441319189092,0.010402433407345497,-0.012775121671183314
138,-0.0007011325665089177,0.010844793835002925,-0.01224705896802076
139,5.203939047349723e-05,0.01122047821418053,-0.011116399433233535
140,0.0002154389642766859,0.011195545473942217,-0.010764667545388844
141,-0.0005240774705466501,0.011020173957730937,-0.012068328898824237
142,-0.0007063629918878171,0.01080620806415058,-0.012218934047926214
143,0.0004680717554336674,0.01200165895243839,-0.011065515441571055
144,-0.00015340197378539404,0.011013199056138588,-0.011320003003709375
145,-0.00014680648067072247,0.01093098889724062,-0.011224601858582066
146,-9.031174141719936e-05,0.011194017867679673,-0.011374641350514072
147,0.00011823270355137383,0.011315717726749587,-0.011079252319646838
148,-0.00017282260636974878,0.01158657217979147,-0.011932217392530968
149,-0.0003331234839399831,0.011263535017522745,-0.011929781985402711
150,-4.917424605559121e-05,0.011578153918234765,-0.011676502410345948
151,-0.0007640412550605424,0.010508619976173684,-0.012036702486294768
152,-0.00023677900897043489,0.011113712200295039,-0.011587270218235909
153,-0.0005010101403245055,0.01053206358566438,-0.01153408386631339
154,-0.00011380813561115302,0.010959252835763282,-0.011186869106985587
155,-0.00022328753348602756,0.010940773826574643,-0.011387348893546697
156,0.00015189323672213298,0.011880112674100296,-0.01157632620065603
157,-0.0006997424515669589,0.010290602127048486,-0.011690087030182403
158,-9.465373181089941e-05,0.011430368952984861,-0.011619676416606661
159,0.00023728440973829298,0.01212867138217435,-0.011654102562697765
160,0.0002424846819325947,0.011869134751956667,-0.011384165388091477
161,-0.000889691659740171,0.01051027413989624,-0.012289657459376581
162,-0.000191290450821919,0.011051038915006169,-0.011433619816650005
163,0.0003505913591823612,0.01159908912711001,-0.010897906408745286
164,-0.0006396698889375622,0.010829658191619209,-0.012108997969494332
165,-0.0005463454081584721,0.010565642842985829,-0.011658333659302774
166,-0.00010287820202508092,0.011077763634087821,-0.011283520038137984
167,-8.315012674713085e-05,0.011319669583186314,-0.011485969836680576
168,-0.0005111656794698189,0.010603102869965122,-0.011625434228904758
169,-4.736297782295833e-05,0.011251501369937774,-0.01134622732558369
170,-5.378879554297174e-05,0.011171590526499351,-0.011279168117585297
171,-0.00015280855214784062,0.010945555596588165,-0.011251172700883846
172,0.0005566484567590219,0.011721463947309517,-0.010608167033791475
173,-0.00012402417485255534,0.011297668066307722,-0.011545716416012831
174,-0.0002426324192813649,0.011361159054422785,-0.011846423892985514
175,2.945911229064413e-05,0.010936219707867128,-0.010877301483285839
176,-0.0002623652040522242,0.010612815405202704,-0.011137545813307151
177,-6.188528541208808e-05,0.01125621408903356,-0.011379984659857735
178,0.0002459870475187484,0.01177964438344505,-0.011287670288407553
179,4.146750713708965e-05,0.011523233197258504,-0.011440298182984325
180,-4.5973598591375016e-05,0.011456610727283498,-0.01154855792446625
181,0.00044873498897423676,0.011411777026030585,-0.010514307048082112
182,0.00013585507582091814,0.011742016362747718,-0.011470306211105882
183,1.1937873241292108e-05,0.011578142180605539,-0.011554266434122955
184,0.00026156100902738946,0.011990389045570865,-0.011467267027516088
185,-0.0001944115559000815,0.011407780722981048,-0.01179660383478121
186,-0.00021417625959440284,0.0109652874411037,-0.011393639960292506
187,0.00043331614472014553,0.012514219288793508,-0.011647586999353218
188,-0.0008440331542485412,0.010178494926521033,-0.011866561235018117
189,7.456454978998523e-05,0.011251842705581612,-0.011102713606001641
190,0.00015032549815540433,0.011605205224894883,-0.011304554228584075
191,3.8910761211775835e-05,0.011566122906264506,-0.011488301383840955
192,0.0003817212270245679,0.011672712476054512,-0.010909270022005377
193,0.00027778714763260806,0.01168666066649141,-0.011131086371226196
194,0.0003494617034646911,0.011888073374565189,-0.011189149967635805
195,-0.0005796811510669547,0.010571949654735645,-0.011731311956869554
196,5.625622989672982e-05,0.011118687782633727,-0.011006175322840268
197,-0.0005072014698884052,0.011190118147045576,-0.012204521086822386
198,-0.0004500143238392084,0.011213869445838144,-0.012113898093516562
199,0.0007834428673960586,0.012124480043157136,-0.01055759430836502
200,-0.0005001934814078973,0.010895811626495212,-0.011896198589311006
201,0.0001999988902080173,0.011702941814047694,-0.01130294403363166
202,-7.08573089008373e-05,0.011856537656106895,-0.01199825227390857
203,-0.0004597223533133185,0.010855390198061596,-0.011774834904688234
204,-7.869584895154476e-05,0.01112758123834252,-0.01128497293624561
205,4.799000416752693e-07,0.011434169515747189,-0.011433209715663837
206,0.00035926220044179896,0.011767688647009588,-0.01104916424612599
207,2.630640234623345e-05,0.011332974336478889,-0.011280361531786423
208,-0.00012881631603186379,0.01108310655598149,-0.011340739188045219
209,-0.0009596409817900661,0.010449404600384501,-0.012368686563964632
210,0.00012917209332354178,0.011814376508052572,-0.011556032321405488
211,-1.4290048597064036e-05,0.011673498404832705,-0.011702078502026833
212,-0.0008248257437661848,0.01058985475778768,-0.012239506245320051
213,-0.0010257731681097041,0.010515176909723787,-0.012566723245943195
214,8.791984390610795e-06,0.011114502692835858,-0.011096918724054638
215,-0.000618693906412797,0.0106323010621733,-0.011869688874998894
216,0.00010324445268693761,0.011331081256356738,-0.011124592350982863
217,-0.00026705074386003684,0.01078063020372897,-0.011314731691449045
218,-0.00020702144590433315,0.010888614491071574,-0.011302657382880239
219,8.620557512977705e-05,0.011720070177776768,-0.011547659027517213
220,-0.0003457769910522477,0.01077524938758728,-0.011466803369691777
221,-0.000616185525438017,0.010826107498437508,-0.012058478549313544
222,-0.0002272809232676212,0.011092511684446962,-0.011547073530982206
223,-0.0008711468921836513,0.010592077704616728,-0.01233437148898403
224,4.4902812529962256e-05,0.011827213378755606,-0.01173740775369568
225,-0.0001867142806696989,0.011471830366631991,-0.011845258927971388
226,-0.00043149583903656316,0.01093160847690887,-0.011794600154981997
227,-0.0009423884886055963,0.010242890210206723,-0.012127667187417914
228,-0.0002450621118569573,0.010673451692701673,-0.011163575916415586
229,0.0006406111337327143,0.011951589493815352,-0.010670367226349925
230,-0.0004889162014408983,0.010641489185779824,-0.01161932158866162
231,9.515581065795139e-05,0.011437109815819212,-0.011246798194503308
232,-0.0004163725463100538,0.010802741142465412,-0.011635486235085521
233,0.0004716116597559259,0.011673383685953234,-0.010730160366441383
234,0.00031251386466246873,0.011856336606559992,-0.011231308877235054
235,-0.0003580752415388822,0.01119309506591682,-0.011909245548994585
236,-0.0006480994361094547,0.010631301539617662,-0.011927500411836572
237,-0.00022798996153934581,0.011422465208332655,-0.011878445131411347
238,-0.0003488944854576693,0.010600805155726402,-0.01129859412664174
239,-0.00017865053377841476,0.011091938551953418,-0.011449239619510247
240,-0.0005354727709547738,0.010723744564620538,-0.011794690106530087
241,-0.0007058116250900823,0.010295135865384136,-0.011706759115564302
242,-1.0841427030354411e-05,0.011461892163169313,-0.011483575017230022
243,-1.875895588427236e-05,0.01129293484466688,-0.011330452756435424
244,-0.000340750760489503,0.01107033262999734,-0.011751834150976347
245,1.785694012137736e-06,0.011220916122993356,-0.01121734473496908
246,-0.00042960373633428063,0.010787440230974743,-0.011646647703643305
247,-0.0002716073519137523,0.01078329542897537,-0.011326510132802873
248,-9.882749753206845e-05,0.011336561969818307,-0.011534216964882445
249,-1.817607761152657e-05,0.01156143131275728,-0.011597783467980334
250,-6.753792408217025e-05,0.011985793437747753,-0.012120869285912092
251,0.00018294715209892756,0.011702557975658895,-0.011336663671461038
252,0.0003095497214018434,0.01204154568507086,-0.011422446242267173
253,0.0005686816609561882,0.01220777195983517,-0.011070408637922793
254,0.0001908151700697657,0.011151247417543045,-0.010769617077403513
255,-1.4419761840177056e-05,0.011051981173393724,-0.011080820697074079
256,-0.00042881878219638684,0.011185195097259274,-0.012042832661652047
257,-0.0003502989985999965,0.010945372413212454,-0.011645970410412447
258,0.0001268140894875263,0.011197732222821328,-0.010944104043846275
259,-0.00017773172554028493,0.010946214465239109,-0.011301677916319678
260,-0.0005420486967292403,0.011070622499900857,-0.012154719893359337
261,0.00018533768986225572,0.011602841152384266,-0.011232165772659753
262,-0.00039031846566012923,0.01089398822295412,-0.011674625154274379
263,0.00011757474186305872,0.011672875750134483,-0.011437726266408365
264,0.0003577939096714062,0.011248226151846478,-0.010532638332503666
265,0.00037715642154045913,0.011689553228056286,-0.010935240384975368
266,-0.00015321884033618963,0.011205361074519617,-0.011511798755191996
267,-0.0006852154609590452,0.010655415537892683,-0.012025846459810773
268,-0.00039069748964339383,0.011225549555939565,-0.012006944535226353
269,-0.00038849878584528043,0.010790218364692196,-0.011567215936382757
270,0.0010849219947713293,0.012699229158925482,-0.010529385169382824
271,-0.0007125915724359957,0.010254086116838507,-0.0116792692617105
272,7.847093212435307e-05,0.011051903729751202,-0.010894961865502498
273,-0.0001658200248021183,0.011092316784201976,-0.01142395683380621
274,-0.00019203924355530824,0.011281632565168752,-0.011665711052279367
275,-0.000816111704204422,0.010665413693017219,-0.012297637101426062
276,0.00012068358149080512,0.01144102944428111,-0.0111996622812995
277,0.00018457152258778443,0.011412549901987794,-0.011043406856812224
278,-0.00030418515819998117,0.011080932235239574,-0.011689302551639537
279,-0.0010225223841709649,0.01005483014919838,-0.012099874917540311
280,-0.0005322437583347638,0.010639029751611287,-0.011703517268280813
281,0.0002693869623500367,0.011470304097623125,-0.010931530172923053
282,-0.0009223276360731247,0.010745925910880373,-0.012590581183026623
283,0.00072219884200498,0.012294326084639574,-0.010849928400629615
284,-8.916649146206646e-05,0.011297963236420152,-0.011476296219344286
285,0.00020181238513948362,0.011640369959027607,-0.01123674518874864
286,0.0007083070155733959,0.012194962806988546,-0.010778348775841752
287,-0.0001801362642917395,0.010631713265914671,-0.010991985794498149
288,-0.00046321936134668777,0.01119222723912401,-0.012118665961817385
289,-0.0003370839243034519,0.010937924473263404,-0.011612092321870307
290,-0.00065208999610314,0.01054887330291627,-0.011853053295122552
291,-4.129539949508671e-05,0.011031390015443902,-0.011113980814434075
292,3.612541862378884e-06,0.011357872882234795,-0.011350647798510036
293,-0.0001493118659387148,0.010997211205649188,-0.011295834937526616
294,-0.00018137573495607834,0.01147020340344879,-0.011832954873360946
295,-0.00031412243828462426,0.010975208162630437,-0.011603453039199685
296,-0.0004275357472710964,0.010585353851173903,-0.011440425345716097
297,-0.00013003233105472284,0.011254683726120368,-0.011514748388229813
298,-0.00032987434560166693,0.010755031855011404,-0.011414780546214736
299,-0.00014221017268725223,0.010895111118886277,-0.01117953146426078
300,-0.0005489594844020915,0.010811512097740512,-0.011909431066544695
301,-0.00014982367398207338,0.010999728574729566,-0.011299375922693713
302,-0.00010987205742884705,0.010906465979399491,-0.011126210094257185
303,-0.00033837244328249126,0.011118063298380727,-0.011794808184945708
304,-0.00048222133052229976,0.010677018431427526,-0.011641461092472126
305,-0.00026179844474608224,0.01083259928121232,-0.011356196170704486
306,0.00023759105474004236,0.011513089547607354,-0.011037907438127268
307,0.00017849149624579803,0.011824703364425317,-0.011467720371933722
308,0.00014866299135125449,0.011036916437464305,-0.010739590454761794
309,-0.00018258171567084937,0.010734287736480533,-0.011099451167822233
310,-0.0005427986847682987,0.01047192060587026,-0.011557517975406856
311,0.00017883153429487457,0.011015378947648743,-0.010657715879058994
312,-0.00031614262566508457,0.01093112049069401,-0.011563405742024179
313,-0.00033681406925838115,0.010541758614295441,-0.011215386752812204
314,-0.00032955438620034766,0.010799210531922104,-0.011458319304322798
315,0.00013892437777626238,0.011137960319554184,-0.01086011156400166
316,0.00036678102543591883,0.011162275426890196,-0.010428713376018358
317,-0.00030431753794127434,0.010744055640346714,-0.011352690716229264
318,-0.000372321919459892,0.01063804935824354,-0.011382693197163325
319,-8.724412022916158e-05,0.01099787507276602,-0.011172363313224343
320,-0.0002650286567475391,0.011158866766394543,-0.01168892407988962
321,-0.0003630152776168788,0.010461918678247608,-0.011187949233481365
322,-9.082121281324336e-05,0.011583272214460814,-0.011764914640087302
323,-0.000288878522888272,0.011164612477730382,-0.011742369523506926
324,-0.0004952714546714124,0.010608745026742587,-0.01159928793608541
325,-2.7961652574920803e-05,0.011296691506304744,-0.011352614811454586
326,-0.0008869175670181476,0.010391276630052099,-0.012165111764088393
327,-0.0001464979921441797,0.011052502423354246,-0.011345498407642606
328,-0.0002562244636242047,0.01122024099670809,-0.011732689923956499
329,-0.0006033893102787135,0.010752438770856573,-0.011959217391414
330,0.00014008198665443536,0.010958791954933137,-0.010678627981624266
331,-0.0006545901688600201,0.01036247528361116,-0.0116716556213312
332,-0.0004424112397046933,0.01028686218567874,-0.011171684665088128
333,0.00017485560572355055,0.011182949034773978,-0.010833237823326876
334,-0.0007004805289809817,0.01050240151254706,-0.011903362570509024
335,4.1817069485288274e-05,0.01120748699897254,-0.011123852860001962
336,-0.00020391028747297478,0.011032479426499802,-0.01144030000144575
337,0.0007635266912858041,0.011680115109503926,-0.01015306172693232
338,-0.00040371008369026885,0.010744556589844289,-0.011551976757224825
339,-0.00032636793039640465,0.011292395441072274,-0.011945131301865084
340,-0.0005382684056824539,0.011220007973402392,-0.012296544784767301
341,-7.613245764837725e-05,0.011251134149428063,-0.011403399064724817
342,0.000869957315758928,0.01242841932610619,-0.010688504694588333
343,-0.00013771398360940516,0.011003922446533414,-0.011279350413752224
344,-0.00021906425989983358,0.01060598549719625,-0.011044114016995918
345,-0.0002450470403562501,0.010834459802603827,-0.011324553883316326
346,-0.00016140783789688577,0.011172115030782784,-0.011494930706576556
347,0.00014019381708581474,0.01172470488598082,-0.011444317251809192
348,0.0004703222142844563,0.012083231302947008,-0.011142586874378094
349,-0.00031186614560513927,0.010960990042145203,-0.011584722333355483
350,-0.00037306283607130606,0.010595351688440982,-0.011341477360583595
351,0.00018905948650896226,0.011275499330616605,-0.010897380357598681
352,1.0407140277935862e-05,0.011667291218891538,-0.011646476938335667
353,-0.0008832199642769189,0.010076426407893628,-0.011842866336447464
354,-2.455468981521259e-05,0.011584517292230187,-0.011633626671860613
355,-9.770872837926565e-05,0.010751520866681121,-0.010946938323439652
356,0.00019556888725327375,0.011254191015014075,-0.010863053240507526
357,-6.298145686437207e-05,0.01112442250597087,-0.011250385419699615
358,1.551155063006795e-05,0.010993846104110042,-0.010962823002849904
359,-8.75042785370166e-05,0.011071940924352805,-0.011246949481426839
360,-5.1283605359155046e-05,0.011111897515552548,-0.011214464726270856
361,-0.00034177271692282867,0.010862028726750336,-0.011545574160595994
362,-0.0004843037332530432,0.010547175184817134,-0.011515782651323221
363,-0.000576876908383427,0.010796684937144306,-0.011950438753911158
364,-0.00016093837349204966,0.011159637719076326,-0.011481514466060425
365,-6.437005937285426e-05,0.011037927934790732,-0.011166668053536442
366,-0.000671558192327717,0.010397817871889736,-0.01174093425654517
367,-0.00017782790011454781,0.011470166950617316,-0.01182582275084641
368,0.0005051524595551242,0.011275672303664832,-0.010265367384554582
369,-0.000578255360843672,0.010743488131188413,-0.011899998852875758
370,-0.000417951919179038,0.010873224854199596,-0.011709128692557672
371,0.00019215356534720677,0.010894446739370171,-0.010510139608675757
372,-0.0002713938097274682,0.010732368567636985,-0.011275156187091923
373,1.446315039090751e-05,0.010874443127205436,-0.010845516826423622
374,-0.0002566010152944528,0.01065965713269336,-0.011172859163282266
375,0.00013738609475314102,0.011437423516925243,-0.01116265132741896
376,-0.00014757042929609276,0.0109740865965668,-0.011269227455158987
377,-0.0006675272048065887,0.010691673010859076,-0.012026727420472255
378,-0.0004370707967886694,0.010869708081630894,-0.011743849675208232
379,6.6749359308578e-05,0.011707582696354822,-0.011574083977737668
380,2.1946435601358287e-06,0.011345678838748385,-0.011341289551628112
381,-4.865537600117452e-05,0.01095158957385711,-0.01104890032585946
382,-0.0003703364835283871,0.011013772896165208,-0.01175444586322198
383,0.0004415675763758124,0.011462679420499555,-0.010579544267747931
384,-0.0006892709260282193,0.010768994116284408,-0.012147535968340848
385,-0.0003035354234338724,0.010856254198048273,-0.011463325044916017
386,-0.0002632048355487316,0.011326225503667076,-0.01185263517476454
387,0.0002011682957406688,0.010999705661365013,-0.010597369069883674
388,-0.00043066383092672756,0.010283149614381908,-0.011144477276235364
389,-0.0005032294213407978,0.011046563103789082,-0.012053021946470678
390,0.00016961644042923037,0.010951433793916542,-0.010612200913058081
391,-0.00028569147592690013,0.010858670782518504,-0.011430053734372303
392,-0.0008195630426120067,0.010363514212063652,-0.012002640297287665
393,-0.00029037380401211537,0.010937639881270616,-0.011518387489294847
394,0.0003023110223795144,0.011041332865401713,-0.010436710820642684
395,-0.00018126478707725273,0.01098682829314345,-0.011349357867297955
396,0.0005390991223631039,0.01177659864193046,-0.010698400397204252
397,0.0002808707472048715,0.0114229118441606,-0.010861170349750857
398,0.0006650942713101633,0.011365890948890954,-0.010035702406270627
399,-0.0004481916950028825,0.011283358762887977,-0.012179742152893741
400,-0.00023009869972910737,0.011259982588028978,-0.011720179987487193
401,-0.0001642697403443904,0.010974603687049323,-0.011303143167738103
402,-0.0004910661407173544,0.011014849771606636,-0.011996982053041345
403,-0.00033661425381086436,0.010565488406575584,-0.011238716914197311
404,-0.00021578000084865301,0.010501011725229208,-0.010932571726926514
405,-0.0006389309601638268,0.01074361301680792,-0.012021474937135573
406,0.00020208342303051276,0.01114638155417162,-0.010742214708110596
407,-0.0003956659602329061,0.011067447052102584,-0.011858778972568398
408,-0.00019725304922504634,0.010800872333315704,-0.011195378431765796
409,-0.0004694601450773559,0.010645679808455776,-0.011584600098610488
410,0.00026448732225165135,0.011706067535353415,-0.011177092890850112
411,-0.0005161355823030463,0.010523685414690783,-0.011555956579296877
412,-0.0009630465483044984,0.010375373637765275,-0.01230146673437427
413,-0.0004104110331542269,0.010712463670909791,-0.011533285737218246
414,-0.0003589492123626979,0.010956422187056345,-0.01167432061178174
415,-0.00025497470459912686,0.010652572255638397,-0.011162521664836651
416,0.00022874613233047394,0.011414743569677597,-0.01095725130501665
417,-0.0005452482651791274,0.010780868960365182,-0.011871365490723436
418,-8.77873934394729e-05,0.010981676997237915,-0.01115725178411686
419,5.8371024430325405e-05,0.011235402873538792,-0.01111866082467814
420,7.942744294736216e-05,0.01122746218559782,-0.011068607299703095
421,-0.00016752544248034673,0.011006880932515407,-0.011341931817476102
422,-0.0004369234669368024,0.010786688084197806,-0.01166053501807141
423,0.0002234727550974056,0.011284856700854893,-0.010837911190660082
424,0.0003756671667240122,0.01193497305042855,-0.011183638716980525
425,-0.0005582372484417722,0.0106795904524484,-0.011796064949331943
426,-0.0005174875143499957,0.01036542978548974,-0.01140040481418973
427,-0.00025290314686553694,0.010919193226450307,-0.011424999520181382
428,-0.0004246953681781713,0.011118656064224495,-0.011968046800580837
429,0.00014722055686618477,0.011495101996508586,-0.011200660882776216
430,-0.0004120458508104385,0.010340436157140531,-0.01116452785876141
431,5.0662153005181486e-05,0.011178699415078873,-0.01107737510906851
432,-0.00025934319880514535,0.011284025819736069,-0.011802712217346358
433,-0.0008183347619353442,0.010337310309112255,-0.011973979832982946
434,-0.00020517534465991003,0.01121770103838077,-0.011628051727700591
435,-0.0006928765086379932,0.010236767842648922,-0.011622520859924908
436,-0.0005061607464879069,0.010918345898060934,-0.011930667391036747
437,-0.0003380817146582063,0.010689344915341058,-0.01136550834465747
438,0.0004754325665576468,0.0121982420117894,-0.011247376878674106
439,0.00010386177683003926,0.01181197296553747,-0.01160424941187739
440,0.00019601849460633742,0.011104608485655053,-0.010712571496442377
441,-0.0005875981274217568,0.010457916646558764,-0.011633112901402278
442,0.0005172813542565362,0.011848695332869485,-0.010814132624356411
443,0.00033938815307076937,0.011229338509488167,-0.010550562203346629
444,-0.0003918347497172427,0.011265610299025772,-0.012049279798460256
445,0.0001454420320418219,0.011474955736263892,-0.01118407167218025
446,0.00021867438209505476,0.01122001388864043,-0.010782665124450318
447,-0.00021746286663702505,0.010597535052770354,-0.011032460786044406
448,-0.0002012082648491349,0.010675787859305359,-0.01107820438900363
449,-0.00012221067911704316,0.011613392985442525,-0.011857814343676611
450,-0.00022882533013867927,0.011320296800065358,-0.011777947460342716
451,0.00011326257694635846,0.01160800566395945,-0.011381480510066733
452,-0.000674112564877654,0.010440863906660713,-0.011789089036416022
453,-8.171984335085021e-05,0.011247621914382439,-0.01141106160108414
454,0.00012064280685924882,0.01104345785334862,-0.010802172239630124
455,-9.881736934201503e-05,0.010962797948595308,-0.011160432687279337
456,-0.000491164041889235,0.010385300726543058,-0.01136762881032153
457,0.00010101797217677631,0.011490455092145548,-0.011288419147791995
458,-0.0005954388940209713,0.01049215095979586,-0.011683028747837804
459,-0.00017362837645797251,0.010914970025604976,-0.011262226778520922
460,-9.827818075859347e-05,0.01133263924256392,-0.011529195604081109
461,-0.0001416866303651622,0.011402242032027754,-0.011685615292758076
462,2.1446608761013584e-05,0.011263369245434631,-0.011220476027912605
463,-0.00014061304942077326,0.011288738220114636,-0.011569964318956181
464,0.00018075224950140853,0.011499635871780187,-0.01113813137277737
465,-0.0005457886767285343,0.010941575986936507,-0.012033153340393576
466,-0.00032771147018747723,0.01041224712771824,-0.011067670068093194
467,4.55517846590022e-05,0.011627085820761912,-0.011535982251443908
468,-0.0007579285547264654,0.010135387925823166,-0.011651245035276097
469,0.00010588014088917451,0.011244178818669006,-0.011032418536890657
470,0.00018726487311132605,0.011287432593659575,-0.010912902847436923
471,0.0003360645376588779,0.011472353726048391,-0.010800224650730635
472,0.00020397360341129744,0.011889331089392578,-0.011481383882569982
473,-0.0002432485687656549,0.010844893397592474,-0.011331390535123782
474,-0.00016135123617102833,0.011102620995078466,-0.011425323467420522
475,-0.00024980038140404333,0.01080857928285514,-0.011308180045663228
476,-4.110260646374503e-05,0.010707147713160841,-0.010789352926088331
477,-0.000117856710766461,0.01072497828477838,-0.010960691706311301
478,-0.0002091215666262896,0.01099128134831872,-0.011409524481571297
479,-0.00044007315095438454,0.011108412867582082,-0.011988559169490853
480,3.944711671025129e-05,0.011426551342943016,-0.011347657109522515
481,-0.000285629796267045,0.010669308013879067,-0.011240567606413156
482,-0.000494690084208981,0.010586439465882122,-0.011575819634300084
483,-3.877835967111518e-05,0.01101716843185042,-0.011094725151192652
484,-0.000888915170677373,0.010049838611823968,-0.011827668953178716
485,0.0002222064197395145,0.011367562493306926,-0.010923149653827896
486,-0.00024002873701619616,0.011376963724551688,-0.01185702119858408
487,0.00029554040386747284,0.011508335285476045,-0.0109172544777411
488,-0.0004603784721703559,0.010518766173178085,-0.011439523117518797
489,-0.0005101995682477156,0.011233528312573397,-0.012253927449068829
490,-0.0001442120334190981,0.01111395836356492,-0.011402382430403117
491,-0.0008768534523633922,0.010513144869967383,-0.012266851774694167
492,0.00011985687014478388,0.011500571131604197,-0.011260857391314629
493,-0.00033736123035613385,0.010938202231586626,-0.011612924692298892
494,-0.0006565496933203809,0.011031631372183763,-0.012344730758824526
495,-0.0004205943799531536,0.010873088972272928,-0.011714277732179236
496,-0.0001726334443871886,0.010829931915194685,-0.011175198803969062
497,0.0007554520576397586,0.011543215959877604,-0.010032311844598085
498,-0.0004937586151882581,0.010850119481492884,-0.0118376367118694
499,-0.00017777026429441592,0.011062346052036667,-0.011417886580625498
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345
500,-0.0002447013274430015,0.010355012054017447,-0.01084441470890345


==> fig/data/pacf/acf_gibbs_3_1.csv <==
x,y,upper,lower
1,-0.0006967621603734503,0.010714390395952693,-0.012107914716699595
2,0.00022093842647393142,0.012021726507513274,-0.011579849654565412
3,0.0002367415158990682,0.012263981763479943,-0.011790498731681805
4,-0.0007669229193497453,0.010339573915182549,-0.01187341975388204
5,-4.42366602305054e-06,0.011667417462775885,-0.011676264794821986
6,-0.00022393384913701328,0.011116656705717239,-0.011564524403991265
7,6.487773852577372e-05,0.011880086755916347,-0.0117503312788648
8,-0.0004765564616801143,0.010966886659908623,-0.01191999958326885
9,-0.0001859018239573735,0.011413373741501955,-0.011785177389416701
10,-0.0003042025450209839,0.010956607973510984,-0.01156501306355295
11,-5.426135296701515e-05,0.011497696580176598,-0.011606219286110627
12,5.765137688805982e-05,0.011156169784036054,-0.011040867030259935
13,-0.0005219670112488043,0.011236967408519996,-0.012280901431017604
14,0.00011431733217332437,0.011820897494689685,-0.011592262830343036
15,-0.00038281705516822327,0.01124744682880825,-0.012013080939144697
16,0.0003831865551893284,0.011121531890732986,-0.010355158780354328
17,-2.1266902516629115e-05,0.011778202873629752,-0.011820736678663011
18,0.0002455892351967893,0.011779318051247786,-0.011288139580854206
19,0.00014129797459013418,0.011784322947681154,-0.011501726998500885
20,-0.00038644012611282043,0.011293145884536627,-0.012066026136762267
21,-0.0003138831185929247,0.011225077230565723,-0.011852843467751572
22,0.00036496107561665624,0.01201769524661007,-0.011287773095376758
23,-3.326526648064865e-05,0.011491075781917402,-0.011557606314878701
24,-0.000367318909069946,0.011601040846855148,-0.012335678664995041
25,-0.0002276183521824613,0.011522932525700642,-0.011978169230065564
26,-2.7425217031243504e-05,0.01180710785994212,-0.011861958294004606
27,0.00018023697363608626,0.011869355989271113,-0.011508882041998939
28,-0.0003344464595133495,0.011253836693078712,-0.011922729612105411
29,-1.561394230601059e-05,0.011767340317925205,-0.011798568202537225
30,-0.0010420910902284445,0.010386153427534,-0.01247033560799089
31,-0.0004265103624416452,0.01114687915032407,-0.011999899875207361
32,0.0005694642105314695,0.011943673663652631,-0.010804745242589692
33,0.0004072779698932261,0.011739478223804263,-0.010924922284017811
34,-1.069453375182755e-05,0.011399187813435702,-0.011420576880939358
35,0.00037773098617656137,0.011669934732304984,-0.01091447275995186
36,-0.00010408902958317518,0.01142089948897654,-0.011629077548142889
37,-8.687621495626222e-05,0.011705338698127838,-0.011879091128040363
38,-2.0023743617414137e-05,0.01188922264569739,-0.011929270132932216
39,0.0006565780671635131,0.01255975864342395,-0.011246602509096926
40,7.406717012396076e-05,0.011650420956497702,-0.01150228661624978
41,-4.2988084451793183e-05,0.012281408263302464,-0.01236738443220605
42,0.0003068825465162343,0.01191280889777423,-0.011299043804741761
43,0.0001831709582638899,0.011973242481022005,-0.011606900564494226
44,-0.0007063228522353763,0.010558644248827529,-0.011971289953298282
45,-0.00024901487004257616,0.010990136191443815,-0.011488165931528968
46,-0.0004386324189137547,0.011144386342124883,-0.012021651179952391
47,-0.0001182527073536833,0.011558599208222073,-0.01179510462292944
48,-0.0005871730851120177,0.010483360101771134,-0.01165770627199517
49,0.00045288711788896255,0.011853481514818869,-0.010947707279040942
50,-0.0007632609795972358,0.010392176487532167,-0.011918698446726637
51,-0.0004693847381482518,0.010889789207694886,-0.01182855868399139
52,-0.00041585257665332955,0.01064180209234532,-0.011473507245651977
53,-0.00029911831414241414,0.011173623678225325,-0.011771860306510154
54,-3.022928780238321e-05,0.01118608432810348,-0.011246542903708249
55,0.0001722974489583513,0.011868346829582242,-0.011523751931665539
56,-0.00045169255731553076,0.011471952530733073,-0.012375337645364134
57,-0.0003145398535938713,0.010889772445495046,-0.01151885215268279
58,-0.00013353521387732262,0.011407934262082801,-0.011675004689837447
59,-0.0009090944670075808,0.01064969934351241,-0.012467888277527572
60,-0.00012569844082559718,0.01172559138078936,-0.011976988262440555
61,-0.0007915400268506379,0.01113748113889295,-0.012720561192594227
62,-3.2429254161177473e-05,0.011082235448931424,-0.011147093957253778
63,0.00027013001129580304,0.01241052993204145,-0.011870269909449843
64,-0.00030394454650802444,0.011196450868344917,-0.011804339961360967
65,-0.00046457789538884746,0.010693825371944927,-0.011622981162722621
66,-0.00032257856552635547,0.011051838101902127,-0.011696995232954838
67,0.00025903148704347603,0.011662835597797905,-0.011144772623710952
68,2.945340279803425e-05,0.01147203220530836,-0.01141312539971229
69,3.2146530755268545e-05,0.011841667577438078,-0.011777374515927542
70,-0.0002509628212177666,0.011562511524350318,-0.01206443716678585
71,-5.763861544649265e-05,0.011210170670963998,-0.011325447901856984
72,-0.0001594921431599258,0.01142415370363759,-0.011743137989957441
73,-6.572095917953465e-05,0.011544315145664242,-0.011675757064023311
74,-0.00017485987039252067,0.011165483770826747,-0.01151520351161179
75,-0.0003806644787543523,0.010611010471848124,-0.01137233942935683
76,0.00023375658821190597,0.01220806432386298,-0.011740551147439167
77,1.4801211972976001e-05,0.01156597886137104,-0.011536376437425088
78,-8.93430175099219e-05,0.011762271328865688,-0.011940957363885533
79,-0.0006071265913820936,0.011027125766384585,-0.012241378949148772
80,-0.00014321979089087014,0.011522001715036074,-0.011808441296817815
81,-0.00010019748928072378,0.011312536848679475,-0.011512931827240922
82,-0.0005941894527041439,0.0110501185063379,-0.012238497411746187
83,-0.0005671187627182031,0.011137293479124817,-0.012271531004561223
84,-0.00033321658908776273,0.011542541322782422,-0.012208974500957946
85,-4.9108107624465795e-05,0.011355980615874867,-0.011454196831123798
86,-9.843499847744982e-05,0.011509353220508169,-0.011706223217463068
87,-0.0002847398362386746,0.010924509712742829,-0.011493989385220178
88,-0.00031665453874768056,0.011214051239895589,-0.011847360317390952
89,-0.00024153651473198432,0.011586472508349118,-0.012069545537813088
90,0.0007669169467856995,0.012330439336811532,-0.010796605443240133
91,-0.00033553330188731793,0.011047229082966745,-0.011718295686741381
92,-0.00015122097416374398,0.010913899745397665,-0.011216341693725151
93,-3.2241122178879364e-05,0.011057114315689301,-0.011121596560047058
94,-0.00010999170123622452,0.011672730436683421,-0.011892713839155869
95,-0.0002581154932767188,0.011165068559707395,-0.011681299546260834
96,-0.0004163182747468491,0.011226509886681262,-0.01205914643617496
97,-5.493097580806479e-05,0.01186283915285308,-0.011972701104469208
98,-0.00045933009046096856,0.011023311194705877,-0.011941971375627816
99,6.413086578415799e-05,0.011095107901517198,-0.01096684616994888
100,-0.000248050685482469,0.01125311993412989,-0.011749221305094829
101,0.00020211309374103855,0.011515282059912684,-0.011111055872430609
102,-0.0006870771145806356,0.01096386866057714,-0.012338022889738412
103,-0.0001152507279000498,0.01142292816251736,-0.01165342961831746
104,0.00019871653236231402,0.011269470807350232,-0.010872037742625604
105,-0.00010171078058542696,0.011904618456477077,-0.012108040017647932
106,-0.0002647636509758205,0.011542316388752812,-0.012071843690704454
107,0.0004587822417001408,0.011217144093526631,-0.01029957961012635
108,-0.0004558552912484633,0.010568944263918141,-0.011480654846415066
109,0.00031541386901651165,0.011748249466386852,-0.011117421728353827
110,-0.00023737638907740454,0.011068953291154777,-0.011543706069309587
111,0.0003240933896579657,0.011860257003763012,-0.011212070224447082
112,0.00022730386187299633,0.011668443909487885,-0.011213836185741892
113,-0.0004575720605176784,0.010983462657148297,-0.011898606778183652
114,0.0003229705255402538,0.011488562251270904,-0.010842621200190396
115,-4.0575992364158225e-05,0.011757402009885017,-0.011838553994613334
116,-0.00046996724468371313,0.010856407168176454,-0.011796341657543879
117,-0.0006051521593224379,0.01065692472078699,-0.011867229039431867
118,-0.0001713932343569813,0.011206222723627368,-0.01154900919234133
119,-0.0003078598463585044,0.011321691975384518,-0.011937411668101527
120,-0.0006370679347311336,0.010525087668787026,-0.011799223538249295
121,8.252562036052308e-05,0.011608873198924322,-0.011443821958203275
122,-0.0007226246728894393,0.01086142223304079,-0.012306671578819671
123,0.0004316068746357576,0.012317168159479494,-0.01145395441020798
124,-0.00032379072471779035,0.010970241381372155,-0.011617822830807735
125,0.00026807806484709204,0.012114145843187847,-0.011577989713493662
126,8.330122636623794e-05,0.011491786385724234,-0.01132518393299176
127,0.001028471802675714,0.012526074353687494,-0.010469130748336067
128,-0.00036163679381441105,0.011080060696338013,-0.011803334283966833
129,-0.00030528696128785297,0.010902766876639882,-0.011513340799215588
130,-0.00024869989786559834,0.011013300069415392,-0.011510699865146587
131,-0.00032908952638672156,0.010838961034080302,-0.011497140086853746
132,0.0004719889603295479,0.011629583328276792,-0.010685605407617696
133,-4.475055217067879e-05,0.011589394793654135,-0.011678895897995492
134,-0.0005182451060829471,0.011201464189101992,-0.012237954401267886
135,-3.827446648727157e-05,0.011391967785711554,-0.011468516718686098
136,-0.0004829325897713118,0.01072222112973022,-0.011688086309272844
137,-0.0005091284999021281,0.01102244920338519,-0.012040706203189446
138,-0.00020451980273467497,0.011447742388574603,-0.011856781994043952
139,0.00023529172703539035,0.01166731661010204,-0.01119673315603126
140,-0.00022415249249887526,0.011712433863107845,-0.012160738848105595
141,-0.0008669965517588771,0.010757758167273044,-0.012491751270790797
142,7.425919212787532e-05,0.01126957026800264,-0.011121051883746891
143,-0.0005373840457192064,0.010686255099948864,-0.011761023191387276
144,-0.00044306897012043165,0.010739566766793168,-0.011625704707034031
145,0.00027751926234602744,0.011901224571062815,-0.01134618604637076
146,-6.409389589098364e-05,0.01109367123359994,-0.011221859025381907
147,-8.653150714450692e-05,0.011391129722482499,-0.011564192736771515
148,-0.0007915857821125796,0.010520818816242852,-0.012103990380468013
149,-0.00027714221939699484,0.011308301294758301,-0.01186258573355229
150,-0.00017553034289873604,0.011243712423690514,-0.011594773109487986
151,-2.6226485864446775e-05,0.011333793733951186,-0.01138624670568008
152,0.00027649375555024297,0.011793815177207704,-0.011240827666107218
153,-0.00043018915466681027,0.011009677774942161,-0.011870056084275781
154,0.00043414955339933855,0.011978504764398426,-0.011110205657599749
155,-0.0002617501848995981,0.010787665440256217,-0.011311165810055415
156,-0.0007580498628188169,0.010984933421110102,-0.012501033146747735
157,5.21687194573035e-05,0.011956358081936215,-0.01185202064302161
158,0.00028588107208637743,0.011728689263035037,-0.011156927118862283
159,-6.206301725198068e-05,0.011799716453408514,-0.011923842487912475
160,-0.000186947877573487,0.011166464010258531,-0.011540359765405506
161,-0.0001533343597708094,0.011420243604373083,-0.011726912323914703
162,-0.000527379506535646,0.010723357854660628,-0.011778116867731921
163,9.986947232629589e-05,0.011149876420201517,-0.010950137475548927
164,-0.0002622143253265803,0.011438272582461429,-0.01196270123311459
165,-0.0001714155667543619,0.011693505484289305,-0.012036336617798028
166,0.0003146709272422093,0.0117085781535623,-0.011079236299077882
167,-0.0004182047879799077,0.010927215810092752,-0.011763625386052566
168,-0.0005367610043833614,0.010711727876734845,-0.011785249885501569
169,6.90175221152835e-05,0.011465843852610146,-0.01132780880837958
170,-4.722683098758441e-05,0.011225331998406033,-0.011319785660381203
171,0.0002944835079539077,0.011635210177256234,-0.011046243161348418
172,-6.996388697987226e-05,0.011579696158951366,-0.011719623932911111
173,-0.00015737047739817903,0.011184713130601598,-0.011499454085397955
174,-0.00010271259226424182,0.011547715814964561,-0.011753140999493046
175,-0.00034965331571178555,0.01097350099483869,-0.01167280762626226
176,-0.0005917675049329722,0.010307806504045097,-0.01149134151391104
177,-1.0345751426541607e-05,0.011339516722918719,-0.0113602082257718
178,-0.00022468139828639067,0.011164902489185486,-0.011614265285758268
179,-0.00015550926784981106,0.011317250641326911,-0.011628269177026534
180,-0.0004195068011538934,0.011068906524125012,-0.011907920126432799
181,0.00046753193416547857,0.012092960859917323,-0.011157896991586367
182,-0.000647054201370036,0.010694090613013367,-0.01198819901575344
183,-0.0005923537999618484,0.011088019469157185,-0.012272727069080882
184,0.0001359744023487453,0.011457117942412146,-0.011185169137714656
185,-0.0003133596182920691,0.010833770742471787,-0.011460489979055926
186,-0.0005672816542226245,0.011044513562377017,-0.012179076870822267
187,-0.0006774045186209321,0.010372237844216965,-0.01172704688145883
188,1.2577792120355841e-05,0.01124643394292022,-0.01122127835867951
189,0.0005183792144538319,0.012105203519522925,-0.01106844509061526
190,-0.0004615335176750541,0.010981610460871241,-0.01190467749622135
191,-0.001153373585150346,0.010247713302730277,-0.012554460473030968
192,-0.00043939052418732154,0.011200478311940373,-0.012079259360315016
193,-0.00022819333520628744,0.01119732593865624,-0.011653712609068816
194,-0.00034936060217244093,0.011206992346748374,-0.011905713551093254
195,-0.00020338492233809883,0.010936510519755709,-0.011343280364431907
196,0.0004150591572813763,0.011907165680573536,-0.011077047366010784
197,-7.943075276538012e-05,0.01091857646431551,-0.01107743796984627
198,-0.0003317647438388034,0.011080496710514465,-0.011744026198192072
199,0.000290205491773708,0.011693366354114524,-0.011112955370567107
200,-0.000907606342162023,0.010664594852387113,-0.012479807536711159
201,-0.0003497099320067788,0.010967776539218535,-0.011667196403232093
202,-0.00045600052874188797,0.011045921757109183,-0.01195792281459296
203,-4.714950452087334e-05,0.011430066705072253,-0.011524365714113999
204,1.5145296654160024e-05,0.011075473432549734,-0.011045182839241413
205,-0.00014953391790177776,0.01122677538511381,-0.011525843220917365
206,-0.0005478305104030119,0.010639965232181288,-0.011735626252987312
207,-0.0002755848229402176,0.010536103807057235,-0.011087273452937672
208,-0.000246076980436539,0.011186081664050405,-0.011678235624923483
209,-0.0006032717238267346,0.010602156945347269,-0.01180870039300074
210,5.8038752002553485e-06,0.011117789338034745,-0.011106181587634236
211,-0.00014568145448694666,0.010938474773550064,-0.011229837682523957
212,0.00036358043807124655,0.011677853495288906,-0.010950692619146413
213,-0.00017231301913095393,0.01099431029326151,-0.011338936331523419
214,-0.0005375181941958139,0.010834335085306356,-0.011909371473697986
215,-0.000210313333643807,0.010933805428685961,-0.011354432095973576
216,-4.801426861524411e-05,0.011032468267958135,-0.011128496805188622
217,-0.0003630147514237247,0.011439684622254906,-0.012165714125102357
218,-0.00031169150618627997,0.011173642970800554,-0.011797025983173113
219,-9.392428318028005e-06,0.011413830778026147,-0.011432615634662201
220,0.00027817999813764207,0.011380356137290428,-0.010823996141015145
221,0.00025071799977829733,0.011808953075384866,-0.01130751707582827
222,0.0002556500388705419,0.011694890999966467,-0.011183590922225383
223,-0.0004386289483331523,0.010707075329793458,-0.011584333226459761
224,-2.6471262559456552e-05,0.011685179911118308,-0.011738122436237222
225,0.00023527342898952412,0.011654966206050133,-0.011184419348071085
226,0.000117011209289127,0.011515286390759435,-0.011281263972181182
227,-0.0002226591475740913,0.010853793119029677,-0.011299111414177861
228,-0.0004483615926458404,0.011408227962857807,-0.012304951148149487
229,-0.00016271088518792946,0.011222340060696742,-0.011547761831072601
230,6.158663890231371e-05,0.010843295593696898,-0.010720122315892271
231,-0.0002842507391560321,0.0108366938058557,-0.011405195284167762
232,-2.5036955525224966e-05,0.010910389484527005,-0.010960463395577456
233,-0.00010892360425788403,0.0115542068964571,-0.011772054104972868
234,-0.000313423016069343,0.010843972313537861,-0.011470818345676545
235,-8.980357138636531e-05,0.011167530334531692,-0.011347137477304422
236,-0.00037366564913099106,0.01113936952419189,-0.01188670082245387
237,-0.00026612916821118574,0.010957260992990617,-0.011489519329412987
238,-0.00045106362194698916,0.01086681694522945,-0.011768944189123427
239,-0.0004264315353621201,0.010704280349190277,-0.011557143419914519
240,5.787003492566199e-05,0.011621126917606297,-0.011505386847754972
241,-0.0007403248936182158,0.010435483826118858,-0.01191613361335529
242,-0.00024342043252568985,0.011404023390742818,-0.011890864255794198
243,0.0002499627735624329,0.011463193156840794,-0.01096326760971593
244,-0.00014392234095598694,0.011402799997579956,-0.01169064467949193
245,-3.864039155322778e-05,0.01138199952081983,-0.011459280303926287
246,-6.269773883644045e-05,0.010679346904214059,-0.01080474238188694
247,-0.00026548761742729843,0.011014593256190733,-0.01154556849104533
248,-0.0005122516975018565,0.011500754683105094,-0.012525258078108807
249,-0.00023899536680348658,0.011154540082467603,-0.011632530816074578
250,-0.00035805680002947847,0.011038236590420943,-0.011754350190479901
251,-8.807152187272058e-05,0.011414547531052793,-0.011590690574798234
252,0.00031907969101776715,0.01180680563101751,-0.011168646248981975
253,-0.00015403902143939382,0.011314494662098981,-0.011622572704977768
254,0.00013977421131531438,0.011723374325356114,-0.011443825902725484
255,-0.00047415419797555724,0.010709515476129935,-0.01165782387208105
256,-0.00019933630740689566,0.011045211406682508,-0.011443884021496301
257,9.044469079022059e-05,0.011273981708229977,-0.011093092326649536
258,-9.130106764952914e-05,0.011360621754072061,-0.011543223889371118
259,-0.0008514052478622137,0.010081151098636656,-0.011783961594361082
260,8.995684286137784e-05,0.011509698937760347,-0.01132978525203759
261,-9.187497473569496e-05,0.011082380015375317,-0.011266129964846707
262,-0.00013162073456250513,0.011305549919075892,-0.011568791388200902
263,0.00010779444380596319,0.011793209715434705,-0.011577620827822778
264,-6.683344629425152e-05,0.011203090079979302,-0.011336756972567806
265,0.00013084003399699943,0.010905145299007943,-0.010643465231013944
266,-0.0005534933953075514,0.010832127817471891,-0.011939114608086993
267,0.0001716360630210057,0.011926777880006498,-0.011583505753964485
268,0.0002624401150285912,0.011916326014634729,-0.011391445784577545
269,0.000361157542434266,0.011390007609643593,-0.01066769252477506
270,0.0005183766091214339,0.011933218961374337,-0.010896465743131467
271,-6.0476926793982963e-05,0.011650376419209935,-0.011771330272797899
272,-0.0004360490668757851,0.010729280520771581,-0.011601378654523152
273,-0.0005257187839196399,0.010545925365301141,-0.011597362933140423
274,4.687360604797689e-05,0.011102689953673223,-0.011008942741577269
275,0.0001786424568132493,0.01127290810901248,-0.01091562319538598
276,-0.00047121900487046773,0.011234566937217687,-0.01217700494695862
277,-0.0007335050094191606,0.010656830260602303,-0.012123840279440624
278,-0.0004506281710226418,0.01077413361180762,-0.011675389953852904
279,0.00010825471310080196,0.011202488804196133,-0.010985979377994528
280,-0.0006381069818093268,0.010479243665632944,-0.0117554576292516
281,-3.8312810385370945e-05,0.011379146187214874,-0.011455771807985614
282,0.00020035699724397517,0.011680637352705475,-0.011279923358217524
283,-0.00023982558567542552,0.011478823211822921,-0.011958474383173772
284,-0.000766634472416838,0.010465182193162842,-0.011998451137996519
285,-0.00017830314002593092,0.010742062176281642,-0.011098668456333505
286,-6.1004633870112256e-05,0.011441906281610473,-0.011563915549350698
287,0.0001772665195214218,0.011732934665667626,-0.011378401626624783
288,8.103555340500749e-05,0.011693730057328383,-0.011531658950518367
289,0.0006746061282146395,0.012318502234015238,-0.010969289977585958
290,-7.191068610979457e-05,0.011634478415362573,-0.011778299787582163
291,-0.0005278542828235597,0.011179789454800174,-0.012235498020447292
292,0.0005380218900462715,0.01236148750750443,-0.011285443727411889
293,-8.66867696645034e-06,0.010751138103103705,-0.010768475457036604
294,4.230650139435692e-05,0.010941189938381526,-0.010856576935592811
295,-0.0002315181153120673,0.011662848622577961,-0.012125884853202096
296,-0.00028437157232937693,0.010989172846705161,-0.011557915991363915
297,-0.00039037402793789925,0.010849938383701786,-0.011630686439577584
298,-0.00011177532654835386,0.011509247321134917,-0.011732797974231626
299,-0.0001576181363670946,0.010515958163194467,-0.010831194435928657
300,0.00029057422905915856,0.011947689829976342,-0.011366541371858024
301,2.5561452927381698e-05,0.011304716236952157,-0.011253593331097394
302,0.00018906735546267894,0.011318022040355688,-0.010939887329430329
303,-0.0005832223371210833,0.010559651660516277,-0.011726096334758445
304,-7.635041179378279e-05,0.010691092564143627,-0.010843793387731192
305,-0.0002521961728440791,0.011124862196904629,-0.011629254542592787
306,0.00042235561744749425,0.011639252242893406,-0.01079454100799842
307,8.331975844395912e-05,0.010973138037869038,-0.01080649852098112
308,-0.00025969500591489417,0.01154307329434764,-0.012062463306177428
309,-0.0002104298610780214,0.01107222456367933,-0.011493084285835372
310,0.00042939327082655007,0.011686667928100518,-0.010827881386447417
311,0.0004190004574866045,0.012079505781513527,-0.011241504866540316
312,0.0003527314547203644,0.011735690750596689,-0.011030227841155961
313,7.144410050017582e-05,0.0111206018634256,-0.010977713662425247
314,-0.0005509857498512875,0.010489650864332421,-0.011591622364034996
315,0.0006773498568134642,0.012367934200381852,-0.011013234486754923
316,-0.00048328980246949594,0.011150770860286277,-0.01211735046522527
317,-0.00029965815390174975,0.010988692899162354,-0.011588009206965854
318,-0.00027499819907474235,0.010905951167254404,-0.01145594756540389
319,-0.00025193890204527837,0.010874469876548741,-0.011378347680639299
320,-2.670307545738946e-05,0.01114374985841292,-0.0111971560093277
321,8.414876121484305e-05,0.011877643566203999,-0.011709346043774311
322,-1.6068173539876093e-05,0.011061583391031263,-0.011093719738111015
323,-0.000222398689860767,0.01089201750115289,-0.011336814880874423
324,0.00019596604101402673,0.011814495683887346,-0.011422563601859293
325,-3.5883475737311004e-05,0.010971827788988971,-0.011043594740463594
326,-0.0002811053146469817,0.01139540021063852,-0.011957610839932485
327,-0.0006613113160865126,0.01016996602479317,-0.011492588656966195
328,0.00014033101403216087,0.011040129605506457,-0.010759467577442134
329,-0.0003940058686243165,0.011316909242253785,-0.012104920979502417
330,0.0002568747320400895,0.011855006979747755,-0.011341257515667577
331,-0.00037002994024212154,0.010886592907639185,-0.011626652788123427
332,-0.0004869394148267511,0.01116259927439537,-0.012136478104048873
333,-0.0003715538784273043,0.011299575508295745,-0.012042683265150355
334,-0.0004721393735532592,0.010640715602860581,-0.0115849943499671
335,-0.00016460106457983468,0.011239489110650185,-0.011568691239809855
336,0.00020108430077565574,0.011794899313135649,-0.011392730711584339
337,-0.0004989627539981616,0.010623658111094584,-0.011621583619090907
338,-0.0006855764332992624,0.010719778204797288,-0.012090931071395814
339,-0.0009375502772296976,0.01023259280403773,-0.012107693358497125
340,-0.0010618959862693995,0.010646127739626558,-0.012769919712165357
341,-9.863339897763629e-05,0.01100503276751415,-0.011202299565469424
342,1.3384137957600965e-05,0.010756199491141556,-0.010729431215226355
343,0.00020941315403135086,0.011235046819707483,-0.010816220511644782
344,-0.0006321530600135709,0.010883368534957296,-0.012147674654984437
345,0.0005048326289176031,0.0119498012128808,-0.010940135955045591
346,-0.00037376873057662645,0.011176610722742706,-0.01192414818389596
347,-0.00015595084071095002,0.010910936838473361,-0.011222838519895263
348,0.0005025940234080979,0.0114987910401,-0.010493602993283802
349,-0.00028126465198531804,0.011370962822437458,-0.011933492126408094
350,-0.00010446096141567408,0.011149495801086198,-0.011358417723917545
351,0.00041992737705442344,0.011376722679501718,-0.010536867925392872
352,4.094770524709532e-05,0.011137296997911853,-0.011055401587417664
353,0.00012254247145866866,0.011012259659420006,-0.010767174716502669
354,-0.00045104606357532716,0.010583386653530875,-0.01148547878068153
355,7.721707533372357e-05,0.010968073382562303,-0.010813639231894857
356,-0.0004764926933372825,0.010865190475670364,-0.011818175862344928
357,-0.0005650218654793465,0.010618760476746012,-0.011748804207704706
358,0.0006693136173959456,0.011605399782687053,-0.01026677254789516
359,-0.00038624938253635776,0.01122533970630769,-0.011997838471380407
360,-0.00030073607775683647,0.010631733769330798,-0.011233205924844471
361,-0.00025792579606299227,0.011078184369238657,-0.011594035961364641
362,0.0002714092091333915,0.012087320474828476,-0.011544502056561693
363,-3.762655371887789e-05,0.011040323720046413,-0.01111557682748417
364,0.0001234150667745736,0.01128486668076751,-0.011038036547218362
365,3.2418659418951864e-05,0.011340184506941145,-0.011275347188103243
366,-0.00018539560292338375,0.011112669533359217,-0.011483460739205986
367,-0.00017321336896169713,0.010995764402584346,-0.011342191140507739
368,0.0001637536036817944,0.011662970535494236,-0.011335463328130646
369,0.00014094004314963107,0.011262495679741451,-0.01098061559344219
370,-0.0006026763879328688,0.010647251850156372,-0.011852604626022108
371,-0.0005240089174832844,0.01097695280475484,-0.01202497063972141
372,-0.00028697742130820214,0.01098464385784715,-0.011558598700463555
373,-0.0006505965092083999,0.010443828230579506,-0.011745021248996304
374,-7.908851487847238e-05,0.010532730433636658,-0.010690907463393604
375,7.225642923406072e-05,0.011603722434482648,-0.011459209576014526
376,8.829674436956343e-05,0.011444682792827541,-0.011268089304088413
377,-0.00085070512895701,0.010332139251401666,-0.012033549509315686
378,-0.0004337775887274341,0.010580896458216325,-0.011448451635671195
379,-0.0008425890435503393,0.010078468022357847,-0.011763646109458526
380,-7.219845233096937e-05,0.01131472494899348,-0.011459121853655416
381,-0.00015287363701757103,0.01084453034799756,-0.0111502776220327
382,9.352286530250756e-05,0.011023622425268276,-0.010836576694663261
383,0.00032626903152026975,0.011682155429013824,-0.011029617365973285
384,-0.00022069976691285495,0.011219875358169701,-0.011661274891995413
385,-9.07718802214693e-05,0.011327288826884703,-0.01150883258732764
386,0.0006564930696404908,0.011944732357841976,-0.010631746218560995
387,0.0002770983378704964,0.01152110158208829,-0.010966904906347295
388,-0.0003889552312621095,0.011000484818443195,-0.011778395280967415
389,-0.0010392849433281256,0.009927093227122315,-0.012005663113778566
390,-0.00019699954785134722,0.011048090160921498,-0.011442089256624193
391,-0.00027875268867103725,0.011306308163153858,-0.011863813540495932
392,-0.0010629904348088699,0.010573967416537483,-0.012699948286155222
393,-0.0002365097421877679,0.011022769901794929,-0.011495789386170463
394,-0.000295980075551426,0.01152539882289413,-0.012117358973996982
395,0.0002809476280396394,0.01137310216097313,-0.010811206904893851
396,0.0001482665315792108,0.011121108375495216,-0.010824575312336795
397,0.00024164047408667635,0.011663970941911706,-0.011180689993738354
398,-0.0006642800373181142,0.010291170264180867,-0.011619730338817094
399,0.0005143998974134809,0.011496276382054145,-0.010467476587227183
400,-0.0003712485765569428,0.010868679526654955,-0.01161117667976884
401,0.0006955271792553488,0.011886277187032234,-0.010495222828521538
402,-0.00016720280766381227,0.01133848434105865,-0.011672889956386275
403,-0.00012177586030564124,0.010959981131491235,-0.01120353285210252
404,0.0004998382596689638,0.011609113682245537,-0.010609437162907609
405,-0.00021771842503954899,0.011068162880193558,-0.011503599730272656
406,-0.0005961779602548012,0.010439553829440226,-0.011631909749949827
407,-0.00049714273236482,0.010805688329301942,-0.011799973794031584
408,0.00012672461709152278,0.011327510689534068,-0.011074061455351024
409,0.0005467903235264406,0.011805443605496941,-0.010711862958444061
410,-0.00016238655058262204,0.011121475748960214,-0.011446248850125457
411,0.0003397553173676204,0.011715451885976615,-0.011035941251241374
412,0.00044724838199561165,0.011703882710543793,-0.01080938594655257
413,-0.0012702192722546775,0.009598941097945256,-0.012139379642454613
414,0.000436879858440908,0.011483375362352827,-0.010609615645471011
415,0.0004935795861483296,0.011639071358066792,-0.010651912185770131
416,-0.0001860975422791423,0.011313753258737519,-0.011685948343295805
417,-0.0002677553015553395,0.010915169369771908,-0.011450679972882587
418,0.0003926275214009895,0.011997410557996165,-0.011212155515194186
419,-8.72113943720471e-05,0.011173467552256717,-0.011347890341000812
420,-0.0004263943484732567,0.010606312907842794,-0.011459101604789308
421,9.221293298642205e-05,0.010862572771427017,-0.010678146905454173
422,0.00019345834902803204,0.011426659148258226,-0.01103974245020216
423,-0.0005329862669742201,0.010107335182666353,-0.011173307716614792
424,-0.0003467701105496217,0.010708172675600373,-0.011401712896699615
425,0.0004054909638046778,0.011359447778936126,-0.01054846585132677
426,-0.00012385365354537927,0.01060471277988068,-0.010852420086971439
427,-0.0002637020767870237,0.01063033590505158,-0.011157740058625628
428,-0.00038960791555271235,0.010790486785518326,-0.01156970261662375
429,0.00010571913513524851,0.011411998094672415,-0.011200559824401917
430,-0.00032100813622524963,0.01050754005656878,-0.011149556329019279
431,-0.0002902839019760231,0.011027761680017385,-0.011608329483969433
432,-0.000541718216923282,0.010305274477547989,-0.011388710911394552
433,1.8204025965458912e-06,0.011062846765291475,-0.011059205960098384
434,-0.0005837666489565445,0.01083064473843219,-0.01199817803634528
435,-7.095529278935818e-05,0.0112234251236033,-0.011365335709182016
436,0.000359253031031098,0.011168494930682137,-0.01044998886861994
437,-0.0004339362800333538,0.010834233091634365,-0.011702105651701072
438,-0.00016851531540513332,0.0111207638438382,-0.011457794474648467
439,-0.0003064727930438338,0.011001033202659586,-0.011613978788747254
440,-0.0007749814910393446,0.010234848060122238,-0.011784811042200926
441,-0.0006559138118324651,0.010274213801401753,-0.011586041425066683
442,-0.00035060956995103,0.010977209366846685,-0.011678428506748747
443,-0.00020527473024017562,0.011203064121213979,-0.01161361358169433
444,-9.009279550945473e-05,0.011029072875968528,-0.011209258466987438
445,0.0003805099571614014,0.011591871431553899,-0.010830851517231095
446,-0.00016483007246878253,0.010619966018037563,-0.010949626162975127
447,1.156994665893913e-05,0.011333283375122674,-0.011310143481804794
448,-5.696035308654077e-05,0.010996068464645518,-0.0111099891708186
449,0.00012634377606219905,0.01130421749382637,-0.01105152994170197
450,-0.0002709728592060929,0.01110692492922257,-0.011648870647634755
451,-0.00019222575030934547,0.011583446741594656,-0.011967898242213346
452,0.0005840538677103186,0.01166655730736979,-0.010498449571949155
453,-0.00010023524956444384,0.011371985444243041,-0.01157245594337193
454,-0.00013762019328143583,0.01086333018909778,-0.011138570575660652
455,-0.0007791482497680343,0.010463454473667387,-0.012021750973203457
456,-8.091721777886009e-05,0.011307550405353866,-0.011469384840911588
457,-5.927088008105968e-05,0.01093705307042267,-0.01105559483058479
458,-0.0004059406288917129,0.011199909157146054,-0.012011790414929481
459,-0.00035236459729816403,0.010948599961768151,-0.011653329156364477
460,-0.000506851710364584,0.010756571995590452,-0.01177027541631962
461,-6.496782422405584e-05,0.01091038182611269,-0.011040317474560803
462,0.00010468447643733176,0.01157704262168899,-0.011367673668814327
463,-9.390890375790558e-06,0.011246422872997213,-0.011265204653748794
464,-0.00010365481062210115,0.011407182838359755,-0.011614492459603956
465,-0.00026141680611335916,0.010610936899052454,-0.011133770511279171
466,-0.00011518305715420971,0.010785511087990156,-0.011015877202298576
467,-0.0005103278151411709,0.010565383404787987,-0.01158603903507033
468,1.8021025999086702e-05,0.011339038917804915,-0.011302996865806741
469,-6.590082851363491e-05,0.010868373984751238,-0.011000175641778508
470,0.00012718101487639596,0.011375598568343423,-0.011121236538590632
471,-0.00011064429329054958,0.011176510153364199,-0.011397798739945298
472,0.0003160080399273618,0.01163879488315695,-0.011006778803302227
473,0.00012885696499938387,0.011344696160373527,-0.011086982230374758
474,0.00026564873017814316,0.011032440699858075,-0.010501143239501787
475,0.0005506217804382229,0.011426432762225304,-0.01032518920134886
476,0.00043384365935447775,0.011965350951948634,-0.01109766363323968
477,-0.0003589321603543805,0.010882168835921137,-0.011600033156629897
478,-0.0004554936457608539,0.010680154622324979,-0.011591141913846687
479,3.696684449901968e-05,0.011173004507707054,-0.011099070818709013
480,-0.00022665856316292796,0.010839064972006453,-0.011292382098332308
481,0.00011501277436421869,0.011321460934019995,-0.01109143538529156
482,-0.00045013367206143674,0.010925573982126603,-0.011825841326249475
483,-0.0001573129993515971,0.010819938016367004,-0.0111345640150702
484,0.00038809073507051174,0.011816927243770948,-0.011040745773629923
485,-0.00017739184840809106,0.010861975389314977,-0.01121675908613116
486,8.892950259041326e-05,0.01162713451982284,-0.011449275514642013
487,0.0003033272486643841,0.011907138268146322,-0.011300483770817556
488,0.00010856939930495965,0.011011090746178658,-0.010793951947568738
489,3.76200315299621e-05,0.011340730631902508,-0.011265490568842585
490,4.6282982341159475e-05,0.01114647986560883,-0.01105391390092651
491,-8.322001806527597e-05,0.011137219359040081,-0.011303659395170631
492,-0.0010039153678192848,0.009781551836562695,-0.011789382572201265
493,5.695029019251149e-05,0.011061096112761726,-0.010947195532376705
494,-0.0002755823156598318,0.010486150271824179,-0.011037314903143842
495,-0.0007540294708416605,0.010078163035336613,-0.011586221977019934
496,-0.0002640232925440226,0.010479892188202795,-0.01100793877329084
497,-0.000414450491535294,0.01062888124663917,-0.011457782229709758
498,-2.9680813802823558e-05,0.011023418055760287,-0.011082779683365936
499,0.00019096885990633827,0.010908797049527868,-0.01052685932971519
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864
500,-9.760551797721446e-05,0.011162658703460436,-0.011357869739414864


==> fig/data/pacf/acf_gibbs_3_2.csv <==
x,y,upper,lower
1,-0.000721872522700802,0.010721845115702643,-0.012165590161104245
2,6.015090219378879e-05,0.012365689095577684,-0.012245387291190107
3,-0.00013592934241173435,0.011437381686813596,-0.011709240371637064
4,-0.0002754039123466017,0.011363146113738551,-0.011913953938431754
5,0.00018757288591359105,0.011706884352340245,-0.011331738580513062
6,-0.00038240619271060064,0.011026869686272324,-0.011791682071693526
7,0.00010112893010410964,0.012017924357135442,-0.011815666496927224
8,-0.0003700682970290523,0.011341483073988256,-0.01208161966804636
9,-0.00017176802149665508,0.010979145120253206,-0.011322681163246515
10,-0.00045912968723020944,0.01109179389862641,-0.012010053273086829
11,-6.5404391563905e-05,0.011578196228091215,-0.011709005011219024
12,-0.0003540947469711664,0.011481106313328287,-0.01218929580727062
13,-0.000626561960998319,0.010890136551348639,-0.012143260473345276
14,-0.00037263240098832004,0.011379085763477202,-0.012124350565453842
15,-0.0004390675043778978,0.011390002770064694,-0.012268137778820491
16,-5.263988259079418e-05,0.01133264003767242,-0.011437919802854008
17,0.000100001774456895,0.011699833758436936,-0.011499830209523146
18,5.537570565051658e-05,0.01163125721758117,-0.011520505806280137
19,-0.00030587694158389544,0.011229885683751268,-0.01184163956691906
20,2.1350281043039654e-05,0.011419565262926222,-0.011376864700840143
21,-0.0007174369724290005,0.011275632087906396,-0.012710506032764397
22,0.000582885203483061,0.01199628059265444,-0.010830510185688319
23,4.22065067901893e-06,0.011408166515857767,-0.01139972521449973
24,-0.0003102088822013458,0.011299765337871177,-0.011920183102273869
25,-5.9546738369740325e-05,0.010727968054089375,-0.010847061530828856
26,0.00041077839578632677,0.012332435307750404,-0.011510878516177752
27,-2.5848510003907196e-05,0.011567432761380624,-0.011619129781388439
28,-0.0004635775848561283,0.010699299433944978,-0.011626454603657235
29,-0.000766340809331845,0.010698789732113382,-0.012231471350777073
30,-0.0009960945427848764,0.010573232304415536,-0.01256542138998529
31,-0.00019921340229755037,0.011251273517032803,-0.011649700321627902
32,0.00038998987532612336,0.011754616441555048,-0.010974636690902803
33,0.000283881524620797,0.011536599860465619,-0.010968836811224026
34,-3.448889025608795e-05,0.01147580931825215,-0.011544787098764327
35,-4.626428500113929e-05,0.011401156961163861,-0.01149368553116614
36,-1.062005711604897e-05,0.011339714342421633,-0.011360954456653732
37,-0.0003870934624255454,0.01136080697363624,-0.012134993898487332
38,1.7250224813775542e-05,0.01166993556963785,-0.0116354351200103
39,0.0006632914539938735,0.012138825999608202,-0.010812243091620455
40,0.0002955317146826256,0.011943586753359034,-0.011352523323993783
41,0.00016929831391733333,0.012125732735968281,-0.011787136108133615
42,0.0008367943560425306,0.012219068166432749,-0.010545479454347688
43,0.0002883489944628277,0.011899595182421755,-0.011322897193496101
44,-0.0003629146389319108,0.011129217726418414,-0.011855047004282237
45,-0.0004864226370384941,0.010687275428719594,-0.01166012070279658
46,-4.222320700791036e-06,0.011222969210311046,-0.011231413851712627
47,0.00010603631166462705,0.011879059071981219,-0.011666986448651965
48,-0.00021957605458519273,0.010653598160378445,-0.011092750269548831
49,-0.00019375209168359935,0.010990431387980894,-0.011377935571348094
50,-0.0006813637779366693,0.010301725954773919,-0.011664453510647257
51,-0.00025792398684225187,0.010507058598968234,-0.011022906572652738
52,-1.8219953002306e-05,0.010754769317238516,-0.010791209223243127
53,-0.0004582569274270741,0.01087468444286065,-0.011791198297714797
54,-0.00032706245118566574,0.010954502884411325,-0.011608627786782658
55,0.0003327966556290779,0.012152711779350367,-0.01148711846809221
56,-5.539694133531174e-06,0.011663160471687334,-0.011674239859954395
57,-0.00035488721888353285,0.010787326161548814,-0.01149710059931588
58,0.0002634566022374182,0.011775189041401775,-0.011248275836926938
59,-0.0004381546174146219,0.011039603576751197,-0.011915912811580442
60,-0.00052116215845311,0.01109682620857894,-0.01213915052548516
61,-0.00035542718765913526,0.011389582985839537,-0.012100437361157807
62,-0.00022504345727069396,0.011004935984843743,-0.011455022899385133
63,0.0006395762550382961,0.012053340940690913,-0.010774188430614322
64,-0.0009069496381510423,0.01065253637944309,-0.012466435655745177
65,-0.0005851470017581414,0.010725183682540931,-0.011895477686057214
66,8.103286988630241e-05,0.011555746637278564,-0.01139368089750596
67,8.183596876366849e-05,0.011648713926014503,-0.011485041988487165
68,-0.00039955684241581557,0.011420619718205632,-0.012219733403037262
69,-5.503661620417273e-05,0.011488045431560808,-0.011598118663969153
70,-0.0003857941671569089,0.011153229861599957,-0.011924818195913773
71,0.0001392922846211243,0.011483916103736926,-0.011205331534494677
72,-0.0006210826681970418,0.01098981672505365,-0.012231982061447733
73,-0.0005280741294365388,0.010694471662961261,-0.01175061992183434
74,-0.00019437644680038836,0.010945489943070699,-0.011334242836671475
75,-0.000461182719165823,0.010748734461019628,-0.011671099899351275
76,-4.8399607481233565e-05,0.011890404543484192,-0.011987203758446658
77,0.0004900706635340202,0.012080088838316589,-0.01109994751124855
78,0.00024739295918223416,0.011702466779819605,-0.011207680861455136
79,-0.00046061271445930346,0.011108704094714624,-0.01202992952363323
80,-0.00015430692482938505,0.011413496183460579,-0.011722110033119348
81,-0.00030952354347484626,0.010926786472313774,-0.011545833559263466
82,-0.0002106644682151884,0.011316035306822046,-0.011737364243252422
83,-0.00039056776377275314,0.010922129944342385,-0.01170326547188789
84,5.975896636962327e-05,0.011858267530849514,-0.011738749598110268
85,0.00020539314231280526,0.011758673848654394,-0.011347887564028783
86,0.0001391962230056057,0.011623417104469307,-0.011345024658458094
87,-0.0004607620847007546,0.010852545370156725,-0.011774069539558235
88,2.3950738533262933e-05,0.011352918461230084,-0.011305016984163559
89,-0.00011775968698621613,0.011463736772685919,-0.011699256146658352
90,0.0005804287149862139,0.012141381320047854,-0.010980523890075427
91,-0.0003267374272005307,0.010969611036675939,-0.011623085891077
92,-0.0003699032697276776,0.011012321107528394,-0.011752127646983749
93,0.0003852452384488659,0.011628746483725295,-0.010858256006827563
94,-0.00030372673129309876,0.011190446234789186,-0.011797899697375382
95,-0.0006984036116232234,0.010512768595243607,-0.011909575818490052
96,-0.0002895618576187705,0.011139430796477221,-0.011718554511714762
97,0.00041802196742129257,0.012161472339605215,-0.011325428404762628
98,-0.00030144052884657454,0.010950864160218688,-0.011553745217911837
99,7.394625384818236e-05,0.011283022431519452,-0.011135129923823088
100,4.445046341878482e-05,0.011597056433318778,-0.011508155506481207
101,0.00023386805471821873,0.011702934968373008,-0.01123519885893657
102,-8.087661567191779e-05,0.011398637990601253,-0.01156039122194509
103,3.7355776490217404e-05,0.011490860937458412,-0.011416149384477978
104,-0.00032181277597845894,0.010965499259652125,-0.011609124811609044
105,-0.00032503894391850617,0.011277537669237394,-0.011927615557074405
106,0.00012121221458983678,0.011702150886701877,-0.011459726457522204
107,0.000634917444395048,0.011753972309975472,-0.010484137421185378
108,-0.0005000766967781658,0.010769264273920644,-0.011769417667476974
109,-0.0002242635169403041,0.011407259512237667,-0.011855786546118274
110,-0.00022505674107201927,0.010972459232512282,-0.01142257271465632
111,0.0005116788564644084,0.01210865232706509,-0.011085294614136274
112,0.00024367206581191381,0.011395687459602675,-0.010908343327978848
113,-0.00032114684737852604,0.011466826660442683,-0.012109120355199735
114,0.00037656900782113663,0.011880411830314101,-0.011127273814671828
115,-0.00011564650336208065,0.01147478539337643,-0.01170607840010059
116,-0.00019746604410668086,0.010935022020909159,-0.01132995410912252
117,-0.0008512680493540604,0.010417954560620519,-0.012120490659328641
118,-0.000219518170455507,0.011111484803546515,-0.01155052114445753
119,-0.00014985750138384152,0.011871204310555394,-0.012170919313323078
120,-0.0008226831353039169,0.010132684705527301,-0.011778050976135135
121,-5.792923599166781e-06,0.011611898079262946,-0.01162348392646128
122,-0.0006768145032497554,0.010646840748733588,-0.0120004697552331
123,0.00041696367241051476,0.012045239056287106,-0.011211311711466075
124,-0.0003231278956336264,0.010836953819445204,-0.011483209610712456
125,0.0001224762933580308,0.011542101125490603,-0.011297148538774542
126,-0.0003685999140314303,0.011269969695087922,-0.012007169523150785
127,0.0007044842110437643,0.011987704120817087,-0.01057873569872956
128,-0.00044866692945778213,0.011214984066953971,-0.012112317925869535
129,-7.110783353958514e-05,0.011520811066352412,-0.011663026733431583
130,-0.00031684126661550913,0.011184055788556097,-0.011817738321787116
131,-0.00015718482007325552,0.011077581805554295,-0.011391951445700805
132,-0.00015821185074976098,0.011475696149337886,-0.011792119850837408
133,0.00012434953252683166,0.011482200027140321,-0.011233500962086659
134,-0.00043923686275571634,0.010945898603262038,-0.011824372328773472
135,1.9738483958534716e-06,0.011135650996599277,-0.011131703299807569
136,-6.7452368065343864e-06,0.011193342112290007,-0.011206832585903078
137,-0.0007387111942257934,0.01077330671735757,-0.012250729105809157
138,0.00025505922948405033,0.011908973693883324,-0.011398855234915224
139,0.0002269212701914799,0.011791236488396584,-0.011337393948013624
140,-0.0003336321815117965,0.011164924661146035,-0.01183218902416963
141,-0.0006652274557014639,0.010869155353128759,-0.012199610264531686
142,0.00015922456976615488,0.011649797726287695,-0.011331348586755384
143,-0.0006121208060894934,0.010885788274698526,-0.012110029886877512
144,0.0003228021496066552,0.011664538134111632,-0.01101893383489832
145,3.7810057960178986e-05,0.0119375956060561,-0.011861975490135741
146,-0.0002892898016869409,0.01108382161285436,-0.011662401216228241
147,-3.2371019235801454e-05,0.01144568483437037,-0.011510426872841975
148,-0.0006369852874879841,0.010956140455402124,-0.012230111030378093
149,-0.0002652490023757146,0.011379625547793419,-0.011910123552544848
150,-0.0004552083217739405,0.011112409191448342,-0.012022825834996224
151,0.00032476807589207075,0.012019329528538713,-0.011369793376754573
152,0.00026778086400619115,0.011541152331270907,-0.011005590603258524
153,-0.0002537828553319565,0.01101883304449714,-0.011526398755161055
154,-5.678410607492622e-05,0.011517968540475725,-0.011631536752625576
155,-0.00030600384293944156,0.010997086676670332,-0.011609094362549215
156,-0.0007386631763625303,0.010966259436928272,-0.012443585789653334
157,0.0001848560480002937,0.011896970884499418,-0.01152725878849883
158,0.00021720535182142688,0.01195061819432271,-0.011516207490679855
159,-0.00029530843897834574,0.010868159721420217,-0.01145877659937691
160,-9.778277420625148e-05,0.011286469878872513,-0.011482035427285018
161,5.0285859897173456e-05,0.012106384652199698,-0.012005812932405352
162,5.258773781131079e-05,0.011470872398083422,-0.011365696922460802
163,0.00019538820066871212,0.011546309231913944,-0.01115553283057652
164,-0.0002531592799447307,0.011412777624523912,-0.011919096184413372
165,-0.0005358136794003137,0.01130192201307108,-0.012373549371871706
166,9.508515289307814e-05,0.011289145532336427,-0.01109897522655027
167,-3.0430626056086904e-05,0.01135254358215734,-0.011413404834269513
168,-0.0006010293047931837,0.0107108972758981,-0.011912955885484466
169,7.690702817862675e-06,0.011320310480844373,-0.011304929075208648
170,-4.855459153573346e-05,0.011152298008476278,-0.011249407191547744
171,-0.0003277446276224664,0.01117303675331428,-0.011828526008559211
172,0.0004119568681271637,0.011827188804274653,-0.011003275068020325
173,-9.690961929315441e-05,0.010951633233984159,-0.011145452472570467
174,-9.580389330008876e-05,0.011405253514652578,-0.011596861301252755
175,-3.587534705123389e-05,0.011373435284365073,-0.011445185978467541
176,-0.0008806398617668343,0.010194313416838118,-0.011955593140371786
177,-0.0002901066326351417,0.010971666583522359,-0.011551879848792643
178,0.0002448790587196165,0.011443960225208882,-0.01095420210776965
179,-0.00016648478902946994,0.011494136455556489,-0.011827106033615429
180,-0.0003676176955921878,0.01122973102376271,-0.011964966414947088
181,0.0007648470907406813,0.012466178388550093,-0.01093648420706873
182,-0.0005457705811024869,0.011183064600863567,-0.01227460576306854
183,-0.00019871761655437692,0.011496070892691368,-0.01189350612580012
184,0.00013968290080467315,0.01167178348697299,-0.011392417685363644
185,0.000276420952052558,0.011075912997827612,-0.010523071093722497
186,-0.0003292275309832287,0.011037398254844804,-0.011695853316811262
187,-0.0008790084412692684,0.010004005343912282,-0.011762022226450819
188,1.2576290414474745e-05,0.011449150711970873,-0.011423998131141925
189,0.000593736679944671,0.011591098086628114,-0.010403624726738772
190,-0.0003885619864513195,0.010737051965812535,-0.011514175938715173
191,-0.0007302733458468245,0.010575657526366446,-0.012036204218060096
192,-0.0007971621750887383,0.010656546433943082,-0.01225087078412056
193,-0.0002479648770994316,0.01075182151067597,-0.011247751264874832
194,-0.00036592608795350443,0.011033481399853292,-0.011765333575760302
195,-0.0004067089069132231,0.010856454635208108,-0.011669872449034556
196,0.00029776371161687116,0.011940255853508105,-0.011344728430274363
197,8.239019326319617e-05,0.011632276610151064,-0.01146749622362467
198,-2.7066556605400908e-05,0.011083679595818227,-0.01113781270902903
199,0.00023062836133814276,0.011492660513945558,-0.011031403791269271
200,-0.0009150651617581577,0.01074706586305186,-0.012577196186568176
201,-0.00033456643371791896,0.010995614708645985,-0.011664747576081822
202,-0.0006166031869713434,0.010550190772225186,-0.011783397146167872
203,-0.000610443655947993,0.011141375709608397,-0.012362263021504382
204,0.00025646952344058976,0.011343203891492676,-0.010830264844611496
205,0.0001261363091137437,0.01109019305204064,-0.010837920433813153
206,-0.0011146831976170735,0.010324699636569472,-0.01255406603180362
207,-0.00020550597936939743,0.01066640811674297,-0.011077420075481766
208,-0.00012162819863123514,0.01121209139142819,-0.01145534778869066
209,-0.00042600919544309593,0.010905247007132034,-0.011757265398018225
210,-0.00023830380864950617,0.010652992007854665,-0.011129599625153676
211,-0.0005294858649842798,0.01038992196616025,-0.01144889369612881
212,0.00023128144341309643,0.011573349412817019,-0.011110786525990827
213,-0.00035803974733314474,0.010661592202689273,-0.011377671697355561
214,-0.0006150871972628192,0.01081945777807052,-0.012049632172596159
215,8.237233906297404e-05,0.01149793038126714,-0.01133318570314119
216,-0.0004156516986487217,0.010447429968095237,-0.01127873336539268
217,-0.0006667188030005768,0.010810295786862278,-0.012143733392863433
218,-0.0005763945375330525,0.010956073776886174,-0.012108862851952278
219,-0.0002936257173639316,0.011111846290470594,-0.011699097725198455
220,0.00024611873923556147,0.011633425094177747,-0.011141187615706623
221,2.153926122636974e-05,0.011321379535453027,-0.011278301013000288
222,0.0003653062778342859,0.01148618800382786,-0.010755575448159287
223,-0.00014647469162692571,0.011167551002638254,-0.011460500385892107
224,-3.9052330705658335e-06,0.011494183215342747,-0.01150199368148388
225,0.00019103840291913098,0.011261953041990118,-0.010879876236151855
226,0.00016088416771864564,0.011646112351011,-0.011324344015573707
227,-0.00037550088207847436,0.010957208233801126,-0.011708209997958073
228,-0.0003201674807854363,0.011165816291182958,-0.011806151252753833
229,-0.0003408760924684909,0.010780010228017403,-0.011461762412954386
230,0.00018592637828869854,0.011028973312608846,-0.01065712055603145
231,0.0001832841675575589,0.011375729083833941,-0.011009160748718824
232,-2.363715605051685e-05,0.010888994716675777,-0.01093626902877681
233,0.0002810428332136083,0.011826881043099638,-0.011264795376672422
234,-0.0004897816915401933,0.010742781523221398,-0.011722344906301784
235,-0.0007521319891162838,0.01060549361824653,-0.012109757596479096
236,-0.0004465989995394435,0.010804850092813525,-0.011698048091892413
237,0.00029925008426029306,0.011797472255571916,-0.011198972087051331
238,1.4764112080152618e-05,0.011400189090295764,-0.011370660866135458
239,-0.00048535441660218245,0.010773926359656266,-0.01174463519286063
240,7.3286214778018364e-06,0.011386599333247444,-0.01137194209029184
241,-0.00034550750583531834,0.010680848182587646,-0.011371863194258282
242,-0.0005157880557744956,0.011263468638902619,-0.01229504475045161
243,0.00012931943616610917,0.011308791802554018,-0.0110501529302218
244,-0.00028045743829456624,0.011405842853767709,-0.011966757730356842
245,-0.00015472127114846541,0.01117232208077446,-0.01148176462307139
246,8.506356508232526e-05,0.01125833699303194,-0.011088209862867291
247,0.00015902293913748822,0.01138482442433098,-0.011066778546056004
248,-0.0003203360954098597,0.011253078648175343,-0.011893750838995062
249,-0.0004505367888500033,0.010763296079219945,-0.011664369656919953
250,-0.00019747895876959774,0.010792902212534051,-0.011187860130073246
251,-0.0002459799641204886,0.01149357198180093,-0.011985531910041907
252,0.00042777586264785146,0.011812422976378963,-0.010956871251083262
253,-0.00030050811256976645,0.011111631118007335,-0.011712647343146866
254,-0.0001342264091933246,0.011390756942607426,-0.011659209760994075
255,9.837054593317171e-05,0.011483300694355958,-0.011286559602489614
256,-0.0005538426572653952,0.010874786385587809,-0.0119824717001186
257,0.00015540122064283018,0.011601010506464464,-0.011290208065178805
258,-0.0002858975953516794,0.010984992852245587,-0.011556788042948947
259,-0.0008070719126016506,0.010246422893097441,-0.011860566718300741
260,-7.248766864503134e-05,0.011179140888630264,-0.011324116225920326
261,-0.00015268188732484367,0.011715685078483352,-0.01202104885313304
262,-0.00011359159360657622,0.011271515150269853,-0.011498698337483007
263,-0.0004447478561381709,0.011274067685498943,-0.012163563397775285
264,-0.0001431175212999295,0.010997767059586043,-0.011284002102185903
265,0.00011547660922597759,0.01109371737622494,-0.010862764157772986
266,-0.0004947637397664833,0.011056039507071796,-0.012045566986604762
267,-0.0004794678936172642,0.010824724963000925,-0.011783660750235453
268,0.0002215034183747162,0.0118240123490458,-0.011381005512296366
269,0.0003144073713747842,0.011430810390988465,-0.010801995648238897
270,-0.0002059334267401805,0.01118963656338446,-0.01160150341686482
271,0.00032652950297961314,0.011819464344114896,-0.01116640533815567
272,-4.028680313208255e-05,0.011166850987415227,-0.011247424593679391
273,-0.0005536169549417298,0.011062047639037117,-0.012169281548920576
274,0.00012844101065894093,0.011700727616754296,-0.011443845595436415
275,0.00017704068557178863,0.011294851071666048,-0.010940769700522471
276,-0.0006741547549150172,0.010774710384344355,-0.01212301989417439
277,-0.0006924627626527745,0.010647298189799594,-0.012032223715105142
278,-0.00036747181828561474,0.010842110863444459,-0.011577054500015687
279,0.0001463723566530594,0.011401202519242181,-0.011108457805936061
280,-0.00023959639291532009,0.0107857609450492,-0.01126495373087984
281,-0.00012551337133082636,0.011378658378943878,-0.01162968512160553
282,7.444567459739399e-05,0.01139310315461095,-0.011244211805416161
283,6.500382617170944e-05,0.011859913145498889,-0.011729905493155468
284,-0.00017551002789980354,0.011290867067334339,-0.011641887123133948
285,-0.00013184847142192968,0.010895880261756903,-0.011159577204600762
286,-0.00012967293022020366,0.011476866727427449,-0.011736212587867856
287,0.0001978604106814564,0.011187977951826173,-0.01079225713046326
288,7.592862160754968e-05,0.01146558314435816,-0.011313725901143061
289,-1.2793727703865866e-05,0.011356022666657388,-0.01138161012206512
290,-6.340972264392184e-05,0.011544040237248879,-0.011670859682536724
291,-0.00037854995159246184,0.010830441292432826,-0.01158754119561775
292,0.00047867901945550706,0.0120974675974007,-0.011140109558489686
293,-6.916250281548012e-05,0.011033349682187879,-0.011171674687818838
294,-3.9082409666651706e-05,0.010960111490897996,-0.0110382763102313
295,-0.00037693856131799984,0.010874256139958178,-0.011628133262594176
296,-0.00025953293252758654,0.01111771204962544,-0.011636777914680612
297,-0.00044495089101669586,0.010939756458465616,-0.011829658240499008
298,-0.00025832109555391715,0.011151049498154167,-0.011667691689262003
299,-0.00022922680747007812,0.010465658638422744,-0.0109241122533629
300,0.00016464799713330713,0.011705149763219402,-0.011375853768952789
301,-0.0008348813909648474,0.010033453515763287,-0.011703216297692984
302,0.00017037695248233245,0.011522583470158446,-0.011181829565193781
303,-0.0005698146068284185,0.010979205263835529,-0.012118834477492367
304,-0.0003150856027873808,0.010939291305378657,-0.011569462510953418
305,-0.0003783906180379522,0.010759024008034575,-0.011515805244110479
306,2.5186521395977072e-05,0.011142734916352048,-0.011092361873560094
307,0.00023680721281410156,0.011716592215521529,-0.011242977789893326
308,-0.0003577029892930925,0.010832138767534312,-0.011547544746120499
309,-9.0564160240915e-05,0.01110125893020903,-0.011282387250690862
310,0.0006184007957538397,0.012189179149745356,-0.010952377558237678
311,0.00045808197403509135,0.012036707760388872,-0.01112054381231869
312,-0.0001677380521461239,0.01143433753345394,-0.011769813637746186
313,-0.00041217694205152093,0.01082488814758953,-0.011649242031692571
314,-0.00036255830677252743,0.010645032831703666,-0.011370149445248723
315,0.0010534063349072207,0.012627921851793417,-0.010521109181978974
316,-0.0006895638858713951,0.010706533490665679,-0.012085661262408471
317,-0.0003109302507195361,0.010928030010993177,-0.01154989051243225
318,-0.00033472891048298204,0.010477546911765162,-0.011147004732731126
319,-0.0003765590132289768,0.0108524938761189,-0.011605611902576854
320,-0.000321371068653523,0.010801809414025884,-0.01144455155133293
321,3.182276847204511e-06,0.011423444583401337,-0.01141708002970693
322,9.235799109983463e-05,0.010915980107688987,-0.010731264125489316
323,-0.00022125094621566733,0.011049409472530452,-0.011491911364961787
324,0.00020453930008287148,0.011322019464270616,-0.010912940864104872
325,-0.00011612004624237018,0.010710188403867945,-0.010942428496352685
326,-9.210607439613819e-05,0.011187998030805118,-0.011372210179597395
327,-0.0003302928361448194,0.01092265240028275,-0.011583238072572388
328,0.00032722209267347404,0.011467629024495173,-0.010813184839148227
329,-0.0003085051620487696,0.011093050012043233,-0.011710060336140771
330,-0.00012923780249325157,0.01130845056276343,-0.011566926167749934
331,-0.0003726539776807318,0.010953760335559271,-0.011699068290920735
332,-0.0002875738873684436,0.011027841851441227,-0.011602989626178114
333,-0.0006437307410962426,0.010895376201696642,-0.012182837683889126
334,-0.00021283585927547085,0.011197262923871035,-0.011622934642421978
335,-0.0003889289321078261,0.010863910498575893,-0.011641768362791547
336,0.00046174760158468456,0.011817783432971013,-0.010894288229801643
337,-0.0005389365555715852,0.01073576138901179,-0.01181363450015496
338,-0.0003722214802318207,0.011113116554065328,-0.011857559514528968
339,-0.0010745430715024653,0.00969094591521059,-0.01184003205821552
340,-0.0008995541790336822,0.01074335407890616,-0.012542462436973524
341,-0.0003612598496619317,0.010541323445408255,-0.01126384314473212
342,-0.0006189655337638332,0.0102808047607628,-0.011518735828290464
343,0.00016487865794441084,0.011234937760769947,-0.010905180444881125
344,-0.0004401266197982836,0.010934591428807008,-0.011814844668403574
345,0.00020729367702395276,0.011474909163772378,-0.011060321809724471
346,-0.0006615789940931245,0.010544576523488575,-0.011867734511674825
347,-0.0004640827233695709,0.010720847706122524,-0.011649013152861664
348,6.0860576436844875e-05,0.011517343591245168,-0.011395622438371477
349,-0.0004730509901520591,0.011372744865823979,-0.012318846846128096
350,4.208559186002211e-05,0.011362789055545554,-0.01127861787182551
351,0.00023783941115135894,0.011510075510134051,-0.011034396687831332
352,-0.00011494130297100719,0.010893649171410457,-0.011123531777352473
353,0.00015475635492667947,0.011294349148440063,-0.010984836438586705
354,4.09437531605974e-05,0.011698476786192217,-0.01161658927987102
355,0.0003976757793236768,0.011300892446183021,-0.010505540887535667
356,-0.00026348983121520127,0.010886888137331225,-0.011413867799761628
357,-0.0006686934829935871,0.010244514394153793,-0.011581901360140968
358,0.0006679230100030891,0.011427193658262549,-0.01009134763825637
359,-0.0006048503643182113,0.010836540164983782,-0.012046240893620205
360,2.4164417322896723e-05,0.010921495617012802,-0.010873166782367008
361,6.661980558762468e-05,0.011246646757821747,-0.011113407146646498
362,-0.00017344395657601646,0.011153841927820275,-0.011500729840972309
363,0.0005089834382048285,0.011611376096237545,-0.01059340921982789
364,0.0001894142073390507,0.011317216411716239,-0.010938387997038137
365,-0.00022681327903807517,0.011323481176515843,-0.011777107734591993
366,-0.00036077160920483373,0.01085531037641112,-0.011576853594820786
367,-1.3679280013655603e-05,0.01101067609731084,-0.011038034657338151
368,0.00012090781329631986,0.011595843558766495,-0.011354027932173856
369,0.0006097944684722958,0.011644447235441117,-0.010424858298496525
370,-0.0006264945599158016,0.01076368606944425,-0.012016675189275853
371,-0.000502550937379789,0.010629512460349851,-0.01163461433510943
372,9.598454625529205e-07,0.011386242171431336,-0.01138432248050623
373,-0.00033795855582058223,0.0108555800800117,-0.011531497191652864
374,8.010062905416567e-05,0.010914429341661798,-0.010754228083553466
375,-0.00020635820251489208,0.011144763201607434,-0.011557479606637219
376,5.6917697746684084e-05,0.01116362354832605,-0.011049788152832684
377,-0.0011030921706305604,0.009572505020180488,-0.011778689361441608
378,-0.0004084172897797301,0.01078000761957445,-0.011596842199133912
379,-0.0006621276081693183,0.010452279886553284,-0.011776535102891922
380,-3.495481883385615e-05,0.01165117373762217,-0.011721083375289884
381,-7.027031276061907e-05,0.011147330627225956,-0.011287871252747193
382,5.558663935497833e-05,0.01110182911051889,-0.010990655831808933
383,-0.00018847909764379327,0.011321801109523055,-0.01169875930481064
384,-0.00022643239373928948,0.011373290976786883,-0.011826155764265463
385,0.0003976409926772141,0.011539733395847648,-0.01074445141049322
386,0.0003685870279012744,0.011850664358493357,-0.011113490302690807
387,0.0005743990417356335,0.011945400883470481,-0.010796602799999213
388,0.00018230464928881693,0.011223038008904356,-0.010858428710326723
389,-0.0008286341975213466,0.010087500047093884,-0.011744768442136577
390,-0.0003527087281531481,0.010757472332337587,-0.011462889788643882
391,0.00010740427718373991,0.011447058123911998,-0.011232249569544519
392,-0.0010293514553253455,0.010592967385642787,-0.012651670296293476
393,-2.541026304095691e-05,0.01123374428371599,-0.011284564809797904
394,6.843493297256748e-05,0.01145631723024822,-0.011319447364303084
395,-1.03366813547751e-05,0.01103970206053425,-0.011060375423243798
396,-6.947789757240776e-05,0.010746903647994898,-0.010885859443139712
397,0.0003696829594113404,0.01170516939974597,-0.01096580348092329
398,-0.00045423007217239704,0.010464239639890948,-0.01137269978423574
399,0.0004735169406849223,0.011634081579006153,-0.010687047697636308
400,-0.00014076205082932583,0.011340526659114903,-0.011622050760773555
401,0.0006287805144531341,0.011770263619762491,-0.010512702590856224
402,-0.0001799745480343002,0.010964823126213464,-0.011324772222282063
403,-0.0006503925775512733,0.009871775735271685,-0.011172560890374232
404,0.0003676848003269419,0.01177665020729435,-0.011041280606640466
405,-0.0004759944366272568,0.0107950555771926,-0.011747044450447115
406,-0.00052614868414859,0.010355825585967138,-0.01140812295426432
407,-0.0006788637563482824,0.010706952067608773,-0.012064679580305339
408,0.00033188732639787005,0.01152801097492445,-0.01086423632212871
409,0.0002733959757993728,0.011735550938144127,-0.011188758986545382
410,-0.00022087329215162224,0.0112469960926676,-0.011688742676970844
411,0.00018744953881285925,0.011740649990464282,-0.011365750912838563
412,0.0004193584724219387,0.011291513690233878,-0.010452796745390002
413,-0.001021686779236592,0.009991000889311203,-0.012034374447784388
414,0.000498777857436582,0.011618023527331043,-0.010620467812457879
415,0.00019844087426386405,0.011933960508418006,-0.011537078759890278
416,-0.0004019441427274221,0.010982002927439373,-0.011785891212894216
417,-0.00016742324176029878,0.010805993653758138,-0.011140840137278736
418,8.615094945063283e-05,0.011084966189568717,-0.010912664290667451
419,-0.00019419518146220445,0.010868698275211143,-0.011257088638135552
420,-0.00012844320929613427,0.01084155879726562,-0.011098445215857889
421,-8.98704922285725e-05,0.011052600422446403,-0.011232341406903549
422,0.00020583568221469933,0.011436629722834466,-0.011024958358405067
423,0.00025761360447061247,0.011114221609452472,-0.010598994400511246
424,7.812963514930581e-05,0.011291523199130632,-0.01113526392883202
425,0.00036854316359171053,0.011543103373518066,-0.010806017046334646
426,-0.0003473183845238316,0.010694851236031528,-0.011389488005079192
427,-5.6533732146412435e-05,0.01099460623845898,-0.011107673702751805
428,-0.000784903653763869,0.010465309927834907,-0.012035117235362646
429,0.00025666608634669017,0.011708308994347591,-0.011194976821654212
430,-0.0007669852075689438,0.010495653082560527,-0.012029623497698415
431,-8.986889658021738e-05,0.010801868576416561,-0.010981606369576997
432,-0.0006297908396451908,0.010307304838302247,-0.011566886517592627
433,-0.00014906748547556173,0.011010195600175335,-0.011308330571126459
434,-0.00013257109686700473,0.011268018628013547,-0.011533160821747558
435,-0.00016156638803620522,0.011282217273906587,-0.011605350049978999
436,0.0001950802008580468,0.011142005082926152,-0.010751844681210057
437,-0.0003151466522440983,0.010750325631816368,-0.011380618936304564
438,-0.0005780383967552347,0.010600919442154876,-0.011756996235665344
439,-0.00013398520276271088,0.01129492266445185,-0.011562893069977272
440,-0.0005886962296968991,0.01069684227345002,-0.011874234732843816
441,-0.0005262909635776951,0.010352287198928415,-0.011404869126083806
442,-0.0002923780583341352,0.01058161402241192,-0.01116637013908019
443,0.00019391146523230928,0.01141398813959208,-0.011026165209127463
444,-0.0002632624790956501,0.010941222260715382,-0.011467747218906683
445,0.00019241482464506888,0.010879843388672704,-0.010495013739382565
446,-0.0002621633185644069,0.01085864949040745,-0.011382976127536264
447,-0.00019298894452466443,0.010913526802825065,-0.011299504691874395
448,0.0003006270275890174,0.010847969771552739,-0.010246715716374704
449,0.0002125785302004916,0.011083433076252962,-0.01065827601585198
450,-0.0003335503021628977,0.011092635311677321,-0.011759735916003116
451,-0.00027467907709034556,0.011334693549989797,-0.011884051704170489
452,0.00044492095753010893,0.01125388264291477,-0.010364040727854552
453,-0.00025108323172559095,0.011270142983910927,-0.011772309447362109
454,-3.801660639536078e-05,0.01113068845220366,-0.011206721664994382
455,-0.0010381606876634704,0.010266811385760544,-0.012343132761087486
456,-0.00015238290505929295,0.011168429491935375,-0.01147319530205396
457,6.63497423569929e-05,0.011112673381760694,-0.01097997389704671
458,-6.845494092123771e-05,0.011328755792569357,-0.011465665674411832
459,-0.0006378076675374658,0.010283189469401061,-0.011558804804475992
460,-8.03955798494842e-05,0.011025327270301399,-0.011186118430000369
461,-0.00025672617878852325,0.01103496074507772,-0.011548413102654765
462,-0.00010405757799023198,0.011149068873223587,-0.01135718402920405
463,0.00011242959743446455,0.011230627700507022,-0.011005768505638095
464,-0.00011433159142463867,0.01112733157353971,-0.011355994756388987
465,-0.00017137382055673378,0.011113407226185775,-0.011456154867299244
466,-0.00031911506953443574,0.010352387999438363,-0.010990618138507234
467,4.152844918491322e-05,0.011225802844590757,-0.011142745946220929
468,0.0003767539865298107,0.011563519117944636,-0.010810011144885013
469,-0.000621796476559888,0.010292458156313637,-0.011536051109433412
470,-0.00021217072056703293,0.010962662858947796,-0.011387004300081861
471,-0.0001067918412069951,0.011658719011722869,-0.011872302694136859
472,0.0004899709265570809,0.011542270880810956,-0.010562329027696795
473,0.00027916154787501087,0.011344596039393652,-0.01078627294364363
474,-0.00014040194668755396,0.011118505841299885,-0.011399309734674994
475,0.0005618601083176854,0.011433940293839751,-0.01031022007720438
476,-0.00011667617966231258,0.010973277159669058,-0.011206629518993682
477,-0.0002579218903537703,0.010851839006513686,-0.011367682787221228
478,-0.00043302571612913887,0.010727509693719923,-0.0115935611259782
479,-8.927907386624442e-05,0.011153578047698948,-0.011332136195431436
480,4.135559379904056e-05,0.011452209717668287,-0.011369498530070205
481,0.00031600938670136984,0.011468066415414178,-0.010836047642011438
482,-9.34280717460802e-06,0.011365605460378516,-0.01138429107472773
483,-0.00018695757859304193,0.010336962652801993,-0.010710877809988075
484,6.0338292713189113e-05,0.011352977652611968,-0.01123230106718559
485,-9.804046305469809e-05,0.011303203357829474,-0.01149928428393887
486,4.84078829727788e-05,0.011406237989258668,-0.01130942222331311
487,0.00015142083163241548,0.011515782625836373,-0.011212940962571543
488,5.705769429221963e-05,0.011000789568273706,-0.010886674179689266
489,-3.288846621306242e-05,0.010618658689633095,-0.010684435622059221
490,3.621479949216955e-05,0.011240887445015904,-0.011168457846031564
491,-4.36681156337496e-05,0.011360038592750785,-0.011447374824018284
492,-0.0010560342607299248,0.00966890703348348,-0.01178097555494333
493,3.557441342399792e-05,0.011303143251435126,-0.01123199442458713
494,-0.00015740003050598189,0.01090939215780196,-0.011224192218813923
495,-0.00031882060063900326,0.010394975159362423,-0.01103261636064043
496,-0.00036431715385912305,0.010831446396884367,-0.011560080704602613
497,0.00012084390558036668,0.01140713369329165,-0.011165445882130916
498,0.000441757220496048,0.011190657186162562,-0.010307142745170467
499,0.0003444305833212984,0.01139394352441126,-0.010705082357768661
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372
500,-0.0003154042549207517,0.01057546657694887,-0.011206275086790372


==> fig/data/pacf/acf_gibbs_3_3.csv <==
x,y,upper,lower
1,9.24656979201138e-05,0.011063007147315696,-0.010878075751475468
2,0.00016513861703015768,0.011182482103696363,-0.010852204869636046
3,0.0005079987999634249,0.011650087032686409,-0.01063408943275956
4,0.000307065313324451,0.012156694927874911,-0.011542564301226011
5,-0.0005849325316436862,0.010657888576337057,-0.011827753639624428
6,0.0005981391299361669,0.011916236942010884,-0.01071995868213855
7,-0.00028643802030041263,0.011466762838596,-0.012039638879196825
8,-0.0004789676029280871,0.01086090227415831,-0.011818837480014482
9,0.00032862722851857744,0.011798248621647264,-0.01114099416461011
10,0.0002800714656198666,0.01221779671375875,-0.011657653782519015
11,0.00026339472333241915,0.011919491686866719,-0.011392702240201882
12,-0.00014626813214825896,0.01165611356382198,-0.011948649828118498
13,-2.4206743498885544e-05,0.011291411783529656,-0.011339825270527428
14,-0.00013316592410458303,0.01116485830744367,-0.011431190155652837
15,0.00018662413405792002,0.011914293732492335,-0.011541045464376494
16,-0.00030579791132885164,0.010900450529094148,-0.01151204635175185
17,-1.4477184785225059e-05,0.011389103972734278,-0.01141805834230473
18,-0.0002634300146163764,0.010927115356231868,-0.01145397538546462
19,0.00012232053935496082,0.011507996537684919,-0.011263355458974998
20,0.00021660806956568174,0.01152928467424644,-0.011096068535115078
21,0.00048690180159819356,0.012054680550583736,-0.011080876947387349
22,-1.3000516889448924e-05,0.011508717762934753,-0.011534718796713651
23,-0.00026384904183234453,0.011124228999130934,-0.011651927082795624
24,0.00027993632766313523,0.011833071637404059,-0.011273198982077787
25,-0.00043783741939012083,0.011063056899448432,-0.011938731738228675
26,-0.00019840650724763494,0.0114111227330463,-0.011807935747541569
27,6.202494190823124e-05,0.011591274461782064,-0.011467224577965602
28,-0.0004696421731442098,0.01094931221692344,-0.01188859656321186
29,4.930398828383417e-05,0.01153479557897525,-0.011436187602407583
30,0.00037162352737070626,0.011781135497078463,-0.011037888442337052
31,0.00011689915766300245,0.012074254523820238,-0.011840456208494233
32,-0.0003269333323269654,0.01106926313483035,-0.011723129799484281
33,0.0002746009144091727,0.011845540625921943,-0.011296338797103596
34,0.0004091547620374489,0.012065785997864925,-0.011247476473790027
35,-0.00011399798501961436,0.012140209211972217,-0.012368205182011444
36,-0.0004500275019750588,0.011292577991598846,-0.012192632995548965
37,-0.00042732091271632143,0.011029884152112555,-0.011884525977545198
38,0.0006837970759186358,0.012089448694890469,-0.010721854543053197
39,-0.00010743912523492619,0.011387230114677275,-0.011602108365147126
40,-0.0001796682478305498,0.011322015204085776,-0.011681351699746876
41,-8.915749509312584e-05,0.011361770876448612,-0.011540085866634863
42,0.0009678583939390884,0.012427136194050482,-0.010491419406172306
43,0.0001610582708891767,0.011776375212123137,-0.011454258670344785
44,-0.00011509394001160877,0.01121920737066379,-0.011449395250687007
45,-0.0004732808413769257,0.011119256331337866,-0.012065818014091718
46,-0.0003593303129374217,0.010891178159303879,-0.011609838785178723
47,-7.200755923402929e-05,0.0113986932515723,-0.01154270837004036
48,-0.00014553633306338458,0.01143668952784365,-0.011727762193970419
49,-0.00011716973095153048,0.011367567504402602,-0.011601906966305663
50,-0.00014747687247633264,0.011141865149404852,-0.011436818894357518
51,-0.0009618971695353762,0.010356018660281836,-0.01227981299935259
52,-0.0005051072512480211,0.011235272297447488,-0.012245486799943531
53,0.0006058760292784335,0.012487870401855044,-0.011276118343298176
54,-0.000423322032600854,0.011530073014489578,-0.012376717079691287
55,0.0006218730959733336,0.012421393096332837,-0.01117764690438617
56,-0.00039981395388975695,0.011043759218479447,-0.011843387126258962
57,-1.7870883401567735e-05,0.011597854116964259,-0.011633595883767393
58,-0.0006443853101201875,0.011288653365690718,-0.012577423985931093
59,0.00013868781166215057,0.011686779757136808,-0.011409404133812506
60,0.0005725329680412058,0.012120524786263149,-0.010975458850180739
61,-0.00017043347051222892,0.010968655804669016,-0.011309522745693475
62,0.00040868882158962363,0.011970831175907679,-0.011153453532728431
63,-0.00048543875687715284,0.011340207544345825,-0.01231108505810013
64,0.00024286700961052949,0.011982190293174318,-0.011496456273953258
65,-9.720999604039389e-05,0.011617435482412508,-0.011811855474493295
66,2.3907882495073955e-05,0.011726828825681039,-0.011679013060690892
67,-0.00020009556165938126,0.01146345340556465,-0.011863644528883412
68,8.915083256376767e-05,0.011434830767423486,-0.01125652910229595
69,-0.0006625296043131668,0.010675879560384852,-0.012000938769011187
70,-0.00023546650060405112,0.011311010906230944,-0.011781943907439047
71,-0.00040512884752302506,0.011103890338280633,-0.011914148033326683
72,-0.0002502025851500204,0.011498535567518996,-0.011998940737819036
73,-0.0004593948965189005,0.0116902694530773,-0.012609059246115101
74,-0.0005351872336124625,0.011441131953617465,-0.012511506420842389
75,-0.0003987461532961615,0.01111460793647812,-0.011912100243070444
76,-0.0007452295354489972,0.010357538634802977,-0.011847997705700972
77,-0.0004989767759387141,0.01043095201685713,-0.011428905568734559
78,0.00029174638236269745,0.011919064005484934,-0.011335571240759538
79,-0.00021914825529854309,0.011022401293662993,-0.01146069780426008
80,-0.0001719500028316825,0.011213200762254575,-0.011557100767917938
81,-3.5306883533456084e-05,0.01135906785299963,-0.01142968162006654
82,-0.0001811654129262517,0.011407790829399756,-0.011770121655252258
83,0.00039288491980602277,0.011438866163264056,-0.01065309632365201
84,4.0023478576015175e-05,0.01140691909626561,-0.011326872139113578
85,0.00046708401801586114,0.011821432901582307,-0.010887264865550585
86,-0.0009227377604656638,0.010818463938728543,-0.012663939459659872
87,-0.0005511322873337573,0.010723898878561058,-0.011826163453228572
88,-0.0005541309821006009,0.010681938728175145,-0.011790200692376346
89,-8.487281820650492e-05,0.011425713054590532,-0.011595458691003544
90,-0.00027433824165301227,0.011325575788480062,-0.011874252271786087
91,0.00027304359044239874,0.012111980934131713,-0.011565893753246915
92,-0.0006811336347978617,0.011102923578065017,-0.012465190847660741
93,0.0004255557392357983,0.011251304693758658,-0.010400193215287061
94,0.00014505288833891288,0.011596367952869871,-0.011306262176192046
95,0.00080968913101884,0.012414741959069745,-0.010795363697032065
96,-0.000577958473149614,0.01042944448989368,-0.01158536143619291
97,-8.796638272144864e-05,0.01127682670695187,-0.011452759472394767
98,0.00027099133938053143,0.011364893534224842,-0.010822910855463781
99,-0.00036840107420751624,0.010956613106172615,-0.011693415254587647
100,-0.000615872202768697,0.010713205673161376,-0.01194495007869877
101,9.999316943629261e-05,0.011386933820725514,-0.011186947481852928
102,-0.0003820181097877086,0.010748224845349158,-0.011512261064924574
103,-0.0003080058071303159,0.01074601355406171,-0.011362025168322342
104,2.7152727278213842e-05,0.012141037479132838,-0.01208673202457641
105,-0.0002668974673500642,0.010908854312301592,-0.011442649247001719
106,-0.00043022256662571566,0.011414098896594928,-0.01227454402984636
107,0.0003292593362486642,0.012014829590477233,-0.011356310917979904
108,4.184173309832901e-05,0.011458117310745985,-0.011374433844549326
109,-0.0005525332666249525,0.010803668060452545,-0.011908734593702449
110,-0.00023339389835984724,0.011017577964373053,-0.011484365761092746
111,-0.0002914565053791484,0.011113846983746584,-0.011696759994504882
112,2.410084381187606e-05,0.011227940157804062,-0.011179738470180311
113,-3.5658208719141504e-06,0.011754344512348747,-0.011761476154092575
114,3.56141156587481e-06,0.01162765516562282,-0.011620532342491071
115,-0.00029022859362792195,0.01133999545498386,-0.011920452642239702
116,0.00043496091097484425,0.012357072855709837,-0.011487151033760148
117,9.510873046981738e-05,0.01193680738824939,-0.011746589927309757
118,-0.00037834012953755105,0.011377309556442537,-0.012133989815517637
119,-0.0001536590467479076,0.010866805335908628,-0.011174123429404444
120,-0.00040209220561070576,0.011063238289996467,-0.011867422701217878
121,0.00020461628316768485,0.011602941549352938,-0.011193708983017569
122,-0.0002904453177750054,0.010908781120325006,-0.011489671755875015
123,-0.00010551426322662006,0.011364974878975143,-0.011576003405428383
124,0.0001191636771204319,0.011570038320244848,-0.011331710966003985
125,9.036648960495792e-05,0.011661907229879524,-0.011481174250669607
126,-0.0010598773056715043,0.010068118002820321,-0.01218787261416333
127,-0.0004717607590975528,0.010922628198760945,-0.01186614971695605
128,-0.0002456464233757065,0.0112529232213669,-0.011744216068118313
129,0.00020814355055715227,0.011663932032932544,-0.011247644931818238
130,0.0005092815395927243,0.01167753295086701,-0.01065896987168156
131,0.0006091357453956046,0.012328553472210587,-0.011110281981419378
132,-0.0005093618837891732,0.010672308760581782,-0.011691032528160129
133,-0.0001146469087488328,0.011058794747156986,-0.011288088564654651
134,7.58940704228352e-05,0.011125877273148484,-0.010974089132302812
135,-0.0001790173580623136,0.011185043768470033,-0.011543078484594661
136,-0.0002397620742022981,0.01080432620758971,-0.011283850355994307
137,0.00042937427630708415,0.01177686845771965,-0.01091811990510548
138,-0.0005959707119656252,0.010503957912019543,-0.011695899335950792
139,-0.0003265070369501185,0.01141640474659196,-0.012069418820492197
140,-0.0003228184198247403,0.011280048936328757,-0.011925685775978237
141,0.0006611861174323555,0.012101181253990994,-0.010778809019126284
142,-0.000341251992066688,0.010971290035633834,-0.01165379401976721
143,-3.651161252085052e-05,0.011285094605624386,-0.011358117830666089
144,-0.00023208436455437326,0.01125185781855914,-0.011716026547667886
145,5.289903673893105e-05,0.011756994334687996,-0.011651196261210132
146,-0.0009154027800405384,0.01017053451041233,-0.012001340070493407
147,-5.257010621816239e-05,0.011515810850148578,-0.011620951062584903
148,0.0005062565286532602,0.01211890121829758,-0.011106388160991059
149,-5.034718031601241e-06,0.011504495121572405,-0.011514564557635606
150,7.325678111962808e-05,0.011105436774723861,-0.010958923212484605
151,0.0005852693533870678,0.012639747736527214,-0.01146920902975308
152,-0.0004020135409815617,0.011264720495616642,-0.012068747577579765
153,0.0003385533303421278,0.011810257450656319,-0.011133150789972065
154,0.0002759240621483319,0.012217083613015918,-0.011665235488719254
155,0.00012160744668703669,0.011778425948581228,-0.011535211055207153
156,-0.000570102025164289,0.010711374324542939,-0.011851578374871516
157,-0.0003678043517308501,0.010931929614444934,-0.011667538317906635
158,0.00012765750607044438,0.011170058660329198,-0.01091474364818831
159,-6.798157010689003e-05,0.011921180305339982,-0.012057143445553763
160,-0.0004939274083936492,0.010780514694696642,-0.01176836951148394
161,-0.0003822356311793789,0.011006375894209533,-0.011770847156568292
162,-0.0002961821633453119,0.010916523325394698,-0.011508887652085322
163,0.0003444197681663712,0.011748409255732633,-0.01105956971939989
164,-8.691712743129709e-05,0.011403035800739635,-0.011576870055602229
165,-0.00018703686544175368,0.011038457230256081,-0.01141253096113959
166,-0.00037811890570391984,0.011134851225193117,-0.011891089036600957
167,6.870542344553909e-05,0.011457926650494006,-0.011320515803602927
168,0.00011583448565660135,0.011580137868645377,-0.011348468897332173
169,-0.00035343680123174355,0.010759557706368546,-0.011466431308832032
170,-0.00033268608169604447,0.01114649860909445,-0.011811870772486539
171,-0.00013847775249007093,0.011492945511851073,-0.011769901016831216
172,-1.7095665199488193e-06,0.01150784518749716,-0.011511264320537055
173,0.00011050729631977555,0.011230462485418518,-0.011009447892778967
174,8.348226860399672e-05,0.011635099355461517,-0.011468134818253525
175,0.00025724952821720346,0.011267598125451674,-0.010753099069017266
176,-0.00041919617820597357,0.010848478695294188,-0.011686871051706137
177,-0.0007104117998271379,0.010309736051378455,-0.011730559651032731
178,-9.752125424626243e-05,0.011580922715050347,-0.011775965223542873
179,-1.5313530564235765e-05,0.011528044670896425,-0.011558671732024897
180,-0.000841040814865832,0.010636738793325124,-0.012318820423056789
181,-0.00025649286883324253,0.0113178618608334,-0.011830847598499884
182,-0.0006478120544960456,0.010780329691027138,-0.01207595380001923
183,-0.0003303281804238801,0.011316341959628447,-0.011976998320476207
184,-8.28675105876606e-05,0.010955630075136896,-0.011121365096312218
185,-0.00042216696336673363,0.011188172132766992,-0.012032506059500458
186,-0.0008933017808489212,0.010785732091070805,-0.012572335652768647
187,-0.00038436479296498675,0.010418579723357139,-0.011187309309287113
188,-0.0004073127657162626,0.01122443622186322,-0.012039061753295745
189,0.0001063727230773752,0.011590972403522356,-0.011378226957367607
190,0.00016720406254910043,0.011068467379695007,-0.010734059254596806
191,-0.0005902655611807406,0.010823528595071042,-0.012004059717432522
192,-3.238003228549078e-05,0.010726020044645124,-0.010790780109216105
193,2.077302718352638e-05,0.011461950987544689,-0.011420404933177636
194,9.628554721384489e-05,0.011957328302366723,-0.011764757207939033
195,2.0686735101306583e-06,0.011161704903135164,-0.011157567556114903
196,-0.0005494045506706692,0.010581225834434008,-0.011680034935775345
197,-0.0002488423390363397,0.011014825230964581,-0.011512509909037261
198,-0.00039237217110957046,0.010833984476931404,-0.011618728819150546
199,-0.00023434403327909792,0.010873431864151073,-0.011342119930709268
200,0.0004080351488132293,0.011066590043638467,-0.010250519746012007
201,-0.00045984935815152446,0.010908864092375072,-0.01182856280867812
202,9.308970922217343e-06,0.011445574422166168,-0.011426956480321734
203,-0.0003923717839743847,0.010494079346094195,-0.011278822914042964
204,0.000504804710214054,0.01186784679163548,-0.010858237371207374
205,0.00022593172342607435,0.01154974574982248,-0.011097882302970331
206,-9.909575246384153e-05,0.011470869804831488,-0.011669061309759171
207,0.0005039975925573233,0.011632297903617791,-0.010624302718503145
208,-0.00044881560811210443,0.010486762157646412,-0.01138439337387062
209,-0.00011081792505927711,0.011096327404183693,-0.011317963254302246
210,0.00026414123866623615,0.011531161455172726,-0.011002878977840252
211,-0.0007225095931994855,0.010412029072888043,-0.011857048259287014
212,-0.00011876013223379078,0.011137834431091639,-0.01137535469555922
213,-0.00033953670310253554,0.011439275828129664,-0.012118349234334736
214,-0.00018434590114746813,0.011127276386936408,-0.011495968189231345
215,-0.000637869602643752,0.0106814379691994,-0.011957177174486903
216,0.0006535638062339374,0.011989694155169392,-0.010682566542701518
217,0.0004261592785278896,0.011882872067259973,-0.011030553510204195
218,0.00034975958852025336,0.01183550269804803,-0.011135983521007524
219,-0.0009700340735366215,0.01054417861440187,-0.012484246761475111
220,-0.0005082510758014231,0.011428672541938741,-0.012445174693541589
221,-0.00011599587535598518,0.011538411091193168,-0.011770402841905137
222,-2.849977896289442e-06,0.011521311998140328,-0.011527011953932907
223,-0.00023171431680659316,0.010662308342256954,-0.011125736975870142
224,0.0002475139349675116,0.011838083055480569,-0.011343055185545547
225,-9.356698170878691e-05,0.01120580773257065,-0.011392941695988224
226,-0.00019670279081470925,0.010906872254503383,-0.011300277836132801
227,-0.00011632485893097987,0.011443928774870374,-0.011676578492732332
228,2.918489066419566e-05,0.0113966933665145,-0.01133832358518611
229,-0.0004300455085554713,0.011020861642542304,-0.011880952659653245
230,0.0005933482232731449,0.011904382446226491,-0.0107176859996802
231,0.0003748939800786122,0.011317184361959111,-0.010567396401801888
232,-0.0006009249480119023,0.010855109884407828,-0.012056959780431633
233,-0.0007459135095594072,0.010384015870891945,-0.01187584289001076
234,-0.0004528055217357992,0.011004510521754468,-0.011910121565226067
235,0.00021035049969672342,0.011126122831995556,-0.01070542183260211
236,-0.0006004620582500803,0.010485964402501304,-0.011686888519001463
237,-0.0005520935306935143,0.011145797845935085,-0.012249984907322112
238,-0.00048064407374715824,0.011328783852394633,-0.012290071999888949
239,-0.00040366266382639706,0.010532970994557994,-0.011340296322210789
240,-6.0501284269194165e-05,0.011425613410601408,-0.011546615979139797
241,-0.000198684651801305,0.011360219647784019,-0.011757588951386629
242,0.0002266570436487401,0.011182192535805262,-0.01072887844850778
243,-0.0007057344618366362,0.010426033606999986,-0.011837502530673259
244,-0.00011094507741152134,0.011542407607576114,-0.011764297762399156
245,-2.500398987952182e-05,0.011081268893599472,-0.011131276873358515
246,-0.000318855653703011,0.010997231067021395,-0.011634942374427418
247,-0.00035762032399948973,0.011046010223289843,-0.011761250871288823
248,-7.396994674263303e-05,0.011481387019601792,-0.011629326913087056
249,-0.0006778166141150541,0.010423166606973986,-0.011778799835204093
250,0.00026573129268688954,0.011586024346484668,-0.011054561761110887
251,-0.00031424853715028653,0.010696568837526024,-0.011325065911826599
252,-0.00028879535648984595,0.010915701406954224,-0.011493292119933916
253,-0.0001430878861571176,0.011737869851119085,-0.012024045623433321
254,-0.00013669564333108826,0.011758780434301865,-0.012032171720964043
255,-0.00041115561557677306,0.01088642582470182,-0.011708737055855368
256,-0.0004794580175161807,0.010905364511124116,-0.011864280546156479
257,-8.366945112571319e-05,0.011378625571513163,-0.011545964473764589
258,0.00030962891590648417,0.011242456256537064,-0.010623198424724097
259,0.00029069885617099715,0.011711474888082277,-0.011130077175740282
260,-0.00014555970766748537,0.01108719620582614,-0.01137831562116111
261,-2.611613504386818e-05,0.011163369754361233,-0.011215602024448969
262,-0.00023469322294212644,0.010918843244420037,-0.01138822969030429
263,-0.00030508594425412993,0.010721758796489202,-0.011331930684997462
264,6.159734150428405e-05,0.011271803838714215,-0.011148609155705648
265,0.0007304769078440592,0.011728845069625859,-0.01026789125393774
266,0.0001554336410926999,0.011751592859675206,-0.011440725577489807
267,-0.0003262902097999663,0.010584899760018553,-0.011237480179618484
268,0.0002928357070079274,0.011653873240165723,-0.011068201826149867
269,0.00011775910053725006,0.011375335017273877,-0.011139816816199376
270,-0.00020353075284862215,0.011343640212190285,-0.01175070171788753
271,0.0003512021785161012,0.011950268181437537,-0.011247863824405334
272,4.679574664148317e-05,0.011176958049420347,-0.01108336655613738
273,-0.00042897434404266474,0.011234518457725573,-0.012092467145810902
274,-0.00040834703647936053,0.010341935886952843,-0.011158629959911565
275,-0.0008771180647692432,0.010673157542313528,-0.012427393671852015
276,0.0001245212953866614,0.011209688915978303,-0.010960646325204979
277,-0.00016089504215145595,0.01093571697861557,-0.011257507062918481
278,-0.0004042391535463752,0.010881894202737021,-0.011690372509829773
279,1.8431702800955178e-06,0.011575411613739392,-0.011571725273179201
280,-8.365443598047661e-05,0.010777285924463134,-0.010944594796424087
281,-6.891484682282025e-05,0.01130047572557017,-0.01143830541921581
282,-0.0007026091621589084,0.010684905685240637,-0.012090124009558452
283,-0.0005841791319817312,0.011434531462265259,-0.012602889726228722
284,-0.0002966672726893062,0.01130142142741826,-0.01189475597279687
285,1.7684870013308523e-05,0.01171707730647199,-0.011681707566445373
286,-0.00039029620784305325,0.011054077277719994,-0.0118346696934061
287,0.00012432047968333367,0.011850476992343567,-0.0116018360329769
288,0.00016392598014617544,0.011679416090426198,-0.011351564130133848
289,-0.00024619547780542185,0.010681194167470574,-0.011173585123081416
290,4.849189477975652e-05,0.011246233893961156,-0.011149250104401643
291,-0.0006240564240760345,0.010850047251473682,-0.01209816009962575
292,-0.0007194560103751839,0.010697996791516468,-0.012136908812266835
293,0.00020671243141634902,0.01176183347829705,-0.011348408615464354
294,-0.00022903466131414443,0.011383961175991372,-0.011842030498619663
295,-0.0006257041204696693,0.010782728074777526,-0.012034136315716867
296,-0.0006449313859602118,0.010864450157350266,-0.012154312929270689
297,-0.00023238703891159432,0.010942140767872258,-0.011406914845695448
298,0.00014930246636264883,0.011465576280042867,-0.01116697134731757
299,-0.0004606841794496114,0.01112517558143928,-0.012046543940338501
300,-0.0006902568934668117,0.011074651543336488,-0.01245516533027011
301,-0.0005145023058171307,0.01089028690453078,-0.01191929151616504
302,-0.00042004859175704594,0.011261563560573834,-0.012101660744087925
303,-6.0058797923481384e-05,0.011325897874116354,-0.011446015469963315
304,-0.0002623656059393873,0.010760231832745977,-0.011284963044624752
305,-0.00017111377858509692,0.010558539307677205,-0.010900766864847398
306,-3.228567632755129e-05,0.011423420501925697,-0.0114879918545808
307,-0.0007797766174279079,0.010128819050212514,-0.01168837228506833
308,0.0003895883931705358,0.011782310960752667,-0.011003134174411596
309,-0.0004186664199548692,0.011419513180885342,-0.012256846020795081
310,-0.0004116949136017948,0.010553311935348092,-0.011376701762551683
311,-0.00018321020242909912,0.0106661021008952,-0.011032522505753399
312,-6.145173335767652e-05,0.01113189142612794,-0.011254794892843294
313,-0.00017576547419770536,0.011028815911775458,-0.011380346860170868
314,0.00022602560361878812,0.011832494094426712,-0.011380442887189136
315,-0.00048218769239463487,0.01100976241791524,-0.01197413780270451
316,-6.726220604075167e-05,0.011643459744590457,-0.011777984156671962
317,0.00037104470024455056,0.011691202382135373,-0.010949112981646272
318,-0.00021401074568349175,0.011251686608266784,-0.011679708099633767
319,-0.0006415378443973043,0.010871044939318966,-0.012154120628113576
320,-0.0007607578786718261,0.010707747358540106,-0.012229263115883756
321,0.0003831516223125958,0.011623894284465653,-0.010857591039840462
322,-0.0002814173507141724,0.011487274970827842,-0.012050109672256186
323,-0.0004674257572496372,0.01110193749026606,-0.012036789004765333
324,-0.00011765810730846535,0.011189935655528527,-0.011425251870145458
325,7.409233221770497e-05,0.011329586539542084,-0.011181401875106675
326,0.00016309747157783913,0.011341711720204229,-0.011015516777048552
327,-0.00044247513643578705,0.010449137115662182,-0.011334087388533757
328,0.0004211852002012282,0.011542564413730918,-0.010700194013328461
329,-0.0001437184260121955,0.011015132423007076,-0.011302569275031467
330,-0.000757570105876405,0.010949739936143853,-0.012464880147896665
331,6.283380702006121e-05,0.01129889616621216,-0.011173228552172036
332,-0.0003512163074633733,0.010722115474115392,-0.01142454808904214
333,-7.666641462850246e-05,0.011085464651107484,-0.01123879748036449
334,5.4495834283245765e-05,0.011685844304559188,-0.011576852635992695
335,-0.0003083767157300804,0.01057231667463559,-0.01118907010609575
336,-0.00044631196282291283,0.010668939771483713,-0.011561563697129539
337,-0.0006143374671286743,0.010604534030889907,-0.011833208965147255
338,-9.02912781245481e-05,0.011501170369683593,-0.01168175292593269
339,-7.940102448299007e-06,0.011072580242549744,-0.011088460447446344
340,0.00022295663531947415,0.011602727027516527,-0.01115681375687758
341,-0.00019442822862039572,0.010610642539831953,-0.010999498997072744
342,-0.00035015742707151354,0.011046540334134632,-0.01174685518827766
343,0.00016842385268180966,0.011549230953646133,-0.011212383248282514
344,-0.00035692402121026716,0.011264732487916184,-0.01197858053033672
345,-0.0004434012301788928,0.011115823010236713,-0.012002625470594499
346,-0.000611800371472392,0.01060317928954348,-0.011826780032488264
347,-0.0004771049321018447,0.011004626603336207,-0.011958836467539896
348,-0.00017968605108251525,0.011192879254125345,-0.011552251356290375
349,0.0001695808011689436,0.011557522936165306,-0.011218361333827417
350,-0.0004540265615965424,0.010997953133945991,-0.011906006257139074
351,-0.00033909722683349655,0.01122892920700392,-0.011907123660670912
352,-0.0012164376782645677,0.010018788475123636,-0.012451663831652773
353,-0.00024111356368224866,0.010863396588765324,-0.01134562371612982
354,5.9870104860966475e-05,0.011183754378216747,-0.011064014168494812
355,0.0004897744548788306,0.011743819937438615,-0.010764271027680954
356,0.00024864203326398665,0.011634254675950455,-0.01113697060942248
357,-0.00013667193407706246,0.01113718393668819,-0.011410527804842314
358,-0.00022668346365203477,0.010825109783390477,-0.011278476710694547
359,-0.0005714440214827101,0.010560385895245682,-0.011703273938211103
360,0.000581449138095465,0.011513533157255148,-0.010350634881064217
361,0.00035745753139249586,0.011902860145019765,-0.011187945082234772
362,0.00012136797237500126,0.011708913891882673,-0.011466177947132672
363,0.0003910758366099877,0.011616787177320599,-0.010834635504100625
364,-0.0010334949792811293,0.01013675983274315,-0.012203749791305408
365,-0.0008138792330219426,0.010472588250166533,-0.012100346716210417
366,-0.0003279480319791927,0.011169537266451677,-0.011825433330410064
367,-0.0002370288439027483,0.011600214809683748,-0.012074272497489245
368,-0.0006750158160137547,0.01064377571006136,-0.011993807342088868
369,-0.0009409141066788277,0.01015986344338538,-0.012041691656743037
370,-0.0004579805884505179,0.010385744666563763,-0.011301705843464798
371,2.683939044224199e-06,0.01120392651411733,-0.011198558636028881
372,-3.535491371046179e-05,0.011248002241360858,-0.01131871206878178
373,8.590234241469018e-06,0.011499393517833207,-0.011482213049350268
374,-0.00031578648823981265,0.0106233310218891,-0.011254903998368726
375,-0.0006211857436967273,0.01052845284949805,-0.011770824336891505
376,-0.000570268351248925,0.010879710528121313,-0.012020247230619162
377,-7.000813895035365e-05,0.011009404495612071,-0.011149420773512777
378,6.796091859658975e-05,0.011490895105179623,-0.011354973267986443
379,0.00038270499335958007,0.011756208765848269,-0.01099079877912911
380,-0.0008259145612105224,0.010526544291992209,-0.012178373414413255
381,0.0003122341983755484,0.011614467011789746,-0.01098999861503865
382,-3.11131575385887e-05,0.011242318002839157,-0.011304544317916335
383,0.0003669728575296863,0.011793133510064113,-0.01105918779500474
384,4.722932076339796e-05,0.011402012927502172,-0.011307554285975376
385,3.1128725431957815e-05,0.011086784231654533,-0.011024526780790618
386,0.0007797353579209901,0.01208873503014902,-0.01052926431430704
387,-0.00015992187158663597,0.01109152292442041,-0.011411366667593683
388,-0.0008254831865432289,0.010405158634167638,-0.012056125007254096
389,-1.9483279655681326e-05,0.011385827833343331,-0.011424794392654694
390,0.0005215050912877372,0.011749125089698612,-0.010706114907123136
391,0.0002068722035040813,0.011579968946196988,-0.011166224539188824
392,0.00012218193360477475,0.01142970686345514,-0.011185342996245592
393,0.00032928182651055147,0.011533694186871446,-0.010875130533850343
394,-0.00032979139980462237,0.010615697188264,-0.011275279987873246
395,2.6370468703426866e-05,0.01074967189377396,-0.010696930956367107
396,0.0003305594594657712,0.011444853853878344,-0.010783734934946804
397,0.00014179372142611536,0.011576818011343627,-0.011293230568491394
398,-0.0008189483352429828,0.010394451917325397,-0.012032348587811362
399,-8.01050888569053e-05,0.01130324140995285,-0.01146345158766666
400,-0.000128683809550816,0.011371860488053496,-0.011629228107155129
401,-0.0001281123215027901,0.011260799384208172,-0.011517024027213751
402,0.00015354233390491723,0.010842562449022927,-0.010535477781213092
403,0.0004947019773863171,0.012156495387918013,-0.011167091433145378
404,-0.0006592808495068838,0.01081779324690314,-0.012136354945916906
405,-5.625030867080907e-05,0.010621255493694998,-0.010733756111036614
406,0.0003501559699244815,0.011904967619977308,-0.011204655680128343
407,-0.00028738319798894826,0.011060728894428043,-0.01163549529040594
408,4.5850841794324733e-05,0.010807063877536329,-0.010715362193947678
409,-0.00012688324428310289,0.01116196584285178,-0.011415732331417988
410,0.00012988437135235087,0.011238742674024896,-0.010978973931320196
411,-0.00046447731807665814,0.010779753484402577,-0.011708708120555893
412,0.00023331145678516995,0.011669127090628553,-0.011202504177058212
413,-7.911628689969858e-06,0.011061058689138183,-0.011076881946518121
414,-3.08321708216036e-05,0.011764982321239176,-0.011826646662882382
415,-0.0003902554864090427,0.010695014194670786,-0.01147552516748887
416,0.00045745370349752106,0.011536844620502662,-0.010621937213507621
417,0.00019897099444124436,0.0111802557493475,-0.010782313760465012
418,-0.00033058569238624143,0.010976705004846963,-0.011637876389619446
419,-0.0004252104497487385,0.010594708135751403,-0.01144512903524888
420,-0.0002721320571121133,0.010768679135705995,-0.011312943249930221
421,-0.0001131661236867028,0.011249939582353779,-0.011476271829727184
422,-6.757889766615412e-05,0.01058388348259619,-0.010719041277928497
423,0.0003611367112073268,0.011655822303023257,-0.010933548880608603
424,-0.0007531836973810685,0.010358245209567567,-0.011864612604329704
425,-0.00016525557929137865,0.011286025344349554,-0.01161653650293231
426,-0.00015115043083033125,0.011169025813225446,-0.011471326674886108
427,0.0005116979139246146,0.011492436001272368,-0.010469040173423138
428,-5.8987087549863744e-05,0.010748393155090533,-0.010866367330190259
429,-0.00017330870930165328,0.011321859767716049,-0.011668477186319354
430,0.0003193514542734236,0.011481439113279902,-0.010842736204733056
431,-0.0002707174588944178,0.01104404190731424,-0.011585476825103075
432,-0.00011472512733825521,0.0109752536044211,-0.011204703859097612
433,-0.00029632322314707723,0.010726178773075764,-0.011318825219369917
434,-0.0009869728277679735,0.010082411435521048,-0.012056357091056994
435,0.00013082762773188177,0.011407855859291662,-0.011146200603827898
436,-0.0003158713912480942,0.010741268980946761,-0.011373011763442948
437,-0.0007116158419200115,0.01082441668131115,-0.012247648365151173
438,-0.0005969672715955515,0.01041321789962439,-0.011607152442815493
439,-0.0007932408026478723,0.010304172183251581,-0.011890653788547326
440,-6.563377186571765e-05,0.0108936954706951,-0.011024963014426535
441,0.000500012226194288,0.011728442491977355,-0.010728418039588778
442,-0.0003586124152899174,0.010663641625470642,-0.011380866456050479
443,-0.0003803002665428078,0.011177278307397467,-0.011937878840483081
444,9.041613465570129e-05,0.011164719792215706,-0.010983887522904304
445,-0.00039673647407664406,0.010657044709296126,-0.011450517657449415
446,-0.00015109782283367895,0.011190617404775954,-0.011492813050443312
447,0.0003358715926561879,0.011785515172118973,-0.011113771986806598
448,-0.0007910219112530765,0.010286685356565742,-0.011868729179071894
449,-0.0006253186735289343,0.010539796012945565,-0.011790433360003433
450,0.000293530381429138,0.011363113290529076,-0.010776052527670799
451,-0.000837762281086147,0.01040523988401783,-0.012080764446190122
452,0.0002612634756092228,0.011367903299367982,-0.010845376348149536
453,0.00024336156745584245,0.011587338092522452,-0.011100614957610768
454,-1.8856726949308184e-05,0.011020068409108102,-0.011057781863006717
455,-0.0005586629336778431,0.010399922910976727,-0.011517248778332413
456,-0.0001995354592752847,0.011218386837263039,-0.011617457755813609
457,-0.00030660710968602375,0.010956794561246382,-0.01157000878061843
458,0.00014015337085090327,0.011470321750383018,-0.011190015008681213
459,-5.330536666496871e-05,0.011243047522476084,-0.011349658255806023
460,2.2838357716093795e-06,0.010848815275577371,-0.010844247604034154
461,-0.0005310173496267643,0.009953063558806196,-0.011015098258059726
462,-0.00010789715983267734,0.010866340464312224,-0.01108213478397758
463,-0.00043904787559487506,0.010497038222605108,-0.01137513397379486
464,-0.0008119802149633305,0.010368560514757319,-0.01199252094468398
465,0.0002179213359929002,0.011602207764739322,-0.011166365092753523
466,-0.0002224076157755399,0.01096292549136887,-0.011407740722919947
467,-0.001059656641616714,0.010072567885852356,-0.012191881169085783
468,3.626086438950212e-05,0.011514132903625287,-0.011441611174846282
469,-4.005487594676674e-05,0.011388967914098502,-0.011469077665992033
470,-5.3363559020657026e-05,0.010924525635676828,-0.011031252753718142
471,-0.0002770587950189485,0.010591359794437757,-0.011145477384475654
472,0.00024363992634861403,0.010839851798543822,-0.010352571945846593
473,-0.0006571470031884546,0.010401121363496454,-0.011715415369873364
474,-0.0003991892609037018,0.011064531175743592,-0.011862909697550997
475,-6.073157269115155e-05,0.010965686923950781,-0.011087150069333083
476,0.0003143998822756637,0.011937667594264218,-0.01130886782971289
477,-0.0007971658429130106,0.010504028743886165,-0.012098360429712187
478,-0.00022281762581000374,0.010734805079014649,-0.011180440330634655
479,-0.0004980647864355102,0.010767724410587525,-0.011763853983458545
480,-0.0001933154062290801,0.011040271134201035,-0.011426901946659193
481,0.0001247562833704712,0.011351336134529042,-0.0111018235677881
482,-0.0005108731564525657,0.0109097198139236,-0.011931466126828733
483,-0.00031224327619188547,0.010965014643841847,-0.011589501196225618
484,-0.0006629972409577031,0.01049024872582197,-0.011816243207737378
485,5.37800554839917e-05,0.011427966408363036,-0.011320406297395051
486,-0.0005564351129693579,0.010593254090220803,-0.011706124316159517
487,-3.6025075624548116e-05,0.011149928543938793,-0.01122197869518789
488,-5.334557550028812e-05,0.011376193816227188,-0.011482884967227764
489,-0.0005186283954504119,0.010457941848802065,-0.01149519863970289
490,0.0004470678849218785,0.011283086082004316,-0.01038895031216056
491,6.7170985785484015e-06,0.010989397574504383,-0.010975963377347287
492,-1.2393503091416225e-05,0.011492855491245329,-0.011517642497428163
493,-0.0005285296065694875,0.01069946924627992,-0.011756528459418894
494,4.010554126864454e-06,0.011035313983600508,-0.011027292875346779
495,3.6344748743982955e-05,0.011505897213344484,-0.011433207715856519
496,-0.0003968419110097205,0.010797855226183466,-0.011591539048202908
497,-0.00020656827632128258,0.011098056188541068,-0.011511192741183634
498,0.0002383614019655612,0.010658053973770447,-0.010181331169839325
499,-0.00028782786066815523,0.011050844175949544,-0.011626499897285855
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453
500,-0.00041940045294973724,0.01079742322079798,-0.011636224126697453


==> fig/data/pacf/acf_gibbs_3_4.csv <==
x,y,upper,lower
1,0.0001582572576831052,0.012094709737668893,-0.011778195222302681
2,0.0005153966699939437,0.012176493093595806,-0.01114569975360792
3,0.0004769431633944568,0.012088450873493143,-0.01113456454670423
4,-4.01542247462623e-05,0.011572605525822338,-0.011652913975314863
5,-0.00044959121622681374,0.011487904118451147,-0.012387086550904773
6,-0.00029222594147239615,0.01097824482162265,-0.011562696704567443
7,-0.00044515117451364374,0.011508611714687856,-0.012398914063715145
8,-0.0006709136723960827,0.010868354897755264,-0.012210182242547428
9,-0.0007263480469606165,0.010516183922015847,-0.01196888001593708
10,-0.0004570734467378155,0.011114532018959906,-0.012028678912435538
11,-0.0007023865503160329,0.010652818545133306,-0.012057591645765373
12,-4.975350999420626e-05,0.011496191127835287,-0.0115956981478237
13,-0.0005499815574224775,0.0106934888251551,-0.011793451940000055
14,-0.0004803506854421082,0.01126311911315033,-0.012223820484034547
15,-0.0007554651828361608,0.010879459744573678,-0.012390390110246001
16,-0.0005770135990102391,0.011062077272868995,-0.012216104470889472
17,-0.0003230117375368439,0.01125546891016349,-0.011901492385237179
18,-0.000701275245785981,0.010680683322605272,-0.012083233814177235
19,0.00022297106273072372,0.01204933089559292,-0.011603388770131472
20,-2.0426383609189462e-05,0.011578160904099613,-0.011619013671317993
21,0.00024670024705617346,0.012270315261461932,-0.011776914767349586
22,-0.0007604557005106964,0.010491746516046754,-0.012012657917068147
23,-3.055577220433813e-05,0.011554019143421898,-0.011615130687830575
24,-0.0005453846553019608,0.01073472716142078,-0.011825496472024704
25,-0.00039301059873327466,0.010999092839956722,-0.01178511403742327
26,6.149832731274186e-05,0.011122601173451062,-0.01099960451882558
27,0.000420778776499157,0.011822259179389885,-0.010980701626391571
28,-0.0005802337298621783,0.010946614138324894,-0.012107081598049251
29,-0.0003167606914660215,0.011136198250155514,-0.011769719633087556
30,-0.0004865121136231651,0.01088488326742492,-0.01185790749467125
31,0.0004628838311441306,0.011930696601063254,-0.011004928938774994
32,-0.0002005884474401666,0.011264361233242608,-0.01166553812812294
33,-0.00016704516909575131,0.011310057711546003,-0.011644148049737504
34,-0.0008598728440579569,0.010790770085916807,-0.01251051577403272
35,-0.00012787547241543368,0.011095303964559856,-0.011351054909390725
36,0.00047751026920254654,0.011934004056010953,-0.01097898351760586
37,0.00025087128054758126,0.012027739269900986,-0.011525996708805823
38,-0.000862604099963807,0.010691363199215797,-0.012416571399143412
39,-0.0003401081975007929,0.011148319868143904,-0.011828536263145489
40,0.00029636892010464713,0.011659286328069455,-0.011066548487860161
41,0.0001351292648602979,0.011712330788371852,-0.011442072258651256
42,-0.0002824549822952622,0.01106367365364774,-0.011628583618238264
43,-0.0005616364329164555,0.011335547902831982,-0.012458820768664893
44,-0.0002901774466882892,0.010966192617599594,-0.011546547510976174
45,0.00018231978170211435,0.011876327625947897,-0.011511688062543667
46,0.0004072369910335202,0.012054169277327244,-0.011239695295260203
47,-0.0002718310156284142,0.011144666807051598,-0.011688328838308426
48,-0.00039081421978191865,0.011444529579162544,-0.01222615801872638
49,-8.570021185829212e-05,0.011255811542717748,-0.011427211966434333
50,-3.207973061722267e-05,0.011583142869527645,-0.01164730233076209
51,4.191681925660622e-06,0.0112841745415047,-0.011275791177653378
52,0.00016392561932278196,0.011786012154063098,-0.011458160915417532
53,-0.0002687251982298488,0.011257690140400562,-0.011795140536860258
54,-0.00016113403235015273,0.011301843930633161,-0.011624111995333466
55,-0.000960056079736361,0.010740614021131004,-0.012660726180603725
56,0.0004039392707638223,0.011798497124371053,-0.01099061858284341
57,0.00011755247237386184,0.011460630798061453,-0.011225525853313729
58,2.075569846680784e-05,0.01151166782524166,-0.011470156428308044
59,-0.00025123431715713126,0.010965067098439649,-0.011467535732753912
60,-0.0004440733707841273,0.01117505016534321,-0.012063196906911464
61,-4.421583105862838e-05,0.011435752196572618,-0.011524183858689875
62,-0.00010118793374026762,0.011436275194652347,-0.011638651062132884
63,0.00016921858200349293,0.011441126434765305,-0.01110268927075832
64,-0.0002325824746026741,0.011907382142108786,-0.012372547091314133
65,-0.0004607197151375063,0.010906250445091414,-0.011827689875366428
66,-0.0006525482571826475,0.01085925766852983,-0.012164354182895125
67,-3.6234171006719695e-05,0.011603386624547012,-0.011675854966560453
68,-0.0004002781312350506,0.010901361494065379,-0.011701917756535481
69,-0.00035531897022478357,0.011013779369855576,-0.011724417310305142
70,-0.00044414928026069634,0.010966122473101457,-0.01185442103362285
71,-0.0011292659023071862,0.010366383312023997,-0.01262491511663837
72,-0.0008429323252668856,0.010269497430764805,-0.011955362081298576
73,-4.195750563222623e-05,0.011836749574348108,-0.01192066458561256
74,-0.0005642856222557476,0.01057958760636267,-0.011708158850874166
75,4.515017608689662e-06,0.01124596482837331,-0.011236934793155932
76,-0.00024130940616544572,0.011148602686585468,-0.011631221498916358
77,-0.000684869231496267,0.010437239259106066,-0.011806977722098601
78,7.197241821362586e-05,0.011429975430945151,-0.011286030594517901
79,0.00025978383001050654,0.011759374119754883,-0.01123980645973387
80,-0.00012194562409191367,0.010905227394181113,-0.01114911864236494
81,2.2458847793204177e-05,0.011415687627228235,-0.011370769931641826
82,-0.00027472182408587063,0.011184285867188247,-0.011733729515359989
83,-2.7203758435201165e-05,0.011929135524548277,-0.01198354304141868
84,-0.0005507724664818355,0.01054212244370686,-0.011643667376670531
85,-0.0006022466395126457,0.010657757774703408,-0.011862251053728698
86,-0.0007259946005464755,0.01088922053272832,-0.012341209733821272
87,-0.00035032962877175664,0.011202620486405346,-0.01190327974394886
88,0.00031543675557122407,0.011886760313947715,-0.011255886802805266
89,-0.00014647583435085666,0.010929293108598168,-0.01122224477729988
90,-0.0002889567787065413,0.011689036156366777,-0.01226694971377986
91,-0.00012616753841695224,0.011403726715140363,-0.011656061791974266
92,-0.00013827336811066005,0.011291613672968827,-0.011568160409190146
93,-0.0007654787858566619,0.01107012826527784,-0.012601085836991165
94,-0.00020105163633990725,0.011358138046152941,-0.011760241318832755
95,0.0002489483278636642,0.01140254355587172,-0.010904646900144392
96,-0.00040431946515087077,0.011143704222605189,-0.01195234315290693
97,-0.0004128082770613014,0.011042888071605878,-0.011868504625728481
98,-0.00021446296368616833,0.010473581520853075,-0.01090250744822541
99,0.00042758109053778496,0.011642981617385728,-0.010787819436310157
100,0.0005958155930484573,0.012012776543229381,-0.010821145357132467
101,-0.00017379451305499666,0.011690642938656738,-0.012038231964766733
102,0.00031734965227932444,0.011534116194805674,-0.010899416890247026
103,-0.00019603918952765178,0.011257598528903295,-0.0116496769079586
104,-0.00046259992083255144,0.011546620681171476,-0.01247182052283658
105,-6.699162261968963e-05,0.011340927908927115,-0.011474911154166493
106,-0.00024485882458516575,0.01067510183150794,-0.011164819480678273
107,-0.0003357405632019258,0.011329122359501058,-0.012000603485904909
108,-0.0003580443684434749,0.010914794413613675,-0.011630883150500626
109,0.00014742263427464062,0.011743683020092346,-0.011448837751543064
110,-0.00012142494856940765,0.011419998575939023,-0.011662848473077837
111,-0.0003078817384115159,0.011385797593465688,-0.012001561070288718
112,-0.0007531204865430016,0.010265107297368835,-0.011771348270454838
113,-0.00031943510716646415,0.010775394559292393,-0.011414264773625322
114,-0.0002020492660463749,0.011532640992062476,-0.011936739524155226
115,-0.0002207948921778457,0.011182181336787483,-0.011623771121143173
116,0.0002571814601928622,0.011572628718160576,-0.011058265797774853
117,-0.00020230337854851516,0.011300939916245993,-0.011705546673343023
118,-0.00032728102239823524,0.01166754720530636,-0.01232210925010283
119,-0.00018537637511053525,0.010806487015422975,-0.011177239765644047
120,1.65250386815676e-05,0.011367141669869265,-0.011334091592506128
121,-1.9991142493888578e-05,0.011203184303793018,-0.011243166588780796
122,9.384530170769461e-05,0.011707992925651186,-0.011520302322235798
123,-0.0002825061493683291,0.01140223455802455,-0.011967246856761208
124,-0.0010055892267006278,0.01026812746004786,-0.012279305913449116
125,0.0004042629322337727,0.011802154722328536,-0.010993628857860989
126,-0.00030385135653551303,0.011396406523001905,-0.012004109236072933
127,2.175861315221709e-05,0.01143804240785646,-0.011394525181552026
128,-0.00030257918535183217,0.011789443553879633,-0.012394601924583297
129,-2.1319770945679956e-05,0.01168758612598588,-0.011730225667877238
130,-0.0005960612982770777,0.010707546517597803,-0.011899669114151957
131,-0.0003715901222799154,0.011283484334542631,-0.012026664579102462
132,0.0002773296428706428,0.011823568973191832,-0.011268909687450545
133,-0.00020767863129764422,0.011673478466369583,-0.01208883572896487
134,-0.00042557851079657677,0.011128701891984855,-0.011979858913578008
135,-0.00010298855993652523,0.010996694546170456,-0.011202671666043508
136,-0.0002963401483544204,0.01106453661531883,-0.01165721691202767
137,-0.0002922722782944163,0.010856141765548236,-0.011440686322137069
138,-0.00028723049045729346,0.011118880854916503,-0.011693341835831091
139,0.0006400613098562294,0.012245584830765894,-0.010965462211053434
140,-0.0003506856695898867,0.010999612296610168,-0.011700983635789941
141,0.000178926512142137,0.01133114132792014,-0.010973288303635866
142,0.00019788370171083694,0.011613558990679571,-0.011217791587257898
143,-2.695149763554511e-05,0.010856972403349463,-0.010910875398620552
144,-0.0002254239892405302,0.01124216393947423,-0.011693011917955291
145,-0.0005830679001154884,0.010823913527630371,-0.011990049327861348
146,0.0001272872451607142,0.011921636286646563,-0.011667061796325134
147,0.00021983964843350076,0.01142274591851559,-0.010983066621648588
148,-5.91849904735463e-05,0.01145411898795149,-0.011572488968898582
149,0.00044040663727528713,0.011933465943050739,-0.011052652668500165
150,-0.00028602672722913313,0.011540903646174138,-0.012112957100632404
151,-0.00033266251021066566,0.010818041537151955,-0.011483366557573288
152,0.0002907503974541709,0.011946017950477415,-0.011364517155569073
153,-1.3330783517802685e-05,0.011343501863969882,-0.011370163431005489
154,-3.9027107437719593e-05,0.011361552372948041,-0.011439606587823479
155,-0.00041538500791598107,0.010649213423628963,-0.011479983439460925
156,2.5365197066012633e-05,0.011257363561061051,-0.011206633166929027
157,-0.00010765840531914907,0.011109034229159516,-0.011324351039797816
158,-4.656369166467946e-05,0.011208276761932466,-0.011301404145261826
159,-0.0007469253523927509,0.010755035870709523,-0.012248886575495025
160,0.00019914763413352138,0.011929634641537859,-0.011531339373270815
161,-8.237471581314184e-05,0.011294199605301166,-0.011458949036927448
162,-5.954424730078005e-05,0.010962068111335084,-0.011081156605936645
163,0.0005230211436765006,0.011933659986553446,-0.010887617699200443
164,-3.432141713074498e-05,0.011392117802365325,-0.011460760636626816
165,-0.00036370512894854913,0.011013269216655,-0.011740679474552098
166,-0.0008891967369474053,0.010545856341338302,-0.012324249815233114
167,-0.00032061836428227264,0.010965916317070605,-0.01160715304563515
168,-0.0003315499374399681,0.011330612611582051,-0.011993712486461987
169,-9.421688490732466e-05,0.010992417700740118,-0.011180851470554766
170,9.357340621842244e-06,0.011795726609857027,-0.011777011928613341
171,-0.00015823965631494777,0.011418141840354844,-0.01173462115298474
172,-0.00012702840409854185,0.010958040744025685,-0.01121209755222277
173,1.1243459007990712e-05,0.011435155576133725,-0.011412668658117743
174,-5.697159921623421e-05,0.011496976129879231,-0.011610919328311702
175,0.0003362896973872135,0.011104756843793386,-0.010432177449018958
176,0.00018380040023239822,0.012003082305151255,-0.011635481504686457
177,-0.00034810069518873183,0.011643017209430985,-0.012339218599808448
178,-0.00015966667788030068,0.011243730751327752,-0.011563064107088355
179,-0.00014356998391738246,0.01118109889629602,-0.011468238864130786
180,0.0002390828648646803,0.011267112068308657,-0.010788946338579297
181,-0.00028201870478356976,0.010853884389052654,-0.011417921798619795
182,3.7665027916408076e-05,0.011438928543423866,-0.01136359848759105
183,-0.00043596097040628283,0.0116096353793452,-0.012481557320157764
184,-0.00015491369872570974,0.011190027382807213,-0.011499854780258634
185,0.00024074056063138648,0.011713062423794095,-0.011231581302531322
186,-0.0003113918587898586,0.011158488428053129,-0.011781272145632845
187,-0.0003296783946109208,0.010615172746788184,-0.011274529536010025
188,-2.9684430179327048e-05,0.011511749195773703,-0.011571118056132356
189,0.00013246943515764987,0.011374187494703215,-0.011109248624387917
190,-2.1695995675417198e-05,0.01141117799512939,-0.011454569986480225
191,8.574947727229811e-05,0.01125365378028015,-0.011082154825735555
192,-0.00036567045861533794,0.010453253522218119,-0.011184594439448796
193,0.0001589484177514062,0.011459775381687185,-0.011141878546184375
194,-3.940906685869175e-05,0.011492125173616708,-0.01157094330733409
195,-0.00035421518149166204,0.010998883147092759,-0.011707313510076083
196,-0.0008318078215641166,0.01045387970070489,-0.01211749534383312
197,-0.0008054473126886951,0.010557888485926441,-0.012168783111303831
198,0.0003106406856605865,0.01196274718192656,-0.011341465810605387
199,0.00035180569919564524,0.01189225551702579,-0.011188644118634497
200,0.0004131181094579879,0.011655140355405241,-0.010828904136489265
201,-0.00026917225455958546,0.010597561649302652,-0.011135906158421822
202,0.00023043783374806153,0.011678052778099147,-0.011217177110603023
203,0.00012050601252272992,0.01127779975867294,-0.01103678773362748
204,-0.00018692902992499077,0.010917611270466587,-0.011291469330316568
205,1.9298295186927413e-05,0.01166173963767372,-0.011623143047299864
206,-0.00021188391689349128,0.011194411099671087,-0.01161817893345807
207,-3.8002031762474197e-06,0.010888403329584309,-0.010896003735936802
208,-0.0008089212830446545,0.010345310603693205,-0.011963153169782513
209,6.46603430878454e-05,0.01160028155256283,-0.011470960866387138
210,-0.00016151527581738018,0.01119757593848233,-0.01152060649011709
211,0.0003666806679175216,0.011808123298549559,-0.011074761962714516
212,-9.768850732555447e-05,0.01111035742695222,-0.01130573444160333
213,0.0003966187301161895,0.012002727607143781,-0.011209490146911402
214,0.0001811617573780944,0.01131101700658719,-0.010948693491831
215,-0.00029470265129610075,0.011268655501421535,-0.011858060804013738
216,-0.00026801754380275056,0.01088327644557375,-0.01141931153317925
217,-0.00032633895706120055,0.01097066455860072,-0.01162334247272312
218,-2.545910925636128e-05,0.011340111662867408,-0.01139102988138013
219,-0.0005342235039647876,0.010842524252750842,-0.011910971260680416
220,-0.0004532497027638348,0.010769570949518472,-0.01167607035504614
221,-0.0008767684992813666,0.010598741889206195,-0.012352278887768927
222,-0.00025613212168238423,0.011461481396818678,-0.011973745640183445
223,-0.00015085106624628837,0.01092090331798165,-0.011222605450474227
224,-4.848692415825454e-05,0.011168844107386455,-0.011265817955702962
225,0.00018715101290919656,0.01140204773018119,-0.011027745704362798
226,0.00017637114858312658,0.011441037996592204,-0.011088295699425951
227,-9.050123389699683e-05,0.011303009585989936,-0.01148401205378393
228,-6.388343612834778e-05,0.0112471736521866,-0.011374940524443296
229,-0.00015938761215612075,0.010996605672630668,-0.01131538089694291
230,0.00016796386444895532,0.011512261457571352,-0.011176333728673441
231,-0.00016433061054484902,0.01129274410044166,-0.01162140532153136
232,6.687019625124067e-05,0.011889622516558562,-0.01175588212405608
233,-0.0005231857721465788,0.010967311216001053,-0.012013682760294209
234,-0.0005531880406986277,0.010535979764094002,-0.011642355845491259
235,0.00017565747072707864,0.011394069835023408,-0.011042754893569252
236,0.00012054345135150073,0.011207767317142242,-0.010966680414439241
237,-5.526553557396787e-05,0.01119398735581109,-0.011304518426959025
238,-0.00042324483998743955,0.011029931063307314,-0.011876420743282195
239,-0.001344844391189691,0.009875169771801315,-0.012564858554180698
240,0.00023699673319244136,0.011655378126872463,-0.011181384660487582
241,-0.00037006078133998394,0.011073613616862913,-0.011813735179542881
242,7.102022174230248e-05,0.011045917813719976,-0.01090387737023537
243,-3.695910971539808e-05,0.011568925953808533,-0.011642844173239329
244,0.00012739991936416357,0.011110595407587588,-0.010855795568859261
245,2.3152681909397487e-05,0.011061036592473386,-0.011014731228654592
246,-4.4011486012733106e-05,0.011153420392218958,-0.011241443364244425
247,-0.00015378575719571407,0.011274379184688592,-0.01158195069908002
248,-0.0001858967787341286,0.010837653381405774,-0.011209446938874032
249,-0.0005008422288395269,0.010698985430837684,-0.011700669888516738
250,-0.0003375449580120399,0.010790305843986905,-0.011465395760010984
251,-0.0008027136615197909,0.011044472139412325,-0.012649899462451906
252,0.00015813597038952105,0.0115070980539328,-0.011190826113153758
253,0.00026189322086065585,0.011237216541307908,-0.010713430099586597
254,5.8058340006074746e-05,0.012125827467586276,-0.012009710787574126
255,-5.973014154765377e-05,0.011200425518437475,-0.011319885801532781
256,-0.00039214987839532203,0.010998890603660832,-0.011783190360451475
257,-0.000248992626888099,0.011043621829501978,-0.011541607083278175
258,9.431976243639081e-05,0.01139020635060513,-0.011201566825732348
259,0.0004268736337707022,0.01177688530673751,-0.010923138039196105
260,-0.00042770021647405536,0.010591738525167881,-0.011447138958115992
261,0.00012854942225983774,0.011697695968526512,-0.011440597124006835
262,0.000613827483947488,0.011718821873612057,-0.01049116690571708
263,6.385536503619348e-05,0.01124706561689459,-0.011119354886822202
264,9.909033667004903e-05,0.011103785805417826,-0.010905605132077728
265,7.593559969297853e-05,0.011267818987492772,-0.011115947788106815
266,0.00038010641954520094,0.01177619903563715,-0.01101598619654675
267,-0.00011077989465684446,0.011105789445116943,-0.011327349234430633
268,2.960237594915255e-05,0.012167184351698633,-0.012107979599800329
269,-0.0003306270083158761,0.01072308203435503,-0.011384336050986781
270,0.00041800125924489046,0.01159382779190619,-0.010757825273416408
271,0.0003327979523498891,0.011465285239691236,-0.010799689334991458
272,9.897371256508583e-06,0.011003581451916504,-0.010983786709403488
273,-0.00021499006300135508,0.010940791469298536,-0.011370771595301248
274,-0.00015779050107411074,0.011228110485280218,-0.01154369148742844
275,-0.00015358313462809548,0.01091427905319764,-0.011221445322453831
276,-0.0005789731511393542,0.011298133556830429,-0.012456079859109138
277,2.6493468638527766e-05,0.011536807623425786,-0.01148382068614873
278,-0.0005810797576170468,0.010933456647523654,-0.012095616162757748
279,6.195939989342174e-05,0.011702171293257357,-0.011578252493470512
280,-0.00027647915442253964,0.011079156300095299,-0.01163211460894038
281,0.00011753469339454879,0.011214778053885146,-0.010979708667096048
282,-2.8810771756247535e-05,0.011479907557410424,-0.01153752910092292
283,-0.0005688341994762495,0.010429847492794382,-0.01156751589174688
284,-0.00039075544617405653,0.010936367919706787,-0.011717878812054902
285,-0.00036929686609570196,0.011224704010287728,-0.011963297742479131
286,-0.0002078796420226709,0.010932552141823605,-0.011348311425868946
287,-0.00017319602584739332,0.01093020468096335,-0.011276596732658139
288,-0.0002075894131343753,0.011393433623058277,-0.011808612449327027
289,0.00039555021017173043,0.01173074100871705,-0.01093964058837359
290,-0.00030928652426815643,0.010922902713845266,-0.011541475762381577
291,-8.156088710900817e-05,0.01121175334835422,-0.011374875122572235
292,-0.0007575339789778004,0.010239984217853052,-0.011755052175808654
293,-0.00022190028846326188,0.010920661640349329,-0.011364462217275854
294,0.0005311856686623714,0.012094954682722234,-0.01103258334539749
295,-0.0002659836620467312,0.010853359301276613,-0.011385326625370075
296,5.368784190014998e-05,0.011503424423408829,-0.011396048739608528
297,9.801675519740135e-05,0.011174256213448433,-0.010978222703053632
298,-0.00026157858595774516,0.011294120134582149,-0.01181727730649764
299,-0.0005524417961566943,0.010925789813985329,-0.012030673406298719
300,-0.0002790700138486476,0.011420197191891726,-0.011978337219589021
301,-0.00012294455767154842,0.011059585891596816,-0.011305475006939911
302,0.00012529837410413564,0.011553230843999744,-0.011302634095791473
303,-3.0792866195946125e-05,0.010928810830858861,-0.010990396563250755
304,-0.0006379305923070518,0.010352341824004317,-0.011628203008618422
305,-0.0001218889040976954,0.011036923310611962,-0.011280701118807352
306,0.00011299054306941047,0.011582221496539976,-0.011356240410401154
307,-0.000534020685669494,0.010654023798401911,-0.0117220651697409
308,-0.0004996326756341325,0.010936001833044712,-0.011935267184312976
309,-9.785597613747543e-05,0.011014404909048734,-0.011210116861323685
310,-0.0005554293591242782,0.010967009370214033,-0.01207786808846259
311,-0.0007848907539266414,0.01090912004042899,-0.012478901548282273
312,0.0002011308476701564,0.01139323689880861,-0.010990975203468296
313,-0.0006198822713743546,0.011002522328474948,-0.012242286871223656
314,-0.0006520175348052718,0.011165557886200108,-0.012469592955810653
315,-0.00033273039381169023,0.011297862849608896,-0.011963323637232275
316,0.0003094794613810243,0.011526129882538311,-0.010907170959776261
317,2.3795789249098488e-05,0.011256490417944066,-0.011208898839445869
318,0.00018163686429173727,0.011441249665200917,-0.011077975936617442
319,0.00018681623312564227,0.011309035844430207,-0.010935403378178924
320,-4.305983430147964e-05,0.011346795401545507,-0.011432915070148467
321,0.00012012528543294984,0.011461242099660459,-0.011220991528794558
322,-0.00029267291785933525,0.0109576524969088,-0.01154299833262747
323,-1.8427763184825065e-05,0.01135215417383416,-0.011389009700203812
324,4.1509467553073276e-05,0.011379099388982584,-0.011296080453876438
325,-0.00020460255989556247,0.011437920508004785,-0.011847125627795909
326,-3.0249701898661722e-05,0.01167018391882521,-0.011730683322622533
327,0.0005874176563541366,0.011699827028819665,-0.01052499171611139
328,0.0003822403473335528,0.01178244137092387,-0.011017960676256763
329,-0.00015389593920971467,0.011037046907732993,-0.011344838786152422
330,-5.43759470443862e-05,0.011729815878264103,-0.011838567772352876
331,6.240523665335193e-05,0.011526723252683965,-0.011401912779377263
332,-0.0005485373559299342,0.01061924159336402,-0.01171631630522389
333,-0.0004900606926274183,0.01058921761104048,-0.011569338996295316
334,-0.0003581516671790394,0.011193071302119394,-0.011909374636477472
335,0.00023049670028833105,0.01120079824633694,-0.010739804845760278
336,-0.00017013692940099265,0.011489729413426655,-0.011830003272228641
337,0.00011771030082031252,0.011267818189550421,-0.011032397587909795
338,-8.816871678125505e-06,0.011186556623023147,-0.011204190366379398
339,-0.0005839186372788474,0.010609768769846975,-0.011777606044404669
340,-0.00043292333257437753,0.011380141889338946,-0.012245988554487702
341,-0.0005184602492739503,0.010916098967163713,-0.011953019465711614
342,0.00014914003363293693,0.011384917662257925,-0.01108663759499205
343,-0.0006175229585995015,0.010581982864995218,-0.011817028782194223
344,0.00040142590502116496,0.011757075586130603,-0.010954223776088274
345,6.822422618281609e-05,0.011666428518707734,-0.011529980066342102
346,-0.0005841408449947372,0.009895203095385238,-0.011063484785374713
347,-0.0006652495303360026,0.0104725781047214,-0.011803077165393404
348,-0.0003019212112218999,0.011192591424199075,-0.011796433846642874
349,-0.0004469915868913609,0.01054983241973407,-0.011443815593516793
350,-0.00023692095395330706,0.011011536472494391,-0.011485378380401005
351,-0.000940172047842832,0.010464317285648847,-0.01234466138133451
352,-0.0005708680094436344,0.010796219166616796,-0.011937955185504064
353,-8.337811113039009e-05,0.010861813398747809,-0.011028569621008589
354,-0.0003063564480668935,0.011034600617912334,-0.011647313514046121
355,-0.00045168742424417623,0.011373122988527832,-0.012276497837016183
356,-4.170207582603241e-05,0.011586299840150683,-0.011669703991802748
357,0.0003744615346154359,0.01139372676953182,-0.010644803700300947
358,-5.961273624477075e-05,0.01126489424975921,-0.011384119722248752
359,0.0003549647909457139,0.011490478180047874,-0.010780548598156445
360,-0.0003381500956960257,0.010924860004323965,-0.011601160195716017
361,0.0003220515324200496,0.011767347471745012,-0.011123244406904913
362,0.00042083191937618026,0.01135352489997687,-0.010511861061224507
363,-0.0004562234080734431,0.010745758497412678,-0.011658205313559565
364,-0.0005022030723143036,0.010719152663277783,-0.01172355880790639
365,-0.0002704184356914995,0.010791902617955087,-0.011332739489338087
366,-0.00033394311796567484,0.011060023423144143,-0.011727909659075494
367,-0.0001588646534743649,0.010790456172079025,-0.011108185479027755
368,-9.607480562755246e-05,0.011318288984730402,-0.011510438595985507
369,0.0003495738084006492,0.011764639857353293,-0.011065492240551995
370,0.00035484131952144636,0.011805261997979459,-0.011095579358936567
371,-0.0003516361163251469,0.01067612980885958,-0.011379402041509872
372,0.0002101274623295539,0.011410351222875717,-0.010990096298216609
373,0.00017286925423794436,0.011610989510496257,-0.011265251002020369
374,-0.00047630549975591113,0.010741107902250403,-0.011693718901762226
375,-0.00012747802873321444,0.011088958314953625,-0.011343914372420053
376,-0.00037734203800454566,0.010588538351232654,-0.011343222427241744
377,0.00036289514336140425,0.01169290824961844,-0.010967117962895631
378,-7.785666774852097e-06,0.011096869196173136,-0.01111244052972284
379,-8.666258668178199e-05,0.010934387871816475,-0.01110771304518004
380,-0.0003541470706246114,0.010972887264194122,-0.011681181405443344
381,0.00023200784308571154,0.010949764470991073,-0.01048574878481965
382,-5.909300571891945e-05,0.01151427151064742,-0.01163245752208526
383,-0.0006949302564069001,0.010281330074365214,-0.011671190587179015
384,-7.341281104580775e-05,0.011116844923239456,-0.01126367054533107
385,-0.00019723194686106505,0.010773971793341369,-0.011168435687063497
386,-0.0007332876737072651,0.01033734015065204,-0.011803915498066569
387,0.0002616367466820891,0.011632667174354383,-0.011109393680990206
388,-0.0006374123747783236,0.010186311641150797,-0.011461136390707444
389,-0.00015531704568553598,0.010976964123611196,-0.011287598214982267
390,-0.0004834722018842095,0.011077036799642262,-0.012043981203410681
391,-0.0005813537669075555,0.010622154625735297,-0.01178486215955041
392,0.00011790230739853588,0.011840160855965686,-0.011604356241168616
393,-1.910569470002064e-05,0.01110516310152591,-0.01114337449092595
394,-0.00019058919576374364,0.010860408923161514,-0.011241587314689001
395,-0.0002579854930073177,0.011062421596026347,-0.011578392582040983
396,0.00029094734052196637,0.011811795390103923,-0.01122990070905999
397,0.0003630126721891789,0.01153505959930116,-0.010809034254922802
398,-0.0002030298524083886,0.010708736426849323,-0.011114796131666101
399,-0.0003631744556618682,0.011178783756028796,-0.011905132667352533
400,0.0005306312450276065,0.011492294729959794,-0.010431032239904582
401,8.566746332368014e-05,0.011530754564118999,-0.011359419637471637
402,5.099924755731622e-05,0.011201674798849929,-0.011099676303735297
403,-0.00019796216574121571,0.010911903150889305,-0.011307827482371736
404,0.0001513653696112155,0.010756719968945389,-0.010453989229722958
405,-0.0004185349507573098,0.011032295529486497,-0.011869365431001117
406,0.00033987394511560376,0.011162084512753757,-0.010482336622522551
407,0.0002655543570234038,0.011610218567661767,-0.01107910985361496
408,0.0002737800335625584,0.011623341844308159,-0.011075781777183042
409,0.00010603603483492075,0.011174371738411031,-0.010962299668741191
410,0.0004874688311088206,0.01160938543520291,-0.01063444777298527
411,-0.0007003635639298307,0.010420563258675459,-0.01182129038653512
412,3.8193105802813625e-05,0.010473573713470304,-0.010397187501864677
413,-0.0002235410766201772,0.011125640706881702,-0.011572722860122057
414,-0.0004757882754716789,0.010624758978859006,-0.011576335529802365
415,8.060039901552272e-05,0.01121395024258844,-0.011052749444557395
416,1.0638269937122385e-05,0.010961842344795822,-0.010940565804921578
417,-0.0001877417022105619,0.010819151431596178,-0.011194634836017302
418,-0.0002476334645680309,0.011156541074577055,-0.011651808003713116
419,-0.00035358992144555757,0.010288466585048795,-0.010995646427939912
420,-0.0005821346595790397,0.010582082170307861,-0.011746351489465942
421,0.0001698972813436114,0.011202314209482929,-0.010862519646795705
422,-9.780025196059344e-05,0.010792253345827209,-0.010987853849748395
423,0.0001274760315724955,0.011177550104809529,-0.010922598041664537
424,0.00031416314545605,0.011521187267973186,-0.010892860977061087
425,-6.0649435628019655e-05,0.011033005333412666,-0.011154304204668704
426,0.0001923705505739286,0.011615273143236378,-0.01123053204208852
427,0.00048479372544076927,0.01188316055288062,-0.010913573101999082
428,0.00019391023691380264,0.011633555029904805,-0.011245734556077198
429,0.0001687271216477374,0.011138270081760533,-0.010800815838465058
430,-0.0005345557368823754,0.010423943183098248,-0.011493054656862999
431,-0.0002921308640404062,0.010922351577262417,-0.01150661330534323
432,-0.00022296989999625737,0.01110546832676475,-0.011551408126757265
433,-0.00037755092330069327,0.011014143499627262,-0.01176924534622865
434,0.0001287871735371411,0.011023798709291755,-0.010766224362217473
435,0.00020786516482891772,0.011539499350030643,-0.011123769020372808
436,0.0004544951808870635,0.011474735071854827,-0.010565744710080701
437,-0.00029011639118568284,0.01085950694468232,-0.011439739727053685
438,0.000400468430150957,0.011726749337600536,-0.01092581247729862
439,-0.00033221789373455684,0.010425390892434898,-0.01108982667990401
440,-0.0003934570804865063,0.010877419793836156,-0.011664333954809168
441,-0.00013638851047503714,0.010612174209577678,-0.010884951230527752
442,-9.80512812402245e-05,0.011246917176670345,-0.011443019739150793
443,-0.0001221522534366994,0.01144078201723433,-0.011685086524107728
444,-0.0001399225033416916,0.011116511669309995,-0.01139635667599338
445,0.00033669854057251223,0.011581254676529991,-0.010907857595384967
446,-0.0006578598359227088,0.01001707048164942,-0.011332790153494835
447,-0.00043188326871067067,0.01029588365459362,-0.011159650192014961
448,-0.00017954676479062497,0.01092034853273259,-0.011279442062313839
449,-0.00012324570343945538,0.010743716889261868,-0.010990208296140778
450,-7.44263078398033e-05,0.011148128683157977,-0.011296981298837582
451,-8.66363985523246e-05,0.01093810830737799,-0.011111381104482638
452,-0.00044439238668036546,0.010786267704667469,-0.011675052478028199
453,-0.0004596676118253943,0.010698842589024364,-0.011618177812675153
454,-0.00016250696878682784,0.011157449774958637,-0.011482463712532294
455,0.000309446793623727,0.011169583186282613,-0.010550689599035159
456,-0.000208426546350676,0.010831600174283525,-0.011248453266984877
457,-0.00014124984772359412,0.011133454143661051,-0.011415953839108239
458,0.00010567302070790498,0.011250561508490815,-0.011039215467075005
459,0.00011703528125645994,0.011858912385295177,-0.011624841822782256
460,-0.00044402399092623,0.010805048363937638,-0.011693096345790098
461,-0.00023546141394127686,0.010759619805263675,-0.011230542633146228
462,-0.0003699641032819478,0.010934753437849701,-0.011674681644413596
463,-0.000200456528660051,0.010814859669760247,-0.01121577272708035
464,0.0007162112989600333,0.011949061313000152,-0.010516638715080085
465,-0.00016179822993699053,0.010777090950842682,-0.011100687410716664
466,-0.00016913622225909526,0.011461473241158012,-0.011799745685676202
467,-0.00020280339110282958,0.010959086093087591,-0.011364692875293252
468,0.0003942592422846626,0.011648844665609752,-0.010860326181040427
469,0.00018153210699201535,0.011178995839205525,-0.010815931625221493
470,-0.00035814258933779047,0.010572227662313808,-0.01128851284098939
471,-0.0001556185764784809,0.0112806323075017,-0.011591869460458662
472,-0.0003327050638386361,0.01073225354769631,-0.011397663675373584
473,-0.00018824121002353043,0.010959533273908273,-0.011336015693955334
474,-0.00047564420480368584,0.010592705197244071,-0.011543993606851441
475,0.0003482897086102986,0.011305421543648895,-0.010608842126428297
476,0.00023125843510391747,0.011366775540279055,-0.010904258670071219
477,-0.0002784699713777196,0.011015169525164174,-0.011572109467919613
478,-0.0002870778635801598,0.011019628583192134,-0.011593784310352455
479,-0.0004998725852913504,0.0109885666710424,-0.011988311841625101
480,-0.00025016819454037035,0.011041578186902427,-0.011541914575983168
481,-0.0006226700255721895,0.010882226713120672,-0.01212756676426505
482,-0.0003396280677367219,0.010832113339231458,-0.011511369474704903
483,0.0004654623952059711,0.011714567894578422,-0.010783643104166478
484,0.0005631940354070176,0.011638238555236538,-0.010511850484422504
485,-0.0004929262927707773,0.0107965867768255,-0.011782439362367055
486,8.30581338093116e-05,0.011166119703167814,-0.011000003435549192
487,0.0003072693916713207,0.011436073543535756,-0.010821534760193114
488,0.00034244283654052905,0.011726968406792347,-0.011042082733711288
489,-0.00027928144314189697,0.011210989580844346,-0.01176955246712814
490,-0.00012167910580368496,0.010468194441440207,-0.010711552653047577
491,0.0002913819931714522,0.011183469333205503,-0.0106007053468626
492,-5.1604368970996764e-05,0.01110163934579597,-0.011204848083737963
493,-0.00019977986260279353,0.011012393138682222,-0.01141195286388781
494,-0.0002675780761849447,0.010259388583699432,-0.010794544736069321
495,-0.0005295685212277758,0.010669298776279245,-0.011728435818734796
496,-2.9192784327903292e-05,0.011309180300965749,-0.011367565869621557
497,-0.0003712217673898874,0.010620428291912681,-0.011362871826692456
498,0.0002905446979864699,0.0116998792764971,-0.011118789880524161
499,-6.3707805417143e-05,0.011723329694610513,-0.011850745305444797
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822
500,0.0001687852220383943,0.01124958609054561,-0.010912015646468822


==> fig/data/pacf/acf_gibbs_4_1.csv <==
x,y,upper,lower
1,-0.0001739575687270084,0.011697025038299991,-0.012044940175754009
2,-0.0003415426517789229,0.011412473296346518,-0.012095558599904363
3,-0.00016108687383563784,0.011563078317442816,-0.01188525206511409
4,-0.00047295191636118387,0.011063202459523722,-0.01200910629224609
5,-0.000349430517528176,0.010926758705889415,-0.011625619740945767
6,-0.0005730142894723729,0.011245935346109254,-0.012391963925054001
7,-0.0005725010483175773,0.010326439201745106,-0.01147144129838026
8,0.00014685713217637894,0.011726946228541887,-0.011433231964189128
9,-0.00026073859007014807,0.01149642522372437,-0.012017902403864664
10,-0.00037526563479809945,0.011293427609515632,-0.01204395887911183
11,-2.506632909961879e-05,0.011832390684576628,-0.011882523342775864
12,-2.14170909570803e-05,0.011547484876783766,-0.011590319058697925
13,-1.007553361484793e-06,0.01161182067415616,-0.011613835780879128
14,-0.0001960812616831174,0.011378407814654734,-0.011770570338020968
15,-0.00026199139703112786,0.011654679196197322,-0.012178661990259578
16,0.0008961961603646929,0.012519439149883835,-0.01072704682915445
17,-0.00045490314717047426,0.011274884854654799,-0.012184691148995749
18,-0.0002971277174327087,0.010988685606164034,-0.01158294104102945
19,0.00010199717018059526,0.012106921535863376,-0.011902927195502186
20,0.0004308622146146895,0.011782772419976,-0.010921047990746622
21,-0.0005336340102000413,0.010992660308501823,-0.012059928328901907
22,-5.7173948342829934e-05,0.011417312893612318,-0.011531660790297979
23,0.00038822646335475325,0.012029519902673947,-0.011253066975964439
24,-0.00023371295023277556,0.011239244174559055,-0.011706670075024605
25,0.0003122114246877304,0.011983020884719385,-0.011358598035343923
26,2.4547121945953732e-05,0.011735041080833581,-0.011685946836941675
27,-6.704554893600534e-05,0.0114843318549714,-0.011618422952843412
28,-0.00036006816414020805,0.010853593634147575,-0.011573729962427991
29,-0.00046827311855143723,0.011341155726304375,-0.01227770196340725
30,-4.969936775660752e-06,0.01149003669357438,-0.011499976567125703
31,0.0006259135996900345,0.011790751646253072,-0.010538924446873004
32,-0.00014478887785721031,0.011542187104140122,-0.011831764859854543
33,-5.3372096993560675e-05,0.011607283352035234,-0.011714027546022354
34,-0.0005766183023108048,0.010855772086306536,-0.012009008690928144
35,-0.0002471187172455266,0.010938516567537056,-0.011432754002028108
36,-0.0004902482089503166,0.0113478688319864,-0.012328365249887032
37,0.00018630382697882865,0.01195943294825169,-0.011586825294294034
38,0.0001441747256000432,0.011688393873618938,-0.01140004442241885
39,-0.00015603753739935742,0.011308953523777516,-0.01162102859857623
40,-0.00042494819302161537,0.011117957460489923,-0.011967853846533155
41,-0.000713887509870689,0.010685811772363335,-0.012113586792104713
42,-0.0004926367691428115,0.011006786702889486,-0.011992060241175108
43,-0.0005059834130383225,0.011113430829288444,-0.012125397655365088
44,0.0003095487226693037,0.011861178356464105,-0.011242080911125496
45,8.25638902435651e-05,0.011399647489798095,-0.011234519709310964
46,-0.0001517714828225873,0.011420449040415798,-0.011723992006060974
47,0.0003744024752709665,0.011904024900363828,-0.011155219949821896
48,-0.0007466288532252671,0.010552339585829344,-0.012045597292279879
49,-0.00078568686899946,0.01070823468558186,-0.012279608423580779
50,-0.0005491968072013285,0.010947543506294727,-0.012045937120697384
51,-0.0002826485934856846,0.011018100052403935,-0.011583397239375303
52,0.00048096962598584674,0.012309335372745572,-0.01134739612077388
53,-0.0006895844632351571,0.010950464007322509,-0.012329632933792823
54,0.00036799434006695925,0.011954877553601626,-0.011218888873467708
55,-0.0004491898104288222,0.010675322252562151,-0.011573701873419795
56,-0.0005776583157505229,0.010964714475567341,-0.012120031107068387
57,-0.0004190486147147679,0.011511384558676395,-0.012349481788105932
58,-0.00019268097282883588,0.011432670395163415,-0.011818032340821086
59,0.00019853408732766059,0.011964615211976335,-0.011567547037321014
60,-3.3972054281036655e-05,0.011282808422683102,-0.011350752531245175
61,-0.00014025639791035607,0.010945204247769923,-0.011225717043590634
62,3.2495598304807517e-06,0.011074043894852848,-0.011067544775191887
63,0.00013672532103520173,0.012054077218772052,-0.01178062657670165
64,-7.78768962840736e-05,0.011262485316242998,-0.011418239108811146
65,-0.0002492051679725631,0.01133228389190316,-0.011830694227848286
66,0.00045406942026206,0.012355444530049331,-0.011447305689525213
67,0.00044001553350246707,0.011757015387798843,-0.01087698432079391
68,-4.9036532117259445e-05,0.011301656950623613,-0.01139973001485813
69,0.0001704614022463935,0.011523647042688526,-0.01118272423819574
70,-0.00011937936383610161,0.011329230344480272,-0.011567989072152474
71,-0.0005894992022875132,0.011082181685767307,-0.012261180090342334
72,-0.00012317783333806818,0.011296491428600789,-0.011542847095276924
73,-4.4452707991669726e-05,0.011943844781745113,-0.012032750197728452
74,-0.0003021113793857526,0.01093655863940817,-0.011540781398179675
75,-0.0005408258958435943,0.01081272963259826,-0.011894381424285448
76,0.00026890618068217914,0.011530010225802117,-0.01099219786443776
77,-0.0007432931240335022,0.010583564804176725,-0.012070151052243731
78,0.00014210268375752918,0.011533793109725429,-0.01124958774221037
79,-1.944463302853692e-05,0.011628285970014265,-0.011667175236071338
80,1.1224064958651469e-05,0.012095913545658907,-0.012073465415741603
81,-0.0003312975917592169,0.011630330821198846,-0.012292926004717281
82,-9.580458898170883e-07,0.01116419555050968,-0.011166111642289313
83,0.000182027936034578,0.01164715219376127,-0.011283096321692115
84,-6.976299231511296e-05,0.011186737829994332,-0.011326263814624558
85,-0.0003391177130921267,0.010823186482738344,-0.011501421908922598
86,-0.00030505389863011044,0.011807631497431238,-0.01241773929469146
87,0.00023623018161350573,0.012028137333452,-0.011555676970224988
88,-0.00029881783851896314,0.011556882485784068,-0.012154518162821993
89,-0.0002528557956138503,0.01172193421166984,-0.01222764580289754
90,4.827939560697361e-05,0.01088646542173066,-0.010789906630516712
91,0.00041984244472396536,0.011958029154674405,-0.011118344265226473
92,-0.0005995639503563358,0.010905796595887543,-0.012104924496600215
93,0.00043833678857794665,0.011711161932809275,-0.010834488355653382
94,0.0001081654544485896,0.01154467969188795,-0.01132834878299077
95,0.00017827567415746822,0.011580505971043818,-0.011223954622728882
96,-0.0004469216239725348,0.010576680274194382,-0.011470523522139451
97,-2.0820409754653782e-05,0.011627213542193598,-0.011668854361702905
98,-0.00021444108794671542,0.01118575867920753,-0.01161464085510096
99,-7.512756154532028e-05,0.011416248184346103,-0.011566503307436743
100,-6.673301981083974e-05,0.011446291171081252,-0.011579757210702932
101,-0.00031788931883343157,0.011635382964195593,-0.012271161601862457
102,-0.0009275105356229699,0.010722192323759091,-0.012577213395005029
103,0.00013044978763505406,0.011665203710547557,-0.01140430413527745
104,0.00010311799616804822,0.011723491346328035,-0.011517255353991937
105,-0.0003062576326265962,0.011337572996999418,-0.01195008826225261
106,-0.0009023107230447102,0.01039111139136173,-0.012195732837451151
107,0.000282624046347179,0.011886639067386644,-0.011321390974692288
108,-0.00024148354028863205,0.01125809509417008,-0.011741062174747345
109,0.00011174441889240707,0.011032731660474958,-0.010809242822690144
110,-0.0003551799003350215,0.011377049058677712,-0.012087408859347754
111,0.000277374849938595,0.0114122838199253,-0.010857534120048109
112,-0.00023053004819818793,0.010802494345514672,-0.011263554441911048
113,7.79866185544868e-05,0.011089960607159222,-0.010933987370050247
114,-0.00039898200522386034,0.010793096306111158,-0.011591060316558878
115,-7.230508932996365e-05,0.011705470484157333,-0.01185008066281726
116,0.00014119574017271069,0.011427174552615584,-0.01114478307227016
117,-0.00029365572033136875,0.01101287749556641,-0.011600188936229149
118,-0.00042771172697547537,0.011103420694673797,-0.011958844148624748
119,-0.000398684124144067,0.011044946050592221,-0.011842314298880354
120,0.0001916001885702703,0.011810752037168696,-0.011427551660028155
121,-0.0005684512579846211,0.011139546236528823,-0.012276448752498064
122,-0.0005563128837573146,0.011111601130017633,-0.012224226897532263
123,7.94959314791046e-05,0.011280999298832564,-0.011122007435874355
124,-0.0002911391305000453,0.011380855621036237,-0.011963133882036328
125,-0.00042092155867390574,0.0105976002753893,-0.01143944339273711
126,-0.00037520835921279046,0.011015044256551134,-0.011765460974976714
127,-0.00014561016152400366,0.011029231145749732,-0.011320451468797739
128,-0.00014180905369437315,0.011347890661009113,-0.01163150876839786
129,-0.00019467790416113356,0.010989091288448867,-0.011378447096771134
130,-0.000588956047915256,0.010664723288266113,-0.011842635384096627
131,-9.838549633743078e-06,0.011674519236526244,-0.01169419633579373
132,0.0003990024056404918,0.011611243523639327,-0.010813238712358342
133,-0.00023418590335074467,0.011279587044112426,-0.011747958850813915
134,-0.00021726416799220752,0.011456971988962913,-0.011891500324947327
135,-0.0002834033747218302,0.011102964054620955,-0.011669770804064615
136,-0.0008872100217817154,0.010716391233623954,-0.012490811277187383
137,0.0005818482302058512,0.01194948550893448,-0.01078578904852278
138,-0.000287664172913976,0.011171775077937702,-0.011747103423765655
139,-0.0002898236284875094,0.010875644091814995,-0.011455291348790015
140,-0.00043210788165182505,0.01085404573175821,-0.01171826149506186
141,-0.0003388107180053305,0.011301623542314667,-0.011979244978325329
142,0.0007515427158304946,0.012489121145589664,-0.010986035713928675
143,-4.916404544405217e-05,0.011003022236832501,-0.011101350327720605
144,-0.0006352811756105672,0.01109527244202593,-0.012365834793247064
145,0.0005522428076693784,0.012203379644348337,-0.01109889402900958
146,1.877456652843804e-05,0.011796634266037054,-0.011759085132980178
147,9.163863794495185e-05,0.011612538102988304,-0.0114292608270984
148,-0.00021115571779924857,0.011462649305963942,-0.011884960741562438
149,0.0003362470578408138,0.012108295799206819,-0.011435801683525192
150,5.652724630153546e-05,0.011654492278443769,-0.011541437785840698
151,-8.348364584766926e-05,0.011157783087463687,-0.011324750379159025
152,-0.000490549953135074,0.01091966256628005,-0.011900762472550199
153,6.250538906131299e-05,0.011103649255080603,-0.010978638476957975
154,0.00014957535093826086,0.011914246519444964,-0.011615095817568444
155,9.624600401691834e-05,0.01155467416690132,-0.011362182158867484
156,-0.0002749151805727708,0.011206165177686887,-0.011755995538832428
157,0.00043378752467171573,0.011886315343503786,-0.011018740294160355
158,5.385423790581442e-05,0.011567378178019165,-0.011459669702207537
159,-0.00047354155730592267,0.011000063449657474,-0.01194714656426932
160,5.446664314568544e-05,0.011210765765076175,-0.011101832478784804
161,-0.0001407748099129498,0.010996573185482668,-0.011278122805308566
162,-0.0004540015572760401,0.010944693878404606,-0.011852696992956687
163,-0.000269272431643632,0.011083080874392384,-0.011621625737679647
164,-0.000815043990513161,0.010953926673408788,-0.01258401465443511
165,-0.0006164314187236692,0.010645920549022296,-0.011878783386469634
166,0.0001646771979585943,0.011555488537702711,-0.011226134141785523
167,-0.00013781359517253485,0.011629287972789417,-0.011904915163134487
168,-0.00028095926930817944,0.011255586930784576,-0.011817505469400934
169,0.00017018849300540895,0.011508564031258432,-0.011168187045247614
170,-0.00018598112341122587,0.011651359492962102,-0.012023321739784553
171,3.863576921774618e-05,0.011156621532810636,-0.011079349994375145
172,-0.0006397113375345851,0.0106343445003382,-0.01191376717540737
173,0.00020010941416976884,0.011481734550749592,-0.011081515722410056
174,3.5492857496790993e-06,0.011697409412411522,-0.011690310840912163
175,-0.00028982050094671617,0.011016780049325377,-0.01159642105121881
176,-0.0003744120564614339,0.011138621385443763,-0.011887445498366631
177,-0.0004438941717246617,0.011131836585861407,-0.012019624929310732
178,0.000190796593589909,0.011562006338112756,-0.01118041315093294
179,4.3071445776755564e-05,0.01151498296395465,-0.011428840072401138
180,-0.00025279750455304276,0.011112452410827547,-0.011618047419933632
181,-0.000425184771070322,0.01092619239519889,-0.011776561937339535
182,0.00011021960039381122,0.011628876078076803,-0.011408436877289182
183,-3.5176291629688135e-06,0.011666497077857607,-0.011673532336183543
184,0.00021435683941286538,0.011455485895878343,-0.011026772217052611
185,-0.00035367228357768474,0.011280021527587577,-0.011987366094742947
186,-5.322958579937196e-05,0.01153425759804244,-0.011640716769641185
187,-0.0004239205978849284,0.01067255850124844,-0.011520399697018298
188,-0.00014152972439200232,0.011160639239515657,-0.011443698688299662
189,-0.00022621889321481524,0.011100633235616882,-0.011553071022046512
190,-3.761599961510342e-05,0.011348086369554384,-0.011423318368784591
191,6.968872541353264e-05,0.011618024831321674,-0.011478647380494608
192,-0.0006084467717898703,0.010866944103358296,-0.012083837646938036
193,-0.0007066662418847533,0.010603246289686367,-0.012016578773455874
194,-3.679189548074666e-05,0.01139992616725391,-0.011473509958215403
195,4.935058014541282e-05,0.011387709493293097,-0.011289008333002271
196,0.0004749081268160619,0.011727713241649968,-0.010777896988017843
197,0.0003852606965742252,0.011767768923585513,-0.010997247530437062
198,0.0007554932948971208,0.011880678940021558,-0.010369692350227317
199,-0.0010271688639923978,0.010698768757307547,-0.012753106485292341
200,-0.00017148679636356357,0.011291025164817567,-0.011633998757544695
201,0.0003741729558666591,0.01183192570898585,-0.011083579797252531
202,-0.00021684129440535877,0.011333991920201335,-0.011767674509012052
203,0.00013373844346942012,0.011318998736106953,-0.011051521849168112
204,-0.0005249437307711877,0.011154965300480149,-0.012204852762022525
205,6.0241336399079547e-05,0.010974827643411665,-0.010854344970613506
206,8.377760756188053e-05,0.01155135036354244,-0.011383795148418677
207,-0.00041268936241963997,0.01163247649942582,-0.0124578552242651
208,-0.0006805655172533061,0.010531018187792418,-0.01189214922229903
209,-5.08998364533009e-06,0.011681452011951487,-0.011691631979242147
210,-6.74438274361369e-05,0.01123215743537743,-0.011367045090249705
211,0.0006244424694299325,0.012004900829370219,-0.010756015890510355
212,0.0004103173736114783,0.011688620694857838,-0.01086798594763488
213,-0.000705779199300649,0.010541549487076262,-0.01195310788567756
214,-0.00020112044959369856,0.01134187331056714,-0.011744114209754537
215,-0.0001803654671598209,0.010997171656463932,-0.011357902590783574
216,0.0004856301775083864,0.011341802915077914,-0.01037054256006114
217,-0.00013019348058158475,0.010995106641485241,-0.011255493602648412
218,-0.00024262974779773526,0.011435949678314267,-0.011921209173909736
219,-0.0005974621159946405,0.010870871378332186,-0.012065795610321468
220,-6.036885123432397e-05,0.011218184229125584,-0.011338921931594232
221,-4.070264554332711e-05,0.011726321791258593,-0.011807727082345247
222,-0.0005823134961331371,0.010565536856364204,-0.011730163848630478
223,-0.0004948837257209055,0.010946412700741493,-0.011936180152183304
224,-0.0001890719045756273,0.011361303483853382,-0.011739447293004636
225,-7.970542370104494e-05,0.011356721989656687,-0.011516132837058775
226,-0.00020080559181057358,0.011606662759984093,-0.012008273943605239
227,0.0001367345644418459,0.011595282828491612,-0.011321813699607922
228,-0.00025753928951414203,0.01099111624808604,-0.011506194827114326
229,-0.0007589949422672375,0.010844848359190709,-0.012362838243725183
230,-5.4512613296833555e-05,0.011313723084564641,-0.011422748311158307
231,-0.0003643339103753337,0.01142287310793199,-0.012151540928682657
232,-7.22248471000871e-05,0.01171112147630156,-0.011855571170501735
233,0.0007303374864872461,0.012222892323895703,-0.010762217350921211
234,0.0007428477805730749,0.012274188093175549,-0.0107884925320294
235,9.784367713275128e-05,0.011378302537900871,-0.011182615183635369
236,-0.0007627937038818997,0.010673721776693339,-0.012199309184457139
237,-1.0543041042273662e-05,0.011292868471452645,-0.011313954553537193
238,-0.00029626784975821227,0.01125370356773345,-0.011846239267249876
239,-0.0003745498372025306,0.010629440735952466,-0.011378540410357529
240,0.00022466359696618411,0.011703547836880235,-0.011254220642947866
241,-0.00038536397288066725,0.011191644399910194,-0.01196237234567153
242,0.0003568119585870551,0.011333543257547311,-0.0106199193403732
243,4.2874969866427136e-05,0.011581393862066903,-0.01149564392233405
244,2.24799290142758e-05,0.011370478321365559,-0.011325518463337007
245,-0.000547573781750645,0.010870232334765072,-0.01196537989826636
246,-0.0001835252209245722,0.011024056913218018,-0.011391107355067162
247,0.00029685833047073026,0.011286001999191138,-0.01069228533824968
248,-0.0005579771561204005,0.011066859455634506,-0.012182813767875307
249,0.00011288553900658546,0.01177023420542843,-0.011544463127415258
250,0.00020250518273279348,0.011261389319887672,-0.010856378954422086
251,0.00042072049585770654,0.011583845141308863,-0.01074240414959345
252,0.0001433580127649894,0.01093235010812162,-0.01064563408259164
253,2.9106029181076242e-05,0.011278188615857802,-0.011219976557495648
254,-1.6193907589018855e-05,0.01143992198344116,-0.011472309798619199
255,3.2299259656068345e-05,0.011459494555876897,-0.01139489603656476
256,0.00011468661503306123,0.011547816114610185,-0.011318442884544061
257,-0.0006989570378231658,0.010567438318886603,-0.011965352394532936
258,0.00031465167833955157,0.011648783362943362,-0.011019480006264258
259,0.00014704770506370965,0.011255580145036793,-0.010961484734909373
260,0.0005588122425307621,0.011778680149948765,-0.010661055664887242
261,0.0003133388352312245,0.011487817653756097,-0.010861139983293648
262,-0.00011012576568069305,0.011147498320586105,-0.011367749851947492
263,-0.0008285886191630873,0.01056730770172451,-0.012224484940050684
264,-0.00012810307266932853,0.011125550885055836,-0.011381757030394492
265,-6.222428028981884e-05,0.011373616289022764,-0.011498064849602401
266,0.00045065766792458194,0.01195239134820492,-0.011051076012355755
267,-0.00014003748437826786,0.01098932831745578,-0.011269403286212315
268,-0.00021391888014531623,0.011298008837291916,-0.01172584659758255
269,-0.0001865530791372148,0.010950084624580992,-0.011323190782855421
270,-0.00012930089057297862,0.011321112703075679,-0.011579714484221636
271,-0.0003549490853590411,0.010585767360114526,-0.011295665530832609
272,0.0004261722109142332,0.011874875810697383,-0.011022531388868917
273,-0.00032424671402472106,0.011235709842661874,-0.011884203270711317
274,0.0002761846680884709,0.0111717028271172,-0.010619333490940259
275,-0.00025076403297833485,0.0110794891276896,-0.011581017193646268
276,-9.069919653416846e-05,0.011382104602508752,-0.01156350299557709
277,5.7195583229690783e-05,0.011170789069075088,-0.011056397902615705
278,-0.0004828856389607769,0.010970011144027401,-0.011935782421948956
279,0.0008238357860915392,0.012220580424017996,-0.010572908851834917
280,-0.0007265266108416843,0.01051998873568995,-0.011973041957373318
281,0.00025743391500073094,0.011741135519077064,-0.011226267689075602
282,-0.0002610936927703094,0.011119218222001358,-0.011641405607541976
283,-0.00020975934320698506,0.011054645206140676,-0.011474163892554647
284,0.0002417291367595701,0.011511828051993779,-0.011028369778474639
285,-0.000992928374518627,0.010256080961356339,-0.012241937710393593
286,0.00016487853618862532,0.011240328443728688,-0.010910571371351438
287,-0.00015298477011739281,0.011434114260977834,-0.01174008380121262
288,-0.0010587557763935258,0.010273244914901494,-0.012390756467688545
289,-0.0006650475182993021,0.010412736544018437,-0.01174283158061704
290,-0.0006546824721313245,0.010783483664956989,-0.012092848609219636
291,9.15787183670424e-05,0.011460883597250162,-0.011277726160516076
292,-0.0004669898015225884,0.011002548942765629,-0.011936528545810806
293,-0.0002115250740848733,0.010795978270425636,-0.011219028418595381
294,-0.0009363047501177307,0.01037931262551828,-0.012251922125753741
295,-0.00021408515858568954,0.010959945384926943,-0.011388115702098321
296,-6.3029700077126e-05,0.011090841660226041,-0.011216901060380292
297,-0.0009225575367370466,0.010543010343489092,-0.012388125416963184
298,-0.00035142967259762863,0.011188506185978032,-0.01189136553117329
299,-0.0006526730150716184,0.010623784673342922,-0.01192913070348616
300,7.570820706780748e-05,0.01127275004002005,-0.011121333625884433
301,-2.880986342433411e-05,0.01179536980954778,-0.01185298953639645
302,6.0490985161911425e-05,0.011820359766075554,-0.01169937779575173
303,-0.00016667313134834552,0.010968821713905381,-0.011302167976602074
304,-0.00017404422256220414,0.011102506618105273,-0.011450595063229683
305,-0.0009156841568702704,0.010278424259519879,-0.01210979257326042
306,-0.00032428333727387704,0.011366146374358397,-0.012014713048906151
307,-0.0001720337494469929,0.01129521425626009,-0.011639281755154074
308,-0.00032335240011429706,0.011171169080402051,-0.011817873880630644
309,0.00013146602488065098,0.011630114905516796,-0.011367182855755492
310,0.00018759959920423182,0.01141304264267418,-0.011037843444265717
311,0.00018916257363234723,0.011509683876668203,-0.011131358729403507
312,-0.00010874376048239942,0.01114152635323804,-0.011359013874202838
313,-0.0003497249016614835,0.011271893930545188,-0.011971343733868156
314,6.618452442061525e-05,0.011625820279977415,-0.011493451231136185
315,7.176617946088851e-05,0.01114855021977047,-0.011005017860848693
316,0.00043211162085723357,0.011345505301488467,-0.010481282059773998
317,0.0001892796300672119,0.011648283668573253,-0.011269724408438828
318,-0.0002968269567818897,0.011175835425888665,-0.011769489339452445
319,0.0007569351636301685,0.012276106821315996,-0.010762236494055659
320,9.606456241039684e-05,0.011498094050245948,-0.011305964925425153
321,-0.0006591222701866507,0.01053584162707763,-0.011854086167450931
322,-0.0001491732002355797,0.011391813883166197,-0.011690160283637358
323,-0.0005843720260671013,0.011298861400755957,-0.012467605452890159
324,9.985325531259506e-05,0.011584383794820146,-0.011384677284194957
325,9.993609742229316e-05,0.011381940405914538,-0.011182068211069953
326,-0.0005251152580423637,0.010698742435621585,-0.011748972951706311
327,-9.759588608466458e-05,0.0111880537771416,-0.011383245549310929
328,0.0003572928325879631,0.01148264757182636,-0.010768061906650434
329,0.00023584013528272352,0.011771175728658729,-0.011299495458093282
330,-0.00020129232791088838,0.011017605044207757,-0.011420189700029533
331,0.000263699972103093,0.011098742292155357,-0.01057134234794917
332,0.00030903569653779195,0.011845504068394673,-0.01122743267531909
333,0.00030146155512355795,0.01166885922169974,-0.011065936111452625
334,0.00014492006739863045,0.011386998873897186,-0.011097158739099926
335,-8.163783157987742e-06,0.011447294289253061,-0.011463621855569038
336,-0.00047736933583837247,0.010660840129896852,-0.011615578801573597
337,-0.00010569624997841298,0.011102469496836003,-0.01131386199679283
338,-0.00026060480797003414,0.011058819550381066,-0.011580029166321134
339,0.0006504289969513822,0.011594803058515868,-0.010293945064613104
340,0.0006128692634405152,0.011940981007058217,-0.010715242480177188
341,0.0002494870698146967,0.011418102545899938,-0.010919128406270543
342,-0.0004420641146319759,0.010960501618418368,-0.01184462984768232
343,-2.6260362882056695e-05,0.011528915308267175,-0.011581436034031287
344,-0.0002551812281398635,0.011020772515009821,-0.011531134971289547
345,-0.00017034322974062013,0.01121695274027249,-0.01155763919975373
346,-0.0003929157604202654,0.010662829766315034,-0.011448661287155566
347,-0.0007719912948234804,0.010369904429773116,-0.011913887019420075
348,-0.00047101674527561655,0.010855651280048778,-0.011797684770600012
349,3.5328001302196426e-05,0.011580098013244543,-0.011509442010640152
350,-0.0004186670949109146,0.010574197567731099,-0.01141153175755293
351,0.0001081981965078278,0.012004295627699228,-0.011787899234683572
352,-0.0007329170290707132,0.010744690368341074,-0.012210524426482499
353,-0.000273030753517519,0.010932117536064797,-0.011478179043099836
354,-0.00026212547705705997,0.010645825440505663,-0.011170076394619784
355,-0.00018516281500718273,0.01137832392187917,-0.011748649551893534
356,-6.283217069262842e-05,0.011276435980634304,-0.011402100322019562
357,0.0008035483813408078,0.01164058490455698,-0.010033488141875366
358,0.00019195327797905953,0.01179424834196403,-0.01141034178600591
359,-4.767003536600267e-05,0.011415399182544816,-0.011510739253276822
360,-2.078493013876937e-05,0.010943643393296827,-0.010985213253574365
361,-0.0005492032206293186,0.010754863901260936,-0.011853270342519573
362,-0.00013818072453556033,0.011387394122978014,-0.011663755572049133
363,1.6919962193199874e-05,0.01165665252474723,-0.011622812600360832
364,-0.00035048079640325093,0.010845296308318122,-0.011546257901124624
365,-0.0003336968828144249,0.011057460911545759,-0.01172485467717461
366,0.0007145681851933306,0.012035645094725619,-0.01060650872433896
367,-3.560535238273528e-06,0.011052983326343817,-0.011060104396820364
368,-0.00017400495532501946,0.011520515820678786,-0.011868525731328823
369,0.0004337946681799635,0.011381301815789316,-0.010513712479429388
370,-0.0005260977957425198,0.01096281305239276,-0.0120150086438778
371,-0.000610939079432525,0.010781712861001578,-0.012003591019866627
372,-4.344706940780272e-06,0.011439521763186675,-0.011448211177068235
373,-0.0005235325184010987,0.010588335675693221,-0.011635400712495417
374,-0.000818407446366516,0.010455794922610867,-0.012092609815343897
375,-0.0007929222761334154,0.010185956029140053,-0.011771800581406885
376,-0.0004297079286070777,0.010633862596079773,-0.01149327845329393
377,-0.0008262131948986493,0.010608794735666722,-0.012261221125464019
378,-0.00015112586710182296,0.010954754314645267,-0.011257006048848913
379,-4.24869321248402e-05,0.011078300626661453,-0.011163274490911134
380,-0.0001356970990204533,0.011692175105872227,-0.011963569303913135
381,-0.0003842143233941744,0.01098257416289597,-0.01175100280968432
382,0.0005048358296617347,0.011244714086667922,-0.010235042427344451
383,-0.0006801817046602139,0.010744724464829578,-0.012105087874150006
384,-0.0006719948177116995,0.010822125773979592,-0.01216611540940299
385,-6.889596312737738e-05,0.011141071882925667,-0.011278863809180422
386,0.00037918794640116345,0.0115845555165773,-0.010826179623774973
387,-0.0007570613020357299,0.010245861839761883,-0.011759984443833343
388,0.0001429973932066961,0.011687179173614802,-0.011401184387201408
389,-0.00042485291933789816,0.010921639996538205,-0.011771345835214
390,-0.0006453088089767654,0.01058131978184816,-0.011871937399801689
391,-0.0005928276695035206,0.010329196605500036,-0.011514851944507078
392,0.00036578945587923247,0.011675426695447067,-0.010943847783688603
393,-0.0006350921684243877,0.010319673196883235,-0.01158985753373201
394,-0.0008384560432156913,0.010362842047967245,-0.012039754134398627
395,0.0002853050334251735,0.011338180338471907,-0.01076757027162156
396,7.896241183685946e-05,0.011339234303994732,-0.011181309480321013
397,0.0001912576852655814,0.011820390495144764,-0.011437875124613603
398,-0.000216076273959762,0.010767921927201938,-0.011200074475121462
399,0.00013279066427947792,0.011370437392138872,-0.011104856063579917
400,-0.0003618601579270142,0.010356911433146642,-0.01108063174900067
401,-0.00017065453561596384,0.011212712052339735,-0.011554021123571663
402,-0.00025599765334000134,0.01102727976613405,-0.011539275072814052
403,-0.0003270529687256707,0.010674011368922312,-0.011328117306373653
404,-0.00030037387284240533,0.010620697321208732,-0.011221445066893543
405,0.00021405661420435327,0.011228427432690724,-0.010800314204282018
406,0.00025242159046197295,0.012025040110632207,-0.01152019692970826
407,-0.0002083092027778419,0.010537132387270871,-0.010953750792826554
408,-0.0006350176155839241,0.011119337761155172,-0.01238937299232302
409,-2.539036703228953e-05,0.01161614104234887,-0.01166692177641345
410,-0.0003892110816263604,0.011106621016298748,-0.011885043179551469
411,-0.00026150308492722737,0.011240194521208119,-0.011763200691062575
412,0.0003440316155147196,0.011619285228082876,-0.010931221997053438
413,-0.0008050841246402583,0.010511005545887573,-0.012121173795168088
414,-0.0001114121140880674,0.011394284531204227,-0.011617108759380362
415,-0.000570072868954246,0.01069148773238749,-0.011831633470295984
416,-6.345764282592255e-05,0.011073404518786547,-0.011200319804438391
417,-0.00025870360218914777,0.01091314558041515,-0.011430552784793447
418,0.00030332803521739216,0.011175554241888838,-0.010568898171454054
419,-0.00018265936287248995,0.011453625480775212,-0.011818944206520193
420,-0.00033431183702521883,0.011139522870432732,-0.011808146544483169
421,-5.557653557738316e-05,0.011452870913016135,-0.0115640239841709
422,-0.0003774881386114302,0.011178312899660906,-0.011933289176883766
423,0.00025756161998707964,0.011697325157282154,-0.011182201917307996
424,0.00011914287206551907,0.011028767402029327,-0.010790481657898287
425,0.00021610121345325028,0.011498573691827064,-0.011066371264920565
426,-0.0003049578763134621,0.010910956195782346,-0.011520871948409271
427,-0.00024598504909958784,0.011203682130666305,-0.011695652228865481
428,-0.0010204080866138567,0.010483853203174286,-0.012524669376402
429,-0.0003226895777886071,0.010938502861416587,-0.011583882016993802
430,-0.00018651831707343464,0.011273308824459876,-0.011646345458606747
431,7.710174860170874e-06,0.010841049078529997,-0.010825628728809655
432,-3.134759834259709e-05,0.011421812837241833,-0.011484508033927027
433,0.00036660749080445087,0.011791286332549708,-0.011058071350940807
434,-0.0002901218895250728,0.010828139550874645,-0.01140838332992479
435,-0.0007952874599140485,0.010556714417240527,-0.012147289337068623
436,-0.0003017292768053136,0.010807065748792675,-0.011410524302403302
437,-0.00023528896517860314,0.010825061875861235,-0.011295639806218442
438,6.191169227038981e-05,0.011488820785546958,-0.011364997401006178
439,8.37490204095081e-05,0.01151884688215972,-0.011351348841340703
440,-0.00020450858655348742,0.010867369520133594,-0.011276386693240568
441,-0.0004623088412928161,0.010719607839213616,-0.011644225521799249
442,5.0965450086285595e-05,0.01121665882678088,-0.011114727926608309
443,0.00015072374893349447,0.01163203593355493,-0.01133058843568794
444,0.00011515191952404074,0.01128456087529147,-0.011054257036243388
445,-0.00010676003196019498,0.010949752880869173,-0.011163272944789564
446,-0.00025014355220075613,0.010665713050161372,-0.011166000154562886
447,-0.0005511743591283447,0.010277318608564128,-0.011379667326820818
448,-0.0006359228139845239,0.010372717935604108,-0.011644563563573157
449,0.00016150447882845554,0.011395941661686497,-0.011072932704029585
450,0.0005014413736625143,0.011882559556580354,-0.010879676809255326
451,-0.0007310486139356906,0.010797644375345349,-0.01225974160321673
452,0.00014080543773723966,0.011580502784901374,-0.011298891909426895
453,-0.0005292497559103867,0.010952359829338279,-0.012010859341159053
454,0.0001252922601908873,0.011167361254922101,-0.010916776734540327
455,-0.00031818943795502785,0.010921491827813413,-0.01155787070372347
456,-0.0005490551021936017,0.01064567689724682,-0.011743787101634024
457,-0.0003689542507648275,0.010585825930973791,-0.011323734432503445
458,-0.00017303344626539856,0.011121927206918703,-0.011467994099449501
459,-0.00026282218485500615,0.010631631003214927,-0.011157275372924939
460,-0.00015320952109679014,0.011112722710832992,-0.011419141753026572
461,0.0002124876350984721,0.011164967581186368,-0.010739992310989422
462,-0.0007326790285431064,0.009966226031219353,-0.011431584088305568
463,-0.00023502714503030123,0.010528772418133674,-0.010998826708194276
464,-0.0008229908952161197,0.010389324517503455,-0.012035306307935693
465,0.00033466309898146627,0.011275361204003508,-0.010606035006040576
466,9.272773333706177e-05,0.01095422977522264,-0.010768774308548517
467,-0.0003312158209491057,0.010892382575671506,-0.01155481421756972
468,-0.00042398994226705116,0.010703149260208381,-0.011551129144742482
469,-0.00015857640886324494,0.010538989922284457,-0.010856142740010946
470,-0.0003100250281481258,0.01092859779919901,-0.011548647855495264
471,-0.00012658310332985538,0.011293842738260366,-0.011547008944920075
472,0.0001775805435361517,0.011527775571793434,-0.01117261448472113
473,-5.3117451113786964e-05,0.01157757748241871,-0.011683812384646284
474,-0.00044778392987969396,0.010787582786137439,-0.011683150645896827
475,-0.0003748866850721713,0.01099378217293344,-0.011743555543077782
476,0.00010915363737000658,0.01140968492134387,-0.011191377646603858
477,-6.958995994337124e-06,0.011240680348835047,-0.011254598340823721
478,-9.29971120780412e-05,0.01097064073305263,-0.01115663495720871
479,-0.00017795622359799608,0.011447530791826513,-0.011803443239022505
480,-0.00025879708393200084,0.010745098161052962,-0.011262692328916963
481,-0.00028785846050185046,0.010768623144035426,-0.011344340065039126
482,-7.761667330414986e-05,0.01089191633338294,-0.01104714967999124
483,0.0005324340505953167,0.011800552205498454,-0.010735684104307822
484,-0.00021893380189735943,0.011358115882181562,-0.01179598348597628
485,0.0002424967033512751,0.011544202370939989,-0.011059208964237439
486,0.0005932464583752561,0.01165846692756392,-0.010471974010813408
487,0.0007034855039970317,0.01164887678799246,-0.010241905779998397
488,-0.0004267051080745464,0.01085627730423794,-0.011709687520387034
489,-0.0006899341114025783,0.010162115489039208,-0.011541983711844363
490,7.334249342781954e-05,0.011281834915849786,-0.011135149928994146
491,-0.00015099838586000956,0.01132021761551958,-0.0116222143872396
492,0.00017677418693623826,0.011567444117741415,-0.011213895743868938
493,-0.0011125233005095407,0.00982559893855207,-0.01205064553957115
494,8.566422038940083e-05,0.010956470805230557,-0.010785142364451756
495,4.4786635114823297e-05,0.01086916113235164,-0.010779587862121994
496,-0.00026735170362938694,0.010939233729802945,-0.011473937137061718
497,-0.00031335023475476446,0.010568546660766582,-0.011195247130276111
498,-8.786389098888733e-05,0.011357293446345547,-0.011533021228323321
499,-0.0005256085813209236,0.010958909576835736,-0.012010126739477585
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334
500,-0.00014384513582409958,0.011039946917876133,-0.011327637189524334


==> fig/data/pacf/acf_gibbs_4_2.csv <==
x,y,upper,lower
1,-0.00024329455525800618,0.011566030584886434,-0.012052619695402446
2,-0.00034967917271339104,0.011114906241696245,-0.011814264587123027
3,-0.0001411302372871443,0.011554606108598084,-0.011836866583172373
4,-0.0003586391605060005,0.011242530251796775,-0.011959808572808775
5,-2.6816655214134955e-06,0.011627924061828054,-0.01163328739287088
6,-0.000388449599679102,0.01123506456205669,-0.012011963761414895
7,0.00020419406889327532,0.011328352176124696,-0.010919964038338144
8,0.00020792023282557973,0.011665307473123747,-0.011249467007472586
9,-0.0003564356579790289,0.011271588697339453,-0.011984460013297511
10,-0.0006694875731317479,0.01084488037807913,-0.012183855524342627
11,0.00015645551194780956,0.012139321856297725,-0.011826410832402105
12,-3.177016016971104e-05,0.011303351482291049,-0.011366891802630471
13,-7.769653463462967e-05,0.01170834096910987,-0.01186373403837913
14,-7.499158901439981e-05,0.011797847318398766,-0.011947830496427565
15,0.0001044505379936196,0.011703765627006696,-0.011494864551019458
16,0.0008061694538231336,0.01252442600119024,-0.010912087093543972
17,3.8732318115130864e-05,0.011793463594596201,-0.011715998958365939
18,-0.0004881025698072291,0.010820167926513207,-0.011796373066127666
19,0.0002574677353652631,0.012284973230625265,-0.01177003775989474
20,0.00011949506297836218,0.01166383999224125,-0.011424849866284524
21,4.904657642670285e-05,0.011411297184676083,-0.011313204031822678
22,-4.0654281166302806e-05,0.011255791731602701,-0.011337100293935308
23,0.000278421323096895,0.011866692895915328,-0.011309850249721537
24,-0.0006437124352455493,0.010729592533623244,-0.012017017404114342
25,0.00016520865375581155,0.011681508990822834,-0.01135109168331121
26,0.00012039779024533944,0.011630946126032233,-0.011390150545541555
27,-0.000660862706467588,0.011131672017380922,-0.012453397430316097
28,-2.6567045814237002e-05,0.010950741722459807,-0.011003875814088283
29,-0.0005375927440756773,0.011197563952942854,-0.01227274944109421
30,-0.0002907126655101938,0.011126724487741019,-0.011708149818761407
31,0.0006039977358536264,0.011715864655206238,-0.010507869183498985
32,-0.00010462978275316471,0.01174582103360545,-0.01195508059911178
33,-0.0007133063525898552,0.011060226140134098,-0.012486838845313809
34,-0.0007315931379163178,0.01096431731809142,-0.012427503593924057
35,3.2386822915872196e-05,0.011262040794298152,-0.01119726714846641
36,-7.703071851110471e-05,0.011732630016693238,-0.011886691453715448
37,-0.00034666490325746427,0.011219326208106473,-0.0119126560146214
38,-0.00019503692670364017,0.0113677572053854,-0.01175783105879268
39,0.00016805673882825496,0.011801720572892064,-0.011465607095235553
40,-0.00021495748326692452,0.011378219128638395,-0.011808134095172245
41,-0.0006716666684368957,0.010691385693037375,-0.012034719029911167
42,-0.00048443638277044434,0.010894510502969672,-0.011863383268510563
43,-0.0007282919742566961,0.010848033139217525,-0.012304617087730918
44,0.00021643157988566572,0.011906730827196798,-0.011473867667425468
45,-0.0004624699999992918,0.011007678494762802,-0.011932618494761385
46,-0.0001989362280889049,0.011192230871720743,-0.011590103327898555
47,2.865698771969673e-05,0.011687157069073676,-0.011629843093634283
48,-0.00029813629158622707,0.011119471388762249,-0.011715743971934702
49,-0.00047035234752519666,0.010631604679351618,-0.01157230937440201
50,-0.0003199607126342602,0.011295723589728695,-0.011935645014997215
51,-0.000281465227064235,0.010792154973374006,-0.011355085427502477
52,0.0009242024844234229,0.012689397022331529,-0.010840992053484684
53,-0.0005457801715277583,0.011380166198158402,-0.012471726541213918
54,0.00012830326602615908,0.011448561799405517,-0.011191955267353199
55,-0.0003989841913839315,0.010553331086152693,-0.011351299468920556
56,-0.00015827298794141638,0.011084996405163802,-0.011401542381046636
57,-0.00018895284164814093,0.011583668959465011,-0.011961574642761293
58,-0.0003690479707258553,0.011366849983972863,-0.012104945925424573
59,0.00021183691112195116,0.011804851046300812,-0.011381177224056911
60,-0.00023441919481584036,0.01116153285614218,-0.01163037124577386
61,-1.5297387363525495e-05,0.011532946374513615,-0.011563541149240667
62,-0.0003328319841918346,0.011084016105544466,-0.011749680073928135
63,-0.00017979691120746836,0.01144403827023631,-0.011803632092651246
64,-0.00017751510415244082,0.011218370371437242,-0.011573400579742125
65,0.00010562928821485682,0.011772814504680743,-0.011561555928251028
66,3.245910611478824e-05,0.011851672471850044,-0.01178675425962047
67,0.00020803641980325085,0.011644631351121294,-0.011228558511514792
68,0.00039402898845512736,0.011866352193750668,-0.011078294216840413
69,8.704906674501021e-05,0.011658129275054673,-0.011484031141564651
70,-0.000389405830306963,0.011035373524027725,-0.01181418518464165
71,-0.0007180714795207417,0.01114178533653417,-0.012577928295575653
72,-5.889157409920437e-05,0.011183161763876435,-0.011300944912074843
73,0.00012255847063283553,0.01191900223048088,-0.011673885289215211
74,-0.00011194728241537175,0.011312349747842069,-0.011536244312672812
75,-0.0005508431733182161,0.010689378514366181,-0.011791064861002613
76,-0.00016787517210161,0.0113615549018658,-0.011697305246069021
77,-0.0005438340561650417,0.011171640240554701,-0.012259308352884784
78,-0.000258222763620057,0.010912492231654308,-0.011428937758894421
79,-0.00040283721495195843,0.011169913608034023,-0.01197558803793794
80,0.00011186910217737748,0.012242177985611573,-0.012018439781256817
81,-0.00025750108713426046,0.011514772075320229,-0.012029774249588749
82,9.389399467333426e-05,0.01175862274298678,-0.01157083475364011
83,9.883189878823901e-05,0.011857930580302028,-0.01166026678272555
84,-0.00016668551072059398,0.010706958573243316,-0.011040329594684505
85,-0.00025680933807685214,0.011394145712958662,-0.011907764389112365
86,-0.0005971248868477789,0.01108556399041129,-0.012279813764106848
87,0.00016595497273417918,0.012024464057137852,-0.011692554111669494
88,-0.0006603443684325289,0.010669255878879597,-0.011989944615744656
89,0.000109256048790587,0.011942071160659047,-0.011723559063077874
90,-0.00031443179423977567,0.010965495281612126,-0.011594358870091677
91,6.0370752534560145e-05,0.011406897564589149,-0.01128615605952003
92,-0.0007658560605954475,0.010557551794792756,-0.012089263915983651
93,0.00011073432044846109,0.011640843682107984,-0.011419375041211063
94,0.00019077132053041109,0.011829473361958383,-0.011447930720897562
95,1.4495823102264475e-05,0.011414965685354947,-0.011385974039150417
96,1.403376530360187e-05,0.011088694306964159,-0.011060626776356955
97,-4.9818341877549955e-05,0.011832150449537471,-0.011931787133292572
98,-0.00018477826078340653,0.010988838222248195,-0.011358394743815009
99,-3.7959973930956384e-05,0.01136325915885288,-0.01143917910671479
100,-0.00015832868581609408,0.011299517455286717,-0.011616174826918905
101,-0.00016465976981579314,0.01167155822429661,-0.012000877763928197
102,-0.0006841666411004516,0.010961982758632869,-0.012330316040833773
103,-0.0003247360601366472,0.011115595731279546,-0.01176506785155284
104,-0.00021103817425718521,0.01146347497736084,-0.01188555132587521
105,-7.52702478908365e-05,0.011655734057304109,-0.011806274553085782
106,-0.0007528956662930571,0.010991724133425827,-0.012497515466011942
107,0.00026797028097868815,0.011906437234833079,-0.011370496672875704
108,-0.0002918095790021457,0.011481644205923444,-0.012065263363927735
109,-5.071479681292996e-05,0.011480421862768613,-0.011581851456394473
110,-5.103498493976538e-05,0.011820180176710283,-0.011922250146589814
111,0.0005612063826586356,0.011806016510756811,-0.01068360374543954
112,-0.0001677221114509893,0.010669224892813285,-0.011004669115715264
113,0.0002710949642311216,0.011811296370865431,-0.011269106442403188
114,-0.00032386615332663017,0.011139164898615711,-0.011786897205268971
115,-4.371251231326232e-05,0.011720789023766453,-0.011808214048392978
116,-9.408660295000068e-05,0.011226898643563691,-0.011415071849463693
117,-0.00024010980385739193,0.010901372513134482,-0.011381592120849267
118,-0.00046243901248516333,0.011070784246687726,-0.011995662271658051
119,-0.000722209820848368,0.01061943321909936,-0.012063852860796096
120,0.0002544026641936538,0.011533671861557637,-0.011024866533170329
121,-0.00031451078996627853,0.010977051627324182,-0.01160607320725674
122,-0.0002607387640533372,0.011562587371127383,-0.012084064899234059
123,-0.00035815973302826936,0.011018331645552569,-0.011734651111609106
124,-0.00044507676545638874,0.011252555818689678,-0.012142709349602454
125,-0.0009632152706907471,0.010377534867090123,-0.012303965408471618
126,-6.744542424663701e-05,0.011403879002296651,-0.011538769850789925
127,0.00010028947577232815,0.011546542269472557,-0.011345963317927902
128,-0.0001329831991597437,0.010966182076919928,-0.011232148475239416
129,0.00031852835798531294,0.011433276538860023,-0.010796219822889397
130,-0.00011114866980774314,0.011668104510713612,-0.011890401850329097
131,0.00014928535978915277,0.011524328079789628,-0.011225757360211324
132,0.00024123912279706613,0.011445322177368574,-0.01096284393177444
133,-0.0004000730074237405,0.011035612331365132,-0.011835758346212614
134,-6.64220914040998e-05,0.011570813542650075,-0.011703657725458274
135,-0.0006067151749458335,0.010996175264659612,-0.012209605614551278
136,-0.0009236021895892924,0.010891810894630158,-0.012739015273808744
137,0.0006414878703678002,0.011876869742367043,-0.010593894001631443
138,-3.535579622609209e-05,0.011784049125480504,-0.01185476071793269
139,-0.0004064818422524829,0.010773738721100158,-0.011586702405605125
140,-0.0007470033427094119,0.010437568272247483,-0.011931574957666308
141,-0.0001355374181880705,0.011486720676774025,-0.011757795513150166
142,0.00046973603071841176,0.01229797576759414,-0.011358503706157316
143,7.100831086304811e-05,0.01089439122396483,-0.010752374602238735
144,-0.0005031174755096836,0.01118386108133326,-0.012190096032352625
145,0.0005715120706865125,0.012151831015188796,-0.011008806873815773
146,-0.00010953009966934098,0.01197208677230923,-0.012191146971647911
147,3.913151880251567e-05,0.01159014967103841,-0.011511886633433378
148,-0.00024154285738892236,0.011114457892172485,-0.01159754360695033
149,6.0644239138283365e-05,0.011738415981307279,-0.01161712750303071
150,9.968793957829411e-05,0.011854802741657261,-0.011655426862500672
151,0.00016971390558257236,0.011606183260390498,-0.011266755449225353
152,-0.0004929178694462185,0.010961988709287943,-0.011947824448180381
153,0.000175211321778564,0.01139865191800921,-0.011048229274452082
154,0.0001759388078367603,0.011775352275989786,-0.011423474660316266
155,-0.0003259790619162288,0.011129429150131126,-0.011781387273963585
156,-0.0007113608842572681,0.01076614572513661,-0.012188867493651145
157,0.0004328031041836133,0.012093128831951872,-0.011227522623584644
158,0.00028565653672710733,0.011759614413237918,-0.011188301339783702
159,-0.00040675022120918074,0.011196711689855527,-0.012010212132273887
160,6.884469234561765e-05,0.011804532204164999,-0.011666842819473765
161,-0.00025044292285348067,0.010960678084564298,-0.01146156393027126
162,5.610750675796612e-05,0.011360726960726009,-0.011248511947210075
163,-0.0004476443132077753,0.010832501943316383,-0.011727790569731932
164,-0.0006044031948068289,0.010797144037671558,-0.012005950427285215
165,-0.0001593270417614735,0.011114028146738838,-0.011432682230261785
166,6.384488087940873e-05,0.01107441995788274,-0.010946730196123924
167,-4.8570329325139266e-05,0.011524757256468378,-0.011621897915118657
168,-3.9994249900502354e-05,0.011671504010602088,-0.011751492510403094
169,0.0002112340935078925,0.011409316739853423,-0.010986848552837639
170,-0.0005032569688013476,0.011328483851933186,-0.01233499778953588
171,-0.0001886781108095222,0.011027188227503251,-0.011404544449122296
172,-0.0004159048038818822,0.011174580569307728,-0.012006390177071493
173,-2.729096017336311e-05,0.011112084852996277,-0.011166666773343005
174,0.0003961398691317656,0.011990159076290675,-0.011197879338027145
175,-0.00031052516313315626,0.01097125932020248,-0.011592309646468794
176,-0.00016921635136538018,0.011423480209402856,-0.011761912912133615
177,-0.00016602974418901374,0.011582783515530083,-0.011914843003908111
178,6.403464979318313e-05,0.011124825021355632,-0.010996755721769265
179,-0.00010784764080989138,0.011165975651862304,-0.011381670933482085
180,-2.0592975232831365e-05,0.01151139511504665,-0.011552581065512314
181,-5.271739055768636e-05,0.01155762461780983,-0.011663059398925202
182,0.00039106800480683245,0.011830308381553674,-0.01104817237194001
183,-0.00026022993502638136,0.011479263171973264,-0.011999723042026027
184,0.0004765791007537883,0.011778246009110701,-0.010825087807603124
185,-0.00031361252642570696,0.011054229364506113,-0.011681454417357526
186,-4.6165323666496554e-05,0.01123393949074941,-0.011326270138082404
187,-0.00033136732673121164,0.011432009825787641,-0.012094744479250066
188,-0.0002322312525386679,0.011101919124690645,-0.011566381629767981
189,7.093150824036151e-05,0.010934573720881436,-0.010792710704400714
190,-4.742235895636806e-05,0.011550079156537503,-0.01164492387445024
191,0.0002008212952694322,0.011439445789942881,-0.011037803199404016
192,-0.0008109668969416742,0.010562547740344649,-0.012184481534227996
193,-0.00015226732969795599,0.010907927332685233,-0.011212461992081145
194,0.00017991387831083354,0.011642515350484913,-0.011282687593863245
195,0.0002117780005400927,0.011988694208225601,-0.011565138207145415
196,8.538731301683408e-05,0.011688101183755625,-0.011517326557721957
197,-0.00018627271543648617,0.011022957311850197,-0.011395502742723168
198,0.000437323420698551,0.011883378752907348,-0.011008731911510247
199,-0.001083809503374682,0.010794490680463455,-0.012962109687212819
200,-0.00035405249071433624,0.01095464559727955,-0.011662750578708221
201,0.0004216345998119709,0.011434042722667175,-0.010590773523043231
202,-0.0002561732396242988,0.0111435760909943,-0.011655922570242895
203,0.00017223960494596545,0.011435934001066943,-0.011091454791175012
204,-0.0005423566399081313,0.010720332190499825,-0.011805045470316087
205,2.2839250562529264e-05,0.010578321318659585,-0.010532642817534526
206,-0.00027978567654718113,0.011059146760975826,-0.011618718114070187
207,-0.0005558497455696473,0.011312046994850136,-0.012423746485989429
208,-0.000707595707615852,0.010454879591767734,-0.011870071006999437
209,3.4178597212316686e-05,0.011460589110686611,-0.011392231916261977
210,-1.9241565681939846e-05,0.01147352231646362,-0.011512005447827501
211,8.823896290587811e-05,0.01185140571144236,-0.011674927785630606
212,0.0006410396803946159,0.012346032840487199,-0.011063953479697968
213,-0.0006861241764455444,0.010701745995539719,-0.012073994348430806
214,-0.00017306529709668327,0.01163828025089581,-0.011984410845089178
215,-0.0002825086560159852,0.01097466610736497,-0.011539683419396941
216,0.00014021851508126066,0.01151333776033444,-0.01123290073017192
217,0.00015784410662721883,0.011156930244979267,-0.01084124203172483
218,-4.3979260176955975e-05,0.01139351166406557,-0.011481470184419482
219,6.256285146223922e-05,0.011688764604717704,-0.011563638901793225
220,-0.0002672584951137381,0.011309614752630995,-0.01184413174285847
221,-0.00031129984667778855,0.010834962723186074,-0.01145756241654165
222,-0.0005394990147033937,0.010719258633733741,-0.011798256663140529
223,-0.0003317912447502632,0.010817863318160956,-0.011481445807661483
224,-0.0003151822213344313,0.011325333469998124,-0.011955697912666985
225,-0.0003824304076056812,0.010976821868279798,-0.011741682683491161
226,-2.000249461369812e-05,0.011242111597660014,-0.011282116586887412
227,0.00018821284058339596,0.011735669287602779,-0.011359243606435986
228,-0.00024411035804518177,0.011055800994058555,-0.01154402171014892
229,-0.0005685268804165173,0.011081069847191219,-0.012218123608024253
230,0.00014143564402349215,0.011355936567809661,-0.011073065279762678
231,-0.00022427294428380035,0.011535393334452311,-0.01198393922301991
232,3.853085387182196e-05,0.011515960701500927,-0.011438898993757282
233,0.0006072867461426516,0.011789963066786048,-0.010575389574500745
234,0.0006989514365541796,0.012184408106769086,-0.010786505233660726
235,6.171009577031121e-05,0.011562658178693997,-0.011439237987153374
236,-0.00024959303688200515,0.01095126070558648,-0.011450446779350492
237,-0.00010132737108583825,0.011302911908252193,-0.011505566650423868
238,-0.00027637018386707186,0.011701492180492249,-0.012254232548226393
239,-0.0002900754328291045,0.010932297225108276,-0.011512448090766486
240,0.00021058998415581558,0.011334326600671355,-0.010913146632359726
241,-0.0002832685780828036,0.01083555548943545,-0.011402092645601058
242,0.00045039142167654,0.012081943926293385,-0.011181161082940304
243,3.815482118310248e-05,0.011353078555903822,-0.011276768913537617
244,0.0005562367266060275,0.011875670561393253,-0.010763197108181199
245,-0.00022483019626776867,0.011411330672133825,-0.011860991064669361
246,3.475138663104475e-05,0.01136730108607202,-0.011297798312809932
247,-7.226515607694377e-05,0.01107887598804729,-0.011223406300201176
248,-0.00018649419053120908,0.011418171547412792,-0.01179115992847521
249,6.048145604135203e-05,0.01121496515516939,-0.011094002243086687
250,0.00013643472023119744,0.011281503740010823,-0.01100863429954843
251,0.00048287854472872904,0.011856491887074062,-0.010890734797616606
252,0.0001234904056522244,0.011295600809906702,-0.011048619998602254
253,0.000461502419918136,0.011911768125316621,-0.01098876328548035
254,0.0003692296001938595,0.011614140470095407,-0.010875681269707687
255,-0.0002887310568233814,0.011123757958668911,-0.011701220072315674
256,-0.0002913271222352956,0.011020366697016991,-0.011603020941487583
257,-0.0006516070859227447,0.01102829531090494,-0.012331509482750429
258,0.0002774994304764847,0.011880860954646983,-0.011325862093694013
259,-7.63008248771867e-05,0.011464407832429031,-0.011617009482183405
260,0.0006517115809794834,0.011920336531169268,-0.0106169133692103
261,-0.0002899001683909276,0.010542011189875416,-0.01112181152665727
262,0.00011985577126232741,0.011667957060720003,-0.01142824551819535
263,-0.0003509674384226478,0.010939615399793025,-0.01164155027663832
264,-0.00036569452745322765,0.011164404560764915,-0.011895793615671372
265,-0.0002962267574187027,0.011120526156007672,-0.011712979670845078
266,0.0008812198654536363,0.012063798596436637,-0.010301358865529364
267,0.00010969142388040146,0.011566583035044625,-0.011347200187283822
268,0.0003942890648997499,0.011546951736050842,-0.010758373606251342
269,-0.0005375503515694818,0.010691232171093178,-0.01176633287423214
270,-0.00022035283714646981,0.011234663087537863,-0.011675368761830804
271,-0.0008515222981898564,0.010281005747663417,-0.01198405034404313
272,0.0003588426621346135,0.011938190846864148,-0.01122050552259492
273,-0.00024676612763768866,0.011002800766479803,-0.011496333021755182
274,-0.00025660102388921305,0.010947431129534085,-0.011460633177312513
275,-0.00019813687925409213,0.011518809690459349,-0.011915083448967535
276,-0.00020956169351854002,0.011158545597576619,-0.011577668984613699
277,9.707883955225875e-05,0.011407103767861955,-0.011212946088757439
278,-0.0002975540303141988,0.01108478792627855,-0.01167989598690695
279,0.0003178046706110128,0.011845606892158392,-0.011209997550936367
280,-0.00018526975010534283,0.011618461920958533,-0.011989001421169218
281,0.00019695499288541502,0.011623920059136473,-0.011230010073365642
282,-0.00019043927453019733,0.011213443504719386,-0.011594322053779782
283,-0.00011605961340219084,0.01129237006261078,-0.01152448928941516
284,-0.0001227509836282191,0.011501095322886052,-0.01174659729014249
285,-0.0009891004774358692,0.01029259545125807,-0.01227079640612981
286,0.0002554120891453946,0.011574941589688284,-0.011064117411397496
287,-0.00036135216733186636,0.01112155890422395,-0.011844263238887681
288,-0.0008769210846648522,0.010507864350971301,-0.012261706520301006
289,-0.000687678848266363,0.010411796186860616,-0.011787153883393341
290,-0.0003628563582494516,0.011092797653524163,-0.011818510370023065
291,0.00025930509549736776,0.011459461393012372,-0.010940851202017635
292,-0.0006299646296730523,0.010969756037980007,-0.01222968529732611
293,-0.00037802157004609727,0.010946623980526888,-0.011702667120619084
294,-0.0008205537360744822,0.010570232394628199,-0.012211339866777164
295,3.0949308270772636e-05,0.011188648488328817,-0.011126749871787273
296,0.0001221829333597588,0.011613080136871373,-0.011368714270151854
297,-0.0009927731444605388,0.01043885954682549,-0.012424405835746569
298,-0.0005159729937380024,0.01105975252528606,-0.012091698512762067
299,-7.067304617083661e-05,0.01133023583709458,-0.011471581929436253
300,0.00021003639876323972,0.011569766197743145,-0.011149693400216666
301,-0.00025947669007098166,0.011474143570485299,-0.011993096950627261
302,-0.00011481477903252062,0.011384398847327329,-0.01161402840539237
303,0.0001444467315915423,0.010944351695980032,-0.010655458232796948
304,5.3995209733115505e-05,0.011267362998219456,-0.011159372578753225
305,-0.000980814324598066,0.010334644414180015,-0.012296273063376146
306,-0.0006430917048445067,0.010839974365608615,-0.01212615777529763
307,-0.000611355896851277,0.010943926054413071,-0.012166637848115624
308,-4.938088596660695e-05,0.01145617395307683,-0.011554935725010044
309,1.4906630245972306e-05,0.011451390996603906,-0.011421577736111962
310,-0.00010131763434200326,0.011053713258969235,-0.01125634852765324
311,8.483420025120225e-05,0.01123715085944389,-0.011067482458941487
312,-0.00030525160493786064,0.010962006256834245,-0.011572509466709967
313,-0.0002732075538032756,0.011366979593837324,-0.011913394701443874
314,0.0001544606516543591,0.011936223424385307,-0.011627302121076589
315,1.1279705973941922e-06,0.011169898477300214,-0.011167642536105426
316,0.00034254104269184016,0.011466645082365955,-0.010781562996982276
317,-9.529321284988648e-06,0.011498225092442053,-0.011517283735012032
318,-0.00012612039013936154,0.011235467002254848,-0.011487707782533572
319,0.0004944063368495531,0.01166789903319007,-0.010679086359490964
320,0.0003905853936372056,0.011939831317821096,-0.011158660530546686
321,-7.68970142328185e-05,0.01114995990802079,-0.011303753936486428
322,-5.8905379766290896e-05,0.011097704590552272,-0.011215515350084854
323,-0.0004449587924110723,0.011369767870909216,-0.012259685455731362
324,0.00022039886401209653,0.01177688302200107,-0.011336085293976877
325,6.849221180714757e-05,0.01132420155014767,-0.011187217126533373
326,-5.174017453567162e-05,0.01126498963281157,-0.011368469981882914
327,7.465153895005537e-05,0.011867299166961089,-0.011717996089060979
328,0.000473857616422247,0.012073567741985355,-0.01112585250914086
329,0.00022404243638519402,0.011634860033521576,-0.011186775160751188
330,-0.00035323196134493846,0.011010310416048094,-0.011716774338737971
331,3.32797533988578e-05,0.010848789333764989,-0.010782229826967273
332,0.00014508775526812922,0.011643556456266628,-0.011353380945730369
333,2.4248511746605472e-05,0.011117428094130065,-0.011068931070636853
334,7.289423467802456e-06,0.011005192501976383,-0.010990613655040777
335,0.00013134956293838602,0.011424383160713076,-0.011161684034836304
336,-0.0001413521416953293,0.011376951694217985,-0.011659655977608645
337,-0.0004452038672308232,0.010607259382398216,-0.011497667116859863
338,0.00013616196824563565,0.011509569993912928,-0.011237246057421657
339,0.00039026930969256223,0.011821681190549086,-0.011041142571163962
340,0.00030370189556842375,0.011616105523182279,-0.011008701732045432
341,0.0005075397444805354,0.011875157779192298,-0.010860078290231227
342,-0.0005276564164086348,0.010778038528486354,-0.011833351361303623
343,9.35577744669336e-05,0.011459099675819772,-0.011271984126885903
344,1.903580642540971e-05,0.011165350338416511,-0.011127278725565692
345,-0.00027108556811514386,0.011269605444145,-0.011811776580375289
346,-0.0002961704257638919,0.011031849967880978,-0.01162419081940876
347,-0.000955200656011872,0.010460254334291996,-0.012370655646315738
348,4.688387061769972e-05,0.011606833824249454,-0.011513066083014053
349,-0.00015010844855951636,0.01081969698202628,-0.011119913879145314
350,-9.730588220278618e-05,0.011027557237769554,-0.011222169002175125
351,0.00013162414298394684,0.011721739776114274,-0.011458491490146381
352,-0.0004049054362721401,0.010852631383049243,-0.011662442255593524
353,-0.0001629582216851534,0.01129310483206408,-0.011619021275434389
354,0.0001105810100188117,0.011304357408988764,-0.01108319538895114
355,-0.0001902282140443003,0.011095916671730745,-0.011476373099819345
356,-0.0001378188164972242,0.011396463787255083,-0.01167210142024953
357,0.00039232496463900224,0.011618066733237165,-0.010833416803959162
358,1.2366251723626018e-05,0.011547811940866015,-0.011523079437418763
359,-0.0002606253268858032,0.011104725816644267,-0.011625976470415874
360,-0.00015035246738978782,0.010754131470858968,-0.011054836405638544
361,-0.0007233347846503631,0.01073750005291027,-0.012184169622210996
362,-0.00012161549096553161,0.01096031211218168,-0.011203543094112745
363,-2.7492070355002488e-05,0.01148959649517289,-0.011544580635882894
364,-0.0005374235951713285,0.010548904433534059,-0.011623751623876718
365,-0.0007739014417455987,0.010048815469370425,-0.011596618352861623
366,0.00018005584442087733,0.01168196044822386,-0.011321848759382106
367,-0.0001728990873576549,0.01075506178192734,-0.01110085995664265
368,-0.00024281037883426408,0.010919922320647339,-0.011405543078315867
369,0.00023737225612351006,0.011527390799615187,-0.011052646287368165
370,-0.0008368482738224418,0.01058364712416784,-0.012257343671812724
371,-0.0006902841957855466,0.010587332372993977,-0.011967900764565071
372,0.000737255725777302,0.012260758850966546,-0.010786247399411942
373,-0.0005265186139023946,0.010871089563644975,-0.011924126791449764
374,-0.0002679048607240635,0.011057449612630804,-0.011593259334078933
375,-0.0008886514940787564,0.0106967630294332,-0.012474066017590713
376,-0.0006322997976071755,0.010548032133854034,-0.011812631729068386
377,-0.0005645087408411965,0.011094392061407266,-0.012223409543089658
378,-0.0003952904666561816,0.010692351036054544,-0.011482931969366908
379,-0.00016875050094648577,0.011113582891104076,-0.011451083892997049
380,-0.00058768126068487,0.011175691451051024,-0.012351053972420766
381,-0.0004506219054762511,0.010670301931543775,-0.011571545742496277
382,0.0001367983438718935,0.011015479345025638,-0.010741882657281852
383,-2.1259156872577046e-05,0.011199755471269996,-0.011242273785015149
384,-0.00034150038414955435,0.011189328040162275,-0.011872328808461383
385,-0.00014467772020297686,0.010838095745817292,-0.011127451186223245
386,0.0005401306178389666,0.011607696784444461,-0.010527435548766527
387,-0.0007151978061070226,0.010595428918353798,-0.012025824530567842
388,0.0001431888062218505,0.011727520600729142,-0.011441142988285441
389,-0.00021850033745815633,0.011047005364521016,-0.01148400603943733
390,-0.0004912304225545219,0.010394046380042397,-0.01137650722515144
391,-0.0002050885942681461,0.010342440067280164,-0.010752617255816456
392,0.0003812319522672262,0.011641085531900798,-0.010878621627366346
393,-0.0007438875070037928,0.010659117520361914,-0.012146892534369501
394,-0.0008202635041157004,0.010833319767441474,-0.012473846775672875
395,0.0005592887182527909,0.011765945824276168,-0.010647368387770587
396,-0.00027675130948887826,0.010871777890389083,-0.011425280509366838
397,-0.00011394521048416778,0.011604731772126457,-0.011832622193094791
398,0.0001443838611286848,0.011554709564817306,-0.011265941842559935
399,-9.661949955632291e-05,0.011047481381487962,-0.011240720380600608
400,-0.0002901088541711193,0.010734260640504223,-0.011314478348846463
401,-0.00029840918458740663,0.010666169769547183,-0.011262988138721997
402,-0.0004433868382833326,0.0107210543868211,-0.011607828063387764
403,-0.00018729041084729594,0.01097598276179357,-0.01135056358348816
404,-7.222747967818995e-05,0.010954268605565835,-0.011098723564922216
405,-0.00015357174266839884,0.010724598717745424,-0.011031742203082222
406,0.00020719565420965227,0.011849923864404425,-0.01143553255598512
407,-6.538828268544178e-05,0.011243265600249715,-0.0113740421656206
408,-0.0006155614615316565,0.010615104952280371,-0.011846227875343686
409,-0.00027162505840089117,0.01118601034608729,-0.011729260462889073
410,-0.0001548084531853517,0.010810922644295756,-0.011120539550666459
411,-0.00023931031673375848,0.01135632622471224,-0.011834946858179757
412,0.00027670571380487385,0.011672017534819933,-0.011118606107210187
413,-0.0004510595877447369,0.011042879938836831,-0.011944999114326305
414,-0.0001998549499275546,0.01076541118945258,-0.011165121089307688
415,-0.00017123663707299013,0.010938963020339235,-0.011281436294485215
416,-0.0004316766271793133,0.010475409638506678,-0.011338762892865303
417,-0.0002737685559975458,0.010401168419803349,-0.01094870553179844
418,0.00032936328062253194,0.01140247156803339,-0.010743745006788328
419,0.00011226175958910551,0.011234031776423356,-0.011009508257245145
420,-0.00024777072127840546,0.011102246536792294,-0.011597787979349104
421,-0.00022082253746046564,0.011295820388736822,-0.011737465463657754
422,-0.0002566282391543538,0.011098847336463038,-0.011612103814771747
423,-0.0001659716161086094,0.011160364164906345,-0.011492307397123563
424,0.000143632712591404,0.010827697750283622,-0.010540432325100815
425,0.00015480819029903658,0.011466974408602813,-0.01115735802800474
426,-0.00023610879130082785,0.01114377517668354,-0.011615992759285194
427,0.00020640700607583615,0.011333692389195798,-0.010920878377044125
428,-0.0008520215184332005,0.010919476264746193,-0.012623519301612594
429,-0.00046989152563894985,0.01090841568970689,-0.011848198740984788
430,0.00031134355484946347,0.01135674587988731,-0.010734058770188383
431,-0.0006146370399020411,0.010846336055859994,-0.012075610135664076
432,-2.9989154369262114e-05,0.011673497718648444,-0.011733476027386967
433,3.633954488517114e-06,0.011491067470512956,-0.011483799561535921
434,-0.00046854767414878,0.010979401249363814,-0.011916496597661374
435,-0.0008666229452087844,0.010687215290209016,-0.012420461180626584
436,5.911432702269253e-05,0.011109953327136178,-0.010991724673090793
437,-2.997733323840431e-05,0.010996526785876063,-0.011056481452352872
438,0.0004556854030153771,0.011905795044504999,-0.010994424238474245
439,0.00017183165884426975,0.01118175643348814,-0.0108380931157996
440,-0.00033616301201514924,0.010470455102633908,-0.011142781126664208
441,-8.944666444827792e-05,0.011024460879097897,-0.011203354207994452
442,0.00010952167300203217,0.011234460214944588,-0.011015416868940524
443,0.00019704100387498848,0.011465358057864805,-0.011071276050114827
444,-0.00017216726615775884,0.011018926418243188,-0.011363260950558705
445,-7.167338119388264e-05,0.010752965655680968,-0.010896312418068734
446,-4.3681114967436894e-05,0.010509119020854284,-0.010596481250789158
447,-0.0006368704400125427,0.010104493661714432,-0.011378234541739519
448,-0.0005264244457022142,0.010225480598347545,-0.011278329489751973
449,-0.0002557594806341633,0.01119226855700309,-0.011703787518271417
450,0.0005012526924894483,0.01175437509590078,-0.010751869710921883
451,-0.0003529273591374811,0.011083788579874732,-0.011789643298149695
452,-1.6875972904300678e-05,0.010921472188518997,-0.010955224134327597
453,-0.00016601568390672093,0.011342873268233787,-0.01167490463604723
454,3.5414530387617455e-05,0.011469897372310665,-0.011399068311535431
455,-0.0003242825084040442,0.011079831113655247,-0.011728396130463337
456,-0.0001479693053283802,0.011217198456114404,-0.011513137066771165
457,-0.00036447704971827213,0.01045261437610876,-0.011181568475545302
458,0.00045295073184295964,0.01198690431522511,-0.01108100285153919
459,-5.707886540300256e-05,0.011112540227063747,-0.011226697957869753
460,-0.0003090382362121076,0.010959866570482745,-0.011577943042906961
461,-1.8104481794478684e-05,0.011145795347296214,-0.011182004310885172
462,-0.0007957774200978411,0.010160134482885245,-0.011751689323080928
463,-1.922185681529487e-05,0.01093612337508294,-0.01097456708871353
464,-0.000582178181917501,0.01059654955028677,-0.011760905914121772
465,0.00014755605998965346,0.010937991214533867,-0.01064287909455456
466,-0.00025598918221443476,0.010998208310501493,-0.011510186674930362
467,-0.00021667629723790035,0.01126484710834046,-0.01169819970281626
468,-0.000708548247446797,0.010612404874046584,-0.012029501368940178
469,-0.0004935155407033892,0.010373193561416721,-0.011360224642823501
470,-0.0003455359335398137,0.010726193850419188,-0.011417265717498817
471,-0.00010648530312517572,0.010793147814576402,-0.011006118420826754
472,0.0003812619699054582,0.011796234232891929,-0.011033710293081011
473,0.0003000632134847842,0.011710233471630803,-0.011110107044661236
474,-0.000527217997711656,0.010714174389355593,-0.011768610384778905
475,-0.0005702751376138042,0.010663139561546672,-0.011803689836774281
476,0.00011544964811921186,0.011598399890600887,-0.011367500594362465
477,-0.0004128416863894959,0.01068699387944832,-0.011512677252227313
478,0.0001387348214757641,0.011183480741626808,-0.01090601109867528
479,-0.00012620689103649775,0.011156142974025328,-0.011408556756098325
480,-0.0001926328271189714,0.010676928100809729,-0.011062193755047673
481,-0.00027697004618331534,0.010848051816110862,-0.011401991908477493
482,-0.0004026521110499806,0.010725906287781545,-0.011531210509881505
483,0.0004162082764975763,0.01152235988180308,-0.010689943328807927
484,-0.00028924955476851395,0.01115752968560156,-0.011736028795138588
485,-2.4333598743331908e-05,0.011441883158693508,-0.011490550356180173
486,0.0001878359440439855,0.011177402652472556,-0.010801730764384584
487,0.00013012101853772878,0.011073266828552005,-0.010813024791476547
488,6.363489660336587e-05,0.011210948609362625,-0.011083678816155892
489,-0.0005500389414610131,0.010788128194130256,-0.011888206077052281
490,-0.00017121979336496,0.011068817368526032,-0.011411256955255954
491,-0.00022065774283264522,0.01118052597387096,-0.01162184145953625
492,0.0003833958916964878,0.011945927774556282,-0.011179135991163307
493,-0.0010854356380035146,0.00984657764044572,-0.012017448916452747
494,-1.976402795216969e-06,0.010814411746718773,-0.010818364552309206
495,-0.00016539037315099403,0.011049071737710133,-0.011379852484012121
496,-0.0002011851511990288,0.011013585669765236,-0.011415955972163293
497,-0.00037338123755977897,0.010671083843596206,-0.011417846318715763
498,-8.644681060374643e-05,0.011270672065717512,-0.011443565686925004
499,-0.0006128136025193932,0.010384908254400542,-0.01161053545943933
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457
500,-0.0001480196643245802,0.010859520925089296,-0.011155560253738457


==> fig/data/pacf/acf_gibbs_4_3.csv <==
x,y,upper,lower
1,-8.02848571996257e-05,0.011589101037540451,-0.011749670751939702
2,0.0004993567430108925,0.011781521669901337,-0.010782808183879554
3,-0.00039962486204496954,0.010959871920889316,-0.011759121644979255
4,-0.00021030427852406993,0.01123866063041364,-0.01165926918746178
5,-0.00019855882994962806,0.011045950168448457,-0.011443067828347713
6,-0.000388598136008494,0.011306652000431827,-0.012083848272448816
7,0.0003055420523257468,0.011861902055618262,-0.011250817950966769
8,-0.0002890437888990514,0.011536392896146922,-0.012114480473945024
9,-0.00011542922105876318,0.011321809384013573,-0.0115526678261311
10,2.6075966344875717e-06,0.011773643516265633,-0.011768428322996656
11,0.0003568168287068226,0.012322618904110176,-0.01160898524669653
12,-0.000490569648667721,0.0110043903194789,-0.011985529616814343
13,-0.00037622414101692305,0.010894292993641988,-0.011646741275675835
14,8.16554731383864e-05,0.011670174612928205,-0.011506863666651433
15,0.0004891233945167704,0.012384866217764271,-0.01140661942873073
16,0.00028601057913343826,0.01188616478017011,-0.011314143621903233
17,-0.0001457819526833489,0.01104864241406612,-0.011340206319432817
18,-0.0003531210450911526,0.011138886420569653,-0.011845128510751958
19,0.00023736719416676862,0.011896094172449584,-0.011421359784116047
20,-2.235533233258908e-05,0.011632359800983873,-0.01167707046564905
21,0.00027508373026416134,0.011706666875629136,-0.011156499415100815
22,-0.00023863093693375048,0.0111346560295384,-0.011611917903405902
23,-0.0009620499371682292,0.010550843828957868,-0.012474943703294328
24,-0.0005041614228840086,0.011540206900525608,-0.012548529746293625
25,-0.0001903711381228327,0.010889162989609564,-0.011269905265855229
26,1.76635888779176e-05,0.011730804723374023,-0.011695477545618187
27,-0.0005003221311286526,0.011329133183201267,-0.012329777445458571
28,-8.861216091739249e-05,0.011446283689027831,-0.011623508010862616
29,-0.0002547868258407525,0.011891726752076153,-0.01240130040375766
30,-0.00023284672192441336,0.011489204286592438,-0.011954897730441264
31,0.00019087612198474867,0.012047197963294768,-0.011665445719325271
32,-0.00029700279204668696,0.011612903261864394,-0.012206908845957766
33,-0.00017614062314497023,0.010953466635511784,-0.011305747881801723
34,0.00031403849241073604,0.012020468217687746,-0.011392391232866273
35,0.00011218562231682047,0.011560577334484758,-0.011336206089851118
36,0.0005991872307984166,0.011723773186622315,-0.010525398725025482
37,-0.0007540780142725517,0.010693627914471135,-0.012201783943016239
38,-0.00010960890430141448,0.011265038295623133,-0.011484256104225961
39,-0.0005569779960267773,0.01076128777490851,-0.011875243766962064
40,-0.000360566648997776,0.011460405144357585,-0.012181538442353135
41,-0.00026253530265811135,0.011322801535823072,-0.011847872141139295
42,-0.0002957289592716345,0.011276467055453637,-0.011867924973996906
43,-0.0006107333720619197,0.011022094213775344,-0.012243560957899184
44,-0.00043161503216343104,0.011082152481589086,-0.011945382545915949
45,-0.0003685872624580496,0.010840234418209794,-0.011577408943125894
46,-0.00039330346065221907,0.010784849170101049,-0.011571456091405486
47,-0.0003298116193418531,0.011156306161721313,-0.01181592940040502
48,-0.0012102772807054294,0.009946643266660463,-0.012367197828071323
49,-0.00017262596886850472,0.011309417229701099,-0.01165466916743811
50,-0.00015419501854200168,0.011533531821467706,-0.01184192185855171
51,0.00012824543068654752,0.011800105028810265,-0.011543614167437169
52,0.0005419367815571899,0.011690908455570375,-0.010607034892455994
53,-0.0008644308381151883,0.010318664834070422,-0.012047526510300798
54,0.00025575032922635154,0.011572985272214564,-0.01106148461376186
55,-0.00032051836158366036,0.010920292615488034,-0.011561329338655356
56,-0.00015010128722299458,0.011383532968580008,-0.011683735543025998
57,-0.0003935436825866169,0.011365711743684876,-0.01215279910885811
58,-0.0004963479741650255,0.011215691745929889,-0.01220838769425994
59,0.000820957409634882,0.012661195838497253,-0.011019281019227488
60,6.219229450019465e-05,0.011632898188470788,-0.0115085135994704
61,-6.426474755674582e-05,0.011419120471015542,-0.011547649966129033
62,1.3269926990879717e-05,0.01152885949574357,-0.01150231964176181
63,-0.0004468320607308023,0.011402080345357408,-0.012295744466819011
64,0.0004948031353719958,0.012210015330553577,-0.011220409059809587
65,-0.00035429324804200067,0.011140443639308092,-0.011849030135392093
66,-0.0001240276384752155,0.011367700813801656,-0.011615756090752088
67,-0.0009374998617240993,0.010161720740336718,-0.012036720463784917
68,0.0004610374201933496,0.012190303857360205,-0.011268229016973505
69,-0.0001641667909446475,0.011276163076083978,-0.011604496657973272
70,-6.434117422889491e-05,0.011586102615747669,-0.011714784964205457
71,-0.0005073999473462066,0.011262692782669954,-0.012277492677362369
72,1.7042106847571783e-05,0.011487328669899577,-0.011453244456204431
73,-0.00011803201477105195,0.011164184295398139,-0.011400248324940241
74,0.00041001705963766307,0.011880194983138002,-0.011060160863862675
75,2.6623693340871233e-06,0.011414224189805039,-0.011408899451136866
76,5.6647989714947985e-05,0.011383970273845865,-0.011270674294415967
77,-7.230437795247622e-05,0.011529943252014889,-0.011674552007919843
78,-0.0003116785132133151,0.01114065164950113,-0.01176400867592776
79,0.00022318782396989727,0.011299112514977382,-0.010852736867037588
80,0.0001839519131608619,0.011766397033923248,-0.011398493207601525
81,-0.0004832981634929623,0.011306178541181393,-0.012272774868167318
82,0.0006928927502517689,0.011735838463138694,-0.010350052962635156
83,-0.0007907584262527562,0.010830622917792172,-0.012412139770297684
84,-0.0004313598552257015,0.010909300554743855,-0.01177202026519526
85,6.222650530013879e-05,0.010805795798406506,-0.010681342787806228
86,7.933936809763571e-05,0.011236266942465068,-0.011077588206269797
87,-0.00013735534595630936,0.011517363309223042,-0.01179207400113566
88,-0.00046834089004708386,0.011223725592493803,-0.01216040737258797
89,-0.00034984233535063816,0.010748995213132453,-0.011448679883833728
90,-0.0005958722231190704,0.010983505703332636,-0.012175250149570778
91,-0.00041782047422342415,0.010985822678382393,-0.01182146362682924
92,0.0001057707363921346,0.011511359082158076,-0.011299817609373807
93,-0.0009756113898664458,0.010184187302227848,-0.01213541008196074
94,0.00013899108544507288,0.011329179400893138,-0.011051197230002993
95,0.00042129789328898147,0.011945094447983945,-0.011102498661405981
96,0.00018088812737402185,0.011565459880729006,-0.011203683625980962
97,0.000630127250527346,0.01208780055147112,-0.010827546050416427
98,-0.000593558657118662,0.01075125859347851,-0.011938375907715836
99,7.727083595500754e-05,0.01139943383788261,-0.011244892165972594
100,0.0006880025535989369,0.012439771382224742,-0.011063766275026867
101,0.00044993990396141647,0.011929782713598703,-0.01102990290567587
102,2.6604844859861546e-05,0.011431246522987038,-0.011378036833267314
103,-0.00047409558836930516,0.010919921102496748,-0.011868112279235359
104,0.000249307063165878,0.011591839783208342,-0.011093225656876586
105,-0.00044953163176762593,0.010705669205763506,-0.011604732469298757
106,1.6478322464475736e-05,0.011540743330377612,-0.01150778668544866
107,-0.000660723744220766,0.01099788358310114,-0.012319331071542674
108,-0.0004770779918807402,0.010626920986825581,-0.011581076970587061
109,-2.7520643870016874e-05,0.011486148276087516,-0.011541189563827551
110,4.6000705163403764e-05,0.011655108737962643,-0.011563107327635835
111,0.00018374209677660634,0.011964951381592703,-0.01159746718803949
112,1.0766314181455964e-05,0.011364446985169831,-0.01134291435680692
113,-0.0005810112672892226,0.010320459663025987,-0.011482482197604433
114,-0.00048090052680496394,0.011162441996522028,-0.012124243050131956
115,0.0003089257053362635,0.011707601573053887,-0.01108975016238136
116,-0.0004925933729025827,0.010715993176986932,-0.011701179922792099
117,-0.0003389592713869075,0.011305364473009305,-0.01198328301578312
118,-0.00013974795357486213,0.011516089515237667,-0.011795585422387391
119,-0.00020946658607103757,0.010956937600913059,-0.011375870773055134
120,-0.00012373745211012856,0.011602794165717125,-0.011850269069937384
121,-0.00033164398417850986,0.011307462894960554,-0.011970750863317572
122,-2.068711480052095e-05,0.011163746295547563,-0.011205120525148606
123,8.296035706647702e-05,0.011681319286561397,-0.011515398572428443
124,-0.0005438792383431373,0.010801109729307212,-0.011888868205993487
125,-7.402335745736851e-05,0.011778014655857231,-0.011926061370771969
126,-0.0003378010941851727,0.011165446713136911,-0.011841048901507256
127,-0.0008170402921893191,0.010621271442713827,-0.012255352027092466
128,-0.00024543440047796567,0.011416259533812513,-0.011907128334768445
129,0.0004602097934004197,0.011724342992599519,-0.01080392340579868
130,-9.044064518131024e-05,0.011235438352643448,-0.011416319643006068
131,-3.702845653786269e-05,0.011380753437861353,-0.011454810350937079
132,0.00013947667403240932,0.01155602772007645,-0.011277074372011631
133,-0.0004695248334172444,0.010868711085723643,-0.011807760752558131
134,-7.481312694886007e-07,0.011503498692571073,-0.01150499495511005
135,-2.4267672469821977e-05,0.01153020342246073,-0.011578738767400376
136,-0.00034870144392636174,0.01060296698033042,-0.011300369868183145
137,-0.00011041427452857579,0.011609463796644263,-0.011830292345701416
138,-0.0002901401405790622,0.011263200030826408,-0.011843480311984532
139,0.0003701175093513636,0.012133160856034796,-0.01139292583733207
140,-0.00043551568434851816,0.011202035212434375,-0.01207306658113141
141,0.0003002667305663102,0.01184784401524412,-0.011247310554111498
142,0.0005676916900414646,0.0117824658950877,-0.01064708251500477
143,-0.0002748340157102482,0.011148839715815336,-0.011698507747235834
144,-0.0003024617764575563,0.011294323249727104,-0.011899246802642217
145,-0.00022322977618818973,0.011282366708973956,-0.011728826261350337
146,-0.000997573148857036,0.010625826396803754,-0.012620972694517826
147,0.00026508694576721535,0.01164747803752483,-0.011117304145990398
148,1.9750993372740723e-05,0.011847455874849136,-0.011807953888103654
149,-0.000532095838420619,0.010630270316068698,-0.011694461992909936
150,-0.0007765678739508123,0.010431651552758565,-0.011984787300660188
151,-0.00024229352456577307,0.011441760155076884,-0.011926347204208432
152,-0.0003320604036952193,0.010852219937933854,-0.011516340745324294
153,0.00024822536995089476,0.011992375834709051,-0.011495925094807263
154,4.305185470734846e-05,0.011786865145546764,-0.011700761436132067
155,0.0002913139705296003,0.011884873000944284,-0.011302245059885082
156,0.00033683479836779515,0.011857712081980106,-0.011184042485244516
157,3.92960076545989e-05,0.011056265073751003,-0.010977673058441806
158,0.00025410513837811547,0.01168311426280997,-0.011174903986053739
159,0.00011537605346931619,0.01155311424130454,-0.011322362134365908
160,0.0005714084716722452,0.011849231827016507,-0.010706414883672017
161,-0.00047801940585549504,0.010696984617491611,-0.0116530234292026
162,-0.0002729595046862576,0.011083061149307998,-0.011628980158680514
163,-0.0003157683578383328,0.01131529263981139,-0.011946829355488056
164,1.4125182498705812e-05,0.011162324905889797,-0.011134074540892385
165,-0.00032830740627876883,0.011070228162740399,-0.011726842975297937
166,0.00036961003807742677,0.011674554849934208,-0.010935334773779356
167,0.00036852085795276336,0.011616483835196163,-0.010879442119290636
168,-0.0005915653760415235,0.010645161895232002,-0.011828292647315048
169,0.0001981369073139421,0.011267883110863637,-0.010871609296235752
170,-0.00028221496213848355,0.011152359651382044,-0.01171678957565901
171,-0.00040519532529968515,0.011061192159575342,-0.011871582810174712
172,-4.123351184674218e-05,0.010954499800302525,-0.011036966823996009
173,2.8477229706682598e-05,0.011475496515922555,-0.011418542056509188
174,-0.0004988943194962994,0.010927315320397899,-0.011925103959390497
175,-0.0002324015335544534,0.011027031125258817,-0.011491834192367725
176,-3.3268919250113814e-05,0.011791024716523992,-0.011857562555024218
177,-0.0004994969463190908,0.011123439905689342,-0.012122433798327524
178,-0.00033372502754518135,0.011236409112860366,-0.011903859167950729
179,7.51892482751006e-06,0.011374825928232343,-0.011359788078577324
180,-0.0002397073715324735,0.011024797111176973,-0.01150421185424192
181,-0.00036065013050943633,0.011007919127560214,-0.011729219388579088
182,0.00021370847807903085,0.011448020592313587,-0.011020603636155524
183,-4.6633742799957275e-06,0.01165161522053243,-0.011660941969092422
184,-0.0005753284787325984,0.010868928084579335,-0.012019585042044532
185,0.00031323576769761254,0.011520195874561885,-0.01089372433916666
186,-0.00033227099032576477,0.010581961299408315,-0.011246503280059845
187,-6.325163258648818e-05,0.011692388690444375,-0.011818891955617352
188,-0.0005301080498504748,0.011033661755999236,-0.012093877855700184
189,-0.00047024216187592873,0.011438444033969106,-0.012378928357720963
190,0.00010112395701967328,0.011770148018390185,-0.011567900104350838
191,0.00015708334418823653,0.011888361526040355,-0.011574194837663884
192,0.0003396521370539512,0.011574908887879045,-0.010895604613771143
193,0.00015421163524319975,0.011601109008923666,-0.011292685738437266
194,-0.0003931447997066478,0.010423836980494,-0.011210126579907297
195,0.00036347225004428535,0.011558504595863255,-0.010831560095774684
196,-9.296758054749825e-06,0.011474692017283948,-0.011493285533393448
197,-9.175041224207958e-05,0.011733760541182081,-0.011917261365666239
198,-0.0003251316986794886,0.011491197005124357,-0.012141460402483335
199,0.0004754027415024889,0.0122651451113858,-0.011314339628380821
200,-4.4768688367486224e-05,0.011810236858007053,-0.011899774234742026
201,1.2324170897337872e-05,0.01106714519717914,-0.011042496855384465
202,0.00018871256583280504,0.011769009078012642,-0.011391583946347032
203,-3.102211634406241e-05,0.01107695405473097,-0.011138998287419096
204,-5.394053995962248e-05,0.011436139267862964,-0.01154402034778221
205,9.882042142113484e-05,0.01124060447456624,-0.01104296363172397
206,-9.768252049836926e-05,0.011389595808265037,-0.011584960849261777
207,1.1247194291665761e-05,0.011281904319004615,-0.011259409930421285
208,-0.00018837037632373318,0.011316435679986806,-0.011693176432634272
209,-0.00045503979471284,0.010639899857197576,-0.011549979446623256
210,-0.0002183936350010986,0.010835467351316328,-0.011272254621318527
211,-0.0004938241612389582,0.010665074953731339,-0.011652723276209255
212,4.904849565397684e-05,0.010979825651100054,-0.0108817286597921
213,-0.00021266761670605915,0.011348091636695375,-0.011773426870107493
214,-0.00015109539839495447,0.011572084871217195,-0.011874275668007105
215,0.0003808642364687096,0.011602878004276413,-0.010841149531338995
216,0.00026860038369975466,0.011682627535684421,-0.011145426768284911
217,-0.00015941105189836422,0.010886204154857233,-0.011205026258653961
218,-6.479170798394995e-05,0.011451293515214511,-0.011580876931182413
219,-0.0004090986788746313,0.011073996392794322,-0.011892193750543586
220,4.9996101750543606e-05,0.011275005740849038,-0.01117501353734795
221,-0.0006738560067963291,0.010486929518383141,-0.0118346415319758
222,-8.492365405654761e-05,0.011493104120826632,-0.011662951428939727
223,2.3046538197206435e-05,0.011079900526939006,-0.011033807450544594
224,-0.000315926679963736,0.01144112086329038,-0.01207297422321785
225,4.1419897059083026e-05,0.0116144812011777,-0.011531641407059536
226,-0.0001756235740174806,0.01127557484569855,-0.011626821993733511
227,-0.00023127781250345596,0.011013036135449107,-0.011475591760456018
228,-0.00023751776513500044,0.011161797265796235,-0.011636832796066235
229,0.00030822748542629655,0.01176906841266857,-0.011152613441815978
230,5.201583149879339e-05,0.011303976049761593,-0.011199944386764004
231,0.000161551573169895,0.011821480424023057,-0.011498377277683268
232,-0.0010613304270368148,0.010266203174867103,-0.012388864028940733
233,-0.00023582817142869307,0.011525259575567333,-0.011996915918424719
234,0.0005820995816693288,0.011867677004764758,-0.010703477841426102
235,-0.00023533312638109326,0.01095116815612089,-0.011421834408883077
236,-0.0003319544563086577,0.010748518110955159,-0.011412427023572475
237,-0.00023322985044015005,0.011294420215298787,-0.011760879916179088
238,-0.0007800547152226089,0.01021386302473157,-0.011773972455176787
239,4.4716228480434716e-05,0.011817240193341605,-0.011727807736380736
240,-0.0002383101488247184,0.011378986850483528,-0.011855607148132965
241,-0.0005787987968940872,0.011043579025410673,-0.012201176619198848
242,-0.0004345382055937575,0.010968364861946096,-0.01183744127313361
243,-0.000608766197651997,0.010682085384709016,-0.01189961778001301
244,0.00013577518294775426,0.011433584789552472,-0.011162034423656965
245,0.00016834499131927505,0.011243449173039495,-0.010906759190400944
246,0.00028750818738798226,0.011902377775805929,-0.011327361401029964
247,-0.0005643991513508906,0.011264331170378046,-0.012393129473079826
248,-0.00018222090977704214,0.011349351902885222,-0.011713793722439306
249,0.00030721039297357705,0.011918119112848017,-0.011303698326900861
250,-0.000593648730643668,0.011084809376490092,-0.012272106837777427
251,4.181518854566093e-05,0.011626991627302314,-0.011543361250210993
252,-5.422140894143766e-05,0.01097364945819496,-0.011082092276077836
253,-0.000403644748779422,0.010563411274106125,-0.011370700771664969
254,0.00041768250621358435,0.011916312517521713,-0.011080947505094545
255,6.585671076344227e-05,0.011454710670406914,-0.011322997248880029
256,-8.712342027223391e-06,0.011338717622287761,-0.011356142306342208
257,-0.0004751174046863347,0.010728564820604431,-0.011678799629977102
258,-0.00022525324194488922,0.011164936611279892,-0.01161544309516967
259,0.0005365541958972831,0.011936680264292985,-0.01086357187249842
260,-0.0008672535878933308,0.010417640962265025,-0.012152148138051688
261,0.00030157102224344416,0.011691341033146407,-0.01108819898865952
262,-8.841535076778251e-05,0.011165529880145703,-0.011342360581681268
263,8.031702674806299e-05,0.01183113657699605,-0.011670502523499923
264,-0.0004381042771185682,0.010884788474143014,-0.01176099702838015
265,0.0003714133432373845,0.011763229998903417,-0.011020403312428649
266,-0.0004613276209935037,0.010723585392228362,-0.01164624063421537
267,-0.0003236106856010163,0.011359135833690848,-0.01200635720489288
268,-0.0009687133093707189,0.010150218629246532,-0.012087645247987971
269,0.00038869831986050525,0.01194264593794093,-0.011165249298219918
270,-0.0008370149696974524,0.01071600376235587,-0.012390033701750775
271,0.00031812182058102304,0.011320865800629742,-0.010684622159467697
272,-0.0007485050273766826,0.011122464916921327,-0.012619474971674692
273,0.00013853193417722565,0.011589090162062547,-0.011312026293708095
274,-0.0006445643165113194,0.01104557614083782,-0.012334704773860459
275,-4.617319976313982e-05,0.01145838306902725,-0.01155072946855353
276,4.560534269690032e-07,0.0113782921749681,-0.011377380068114163
277,0.00021661010462569656,0.011827416530456792,-0.0113941963212054
278,-0.0004315726946242239,0.011035563572012573,-0.011898708961261021
279,-0.00014596683511575742,0.011183116542217465,-0.011475050212448979
280,-5.854496684134169e-05,0.011349114287016397,-0.011466204220699081
281,-0.0002627243079803131,0.010844508898171474,-0.011369957514132101
282,0.00017244029045366985,0.011656271280133192,-0.011311390699225854
283,-0.0006337912182960729,0.010853271186053837,-0.012120853622645984
284,9.031510794544705e-05,0.011597048852569777,-0.011416418636678884
285,-0.0004858438539989385,0.011127308433483805,-0.012098996141481683
286,-0.0007519114525123692,0.010568563935987296,-0.012072386841012034
287,3.267849563618866e-05,0.0112854696782289,-0.011220112686956524
288,-0.0005507361091365625,0.010686661329955357,-0.011788133548228481
289,-0.0003548940403986681,0.010700331973213002,-0.011410120054010339
290,0.0005011682388604349,0.01194817896003292,-0.01094584248231205
291,-2.234462294977642e-05,0.011129387170544066,-0.011174076416443617
292,0.0001745249660060936,0.011510470269015744,-0.011161420337003557
293,0.00020960542742344453,0.011153294471795278,-0.01073408361694839
294,-0.0002518907172947272,0.010853535273253391,-0.011357316707842844
295,-0.00018332465041662847,0.011036788644028439,-0.011403437944861696
296,4.6862794214492966e-05,0.01070701994462979,-0.010613294356200804
297,-0.00021307325826164358,0.010867257393092314,-0.011293403909615602
298,-0.000870729869362954,0.009914415061724026,-0.011655874800449934
299,0.0001960177200991583,0.011155448342406315,-0.010763412902207998
300,-0.0009699428015918635,0.010229039671993926,-0.012168925275177654
301,-0.00024180897865723122,0.01157251839134897,-0.012056136348663432
302,-0.0003461455095282078,0.011001034994129341,-0.011693326013185755
303,-0.00022556717157715312,0.010904438680859939,-0.011355573024014244
304,-0.00029078581568941196,0.010437779071564186,-0.01101935070294301
305,-0.0003254495921384484,0.011047229369707513,-0.011698128553984409
306,-0.00033856888024060705,0.010782401670589394,-0.011459539431070608
307,-0.00019956241457368736,0.010870677773176601,-0.011269802602323974
308,0.0001672877611003008,0.011817742695447893,-0.01148316717324729
309,-0.00029866514122218725,0.010822800087747449,-0.011420130370191822
310,-0.00012899510210510925,0.011148672865459407,-0.011406663069669625
311,2.0853472992213317e-05,0.011068921377388711,-0.011027214431404286
312,0.0004037553337741009,0.01165202314654717,-0.010844512478998968
313,-0.00026062625957803563,0.011424361557725027,-0.011945614076881099
314,-0.0001625175110961392,0.011460797872351507,-0.011785832894543784
315,0.00010718490972202697,0.011339665647777775,-0.011125295828333721
316,-0.0007003961133827504,0.010369725814033594,-0.011770518040799094
317,-0.00024399525646662989,0.011019197518873357,-0.011507188031806616
318,0.0003352102175542876,0.01187789503493047,-0.011207474599821894
319,0.0001621671435247926,0.011452490715860391,-0.011128156428810806
320,0.00023005463122922738,0.011018133595043762,-0.010558024332585307
321,-1.1335772790540408e-05,0.011348897594272399,-0.011371569139853481
322,0.00028353213622735705,0.011983797633946035,-0.011416733361491321
323,-0.0006296129134957142,0.010510011203019563,-0.011769237030010992
324,0.00016866506850184555,0.011858356101785695,-0.011521025964782005
325,-0.0006694162968819238,0.0108371158716688,-0.012175948465432648
326,7.720945923586147e-05,0.011112961869202189,-0.010958542950730467
327,-0.00011859873754604536,0.011148401448597746,-0.011385598923689838
328,-0.0002730075398885995,0.010490803621035584,-0.011036818700812783
329,-8.780328229574405e-06,0.011280624484181255,-0.011298185140640403
330,7.38831484402514e-05,0.01157364258795004,-0.011425876291069536
331,-3.514201035504663e-05,0.01107790328864837,-0.011148187309358463
332,0.0005105400857144385,0.012047771299457857,-0.011026691128028978
333,-0.00028507930898507867,0.011263027963122767,-0.011833186581092926
334,-7.3200248181123244e-06,0.011305130027282008,-0.011319770076918234
335,-0.00023083101102092929,0.011373820376031575,-0.011835482398073435
336,0.0002031113243810861,0.011750495936952142,-0.011344273288189969
337,-0.00030456441310386487,0.011398150843658333,-0.012007279669866065
338,0.0004131182156097332,0.011843132766272841,-0.011016896335053374
339,-0.000271790206478006,0.011223715247294066,-0.011767295660250077
340,-0.0001486647661248331,0.010759134900801529,-0.011056464433051196
341,-0.00019430131393156374,0.011037377316040757,-0.011425979943903885
342,-0.00017079633629799628,0.011079607987284404,-0.011421200659880395
343,0.00011308108474481349,0.0109246835363925,-0.010698521366902875
344,-0.0005049155551099891,0.011232955442032608,-0.012242786552252586
345,0.00045079349008308176,0.011785155274103997,-0.010883568293937834
346,-4.021614010690608e-05,0.010964243914090174,-0.011044676194303986
347,-0.0001439046020649923,0.010133044734340166,-0.01042085393847015
348,3.7230652833224567e-05,0.011419714435590804,-0.011345253129924356
349,-0.0003608780545924114,0.01062281827380214,-0.011344574382986961
350,0.00046686219575322246,0.012056989498402802,-0.011123265106896357
351,0.0003631014513854296,0.011589962416472374,-0.010863759513701514
352,0.00038377195991432997,0.011554616616026143,-0.010787072696197483
353,-0.0001449104881589406,0.011217142887841942,-0.011506963864159822
354,0.00024389555271759153,0.011902076353603306,-0.011414285248168123
355,-0.0002743072987121478,0.01043480389107285,-0.010983418488497147
356,-0.00031200347897098585,0.011150312147539494,-0.011774319105481466
357,-0.00022801208210651485,0.01097672970849427,-0.011432753872707301
358,-0.0005097803753335654,0.01098608088088175,-0.012005641631548882
359,-0.00020529331042622466,0.011126649729022334,-0.011537236349874785
360,-0.00010373929238500435,0.011202080040041907,-0.011409558624811914
361,4.6310530580465016e-05,0.011285973108398968,-0.011193352047238037
362,-0.00030700240860406303,0.0107066244487299,-0.011320629265938026
363,0.00017290673349674667,0.011589516165673119,-0.011243702698679626
364,7.69077512942773e-05,0.011451829312015245,-0.01129801380942669
365,-0.0009170388434368375,0.01028576619819604,-0.012119843885069715
366,-6.1058103654929015e-06,0.011618766342081291,-0.011630977962812277
367,0.00010381134935401787,0.01126911719021417,-0.011061494491506133
368,-0.0004049444938324065,0.010418081176744877,-0.01122797016440969
369,0.0004522257497207153,0.011736025490055134,-0.010831573990613705
370,-0.000200129921361719,0.011191124228538653,-0.011591384071262093
371,0.0004208152467872713,0.011538280650464946,-0.010696650156890404
372,-0.0003316732068674472,0.010920344145351923,-0.01158369055908682
373,4.2793619439735144e-05,0.011329864902443431,-0.011244277663563961
374,-0.00040269213912208523,0.010948664948152472,-0.011754049226396642
375,0.00046093954260445757,0.012037228193980922,-0.011115349108772005
376,0.0001284617662382543,0.011364080169952776,-0.011107156637476266
377,5.3446343511529676e-05,0.011373444635154576,-0.011266551948131516
378,-0.00015415680322212655,0.011159519836787713,-0.011467833443231967
379,-0.0004008381522452149,0.010790809867655985,-0.011592486172146416
380,0.0006224157597440692,0.01162092234256546,-0.01037609082307732
381,-8.644248688668399e-05,0.010697954235215188,-0.010870839208988558
382,-0.0005552418337299007,0.010764396940867489,-0.01187488060832729
383,-0.0005848615075752741,0.010984599288353575,-0.012154322303504123
384,-9.504924661667209e-05,0.01090541800025484,-0.011095516493488182
385,-0.0005860943574265154,0.010855476988050127,-0.01202766570290316
386,0.0003081000251036527,0.011737751256899645,-0.01112155120669234
387,6.800218154537595e-06,0.0111690209718247,-0.011155420535515626
388,-0.0008985720502333147,0.010655052279091415,-0.012452196379558043
389,-0.0009603464619607787,0.01003987951341591,-0.01196057243733747
390,-0.0001438884437440582,0.010894035937501333,-0.011181812824989451
391,-0.0005403689626462012,0.010465201284591224,-0.011545939209883628
392,-3.1449955955830794e-05,0.011394249709392613,-0.011457149621304275
393,-0.0004834682897992049,0.01092497688464188,-0.011891913464240289
394,7.027571296584771e-05,0.010984683488944427,-0.010844132063012732
395,-0.0004253039344796721,0.0106419052845288,-0.011492513153488145
396,0.00037581920649053935,0.011561197234599262,-0.010809558821618184
397,0.0001548185249459261,0.011585448814744687,-0.011275811764852834
398,-0.0005897510670585173,0.010833105767931901,-0.012012607902048937
399,-0.000459865714443863,0.010969448986261263,-0.01188918041514899
400,-5.334489851991223e-05,0.010788688605441391,-0.010895378402481214
401,-6.932776764190774e-05,0.011293415425523002,-0.011432070960806817
402,-0.0006447115344529369,0.010660600692496145,-0.01195002376140202
403,-0.000447575625913603,0.010415218928449542,-0.011310370180276747
404,-0.0002493432613902762,0.010766992439597755,-0.011265678962378308
405,-0.0002640774832543995,0.011398302160277216,-0.011926457126786015
406,-0.000122182577499619,0.011207494700903362,-0.0114518598559026
407,-0.00046364232447084646,0.010761127895161971,-0.011688412544103664
408,-8.642334730529784e-06,0.011024786487249737,-0.011042071156710796
409,-0.00033508348100127697,0.010905824430460856,-0.01157599139246341
410,0.00026597000776772773,0.01135748276827348,-0.010825542752738023
411,-0.0001703032065670977,0.010921864935007145,-0.011262471348141338
412,0.00013181246707936106,0.011539929697203723,-0.011276304763045
413,-0.0005222412500960757,0.010760095604993825,-0.011804578105185976
414,-0.00015297672406397358,0.01098295627886693,-0.011288909726994876
415,0.00014548499682433548,0.01149991438174881,-0.011208944388100137
416,-0.0005512482734366898,0.010422182039202435,-0.011524678586075813
417,-0.0003501383429678324,0.010882296438115696,-0.011582573124051362
418,0.0006620146102237138,0.01171501821224296,-0.010390988991795531
419,-0.0003058839970928837,0.010613444133624087,-0.011225212127809855
420,5.573707424320742e-06,0.011488507943734063,-0.011477360528885422
421,-0.0006452456839234573,0.010572932639937985,-0.011863424007784899
422,-0.00045703707803904553,0.01084100729974727,-0.011755081455825362
423,-0.0009394874592613402,0.010477363101764657,-0.012356338020287337
424,-0.0005341967653520464,0.010942318927645899,-0.012010712458349991
425,0.0002494530768839905,0.011341631369230689,-0.010842725215462708
426,-0.0005893251719092002,0.010499456595683824,-0.011678106939502225
427,-9.067055173812296e-05,0.010992491886086385,-0.011173832989562631
428,-9.296371367301944e-05,0.0107590729468439,-0.01094500037418994
429,-0.0002808769440519498,0.010969936786319561,-0.011531690674423462
430,-0.0004032790702933188,0.010811226502986337,-0.011617784643572975
431,-0.00024094893570920166,0.011388560271776768,-0.011870458143195173
432,-0.000376667625800897,0.011135296380777489,-0.011888631632379281
433,0.0003022241725835902,0.011693076516198494,-0.011088628171031314
434,-0.00019467490832622913,0.010743973273222365,-0.011133323089874823
435,-0.00025874643250258937,0.010946861963188618,-0.011464354828193798
436,3.7191167610248107e-06,0.01147444693496023,-0.011467008701438179
437,-0.00019674372134292513,0.011210795447991855,-0.011604282890677706
438,-0.000230033410742885,0.0107462954216278,-0.01120636224311357
439,4.2705275964717225e-07,0.011279637082415169,-0.011278782976895876
440,-2.230921402187368e-05,0.011674140322704054,-0.0117187587507478
441,-0.0006780415915761662,0.010258320383978826,-0.011614403567131157
442,0.0003826780886224707,0.011902647635560148,-0.011137291458315206
443,-0.0006689986142863483,0.010168719731583946,-0.011506716960156642
444,0.00042895216699329774,0.011331341962195688,-0.010473437628209093
445,9.174314982127116e-05,0.011377309635976038,-0.011193823336333494
446,-7.881893425399588e-05,0.011262316786831735,-0.011419954655339728
447,-0.0001794772026909646,0.01076556644239045,-0.011124520847772377
448,-0.00022418744614804102,0.010870780447384511,-0.011319155339680594
449,7.460169621392919e-05,0.011452102905324026,-0.011302899512896168
450,0.0005758511549348135,0.011684036734590824,-0.010532334424721197
451,0.0002150753464341422,0.011427073359338721,-0.010996922666470437
452,-0.00035373280442136556,0.010817998565300335,-0.011525464174143065
453,-0.00018409625140993646,0.01074401535916824,-0.011112207861988112
454,-0.00038749313220023073,0.01101272044618157,-0.011787706710582031
455,-0.0006017585808933253,0.010466606305347872,-0.011670123467134523
456,-0.00036003756828095025,0.010935641073680202,-0.011655716210242103
457,-2.2075952012334425e-05,0.011145448211097793,-0.011189600115122463
458,0.00011798189690272209,0.01079721413061041,-0.010561250336804967
459,8.544723539634381e-05,0.011423357665500995,-0.011252463194708308
460,-6.219031545023496e-05,0.010886130297808185,-0.011010510928708656
461,0.00015676185968153912,0.01171250991150231,-0.011398986192139231
462,-0.0001456700532941203,0.010883584027086045,-0.011174924133674284
463,0.0007706705910864,0.011728628923093311,-0.010187287740920512
464,6.582464910982199e-05,0.011405256487756187,-0.011273607189536542
465,0.00036293812058889725,0.011403808198176175,-0.010677931956998381
466,-4.6932656537121324e-05,0.011200158329788195,-0.011294023642862437
467,-0.0001846699121042934,0.010622467742570096,-0.010991807566778682
468,-0.0001514424714166552,0.011497480676889991,-0.011800365619723302
469,0.0007544657126205828,0.0118828158005311,-0.010373884375289933
470,-0.0004371654989059359,0.01065298573537102,-0.01152731673318289
471,6.914866288896567e-05,0.011600479918814983,-0.011462182593037051
472,-0.0005008669662906932,0.010753736300022857,-0.011755470232604242
473,-0.000282192737510914,0.01096785037649872,-0.011532235851520549
474,0.0004760633696351196,0.011555056121114677,-0.010602929381844437
475,-0.000440313281640863,0.010932996366239102,-0.011813622929520828
476,8.045399979395569e-06,0.01098837866577872,-0.01097228786581993
477,-0.00013521210717001156,0.01050079585699606,-0.010771220071336083
478,-0.00043522938769046765,0.010682331585660435,-0.011552790361041369
479,-0.00020536236017369938,0.0109811823500816,-0.011391907070428997
480,-0.00020425415262700686,0.011133654571345462,-0.011542162876599477
481,0.00014426371795438867,0.011243267720964572,-0.010954740285055794
482,-0.0008418009599684308,0.01019847135815043,-0.011882073278087293
483,8.355195886223951e-05,0.011301225882184046,-0.011134121964459568
484,-0.0002784759694537743,0.010764289779956148,-0.011321241718863697
485,-0.0003381961182742433,0.01085887659901963,-0.011535268835568118
486,-6.345424025290041e-05,0.011377651563218082,-0.011504560043723883
487,-0.0004729444599785225,0.01100013712906066,-0.011946026049017703
488,-0.00040791844803536294,0.011024391731538845,-0.01184022862760957
489,-1.4031691829542185e-05,0.01126711532426592,-0.011295178707925006
490,3.0911427564548175e-05,0.011104434979377726,-0.01104261212424863
491,0.00031462915081357417,0.011492537779806038,-0.01086327947817889
492,0.00012547661823216256,0.011818675980558371,-0.011567722744094046
493,-0.000632865638835346,0.010732375848635145,-0.011998107126305836
494,-0.00015272800147146377,0.011047697863208627,-0.011353153866151553
495,0.0008567093924153194,0.012098642899822027,-0.010385224114991388
496,6.577203723064742e-05,0.011831361494368784,-0.011699817419907488
497,0.00017015609575161492,0.011518480275525761,-0.011178168084022532
498,-0.0006112685698513926,0.010635492728745585,-0.011858029868448371
499,-0.0001245088185419242,0.011047534397169646,-0.011296552034253494
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611
500,-3.6747454089072014e-05,0.011383435855380467,-0.011456930763558611


==> fig/data/pacf/acf_gibbs_4_4.csv <==
x,y,upper,lower
1,-0.0002744664566551171,0.011240703688957025,-0.01178963660226726
2,-0.00022585727388666168,0.011191480346373761,-0.011643194894147084
3,0.000273781733282621,0.011684709825288691,-0.011137146358723449
4,-0.0007843489810571978,0.01098630274616417,-0.012555000708278566
5,-3.36680449433413e-07,0.011417515773160683,-0.011418189134059549
6,-0.0009234769803256608,0.01046564750307492,-0.01231260146372624
7,-0.0005497547313869072,0.011140160699690305,-0.01223967016246412
8,5.851024325282623e-05,0.011427315116584716,-0.011310294630079062
9,-0.00030772560629854177,0.011201607742962132,-0.011817058955559217
10,-0.00011030410156656082,0.011331967560101023,-0.011552575763234145
11,0.00026111898129963645,0.011537593409594817,-0.011015355446995544
12,-0.0003156493812700887,0.011260272969055787,-0.011891571731595963
13,-0.00025330006413388015,0.01152743781916951,-0.01203403794743727
14,-0.0001178589788963222,0.011186970759204688,-0.011422688716997332
15,-9.856476364893955e-05,0.011007990769952581,-0.011205120297250461
16,0.00044058550385854924,0.011899772892763946,-0.011018601885046848
17,-0.00021970472171801305,0.011686112428908208,-0.012125521872344234
18,-0.0007496643589928157,0.010485105107172878,-0.011984433825158508
19,-0.0002247808600541267,0.011184124114304805,-0.011633685834413057
20,-0.00036168470734520696,0.011126212822355179,-0.011849582237045594
21,-0.00024906891845253253,0.011277864805137094,-0.01177600264204216
22,-0.0004495866943565952,0.011095119780996988,-0.011994293169710178
23,-0.00047086354023940645,0.011565683960665455,-0.01250741104114427
24,-0.00028220726344333293,0.011022402319359942,-0.011586816846246607
25,-9.359991815840482e-05,0.011296719749255961,-0.011483919585572771
26,-7.228510005100302e-05,0.011925706303610777,-0.012070276503712781
27,0.0003489428044745695,0.011859700739678685,-0.011161815130729546
28,-0.0005199594358002,0.011057912360473297,-0.012097831232073697
29,-8.998982819304612e-05,0.011380322007566017,-0.011560301663952109
30,-0.0004439387052125559,0.010753439866736042,-0.011641317277161155
31,-8.996193884019382e-05,0.01149725881953858,-0.011677182697218968
32,-0.0006173732039902476,0.011243714467253113,-0.012478460875233608
33,0.00041233610471768734,0.01217252880613244,-0.011347856596697067
34,-0.00017401521074565746,0.011718313570682851,-0.012066343992174164
35,2.2110304330055697e-05,0.011397954788132082,-0.01135373417947197
36,-2.1463370196684913e-05,0.011824287765307463,-0.011867214505700833
37,0.0004918196549525253,0.011793059518941981,-0.01080942020903693
38,-0.00010025065935027613,0.011460930023461583,-0.011661431342162134
39,6.567319474335066e-06,0.011691772917175509,-0.011678638278226839
40,-0.0003250806496444269,0.011054793871581616,-0.01170495517087047
41,-0.00015522110794890108,0.010772243721956056,-0.011082685937853857
42,-0.000101157502157256,0.01127596169466399,-0.011478276698978503
43,-0.000638147376657998,0.010918118827893999,-0.012194413581209996
44,-0.00037202860130929906,0.01118621253993383,-0.011930269742552428
45,-3.68598524263548e-05,0.010885338445599645,-0.010959058150452356
46,2.7526162481883546e-05,0.011627894631418244,-0.011572842306454476
47,-0.000561432741659304,0.010995459964389442,-0.01211832544770805
48,-0.0006731417129495064,0.010856845800739631,-0.012203129226638645
49,-0.0005061185933394072,0.01107519637839695,-0.012087433565075764
50,-0.0004903862304003029,0.010996495978724617,-0.011977268439525224
51,0.0004062293517844493,0.011679872485251309,-0.01086741378168241
52,-8.097979210359955e-05,0.011187989019721227,-0.011349948603928427
53,0.00025337812508433727,0.011784190027083806,-0.011277433776915131
54,0.0003343583986963595,0.012426645846440001,-0.011757929049047284
55,-4.671301943011576e-05,0.011096499496380412,-0.011189925535240643
56,-0.00023332893176992946,0.011446116675526153,-0.011912774539066013
57,-1.4878584675630102e-05,0.010880532495440201,-0.010910289664791462
58,-0.0004437919552431365,0.011085496904948106,-0.01197308081543438
59,0.00026012662381409636,0.011821087594490173,-0.01130083434686198
60,0.0001357421888268904,0.011429522677528265,-0.011158038299874483
61,-0.0003087244221780861,0.011148998872785788,-0.01176644771714196
62,0.0005136494193364804,0.012324478332931276,-0.011297179494258316
63,0.00012106333627219202,0.011301014604207973,-0.01105888793166359
64,-0.000371551550051937,0.011058850922688788,-0.011801954022792664
65,-0.0005750247662785578,0.011282533917725409,-0.012432583450282525
66,-0.0002545144847954409,0.01152417387363741,-0.01203320284322829
67,-0.0001352236497343244,0.011603146027203148,-0.011873593326671796
68,-0.0002207043119670581,0.011584960714614116,-0.012026369338548233
69,-0.0006026138087437703,0.01082205657122547,-0.01202728418871301
70,-0.00037416291078755447,0.011069697758654991,-0.011818023580230099
71,6.426481674145586e-05,0.011461260411089668,-0.011332730777606758
72,-0.00013899226486845502,0.011399175854593217,-0.011677160384330126
73,2.3770259878680273e-05,0.01114867114104791,-0.01110113062129055
74,-0.00027689479122710323,0.011108213164836744,-0.011662002747290949
75,-4.281094011799127e-05,0.011415918653177119,-0.011501540533413101
76,-0.0003597987200799619,0.01078869156515895,-0.011508289005318875
77,0.0001971783906886741,0.011692318216955894,-0.011297961435578548
78,-0.0006980480462329447,0.010440610827669141,-0.01183670692013503
79,0.0005619582723820719,0.012202565232469703,-0.011078648687705561
80,0.00031744473705208327,0.011694723572830126,-0.01105983409872596
81,0.00025349179489553655,0.01163493229462341,-0.011127948704832337
82,-0.000551404135268114,0.01068480660998233,-0.01178761488051856
83,-0.0004283393442989982,0.011106027612492589,-0.011962706301090587
84,-0.00024327731016359787,0.010826461018844566,-0.011313015639171762
85,9.510131839999838e-05,0.011653458242428442,-0.011463255605628447
86,-0.0005279038777791307,0.01072847400295532,-0.01178428175851358
87,-8.45793458408634e-05,0.011255169185383319,-0.011424327877065047
88,-0.0003253606217306884,0.011459843419750518,-0.012110564663211894
89,5.23361670060274e-05,0.01153286559746344,-0.011428193263451385
90,0.0004020638096955417,0.01170584078408657,-0.010901713164695489
91,-0.0003824511540937624,0.011078268935035038,-0.011843171243222563
92,-0.0004403720720915479,0.011152171542729154,-0.01203291568691225
93,-0.0003862445422202867,0.011270691759539061,-0.012043180843979635
94,-0.0008004836321466699,0.0105070419363631,-0.012108009200656439
95,0.0004678135579790638,0.012132964717586318,-0.011197337601628192
96,-6.805044750923239e-05,0.011592607675854015,-0.01172870857087248
97,-0.0002423477467838414,0.011312970113584031,-0.011797665607151715
98,0.0006849524294076161,0.01218230020526753,-0.010812395346452298
99,0.0007031240420465978,0.012643619058840953,-0.011237370974747756
100,-0.00031701689544532443,0.01120005689861869,-0.011834090689509337
101,-8.643712057857307e-05,0.011267731638657947,-0.011440605879815094
102,-0.0005535082121049917,0.011136272759741248,-0.01224328918395123
103,-0.00033608076547326805,0.011433842594517333,-0.01210600412546387
104,-0.00020232046963610082,0.011205074511086259,-0.011609715450358462
105,4.1360219116379355e-05,0.011505385505049403,-0.011422665066816646
106,-0.00044523894680493045,0.010844742274588034,-0.011735220168197894
107,-0.000719336796214226,0.010874678182878291,-0.012313351775306743
108,-0.0003971583767246506,0.011120151236648201,-0.011914467990097504
109,0.00028068803145045034,0.011704313801705342,-0.01114293773880444
110,-0.00023430670540439613,0.011143157446263778,-0.011611770857072571
111,-0.0002231416185619755,0.01078375978856717,-0.011230043025691121
112,-0.00045572304740752994,0.010856700265210026,-0.011768146360025085
113,-0.0006603537155354506,0.010508705929345169,-0.01182941336041607
114,-0.0006269489216815864,0.010911515742591367,-0.012165413585954538
115,-0.0003537423956824377,0.010947215767498802,-0.011654700558863676
116,-0.0007889769931196879,0.010849756977103654,-0.012427710963343028
117,-0.0006683328364558454,0.010885364061498447,-0.01222202973441014
118,-0.0005646332731828277,0.010532708161267496,-0.01166197470763315
119,0.000107733145830399,0.011473720030447,-0.011258253738786203
120,-0.0003131985395178737,0.011225428833221644,-0.011851825912257391
121,-4.7630467243557806e-05,0.011655137412161102,-0.011750398346648218
122,-0.0004637481604417493,0.011198274568601976,-0.012125770889485476
123,-0.00027290062686426505,0.010897195674183782,-0.011442996927912312
124,-6.794852858139235e-05,0.011379962351797633,-0.011515859408960417
125,0.0005215438538866486,0.012084221854788796,-0.0110411341470155
126,-6.596613993221366e-05,0.011324778291532531,-0.01145671057139696
127,-0.0004202088624535188,0.011022725375584477,-0.011863143100491514
128,-6.162579699786149e-05,0.011309350518467187,-0.011432602112462909
129,0.00021229171140485812,0.011333155744226822,-0.010908572321417105
130,-0.0002687570481022471,0.011511814151509852,-0.012049328247714347
131,-0.0007958265945199476,0.010790725267337545,-0.012382378456377442
132,-0.00019412732230913768,0.011105766186832127,-0.011494020831450404
133,-0.0005105139598102195,0.011365614160499802,-0.012386642080120242
134,-8.457572395726928e-05,0.011321942364308574,-0.011491093812223113
135,-0.00033398318593887106,0.010775188969127771,-0.011443155341005514
136,-5.9023454536800174e-05,0.01153168080683498,-0.011649727715908581
137,-0.0005863533238485202,0.010658037031262049,-0.01183074367895909
138,-0.00027094334393866043,0.011185332268637905,-0.011727218956515224
139,0.0001659281521341872,0.011241597483065486,-0.010909741178797113
140,-0.00047898609831042326,0.010503007255174685,-0.011460979451795531
141,7.777823315543307e-05,0.011356584383203187,-0.011201027916892321
142,5.644595200433096e-06,0.011436675230556163,-0.011425386040155297
143,-7.985750706709047e-05,0.011955440949335261,-0.012115155963469442
144,0.0002885129163956796,0.011661517568529652,-0.011084491735738293
145,2.6854404188655958e-05,0.011122976590326418,-0.011069267781949105
146,-1.8051797046667867e-05,0.011670462299120329,-0.011706565893213665
147,0.00038303885163652447,0.011889754996047283,-0.011123677292774236
148,0.00017064579639858437,0.0117612248347133,-0.01141993324191613
149,-0.0003925884293643931,0.010679631138794037,-0.011464807997522822
150,-0.0009188518071086648,0.010722366156550067,-0.012560069770767396
151,-2.7246820769995737e-05,0.011530304329538792,-0.011584797971078782
152,-0.00010561898935253855,0.011059475959570129,-0.011270713938275207
153,0.0006065262563205641,0.0118641518554618,-0.010651099342820674
154,0.0003087806849284039,0.011532264027179048,-0.01091470265732224
155,-0.0002698180879137812,0.011324010682711445,-0.01186364685853901
156,-0.00012054173792626744,0.01164995047511014,-0.011891033950962674
157,3.6582179036359275e-05,0.011804794713612695,-0.011731630355539978
158,-0.0005732036679547477,0.010602647865324792,-0.01174905520123429
159,-0.00033398932032685443,0.010879024410140775,-0.011547003050794485
160,0.0003071645460477203,0.01189933720857691,-0.011285008116481471
161,-0.0006617859744529433,0.010787889195238175,-0.012111461144144062
162,-0.00015724227035234523,0.011142290638313372,-0.011456775179018061
163,-0.00026075976172828413,0.011345893232458097,-0.011867412755914665
164,-0.00011465193977884347,0.01138153217047498,-0.011610836050032667
165,0.00019195611136275383,0.011606478554357001,-0.011222566331631493
166,-0.00031612116590331777,0.01124266212707996,-0.011874904458886596
167,-0.0005028110716526617,0.010624266060327944,-0.011629888203633268
168,0.0003302911885407974,0.011669719641887467,-0.011009137264805872
169,-7.606467391886419e-05,0.011164277121676855,-0.011316406469514583
170,-0.0005256681098258634,0.010910756471957307,-0.011962092691609034
171,-0.00032526374415785774,0.011040543842555742,-0.011691071330871458
172,0.000340399946154433,0.011605158080902622,-0.010924358188593757
173,-0.00023423160797427826,0.011169186964443752,-0.011637650180392308
174,0.00032933772832711614,0.01179175730016713,-0.011133081843512898
175,3.964994819971977e-05,0.011393880474070226,-0.011314580577670787
176,-0.0004169665016545759,0.010759368197701274,-0.011593301201010424
177,-0.00013725533279070767,0.011431369165048555,-0.01170587983062997
178,5.2848082453796306e-05,0.011471280308284367,-0.011365584143376774
179,1.0362591072738905e-05,0.010892629853854353,-0.010871904671708874
180,-0.00018174979509101157,0.011016364262177968,-0.011379863852359992
181,-5.4492035642411785e-05,0.011014140007504787,-0.011123124078789612
182,0.0006101706641947212,0.012075938027075425,-0.010855596698685981
183,0.0003104295690259107,0.01175207550546706,-0.011131216367415238
184,-0.00010911983639354242,0.011648544602404887,-0.011866784275191972
185,6.779313419681063e-07,0.011223450193221927,-0.011222094330537991
186,0.00030743502090870603,0.011754318968814792,-0.011139448926997381
187,-0.00044966892814254255,0.011258761445760587,-0.012158099302045672
188,0.00020592260280877375,0.011549698461187141,-0.011137853255569593
189,-0.0008352055954783633,0.010417518428052656,-0.012087929619009383
190,0.0003286654736687968,0.01132434166365604,-0.010667010716318445
191,0.00037889695607187725,0.011913575140800126,-0.01115578122865637
192,-0.00023556920792012836,0.011301980809865705,-0.011773119225705963
193,-0.0005789001655345637,0.010724744162301365,-0.011882544493370492
194,-0.0003225342906422666,0.011157707669915574,-0.011802776251200107
195,-0.000575566291414155,0.011052966843603887,-0.012204099426432196
196,8.676807367089613e-05,0.011322266549343084,-0.01114873040200129
197,0.0003042208721877023,0.01210797186007043,-0.011499530115695027
198,-0.0006507727091035607,0.010458584689898135,-0.011760130108105258
199,-0.000522795119261292,0.01091669933175848,-0.011962289570281063
200,-0.0003585271637105543,0.011323909990054138,-0.012040964317475247
201,0.00017400707374311158,0.011579400017981998,-0.011231385870495776
202,0.00022714957365281313,0.01159799312029424,-0.011143693972988613
203,0.00010590934442545898,0.011605841738169283,-0.011394023049318367
204,-0.00044526186265084124,0.010921941784322573,-0.011812465509624257
205,0.00016284459190272794,0.011726538876450029,-0.011400849692644571
206,0.00019656018060471538,0.011437540899942637,-0.011044420538733207
207,-0.0002670077453963037,0.010962587478477007,-0.011496602969269614
208,-7.043441901035187e-05,0.01139430192915425,-0.011535170767174955
209,-0.0005242028034652645,0.010774528155755211,-0.01182293376268574
210,0.00010415578224114884,0.011531263246962907,-0.01132295168248061
211,0.000344112951684448,0.011568402825894667,-0.010880176922525773
212,-0.0010859364261123093,0.010350645527446125,-0.012522518379670744
213,-0.0011550596779449065,0.009812955442829648,-0.012123074798719461
214,-0.00023254056200993782,0.011290187456909793,-0.01175526858092967
215,4.4262446250789634e-05,0.011042846463561493,-0.010954321571059914
216,-0.00025382701171163886,0.010948845415648506,-0.011456499439071783
217,-0.00014057846881580064,0.010897916952142263,-0.011179073889773865
218,-0.0003350692813378743,0.010950960008110782,-0.011621098570786529
219,9.069252001142961e-06,0.01126076407056792,-0.011242625566565636
220,-0.0004728590792027844,0.010928271259616268,-0.011873989418021836
221,8.599468368073788e-05,0.011185809181213206,-0.01101381981385173
222,-0.00018181317546422064,0.011008803423764816,-0.011372429774693257
223,-0.0003762531832604476,0.010807819966687837,-0.01156032633320873
224,0.00013881478528212304,0.011951776776239067,-0.01167414720567482
225,8.731425817900634e-05,0.011754539801639903,-0.011579911285281892
226,-0.00021768837497920546,0.010974836562053433,-0.011410213312011846
227,0.0005189572089617831,0.01198896835790042,-0.010951053939976856
228,-0.0007514192074745146,0.01044494258819572,-0.01194778100314475
229,-2.2706862688136733e-05,0.010933350668181496,-0.01097876439355777
230,-0.00036626249907935695,0.011402468179057707,-0.01213499317721642
231,-0.00047710143919326266,0.011354115358142205,-0.01230831823652873
232,-0.00045667572706710664,0.010746214368536454,-0.011659565822670666
233,-9.008185578894521e-05,0.01131744216888136,-0.011497605880459252
234,-0.0003546813893104151,0.010849890278333406,-0.011559253056954235
235,-0.0002935771236268462,0.010784923900872361,-0.011372078148126054
236,0.00016382985826381033,0.011409636473885515,-0.011081976757357895
237,-0.0005869420912134425,0.010378703571647616,-0.011552587754074502
238,-0.00012940169132521446,0.011011097964867258,-0.011269901347517689
239,0.000275198062108294,0.0120851905393067,-0.011534794415090114
240,-0.00039232522836531175,0.010691208381764987,-0.01147585883849561
241,-7.34361666941901e-05,0.011197119000314303,-0.011343991333702681
242,0.0009072254089420093,0.011937725448925659,-0.010123274631041639
243,-0.0012853001425550642,0.01038082637069429,-0.01295142665580442
244,0.0004304019089204726,0.01213952681154047,-0.011278722993699525
245,-0.0004875248944012065,0.010376568483171754,-0.011351618271974168
246,-0.0003132144343091941,0.011062572666910004,-0.011689001535528392
247,-0.0003265553296287015,0.010689876854166124,-0.011342987513423528
248,-0.00011904734020464363,0.011434435278971707,-0.011672529959380992
249,-0.00014884155676766304,0.011075017352377595,-0.011372700465912922
250,-0.0004669706724217349,0.010669305499576535,-0.011603246844420005
251,7.168263247955421e-05,0.01150861268744565,-0.01136524742248654
252,-0.0003364276857876098,0.010752784233998438,-0.011425639605573657
253,-2.104007659836852e-05,0.010819653931183688,-0.010861734084380424
254,-0.00011252464812353068,0.01150036906228882,-0.011725418358535883
255,-7.353501202436693e-05,0.010975743034783526,-0.01112281305883226
256,-0.0005889575133748391,0.010716445000978172,-0.01189436002772785
257,-0.00012638764609350516,0.010917688151318777,-0.011170463443505788
258,0.00042808219569567645,0.011284165585217781,-0.010428001193826428
259,0.0003226653265877395,0.012080351577287053,-0.011435020924111574
260,6.215208139320261e-05,0.011020414126153864,-0.01089610996336746
261,1.418306810939085e-05,0.011248592658989698,-0.011220226522770917
262,-7.466494560605642e-05,0.011494197301646901,-0.011643527192859012
263,-0.00021751349282443742,0.01121125761125704,-0.011646284596905913
264,2.49225848637329e-05,0.011211654896263164,-0.0111618097265357
265,-0.0006798859254403626,0.010741443664428599,-0.012101215515309325
266,-0.0002686039609644123,0.011088670134063908,-0.011625878055992734
267,7.598984562049685e-05,0.011625039310700382,-0.011473059619459387
268,0.0001223607074566379,0.011593572227789561,-0.011348850812876284
269,0.00025320716098773977,0.01186771238897897,-0.011361298067003488
270,-3.7009310372128454e-05,0.011195557906454904,-0.011269576527199161
271,0.0004170071798113907,0.011880428883999287,-0.011046414524376507
272,-4.8246311554706145e-05,0.011562724955675547,-0.011659217578784959
273,-0.0003784678507345201,0.010983651641061683,-0.011740587342530723
274,0.00024438499127870576,0.012024394661986968,-0.011535624679429557
275,-0.00016064522680503035,0.011021234278048606,-0.011342524731658667
276,-0.0007858229591535904,0.01066175229769939,-0.01223339821600657
277,0.0001685440014973038,0.011483758919222237,-0.01114667091622763
278,-0.00015417603836300205,0.010653928467492916,-0.010962280544218921
279,0.00031108377281409134,0.011267422815311429,-0.010645255269683247
280,0.00028593240464685994,0.011519286680827858,-0.010947421871534137
281,-0.0009180375616437702,0.010285418465002347,-0.012121493588289886
282,-0.00037212539147723453,0.010875707686485785,-0.011619958469440255
283,-0.00015023390198859316,0.011172862932338032,-0.011473330736315217
284,-0.0001454025230506555,0.011060334027882746,-0.011351139073984058
285,0.00024607131995047486,0.011499874277938596,-0.011007731638037647
286,0.0001943313075840693,0.011110948085945852,-0.010722285470777712
287,-0.00020156156870495458,0.01143357423677432,-0.011836697374184229
288,-0.0003827907456506854,0.01038451994582962,-0.011150101437130992
289,-0.0005368867719511912,0.010635218324029633,-0.011708991867932015
290,-0.0005566072383445323,0.010742813043391997,-0.011856027520081061
291,-0.0005717623811088565,0.010744866355580229,-0.011888391117797941
292,-0.000540968282297717,0.01085337884792875,-0.011935315412524185
293,-0.00035790235858778707,0.010798125747018108,-0.01151393046419368
294,0.0002349405610611065,0.012035450859985253,-0.01156556973786304
295,-0.0011812458569383309,0.010074412014198732,-0.012436903728075393
296,-0.0004500541115999032,0.010877840760455618,-0.011777948983655424
297,-0.00041142024823747855,0.011000123822849723,-0.01182296431932468
298,-2.321190226578231e-05,0.010957540837391361,-0.011003964641922924
299,-0.00036587595199243154,0.01121643294130549,-0.011948184845290352
300,-4.755214707068007e-05,0.01148490436686333,-0.01158000866100469
301,0.00037678242228174753,0.01166955138177194,-0.010915986537208447
302,-7.998551850965192e-05,0.011757506090492299,-0.011917477127511601
303,0.00011681093729874657,0.010909477371983278,-0.010675855497385787
304,-0.00042197545377018283,0.010999786793973204,-0.01184373770151357
305,-0.00012576996335303476,0.010814466687557393,-0.011066006614263461
306,-4.530371031165556e-05,0.011709331271321599,-0.011799938691944909
307,-0.00011825568422262436,0.011325417268962369,-0.011561928637407617
308,0.00022543054596707837,0.011822481225327872,-0.011371620133393717
309,-0.0004375944608631774,0.010584866006173583,-0.011460054927899936
310,-4.084300874853345e-05,0.010851550729324243,-0.01093323674682131
311,-5.9150659530857236e-05,0.011296342350812961,-0.011414643669874677
312,-0.0005082039207207293,0.010581908011837499,-0.011598315853278958
313,-0.0012620579062245705,0.009924549193422484,-0.012448665005871624
314,-0.00014973721287740735,0.011037230882810807,-0.011336705308565622
315,-0.0003935832686600054,0.011051005557026483,-0.011838172094346493
316,0.00047211486931929573,0.01165241419738275,-0.010708184458744158
317,-0.00017034594830325412,0.011092579469614818,-0.011433271366221326
318,0.000302735095238069,0.011115041751377992,-0.010509571560901853
319,-0.0007194172510638033,0.010193768425122323,-0.01163260292724993
320,0.00041807396303885226,0.011821203092322985,-0.010985055166245282
321,-0.0006359443768020777,0.010865213761117029,-0.012137102514721186
322,-0.0003662169327013533,0.011097587221270012,-0.011830021086672717
323,-0.00014852179030428153,0.010719897608656265,-0.011016941189264827
324,7.423898886819402e-05,0.010987249439127208,-0.010838771461390818
325,6.674566996333402e-05,0.011453906501561905,-0.011320415161635235
326,0.0002248039645672619,0.011823819382505228,-0.011374211453370704
327,-1.1844098050623114e-05,0.011434410542068923,-0.01145809873817017
328,0.0004776408194957151,0.011932380601125416,-0.010977098962133985
329,0.0001341011030251198,0.011406881178444744,-0.011138678972394506
330,0.0007535940034508717,0.011843974085520416,-0.010336786078618673
331,5.4263533654890405e-05,0.011097644281699053,-0.010989117214389273
332,-8.715253244256655e-05,0.011244275958434444,-0.011418581023319576
333,0.0003024900695467897,0.011787406082412655,-0.011182425943319077
334,-0.00018245873309086965,0.011145013146507116,-0.011509930612688854
335,0.00024879162647184163,0.011516643674468533,-0.01101906042152485
336,-0.00039540867462956996,0.010719468325635122,-0.01151028567489426
337,-0.0002140720784641507,0.011210993892779469,-0.011639138049707771
338,-0.0003998470241093522,0.010798534649719135,-0.011598228697937838
339,0.00018324876352891078,0.011891711647914516,-0.011525214120856695
340,-0.00014963397377634275,0.011143173385441624,-0.011442441332994309
341,-0.0002716457066485029,0.01111048372854972,-0.011653775141846725
342,1.2151090662658122e-05,0.011763158419511343,-0.011738856238186027
343,-0.0004835611719264226,0.010323732666480545,-0.011290855010333391
344,-0.00029202543933770284,0.010457485037918997,-0.011041535916594403
345,-0.000281456321136123,0.010274359974481801,-0.010837272616754046
346,-0.0009566339352090731,0.010442712128016972,-0.012355979998435119
347,8.70744536473305e-05,0.011339253037868294,-0.011165104130573632
348,-0.0009549198900684739,0.010168006800738323,-0.012077846580875271
349,7.70411955816577e-05,0.010973409335829989,-0.010819326944666672
350,0.00020618114120544723,0.011360621865957564,-0.010948259583546671
351,-1.1645104473614733e-05,0.011023155752620074,-0.011046445961567303
352,0.00012985759373509276,0.011654108245263414,-0.011394393057793228
353,0.00031654368887609074,0.011998266253895745,-0.011365178876143564
354,-0.0007535960101507219,0.010423020468823544,-0.011930212489124986
355,-0.0006299598690238079,0.0102282403200847,-0.011488160058132314
356,-3.0051310416542488e-05,0.011280479020772127,-0.011340581641605212
357,-0.0005141748570956629,0.01061604703278387,-0.011644396746975195
358,-0.00055718262077792,0.010762356517261432,-0.011876721758817273
359,0.0005697514522102354,0.011704071270689115,-0.010564568366268645
360,-0.00013313433024393542,0.011568503476017443,-0.011834772136505313
361,-0.0006821668890171789,0.01073663115351574,-0.012100964931550098
362,-0.0004644358828623621,0.010828374657713217,-0.011757246423437942
363,7.831976657854018e-05,0.011659509137936144,-0.011502869604779063
364,6.5992841846334e-05,0.011760009860146177,-0.011628024176453507
365,-2.766111554802238e-05,0.011216455855665499,-0.011271778086761544
366,-0.0004023502818616003,0.010412230047339183,-0.011216930611062385
367,-0.0005443869126947573,0.010754231845461247,-0.011843005670850762
368,-5.234557532761508e-05,0.011510264419228422,-0.011614955569883654
369,-4.384170319002193e-05,0.011380286815264044,-0.011467970221644086
370,6.857783662077418e-05,0.0113592667524278,-0.011222111079186251
371,-1.5992138902411226e-06,0.011193490118417988,-0.011196688546198468
372,0.00025529679583344967,0.011455406213847727,-0.010944812622180828
373,-0.00039599106816501513,0.010751235941380421,-0.011543218077710452
374,0.0007688002628790368,0.011760854155782303,-0.01022325363002423
375,-0.00035483357059159186,0.010892978521787106,-0.01160264566297029
376,-0.0002117934212413814,0.011016510095200396,-0.01144009693768316
377,0.0004942659437582977,0.01162161764626296,-0.010633085758746365
378,-0.0005474748355731594,0.010728503125857516,-0.011823452797003836
379,0.00018853269700942242,0.01146690778840048,-0.011089842394381636
380,0.00016708088550795673,0.011659194755364016,-0.011325032984348102
381,-0.0007353454890527966,0.010211325872385506,-0.0116820168504911
382,-0.0003134988494608225,0.011092878749792508,-0.011719876448714152
383,-0.0007120901936736583,0.010678859537780493,-0.01210303992512781
384,0.00025172323071548895,0.01174115218039948,-0.011237705718968502
385,7.310853709603367e-05,0.010734458734348905,-0.010588241660156839
386,-0.0002500699033255304,0.011125668463382235,-0.011625808270033297
387,-0.0002830063584554055,0.010854880092704038,-0.011420892809614848
388,-0.0002922134045347133,0.01112294782196766,-0.011707374631037085
389,0.0003217008051568014,0.01195476411369615,-0.011311362503382546
390,-0.0006172550537767262,0.010431543191724933,-0.011666053299278386
391,0.0004951596296413255,0.011624114502873645,-0.010633795243590994
392,-1.0406930418747931e-05,0.01101904167022555,-0.011039855531063047
393,-6.078175728056778e-05,0.010991010998597762,-0.011112574513158897
394,-4.000188504812818e-05,0.011367300127329226,-0.011447303897425482
395,0.0004002130864279963,0.011744916414140086,-0.010944490241284093
396,-0.00043840777115975604,0.010777760517557307,-0.011654576059876819
397,-0.00028236026824235655,0.011205788987567751,-0.011770509524052463
398,0.000816126138460717,0.011917430874402012,-0.010285178597480578
399,3.141979370744582e-05,0.010947194171286064,-0.01088435458387117
400,-0.0003665055392930855,0.01032070436607894,-0.01105371544466511
401,1.0421194049271928e-05,0.011459140801259272,-0.011438298413160729
402,-0.00021291098892991134,0.01076829823013823,-0.011194120207998055
403,-0.00043591648278551855,0.01079719276768162,-0.011669025733252656
404,-3.4706496970452735e-05,0.011282694055820629,-0.011352107049761535
405,0.00021668033071696048,0.011245003722444928,-0.010811643061011006
406,0.0003906746277247298,0.011493088711524182,-0.010711739456074721
407,-0.0006777826470379192,0.010636099329227471,-0.01199166462330331
408,-0.0001199078691359886,0.011209852463789291,-0.011449668202061267
409,-0.000239670216979539,0.010825829714697706,-0.011305170148656785
410,-6.37709443588078e-05,0.011101389060759612,-0.011228930949477228
411,-0.0002301691122807329,0.011306903339641572,-0.011767241564203036
412,-0.0003835396230732112,0.010680714006794427,-0.01144779325294085
413,0.0001767257589635764,0.011248012495492753,-0.010894560977565599
414,0.00024043219309289294,0.011255226218015458,-0.010774361831829673
415,9.154915489195614e-05,0.01194261365395034,-0.011759515344166426
416,0.0003129271950763217,0.011610425409158121,-0.010984571019005476
417,-0.00011556230953311117,0.010865613879066724,-0.011096738498132945
418,-0.00041111221949591845,0.010604649868410502,-0.011426874307402338
419,3.811024347953122e-05,0.01106435398643051,-0.010988133499471447
420,-7.186205152073222e-05,0.011122445134682087,-0.011266169237723552
421,0.0003997058215119178,0.011957795896788309,-0.011158384253764473
422,-0.00019890434867936196,0.011483636109004115,-0.011881444806362837
423,-0.00025034707037910347,0.010870667404702841,-0.011371361545461048
424,1.0527279535109645e-06,0.011098010293569108,-0.011095904837662086
425,-0.00012032209936757445,0.010319320721220552,-0.0105599649199557
426,0.00015418436181698382,0.011354736709082519,-0.01104636798544855
427,0.0002680200039975263,0.011302810260416222,-0.010766770252421167
428,0.00022042269170664553,0.011428711725609246,-0.010987866342195956
429,-0.00011816801663939917,0.010927580571934643,-0.011163916605213443
430,-0.000650377204896042,0.010900589117381265,-0.012201343527173348
431,-6.769005977870259e-05,0.011156063053925306,-0.011291443173482713
432,-0.0003387231893523935,0.010558120988902079,-0.011235567367606867
433,-0.0002442913281622144,0.010625889884432712,-0.011114472540757142
434,0.0002646752610706437,0.011397012930876513,-0.010867662408735226
435,0.00012172546653058827,0.011642650943680681,-0.011399200010619505
436,-5.5557588501748476e-05,0.011116044281295345,-0.011227159458298842
437,-7.02140661018231e-05,0.010909385928264034,-0.01104981406046768
438,0.00038854985191645987,0.011548671826127416,-0.010771572122294498
439,-0.00019930895872429107,0.011289981624419541,-0.011688599541868124
440,0.00024639411603363234,0.011471171435948672,-0.010978383203881406
441,0.00015203251266033142,0.011025146318296123,-0.010721081292975462
442,-0.00015819462939017115,0.01083167385053704,-0.011148063109317381
443,-0.00025561728090516884,0.011108868839149046,-0.011620103400959383
444,4.3582433678868984e-05,0.011124257702998429,-0.01103709283564069
445,0.00011773020299588346,0.011650772823610853,-0.011415312417619086
446,-0.00029059259259252995,0.010898482686705287,-0.011479667871890347
447,-0.0002251870598494885,0.011002116967250036,-0.011452491086949013
448,-0.00020902239556878918,0.010540207125276042,-0.01095825191641362
449,-0.0003807397990370105,0.011189552690262576,-0.011951032288336596
450,-0.00035430676093839225,0.010767906506379835,-0.01147652002825662
451,-0.00021848881157418492,0.011030537441599415,-0.011467515064747786
452,-0.00019827361869173972,0.0109880855611321,-0.011384632798515579
453,-0.00023233561865453146,0.010978255887537454,-0.011442927124846519
454,-0.0005419318255403332,0.010730197541501256,-0.011814061192581922
455,0.00010876143799688123,0.011526842847838288,-0.011309319971844527
456,-0.0002877883509781111,0.010748613314871052,-0.011324190016827275
457,-0.0008175781558782011,0.009842135646763775,-0.011477291958520175
458,-0.0005927071202717547,0.010685341181824272,-0.01187075542236778
459,6.421111117778616e-05,0.011524771690417742,-0.01139634946806217
460,-9.188984013645861e-05,0.010551103331790709,-0.010734883012063625
461,0.00021125168113035326,0.011401592175330722,-0.010979088813070017
462,-0.0004922090290627613,0.010118068468910509,-0.011102486527036031
463,-0.0006314369596907823,0.010525964060606144,-0.011788837979987709
464,-0.000715180838626644,0.010597218947275631,-0.012027580624528921
465,-0.00036317904662670254,0.01054158288539361,-0.011267940978647015
466,0.0002807293423631387,0.011410426345856905,-0.010848967661130629
467,-0.00042419510466988445,0.010686254882092449,-0.011534645091432217
468,0.00048632494237001183,0.011804910858615299,-0.010832260973875275
469,3.109985632383452e-05,0.011273077200473791,-0.011210877487826123
470,0.0004028629114080392,0.011392520079989126,-0.010586794257173047
471,1.1873062008463356e-05,0.010937480406579011,-0.010913734282562084
472,-0.0004728730873100696,0.010434453723781278,-0.011380199898401416
473,-0.0003808079231583099,0.010621688313337981,-0.011383304159654602
474,-0.0004890211607537589,0.01068150924339085,-0.011659551564898367
475,-0.00035126460178605925,0.010534527288574628,-0.011237056492146746
476,0.00017145617149654616,0.011084547562176883,-0.01074163521918379
477,-0.00014660670106847056,0.011124530650015825,-0.011417744052152767
478,-0.00021357092454819926,0.01146332482879807,-0.01189046667789447
479,0.0004119594112400448,0.011780694122699496,-0.010956775300219405
480,-0.00016705913032132752,0.010867394319833613,-0.011201512580476268
481,1.8639281247257937e-05,0.011564064567256581,-0.011526786004762066
482,2.701405099445716e-06,0.011101905642513822,-0.01109650283231493
483,-5.75815358783378e-05,0.011120875877441622,-0.011236038949198297
484,8.549448756006292e-06,0.011183875378805903,-0.01116677648129389
485,0.0002293014796123971,0.011413056861002831,-0.010954453901778035
486,-0.000563440100827996,0.010983442715199352,-0.012110322916855343
487,0.0007247090779963374,0.012092262594598389,-0.010642844438605715
488,-0.00015799088311191852,0.010804423747950887,-0.011120405514174725
489,-9.317908106781729e-05,0.010917212390400303,-0.011103570552535939
490,7.873761889166983e-05,0.011084956119580255,-0.010927480881796917
491,0.000600345509392334,0.012075635752267075,-0.010874944733482406
492,-5.424813565985691e-05,0.011105194694766733,-0.011213690966086445
493,-0.0005063649754399641,0.010754382891507633,-0.01176711284238756
494,0.00015054500471361064,0.010933601521022535,-0.010632511511595315
495,-0.000261226721238535,0.010811734120860424,-0.011334187563337495
496,0.000162395780445223,0.011187792404740588,-0.010863000843850142
497,9.840513557752631e-05,0.011403886212462053,-0.011207075941307001
498,-0.00010303861746721488,0.010687308377904754,-0.010893385612839182
499,-0.0004342505041819309,0.010846823400141639,-0.011715324408505501
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861
500,-0.0006306016838055469,0.010132434867926768,-0.011393638235537861


==> fig/data/pacf/acf_mala_1_1.csv <==
x,y,upper,lower
1,0.9943289300352601,0.9956485684671716,0.9930092916033486
2,0.9886847664576972,0.9913132103757255,0.9860563225396689
3,0.9830724135379323,0.9869985891433845,0.9791462379324801
4,0.9774971439553123,0.9827046487722902,0.9722896391383343
5,0.9719558249636563,0.9784367812110347,0.9654748687162779
6,0.9664399142770999,0.9741764314793749,0.9587033970748248
7,0.9609567234767888,0.9699325735490698,0.9519808734045079
8,0.9555049099635109,0.9657055145390959,0.9453043053879259
9,0.9500871550912342,0.9615008553315201,0.9386734548509483
10,0.9446924901050908,0.9573065924975198,0.9320783877126618
11,0.9393300639846565,0.9531359165983562,0.9255242113709568
12,0.9339987220017434,0.9489930826547972,0.9190043613486896
13,0.9287014842469955,0.9448764275841866,0.9125265409098045
14,0.9234313658589093,0.9407801216108489,0.9060826101069697
15,0.9181958791944073,0.9367061300669649,0.8996856283218496
16,0.91298474400947,0.9326490740412238,0.8933204139777163
17,0.9077969545025306,0.9286126117196604,0.8869812972854009
18,0.9026360417186415,0.9246007222975514,0.8806713611397317
19,0.897510257366203,0.9206103918976358,0.8744101228347703
20,0.892408685689093,0.9166398115073373,0.8681775598708488
21,0.8873357794759956,0.9126746101139666,0.8619969488380247
22,0.8822902594287246,0.9087262123339606,0.8558543065234887
23,0.877281373429341,0.9048043584572326,0.8497583884014493
24,0.8723049660256467,0.9009036090965515,0.8437063229547418
25,0.8673616745604104,0.8970233029637336,0.8377000461570872
26,0.8624435182197158,0.8931476848734311,0.8317393515660004
27,0.8575520005726773,0.8892858729375206,0.8258181282078341
28,0.8526934481325592,0.8854429845609462,0.8199439117041722
29,0.847850532047583,0.881612573729239,0.814088490365927
30,0.8430243328844188,0.8777906420966137,0.8082580236722239
31,0.8382233431303013,0.8739853582379683,0.8024613280226344
32,0.8334487588473751,0.8701984611658643,0.796699056528886
33,0.8286999595793085,0.8664254068696328,0.7909745122889843
34,0.8239798667770553,0.8626652315619568,0.7852945019921537
35,0.8192859663713346,0.8589257445729801,0.779646188169689
36,0.8146152458882877,0.8552135272130517,0.7740169645635238
37,0.8099689645050999,0.8515218412203264,0.7684160877898735
38,0.8053440250379748,0.847847338722874,0.7628407113530755
39,0.8007456766407308,0.8441915754696626,0.757299777811799
40,0.79617226873135,0.8405506105116958,0.7517939269510043
41,0.7916286569017333,0.8369344644588188,0.7463228493446479
42,0.7871144493816582,0.8333429605856669,0.7408859381776495
43,0.7826220299508689,0.8297681120882474,0.7354759478134905
44,0.7781539993082961,0.8262098966832448,0.7300981019333473
45,0.7737113972925008,0.8226630940880146,0.724759700496987
46,0.7692909930988894,0.8191331523599216,0.7194488338378572
47,0.7648965245765473,0.8156228644617972,0.7141701846912974
48,0.7605276589041144,0.8121329699430003,0.7089223478652286
49,0.7561827458494461,0.8086534215425631,0.7037120701563291
50,0.7518595570280374,0.8051849614282152,0.6985341526278597
51,0.7475571528494417,0.80172964663933,0.6933846590595534
52,0.7432718486023387,0.798284130035428,0.6882595671692495
53,0.7390087328355042,0.7948593114508056,0.6831581542202028
54,0.7347628572306228,0.791450974020628,0.6780747404406177
55,0.7305403193599773,0.788061979470274,0.6730186592496806
56,0.7263414588134796,0.7846843303054332,0.667998587321526
57,0.7221657926911563,0.7813199634337119,0.6630116219486007
58,0.7180108017883836,0.7779703185423934,0.6580512850343738
59,0.7138781362411805,0.7746430751904775,0.6531131972918834
60,0.7097669527918532,0.7713283483376445,0.6482055572460619
61,0.705673805731569,0.768027723939447,0.6433198875236911
62,0.7016032783255204,0.7647427682563459,0.6384637883946949
63,0.6975514779419949,0.7614684838049297,0.6336344720790601
64,0.6935204006278932,0.7582097260023907,0.6288310752533958
65,0.689510259245452,0.7549786790897897,0.6240418394011142
66,0.6855198081204401,0.7517590690933879,0.6192805471474924
67,0.6815488347187106,0.7485530220729091,0.6145446473645122
68,0.6776085098336584,0.7453769124967202,0.6098401071705966
69,0.6736909785917186,0.7422141372206879,0.6051678199627493
70,0.6697970058370138,0.7390710680747004,0.6005229435993273
71,0.665917050096547,0.7359385014223113,0.5958955987707827
72,0.6620535831770243,0.7328181704169964,0.5912889959370523
73,0.6582097290202061,0.729710948755979,0.5867085092844333
74,0.6543939871407689,0.7266174196600594,0.5821705546214784
75,0.650602605591427,0.7235437381679949,0.5776614730148592
76,0.6468250833097111,0.7204812994817467,0.5731688671376756
77,0.643062748570717,0.7174337508321582,0.5686917463092758
78,0.6393164823074765,0.7144035719519651,0.5642293926629879
79,0.6355905506542651,0.7113854840748004,0.5597956172337297
80,0.6318812986989675,0.708380591831134,0.555382005566801
81,0.6281993872651865,0.7053952095187368,0.5510035650116363
82,0.6245398977820509,0.7024304869990169,0.5466493085650849
83,0.6208974220838126,0.6994744497940055,0.5423203943736197
84,0.6172751491902401,0.6965335815412148,0.5380167168392653
85,0.6136740824187809,0.6936101301390531,0.5337380346985086
86,0.6100892610050039,0.6906991161014213,0.5294794059085866
87,0.606519092955374,0.6877978678268871,0.5252403180838608
88,0.6029700349398668,0.6849185890115392,0.5210214808681943
89,0.5994460270578968,0.6820615237434677,0.516830530372326
90,0.5959389764864365,0.6792222928255203,0.5126556601473526
91,0.5924492776701749,0.6763872499630149,0.5085113053773348
92,0.5889814199571086,0.6735678057010175,0.5043950342131998
93,0.585533001702588,0.6707603120351079,0.5003056913700682
94,0.5821033952409912,0.667962302985039,0.4962444874969434
95,0.5786960782975388,0.6651738327396162,0.49221832385546144
96,0.5753021132211674,0.6623944245016709,0.488209801940664
97,0.571932211559021,0.6596254362728374,0.48423898684520456
98,0.5685837202342725,0.6568717232428325,0.4802957172257125
99,0.5652523485787457,0.6541345188142509,0.47637017834324064
100,0.5619344227707561,0.6514095875671866,0.47245925797432564
101,0.5586398431966101,0.6486995418646979,0.46858014452852226
102,0.5553590267382837,0.6460023974089023,0.46471565606766513
103,0.5521025805653105,0.6433171695197426,0.46088799161087834
104,0.5488724842706844,0.6406458540695137,0.45709911447185503
105,0.5456663794873949,0.6379863242832355,0.4533464346915544
106,0.5424798261653205,0.6353471814832973,0.4496124708473438
107,0.5393061286086783,0.6327266690993341,0.4458855881180226
108,0.5361478617166794,0.630122855596236,0.44217286783712273
109,0.5330030682280642,0.6275255634661072,0.43848057299002113
110,0.5298740177550301,0.624942194559075,0.43480584095098523
111,0.5267613649034955,0.6223689488902845,0.4311537809167064
112,0.5236612479575593,0.6198028537170023,0.4275196421981164
113,0.5205716422511609,0.6172524675705976,0.42389081693172426
114,0.5175026146036309,0.6147170926538291,0.42028813655343267
115,0.5144536758645186,0.6121928735296644,0.4167144781993728
116,0.5114211002850325,0.6096715383136402,0.41317066225642485
117,0.5083949274503037,0.6071537513319262,0.4096361035686812
118,0.5053816449223344,0.6046586916509828,0.406104598193686
119,0.5023892961477681,0.6021681374726816,0.4026104548228545
120,0.4994087190481943,0.599692447304282,0.3991249907921066
121,0.49644566749268104,0.5972298305210396,0.39566150446432247
122,0.49349606268461627,0.5947737378141617,0.3922183875550709
123,0.4905574202204119,0.5923195392914374,0.3887953011493864
124,0.48762999734918644,0.5898725045436537,0.3853874901547192
125,0.48472282240148457,0.5874361661249986,0.3820094786779705
126,0.48182817554236534,0.5850067249781704,0.3786496261065603
127,0.47895066086891364,0.582587234838841,0.37531408689898627
128,0.47609606256821,0.580195062051304,0.37199706308511604
129,0.4732554972900867,0.5778184012728333,0.36869259330734
130,0.47043026782378394,0.5754566493837142,0.3654038862638537
131,0.4676179578082475,0.5731064586397332,0.36212945697676185
132,0.4648280003050606,0.5707697525675637,0.35888624804255753
133,0.4620524145511478,0.56844218489362,0.3556626442086757
134,0.4592945000808507,0.5661290222296818,0.35245997793201966
135,0.4565503095241625,0.5638263431941797,0.3492742758541453
136,0.4538204455598171,0.5615406805013765,0.34610021061825763
137,0.45110274925033905,0.5592622019772772,0.34294329652340094
138,0.4484018419961407,0.5569953951261278,0.3398082888661536
139,0.4457048808827699,0.5547310071078921,0.3366787546576477
140,0.4430165549324309,0.5524744323011556,0.3335586775637063
141,0.44034370897760294,0.5502286235476703,0.33045879440753556
142,0.43768787270913445,0.5479954561997109,0.32738028921855805
143,0.43504161090695104,0.545763851889843,0.3243193699240591
144,0.4324050256044575,0.5435420944650374,0.32126795674387754
145,0.429786086559051,0.5413363746796728,0.3182357984384292
146,0.4271788819314475,0.5391392849119164,0.31521847895097854
147,0.4245766273646567,0.5369408851556073,0.312212369573706
148,0.4219881964206129,0.5347551387577749,0.30922125408345086
149,0.41941450952600634,0.5325837954152354,0.3062452236367773
150,0.4168566663203037,0.5304268015027988,0.3032865311378087
151,0.414313481253161,0.5282817902655349,0.30034517224078705
152,0.4117826266480819,0.5261359369240854,0.2974293163720784
153,0.4092709340669267,0.5239992141020298,0.29454265403182367
154,0.40677218774603846,0.5218711770566323,0.2916731984354446
155,0.404283673392738,0.5197448645158618,0.28882248226961427
156,0.4018096331777012,0.5176219043026941,0.28599736205270826
157,0.39935541213185366,0.5155103789530096,0.28320044531069777
158,0.3969092626572155,0.5134046026249146,0.2804139226895163
159,0.3944821355992503,0.511310670072614,0.27765360112588666
160,0.3920693136267054,0.5092278464490234,0.27491078080438736
161,0.38966903069916947,0.5071520083755537,0.2721860530227852
162,0.3872756088052116,0.5050935904057088,0.2694576272047145
163,0.38489492286149896,0.5030375941114184,0.2667522516115795
164,0.3825223457222999,0.5009947110335612,0.26404998041103855
165,0.38016109955178423,0.4989639669038831,0.26135823219968535
166,0.3778151225462654,0.49694711710285616,0.2586831279896747
167,0.37548146260464804,0.49494838901980664,0.25601453618948944
168,0.3731574858201504,0.49295848840137585,0.25335648323892496
169,0.37084472683552105,0.4909768661278582,0.25071258754318393
170,0.368549160494224,0.4890082234998999,0.24809009748854807
171,0.36626150161672766,0.4870440125752197,0.24547899065823567
172,0.36398836751612407,0.48509136219190807,0.2428853728403401
173,0.3617207469359393,0.48314273667974694,0.24029875719213167
174,0.3594679994343204,0.48120521899107294,0.23773077987756785
175,0.3572273814922895,0.47927337396377345,0.23518138902080554
176,0.3550017540379669,0.4773592275071327,0.2326442805688011
177,0.3527866109193518,0.4754517501357405,0.23012147170296313
178,0.35058684760522896,0.4735568674441798,0.22761682776627812
179,0.34840042506276886,0.4716732684000107,0.225127581725527
180,0.3462197862523434,0.46979932614949105,0.22264024635519572
181,0.34405135452118435,0.46793106969884735,0.22017163934352138
182,0.34189563615635105,0.46606549954032306,0.217725772772379
183,0.33975061731810813,0.46420572834819906,0.2152955062880172
184,0.3376236694749941,0.4623566432823272,0.21289069566766106
185,0.33549842142758485,0.46051032645621537,0.21048651639895433
186,0.3333896006380903,0.4586714632114145,0.20810773806476615
187,0.33128446028384073,0.45683767717285195,0.2057312433948295
188,0.329194268051476,0.4550166310687572,0.20337190503419478
189,0.32711038810747467,0.45319860968400216,0.20102216653094718
190,0.3250427424671055,0.4513903108437247,0.19869517409048634
191,0.3229843227624576,0.4495875416072028,0.19638110391771238
192,0.3209409470741006,0.4477974587905402,0.19408443535766096
193,0.3189058071864005,0.446017004153083,0.19179461021971797
194,0.31688629053189404,0.4442551888959815,0.1895173921678066
195,0.31487463190955467,0.4425019510763659,0.18724731274274345
196,0.31287323390127036,0.44075434843210204,0.18499211937043872
197,0.3108860207953047,0.439020013615819,0.18275202797479043
198,0.3089107953856385,0.43729563092453044,0.18052595984674652
199,0.30695024579325897,0.43558227420268214,0.1783182173838358
200,0.3049980697472556,0.4338837114824472,0.17611242801206395
201,0.3030535141543591,0.432187884481416,0.1739191438273022
202,0.3011163377620258,0.43049647285937853,0.17173620266467307
203,0.2991937695276579,0.428819238362671,0.16956830069264486
204,0.29727608410314577,0.42714290366725605,0.16740926453903548
205,0.2953726716454741,0.42546982493643715,0.16527551835451104
206,0.2934828307919876,0.4238129048764318,0.16315275670754342
207,0.29160294280271915,0.4221631860008682,0.1610426996045701
208,0.28973349447402597,0.42052242730628575,0.15894456164176615
209,0.2878786002984443,0.4188867189447598,0.15687048165212883
210,0.28603831022325416,0.4172576844994721,0.15481893594703625
211,0.28420400491092074,0.4156310626835614,0.15277694713828005
212,0.28238120638221986,0.4140012121608205,0.15076120060361925
213,0.28057066411309145,0.41239012579532563,0.14875120243085727
214,0.27876931592806653,0.41078863375613534,0.14674999809999772
215,0.27697631440553433,0.4091918215336958,0.14476080727737284
216,0.2751923346801883,0.40759983990254706,0.1427848294578295
217,0.2734167430725866,0.4060125885191407,0.14082089762603253
218,0.27165043779574105,0.4044309993621848,0.1388698762292973
219,0.2698982978851205,0.40286411334072825,0.13693248242951273
220,0.2681546943911275,0.40131485662477334,0.13499453215748164
221,0.26642130595890506,0.3997739119459779,0.13306869997183227
222,0.2646962777833628,0.39824213511802603,0.13115042044869957
223,0.26298467417323346,0.39672221607536495,0.12924713227110193
224,0.26127847522997194,0.39520620775129905,0.12735074270864483
225,0.25958771966963445,0.39370368337098527,0.12547175596828367
226,0.25790866298141174,0.3922036481279698,0.12361367783485366
227,0.2562418522018325,0.3907141523465478,0.12176955205711715
228,0.2545926536286455,0.3892371099620502,0.11994819729524084
229,0.2529487634161087,0.38776592334793736,0.11813160348428006
230,0.25131521169234733,0.3863013104492127,0.11632911293548201
231,0.24969523575645236,0.3848463750877276,0.1145440964251771
232,0.24808521225519597,0.3833967644944952,0.11277366001589675
233,0.24648520121872725,0.3819487289517618,0.11102167348569272
234,0.24489725701414503,0.38051131273738376,0.1092832012909063
235,0.2433207109401674,0.37908576278717576,0.10755565909315906
236,0.24176273955125227,0.37767358866670975,0.10585189043579482
237,0.2402158345764593,0.3762667251001533,0.10416494405276527
238,0.23868066982999095,0.3748673047881804,0.10249403487180145
239,0.2371519904080215,0.3734710575562227,0.10083292325982038
240,0.23563128657824753,0.3720782958590748,0.09918427729742024
241,0.23411824091722766,0.37068910329304183,0.09754737854141346
242,0.23261281411058318,0.3693108368104454,0.09591479141072093
243,0.23111808326901084,0.36793837640746274,0.09429779013055894
244,0.22962631642465015,0.3665659936439357,0.09268663920536457
245,0.2281381167429682,0.3651966306574259,0.09107960282851044
246,0.22665626019996754,0.36383534799086314,0.08947717240907196
247,0.22518291662773662,0.3624849505871478,0.08788088266832547
248,0.2237172208318597,0.361138703579727,0.08629573808399235
249,0.22226567927817337,0.35979717292279756,0.08473418563354917
250,0.22082454785561248,0.3584676155958728,0.08318148011535212
251,0.2193920659636842,0.3571453967100454,0.08163873521732301
252,0.2179659363323914,0.35583134706907943,0.08010052559570335
253,0.21654765178977803,0.35452288757955963,0.0785724159999964
254,0.2151322280769479,0.3532141411424503,0.07705031501144549
255,0.2137247107059317,0.3519155309103157,0.07553389050154771
256,0.21232201735648099,0.35062739586009695,0.074016638852865
257,0.21093255044968656,0.3493456587823758,0.07251944211699737
258,0.20954882564522362,0.34807364477066427,0.07102400651978297
259,0.20817073162188343,0.34680541513928687,0.06953604810447997
260,0.20680641013555295,0.3455472296065586,0.06806559066454732
261,0.205440794904038,0.34428623330998,0.06659535649809598
262,0.20408576058223343,0.3430278671680228,0.06514365399644403
263,0.20274169830723665,0.3417805459271859,0.0637028506872874
264,0.20140900460847277,0.34054049904745304,0.06227751016949251
265,0.20008280302924167,0.3393046860026193,0.06086092005586402
266,0.1987683656716399,0.33808236517250567,0.059454366170774126
267,0.19746328294817825,0.3368649537570549,0.05806161213930161
268,0.1961652378359992,0.3356503992445016,0.05668007642749684
269,0.19487948141674058,0.3344444919466676,0.0553144708868136
270,0.19360067032191855,0.33324878861955953,0.05395255202427754
271,0.1923236471865001,0.3320493955016403,0.052597898871359905
272,0.19105241839938017,0.3308530380094971,0.051251798789263225
273,0.1897921706070933,0.32966813056722266,0.04991621064696397
274,0.18854171074180587,0.3284906172432249,0.04859280424038681
275,0.18728616698086456,0.32730920101841005,0.047263132943319075
276,0.18603752613306038,0.3261311196328157,0.04594393263330501
277,0.18479917616547678,0.3249575233739712,0.044640828956982376
278,0.18356854838534253,0.3237918410614883,0.043345255709196784
279,0.18235449736271309,0.32263153442457193,0.04207746030085427
280,0.18114459642989952,0.32146879021467917,0.04082040264511988
281,0.17993506504606457,0.32031237815450325,0.039557751937625896
282,0.17873086828615978,0.3191585183096238,0.03830321826269578
283,0.1775301301390949,0.31801513360702593,0.03704512667116386
284,0.1763446829038431,0.3168885547833036,0.03580081102438257
285,0.17515919214891826,0.3157607131020336,0.034557671195802914
286,0.17398205067081862,0.3146421818942865,0.03332191944735077
287,0.1728140231501655,0.313533888216753,0.03209415808357802
288,0.17165768563701314,0.31243236739642366,0.030883003877602594
289,0.17050385325181788,0.3113308061494906,0.029676900354145136
290,0.16936032094577466,0.31024581413262264,0.028474827758926707
291,0.1682238956781715,0.30916034496736755,0.027287446388975484
292,0.16708544760295108,0.3080723500257299,0.02609854518017224
293,0.1659600761582316,0.30700419828834585,0.02491595402811736
294,0.1648397605799027,0.30594172464000646,0.02373779651979893
295,0.16372107954357756,0.3048799848214676,0.02256217426568749
296,0.16260385684314868,0.3038247224253814,0.021382991260916
297,0.1614928111349059,0.30277467447291745,0.020210947796894363
298,0.16038580311454506,0.30172278642297523,0.019048819806114864
299,0.15927773997607697,0.30066513380919935,0.017890346142954622
300,0.15817887649886925,0.2996106902380252,0.0167470627597133
301,0.15708697904811567,0.29856420339167067,0.015609754704560663
302,0.15600532178918838,0.29752857855654813,0.014482065021828638
303,0.15492964951812163,0.2964941497793159,0.013365149256927361
304,0.15385706647324135,0.2954576329402018,0.012256500006280924
305,0.15279486914745552,0.29443266436948295,0.011157073925428085
306,0.15173977060262853,0.2934028663207063,0.010076674884550774
307,0.15069329618635555,0.2923864715248584,0.009000120847852677
308,0.14966071675756384,0.2913789400809328,0.007942493434194925
309,0.1486378649722648,0.2903796804846527,0.0068960494598769295
310,0.14761685405279173,0.28938437315440174,0.005849334951181728
311,0.14659903112128864,0.2883948418826927,0.004803220359884591
312,0.14558366371982867,0.28740599001980394,0.0037613374198534333
313,0.14456869407051187,0.28641641442168425,0.0027209737193394923
314,0.1435576506248631,0.28542832714740224,0.0016869741023239349
315,0.14254935179449058,0.28444576897176305,0.0006529346172181039
316,0.14154557724169498,0.28346250881071766,-0.00037135432732768314
317,0.14054892173363037,0.28249270565661183,-0.001394862189351087
318,0.13955028255393273,0.2815225211384959,-0.0024219560306304455
319,0.1385597190424174,0.28055982513147015,-0.003440387046635379
320,0.13758671848011889,0.27961386267606575,-0.004440425715827978
321,0.13661865648200514,0.2786755592662793,-0.005438246302269051
322,0.13565480871294597,0.27774002072009696,-0.00643040329420505
323,0.1346919551741775,0.27680370850934655,-0.007419798160991503
324,0.13373559122382253,0.2758796948641502,-0.008408512416505143
325,0.13278766432591063,0.2749625030341328,-0.009387174382311514
326,0.13184949998579426,0.2740541311297858,-0.010355131158197334
327,0.1309155258350396,0.2731524162921717,-0.011321364622092489
328,0.1299912177940847,0.2722577230072095,-0.012275287419040104
329,0.1290773674974171,0.2713667488661575,-0.013212013871323286
330,0.12816720651858884,0.2704785945353867,-0.014144181498209035
331,0.12726302392499506,0.26959816754527005,-0.01507211969527994
332,0.12636548681369625,0.26872828251343994,-0.015997308886047418
333,0.12547393565828435,0.2678659884842736,-0.016918117167704916
334,0.12459155097055666,0.26700615298971125,-0.017823051048597938
335,0.12371733883951103,0.2661580108018497,-0.018723333122827646
336,0.1228465603251753,0.2653089867150955,-0.019615866064744913
337,0.12197300058138505,0.26445732133001504,-0.02051132016724494
338,0.12110424927017426,0.26360726356237646,-0.021398765022027963
339,0.12023990164433686,0.26276467796884273,-0.02228487468016903
340,0.1193810283819805,0.26192494421035506,-0.02316288744639408
341,0.11852340900517272,0.2610838336199922,-0.024037015609646745
342,0.11766488020308564,0.26023611458021834,-0.02490635417404706
343,0.11680950663365593,0.25938775376418044,-0.0257687404968686
344,0.11595528209797859,0.258545039152447,-0.026634474956489795
345,0.11510296474229403,0.25770653716824293,-0.027500607683654865
346,0.1142605047438785,0.25687927345482,-0.028358263967062952
347,0.11342443966010611,0.25605837824517597,-0.02920949892496373
348,0.11259578534062548,0.25524199537899483,-0.030050424697743883
349,0.1117690224664849,0.25442936071150235,-0.03089131577853252
350,0.11094570336033575,0.2536127248445807,-0.03172131812390917
351,0.11013021837388119,0.25280911243093923,-0.03254867568317686
352,0.10931886119223114,0.25200666821111406,-0.033368945826651814
353,0.10851256907466901,0.2512150075552098,-0.03418986940587178
354,0.10771153891974757,0.25042156035556207,-0.03499848251606695
355,0.10691794263472887,0.2496311306736932,-0.035795245404235454
356,0.10612756030473856,0.2488420741973913,-0.03658695358791415
357,0.10534539606624692,0.24806011812975914,-0.03736932599726529
358,0.10457045469867901,0.24728723710378095,-0.03814632770642293
359,0.10380036218114458,0.2465088202467178,-0.038908095884428645
360,0.10303509176596964,0.24573084528519945,-0.03966066175326016
361,0.10227161053355302,0.2449492809714403,-0.04040605990433427
362,0.10151773185143001,0.2441727195604947,-0.04113725585763467
363,0.10075773336564395,0.24339074068945687,-0.04187527395816898
364,0.09999672963289664,0.24260979770048624,-0.042616338434692966
365,0.09924003526735338,0.2418323846255665,-0.04335231409085975
366,0.09848022211326407,0.24105392252230548,-0.04409347829577734
367,0.0977286170788216,0.24028167958502955,-0.04482444542738634
368,0.09697846634870168,0.23951395853559249,-0.045557025838189116
369,0.09623055638564809,0.23874336506164026,-0.04628225229034408
370,0.09548846995283218,0.23797945162405187,-0.0470025117183875
371,0.09474953255106168,0.23722290145288927,-0.04772383635076592
372,0.09401120739738551,0.23646381445776582,-0.04844139966299478
373,0.09327300560665547,0.2357085668839093,-0.04916255567059835
374,0.09253940525542358,0.2349544431583302,-0.049875632647483056
375,0.09181438072993897,0.23420577079822194,-0.050577009338344
376,0.09108672120502383,0.2334563768617764,-0.051282934451728754
377,0.0903660419356628,0.23271003999482254,-0.05197795612349693
378,0.08965158965286159,0.2319690538863879,-0.052665874580664726
379,0.08893217953693947,0.23122403779521708,-0.05335967872133815
380,0.08821503898795353,0.23047697031932718,-0.054046892343420125
381,0.08750621724916761,0.22973824810515564,-0.0547258136068204
382,0.08680039350256265,0.22900014609167268,-0.0553993590865474
383,0.08609767429560407,0.2282678216918005,-0.056072473100592365
384,0.08540259773451879,0.22754818715826347,-0.05674299168922588
385,0.08470980820068351,0.2268268223393458,-0.05740720593797881
386,0.08402269901122383,0.2261109441371432,-0.058065546114695527
387,0.08333492045813545,0.2253914266655688,-0.058721585749297894
388,0.08265167858490823,0.2246763055220623,-0.05937294835224584
389,0.08197496003368904,0.2239712908187545,-0.060021370751376424
390,0.08129743303640195,0.22326737294538773,-0.06067250687258384
391,0.08062046355259823,0.22255894867531884,-0.06131802157012238
392,0.07994289502661588,0.22185198068333356,-0.061966190630101795
393,0.07926085366985745,0.2211404681988619,-0.06261876085914699
394,0.07858476753721898,0.22043612364415394,-0.063266588569716
395,0.0779096723937183,0.21973117133285464,-0.06391182654541805
396,0.07723274320386812,0.21902505883778828,-0.06455957243005202
397,0.07656274068395486,0.21832617423037373,-0.06520069286246402
398,0.07590287903274731,0.2176374945098548,-0.06583173644436019
399,0.07526096119552013,0.21696427468965274,-0.06644235229861249
400,0.0746184192529503,0.2162911249421764,-0.0670542864362758
401,0.07397901110320318,0.215618624033254,-0.06766060182684763
402,0.07334110082015334,0.21494891681529182,-0.06826671517498516
403,0.07270513871055026,0.21427523038120666,-0.06886495296010614
404,0.07207394846336725,0.2136058291266113,-0.06945793219987682
405,0.07143837345702292,0.21293353625923184,-0.070056789345186
406,0.07079967413325641,0.21226165328560337,-0.07066230501909054
407,0.07017012205672843,0.21159325364225862,-0.07125300952880176
408,0.06953607650756882,0.21092240812396526,-0.07185025510882762
409,0.06890678959252158,0.210256189847197,-0.07244261066215382
410,0.06828122814220888,0.2095926234224216,-0.07303016713800384
411,0.06765595786690898,0.20892544178555358,-0.07361352605173563
412,0.06702783228310215,0.20825196407412083,-0.07419629950791655
413,0.06640118407468415,0.20758735375903506,-0.07478498560966676
414,0.06577860139977691,0.20692858555941357,-0.07537138275985976
415,0.06515973781124647,0.20627530585101617,-0.07595583022852322
416,0.06454313162227845,0.205613420894373,-0.0765271576498161
417,0.06392654911750936,0.20494520364411783,-0.07709210540909911
418,0.06331423502644067,0.20428086195109585,-0.0776523918982145
419,0.06269282353933102,0.20361225150085444,-0.07822660442219241
420,0.06207877597115711,0.20295600439206912,-0.07879845244975492
421,0.06146747332743369,0.20229995412084995,-0.07936500746598257
422,0.06086199043945824,0.20164083957109108,-0.07991685869217462
423,0.060259879678651956,0.20098263511187472,-0.08046287575457081
424,0.05965939363529276,0.20032398661659345,-0.08100519934600792
425,0.05905921181387023,0.19966854184881438,-0.08155011822107394
426,0.058466442507337464,0.19902617440946738,-0.08209328939479246
427,0.057885196188799094,0.1983988896110306,-0.08262849723343244
428,0.05730387599891532,0.197775626490977,-0.08316787449314636
429,0.056728181117889645,0.19715783790010522,-0.08370147566432591
430,0.056154807715567315,0.19654767844758841,-0.0842380630164538
431,0.055591329763602905,0.19594597193643107,-0.08476331240922527
432,0.05503410829396579,0.1953556003362969,-0.08528738374836531
433,0.054474133348885886,0.19476714115074212,-0.08581887445297033
434,0.05391822250911961,0.19418457748481305,-0.08634813246657382
435,0.053374079590111825,0.193612250812576,-0.08686409163235233
436,0.05283774458175591,0.19305018989463474,-0.08737470073112291
437,0.05229953119490491,0.19248498721693025,-0.08788592482712043
438,0.05176915928160483,0.19192760678690865,-0.08838928822369899
439,0.0512352676313114,0.19136218249593825,-0.08889164723331547
440,0.0506980929045537,0.19079325055960367,-0.08939706475049625
441,0.05016219383382664,0.1902227345504749,-0.08989834688282161
442,0.04963298703432175,0.18966524157741863,-0.09039926750877511
443,0.04910717514883588,0.18911248562072897,-0.09089813532305722
444,0.048579453625732925,0.1885561195959886,-0.09139721234452275
445,0.04805962682880604,0.18800706720960286,-0.09188781355199077
446,0.047542897759954655,0.1874610987291967,-0.09237530320928738
447,0.04702654702479135,0.18692024088119163,-0.09286714683160895
448,0.04650868792546659,0.18637854801879697,-0.0933611721678638
449,0.045996947078468846,0.1858405566007477,-0.09384666244380999
450,0.04548711359307757,0.18530210925762958,-0.09432788207147443
451,0.04498145819295522,0.1847696693748921,-0.09480675298898165
452,0.0444777805693405,0.184232865526678,-0.09527730438799699
453,0.04397322011750518,0.18369156089156694,-0.09574512065655658
454,0.04346837845301888,0.18315146402855056,-0.09621470712251282
455,0.042965381644537455,0.18261273943595482,-0.09668197614687993
456,0.0424656001336339,0.18207687390580382,-0.09714567363853602
457,0.041969446291061765,0.1815444025947225,-0.09760551001259897
458,0.04147958123010578,0.18101795237114732,-0.09805878991093575
459,0.040996786703702603,0.18049740580229715,-0.09850383239489194
460,0.04051940337348766,0.17998679431705675,-0.09894798757008141
461,0.0400402589008869,0.1794728738467729,-0.09939235604499909
462,0.03956418973675827,0.17896063354297037,-0.09983225406945384
463,0.03908892705436235,0.17844512848708788,-0.10026727437836319
464,0.03860812139078045,0.177921459982041,-0.10070521720048009
465,0.03812927210028034,0.17740973933935217,-0.1011511951387915
466,0.037651110596007266,0.17689761744493046,-0.10159539625291594
467,0.03717841449300397,0.1763922678931132,-0.10203543890710529
468,0.03670794841418669,0.17588638393310557,-0.10247048710473221
469,0.0362481043382823,0.17539051100552083,-0.10289430232895624
470,0.03578422414303431,0.17488888739107533,-0.10332043910500671
471,0.0353222024658154,0.17439534725451106,-0.10375094232288028
472,0.034856173282474735,0.17390266943446947,-0.10419032286952001
473,0.03439275325187107,0.1734156918759535,-0.10463018537221133
474,0.033938436061040744,0.1729334850530318,-0.10505661293095031
475,0.033493362058441487,0.17246566560554732,-0.10547894148866437
476,0.033042773642613446,0.17198910388415645,-0.10590355659892954
477,0.032595371336907944,0.1715182355617486,-0.10632749288793271
478,0.032151151607354926,0.17105159416905308,-0.10674929095434321
479,0.03171200481624395,0.1705941891966458,-0.10717017956415789
480,0.03127980800752303,0.1701452116977923,-0.10758559568274623
481,0.030850915984654042,0.1696945246289917,-0.10799269265968363
482,0.030423847711866445,0.16924581033257108,-0.1083981149088382
483,0.030002879334521334,0.16880296357482738,-0.1087972049057847
484,0.02958730053729621,0.16836341835980975,-0.10918881728521732
485,0.029176080030444224,0.1679337911695967,-0.10958163110870825
486,0.028770708308603444,0.1675136362871816,-0.10997221966997471
487,0.028367552570203045,0.16709696247194422,-0.11036185733153814
488,0.027968119095999094,0.1666864544805918,-0.11075021628859362
489,0.027570433137251365,0.16627952160135948,-0.11113865532685675
490,0.02717204204135007,0.16587186560852263,-0.11152778152582249
491,0.026773833980373283,0.16546542743078724,-0.11191775947004068
492,0.026378739392418533,0.16506632747882583,-0.11230884869398877
493,0.02599111523846683,0.16467349419123195,-0.11269126371429829
494,0.0255947925030735,0.16426697497348502,-0.11307738996733802
495,0.02520292354548795,0.1638668657970344,-0.11346101870605851
496,0.024821549591574954,0.163474316315038,-0.1138312171318881
497,0.02444945629005446,0.16308822721057104,-0.11418931463046211
498,0.02407894657658556,0.16271243754930387,-0.11455454439613276
499,0.02371294486776519,0.16233977148467982,-0.11491388174914945
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502
500,0.023341993475806757,0.16196321437136854,-0.11527922741975502


==> fig/data/pacf/acf_mala_1_2.csv <==
x,y,upper,lower
1,0.9984323271353893,0.9991719917930522,0.9976926624777265
2,0.9968658147178261,0.9983457866310053,0.9953858428046469
3,0.9953022719609959,0.9975209546237813,0.9930835892982104
4,0.9937411377686569,0.9966960515108949,0.9907862240264189
5,0.9921817699659261,0.9958737931229367,0.9884897468089155
6,0.9906239100902706,0.995052784503585,0.9861950356769562
7,0.9890684477769929,0.9942327783299343,0.9839041172240515
8,0.9875138913939061,0.9934103807891739,0.9816174019986383
9,0.9859620865535762,0.9925870393986436,0.9793371337085088
10,0.9844107072030203,0.9917630257976287,0.9770583886084119
11,0.9828626493366984,0.9909382912230161,0.9747870074503807
12,0.9813184725918451,0.990111547622359,0.9725253975613313
13,0.9797773294983815,0.9892834795432596,0.9702711794535034
14,0.9782370107831027,0.9884576073996656,0.9680164141665397
15,0.9767017577577595,0.9876345018910403,0.9657690136244786
16,0.9751676939754614,0.9868134765327274,0.9635219114181954
17,0.9736338093603262,0.9859892172663873,0.961278401454265
18,0.9721012627546195,0.9851656823827054,0.9590368431265336
19,0.9705720523596426,0.9843433509786103,0.956800753740675
20,0.9690447020905156,0.983521537941714,0.9545678662393172
21,0.9675199290523275,0.982701748413316,0.952338109691339
22,0.965995926871023,0.9818811545864038,0.9501106991556422
23,0.9644752798204053,0.9810634500641725,0.947887109576638
24,0.9629602966078331,0.9802463095855087,0.9456742836301575
25,0.96144847015961,0.9794288638719959,0.9434680764472241
26,0.9599394914301684,0.9786107385948485,0.9412682442654884
27,0.9584325402105595,0.9777915689223877,0.9390735114987312
28,0.9569278133231514,0.9769721999949019,0.9368834266514008
29,0.9554235530631989,0.9761542336091737,0.9346928725172241
30,0.9539193089231514,0.9753353195514515,0.9325032982948512
31,0.952416936454325,0.974514471630186,0.930319401278464
32,0.9509156614665275,0.9736927062498396,0.9281386166832154
33,0.9494151130108698,0.9728739881198345,0.9259562379019051
34,0.9479159311586925,0.9720535429195314,0.9237783193978537
35,0.9464184698990683,0.9712302231281166,0.92160671667002
36,0.9449246033553123,0.970405132079214,0.9194440746314105
37,0.9434322374146304,0.9695798771899943,0.9172845976392666
38,0.9419425393679254,0.9687530661480421,0.9151320125878086
39,0.9404556903864069,0.9679279879984524,0.9129833927743614
40,0.9389705252651939,0.9671027551286242,0.9108382954017635
41,0.9374873706520056,0.9662786689084728,0.9086960723955384
42,0.9360060810014008,0.9654580507378283,0.9065541112649733
43,0.9345250118466776,0.9646383887632132,0.904411634930142
44,0.9330479631291723,0.9638189213765037,0.9022770048818408
45,0.931576073467257,0.9629982393911949,0.9001539075433191
46,0.9301055764773674,0.9621753871320224,0.8980357658227123
47,0.9286377897931051,0.961352297594393,0.8959232819918171
48,0.9271705971852107,0.9605304152656183,0.893810779104803
49,0.9257046857551793,0.9597077805742591,0.8917015909360995
50,0.924243058815325,0.958883888478412,0.889602229152238
51,0.9227828149463576,0.9580604953121574,0.8875051345805578
52,0.9213239312569983,0.9572372934208404,0.8854105690931562
53,0.9198657528857737,0.9564154370629028,0.8833160687086445
54,0.9184083539211216,0.9555943807954286,0.8812223270468147
55,0.9169512027393792,0.9547734379189906,0.8791289675597679
56,0.9154970602664546,0.9539532205374064,0.8770408999955028
57,0.9140459739062229,0.9531307958467017,0.8749611519657441
58,0.9125974682350669,0.9523071551158588,0.872887781354275
59,0.9111517946067295,0.9514830802480976,0.8708205089653613
60,0.909707021817118,0.9506581851094751,0.868755858524761
61,0.908263464966181,0.9498316958773065,0.8666952340550556
62,0.9068226050698172,0.9490068733422984,0.8646383367973359
63,0.9053850243904927,0.9481805818388427,0.8625894669421428
64,0.9039492108000381,0.9473561161377242,0.860542305462352
65,0.9025166455693898,0.9465352653340502,0.8584980258047294
66,0.9010854114841717,0.9457143907694674,0.8564564321988759
67,0.8996546026204452,0.9448972243991834,0.8544119808417069
68,0.898227273858712,0.9440829641519931,0.852371583565431
69,0.8968027801418071,0.9432702151679135,0.8503353451157007
70,0.8953790981717099,0.9424575667421055,0.8483006296013144
71,0.8939568383869834,0.9416428389402809,0.8462708378336858
72,0.8925361267478447,0.940824075931427,0.8442481775642623
73,0.8911179739388172,0.9400067690203434,0.842229178857291
74,0.8897015444073885,0.9391882522462921,0.8402148365684848
75,0.8882868926698471,0.938370676810545,0.8382031085291491
76,0.8868742803934871,0.9375541896618143,0.83619437112516
77,0.8854623642035703,0.9367360687485671,0.8341886596585735
78,0.8840511178851491,0.9359180632585161,0.8321841725117821
79,0.8826428394853396,0.935099418714397,0.8301862602562823
80,0.8812375016649635,0.9342797795826886,0.8281952237472384
81,0.879834759058217,0.9334614385058813,0.8262080796105526
82,0.878433091104519,0.9326450480037628,0.8242211342052751
83,0.8770330338550802,0.9318304307967544,0.8222356369134061
84,0.875635792024172,0.9310133666779697,0.8202582173703742
85,0.8742422406497867,0.9301963267081516,0.8182881545914219
86,0.872851485994218,0.929378760178937,0.8163242118094991
87,0.8714624482988427,0.9285618228388349,0.8143630737588504
88,0.8700745604662001,0.9277452265759735,0.8124038943564268
89,0.8686876242205156,0.9269286088176905,0.8104466396233407
90,0.8673016296760772,0.9261142953100043,0.80848896404215
91,0.8659183413660837,0.925300484967996,0.8065361977641714
92,0.8645387388886011,0.924488125946274,0.8045893518309282
93,0.863161924373427,0.9236757218817068,0.8026481268651472
94,0.8617854028152497,0.9228640560339183,0.8007067495965812
95,0.8604113015564587,0.9220513196232963,0.7987712834896211
96,0.859038698764534,0.9212363588704893,0.7968410386585787
97,0.8576696676207607,0.920423205597116,0.7949161296444054
98,0.856303097415486,0.9196087923015172,0.7929974025294549
99,0.8549364304208334,0.9187957606540227,0.7910771001876442
100,0.853570283008263,0.9179833018047242,0.7891572642118018
101,0.8522071207590737,0.9171711963063396,0.7872430452118078
102,0.8508434777056267,0.9163588744032589,0.7853280810079946
103,0.8494835861819297,0.91554714375409,0.7834200286097693
104,0.8481279706494487,0.9147377614676306,0.7815181798312667
105,0.8467740938970675,0.913929169814553,0.779619017979582
106,0.8454239164804793,0.9131212178935836,0.7777266150673751
107,0.8440752785808788,0.9123157062544155,0.7758348509073422
108,0.8427287741739679,0.9115115393131807,0.773946009034755
109,0.8413834720296955,0.9107074705304724,0.7720594735289187
110,0.8400393573904962,0.9099051009664542,0.7701736138145382
111,0.83869616063599,0.9091027002181401,0.7682896210538398
112,0.8373539064710491,0.9082997732307727,0.7664080397113255
113,0.8360111557261015,0.9074977306648836,0.7645245807873194
114,0.8346703156645525,0.906697659094159,0.762642972234946
115,0.83333401585049,0.9058955305188979,0.7607725011820822
116,0.832000453729121,0.9050939632940611,0.7589069441641809
117,0.8306674425980952,0.9042923342526381,0.7570425509435523
118,0.8293346907237917,0.9034909995259781,0.7551783819216054
119,0.8280043166748324,0.9026886698495232,0.7533199635001416
120,0.8266736582918145,0.9018879466971993,0.7514593698864297
121,0.8253447713392706,0.9010860635278793,0.7496034791506619
122,0.8240170263459031,0.9002852248210026,0.7477488278708037
123,0.8226914584403135,0.8994858950161493,0.7458970218644778
124,0.8213678259874135,0.898687664973696,0.7440479870011311
125,0.8200475238115937,0.8978881400371801,0.7422069075860074
126,0.818728505031318,0.8970883751294911,0.7403686349331449
127,0.8174120811389737,0.8962894392611499,0.7385347230167975
128,0.8160987847695541,0.8954941390550628,0.7367034304840454
129,0.8147881737333351,0.8947004036276281,0.7348759438390421
130,0.8134801110602283,0.8939069407654633,0.7330532813549934
131,0.8121721235582303,0.8931149242929979,0.7312293228234628
132,0.8108655284329805,0.892321132640059,0.7294099242259021
133,0.8095594795184449,0.8915271306766295,0.7275918283602603
134,0.8082556614031079,0.8907334932023372,0.7257778296038786
135,0.8069522464381598,0.8899384648909818,0.7239660279853377
136,0.8056514277891138,0.8891456668654252,0.7221571887128024
137,0.8043546975680825,0.8883519194900149,0.7203574756461502
138,0.8030593491839606,0.8875577789199811,0.7185609194479401
139,0.8017632613729877,0.8867620293421099,0.7167644934038655
140,0.8004704713435149,0.8859660079210931,0.7149749347659367
141,0.799179205400089,0.8851695691017007,0.7131888416984773
142,0.7978886370171671,0.8843729003339649,0.7114043737003692
143,0.7966000219614622,0.8835749225299451,0.7096251213929793
144,0.7953101910134137,0.8827795595272144,0.707840822499613
145,0.7940205315489495,0.8819840258691647,0.7060570372287343
146,0.7927327941872934,0.8811897045314565,0.7042758838431302
147,0.7914456734263021,0.8803959861272593,0.7024953607253449
148,0.7901592290973363,0.8796026675024072,0.7007157906922653
149,0.7888734797094932,0.8788128854920635,0.6989340739269229
150,0.7875888082295546,0.8780251675273056,0.6971524489318035
151,0.7863062877499982,0.87723824760553,0.6953743278944664
152,0.7850241711285124,0.8764505403674244,0.6935978018896004
153,0.7837440438081815,0.8756619119094105,0.6918261757069526
154,0.7824646105813362,0.874875649776235,0.6900535713864374
155,0.7811874464449352,0.874091238865395,0.6882836540244754
156,0.7799128876857641,0.8733058674444631,0.686519907927065
157,0.7786401570021705,0.8725215321342954,0.6847587818700456
158,0.7773661682548442,0.8717390344989965,0.6829933020106919
159,0.7760934963102274,0.8709586567241026,0.6812283358963522
160,0.7748232350167648,0.8701784696058813,0.6794680004276482
161,0.7735553987947287,0.8693983084082674,0.67771248918119
162,0.7722878287354568,0.8686180290235831,0.6759576284473304
163,0.7710217106789784,0.8678369125562699,0.6742065088016869
164,0.7697564502189904,0.8670550615877342,0.6724578388502467
165,0.768492903240515,0.8662722790328098,0.6707135274482202
166,0.7672311579783962,0.8654899895388612,0.6689723264179313
167,0.7659709946510008,0.8647065694179525,0.6672354198840491
168,0.7647105940765593,0.8639218455982328,0.6654993425548857
169,0.7634513612824112,0.8631385220992556,0.6637642004655668
170,0.7621940914421247,0.8623570042521963,0.6620311786320531
171,0.7609383487788043,0.8615749490791619,0.6603017484784467
172,0.7596839236689562,0.8607938043275899,0.6585740430103225
173,0.758430282593249,0.8600108337754516,0.6568497314110463
174,0.7571793793266951,0.8592278850940442,0.655130873559346
175,0.7559305481684113,0.8584441016670795,0.6534169946697431
176,0.7546836838374438,0.8576600020826053,0.6517073655922823
177,0.7534396946796004,0.8568770840250957,0.6500023053341051
178,0.7521982971931322,0.8560944719018584,0.6483021224844061
179,0.7509566456757949,0.855313923408358,0.6465993679432318
180,0.7497154186402157,0.8545319953899277,0.6448988418905037
181,0.74847471310578,0.8537498760133284,0.6431995501982315
182,0.7472350926928883,0.852967752797154,0.6415024325886227
183,0.7459955172382373,0.8521840888102488,0.6398069456662259
184,0.7447592287618618,0.8514026254645167,0.638115832059207
185,0.7435221521374021,0.8506221964638404,0.6364221078109639
186,0.7422843038445055,0.8498422866192853,0.6347263210697257
187,0.7410449806158235,0.8490615615572639,0.6330283996743831
188,0.7398056080310417,0.8482822151149054,0.6313290009471779
189,0.7385650836408302,0.8475012944427379,0.6296288728389224
190,0.7373255060486339,0.8467205676607713,0.6279304444364965
191,0.7360865688724902,0.8459376964465987,0.6262354412983818
192,0.7348511534107885,0.8451538415497948,0.6245484652717823
193,0.7336154091028577,0.8443722596983994,0.6228585585073161
194,0.7323822986929279,0.8435901764238416,0.6211744209620143
195,0.7311487424729151,0.8428076289177807,0.6194898560280494
196,0.729916014598454,0.8420261672683793,0.6178058619285287
197,0.7286874441140256,0.8412445013934456,0.6161303868346056
198,0.7274613489868288,0.840463678827231,0.6144590191464265
199,0.7262394949241744,0.8396837264378011,0.6127952634105477
200,0.7250198401964613,0.8389044892213321,0.6111351911715904
201,0.7238033716756984,0.8381264086917438,0.609480334659653
202,0.7225874743171442,0.837348097699705,0.6078268509345834
203,0.7213739843819069,0.8365679030056825,0.6061800657581313
204,0.7201608669275424,0.8357871921895249,0.60453454166556
205,0.7189516177162094,0.8350067520678365,0.6028964833645823
206,0.717746422953871,0.8342262306483523,0.6012666152593897
207,0.7165414391593873,0.8334456697102521,0.5996372086085224
208,0.7153378978071586,0.8326657732311188,0.5980100223831984
209,0.714136118566327,0.8318867793901729,0.5963854577424811
210,0.7129355097634409,0.8311085083532214,0.5947625111736604
211,0.7117333820637558,0.8303330206307578,0.5931337434967539
212,0.7105324731956659,0.8295571070352752,0.5915078393560567
213,0.7093318699499254,0.8287815320124331,0.5898822078874176
214,0.7081329531949951,0.8280066493679388,0.5882592570220515
215,0.706935282294728,0.8272334176298402,0.5866371469596159
216,0.7057392295988563,0.8264593548914432,0.5850191043062694
217,0.704544858831478,0.8256865599494256,0.5834031577135304
218,0.7033527665384295,0.8249143768545887,0.5817911562222703
219,0.7021657229413678,0.8241435526176867,0.5801878932650489
220,0.7009809920795921,0.8233727259633823,0.5785892581958019
221,0.6997990676965173,0.8226033089518551,0.5769948264411796
222,0.6986195017777896,0.8218339066080738,0.5754050969475055
223,0.6974444158699057,0.8210665837809273,0.573822247958884
224,0.6962708950740336,0.8203012101976755,0.5722405799503917
225,0.6951003133585656,0.819536459115694,0.5706641676014372
226,0.693931445613815,0.8187724811066335,0.5690904101209966
227,0.6927651512480224,0.818010445085007,0.5675198574110378
228,0.6916030812212816,0.8172465281878171,0.565959634254746
229,0.6904410529304837,0.8164836558457573,0.5643984500152102
230,0.6892809375652669,0.8157206830333211,0.5628411920972126
231,0.6881228858637914,0.8149588902737638,0.5612868814538191
232,0.6869654546769994,0.8141949361332326,0.5597359732207663
233,0.6858104547204202,0.8134319669584275,0.558188942482413
234,0.6846600543461238,0.8126693718375901,0.5566507368546574
235,0.6835123039549474,0.8119069416328109,0.555117666277084
236,0.6823662052639331,0.8111435552608589,0.5535888552670073
237,0.6812211128243297,0.8103800503465809,0.5520621753020786
238,0.6800789007755502,0.8096162804348691,0.5505415211162313
239,0.6789398310214751,0.8088505332981011,0.5490291287448492
240,0.6778033286142411,0.8080842923614537,0.5475223648670284
241,0.6766682534128563,0.8073181386741201,0.5460183681515925
242,0.675534996798011,0.8065538570581462,0.5445161365378758
243,0.674402724067247,0.8057868874830816,0.5430185606514124
244,0.6732734412049738,0.8050207000232544,0.5415261823866931
245,0.6721467770238319,0.8042539951677883,0.5400395588798754
246,0.6710199474097339,0.803486489887098,0.5385534049323698
247,0.6698946182524531,0.8027207129689452,0.537068523535961
248,0.6687695462826316,0.8019536632515127,0.5355854293137505
249,0.6676477055296955,0.8011881777707887,0.5341072332886024
250,0.6665257981466725,0.8004244477537703,0.5326271485395746
251,0.665404736896334,0.799663425797964,0.5311460479947039
252,0.6642844205631457,0.798905009943497,0.5296638311827945
253,0.66316514531014,0.7981477930597551,0.5281824975605249
254,0.662044632502408,0.7973905396225478,0.5266987253822681
255,0.6609257305474471,0.7966358415525294,0.5252156195423647
256,0.6598086159271983,0.7958804885058404,0.5237367433485562
257,0.6586933931753914,0.7951257954718827,0.5222609908789002
258,0.65757874855215,0.7943708382712139,0.5207866588330862
259,0.6564646968268689,0.7936173532460271,0.5193120404077107
260,0.6553520426902772,0.7928631789464342,0.5178409064341203
261,0.6542401515472417,0.7921090796530899,0.5163712234413935
262,0.6531322201455313,0.7913563836179907,0.5149080566730719
263,0.6520250134775636,0.7906049607410373,0.5134450662140899
264,0.6509214487432109,0.7898528340628488,0.511990063423573
265,0.6498200823157981,0.7890996298016599,0.5105405348299363
266,0.648722450651033,0.7883471684160339,0.509097732886032
267,0.6476261148065539,0.7875952009538865,0.5076570286592212
268,0.6465312513100512,0.7868435052663959,0.5062189973537065
269,0.6454375278713312,0.7860915183309276,0.5047835374117349
270,0.6443464532424232,0.7853387978265749,0.5033541086582716
271,0.6432555777280079,0.7845863857474651,0.5019247697085507
272,0.6421644061407767,0.7838344874617234,0.5004943248198301
273,0.6410753071067915,0.7830826632102185,0.49906795100336454
274,0.639989726730179,0.7823290624452757,0.49765039101508224
275,0.6389045039816644,0.78157343696304,0.4962355710002888
276,0.6378185736358017,0.7808172865088626,0.49481986076274087
277,0.6367326139650819,0.7800615314601069,0.49340369647005683
278,0.6356474659787721,0.7793062387426485,0.4919886932148957
279,0.6345649201310865,0.7785532552572583,0.4905765850049147
280,0.6334847780508563,0.7778003191339541,0.4891692369677586
281,0.6324048589460185,0.7770479463288059,0.4877617715632311
282,0.6313257968290553,0.7762965210337667,0.48635507262434396
283,0.6302490338762581,0.7755449000783783,0.4849531676741379
284,0.6291754113299219,0.7747969663749115,0.4835538562849324
285,0.6281035224404589,0.7740477040056138,0.4821593408753039
286,0.6270345292462828,0.7732998198198263,0.48076923867273924
287,0.6259669761161298,0.7725509630050295,0.4793829892272302
288,0.6249015843429138,0.771802719976606,0.47800044870922154
289,0.6238368064663443,0.7710540992112536,0.47661951372143513
290,0.6227764801656839,0.7703078466959858,0.47524511363538186
291,0.6217174387327399,0.7695618971552033,0.47387298031027647
292,0.6206585990484046,0.7688164237181514,0.47250077437865784
293,0.6195994299202792,0.7680749887296313,0.471123871110927
294,0.6185424597920207,0.7673337317036846,0.4697511878803569
295,0.6174854118753739,0.7665917102922013,0.4683791134585465
296,0.6164287219320643,0.7658521532841822,0.46700529057994644
297,0.6153743533637951,0.7651129467317824,0.46563575999580775
298,0.6143211047378769,0.764374423311351,0.4642677861644029
299,0.6132668431467794,0.7636343650725983,0.4628993212209604
300,0.6122152225462508,0.7628960915852726,0.46153435350722904
301,0.6111652312208411,0.7621582740213397,0.46017218842034247
302,0.6101178884299242,0.7614201336778379,0.45881564318201057
303,0.6090720481520188,0.7606813682103021,0.45746272809373545
304,0.6080276583082665,0.7599417649802027,0.4561135516363304
305,0.6069852619872671,0.7592038475907399,0.45476667638379425
306,0.6059445378872775,0.7584650064092222,0.45342406936533286
307,0.6049064008674498,0.7577286878054252,0.45208411392947445
308,0.6038713392527161,0.7569936745956527,0.45074900390977946
309,0.6028382663886268,0.7562575609239837,0.44941897185326996
310,0.6018074721194747,0.7555202233504098,0.44809472088853963
311,0.6007796242117875,0.7547848725587409,0.44677437586483415
312,0.5997518624933715,0.7540495154013478,0.4454542095853953
313,0.598724074606742,0.7533150112385759,0.44413313797490817
314,0.5976996172407801,0.752578894351592,0.4428203401299683
315,0.5966765973902562,0.7518418754601893,0.44151131932032317
316,0.5956546672031976,0.7511044931921254,0.4402048412142699
317,0.5946333726495532,0.750369000194538,0.43889774510456836
318,0.5936133846368384,0.7496336976267288,0.437593071646948
319,0.5925958992868141,0.7488984324678998,0.4362933661057284
320,0.5915811112732224,0.7481661138813951,0.43499610866504984
321,0.5905682381044934,0.7474354807753093,0.43370099543367757
322,0.589558163698315,0.7467032857612115,0.4324130416354186
323,0.588548530580484,0.7459690053793201,0.4311280557816478
324,0.5875408949609688,0.745234753556298,0.42984703636563965
325,0.5865359369074877,0.7445006969449269,0.42857117687004853
326,0.5855324552856925,0.7437680457094276,0.42729686486195756
327,0.5845297310492854,0.7430347011979981,0.42602476090057273
328,0.5835300188929621,0.7423011707136068,0.42475886707231736
329,0.5825314189922446,0.7415656094180844,0.4234972285664048
330,0.5815336761945419,0.7408291534911641,0.4222381988979197
331,0.5805385008018252,0.7400928246581098,0.4209841769455407
332,0.5795442108678204,0.7393571861623052,0.4197312355733356
333,0.5785512854762901,0.7386217055859337,0.4184808653666466
334,0.5775588270641056,0.7378850295825884,0.4172326245456227
335,0.5765674780127833,0.737148843826384,0.4159861121991826
336,0.5755768920711606,0.7364115441730191,0.41474223996930204
337,0.5745860371206728,0.7356745814786998,0.4134974927626458
338,0.5735965620478697,0.7349388427326643,0.41225428136307507
339,0.5726082673223828,0.7342024972418948,0.4110140374028708
340,0.5716193544110851,0.7334645897469196,0.4097741190752506
341,0.5706315605798897,0.7327269368321786,0.40853618432760086
342,0.5696447400116603,0.7319906341810472,0.4072988458422735
343,0.5686604205177209,0.7312559563782712,0.4060648846571706
344,0.5676775901455036,0.73052211883477,0.4048330614562371
345,0.5666928479092345,0.7297883640303785,0.40359733178809043
346,0.5657087940579384,0.7290566817534646,0.4023609063624122
347,0.5647276676629875,0.7283270503490893,0.4011282849768858
348,0.5637492984963439,0.7275976067634455,0.3999009902292423
349,0.5627709099770418,0.7268678381270156,0.39867398182706804
350,0.5617935564661666,0.7261388084883404,0.3974483044439927
351,0.5608197704155538,0.7254111239046435,0.3962284169264641
352,0.559845849185977,0.7246836526469345,0.3950080457250196
353,0.5588734762892433,0.7239572728545682,0.39378967972391843
354,0.5579033408101696,0.7232330131486057,0.3925736684717335
355,0.5569365850489681,0.7225096374584853,0.391363532639451
356,0.5559700346859483,0.7217877927412438,0.3901522766306528
357,0.5550066353486303,0.7210688222361504,0.3889444484611101
358,0.5540445136735687,0.7203486584743944,0.3877403688727429
359,0.5530838517287059,0.7196278807788014,0.3865398226786104
360,0.5521242543781587,0.7189062995021075,0.3853422092542099
361,0.5511654802407002,0.7181849623756584,0.384145998105742
362,0.5502082192813892,0.7174643744263919,0.3829520641363865
363,0.549250368264019,0.7167413620362226,0.3817593744918153
364,0.5482939629576453,0.7160177370221827,0.38057018889310784
365,0.5473388641598179,0.7152952081954911,0.37938252012414475
366,0.5463812669661438,0.7145709738250126,0.37819156010727495
367,0.545426654457862,0.7138467682647506,0.3770065406509734
368,0.5444748252419404,0.71312272118826,0.37582692929562067
369,0.5435242813756203,0.7123993193193874,0.3746492434318532
370,0.5425747057051284,0.711677383449031,0.3734720279612259
371,0.5416269559765061,0.710954406671508,0.37229950528150424
372,0.5406789454166888,0.7102309074888938,0.3711269833444838
373,0.539731233648253,0.7095071240923025,0.36995534320420354
374,0.5387840517183992,0.7087827020225291,0.3687854014142692
375,0.5378384602667425,0.7080572417301798,0.36761967880330526
376,0.5368939361888635,0.7073305687566983,0.3664573036210287
377,0.535953465316866,0.7066026010595228,0.36530432957420933
378,0.5350140553925754,0.7058764835542826,0.36415162723086825
379,0.534075650378339,0.705152796705739,0.36299850405093903
380,0.533137406320877,0.7044294451637969,0.36184536747795715
381,0.5322002321250717,0.7037087328802366,0.36069173136990684
382,0.5312626138041877,0.7029881657233541,0.3595370618850213
383,0.5303255991669508,0.7022681387077746,0.35838305962612693
384,0.529386554499224,0.7015476487307748,0.3572254602676732
385,0.5284488960432482,0.7008278436096541,0.35606994847684226
386,0.5275121872183184,0.7001082350234736,0.35491613941316313
387,0.526577533485009,0.6993892122703171,0.3537658546997009
388,0.5256440700921231,0.6986711356650517,0.35261700451919453
389,0.5247124583898919,0.6979550671781207,0.351469849601663
390,0.5237830438543621,0.6972380202494766,0.3503280674592477
391,0.5228548186124193,0.6965215981968075,0.3491880390280312
392,0.5219241395243471,0.6958053917088148,0.3480428873398794
393,0.5209935468834451,0.6950897499113673,0.346897343855523
394,0.5200652108789287,0.6943750806123374,0.34575534114551987
395,0.519138477962284,0.693660876521649,0.3446160794029189
396,0.5182100162004122,0.6929468254498179,0.3434732069510064
397,0.5172820991830411,0.6922319912720793,0.3423322070940029
398,0.5163572478394737,0.6915173270745748,0.34119716860437255
399,0.51543396552303,0.6908018428406871,0.3400660882053729
400,0.514511454397482,0.6900869078798098,0.33893600091515436
401,0.5135896319583941,0.6893729408557041,0.3378063230610842
402,0.5126680813508238,0.6886602151938557,0.33667594750779184
403,0.5117485336848561,0.6879492416161685,0.33554782575354364
404,0.5108321389567803,0.6872384967256313,0.33442578118792915
405,0.5099140873295126,0.6865296420977188,0.33329853256130637
406,0.5089962468296385,0.6858225547420138,0.3321699389172632
407,0.5080814888557961,0.685116724251883,0.33104625345970917
408,0.5071661055998021,0.6844104254911526,0.32992178570845165
409,0.5062519165545238,0.6837051953402843,0.3287986377687634
410,0.5053398806629205,0.6830010497247346,0.3276787116011063
411,0.5044289411835636,0.682296621729227,0.32656126063790025
412,0.5035173653636092,0.6815945407678712,0.3254401899593473
413,0.5026055045153719,0.6808936111788549,0.32431739785188884
414,0.5016930236245208,0.6801906342659656,0.3231954129830761
415,0.5007803653733608,0.6794862703626159,0.32207446038410564
416,0.4998702476690625,0.678782929003051,0.320957566335074
417,0.49896017341174065,0.6780807700087694,0.31983957681471187
418,0.4980513754678164,0.6773781319332928,0.3187246190023401
419,0.4971421261736846,0.6766749157309416,0.31760933661642754
420,0.4962348213133911,0.6759728522043327,0.31649679042244955
421,0.49532873305467795,0.6752718560207417,0.3153856100886142
422,0.4944224893232455,0.674570633282801,0.31427434536369003
423,0.4935173520353594,0.6738685784253271,0.3131661256453917
424,0.49261238478547853,0.6731671546755505,0.3120576148954065
425,0.49170716155014427,0.6724653245929184,0.3109489985073701
426,0.490803854727056,0.6717652614667443,0.3098424479873677
427,0.4899027261807046,0.6710675684364936,0.3087378839249155
428,0.4890044303887207,0.6703719077468677,0.3076369530305737
429,0.48810795804353224,0.6696775636135651,0.30653835247349936
430,0.48721392512880246,0.6689842736867995,0.30544357657080545
431,0.48632269856684024,0.6682925446135888,0.3043528525200917
432,0.4854315961466906,0.6676018999275292,0.3032612923658521
433,0.4845396020947425,0.6669113859182589,0.30216781827122613
434,0.4836496679745879,0.6662217127751582,0.30107762317401765
435,0.482761737681776,0.6655328942636555,0.2999905810998965
436,0.48187596401260374,0.6648466477424819,0.29890528028272556
437,0.48098995215052953,0.664161288936692,0.29781861536436705
438,0.4801059890178145,0.6634779526918656,0.29673402534376336
439,0.4792226788563453,0.6627949771250612,0.2956503805876294
440,0.47833951913027273,0.6621103125535028,0.29456872570704257
441,0.4774567936831312,0.6614255539358671,0.2934880334303953
442,0.4765757882589914,0.6607417474780481,0.29240982903993457
443,0.4756966062165111,0.6600591201870636,0.29133409224595863
444,0.47481780904333676,0.6593746235311995,0.29026099455547405
445,0.4739410308632332,0.6586912980083994,0.289190763718067
446,0.4730647305704407,0.6580082565658367,0.2881212045750446
447,0.4721893226226084,0.6573254397731265,0.28705320547209023
448,0.47131361636652414,0.6566420523671574,0.2859851803658908
449,0.4704408650065992,0.6559594637857751,0.2849222662274233
450,0.469568163678259,0.6552784381687627,0.28385788918775523
451,0.4686974526509585,0.65459789691454,0.2827970083873771
452,0.46783017509976305,0.6539180634407434,0.28174228675878266
453,0.4669619165434209,0.6532366259403745,0.28068720714646733
454,0.4660946338643802,0.6525581176779441,0.2796311500508163
455,0.46522952403351986,0.6518806536353561,0.27857839443168364
456,0.4643661203296468,0.6512047434319937,0.27752749722729986
457,0.46350299692578256,0.6505303942464278,0.27647559960513735
458,0.46264206622034354,0.6498558638514575,0.2754282685892295
459,0.46178311203528133,0.6491807684507054,0.2743854556198573
460,0.46092532160331723,0.6485058685536482,0.27334477465298623
461,0.46006800018961463,0.647830702064758,0.2723052983144713
462,0.459211758798502,0.6471523273757154,0.2712711902212886
463,0.45835702602581946,0.6464749170524545,0.2702391349991844
464,0.45750212366645715,0.6457969410266035,0.26920730630631085
465,0.4566494983132143,0.6451177051951269,0.2681812914313016
466,0.4557960626851547,0.6444396497369954,0.267152475633314
467,0.4549458553457349,0.6437607314707748,0.26613097922069495
468,0.45409755734663454,0.6430856189282075,0.2651094957650616
469,0.45325106095203394,0.6424099378489995,0.2640921840550684
470,0.45240362200831374,0.6417347284985637,0.26307251551806377
471,0.45155651436853217,0.6410604302790034,0.26205259845806095
472,0.4507080860015452,0.6403847428691695,0.26103142913392097
473,0.4498589406906525,0.6397103060407472,0.26000757534055785
474,0.4490101609999986,0.639037131112816,0.2589831908871812
475,0.4481632374863622,0.6383629133948884,0.25796356157783606
476,0.4473159857416786,0.6376864542625447,0.2569455172208125
477,0.44647047978622745,0.6370097353701377,0.2559312242023172
478,0.44562668200787936,0.636333564818716,0.2549197991970428
479,0.44478535043798817,0.6356598565114943,0.2539108443644821
480,0.44394636795876313,0.6349877991869314,0.2529049367305949
481,0.443108718837089,0.6343169785097232,0.2519004591644548
482,0.44227272914836696,0.6336460492169846,0.2508994090797493
483,0.44143748348276146,0.6329763139717761,0.24989865299374686
484,0.4406050860730018,0.6323089660252699,0.2489012061207338
485,0.4397760734205904,0.6316427137543484,0.24790943308683236
486,0.4389512727566649,0.630977979725347,0.2469245657879828
487,0.43812720142266365,0.6303149671477817,0.24593943569754567
488,0.43730538825071896,0.6296530200810684,0.2449577564203696
489,0.43648447990109385,0.6289923323282879,0.24397662747389984
490,0.43566501832764604,0.6283313310564712,0.24299870559882084
491,0.4348463833028693,0.6276699853108605,0.24202278129487811
492,0.43402864445628325,0.6270071400415318,0.24105014887103474
493,0.4332120589995745,0.6263453798764421,0.24007873812270683
494,0.43239496009049944,0.6256832423874441,0.23910667779355474
495,0.4315786605740925,0.6250218638259689,0.23813545732221608
496,0.43076509177052097,0.6243605470163397,0.23716963652470222
497,0.42995448857195356,0.6236986450598218,0.23621033208408534
498,0.4291463798318911,0.6230360895861073,0.23525667007767478
499,0.4283407655219226,0.6223755129280545,0.23430601811579066
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788
500,0.4275362389051372,0.6217162682060965,0.23335620960417788


==> fig/data/pacf/acf_mala_1_3.csv <==
x,y,upper,lower
1,0.9983232220559557,0.9991202284666796,0.9975262156452318
2,0.9966487710669479,0.998239009191459,0.9950585329424368
3,0.994977587854219,0.9973584271630446,0.9925967485453934
4,0.9933096017585539,0.996475593329891,0.9901436101872167
5,0.9916448531500278,0.9955908453743657,0.9876988609256899
6,0.9899815011999419,0.9947080771221324,0.9852549252777514
7,0.9883199331373447,0.9938268120975098,0.9828130541771796
8,0.9866616047226783,0.9929467194835551,0.9803764899618015
9,0.9850071454878043,0.9920637423196531,0.9779505486559555
10,0.9833531790477551,0.991182737005135,0.9755236210903752
11,0.9817022740483278,0.9903038276777272,0.9731007204189284
12,0.9800538976847654,0.9894249941377432,0.9706828012317875
13,0.9784110831896495,0.9885446304498073,0.9682775359294917
14,0.9767720584170848,0.9876639537397235,0.9658801630944461
15,0.9751375525154141,0.98678472771545,0.9634903773153782
16,0.973505325081916,0.9859036846572214,0.9611069655066106
17,0.9718737744878282,0.9850216950256736,0.9587258539499828
18,0.970244080311266,0.9841422244407683,0.9563459361817637
19,0.9686171398391888,0.9832662660645899,0.9539680136137878
20,0.966991748911395,0.9823919987763586,0.9515914990464315
21,0.9653705104220103,0.981518051506864,0.9492229693371566
22,0.9637516744621151,0.9806443354817397,0.9468590134424905
23,0.9621359489627327,0.9797732284034314,0.944498669522034
24,0.9605231422758097,0.9789038055878002,0.9421424789638192
25,0.9589132678109942,0.9780378141663274,0.939788721455661
26,0.9573076907588923,0.9771698514425201,0.9374455300752645
27,0.9557051025450021,0.9763024681564034,0.9351077369336007
28,0.9541047836834966,0.9754357165124762,0.932773850854517
29,0.9525054779833666,0.9745696490135329,0.9304413069532003
30,0.9509069963606445,0.9737031425587112,0.9281108501625778
31,0.9493114604909186,0.9728366464822384,0.9257862744995988
32,0.9477180350133894,0.9719741008421917,0.923461969184587
33,0.9461267971918537,0.9711100326269263,0.921143561756781
34,0.9445381737378651,0.9702465062398785,0.9188298412358517
35,0.9429520768726964,0.9693823461452177,0.9165218076001752
36,0.9413682726669527,0.9685190140479301,0.9142175312859753
37,0.9397856123208999,0.9676558978325488,0.9119153268092509
38,0.9382048535158903,0.9667940272908286,0.909615679740952
39,0.9366271416071702,0.9659324577852817,0.9073218254290587
40,0.935051437997959,0.9650728289296743,0.9050300470662437
41,0.9334795774469541,0.9642134507552016,0.9027457041387066
42,0.9319103948072115,0.9633567136494726,0.9004640759649504
43,0.9303446886376846,0.9624986882251676,0.8981906890502016
44,0.9287801706075787,0.9616411378451037,0.8959192033700536
45,0.9272189535576633,0.9607849625275439,0.8936529445877827
46,0.9256599487891357,0.9599297731219019,0.8913901244563696
47,0.924103680482428,0.9590734318446391,0.8891339291202168
48,0.9225486897319352,0.9582166122580438,0.8868807672058265
49,0.9209971192832561,0.9573607726108851,0.8846334659556271
50,0.9194477460436387,0.9565052335622916,0.8823902585249858
51,0.9179012976204856,0.9556460517936559,0.8801565434473152
52,0.9163574678811088,0.9547877223085486,0.8779272134536691
53,0.9148159049422515,0.953930095236381,0.8757017146481221
54,0.9132758628653022,0.9530721178210209,0.8734796079095835
55,0.9117373903238987,0.9522128572281018,0.8712619234196955
56,0.9102019778093533,0.9513521198390236,0.869051835779683
57,0.9086678628904064,0.9504918817001328,0.8668438440806799
58,0.9071359224972012,0.9496324695629059,0.8646393754314965
59,0.9056065455319018,0.9487733748267971,0.8624397162370064
60,0.9040795058212828,0.9479136462931559,0.8602453653494098
61,0.9025541482284266,0.9470528065414022,0.858055489915451
62,0.9010310736078918,0.946190601606225,0.8558715456095586
63,0.8995096609611509,0.9453278564243975,0.8536914654979043
64,0.8979913512554955,0.9444660096284915,0.8515166928824994
65,0.8964743562010736,0.9436045726998277,0.8493441397023196
66,0.8949600446505683,0.9427423580300136,0.8471777312711231
67,0.8934471708367674,0.9418814154327579,0.8450129262407768
68,0.891936875674032,0.9410249776886739,0.8428487736593901
69,0.8904295038820944,0.9401686297510644,0.8406903780131244
70,0.8889236007649536,0.9393139859021065,0.8385332156278007
71,0.8874201240138613,0.9384592544696988,0.8363809935580238
72,0.8859173371085075,0.9376038480061504,0.8342308262108646
73,0.8844171431162999,0.9367496289524706,0.8320846572801293
74,0.8829190793075853,0.9358963061750419,0.8299418524401286
75,0.881424263494908,0.9350443341492148,0.8278041928406011
76,0.8799310744601194,0.9341918913164807,0.8256702576037581
77,0.8784389213182827,0.9333389205700215,0.8235389220665439
78,0.876947964484563,0.9324887975431728,0.8214071314259532
79,0.8754584134949169,0.9316383783739228,0.819278448615911
80,0.8739689231138678,0.9307882195209816,0.817149626706754
81,0.8724829690378775,0.9299396896789122,0.8150262483968428
82,0.871000267014725,0.9290912816243624,0.8129092524050876
83,0.8695206892271036,0.9282415975420345,0.8107997809121726
84,0.8680417951327031,0.9273927680303223,0.8086908222350838
85,0.8665661508865461,0.9265447572956066,0.8065875444774856
86,0.8650933518392779,0.9256969488750985,0.8044897548034574
87,0.8636212446460373,0.9248508108810313,0.8023916784110433
88,0.8621509520062368,0.9240056928225141,0.8002962111899595
89,0.8606853499560423,0.9231631490901143,0.7982075508219703
90,0.8592204508016208,0.9223216776867615,0.79611922391648
91,0.8577570354016022,0.9214807180901757,0.7940333527130287
92,0.8562973558626933,0.9206392938903648,0.7919554178350218
93,0.8548398500317558,0.9197977499054564,0.7898819501580552
94,0.8533843088662627,0.9189534952192832,0.7878151225132423
95,0.8519315935846418,0.9181089680173976,0.7857542191518859
96,0.8504803736940627,0.9172633253724497,0.7836974220156757
97,0.8490320861096645,0.91641939151923,0.781644780700099
98,0.847586455031817,0.9155746307770921,0.7795982792865418
99,0.846143570075872,0.9147295305296079,0.7775576096221362
100,0.8447031382773954,0.913885114741631,0.7755211618131598
101,0.8432671642254297,0.9130392536305383,0.7734950748203211
102,0.8418339501970473,0.9121922077677328,0.7714756926263618
103,0.8404047472980959,0.9113454296164071,0.7694640649797847
104,0.8389790149100618,0.9105007328140226,0.767457297006101
105,0.8375564771196545,0.9096555525065876,0.7654574017327215
106,0.8361378238456966,0.9088096254164831,0.76346602227491
107,0.834719353510913,0.9079663471281546,0.7614723598936713
108,0.8333025879423608,0.9071212036785623,0.7594839722061593
109,0.831886709254845,0.9062743358395474,0.7574990826701425
110,0.8304734319610685,0.9054286815428166,0.7555181823793203
111,0.829061722602235,0.9045817962442735,0.7535416489601965
112,0.8276519002704733,0.903734381790271,0.7515694187506756
113,0.8262430621302628,0.9028879377838795,0.749598186476646
114,0.8248358217242527,0.9020424408287239,0.7476292026197816
115,0.8234329826282063,0.9011973048935003,0.7456686603629123
116,0.8220319941184624,0.9003497331972269,0.7437142550396979
117,0.8206311169034533,0.8995011760555521,0.7417610577513544
118,0.8192307565612724,0.8986521835219072,0.7398093296006376
119,0.8178341579794993,0.8978042718322219,0.7378640441267768
120,0.8164375208928007,0.8969544531448966,0.7359205886407049
121,0.8150435286164718,0.8961038302145093,0.7339832270184342
122,0.8136501141062201,0.8952563560691942,0.7320438721432461
123,0.8122557838777935,0.8944090216717347,0.7301025460838523
124,0.8108626002396985,0.8935640471753072,0.7281611533040897
125,0.809472710821626,0.8927223202292417,0.7262231014140103
126,0.8080817102939399,0.8918819473175321,0.7242814732703478
127,0.8066959952823181,0.8910423053358998,0.7223496852287363
128,0.805313488573512,0.8902038775449321,0.7204230996020919
129,0.8039335103008118,0.8893681519538286,0.7184988686477951
130,0.8025576037132653,0.8885329168706798,0.7165822905558509
131,0.8011832798068746,0.8876962905720518,0.7146702690416975
132,0.7998120775289276,0.8868613479176976,0.7127628071401576
133,0.7984430364752393,0.8860262888506029,0.7108597840998757
134,0.7970745941727759,0.8851936454681013,0.7089555428774506
135,0.795708389948328,0.8843600291294998,0.7070567507671562
136,0.7943431498130311,0.8835296358442946,0.7051566637817677
137,0.7929816706878198,0.8826998017819219,0.7032635395937177
138,0.7916218653537488,0.8818707731541482,0.7013729575533494
139,0.7902635393315562,0.8810396658847148,0.6994874127783977
140,0.7889058974026231,0.880208274993907,0.6976035198113392
141,0.7875504774536707,0.8793771985860501,0.6957237563212912
142,0.7861970596987949,0.8785456439967975,0.6938484754007924
143,0.7848442515633285,0.8777109444375835,0.6919775586890735
144,0.7834915773234112,0.8768771213115594,0.6901060333352631
145,0.7821400463239252,0.8760425574805746,0.6882375351672758
146,0.7807891075815727,0.8752082429822443,0.6863699721809011
147,0.7794404807768328,0.874373663044228,0.6845072985094376
148,0.7780932456156044,0.8735417452014816,0.6826447460297272
149,0.7767472679984435,0.8727109688683319,0.6807835671285551
150,0.775404895772901,0.8718813163797324,0.6789284751660695
151,0.7740644319421931,0.871054220143984,0.6770746437404022
152,0.7727273098938683,0.8702259137767874,0.6752287060109492
153,0.7713925419298115,0.8693979565643315,0.6733871272952916
154,0.7700586304490118,0.8685719364126635,0.6715453244853601
155,0.7687260565796602,0.8677477749886796,0.6697043381706408
156,0.7673942964488033,0.8669225412738397,0.6678660516237669
157,0.7660654602642847,0.8660966572004896,0.6660342633280798
158,0.7647376254012264,0.8652714632471306,0.6642037875553222
159,0.7634148515589895,0.8644458146536355,0.6623838884643435
160,0.7620960215311645,0.8636203855918297,0.6605716574704993
161,0.7607792483822113,0.8627958699522427,0.65876262681218
162,0.7594621977701077,0.861971626651931,0.6569527688882844
163,0.7581471612217732,0.8611473076664026,0.6551470147771438
164,0.7568327616071568,0.86032384124949,0.6533416819648237
165,0.755520196684571,0.8594997784480573,0.6515406149210848
166,0.7542102811477436,0.8586760754648808,0.6497444868306064
167,0.7529035749932896,0.8578512896118962,0.6479558603746831
168,0.7515973914759317,0.8570285932466777,0.6461661897051858
169,0.7502914639676017,0.8562048805057466,0.6443780474294568
170,0.7489889462202264,0.855383721372749,0.6425941710677038
171,0.747687309039029,0.8545631001391787,0.6408115179388794
172,0.7463886306911646,0.8537441466092568,0.6390331147730723
173,0.7450890742552199,0.8529243675667914,0.6372537809436484
174,0.7437929363161442,0.8521026626395192,0.6354832099927692
175,0.7424991222961386,0.8512786190338555,0.6337196255584217
176,0.7412079365796262,0.8504540121818165,0.631961860977436
177,0.73991987070934,0.8496296977797048,0.6302100436389751
178,0.7386357542624705,0.8488038047623107,0.6284677037626304
179,0.7373532540524677,0.8479802565849403,0.6267262515199951
180,0.7360709161493026,0.8471539236643368,0.6249879086342685
181,0.7347900132304196,0.8463273917436611,0.6232526347171781
182,0.7335111701323539,0.8455009146983741,0.6215214255663337
183,0.7322339547888623,0.8446742250974812,0.6197936844802434
184,0.730959452788945,0.8438487485124186,0.6180701570654714
185,0.7296843066693592,0.8430244465606836,0.6163441667780348
186,0.7284103741548499,0.8421984630489925,0.6146222852607073
187,0.7271373438204276,0.8413712245783849,0.6129034630624703
188,0.7258664658895435,0.8405443948941218,0.6111885368849652
189,0.7245966779459926,0.8397148199930438,0.6094785358989414
190,0.7233298645664268,0.8388888707053859,0.6077708584274677
191,0.7220631333819146,0.8380622708278631,0.6060639959359662
192,0.7207998216979709,0.8372355416154711,0.6043641017804706
193,0.7195366446733306,0.836410109610943,0.6026631797357181
194,0.7182758060073396,0.8355874571330858,0.6009641548815935
195,0.717016571830598,0.8347660551016197,0.5992670885595762
196,0.7157592008738938,0.8339431300807758,0.5975752716670117
197,0.7145024903000391,0.8331208934571481,0.5958840871429301
198,0.7132470027892167,0.8323021463388219,0.5941918592396115
199,0.7119937094920386,0.8314853269249991,0.592502092059078
200,0.7107419190846692,0.8306702467293255,0.5908135914400129
201,0.7094928713092614,0.8298547341385795,0.5891310084799434
202,0.7082466205110072,0.8290390393299955,0.5874542016920189
203,0.7070022875080192,0.828225020460882,0.5857795545551564
204,0.7057588660249593,0.8274103942111894,0.5841073378387291
205,0.7045191200462855,0.8265941891375375,0.5824440509550335
206,0.7032834199713712,0.8257803587621808,0.5807864811805616
207,0.7020483978926041,0.8249641352829835,0.5791326605022247
208,0.7008146147718001,0.8241480642357462,0.577481165307854
209,0.6995830382192875,0.8233351226543512,0.5758309537842238
210,0.6983539678469076,0.8225236071910239,0.5741843285027913
211,0.6971245797062564,0.8217104265771978,0.572538732835315
212,0.6958953051627029,0.8208973134082568,0.5708932969171491
213,0.6946691796599817,0.8200838504358406,0.5692545088841227
214,0.6934447117993757,0.8192704379208813,0.5676189856778702
215,0.692222623211068,0.8184573165834987,0.5659879298386372
216,0.6910014925796178,0.8176444221941904,0.5643585629650453
217,0.6897836326919512,0.8168320287663859,0.5627352366175165
218,0.6885690832484846,0.8160181402884261,0.5611200262085432
219,0.6873581334274587,0.8152061280073053,0.559510138847612
220,0.6861506860852916,0.8143945675940513,0.557906804576532
221,0.6849453810893409,0.8135828240156754,0.5563079381630064
222,0.6837409417436862,0.8127735218414323,0.5547083616459401
223,0.682540300223193,0.8119641762698968,0.5531164241764892
224,0.68133922602835,0.8111575056420126,0.5515209464146873
225,0.6801422644708243,0.8103498135367644,0.5499347154048841
226,0.6789496255308459,0.8095433490818295,0.5483559019798624
227,0.6777609668565062,0.8087387532018206,0.5467831805111918
228,0.676575571883575,0.8079353497546429,0.5452157940125071
229,0.6753890225594151,0.8071327171514149,0.5436453279674154
230,0.6742063178378876,0.8063321871113851,0.5420804485643902
231,0.6730259610677932,0.8055333238739506,0.5405185982616358
232,0.671846824635997,0.8047313398055569,0.5389623094664371
233,0.6706711140055336,0.8039267758726123,0.5374154521384549
234,0.669496399350575,0.8031250566758452,0.5358677420253048
235,0.6683241720745967,0.8023221592537213,0.5343261848954721
236,0.6671540016496118,0.8015223747604303,0.5327856285387933
237,0.6659865148584131,0.8007234827563627,0.5312495469604634
238,0.6648210291820242,0.79992565469418,0.5297164036698685
239,0.6636568616908569,0.7991267180989157,0.5281870052827982
240,0.662494754770136,0.7983282941952952,0.5266612153449768
241,0.6613339508487166,0.7975294039848017,0.5251384977126315
242,0.6601750693732452,0.7967295338443418,0.5236206049021487
243,0.6590180601620899,0.7959293776233153,0.5221067427008644
244,0.6578622609671956,0.7951300772948433,0.5205944446395478
245,0.6567058898736037,0.7943310907687484,0.5190806889784589
246,0.6555500615218225,0.7935352195603707,0.5175649034832743
247,0.654396596565329,0.7927413669137926,0.5160518262168654
248,0.6532454706432365,0.7919462884385436,0.5145446528479293
249,0.6520968719415112,0.7911492407219192,0.5130445031611033
250,0.650948797362352,0.7903537330891948,0.5115438616355092
251,0.6498017072064881,0.7895592464271382,0.5100441679858381
252,0.6486555780803624,0.7887661344163582,0.5085450217443667
253,0.6475124855180252,0.7879701941161751,0.5070547769198753
254,0.6463704641206566,0.7871748451179098,0.5055660831234033
255,0.6452306943026372,0.7863789423461297,0.5040824462591448
256,0.6440917770709883,0.7855828915960757,0.5026006625459009
257,0.642956103423489,0.7847860307779365,0.5011261760690414
258,0.6418213648092592,0.7839904241708877,0.49965230544763073
259,0.6406887274878597,0.7831949972297041,0.4981824577460153
260,0.6395588748304216,0.7823978108311829,0.49671993882966037
261,0.638429473339268,0.7815991723668955,0.4952597743116406
262,0.6373025410839109,0.7808015350954479,0.49380354707237395
263,0.636178221919687,0.780004910978275,0.49235153286109906
264,0.6350567646846659,0.7792071479708685,0.4909063813984632
265,0.6339369134769784,0.7784092027228925,0.4894646242310644
266,0.632819454681834,0.777611552633223,0.4880273567304449
267,0.631705143100153,0.7768154616710188,0.48659482452928726
268,0.6305922729388659,0.7760216698889577,0.48516287598877406
269,0.6294817491031565,0.7752291696750468,0.4837343285312661
270,0.6283728326114988,0.7744377328433811,0.48230793237961644
271,0.6272624943933827,0.7736438763657055,0.4808811124210598
272,0.626150896297608,0.7728518626360648,0.47944992995915126
273,0.6250423768811112,0.7720622222921381,0.47802253147008433
274,0.6239380731455046,0.7712722639545695,0.4766038823364398
275,0.6228325342279374,0.7704826662538617,0.47518240220201297
276,0.6217292121236323,0.7696954438042459,0.4737629804430187
277,0.6206286590366448,0.7689095617460731,0.47234775632721643
278,0.61953155185027,0.768123879051474,0.47093922464906596
279,0.6184380620148139,0.7673391735720172,0.46953695045761057
280,0.6173456989218651,0.7665537393948997,0.4681376584488305
281,0.6162538497954915,0.765767519606065,0.4667401799849179
282,0.6151620548799103,0.7649793247408605,0.46534478501896
283,0.6140706916330164,0.7641924316111511,0.4639489516548817
284,0.6129829730124863,0.763407616790746,0.4625583292342266
285,0.6118946629074361,0.7626208770282975,0.4611684487865747
286,0.6108088781833415,0.7618366776680788,0.4597810786986042
287,0.6097259505734518,0.7610538061815058,0.4583980949653979
288,0.6086462934646681,0.7602712646474925,0.4570213222818438
289,0.6075672002429154,0.7594862199912185,0.4556481804946124
290,0.6064874554931241,0.7587025084224511,0.4542724025637971
291,0.6054101584942974,0.757917124825422,0.45290319216317276
292,0.6043328107849169,0.7571309736913736,0.45153464787846015
293,0.6032581505501496,0.756346328788089,0.45016997231221023
294,0.6021838180955176,0.7555627045234894,0.44880493166754576
295,0.6011106848938476,0.7547795019821515,0.4474418678055437
296,0.6000370889240099,0.7539941009025528,0.44608007694546686
297,0.598965720306959,0.7532080029739886,0.4447234376399295
298,0.597894775927052,0.752421586342431,0.443367965511673
299,0.5968243146821931,0.7516329471734081,0.4420156821909781
300,0.5957560295565401,0.7508444759809445,0.4406675831321356
301,0.5946886771598157,0.7500568932040137,0.43932046111561757
302,0.5936258971285007,0.7492699115235437,0.4379818827334576
303,0.5925635120147865,0.748484203836361,0.436642820193212
304,0.5915033785499728,0.7476988176373918,0.43530793946255386
305,0.5904448338386036,0.7469165172280414,0.43397315044916573
306,0.5893874061610925,0.7461322781911134,0.4326425341310717
307,0.5883330098943939,0.7453491292066545,0.4313168905821332
308,0.5872813039265535,0.7445663375519953,0.4299962703011118
309,0.5862324424464163,0.7437836126224271,0.42868127227040537
310,0.5851844441838369,0.7430022258151561,0.42736666255251765
311,0.5841392665061825,0.7422234970914995,0.4260550359208656
312,0.5830959776874699,0.741447313406606,0.4247446419683339
313,0.5820528194841842,0.7406722133040596,0.42343342566430875
314,0.5810099421980939,0.7398980955381287,0.4221217888580591
315,0.5799675905095947,0.7391260481847438,0.42080913283444554
316,0.5789276398159228,0.7383541647726033,0.4195011148592423
317,0.5778879176454307,0.7375835583727475,0.4181922769181139
318,0.5768497832387016,0.7368144921630407,0.4168850743143625
319,0.5758133689207775,0.7360487304493959,0.41557800739215905
320,0.5747800602603446,0.735282223180402,0.4142778973402871
321,0.5737484279103142,0.7345186169272578,0.4129782388933706
322,0.5727180920786689,0.7337567519963328,0.41167943216100483
323,0.5716876212616638,0.7329951639912637,0.41038007853206393
324,0.5706573854162958,0.7322357913070743,0.4090789795255174
325,0.5696290386328687,0.7314772607523627,0.4077808165133748
326,0.5686046170997776,0.7307200414024251,0.40648919279713014
327,0.5675800439383791,0.7299636508303704,0.40519643704638786
328,0.5665582967040409,0.7292079393121643,0.4039086540959175
329,0.5655398768226028,0.728452509199483,0.4026272444457225
330,0.5645218391232265,0.7276976687935787,0.40134600945287435
331,0.5635063626115541,0.7269434855088954,0.40006923971421265
332,0.5624930871747015,0.7261890234241486,0.3987971509252543
333,0.5614804821820939,0.725434506606008,0.3975264577581799
334,0.5604696531829774,0.7246807017558239,0.3962586046101309
335,0.5594614551122978,0.7239305126494857,0.39499239757510995
336,0.5584534305902724,0.7231810873588639,0.39372577382168095
337,0.5574443761444801,0.7224321190901364,0.39245663319882373
338,0.5564374777441045,0.7216814432100167,0.3911935122781922
339,0.5554344800814596,0.7209319707872329,0.3899369893756862
340,0.5544332413350058,0.7201850144188107,0.3886814682512009
341,0.553432523880436,0.7194384367816838,0.38742661097918807
342,0.5524314221479885,0.7186906823661499,0.38617216192982706
343,0.5514315267028495,0.7179426189960728,0.3849204344096261
344,0.5504306314582209,0.7171940217037198,0.38366724121272194
345,0.5494315638046099,0.716444821541961,0.3824183060672588
346,0.5484336228484341,0.7156987567898978,0.38116848890697036
347,0.547438391509848,0.7149522910441714,0.3799244919755246
348,0.5464468778569822,0.7142077683649519,0.3786859873490125
349,0.5454554480102558,0.7134647545957302,0.3774461414247814
350,0.5444663282969113,0.7127197450499795,0.3762129115438432
351,0.5434787573658357,0.7119766952199592,0.37498081951171225
352,0.542491687314869,0.7112363149881203,0.3737470596416176
353,0.5415064766292579,0.710498829231986,0.3725141240265298
354,0.5405228190038245,0.7097595489359377,0.37128608907171123
355,0.5395416800636604,0.7090231402373247,0.37006021988999616
356,0.5385613075871222,0.7082878582059957,0.36883475696824863
357,0.5375822410869235,0.7075539469195375,0.36761053525430953
358,0.5366034791123367,0.706819417760965,0.36638754046370847
359,0.5356264130368282,0.7060852228644908,0.36516760320916564
360,0.5346497228962149,0.7053493647748483,0.36395008101758153
361,0.5336747410838937,0.7046120811976395,0.36273740097014784
362,0.5327020424598041,0.7038762903388139,0.3615277945807943
363,0.5317299311699114,0.7031371426134012,0.3603227197264216
364,0.5307590020608282,0.7023976072403876,0.35912039688126873
365,0.5297883509364381,0.7016571858005375,0.35791951607233863
366,0.528816262158619,0.700916544328794,0.35671597998844395
367,0.5278471213453377,0.7001765235284383,0.3555177191622372
368,0.5268794674018651,0.6994364773116982,0.35432245749203195
369,0.5259119449792562,0.698696006096893,0.3531278838616194
370,0.5249452027880886,0.6979565610596187,0.3519338445165586
371,0.5239796263643233,0.697218452939786,0.35074079978886047
372,0.5230139457404142,0.6964795983869702,0.34954829309385815
373,0.5220470881510332,0.6957417270317282,0.34835244927033815
374,0.5210821285492646,0.695002109345834,0.34716214775269527
375,0.5201186904955152,0.6942626648689536,0.34597471612207675
376,0.5191563139806141,0.6935248721056213,0.3447877558556069
377,0.5181970886922511,0.692787887853846,0.3436062895306562
378,0.5172400001059028,0.6920510192400233,0.34242898097178226
379,0.5162842923274812,0.6913139372200211,0.34125464743494127
380,0.5153303211673919,0.6905762214781785,0.34008442085660523
381,0.5143787426114625,0.6898415668279784,0.3389159183949467
382,0.5134276399609888,0.6891075856902744,0.3377476942317032
383,0.5124774140228068,0.6883737358187398,0.33658109222687377
384,0.5115286154409027,0.6876397329600665,0.33541749792173875
385,0.5105801020922971,0.686906530927363,0.33425367325723115
386,0.5096339577998565,0.686175308500271,0.3330926070994421
387,0.5086881789463166,0.685444351947523,0.3319320059451102
388,0.5077434197208918,0.6847135476013304,0.3307732918404531
389,0.5068021359931703,0.6839843680821588,0.3296199039041817
390,0.5058608947808791,0.6832571909972066,0.3284645985645517
391,0.5049204716238874,0.6825304243865191,0.3273105188612558
392,0.5039802690295292,0.6818036965631498,0.3261568414959086
393,0.5030393704702024,0.6810761450162751,0.3250025959241297
394,0.5021010088679644,0.680348924641541,0.3238530930943878
395,0.5011636644798386,0.6796210455456908,0.3227062834139864
396,0.5002247262692613,0.6788939662650654,0.3215554862734572
397,0.4992866145767249,0.6781674636723506,0.3204057654810992
398,0.4983500262764572,0.6774457069700496,0.3192543455828648
399,0.4974158087583135,0.6767243619491342,0.31810725556749275
400,0.4964823531139806,0.6760030876824674,0.3169616185454938
401,0.49554993662613744,0.6752816367761321,0.3158182364761428
402,0.4946192804637506,0.6745612674699779,0.31467729345752327
403,0.49369000812672587,0.6738395813098479,0.31354043494360384
404,0.4927620044626856,0.6731188184823864,0.3124051904429847
405,0.4918339527447807,0.6723967628409138,0.3112711426486476
406,0.4909057445868793,0.6716749949087182,0.3101364942650405
407,0.4899791619524252,0.6709534027188742,0.30900492118597617
408,0.4890534302182172,0.6702309152927914,0.30787594514364297
409,0.4881297154003992,0.6695089554268878,0.30675047537391054
410,0.4872076967056326,0.6687856479471108,0.30562974546415433
411,0.48628565810033275,0.6680621920361655,0.30450912416450004
412,0.48536374863578713,0.6673380025787177,0.3033894946928566
413,0.4844428802516871,0.6666128794345211,0.3022728810688531
414,0.48352243963814273,0.6658895372826534,0.30115534199363203
415,0.48260328907419975,0.6651681290302189,0.3000384491181806
416,0.4816842908246307,0.6644466697159841,0.29892191193327733
417,0.48076525722184127,0.663723415913677,0.29780709853000553
418,0.47984824779452395,0.6630009331793831,0.2966955624096648
419,0.47893038674834104,0.6622776425229366,0.29558313097374544
420,0.47801376977361676,0.6615547096100272,0.29447282993720636
421,0.47709991105215255,0.6608316132301257,0.2933682088741793
422,0.47618792943448,0.6601077367228361,0.2922681221461239
423,0.47527782613509056,0.65938399292307,0.29117165934711103
424,0.4743688059075627,0.6586598552516203,0.2900777565635051
425,0.4734591185563971,0.6579373502736725,0.2889808868391217
426,0.4725514186816536,0.657217073349862,0.28788576401344523
427,0.47164490536533876,0.6565006908138277,0.28678911991684986
428,0.4707399803875255,0.6557866191793693,0.28569334159568166
429,0.4698377368802585,0.6550739647735935,0.28460150898692355
430,0.46893857015198764,0.6543620533258879,0.28351508697808736
431,0.4680422389215074,0.6536517728722767,0.28243270497073814
432,0.46714796238563666,0.6529430974912194,0.2813528272800539
433,0.4662536277860705,0.6522337689457024,0.2802734866264386
434,0.46535982870503534,0.6515244995938705,0.2791951578162002
435,0.4644700707396797,0.650817319279322,0.2781228222000375
436,0.4635847123199381,0.6501120402130476,0.27705738442682853
437,0.46270046260656217,0.6494077988838501,0.2759931263292742
438,0.4618196533331102,0.6487058500145731,0.27493345665164726
439,0.46093934204493353,0.6480017331578731,0.27387695093199393
440,0.4600595559815532,0.6472968837726205,0.27282222819048585
441,0.45917956889990164,0.6465916281743346,0.2717675096254687
442,0.4583020452557446,0.6458883171939183,0.2707157733175709
443,0.45742546756108393,0.6451860858465145,0.2696648492756534
444,0.4565491240112635,0.6444841765437833,0.2686140714787437
445,0.45567464021263626,0.6437826354596158,0.26756664496565674
446,0.4548000226913813,0.6430842357100618,0.26651580967270083
447,0.45392538545662897,0.642387599897434,0.26546317101582395
448,0.45305149668246764,0.6416911253152291,0.2644118680497061
449,0.45217976557327116,0.6409952219403797,0.2633643092061626
450,0.4513089926249693,0.6402981921554911,0.26231979309444753
451,0.450439127256985,0.6396015528620672,0.26127670165190275
452,0.44957056401984186,0.6389057629519528,0.2602353650877309
453,0.4487033350337575,0.6382088437573559,0.2591978263101591
454,0.4478376167506117,0.6375113723750117,0.2581638611262117
455,0.4469745644210546,0.6368147611411819,0.2571343677009273
456,0.44611407422575283,0.6361181547379959,0.25610999371350973
457,0.4452543037959234,0.6354229392180357,0.25508566837381114
458,0.4443972908055335,0.6347273985007436,0.25406718311032345
459,0.4435433060700342,0.6340341691521321,0.25305244298793644
460,0.4426894944217042,0.6333427217963291,0.25203626704707927
461,0.4418360502785482,0.6326521681795702,0.2510199323775263
462,0.4409824613749409,0.6319618359468451,0.25000308680303673
463,0.4401291423941644,0.6312700321098629,0.24898825267846594
464,0.4392757042332568,0.630578152303787,0.24797325616272659
465,0.43842298986853095,0.6298867838637765,0.24695919587328544
466,0.43757115831802984,0.6291966204715032,0.24594569616455647
467,0.4367231238773163,0.6285082798435345,0.2449379679110981
468,0.43587734260635247,0.6278207639307095,0.2439339212819954
469,0.4350347563585291,0.6271342113660736,0.2429353013509846
470,0.4341922964206601,0.6264474381124366,0.24193715472888358
471,0.43335077776268827,0.6257629615879345,0.24093859393744205
472,0.43250757448335525,0.6250784598193858,0.2399366891473247
473,0.43166545141256046,0.6243957626479095,0.23893514017721143
474,0.4308239006341469,0.6237133726079875,0.23793442866030617
475,0.429984605340926,0.6230344963698756,0.23693471431197632
476,0.4291456793938996,0.6223544166471178,0.2359369421406814
477,0.42830747497027555,0.6216733325861589,0.23494161735439226
478,0.4274699431772313,0.6209945784416933,0.23394530791276938
479,0.42663297117812404,0.6203160386407813,0.23294990371546678
480,0.42579716795152217,0.6196365829791685,0.23195775292387585
481,0.4249625678376327,0.6189585657518162,0.2309665699234492
482,0.4241295256368961,0.6182811404052942,0.22997791086849798
483,0.4232980828646045,0.6176046026905682,0.22899156303864093
484,0.42246887379243736,0.616929634630671,0.22800811295420378
485,0.4216410246071724,0.6162560222152887,0.22702602699905608
486,0.42081475208402447,0.615583256490998,0.22604624767705098
487,0.4199888363757551,0.6149108137094352,0.225066859042075
488,0.4191646672905432,0.6142393140323767,0.22409002054870966
489,0.4183404613151456,0.6135685823219791,0.2231123403083121
490,0.41751788811527835,0.6128981835733527,0.222137592657204
491,0.41669494337162644,0.6122290561281878,0.2211608306150651
492,0.4158734811235244,0.6115606332530658,0.22018632899398308
493,0.41505518773250816,0.6108936314743889,0.2192167439906274
494,0.41423559640507623,0.610224307479638,0.2182468853305145
495,0.4134185793846087,0.6095582699888593,0.2172788887803581
496,0.4126037727041741,0.6088928299661123,0.21631471544223588
497,0.41179166691135505,0.6082288430788183,0.2153544907438918
498,0.41098062431655735,0.6075676337005391,0.21439361493257558
499,0.4101722418053617,0.6069057639456426,0.21343871966508093
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772
500,0.40936535962066833,0.6062462934413789,0.21248442579995772


==> fig/data/pacf/acf_mala_1_4.csv <==
x,y,upper,lower
1,0.998198523059096,0.9991115500821489,0.997285496036043
2,0.9964051913895439,0.9982230939445904,0.9945872888344973
3,0.9946213005007224,0.9973359710762535,0.9919066299251913
4,0.9928450751298946,0.9964498685754262,0.9892402816843631
5,0.9910772948536293,0.995572491186261,0.9865820985209975
6,0.9893176628673106,0.9946951956694118,0.9839401300652094
7,0.987565117710156,0.9938167781097959,0.9813134573105161
8,0.9858182833043293,0.9929399258959566,0.978696640712702
9,0.9840763248967989,0.9920664949167448,0.9760861548768529
10,0.9823397946150775,0.991192448364294,0.973487140865861
11,0.9806097881417808,0.9903204239324835,0.970899152351078
12,0.9788839040169243,0.9894520952946376,0.9683157127392109
13,0.9771632348618742,0.9885863316067366,0.9657401381170118
14,0.9754477788638175,0.9877220701790294,0.9631734875486057
15,0.9737363952838697,0.9868636567701325,0.9606091337976068
16,0.9720261346728544,0.9860072117105156,0.9580450576351931
17,0.9703183234669647,0.9851515209896279,0.9554851259443015
18,0.9686148364042679,0.9842951166606059,0.95293455614793
19,0.9669182511325112,0.9834445670274796,0.9503919352375427
20,0.9652244611848296,0.9825953527505094,0.9478535696191499
21,0.9635367961345344,0.9817439051842182,0.9453296870848505
22,0.9618524489599451,0.9808894012748498,0.9428154966450405
23,0.9601749932022525,0.9800351712107622,0.9403148151937428
24,0.9585045330219526,0.9791817511682556,0.9378273148756496
25,0.956837547705571,0.9783269784968011,0.9353481169143408
26,0.9551742060565381,0.9774712566558289,0.9328771554572474
27,0.9535155509104931,0.9766172268803913,0.9304138749405949
28,0.9518626357731255,0.9757651039497797,0.9279601675964713
29,0.9502143717385378,0.9749124852631644,0.9255162582139113
30,0.94856782409696,0.9740603563070797,0.9230752918868405
31,0.946928589973894,0.9732092423576849,0.920647937590103
32,0.9452933467409126,0.9723583098161231,0.918228383665702
33,0.9436613082654824,0.9715092200455626,0.9158133964854023
34,0.9420339943698948,0.9706608151622926,0.9134071735774969
35,0.9404114698837298,0.9698088678068779,0.9110140719605817
36,0.9387937320737608,0.9689575122128226,0.9086299519346991
37,0.9371792676383819,0.9681066876543849,0.9062518476223789
38,0.9355690916983876,0.9672581757177341,0.9038800076790412
39,0.9339622186720501,0.9664102917522486,0.9015141455918516
40,0.9323582722712771,0.9655592824606529,0.8991572620819013
41,0.9307586200392578,0.9647080386867675,0.8968092013917481
42,0.9291636194097916,0.9638564487253618,0.8944707900942215
43,0.9275700131825864,0.9630050756870924,0.8921349506780804
44,0.9259811084077955,0.96215541567045,0.8898068011451409
45,0.9243965403876891,0.9613050875611608,0.8874879932142175
46,0.9228163775192605,0.9604531286294168,0.8851796264091042
47,0.9212402655529226,0.9596012692013367,0.8828792619045085
48,0.9196653968067751,0.9587477707405199,0.8805830228730303
49,0.9180934507720525,0.9578887033130844,0.8782981982310206
50,0.9165266211834727,0.9570298780864281,0.8760233642805173
51,0.9149621357148304,0.9561686933099267,0.8737555781197341
52,0.9134009353677367,0.9553043261438011,0.8714975445916723
53,0.9118428551331359,0.9544415284121454,0.8692441818541264
54,0.9102870427320595,0.9535802202143767,0.8669938652497423
55,0.9087325206061845,0.9527214351053162,0.8647436061070528
56,0.9071825337118123,0.9518639132889619,0.8625011541346628
57,0.9056361358065891,0.9510070473535701,0.860265224259608
58,0.9040921632919795,0.9501468103547676,0.8580375162291914
59,0.9025512830148479,0.9492878094729404,0.8558147565567553
60,0.9010121468331461,0.9484295322881556,0.8535947613781366
61,0.8994750965015759,0.9475707941482051,0.8513793988549466
62,0.897938764753654,0.9467123199214786,0.8491652095858293
63,0.8964060993445299,0.9458538543653695,0.8469583443236902
64,0.894875624352452,0.9449923808596369,0.8447588678452672
65,0.8933478218093008,0.9441318098323469,0.8425638337862548
66,0.8918214595806464,0.9432727573289881,0.8403701618323047
67,0.890298441446933,0.9424147402388036,0.8381821426550625
68,0.8887808289869179,0.9415555271297646,0.8360061308440712
69,0.8872640395368513,0.9407010677584763,0.8338270113152263
70,0.8857484520557091,0.9398424188658299,0.8316544852455883
71,0.8842340032047337,0.9389823754155728,0.8294856309938945
72,0.8827221203518167,0.9381208327276658,0.8273234079759677
73,0.8812144326296094,0.9372618709812952,0.8251669942779236
74,0.8797086759075603,0.9364059711780036,0.823011380637117
75,0.8782079255616461,0.9355498760601576,0.8208659750631345
76,0.8767089561496602,0.9346927440936763,0.818725168205644
77,0.8752111408760903,0.9338330471665129,0.8165892345856677
78,0.8737166297729848,0.9329744326786324,0.8144588268673372
79,0.8722246412319046,0.932113119721122,0.8123361627426872
80,0.8707356975310094,0.9312539728804988,0.81021742218152
81,0.8692513051845,0.9303972081203494,0.8081054022486506
82,0.8677701231341093,0.9295405373494565,0.805999708918762
83,0.8662898993791338,0.9286873785542158,0.8038924202040518
84,0.8648100193502465,0.9278347695183815,0.8017852691821115
85,0.8633340410686574,0.9269840621870062,0.7996840199503086
86,0.8618602753685617,0.9261356829561783,0.7975848677809451
87,0.8603867602569443,0.9252873359850415,0.795486184528847
88,0.8589154549398744,0.9244399763539959,0.793390933525753
89,0.8574462410534921,0.9235947801507849,0.7912977019561993
90,0.85597954691939,0.9227489449669835,0.7892101488717966
91,0.8545169953718061,0.9219036994082765,0.7871302913353357
92,0.8530570726475905,0.9210631737024337,0.7850509715927472
93,0.8515997813479399,0.9202236693052884,0.7829758933905914
94,0.8501452682667587,0.919382560303591,0.7809079762299265
95,0.8486933225960578,0.9185416626556049,0.7788449825365107
96,0.8472436619253721,0.9176982810006592,0.7767890428500851
97,0.8457983646041349,0.9168561283036207,0.7747406009046491
98,0.8443567918392969,0.9160123897212148,0.772701193957379
99,0.8429174785997833,0.9151712189112648,0.7706637382883017
100,0.841480828977256,0.9143349827256452,0.7686266752288667
101,0.8400465518704978,0.913497238666094,0.7665958650749016
102,0.8386146553165017,0.9126592975487677,0.7645700130842357
103,0.8371888495181561,0.9118229243189192,0.762554774717393
104,0.8357656841038594,0.9109877459182538,0.760543622289465
105,0.8343432948660273,0.9101529026368577,0.758533687095197
106,0.832924789454229,0.9093193305042714,0.7565302484041866
107,0.8315100142570284,0.9084872639522664,0.7545327645617904
108,0.830098384327326,0.9076556453512695,0.7525411233033824
109,0.828689873018433,0.9068233597260876,0.7505563863107784
110,0.8272847842986093,0.9059897775360721,0.7485797910611465
111,0.8258808964618307,0.9051579344491724,0.7466038584744891
112,0.8244796738507406,0.9043251098070358,0.7446342378944454
113,0.823079130812989,0.9034949617999632,0.7426632998260148
114,0.8216801933387253,0.902665161167847,0.7406952255096036
115,0.8202867160874766,0.9018366567263599,0.7387367754485933
116,0.8188967674070808,0.901007576211643,0.7367859586025187
117,0.8175073276503,0.9001812332203557,0.7348334220802443
118,0.8161202026597089,0.899354339896597,0.7328860654228208
119,0.8147354734906834,0.8985270197828769,0.73094392719849
120,0.8133520247768912,0.8976983353961727,0.7290057141576096
121,0.8119687413868218,0.8968700133497094,0.7270674694239343
122,0.810589306171108,0.8960439196108272,0.7251346927313889
123,0.8092125311946339,0.8952172814098552,0.7232077809794125
124,0.8078366056209818,0.8943930968097435,0.7212801144322201
125,0.806464370770325,0.8935695776816402,0.7193591638590097
126,0.8050956100761157,0.8927499517639289,0.7174412683883026
127,0.8037278434230039,0.8919314382574112,0.7155242485885965
128,0.8023641180773547,0.8911135642126096,0.7136146719420999
129,0.8010020766578911,0.8902969561443533,0.7117071971714289
130,0.7996438354758771,0.8894839743690026,0.7098036965827517
131,0.7982869602164379,0.8886713134194045,0.7079026070134712
132,0.7969341643047413,0.8878617727113914,0.7060065558980911
133,0.7955838597105119,0.887054347604001,0.7041133718170228
134,0.7942355128187079,0.8862474023738947,0.7022236232635211
135,0.7928892655501005,0.8854419587591197,0.7003365723410814
136,0.7915456515031835,0.8846374661948851,0.6984538368114818
137,0.7902052453277465,0.883833618640339,0.696576872015154
138,0.7888656636455866,0.8830316964572607,0.6946996308339126
139,0.7875253389227863,0.8822299863168619,0.6928206915287107
140,0.7861865479698067,0.8814303553903501,0.6909427405492633
141,0.784851409470079,0.8806284572629272,0.6890743616772309
142,0.7835185418430471,0.8798287561100817,0.6872083275760126
143,0.7821869691053386,0.8790257625828954,0.6853481756277817
144,0.7808575593112612,0.8782229151773275,0.6834922034451949
145,0.7795307517009121,0.8774192386547586,0.6816422647470657
146,0.778205457593597,0.8766163009157079,0.6797946142714862
147,0.7768808282029915,0.8758133287399257,0.6779483276660574
148,0.7755583249249579,0.875012211522871,0.6761044383270448
149,0.7742400397562508,0.874211705917307,0.6742683735951945
150,0.7729219728402339,0.8734124616631198,0.672431484017348
151,0.7716067644306779,0.8726127869572678,0.6706007419040879
152,0.7702951534970633,0.8718123743364766,0.6687779326576501
153,0.768984533086833,0.8710127618216265,0.6669563043520396
154,0.7676778369996354,0.8702145259378441,0.6651411480614268
155,0.7663748953824107,0.8694174839747286,0.6633323067900927
156,0.7650760919805221,0.8686207450109034,0.6615314389501408
157,0.7637792630630501,0.8678261581130974,0.6597323680130028
158,0.7624825763442182,0.8670321870746772,0.6579329656137592
159,0.7611891568921332,0.8662376276950421,0.6561406860892243
160,0.7598979704257801,0.865442103559635,0.6543538372919252
161,0.758609153369341,0.8646461121265026,0.6525721946121794
162,0.7573221861851878,0.8638522753985983,0.6507920969717772
163,0.7560375868769564,0.8630585560314952,0.6490166177224177
164,0.7547563405205355,0.8622653651769785,0.6472473158640926
165,0.7534773214838865,0.8614724990018657,0.6454821439659072
166,0.7522019075909652,0.860681914714759,0.6437219004671714
167,0.7509261283492027,0.8598951654010887,0.6419570912973167
168,0.7496533397810158,0.8591091140865108,0.6401975654755208
169,0.7483815267434341,0.8583239967635921,0.638439056723276
170,0.7471129749052138,0.8575423896950979,0.6366835601153297
171,0.7458475441827169,0.8567627856668408,0.634932302698593
172,0.7445826250558515,0.8559855024434272,0.6331797476682758
173,0.7433190940272149,0.8552043912144189,0.6314337968400108
174,0.7420595729500994,0.8544226327112479,0.6296965131889509
175,0.7408019468115544,0.8536409810324346,0.6279629125906743
176,0.7395466417977783,0.8528619630750565,0.6262313205205001
177,0.7382947160519091,0.8520844495327502,0.624504982571068
178,0.7370453271369373,0.8513058492990925,0.6227848049747821
179,0.7357958447414311,0.8505275514298395,0.6210641380530227
180,0.7345456773098239,0.849750986742448,0.6193403678771998
181,0.7332975587497302,0.8489762774751526,0.6176188400243079
182,0.7320517863467229,0.8482019950410111,0.6159015776524346
183,0.7308058070367823,0.8474284475991531,0.6141831664744115
184,0.7295636978465632,0.8466578692459695,0.6124695264471568
185,0.7283216042392034,0.8458874578885841,0.6107557505898228
186,0.7270801541077853,0.8451178461612713,0.6090424620542992
187,0.7258386723104006,0.8443469870959429,0.6073303575248582
188,0.7245974439245543,0.8435800091646685,0.6056148786844401
189,0.7233565880308143,0.8428132046019255,0.603899971459703
190,0.7221181043964281,0.842045312654468,0.6021908961383882
191,0.7208820121400232,0.8412778305066266,0.6004861937734198
192,0.7196484625935727,0.8405131472483698,0.5987837779387757
193,0.7184171860963484,0.839746975793499,0.5970873963991978
194,0.7171884591504866,0.8389814433344346,0.5953954749665386
195,0.7159603741966548,0.8382163720807221,0.5937043763125875
196,0.7147347417276712,0.8374517987121652,0.5920176847431771
197,0.7135129249109436,0.8366884009979367,0.5903374488239506
198,0.7122946204654138,0.8359256257868244,0.5886636151440032
199,0.7110804867124271,0.8351630889869701,0.586997884437884
200,0.7098678913266279,0.8344023418535301,0.5853334407997256
201,0.7086587502443951,0.8336429274716024,0.5836745730171877
202,0.7074529791795354,0.8328865488524974,0.5820194095065735
203,0.7062489623498763,0.8321331215454616,0.5803648031542911
204,0.7050460641176766,0.8313799107578612,0.5787122174774919
205,0.7038456626342028,0.8306239286058419,0.5770673966625637
206,0.7026495463276686,0.8298674000510766,0.5754316926042606
207,0.7014532760234199,0.8291105764337686,0.5737959756130712
208,0.7002565621401061,0.828354580914868,0.5721585433653442
209,0.6990626927886736,0.8276001703387801,0.5705252152385671
210,0.6978703534588934,0.8268470686915308,0.5688936382262559
211,0.6966762455367635,0.8260904942787282,0.5672619967947989
212,0.6954845756021196,0.8253334312136285,0.5656357199906108
213,0.6942961657188012,0.8245757000023229,0.5640166314352794
214,0.693108152228862,0.8238175083358967,0.5623987961218273
215,0.6919239081263652,0.8230613862238962,0.5607864300288341
216,0.6907405521267048,0.8223079745313744,0.5591731297220353
217,0.6895592155874419,0.8215543671042892,0.5575640640705947
218,0.6883829443693348,0.8208013874911521,0.5559645012475175
219,0.6872103582230644,0.8200505880341321,0.5543701284119967
220,0.6860397832816758,0.8193020329221464,0.5527775336412052
221,0.6848715926836725,0.8185552492524188,0.5511879361149261
222,0.6837049632246605,0.817808641017878,0.5496012854314429
223,0.6825419241420198,0.8170611607314615,0.548022687552578
224,0.6813808583012371,0.8163131407239395,0.5464485758785347
225,0.680223203798535,0.8155666285436454,0.5448797790534246
226,0.6790684972426954,0.8148208099522373,0.5433161845331534
227,0.6779176593830943,0.8140751958543753,0.5417601229118134
228,0.6767711309571606,0.8133312956662021,0.540210966248119
229,0.675621279879038,0.8125863931773801,0.5386561665806958
230,0.6744720794646893,0.8118428977912966,0.5371012611380821
231,0.6733246794045514,0.8111030756852942,0.5355462831238087
232,0.6721765930004849,0.8103640060898913,0.5339891799110785
233,0.6710311841829242,0.8096252948405216,0.5324370735253268
234,0.6698873835650935,0.8088895750748384,0.5308851920553486
235,0.6687456908774821,0.808153737440966,0.5293376443139983
236,0.6676076303515746,0.8074193424852201,0.527795918217929
237,0.666471949695424,0.8066841399057243,0.5262597594851237
238,0.6653371137129805,0.8059475227812506,0.5247267046447105
239,0.664203910912216,0.805208873813217,0.5231989480112149
240,0.6630713556253688,0.8044707391261905,0.5216719721245471
241,0.6619412488621621,0.8037322998632255,0.5201501978610987
242,0.6608150493688973,0.8029932770102469,0.5186368217275478
243,0.6596905043230044,0.8022515777704962,0.5171294308755126
244,0.6585687574396913,0.8015107098785296,0.5156268050008531
245,0.657449727442938,0.8007707869129288,0.5141286679729471
246,0.656330100787675,0.8000308467775694,0.5126293547977805
247,0.6552099124578202,0.7992945446749473,0.5111252802406931
248,0.6540921345980144,0.7985575415749855,0.5096267276210433
249,0.6529764724741733,0.797823810180875,0.5081291347674717
250,0.6518629414661304,0.7970915572169475,0.5066343257153134
251,0.6507523049462537,0.7963594119484783,0.5051451979440291
252,0.6496423854809656,0.7956265560488885,0.5036582149130427
253,0.6485332532125566,0.7948946605518545,0.5021718458732587
254,0.6474245152038945,0.7941610072337966,0.5006880231739925
255,0.6463180930930044,0.7934284558274918,0.4992077303585169
256,0.6452128193872213,0.792692816473572,0.49773282230087057
257,0.6441105536910992,0.7919589724068963,0.496262134975302
258,0.6430103492324991,0.7912267304235772,0.49479396804142106
259,0.6419132164155665,0.790494608192972,0.49333182463816105
260,0.6408169759923459,0.789762531126118,0.4918714208585737
261,0.639720682307199,0.7890330387680171,0.490408325846381
262,0.6386269404229737,0.7883030419954168,0.4889508388505307
263,0.6375347587549907,0.7875739251223987,0.48749559238758267
264,0.6364457942015909,0.7868427580968278,0.48604883030635393
265,0.6353600857473336,0.7861125717260513,0.4846075997686159
266,0.6342790940823978,0.7853812649124201,0.48317692325237555
267,0.633199805390913,0.7846531027212765,0.4817465080605495
268,0.6321226170123108,0.783924830648284,0.4803204033763375
269,0.6310477753729765,0.7831961394506736,0.47889941129527946
270,0.6299744413546675,0.7824677379859293,0.47748114472340575
271,0.6289011035917074,0.7817380974626689,0.47606410972074586
272,0.6278287376089172,0.781005862226069,0.4746516129917654
273,0.626758334279787,0.7802735150917791,0.4732431534677949
274,0.6256915310890326,0.7795400883030673,0.47184297387499796
275,0.6246240965662099,0.7788072648340824,0.4704409282983374
276,0.623555754494775,0.7780758049725746,0.46903570401697536
277,0.6224896383832433,0.7773459001314401,0.46763337663504656
278,0.6214252687102608,0.7766175980297448,0.4662329393907768
279,0.6203633885524271,0.7758914924125724,0.4648352846922819
280,0.6193028239746062,0.7751654769901203,0.4634401709590922
281,0.6182446325245186,0.7744386182273371,0.46205064682170005
282,0.6171888714510213,0.7737089117589635,0.4606688311430791
283,0.6161365253893082,0.7729827594275834,0.45929029135103294
284,0.615088210964503,0.7722592019505625,0.4579172199784433
285,0.6140408127725526,0.7715324806103584,0.45654914493474685
286,0.6129967493522879,0.7708085328112894,0.4551849658932864
287,0.6119527105870526,0.7700843494101239,0.45382107176398123
288,0.6109115111840151,0.7693632851550161,0.4524597372130142
289,0.6098698048453804,0.7686448359773395,0.45109477371342144
290,0.6088301271069249,0.7679298214261224,0.4497304327877273
291,0.6077919813430093,0.7672117673764304,0.44837219530958816
292,0.6067537861218179,0.7664973869272367,0.447010185316399
293,0.6057160921766258,0.7657827515532853,0.44564943279996627
294,0.6046805388567266,0.7650663810088972,0.4442946967045559
295,0.6036460524232194,0.7643508485749703,0.44294125627146863
296,0.6026138239383013,0.7636366975873357,0.441590950289267
297,0.60158437236348,0.762923659031915,0.44024508569504495
298,0.6005586566196642,0.7622115631761185,0.43890575006321
299,0.5995326074648639,0.7614986239027506,0.43756659102697726
300,0.5985077541599371,0.7607856618734367,0.4362298464464375
301,0.5974835615649811,0.7600748857484689,0.4348922373814932
302,0.5964625974702689,0.7593658898238697,0.43355930511666807
303,0.5954423780286554,0.7586568270416151,0.43222792901569573
304,0.5944230183651779,0.7579476312487844,0.4308984054815713
305,0.593406216411482,0.7572396799268563,0.42957275289610763
306,0.5923910301076526,0.7565311538728999,0.42825090634240526
307,0.5913770845576378,0.7558237462337881,0.4269304228814875
308,0.590366165328314,0.7551165538771241,0.42561577677950385
309,0.589357034119654,0.754408466250756,0.42430560198855205
310,0.5883491378318332,0.7537001186071812,0.42299815705648514
311,0.5873436858286488,0.7529931171686782,0.4216942544886194
312,0.586339565944825,0.7522884350111322,0.4203906968785177
313,0.5853374264746478,0.751584550487391,0.4190903024619046
314,0.58433662855171,0.7508811124871979,0.4177921446162221
315,0.5833365939800242,0.7501770499545388,0.4164961380055097
316,0.5823390149447487,0.7494748917162993,0.4152031381731981
317,0.5813426904306697,0.7487741727510154,0.4139112081103239
318,0.5803495298112951,0.7480735822178894,0.4126254774047007
319,0.5793590920599501,0.7473721588446696,0.41134602527523056
320,0.5783711722180308,0.7466720343560598,0.4100703100800018
321,0.5773844867705019,0.7459747086123696,0.40879426492863424
322,0.5763979943268689,0.7452775409028336,0.40751844775090423
323,0.575412900581337,0.7445804807502383,0.40624532041243566
324,0.5744281979024554,0.743883258641004,0.4049731371639067
325,0.5734453094337719,0.7431839751978193,0.4037066436697246
326,0.5724638917853309,0.7424846970022404,0.4024430865684213
327,0.5714833243445139,0.7417848914203051,0.4011817572687226
328,0.5705042201648436,0.7410874407460442,0.399920999583643
329,0.5695270537314763,0.7403892351904511,0.39866487227250147
330,0.568548486447465,0.739692028652216,0.3974049442427141
331,0.5675708368604777,0.7389968965183507,0.39614477720260477
332,0.566593782443945,0.7383005754495564,0.39488698943833356
333,0.5656163568984235,0.737602523105634,0.39363019069121297
334,0.5646417194227752,0.7369067067347725,0.39237673211077784
335,0.5636707288252062,0.7362107400573159,0.3911307175930965
336,0.5626979195045914,0.7355150242621254,0.38988081474705727
337,0.5617240383095261,0.7348191184334738,0.38862895818557847
338,0.5607532299964518,0.734123834323196,0.38738262566970777
339,0.5597854753618237,0.7334295427897423,0.38614140793390506
340,0.55881846837163,0.7327388767767679,0.38489805996649207
341,0.5578532686169893,0.7320491331924366,0.38365740404154186
342,0.5568892113611722,0.7313589995617092,0.38241942316063515
343,0.5559267485605338,0.7306711472094767,0.381182349911591
344,0.5549655976414631,0.7299852839022769,0.3799459113806494
345,0.5540043715566968,0.7292961502783327,0.37871259283506087
346,0.55304562366109,0.7286106718770184,0.3774805754451616
347,0.5520916808563725,0.7279259343230438,0.37625742738970125
348,0.5511416714631168,0.727242653106883,0.37504068981935057
349,0.5501939946680882,0.7265585720923105,0.3738294172438658
350,0.5492487259783365,0.7258730665019725,0.37262438545470056
351,0.5483059904379285,0.7251881153203974,0.3714238655554596
352,0.5473654828214831,0.724502922363128,0.37022804327983827
353,0.5464275622674445,0.7238158373386498,0.36903928719623913
354,0.545493493592316,0.7231291017388337,0.3678578854457984
355,0.5445628024568259,0.7224437738825426,0.3666818310311092
356,0.5436332145342043,0.7217583503646268,0.3655080787037819
357,0.5427059665112348,0.7210733330358499,0.3643385999866197
358,0.5417808340439998,0.7203894562462385,0.3631722118417611
359,0.5408559299012555,0.7197029541548297,0.3620089056476814
360,0.5399333342167177,0.7190174327323318,0.3608492357011037
361,0.539012233749607,0.7183323995862186,0.35969206791299546
362,0.5380918313706154,0.7176470257766178,0.35853663696461313
363,0.5371711870428216,0.7169596825098823,0.35738269157576097
364,0.5362513548352031,0.7162739024785307,0.35622880719187555
365,0.5353347957149529,0.7155887008983582,0.35508089053154757
366,0.534419054733607,0.7149035308101881,0.3539345786570258
367,0.5335066985745962,0.714217865551563,0.35279553159762944
368,0.5325958114121104,0.7135327511682147,0.3516588716560062
369,0.5316876295235343,0.7128466561804534,0.35052860286661525
370,0.5307815726637232,0.7121617259596564,0.3494014193677899
371,0.5298762504508908,0.7114792736953872,0.3482732272063944
372,0.5289701008207922,0.7107956752250428,0.34714452641654164
373,0.5280649896174603,0.710111521743874,0.34601845749104654
374,0.5271609776063675,0.7094298536344747,0.3448921015782603
375,0.5262579447958748,0.7087493219689829,0.3437665676227668
376,0.5253563318738079,0.708066753385437,0.34264591036217884
377,0.5244587336261578,0.7073854941129286,0.341531973139387
378,0.5235636933047941,0.7067044670788218,0.34042291953076637
379,0.522668226384838,0.7060238721856673,0.3393125805840087
380,0.5217722811977132,0.7053432556842152,0.33820130671121124
381,0.5208775360472604,0.7046614720984719,0.3370935999960489
382,0.519983767689738,0.703980929004604,0.33598660637487204
383,0.5190902354042326,0.7032970322854,0.33488343852306524
384,0.5181971843913507,0.7026113594205604,0.3337830093621409
385,0.5173062112874437,0.7019259806173452,0.33268644195754216
386,0.5164178075752,0.7012439678463912,0.3315916473040087
387,0.5155285850911479,0.7005622207708609,0.33049494941143476
388,0.5146425107572442,0.6998807283338543,0.32940429318063413
389,0.5137605573398236,0.6992010093861296,0.3283201052935176
390,0.5128819299933162,0.6985213698515519,0.32724249013508044
391,0.5120050968059214,0.6978414060622525,0.32616878754959033
392,0.511126163056772,0.6971617203248702,0.3250906057886739
393,0.5102486386535748,0.6964807830330896,0.3240164942740601
394,0.5093734848578259,0.6957998811450049,0.3229470885706468
395,0.508499535771084,0.6951198430182242,0.3218792285239438
396,0.5076260551974208,0.6944382911073678,0.32081381928747377
397,0.5067541699485678,0.6937567516199474,0.3197515882771882
398,0.5058861067077529,0.693076342930282,0.31869587048522385
399,0.505019454812724,0.6923974887554294,0.3176414208700186
400,0.5041544288331615,0.6917182449358062,0.3165906127305168
401,0.5032918657478969,0.691039503450271,0.31554422804552273
402,0.5024283881323695,0.6903606133728875,0.3144961628918515
403,0.5015684819504552,0.6896810549669583,0.31345590893395214
404,0.5007127890765756,0.689001923125073,0.3124236550280781
405,0.4998559511681098,0.6883214833306436,0.31139041900557607
406,0.4990005051537669,0.6876420319082439,0.31035897839929
407,0.4981477796229484,0.6869647105525641,0.3093308486933326
408,0.4972973166474944,0.6862858048883561,0.30830882840663265
409,0.496447894814502,0.68560804004743,0.307287749581574
410,0.4955993023359092,0.684933322469279,0.30626528220253946
411,0.49475238420090456,0.6842600563854516,0.3052447120163575
412,0.4939061537041362,0.6835872238494821,0.3042250835587903
413,0.49305992307405855,0.6829168328201347,0.30320301332798244
414,0.4922118745341191,0.6822450264034843,0.3021787226647539
415,0.49136357068055186,0.6815699835144171,0.30115715784668656
416,0.49051697060439253,0.6808957174272573,0.30013822378152777
417,0.48966909541283743,0.6802221688586618,0.29911602196701303
418,0.48882261607074046,0.679551501021038,0.2980937311204429
419,0.4879758053858105,0.6788792868301228,0.2970723239414982
420,0.4871291488604393,0.6782089922001773,0.29604930552070136
421,0.48628439535670237,0.6775386764001065,0.2950301143132983
422,0.4854388675869705,0.6768677597838417,0.2940099753900993
423,0.48459408347279653,0.6761965441268347,0.29299162281875835
424,0.48374980556681935,0.6755262837481796,0.2919733273854591
425,0.482904745122294,0.6748564459862363,0.29095304425835167
426,0.4820618498389364,0.6741872459945278,0.289936453683345
427,0.4812206543659779,0.673518816754147,0.2889224919778087
428,0.4803806972381937,0.6728525739038083,0.28790882057257916
429,0.47954290521645127,0.6721858889777215,0.28689992145518106
430,0.478709837119408,0.6715218859390397,0.28589778829977625
431,0.4778801987427188,0.6708601167028072,0.2849002807826304
432,0.47705156017665923,0.6702004070436883,0.28390271330963013
433,0.4762217468441372,0.6695396788411911,0.28290381484708327
434,0.47539434183344664,0.6688794222601226,0.28190926140677064
435,0.4745693165431433,0.6682196318470277,0.28091900123925895
436,0.47374437862599145,0.6675607922348763,0.2799279650171066
437,0.47292155849450307,0.6669001204930537,0.27894299649595244
438,0.4721020470989617,0.6662390815709631,0.2779650126269603
439,0.47128259018506885,0.6655774188148353,0.27698776155530236
440,0.47046331413345743,0.6649154629812782,0.27601116528563663
441,0.4696432147030786,0.664254976786111,0.2750314526200463
442,0.468823711025014,0.6635933131279206,0.2740541089221075
443,0.468005098333852,0.6629314942961005,0.2730787023716035
444,0.4671879744103344,0.6622684364297917,0.272107512390877
445,0.466371634943376,0.6616037193796642,0.2711395505070878
446,0.46555473052928076,0.6609370116239832,0.2701724494345783
447,0.4647378491786292,0.6602717235932662,0.2692039747639921
448,0.4639209113164643,0.6596073156725969,0.2682345069603317
449,0.4631055382738006,0.6589429938869559,0.2672680826606453
450,0.46229083748140976,0.658278080064501,0.2663035948983185
451,0.4614779625797306,0.6576158091512296,0.26534011600823165
452,0.460667848250379,0.6569547528301289,0.264380943670629
453,0.4598574765069415,0.6562937532193054,0.26342119979457757
454,0.4590481387848914,0.6556344277420088,0.2624618498277741
455,0.45824106045503316,0.6549743441585325,0.2615077767515338
456,0.45743378952588576,0.6543144663810708,0.2605531126707007
457,0.4566291890273006,0.6536557307748626,0.2596026472797386
458,0.4558245177950477,0.6529957357388794,0.258653299851216
459,0.4550208093365813,0.6523378736247024,0.25770374504846016
460,0.4542188462819307,0.6516798121434281,0.25675788042043335
461,0.45341648805655516,0.6510194064154655,0.25581356969764485
462,0.4526132596462524,0.6503597070303042,0.2548668122622006
463,0.4518107720889209,0.6497007254828506,0.2539208186949911
464,0.4510051739267876,0.649042919237986,0.2529674286155892
465,0.4502012296782358,0.648385095272394,0.25201736408407766
466,0.4493953684357168,0.6477269389901291,0.2510637978813045
467,0.4485921895961496,0.6470680635458284,0.25011631564647085
468,0.44779066520328015,0.6464109610628197,0.24917036934374062
469,0.44698952738548314,0.6457532837678148,0.2482257710031515
470,0.4461899426957006,0.6450952009609172,0.24728468443048401
471,0.445391246916805,0.6444388065516251,0.24634368728198486
472,0.4445904775753666,0.6437824198942358,0.24539853525649746
473,0.4437886558780185,0.6431275766881664,0.2444497350678706
474,0.4429890121050988,0.642474095487155,0.2435039287230426
475,0.4421910909071472,0.6418215566611212,0.24256062515317328
476,0.44139236317174685,0.6411674673574654,0.24161725898602823
477,0.44059532592969075,0.6405135650657565,0.24067708679362493
478,0.43980076378271177,0.6398613316828629,0.2397401958825607
479,0.43900807503159195,0.6392096950327226,0.23880645503046125
480,0.43821884226849184,0.6385610662349201,0.23787661830206358
481,0.4374301727159333,0.6379129664680686,0.236947378963798
482,0.4366418488149831,0.6372668293132642,0.236016868316702
483,0.43585500850009296,0.6366209345944027,0.2350890824057832
484,0.4350702015015662,0.6359763913347513,0.2341640116683812
485,0.4342869268626742,0.6353313836974731,0.23324247002787535
486,0.43350653346037266,0.6346882335317142,0.23232483338903107
487,0.4327260926951396,0.6340449333957391,0.23140725199454015
488,0.4319470764351108,0.6334027255103384,0.23049142735988326
489,0.43116842397933863,0.6327584240905775,0.22957842386809985
490,0.43038959897070345,0.6321165580479902,0.22866263989341667
491,0.4296123974800374,0.6314772935162849,0.22774750144378983
492,0.4288366624741825,0.6308372374951532,0.22683608745321188
493,0.4280619597474205,0.6301973160256854,0.2259266034691556
494,0.42728783757367106,0.6295572743597959,0.22501840078754626
495,0.4265153912047426,0.6289192315174704,0.22411155089201476
496,0.4257446812349558,0.6282827013448185,0.22320666112509313
497,0.42497617111696445,0.6276471261672041,0.22230521606672476
498,0.42421142734952155,0.6270117308902916,0.2214111238087515
499,0.42344979584347264,0.6263764021120118,0.22052318957493347
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852
500,0.4226890040185036,0.6257397062702388,0.21963830176676852


==> fig/data/pacf/acf_mala_2_1.csv <==
x,y,upper,lower
1,0.9987576970837414,0.9994830901406442,0.9980323040268386
2,0.9975148139815262,0.998965307381622,0.9960643205814304
3,0.9962742763523762,0.9984447889225794,0.994103763782173
4,0.9950347296907743,0.9979220618491249,0.9921473975324238
5,0.9937972555253616,0.9973992588826079,0.9901952521681152
6,0.9925607288925546,0.9968743481709621,0.9882471096141472
7,0.9913258071827452,0.9963498806518292,0.9863017337136613
8,0.9900929710195531,0.9958227319297036,0.9843632101094025
9,0.9888606507535364,0.9952983496654191,0.9824229518416536
10,0.9876295818027696,0.9947754818020562,0.980483681803483
11,0.9863981940551618,0.9942505331382769,0.9785458549720467
12,0.9851674496548236,0.993727621054046,0.9766072782556012
13,0.9839384630710867,0.99320179197979,0.9746751341623834
14,0.9827090975964329,0.9926734561328503,0.9727447390600155
15,0.9814817413937821,0.9921422877173675,0.9708211950701967
16,0.9802551687524976,0.9916100143226237,0.9689003231823715
17,0.9790288759988554,0.9910737591075667,0.966983992890144
18,0.9778025892294885,0.9905390896931316,0.9650660887658453
19,0.9765780324017213,0.9900004157033007,0.9631556491001418
20,0.9753540482965979,0.9894595670308828,0.961248529562313
21,0.9741310725139967,0.9889197362371113,0.9593424087908821
22,0.9729079702333715,0.9883821025809709,0.9574338378857721
23,0.971685505900178,0.9878455474319364,0.9555254643684196
24,0.9704659986408478,0.9873062457642616,0.953625751517434
25,0.9692472849422503,0.9867653702696635,0.9517291996148372
26,0.9680294427108813,0.9862226163396586,0.9498362690821041
27,0.9668129193526869,0.9856772534031499,0.9479485853022238
28,0.9655983895855254,0.9851308541052102,0.9460659250658405
29,0.9643858216680371,0.984581652196157,0.9441899911399172
30,0.9631745409777882,0.984030589866947,0.9423184920886294
31,0.9619661227476966,0.9834781100343439,0.9404541354610492
32,0.9607606009810753,0.9829243019714353,0.9385968999907153
33,0.9595567404287542,0.9823722985774813,0.936741182280027
34,0.9583554096369807,0.9818205591841479,0.9348902600898136
35,0.9571552516412191,0.9812702870613215,0.9330402162211167
36,0.9559552839749178,0.9807191883481683,0.9311913796016673
37,0.9547559941381579,0.9801669629462288,0.929345025330087
38,0.9535566796716126,0.9796161165814234,0.9274972427618018
39,0.9523578655497762,0.9790650502029287,0.9256506808966237
40,0.9511611822193742,0.9785145754177614,0.9238077890209869
41,0.9499655898796601,0.9779668408250866,0.9219643389342336
42,0.9487695221130013,0.9774157084478929,0.9201233357781096
43,0.9475744106756936,0.9768624754026186,0.9182863459487686
44,0.946380473076894,0.9763080181861598,0.9164529279676282
45,0.9451876530171565,0.975755525948485,0.9146197800858279
46,0.9439958234221536,0.9752031950820849,0.9127884517622223
47,0.9428042486706136,0.9746520230153923,0.9109564743258349
48,0.9416153430807078,0.9741011314520746,0.9091295547093411
49,0.9404277103313572,0.9735479918282064,0.907307428834508
50,0.9392407885079532,0.972995894736874,0.9054856822790325
51,0.9380566942539268,0.9724419024480397,0.9036714860598138
52,0.9368750462431029,0.9718858668235947,0.9018642256626112
53,0.9356951725501783,0.9713289996910799,0.9000613454092767
54,0.9345164964967597,0.9707718643483931,0.8982611286451263
55,0.9333393667528637,0.9702168779511741,0.8964618555545533
56,0.9321632752656094,0.9696629869437129,0.8946635635875059
57,0.9309884086304487,0.9691102232385416,0.8928665940223559
58,0.9298153755965067,0.9685548220497141,0.8910759291432994
59,0.9286443032219567,0.9679978303955968,0.8892907760483165
60,0.9274745386180141,0.967437980262884,0.8875110969731442
61,0.92630674795727,0.9668782326287815,0.8857352632857585
62,0.9251406752070268,0.9663184831202173,0.8839628672938363
63,0.9239767466450931,0.9657556914797495,0.8821978018104367
64,0.9228132188197276,0.9651890588609526,0.8804373787785025
65,0.9216530921772061,0.9646219392849974,0.8786842450694149
66,0.9204946926559943,0.9640562804390902,0.8769331048728983
67,0.9193372675116651,0.9634896908365657,0.8751848441867646
68,0.9181818502581283,0.9629202769026011,0.8734434236136555
69,0.9170283382609892,0.9623488600784673,0.871707816443511
70,0.9158764264683344,0.9617808094571743,0.8699720434794946
71,0.9147258383092441,0.9612136051967453,0.868238071421743
72,0.9135773778130643,0.9606448531857564,0.8665099024403721
73,0.9124287784461331,0.9600797648542456,0.8647777920380206
74,0.911279690485391,0.9595145324693962,0.8630448485013859
75,0.9101317169148779,0.9589484835214025,0.8613149503083534
76,0.9089863069697738,0.9583818539547757,0.8595907599847719
77,0.9078424843828276,0.9578140410265056,0.8578709277391495
78,0.9066998015403253,0.9572457524138052,0.8561538506668454
79,0.9055601764656863,0.9566746889204706,0.854445664010902
80,0.90442070739948,0.9561022914146731,0.8527391233842869
81,0.9032816405743721,0.9555315720869648,0.8510317090617794
82,0.902143890564173,0.9549598865748158,0.8493278945535302
83,0.9010067480111043,0.9543873052534493,0.8476261907687592
84,0.8998697120670719,0.9538150352667649,0.8459243888673789
85,0.8987336908150834,0.9532423275370423,0.8442250540931244
86,0.8975977392642199,0.9526687147012857,0.8425267638271542
87,0.8964641507339028,0.9520928708468225,0.8408354306209832
88,0.895332283323261,0.9515194103202289,0.839145156326293
89,0.8942016408884526,0.9509463975520853,0.8374568842248198
90,0.8930734685092746,0.9503726051143231,0.8357743319042261
91,0.8919458583304675,0.9497987628144441,0.8340929538464908
92,0.8908210007193691,0.9492204256534378,0.8324215757853004
93,0.8896970758566095,0.9486429562172198,0.8307511954959992
94,0.8885737103664976,0.9480651899179258,0.8290822308150694
95,0.8874508251978125,0.9474870065338129,0.8274146438618121
96,0.8863289071638731,0.9469083860866323,0.825749428241114
97,0.8852089632746887,0.9463311445963963,0.824086781952981
98,0.884090671750661,0.9457521811213153,0.8224291623800067
99,0.8829736661447234,0.9451738944021046,0.8207734378873421
100,0.881857968325069,0.9445939059868746,0.8191220306632634
101,0.880743179578191,0.9440142847630946,0.8174720743932875
102,0.8796304331321378,0.9434332535328395,0.8158276127314362
103,0.8785195486721519,0.9428492898052542,0.8141898075390496
104,0.8774089002439911,0.9422638151097675,0.8125539853782147
105,0.8763000766657196,0.9416778859523247,0.8109222673791145
106,0.8751922494528748,0.941094207856225,0.8092902910495245
107,0.8740860813568361,0.9405097254216919,0.8076624372919803
108,0.872979389249325,0.9399254923142265,0.8060332861844236
109,0.8718733310111079,0.9393403673153666,0.8044062947068491
110,0.8707696954115294,0.9387567618265482,0.8027826289965105
111,0.8696680037338451,0.9381760870068347,0.8011599204608555
112,0.8685690154078062,0.9375947244634953,0.799543306352117
113,0.8674698695953984,0.9370108206390583,0.7979289185517385
114,0.8663703552222519,0.9364275672517345,0.7963131431927694
115,0.865271264873948,0.9358435904577446,0.7946989392901515
116,0.8641715164464228,0.9352580898399427,0.7930849430529028
117,0.8630731980189301,0.9346706016823387,0.7914757943555215
118,0.861975214589062,0.9340845490076657,0.7898658801704583
119,0.8608788772389538,0.9334973802645402,0.7882603742133675
120,0.8597842960368307,0.932911695460049,0.7866568966136124
121,0.8586906522437178,0.9323272772960464,0.7850540271913892
122,0.8575993609762883,0.9317404312598971,0.7834582906926795
123,0.8565090735228799,0.9311517412126289,0.7818664058331308
124,0.8554198671015133,0.9305628141049526,0.780276920098074
125,0.854331233016157,0.9299717382993808,0.7786907277329331
126,0.8532417811597507,0.9293828246934486,0.7771007376260528
127,0.8521538560363607,0.9287945005819165,0.775513211490805
128,0.8510664465940198,0.9282048437661682,0.7739280494218713
129,0.8499788446488785,0.9276111882665082,0.7723465010312488
130,0.848892230147703,0.927016136746075,0.770768323549331
131,0.8478063232362376,0.9264203639348967,0.7691922825375785
132,0.8467207983416687,0.9258247596143807,0.7676168370689567
133,0.8456358605009616,0.9252284569528418,0.7660432640490814
134,0.8445527112706931,0.9246344713063325,0.7644709512350537
135,0.8434706203401123,0.9240411204858857,0.762900120194339
136,0.8423899008748731,0.9234471418327229,0.7613326599170233
137,0.8413102159132585,0.9228532242942227,0.7597672075322943
138,0.8402313941673112,0.9222613415118578,0.7582014468227646
139,0.839153988776244,0.921667997106859,0.7566399804456291
140,0.8380769506822544,0.9210767878572022,0.7550771135073067
141,0.8370011116764012,0.9204857900075328,0.7535164333452696
142,0.835925138201099,0.9198951503609459,0.7519551260412521
143,0.834850469237303,0.9193057352611186,0.7503952032134874
144,0.8337783105626531,0.918715256398736,0.7488413647265701
145,0.8327061006094083,0.9181219018353114,0.7472902993835052
146,0.8316350123625981,0.9175266277933783,0.7457433969318178
147,0.830565541526922,0.9169281199746461,0.7442029630791979
148,0.8294961494328369,0.9163304841027857,0.7426618147628881
149,0.8284278472561841,0.9157303311578905,0.7411253633544778
150,0.8273617298046975,0.9151298695666792,0.7395935900427157
151,0.8262971762522578,0.9145285409557324,0.7380658115487833
152,0.8252357308807415,0.9139251767048742,0.7365462850566089
153,0.8241758302926834,0.9133200540388067,0.7350316065465601
154,0.8231174130949188,0.912714745973447,0.7335200802163906
155,0.822060901343007,0.9121084077493861,0.732013394936628
156,0.8210066693608812,0.9115020410152216,0.7305112977065408
157,0.8199536338263449,0.9108980038073461,0.7290092638453437
158,0.8189011455582608,0.9102967285196453,0.7275055625968763
159,0.8178488480120625,0.9096941608740947,0.7260035351500302
160,0.8167972730407944,0.9090919377234856,0.7245026083581032
161,0.8157468556299402,0.9084898843286349,0.7230038269312455
162,0.8146969357593157,0.9078891173640077,0.7215047541546237
163,0.8136473722162731,0.9072874307268679,0.7200073137056784
164,0.8125999772769595,0.9066862071769609,0.7185137473769582
165,0.8115526323355614,0.9060859559476293,0.7170193087234935
166,0.8105061415086152,0.9054852411240992,0.7155270418931312
167,0.8094611081351555,0.90488433730856,0.714037878961751
168,0.8084177681513877,0.904281273895932,0.7125542624068433
169,0.8073758793719585,0.9036761647984978,0.7110755939454193
170,0.8063350904199357,0.9030722771235399,0.7095979037163315
171,0.8052957223711797,0.9024688487969357,0.7081225959454238
172,0.8042584243581997,0.9018651690610439,0.7066516796553556
173,0.8032208770439195,0.9012608445627239,0.7051809095251151
174,0.8021828921127024,0.9006565600781914,0.7037092241472135
175,0.8011450488430526,0.900052969122602,0.7022371285635032
176,0.8001082238681919,0.8994485923873372,0.7007678553490466
177,0.7990732787923579,0.8988463259840811,0.6993002316006347
178,0.7980394605450508,0.8982442938836492,0.6978346272064524
179,0.7970070051761549,0.8976421769609937,0.696371833391316
180,0.7959760819077275,0.8970402886264128,0.6949118751890422
181,0.7949476245383837,0.896438514801209,0.6934567342755585
182,0.7939197261315104,0.895837034352878,0.6920024179101428
183,0.7928939641439172,0.8952350776493394,0.690552850638495
184,0.7918694667882762,0.8946333468074752,0.6891055867690772
185,0.790844993128688,0.8940319676223545,0.6876580186350214
186,0.7898217214031377,0.8934321286663368,0.6862113141399385
187,0.7887993409664297,0.8928328369387489,0.6847658449941104
188,0.7877778265200424,0.8922327855675528,0.6833228674725319
189,0.7867551866509804,0.8916322252102717,0.6818781480916891
190,0.7857339809773413,0.8910332339892257,0.6804347279654568
191,0.7847132758234827,0.8904372317079555,0.6789893199390099
192,0.7836943764630917,0.8898398613354362,0.6775488915907472
193,0.7826767969903361,0.8892430086864206,0.6761105852942516
194,0.7816598431032074,0.888647199380718,0.6746724868256967
195,0.7806437898351785,0.8880511961681333,0.6732363835022236
196,0.7796284284790476,0.8874568211834761,0.671800035774619
197,0.7786145245687037,0.8868624533329286,0.6703665958044789
198,0.777600833428474,0.8862690379848631,0.6689326288720848
199,0.7765879752783063,0.8856735306949133,0.6675024198616992
200,0.7755756235810328,0.8850793035233968,0.6660719436386688
201,0.7745643333748908,0.8844841021005726,0.6646445646492091
202,0.7735534480529633,0.883889541895142,0.6632173542107846
203,0.7725443463129533,0.883297238826144,0.6617914537997627
204,0.7715347372428065,0.8827042883759101,0.660365186109703
205,0.7705256282591303,0.8821109054035324,0.6589403511147282
206,0.7695181163615841,0.8815185576167421,0.657517675106426
207,0.7685103848849039,0.8809269233338201,0.6560938464359877
208,0.7675033138444335,0.8803381600360823,0.6546684676527846
209,0.7664980333183575,0.8797478786544941,0.653248187982221
210,0.7654926457346383,0.8791580581245896,0.651827233344687
211,0.7644880118591224,0.8785682818751325,0.6504077418431123
212,0.7634839076132854,0.8779795751008894,0.6489882401256815
213,0.7624809220912503,0.8773897138581092,0.6475721303243914
214,0.7614787701822272,0.876801167126823,0.6461563732376314
215,0.7604772433441522,0.8762137727673249,0.6447407139209795
216,0.7594793430918709,0.875627147679487,0.6433315385042548
217,0.758483081576173,0.8750414851986688,0.6419246779536771
218,0.7574870250003723,0.8744599203712667,0.640514129629478
219,0.7564921574881699,0.8738768472518265,0.6391074677245133
220,0.7554972013736281,0.873293425708282,0.6377009770389742
221,0.7545041450659458,0.8727100049589069,0.6362982851729846
222,0.7535124414287196,0.872125233513011,0.6348996493444283
223,0.7525225701664986,0.8715393504525951,0.6335057898804021
224,0.7515348301720453,0.8709496345164265,0.632120025827664
225,0.7505461360045815,0.8703598960450005,0.6307323759641625
226,0.7495604288192476,0.8697698140913572,0.6293510435471379
227,0.7485748930136525,0.8691791578890268,0.6279706281382783
228,0.7475914729228448,0.8685876655278015,0.626595280317888
229,0.7466085555383514,0.8679958957129075,0.6252212153637953
230,0.7456269351323611,0.8674075067544416,0.6238463635102807
231,0.7446473786967953,0.8668189539698677,0.6224758034237229
232,0.7436700086776346,0.866230687005544,0.6211093303497252
233,0.7426955299895402,0.8656415561967712,0.6197495037823093
234,0.7417237140267919,0.8650505746636286,0.6183968533899553
235,0.7407528350161227,0.86446056478409,0.6170451052481554
236,0.7397836196039758,0.8638723477426792,0.6156948914652723
237,0.7388157043185435,0.863285916893893,0.614345491743194
238,0.7378471611527299,0.8627003324041881,0.6129939899012716
239,0.7368778912641237,0.8621139470502805,0.6116418354779669
240,0.7359090779033768,0.861526947688498,0.6102912081182555
241,0.7349416224772195,0.8609397993792435,0.6089434455751955
242,0.7339758029952179,0.8603527924414549,0.6075988135489809
243,0.7330106227759143,0.8597649821396902,0.6062562634121385
244,0.7320464182326152,0.8591776810180463,0.6049151554471841
245,0.7310841780097103,0.8585909125210844,0.6035774434983361
246,0.7301234067387049,0.8580048976042168,0.602241915873193
247,0.7291623162386653,0.8574198190364448,0.6009048134408859
248,0.7282018688496629,0.8568350627641923,0.5995686749351334
249,0.7272434616700045,0.8562494853543283,0.5982374379856807
250,0.7262860983825701,0.8556642804732788,0.5969079162918614
251,0.725329701697205,0.8550797538594503,0.5955796495349597
252,0.7243752834906677,0.8544962150896636,0.5942543518916719
253,0.7234229105055626,0.8539101091983106,0.5929357118128147
254,0.7224711322171393,0.8533245265203455,0.5916177379139331
255,0.7215204672700868,0.8527378102215522,0.5903031243186214
256,0.7205706651762571,0.8521514898584868,0.5889898404940275
257,0.7196225641193573,0.8515630238063289,0.5876821044323858
258,0.7186755513752329,0.8509737158314389,0.5863773869190269
259,0.7177305011327962,0.8503838924163443,0.5850771098492482
260,0.7167853138143694,0.8497952491795859,0.5837753784491528
261,0.715839750715826,0.8492084929116401,0.5824710085200118
262,0.7148953444124659,0.8486246388839973,0.5811660499409346
263,0.7139517085772544,0.8480402741899205,0.5798631429645884
264,0.7130083134825002,0.8474548661751501,0.5785617607898502
265,0.7120671667844637,0.8468693269555742,0.5772650066133532
266,0.7111267200855285,0.8462867406140893,0.5759666995569677
267,0.7101879719773024,0.8457049074732976,0.5746710364813072
268,0.7092519198629944,0.8451199782749117,0.5733838614510771
269,0.7083168984738163,0.8445363069904471,0.5720974899571855
270,0.707382564835277,0.8439529873612998,0.5708121423092541
271,0.706448694744521,0.8433690768343483,0.5695283126546937
272,0.7055170187252077,0.8427850895438557,0.5682489479065597
273,0.7045855768626559,0.8421994494458802,0.5669717042794316
274,0.703656047304129,0.8416122795061878,0.5656998151020702
275,0.7027273531271079,0.8410255472411508,0.564429159013065
276,0.7017987394012845,0.8404399597817289,0.56315751902084
277,0.7008704059328303,0.8398552863604414,0.5618855255052193
278,0.699942975239273,0.8392699925516554,0.5606159579268906
279,0.6990168253341247,0.8386882646595184,0.559345386008731
280,0.6980923565999838,0.8381041547404922,0.5580805584594755
281,0.6971713554066871,0.8375192727133611,0.556823438100013
282,0.6962517614622057,0.8369335878092004,0.555569935115211
283,0.6953334825218258,0.8363470531431072,0.5543199119005444
284,0.6944177219052454,0.8357595700367249,0.553075873773766
285,0.693503809934263,0.8351711418794883,0.5518364779890377
286,0.6925909645476355,0.8345831347361856,0.5505987943590853
287,0.6916784862027059,0.8339938728054859,0.5493630995999259
288,0.6907665954637182,0.8334034716488412,0.5481297192785952
289,0.689855476045129,0.832813861263454,0.5468970908268039
290,0.6889450786230726,0.8322289134188803,0.545661243827265
291,0.6880348611423442,0.8316437107232408,0.5444260115614477
292,0.6871252876882058,0.8310574888585298,0.5431930865178818
293,0.6862151337052147,0.8304706771940433,0.5419595902163861
294,0.6853063591362812,0.8298822459496472,0.5407304723229153
295,0.6843978732676136,0.8292936116847541,0.539502134850473
296,0.6834914116860069,0.8287054144976158,0.538277408874398
297,0.6825861624151943,0.8281173086444655,0.5370550161859231
298,0.6816824414305349,0.8275291129273722,0.5358357699336976
299,0.6807790064147708,0.8269423637989595,0.5346156490305822
300,0.6798768931509804,0.8263548835359908,0.53339890276597
301,0.6789756601682017,0.8257648170950074,0.5321865032413959
302,0.6780759258551049,0.8251722326474231,0.5309796190627867
303,0.6771761435851771,0.8245816527635762,0.529770634406778
304,0.676279739188992,0.8239896731720163,0.5285698052059676
305,0.675384285643522,0.8233949871749455,0.5273735841120986
306,0.6744897000094457,0.8227983942954066,0.5261810057234849
307,0.6735958051962645,0.8222010958539681,0.5249905145385609
308,0.6727028778412335,0.821602508416725,0.523803247265742
309,0.6718123292321772,0.8210034159565911,0.5226212425077632
310,0.670924241837162,0.8204065345223743,0.5214419491519497
311,0.6700370009280849,0.8198097708509638,0.520264231005206
312,0.6691507602935105,0.8192125300916278,0.5190889904953933
313,0.6682653463791718,0.8186150390191894,0.5179156537391542
314,0.6673804414900733,0.8180164804865191,0.5167444024936274
315,0.6664961934437259,0.8174195243886435,0.5155728624988083
316,0.6656108331996512,0.8168233134020083,0.5143983529972941
317,0.664725693571364,0.8162254915499101,0.513225895592818
318,0.6638428674902532,0.8156279604319585,0.512057774548548
319,0.6629604603190232,0.8150318855277763,0.5108890351102702
320,0.6620794330361267,0.8144350872722937,0.5097237787999597
321,0.6611986841617066,0.8138374358994138,0.5085599324239993
322,0.6603196817252879,0.8132398913236254,0.5073994721269504
323,0.6594423613982654,0.8126423162776013,0.5062424065189295
324,0.6585652325958734,0.8120443445840239,0.505086120607723
325,0.6576896359024755,0.8114469651421742,0.5039323066627769
326,0.6568147943516646,0.8108498407190361,0.502779747984293
327,0.6559403059815194,0.8102527964629069,0.5016278155001319
328,0.6550649297210075,0.8096569454251139,0.5004729140169011
329,0.6541898928101326,0.8090595327980602,0.49932025282220505
330,0.6533161699519849,0.8084644468407383,0.4981678930632316
331,0.6524432133632634,0.807870943696114,0.49701548303041276
332,0.6515716973981751,0.8072774188059546,0.49586597599039567
333,0.6507005371604253,0.8066827837124083,0.4947182906084423
334,0.6498306213237641,0.8060887958382303,0.49357244680929796
335,0.6489613514790942,0.8054961869121802,0.49242651604600823
336,0.6480936677616195,0.8049035925646634,0.4912837429585756
337,0.6472272549830487,0.8043102606089472,0.4901442493571502
338,0.6463628027260514,0.803716672661625,0.48900893279047775
339,0.6454991812964311,0.8031225699624113,0.487875792630451
340,0.6446354605684972,0.8025270809624614,0.486743840174533
341,0.6437713119433991,0.8019303060770098,0.4856123178097884
342,0.6429090757373982,0.8013326683574027,0.4844854831173937
343,0.6420482845727764,0.8007337238034722,0.48336284534208057
344,0.6411899789661394,0.8001361608142549,0.4822437971180239
345,0.6403323993052829,0.7995396487994045,0.48112514981116117
346,0.6394751506699468,0.7989413881913741,0.48000891314851946
347,0.6386183101275985,0.7983421665783279,0.4788944536768691
348,0.6377639023599943,0.7977424571933238,0.4777853475266647
349,0.636910350118552,0.7971413566973339,0.47667934353977015
350,0.6360582031549203,0.7965392734685763,0.4755771328412643
351,0.6352070525750485,0.7959394518061584,0.4744746533439386
352,0.6343572832453448,0.7953387691657772,0.4733757973249125
353,0.6335097082439965,0.7947393215584947,0.4722800949294984
354,0.6326618926292732,0.7941387055808684,0.47118507967767803
355,0.6318159601834403,0.7935396168245441,0.4700923035423365
356,0.6309705083613187,0.7929402296872305,0.46900078703540693
357,0.6301268907114294,0.7923402481386908,0.4679135332841679
358,0.6292842147690304,0.7917400851329873,0.4668283444050735
359,0.628442159461155,0.791139319151422,0.465744999770888
360,0.627600497387954,0.7905376401635906,0.4646633546123173
361,0.6267597266100414,0.7899352764070706,0.46358417681301217
362,0.6259188928325997,0.7893311717032625,0.46250661396193693
363,0.6250796514794906,0.7887270918400529,0.4614322111189284
364,0.6242413774497625,0.788122854047198,0.46035990085232703
365,0.6234039838259677,0.7875186746942539,0.4592892929576816
366,0.6225694375865188,0.7869137474096015,0.4582251277634361
367,0.6217359582076358,0.7863101919146069,0.4571617245006648
368,0.6209023460390076,0.7857055180075149,0.4560991740705004
369,0.6200684825543312,0.7851015267361116,0.4550354383725509
370,0.6192358583507611,0.7844959612816127,0.45397575541990953
371,0.6184039976926615,0.7838910680986664,0.45291692728665667
372,0.6175719662551301,0.783286896748215,0.4518570357620453
373,0.616740813085003,0.7826849779276804,0.45079664824232546
374,0.615910061003014,0.782082144740991,0.44973797726503706
375,0.6150800423858034,0.7814798656908192,0.4486802190807876
376,0.6142518064031754,0.7808788276265343,0.44762478517981663
377,0.6134242021884395,0.7802785177169382,0.4465698866599408
378,0.6125983988226502,0.7796792398441056,0.44551755780119484
379,0.6117720040126644,0.779080919504344,0.4444630885209848
380,0.61094668255303,0.7784839082146593,0.44340945689140066
381,0.6101227463213854,0.7778862407623199,0.4423592518804509
382,0.6092987294932496,0.7772871890943083,0.4413102698921909
383,0.6084758762892218,0.7766895461636188,0.44026220641482483
384,0.6076528047659056,0.7760922403986555,0.43921336913315556
385,0.6068305359114429,0.7754950405371004,0.43816603128578535
386,0.6060091728379127,0.7749002519719737,0.4371180937038517
387,0.6051869112927508,0.7743044984679569,0.43606932411754473
388,0.6043640567140821,0.7737099253221974,0.4350181881059668
389,0.6035410728029691,0.7731151575507003,0.4339669880552379
390,0.6027197803150098,0.7725208722688353,0.43291868836118436
391,0.6018977063079746,0.7719255097687301,0.431869902847219
392,0.6010765385898689,0.7713313793453721,0.43082169783436564
393,0.6002570153643063,0.7707385562650101,0.42977547446360254
394,0.5994377810551597,0.770144694004953,0.4287308681053663
395,0.5986196758426781,0.7695517426818632,0.4276876090034929
396,0.5978022062833811,0.7689597129479577,0.42664469961880447
397,0.5969854121698727,0.7683662568820051,0.4256045674577402
398,0.5961683974830433,0.7677718829958192,0.42456491197026736
399,0.5953547658386741,0.7671771605407699,0.42353237113657827
400,0.5945428412319286,0.7665825935154559,0.4225030889484013
401,0.5937312549119658,0.7659886778687336,0.42147383195519794
402,0.5929200215123273,0.7653945345338093,0.42044550849084517
403,0.592109430267163,0.7647983534214573,0.41942050711286866
404,0.5912994380102993,0.7642032714646283,0.4183956045559703
405,0.5904892440497087,0.7636077894889599,0.41737069861045745
406,0.5896790132136263,0.7630121599369807,0.41634586649027183
407,0.5888680571499676,0.7624167465285256,0.41531936777140954
408,0.58805720842005,0.7618205111316904,0.41429390570840974
409,0.587245829385474,0.7612241585780197,0.41326750019292824
410,0.5864365070859445,0.7606271095058936,0.4122459046659954
411,0.5856297466236327,0.760028647186345,0.4112308460609203
412,0.5848235726633056,0.7594310354765579,0.4102161098500534
413,0.5840178424773882,0.7588342487671006,0.4092014361876758
414,0.5832120949692887,0.758234652119314,0.4081895378192635
415,0.5824082466473485,0.7576353508986323,0.4071811423960646
416,0.581606347279709,0.7570370253360574,0.40617566922336046
417,0.5808035869127344,0.7564401941310358,0.40516697969443294
418,0.5800025173318166,0.7558427708645363,0.404162263799097
419,0.5792033197393325,0.7552434924666331,0.4031631470120318
420,0.5784048180034906,0.7546463646975874,0.4021632713093939
421,0.5776088189689935,0.7540492091975919,0.4011684287403951
422,0.5768150484367772,0.7534510895159303,0.4001790073576241
423,0.5760218470560903,0.7528550116483202,0.3991886824638603
424,0.5752293319704459,0.7522591324735459,0.39819953146734594
425,0.5744372480797543,0.751663173522297,0.3972113226372116
426,0.5736467943672896,0.7510699244738017,0.39622366426077743
427,0.5728580080190852,0.7504763102233226,0.3952397058148477
428,0.5720694074487145,0.7498849806220753,0.3942538342753536
429,0.5712810125297042,0.7492942581551877,0.3932677669042207
430,0.5704916922611625,0.7487031760667124,0.3922802084556125
431,0.5697043097369136,0.7481132662039136,0.3912953532699135
432,0.5689186956748334,0.7475248282961663,0.3903125630535006
433,0.5681351011757758,0.7469368020563466,0.389333400295205
434,0.5673526103241989,0.7463475252588102,0.38835769538958764
435,0.5665706748202559,0.7457591107734329,0.38738223886707895
436,0.5657902797139972,0.7451702055767269,0.38641035385126754
437,0.5650105445933093,0.7445805335967588,0.3854405555898599
438,0.5642318090964744,0.7439915850121864,0.3844720331807624
439,0.563453495405681,0.7434036020729391,0.38350338873842293
440,0.5626768807215691,0.7428160412989919,0.3825377201441462
441,0.5618993095769329,0.7422282456216902,0.38157037353217566
442,0.5611227367929493,0.7416406153504403,0.3806048582354583
443,0.5603456015013683,0.7410543798826627,0.37963682312007385
444,0.5595689378752717,0.7404677030587689,0.3786701726917746
445,0.5587942019717516,0.7398832866378333,0.3777051173056698
446,0.5580202465103593,0.7392983638977516,0.376742129122967
447,0.5572472412717746,0.7387129989686647,0.3757814835748845
448,0.5564749045796825,0.7381282353450153,0.3748215738143498
449,0.5557025942720407,0.7375457707696627,0.3738594177744188
450,0.5549307367832219,0.736964029251285,0.3728974443151588
451,0.5541588285901181,0.7363828847390909,0.37193477244114537
452,0.5533871552272035,0.7358016101321393,0.3709727003222677
453,0.5526158068953516,0.73521965267427,0.37001196111643314
454,0.5518458388309835,0.7346373227688279,0.36905435489313915
455,0.5510753875239107,0.73405395042456,0.36809682462326143
456,0.5503065014672696,0.7334708367287361,0.3671421662058029
457,0.5495373520553651,0.7328866853040369,0.3661880188066934
458,0.548769458857432,0.7323008493942239,0.3652380683206401
459,0.5480023664443696,0.7317134684068966,0.3642912644818427
460,0.5472375986658794,0.7311267082233263,0.36334848910843254
461,0.5464730490902885,0.7305407481313115,0.36240535004926544
462,0.5457104780528131,0.7299541599246138,0.3614667961810125
463,0.5449485408893109,0.7293682310396139,0.3605288507390078
464,0.5441881235489059,0.7287833767579232,0.3595928703398886
465,0.5434284291719489,0.7281991184553196,0.35865773988857813
466,0.5426693069734672,0.7276147890962016,0.35772382485073273
467,0.5419116065895944,0.7270295339571112,0.3567936792220775
468,0.5411550278305371,0.7264448393066205,0.3558652163544538
469,0.5403974168548332,0.7258597596530716,0.35493507405659486
470,0.5396409358565644,0.7252758895785503,0.35400598213457846
471,0.5388852885824573,0.7246924998207898,0.35307807734412494
472,0.5381289365958191,0.7241105115257962,0.35214736166584193
473,0.5373735124606742,0.7235286115171216,0.3512184134042269
474,0.5366182796657171,0.7229470282535256,0.3502895310779085
475,0.5358635520834809,0.7223653910603773,0.3493617131065845
476,0.5351093073509031,0.7217846073333679,0.3484340073684383
477,0.5343540233555097,0.7212031201729148,0.3475049265381047
478,0.5335993215424607,0.7206227955188753,0.3465758475660461
479,0.5328450095207341,0.7200416866418656,0.3456483323996026
480,0.5320921746889803,0.7194603852787993,0.34472396409916123
481,0.5313408931819872,0.7188799323494662,0.34380185401450813
482,0.5305897211165548,0.7182986255120114,0.3428808167210981
483,0.5298386252442661,0.7177188446853136,0.3419584058032185
484,0.5290887308641453,0.7171395416769866,0.34103792005130407
485,0.5283400435509148,0.7165621890454206,0.340117898056409
486,0.5275928296328665,0.7159863246445135,0.33919933462121943
487,0.5268472304039602,0.7154123161866778,0.3382821446212426
488,0.5261020740662778,0.7148375409819634,0.33736660715059225
489,0.5253584087096957,0.7142620047709447,0.3364548126484468
490,0.5246153938432797,0.7136864582559852,0.3355443294305742
491,0.523871383376712,0.7131094130407244,0.33463335371269964
492,0.5231292475739043,0.7125320486952214,0.3337264464525873
493,0.5223864056577415,0.7119546612242881,0.332818150091195
494,0.5216450431392574,0.7113788851955857,0.33191120108292915
495,0.5209043568654853,0.7108047587975135,0.33100395493345713
496,0.5201633020134149,0.7102293080120646,0.3300972960147651
497,0.5194220182909112,0.7096537654947558,0.32919027108706655
498,0.51868302641093,0.7090776415146507,0.3282884113072093
499,0.5179444282080917,0.7085006905886524,0.32738816582753105
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642
500,0.5172062676852602,0.7079218878664563,0.3264906475040642


==> fig/data/pacf/acf_mala_2_2.csv <==
x,y,upper,lower
1,0.9990129193663538,0.9996159678401504,0.9984098708925573
2,0.9980256146804583,0.9992298508872366,0.9968213784736799
3,0.9970407330631166,0.9988444271116952,0.995237039014538
4,0.9960571775935374,0.998457352871717,0.9936570023153578
5,0.9950753543021932,0.9980684211021394,0.9920822875022469
6,0.9940951833770978,0.9976795830326624,0.9905107837215332
7,0.9931156496017335,0.9972899380209133,0.9889413611825537
8,0.9921375762155458,0.9969003880583186,0.9873747643727729
9,0.9911597290853608,0.9965102866942591,0.9858091714764624
10,0.9901827904459175,0.9961190276109847,0.9842465532808503
11,0.9892057385481253,0.9957277692949701,0.9826837078012806
12,0.9882300138049086,0.9953360568083307,0.9811239708014865
13,0.9872545982730146,0.9949447567733094,0.9795644397727199
14,0.9862784082602338,0.9945532791269215,0.9780035373935462
15,0.9853037502812297,0.9941619316552393,0.9764455689072202
16,0.9843307036752184,0.9937726902698591,0.9748887170805776
17,0.9833584607383407,0.9933804482764017,0.9733364732002796
18,0.9823854478166408,0.9929867424201316,0.97178415321315
19,0.9814115578544528,0.9925934038087306,0.9702297119001749
20,0.9804384733911999,0.9921980492553787,0.9686788975270212
21,0.9794653716910706,0.9918028267617254,0.9671279166204159
22,0.9784913868102447,0.991408320991325,0.9655744526291644
23,0.9775178943221179,0.9910110107129853,0.9640247779312505
24,0.9765453442325954,0.9906136909624003,0.9624769975027906
25,0.9755741894733156,0.9902154856949845,0.9609328932516468
26,0.9746028531580685,0.9898177772990269,0.9593879290171101
27,0.9736322477827587,0.9894188343714074,0.95784566119411
28,0.9726618221467422,0.9890208962792212,0.9563027480142633
29,0.9716925342505981,0.9886220798959983,0.9547629886051979
30,0.9707240926971005,0.9882234942902768,0.9532246911039242
31,0.9697567328058385,0.9878253835105849,0.9516880821010921
32,0.9687907868868255,0.98742573996251,0.950155833811141
33,0.9678255063862057,0.987024998529877,0.9486260142425343
34,0.9668610906752054,0.9866254113662547,0.9470967699841562
35,0.9658977151103277,0.9862257145352545,0.9455697156854009
36,0.9649357557473691,0.9858259071930152,0.944045604301723
37,0.9639735571863277,0.9854271524929239,0.9425199618797315
38,0.9630121014583054,0.985027725047306,0.9409964778693048
39,0.9620516176157619,0.9846260790935849,0.9394771561379388
40,0.9610918747561005,0.9842234739122471,0.9379602755999539
41,0.9601330493444411,0.9838210680990389,0.9364450305898433
42,0.9591740708363422,0.9834180119549988,0.9349301297176856
43,0.9582154013261632,0.983012810175729,0.9334179924765975
44,0.9572564987080914,0.9826083848712758,0.931904612544907
45,0.956299798171663,0.9822023008970447,0.9303972954462812
46,0.9553444413317749,0.9817955358014163,0.9288933468621334
47,0.9543896918132102,0.9813871698619827,0.9273922137644377
48,0.9534367324361643,0.9809775586816877,0.925895906190641
49,0.9524835377698809,0.9805682611766696,0.9243988143630922
50,0.9515313815321267,0.980158209677399,0.9229045533868544
51,0.9505805588203935,0.9797464558019968,0.9214146618387902
52,0.9496296322013311,0.9793332287347564,0.9199260356679059
53,0.9486793747418107,0.9789200807151862,0.9184386687684353
54,0.947729227315895,0.9785063347626748,0.9169521198691153
55,0.9467799932869754,0.978093472849416,0.9154665137245348
56,0.9458303729948923,0.9776806292809483,0.9139801167088362
57,0.9448823033680908,0.9772663707543184,0.9124982359818631
58,0.9439342262627687,0.9768509883567172,0.9110174641688201
59,0.9429872164455425,0.9764352222313937,0.9095392106596913
60,0.9420402813010943,0.9760183944233223,0.9080621681788663
61,0.9410937620810532,0.9756015397235328,0.9065859844385736
62,0.9401490321550641,0.975183614568296,0.9051144497418321
63,0.9392051285147616,0.9747668191355374,0.9036434378939857
64,0.9382605922155732,0.9743523257454887,0.9021688586856578
65,0.9373162604309904,0.9739385449750271,0.9006939758869537
66,0.9363734177701659,0.9735229361702741,0.8992238993700578
67,0.9354314702307508,0.9731070814426594,0.8977558590188421
68,0.9344889922818975,0.972691574702945,0.8962864098608501
69,0.9335468180664479,0.9722753672724131,0.8948182688604827
70,0.9326069699468414,0.9718585574354559,0.893355382458227
71,0.9316675731613995,0.9714406557923655,0.8918944905304335
72,0.9307296143859825,0.9710232412371176,0.8904359875348473
73,0.9297922716577189,0.9706071412489298,0.8889774020665081
74,0.928854160048349,0.9701921909671116,0.8875161291295863
75,0.9279172291612526,0.9697757977042263,0.886058660618279
76,0.9269814251915622,0.9693574825476672,0.8846053678354573
77,0.9260463116558957,0.9689395141013594,0.883153109210432
78,0.9251132675417264,0.9685207976324811,0.8817057374509717
79,0.9241823265135193,0.9681024935081035,0.880262159518935
80,0.9232520406221754,0.9676822002436349,0.8788218810007158
81,0.9223236231931201,0.9672602887559774,0.8773869576302629
82,0.9213947111418126,0.9668393047716317,0.8759501175119935
83,0.9204665025348457,0.9664172375138211,0.8745157675558703
84,0.9195386111599853,0.9659939096040743,0.8730833127158962
85,0.918611030032996,0.9655698431045586,0.8716522169614335
86,0.9176836538627007,0.9651474730554642,0.8702198346699371
87,0.9167580863071476,0.9647262858430226,0.8687898867712727
88,0.9158329399086821,0.9643048860796731,0.867360993737691
89,0.9149093736837863,0.9638825485194785,0.8659361988480941
90,0.9139865698460651,0.9634577016758306,0.8645154380162996
91,0.9130658294240332,0.9630300314512393,0.8631016273968272
92,0.9121453340939539,0.9626032990590435,0.8616873691288643
93,0.911226070299381,0.9621758035983072,0.8602763370004547
94,0.9103075076067747,0.9617501837242358,0.8588648314893136
95,0.9093887143517231,0.9613245215641828,0.8574529071392634
96,0.9084705903608566,0.9608982973185808,0.8560428834031325
97,0.9075535902055111,0.960471831437643,0.8546353489733791
98,0.9066374586106994,0.9600455051079556,0.8532294121134433
99,0.9057230542855165,0.9596192851752812,0.8518268233957518
100,0.9048094123885188,0.9591937667936016,0.8504250579834359
101,0.9038954047104044,0.9587695367963942,0.8490212726244146
102,0.9029836293303916,0.9583447862852411,0.847622472375542
103,0.9020731113036081,0.9579214538800906,0.8462247687271256
104,0.9011625876625958,0.957497676375449,0.8448274989497426
105,0.9002512426760791,0.9570736884543056,0.8434287968978527
106,0.8993411859124247,0.9566497398143854,0.8420326320104641
107,0.8984320451112499,0.9562257146084218,0.840638375614078
108,0.8975230239263813,0.9558006136066072,0.8392454342461554
109,0.8966141448274874,0.9553766888251457,0.837851600829829
110,0.8957065965528132,0.9549516085280977,0.8364615845775286
111,0.8948011931466331,0.9545258891283948,0.8350764971648714
112,0.8938964671552851,0.9541012979819542,0.8336916363286161
113,0.8929922052880057,0.9536753116507208,0.8323090989252906
114,0.8920875940824824,0.9532503874097776,0.8309248007551872
115,0.8911830667256273,0.9528264215096818,0.8295397119415728
116,0.8902784303757095,0.9524022454668625,0.8281546152845566
117,0.8893742412363647,0.9519775857557566,0.8267708967169727
118,0.8884703512491243,0.9515528108922614,0.8253878916059872
119,0.8875658944369249,0.9511266407913308,0.824005148082519
120,0.8866617158432478,0.950700463811222,0.8226229678752737
121,0.885757876108644,0.9502725371700413,0.8212432150472466
122,0.8848547203794553,0.9498437799875651,0.8198656607713456
123,0.8839522346659908,0.94941357511965,0.8184908942123317
124,0.8830501320280019,0.9489823146284617,0.817117949427542
125,0.8821477257960066,0.9485511179830223,0.815744333608991
126,0.8812466535980662,0.9481196227148414,0.814373684481291
127,0.8803471682185284,0.9476877285473619,0.8130066078896949
128,0.8794483352020878,0.9472557034639488,0.8116409669402267
129,0.8785491794215903,0.9468213609348415,0.8102769979083391
130,0.8776518914528568,0.9463835909283149,0.8089201919773987
131,0.8767551635679881,0.9459451839697167,0.8075651431662595
132,0.8758595150444078,0.945506926180246,0.8062121039085697
133,0.8749650132837988,0.9450684264975295,0.8048616000700681
134,0.8740712307854122,0.9446302901612175,0.8035121714096068
135,0.8731779758134094,0.9441908108995772,0.8021651407272415
136,0.8722850666330754,0.9437505261543793,0.8008196071117715
137,0.8713914714720824,0.9433112476217196,0.7994716953224452
138,0.8704993634745857,0.9428705911805128,0.7981281357686586
139,0.8696085331935621,0.9424299007564318,0.7967871656306924
140,0.8687188714844297,0.9419886561411288,0.7954490868277306
141,0.8678293520365863,0.9415478870441549,0.7941108170290176
142,0.8669409659955601,0.9411069207582845,0.7927750112328358
143,0.8660531472129092,0.9406674462537965,0.7914388481720218
144,0.8651659414780117,0.9402281920089816,0.7901036909470419
145,0.8642782622493973,0.9397877006894945,0.7887688238093001
146,0.8633919650403206,0.9393457984311222,0.7874381316495189
147,0.8625064204023947,0.9389045438020267,0.7861082970027626
148,0.8616214224165851,0.9384627472908512,0.784780097542319
149,0.8607375060222536,0.938019421523967,0.7834555905205403
150,0.8598542262107668,0.937575561770229,0.7821328906513045
151,0.8589714559093462,0.9371304512540038,0.7808124605646886
152,0.8580907406495383,0.936684013831889,0.7794974674671875
153,0.8572113425594614,0.9362383923368449,0.7781842927820779
154,0.8563332845529409,0.9357920435640188,0.776874525541863
155,0.8554554298171231,0.9353462601891932,0.775564599445053
156,0.8545789048934046,0.9348985310972955,0.7742592786895137
157,0.8537044008224458,0.9344489054431714,0.7729598962017202
158,0.8528306747271617,0.9339993798564623,0.771661969597861
159,0.851956107389001,0.9335507443014706,0.7703614704765314
160,0.8510831076674499,0.9331016284804624,0.7690645868544373
161,0.8502120325752133,0.9326528463588967,0.7677712187915299
162,0.8493419277583054,0.9322008237587769,0.7664830317578339
163,0.8484727485328883,0.9317470850761088,0.7651984119896679
164,0.847604642256822,0.9312934053291089,0.7639158791845351
165,0.846736503213789,0.9308391668375731,0.762633839590005
166,0.8458684192301498,0.9303848598795841,0.7613519785807155
167,0.8450023414822945,0.9299288561812121,0.7600758267833768
168,0.8441377371163706,0.9294710509822508,0.7588044232504905
169,0.8432728452493871,0.9290124616304337,0.7575332288683404
170,0.8424080638912695,0.9285542583869222,0.7562618693956169
171,0.841543577611321,0.928096356703843,0.754990798518799
172,0.8406802625024116,0.9276392630973731,0.75372126190745
173,0.8398170469254926,0.9271820114407684,0.7524520824102169
174,0.8389536209947835,0.9267242903601846,0.7511829516293825
175,0.8380900599825608,0.9262664898718658,0.7499136300932558
176,0.837226383621864,0.925808840506081,0.7486439267376469
177,0.8363640735077306,0.925352055765543,0.7473760912499181
178,0.8355033522492816,0.9248920412199867,0.7461146632785766
179,0.8346435840685602,0.9244329199954898,0.7448542481416306
180,0.8337846552330335,0.9239741681299747,0.7435951423360923
181,0.8329254452636856,0.9235153828781892,0.742335507649182
182,0.8320663107534554,0.9230582485500702,0.7410743729568405
183,0.8312076841862238,0.9226003263809452,0.7398150419915024
184,0.8303506475063331,0.9221411589230948,0.7385601360895715
185,0.8294946747652672,0.921683152486959,0.7373061970435754
186,0.8286394963786733,0.9212253225341321,0.7360536702232144
187,0.8277840410927534,0.920768736858129,0.7347993453273778
188,0.826928666230552,0.9203131828153643,0.7335441496457396
189,0.8260729119231401,0.9198585502553088,0.7322872735909715
190,0.8252181569750834,0.9194029231936497,0.7310333907565171
191,0.8243646019646796,0.9189469824443678,0.7297822214849915
192,0.8235115617897583,0.9184910775857467,0.7285320459937699
193,0.8226588911574132,0.9180349015446169,0.7272828807702095
194,0.8218068031707755,0.9175772760003639,0.7260363303411871
195,0.8209545331955598,0.9171204141022096,0.72478865228891
196,0.8201029377295532,0.9166628124656641,0.7235430629934424
197,0.8192534846706786,0.9162039222324886,0.7223030471088686
198,0.8184044985214122,0.9157467829466859,0.7210622140961385
199,0.8175565767962757,0.9152901249062793,0.7198230286862721
200,0.8167093123363915,0.9148335657834896,0.7185850588892935
201,0.8158620274441547,0.9143778759846853,0.7173461789036241
202,0.8150148602797676,0.9139218169906714,0.7161079035688637
203,0.8141701850255723,0.913465725012553,0.7148746450385915
204,0.8133250712177849,0.913009773876446,0.7136403685591237
205,0.8124801716010771,0.9125521742881605,0.7124081689139937
206,0.8116354784409373,0.9120923915375972,0.7111785653442774
207,0.8107900756806238,0.9116335454533016,0.709946605907946
208,0.8099454303523664,0.9111743077853822,0.7087165529193507
209,0.8091010009848278,0.9107156208778434,0.7074863810918123
210,0.8082572628122516,0.9102566001674284,0.7062579254570749
211,0.807414255122085,0.9097989508859247,0.7050295593582453
212,0.8065722598134563,0.9093424511926463,0.7038020684342662
213,0.80573143564904,0.9088843361165772,0.7025785351815029
214,0.8048914492777585,0.9084251150718974,0.7013577834836195
215,0.8040521021400318,0.9079669058119278,0.7001372984681357
216,0.8032142685937165,0.9075077018701049,0.6989208353173281
217,0.8023774465512346,0.907046993355036,0.6977078997474331
218,0.8015420676373961,0.906586736220126,0.6964973990546662
219,0.8007077272025269,0.9061259917216962,0.6952894626833577
220,0.7998734651749633,0.905664863898473,0.6940820664514535
221,0.7990398879168945,0.9052057325392212,0.6928740432945678
222,0.7982074986042796,0.9047474757350007,0.6916675214735586
223,0.7973766672280914,0.9042885000559922,0.6904648344001907
224,0.7965459087527927,0.9038290625714339,0.6892627549341516
225,0.7957141975402822,0.9033692621845537,0.6880591328960106
226,0.794884385522887,0.9029093635353929,0.6868594075103811
227,0.7940551015848809,0.9024470449406808,0.685663158229081
228,0.793227045324413,0.9019837049933191,0.6844703856555069
229,0.7923989274610689,0.901520795933132,0.6832770589890058
230,0.791571413723096,0.9010577029092074,0.6820851245369847
231,0.7907444439027064,0.9005939197985526,0.6808949680068601
232,0.7899186080976208,0.9001293063755798,0.6797079098196619
233,0.7890947559531358,0.8996643492887754,0.6785251626174963
234,0.7882715056784703,0.8992015549246694,0.6773414564322712
235,0.7874488255199773,0.8987390823261124,0.6761585687138422
236,0.7866272156446718,0.8982766064429493,0.6749778248463942
237,0.7858072016484862,0.8978144524405949,0.6737999508563774
238,0.7849873035759056,0.8973515073472053,0.672623099804606
239,0.7841678892510848,0.8968866324628048,0.6714491460393649
240,0.7833492907922855,0.8964209368796897,0.6702776447048814
241,0.7825314512180456,0.8959549259596931,0.6691079764763981
242,0.7817143730981084,0.895487504779803,0.6679412414164139
243,0.7808980604919435,0.8950202810706245,0.6667758399132626
244,0.7800827637466827,0.8945526886339498,0.6656128388594157
245,0.7792693302829055,0.8940838932008751,0.6644547673649358
246,0.7784566937764794,0.8936150628722299,0.6632983246807289
247,0.7776441069208098,0.8931475924022675,0.662140621439352
248,0.7768319936460873,0.8926807337799132,0.6609832535122615
249,0.7760207798919152,0.8922138741994998,0.6598276855843306
250,0.7752103412457133,0.8917476467225003,0.6586730357689263
251,0.7744006947757006,0.8912824513831883,0.6575189381682129
252,0.7735910592397892,0.8908178221732896,0.6563642963062888
253,0.7727823800653295,0.8903530362616863,0.6552117238689728
254,0.7719737552871665,0.8898883963395874,0.6540591142347456
255,0.7711662712419002,0.8894235584819701,0.6529089840018303
256,0.7703601299508398,0.88896042271447,0.6517598371872096
257,0.7695524773893702,0.8884967354181323,0.650608219360608
258,0.7687456357261924,0.8880330601457981,0.6494582113065867
259,0.767939155989465,0.8875693665195977,0.6483089454593324
260,0.7671315241496371,0.8871059984577653,0.647157049841509
261,0.7663245778616339,0.8866412547965068,0.646007900926761
262,0.7655186153674296,0.8861761030388587,0.6448611276960005
263,0.7647135384196246,0.8857092564181195,0.6437178204211298
264,0.7639085305184652,0.8852418613756817,0.6425751996612487
265,0.7631037328758863,0.8847742305590415,0.6414332351927311
266,0.76229913647889,0.8843069764547662,0.6402912965030139
267,0.7614954501699371,0.8838407382586482,0.6391501620812261
268,0.7606943862799284,0.8833737415845047,0.6380150309753521
269,0.7598926701458946,0.8829079001360913,0.6368774401556978
270,0.7590931114153531,0.8824411358713534,0.6357450869593527
271,0.7582934538240774,0.8819741614550461,0.6346127461931087
272,0.7574953940704385,0.8815087573298854,0.6334820308109916
273,0.7566977473774396,0.8810426468041609,0.6323528479507182
274,0.7559008065358875,0.8805753410699049,0.6312262720018702
275,0.755103422285146,0.8801063043889261,0.630100540181366
276,0.7543071927519177,0.8796365744268293,0.6289778110770061
277,0.753512200311383,0.8791649337703225,0.6278594668524435
278,0.7527177431792391,0.8786933279422469,0.6267421584162314
279,0.7519250054140563,0.8782224974264776,0.6256275134016349
280,0.7511325731083327,0.8777517984226663,0.6245133477939991
281,0.7503403326228543,0.8772820005321044,0.6233986647136042
282,0.7495499760360218,0.8768112989712307,0.6222886531008129
283,0.7487603019976199,0.8763407592820472,0.6211798447131925
284,0.7479719052153293,0.8758706466418639,0.6200731637887947
285,0.747183884427839,0.8753998542260228,0.6189679146296552
286,0.7463979504691584,0.8749297576947993,0.6178661432435174
287,0.7456119588694109,0.8744581749911793,0.6167657427476425
288,0.7448266694997976,0.8739861480820822,0.615667190917513
289,0.7440421071148563,0.8735153951326163,0.6145688190970963
290,0.7432586382966403,0.8730431749704146,0.613474101622866
291,0.742475212087898,0.8725734038500859,0.6123770203257102
292,0.7416916082843595,0.8721047034580437,0.6112785131106754
293,0.7409079401059336,0.871635005864106,0.6101808743477612
294,0.7401241745698314,0.8711659183295644,0.6090824308100984
295,0.7393402013882935,0.8706961489427757,0.6079842538338113
296,0.7385579161366813,0.8702263199695188,0.6068895123038438
297,0.7377761563881092,0.8697572753805409,0.6057950373956775
298,0.7369959890625317,0.8692889293756546,0.6047030487494088
299,0.736216841497521,0.868819705734259,0.6036139772607829
300,0.7354376099611604,0.8683487059792366,0.6025265139430841
301,0.7346587726927851,0.8678761969327431,0.6014413484528272
302,0.7338807780752801,0.8674038198189705,0.6003577363315896
303,0.7331025894234702,0.866932825339927,0.5992723535070134
304,0.7323255071396433,0.8664615545726675,0.5981894597066191
305,0.731549513561314,0.8659898525447911,0.597109174577837
306,0.7307737983015408,0.8655186414925858,0.5960289551104957
307,0.7299997563403607,0.865045600229709,0.5949539124510125
308,0.7292253603960107,0.8645717215386923,0.5938789992533291
309,0.7284526644799425,0.8640975878464814,0.5928077411134036
310,0.7276811290560078,0.8636240625440923,0.5917381955679233
311,0.7269108021902331,0.8631495110250171,0.590672093355449
312,0.7261393281217986,0.8626755679103004,0.5896030883332968
313,0.725367550288258,0.8622008899407686,0.5885342106357473
314,0.7245971288139897,0.8617250578224319,0.5874691998055476
315,0.7238279173411131,0.8612502624239144,0.5864055722583117
316,0.7230586595703073,0.860774874875608,0.5853424442650067
317,0.7222893185824373,0.8603002360375509,0.5842784011273237
318,0.7215199367288383,0.8598266007460654,0.5832132727116112
319,0.7207514753091894,0.859352283900215,0.5821506667181637
320,0.7199836929475554,0.8588783477470272,0.5810890381480835
321,0.7192173026860847,0.8584052426037903,0.5800293627683792
322,0.7184517694248075,0.8579324274028898,0.5789711114467252
323,0.7176862785661533,0.8574613925042577,0.5779111646280489
324,0.7169203608470996,0.8569909767845223,0.576849744909677
325,0.7161550319832903,0.85651973160747,0.5757903323591107
326,0.7153903999033053,0.8560487965251768,0.5747320032814338
327,0.7146265649313774,0.8555778927628074,0.5736752370999475
328,0.713862085729065,0.8551070901404512,0.5726170813176787
329,0.7130966655749266,0.8546375235784618,0.5715558075713913
330,0.7123319426168663,0.8541680160178916,0.570495869215841
331,0.7115698742548219,0.8536975177344313,0.5694422307752125
332,0.7108094791303812,0.8532264664148754,0.5683924918458869
333,0.7100498247287708,0.8527548778810108,0.5673447715765307
334,0.709290254447801,0.8522825506247615,0.5662979582708405
335,0.7085321522795475,0.8518102930462705,0.5652540115128244
336,0.7077742772276981,0.8513394677158159,0.5642090867395804
337,0.707016695510247,0.8508681554479042,0.5631652355725899
338,0.7062602195541541,0.8503972098904864,0.5621232292178218
339,0.7055046839515475,0.84992602754064,0.5610833403624551
340,0.7047493846416231,0.8494527868359569,0.5600459824472892
341,0.7039938591752167,0.8489793000005321,0.5590084183499013
342,0.7032391496544884,0.8485049469810779,0.5579733523278989
343,0.702484635794615,0.8480307893799979,0.556938482209232
344,0.7017303415073604,0.8475574129519732,0.5559032700627475
345,0.7009769544393636,0.8470843414778104,0.5548695674009168
346,0.7002238086528227,0.8466123774560109,0.5538352398496346
347,0.6994708347650532,0.8461387127807692,0.5528029567493372
348,0.6987178135205255,0.8456647794099033,0.5517708476311478
349,0.6979658465337768,0.8451904761263643,0.5507412169411893
350,0.6972152694661692,0.8447169714238005,0.5497135675085378
351,0.6964650203603173,0.8442421856754705,0.5486878550451642
352,0.6957149109811116,0.843768067648645,0.5476617543135782
353,0.6949647973143962,0.8432947024998207,0.5466348921289717
354,0.6942139252048743,0.8428210709785878,0.5456067794311609
355,0.6934651727450084,0.8423473088965078,0.544583036593509
356,0.6927167650623196,0.8418736757346854,0.5435598543899538
357,0.6919700852168543,0.8413994974942965,0.5425406729394121
358,0.6912240962096798,0.8409271452829504,0.5415210471364093
359,0.69047861439806,0.8404545184742952,0.5405027103218248
360,0.6897328056517197,0.8399819656560868,0.5394836456473525
361,0.6889879502613437,0.8395081293862652,0.5384677711364223
362,0.6882429506731839,0.8390343673190314,0.5374515340273364
363,0.687498563560434,0.8385624352270356,0.5364346918938325
364,0.6867538746451882,0.8380913138966527,0.5354164353937237
365,0.6860099061609279,0.8376186419988889,0.534401170322967
366,0.6852677674124431,0.8371455636347223,0.533389971190164
367,0.6845258722176479,0.836672912852802,0.5323788315824939
368,0.6837844380070066,0.8361989268566564,0.5313699491573568
369,0.6830419778288824,0.8357253039633132,0.5303586516944516
370,0.6822991826710904,0.8352522019972817,0.529346163344899
371,0.681556936279637,0.8347781947674076,0.5283356777918664
372,0.6808146665012349,0.8343042335791039,0.5273250994233659
373,0.6800729865864685,0.8338304126041591,0.5263155605687779
374,0.6793315936169648,0.8333562924028155,0.5253068948311141
375,0.6785908816517809,0.8328828707749327,0.5242988925286292
376,0.6778518654428249,0.8324075374615371,0.5232961934241128
377,0.6771143267558383,0.8319314801368589,0.5222971733748176
378,0.6763785136264371,0.8314559925401278,0.5213010347127464
379,0.6756427876061247,0.8309790993603136,0.5203064758519359
380,0.6749075578583861,0.8305020692668554,0.5193130464499167
381,0.674173455881669,0.8300250012724821,0.5183219104908559
382,0.6734400762048599,0.8295465232842099,0.51733362912551
383,0.6727069201061434,0.8290687868745266,0.5163450533377603
384,0.6719735317507182,0.828591233891372,0.5153558296100643
385,0.671240625495565,0.8281122044427616,0.5143690465483683
386,0.670508560767159,0.8276331123674384,0.5133840091668797
387,0.6697756704183984,0.8271556006938788,0.5123957401429179
388,0.6690425582041701,0.8266778692501647,0.5114072471581755
389,0.6683094271341896,0.8261998361181655,0.5104190181502137
390,0.6675767791208879,0.8257226507037556,0.5094309075380201
391,0.6668436717456299,0.8252443669228267,0.5084429765684331
392,0.6661119865842628,0.8247652662594461,0.5074587069090796
393,0.665380823677141,0.8242879876497192,0.5064736597045628
394,0.6646501909118131,0.8238099946429125,0.5054903871807137
395,0.6639202190901732,0.823331987317073,0.5045084508632733
396,0.6631902689359057,0.822855630952001,0.5035249069198104
397,0.6624602441187024,0.8223788728281232,0.5025416154092817
398,0.6617310842570049,0.8219005841683922,0.5015615843456176
399,0.6610022253632458,0.8214224285916703,0.5005820221348214
400,0.6602739513715266,0.8209435390580417,0.4996043636850114
401,0.6595466378140286,0.8204648946666975,0.4986283809613597
402,0.658820499099238,0.8199873270260982,0.4976536711723778
403,0.6580934201733557,0.8195093172586708,0.4966775230880406
404,0.6573663599787986,0.8190307435789123,0.49570197637868485
405,0.6566400515061595,0.818551076804998,0.49472902620732095
406,0.655914149834355,0.8180713529832873,0.49375694668542275
407,0.6551886241247401,0.8175904970835636,0.49278675116591664
408,0.6544644855372623,0.8171099389885178,0.49181903208600686
409,0.6537396275610582,0.8166299478073819,0.49084930731473453
410,0.6530161242897713,0.8161500858701506,0.489882162709392
411,0.6522927622163066,0.8156712600731851,0.4889142643594281
412,0.6515693300004374,0.8151932742080226,0.48794538579285224
413,0.6508457421271241,0.8147162949623166,0.4869751892919317
414,0.650123702008149,0.8142387749625846,0.4860086290537134
415,0.6494028974615391,0.81376203197775,0.48504376294532825
416,0.6486832909893514,0.8132855528859015,0.48408102909280126
417,0.6479638091583413,0.81280742776223,0.48312019055445254
418,0.6472440733533555,0.8123311209915375,0.4821570257151736
419,0.6465265520057012,0.8118541537071988,0.4811989503042036
420,0.6458102857599594,0.8113777930382186,0.48024277848170016
421,0.6450948663652146,0.8109017588263546,0.4792879739040746
422,0.6443803583801789,0.81042506551667,0.4783356512436878
423,0.6436663682921812,0.8099497959444186,0.4773829406399437
424,0.6429526729020005,0.809474511187818,0.4764308346161831
425,0.6422393996006243,0.8090001246652361,0.47547867453601245
426,0.6415266366292737,0.8085261811986453,0.474527092059902
427,0.6408147711202524,0.8080524704834294,0.4735770717570754
428,0.6401027261446101,0.8075782850228628,0.4726271672663573
429,0.6393913045487015,0.8071037915190653,0.47167881757833774
430,0.6386790963037804,0.8066289059319669,0.47072928667559394
431,0.6379669761823393,0.8061547251093929,0.46977922725528576
432,0.6372561755049092,0.8056797611691761,0.46883258984064236
433,0.636546803178796,0.8052056812135238,0.4678879251440682
434,0.6358389623907142,0.8047303480648444,0.46694757671658405
435,0.6351315610758399,0.8042573711891432,0.4660057509625366
436,0.6344248890876562,0.8037854897320154,0.465064288443297
437,0.6337187454738595,0.8033137412369197,0.4641237497107994
438,0.6330120839947061,0.8028424338841826,0.4631817341052296
439,0.6323058907686551,0.8023721075151163,0.4622396740221938
440,0.6316010328356941,0.8019025634552885,0.4612995022160997
441,0.6308965204056517,0.8014327808968985,0.4603602599144049
442,0.6301917147580086,0.8009635437500311,0.4594198857659862
443,0.6294860961103541,0.800494704509546,0.45847748771116226
444,0.6287808034170886,0.8000240044842134,0.4575376023499639
445,0.6280760953566636,0.7995509907266383,0.456601199986689
446,0.6273723541336796,0.799077495762706,0.45566721250465325
447,0.6266685822388802,0.7986045832001145,0.45473258127764593
448,0.6259633564357988,0.798131414635115,0.45379529823648257
449,0.6252595065203894,0.7976572374071662,0.4528617756336126
450,0.6245564398351219,0.7971835704541493,0.4519293092160944
451,0.6238542735446863,0.7967103104938189,0.4509982365955536
452,0.6231522131651094,0.7962367450258365,0.4500676813043823
453,0.6224507162224504,0.795763407095226,0.4491380253496748
454,0.6217485444310981,0.7952894577275078,0.4482076311346883
455,0.6210461112726257,0.7948157776931448,0.4472764448521065
456,0.6203442727474251,0.7943432441766667,0.4463453013181835
457,0.6196417445869674,0.7938705414725747,0.4454129477013601
458,0.618940633448126,0.7933971706057058,0.4444840962905462
459,0.6182402713490557,0.7929243083451574,0.44355623435295394
460,0.6175418615751403,0.792450667507549,0.4426330556427317
461,0.6168443149291665,0.791976234845735,0.44171239501259796
462,0.6161467775856564,0.7915007405712579,0.4407928146000549
463,0.6154498323138695,0.7910262108062374,0.43987345382150167
464,0.6147535048366589,0.7905500564860238,0.438956953187294
465,0.6140583288086926,0.7900730040444273,0.4380436535729579
466,0.6133637497456386,0.789594883771717,0.4371326157195601
467,0.6126691614629591,0.7891166346058738,0.43622168832004454
468,0.6119754128395023,0.7886378979706703,0.4353129277083343
469,0.6112823163184861,0.7881588028467453,0.4344058297902268
470,0.6105897516216753,0.787679609027091,0.43349989421625956
471,0.6098975513686161,0.7871996776285228,0.4325954251087094
472,0.6092059746763905,0.7867200987150815,0.43169185063769944
473,0.6085159052631295,0.7862397411335585,0.4307920693927004
474,0.6078265320689354,0.7857585246012113,0.4298945395366596
475,0.6071374977138864,0.7852775389055233,0.42899745652224947
476,0.6064497985152437,0.7847972407449006,0.42810235628558674
477,0.6057616170977563,0.7843163580805798,0.4272068761149329
478,0.6050737697478598,0.7838357532861157,0.42631178620960386
479,0.60438683380743,0.7833558749830452,0.42541779263181473
480,0.6037004343025183,0.7828748028190775,0.4245260657859591
481,0.6030160676931665,0.7823945045590304,0.42363763082730266
482,0.6023325396219449,0.7819147979712788,0.42275028127261094
483,0.6016500251428422,0.7814344187043161,0.42186563158136825
484,0.6009685934281082,0.7809544914555675,0.4209826954006488
485,0.6002891804196091,0.7804757092530565,0.42010265158616167
486,0.5996099568039088,0.7799967231842584,0.41922319042355927
487,0.5989313599323046,0.7795170227750093,0.4183456970895999
488,0.5982535929143242,0.7790363335582438,0.4174708522704047
489,0.5975754735909582,0.7785563425820508,0.4165946045998656
490,0.5968970118999863,0.7780769893559476,0.4157170344440251
491,0.5962178584058695,0.7775966712705463,0.41483904554119266
492,0.5955389728790949,0.777116257987023,0.4139616877711667
493,0.5948605163372506,0.7766347510132953,0.41308628166120587
494,0.5941827458668099,0.7761544687902087,0.41221102294341105
495,0.5935060581340826,0.7756756070468441,0.41133650922132114
496,0.5928289020683405,0.7751962140955908,0.4104615900410901
497,0.5921519445273292,0.7747160993773581,0.40958778967730036
498,0.5914771536264282,0.7742355509109002,0.4087187563419561
499,0.5908027699174077,0.7737546905675212,0.4078508492672941
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435
500,0.5901281237055636,0.7732748178739328,0.40698142953719435


==> fig/data/pacf/acf_mala_2_3.csv <==
x,y,upper,lower
1,0.9989854426140775,0.9996365645693945,0.9983343206587605
2,0.9979710427711691,0.9992707951718617,0.9966712903704765
3,0.9969583276048662,0.9989038695736356,0.9950127856360969
4,0.9959460227466014,0.9985351009049432,0.9933569445882595
5,0.9949348725474673,0.9981661171750574,0.9917036279198771
6,0.9939251114036229,0.9977932874445073,0.9900569353627385
7,0.9929159868101537,0.9974195615086182,0.9884124121116892
8,0.9919080310719637,0.9970444305325739,0.9867716316113535
9,0.9909007104890133,0.9966677051625537,0.9851337158154729
10,0.9898941126920409,0.9962930388805894,0.9834951865034923
11,0.9888879054364268,0.9959150993149717,0.9818607115578819
12,0.9878827515870765,0.9955368509817093,0.9802286521924437
13,0.9868788380859959,0.9951576625472467,0.978600013624745
14,0.985874606125288,0.994776510775805,0.976972701474771
15,0.9848715363339717,0.9943937849386545,0.975349287729289
16,0.9838697341719171,0.9940099487120259,0.9737295196318084
17,0.9828684317246377,0.9936240917281195,0.9721127717211558
18,0.981866016067187,0.993240074187075,0.970491957947299
19,0.9808636986778485,0.9928564725441031,0.9688709248115939
20,0.9798627138885678,0.9924708891114485,0.9672545386656871
21,0.9788627104694866,0.9920851576418679,0.9656402632971053
22,0.977861939388988,0.9916991591636893,0.9640247196142867
23,0.9768617783062782,0.9913110808027559,0.9624124758098005
24,0.975863611709434,0.9909181136290488,0.9608091097898193
25,0.9748663188682244,0.9905234502720013,0.9592091874644475
26,0.973869662739827,0.9901280515775973,0.9576112739020567
27,0.9728740104384305,0.9897307228760602,0.9560172980008007
28,0.9718796046094365,0.9893332321017427,0.9544259771171302
29,0.9708871926727641,0.9889322260053598,0.9528421593401685
30,0.969895675326387,0.9885303269312339,0.9512610237215401
31,0.9689055928122722,0.9881289222146499,0.9496822634098945
32,0.9679167171939557,0.9877269249513633,0.9481065094365481
33,0.9669294348355297,0.9873260163354852,0.9465328533355742
34,0.9659436698422224,0.9869246940630487,0.944962645621396
35,0.9649593129599668,0.9865225105888525,0.9433961153310811
36,0.9639750058398266,0.9861209463740319,0.9418290653056214
37,0.9629915190603511,0.9857177084583297,0.9402653296623724
38,0.96200801738851,0.9853160179706744,0.9387000168063457
39,0.9610251327489244,0.98491567427758,0.9371345912202689
40,0.9600432552097224,0.984514517776964,0.9355719926424809
41,0.9590620063463974,0.9841136055677114,0.9340104071250833
42,0.9580804292233607,0.9837110973881864,0.9324497610585349
43,0.9570998191042093,0.9833062412232965,0.9308933969851221
44,0.9561201007270189,0.9829020031650378,0.929338198289
45,0.9551410265999319,0.9824992714837099,0.927782781716154
46,0.9541623253224547,0.9820961909476917,0.9262284596972177
47,0.9531833921785651,0.9816940400719278,0.9246727442852023
48,0.9522054446326197,0.9812921396193481,0.9231187496458912
49,0.9512283436816226,0.9808887394475799,0.9215679479156652
50,0.9502523449633661,0.9804863643565823,0.9200183255701498
51,0.9492778163962077,0.9800823357437823,0.918473297048633
52,0.9483040566830947,0.9796780298452316,0.9169300835209578
53,0.9473320538563875,0.9792717828314467,0.9153923248813284
54,0.9463603811738528,0.9788632610698795,0.9138575012778261
55,0.945388866621738,0.9784576148498622,0.9123201183936139
56,0.9444181026838181,0.9780505447441332,0.910785660623503
57,0.9434488453967886,0.977643106969726,0.9092545838238513
58,0.942481012872075,0.9772324539715617,0.9077295717725883
59,0.9415146101843317,0.9768207586355697,0.9062084617330937
60,0.9405481075804992,0.9764071512646335,0.9046890638963649
61,0.9395831939730787,0.9759935114369787,0.9031728765091787
62,0.9386185482649415,0.9755804224694804,0.9016566740604026
63,0.9376552358624214,0.975165469234357,0.9001450024904858
64,0.9366919415263485,0.9747492945587861,0.8986345884939109
65,0.9357303886630606,0.9743320227520691,0.8971287545740521
66,0.934769968707407,0.9739170992976478,0.8956228381171663
67,0.9338098986872829,0.9735010145712133,0.8941187828033526
68,0.9328512657700777,0.9730816833720742,0.8926208481680812
69,0.9318928462703572,0.9726614021635696,0.8911242903771448
70,0.9309352535708633,0.9722440977666572,0.8896264093750693
71,0.9299782671606163,0.9718281715198692,0.8881283628013633
72,0.929021909193642,0.9714110465061955,0.8866327718810886
73,0.9280654819649161,0.9709953466812263,0.8851356172486059
74,0.9271085442914377,0.9705790539537328,0.8836380346291427
75,0.9261519805039702,0.9701619317370717,0.8821420292708687
76,0.9251961890027935,0.9697431889871558,0.8806491890184313
77,0.9242408710587692,0.9693238977430684,0.87915784437447
78,0.923286878099247,0.96890456007415,0.877669196124344
79,0.922335347617354,0.9684824485739822,0.8761882466607258
80,0.9213844059676827,0.9680593845638829,0.8747094273714825
81,0.9204340823553573,0.967637655138075,0.8732305095726396
82,0.9194850059089372,0.9672145986659174,0.871755413151957
83,0.9185363614483449,0.9667898964041369,0.870282826492553
84,0.9175874641827358,0.9663648396694018,0.8688100886960699
85,0.9166391581104643,0.9659390000755936,0.8673393161453349
86,0.9156913145675315,0.96551323364035,0.865869395494713
87,0.9147450338129346,0.9650880228501925,0.8644020447756767
88,0.9138005865109664,0.9646631507460782,0.8629380222758546
89,0.9128571084450922,0.9642382472885116,0.8614759696016727
90,0.9119149195483677,0.9638132603402859,0.8600165787564494
91,0.9109738017325059,0.9633881350754354,0.8585594683895763
92,0.9100341036469434,0.9629610875141553,0.8571071197797314
93,0.9090955719485414,0.9625331761759716,0.8556579677211112
94,0.9081570401065081,0.9621053531290008,0.8542087270840154
95,0.9072194335766041,0.9616740485871857,0.8527648185660224
96,0.9062819689451136,0.9612424962883359,0.8513214416018913
97,0.9053461859676352,0.9608118347830626,0.8498805371522077
98,0.9044115828789118,0.9603795832323039,0.8484435825255197
99,0.9034768917936066,0.9599490588525487,0.8470047247346645
100,0.9025431943411416,0.9595175761406558,0.8455688125416274
101,0.9016102532985093,0.9590860028723235,0.8441345037246951
102,0.9006784963499647,0.9586557674382288,0.8427012252617005
103,0.899747092141638,0.9582251068297574,0.8412690774535185
104,0.8988163468257621,0.9577929139214314,0.8398397797300927
105,0.8978861582125628,0.9573611005706049,0.8384112158545207
106,0.8969562787222048,0.9569301727502826,0.8369823846941271
107,0.8960283652568986,0.9564977955684627,0.8355589349453344
108,0.895099344957165,0.9560656253990493,0.8341330645152808
109,0.8941704816361913,0.9556333581668836,0.832707605105499
110,0.8932435539830895,0.9551995537079989,0.8312875542581801
111,0.892317518498905,0.9547671852692208,0.8298678517285891
112,0.8913934004907574,0.9543342286945805,0.8284525722869344
113,0.8904687937946046,0.9538998353240042,0.827037752265205
114,0.8895437233233747,0.9534662806390433,0.8256211660077062
115,0.8886196178818324,0.9530313038356752,0.8242079319279896
116,0.88769598253225,0.9525939676032692,0.8227979974612308
117,0.8867737524011566,0.9521556902676226,0.8213918145346907
118,0.88585207559079,0.9517171272887176,0.8199870238928625
119,0.8849310432001307,0.9512775937298699,0.8185844926703916
120,0.8840109881832894,0.9508414534579457,0.8171805229086331
121,0.8830916768212413,0.9504046281855246,0.8157787254569581
122,0.8821736214753728,0.9499676190071865,0.8143796239435591
123,0.8812554914471621,0.9495302038628345,0.8129807790314897
124,0.8803371005221495,0.9490957991713349,0.8115784018729642
125,0.8794195500685387,0.948659395161396,0.8101797049756814
126,0.8785012768194311,0.9482252760356513,0.8087772776032109
127,0.8775833192919462,0.9477912935677724,0.8073753450161201
128,0.876666747906483,0.9473538936353,0.8059796021776661
129,0.8757494113968786,0.9469156759717297,0.8045831468220275
130,0.8748319992114116,0.9464780897307048,0.8031859086921185
131,0.8739152995878666,0.9460412824791771,0.8017893166965562
132,0.8729999983176506,0.9456025286724565,0.8003974679628447
133,0.8720861229724721,0.9451613030170827,0.7990109429278616
134,0.8711738955501206,0.9447216371146971,0.797626153985544
135,0.8702619183232698,0.9442812359645476,0.796242600681992
136,0.8693506489730158,0.9438398380869788,0.7948614598590529
137,0.868439385656885,0.9433983016202725,0.7934804696934976
138,0.8675281312606161,0.9429547814465578,0.7921014810746745
139,0.8666177463142033,0.942510438239989,0.7907250543884176
140,0.8657084953411893,0.9420652571179808,0.7893517335643978
141,0.8648004996287528,0.9416196306683691,0.7879813685891366
142,0.8638925647565822,0.9411734905645435,0.7866116389486209
143,0.8629855612924925,0.9407281828310934,0.7852429397538916
144,0.862080149324821,0.9402795904215009,0.7838807082281412
145,0.8611743220875869,0.9398303189441765,0.7825183252309974
146,0.8602691669744356,0.9393802600220492,0.7811580739268219
147,0.8593643087206493,0.9389300435388115,0.7797985739024871
148,0.8584601424766833,0.9384790996282315,0.7784411853251352
149,0.8575562207375202,0.9380274298080512,0.7770850116669893
150,0.8566533416534763,0.9375759901889751,0.7757306931179775
151,0.8557508946375871,0.9371233126345013,0.7743784766406729
152,0.8548498803333477,0.9366697598783672,0.7730300007883283
153,0.8539499008209359,0.9362136039862258,0.7716861976556461
154,0.8530510126409595,0.9357569350499164,0.7703450902320026
155,0.8521533592248987,0.9352986678419029,0.7690080506078945
156,0.8512567527217184,0.9348398314534544,0.7676736739899824
157,0.850360641183781,0.9343825128548991,0.7663387695126628
158,0.8494648633050342,0.9339249448774132,0.7650047817326553
159,0.8485691800499884,0.9334668739818575,0.7636714861181193
160,0.8476748249644451,0.9330085078355487,0.7623411420933416
161,0.8467815458692142,0.9325504864000408,0.7610126053383875
162,0.845888240500836,0.9320953330588645,0.7596811479428075
163,0.8449956120950275,0.9316413291781591,0.7583498950118959
164,0.8441047283694778,0.9311870420903693,0.7570224146485863
165,0.8432140344500926,0.9307331118217427,0.7556949570784425
166,0.8423246135277875,0.9302769135894216,0.7543723134661535
167,0.8414362334362705,0.929820832040078,0.753051634832463
168,0.8405498391669778,0.9293628997793705,0.7517367785545851
169,0.8396654979737618,0.9289016801813028,0.7504293157662207
170,0.8387808524618411,0.9284417796965294,0.7491199252271528
171,0.8378969466663739,0.9279842024628819,0.7478096908698659
172,0.8370148940526922,0.9275250233250468,0.7465047647803377
173,0.8361323167270531,0.9270669184057315,0.7451977150483747
174,0.8352496334176533,0.9266080890401787,0.743891177795128
175,0.8343673559849519,0.9261502679395672,0.7425844440303366
176,0.833485878991187,0.925692181748895,0.741279576233479
177,0.8326061520738258,0.92523434563226,0.7399779585153916
178,0.8317277103739574,0.924776080850913,0.7386793398970019
179,0.8308503044822886,0.9243182595624465,0.7373823494021307
180,0.8299736215177024,0.9238612309113249,0.7360860121240799
181,0.8290978395912079,0.9234037982191029,0.7347918809633128
182,0.8282228545499609,0.9229453814496749,0.733500327650247
183,0.8273498390671638,0.9224846451771098,0.7322150329572177
184,0.8264767081446309,0.9220239004380988,0.7309295158511631
185,0.8256042945011108,0.9215629517273871,0.7296456372748346
186,0.8247319822724107,0.9211027061466148,0.7283612583982066
187,0.8238592174625462,0.9206434478387325,0.7270749870863599
188,0.8229864808708853,0.920183762374127,0.7257891993676436
189,0.8221136941213666,0.9197234838485356,0.7245039043941975
190,0.8212419386521134,0.9192631383640265,0.7232207389402002
191,0.8203717807197165,0.9188026780646308,0.7219408833748022
192,0.819502490368513,0.9183415575669197,0.7206634231701062
193,0.8186341040672545,0.9178805623060327,0.7193876458284763
194,0.8177665121647766,0.9174199050278101,0.718113119301743
195,0.816899220117899,0.9169610316066578,0.7168374086291401
196,0.8160326210075414,0.9165017967005531,0.7155634453145296
197,0.815167237382687,0.9160418325642703,0.7142926422011038
198,0.8143024480236256,0.9155823004919115,0.7130225955553398
199,0.8134382270298707,0.9151199789229882,0.7117564751367531
200,0.8125753153496209,0.9146565188446742,0.7104941118545676
201,0.8117133247145246,0.914190899916499,0.7092357495125502
202,0.8108509685763902,0.9137247908664689,0.7079771462863115
203,0.8099901743395672,0.9132585941479711,0.7067217545311634
204,0.8091290345350827,0.9127915089556268,0.7054665601145386
205,0.8082689860542647,0.9123225858702444,0.704215386238285
206,0.8074090665149479,0.9118558214052883,0.7029623116246075
207,0.8065492663955962,0.9113896594924048,0.7017088732987876
208,0.8056893850284675,0.9109248243515652,0.7004539457053699
209,0.8048304111448201,0.9104588439091909,0.6992019783804494
210,0.8039724712522257,0.9099926805994408,0.6979522619050106
211,0.8031144559256074,0.9095285448643856,0.6967003669868291
212,0.8022570573368389,0.9090649110244942,0.6954492036491837
213,0.8014003118495688,0.9086013049641184,0.6941993187350193
214,0.8005441963319894,0.9081377532253546,0.6929506394386241
215,0.7996878504566305,0.9076754497816124,0.6917002511316486
216,0.7988335287303056,0.9072140060315487,0.6904530514290624
217,0.7979800288818892,0.9067539701535112,0.6892060876102672
218,0.7971268179570369,0.9062950921735483,0.6879585437405255
219,0.796273872879354,0.905836728682646,0.6867110170760621
220,0.7954201678843131,0.9053775835161963,0.6854627522524299
221,0.7945675947589235,0.9049182388166201,0.6842169507012268
222,0.7937149905900023,0.9044573400389122,0.6829726411410924
223,0.7928621986907721,0.9039970688614422,0.6817273285201021
224,0.7920103454154949,0.9035362983807611,0.6804843924502286
225,0.7911573019076881,0.903075369947189,0.6792392338681872
226,0.7903063203887323,0.9026144394964682,0.6779982012809963
227,0.7894555112771557,0.9021521451186065,0.676758877435705
228,0.7886062316658758,0.9016896382490869,0.6755228250826648
229,0.7877569394260902,0.9012262275630801,0.6742876512891002
230,0.786908231329021,0.9007647937691895,0.6730516688888525
231,0.7860607621879963,0.900301913684222,0.6718196106917705
232,0.7852148024810759,0.8998384232153048,0.670591181746847
233,0.7843696032061365,0.8993751532733294,0.6693640531389435
234,0.7835252047515776,0.8989118893590482,0.668138520144107
235,0.782680699577437,0.8984483674832195,0.6669130316716545
236,0.7818376431880509,0.8979835413932163,0.6656917449828855
237,0.7809965559744593,0.8975181232003041,0.6644749887486144
238,0.780156293087366,0.8970527422116845,0.6632598439630475
239,0.7793152444891995,0.8965872706547348,0.6620432183236643
240,0.7784744982562111,0.8961202798934841,0.660828716618938
241,0.7776353160987888,0.8956516772199465,0.659618954977631
242,0.7767970787521529,0.8951827572549071,0.6584114002493986
243,0.7759597942381476,0.8947142458481177,0.6572053426281776
244,0.7751237215223336,0.8942448794106757,0.6560025636339915
245,0.7742885290046772,0.8937774728101735,0.6547995851991808
246,0.7734554130355474,0.8933087653098071,0.6536020607612878
247,0.7726213107403026,0.8928416884845913,0.6524009329960139
248,0.7717878652360345,0.8923741915537822,0.6512015389182868
249,0.7709549365867738,0.8919066124575357,0.650003260716012
250,0.7701221718297968,0.8914410950816476,0.648803248577946
251,0.7692903187632506,0.8909765955098619,0.6476040420166393
252,0.7684599176348779,0.8905122658833939,0.6464075693863618
253,0.7676312652370646,0.8900454602222615,0.6452170702518677
254,0.7668040347842368,0.8895783629608875,0.644029706607586
255,0.7659778599506354,0.8891114602323483,0.6428442596689224
256,0.7651517072514729,0.8886453248427906,0.6416580896601551
257,0.7643271041898114,0.888175683317887,0.6404785250617359
258,0.7635023241797323,0.8877057676112811,0.6392988807481835
259,0.7626785580758106,0.8872340453702708,0.6381230707813504
260,0.7618549917452291,0.8867625861835167,0.6369473973069415
261,0.7610311773585039,0.8862920343310873,0.6357703203859205
262,0.7602088102038823,0.8858237167598616,0.634593903647903
263,0.759386520788445,0.8853556128970077,0.6334174286798824
264,0.7585646683582596,0.8848866915823901,0.6322426451341292
265,0.7577427995829388,0.8844171793561655,0.6310684198097121
266,0.7569209084873166,0.8839496353036237,0.6298921816710096
267,0.7560989692227932,0.8834828715139942,0.6287150669315922
268,0.7552789056117241,0.8830147703116497,0.6275430409117985
269,0.7544600867026084,0.8825467120372518,0.6263734613679651
270,0.7536417830725987,0.8820793557361205,0.6252042104090768
271,0.7528246718472956,0.8816096960223007,0.6240396476722906
272,0.752009248528572,0.8811403478076902,0.6228781492494537
273,0.7511932862258489,0.8806711358567272,0.6217154365949706
274,0.750379113814106,0.880200309415911,0.6205579182123011
275,0.7495654592973762,0.87973006793826,0.6194008506564923
276,0.7487529031814801,0.879258676749833,0.6182471296131272
277,0.7479408390301028,0.8787874949881319,0.6170941830720736
278,0.747128234066307,0.878317167458104,0.6159393006745101
279,0.7463163893957078,0.877849454074688,0.6147833247167276
280,0.7455047358409077,0.8773817491768504,0.613627722504965
281,0.7446946135849258,0.8769141780964704,0.6124750490733812
282,0.7438862532690068,0.8764451158614474,0.6113273906765663
283,0.7430788088561162,0.8759757627206611,0.6101818549915713
284,0.7422728326601064,0.8755060244674456,0.6090396408527671
285,0.7414683956921295,0.8750346726141811,0.6079021187700779
286,0.7406649505463839,0.874562203537327,0.6067676975554408
287,0.7398616610210758,0.8740873509465941,0.6056359710955574
288,0.7390588826374209,0.87361304204933,0.6045047232255119
289,0.7382567818357838,0.873138517196338,0.6033750464752297
290,0.7374555510663943,0.8726652673989868,0.6022458347338018
291,0.7366545600244258,0.8721913227845607,0.6011177972642908
292,0.7358545964212142,0.8717155922621138,0.5999936005803146
293,0.7350540809320136,0.8712400054365113,0.598868156427516
294,0.734255233102155,0.8707639097364962,0.5977465564678138
295,0.7334556865954419,0.8702883378266226,0.5966230353642612
296,0.7326572025924087,0.869811632644266,0.5955027725405515
297,0.7318594135218183,0.8693335957180343,0.5943852313256023
298,0.7310634032605479,0.8688554690766663,0.5932713374444294
299,0.7302674834775857,0.8683788668802788,0.5921561000748927
300,0.7294722973672536,0.8679023666567485,0.5910422280777587
301,0.7286769355680895,0.8674260372439565,0.5899278338922226
302,0.7278827396619847,0.8669468737051942,0.5888186056187752
303,0.7270890381301092,0.8664656545323011,0.5877124217279173
304,0.7262962639160493,0.8659838467066424,0.5866086811254562
305,0.7255038602311227,0.8655008450028512,0.5855068754593942
306,0.7247119585424174,0.8650157015944341,0.5844082154904008
307,0.7239205101731149,0.8645304390963822,0.5833105812498476
308,0.723128659159715,0.8640452717750042,0.5822120465444258
309,0.7223386709042735,0.8635580957965019,0.5811192460120451
310,0.7215503177532477,0.8630705487262649,0.5800300867802306
311,0.7207625102404148,0.8625844499598537,0.5789405705209759
312,0.7199753740252652,0.8620978787869693,0.5778528692635612
313,0.7191891651873195,0.8616108361673435,0.5767674942072955
314,0.7184035806484164,0.8611233076393234,0.5756838536575093
315,0.7176202081890249,0.8606350380784242,0.5746053782996257
316,0.7168367219859726,0.8601466930511558,0.5735267509207894
317,0.7160532841495107,0.8596589342720355,0.572447634026986
318,0.7152710432062384,0.8591720244068697,0.571370062005607
319,0.7144892312831496,0.8586853286618304,0.5702931339044687
320,0.7137081589929558,0.8581992662702017,0.5692170517157099
321,0.7129284620593679,0.8577115022875239,0.5681454218312119
322,0.7121500929132327,0.8572234427875544,0.5670767430389111
323,0.7113720142315514,0.8567351097014533,0.5660089187616495
324,0.7105932360297986,0.8562467814252692,0.564939690634328
325,0.7098152518727278,0.8557585049821672,0.5638719987632883
326,0.7090373691609921,0.8552697676972351,0.5628049706247492
327,0.7082604442227971,0.8547816909817071,0.5617391974638871
328,0.7074832701538121,0.8542940053150718,0.5606725349925523
329,0.7067062697405135,0.8538055002874091,0.559607039193618
330,0.7059309357517243,0.8533174952260838,0.5585443762773648
331,0.7051563502443792,0.8528291177928492,0.5574835826959091
332,0.704383639857161,0.8523403447261144,0.5564269349882076
333,0.7036117806564943,0.8518510202012035,0.5553725411117851
334,0.7028404210135842,0.8513611033276614,0.5543197386995071
335,0.7020704839782083,0.8508712777797782,0.5532696901766383
336,0.7013013426005145,0.8503841873731731,0.5522184978278558
337,0.7005332270900323,0.8498982161884457,0.5511682379916188
338,0.6997669624839871,0.8494118145342094,0.5501221104337647
339,0.6990010933025405,0.8489238414628044,0.5490783451422765
340,0.6982343060872925,0.8484349597294735,0.5480336524451116
341,0.6974672496357927,0.8479455950386541,0.5469889042329312
342,0.6967006344607863,0.847457422315377,0.5459438466061957
343,0.6959350211750417,0.8469680326212401,0.5449020097288433
344,0.6951708232841608,0.8464789821312324,0.5438626644370892
345,0.6944063179988705,0.8459909897601803,0.5428216462375608
346,0.6936426832358049,0.8455039046536171,0.5417814618179927
347,0.6928794845645834,0.8450157813640388,0.540743187765128
348,0.6921180164108878,0.8445273085265484,0.5397087242952271
349,0.6913568452359424,0.8440365974020543,0.5386770930698306
350,0.6905963760466256,0.8435445017277488,0.5376482503655025
351,0.6898355447281463,0.8430540588893585,0.5366170305669342
352,0.6890752975004406,0.8425641172385802,0.5355864777623011
353,0.688316232091018,0.8420741076329343,0.5345583565491017
354,0.6875567054123134,0.8415837865162072,0.5335296243084195
355,0.6867987473768271,0.8410941557168071,0.5325033390368471
356,0.6860408570624056,0.840604119058427,0.5314775950663841
357,0.6852854525552696,0.8401133090429806,0.5304575960675586
358,0.6845307079901475,0.8396229632461631,0.5294384527341318
359,0.6837769800054739,0.839132086979982,0.5284218730309659
360,0.6830236154717395,0.8386401227901199,0.5274071081533591
361,0.6822716158612588,0.8381477400985357,0.526395491623982
362,0.6815190619877047,0.8376549391171493,0.5253831848582602
363,0.6807679636720282,0.8371616648798288,0.5243742624642276
364,0.6800173808606451,0.8366693775209917,0.5233653842002985
365,0.6792680159041087,0.8361762379386026,0.5223597938696147
366,0.6785200855865106,0.835684258452825,0.5213559127201961
367,0.6777739161991196,0.8351925276831142,0.520355304715125
368,0.6770272972820499,0.8347011153819688,0.519353479182131
369,0.6762807144931946,0.8342094556795754,0.5183519733068138
370,0.6755346425739207,0.8337164997270582,0.5173527854207832
371,0.6747887828876662,0.8332238191820707,0.5163537465932617
372,0.6740429378429014,0.8327304023581164,0.5153554733276864
373,0.6732974304511734,0.8322370128385826,0.5143578480637642
374,0.6725517388652229,0.8317433597048149,0.5133601180256309
375,0.671806801554797,0.8312509982941857,0.5123626048154083
376,0.6710631917715685,0.8307594384376684,0.5113669451054685
377,0.6703195750516743,0.830268738756961,0.5103704113463876
378,0.6695772069279561,0.8297805065304317,0.5093739073254805
379,0.6688344034346578,0.8292913329282662,0.5083774739410495
380,0.6680924372197526,0.8288012663726578,0.5073836080668475
381,0.6673509922684546,0.8283111361794143,0.5063908483574949
382,0.6666090480810983,0.8278220861081041,0.5053960100540925
383,0.6658682895681304,0.8273337842015566,0.5044027949347042
384,0.6651279561788946,0.8268455548843345,0.5034103574734548
385,0.6643879432733656,0.8263578678771534,0.5024180186695778
386,0.6636483739582473,0.8258701453834292,0.5014266025330654
387,0.6629080454986815,0.8253831604610079,0.5004329305363552
388,0.6621678131175666,0.8248958370495659,0.4994397891855672
389,0.6614272996465959,0.8244091590370598,0.4984454402561319
390,0.6606881254734337,0.8239220243775187,0.4974542265693487
391,0.6599483794687233,0.823436328255946,0.4964604306815006
392,0.6592093752236424,0.822951733718776,0.49546701672850885
393,0.6584717655383837,0.8224678506329086,0.4944756804438588
394,0.6577342641669827,0.8219853078100163,0.493483220523949
395,0.656997317314906,0.8215035961221966,0.49249103850761533
396,0.6562613678703227,0.8210226653532957,0.4915000703873498
397,0.6555254725038956,0.8205413282461739,0.4905096167616173
398,0.6547890014870344,0.8200589236639603,0.48951907931010863
399,0.6540545391643475,0.8195759710544503,0.4885331072742447
400,0.6533215346276475,0.8190928899557138,0.4875501792995812
401,0.6525890329135816,0.8186099269519512,0.486568138875212
402,0.6518561139599942,0.8181268132947397,0.4855854146252487
403,0.6511228890974229,0.8176443657819454,0.48460141241290033
404,0.6503893878815907,0.8171626271531139,0.4836161486100675
405,0.6496564793174348,0.8166804334802661,0.4826325251546034
406,0.6489234257421481,0.8161989586735662,0.48164789281073006
407,0.6481907648404792,0.815715930500964,0.48066559917999446
408,0.6474577463604584,0.8152332002259427,0.47968229249497407
409,0.6467244775849962,0.814749003160993,0.47869995200899945
410,0.6459926719337252,0.8142638078347341,0.4777215360327164
411,0.6452625038436061,0.813777178235395,0.47674782945181715
412,0.6445326140305816,0.8132919518229232,0.47577327623823995
413,0.6438029909103593,0.8128058508454652,0.4748001309752534
414,0.6430736967191548,0.8123179577117383,0.4738294357265713
415,0.642344903690577,0.8118295261223354,0.4728602812588185
416,0.6416177386916406,0.8113420502491805,0.47189342713410076
417,0.6408910862874394,0.8108548167244528,0.470927355850426
418,0.6401641681556307,0.8103671896784758,0.46996114663278565
419,0.6394394984596418,0.8098786353588182,0.4690003615604653
420,0.6387161105564737,0.8093897394811206,0.4680424816318268
421,0.6379952897433122,0.8088998873376795,0.46709069214894494
422,0.6372757886789622,0.8084093215267815,0.4661422558311429
423,0.6365565893519798,0.8079189866585033,0.46519419204545626
424,0.6358378693927451,0.8074290474868261,0.46424669129866414
425,0.6351201259188453,0.8069382342706816,0.46330201756700895
426,0.634402631017763,0.8064486378509848,0.4623566241845411
427,0.6336865394230865,0.8059590213458789,0.4614140575002941
428,0.6329699342077211,0.8054718858820287,0.46046798253341353
429,0.6322528031040446,0.8049856675651421,0.4595199386429472
430,0.6315348428723283,0.8044980097685026,0.458571675976154
431,0.6308178258700896,0.8040095274022167,0.45762612433796257
432,0.6301027720378317,0.8035212980224744,0.4566842460531891
433,0.6293898673220609,0.8030331345851801,0.45574660005894174
434,0.628677709360222,0.8025455020204937,0.4548099166999504
435,0.6279667679430074,0.8020578437911983,0.4538756920948166
436,0.6272566636320189,0.8015710692367728,0.452942258027265
437,0.626547224738205,0.8010842547653818,0.4520101947110282
438,0.6258387174251783,0.8005974583609831,0.4510799764893735
439,0.625131409458487,0.8001101282294618,0.4501526906875121
440,0.6244247645834312,0.7996232635648117,0.4492262656020507
441,0.6237172381411346,0.7991359010043015,0.44829857527796757
442,0.6230099292991175,0.7986480755000446,0.44737178309819037
443,0.6223020751184104,0.7981602097363311,0.44644394050048974
444,0.6215954476332006,0.7976705320443959,0.4455203632220054
445,0.6208898152819612,0.7971808726959584,0.44459875786796405
446,0.6201856155036566,0.7966902061423573,0.44368102486495586
447,0.6194823188490167,0.7961991794165956,0.4427654582814379
448,0.6187788140089738,0.7957080153747399,0.44184961264320777
449,0.6180753982462416,0.7952181681929439,0.4409326282995393
450,0.6173722227490399,0.794728294242238,0.4400161512558418
451,0.6166698462606652,0.794238009917765,0.4391016826035654
452,0.6159676467397378,0.7937474620426261,0.4381878314368495
453,0.6152658309134882,0.7932566460295882,0.4372750157973881
454,0.6145644356904119,0.7927646920253014,0.4363641793555223
455,0.6138627450371693,0.7922717180769117,0.43545377199742696
456,0.6131624521788162,0.7917777557935255,0.43454714856410687
457,0.6124628592096927,0.7912833157910031,0.4336424026283823
458,0.6117644519846291,0.7907881966503166,0.43274070731894165
459,0.611066548501769,0.7902928223297893,0.43184027467374875
460,0.6103700199061545,0.7897960910717698,0.43094394874053915
461,0.6096732361577616,0.7893009166800091,0.430045555635514
462,0.6089782679106114,0.7888049702330665,0.42915156558815626
463,0.6082835211900024,0.7883098721587681,0.42825717022123666
464,0.607589966403514,0.7878148047434549,0.4273651280635732
465,0.6068978753113748,0.7873198958370189,0.4264758547857308
466,0.6062079889399916,0.7868252390766988,0.42559073880328446
467,0.6055180197795518,0.7863307307665303,0.4247053087925733
468,0.604828354960129,0.7858360565320193,0.4238206533882387
469,0.6041386259740902,0.7853406167941037,0.4229366351540766
470,0.6034497169606984,0.7848463272117789,0.4220531067096179
471,0.6027614201258051,0.7843524367605414,0.4211704034910688
472,0.6020731127136228,0.7838589162225933,0.42028730920465235
473,0.601385494528979,0.7833638655521331,0.41940712350582493
474,0.6006973663439352,0.7828684193598465,0.4185263133280239
475,0.6000095139332567,0.782373125647175,0.4176459022193385
476,0.5993217598059888,0.7818781728645309,0.4167653467474467
477,0.5986334051453919,0.7813815847292309,0.4158852255615528
478,0.5979449999017011,0.7808846921620737,0.4150053076413286
479,0.5972566265262788,0.7803873044624186,0.4141259485901389
480,0.5965686384680355,0.7798896378804159,0.4132476390556552
481,0.5958814825133026,0.7793930952844923,0.41236986974211304
482,0.595195094418058,0.7788966021888925,0.41149358664722346
483,0.594507526592616,0.7784014631344829,0.41061359005074904
484,0.5938203661487429,0.7779077929257228,0.409732939371763
485,0.5931342259611125,0.7774139261343955,0.40885452578782955
486,0.5924495178902909,0.7769186717446885,0.4079803640358932
487,0.5917672919626035,0.7764232893430503,0.40711129458215667
488,0.5910853849365274,0.7759269598089926,0.4062438100640622
489,0.5904036436510823,0.775430497355184,0.4053767899469807
490,0.5897218429858938,0.7749337707777135,0.40450991519407403
491,0.5890390285559111,0.7744366706878839,0.4036413864239382
492,0.5883573160626925,0.773939477360904,0.402775154764481
493,0.5876759593862813,0.7734430288806685,0.401908889891894
494,0.5869954974710695,0.7729470353287902,0.4010439596133488
495,0.5863154375272148,0.7724524959165769,0.4001783791378527
496,0.5856341427900605,0.7719588630572435,0.3993094225228776
497,0.5849536916123178,0.7714645998323159,0.39844278339231975
498,0.5842745502826302,0.7709703341413189,0.3975787664239415
499,0.583595533419897,0.7704759769507814,0.3967150898890126
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846
500,0.5829167547068579,0.7699821342311312,0.3958513751825846


==> fig/data/pacf/acf_mala_2_4.csv <==
x,y,upper,lower
1,0.9989374126416516,0.9995704245512551,0.9983044007320481
2,0.9978748493694681,0.9991400549777765,0.9966096437611598
3,0.9968157119432223,0.9987075635802,0.9949238603062446
4,0.9957572789826965,0.9982751456639914,0.9932394123014016
5,0.9947000494446766,0.9978428210163016,0.9915572778730516
6,0.9936434282470419,0.9974109160470059,0.9898759404470778
7,0.9925880080444972,0.9969791430709757,0.9881968730180187
8,0.991534629055144,0.9965479657872327,0.9865212923230553
9,0.9904821920928449,0.9961153968938437,0.9848489872918462
10,0.989430507107453,0.9956834460768088,0.9831775681380971
11,0.9883790370639225,0.9952499084288585,0.9815081656989865
12,0.987329419116878,0.9948159442294143,0.9798428940043417
13,0.986280154404702,0.9943809957969185,0.9781793130124854
14,0.9852298188842104,0.9939453806444287,0.976514257123992
15,0.9841801320473667,0.9935105558515815,0.9748497082431518
16,0.9831321768608526,0.9930751263859516,0.9731892273357536
17,0.9820843750193262,0.9926371404787542,0.9715316095598983
18,0.9810359178421573,0.992198774088178,0.9698730615961365
19,0.9799867205041891,0.9917587235910449,0.9682147174173333
20,0.9789383269148656,0.9913195446973337,0.9665571091323975
21,0.9778907384513157,0.9908798153572236,0.9649016615454078
22,0.9768433581627454,0.990440216318281,0.9632465000072097
23,0.9757967695281871,0.990001573374956,0.9615919656814181
24,0.9747523646652742,0.9895626409855983,0.95994208834495
25,0.9737087603387882,0.9891233381383083,0.958294182539268
26,0.9726657079389811,0.9886838558709499,0.9566475600070123
27,0.9716232805691196,0.9882448627011335,0.9550016984371057
28,0.9705809868871985,0.9878070684559436,0.9533549053184535
29,0.9695389631123474,0.9873683801054919,0.951709546119203
30,0.9684981709699126,0.9869286645633428,0.9500676773764825
31,0.9674591207058637,0.9864861160588957,0.9484321253528317
32,0.9664210175847611,0.9860440444715286,0.9467979906979935
33,0.9653831718557127,0.9856013470580184,0.9451649966534069
34,0.96434698514708,0.9851585606230091,0.9435354096711508
35,0.9633116746396433,0.9847160901559441,0.9419072591233425
36,0.9622778707163739,0.984273407229261,0.9402823342034868
37,0.9612441823466462,0.9838322347504818,0.9386561299428107
38,0.9602115772468074,0.9833914362486179,0.9370317182449969
39,0.9591803368909106,0.9829490656198847,0.9354116081619366
40,0.9581502611159566,0.9825053331900687,0.9337951890418444
41,0.9571214775137828,0.9820621060250564,0.9321808490025093
42,0.956093794074581,0.9816179875018839,0.930569600647278
43,0.9550664446562359,0.9811717023823079,0.9289611869301639
44,0.9540402979903979,0.9807239573014155,0.9273566386793803
45,0.9530150190872263,0.9802789437751092,0.9257510943993434
46,0.9519915300229079,0.9798325823087796,0.9241504777370363
47,0.9509685836886566,0.9793869174694307,0.9225502499078824
48,0.9499480029748136,0.9789402544514667,0.9209557514981606
49,0.9489268624601929,0.9784931699613509,0.9193605549590348
50,0.94790746098103,0.9780449042076789,0.917770017754381
51,0.946888765971799,0.9775969698274531,0.916180562116145
52,0.9458701861808226,0.9771484940052696,0.9145918783563757
53,0.9448532365298367,0.9767007730340067,0.9130057000256666
54,0.9438367878744002,0.9762544780147441,0.9114190977340563
55,0.9428214363911539,0.9758090943843662,0.9098337783979416
56,0.9418062808485362,0.9753641442510516,0.9082484174460209
57,0.9407921963875251,0.9749190216511375,0.9066653711239127
58,0.9397787782484421,0.9744721898826195,0.9050853666142648
59,0.9387661008404409,0.9740245062930284,0.9035076953878534
60,0.9377547253305601,0.9735735335011694,0.9019359171599509
61,0.9367443333638288,0.973120215839384,0.9003684508882736
62,0.9357351386226376,0.9726665536545006,0.8988037235907745
63,0.9347276597621201,0.9722126351261565,0.8972426843980837
64,0.9337203985432547,0.9717576388938325,0.895683158192677
65,0.9327139874868194,0.9713017823437455,0.8941261926298933
66,0.9317084145048466,0.9708444814281167,0.8925723475815766
67,0.9307038879152938,0.9703865979486167,0.8910211778819709
68,0.9297000778921445,0.9699291726518048,0.8894709831324842
69,0.9286966117769148,0.9694714087300647,0.8879218148237649
70,0.9276954835237141,0.969015643482373,0.8863753235650552
71,0.9266954128007991,0.9685580827270245,0.8848327428745738
72,0.92569598576398,0.9681012898649591,0.883290681663001
73,0.9246964474209487,0.9676446705808657,0.8817482242610317
74,0.9236964328867869,0.9671875251021302,0.8802053406714436
75,0.9226982726407019,0.9667292662244552,0.8786672790569486
76,0.9217011558988372,0.9662698845589706,0.8771324272387038
77,0.9207046248870121,0.9658108339016644,0.8755984158723598
78,0.9197098886278998,0.9653496298732919,0.8740701473825078
79,0.9187173751886726,0.9648886442486259,0.8725461061287193
80,0.9177253023936521,0.964426484222807,0.8710241205644973
81,0.916734394013618,0.9639645111026582,0.8695042769245778
82,0.9157440664498244,0.9635027870981328,0.8679853458015161
83,0.9147538528703969,0.963039981833064,0.8664677239077297
84,0.9137646280809328,0.9625771256814651,0.8649521304804005
85,0.9127765178071554,0.9621127360524985,0.8634402995618123
86,0.9117899478218299,0.9616481820291276,0.8619317136145321
87,0.9108057347154037,0.9611832435455472,0.8604282258852602
88,0.9098223188167688,0.9607192018442562,0.8589254357892814
89,0.9088405126151907,0.9602550246879233,0.8574260005424581
90,0.9078603368350492,0.9597889656708091,0.8559317079992893
91,0.9068814868649557,0.959320307075834,0.8544426666540774
92,0.9059022686015693,0.9588528184396303,0.8529517187635083
93,0.9049238863478029,0.9583861803824625,0.8514615923131432
94,0.9039464790734417,0.9579212151885693,0.8499717429583141
95,0.9029688777272641,0.9574555088687352,0.848482246585793
96,0.901991739386404,0.9569900195227026,0.8469934592501054
97,0.901015746893125,0.9565243935733326,0.8455071002129174
98,0.9000402974080521,0.9560598364127835,0.8440207584033208
99,0.8990660144013767,0.9555952579850323,0.842536770817721
100,0.8980924412126589,0.9551308566448609,0.8410540257804568
101,0.8971190792958856,0.9546676964112759,0.8395704621804954
102,0.8961478973498995,0.9542048501796888,0.8380909445201102
103,0.895177102436555,0.9537424801097417,0.8366117247633683
104,0.8942065641732836,0.9532806323041145,0.8351324960424527
105,0.893235316839913,0.952820012651382,0.8336506210284439
106,0.8922652139476127,0.952358065105478,0.8321723627897474
107,0.8912963977924232,0.9518959122765276,0.8306968833083188
108,0.8903272111395558,0.9514336364817676,0.829220785797344
109,0.889358810222297,0.9509724835866359,0.8277451368579581
110,0.8883921964212288,0.9505097527614279,0.8262746400810297
111,0.887426779267835,0.9500474957063454,0.8248060628293246
112,0.8864623364714274,0.9495862819658188,0.8233383909770359
113,0.8854977439324709,0.9491228267772364,0.8218726610877055
114,0.8845318058067382,0.9486623141062884,0.8204012975071879
115,0.8835674797351631,0.9482009228429877,0.8189340366273385
116,0.8826026686295175,0.9477385647535956,0.8174667725054394
117,0.8816384568519104,0.9472747199927534,0.8160021937110675
118,0.8806755678511479,0.9468095417539854,0.8145415939483104
119,0.8797123547614726,0.9463443032484941,0.8130804062744511
120,0.8787498945667288,0.9458796651289785,0.8116201240044791
121,0.8777879277211901,0.9454137440374517,0.8101621114049284
122,0.8768263795516462,0.9449465886048096,0.8087061704984828
123,0.8758650301439505,0.9444781606459708,0.8072518996419301
124,0.8749046064080631,0.9440100434852554,0.8057991693308708
125,0.8739437884466104,0.9435423008373711,0.8043452760558496
126,0.8729836330031024,0.9430750432544915,0.8028922227517133
127,0.8720246916285929,0.9426082632170152,0.8014411200401705
128,0.8710662067324958,0.9421419908985685,0.799990422566423
129,0.8701077002563631,0.9416740118898492,0.7985413886228769
130,0.8691496853336824,0.9412057986583762,0.7970935720089887
131,0.8681927073093234,0.9407351368543236,0.7956502777643232
132,0.8672366008544182,0.9402606775271145,0.794212524181722
133,0.8662825059032271,0.9397847928596088,0.7927802189468454
134,0.865329883201902,0.9393072923571613,0.7913524740466427
135,0.8643782393615201,0.9388279385198597,0.7899285402031806
136,0.8634268608324817,0.9383462874097611,0.7885074342552022
137,0.8624755243709433,0.9378628704537623,0.7870881782881244
138,0.8615252908064952,0.9373794135592999,0.7856711680536905
139,0.8605766270695948,0.936893565518702,0.7842596886204877
140,0.8596292677285666,0.9364073318795956,0.7828512035775377
141,0.8586819882229833,0.9359225130690942,0.7814414633768723
142,0.8577364899098868,0.9354376523724881,0.7800353274472855
143,0.8567925163167684,0.9349515665163073,0.7786334661172296
144,0.8558489656949755,0.9344658801108613,0.7772320512790897
145,0.8549049788255939,0.9339798081063425,0.7758301495448453
146,0.8539612568719629,0.9334930550728628,0.7744294586710629
147,0.8530186053489656,0.9330073135058679,0.7730298971920633
148,0.8520761706774818,0.9325197424764083,0.7716325988785552
149,0.8511336477332293,0.9320317487121993,0.7702355467542593
150,0.8501920920513057,0.9315430737550202,0.7688411103475913
151,0.8492515765276664,0.931054086043556,0.7674490670117767
152,0.8483125017462573,0.9305650785242101,0.7660599249683044
153,0.8473740622101448,0.9300784822977287,0.7646696421225608
154,0.8464364295785978,0.9295910704242951,0.7632817887329004
155,0.8454997224599667,0.9291036563700822,0.7618957885498513
156,0.8445648480089143,0.9286141468743243,0.7605155491435043
157,0.8436308607698452,0.9281262680024122,0.7591354535372782
158,0.8426983943242918,0.9276359189387682,0.7577608697098155
159,0.841764786501645,0.9271455901688642,0.7563839828344258
160,0.8408338048085614,0.9266552636764558,0.755012345940667
161,0.8399035619356257,0.9261658413700438,0.7536412825012075
162,0.8389739633373247,0.9256747192034773,0.752273207471172
163,0.838044805638611,0.925184223302856,0.7509053879743659
164,0.8371177815271702,0.9246946274514133,0.7495409356029271
165,0.8361910577819175,0.9242045684753991,0.7481775470884359
166,0.8352638360659902,0.9237141558432561,0.7468135162887243
167,0.8343397811859481,0.9232212670727056,0.7454582952991906
168,0.833416404776627,0.9227278962796759,0.7441049132735782
169,0.8324931314181776,0.9222342890558909,0.7427519737804643
170,0.8315707580159364,0.9217407314931532,0.7414007845387196
171,0.8306490164634586,0.921247519909749,0.7400505130171682
172,0.8297285907646847,0.9207567579288637,0.7387004236005058
173,0.828807353889641,0.9202664531216311,0.7373482546576509
174,0.8278870182910392,0.919775911118995,0.7359981254630833
175,0.8269670358739253,0.9192847841810431,0.7346492875668075
176,0.8260469643469232,0.9187922537918217,0.7333016749020246
177,0.8251279238882557,0.9182988430881007,0.7319570046884107
178,0.824209881783113,0.9178031371003056,0.7306166264659205
179,0.823293066560344,0.9173089730488566,0.7292771600718313
180,0.8223768573234915,0.9168152431111215,0.7279384715358616
181,0.8214616788651801,0.9163208455528828,0.7266025121774773
182,0.8205475194341955,0.9158257161458844,0.7252693227225065
183,0.8196355564973467,0.9153287979629665,0.7239423150317268
184,0.8187250847250612,0.9148322858460776,0.7226178836040449
185,0.8178156611587956,0.9143367119269066,0.7212946103906845
186,0.8169083442248394,0.9138414682483509,0.7199752202013279
187,0.8160005537536266,0.9133470709766779,0.7186540365305752
188,0.8150914875638323,0.9128551795703004,0.7173277955573643
189,0.8141824899572928,0.9123615807306479,0.7160033991839377
190,0.8132744936875062,0.9118680618838692,0.7146809254911431
191,0.8123674129488561,0.9113741596681162,0.7133606662295959
192,0.8114613931175949,0.9108785594567621,0.7120442267784277
193,0.810554878539617,0.9103840290180879,0.7107257280611462
194,0.8096499037531018,0.9098885408507896,0.7094112666554139
195,0.8087443169275503,0.9093926356734827,0.708095998181618
196,0.8078394306507962,0.9088972105489587,0.7067816507526338
197,0.8069362178028051,0.9084026518480426,0.7054697837575676
198,0.8060336681711062,0.9079091568231518,0.7041581795190607
199,0.8051320170767695,0.9074177277105613,0.7028463064429777
200,0.8042314060470955,0.9069262550432735,0.7015365570509176
201,0.8033304650562925,0.9064355274348944,0.7002254026776905
202,0.8024300215902919,0.9059435785905149,0.6989164645900688
203,0.8015326313917407,0.9054511650241934,0.697614097759288
204,0.8006356684111696,0.9049587548565783,0.696312581965761
205,0.7997396235468552,0.9044653068366263,0.6950139402570842
206,0.7988441031316584,0.9039724741728663,0.6937157320904506
207,0.7979480799159512,0.9034799128319647,0.6924162469999376
208,0.797053772535255,0.9029860575671385,0.6911214875033715
209,0.7961607122280238,0.9024897354550583,0.6898316890009892
210,0.795269000026644,0.901990827903531,0.688547172149757
211,0.7943788675248752,0.9014915779661059,0.6872661570836445
212,0.7934903806689071,0.9009906002519075,0.6859901610859067
213,0.7926021803248033,0.9004892393569739,0.6847151212926328
214,0.7917138926554548,0.8999888941381905,0.683438891172719
215,0.7908259124673704,0.899488424170545,0.6821634007641959
216,0.7899398672213755,0.8989867122333496,0.6808930222094015
217,0.7890543870362525,0.8984858984307273,0.6796228756417777
218,0.7881698982369304,0.8979859074644831,0.6783538890093777
219,0.7872876464575136,0.8974852979954457,0.6770899949195814
220,0.786404985384923,0.8969856403389276,0.6758243304309184
221,0.785522930583904,0.8964855742041246,0.6745602869636834
222,0.7846431716688614,0.895984935535321,0.6733014078024019
223,0.783764402079903,0.8954840566471536,0.6720447475126525
224,0.7828867779957494,0.8949795463968903,0.6707940095946084
225,0.7820085196475202,0.8944748156521868,0.6695422236428535
226,0.7811309138001236,0.8939693490270849,0.6682924785731622
227,0.7802533664062367,0.893463038806001,0.6670436940064723
228,0.7793760603987896,0.8929563380098627,0.6657957827877165
229,0.7784987625180279,0.8924500811384642,0.6645474438975915
230,0.7776225536698986,0.8919453443887065,0.6632997629510907
231,0.7767463784038692,0.8914393835352986,0.6620533732724397
232,0.7758726199505921,0.8909307377871678,0.6608145021140164
233,0.7750000609408629,0.8904212092367739,0.6595789126449519
234,0.7741283743120148,0.8899129362493765,0.658343812374653
235,0.7732567022796984,0.8894043266599808,0.6571090778994161
236,0.77238582138957,0.8888949904180512,0.6558766523610888
237,0.7715170516417909,0.8883862858862994,0.6546478173972823
238,0.7706485784855518,0.8878785264961022,0.6534186304750014
239,0.7697802001284332,0.8873687662718718,0.6521916339849946
240,0.7689122374986674,0.8868593871950647,0.6509650878022701
241,0.7680443077698341,0.8863521786162163,0.649736436923452
242,0.7671774167306611,0.885846101556968,0.6485087319043542
243,0.7663122878068279,0.8853375622617071,0.6472870133519487
244,0.7654481774229793,0.8848297642000787,0.6460665906458799
245,0.7645858304208675,0.8843243399370205,0.6448473209047144
246,0.7637236931856832,0.8838174572187296,0.6436299291526368
247,0.7628628884372608,0.8833073960138161,0.6424183808607055
248,0.7620015653940541,0.8827978320354477,0.6412052987526604
249,0.7611425230566602,0.8822873867503367,0.6399976593629837
250,0.7602840617239803,0.8817762100650001,0.6387919133829606
251,0.7594268764276965,0.8812657023237385,0.6375880505316545
252,0.7585698511761266,0.8807547237676857,0.6363849785845676
253,0.7577133015312139,0.8802438646145637,0.635182738447864
254,0.756857263967425,0.8797331677347339,0.6339813602001162
255,0.7560018424621504,0.8792218033294562,0.6327818815948446
256,0.7551476842153936,0.878712270132849,0.6315830982979381
257,0.7542933689603335,0.8782011851036023,0.6303855528170647
258,0.7534402555039805,0.87768864533132,0.6291918656766411
259,0.7525870482118365,0.8771773415714802,0.6279967548521929
260,0.7517315040986245,0.8766701632526832,0.6267928449445659
261,0.7508772965205434,0.8761632765853684,0.6255913164557183
262,0.7500249373974873,0.8756540927744366,0.624395782020538
263,0.749173688735898,0.8751448348029083,0.6232025426688876
264,0.7483227273805759,0.8746338651690584,0.6220115895920935
265,0.7474710816801701,0.8741253487079073,0.6208168146524329
266,0.7466203084840799,0.8736164471529353,0.6196241698152245
267,0.7457709916960568,0.8731069837809898,0.6184349996111237
268,0.7449233155182905,0.8725982068414296,0.6172484241951514
269,0.7440751996466205,0.8720896360823338,0.6160607632109072
270,0.7432279972044228,0.8715805184463161,0.6148754759625294
271,0.7423809834817943,0.8710718613414001,0.6136901056221884
272,0.7415358687299515,0.8705639824314574,0.6125077550284456
273,0.7406906572893768,0.8700573627491331,0.6113239518296204
274,0.7398454281133884,0.8695513628842643,0.6101394933425125
275,0.7390007879708763,0.8690447903009614,0.6089567856407913
276,0.7381576823883655,0.8685375790115382,0.6077777857651929
277,0.7373149140898384,0.8680279495080823,0.6066018786715945
278,0.7364726290212675,0.8675183399669423,0.6054269180755928
279,0.7356316377629328,0.8670104192140571,0.6042528563118086
280,0.7347917646939467,0.866500540575486,0.6030829888124074
281,0.7339530546491272,0.8659915574650183,0.6019145518332361
282,0.7331155520970547,0.8654826033292918,0.6007485008648176
283,0.732278247227204,0.8649736018824581,0.59958289257195
284,0.7314425003815563,0.8644651575047796,0.5984198432583331
285,0.730608331017751,0.863956551554107,0.597260110481395
286,0.7297764577932196,0.8634481795633463,0.596104736023093
287,0.7289448435777353,0.8629381953657977,0.5949514917896728
288,0.7281147102048855,0.8624280004918999,0.593801419917871
289,0.7272861764988808,0.8619181436948731,0.5926542093028886
290,0.7264586847585338,0.8614075685245,0.5915098009925677
291,0.72563135489123,0.8608977206954598,0.5903649890870002
292,0.724803884113117,0.8603879519304719,0.5892198162957621
293,0.7239755847693695,0.8598798787133644,0.5880712908253747
294,0.723147426618562,0.859371939383738,0.586922913853386
295,0.7223196358479861,0.8588648842228969,0.5857743874730753
296,0.7214926149187056,0.8583574933263434,0.5846277365110679
297,0.7206663293188683,0.8578504894598096,0.5834821691779271
298,0.7198419113313723,0.8573443963853085,0.5823394262774362
299,0.7190188677824506,0.8568378796965088,0.5811998558683924
300,0.7181954016858547,0.8563322571415496,0.5800585462301598
301,0.7173737821866333,0.8558257134078049,0.5789218509654617
302,0.7165520763208862,0.855320375991637,0.5777837766501355
303,0.7157307894380128,0.8548157536396613,0.5766458252363643
304,0.7149102333288893,0.8543117790769168,0.5755086875808617
305,0.7140907803772529,0.8538067816868182,0.5743747790676876
306,0.7132722305828101,0.8533021722307638,0.5732422889348564
307,0.7124558109225834,0.852797473430633,0.5721141484145338
308,0.7116395578314316,0.8522936329295414,0.5709854827333218
309,0.7108245307117986,0.8517898101723248,0.5698592512512725
310,0.7100107934119291,0.8512870566838421,0.5687345301400161
311,0.7091978894127384,0.8507835101025824,0.5676122687228945
312,0.7083833037063527,0.8502801908886002,0.5664864165241053
313,0.7075686372950037,0.8497766655339776,0.5653606090560299
314,0.7067550554351164,0.8492729884366869,0.564237122433546
315,0.7059431610683375,0.8487707481929924,0.5631155739436827
316,0.7051309950232352,0.8482670228437983,0.5619949672026721
317,0.7043194140012308,0.8477634616177641,0.5608753663846975
318,0.7035083453400509,0.8472600784431796,0.5597566122369222
319,0.7026977771021794,0.8467570532149784,0.5586385009893804
320,0.7018885540501092,0.8462524730375678,0.5575246350626506
321,0.7010809852036439,0.8457498755936788,0.5564120948136091
322,0.7002749287400875,0.8452462100657399,0.555303647414435
323,0.6994694608191342,0.8447422963281705,0.5541966253100978
324,0.698663812933849,0.8442382684740644,0.5530893573936337
325,0.6978580747933114,0.8437327800438295,0.5519833695427934
326,0.6970529553943148,0.8432267253618475,0.550879185426782
327,0.6962490368702197,0.8427210284568832,0.5497770452835561
328,0.6954464590789377,0.8422146824521921,0.5486782357056832
329,0.6946440286999453,0.8417091334957121,0.5475789239041786
330,0.6938419775310734,0.8412031849641033,0.5464807700980434
331,0.6930413021416176,0.840697321394178,0.5453852828890573
332,0.6922422273388503,0.8401908278673051,0.5442936268103955
333,0.6914446159614582,0.8396842495613557,0.5432049823615608
334,0.6906480840367935,0.8391766254495953,0.5421195426239916
335,0.689852035884873,0.8386693252681133,0.5410347465016326
336,0.6890579882764523,0.8381605313206415,0.539955445232263
337,0.688263880058258,0.837650896595941,0.538876863520575
338,0.6874707811856081,0.8371443175604338,0.5377972448107824
339,0.6866783818098842,0.8366374364275224,0.5367193271922459
340,0.6858859726032728,0.8361299696155526,0.5356419755909929
341,0.6850939023832882,0.8356229616369375,0.5345648431296388
342,0.6843023407862912,0.8351172208200364,0.5334874607525459
343,0.6835111104236039,0.8346137959463322,0.5324084249008756
344,0.6827205691856446,0.8341100486744527,0.5313310896968365
345,0.6819313541441708,0.8336069055335813,0.5302558027547604
346,0.6811431762736249,0.8331041622724427,0.5291821902748071
347,0.6803554787548186,0.832600621583689,0.5281103359259482
348,0.6795678763041757,0.8320980522350578,0.5270377003732936
349,0.6787814523975696,0.8315953864077419,0.5259675183873973
350,0.6779960368943131,0.8310921839914718,0.5248998897971544
351,0.6772103372190211,0.8305909220843106,0.5238297523537316
352,0.6764247084831282,0.8300879571034011,0.5227614598628553
353,0.6756396906633841,0.8295835466654118,0.5216958346613565
354,0.674854505278533,0.8290791505741573,0.5206298599829087
355,0.6740706545667395,0.8285749293718324,0.5195663797616467
356,0.6732878738699282,0.8280716210572302,0.5185041266826261
357,0.6725068809648443,0.8275658718101713,0.5174478901195174
358,0.6717265111931734,0.8270613519040091,0.5163916704823377
359,0.6709459270710065,0.8265586570311632,0.5153331971108499
360,0.6701664248902062,0.826054837937486,0.5142780118429263
361,0.6693874918186743,0.8255522801255482,0.5132227035118004
362,0.6686078225391169,0.825049931777592,0.5121657133006418
363,0.6678290462183694,0.8245471737991251,0.5111109186376136
364,0.6670503400241035,0.824042695576827,0.51005798447138
365,0.6662714459784521,0.8235388791004075,0.5090040128564968
366,0.665493428234436,0.8230360093290056,0.5079508471398665
367,0.6647160055696429,0.8225329706727338,0.5068990404665521
368,0.6639395894247361,0.8220285429681277,0.5058506358813445
369,0.6631628679181834,0.8215233404518223,0.5048023953845444
370,0.662386883611716,0.8210180717540221,0.50375569546941
371,0.6616113102443177,0.820511720795621,0.5027108996930145
372,0.6608370369055684,0.8200043177238996,0.5016697560872372
373,0.6600631055684962,0.81949624988006,0.5006299612569325
374,0.6592904355519522,0.8189872080159599,0.4995936630879445
375,0.6585182794263327,0.8184772107497797,0.4985593481028856
376,0.6577479248874134,0.8179656450027512,0.49753020477207566
377,0.6569785836083498,0.8174537374469804,0.49650342976971923
378,0.6562115520901537,0.8169417261615053,0.4954813780188021
379,0.6554448585558396,0.8164271624807675,0.4944625546309116
380,0.6546786382050351,0.8159118467224797,0.49344542968759053
381,0.6539132536449402,0.8153975342758889,0.4924289730139916
382,0.6531484420974636,0.8148840101978272,0.49141287399709993
383,0.6523834368133673,0.8143705255692263,0.4903963480575083
384,0.6516180371626215,0.8138571937453787,0.48937888057986423
385,0.6508524741341176,0.8133443493352621,0.48836059893297307
386,0.6500887975357638,0.8128321991314371,0.48734539594009035
387,0.6493239992320426,0.8123206036902209,0.4863273947738644
388,0.6485592535179818,0.811808847060921,0.48530965997504266
389,0.6477940778518887,0.8112958020932989,0.4842923536104785
390,0.6470297884863885,0.8107825140944178,0.48327706287835914
391,0.6462646174711962,0.8102704848258092,0.48225875011658326
392,0.6455001537492472,0.8097582624027507,0.48124204509574364
393,0.6447369992801651,0.8092462226511773,0.480227775909153
394,0.6439750459073937,0.8087336548893889,0.47921643692539856
395,0.6432142773083154,0.8082227841515515,0.4782057704650792
396,0.6424548871282955,0.8077139587881432,0.47719581546844775
397,0.6416946335799092,0.8072056761994009,0.47618359096041757
398,0.6409340734087111,0.806697250964312,0.4751708958531103
399,0.6401739820929238,0.8061883490002071,0.4741596151856404
400,0.6394144510215234,0.8056791497673843,0.4731497522756625
401,0.6386549591062755,0.8051729052362412,0.4721370129763097
402,0.6378967232924075,0.8046665897833345,0.4711268568014806
403,0.6371372286622926,0.8041612839070292,0.470113173417556
404,0.6363784226279945,0.803655638812788,0.469101206443201
405,0.6356194168409147,0.8031497044478104,0.46808912923401896
406,0.6348602534363136,0.8026441365103729,0.46707637036225425
407,0.6341008326841762,0.802137626296153,0.46606403907219923
408,0.6333420608540549,0.8016302607059775,0.4650538610021322
409,0.6325822033817443,0.8011234025301001,0.46404100423338857
410,0.6318238744651657,0.8006160604776958,0.46303168845263565
411,0.6310664286796153,0.8001077478704529,0.4620251094887776
412,0.6303097086092457,0.7996007158085671,0.4610187014099244
413,0.6295530144009838,0.7990940422785147,0.4600119865234528
414,0.6287959842244208,0.7985878380309038,0.45900413041793786
415,0.6280399988813068,0.7980824663814023,0.45799753138121124
416,0.6272852878847307,0.797577769257051,0.45699280651241037
417,0.6265303019944902,0.7970710930490363,0.4559895109399441
418,0.6257752825968486,0.7965643422829582,0.45498622291073887
419,0.6250230233660693,0.7960569529453625,0.4539890937867761
420,0.6242717742849675,0.7955500839206078,0.45299346464932716
421,0.6235218689448725,0.7950425626767214,0.45200117521302363
422,0.6227725771738383,0.7945344587768828,0.45101069557079376
423,0.6220239864910784,0.7940277306523675,0.45002024232978927
424,0.6212762426666714,0.793520587117107,0.4490318982162357
425,0.6205290546522456,0.7930147338742561,0.4480433754302351
426,0.619782904817906,0.7925093876684532,0.4470564219673588
427,0.6190379572567174,0.7920046472266336,0.44607126728680124
428,0.6182924072797105,0.7915022885152712,0.4450825260441498
429,0.6175472382927469,0.7909992958881726,0.44409518069732123
430,0.6168028313573396,0.7904945119417444,0.44311115077293484
431,0.6160589826847785,0.7899896564289358,0.4421283089406213
432,0.6153169578145451,0.789485121952043,0.4411487936770472
433,0.6145757795719118,0.7889807789771481,0.44017078016667543
434,0.6138361986506445,0.7884761618071612,0.4391962354941279
435,0.6130975842931973,0.7879726773755099,0.43822249121088463
436,0.6123597699804144,0.7874701654361804,0.43724937452464835
437,0.6116235281764741,0.78696763582679,0.4362794205261583
438,0.6108878287757966,0.7864658888406293,0.4353097687109639
439,0.6101519043513195,0.7859652324489224,0.4343385762537167
440,0.6094166545477986,0.7854657310278306,0.4333675780677666
441,0.6086819914779883,0.7849661730402413,0.43239780991573523
442,0.6079485727578574,0.7844665114337951,0.43143063408191973
443,0.6072150415068922,0.783965596823308,0.4304644861904764
444,0.606481597478175,0.7834640380755651,0.42949915688078494
445,0.6057478681211236,0.782960927505041,0.4285348087372062
446,0.6050145776477109,0.782457456402752,0.4275716988926699
447,0.6042821921545275,0.7819543947796215,0.4266099895294335
448,0.6035500042251095,0.7814505134230764,0.42564949502714267
449,0.6028186282668118,0.7809450031933749,0.4246922533402486
450,0.6020879903682929,0.780439082232725,0.4237368985038608
451,0.6013586925302193,0.7799333110664848,0.4227840739939539
452,0.6006294875445505,0.7794264884598383,0.42183248662926265
453,0.59990114460268,0.778919189666027,0.42088309953933284
454,0.599173005909328,0.7784121254962301,0.4199338863224259
455,0.5984449614269475,0.7779043795689256,0.4189855432849694
456,0.5977176516167074,0.7773971259395556,0.4180381772938593
457,0.5969904745888559,0.7768894256800393,0.41709152349767253
458,0.5962639619993233,0.7763818867553361,0.41614603724331045
459,0.5955378568945064,0.7758748780526579,0.415200835736355
460,0.5948141033336518,0.7753677061505652,0.41426050051673846
461,0.5940898095053992,0.7748604058453201,0.41331921316547837
462,0.5933659904627454,0.7743520174957416,0.41237996342974925
463,0.5926431457354521,0.7738433645766971,0.41144292689420703
464,0.5919209872385628,0.7733350382129487,0.4105069362641769
465,0.5911989646870545,0.7728252638176494,0.4095726655564596
466,0.5904774191095212,0.7723159128637263,0.4086389253553162
467,0.5897563863620229,0.7718057087512875,0.40770706397275824
468,0.5890347526624061,0.7712961676855983,0.40677333763921397
469,0.5883142418397629,0.770786510874558,0.4058419728049678
470,0.5875950191390557,0.7702759106854044,0.40491412759270695
471,0.5868760685405167,0.7697650273492489,0.4039871097317844
472,0.5861574105583552,0.7692546695243134,0.40306015159239705
473,0.5854409476047427,0.7687451227516607,0.40213677245782475
474,0.5847246712341981,0.768234178881465,0.4012151635869313
475,0.5840095379929953,0.7677220517344181,0.40029702425157243
476,0.5832959289975123,0.7672116187711977,0.39938023922382676
477,0.5825804892351975,0.7667005132122893,0.39846046525810563
478,0.5818649644903428,0.7661903680476354,0.3975395609330501
479,0.5811503432475962,0.7656803628053448,0.39662032368984756
480,0.5804352048695576,0.7651716724989913,0.39569873724012383
481,0.5797221263438976,0.7646631109666309,0.39478114172116435
482,0.5790100665460677,0.764152651269748,0.3938674818223874
483,0.5782974684577621,0.7636428466576296,0.39295209025789457
484,0.5775861370712541,0.763131783783519,0.3920404903589891
485,0.5768771856329435,0.7626212324801942,0.39113313878569284
486,0.5761691609201854,0.7621107959454008,0.3902275258949701
487,0.575461127839062,0.7616011011191921,0.3893211545589319
488,0.574753720606213,0.7610897285842143,0.3884177126282117
489,0.574045710949805,0.7605788775311498,0.3875125443684603
490,0.5733370390958318,0.7600665750207061,0.3866075031709575
491,0.5726288434412825,0.759554100393275,0.38570358648929004
492,0.5719223070502817,0.7590408070667465,0.38480380703381695
493,0.571215477024526,0.7585279190100492,0.3839030350390028
494,0.5705101687003696,0.7580160962838265,0.3830042411169128
495,0.5698067093382215,0.7575043782296438,0.3821090404467993
496,0.5691024667266188,0.7569925186055484,0.3812124148476892
497,0.5683994074080391,0.7564784529239877,0.3803203618920904
498,0.567696666734254,0.7559643638895608,0.37942896957894723
499,0.5669940964335662,0.7554507542101327,0.3785374386569998
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732
500,0.5662924466085438,0.7549369199223557,0.377647973294732


==> fig/data/pacf/acf_mala_3_1.csv <==
x,y,upper,lower
1,0.9989914093992364,0.9995845818952824,0.9983982369031903
2,0.9979836394605239,0.9991688780617132,0.9967984008593347
3,0.9969762628424618,0.9987525534879054,0.9951999721970182
4,0.9959704266897866,0.9983350167542671,0.9936058366253062
5,0.9949673671128815,0.9979176012173575,0.9920171330084054
6,0.9939645820677611,0.997502426367026,0.9904267377684961
7,0.9929627876158696,0.9970891429281883,0.988836432303551
8,0.991962784552596,0.9966739171749028,0.9872516519302892
9,0.990963766561967,0.9962604730574234,0.9856670600665107
10,0.9899662869328619,0.9958454041635735,0.9840871697021504
11,0.9889696179717469,0.9954297439022746,0.9825094920412192
12,0.9879731745254794,0.9950132325950579,0.9809331164559009
13,0.9869771672088514,0.9945960332159459,0.9793583012017569
14,0.9859810346181489,0.9941777892248425,0.9777842800114553
15,0.9849849053575674,0.9937579557427042,0.9762118549724307
16,0.9839879448948737,0.9933394913063599,0.9746363984833876
17,0.9829916636710201,0.9929223241248019,0.9730610032172383
18,0.9819957940451479,0.9925031634647334,0.9714884246255624
19,0.981000976427865,0.9920838743266056,0.9699180785291244
20,0.9800071505048745,0.9916632859135595,0.9683510150961896
21,0.9790136780611889,0.9912444984331358,0.966782857689242
22,0.9780192888938779,0.9908258769552426,0.9652127008325132
23,0.9770245713291793,0.9904065220142648,0.9636426206440938
24,0.9760308954101264,0.989986588556677,0.9620752022635759
25,0.9750379213346595,0.9895662673747047,0.9605095752946143
26,0.9740455785313192,0.9891460539447743,0.9589451031178642
27,0.9730535443487363,0.9887237286700263,0.9573833600274462
28,0.9720621588169729,0.9883046921628725,0.9558196254710732
29,0.9710714454369066,0.9878864936092686,0.9542563972645446
30,0.9700815207705236,0.9874665819268558,0.9526964596141914
31,0.9690919416897035,0.9870460159814913,0.9511378673979156
32,0.9681023408815994,0.9866256527239681,0.9495790290392307
33,0.9671121862543661,0.9862044162484869,0.9480199562602454
34,0.9661213591206617,0.9857833568440949,0.9464593613972284
35,0.9651297851128979,0.9853626945278129,0.944896875697983
36,0.9641398242733831,0.9849395959163874,0.9433400526303788
37,0.9631510539968583,0.984515048140782,0.9417870598529346
38,0.9621636323391789,0.9840905911286417,0.9402366735497161
39,0.9611769575961551,0.9836666294521872,0.938687285740123
40,0.9601909900179151,0.9832426512229143,0.9371393288129158
41,0.9592063082391273,0.9828160680906938,0.9355965483875609
42,0.9582218420474794,0.9823894967608496,0.9340541873341092
43,0.9572398756642955,0.981962980278533,0.9325167710500579
44,0.9562604617624348,0.9815348789895634,0.9309860445353063
45,0.9552814251058034,0.9811068055584148,0.929456044653192
46,0.9543029433498015,0.9806785647442282,0.9279273219553748
47,0.9533248918995821,0.9802509533109758,0.9263988304881885
48,0.9523484228062886,0.9798249873440859,0.9248718582684914
49,0.9513735521280458,0.9794001775534441,0.9233469267026474
50,0.9503998084025119,0.9789743122209472,0.9218253045840766
51,0.949426170119321,0.9785484542734657,0.9203038859651762
52,0.9484528947944753,0.978123015021564,0.9187827745673866
53,0.9474798520369125,0.9776980568853042,0.9172616471885209
54,0.9465073564004985,0.9772715554054442,0.9157431573955529
55,0.9455349698398332,0.9768440931201505,0.9142258465595159
56,0.9445628115595561,0.9764159565042256,0.9127096666148866
57,0.943591802500121,0.9759863268370419,0.9111972781632001
58,0.9426210082741061,0.9755578179009837,0.9096841986472285
59,0.9416496897990652,0.9751289165302846,0.9081704630678458
60,0.9406792255718385,0.9746994882284173,0.9066589629152596
61,0.9397101607547383,0.97426935084042,0.9051509706690567
62,0.9387426646543507,0.9738392092852909,0.9036461200234106
63,0.9377765827222048,0.9734075996352791,0.9021455658091304
64,0.9368108830343904,0.9729761472599319,0.900645618808849
65,0.9358451265822824,0.9725442476865659,0.8991460054779988
66,0.9348786760378887,0.9721123842682673,0.89764496780751
67,0.9339137897641359,0.9716811840616126,0.8961463954666591
68,0.9329495520543691,0.9712491934037525,0.8946499107049858
69,0.9319863865965287,0.970817326916558,0.8931554462764993
70,0.9310239523697248,0.97038698718046,0.8916609175589896
71,0.9300614314618655,0.9699558576745025,0.8901670052492284
72,0.9290989174844628,0.9695250720435968,0.8886727629253288
73,0.928137985127959,0.9690928632714239,0.8871831069844941
74,0.9271764294642536,0.9686613175464269,0.8856915413820803
75,0.9262161123698982,0.9682288928033015,0.8842033319364949
76,0.9252571982398438,0.9677947000236925,0.882719696455995
77,0.9242983313892089,0.9673583550165461,0.8812383077618717
78,0.9233402876628829,0.9669217469950193,0.8797588283307465
79,0.922382220392872,0.9664859463209747,0.8782784944647692
80,0.9214244378439073,0.9660503705128001,0.8767985051750145
81,0.9204677216487908,0.9656136447007602,0.8753217985968214
82,0.9195109859414836,0.9651742818242424,0.8738476900587249
83,0.9185550392563301,0.9647337026442208,0.8723763758684394
84,0.9175992830418855,0.9642936314656858,0.8709049346180853
85,0.9166429739939164,0.9638536026987435,0.8694323452890892
86,0.9156878094835394,0.9634122789787174,0.8679633399883615
87,0.9147331266853338,0.9629707684402766,0.866495484930391
88,0.9137804756710135,0.9625292812953574,0.8650316700466696
89,0.9128288820025389,0.962085594343499,0.8635721696615787
90,0.9118784647423472,0.9616428909963668,0.8621140384883277
91,0.910927476896516,0.9611999474599544,0.8606550063330776
92,0.9099764123144374,0.9607571337575451,0.8591956908713296
93,0.9090259359883036,0.9603145754064012,0.857737296570206
94,0.9080764941996807,0.9598718520367757,0.8562811363625857
95,0.9071278324270315,0.9594290035883706,0.8548266612656925
96,0.9061801701235481,0.9589846404727408,0.8533756997743555
97,0.9052346797830132,0.9585391317953894,0.851930227770637
98,0.9042908891315194,0.9580922804210332,0.8504894978420057
99,0.9033491908970587,0.9576472472024599,0.8490511345916575
100,0.9024081628091243,0.9572022807896506,0.8476140448285979
101,0.9014665786181486,0.9567589864184295,0.8461741708178677
102,0.9005257123977204,0.9563151439613257,0.8447362808341151
103,0.899586213944379,0.9558705887125635,0.8433018391761945
104,0.8986484599513882,0.9554231640846524,0.841873755818124
105,0.8977116459220168,0.9549751522904362,0.8404481395535974
106,0.8967756451706008,0.9545265544353989,0.8390247359058027
107,0.8958411256834187,0.9540746289420473,0.83760762242479
108,0.8949090886901636,0.9536236551995116,0.8361945221808156
109,0.8939792430784388,0.9531710152781929,0.8347874708786847
110,0.8930510939119453,0.9527192265952074,0.8333829612286832
111,0.8921247011356614,0.9522679391848586,0.8319814630864643
112,0.8911993323302283,0.9518196253353683,0.8305790393250883
113,0.8902751532894985,0.9513702982001477,0.8291800083788492
114,0.8893509122341439,0.9509235666629386,0.8277782578053491
115,0.8884266325348326,0.9504751007798785,0.8263781642897866
116,0.8875035586324537,0.9500258561020171,0.8249812611628903
117,0.8865809724114175,0.9495763105970191,0.823585634225816
118,0.8856601875487564,0.9491258139131231,0.8221945611843897
119,0.8847411017894016,0.948676089793323,0.8208061137854802
120,0.8838227756727273,0.9482265719864174,0.8194189793590372
121,0.8829029139221887,0.9477770456888908,0.8180287821554866
122,0.881984679977932,0.9473266569512815,0.8166427030045824
123,0.8810675334059004,0.9468760302969881,0.8152590365148127
124,0.8801510477742037,0.9464228409998497,0.8138792545485577
125,0.8792346522626598,0.9459690350792138,0.8125002694461059
126,0.8783188338306152,0.9455151920706637,0.8111224755905666
127,0.8774037116585698,0.9450621160588251,0.8097453072583145
128,0.8764881172618827,0.9446090594711035,0.8083671750526619
129,0.875572137785272,0.9441564552856299,0.8069878202849141
130,0.8746555453706187,0.9437056841140146,0.8056054066272229
131,0.8737396773211428,0.9432546575300402,0.8042246971122453
132,0.8728250494624642,0.9428043086656099,0.8028457902593185
133,0.8719120155372596,0.9423511293860732,0.801472901688446
134,0.8710005875640523,0.9418985164812034,0.8001026586469012
135,0.8700904401360657,0.9414459431478336,0.7987349371242979
136,0.8691809591730862,0.9409938093417571,0.7973681090044153
137,0.8682715217205147,0.9405418253948611,0.7960012180461683
138,0.86736236704058,0.9400878357519821,0.7946368983291779
139,0.8664536807616776,0.9396345651844875,0.7932727963388677
140,0.8655456376140698,0.9391808685441054,0.7919104066840341
141,0.8646377854430367,0.9387278145660813,0.7905477563199921
142,0.8637307974553836,0.938273999567628,0.7891875953431392
143,0.8628242386429555,0.9378195898360331,0.787828887449878
144,0.8619184582120236,0.9373656932426753,0.786471223181372
145,0.8610132408144872,0.9369128873970933,0.785113594231881
146,0.8601083459738673,0.9364571748965301,0.7837595170512045
147,0.859203871125235,0.93600297466557,0.7824047675849
148,0.8583002049037233,0.9355475142443915,0.781052895563055
149,0.8573974221316868,0.9350932528250132,0.7797015914383604
150,0.8564947901765124,0.9346384423440411,0.7783511380089837
151,0.8555932172414225,0.9341840045645046,0.7770024299183403
152,0.8546906213244141,0.933730217734164,0.7756510249146642
153,0.8537895222103157,0.9332753613010262,0.7743036831196052
154,0.8528898762298563,0.9328193275412159,0.7729604249184968
155,0.8519906065911931,0.9323643315347409,0.7716168816476453
156,0.8510915410921922,0.9319079983931727,0.7702750837912117
157,0.8501927745834257,0.9314529800451169,0.7689325691217345
158,0.8492947522624028,0.9309989591980474,0.7675905453267582
159,0.8483987657635664,0.9305440279040252,0.7662535036231076
160,0.8475038254924657,0.9300873411952092,0.7649203097897223
161,0.8466100361913111,0.9296278430672545,0.7635922293153677
162,0.8457176154116153,0.9291691814431468,0.7622660493800838
163,0.8448263683315597,0.9287095910311934,0.7609431456319259
164,0.8439369708791682,0.9282509481475911,0.7596229936107453
165,0.8430490640087712,0.9277924617137456,0.7583056663037968
166,0.8421621167051229,0.9273326107177055,0.7569916226925403
167,0.8412762196617298,0.9268713609556567,0.755681078367803
168,0.8403901579002425,0.9264130529529119,0.7543672628475732
169,0.8395058917474232,0.9259546682269222,0.7530571152679242
170,0.8386227187469213,0.9254959497184587,0.7517494877753839
171,0.8377395356303902,0.9250369580951837,0.7504421131655966
172,0.8368578370934405,0.9245772766643755,0.7491383975225056
173,0.8359756919805095,0.9241193489453969,0.747832035015622
174,0.835094042392614,0.9236615322731598,0.7465265525120681
175,0.834214713663491,0.923202584757691,0.745226842569291
176,0.833336785650061,0.9227414472960077,0.7439321240041142
177,0.8324580171289989,0.9222806212410618,0.742635413016936
178,0.8315803985939948,0.9218188402768137,0.7413419569111759
179,0.8307035066582279,0.9213565316394363,0.7400504816770195
180,0.8298268357738289,0.9208938702995078,0.73875980124815
181,0.8289512050298625,0.9204315474225103,0.7374708626372147
182,0.8280754769634199,0.9199676867938531,0.7361832671329867
183,0.8271980267833718,0.9195066846770809,0.7348893688896628
184,0.8263211930807984,0.9190456785182551,0.7335967076433417
185,0.8254465735411016,0.9185837782485721,0.7323093688336312
186,0.8245726785498929,0.9181218920370688,0.731023465062717
187,0.823699690136598,0.9176588104837587,0.7297405697894374
188,0.8228275361805285,0.9171972227204934,0.7284578496405636
189,0.8219560769393596,0.9167332122630689,0.7271789416156502
190,0.8210856040613086,0.9162676300636455,0.7259035780589717
191,0.8202159436518873,0.9158006774995474,0.7246312098042272
192,0.8193462650689518,0.9153350527594467,0.7233574773784569
193,0.8184771104977607,0.9148693746199761,0.7220848463755454
194,0.8176081070793074,0.914404460992536,0.7208117531660788
195,0.816739700565869,0.9139400021413445,0.7195393989903934
196,0.8158716727286067,0.9134742885853723,0.7182690568718412
197,0.8150035444185917,0.913010043092705,0.7169970457444784
198,0.8141369192716853,0.9125451885121287,0.7157286500312419
199,0.8132703156029946,0.9120799880834691,0.71446064312252
200,0.8124046241082972,0.9116155744860286,0.7131936737305657
201,0.8115393062242564,0.9111507315485851,0.7119278808999278
202,0.8106745589289279,0.9106845428339114,0.7106645750239444
203,0.8098104398209581,0.910217007098322,0.7094038725435943
204,0.8089472470170737,0.9097482997347567,0.7081461942993906
205,0.8080836346413338,0.9092797440001387,0.706887525282529
206,0.807220315515941,0.9088125043038959,0.705628126727986
207,0.8063570035885119,0.908346094175793,0.7043679130012308
208,0.8054953217219332,0.9078792149967083,0.703111428447158
209,0.804633972148377,0.9074112703400483,0.7018566739567056
210,0.8037726638603475,0.9069462134651907,0.7005991142555044
211,0.8029121862078564,0.9064803920990822,0.6993439803166307
212,0.8020520796841725,0.9060140936747505,0.6980900656935944
213,0.8011929965336508,0.9055471669400903,0.6968388261272114
214,0.8003337828615491,0.9050810138036551,0.6955865519194431
215,0.79947544673603,0.9046139035589843,0.6943369899130757
216,0.7986181820103575,0.9041452771056446,0.6930910869150704
217,0.797760023854707,0.9036787595593011,0.6918412881501129
218,0.7969037101317693,0.9032096183633322,0.6905978019002064
219,0.7960494573800867,0.9027396433011409,0.6893592714590325
220,0.7951959138471774,0.9022708947791885,0.6881209329151662
221,0.794342205368235,0.9018025330473323,0.6868818776891377
222,0.7934894677229274,0.9013331497588151,0.6856457856870397
223,0.7926365963262377,0.9008644677809982,0.6844087248714773
224,0.7917846675756837,0.9003948085302051,0.6831745266211622
225,0.7909347498729419,0.8999253528729155,0.6819441468729682
226,0.7900863794651294,0.8994561608702055,0.6807165980600532
227,0.7892387005732175,0.8989849392741501,0.679492461872285
228,0.7883920732113359,0.8985133875421034,0.6782707588805683
229,0.7875466133244775,0.8980423364451315,0.6770508902038235
230,0.7867016016146755,0.897571558050709,0.675831645178642
231,0.785857762442862,0.8970997999699768,0.6746157249157472
232,0.7850150424995662,0.8966267087397013,0.6734033762594311
233,0.7841728543131685,0.8961534653217568,0.6721922433045803
234,0.7833319069183688,0.8956803557557085,0.6709834580810292
235,0.7824918893156301,0.8952066342347126,0.6697771443965476
236,0.7816526018959515,0.8947329432114166,0.6685722605804865
237,0.7808142345650626,0.8942587128860775,0.6673697562440477
238,0.7799769672350283,0.8937834488067391,0.6661704856633175
239,0.7791416045578052,0.8933068167391651,0.6649763923764453
240,0.7783067338099572,0.8928288663447097,0.6637846012752047
241,0.777472344319615,0.8923506321425417,0.6625940564966882
242,0.7766395226324788,0.8918732465899344,0.6614057986750232
243,0.7758082714769237,0.8913951692823815,0.6602213736714658
244,0.774977180504796,0.8909166668316164,0.6590376941779756
245,0.7741473493009005,0.8904407244658048,0.6578539741359961
246,0.773319338456013,0.8899638992165487,0.6566747776954772
247,0.7724920256644329,0.8894869709076753,0.6554970804211905
248,0.7716654152525632,0.8890089547629538,0.6543218757421725
249,0.7708381389232969,0.8885329386089695,0.6531433392376242
250,0.7700118318947329,0.8880541396105937,0.6519695241788721
251,0.7691855925574873,0.8875763424756677,0.6507948426393069
252,0.7683595842673273,0.8870992597658207,0.6496199087688339
253,0.7675346726539974,0.8866213327985081,0.6484480125094868
254,0.7667103178615026,0.886142598354797,0.6472780373682081
255,0.7658855648333082,0.8856644738599714,0.646106655806645
256,0.7650616516223063,0.8851865128924444,0.6449367903521682
257,0.764238056537609,0.8847086314456236,0.6437674816295944
258,0.7634152896543314,0.8842292452408758,0.642601334067787
259,0.762594356523905,0.8837510022821773,0.6414377107656326
260,0.7617744065665699,0.8832740496379541,0.6402747634951858
261,0.760955354986283,0.8827974897691518,0.6391132202034141
262,0.7601373656354922,0.8823218124645783,0.637952918806406
263,0.7593185696335509,0.8818467771578972,0.6367903621092047
264,0.7585010451434435,0.8813714415748016,0.6356306487120854
265,0.7576827960843278,0.8808977383472368,0.6344678538214187
266,0.7568654013002765,0.8804223776578181,0.6333084249427349
267,0.756049202709112,0.8799455763986853,0.6321528290195387
268,0.7552338934328997,0.8794677094602531,0.6310000774055463
269,0.75441942699879,0.8789889558749546,0.6298498981226255
270,0.7536049799200853,0.8785091214022629,0.6287008384379078
271,0.7527913152269045,0.8780308145516836,0.6275518159021253
272,0.7519782989919974,0.8775517365064656,0.6264048614775293
273,0.7511670057406058,0.877072686386108,0.6252613250951036
274,0.7503554290933486,0.8765941181446388,0.6241167400420584
275,0.7495446432549419,0.876117421450399,0.6229718650594848
276,0.748734381572197,0.8756406225179649,0.621828140626429
277,0.7479250206816779,0.8751636527922799,0.6206863885710758
278,0.7471172004736202,0.8746871045310505,0.6195472964161899
279,0.7463103029604432,0.8742113922260459,0.6184092136948405
280,0.7455038517749539,0.87373599848275,0.6172717050671579
281,0.7446984099142457,0.873260385565309,0.6161364342631824
282,0.743895597545574,0.8727849942688231,0.6150062008223249
283,0.7430933727465467,0.8723092608655152,0.6138774846275783
284,0.7422918917210208,0.871833201918579,0.6127505815234626
285,0.7414913010048582,0.8713571876794712,0.6116254143302451
286,0.7406914169780325,0.8708826672370675,0.6105001667189975
287,0.7398921384809889,0.870407044962277,0.6093772319997007
288,0.7390935683631926,0.8699300766199055,0.6082570601064797
289,0.7382964942858434,0.8694526113517718,0.6071403772199151
290,0.7374994936472331,0.8689762143747052,0.606022772919761
291,0.7367011604762906,0.8684990605100116,0.6049032604425697
292,0.7359044610173942,0.8680211339722541,0.6037877880625342
293,0.7351088997075225,0.8675416800794373,0.6026761193356076
294,0.734314607124783,0.867062813589825,0.6015664006597411
295,0.7335207957010814,0.8665830347916585,0.6004585566105043
296,0.7327275128673648,0.8661042788568657,0.5993507468778639
297,0.7319358625093036,0.8656235514357877,0.5982481735828196
298,0.7311443427165576,0.8651438925306691,0.597144792902446
299,0.7303539203454156,0.8646626915114858,0.5960451491793454
300,0.7295642237649537,0.8641824361500378,0.5949460113798696
301,0.7287751772167174,0.8637006451211631,0.5938497093122717
302,0.7279861466748749,0.8632180255046068,0.5927542678451431
303,0.7271985895341423,0.862735805470773,0.5916613735975116
304,0.7264123461978115,0.8622534334105371,0.5905712589850859
305,0.725626984464903,0.8617706154351132,0.5894833534946928
306,0.7248406823374015,0.8612885058422846,0.5883928588325185
307,0.7240551246256096,0.8608050345909251,0.5873052146602942
308,0.723269628522146,0.8603220759204621,0.58621718112383
309,0.7224855159705814,0.8598375105950156,0.5851335213461473
310,0.7217028560535839,0.859353290981176,0.5840524211259918
311,0.7209203655485958,0.8588691308109541,0.5829716002862376
312,0.7201384756080477,0.858385511024949,0.5818914401911464
313,0.7193580964619485,0.8579011906329126,0.5808150022909844
314,0.7185791883640357,0.857415749031631,0.5797426276964404
315,0.7178013629907344,0.8569301683105903,0.5786725576708784
316,0.7170244006242085,0.8564443242393759,0.577604477009041
317,0.7162484965738878,0.8559582373100814,0.5765387558376942
318,0.7154725225118285,0.8554703179772085,0.5754747270464484
319,0.7146954908201973,0.8549820620300053,0.5744089196103894
320,0.7139198224294182,0.854493918707791,0.5733457261510454
321,0.7131442290569232,0.8540046548787538,0.5722838032350926
322,0.7123685630738325,0.8535168529791675,0.5712202731684974
323,0.7115942430581036,0.8530307051559248,0.5701577809602824
324,0.7108203405733079,0.8525448711100425,0.5690958100365733
325,0.7100460719956342,0.852059291731772,0.5680328522594964
326,0.7092719360232183,0.8515740028213352,0.5669698692251013
327,0.7084991946745348,0.8510880453974192,0.5659103439516504
328,0.7077263384960217,0.850602962438475,0.5648497145535685
329,0.7069548373127789,0.8501183458442944,0.5637913287812634
330,0.7061850115553754,0.8496347990210069,0.5627352240897439
331,0.705415407605738,0.8491508638624227,0.5616799513490532
332,0.7046465031826105,0.8486683537556327,0.5606246526095883
333,0.7038774117026152,0.84818673307179,0.5595680903334403
334,0.7031094910792558,0.8477058062860633,0.5585131758724483
335,0.7023398180783257,0.8472241578414612,0.5574554783151902
336,0.7015703317418276,0.8467436669517255,0.5563969965319296
337,0.7008006412486276,0.846264136228573,0.5553371462686822
338,0.7000303753411198,0.8457832541243103,0.5542774965579292
339,0.6992593354010151,0.8453029088369346,0.5532157619650957
340,0.6984886993978914,0.8448225627260703,0.5521548360697125
341,0.6977178322415603,0.8443425384126493,0.5510931260704712
342,0.6969475229862168,0.8438622885026427,0.5500327574697909
343,0.6961762280262286,0.843382782772641,0.5489696732798162
344,0.6954061758428666,0.8429030930902641,0.547909258595469
345,0.6946360126507719,0.8424247781591507,0.5468472471423931
346,0.69386810888494,0.8419457446241378,0.5457904731457421
347,0.6931006492213732,0.841466254764683,0.5447350436780634
348,0.6923340579646545,0.8409857007596198,0.5436824151696893
349,0.6915682294909049,0.8405052828518434,0.5426311761299664
350,0.6908027592840796,0.8400251069641977,0.5415804116039615
351,0.69003788962016,0.8395433491779343,0.5405324300623857
352,0.6892729637938915,0.8390622465255893,0.5394836810621937
353,0.688509665420785,0.8385802242851446,0.5384391065564254
354,0.6877465134190701,0.8380973806515316,0.5373956461866086
355,0.6869833168541194,0.8376134280364143,0.5363532056718245
356,0.6862199992169193,0.8371299090171939,0.5353100894166448
357,0.6854580100667224,0.8366459877548972,0.5342700323785475
358,0.6846962655177758,0.8361618421795639,0.5332306888559878
359,0.6839344362998028,0.835678591577947,0.5321902810216586
360,0.6831728382860552,0.8351951573624631,0.5311505192096474
361,0.682411929721568,0.834711443561039,0.5301124158820969
362,0.6816527482471559,0.8342267839450037,0.5290787125493082
363,0.6808934542309831,0.8337401456198619,0.5280467628421044
364,0.6801356835987247,0.8332531026769148,0.5270182645205346
365,0.6793790245426821,0.8327661287006773,0.5259919203846868
366,0.678622720604306,0.8322799084827048,0.5249655327259071
367,0.6778661959846258,0.831793799943449,0.5239385920258026
368,0.6771105690266391,0.8313072539897807,0.5229138840634976
369,0.6763567509149264,0.8308209023282354,0.5218925995016175
370,0.675603810426959,0.8303356933447508,0.5208719275091673
371,0.6748516557251827,0.8298500577875414,0.519853253662824
372,0.6740989201013761,0.8293654743379387,0.5188323658648134
373,0.6733455731639207,0.828882037948061,0.5178091083797804
374,0.6725926452784485,0.828397476893301,0.516787813663596
375,0.67183958628492,0.8279120312120589,0.5157671413577811
376,0.671087766745811,0.8274266396482786,0.5147488938433435
377,0.6703365165953601,0.8269409784659701,0.51373205472475
378,0.6695862893406307,0.8264549723652688,0.5127176063159926
379,0.6688357103709127,0.8259685005752855,0.51170292016654
380,0.6680857742280583,0.8254812830033726,0.5106902654527439
381,0.667337275373541,0.8249954332563445,0.5096791174907376
382,0.6665900776985065,0.8245098865402003,0.5086702688568128
383,0.6658444445811422,0.8240239122691122,0.5076649768931722
384,0.6650978836952915,0.8235395717692734,0.5066561956213097
385,0.6643518185242643,0.8230560969914538,0.5056475400570748
386,0.6636060221176651,0.8225733541904783,0.5046386900448518
387,0.6628612404909677,0.8220899751194255,0.50363250586251
388,0.6621170592381107,0.8216076362917265,0.5026264821844949
389,0.66137312675492,0.8211261801546631,0.5016200733551769
390,0.6606293119062355,0.8206445464153913,0.5006140773970797
391,0.659884105871749,0.8201634929737337,0.4996047187697642
392,0.6591381933926844,0.8196824705259297,0.49859391625943916
393,0.6583925733085088,0.8192023700678361,0.49758277654918137
394,0.6576466942086787,0.8187207405178836,0.4965726478994738
395,0.6569020836933768,0.8182392266893893,0.49556494069736423
396,0.6561578285612605,0.8177574172880471,0.4945582398344739
397,0.6554137374981079,0.8172752521209538,0.4935522228752621
398,0.6546696666213628,0.8167938291960003,0.49254550404672537
399,0.6539265828971054,0.8163136608427932,0.49153950495141757
400,0.653183572808179,0.815834542524174,0.49053260309218394
401,0.6524412411757866,0.8153543920054542,0.489528090346119
402,0.6516990487184429,0.8148749001617348,0.48852319727515087
403,0.6509578451511203,0.8143946250435445,0.48752106525869604
404,0.6502169452061403,0.8139150043530394,0.4865188860592411
405,0.6494761944523941,0.8134338529152625,0.48551853598952577
406,0.6487354872056031,0.8129539328191224,0.48451704159208386
407,0.6479960938482343,0.812474569947498,0.4835176177489707
408,0.6472576736618468,0.8119950072819473,0.4825203400417464
409,0.6465207929548914,0.8115168493071637,0.4815247366026191
410,0.6457836981169647,0.8110386742367965,0.4805287219971328
411,0.6450459143265731,0.810560516723791,0.47953131192935516
412,0.6443076764535663,0.8100834313016771,0.47853192160545555
413,0.6435706012818405,0.8096052135555051,0.47753598900817595
414,0.6428350698471218,0.8091284524942118,0.47654168720003176
415,0.6421016376010211,0.8086531379441774,0.4755501372578649
416,0.641369320417393,0.80817835390075,0.47456028693403607
417,0.6406373188342132,0.8077043964420456,0.4735702412263807
418,0.6399071800174204,0.8072304139403117,0.47258394609452914
419,0.6391769378337121,0.8067568005790264,0.47159707508839777
420,0.6384485559352229,0.8062831681171043,0.47061394375334137
421,0.6377200913978367,0.8058098648877334,0.4696303179079399
422,0.6369934615965489,0.8053381160402325,0.4686488071528653
423,0.6362660883817447,0.8048663115288902,0.4676658652345992
424,0.6355392592261713,0.8043928156179456,0.4666857028343969
425,0.6348128202077097,0.80391965413898,0.46570598627643933
426,0.6340873540480206,0.8034455390830526,0.46472916901298866
427,0.6333627097208278,0.8029707970935125,0.463754622348143
428,0.632639245924164,0.8024935960846759,0.4627848957636521
429,0.6319158302761597,0.802015867591892,0.4618157929604274
430,0.6311941436390808,0.8015378328793661,0.4608504543987955
431,0.6304725692112075,0.8010608409342569,0.4598842974881582
432,0.629750945407833,0.8005838662152157,0.4589180246004504
433,0.6290307908083655,0.80010679741299,0.45795478420374114
434,0.6283117629793205,0.7996301003507114,0.45699342560792955
435,0.627592570937265,0.7991538878126653,0.4560312540618646
436,0.6268735359403982,0.7986768360881061,0.45507023579269024
437,0.6261544322219593,0.7981996898537816,0.454109174590137
438,0.625435511774691,0.7977215492175925,0.45314947433178954
439,0.6247167741000711,0.7972442532807429,0.4521892949193993
440,0.6239988745377627,0.796766881212986,0.45123086786253935
441,0.6232822857935602,0.7962878583197155,0.45027671326740476
442,0.6225674199868386,0.7958099075279749,0.4493249324457024
443,0.6218546073508716,0.7953318519398838,0.44837736276185947
444,0.6211409785650125,0.7948533329780049,0.4474286241520201
445,0.6204271006436619,0.7943740099442764,0.4464801913430474
446,0.6197138923724778,0.7938957435605418,0.44553204118441375
447,0.6190000422905994,0.7934178039061804,0.44458228067501826
448,0.6182866929693385,0.7929406072536819,0.44363277868499507
449,0.6175752617763568,0.7924630112138842,0.44268751233882947
450,0.616864995338946,0.7919854791262232,0.44174451155166883
451,0.6161546179984355,0.7915062314315378,0.4408030045653333
452,0.6154431713219105,0.791028120618565,0.43985822202525604
453,0.6147332920962192,0.7905484619150056,0.43891812227743277
454,0.614024403365918,0.7900697484011558,0.4379790583306802
455,0.6133160186853946,0.7895904120178344,0.4370416253529549
456,0.612608578078241,0.7891108098174088,0.4361063463390732
457,0.6119008986200755,0.7886317067483484,0.4351700904918026
458,0.6111926156702174,0.7881518255033605,0.43423340583707437
459,0.6104837444835102,0.787670848538357,0.43329664042866334
460,0.6097760194821893,0.787189477106955,0.43236256185742356
461,0.6090699004969976,0.7867094860943284,0.4314303148996667
462,0.608364431894875,0.7862300695229056,0.43049879426684434
463,0.6076602226100909,0.7857512505315531,0.42956919468862864
464,0.6069551588760579,0.7852724642721843,0.42863785347993144
465,0.606250150695809,0.7847922857415676,0.42770801565005045
466,0.6055458465735991,0.7843145296974656,0.42677716344973265
467,0.6048413600815727,0.7838381057091772,0.4258446144539683
468,0.604137416911642,0.7833612901119913,0.4249135437112927
469,0.6034348832171568,0.7828838770605794,0.42398588937373416
470,0.6027338075932692,0.7824046964905162,0.42306291869602214
471,0.6020331266314868,0.7819261073758077,0.42214014588716586
472,0.6013323448040089,0.7814481608563546,0.42121652875166316
473,0.6006318145541382,0.7809703632440335,0.42029326586424287
474,0.5999316548985796,0.7804933952974912,0.419369914499668
475,0.5992326139640431,0.7800162843966278,0.41844894353145845
476,0.5985353755256873,0.7795394528623371,0.41753129818903745
477,0.5978388899533243,0.7790613222348436,0.4166164576718051
478,0.5971428758127086,0.7785842396223132,0.4157015120031041
479,0.5964474674419755,0.77810709669882,0.414787838185131
480,0.5957532348207963,0.7776292806357363,0.4138771890058564
481,0.5950588778509072,0.7771514328209371,0.4129663228808772
482,0.5943650756983562,0.776673033406668,0.4120571179900443
483,0.5936715441119715,0.776194560747284,0.4111485274766591
484,0.592979908005665,0.7757154342967597,0.41024438171457034
485,0.592290213371365,0.7752360349239806,0.4093443918187494
486,0.5916016338765199,0.7747571149514925,0.4084461528015473
487,0.5909132999320689,0.7742787556063,0.40754784425783774
488,0.5902246728570162,0.7738009386717619,0.40664840704227045
489,0.5895368736942911,0.7733232060909087,0.4057505412976735
490,0.5888495765712389,0.7728443352097493,0.4048548179327286
491,0.5881631924023404,0.7723664675518644,0.4039599172528163
492,0.5874770263266611,0.7718895396311101,0.40306451302221213
493,0.5867919734264048,0.7714131364648572,0.4021708103879523
494,0.5861070864619038,0.770938048832169,0.4012761240916386
495,0.5854217139641178,0.7704637879652583,0.40037963996297726
496,0.584736416843375,0.7699901202728567,0.39948271341389324
497,0.5840514019380655,0.7695162738247572,0.3985865300513738
498,0.5833676467750705,0.7690443757044214,0.3976909178457195
499,0.5826853668457513,0.7685731515954987,0.396797582096004
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982


==> fig/data/pacf/acf_mala_3_2.csv <==
x,y,upper,lower
1,0.9989914093992364,0.9995845818952824,0.9983982369031903
2,0.9979836394605239,0.9991688780617132,0.9967984008593347
3,0.9969762628424618,0.9987525534879054,0.9951999721970182
4,0.9959704266897866,0.9983350167542671,0.9936058366253062
5,0.9949673671128815,0.9979176012173575,0.9920171330084054
6,0.9939645820677611,0.997502426367026,0.9904267377684961
7,0.9929627876158696,0.9970891429281883,0.988836432303551
8,0.991962784552596,0.9966739171749028,0.9872516519302892
9,0.990963766561967,0.9962604730574234,0.9856670600665107
10,0.9899662869328619,0.9958454041635735,0.9840871697021504
11,0.9889696179717469,0.9954297439022746,0.9825094920412192
12,0.9879731745254794,0.9950132325950579,0.9809331164559009
13,0.9869771672088514,0.9945960332159459,0.9793583012017569
14,0.9859810346181489,0.9941777892248425,0.9777842800114553
15,0.9849849053575674,0.9937579557427042,0.9762118549724307
16,0.9839879448948737,0.9933394913063599,0.9746363984833876
17,0.9829916636710201,0.9929223241248019,0.9730610032172383
18,0.9819957940451479,0.9925031634647334,0.9714884246255624
19,0.981000976427865,0.9920838743266056,0.9699180785291244
20,0.9800071505048745,0.9916632859135595,0.9683510150961896
21,0.9790136780611889,0.9912444984331358,0.966782857689242
22,0.9780192888938779,0.9908258769552426,0.9652127008325132
23,0.9770245713291793,0.9904065220142648,0.9636426206440938
24,0.9760308954101264,0.989986588556677,0.9620752022635759
25,0.9750379213346595,0.9895662673747047,0.9605095752946143
26,0.9740455785313192,0.9891460539447743,0.9589451031178642
27,0.9730535443487363,0.9887237286700263,0.9573833600274462
28,0.9720621588169729,0.9883046921628725,0.9558196254710732
29,0.9710714454369066,0.9878864936092686,0.9542563972645446
30,0.9700815207705236,0.9874665819268558,0.9526964596141914
31,0.9690919416897035,0.9870460159814913,0.9511378673979156
32,0.9681023408815994,0.9866256527239681,0.9495790290392307
33,0.9671121862543661,0.9862044162484869,0.9480199562602454
34,0.9661213591206617,0.9857833568440949,0.9464593613972284
35,0.9651297851128979,0.9853626945278129,0.944896875697983
36,0.9641398242733831,0.9849395959163874,0.9433400526303788
37,0.9631510539968583,0.984515048140782,0.9417870598529346
38,0.9621636323391789,0.9840905911286417,0.9402366735497161
39,0.9611769575961551,0.9836666294521872,0.938687285740123
40,0.9601909900179151,0.9832426512229143,0.9371393288129158
41,0.9592063082391273,0.9828160680906938,0.9355965483875609
42,0.9582218420474794,0.9823894967608496,0.9340541873341092
43,0.9572398756642955,0.981962980278533,0.9325167710500579
44,0.9562604617624348,0.9815348789895634,0.9309860445353063
45,0.9552814251058034,0.9811068055584148,0.929456044653192
46,0.9543029433498015,0.9806785647442282,0.9279273219553748
47,0.9533248918995821,0.9802509533109758,0.9263988304881885
48,0.9523484228062886,0.9798249873440859,0.9248718582684914
49,0.9513735521280458,0.9794001775534441,0.9233469267026474
50,0.9503998084025119,0.9789743122209472,0.9218253045840766
51,0.949426170119321,0.9785484542734657,0.9203038859651762
52,0.9484528947944753,0.978123015021564,0.9187827745673866
53,0.9474798520369125,0.9776980568853042,0.9172616471885209
54,0.9465073564004985,0.9772715554054442,0.9157431573955529
55,0.9455349698398332,0.9768440931201505,0.9142258465595159
56,0.9445628115595561,0.9764159565042256,0.9127096666148866
57,0.943591802500121,0.9759863268370419,0.9111972781632001
58,0.9426210082741061,0.9755578179009837,0.9096841986472285
59,0.9416496897990652,0.9751289165302846,0.9081704630678458
60,0.9406792255718385,0.9746994882284173,0.9066589629152596
61,0.9397101607547383,0.97426935084042,0.9051509706690567
62,0.9387426646543507,0.9738392092852909,0.9036461200234106
63,0.9377765827222048,0.9734075996352791,0.9021455658091304
64,0.9368108830343904,0.9729761472599319,0.900645618808849
65,0.9358451265822824,0.9725442476865659,0.8991460054779988
66,0.9348786760378887,0.9721123842682673,0.89764496780751
67,0.9339137897641359,0.9716811840616126,0.8961463954666591
68,0.9329495520543691,0.9712491934037525,0.8946499107049858
69,0.9319863865965287,0.970817326916558,0.8931554462764993
70,0.9310239523697248,0.97038698718046,0.8916609175589896
71,0.9300614314618655,0.9699558576745025,0.8901670052492284
72,0.9290989174844628,0.9695250720435968,0.8886727629253288
73,0.928137985127959,0.9690928632714239,0.8871831069844941
74,0.9271764294642536,0.9686613175464269,0.8856915413820803
75,0.9262161123698982,0.9682288928033015,0.8842033319364949
76,0.9252571982398438,0.9677947000236925,0.882719696455995
77,0.9242983313892089,0.9673583550165461,0.8812383077618717
78,0.9233402876628829,0.9669217469950193,0.8797588283307465
79,0.922382220392872,0.9664859463209747,0.8782784944647692
80,0.9214244378439073,0.9660503705128001,0.8767985051750145
81,0.9204677216487908,0.9656136447007602,0.8753217985968214
82,0.9195109859414836,0.9651742818242424,0.8738476900587249
83,0.9185550392563301,0.9647337026442208,0.8723763758684394
84,0.9175992830418855,0.9642936314656858,0.8709049346180853
85,0.9166429739939164,0.9638536026987435,0.8694323452890892
86,0.9156878094835394,0.9634122789787174,0.8679633399883615
87,0.9147331266853338,0.9629707684402766,0.866495484930391
88,0.9137804756710135,0.9625292812953574,0.8650316700466696
89,0.9128288820025389,0.962085594343499,0.8635721696615787
90,0.9118784647423472,0.9616428909963668,0.8621140384883277
91,0.910927476896516,0.9611999474599544,0.8606550063330776
92,0.9099764123144374,0.9607571337575451,0.8591956908713296
93,0.9090259359883036,0.9603145754064012,0.857737296570206
94,0.9080764941996807,0.9598718520367757,0.8562811363625857
95,0.9071278324270315,0.9594290035883706,0.8548266612656925
96,0.9061801701235481,0.9589846404727408,0.8533756997743555
97,0.9052346797830132,0.9585391317953894,0.851930227770637
98,0.9042908891315194,0.9580922804210332,0.8504894978420057
99,0.9033491908970587,0.9576472472024599,0.8490511345916575
100,0.9024081628091243,0.9572022807896506,0.8476140448285979
101,0.9014665786181486,0.9567589864184295,0.8461741708178677
102,0.9005257123977204,0.9563151439613257,0.8447362808341151
103,0.899586213944379,0.9558705887125635,0.8433018391761945
104,0.8986484599513882,0.9554231640846524,0.841873755818124
105,0.8977116459220168,0.9549751522904362,0.8404481395535974
106,0.8967756451706008,0.9545265544353989,0.8390247359058027
107,0.8958411256834187,0.9540746289420473,0.83760762242479
108,0.8949090886901636,0.9536236551995116,0.8361945221808156
109,0.8939792430784388,0.9531710152781929,0.8347874708786847
110,0.8930510939119453,0.9527192265952074,0.8333829612286832
111,0.8921247011356614,0.9522679391848586,0.8319814630864643
112,0.8911993323302283,0.9518196253353683,0.8305790393250883
113,0.8902751532894985,0.9513702982001477,0.8291800083788492
114,0.8893509122341439,0.9509235666629386,0.8277782578053491
115,0.8884266325348326,0.9504751007798785,0.8263781642897866
116,0.8875035586324537,0.9500258561020171,0.8249812611628903
117,0.8865809724114175,0.9495763105970191,0.823585634225816
118,0.8856601875487564,0.9491258139131231,0.8221945611843897
119,0.8847411017894016,0.948676089793323,0.8208061137854802
120,0.8838227756727273,0.9482265719864174,0.8194189793590372
121,0.8829029139221887,0.9477770456888908,0.8180287821554866
122,0.881984679977932,0.9473266569512815,0.8166427030045824
123,0.8810675334059004,0.9468760302969881,0.8152590365148127
124,0.8801510477742037,0.9464228409998497,0.8138792545485577
125,0.8792346522626598,0.9459690350792138,0.8125002694461059
126,0.8783188338306152,0.9455151920706637,0.8111224755905666
127,0.8774037116585698,0.9450621160588251,0.8097453072583145
128,0.8764881172618827,0.9446090594711035,0.8083671750526619
129,0.875572137785272,0.9441564552856299,0.8069878202849141
130,0.8746555453706187,0.9437056841140146,0.8056054066272229
131,0.8737396773211428,0.9432546575300402,0.8042246971122453
132,0.8728250494624642,0.9428043086656099,0.8028457902593185
133,0.8719120155372596,0.9423511293860732,0.801472901688446
134,0.8710005875640523,0.9418985164812034,0.8001026586469012
135,0.8700904401360657,0.9414459431478336,0.7987349371242979
136,0.8691809591730862,0.9409938093417571,0.7973681090044153
137,0.8682715217205147,0.9405418253948611,0.7960012180461683
138,0.86736236704058,0.9400878357519821,0.7946368983291779
139,0.8664536807616776,0.9396345651844875,0.7932727963388677
140,0.8655456376140698,0.9391808685441054,0.7919104066840341
141,0.8646377854430367,0.9387278145660813,0.7905477563199921
142,0.8637307974553836,0.938273999567628,0.7891875953431392
143,0.8628242386429555,0.9378195898360331,0.787828887449878
144,0.8619184582120236,0.9373656932426753,0.786471223181372
145,0.8610132408144872,0.9369128873970933,0.785113594231881
146,0.8601083459738673,0.9364571748965301,0.7837595170512045
147,0.859203871125235,0.93600297466557,0.7824047675849
148,0.8583002049037233,0.9355475142443915,0.781052895563055
149,0.8573974221316868,0.9350932528250132,0.7797015914383604
150,0.8564947901765124,0.9346384423440411,0.7783511380089837
151,0.8555932172414225,0.9341840045645046,0.7770024299183403
152,0.8546906213244141,0.933730217734164,0.7756510249146642
153,0.8537895222103157,0.9332753613010262,0.7743036831196052
154,0.8528898762298563,0.9328193275412159,0.7729604249184968
155,0.8519906065911931,0.9323643315347409,0.7716168816476453
156,0.8510915410921922,0.9319079983931727,0.7702750837912117
157,0.8501927745834257,0.9314529800451169,0.7689325691217345
158,0.8492947522624028,0.9309989591980474,0.7675905453267582
159,0.8483987657635664,0.9305440279040252,0.7662535036231076
160,0.8475038254924657,0.9300873411952092,0.7649203097897223
161,0.8466100361913111,0.9296278430672545,0.7635922293153677
162,0.8457176154116153,0.9291691814431468,0.7622660493800838
163,0.8448263683315597,0.9287095910311934,0.7609431456319259
164,0.8439369708791682,0.9282509481475911,0.7596229936107453
165,0.8430490640087712,0.9277924617137456,0.7583056663037968
166,0.8421621167051229,0.9273326107177055,0.7569916226925403
167,0.8412762196617298,0.9268713609556567,0.755681078367803
168,0.8403901579002425,0.9264130529529119,0.7543672628475732
169,0.8395058917474232,0.9259546682269222,0.7530571152679242
170,0.8386227187469213,0.9254959497184587,0.7517494877753839
171,0.8377395356303902,0.9250369580951837,0.7504421131655966
172,0.8368578370934405,0.9245772766643755,0.7491383975225056
173,0.8359756919805095,0.9241193489453969,0.747832035015622
174,0.835094042392614,0.9236615322731598,0.7465265525120681
175,0.834214713663491,0.923202584757691,0.745226842569291
176,0.833336785650061,0.9227414472960077,0.7439321240041142
177,0.8324580171289989,0.9222806212410618,0.742635413016936
178,0.8315803985939948,0.9218188402768137,0.7413419569111759
179,0.8307035066582279,0.9213565316394363,0.7400504816770195
180,0.8298268357738289,0.9208938702995078,0.73875980124815
181,0.8289512050298625,0.9204315474225103,0.7374708626372147
182,0.8280754769634199,0.9199676867938531,0.7361832671329867
183,0.8271980267833718,0.9195066846770809,0.7348893688896628
184,0.8263211930807984,0.9190456785182551,0.7335967076433417
185,0.8254465735411016,0.9185837782485721,0.7323093688336312
186,0.8245726785498929,0.9181218920370688,0.731023465062717
187,0.823699690136598,0.9176588104837587,0.7297405697894374
188,0.8228275361805285,0.9171972227204934,0.7284578496405636
189,0.8219560769393596,0.9167332122630689,0.7271789416156502
190,0.8210856040613086,0.9162676300636455,0.7259035780589717
191,0.8202159436518873,0.9158006774995474,0.7246312098042272
192,0.8193462650689518,0.9153350527594467,0.7233574773784569
193,0.8184771104977607,0.9148693746199761,0.7220848463755454
194,0.8176081070793074,0.914404460992536,0.7208117531660788
195,0.816739700565869,0.9139400021413445,0.7195393989903934
196,0.8158716727286067,0.9134742885853723,0.7182690568718412
197,0.8150035444185917,0.913010043092705,0.7169970457444784
198,0.8141369192716853,0.9125451885121287,0.7157286500312419
199,0.8132703156029946,0.9120799880834691,0.71446064312252
200,0.8124046241082972,0.9116155744860286,0.7131936737305657
201,0.8115393062242564,0.9111507315485851,0.7119278808999278
202,0.8106745589289279,0.9106845428339114,0.7106645750239444
203,0.8098104398209581,0.910217007098322,0.7094038725435943
204,0.8089472470170737,0.9097482997347567,0.7081461942993906
205,0.8080836346413338,0.9092797440001387,0.706887525282529
206,0.807220315515941,0.9088125043038959,0.705628126727986
207,0.8063570035885119,0.908346094175793,0.7043679130012308
208,0.8054953217219332,0.9078792149967083,0.703111428447158
209,0.804633972148377,0.9074112703400483,0.7018566739567056
210,0.8037726638603475,0.9069462134651907,0.7005991142555044
211,0.8029121862078564,0.9064803920990822,0.6993439803166307
212,0.8020520796841725,0.9060140936747505,0.6980900656935944
213,0.8011929965336508,0.9055471669400903,0.6968388261272114
214,0.8003337828615491,0.9050810138036551,0.6955865519194431
215,0.79947544673603,0.9046139035589843,0.6943369899130757
216,0.7986181820103575,0.9041452771056446,0.6930910869150704
217,0.797760023854707,0.9036787595593011,0.6918412881501129
218,0.7969037101317693,0.9032096183633322,0.6905978019002064
219,0.7960494573800867,0.9027396433011409,0.6893592714590325
220,0.7951959138471774,0.9022708947791885,0.6881209329151662
221,0.794342205368235,0.9018025330473323,0.6868818776891377
222,0.7934894677229274,0.9013331497588151,0.6856457856870397
223,0.7926365963262377,0.9008644677809982,0.6844087248714773
224,0.7917846675756837,0.9003948085302051,0.6831745266211622
225,0.7909347498729419,0.8999253528729155,0.6819441468729682
226,0.7900863794651294,0.8994561608702055,0.6807165980600532
227,0.7892387005732175,0.8989849392741501,0.679492461872285
228,0.7883920732113359,0.8985133875421034,0.6782707588805683
229,0.7875466133244775,0.8980423364451315,0.6770508902038235
230,0.7867016016146755,0.897571558050709,0.675831645178642
231,0.785857762442862,0.8970997999699768,0.6746157249157472
232,0.7850150424995662,0.8966267087397013,0.6734033762594311
233,0.7841728543131685,0.8961534653217568,0.6721922433045803
234,0.7833319069183688,0.8956803557557085,0.6709834580810292
235,0.7824918893156301,0.8952066342347126,0.6697771443965476
236,0.7816526018959515,0.8947329432114166,0.6685722605804865
237,0.7808142345650626,0.8942587128860775,0.6673697562440477
238,0.7799769672350283,0.8937834488067391,0.6661704856633175
239,0.7791416045578052,0.8933068167391651,0.6649763923764453
240,0.7783067338099572,0.8928288663447097,0.6637846012752047
241,0.777472344319615,0.8923506321425417,0.6625940564966882
242,0.7766395226324788,0.8918732465899344,0.6614057986750232
243,0.7758082714769237,0.8913951692823815,0.6602213736714658
244,0.774977180504796,0.8909166668316164,0.6590376941779756
245,0.7741473493009005,0.8904407244658048,0.6578539741359961
246,0.773319338456013,0.8899638992165487,0.6566747776954772
247,0.7724920256644329,0.8894869709076753,0.6554970804211905
248,0.7716654152525632,0.8890089547629538,0.6543218757421725
249,0.7708381389232969,0.8885329386089695,0.6531433392376242
250,0.7700118318947329,0.8880541396105937,0.6519695241788721
251,0.7691855925574873,0.8875763424756677,0.6507948426393069
252,0.7683595842673273,0.8870992597658207,0.6496199087688339
253,0.7675346726539974,0.8866213327985081,0.6484480125094868
254,0.7667103178615026,0.886142598354797,0.6472780373682081
255,0.7658855648333082,0.8856644738599714,0.646106655806645
256,0.7650616516223063,0.8851865128924444,0.6449367903521682
257,0.764238056537609,0.8847086314456236,0.6437674816295944
258,0.7634152896543314,0.8842292452408758,0.642601334067787
259,0.762594356523905,0.8837510022821773,0.6414377107656326
260,0.7617744065665699,0.8832740496379541,0.6402747634951858
261,0.760955354986283,0.8827974897691518,0.6391132202034141
262,0.7601373656354922,0.8823218124645783,0.637952918806406
263,0.7593185696335509,0.8818467771578972,0.6367903621092047
264,0.7585010451434435,0.8813714415748016,0.6356306487120854
265,0.7576827960843278,0.8808977383472368,0.6344678538214187
266,0.7568654013002765,0.8804223776578181,0.6333084249427349
267,0.756049202709112,0.8799455763986853,0.6321528290195387
268,0.7552338934328997,0.8794677094602531,0.6310000774055463
269,0.75441942699879,0.8789889558749546,0.6298498981226255
270,0.7536049799200853,0.8785091214022629,0.6287008384379078
271,0.7527913152269045,0.8780308145516836,0.6275518159021253
272,0.7519782989919974,0.8775517365064656,0.6264048614775293
273,0.7511670057406058,0.877072686386108,0.6252613250951036
274,0.7503554290933486,0.8765941181446388,0.6241167400420584
275,0.7495446432549419,0.876117421450399,0.6229718650594848
276,0.748734381572197,0.8756406225179649,0.621828140626429
277,0.7479250206816779,0.8751636527922799,0.6206863885710758
278,0.7471172004736202,0.8746871045310505,0.6195472964161899
279,0.7463103029604432,0.8742113922260459,0.6184092136948405
280,0.7455038517749539,0.87373599848275,0.6172717050671579
281,0.7446984099142457,0.873260385565309,0.6161364342631824
282,0.743895597545574,0.8727849942688231,0.6150062008223249
283,0.7430933727465467,0.8723092608655152,0.6138774846275783
284,0.7422918917210208,0.871833201918579,0.6127505815234626
285,0.7414913010048582,0.8713571876794712,0.6116254143302451
286,0.7406914169780325,0.8708826672370675,0.6105001667189975
287,0.7398921384809889,0.870407044962277,0.6093772319997007
288,0.7390935683631926,0.8699300766199055,0.6082570601064797
289,0.7382964942858434,0.8694526113517718,0.6071403772199151
290,0.7374994936472331,0.8689762143747052,0.606022772919761
291,0.7367011604762906,0.8684990605100116,0.6049032604425697
292,0.7359044610173942,0.8680211339722541,0.6037877880625342
293,0.7351088997075225,0.8675416800794373,0.6026761193356076
294,0.734314607124783,0.867062813589825,0.6015664006597411
295,0.7335207957010814,0.8665830347916585,0.6004585566105043
296,0.7327275128673648,0.8661042788568657,0.5993507468778639
297,0.7319358625093036,0.8656235514357877,0.5982481735828196
298,0.7311443427165576,0.8651438925306691,0.597144792902446
299,0.7303539203454156,0.8646626915114858,0.5960451491793454
300,0.7295642237649537,0.8641824361500378,0.5949460113798696
301,0.7287751772167174,0.8637006451211631,0.5938497093122717
302,0.7279861466748749,0.8632180255046068,0.5927542678451431
303,0.7271985895341423,0.862735805470773,0.5916613735975116
304,0.7264123461978115,0.8622534334105371,0.5905712589850859
305,0.725626984464903,0.8617706154351132,0.5894833534946928
306,0.7248406823374015,0.8612885058422846,0.5883928588325185
307,0.7240551246256096,0.8608050345909251,0.5873052146602942
308,0.723269628522146,0.8603220759204621,0.58621718112383
309,0.7224855159705814,0.8598375105950156,0.5851335213461473
310,0.7217028560535839,0.859353290981176,0.5840524211259918
311,0.7209203655485958,0.8588691308109541,0.5829716002862376
312,0.7201384756080477,0.858385511024949,0.5818914401911464
313,0.7193580964619485,0.8579011906329126,0.5808150022909844
314,0.7185791883640357,0.857415749031631,0.5797426276964404
315,0.7178013629907344,0.8569301683105903,0.5786725576708784
316,0.7170244006242085,0.8564443242393759,0.577604477009041
317,0.7162484965738878,0.8559582373100814,0.5765387558376942
318,0.7154725225118285,0.8554703179772085,0.5754747270464484
319,0.7146954908201973,0.8549820620300053,0.5744089196103894
320,0.7139198224294182,0.854493918707791,0.5733457261510454
321,0.7131442290569232,0.8540046548787538,0.5722838032350926
322,0.7123685630738325,0.8535168529791675,0.5712202731684974
323,0.7115942430581036,0.8530307051559248,0.5701577809602824
324,0.7108203405733079,0.8525448711100425,0.5690958100365733
325,0.7100460719956342,0.852059291731772,0.5680328522594964
326,0.7092719360232183,0.8515740028213352,0.5669698692251013
327,0.7084991946745348,0.8510880453974192,0.5659103439516504
328,0.7077263384960217,0.850602962438475,0.5648497145535685
329,0.7069548373127789,0.8501183458442944,0.5637913287812634
330,0.7061850115553754,0.8496347990210069,0.5627352240897439
331,0.705415407605738,0.8491508638624227,0.5616799513490532
332,0.7046465031826105,0.8486683537556327,0.5606246526095883
333,0.7038774117026152,0.84818673307179,0.5595680903334403
334,0.7031094910792558,0.8477058062860633,0.5585131758724483
335,0.7023398180783257,0.8472241578414612,0.5574554783151902
336,0.7015703317418276,0.8467436669517255,0.5563969965319296
337,0.7008006412486276,0.846264136228573,0.5553371462686822
338,0.7000303753411198,0.8457832541243103,0.5542774965579292
339,0.6992593354010151,0.8453029088369346,0.5532157619650957
340,0.6984886993978914,0.8448225627260703,0.5521548360697125
341,0.6977178322415603,0.8443425384126493,0.5510931260704712
342,0.6969475229862168,0.8438622885026427,0.5500327574697909
343,0.6961762280262286,0.843382782772641,0.5489696732798162
344,0.6954061758428666,0.8429030930902641,0.547909258595469
345,0.6946360126507719,0.8424247781591507,0.5468472471423931
346,0.69386810888494,0.8419457446241378,0.5457904731457421
347,0.6931006492213732,0.841466254764683,0.5447350436780634
348,0.6923340579646545,0.8409857007596198,0.5436824151696893
349,0.6915682294909049,0.8405052828518434,0.5426311761299664
350,0.6908027592840796,0.8400251069641977,0.5415804116039615
351,0.69003788962016,0.8395433491779343,0.5405324300623857
352,0.6892729637938915,0.8390622465255893,0.5394836810621937
353,0.688509665420785,0.8385802242851446,0.5384391065564254
354,0.6877465134190701,0.8380973806515316,0.5373956461866086
355,0.6869833168541194,0.8376134280364143,0.5363532056718245
356,0.6862199992169193,0.8371299090171939,0.5353100894166448
357,0.6854580100667224,0.8366459877548972,0.5342700323785475
358,0.6846962655177758,0.8361618421795639,0.5332306888559878
359,0.6839344362998028,0.835678591577947,0.5321902810216586
360,0.6831728382860552,0.8351951573624631,0.5311505192096474
361,0.682411929721568,0.834711443561039,0.5301124158820969
362,0.6816527482471559,0.8342267839450037,0.5290787125493082
363,0.6808934542309831,0.8337401456198619,0.5280467628421044
364,0.6801356835987247,0.8332531026769148,0.5270182645205346
365,0.6793790245426821,0.8327661287006773,0.5259919203846868
366,0.678622720604306,0.8322799084827048,0.5249655327259071
367,0.6778661959846258,0.831793799943449,0.5239385920258026
368,0.6771105690266391,0.8313072539897807,0.5229138840634976
369,0.6763567509149264,0.8308209023282354,0.5218925995016175
370,0.675603810426959,0.8303356933447508,0.5208719275091673
371,0.6748516557251827,0.8298500577875414,0.519853253662824
372,0.6740989201013761,0.8293654743379387,0.5188323658648134
373,0.6733455731639207,0.828882037948061,0.5178091083797804
374,0.6725926452784485,0.828397476893301,0.516787813663596
375,0.67183958628492,0.8279120312120589,0.5157671413577811
376,0.671087766745811,0.8274266396482786,0.5147488938433435
377,0.6703365165953601,0.8269409784659701,0.51373205472475
378,0.6695862893406307,0.8264549723652688,0.5127176063159926
379,0.6688357103709127,0.8259685005752855,0.51170292016654
380,0.6680857742280583,0.8254812830033726,0.5106902654527439
381,0.667337275373541,0.8249954332563445,0.5096791174907376
382,0.6665900776985065,0.8245098865402003,0.5086702688568128
383,0.6658444445811422,0.8240239122691122,0.5076649768931722
384,0.6650978836952915,0.8235395717692734,0.5066561956213097
385,0.6643518185242643,0.8230560969914538,0.5056475400570748
386,0.6636060221176651,0.8225733541904783,0.5046386900448518
387,0.6628612404909677,0.8220899751194255,0.50363250586251
388,0.6621170592381107,0.8216076362917265,0.5026264821844949
389,0.66137312675492,0.8211261801546631,0.5016200733551769
390,0.6606293119062355,0.8206445464153913,0.5006140773970797
391,0.659884105871749,0.8201634929737337,0.4996047187697642
392,0.6591381933926844,0.8196824705259297,0.49859391625943916
393,0.6583925733085088,0.8192023700678361,0.49758277654918137
394,0.6576466942086787,0.8187207405178836,0.4965726478994738
395,0.6569020836933768,0.8182392266893893,0.49556494069736423
396,0.6561578285612605,0.8177574172880471,0.4945582398344739
397,0.6554137374981079,0.8172752521209538,0.4935522228752621
398,0.6546696666213628,0.8167938291960003,0.49254550404672537
399,0.6539265828971054,0.8163136608427932,0.49153950495141757
400,0.653183572808179,0.815834542524174,0.49053260309218394
401,0.6524412411757866,0.8153543920054542,0.489528090346119
402,0.6516990487184429,0.8148749001617348,0.48852319727515087
403,0.6509578451511203,0.8143946250435445,0.48752106525869604
404,0.6502169452061403,0.8139150043530394,0.4865188860592411
405,0.6494761944523941,0.8134338529152625,0.48551853598952577
406,0.6487354872056031,0.8129539328191224,0.48451704159208386
407,0.6479960938482343,0.812474569947498,0.4835176177489707
408,0.6472576736618468,0.8119950072819473,0.4825203400417464
409,0.6465207929548914,0.8115168493071637,0.4815247366026191
410,0.6457836981169647,0.8110386742367965,0.4805287219971328
411,0.6450459143265731,0.810560516723791,0.47953131192935516
412,0.6443076764535663,0.8100834313016771,0.47853192160545555
413,0.6435706012818405,0.8096052135555051,0.47753598900817595
414,0.6428350698471218,0.8091284524942118,0.47654168720003176
415,0.6421016376010211,0.8086531379441774,0.4755501372578649
416,0.641369320417393,0.80817835390075,0.47456028693403607
417,0.6406373188342132,0.8077043964420456,0.4735702412263807
418,0.6399071800174204,0.8072304139403117,0.47258394609452914
419,0.6391769378337121,0.8067568005790264,0.47159707508839777
420,0.6384485559352229,0.8062831681171043,0.47061394375334137
421,0.6377200913978367,0.8058098648877334,0.4696303179079399
422,0.6369934615965489,0.8053381160402325,0.4686488071528653
423,0.6362660883817447,0.8048663115288902,0.4676658652345992
424,0.6355392592261713,0.8043928156179456,0.4666857028343969
425,0.6348128202077097,0.80391965413898,0.46570598627643933
426,0.6340873540480206,0.8034455390830526,0.46472916901298866
427,0.6333627097208278,0.8029707970935125,0.463754622348143
428,0.632639245924164,0.8024935960846759,0.4627848957636521
429,0.6319158302761597,0.802015867591892,0.4618157929604274
430,0.6311941436390808,0.8015378328793661,0.4608504543987955
431,0.6304725692112075,0.8010608409342569,0.4598842974881582
432,0.629750945407833,0.8005838662152157,0.4589180246004504
433,0.6290307908083655,0.80010679741299,0.45795478420374114
434,0.6283117629793205,0.7996301003507114,0.45699342560792955
435,0.627592570937265,0.7991538878126653,0.4560312540618646
436,0.6268735359403982,0.7986768360881061,0.45507023579269024
437,0.6261544322219593,0.7981996898537816,0.454109174590137
438,0.625435511774691,0.7977215492175925,0.45314947433178954
439,0.6247167741000711,0.7972442532807429,0.4521892949193993
440,0.6239988745377627,0.796766881212986,0.45123086786253935
441,0.6232822857935602,0.7962878583197155,0.45027671326740476
442,0.6225674199868386,0.7958099075279749,0.4493249324457024
443,0.6218546073508716,0.7953318519398838,0.44837736276185947
444,0.6211409785650125,0.7948533329780049,0.4474286241520201
445,0.6204271006436619,0.7943740099442764,0.4464801913430474
446,0.6197138923724778,0.7938957435605418,0.44553204118441375
447,0.6190000422905994,0.7934178039061804,0.44458228067501826
448,0.6182866929693385,0.7929406072536819,0.44363277868499507
449,0.6175752617763568,0.7924630112138842,0.44268751233882947
450,0.616864995338946,0.7919854791262232,0.44174451155166883
451,0.6161546179984355,0.7915062314315378,0.4408030045653333
452,0.6154431713219105,0.791028120618565,0.43985822202525604
453,0.6147332920962192,0.7905484619150056,0.43891812227743277
454,0.614024403365918,0.7900697484011558,0.4379790583306802
455,0.6133160186853946,0.7895904120178344,0.4370416253529549
456,0.612608578078241,0.7891108098174088,0.4361063463390732
457,0.6119008986200755,0.7886317067483484,0.4351700904918026
458,0.6111926156702174,0.7881518255033605,0.43423340583707437
459,0.6104837444835102,0.787670848538357,0.43329664042866334
460,0.6097760194821893,0.787189477106955,0.43236256185742356
461,0.6090699004969976,0.7867094860943284,0.4314303148996667
462,0.608364431894875,0.7862300695229056,0.43049879426684434
463,0.6076602226100909,0.7857512505315531,0.42956919468862864
464,0.6069551588760579,0.7852724642721843,0.42863785347993144
465,0.606250150695809,0.7847922857415676,0.42770801565005045
466,0.6055458465735991,0.7843145296974656,0.42677716344973265
467,0.6048413600815727,0.7838381057091772,0.4258446144539683
468,0.604137416911642,0.7833612901119913,0.4249135437112927
469,0.6034348832171568,0.7828838770605794,0.42398588937373416
470,0.6027338075932692,0.7824046964905162,0.42306291869602214
471,0.6020331266314868,0.7819261073758077,0.42214014588716586
472,0.6013323448040089,0.7814481608563546,0.42121652875166316
473,0.6006318145541382,0.7809703632440335,0.42029326586424287
474,0.5999316548985796,0.7804933952974912,0.419369914499668
475,0.5992326139640431,0.7800162843966278,0.41844894353145845
476,0.5985353755256873,0.7795394528623371,0.41753129818903745
477,0.5978388899533243,0.7790613222348436,0.4166164576718051
478,0.5971428758127086,0.7785842396223132,0.4157015120031041
479,0.5964474674419755,0.77810709669882,0.414787838185131
480,0.5957532348207963,0.7776292806357363,0.4138771890058564
481,0.5950588778509072,0.7771514328209371,0.4129663228808772
482,0.5943650756983562,0.776673033406668,0.4120571179900443
483,0.5936715441119715,0.776194560747284,0.4111485274766591
484,0.592979908005665,0.7757154342967597,0.41024438171457034
485,0.592290213371365,0.7752360349239806,0.4093443918187494
486,0.5916016338765199,0.7747571149514925,0.4084461528015473
487,0.5909132999320689,0.7742787556063,0.40754784425783774
488,0.5902246728570162,0.7738009386717619,0.40664840704227045
489,0.5895368736942911,0.7733232060909087,0.4057505412976735
490,0.5888495765712389,0.7728443352097493,0.4048548179327286
491,0.5881631924023404,0.7723664675518644,0.4039599172528163
492,0.5874770263266611,0.7718895396311101,0.40306451302221213
493,0.5867919734264048,0.7714131364648572,0.4021708103879523
494,0.5861070864619038,0.770938048832169,0.4012761240916386
495,0.5854217139641178,0.7704637879652583,0.40037963996297726
496,0.584736416843375,0.7699901202728567,0.39948271341389324
497,0.5840514019380655,0.7695162738247572,0.3985865300513738
498,0.5833676467750705,0.7690443757044214,0.3976909178457195
499,0.5826853668457513,0.7685731515954987,0.396797582096004
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982
500,0.5820030159356223,0.7681035404830464,0.3959024913881982


==> fig/data/pacf/acf_mala_3_3.csv <==
x,y,upper,lower
1,0.9990035768644215,0.9995736395920651,0.9984335141367779
2,0.9980078306850124,0.9991468950573724,0.9968687663126524
3,0.9970116685265349,0.9987204378808676,0.9953028991722022
4,0.996016724402326,0.9982939269231296,0.9937395218815225
5,0.9950246464365496,0.9978665273773513,0.992182765495748
6,0.9940331145756576,0.9974405489566338,0.9906256801946813
7,0.9930430253074725,0.9970149386348733,0.9890711119800716
8,0.9920549077493885,0.9965868532998403,0.9875229621989368
9,0.9910682541441299,0.9961585853792372,0.9859779229090226
10,0.9900824827844535,0.9957300593224109,0.9844349062464962
11,0.9890972446181736,0.9953018416506633,0.982892647585684
12,0.9881124641713577,0.9948716039327242,0.9813533244099911
13,0.9871276094787204,0.9944420540547327,0.979813164902708
14,0.986142384698607,0.9940132784894146,0.9782714909077995
15,0.9851576155885963,0.9935818771507319,0.9767333540264607
16,0.9841723062719375,0.9931502749761589,0.9751943375677161
17,0.9831873425620437,0.9927205020780212,0.9736541830460661
18,0.9822030751329867,0.9922863241348318,0.9721198261311416
19,0.9812202881744482,0.9918506738274938,0.9705899025214025
20,0.9802387204147291,0.9914143080582135,0.9690631327712448
21,0.9792578206732807,0.9909790972744532,0.9675365440721082
22,0.9782760162336617,0.9905440755787536,0.9660079568885698
23,0.9772941358351944,0.9901093038620066,0.9644789678083823
24,0.9763127224284541,0.9896754439556464,0.9629500009012618
25,0.9753319285277923,0.9892406694037766,0.9614231876518079
26,0.9743516774090019,0.9888063685955323,0.9598969862224714
27,0.9733715399287063,0.9883694628518214,0.9583736170055912
28,0.9723923671003188,0.9879332583629906,0.9568514758376471
29,0.9714138590811737,0.9874967507776745,0.9553309673846729
30,0.9704359583610734,0.9870593962515533,0.9538125204705936
31,0.9694584503196243,0.9866216387360567,0.9522952619031919
32,0.9684814221359647,0.9861826045573153,0.950780239714614
33,0.9675040676800806,0.9857418209619121,0.949266314398249
34,0.9665260633374683,0.9853017744200175,0.947750352254919
35,0.9655479078862246,0.9848610217359498,0.9462347940364993
36,0.9645710394717333,0.9844193128213867,0.9447227661220798
37,0.9635947081777326,0.9839782698226673,0.9432111465327979
38,0.9626199877598502,0.9835361749371386,0.9417038005825619
39,0.9616459352696407,0.9830955312896393,0.9401963392496421
40,0.9606730434638813,0.9826543961560708,0.9386916907716918
41,0.9597017696979956,0.9822103514322594,0.9371931879637317
42,0.9587303948463206,0.9817677727155688,0.9356930169770724
43,0.9577611580676999,0.9813255683223299,0.9341967478130699
44,0.9567945304349129,0.9808836953538652,0.9327053655159606
45,0.9558284942564005,0.9804412740908508,0.9312157144219502
46,0.9548630690054002,0.9799989749586923,0.9297271630521081
47,0.9538984574219299,0.9795547341826658,0.928242180661194
48,0.9529351334411346,0.9791124397037817,0.9267578271784874
49,0.9519730528998972,0.9786706666296815,0.9252754391701129
50,0.9510117088853924,0.9782285480099596,0.9237948697608253
51,0.9500502565836456,0.9777869157130741,0.9223135974542171
52,0.9490898444230053,0.977344807767221,0.9208348810787895
53,0.9481303955739075,0.9769010516497216,0.9193597394980935
54,0.9471714204290337,0.9764565442928155,0.9178862965652519
55,0.9462128842812461,0.9760118724939421,0.9164138960685501
56,0.9452543598792964,0.9755658329460484,0.9149428868125444
57,0.9442963951969985,0.9751207855358788,0.9134720048581182
58,0.9433392435108118,0.974675662889611,0.9120028241320125
59,0.942381191788341,0.9742305517014117,0.9105318318752703
60,0.9414243097755352,0.9737849623115477,0.9090636572395226
61,0.9404685393899099,0.9733401721184264,0.9075969066613935
62,0.9395140795674739,0.9728960408256739,0.9061321183092739
63,0.9385608659969639,0.9724506610474567,0.904671070946471
64,0.9376075757647306,0.9720056185654565,0.9032095329640047
65,0.9366538591008577,0.9715609213003781,0.9017467969013374
66,0.9356997242899139,0.9711166941892816,0.9002827543905462
67,0.9347474187230169,0.9706718786141503,0.8988229588318836
68,0.9337961212888833,0.9702255776523077,0.897366664925459
69,0.9328456281975153,0.9697791487669242,0.8959121076281064
70,0.9318957707132359,0.9693337050361156,0.8944578363903563
71,0.9309455605861706,0.9688872984195457,0.8930038227527956
72,0.9299950112400402,0.9684422204311149,0.8915478020489656
73,0.9290459185611,0.9679967050889842,0.8900951320332158
74,0.928096371526322,0.9675518753262323,0.8886408677264116
75,0.9271474855709687,0.9671075156926553,0.8871874554492821
76,0.9262002506182986,0.9666603068256947,0.8857401944109025
77,0.9252526731114894,0.9662122337408346,0.8842931124821442
78,0.9243056880151941,0.965764192700543,0.8828471833298451
79,0.9233589651015861,0.9653160708723627,0.8814018593308095
80,0.9224130469322088,0.9648679618941063,0.8799581319703114
81,0.9214675607867275,0.9644198672093702,0.8785152543640848
82,0.9205219246741704,0.9639709591135217,0.877072890234819
83,0.9195765041540016,0.9635215103133477,0.8756314979946556
84,0.9186311996584103,0.963073237345287,0.8741891619715336
85,0.917685737850477,0.9626250207741496,0.8727464549268045
86,0.9167412345469447,0.962175612293262,0.8713068568006274
87,0.9157969083269504,0.9617258192853836,0.8698679973685172
88,0.9148545040432654,0.9612757598944787,0.8684332481920521
89,0.9139127823967228,0.9608251877847497,0.8670003770086959
90,0.9129726279804009,0.9603742834251465,0.8655709725356553
91,0.9120314271918449,0.9599240796867473,0.8641387746969426
92,0.9110900695256828,0.9594732596971143,0.8627068793542514
93,0.9101489477576047,0.9590228689922808,0.8612750265229285
94,0.9092091992098844,0.9585728626893266,0.8598455357304422
95,0.9082702152489474,0.9581219696692607,0.858418460828634
96,0.9073322857069744,0.9576694362817479,0.8569951351322009
97,0.9063965451741134,0.9572167075292295,0.8555763828189973
98,0.9054621213232097,0.956764084618225,0.8541601580281943
99,0.9045295738566558,0.9563120444319748,0.8527471032813367
100,0.903598166852932,0.955859699918041,0.8513366337878231
101,0.9026663373886553,0.9554086697008756,0.8499240050764351
102,0.9017354780878524,0.9549572201918196,0.8485137359838851
103,0.9008058360388737,0.9545062674150341,0.8471054046627132
104,0.8998778161472197,0.9540544239218413,0.8457012083725982
105,0.8989515029383885,0.9536008393115788,0.8443021665651983
106,0.8980258910009558,0.9531476421288197,0.8429041398730918
107,0.8971013348023219,0.9526940672345724,0.8415086023700714
108,0.8961790947706433,0.9522407960829585,0.840117393458328
109,0.8952585376748009,0.9517866982483789,0.8387303771012229
110,0.8943396466023338,0.9513329780812143,0.8373463151234533
111,0.8934227155908805,0.950878981490744,0.835966449691017
112,0.89250674650578,0.9504260095920709,0.8345874834194891
113,0.8915920122797155,0.9499734713942452,0.8332105531651859
114,0.8906770598208593,0.9495222370212436,0.831831882620475
115,0.8897621380938144,0.9490711827376448,0.8304530934499841
116,0.8888482451385264,0.948619140576472,0.8290773497005809
117,0.8879354609592721,0.9481667992989691,0.8277041226195752
118,0.8870243863619406,0.9477137962534472,0.826334976470434
119,0.8861151271838662,0.9472616089828267,0.8249686453849057
120,0.8852062616899475,0.9468095808294289,0.8236029425504662
121,0.8842964032365689,0.9463581079232832,0.8222346985498545
122,0.8833882784461763,0.9459061294381851,0.8208704274541675
123,0.8824807105242816,0.9454556617508526,0.8195057592977105
124,0.8815732610177417,0.9450045178262987,0.8181420042091847
125,0.880665781849655,0.9445528175631653,0.8167787461361448
126,0.8797587598358781,0.9441018313936679,0.8154156882780884
127,0.8788519018216091,0.9436509151255038,0.8140528885177144
128,0.8779449815741323,0.9431988937543092,0.8126910693939553
129,0.8770375327903783,0.9427471562403519,0.8113279093404048
130,0.8761298123093972,0.9422950359000957,0.8099645887186988
131,0.8752229950867233,0.9418419095736383,0.8086040805998083
132,0.874317515699801,0.941389285819027,0.8072457455805749
133,0.8734135262052076,0.9409357893204406,0.8058912630899746
134,0.8725119054748037,0.9404813945863603,0.8045424163632472
135,0.871611165325684,0.9400280402572073,0.8031942903941606
136,0.8707111500474629,0.9395747300948641,0.8018475700000617
137,0.8698112877812106,0.9391225680463513,0.80050000751607
138,0.8689114151038725,0.9386693252714844,0.7991535049362606
139,0.868011644500852,0.9382165690449374,0.7978067199567666
140,0.8671125307490831,0.9377636574969895,0.7964614040011767
141,0.8662145082345556,0.9373094764999815,0.7951195399691297
142,0.8653173832443808,0.9368545261902981,0.7937802402984635
143,0.8644207290387697,0.9363982863545889,0.7924431717229504
144,0.8635248526766686,0.9359423074901766,0.7911073978631605
145,0.8626302028515468,0.9354862706845767,0.7897741350185169
146,0.8617356956809868,0.9350288448997924,0.7884425464621813
147,0.860842236272911,0.9345706456154028,0.7871138269304192
148,0.8599495107521092,0.9341118652717071,0.7857871562325114
149,0.859057443039754,0.9336538259592021,0.7844610601203058
150,0.8581660822565206,0.9331948981777795,0.7831372663352617
151,0.8572761298597836,0.9327358235062032,0.781816436213364
152,0.8563850085149736,0.9322766333436591,0.7804933836862881
153,0.8554954128283538,0.9318167335998555,0.7791740920568522
154,0.8546067558507424,0.9313577559757666,0.7778557557257182
155,0.8537185821415827,0.930899098905743,0.7765380653774224
156,0.8528308781280254,0.9304407979091065,0.7752209583469443
157,0.8519434090010126,0.9299833157580003,0.7739035022440249
158,0.8510565472584011,0.9295266581968316,0.7725864363199706
159,0.8501710594547061,0.9290705598450707,0.7712715590643414
160,0.8492865444490495,0.928613222116276,0.769959866781823
161,0.8484027598206679,0.9281558265483381,0.7686496930929978
162,0.8475203321735866,0.9276991288646967,0.7673415354824764
163,0.8466389026829363,0.9272417780166284,0.7660360273492441
164,0.845758884493331,0.9267857657009438,0.7647320032857182
165,0.8448804355092748,0.9263287780457045,0.7634320929728452
166,0.8440029705718766,0.9258712730827775,0.7621346680609756
167,0.8431261793213437,0.9254129383056906,0.7608394203369968
168,0.8422499947630818,0.9249550086565771,0.7595449808695866
169,0.84137572013247,0.924497254641619,0.7582541856233209
170,0.8405019110528749,0.9240406089685225,0.7569632131372273
171,0.8396275278761894,0.9235846038170159,0.755670451935363
172,0.8387539732495156,0.923129858360054,0.7543780881389772
173,0.8378799190275601,0.922675269232868,0.7530845688222522
174,0.837006049939417,0.9222207877612236,0.7517913121176103
175,0.8361341568842284,0.9217664134323538,0.7505019003361031
176,0.8352634969492195,0.9213123766285408,0.7492146172698982
177,0.8343919365719197,0.9208587429688717,0.7479251301749676
178,0.8335212021849152,0.9204047583695493,0.7466376460002812
179,0.8326516272158526,0.9199494544927806,0.7453537999389246
180,0.8317826496088215,0.9194934648176435,0.7440718343999996
181,0.8309141341468851,0.919038361829652,0.7427899064641181
182,0.8300459524797729,0.9185822100093978,0.741509694950148
183,0.8291771482678048,0.9181268478670883,0.7402274486685212
184,0.8283090319441503,0.9176713030614279,0.7389467608268727
185,0.827442557533576,0.9172156065140293,0.7376695085531226
186,0.8265767377449313,0.916760084084906,0.7363933914049567
187,0.8257119332508904,0.9163031468986748,0.7351207196031061
188,0.8248485231649836,0.9158457737513901,0.7338512725785771
189,0.8239857633926325,0.9153865005983437,0.7325850261869213
190,0.823124112515389,0.9149247946437135,0.7313234303870645
191,0.8222633213975387,0.9144617125287627,0.7300649302663146
192,0.8214030889334809,0.9139978785419127,0.7288082993250491
193,0.8205431520140491,0.913533898242971,0.7275524057851273
194,0.8196835678562521,0.9130709784601571,0.7262961572523471
195,0.818824528274745,0.9126081844997094,0.7250408720497805
196,0.8179655387148718,0.9121456220812076,0.7237854553485359
197,0.817106177451473,0.9116838756205186,0.7225284792824274
198,0.8162479839118382,0.9112213390931003,0.721274628730576
199,0.8153899128209706,0.9107587701804711,0.7200210554614701
200,0.8145327078396716,0.9102961647527105,0.7187692509266327
201,0.8136761623697417,0.9098333711922486,0.7175189535472348
202,0.8128200755939672,0.9093688153832328,0.7162713358047016
203,0.8119644594526266,0.9089033959732513,0.715025522932002
204,0.8111093275801008,0.9084382425440028,0.7137804126161987
205,0.8102540566003911,0.9079726429779121,0.71253547022287
206,0.8093989421336572,0.9075072111974629,0.7112906730698514
207,0.8085444496992718,0.9070424470949003,0.7100464523036432
208,0.807691582847506,0.9065775476918277,0.7088056180031842
209,0.8068385928261311,0.9061119900690846,0.7075651955831777
210,0.8059860877596203,0.9056482837695918,0.7063238917496488
211,0.8051344085927509,0.9051838044139952,0.7050850127715066
212,0.8042832290060106,0.9047181961747984,0.7038482618372227
213,0.8034330674534637,0.9042511611169938,0.7026149737899335
214,0.8025828172067132,0.9037847035168329,0.7013809308965935
215,0.8017331648634345,0.9033179608404835,0.7001483688863854
216,0.8008849812118833,0.9028502585312004,0.6989197038925663
217,0.8000360815685362,0.9023827708869385,0.6976893922501339
218,0.7991883880842128,0.9019137261177242,0.6964630500507013
219,0.798342531946052,0.9014443176838832,0.6952407462082207
220,0.7974973178391387,0.9009752390311724,0.694019396647105
221,0.7966517251613303,0.9005072306748896,0.692796219647771
222,0.7958066798681717,0.900039426776177,0.6915739329601663
223,0.7949613292302702,0.8995729241024217,0.6903497343581186
224,0.7941165383225309,0.8991067048725425,0.6891263717725193
225,0.7932736727629022,0.8986398927082134,0.6879074528175909
226,0.792432512622566,0.8981727922417653,0.6866922330033667
227,0.7915923101313161,0.8977044041491945,0.6854802161134378
228,0.790752847503539,0.8972375350459608,0.6842681599611172
229,0.7899137481818551,0.8967725091766477,0.6830549871870625
230,0.789074999699393,0.8963082401656216,0.6818417592331644
231,0.788237100361185,0.8958430723299287,0.6806311283924413
232,0.7874002404563905,0.8953765539290492,0.6794239269837317
233,0.786563884857999,0.8949095556811296,0.6782182140348684
234,0.7857287705261711,0.8944420233700018,0.6770155176823404
235,0.7848945767197419,0.8939736218668318,0.6758155315726521
236,0.7840611719687381,0.8935051450151678,0.6746171989223085
237,0.7832287606504811,0.8930364132996953,0.6734211080012669
238,0.782397308190787,0.8925675722945393,0.6722270440870347
239,0.7815672209082064,0.8920984816157292,0.6710359602006836
240,0.7807370824581112,0.8916283089038783,0.6698458560123441
241,0.7799075154672241,0.8911584140321562,0.6686566169022921
242,0.7790797076405274,0.8906896869510573,0.6674697283299974
243,0.7782531454072728,0.8902202664367518,0.6662860243777937
244,0.7774264525737871,0.8897509267662345,0.6651019783813397
245,0.7766016336195027,0.8892818852911172,0.6639213819478883
246,0.7757787484400287,0.8888131053248353,0.6627443915552221
247,0.7749565115527955,0.8883440753201292,0.6615689477854619
248,0.7741346850185372,0.8878746310095974,0.660394739027477
249,0.7733125090702894,0.887405944576206,0.6592190735643727
250,0.7724908512127088,0.8869365251246969,0.6580451773007207
251,0.7716693549562741,0.8864681766411701,0.6568705332713781
252,0.7708483578029184,0.8859998015819034,0.6556969140239334
253,0.7700282592013807,0.8855316605102662,0.6545248578924953
254,0.769208725549177,0.8850620789230225,0.6533553721753315
255,0.7683890073500446,0.8845936174800305,0.6521843972200586
256,0.7675699326349024,0.8841250729439996,0.6510147923258052
257,0.7667516417776182,0.883654848983631,0.6498484345716055
258,0.7659338889443512,0.8831837308669431,0.6486840470217593
259,0.7651180267253214,0.8827132702335982,0.6475227832170445
260,0.7643030964648623,0.8822441956689504,0.6463619972607741
261,0.7634893381509336,0.8817757265397632,0.6452029497621039
262,0.7626766563257761,0.8813081017589721,0.64404521089258
263,0.7618632196184607,0.8808413229290581,0.6428851163078633
264,0.7610508311956167,0.8803740296614835,0.6417276327297499
265,0.7602382019459917,0.8799065816391742,0.6405698222528091
266,0.759426217119207,0.8794381365473823,0.6394142976910316
267,0.7586158034058084,0.8789688984452391,0.6382627083663777
268,0.757805930472099,0.8784992516038556,0.6371126093403424
269,0.7569967173113962,0.8780296563523913,0.6359637782704011
270,0.7561873309450736,0.8775595545549917,0.6348151073351556
271,0.7553790325055862,0.877089513130059,0.6336685518811135
272,0.7545715326472399,0.8766196735975653,0.6325233916969144
273,0.7537653320748418,0.8761492524005559,0.6313814117491277
274,0.7529586887006527,0.8756789139035701,0.6302384634977354
275,0.7521526974761596,0.8752098497477557,0.6290955452045636
276,0.751347200818624,0.8747411663453641,0.627953235291884
277,0.7505421417531998,0.8742735916812902,0.6268106918251094
278,0.7497382050453977,0.8738067900997473,0.6256696199910481
279,0.7489350046376326,0.8733413859089645,0.6245286233663008
280,0.7481325726476431,0.8728753045669267,0.6233898407283595
281,0.7473310071736232,0.8724096284566223,0.6222523858906241
282,0.7465314155356646,0.8719451815588168,0.6211176495125124
283,0.7457327064821198,0.8714800873649123,0.6199853255993272
284,0.7449344722417014,0.8710159742526522,0.6188529702307506
285,0.7441367808862307,0.87055263322429,0.6177209285481714
286,0.7433399996479757,0.8700901980548077,0.6165898012411437
287,0.7425442284539926,0.8696261697145808,0.6154622871934043
288,0.7417487446000082,0.8691622681405285,0.6143352210594878
289,0.7409552129912264,0.8686987222937166,0.6132117036887361
290,0.740162203920482,0.868235794197493,0.6120886136434711
291,0.7393679272769541,0.8677724160940793,0.6109634384598289
292,0.7385752212345634,0.867309170190947,0.6098412722781799
293,0.7377843811789404,0.8668448254209666,0.6087239369369142
294,0.7369946577062949,0.8663817629176953,0.6076075524948945
295,0.7362056492429717,0.8659184198792736,0.6064928786066698
296,0.7354172525674658,0.8654560373169428,0.6053784678179889
297,0.7346300591435094,0.864992139030019,0.6042679792569998
298,0.7338428885247595,0.8645297542727046,0.6031560227768145
299,0.7330566168362908,0.8640657942422674,0.6020474394303141
300,0.7322706204778825,0.8636023712065146,0.6009388697492504
301,0.7314849364621705,0.8631379987560863,0.5998318741682547
302,0.730699397523533,0.8626735768399855,0.5987252182070805
303,0.7299152781362196,0.8622101869849956,0.5976203692874436
304,0.7291326137656841,0.8617463202620075,0.5965189072693606
305,0.7283509672535777,0.8612819673500515,0.595419967157104
306,0.7275684174606297,0.8608193287141086,0.5943175062071508
307,0.7267865818107005,0.8603554945016274,0.5932176691197737
308,0.7260045365137513,0.8598918203384468,0.5921172526890558
309,0.7252231990523841,0.859427594425149,0.5910188036796191
310,0.7244425035155316,0.8589643875391759,0.5899206194918873
311,0.7236620682648608,0.8585010370121655,0.5888230995175561
312,0.7228825578701814,0.858038068458819,0.5877270472815438
313,0.722104668974824,0.8575743551861853,0.5866349827634626
314,0.7213281116661509,0.8571109481672179,0.5855452751650838
315,0.7205526001698535,0.8566472848101486,0.5844579155295583
316,0.7197778617096848,0.8561831481137459,0.5833725753056238
317,0.7190041719000446,0.8557188711720258,0.5822894726280634
318,0.7182303163428064,0.8552540087518896,0.5812066239337232
319,0.7174561454096684,0.854787529795998,0.5801247610233388
320,0.7166837587074242,0.854320994090517,0.5790465233243314
321,0.715911577367523,0.853854239824807,0.5779689149102389
322,0.7151392336434136,0.8533904605126744,0.5768880067741528
323,0.7143684381323733,0.8529281093139992,0.5758087669507473
324,0.7135979574219231,0.8524668449198889,0.5747290699239573
325,0.7128269561290397,0.8520050864778529,0.5736488257802265
326,0.7120559970009553,0.8515424495239607,0.5725695444779499
327,0.7112865527625319,0.8510785165073304,0.5714945890177335
328,0.7105166102426026,0.8506150846854843,0.5704181357997209
329,0.7097481118548669,0.8501528654623073,0.5693433582474264
330,0.7089812874318127,0.8496913602648589,0.5682712145987664
331,0.7082148054403693,0.8492300494098057,0.5671995614709329
332,0.7074493477233322,0.8487695163988211,0.5661291790478433
333,0.7066839491846478,0.8483090056064748,0.5650588927628208
334,0.7059191879238181,0.8478493681996623,0.563989007647974
335,0.7051531615757335,0.8473884277226994,0.5629178954287676
336,0.704387668332164,0.8469278307349668,0.5618475059293613
337,0.7036224166860741,0.8464672658262254,0.5607775675459227
338,0.7028563983829671,0.8460051753203878,0.5597076214455464
339,0.702089299982614,0.8455443836233598,0.5586342163418683
340,0.7013228560046265,0.8450838176324035,0.5575618943768496
341,0.7005561848635609,0.84462379197013,0.5564885777569917
342,0.6997895521229287,0.8441636688078483,0.5554154354380091
343,0.6990220416734686,0.8437035774812847,0.5543405058656525
344,0.6982548558922772,0.843244526924704,0.5532651848598504
345,0.6974875786360919,0.8427866417243168,0.552188515547867
346,0.6967221461850049,0.8423294908430033,0.5511148015270065
347,0.6959573800800123,0.8418726005254664,0.5500421596345582
348,0.6951933577952591,0.8414158177281235,0.5489708978623948
349,0.6944295589530473,0.8409594634857763,0.5478996544203182
350,0.6936668798726222,0.8405023632287764,0.5468313965164681
351,0.6929049098066633,0.8400436323019578,0.5457661873113688
352,0.6921423827660862,0.8395849968713883,0.5446997686607841
353,0.6913813710420975,0.8391261024154745,0.5436366396687206
354,0.6906204639324944,0.8386660475210186,0.5425748803439703
355,0.6898596973020247,0.8382051360091127,0.5415142585949366
356,0.6890990136299985,0.8377436847637775,0.5404543424962195
357,0.6883395316080622,0.8372826048955808,0.5393964583205435
358,0.6875806882881642,0.8368210651235747,0.5383403114527537
359,0.6868218530263954,0.8363603377690081,0.5372833682837828
360,0.6860633041330171,0.8358984783697601,0.5362281298962741
361,0.6853049899387884,0.835437409479212,0.5351725703983649
362,0.6845479916453785,0.8349761776189082,0.5341198056718488
363,0.6837912261535511,0.834512986667018,0.5330694656400843
364,0.6830358254939412,0.8340490201211036,0.5320226308667787
365,0.6822817742387409,0.8335838414657276,0.5309797070117542
366,0.6815284690724043,0.8331190568012168,0.5299378813435918
367,0.6807748520071835,0.8326548263042443,0.5288948777101227
368,0.6800212695287283,0.8321907696945008,0.5278517693629559
369,0.6792696095087183,0.8317267800382716,0.526812438979165
370,0.6785190879477261,0.8312618917080976,0.5257762841873546
371,0.6777690522053413,0.8307964832497794,0.5247416211609033
372,0.6770184794790631,0.8303323038885393,0.523704655069587
373,0.6762678680347524,0.8298682701660114,0.5226674659034933
374,0.6755176874505949,0.8294038545176129,0.521631520383577
375,0.6747677013098525,0.8289394591689051,0.5205959434508
376,0.6740188850995253,0.8284746131500671,0.5195631570489836
377,0.6732703769488025,0.8280090370600974,0.5185317168375077
378,0.6725227139283225,0.8275442020185675,0.5175012258380776
379,0.6717748229534243,0.827079396791565,0.5164702491152836
380,0.671027322676608,0.826614277811622,0.5154403675415941
381,0.6702815713786323,0.8261498363568338,0.5144133064004308
382,0.6695369152953493,0.8256856931080684,0.5133881374826302
383,0.6687937080546397,0.8252210119388484,0.5123664041704309
384,0.6680495972807946,0.8247574871833935,0.5113417073781957
385,0.6673063203729407,0.8242943095143147,0.5103183312315667
386,0.6665636068970631,0.8238314993577738,0.5092957144363524
387,0.6658219429862027,0.8233675037087014,0.508276382263704
388,0.6650810945323335,0.8229051492559579,0.5072570398087092
389,0.6643404532751862,0.8224420940759758,0.5062388124743966
390,0.663600057331641,0.8219785811797531,0.5052215334835288
391,0.6628591438493412,0.8215154652925538,0.5042028224061286
392,0.6621180237672566,0.8210518665785616,0.5031841809559516
393,0.6613773664239759,0.8205882730424331,0.5021664598055188
394,0.6606361266728736,0.8201237287246529,0.5011485246210944
395,0.6598961711370578,0.8196588680079104,0.5001334742662051
396,0.6591565970613981,0.81919329499578,0.49911989912701615
397,0.6584170581799564,0.8187279363507929,0.49810618000912
398,0.6576780442628599,0.8182622733013198,0.4970938152244
399,0.6569404489225961,0.8177968722971677,0.49608402554802444
400,0.6562026127419779,0.8173320327148395,0.49507319276911627
401,0.6554656207996301,0.8168661182718876,0.4940651233273726
402,0.6547289385042319,0.8164009084557615,0.4930569685527022
403,0.6539937987555502,0.8159353265633392,0.49205227094776116
404,0.6532588269012765,0.8154708645026312,0.49104678929992174
405,0.6525233682722605,0.8150060321271608,0.49004070441736025
406,0.6517875839930654,0.8145432976142742,0.48903187037185647
407,0.6510537154645368,0.8140794379536186,0.48802799297545507
408,0.6503208583082803,0.8136161975254942,0.4870255190910665
409,0.6495893422017673,0.8131543553118792,0.4860243290916555
410,0.648857872970694,0.8126915522908351,0.4850241936505528
411,0.6481254094920013,0.8122286538666522,0.4840221651173503
412,0.6473934135471421,0.8117664201759236,0.4830204069183606
413,0.6466621211843733,0.8113039373256593,0.48202030504308724
414,0.6459319078293798,0.8108431815735648,0.4810206340851948
415,0.6452035849378809,0.8103830594241176,0.48002411045164417
416,0.6444768303589279,0.8099227796066519,0.47903088111120384
417,0.6437503364360749,0.8094635641447347,0.47803710872741517
418,0.6430254639666106,0.8090050167943934,0.4770459111388278
419,0.642300772367542,0.8085475882135478,0.4760539565215363
420,0.6415771343513225,0.8080912383874752,0.4750630303151698
421,0.6408535952491194,0.8076337527903503,0.4740734377078886
422,0.6401314522417993,0.80717861585569,0.47308428862790874
423,0.6394093346334141,0.8067228900933842,0.47209577917344403
424,0.638687736256396,0.8062655577559485,0.4711099147568434
425,0.6379672086711393,0.8058079893346968,0.4701264280075819
426,0.6372474113236541,0.8053511537442983,0.46914366890300996
427,0.6365278819479869,0.804894360913611,0.46816140298236286
428,0.6358092029920025,0.8044350051816895,0.46718340080231546
429,0.6350903246442601,0.8039756349297469,0.4662050143587733
430,0.6343733731677976,0.8035150827630443,0.46523166357255097
431,0.6336568038166431,0.8030554880012089,0.4642581196320774
432,0.6329402763334675,0.8025951674271513,0.4632853852397837
433,0.6322244998866635,0.8021359542027138,0.46231304557061326
434,0.6315097110137851,0.8016768124428897,0.4613426095846804
435,0.6307949354928973,0.8012179574379699,0.46037191354782486
436,0.6300803260676852,0.8007576541569388,0.4594029979784316
437,0.6293660534010214,0.8002968935372959,0.4584352132647468
438,0.6286520190637771,0.7998348070694952,0.457469231058059
439,0.627937747052748,0.79937354411702,0.45650194998847593
440,0.6272240515325901,0.7989122655027967,0.45553583756238347
441,0.6265118680712437,0.7984491753021018,0.4545745608403856
442,0.6258009093894615,0.7979888278453211,0.4536129909336019
443,0.6250922552970604,0.797527874655147,0.45265663593897376
444,0.6243834078245055,0.7970664070987408,0.45170040855027027
445,0.6236746089003435,0.7966042783810409,0.4507449394196462
446,0.6229665879386288,0.7961432777730101,0.4497898981042475
447,0.6222585328855514,0.7956821718168805,0.44883489395422244
448,0.6215516868493721,0.7952213115130196,0.4478820621857246
449,0.6208467290094943,0.7947597252603852,0.4469337327586035
450,0.6201430255897215,0.7942983756779605,0.44598767550148244
451,0.6194386335941667,0.7938355244462296,0.44504174274210384
452,0.618733441407577,0.7933739028940441,0.4440929799211099
453,0.6180297393100063,0.7929104782168102,0.4431490004032024
454,0.6173268960363727,0.7924476946116122,0.44220609746113315
455,0.616624821710448,0.7919849542874517,0.4412646891334442
456,0.6159236452300029,0.7915212686842886,0.4403260217757171
457,0.6152222901997006,0.7910577130099705,0.4393868673894308
458,0.6145199072626091,0.7905941284870482,0.4384456860381699
459,0.6138174290671069,0.7901295427453439,0.43750531538886994
460,0.6131158201331444,0.7896645480069587,0.43656709225933
461,0.6124160222423273,0.7891991457207065,0.43563289876394806
462,0.611716829666254,0.7887338419099605,0.4346998174225473
463,0.6110186114923383,0.7882696661145733,0.43376755687010327
464,0.6103195370728646,0.7878049415509182,0.43283413259481096
465,0.6096201333087311,0.7873382167480537,0.4319020498694085
466,0.6089210680209388,0.7868733520546959,0.43096878398718175
467,0.6082222080187998,0.786408462704707,0.4300359533328926
468,0.6075240239761425,0.7859433883374679,0.42910465961481703
469,0.6068268880393123,0.7854787848071016,0.4281749912715229
470,0.6061305258231626,0.7850134281640035,0.4272476234823217
471,0.6054346711702456,0.7845491079874138,0.42632023435307737
472,0.604738764883989,0.7840848366181842,0.4253926931497939
473,0.6040427046141259,0.7836205348113895,0.4244648744168623
474,0.6033466402753572,0.7831569695216365,0.4235363110290779
475,0.6026514792687904,0.7826940933688162,0.4226088651687645
476,0.6019583595333718,0.782231008886878,0.42168571017986567
477,0.6012662914147687,0.7817667198506421,0.4207658629788954
478,0.6005750574232314,0.7813026657910729,0.41984744905538984
479,0.5998843046212932,0.780838430140625,0.4189301791019613
480,0.599194536358786,0.7803736897453585,0.4180153829722134
481,0.5985045647007335,0.7799087724192252,0.4171003569822419
482,0.5978150327154551,0.779444110164031,0.4161859552668791
483,0.5971259009206644,0.7789785813732176,0.4152732204681112
484,0.5964382582042949,0.7785125511694594,0.4143639652391303
485,0.5957521949280581,0.7780463207997295,0.4134580690563867
486,0.5950667966301831,0.7775814929402334,0.4125521003201329
487,0.5943817279534048,0.7771174183428254,0.4116460375639842
488,0.5936967033782641,0.7766532415706504,0.41074016518587775
489,0.5930129929177562,0.7761883354090378,0.4098376504264747
490,0.5923301817179927,0.7757217931494174,0.408938570286568
491,0.591648329269937,0.7752554614778057,0.40804119706206843
492,0.5909668771930986,0.7747906247153543,0.4071431296708429
493,0.5902869076908176,0.7743249334655904,0.40624888191604475
494,0.5896071346266858,0.7738598667752656,0.4053544024781059
495,0.5889263240089586,0.7733960005725036,0.40445664744541365
496,0.5882458071859842,0.7729322376739078,0.4035593766980605
497,0.5875655255500796,0.7724686727962778,0.4026623783038813
498,0.5868862628421586,0.7720072519290967,0.40176527375522053
499,0.5862091626300411,0.7715451706639422,0.4008731545961399
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159


==> fig/data/pacf/acf_mala_3_4.csv <==
x,y,upper,lower
1,0.9990035768644215,0.9995736395920651,0.9984335141367779
2,0.9980078306850124,0.9991468950573724,0.9968687663126524
3,0.9970116685265349,0.9987204378808676,0.9953028991722022
4,0.996016724402326,0.9982939269231296,0.9937395218815225
5,0.9950246464365496,0.9978665273773513,0.992182765495748
6,0.9940331145756576,0.9974405489566338,0.9906256801946813
7,0.9930430253074725,0.9970149386348733,0.9890711119800716
8,0.9920549077493885,0.9965868532998403,0.9875229621989368
9,0.9910682541441299,0.9961585853792372,0.9859779229090226
10,0.9900824827844535,0.9957300593224109,0.9844349062464962
11,0.9890972446181736,0.9953018416506633,0.982892647585684
12,0.9881124641713577,0.9948716039327242,0.9813533244099911
13,0.9871276094787204,0.9944420540547327,0.979813164902708
14,0.986142384698607,0.9940132784894146,0.9782714909077995
15,0.9851576155885963,0.9935818771507319,0.9767333540264607
16,0.9841723062719375,0.9931502749761589,0.9751943375677161
17,0.9831873425620437,0.9927205020780212,0.9736541830460661
18,0.9822030751329867,0.9922863241348318,0.9721198261311416
19,0.9812202881744482,0.9918506738274938,0.9705899025214025
20,0.9802387204147291,0.9914143080582135,0.9690631327712448
21,0.9792578206732807,0.9909790972744532,0.9675365440721082
22,0.9782760162336617,0.9905440755787536,0.9660079568885698
23,0.9772941358351944,0.9901093038620066,0.9644789678083823
24,0.9763127224284541,0.9896754439556464,0.9629500009012618
25,0.9753319285277923,0.9892406694037766,0.9614231876518079
26,0.9743516774090019,0.9888063685955323,0.9598969862224714
27,0.9733715399287063,0.9883694628518214,0.9583736170055912
28,0.9723923671003188,0.9879332583629906,0.9568514758376471
29,0.9714138590811737,0.9874967507776745,0.9553309673846729
30,0.9704359583610734,0.9870593962515533,0.9538125204705936
31,0.9694584503196243,0.9866216387360567,0.9522952619031919
32,0.9684814221359647,0.9861826045573153,0.950780239714614
33,0.9675040676800806,0.9857418209619121,0.949266314398249
34,0.9665260633374683,0.9853017744200175,0.947750352254919
35,0.9655479078862246,0.9848610217359498,0.9462347940364993
36,0.9645710394717333,0.9844193128213867,0.9447227661220798
37,0.9635947081777326,0.9839782698226673,0.9432111465327979
38,0.9626199877598502,0.9835361749371386,0.9417038005825619
39,0.9616459352696407,0.9830955312896393,0.9401963392496421
40,0.9606730434638813,0.9826543961560708,0.9386916907716918
41,0.9597017696979956,0.9822103514322594,0.9371931879637317
42,0.9587303948463206,0.9817677727155688,0.9356930169770724
43,0.9577611580676999,0.9813255683223299,0.9341967478130699
44,0.9567945304349129,0.9808836953538652,0.9327053655159606
45,0.9558284942564005,0.9804412740908508,0.9312157144219502
46,0.9548630690054002,0.9799989749586923,0.9297271630521081
47,0.9538984574219299,0.9795547341826658,0.928242180661194
48,0.9529351334411346,0.9791124397037817,0.9267578271784874
49,0.9519730528998972,0.9786706666296815,0.9252754391701129
50,0.9510117088853924,0.9782285480099596,0.9237948697608253
51,0.9500502565836456,0.9777869157130741,0.9223135974542171
52,0.9490898444230053,0.977344807767221,0.9208348810787895
53,0.9481303955739075,0.9769010516497216,0.9193597394980935
54,0.9471714204290337,0.9764565442928155,0.9178862965652519
55,0.9462128842812461,0.9760118724939421,0.9164138960685501
56,0.9452543598792964,0.9755658329460484,0.9149428868125444
57,0.9442963951969985,0.9751207855358788,0.9134720048581182
58,0.9433392435108118,0.974675662889611,0.9120028241320125
59,0.942381191788341,0.9742305517014117,0.9105318318752703
60,0.9414243097755352,0.9737849623115477,0.9090636572395226
61,0.9404685393899099,0.9733401721184264,0.9075969066613935
62,0.9395140795674739,0.9728960408256739,0.9061321183092739
63,0.9385608659969639,0.9724506610474567,0.904671070946471
64,0.9376075757647306,0.9720056185654565,0.9032095329640047
65,0.9366538591008577,0.9715609213003781,0.9017467969013374
66,0.9356997242899139,0.9711166941892816,0.9002827543905462
67,0.9347474187230169,0.9706718786141503,0.8988229588318836
68,0.9337961212888833,0.9702255776523077,0.897366664925459
69,0.9328456281975153,0.9697791487669242,0.8959121076281064
70,0.9318957707132359,0.9693337050361156,0.8944578363903563
71,0.9309455605861706,0.9688872984195457,0.8930038227527956
72,0.9299950112400402,0.9684422204311149,0.8915478020489656
73,0.9290459185611,0.9679967050889842,0.8900951320332158
74,0.928096371526322,0.9675518753262323,0.8886408677264116
75,0.9271474855709687,0.9671075156926553,0.8871874554492821
76,0.9262002506182986,0.9666603068256947,0.8857401944109025
77,0.9252526731114894,0.9662122337408346,0.8842931124821442
78,0.9243056880151941,0.965764192700543,0.8828471833298451
79,0.9233589651015861,0.9653160708723627,0.8814018593308095
80,0.9224130469322088,0.9648679618941063,0.8799581319703114
81,0.9214675607867275,0.9644198672093702,0.8785152543640848
82,0.9205219246741704,0.9639709591135217,0.877072890234819
83,0.9195765041540016,0.9635215103133477,0.8756314979946556
84,0.9186311996584103,0.963073237345287,0.8741891619715336
85,0.917685737850477,0.9626250207741496,0.8727464549268045
86,0.9167412345469447,0.962175612293262,0.8713068568006274
87,0.9157969083269504,0.9617258192853836,0.8698679973685172
88,0.9148545040432654,0.9612757598944787,0.8684332481920521
89,0.9139127823967228,0.9608251877847497,0.8670003770086959
90,0.9129726279804009,0.9603742834251465,0.8655709725356553
91,0.9120314271918449,0.9599240796867473,0.8641387746969426
92,0.9110900695256828,0.9594732596971143,0.8627068793542514
93,0.9101489477576047,0.9590228689922808,0.8612750265229285
94,0.9092091992098844,0.9585728626893266,0.8598455357304422
95,0.9082702152489474,0.9581219696692607,0.858418460828634
96,0.9073322857069744,0.9576694362817479,0.8569951351322009
97,0.9063965451741134,0.9572167075292295,0.8555763828189973
98,0.9054621213232097,0.956764084618225,0.8541601580281943
99,0.9045295738566558,0.9563120444319748,0.8527471032813367
100,0.903598166852932,0.955859699918041,0.8513366337878231
101,0.9026663373886553,0.9554086697008756,0.8499240050764351
102,0.9017354780878524,0.9549572201918196,0.8485137359838851
103,0.9008058360388737,0.9545062674150341,0.8471054046627132
104,0.8998778161472197,0.9540544239218413,0.8457012083725982
105,0.8989515029383885,0.9536008393115788,0.8443021665651983
106,0.8980258910009558,0.9531476421288197,0.8429041398730918
107,0.8971013348023219,0.9526940672345724,0.8415086023700714
108,0.8961790947706433,0.9522407960829585,0.840117393458328
109,0.8952585376748009,0.9517866982483789,0.8387303771012229
110,0.8943396466023338,0.9513329780812143,0.8373463151234533
111,0.8934227155908805,0.950878981490744,0.835966449691017
112,0.89250674650578,0.9504260095920709,0.8345874834194891
113,0.8915920122797155,0.9499734713942452,0.8332105531651859
114,0.8906770598208593,0.9495222370212436,0.831831882620475
115,0.8897621380938144,0.9490711827376448,0.8304530934499841
116,0.8888482451385264,0.948619140576472,0.8290773497005809
117,0.8879354609592721,0.9481667992989691,0.8277041226195752
118,0.8870243863619406,0.9477137962534472,0.826334976470434
119,0.8861151271838662,0.9472616089828267,0.8249686453849057
120,0.8852062616899475,0.9468095808294289,0.8236029425504662
121,0.8842964032365689,0.9463581079232832,0.8222346985498545
122,0.8833882784461763,0.9459061294381851,0.8208704274541675
123,0.8824807105242816,0.9454556617508526,0.8195057592977105
124,0.8815732610177417,0.9450045178262987,0.8181420042091847
125,0.880665781849655,0.9445528175631653,0.8167787461361448
126,0.8797587598358781,0.9441018313936679,0.8154156882780884
127,0.8788519018216091,0.9436509151255038,0.8140528885177144
128,0.8779449815741323,0.9431988937543092,0.8126910693939553
129,0.8770375327903783,0.9427471562403519,0.8113279093404048
130,0.8761298123093972,0.9422950359000957,0.8099645887186988
131,0.8752229950867233,0.9418419095736383,0.8086040805998083
132,0.874317515699801,0.941389285819027,0.8072457455805749
133,0.8734135262052076,0.9409357893204406,0.8058912630899746
134,0.8725119054748037,0.9404813945863603,0.8045424163632472
135,0.871611165325684,0.9400280402572073,0.8031942903941606
136,0.8707111500474629,0.9395747300948641,0.8018475700000617
137,0.8698112877812106,0.9391225680463513,0.80050000751607
138,0.8689114151038725,0.9386693252714844,0.7991535049362606
139,0.868011644500852,0.9382165690449374,0.7978067199567666
140,0.8671125307490831,0.9377636574969895,0.7964614040011767
141,0.8662145082345556,0.9373094764999815,0.7951195399691297
142,0.8653173832443808,0.9368545261902981,0.7937802402984635
143,0.8644207290387697,0.9363982863545889,0.7924431717229504
144,0.8635248526766686,0.9359423074901766,0.7911073978631605
145,0.8626302028515468,0.9354862706845767,0.7897741350185169
146,0.8617356956809868,0.9350288448997924,0.7884425464621813
147,0.860842236272911,0.9345706456154028,0.7871138269304192
148,0.8599495107521092,0.9341118652717071,0.7857871562325114
149,0.859057443039754,0.9336538259592021,0.7844610601203058
150,0.8581660822565206,0.9331948981777795,0.7831372663352617
151,0.8572761298597836,0.9327358235062032,0.781816436213364
152,0.8563850085149736,0.9322766333436591,0.7804933836862881
153,0.8554954128283538,0.9318167335998555,0.7791740920568522
154,0.8546067558507424,0.9313577559757666,0.7778557557257182
155,0.8537185821415827,0.930899098905743,0.7765380653774224
156,0.8528308781280254,0.9304407979091065,0.7752209583469443
157,0.8519434090010126,0.9299833157580003,0.7739035022440249
158,0.8510565472584011,0.9295266581968316,0.7725864363199706
159,0.8501710594547061,0.9290705598450707,0.7712715590643414
160,0.8492865444490495,0.928613222116276,0.769959866781823
161,0.8484027598206679,0.9281558265483381,0.7686496930929978
162,0.8475203321735866,0.9276991288646967,0.7673415354824764
163,0.8466389026829363,0.9272417780166284,0.7660360273492441
164,0.845758884493331,0.9267857657009438,0.7647320032857182
165,0.8448804355092748,0.9263287780457045,0.7634320929728452
166,0.8440029705718766,0.9258712730827775,0.7621346680609756
167,0.8431261793213437,0.9254129383056906,0.7608394203369968
168,0.8422499947630818,0.9249550086565771,0.7595449808695866
169,0.84137572013247,0.924497254641619,0.7582541856233209
170,0.8405019110528749,0.9240406089685225,0.7569632131372273
171,0.8396275278761894,0.9235846038170159,0.755670451935363
172,0.8387539732495156,0.923129858360054,0.7543780881389772
173,0.8378799190275601,0.922675269232868,0.7530845688222522
174,0.837006049939417,0.9222207877612236,0.7517913121176103
175,0.8361341568842284,0.9217664134323538,0.7505019003361031
176,0.8352634969492195,0.9213123766285408,0.7492146172698982
177,0.8343919365719197,0.9208587429688717,0.7479251301749676
178,0.8335212021849152,0.9204047583695493,0.7466376460002812
179,0.8326516272158526,0.9199494544927806,0.7453537999389246
180,0.8317826496088215,0.9194934648176435,0.7440718343999996
181,0.8309141341468851,0.919038361829652,0.7427899064641181
182,0.8300459524797729,0.9185822100093978,0.741509694950148
183,0.8291771482678048,0.9181268478670883,0.7402274486685212
184,0.8283090319441503,0.9176713030614279,0.7389467608268727
185,0.827442557533576,0.9172156065140293,0.7376695085531226
186,0.8265767377449313,0.916760084084906,0.7363933914049567
187,0.8257119332508904,0.9163031468986748,0.7351207196031061
188,0.8248485231649836,0.9158457737513901,0.7338512725785771
189,0.8239857633926325,0.9153865005983437,0.7325850261869213
190,0.823124112515389,0.9149247946437135,0.7313234303870645
191,0.8222633213975387,0.9144617125287627,0.7300649302663146
192,0.8214030889334809,0.9139978785419127,0.7288082993250491
193,0.8205431520140491,0.913533898242971,0.7275524057851273
194,0.8196835678562521,0.9130709784601571,0.7262961572523471
195,0.818824528274745,0.9126081844997094,0.7250408720497805
196,0.8179655387148718,0.9121456220812076,0.7237854553485359
197,0.817106177451473,0.9116838756205186,0.7225284792824274
198,0.8162479839118382,0.9112213390931003,0.721274628730576
199,0.8153899128209706,0.9107587701804711,0.7200210554614701
200,0.8145327078396716,0.9102961647527105,0.7187692509266327
201,0.8136761623697417,0.9098333711922486,0.7175189535472348
202,0.8128200755939672,0.9093688153832328,0.7162713358047016
203,0.8119644594526266,0.9089033959732513,0.715025522932002
204,0.8111093275801008,0.9084382425440028,0.7137804126161987
205,0.8102540566003911,0.9079726429779121,0.71253547022287
206,0.8093989421336572,0.9075072111974629,0.7112906730698514
207,0.8085444496992718,0.9070424470949003,0.7100464523036432
208,0.807691582847506,0.9065775476918277,0.7088056180031842
209,0.8068385928261311,0.9061119900690846,0.7075651955831777
210,0.8059860877596203,0.9056482837695918,0.7063238917496488
211,0.8051344085927509,0.9051838044139952,0.7050850127715066
212,0.8042832290060106,0.9047181961747984,0.7038482618372227
213,0.8034330674534637,0.9042511611169938,0.7026149737899335
214,0.8025828172067132,0.9037847035168329,0.7013809308965935
215,0.8017331648634345,0.9033179608404835,0.7001483688863854
216,0.8008849812118833,0.9028502585312004,0.6989197038925663
217,0.8000360815685362,0.9023827708869385,0.6976893922501339
218,0.7991883880842128,0.9019137261177242,0.6964630500507013
219,0.798342531946052,0.9014443176838832,0.6952407462082207
220,0.7974973178391387,0.9009752390311724,0.694019396647105
221,0.7966517251613303,0.9005072306748896,0.692796219647771
222,0.7958066798681717,0.900039426776177,0.6915739329601663
223,0.7949613292302702,0.8995729241024217,0.6903497343581186
224,0.7941165383225309,0.8991067048725425,0.6891263717725193
225,0.7932736727629022,0.8986398927082134,0.6879074528175909
226,0.792432512622566,0.8981727922417653,0.6866922330033667
227,0.7915923101313161,0.8977044041491945,0.6854802161134378
228,0.790752847503539,0.8972375350459608,0.6842681599611172
229,0.7899137481818551,0.8967725091766477,0.6830549871870625
230,0.789074999699393,0.8963082401656216,0.6818417592331644
231,0.788237100361185,0.8958430723299287,0.6806311283924413
232,0.7874002404563905,0.8953765539290492,0.6794239269837317
233,0.786563884857999,0.8949095556811296,0.6782182140348684
234,0.7857287705261711,0.8944420233700018,0.6770155176823404
235,0.7848945767197419,0.8939736218668318,0.6758155315726521
236,0.7840611719687381,0.8935051450151678,0.6746171989223085
237,0.7832287606504811,0.8930364132996953,0.6734211080012669
238,0.782397308190787,0.8925675722945393,0.6722270440870347
239,0.7815672209082064,0.8920984816157292,0.6710359602006836
240,0.7807370824581112,0.8916283089038783,0.6698458560123441
241,0.7799075154672241,0.8911584140321562,0.6686566169022921
242,0.7790797076405274,0.8906896869510573,0.6674697283299974
243,0.7782531454072728,0.8902202664367518,0.6662860243777937
244,0.7774264525737871,0.8897509267662345,0.6651019783813397
245,0.7766016336195027,0.8892818852911172,0.6639213819478883
246,0.7757787484400287,0.8888131053248353,0.6627443915552221
247,0.7749565115527955,0.8883440753201292,0.6615689477854619
248,0.7741346850185372,0.8878746310095974,0.660394739027477
249,0.7733125090702894,0.887405944576206,0.6592190735643727
250,0.7724908512127088,0.8869365251246969,0.6580451773007207
251,0.7716693549562741,0.8864681766411701,0.6568705332713781
252,0.7708483578029184,0.8859998015819034,0.6556969140239334
253,0.7700282592013807,0.8855316605102662,0.6545248578924953
254,0.769208725549177,0.8850620789230225,0.6533553721753315
255,0.7683890073500446,0.8845936174800305,0.6521843972200586
256,0.7675699326349024,0.8841250729439996,0.6510147923258052
257,0.7667516417776182,0.883654848983631,0.6498484345716055
258,0.7659338889443512,0.8831837308669431,0.6486840470217593
259,0.7651180267253214,0.8827132702335982,0.6475227832170445
260,0.7643030964648623,0.8822441956689504,0.6463619972607741
261,0.7634893381509336,0.8817757265397632,0.6452029497621039
262,0.7626766563257761,0.8813081017589721,0.64404521089258
263,0.7618632196184607,0.8808413229290581,0.6428851163078633
264,0.7610508311956167,0.8803740296614835,0.6417276327297499
265,0.7602382019459917,0.8799065816391742,0.6405698222528091
266,0.759426217119207,0.8794381365473823,0.6394142976910316
267,0.7586158034058084,0.8789688984452391,0.6382627083663777
268,0.757805930472099,0.8784992516038556,0.6371126093403424
269,0.7569967173113962,0.8780296563523913,0.6359637782704011
270,0.7561873309450736,0.8775595545549917,0.6348151073351556
271,0.7553790325055862,0.877089513130059,0.6336685518811135
272,0.7545715326472399,0.8766196735975653,0.6325233916969144
273,0.7537653320748418,0.8761492524005559,0.6313814117491277
274,0.7529586887006527,0.8756789139035701,0.6302384634977354
275,0.7521526974761596,0.8752098497477557,0.6290955452045636
276,0.751347200818624,0.8747411663453641,0.627953235291884
277,0.7505421417531998,0.8742735916812902,0.6268106918251094
278,0.7497382050453977,0.8738067900997473,0.6256696199910481
279,0.7489350046376326,0.8733413859089645,0.6245286233663008
280,0.7481325726476431,0.8728753045669267,0.6233898407283595
281,0.7473310071736232,0.8724096284566223,0.6222523858906241
282,0.7465314155356646,0.8719451815588168,0.6211176495125124
283,0.7457327064821198,0.8714800873649123,0.6199853255993272
284,0.7449344722417014,0.8710159742526522,0.6188529702307506
285,0.7441367808862307,0.87055263322429,0.6177209285481714
286,0.7433399996479757,0.8700901980548077,0.6165898012411437
287,0.7425442284539926,0.8696261697145808,0.6154622871934043
288,0.7417487446000082,0.8691622681405285,0.6143352210594878
289,0.7409552129912264,0.8686987222937166,0.6132117036887361
290,0.740162203920482,0.868235794197493,0.6120886136434711
291,0.7393679272769541,0.8677724160940793,0.6109634384598289
292,0.7385752212345634,0.867309170190947,0.6098412722781799
293,0.7377843811789404,0.8668448254209666,0.6087239369369142
294,0.7369946577062949,0.8663817629176953,0.6076075524948945
295,0.7362056492429717,0.8659184198792736,0.6064928786066698
296,0.7354172525674658,0.8654560373169428,0.6053784678179889
297,0.7346300591435094,0.864992139030019,0.6042679792569998
298,0.7338428885247595,0.8645297542727046,0.6031560227768145
299,0.7330566168362908,0.8640657942422674,0.6020474394303141
300,0.7322706204778825,0.8636023712065146,0.6009388697492504
301,0.7314849364621705,0.8631379987560863,0.5998318741682547
302,0.730699397523533,0.8626735768399855,0.5987252182070805
303,0.7299152781362196,0.8622101869849956,0.5976203692874436
304,0.7291326137656841,0.8617463202620075,0.5965189072693606
305,0.7283509672535777,0.8612819673500515,0.595419967157104
306,0.7275684174606297,0.8608193287141086,0.5943175062071508
307,0.7267865818107005,0.8603554945016274,0.5932176691197737
308,0.7260045365137513,0.8598918203384468,0.5921172526890558
309,0.7252231990523841,0.859427594425149,0.5910188036796191
310,0.7244425035155316,0.8589643875391759,0.5899206194918873
311,0.7236620682648608,0.8585010370121655,0.5888230995175561
312,0.7228825578701814,0.858038068458819,0.5877270472815438
313,0.722104668974824,0.8575743551861853,0.5866349827634626
314,0.7213281116661509,0.8571109481672179,0.5855452751650838
315,0.7205526001698535,0.8566472848101486,0.5844579155295583
316,0.7197778617096848,0.8561831481137459,0.5833725753056238
317,0.7190041719000446,0.8557188711720258,0.5822894726280634
318,0.7182303163428064,0.8552540087518896,0.5812066239337232
319,0.7174561454096684,0.854787529795998,0.5801247610233388
320,0.7166837587074242,0.854320994090517,0.5790465233243314
321,0.715911577367523,0.853854239824807,0.5779689149102389
322,0.7151392336434136,0.8533904605126744,0.5768880067741528
323,0.7143684381323733,0.8529281093139992,0.5758087669507473
324,0.7135979574219231,0.8524668449198889,0.5747290699239573
325,0.7128269561290397,0.8520050864778529,0.5736488257802265
326,0.7120559970009553,0.8515424495239607,0.5725695444779499
327,0.7112865527625319,0.8510785165073304,0.5714945890177335
328,0.7105166102426026,0.8506150846854843,0.5704181357997209
329,0.7097481118548669,0.8501528654623073,0.5693433582474264
330,0.7089812874318127,0.8496913602648589,0.5682712145987664
331,0.7082148054403693,0.8492300494098057,0.5671995614709329
332,0.7074493477233322,0.8487695163988211,0.5661291790478433
333,0.7066839491846478,0.8483090056064748,0.5650588927628208
334,0.7059191879238181,0.8478493681996623,0.563989007647974
335,0.7051531615757335,0.8473884277226994,0.5629178954287676
336,0.704387668332164,0.8469278307349668,0.5618475059293613
337,0.7036224166860741,0.8464672658262254,0.5607775675459227
338,0.7028563983829671,0.8460051753203878,0.5597076214455464
339,0.702089299982614,0.8455443836233598,0.5586342163418683
340,0.7013228560046265,0.8450838176324035,0.5575618943768496
341,0.7005561848635609,0.84462379197013,0.5564885777569917
342,0.6997895521229287,0.8441636688078483,0.5554154354380091
343,0.6990220416734686,0.8437035774812847,0.5543405058656525
344,0.6982548558922772,0.843244526924704,0.5532651848598504
345,0.6974875786360919,0.8427866417243168,0.552188515547867
346,0.6967221461850049,0.8423294908430033,0.5511148015270065
347,0.6959573800800123,0.8418726005254664,0.5500421596345582
348,0.6951933577952591,0.8414158177281235,0.5489708978623948
349,0.6944295589530473,0.8409594634857763,0.5478996544203182
350,0.6936668798726222,0.8405023632287764,0.5468313965164681
351,0.6929049098066633,0.8400436323019578,0.5457661873113688
352,0.6921423827660862,0.8395849968713883,0.5446997686607841
353,0.6913813710420975,0.8391261024154745,0.5436366396687206
354,0.6906204639324944,0.8386660475210186,0.5425748803439703
355,0.6898596973020247,0.8382051360091127,0.5415142585949366
356,0.6890990136299985,0.8377436847637775,0.5404543424962195
357,0.6883395316080622,0.8372826048955808,0.5393964583205435
358,0.6875806882881642,0.8368210651235747,0.5383403114527537
359,0.6868218530263954,0.8363603377690081,0.5372833682837828
360,0.6860633041330171,0.8358984783697601,0.5362281298962741
361,0.6853049899387884,0.835437409479212,0.5351725703983649
362,0.6845479916453785,0.8349761776189082,0.5341198056718488
363,0.6837912261535511,0.834512986667018,0.5330694656400843
364,0.6830358254939412,0.8340490201211036,0.5320226308667787
365,0.6822817742387409,0.8335838414657276,0.5309797070117542
366,0.6815284690724043,0.8331190568012168,0.5299378813435918
367,0.6807748520071835,0.8326548263042443,0.5288948777101227
368,0.6800212695287283,0.8321907696945008,0.5278517693629559
369,0.6792696095087183,0.8317267800382716,0.526812438979165
370,0.6785190879477261,0.8312618917080976,0.5257762841873546
371,0.6777690522053413,0.8307964832497794,0.5247416211609033
372,0.6770184794790631,0.8303323038885393,0.523704655069587
373,0.6762678680347524,0.8298682701660114,0.5226674659034933
374,0.6755176874505949,0.8294038545176129,0.521631520383577
375,0.6747677013098525,0.8289394591689051,0.5205959434508
376,0.6740188850995253,0.8284746131500671,0.5195631570489836
377,0.6732703769488025,0.8280090370600974,0.5185317168375077
378,0.6725227139283225,0.8275442020185675,0.5175012258380776
379,0.6717748229534243,0.827079396791565,0.5164702491152836
380,0.671027322676608,0.826614277811622,0.5154403675415941
381,0.6702815713786323,0.8261498363568338,0.5144133064004308
382,0.6695369152953493,0.8256856931080684,0.5133881374826302
383,0.6687937080546397,0.8252210119388484,0.5123664041704309
384,0.6680495972807946,0.8247574871833935,0.5113417073781957
385,0.6673063203729407,0.8242943095143147,0.5103183312315667
386,0.6665636068970631,0.8238314993577738,0.5092957144363524
387,0.6658219429862027,0.8233675037087014,0.508276382263704
388,0.6650810945323335,0.8229051492559579,0.5072570398087092
389,0.6643404532751862,0.8224420940759758,0.5062388124743966
390,0.663600057331641,0.8219785811797531,0.5052215334835288
391,0.6628591438493412,0.8215154652925538,0.5042028224061286
392,0.6621180237672566,0.8210518665785616,0.5031841809559516
393,0.6613773664239759,0.8205882730424331,0.5021664598055188
394,0.6606361266728736,0.8201237287246529,0.5011485246210944
395,0.6598961711370578,0.8196588680079104,0.5001334742662051
396,0.6591565970613981,0.81919329499578,0.49911989912701615
397,0.6584170581799564,0.8187279363507929,0.49810618000912
398,0.6576780442628599,0.8182622733013198,0.4970938152244
399,0.6569404489225961,0.8177968722971677,0.49608402554802444
400,0.6562026127419779,0.8173320327148395,0.49507319276911627
401,0.6554656207996301,0.8168661182718876,0.4940651233273726
402,0.6547289385042319,0.8164009084557615,0.4930569685527022
403,0.6539937987555502,0.8159353265633392,0.49205227094776116
404,0.6532588269012765,0.8154708645026312,0.49104678929992174
405,0.6525233682722605,0.8150060321271608,0.49004070441736025
406,0.6517875839930654,0.8145432976142742,0.48903187037185647
407,0.6510537154645368,0.8140794379536186,0.48802799297545507
408,0.6503208583082803,0.8136161975254942,0.4870255190910665
409,0.6495893422017673,0.8131543553118792,0.4860243290916555
410,0.648857872970694,0.8126915522908351,0.4850241936505528
411,0.6481254094920013,0.8122286538666522,0.4840221651173503
412,0.6473934135471421,0.8117664201759236,0.4830204069183606
413,0.6466621211843733,0.8113039373256593,0.48202030504308724
414,0.6459319078293798,0.8108431815735648,0.4810206340851948
415,0.6452035849378809,0.8103830594241176,0.48002411045164417
416,0.6444768303589279,0.8099227796066519,0.47903088111120384
417,0.6437503364360749,0.8094635641447347,0.47803710872741517
418,0.6430254639666106,0.8090050167943934,0.4770459111388278
419,0.642300772367542,0.8085475882135478,0.4760539565215363
420,0.6415771343513225,0.8080912383874752,0.4750630303151698
421,0.6408535952491194,0.8076337527903503,0.4740734377078886
422,0.6401314522417993,0.80717861585569,0.47308428862790874
423,0.6394093346334141,0.8067228900933842,0.47209577917344403
424,0.638687736256396,0.8062655577559485,0.4711099147568434
425,0.6379672086711393,0.8058079893346968,0.4701264280075819
426,0.6372474113236541,0.8053511537442983,0.46914366890300996
427,0.6365278819479869,0.804894360913611,0.46816140298236286
428,0.6358092029920025,0.8044350051816895,0.46718340080231546
429,0.6350903246442601,0.8039756349297469,0.4662050143587733
430,0.6343733731677976,0.8035150827630443,0.46523166357255097
431,0.6336568038166431,0.8030554880012089,0.4642581196320774
432,0.6329402763334675,0.8025951674271513,0.4632853852397837
433,0.6322244998866635,0.8021359542027138,0.46231304557061326
434,0.6315097110137851,0.8016768124428897,0.4613426095846804
435,0.6307949354928973,0.8012179574379699,0.46037191354782486
436,0.6300803260676852,0.8007576541569388,0.4594029979784316
437,0.6293660534010214,0.8002968935372959,0.4584352132647468
438,0.6286520190637771,0.7998348070694952,0.457469231058059
439,0.627937747052748,0.79937354411702,0.45650194998847593
440,0.6272240515325901,0.7989122655027967,0.45553583756238347
441,0.6265118680712437,0.7984491753021018,0.4545745608403856
442,0.6258009093894615,0.7979888278453211,0.4536129909336019
443,0.6250922552970604,0.797527874655147,0.45265663593897376
444,0.6243834078245055,0.7970664070987408,0.45170040855027027
445,0.6236746089003435,0.7966042783810409,0.4507449394196462
446,0.6229665879386288,0.7961432777730101,0.4497898981042475
447,0.6222585328855514,0.7956821718168805,0.44883489395422244
448,0.6215516868493721,0.7952213115130196,0.4478820621857246
449,0.6208467290094943,0.7947597252603852,0.4469337327586035
450,0.6201430255897215,0.7942983756779605,0.44598767550148244
451,0.6194386335941667,0.7938355244462296,0.44504174274210384
452,0.618733441407577,0.7933739028940441,0.4440929799211099
453,0.6180297393100063,0.7929104782168102,0.4431490004032024
454,0.6173268960363727,0.7924476946116122,0.44220609746113315
455,0.616624821710448,0.7919849542874517,0.4412646891334442
456,0.6159236452300029,0.7915212686842886,0.4403260217757171
457,0.6152222901997006,0.7910577130099705,0.4393868673894308
458,0.6145199072626091,0.7905941284870482,0.4384456860381699
459,0.6138174290671069,0.7901295427453439,0.43750531538886994
460,0.6131158201331444,0.7896645480069587,0.43656709225933
461,0.6124160222423273,0.7891991457207065,0.43563289876394806
462,0.611716829666254,0.7887338419099605,0.4346998174225473
463,0.6110186114923383,0.7882696661145733,0.43376755687010327
464,0.6103195370728646,0.7878049415509182,0.43283413259481096
465,0.6096201333087311,0.7873382167480537,0.4319020498694085
466,0.6089210680209388,0.7868733520546959,0.43096878398718175
467,0.6082222080187998,0.786408462704707,0.4300359533328926
468,0.6075240239761425,0.7859433883374679,0.42910465961481703
469,0.6068268880393123,0.7854787848071016,0.4281749912715229
470,0.6061305258231626,0.7850134281640035,0.4272476234823217
471,0.6054346711702456,0.7845491079874138,0.42632023435307737
472,0.604738764883989,0.7840848366181842,0.4253926931497939
473,0.6040427046141259,0.7836205348113895,0.4244648744168623
474,0.6033466402753572,0.7831569695216365,0.4235363110290779
475,0.6026514792687904,0.7826940933688162,0.4226088651687645
476,0.6019583595333718,0.782231008886878,0.42168571017986567
477,0.6012662914147687,0.7817667198506421,0.4207658629788954
478,0.6005750574232314,0.7813026657910729,0.41984744905538984
479,0.5998843046212932,0.780838430140625,0.4189301791019613
480,0.599194536358786,0.7803736897453585,0.4180153829722134
481,0.5985045647007335,0.7799087724192252,0.4171003569822419
482,0.5978150327154551,0.779444110164031,0.4161859552668791
483,0.5971259009206644,0.7789785813732176,0.4152732204681112
484,0.5964382582042949,0.7785125511694594,0.4143639652391303
485,0.5957521949280581,0.7780463207997295,0.4134580690563867
486,0.5950667966301831,0.7775814929402334,0.4125521003201329
487,0.5943817279534048,0.7771174183428254,0.4116460375639842
488,0.5936967033782641,0.7766532415706504,0.41074016518587775
489,0.5930129929177562,0.7761883354090378,0.4098376504264747
490,0.5923301817179927,0.7757217931494174,0.408938570286568
491,0.591648329269937,0.7752554614778057,0.40804119706206843
492,0.5909668771930986,0.7747906247153543,0.4071431296708429
493,0.5902869076908176,0.7743249334655904,0.40624888191604475
494,0.5896071346266858,0.7738598667752656,0.4053544024781059
495,0.5889263240089586,0.7733960005725036,0.40445664744541365
496,0.5882458071859842,0.7729322376739078,0.4035593766980605
497,0.5875655255500796,0.7724686727962778,0.4026623783038813
498,0.5868862628421586,0.7720072519290967,0.40176527375522053
499,0.5862091626300411,0.7715451706639422,0.4008731545961399
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159
500,0.5855322252211042,0.7710845489244924,0.3999799015177159


==> fig/data/pacf/acf_mala_4_1.csv <==
x,y,upper,lower
1,0.99899532373761,0.9995969447151973,0.9983937027600227
2,0.997991358483279,0.9991955557546102,0.9967871612119479
3,0.9969882807206436,0.9987927932472499,0.9951837681940373
4,0.9959853410874745,0.9983895611431911,0.9935811210317579
5,0.9949827732218175,0.997986630775206,0.991978915668429
6,0.9939822810882298,0.9975813188740335,0.9903832433024262
7,0.9929832059704458,0.9971746864519015,0.98879172548899
8,0.9919853804336515,0.9967677520122119,0.987203008855091
9,0.9909899632545015,0.9963604619191428,0.9856194645898602
10,0.9899957980345807,0.9959529835760642,0.9840386124930972
11,0.9890009403418732,0.9955452106390608,0.9824566700446857
12,0.988007397805073,0.9951352308767266,0.9808795647334193
13,0.9870144671219441,0.994724086776704,0.9793048474671842
14,0.9860231218276183,0.9943129815472478,0.9777332621079888
15,0.9850331212790907,0.9939019587854808,0.9761642837727006
16,0.9840424936633784,0.9934923629694002,0.9745926243573565
17,0.9830518510443149,0.9930819476556483,0.9730217544329816
18,0.9820625312793998,0.9926717049146898,0.9714533576441098
19,0.9810737499744459,0.9922604758607572,0.9698870240881345
20,0.9800855995215166,0.9918463195697388,0.9683248794732945
21,0.9790986952545905,0.9914330001765207,0.9667643903326603
22,0.9781127142684598,0.9910191859610971,0.9652062425758225
23,0.9771271040950346,0.9906053386213695,0.9636488695686997
24,0.9761429247650848,0.990190370667399,0.9620954788627706
25,0.9751591303204143,0.9897752829745825,0.9605429776662462
26,0.9741758675017648,0.989357589311204,0.9589941456923256
27,0.9731938525291177,0.9889375128153365,0.957450192242899
28,0.9722113695742064,0.9885175418865635,0.9559051972618493
29,0.9712292874011219,0.9880979728131679,0.9543606019890759
30,0.9702478561937874,0.9876783273250167,0.9528173850625581
31,0.9692665222984531,0.9872610439804544,0.9512720006164518
32,0.9682867613961058,0.986842901426145,0.9497306213660667
33,0.9673072431132398,0.9864249913102427,0.9481894949162368
34,0.9663291483253859,0.9860075339443318,0.9466507627064399
35,0.9653526263983131,0.985588554040014,0.9451166987566122
36,0.9643768961360705,0.9851700333787112,0.9435837588934297
37,0.9634016142260915,0.9847528373146992,0.9420503911374838
38,0.962428017798284,0.984334598067366,0.940521437529202
39,0.9614542994694952,0.9839140859768044,0.9389945129621861
40,0.960480509709556,0.9834935056416247,0.9374675137774873
41,0.959507134943588,0.9830740670505309,0.935940202836645
42,0.9585336526100172,0.9826538869739699,0.9344134182460645
43,0.9575600753011289,0.9822329250334085,0.9328872255688492
44,0.9565890022289373,0.9818099758867853,0.9313680285710892
45,0.955617664460577,0.9813862461842354,0.9298490827369187
46,0.954647355619542,0.980962463602484,0.9283322476365999
47,0.9536790076495888,0.9805380656551155,0.9268199496440621
48,0.9527107886141648,0.9801137525875764,0.9253078246407532
49,0.9517435064982849,0.9796892782821542,0.9237977347144155
50,0.9507777071403708,0.9792657887471334,0.9222896255336082
51,0.9498138153712745,0.9788402816877694,0.9207873490547797
52,0.948850252832236,0.9784140193441724,0.9192864863202996
53,0.9478860361360966,0.9779876829294439,0.9177843893427492
54,0.9469219241833023,0.9775622751688432,0.9162815731977615
55,0.9459581967202855,0.977137214257624,0.9147791791829469
56,0.9449961960414165,0.9767115112419033,0.9132808808409297
57,0.9440348064262281,0.9762858898546082,0.9117837229978479
58,0.943075013743418,0.9758602061694394,0.9102898213173966
59,0.9421163380428957,0.9754337520948895,0.908798923990902
60,0.9411584085867462,0.9750073065051571,0.9073095106683352
61,0.9402005850205108,0.9745816930738788,0.9058194769671429
62,0.9392431527129815,0.9741563726128644,0.9043299328130987
63,0.9382864008025543,0.9737331063027438,0.9028396953023649
64,0.9373302483214231,0.9733099660398046,0.9013505306030416
65,0.9363753869535053,0.9728885921386996,0.899862181768311
66,0.9354225066934387,0.9724658067652753,0.8983792066216022
67,0.9344700854409872,0.9720437144665124,0.896896456415462
68,0.933519372899209,0.9716208645011676,0.8954178812972505
69,0.9325692095023521,0.971197592531085,0.8939408264736193
70,0.9316201502151621,0.9707718701298309,0.8924684303004933
71,0.9306716509406716,0.9703468660598797,0.8909964358214635
72,0.9297241063851328,0.9699214413385416,0.889526771431724
73,0.9287770439649807,0.9694964058056373,0.8880576821243241
74,0.9278306826249068,0.9690712193120374,0.8865901459377761
75,0.9268852910884153,0.9686471018920678,0.8851234802847628
76,0.9259413697773583,0.9682225299352121,0.8836602096195045
77,0.9249989914814678,0.9677971166484693,0.8822008663144663
78,0.9240562458956424,0.9673700387901755,0.8807424530011093
79,0.9231150897276662,0.9669409506476924,0.87928922880764
80,0.9221738949072475,0.9665128036400292,0.8778349861744659
81,0.9212325768774672,0.9660856315203464,0.8763795222345879
82,0.9202922267050059,0.9656561072560326,0.8749283461539792
83,0.9193511585134989,0.9652265248454366,0.8734757921815612
84,0.9184110431097201,0.9647963748557244,0.8720257113637158
85,0.9174718899794975,0.9643659386864836,0.8705778412725114
86,0.9165324333943063,0.9639361948579139,0.8691286719306988
87,0.9155925457994623,0.9635048176184791,0.8676802739804454
88,0.9146552116270742,0.9630716185131294,0.866238804741019
89,0.9137181457656187,0.9626383642768562,0.8647979272543812
90,0.9127819749922946,0.9622044162332102,0.8633595337513791
91,0.9118464979819775,0.9617701824191306,0.8619228135448244
92,0.9109115709093003,0.9613362159993434,0.8604869258192572
93,0.9099780217288301,0.960903024705346,0.8590530187523142
94,0.9090462227301711,0.9604715719770971,0.8576208734832451
95,0.908115594171353,0.9600400151823549,0.8561911731603511
96,0.9071854145630481,0.959606786427811,0.8547640426982852
97,0.9062570808744397,0.9591718639046549,0.8533422978442244
98,0.9053295579600216,0.9587355095647061,0.851923606355337
99,0.9044029922945417,0.9582974372889328,0.8505085473001506
100,0.9034774442507993,0.9578596787549735,0.8490952097466252
101,0.9025532526421041,0.957420636561122,0.8476858687230862
102,0.9016292014645878,0.9569807341082426,0.846277668820933
103,0.900705024883629,0.9565415754868176,0.8448684742804404
104,0.8997826334598547,0.9561013037844673,0.843463963135242
105,0.8988607504539442,0.9556603514555119,0.8420611494523765
106,0.8979383144352514,0.955219994535573,0.8406566343349298
107,0.8970166133110031,0.9547795112146064,0.8392537154073999
108,0.8960956715936231,0.9543371952899016,0.8378541478973447
109,0.8951754995035967,0.9538941907220986,0.8364568082850947
110,0.8942554106230819,0.9534504178031029,0.8350604034430609
111,0.8933353283942357,0.9530073119210708,0.8336633448674006
112,0.8924157129641664,0.9525639125511457,0.8322675133771872
113,0.8914969936234031,0.9521189593126528,0.8308750279341534
114,0.8905796608648872,0.9516726479024251,0.8294866738273492
115,0.8896639366786391,0.9512262557201959,0.8281016176370822
116,0.8887489109124787,0.9507781078962274,0.8267197139287299
117,0.8878344998693534,0.9503295107351523,0.8253394890035545
118,0.8869208995913197,0.9498813126951119,0.8239604864875275
119,0.8860080119362495,0.9494328694184017,0.8225831544540972
120,0.8850952482694293,0.9489859479386692,0.8212045486001894
121,0.8841823636615523,0.9485378531037568,0.8198268742193479
122,0.8832694959993851,0.9480906914466964,0.8184483005520737
123,0.8823573389800184,0.9476424233608054,0.8170722545992315
124,0.8814456698725287,0.9471938900786667,0.8156974496663907
125,0.880533646948227,0.9467446398274479,0.8143226540690061
126,0.8796215385069629,0.9462963897096359,0.8129466873042899
127,0.8787091444854894,0.9458468690093957,0.8115714199615831
128,0.8777981806513186,0.9453945970567775,0.8102017642458598
129,0.8768865439072381,0.9449418805107667,0.8088312073037095
130,0.8759758923307268,0.944488197961192,0.8074635867002616
131,0.875067086982996,0.9440339053175528,0.8061002686484391
132,0.8741590727975568,0.9435805243802188,0.8047376212148948
133,0.8732508416885012,0.9431257417093919,0.8033759416676105
134,0.8723437185892944,0.9426704373670614,0.8020169998115274
135,0.8714371218566943,0.9422163624980671,0.8006578812153216
136,0.8705307439922583,0.9417618843512572,0.7992996036332594
137,0.8696256515290764,0.9413080114762183,0.7979432915819346
138,0.868722213291332,0.9408541303023501,0.796590296280314
139,0.8678203976038946,0.9403996143628304,0.7952411808449589
140,0.8669200630096818,0.9399460169513486,0.793894109068015
141,0.8660211886495883,0.9394903204447708,0.7925520568544059
142,0.8651238747928647,0.9390338228622704,0.7912139267234589
143,0.8642272107769047,0.9385767858377739,0.7898776357160354
144,0.8633309529640238,0.9381200644070404,0.7885418415210073
145,0.862436742521381,0.9376618970811537,0.7872115879616084
146,0.8615426903013155,0.9372059719618085,0.7858794086408224
147,0.8606497312749891,0.9367504378178431,0.7845490247321352
148,0.8597572775786121,0.936293965916059,0.7832205892411652
149,0.8588652102212588,0.9358387962747918,0.7818916241677258
150,0.8579723746796611,0.9353832774061865,0.7805614719531357
151,0.8570803159884759,0.9349286094312202,0.7792320225457315
152,0.8561900495714143,0.9344725906466008,0.7779075084962278
153,0.8553009328230835,0.9340155438863275,0.7765863217598395
154,0.8544119468793719,0.933559907696555,0.7752639860621889
155,0.8535237402465427,0.9331032585695997,0.7739442219234856
156,0.8526349025463841,0.9326451390101744,0.7726246660825937
157,0.8517455790830392,0.932186895815508,0.7713042623505704
158,0.8508573955641974,0.9317274251479967,0.7699873659803981
159,0.8499699852824587,0.9312674311209367,0.7686725394439807
160,0.8490828325713583,0.9308090610812956,0.767356604061421
161,0.8481958888155199,0.9303494709544676,0.7660423066765721
162,0.8473096978891189,0.9298877046151625,0.7647316911630754
163,0.8464235021807707,0.9294268539736432,0.7634201503878981
164,0.8455364349998261,0.928965765476629,0.7621071045230232
165,0.8446501434467951,0.9285025474277991,0.7607977394657911
166,0.8437640855022054,0.928038603512904,0.7594895674915068
167,0.8428799928489796,0.9275744902535356,0.7581854954444237
168,0.8419966115766936,0.9271115447836793,0.7568816783697079
169,0.8411145275365566,0.9266491443176472,0.7555799107554659
170,0.840233003601119,0.9261860691173931,0.7542799380848448
171,0.8393512548018018,0.9257223484202015,0.7529801611834022
172,0.8384707722160876,0.9252595884508659,0.7516819559813093
173,0.8375914003083401,0.9247976849888981,0.7503851156277821
174,0.8367121493110796,0.9243349938297404,0.7490893047924189
175,0.8358340773507454,0.9238724535882584,0.7477957011132325
176,0.8349580806464418,0.9234096806941993,0.7465064805986844
177,0.8340840581334555,0.9229457995373845,0.7452223167295265
178,0.8332113579501941,0.9224814392471283,0.7439412766532598
179,0.832339977317407,0.9220170268955576,0.7426629277392565
180,0.8314703772313456,0.9215521252878409,0.7413886291748504
181,0.8306016539746862,0.9210881904837448,0.7401151174656276
182,0.829735057569085,0.9206234164314863,0.7388466987066838
183,0.828869545135076,0.9201585835615194,0.7375805067086327
184,0.8280041163617219,0.9196937260761711,0.7363145066472727
185,0.8271394707965836,0.9192294815040342,0.735049460089133
186,0.8262763854738971,0.9187628723909931,0.7337898985568012
187,0.8254151944714958,0.9182959334716546,0.732534455471337
188,0.8245553749702088,0.9178288686468035,0.7312818812936142
189,0.8236965832149831,0.9173615967894677,0.7300315696404984
190,0.8228379902925603,0.9168942246353806,0.72878175594974
191,0.8219798818621699,0.9164262258043211,0.7275335379200186
192,0.8211229996340877,0.9159576295471571,0.7262883697210184
193,0.8202673776209046,0.9154896414214101,0.7250451138203992
194,0.8194125054286289,0.9150222018071607,0.7238028090500971
195,0.8185577385834124,0.9145542496095518,0.722561227557273
196,0.8177043517027431,0.9140856377889013,0.721323065616585
197,0.8168520691219708,0.9136168892909406,0.720087248953001
198,0.8160006023109442,0.9131487336845434,0.718852470937345
199,0.8151499463337984,0.9126822962152876,0.7176175964523093
200,0.8142996653801711,0.9122173451202601,0.716381985640082
201,0.8134499763366955,0.9117518087888302,0.7151481438845607
202,0.8126012169941623,0.9112872046736894,0.7139152293146352
203,0.8117530739916972,0.9108220787032426,0.7126840692801517
204,0.8109060628362806,0.9103563545188487,0.7114557711537126
205,0.8100594436617788,0.9098901498818246,0.7102287374417331
206,0.8092133062132729,0.9094232938519816,0.7090033185745642
207,0.8083683314337885,0.908956857734854,0.707779805132723
208,0.8075241326131641,0.9084915544575266,0.7065567107688017
209,0.8066817493239495,0.9080269238012586,0.7053365748466405
210,0.8058409963860239,0.907563076301124,0.7041189164709238
211,0.8050005757299906,0.9071016283579585,0.7028995231020227
212,0.8041590259633677,0.906641480405271,0.7016765715214645
213,0.8033164447162551,0.9061825030645437,0.7004503863679664
214,0.8024751449519024,0.9057231652793052,0.6992271246244997
215,0.8016346556252743,0.9052635423273458,0.6980057689232027
216,0.8007951586866082,0.9048047063877529,0.6967856109854635
217,0.7999555091929677,0.9043465771401246,0.6955644412458107
218,0.7991160257726081,0.9038880957114713,0.6943439558337449
219,0.7982772528614911,0.9034299800458058,0.6931245256771764
220,0.7974389878509934,0.9029711123332287,0.6919068633687582
221,0.7966013511204396,0.9025137612145779,0.6906889410263013
222,0.795764829130605,0.9020541439580794,0.6894755143031306
223,0.7949294689033743,0.9015944648003577,0.688264473006391
224,0.7940940306275427,0.9011330640592945,0.6870549971957909
225,0.7932594387871283,0.9006712394430343,0.6858476381312224
226,0.79242553252479,0.9002095045053637,0.6846415605442162
227,0.791592933382936,0.8997458518878584,0.6834400148780136
228,0.7907592245673464,0.8992836031636131,0.6822348459710796
229,0.7899258728167363,0.8988214224204497,0.6810303232130229
230,0.7890934595764253,0.8983586114921077,0.6798283076607429
231,0.788262092817503,0.8978961045978654,0.6786280810371407
232,0.7874313754822966,0.8974348249652815,0.6774279259993117
233,0.786599645584908,0.8969724496755779,0.6762268414942382
234,0.785768371051634,0.8965102288433375,0.6750265132599305
235,0.7849371142293257,0.8960457147900153,0.673828513668636
236,0.784106330057282,0.8955820972530005,0.6726305628615635
237,0.7832766236804077,0.8951183229531329,0.6714349244076826
238,0.7824472000944008,0.8946539532884918,0.6702404469003098
239,0.7816185786127732,0.8941897129973164,0.6690474442282299
240,0.7807903066481047,0.8937260706946722,0.6678545426015371
241,0.7799633996093279,0.8932623561789914,0.6666644430396644
242,0.7791371896446876,0.8927981756770889,0.6654762036122863
243,0.7783113148797931,0.8923364047761855,0.6642862249834007
244,0.7774855915694033,0.8918749356191286,0.6630962475196781
245,0.7766598926202306,0.8914136815002494,0.6619061037402119
246,0.7758347953742994,0.8909530422552479,0.660716548493351
247,0.7750109497385157,0.8904915611597536,0.6595303383172778
248,0.774187284132362,0.8900288280036861,0.658345740261038
249,0.773365033263041,0.8895659193582159,0.657164147167866
250,0.7725447653778182,0.8891018865360597,0.6559876442195768
251,0.7717260561897487,0.8886392969586256,0.6548128154208717
252,0.7709078529283429,0.8881751430489705,0.6536405628077152
253,0.770090201048869,0.8877094849698332,0.652470917127905
254,0.7692725491215242,0.887243425052378,0.6513016731906704
255,0.7684535482193492,0.8867780320656541,0.6501290643730443
256,0.7676364382244165,0.8863118071272545,0.6489610693215785
257,0.7668202896923895,0.885844946581017,0.647795632803762
258,0.7660035951024939,0.8853784269208314,0.6466287632841565
259,0.765186836072408,0.8849133732357862,0.6454602989090298
260,0.7643702720589591,0.8844494346500851,0.6442911094678332
261,0.763553984494715,0.8839867128435216,0.6431212561459084
262,0.7627385005344312,0.8835221418148246,0.6419548592540377
263,0.7619241019934914,0.8830579834593267,0.640790220527656
264,0.7611111704811376,0.8825937711755003,0.639628569786775
265,0.7602987525113771,0.8821302578253074,0.6384672471974469
266,0.7594869943687892,0.881667962715379,0.6373060260221994
267,0.7586754268259572,0.8812061734956912,0.6361446801562233
268,0.7578651011470262,0.8807420285925784,0.634988173701474
269,0.7570550954088949,0.8802773618674617,0.6338328289503281
270,0.7562471408782325,0.8798119132204406,0.6326823685360244
271,0.7554389322322215,0.8793465568577019,0.631531307606741
272,0.754630128490528,0.8788816119511825,0.6303786450298735
273,0.7538220862434963,0.8784181460833508,0.6292260264036419
274,0.7530143834563942,0.8779529052590134,0.6280758616537749
275,0.7522083983222954,0.8774876826916576,0.6269291139529332
276,0.7514019704646079,0.8770230070501379,0.6257809338790778
277,0.7505966522756911,0.8765586852369813,0.6246346193144008
278,0.7497921623795776,0.8760944697738751,0.6234898549852801
279,0.7489882878316415,0.8756300616464971,0.6223465140167859
280,0.7481845472201195,0.8751667576139768,0.6212023368262622
281,0.7473818639887604,0.8747045691853041,0.6200591587922166
282,0.7465794550495897,0.8742427696144195,0.6189161404847598
283,0.7457768417425072,0.8737818987618342,0.6177717847231803
284,0.7449744974554751,0.8733207731335811,0.616628221777369
285,0.7441719797160565,0.8728593408445915,0.6154846185875216
286,0.7433712040428336,0.8723985859922808,0.6143438220933864
287,0.7425726336927303,0.8719374444448134,0.6132078229406472
288,0.7417752202495529,0.8714755958655442,0.6120748446335615
289,0.7409781120225213,0.8710126940088682,0.6109435300361744
290,0.740181510633468,0.8705498669782561,0.60981315428868
291,0.7393844373262071,0.8700880129920171,0.608680861660397
292,0.7385877853484931,0.8696257088161415,0.6075498618808447
293,0.7377924221218544,0.8691634653581146,0.6064213788855941
294,0.736998548157611,0.868701956069774,0.6052951402454481
295,0.7362064678174058,0.8682376336989418,0.6041753019358699
296,0.7354160293062876,0.8677738028679678,0.6030582557446074
297,0.7346254524451213,0.8673100579448728,0.6019408469453699
298,0.7338363424047047,0.8668453839204582,0.6008273008889513
299,0.7330479850751906,0.8663802991469582,0.599715671003423
300,0.7322606798212614,0.8659142682025379,0.5986070914399849
301,0.7314743381164178,0.8654488030535402,0.5974998731792954
302,0.730688626530712,0.8649832219973936,0.5963940310640303
303,0.7299038699570999,0.8645188676104507,0.595288872303749
304,0.7291177966560881,0.8640551476545658,0.5941804456576104
305,0.72833252562514,0.863591815752714,0.5930732354975659
306,0.7275471560146014,0.8631273915549578,0.591966920474245
307,0.7267628591619222,0.8626619617582356,0.5908637565656087
308,0.7259786442071208,0.8621957315854946,0.589761556828747
309,0.7251949823767534,0.8617295864762006,0.5886603782773062
310,0.7244126430695051,0.8612609080594248,0.5875643780795855
311,0.7236305635587535,0.8607932876207904,0.5864678394967167
312,0.7228486930388452,0.8603262014178801,0.5853711846598104
313,0.722066416199851,0.8598591240484595,0.5842737083512425
314,0.7212832689653303,0.8593931978483359,0.5831733400823248
315,0.720500580075554,0.8589274133245013,0.5820737468266066
316,0.7197189527491107,0.8584587515475377,0.5809791539506837
317,0.7189388336400582,0.8579879028563412,0.5798897644237752
318,0.7181595951709594,0.8575160590851969,0.5788031312567219
319,0.7173813519887645,0.857043512427144,0.577719191550385
320,0.7166032854267079,0.8565690273321894,0.5766375435212264
321,0.7158263706726921,0.8560953350050589,0.5755574063403253
322,0.7150501359378625,0.8556217537659401,0.5744785181097849
323,0.7142749001040111,0.8551495680037795,0.5734002322042426
324,0.7134997092718575,0.8546766675877284,0.5723227509559865
325,0.71272561065594,0.8542031168121978,0.5712481044996821
326,0.7119527188803408,0.85373120586825,0.5701742318924317
327,0.7111812215995618,0.8532594836977829,0.5691029595013406
328,0.7104087698977337,0.8527879121912214,0.568029627604246
329,0.7096377446384505,0.8523162393787986,0.5669592498981024
330,0.708866935806466,0.8518440420310147,0.5658898295819172
331,0.7080968408130518,0.8513737419174362,0.5648199397086674
332,0.7073281228529456,0.85090317351333,0.5637530721925611
333,0.7065590877969454,0.8504340772149773,0.5626840983789135
334,0.7057913269322685,0.8499651480693187,0.5616175057952184
335,0.7050243449420012,0.8494954890998002,0.5605532007842021
336,0.7042577842471566,0.8490266807901731,0.5594888877041401
337,0.7034915401200109,0.8485559139926455,0.5584271662473763
338,0.7027260995999797,0.8480844025955755,0.5573677966043838
339,0.7019601796510556,0.8476155234423862,0.556304835859725
340,0.701194742774107,0.8471460203813324,0.5552434651668816
341,0.700430843835622,0.8466767229222703,0.5541849647489738
342,0.6996677535954348,0.8462075112659897,0.5531279959248798
343,0.698905351640575,0.8457395364619942,0.5520711668191558
344,0.698143065038943,0.8452718433489045,0.5510142867289815
345,0.6973816131685727,0.8448037472787431,0.5499594790584024
346,0.6966206602322373,0.8443360214804302,0.5489052989840445
347,0.6958611622872076,0.8438688514028362,0.5478534731715791
348,0.6951035598683777,0.8434009374929499,0.5468061822438055
349,0.69434633519508,0.842932770386054,0.5457599000041061
350,0.6935908735142708,0.8424650351565204,0.5447167118720213
351,0.6928370443989821,0.8419968315458903,0.5436772572520738
352,0.6920829497787406,0.8415296597719235,0.5426362397855578
353,0.6913297995828219,0.8410624743995294,0.5415971247661144
354,0.6905769291572389,0.8405955049777151,0.5405583533367627
355,0.6898239391498198,0.8401286831753976,0.539519195124242
356,0.689070681370765,0.8396613409541912,0.5384800217873388
357,0.6883179793918707,0.8391940150825421,0.5374419437011992
358,0.6875649422206219,0.8387263710628861,0.5364035133783578
359,0.6868124916719941,0.8382578798780198,0.5353671034659684
360,0.6860613392886047,0.8377880737298422,0.5343346048473672
361,0.6853117952440192,0.8373175615863244,0.533306028901714
362,0.6845639897862499,0.8368470217461945,0.5322809578263052
363,0.6838159290854713,0.8363761723641611,0.5312556858067815
364,0.6830701617323939,0.8359049475280793,0.5302353759367084
365,0.6823248717779793,0.8354337871753661,0.5292159563805925
366,0.6815805521191843,0.8349616796200201,0.5281994246183486
367,0.6808375576313226,0.8344897794718915,0.5271853357907537
368,0.6800945574146241,0.8340190281703526,0.5261700866588956
369,0.6793519357068106,0.8335476951253087,0.5251561762883126
370,0.6786095014661446,0.8330770954795329,0.5241419074527564
371,0.6778676607928662,0.832606037991017,0.5231292835947154
372,0.6771269005314282,0.8321350265211493,0.5221187745417071
373,0.6763854352092159,0.831663733803725,0.5211071366147068
374,0.6756440887445183,0.8311924656123914,0.5200957118766453
375,0.674904682141112,0.8307217081850053,0.5190876560972186
376,0.6741653529687429,0.8302528309953466,0.5180778749421392
377,0.6734260575852195,0.8297829391328679,0.517069176037571
378,0.6726865275635459,0.8293133951306645,0.5160596599964272
379,0.6719476277232624,0.8288426002452681,0.5150526552012568
380,0.6712090342873891,0.8283718960107289,0.5140461725640493
381,0.6704708372520745,0.8279006530975096,0.5130410214066393
382,0.6697328696781873,0.8274285306279312,0.5120372087284435
383,0.66899527223394,0.8269548574909513,0.5110356869769286
384,0.6682575691150856,0.8264807386599843,0.5100343995701869
385,0.6675208012754467,0.8260071788855494,0.5090344236653439
386,0.6667835494675273,0.8255352679001255,0.508031831034929
387,0.6660478171051359,0.8250639797447428,0.5070316544655291
388,0.66531250747081,0.8245923884379407,0.5060326265036794
389,0.6645779064851359,0.824120799033765,0.5050350139365068
390,0.6638445164479083,0.8236500374386437,0.5040389954571729
391,0.663112446538265,0.82317961485179,0.5030452782247399
392,0.6623805893615894,0.8227095160139692,0.5020516627092095
393,0.6616494723306293,0.8222402229157073,0.5010587217455513
394,0.6609186441955132,0.8217700326665214,0.5000672557245049
395,0.6601885043226549,0.8213000011257969,0.4990770075195127
396,0.6594588161671536,0.8208304331000679,0.4980871992342394
397,0.6587307682237912,0.8203622130980079,0.4970993233495744
398,0.6580027542777979,0.8198946790718541,0.49611082948374163
399,0.6572761801252359,0.8194271558720831,0.4951252043783887
400,0.6565489827033021,0.8189607557850842,0.4941372096215199
401,0.6558233134033581,0.818492259671068,0.49315436713564825
402,0.6550962277402571,0.8180249604272333,0.49216749505328095
403,0.6543700332219828,0.8175567512223125,0.49118331522165315
404,0.6536441759976848,0.8170885383633026,0.4901998136320669
405,0.652918871986752,0.8166207536079995,0.4892169903655046
406,0.6521945472169179,0.8161519849740108,0.4882371094598251
407,0.6514713050344092,0.815683293439524,0.4872593166292945
408,0.6507483688217017,0.8152133798153107,0.4862833578280928
409,0.6500273940288208,0.8147443964201665,0.48531039163747514
410,0.6493078917204682,0.8142752783823388,0.48434050505859755
411,0.6485899894014369,0.813805801243521,0.4833741775593528
412,0.6478728406656926,0.8133363306571906,0.48240935067419466
413,0.6471559233116304,0.8128658736805642,0.48144597294269664
414,0.6464403637859893,0.8123943731123484,0.4804863544596303
415,0.6457252216878095,0.8119238746977585,0.4795265686778606
416,0.6450110070252352,0.8114531638086027,0.4785688502418676
417,0.6442974541608916,0.8109825811856683,0.4776123271361148
418,0.6435826374913464,0.8105132178664496,0.47665205711624314
419,0.6428690668077146,0.8100439217196763,0.4756942118957529
420,0.6421560673179878,0.8095746419382085,0.4747374926977671
421,0.641444772640886,0.8091050651408634,0.47378448014090846
422,0.6407336576240726,0.8086357934871486,0.47283152176099663
423,0.6400227950554512,0.8081673354293283,0.4718782546815742
424,0.6393136845071771,0.8076970496041458,0.4709303194102084
425,0.6386042731776501,0.8072258610362197,0.46998268531908055
426,0.6378952608951213,0.8067566850947849,0.4690338366954577
427,0.6371872413521604,0.8062871289746985,0.46808735372962235
428,0.6364808010282219,0.8058162400768374,0.46714536197960643
429,0.6357742517073609,0.8053455092689561,0.46620299414576577
430,0.6350684598607431,0.8048737672726939,0.46526315244879235
431,0.6343640206829935,0.8044021270244258,0.4643259143415611
432,0.6336599073309885,0.8039301256291056,0.4633896890328715
433,0.6329559272897358,0.8034580081769114,0.4624538464025602
434,0.632252494987772,0.802985075128554,0.46151991484699006
435,0.6315507716757428,0.802511222372747,0.46059032097873864
436,0.6308499636912649,0.8020373668683637,0.4596625605141661
437,0.6301493023294055,0.8015636675838261,0.4587349370749848
438,0.6294487609497316,0.8010910160159113,0.4578065058835519
439,0.6287481060999812,0.8006182191076396,0.4568779930923228
440,0.6280475525086111,0.8001466279862359,0.45594847703098623
441,0.627348499079471,0.7996734609152809,0.455023537243661
442,0.6266499079527674,0.7991986444065597,0.45410117149897516
443,0.6259516315189398,0.7987236583487722,0.45317960468910745
444,0.6252540089895862,0.7982494675623337,0.4522585504168386
445,0.6245568515428712,0.7977757902242592,0.4513379128614833
446,0.6238599654261777,0.7973011194469373,0.4504188114054181
447,0.6231638704189958,0.7968257815963752,0.4495019592416164
448,0.6224682931993921,0.7963514668961682,0.448585119502616
449,0.6217744799931815,0.7958772211889219,0.44767173879744104
450,0.621081752295944,0.7954027580889911,0.4467607465028968
451,0.620389108441448,0.7949287034300021,0.4458495134528939
452,0.6196965699353115,0.7944551190588804,0.44493802081174266
453,0.6190039927476852,0.7939830691747762,0.44402491632059427
454,0.6183123338998716,0.7935106533717284,0.44311401442801485
455,0.6176208436649351,0.7930372219275186,0.44220446540235153
456,0.6169281572809855,0.792563655696203,0.44129265886576796
457,0.6162362804877002,0.7920908340792729,0.4403817268961274
458,0.6155457979291444,0.7916175611741441,0.43947403468414487
459,0.61485567799398,0.7911441403644511,0.43856721562350887
460,0.6141651319482854,0.790668624645013,0.4376616392515578
461,0.6134752590646303,0.7901937218099919,0.43675679631926867
462,0.6127858375911945,0.7897206477351966,0.43585102744719256
463,0.6120973964863561,0.7892456440736204,0.4349491488990917
464,0.6114093293371815,0.7887700091436998,0.43404864953066324
465,0.6107225414173183,0.7882938921166984,0.4331511907179382
466,0.6100366244075849,0.7878186412918472,0.43225460752332256
467,0.6093502374872232,0.7873438409072858,0.4313566340671605
468,0.6086646111543993,0.7868674459797462,0.4304617763290524
469,0.6079798392048874,0.7863911522394261,0.4295685261703487
470,0.6072956332677728,0.7859147442892261,0.42867652224631947
471,0.6066116865769714,0.7854374758605074,0.42778589729343536
472,0.6059284755178369,0.7849601578852319,0.4268967931504419
473,0.605245478818057,0.784483391582008,0.42600756605410606
474,0.604562615657647,0.7840079745570054,0.42511725675828854
475,0.6038805749657301,0.7835320263844989,0.4242291235469613
476,0.6031994719214605,0.7830559005103577,0.4233430433325634
477,0.6025200102179264,0.7825791944054192,0.4224608260304336
478,0.6018404168147458,0.7821032338636484,0.421577599765843
479,0.6011610208127331,0.7816271908778921,0.4206948507475742
480,0.6004826662502738,0.7811521228516247,0.4198132096489228
481,0.5998054372623992,0.7806768570300764,0.41893401749472203
482,0.5991280610518478,0.78020085658623,0.41805526551746564
483,0.5984516490258219,0.7797239373072509,0.417179360744393
484,0.5977753402266887,0.779246431968545,0.4163042484848323
485,0.5970981860103495,0.7787695555924787,0.41542681642822027
486,0.5964209708633944,0.7782921245026029,0.41454981722418593
487,0.5957431666414492,0.7778152337483547,0.41367109953454373
488,0.595066061887012,0.7773371196499255,0.41279500412409864
489,0.594388638481336,0.7768601733395376,0.4119171036231345
490,0.5937123513522949,0.7763839243475932,0.4110407783569967
491,0.5930357665531102,0.7759072966150984,0.410164236491122
492,0.5923605415159146,0.7754297621589861,0.409291320872843
493,0.5916861523984336,0.7749525734537179,0.4084197313431492
494,0.5910121303671713,0.7744758265595653,0.40754843417477726
495,0.5903379025623875,0.7739993987997236,0.4066764063250514
496,0.5896639296961205,0.773523432049235,0.40580442734300587
497,0.5889912837932616,0.7730468077491721,0.40493575983735114
498,0.5883187460278683,0.7725695643166378,0.4040679277390987
499,0.587647140650201,0.7720916322985933,0.4032026490018086
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445


==> fig/data/pacf/acf_mala_4_2.csv <==
x,y,upper,lower
1,0.99899532373761,0.9995969447151973,0.9983937027600227
2,0.997991358483279,0.9991955557546102,0.9967871612119479
3,0.9969882807206436,0.9987927932472499,0.9951837681940373
4,0.9959853410874745,0.9983895611431911,0.9935811210317579
5,0.9949827732218175,0.997986630775206,0.991978915668429
6,0.9939822810882298,0.9975813188740335,0.9903832433024262
7,0.9929832059704458,0.9971746864519015,0.98879172548899
8,0.9919853804336515,0.9967677520122119,0.987203008855091
9,0.9909899632545015,0.9963604619191428,0.9856194645898602
10,0.9899957980345807,0.9959529835760642,0.9840386124930972
11,0.9890009403418732,0.9955452106390608,0.9824566700446857
12,0.988007397805073,0.9951352308767266,0.9808795647334193
13,0.9870144671219441,0.994724086776704,0.9793048474671842
14,0.9860231218276183,0.9943129815472478,0.9777332621079888
15,0.9850331212790907,0.9939019587854808,0.9761642837727006
16,0.9840424936633784,0.9934923629694002,0.9745926243573565
17,0.9830518510443149,0.9930819476556483,0.9730217544329816
18,0.9820625312793998,0.9926717049146898,0.9714533576441098
19,0.9810737499744459,0.9922604758607572,0.9698870240881345
20,0.9800855995215166,0.9918463195697388,0.9683248794732945
21,0.9790986952545905,0.9914330001765207,0.9667643903326603
22,0.9781127142684598,0.9910191859610971,0.9652062425758225
23,0.9771271040950346,0.9906053386213695,0.9636488695686997
24,0.9761429247650848,0.990190370667399,0.9620954788627706
25,0.9751591303204143,0.9897752829745825,0.9605429776662462
26,0.9741758675017648,0.989357589311204,0.9589941456923256
27,0.9731938525291177,0.9889375128153365,0.957450192242899
28,0.9722113695742064,0.9885175418865635,0.9559051972618493
29,0.9712292874011219,0.9880979728131679,0.9543606019890759
30,0.9702478561937874,0.9876783273250167,0.9528173850625581
31,0.9692665222984531,0.9872610439804544,0.9512720006164518
32,0.9682867613961058,0.986842901426145,0.9497306213660667
33,0.9673072431132398,0.9864249913102427,0.9481894949162368
34,0.9663291483253859,0.9860075339443318,0.9466507627064399
35,0.9653526263983131,0.985588554040014,0.9451166987566122
36,0.9643768961360705,0.9851700333787112,0.9435837588934297
37,0.9634016142260915,0.9847528373146992,0.9420503911374838
38,0.962428017798284,0.984334598067366,0.940521437529202
39,0.9614542994694952,0.9839140859768044,0.9389945129621861
40,0.960480509709556,0.9834935056416247,0.9374675137774873
41,0.959507134943588,0.9830740670505309,0.935940202836645
42,0.9585336526100172,0.9826538869739699,0.9344134182460645
43,0.9575600753011289,0.9822329250334085,0.9328872255688492
44,0.9565890022289373,0.9818099758867853,0.9313680285710892
45,0.955617664460577,0.9813862461842354,0.9298490827369187
46,0.954647355619542,0.980962463602484,0.9283322476365999
47,0.9536790076495888,0.9805380656551155,0.9268199496440621
48,0.9527107886141648,0.9801137525875764,0.9253078246407532
49,0.9517435064982849,0.9796892782821542,0.9237977347144155
50,0.9507777071403708,0.9792657887471334,0.9222896255336082
51,0.9498138153712745,0.9788402816877694,0.9207873490547797
52,0.948850252832236,0.9784140193441724,0.9192864863202996
53,0.9478860361360966,0.9779876829294439,0.9177843893427492
54,0.9469219241833023,0.9775622751688432,0.9162815731977615
55,0.9459581967202855,0.977137214257624,0.9147791791829469
56,0.9449961960414165,0.9767115112419033,0.9132808808409297
57,0.9440348064262281,0.9762858898546082,0.9117837229978479
58,0.943075013743418,0.9758602061694394,0.9102898213173966
59,0.9421163380428957,0.9754337520948895,0.908798923990902
60,0.9411584085867462,0.9750073065051571,0.9073095106683352
61,0.9402005850205108,0.9745816930738788,0.9058194769671429
62,0.9392431527129815,0.9741563726128644,0.9043299328130987
63,0.9382864008025543,0.9737331063027438,0.9028396953023649
64,0.9373302483214231,0.9733099660398046,0.9013505306030416
65,0.9363753869535053,0.9728885921386996,0.899862181768311
66,0.9354225066934387,0.9724658067652753,0.8983792066216022
67,0.9344700854409872,0.9720437144665124,0.896896456415462
68,0.933519372899209,0.9716208645011676,0.8954178812972505
69,0.9325692095023521,0.971197592531085,0.8939408264736193
70,0.9316201502151621,0.9707718701298309,0.8924684303004933
71,0.9306716509406716,0.9703468660598797,0.8909964358214635
72,0.9297241063851328,0.9699214413385416,0.889526771431724
73,0.9287770439649807,0.9694964058056373,0.8880576821243241
74,0.9278306826249068,0.9690712193120374,0.8865901459377761
75,0.9268852910884153,0.9686471018920678,0.8851234802847628
76,0.9259413697773583,0.9682225299352121,0.8836602096195045
77,0.9249989914814678,0.9677971166484693,0.8822008663144663
78,0.9240562458956424,0.9673700387901755,0.8807424530011093
79,0.9231150897276662,0.9669409506476924,0.87928922880764
80,0.9221738949072475,0.9665128036400292,0.8778349861744659
81,0.9212325768774672,0.9660856315203464,0.8763795222345879
82,0.9202922267050059,0.9656561072560326,0.8749283461539792
83,0.9193511585134989,0.9652265248454366,0.8734757921815612
84,0.9184110431097201,0.9647963748557244,0.8720257113637158
85,0.9174718899794975,0.9643659386864836,0.8705778412725114
86,0.9165324333943063,0.9639361948579139,0.8691286719306988
87,0.9155925457994623,0.9635048176184791,0.8676802739804454
88,0.9146552116270742,0.9630716185131294,0.866238804741019
89,0.9137181457656187,0.9626383642768562,0.8647979272543812
90,0.9127819749922946,0.9622044162332102,0.8633595337513791
91,0.9118464979819775,0.9617701824191306,0.8619228135448244
92,0.9109115709093003,0.9613362159993434,0.8604869258192572
93,0.9099780217288301,0.960903024705346,0.8590530187523142
94,0.9090462227301711,0.9604715719770971,0.8576208734832451
95,0.908115594171353,0.9600400151823549,0.8561911731603511
96,0.9071854145630481,0.959606786427811,0.8547640426982852
97,0.9062570808744397,0.9591718639046549,0.8533422978442244
98,0.9053295579600216,0.9587355095647061,0.851923606355337
99,0.9044029922945417,0.9582974372889328,0.8505085473001506
100,0.9034774442507993,0.9578596787549735,0.8490952097466252
101,0.9025532526421041,0.957420636561122,0.8476858687230862
102,0.9016292014645878,0.9569807341082426,0.846277668820933
103,0.900705024883629,0.9565415754868176,0.8448684742804404
104,0.8997826334598547,0.9561013037844673,0.843463963135242
105,0.8988607504539442,0.9556603514555119,0.8420611494523765
106,0.8979383144352514,0.955219994535573,0.8406566343349298
107,0.8970166133110031,0.9547795112146064,0.8392537154073999
108,0.8960956715936231,0.9543371952899016,0.8378541478973447
109,0.8951754995035967,0.9538941907220986,0.8364568082850947
110,0.8942554106230819,0.9534504178031029,0.8350604034430609
111,0.8933353283942357,0.9530073119210708,0.8336633448674006
112,0.8924157129641664,0.9525639125511457,0.8322675133771872
113,0.8914969936234031,0.9521189593126528,0.8308750279341534
114,0.8905796608648872,0.9516726479024251,0.8294866738273492
115,0.8896639366786391,0.9512262557201959,0.8281016176370822
116,0.8887489109124787,0.9507781078962274,0.8267197139287299
117,0.8878344998693534,0.9503295107351523,0.8253394890035545
118,0.8869208995913197,0.9498813126951119,0.8239604864875275
119,0.8860080119362495,0.9494328694184017,0.8225831544540972
120,0.8850952482694293,0.9489859479386692,0.8212045486001894
121,0.8841823636615523,0.9485378531037568,0.8198268742193479
122,0.8832694959993851,0.9480906914466964,0.8184483005520737
123,0.8823573389800184,0.9476424233608054,0.8170722545992315
124,0.8814456698725287,0.9471938900786667,0.8156974496663907
125,0.880533646948227,0.9467446398274479,0.8143226540690061
126,0.8796215385069629,0.9462963897096359,0.8129466873042899
127,0.8787091444854894,0.9458468690093957,0.8115714199615831
128,0.8777981806513186,0.9453945970567775,0.8102017642458598
129,0.8768865439072381,0.9449418805107667,0.8088312073037095
130,0.8759758923307268,0.944488197961192,0.8074635867002616
131,0.875067086982996,0.9440339053175528,0.8061002686484391
132,0.8741590727975568,0.9435805243802188,0.8047376212148948
133,0.8732508416885012,0.9431257417093919,0.8033759416676105
134,0.8723437185892944,0.9426704373670614,0.8020169998115274
135,0.8714371218566943,0.9422163624980671,0.8006578812153216
136,0.8705307439922583,0.9417618843512572,0.7992996036332594
137,0.8696256515290764,0.9413080114762183,0.7979432915819346
138,0.868722213291332,0.9408541303023501,0.796590296280314
139,0.8678203976038946,0.9403996143628304,0.7952411808449589
140,0.8669200630096818,0.9399460169513486,0.793894109068015
141,0.8660211886495883,0.9394903204447708,0.7925520568544059
142,0.8651238747928647,0.9390338228622704,0.7912139267234589
143,0.8642272107769047,0.9385767858377739,0.7898776357160354
144,0.8633309529640238,0.9381200644070404,0.7885418415210073
145,0.862436742521381,0.9376618970811537,0.7872115879616084
146,0.8615426903013155,0.9372059719618085,0.7858794086408224
147,0.8606497312749891,0.9367504378178431,0.7845490247321352
148,0.8597572775786121,0.936293965916059,0.7832205892411652
149,0.8588652102212588,0.9358387962747918,0.7818916241677258
150,0.8579723746796611,0.9353832774061865,0.7805614719531357
151,0.8570803159884759,0.9349286094312202,0.7792320225457315
152,0.8561900495714143,0.9344725906466008,0.7779075084962278
153,0.8553009328230835,0.9340155438863275,0.7765863217598395
154,0.8544119468793719,0.933559907696555,0.7752639860621889
155,0.8535237402465427,0.9331032585695997,0.7739442219234856
156,0.8526349025463841,0.9326451390101744,0.7726246660825937
157,0.8517455790830392,0.932186895815508,0.7713042623505704
158,0.8508573955641974,0.9317274251479967,0.7699873659803981
159,0.8499699852824587,0.9312674311209367,0.7686725394439807
160,0.8490828325713583,0.9308090610812956,0.767356604061421
161,0.8481958888155199,0.9303494709544676,0.7660423066765721
162,0.8473096978891189,0.9298877046151625,0.7647316911630754
163,0.8464235021807707,0.9294268539736432,0.7634201503878981
164,0.8455364349998261,0.928965765476629,0.7621071045230232
165,0.8446501434467951,0.9285025474277991,0.7607977394657911
166,0.8437640855022054,0.928038603512904,0.7594895674915068
167,0.8428799928489796,0.9275744902535356,0.7581854954444237
168,0.8419966115766936,0.9271115447836793,0.7568816783697079
169,0.8411145275365566,0.9266491443176472,0.7555799107554659
170,0.840233003601119,0.9261860691173931,0.7542799380848448
171,0.8393512548018018,0.9257223484202015,0.7529801611834022
172,0.8384707722160876,0.9252595884508659,0.7516819559813093
173,0.8375914003083401,0.9247976849888981,0.7503851156277821
174,0.8367121493110796,0.9243349938297404,0.7490893047924189
175,0.8358340773507454,0.9238724535882584,0.7477957011132325
176,0.8349580806464418,0.9234096806941993,0.7465064805986844
177,0.8340840581334555,0.9229457995373845,0.7452223167295265
178,0.8332113579501941,0.9224814392471283,0.7439412766532598
179,0.832339977317407,0.9220170268955576,0.7426629277392565
180,0.8314703772313456,0.9215521252878409,0.7413886291748504
181,0.8306016539746862,0.9210881904837448,0.7401151174656276
182,0.829735057569085,0.9206234164314863,0.7388466987066838
183,0.828869545135076,0.9201585835615194,0.7375805067086327
184,0.8280041163617219,0.9196937260761711,0.7363145066472727
185,0.8271394707965836,0.9192294815040342,0.735049460089133
186,0.8262763854738971,0.9187628723909931,0.7337898985568012
187,0.8254151944714958,0.9182959334716546,0.732534455471337
188,0.8245553749702088,0.9178288686468035,0.7312818812936142
189,0.8236965832149831,0.9173615967894677,0.7300315696404984
190,0.8228379902925603,0.9168942246353806,0.72878175594974
191,0.8219798818621699,0.9164262258043211,0.7275335379200186
192,0.8211229996340877,0.9159576295471571,0.7262883697210184
193,0.8202673776209046,0.9154896414214101,0.7250451138203992
194,0.8194125054286289,0.9150222018071607,0.7238028090500971
195,0.8185577385834124,0.9145542496095518,0.722561227557273
196,0.8177043517027431,0.9140856377889013,0.721323065616585
197,0.8168520691219708,0.9136168892909406,0.720087248953001
198,0.8160006023109442,0.9131487336845434,0.718852470937345
199,0.8151499463337984,0.9126822962152876,0.7176175964523093
200,0.8142996653801711,0.9122173451202601,0.716381985640082
201,0.8134499763366955,0.9117518087888302,0.7151481438845607
202,0.8126012169941623,0.9112872046736894,0.7139152293146352
203,0.8117530739916972,0.9108220787032426,0.7126840692801517
204,0.8109060628362806,0.9103563545188487,0.7114557711537126
205,0.8100594436617788,0.9098901498818246,0.7102287374417331
206,0.8092133062132729,0.9094232938519816,0.7090033185745642
207,0.8083683314337885,0.908956857734854,0.707779805132723
208,0.8075241326131641,0.9084915544575266,0.7065567107688017
209,0.8066817493239495,0.9080269238012586,0.7053365748466405
210,0.8058409963860239,0.907563076301124,0.7041189164709238
211,0.8050005757299906,0.9071016283579585,0.7028995231020227
212,0.8041590259633677,0.906641480405271,0.7016765715214645
213,0.8033164447162551,0.9061825030645437,0.7004503863679664
214,0.8024751449519024,0.9057231652793052,0.6992271246244997
215,0.8016346556252743,0.9052635423273458,0.6980057689232027
216,0.8007951586866082,0.9048047063877529,0.6967856109854635
217,0.7999555091929677,0.9043465771401246,0.6955644412458107
218,0.7991160257726081,0.9038880957114713,0.6943439558337449
219,0.7982772528614911,0.9034299800458058,0.6931245256771764
220,0.7974389878509934,0.9029711123332287,0.6919068633687582
221,0.7966013511204396,0.9025137612145779,0.6906889410263013
222,0.795764829130605,0.9020541439580794,0.6894755143031306
223,0.7949294689033743,0.9015944648003577,0.688264473006391
224,0.7940940306275427,0.9011330640592945,0.6870549971957909
225,0.7932594387871283,0.9006712394430343,0.6858476381312224
226,0.79242553252479,0.9002095045053637,0.6846415605442162
227,0.791592933382936,0.8997458518878584,0.6834400148780136
228,0.7907592245673464,0.8992836031636131,0.6822348459710796
229,0.7899258728167363,0.8988214224204497,0.6810303232130229
230,0.7890934595764253,0.8983586114921077,0.6798283076607429
231,0.788262092817503,0.8978961045978654,0.6786280810371407
232,0.7874313754822966,0.8974348249652815,0.6774279259993117
233,0.786599645584908,0.8969724496755779,0.6762268414942382
234,0.785768371051634,0.8965102288433375,0.6750265132599305
235,0.7849371142293257,0.8960457147900153,0.673828513668636
236,0.784106330057282,0.8955820972530005,0.6726305628615635
237,0.7832766236804077,0.8951183229531329,0.6714349244076826
238,0.7824472000944008,0.8946539532884918,0.6702404469003098
239,0.7816185786127732,0.8941897129973164,0.6690474442282299
240,0.7807903066481047,0.8937260706946722,0.6678545426015371
241,0.7799633996093279,0.8932623561789914,0.6666644430396644
242,0.7791371896446876,0.8927981756770889,0.6654762036122863
243,0.7783113148797931,0.8923364047761855,0.6642862249834007
244,0.7774855915694033,0.8918749356191286,0.6630962475196781
245,0.7766598926202306,0.8914136815002494,0.6619061037402119
246,0.7758347953742994,0.8909530422552479,0.660716548493351
247,0.7750109497385157,0.8904915611597536,0.6595303383172778
248,0.774187284132362,0.8900288280036861,0.658345740261038
249,0.773365033263041,0.8895659193582159,0.657164147167866
250,0.7725447653778182,0.8891018865360597,0.6559876442195768
251,0.7717260561897487,0.8886392969586256,0.6548128154208717
252,0.7709078529283429,0.8881751430489705,0.6536405628077152
253,0.770090201048869,0.8877094849698332,0.652470917127905
254,0.7692725491215242,0.887243425052378,0.6513016731906704
255,0.7684535482193492,0.8867780320656541,0.6501290643730443
256,0.7676364382244165,0.8863118071272545,0.6489610693215785
257,0.7668202896923895,0.885844946581017,0.647795632803762
258,0.7660035951024939,0.8853784269208314,0.6466287632841565
259,0.765186836072408,0.8849133732357862,0.6454602989090298
260,0.7643702720589591,0.8844494346500851,0.6442911094678332
261,0.763553984494715,0.8839867128435216,0.6431212561459084
262,0.7627385005344312,0.8835221418148246,0.6419548592540377
263,0.7619241019934914,0.8830579834593267,0.640790220527656
264,0.7611111704811376,0.8825937711755003,0.639628569786775
265,0.7602987525113771,0.8821302578253074,0.6384672471974469
266,0.7594869943687892,0.881667962715379,0.6373060260221994
267,0.7586754268259572,0.8812061734956912,0.6361446801562233
268,0.7578651011470262,0.8807420285925784,0.634988173701474
269,0.7570550954088949,0.8802773618674617,0.6338328289503281
270,0.7562471408782325,0.8798119132204406,0.6326823685360244
271,0.7554389322322215,0.8793465568577019,0.631531307606741
272,0.754630128490528,0.8788816119511825,0.6303786450298735
273,0.7538220862434963,0.8784181460833508,0.6292260264036419
274,0.7530143834563942,0.8779529052590134,0.6280758616537749
275,0.7522083983222954,0.8774876826916576,0.6269291139529332
276,0.7514019704646079,0.8770230070501379,0.6257809338790778
277,0.7505966522756911,0.8765586852369813,0.6246346193144008
278,0.7497921623795776,0.8760944697738751,0.6234898549852801
279,0.7489882878316415,0.8756300616464971,0.6223465140167859
280,0.7481845472201195,0.8751667576139768,0.6212023368262622
281,0.7473818639887604,0.8747045691853041,0.6200591587922166
282,0.7465794550495897,0.8742427696144195,0.6189161404847598
283,0.7457768417425072,0.8737818987618342,0.6177717847231803
284,0.7449744974554751,0.8733207731335811,0.616628221777369
285,0.7441719797160565,0.8728593408445915,0.6154846185875216
286,0.7433712040428336,0.8723985859922808,0.6143438220933864
287,0.7425726336927303,0.8719374444448134,0.6132078229406472
288,0.7417752202495529,0.8714755958655442,0.6120748446335615
289,0.7409781120225213,0.8710126940088682,0.6109435300361744
290,0.740181510633468,0.8705498669782561,0.60981315428868
291,0.7393844373262071,0.8700880129920171,0.608680861660397
292,0.7385877853484931,0.8696257088161415,0.6075498618808447
293,0.7377924221218544,0.8691634653581146,0.6064213788855941
294,0.736998548157611,0.868701956069774,0.6052951402454481
295,0.7362064678174058,0.8682376336989418,0.6041753019358699
296,0.7354160293062876,0.8677738028679678,0.6030582557446074
297,0.7346254524451213,0.8673100579448728,0.6019408469453699
298,0.7338363424047047,0.8668453839204582,0.6008273008889513
299,0.7330479850751906,0.8663802991469582,0.599715671003423
300,0.7322606798212614,0.8659142682025379,0.5986070914399849
301,0.7314743381164178,0.8654488030535402,0.5974998731792954
302,0.730688626530712,0.8649832219973936,0.5963940310640303
303,0.7299038699570999,0.8645188676104507,0.595288872303749
304,0.7291177966560881,0.8640551476545658,0.5941804456576104
305,0.72833252562514,0.863591815752714,0.5930732354975659
306,0.7275471560146014,0.8631273915549578,0.591966920474245
307,0.7267628591619222,0.8626619617582356,0.5908637565656087
308,0.7259786442071208,0.8621957315854946,0.589761556828747
309,0.7251949823767534,0.8617295864762006,0.5886603782773062
310,0.7244126430695051,0.8612609080594248,0.5875643780795855
311,0.7236305635587535,0.8607932876207904,0.5864678394967167
312,0.7228486930388452,0.8603262014178801,0.5853711846598104
313,0.722066416199851,0.8598591240484595,0.5842737083512425
314,0.7212832689653303,0.8593931978483359,0.5831733400823248
315,0.720500580075554,0.8589274133245013,0.5820737468266066
316,0.7197189527491107,0.8584587515475377,0.5809791539506837
317,0.7189388336400582,0.8579879028563412,0.5798897644237752
318,0.7181595951709594,0.8575160590851969,0.5788031312567219
319,0.7173813519887645,0.857043512427144,0.577719191550385
320,0.7166032854267079,0.8565690273321894,0.5766375435212264
321,0.7158263706726921,0.8560953350050589,0.5755574063403253
322,0.7150501359378625,0.8556217537659401,0.5744785181097849
323,0.7142749001040111,0.8551495680037795,0.5734002322042426
324,0.7134997092718575,0.8546766675877284,0.5723227509559865
325,0.71272561065594,0.8542031168121978,0.5712481044996821
326,0.7119527188803408,0.85373120586825,0.5701742318924317
327,0.7111812215995618,0.8532594836977829,0.5691029595013406
328,0.7104087698977337,0.8527879121912214,0.568029627604246
329,0.7096377446384505,0.8523162393787986,0.5669592498981024
330,0.708866935806466,0.8518440420310147,0.5658898295819172
331,0.7080968408130518,0.8513737419174362,0.5648199397086674
332,0.7073281228529456,0.85090317351333,0.5637530721925611
333,0.7065590877969454,0.8504340772149773,0.5626840983789135
334,0.7057913269322685,0.8499651480693187,0.5616175057952184
335,0.7050243449420012,0.8494954890998002,0.5605532007842021
336,0.7042577842471566,0.8490266807901731,0.5594888877041401
337,0.7034915401200109,0.8485559139926455,0.5584271662473763
338,0.7027260995999797,0.8480844025955755,0.5573677966043838
339,0.7019601796510556,0.8476155234423862,0.556304835859725
340,0.701194742774107,0.8471460203813324,0.5552434651668816
341,0.700430843835622,0.8466767229222703,0.5541849647489738
342,0.6996677535954348,0.8462075112659897,0.5531279959248798
343,0.698905351640575,0.8457395364619942,0.5520711668191558
344,0.698143065038943,0.8452718433489045,0.5510142867289815
345,0.6973816131685727,0.8448037472787431,0.5499594790584024
346,0.6966206602322373,0.8443360214804302,0.5489052989840445
347,0.6958611622872076,0.8438688514028362,0.5478534731715791
348,0.6951035598683777,0.8434009374929499,0.5468061822438055
349,0.69434633519508,0.842932770386054,0.5457599000041061
350,0.6935908735142708,0.8424650351565204,0.5447167118720213
351,0.6928370443989821,0.8419968315458903,0.5436772572520738
352,0.6920829497787406,0.8415296597719235,0.5426362397855578
353,0.6913297995828219,0.8410624743995294,0.5415971247661144
354,0.6905769291572389,0.8405955049777151,0.5405583533367627
355,0.6898239391498198,0.8401286831753976,0.539519195124242
356,0.689070681370765,0.8396613409541912,0.5384800217873388
357,0.6883179793918707,0.8391940150825421,0.5374419437011992
358,0.6875649422206219,0.8387263710628861,0.5364035133783578
359,0.6868124916719941,0.8382578798780198,0.5353671034659684
360,0.6860613392886047,0.8377880737298422,0.5343346048473672
361,0.6853117952440192,0.8373175615863244,0.533306028901714
362,0.6845639897862499,0.8368470217461945,0.5322809578263052
363,0.6838159290854713,0.8363761723641611,0.5312556858067815
364,0.6830701617323939,0.8359049475280793,0.5302353759367084
365,0.6823248717779793,0.8354337871753661,0.5292159563805925
366,0.6815805521191843,0.8349616796200201,0.5281994246183486
367,0.6808375576313226,0.8344897794718915,0.5271853357907537
368,0.6800945574146241,0.8340190281703526,0.5261700866588956
369,0.6793519357068106,0.8335476951253087,0.5251561762883126
370,0.6786095014661446,0.8330770954795329,0.5241419074527564
371,0.6778676607928662,0.832606037991017,0.5231292835947154
372,0.6771269005314282,0.8321350265211493,0.5221187745417071
373,0.6763854352092159,0.831663733803725,0.5211071366147068
374,0.6756440887445183,0.8311924656123914,0.5200957118766453
375,0.674904682141112,0.8307217081850053,0.5190876560972186
376,0.6741653529687429,0.8302528309953466,0.5180778749421392
377,0.6734260575852195,0.8297829391328679,0.517069176037571
378,0.6726865275635459,0.8293133951306645,0.5160596599964272
379,0.6719476277232624,0.8288426002452681,0.5150526552012568
380,0.6712090342873891,0.8283718960107289,0.5140461725640493
381,0.6704708372520745,0.8279006530975096,0.5130410214066393
382,0.6697328696781873,0.8274285306279312,0.5120372087284435
383,0.66899527223394,0.8269548574909513,0.5110356869769286
384,0.6682575691150856,0.8264807386599843,0.5100343995701869
385,0.6675208012754467,0.8260071788855494,0.5090344236653439
386,0.6667835494675273,0.8255352679001255,0.508031831034929
387,0.6660478171051359,0.8250639797447428,0.5070316544655291
388,0.66531250747081,0.8245923884379407,0.5060326265036794
389,0.6645779064851359,0.824120799033765,0.5050350139365068
390,0.6638445164479083,0.8236500374386437,0.5040389954571729
391,0.663112446538265,0.82317961485179,0.5030452782247399
392,0.6623805893615894,0.8227095160139692,0.5020516627092095
393,0.6616494723306293,0.8222402229157073,0.5010587217455513
394,0.6609186441955132,0.8217700326665214,0.5000672557245049
395,0.6601885043226549,0.8213000011257969,0.4990770075195127
396,0.6594588161671536,0.8208304331000679,0.4980871992342394
397,0.6587307682237912,0.8203622130980079,0.4970993233495744
398,0.6580027542777979,0.8198946790718541,0.49611082948374163
399,0.6572761801252359,0.8194271558720831,0.4951252043783887
400,0.6565489827033021,0.8189607557850842,0.4941372096215199
401,0.6558233134033581,0.818492259671068,0.49315436713564825
402,0.6550962277402571,0.8180249604272333,0.49216749505328095
403,0.6543700332219828,0.8175567512223125,0.49118331522165315
404,0.6536441759976848,0.8170885383633026,0.4901998136320669
405,0.652918871986752,0.8166207536079995,0.4892169903655046
406,0.6521945472169179,0.8161519849740108,0.4882371094598251
407,0.6514713050344092,0.815683293439524,0.4872593166292945
408,0.6507483688217017,0.8152133798153107,0.4862833578280928
409,0.6500273940288208,0.8147443964201665,0.48531039163747514
410,0.6493078917204682,0.8142752783823388,0.48434050505859755
411,0.6485899894014369,0.813805801243521,0.4833741775593528
412,0.6478728406656926,0.8133363306571906,0.48240935067419466
413,0.6471559233116304,0.8128658736805642,0.48144597294269664
414,0.6464403637859893,0.8123943731123484,0.4804863544596303
415,0.6457252216878095,0.8119238746977585,0.4795265686778606
416,0.6450110070252352,0.8114531638086027,0.4785688502418676
417,0.6442974541608916,0.8109825811856683,0.4776123271361148
418,0.6435826374913464,0.8105132178664496,0.47665205711624314
419,0.6428690668077146,0.8100439217196763,0.4756942118957529
420,0.6421560673179878,0.8095746419382085,0.4747374926977671
421,0.641444772640886,0.8091050651408634,0.47378448014090846
422,0.6407336576240726,0.8086357934871486,0.47283152176099663
423,0.6400227950554512,0.8081673354293283,0.4718782546815742
424,0.6393136845071771,0.8076970496041458,0.4709303194102084
425,0.6386042731776501,0.8072258610362197,0.46998268531908055
426,0.6378952608951213,0.8067566850947849,0.4690338366954577
427,0.6371872413521604,0.8062871289746985,0.46808735372962235
428,0.6364808010282219,0.8058162400768374,0.46714536197960643
429,0.6357742517073609,0.8053455092689561,0.46620299414576577
430,0.6350684598607431,0.8048737672726939,0.46526315244879235
431,0.6343640206829935,0.8044021270244258,0.4643259143415611
432,0.6336599073309885,0.8039301256291056,0.4633896890328715
433,0.6329559272897358,0.8034580081769114,0.4624538464025602
434,0.632252494987772,0.802985075128554,0.46151991484699006
435,0.6315507716757428,0.802511222372747,0.46059032097873864
436,0.6308499636912649,0.8020373668683637,0.4596625605141661
437,0.6301493023294055,0.8015636675838261,0.4587349370749848
438,0.6294487609497316,0.8010910160159113,0.4578065058835519
439,0.6287481060999812,0.8006182191076396,0.4568779930923228
440,0.6280475525086111,0.8001466279862359,0.45594847703098623
441,0.627348499079471,0.7996734609152809,0.455023537243661
442,0.6266499079527674,0.7991986444065597,0.45410117149897516
443,0.6259516315189398,0.7987236583487722,0.45317960468910745
444,0.6252540089895862,0.7982494675623337,0.4522585504168386
445,0.6245568515428712,0.7977757902242592,0.4513379128614833
446,0.6238599654261777,0.7973011194469373,0.4504188114054181
447,0.6231638704189958,0.7968257815963752,0.4495019592416164
448,0.6224682931993921,0.7963514668961682,0.448585119502616
449,0.6217744799931815,0.7958772211889219,0.44767173879744104
450,0.621081752295944,0.7954027580889911,0.4467607465028968
451,0.620389108441448,0.7949287034300021,0.4458495134528939
452,0.6196965699353115,0.7944551190588804,0.44493802081174266
453,0.6190039927476852,0.7939830691747762,0.44402491632059427
454,0.6183123338998716,0.7935106533717284,0.44311401442801485
455,0.6176208436649351,0.7930372219275186,0.44220446540235153
456,0.6169281572809855,0.792563655696203,0.44129265886576796
457,0.6162362804877002,0.7920908340792729,0.4403817268961274
458,0.6155457979291444,0.7916175611741441,0.43947403468414487
459,0.61485567799398,0.7911441403644511,0.43856721562350887
460,0.6141651319482854,0.790668624645013,0.4376616392515578
461,0.6134752590646303,0.7901937218099919,0.43675679631926867
462,0.6127858375911945,0.7897206477351966,0.43585102744719256
463,0.6120973964863561,0.7892456440736204,0.4349491488990917
464,0.6114093293371815,0.7887700091436998,0.43404864953066324
465,0.6107225414173183,0.7882938921166984,0.4331511907179382
466,0.6100366244075849,0.7878186412918472,0.43225460752332256
467,0.6093502374872232,0.7873438409072858,0.4313566340671605
468,0.6086646111543993,0.7868674459797462,0.4304617763290524
469,0.6079798392048874,0.7863911522394261,0.4295685261703487
470,0.6072956332677728,0.7859147442892261,0.42867652224631947
471,0.6066116865769714,0.7854374758605074,0.42778589729343536
472,0.6059284755178369,0.7849601578852319,0.4268967931504419
473,0.605245478818057,0.784483391582008,0.42600756605410606
474,0.604562615657647,0.7840079745570054,0.42511725675828854
475,0.6038805749657301,0.7835320263844989,0.4242291235469613
476,0.6031994719214605,0.7830559005103577,0.4233430433325634
477,0.6025200102179264,0.7825791944054192,0.4224608260304336
478,0.6018404168147458,0.7821032338636484,0.421577599765843
479,0.6011610208127331,0.7816271908778921,0.4206948507475742
480,0.6004826662502738,0.7811521228516247,0.4198132096489228
481,0.5998054372623992,0.7806768570300764,0.41893401749472203
482,0.5991280610518478,0.78020085658623,0.41805526551746564
483,0.5984516490258219,0.7797239373072509,0.417179360744393
484,0.5977753402266887,0.779246431968545,0.4163042484848323
485,0.5970981860103495,0.7787695555924787,0.41542681642822027
486,0.5964209708633944,0.7782921245026029,0.41454981722418593
487,0.5957431666414492,0.7778152337483547,0.41367109953454373
488,0.595066061887012,0.7773371196499255,0.41279500412409864
489,0.594388638481336,0.7768601733395376,0.4119171036231345
490,0.5937123513522949,0.7763839243475932,0.4110407783569967
491,0.5930357665531102,0.7759072966150984,0.410164236491122
492,0.5923605415159146,0.7754297621589861,0.409291320872843
493,0.5916861523984336,0.7749525734537179,0.4084197313431492
494,0.5910121303671713,0.7744758265595653,0.40754843417477726
495,0.5903379025623875,0.7739993987997236,0.4066764063250514
496,0.5896639296961205,0.773523432049235,0.40580442734300587
497,0.5889912837932616,0.7730468077491721,0.40493575983735114
498,0.5883187460278683,0.7725695643166378,0.4040679277390987
499,0.587647140650201,0.7720916322985933,0.4032026490018086
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445
500,0.5869767342847741,0.7716152288745038,0.40233823969504445


==> fig/data/pacf/acf_mala_4_3.csv <==
x,y,upper,lower
1,0.9989882510231599,0.999599363004167,0.9983771390421529
2,0.9979775012330265,0.9991997371568836,0.9967552653091695
3,0.9969675982596841,0.9987989213039192,0.9951362752154489
4,0.995958227612548,0.9983976785042974,0.9935187767207987
5,0.9949491840379583,0.9979970989188622,0.9919012691570543
6,0.9939423389581262,0.9975935341527561,0.9902911437634964
7,0.9929369526309926,0.9971883820410855,0.9886855232208996
8,0.9919328324990107,0.996782261251961,0.9870834037460603
9,0.9909311866108322,0.996375303035329,0.9854870701863355
10,0.9899306725246814,0.9959683616272211,0.9838929834221416
11,0.9889294721899103,0.9955617365214329,0.9822972078583878
12,0.9879294782981479,0.9951534113162369,0.9807055452800589
13,0.9869298132012558,0.9947446559856337,0.979114970416878
14,0.9859316387269458,0.9943354865578935,0.9775277908959981
15,0.9849348241812097,0.9939265384479288,0.9759431099144906
16,0.9839375332685825,0.9935185579624143,0.9743565085747506
17,0.9829402816725799,0.9931098762236741,0.9727706871214856
18,0.9819443377771938,0.9927014761493658,0.9711871994050219
19,0.9809489412191414,0.9922924775892139,0.969605404849069
20,0.9799541315488273,0.9918811031352619,0.9680271599623926
21,0.9789605070110148,0.9914704872752176,0.966450526746812
22,0.9779678557959671,0.991059537058434,0.9648761745335003
23,0.976975522320242,0.990649110589297,0.9633019340511869
24,0.975984778136372,0.9902374555726475,0.9617321007000964
25,0.9749946459146657,0.9898248352808985,0.9601644565484329
26,0.9740049170605614,0.9894097861956914,0.9586000479254313
27,0.9730165627746225,0.9889928795518014,0.9570402459974435
28,0.9720277792650469,0.9885758394754013,0.9554797190546925
29,0.9710392641359784,0.9881594104520118,0.953919117819945
30,0.9700514119506123,0.987742613360432,0.9523602105407926
31,0.9690635093055731,0.9873290437146166,0.9507979748965295
32,0.968077263930944,0.9869141714312877,0.9492403564306002
33,0.967091450643355,0.9864988979140776,0.9476840033726324
34,0.9661068163958825,0.9860843390537033,0.9461292937380616
35,0.965123809556846,0.9856685187753821,0.9445791003383098
36,0.9641415522005311,0.9852523354041456,0.9430307689969166
37,0.9631598108864449,0.9848374975618743,0.9414821242110154
38,0.9621796966914355,0.9844222595145002,0.9399371338683709
39,0.9611995375970754,0.9840048764704808,0.93839419872367
40,0.9602189908395878,0.9835879399907062,0.9368500416884695
41,0.9592390951131936,0.9831710693474253,0.935307120878962
42,0.9582590377060407,0.9827539466586344,0.933764128753447
43,0.9572788785361197,0.9823366936182719,0.9322210634539675
44,0.9563011532780056,0.9819179093416444,0.9306843972143668
45,0.9553233391245914,0.9814983104577004,0.9291483677914825
46,0.9543466346188528,0.9810788733721179,0.9276143958655878
47,0.9533716577923841,0.9806590853770019,0.9260842302077663
48,0.9523969392589384,0.9802390686879954,0.9245548098298815
49,0.9514231691103171,0.9798193784661712,0.923026959754463
50,0.9504508787881498,0.9794006366591113,0.9215011209171884
51,0.9494805969935849,0.9789792780729979,0.9199819159141719
52,0.9485105859217868,0.9785571028676787,0.9184640689758949
53,0.9475400944435919,0.9781344941838498,0.916945694703334
54,0.946569800810011,0.9777129098312469,0.915426691788775
55,0.9456001383092536,0.97729072570711,0.9139095509113973
56,0.9446321991106668,0.9768683238472042,0.9123960743741293
57,0.943664856398893,0.9764462799904704,0.9108834328073155
58,0.942699019843822,0.9760239373694569,0.909374102318187
59,0.9417343324847814,0.9756007740831173,0.9078678908864456
60,0.9407702263866288,0.9751781286073263,0.9063623241659312
61,0.9398063945051272,0.9747556827072685,0.9048571063029858
62,0.9388430522655227,0.974333298116369,0.9033528064146763
63,0.9378803861678388,0.9739126830643017,0.9018480892713758
64,0.9369182202146266,0.97349274180962,0.9003436986196331
65,0.9359572778260593,0.9730743902184282,0.8988401654336904
66,0.9349983454556599,0.9726547249226566,0.8973419659886631
67,0.9340400785543796,0.9722354708318758,0.8958446862768835
68,0.9330836220705465,0.9718155653591131,0.89435167878198
69,0.9321279127551528,0.9713955087726003,0.8928603167377054
70,0.9311732321014549,0.970973304589771,0.8913731596131387
71,0.9302189286039679,0.9705518600264569,0.889885997181479
72,0.9292654741130327,0.9701300578994397,0.8884008903266257
73,0.9283125385337982,0.9697090001198514,0.8869160769477451
74,0.9273603281047457,0.9692871286034361,0.8854335276060552
75,0.9264094031347031,0.968865910448468,0.8839528958209382
76,0.925459759065526,0.9684447,0.882474818131052
77,0.9245117669498351,0.9680229601738535,0.8810005737258166
78,0.923563396791523,0.9676000589317754,0.8795267346512706
79,0.92261664478525,0.9671755839908207,0.8780577055796792
80,0.921669809823816,0.9667521912585122,0.8765874283891197
81,0.9207228571841752,0.9663297925326292,0.8751159218357213
82,0.9197767212706359,0.9659055756763065,0.8736478668649653
83,0.9188297491293506,0.9654816177910882,0.8721778804676129
84,0.9178834492232838,0.9650572864354875,0.8707096120110801
85,0.9169381133993745,0.9646319849287198,0.8692442418700291
86,0.9159928228389989,0.9642069774093582,0.8677786682686395
87,0.9150471735807202,0.9637805257523422,0.8663138214090982
88,0.9141037470352066,0.9633522657296522,0.864855228340761
89,0.9131607897231372,0.962923543746914,0.8633980356993604
90,0.9122188632141592,0.96249375633509,0.8619439700932284
91,0.9112777182134933,0.9620630520172625,0.8604923844097242
92,0.9103370512088887,0.9616322948948495,0.859041807522928
93,0.9093980364413492,0.9612020024354958,0.8575940704472026
94,0.9084609838265493,0.9607736146143846,0.856148353038714
95,0.9075252816599565,0.9603445024704262,0.8547060608494867
96,0.9065899827119163,0.9599141179145276,0.8532658475093049
97,0.9056567714770504,0.9594810075040132,0.8518325354500875
98,0.90472444993101,0.9590467641794116,0.8504021356826084
99,0.903793157181411,0.9586105204969965,0.8489757938658254
100,0.9028628310617572,0.9581745137081912,0.8475511484153233
101,0.9019338834130092,0.9577370428400684,0.8461307239859499
102,0.9010051913370952,0.9572980158566263,0.8447123668175641
103,0.90007652773717,0.9568597041561742,0.8432933513181657
104,0.8991497619959102,0.9564198429657474,0.841879681026073
105,0.8982234843651791,0.955979327463603,0.8404676412667551
106,0.8972965922623443,0.9555394045869066,0.839053779937782
107,0.8963707569017331,0.9550989349013884,0.8376425789020777
108,0.8954454459594119,0.9546569418514035,0.8362339500674203
109,0.8945208750047775,0.9542143930955836,0.8348273569139714
110,0.8935964985185729,0.9537709433086432,0.8334220537285026
111,0.8926720321072948,0.953327356934939,0.8320167072796507
112,0.8917481294382251,0.9528829850323011,0.8306132738441492
113,0.8908252849661022,0.9524367692081197,0.8292138007240848
114,0.8899034633144494,0.9519906792596913,0.8278162473692074
115,0.8889833602655339,0.9515445057805392,0.8264222147505287
116,0.888064122628424,0.9510965597118659,0.8250316855449822
117,0.8871455948538891,0.9506475915302464,0.8236435981775319
118,0.886227937732942,0.950198993065954,0.8222568823999299
119,0.8853108906644627,0.9497498297425281,0.8208719515863973
120,0.88439387574947,0.9493021721912653,0.8194855793076747
121,0.8834769203604712,0.9488531330005925,0.8181007077203499
122,0.8825598492581773,0.9484059662346679,0.8167137322816868
123,0.8816435628971022,0.947957921386523,0.8153292044076814
124,0.880727718100072,0.9475095075072071,0.8139459286929369
125,0.8798115573742487,0.9470602500184019,0.8125628647300954
126,0.8788954143177019,0.9466120878251381,0.8111787408102658
127,0.8779790518877998,0.9461623647358709,0.8097957390397287
128,0.8770641174716124,0.9457099220473427,0.8084183128958821
129,0.8761484246890527,0.9452575762253042,0.8070392731528013
130,0.875233985576939,0.9448027520608336,0.8056652190930443
131,0.8743213416877262,0.9443475871847996,0.8042950961906529
132,0.8734095606666664,0.9438933383388418,0.802925782994491
133,0.8724975808514832,0.9434369371686742,0.8015582245342923
134,0.8715867597747163,0.9429800538202805,0.8001934657291522
135,0.8706765840826652,0.9425241447045472,0.7988290234607833
136,0.8697668268274148,0.9420678387281396,0.79746581492669
137,0.8688582116235284,0.9416122052661865,0.7961042179808703
138,0.8679511684149114,0.9411563068216676,0.7947460300081551
139,0.8670456516498938,0.9407000364381227,0.7933912668616648
140,0.8661417447239286,0.9402446334557097,0.7920388559921474
141,0.8652393057984341,0.9397871112078948,0.7906915003889734
142,0.8643382053589556,0.9393298773595147,0.7893465333583964
143,0.863437572763137,0.9388719938045279,0.7880031517217462
144,0.8625374590693221,0.9384146064738631,0.7866603116647811
145,0.8616393477032885,0.9379555857303737,0.7853231096762033
146,0.8607415467735273,0.9374983697438037,0.7839847238032509
147,0.859844918618196,0.9370416637240815,0.7826481735123105
148,0.8589487676433217,0.9365845715484258,0.7813129637382177
149,0.8580529851068794,0.9361286060384201,0.7799773641753388
150,0.857156436414803,0.9356721069283033,0.7786407659013027
151,0.8562607262743821,0.9352163452720215,0.7773051072767427
152,0.8553670017576933,0.934758320315391,0.7759756831999957
153,0.8544745588850157,0.9342993783559261,0.7746497394141052
154,0.8535824005920062,0.9338417325654709,0.7733230686185415
155,0.8526910463927759,0.9333828843240448,0.771999208461507
156,0.8517992380405948,0.9329221878580318,0.7706762882231577
157,0.8509069131053856,0.9324616782376013,0.7693521479731699
158,0.8500156678679213,0.932000508658046,0.7680308270777966
159,0.8491254585543493,0.9315383144694179,0.7667126026392806
160,0.8482355635911748,0.9310774023690196,0.76539372481333
161,0.8473458799805241,0.9306153701177978,0.7640763898432504
162,0.84645713929849,0.9301508581721402,0.7627634204248398
163,0.845568499945471,0.9296874804683929,0.7614495194225491
164,0.8446788915826025,0.9292237620046838,0.7601340211605211
165,0.8437900576876886,0.9287576697621801,0.758822445613197
166,0.8429015916252074,0.9282912695975245,0.7575119136528903
167,0.8420148537758759,0.9278254916352432,0.7562042159165087
168,0.8411288403190877,0.9273608918437004,0.7548967887944751
169,0.8402439344881224,0.9268971709462817,0.7535906980299631
170,0.8393595199113182,0.9264327521677479,0.7522862876548885
171,0.8384747814549863,0.9259674142737521,0.7509821486362206
172,0.8375913467162462,0.92550335476847,0.7496793386640225
173,0.8367089621563508,0.9250406731356838,0.7483772511770178
174,0.8358265583680743,0.9245772667909644,0.7470758499451842
175,0.834945337248012,0.9241147474569152,0.7457759270391088
176,0.8340661904087477,0.9236523980700627,0.7444799827474328
177,0.8331889876382405,0.9231897277763372,0.7431882475001437
178,0.8323130165029129,0.922727193877896,0.7418988391279298
179,0.8314387187555389,0.9222643762277095,0.7406130612833682
180,0.8305658949973748,0.921801057550139,0.7393307324446106
181,0.8296939657028839,0.9213387499945552,0.7380491814112126
182,0.8288241220414058,0.9208762822660777,0.7367719618167339
183,0.8279551759345277,0.920413753360619,0.7354965985084364
184,0.827086340599949,0.9199508306182639,0.7342218505816341
185,0.8262183506796172,0.9194890787924942,0.7329476225667403
186,0.8253517991466067,0.9190250952892799,0.7316785030039336
187,0.8244872012621317,0.9185609733129363,0.7304134292113271
188,0.8236240453904004,0.9180967489635404,0.7291513418172603
189,0.8227619769460608,0.9176323159113898,0.7278916379807318
190,0.821900312223527,0.9171673849723068,0.7266332394747472
191,0.8210390570970504,0.9167020265707922,0.7253760876233085
192,0.8201790955102625,0.916235912608563,0.724122278411962
193,0.8193204202971506,0.9157699897503736,0.7228708508439275
194,0.8184624975728249,0.9153046603924567,0.721620334753193
195,0.8176048076801423,0.9148385074531228,0.7203711079071619
196,0.8167486296356965,0.9143714475781546,0.7191258116932384
197,0.8158937831060534,0.9139041891003039,0.717883377111803
198,0.8150399902591355,0.913437269128817,0.7166427113894541
199,0.814186971868889,0.9129727103915337,0.7154012333462443
200,0.8133341136762535,0.9125102383861984,0.7141579889663087
201,0.8124818007236403,0.912047205917803,0.7129163955294776
202,0.8116302351280923,0.9115855907371863,0.7116748795189983
203,0.810779370173773,0.9111230737073353,0.7104356666402107
204,0.8099293681929816,0.9106601758077377,0.7091985605782254
205,0.8090796536736881,0.9101965510522215,0.7079627562951546
206,0.8082305625544044,0.9097318947467793,0.7067292303620295
207,0.807382405219742,0.9092678371335534,0.7054969733059306
208,0.8065350353268744,0.908804963024201,0.7042651076295479
209,0.8056892117014048,0.9083436996759756,0.7030347237268341
210,0.8048448517293001,0.9078838914020734,0.7018058120565268
211,0.8040009921970188,0.9074257951160569,0.7005761892779807
212,0.8031557363496549,0.9069695914897161,0.6993418812095936
213,0.8023091668501068,0.9065147219248891,0.6981036117753244
214,0.8014637978637715,0.9060594499057887,0.6968681458217544
215,0.8006196196288361,0.9056034113402223,0.6956358279174499
216,0.7997763768004928,0.9051490286992229,0.6944037249017628
217,0.7989329881330494,0.9046954062865831,0.6931705699795156
218,0.7980896613975395,0.9042415903912148,0.6919377324038641
219,0.7972470327635377,0.9037874259366777,0.6907066395903977
220,0.796405093002227,0.9033323765501968,0.6894778094542571
221,0.7955638178729791,0.9028778639387081,0.6882497718072502
222,0.7947236617112258,0.9024208331722254,0.6870264902502261
223,0.7938848609715418,0.9019635015232592,0.6858062204198243
224,0.7930458718345161,0.9015047269550531,0.6845870167139791
225,0.7922076353322748,0.9010457820617584,0.6833694886027911
226,0.7913705615613637,0.9005858661418829,0.6821552569808444
227,0.7905345173771591,0.9001244502319465,0.6809445845223716
228,0.7896972397394487,0.899664670089686,0.6797298093892115
229,0.7888602113238593,0.8992048786441691,0.6785155440035495
230,0.7880239713593341,0.8987449262606771,0.6773030164579911
231,0.7871890229792322,0.8982844909655395,0.6760935549929249
232,0.7863547350376613,0.897825501546322,0.6748839685290006
233,0.785519333604002,0.8973662926521353,0.6736723745558686
234,0.7846839067900737,0.8969083617270118,0.6724594518531356
235,0.7838486994517748,0.8964476042820053,0.6712497946215443
236,0.7830143833761108,0.8959874601479502,0.6700413066042715
237,0.7821810439881325,0.895527414291671,0.6688346736845939
238,0.7813481154096604,0.8950662251445678,0.6676300056747531
239,0.7805159134998593,0.8946054434392622,0.6664263835604564
240,0.7796843176745711,0.8941450469234508,0.6652235884256915
241,0.7788541430528212,0.8936847180940858,0.6640235680115566
242,0.7780244661010732,0.8932247034309813,0.6628242287711652
243,0.77719521922049,0.8927666117042075,0.6616238267367724
244,0.77636599975309,0.8923090374223195,0.6604229620838604
245,0.775536751993163,0.8918517018352732,0.6592218021510527
246,0.77470818996507,0.8913954171272525,0.6580209628028875
247,0.7738807978168266,0.8909378778195632,0.65682371781409
248,0.7730535967788144,0.8904793970166935,0.6556277965409352
249,0.7722278015651487,0.8900212966467655,0.6544343064835318
250,0.7714039624401349,0.8895617255395921,0.6532461993406776
251,0.7705817504015523,0.8891035292673833,0.6520599715357213
252,0.7697600307347104,0.8886433047026191,0.6508767567668018
253,0.7689390157781384,0.888181116942337,0.6496969146139397
254,0.7681179525147771,0.8877188058705667,0.6485170991589875
255,0.7672954131572001,0.8872568152107634,0.6473340111036368
256,0.7664745055005358,0.8867943814049987,0.6461546295960728
257,0.7656545630213265,0.8863311506428129,0.6449779753998401
258,0.7648337917957583,0.8858679608052289,0.6437996227862877
259,0.7640129914309891,0.8854063458957261,0.6426196369662521
260,0.7631923554156503,0.8849458358798326,0.6414388749514681
261,0.7623719207556802,0.8844862686066555,0.6402575729047049
262,0.7615521417950449,0.8840246764217295,0.6390796071683603
263,0.7607333137875073,0.8835640264746658,0.6379026011003488
264,0.7599160757486432,0.8831026304091445,0.6367295210881418
265,0.7590992951619023,0.8826420235053184,0.6355565668184863
266,0.7582831996521149,0.8821822389564941,0.6343841603477357
267,0.7574673552938864,0.8817232365330949,0.6332114740546779
268,0.7566528686748846,0.8812617266910101,0.632044010658759
269,0.7558384557031674,0.8808006657847587,0.6308762456215762
270,0.7550264455587531,0.8803382685495937,0.6297146225679124
271,0.7542142285566189,0.8798760734145175,0.6285523836987204
272,0.7534012656361548,0.8794146036031217,0.6273879276691879
273,0.7525890789707205,0.8789541643172605,0.6262239936241805
274,0.7517772261119444,0.8784915207915713,0.6250629314323175
275,0.750966931373355,0.878029149243138,0.623904713503572
276,0.7501561567588051,0.8775674473920458,0.6227448661255643
277,0.7493465766664916,0.8771057959616371,0.6215873573713462
278,0.7485379460889705,0.8766441999478511,0.6204316922300899
279,0.7477300219639507,0.876182025735228,0.6192780181926734
280,0.7469223355184327,0.8757206612210493,0.6181240098158161
281,0.7461157068586503,0.8752599728066289,0.6169714409106716
282,0.7453091144327492,0.8748002407643489,0.6158179881011494
283,0.7445022293799253,0.8743406595388689,0.6146637992209817
284,0.7436957122138694,0.8738812840959814,0.6135101403317574
285,0.7428891357683529,0.8734217937686419,0.6123564777680639
286,0.7420841770877948,0.8729626335569127,0.611205720618677
287,0.7412812669984399,0.8725025479851302,0.6100599860117496
288,0.7404795622790933,0.8720416724386488,0.6089174521195377
289,0.7396782654222058,0.8715790174629112,0.6077775133815004
290,0.738877504644301,0.8711159945591327,0.6066390147294694
291,0.7380764477216435,0.8706534799172292,0.6054994155260578
292,0.737275735356942,0.8701907224992734,0.6043607482146106
293,0.7364762400291031,0.8697285567368543,0.6032239233213518
294,0.7356784504904766,0.8692669913978619,0.6020899095830914
295,0.7348823284977783,0.8688032915712224,0.6009613654243343
296,0.7340879126830486,0.8683403715945047,0.5998354537715925
297,0.7332934506789722,0.8678772536680333,0.5987096476899112
298,0.7325004725928695,0.8674135067424646,0.5975874384432744
299,0.7317081375199025,0.866950009197834,0.5964662658419709
300,0.7309167614915639,0.8664858518368376,0.5953476711462903
301,0.730126165661378,0.8660218497504129,0.5942304815723431
302,0.7293362214468306,0.8655581919084924,0.5931142509851689
303,0.7285474866420713,0.8650955657922311,0.5919994074919114
304,0.7277573282738901,0.8646329024335417,0.5908817541142384
305,0.7269679239751977,0.8641704163743509,0.5897654315760446
306,0.7261783852644722,0.8637075030033484,0.588649267525596
307,0.7253897794066373,0.8632440951915027,0.5875354636217719
308,0.7246013226025495,0.862779630824501,0.586423014380598
309,0.7238132548980852,0.8623155776286203,0.5853109321675501
310,0.7230266021881073,0.8618491949902682,0.5842040093859464
311,0.7222402820212602,0.8613834228457752,0.5830971411967453
312,0.721454372219096,0.8609183958595114,0.5819903485786807
313,0.7206681883597333,0.8604532482598811,0.5808831284595856
314,0.7198811492227969,0.8599891377789952,0.5797731606665986
315,0.7190947931880792,0.8595245529806192,0.5786650333955392
316,0.7183094324441995,0.8590571103868331,0.577561754501566
317,0.7175256003182223,0.858587286346358,0.5764639142900867
318,0.7167424014684972,0.8581168828827933,0.5753679200542011
319,0.7159601645430572,0.8576461408601047,0.5742741882260097
320,0.7151783179877566,0.8571730558345025,0.5731835801410106
321,0.7143976211602279,0.8567009872514015,0.5720942550690542
322,0.7136175601735001,0.8562291357007131,0.571005984646287
323,0.7128385970515242,0.8557588002837883,0.5699183938192601
324,0.7120597217167457,0.8552880123237873,0.5688314311097041
325,0.7112821648563514,0.8548155369232776,0.5677487927894252
326,0.7105060184402385,0.8543448531047897,0.5666671837756874
327,0.7097314322591524,0.8538741875445915,0.5655886769737132
328,0.7089558712897919,0.8534039963341085,0.5645077462454753
329,0.7081818073449443,0.8529331725187057,0.5634304421711829
330,0.7074078665067624,0.8524617286486232,0.5623540043649015
331,0.7066347257528716,0.8519919944519493,0.5612774570537938
332,0.705862879046719,0.8515218585780548,0.5602038995153831
333,0.7050906873072699,0.8510533433703982,0.5591280312441416
334,0.7043195565774129,0.8505852892342689,0.5580538239205568
335,0.7035489818185559,0.8501166021546034,0.5569813614825083
336,0.7027791044359998,0.8496481767896173,0.5559100320823822
337,0.7020097313483182,0.8491773444269601,0.5548421182696763
338,0.701241384330224,0.8487052355119074,0.5537775331485406
339,0.7004724258892988,0.8482355397405161,0.5527093120380815
340,0.6997041680938418,0.8477645763985143,0.5516437597891694
341,0.6989374811644378,0.8472940536987009,0.5505809086301746
342,0.6981716515609577,0.8468236421786157,0.5495196609432997
343,0.6974064670540959,0.8463547206705176,0.5484582134376742
344,0.6966412792419489,0.8458865097711539,0.5473960487127438
345,0.6958768205707271,0.8454183448323077,0.5463352963091465
346,0.6951128820171042,0.8449501486839787,0.5452756153502297
347,0.694350567684027,0.8444821965696977,0.5442189387983564
348,0.6935898771330339,0.8440135148692555,0.5431662393968123
349,0.6928294635194788,0.8435451286010882,0.5421137984378694
350,0.6920709717227208,0.8430768094398594,0.5410651340055822
351,0.6913143896936901,0.842607281543139,0.5400214978442411
352,0.6905575071935174,0.842139002117455,0.5389760122695798
353,0.6898018275758525,0.8416699499648105,0.5379337051868945
354,0.6890464555964573,0.8412011904456576,0.536891720747257
355,0.6882912692744951,0.8407320315578881,0.5358505069911021
356,0.6875358293806767,0.8402626528793176,0.5348090058820358
357,0.6867810439632667,0.8397934632055915,0.5337686247209419
358,0.6860259084402798,0.8393238070475154,0.5327280098330441
359,0.6852714191357389,0.8388537876626667,0.531689050608811
360,0.6845182432643654,0.8383827069387534,0.5306537795899774
361,0.6837665336234611,0.837911141819672,0.5296219254272502
362,0.6830163465519498,0.8374397158074138,0.5285929772964857
363,0.6822659546476303,0.8369679093607321,0.5275639999345285
364,0.6815179643611475,0.8364954421276886,0.5265404865946065
365,0.6807705937302446,0.8360230993915867,0.5255180880689025
366,0.6800241415604312,0.8355500358772355,0.5244982472436269
367,0.6792786304602366,0.8350777660975669,0.5234794948229063
368,0.6785330235984698,0.8346065461140907,0.5224595010828489
369,0.6777876449173735,0.8341347844986704,0.5214405053360767
370,0.6770423826719171,0.8336634724147085,0.5204212929291256
371,0.6762980470049523,0.8331908071909285,0.5194052868189761
372,0.6755548921377649,0.8327178375551191,0.5183919467204107
373,0.6748111224319526,0.8322444607197028,0.5173777841442024
374,0.6740673413041968,0.8317711020311503,0.5163635805772432
375,0.6733254769814063,0.8312979382882608,0.5153530156745518
376,0.6725836930629161,0.8308268054054555,0.5143405807203767
377,0.6718419297641514,0.8303544613434494,0.5133293981848533
378,0.6710999244166247,0.8298825067746194,0.51231734205863
379,0.6703583012371883,0.8294098858609624,0.5113067166134142
380,0.6696168593199175,0.8289376169716058,0.5102961016682293
381,0.6688759659932303,0.8284646115214818,0.5092873204649788
382,0.6681352659611102,0.8279911977968776,0.5082793341253428
383,0.6673946444413915,0.82751644068181,0.5072728482009731
384,0.6666536744419932,0.827042082973683,0.5062652659103034
385,0.6659137229893308,0.8265680829377591,0.5052593630409026
386,0.6651733758511386,0.8260960294480955,0.5042507222541817
387,0.6644344614846425,0.8256246803861615,0.5032442425831234
388,0.6636958164080805,0.8251534978645871,0.5022381349515739
389,0.6629577731756041,0.8246828365153593,0.5012327098358489
390,0.6622208607982157,0.8242131263807054,0.500228595215726
391,0.6614853096679577,0.823743562367298,0.49922705696861747
392,0.6607501374450282,0.8232745529940078,0.49822572189604863
393,0.6600156434743609,0.8228062393511771,0.4972250475975447
394,0.6592814754735558,0.8223365019826353,0.4962264489644762
395,0.6585481134152472,0.8218666511859272,0.49522957564456727
396,0.6578152704517796,0.8213972344644423,0.4942333064391168
397,0.6570840211228904,0.8209291780109238,0.49323886423485713
398,0.6563528654716596,0.8204620250930017,0.49224370585031757
399,0.6556233938568036,0.8199941718251365,0.49125261588847063
400,0.6548934359580599,0.8195270593584649,0.4902598125576549
401,0.6541651389722765,0.8190577893094255,0.48927248863512735
402,0.6534355606927882,0.818589317349586,0.4882818040359904
403,0.6527068048993562,0.8181196979504788,0.48729391184823356
404,0.6519785728186387,0.8176499003680139,0.4863072452692635
405,0.6512506759643624,0.8171806910897421,0.4853206608389827
406,0.6505237262368486,0.8167105553204659,0.48433689715323136
407,0.6497978597201207,0.8162401334741851,0.4833555859660563
408,0.6490724110044549,0.8157682032127618,0.482376618796148
409,0.6483489596350025,0.8152964939432881,0.481401425326717
410,0.647627158133617,0.8148245995227926,0.48042971674444146
411,0.6469071611054372,0.8143518103926779,0.47946251181819655
412,0.6461876825623137,0.8138796507308111,0.47849571439381633
413,0.6454681983444257,0.8134062510950402,0.47753014559381124
414,0.6447497692934966,0.8129322343191828,0.47656730426781035
415,0.6440318934871258,0.8124592000679002,0.4756045869063513
416,0.6433151368657765,0.8119853857787267,0.4746448879528263
417,0.642598894476657,0.8115120565594451,0.47368573239386874
418,0.6418815085252267,0.8110396672631233,0.47272334978733027
419,0.6411655141127092,0.8105673466971162,0.47176368152830217
420,0.6404499507632256,0.810094549894383,0.47080535163206827
421,0.6397359721908739,0.8096213732327385,0.4698505711490092
422,0.6390224066802329,0.8091485845169581,0.4688962288435077
423,0.6383090973782212,0.8086764310880354,0.4679417636684069
424,0.6375976585502895,0.8082021233669067,0.4669931937336723
425,0.6368861247481917,0.8077266491995442,0.4660456002968393
426,0.6361749779305699,0.8072534758058333,0.46509648005530646
427,0.6354648146620305,0.806779680337707,0.46414994898635403
428,0.6347561853918122,0.8063047908151953,0.4632075799684291
429,0.6340476661113156,0.805829227534828,0.4622661046878032
430,0.6333400075557877,0.8053527130370588,0.4613273020745165
431,0.6326337116850071,0.8048766335136015,0.46039078985641274
432,0.6319276525444321,0.8044002911692376,0.4594550139196265
433,0.6312216711007245,0.8039243699277263,0.4585189722737227
434,0.6305158619073872,0.803448280361237,0.45758344345353735
435,0.629811664345792,0.8029721591982024,0.45665116949338175
436,0.6291082838115568,0.8024961673000429,0.4557204003230707
437,0.6284049621358069,0.8020212254844059,0.4547886987872079
438,0.627701624727005,0.801547221354495,0.453856028099515
439,0.626998329200625,0.8010729429938286,0.4529237154074215
440,0.6262952730491032,0.8005995510570673,0.45199099504113904
441,0.6255936245060955,0.8001253605055239,0.451061888506667
442,0.6248921675898225,0.7996496796398775,0.4501346555397674
443,0.6241911388547446,0.7991736842133059,0.44920859349618336
444,0.6234906666949174,0.7986988516335349,0.44828248175629987
445,0.6227909031635073,0.7982239249840637,0.4473578813429508
446,0.6220917025040212,0.7977472292581178,0.4464361757499247
447,0.6213931073497878,0.7972696006037345,0.4455166140958411
448,0.6206951765597232,0.7967931511301132,0.44459720198933317
449,0.6199989773133523,0.796316520283304,0.44368143434340057
450,0.6193042149597808,0.7958394675777978,0.4427689623417639
451,0.6186097374346242,0.7953628043433848,0.44185667052586364
452,0.6179153534270726,0.7948868338948734,0.44094387295927184
453,0.6172209049497498,0.7944123909015199,0.4400294189979796
454,0.616527413687993,0.7939375211895691,0.439117306186417
455,0.6158340066075882,0.7934617408874474,0.43820627232772913
456,0.615139349423209,0.7929855246641374,0.43729317418228064
457,0.6144455611937627,0.7925097065755045,0.43638141581202095
458,0.6137531862228428,0.792033211880254,0.4354731605654316
459,0.6130611356945176,0.7915562845316506,0.43456598685738457
460,0.6123685615646622,0.7910769584319107,0.43366016469741375
461,0.6116766384000677,0.7905984495218449,0.4327548272782905
462,0.6109854524747427,0.7901211657330347,0.43184973921645065
463,0.6102951084635977,0.789642219388641,0.4309479975385544
464,0.6096050848209306,0.7891628100516009,0.4300473595902602
465,0.6089162936389386,0.7886826872866637,0.42914989999121356
466,0.6082281760214866,0.7882037277346748,0.42825262430829836
467,0.6075395168571182,0.7877249983255864,0.4273540353886499
468,0.6068515490887963,0.7872455291526961,0.4264575690248966
469,0.6061645796310862,0.7867654608959186,0.42556369836625374
470,0.6054783380569497,0.786284595670349,0.4246720804435505
471,0.6047921211115881,0.7858030145440708,0.4237812276791054
472,0.6041062995745021,0.785322131529471,0.4228904676195333
473,0.6034205550351498,0.7848416371909317,0.42199947287936784
474,0.6027350505885503,0.7843624961250423,0.42110760505205824
475,0.6020501536676163,0.7838827790149052,0.42021752832032727
476,0.6013661242937116,0.7834027646346596,0.4193294839527636
477,0.6006838397464411,0.7829215651150179,0.4184461143778644
478,0.600001495897565,0.7824408064936521,0.4175621853014779
479,0.5993193974497041,0.7819591193824914,0.41667967551691676
480,0.5986383494498954,0.7814780795334753,0.41579861936631546
481,0.5979587990155241,0.7809966997156704,0.4149208983153777
482,0.5972788764638634,0.7805146608756937,0.41404309205203305
483,0.5966001081123081,0.7800315530866069,0.4131686631380093
484,0.5959210780079115,0.779548749482055,0.412293406533768
485,0.5952410385717458,0.779066439418576,0.41141563772491563
486,0.594560972513876,0.778583368125389,0.41053857690236295
487,0.593880584788241,0.7781001590529925,0.4096610105234896
488,0.593200802480455,0.777615876148391,0.40878572881251907
489,0.5925208332024521,0.7771324791923984,0.4079091872125058
490,0.591841914191648,0.7766498621233938,0.4070339662599022
491,0.5911627803151639,0.7761670145040095,0.4061585461263183
492,0.5904849639118049,0.775683372895512,0.40528655492809784
493,0.5898079346449691,0.7752001207830519,0.4044157485068862
494,0.5891315313228196,0.774717041203942,0.40354602144169716
495,0.5884551327867092,0.7742345225016135,0.402675743071805
496,0.5877788282427664,0.773752150428289,0.40180550605724374
497,0.5871035592732818,0.7732696709186413,0.4009374476279224
498,0.5864286255487134,0.7727864154100034,0.4000708356874235
499,0.5857546786604461,0.7723015937665518,0.3992077635543403
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567


==> fig/data/pacf/acf_mala_4_4.csv <==
x,y,upper,lower
1,0.9989882510231599,0.999599363004167,0.9983771390421529
2,0.9979775012330265,0.9991997371568836,0.9967552653091695
3,0.9969675982596841,0.9987989213039192,0.9951362752154489
4,0.995958227612548,0.9983976785042974,0.9935187767207987
5,0.9949491840379583,0.9979970989188622,0.9919012691570543
6,0.9939423389581262,0.9975935341527561,0.9902911437634964
7,0.9929369526309926,0.9971883820410855,0.9886855232208996
8,0.9919328324990107,0.996782261251961,0.9870834037460603
9,0.9909311866108322,0.996375303035329,0.9854870701863355
10,0.9899306725246814,0.9959683616272211,0.9838929834221416
11,0.9889294721899103,0.9955617365214329,0.9822972078583878
12,0.9879294782981479,0.9951534113162369,0.9807055452800589
13,0.9869298132012558,0.9947446559856337,0.979114970416878
14,0.9859316387269458,0.9943354865578935,0.9775277908959981
15,0.9849348241812097,0.9939265384479288,0.9759431099144906
16,0.9839375332685825,0.9935185579624143,0.9743565085747506
17,0.9829402816725799,0.9931098762236741,0.9727706871214856
18,0.9819443377771938,0.9927014761493658,0.9711871994050219
19,0.9809489412191414,0.9922924775892139,0.969605404849069
20,0.9799541315488273,0.9918811031352619,0.9680271599623926
21,0.9789605070110148,0.9914704872752176,0.966450526746812
22,0.9779678557959671,0.991059537058434,0.9648761745335003
23,0.976975522320242,0.990649110589297,0.9633019340511869
24,0.975984778136372,0.9902374555726475,0.9617321007000964
25,0.9749946459146657,0.9898248352808985,0.9601644565484329
26,0.9740049170605614,0.9894097861956914,0.9586000479254313
27,0.9730165627746225,0.9889928795518014,0.9570402459974435
28,0.9720277792650469,0.9885758394754013,0.9554797190546925
29,0.9710392641359784,0.9881594104520118,0.953919117819945
30,0.9700514119506123,0.987742613360432,0.9523602105407926
31,0.9690635093055731,0.9873290437146166,0.9507979748965295
32,0.968077263930944,0.9869141714312877,0.9492403564306002
33,0.967091450643355,0.9864988979140776,0.9476840033726324
34,0.9661068163958825,0.9860843390537033,0.9461292937380616
35,0.965123809556846,0.9856685187753821,0.9445791003383098
36,0.9641415522005311,0.9852523354041456,0.9430307689969166
37,0.9631598108864449,0.9848374975618743,0.9414821242110154
38,0.9621796966914355,0.9844222595145002,0.9399371338683709
39,0.9611995375970754,0.9840048764704808,0.93839419872367
40,0.9602189908395878,0.9835879399907062,0.9368500416884695
41,0.9592390951131936,0.9831710693474253,0.935307120878962
42,0.9582590377060407,0.9827539466586344,0.933764128753447
43,0.9572788785361197,0.9823366936182719,0.9322210634539675
44,0.9563011532780056,0.9819179093416444,0.9306843972143668
45,0.9553233391245914,0.9814983104577004,0.9291483677914825
46,0.9543466346188528,0.9810788733721179,0.9276143958655878
47,0.9533716577923841,0.9806590853770019,0.9260842302077663
48,0.9523969392589384,0.9802390686879954,0.9245548098298815
49,0.9514231691103171,0.9798193784661712,0.923026959754463
50,0.9504508787881498,0.9794006366591113,0.9215011209171884
51,0.9494805969935849,0.9789792780729979,0.9199819159141719
52,0.9485105859217868,0.9785571028676787,0.9184640689758949
53,0.9475400944435919,0.9781344941838498,0.916945694703334
54,0.946569800810011,0.9777129098312469,0.915426691788775
55,0.9456001383092536,0.97729072570711,0.9139095509113973
56,0.9446321991106668,0.9768683238472042,0.9123960743741293
57,0.943664856398893,0.9764462799904704,0.9108834328073155
58,0.942699019843822,0.9760239373694569,0.909374102318187
59,0.9417343324847814,0.9756007740831173,0.9078678908864456
60,0.9407702263866288,0.9751781286073263,0.9063623241659312
61,0.9398063945051272,0.9747556827072685,0.9048571063029858
62,0.9388430522655227,0.974333298116369,0.9033528064146763
63,0.9378803861678388,0.9739126830643017,0.9018480892713758
64,0.9369182202146266,0.97349274180962,0.9003436986196331
65,0.9359572778260593,0.9730743902184282,0.8988401654336904
66,0.9349983454556599,0.9726547249226566,0.8973419659886631
67,0.9340400785543796,0.9722354708318758,0.8958446862768835
68,0.9330836220705465,0.9718155653591131,0.89435167878198
69,0.9321279127551528,0.9713955087726003,0.8928603167377054
70,0.9311732321014549,0.970973304589771,0.8913731596131387
71,0.9302189286039679,0.9705518600264569,0.889885997181479
72,0.9292654741130327,0.9701300578994397,0.8884008903266257
73,0.9283125385337982,0.9697090001198514,0.8869160769477451
74,0.9273603281047457,0.9692871286034361,0.8854335276060552
75,0.9264094031347031,0.968865910448468,0.8839528958209382
76,0.925459759065526,0.9684447,0.882474818131052
77,0.9245117669498351,0.9680229601738535,0.8810005737258166
78,0.923563396791523,0.9676000589317754,0.8795267346512706
79,0.92261664478525,0.9671755839908207,0.8780577055796792
80,0.921669809823816,0.9667521912585122,0.8765874283891197
81,0.9207228571841752,0.9663297925326292,0.8751159218357213
82,0.9197767212706359,0.9659055756763065,0.8736478668649653
83,0.9188297491293506,0.9654816177910882,0.8721778804676129
84,0.9178834492232838,0.9650572864354875,0.8707096120110801
85,0.9169381133993745,0.9646319849287198,0.8692442418700291
86,0.9159928228389989,0.9642069774093582,0.8677786682686395
87,0.9150471735807202,0.9637805257523422,0.8663138214090982
88,0.9141037470352066,0.9633522657296522,0.864855228340761
89,0.9131607897231372,0.962923543746914,0.8633980356993604
90,0.9122188632141592,0.96249375633509,0.8619439700932284
91,0.9112777182134933,0.9620630520172625,0.8604923844097242
92,0.9103370512088887,0.9616322948948495,0.859041807522928
93,0.9093980364413492,0.9612020024354958,0.8575940704472026
94,0.9084609838265493,0.9607736146143846,0.856148353038714
95,0.9075252816599565,0.9603445024704262,0.8547060608494867
96,0.9065899827119163,0.9599141179145276,0.8532658475093049
97,0.9056567714770504,0.9594810075040132,0.8518325354500875
98,0.90472444993101,0.9590467641794116,0.8504021356826084
99,0.903793157181411,0.9586105204969965,0.8489757938658254
100,0.9028628310617572,0.9581745137081912,0.8475511484153233
101,0.9019338834130092,0.9577370428400684,0.8461307239859499
102,0.9010051913370952,0.9572980158566263,0.8447123668175641
103,0.90007652773717,0.9568597041561742,0.8432933513181657
104,0.8991497619959102,0.9564198429657474,0.841879681026073
105,0.8982234843651791,0.955979327463603,0.8404676412667551
106,0.8972965922623443,0.9555394045869066,0.839053779937782
107,0.8963707569017331,0.9550989349013884,0.8376425789020777
108,0.8954454459594119,0.9546569418514035,0.8362339500674203
109,0.8945208750047775,0.9542143930955836,0.8348273569139714
110,0.8935964985185729,0.9537709433086432,0.8334220537285026
111,0.8926720321072948,0.953327356934939,0.8320167072796507
112,0.8917481294382251,0.9528829850323011,0.8306132738441492
113,0.8908252849661022,0.9524367692081197,0.8292138007240848
114,0.8899034633144494,0.9519906792596913,0.8278162473692074
115,0.8889833602655339,0.9515445057805392,0.8264222147505287
116,0.888064122628424,0.9510965597118659,0.8250316855449822
117,0.8871455948538891,0.9506475915302464,0.8236435981775319
118,0.886227937732942,0.950198993065954,0.8222568823999299
119,0.8853108906644627,0.9497498297425281,0.8208719515863973
120,0.88439387574947,0.9493021721912653,0.8194855793076747
121,0.8834769203604712,0.9488531330005925,0.8181007077203499
122,0.8825598492581773,0.9484059662346679,0.8167137322816868
123,0.8816435628971022,0.947957921386523,0.8153292044076814
124,0.880727718100072,0.9475095075072071,0.8139459286929369
125,0.8798115573742487,0.9470602500184019,0.8125628647300954
126,0.8788954143177019,0.9466120878251381,0.8111787408102658
127,0.8779790518877998,0.9461623647358709,0.8097957390397287
128,0.8770641174716124,0.9457099220473427,0.8084183128958821
129,0.8761484246890527,0.9452575762253042,0.8070392731528013
130,0.875233985576939,0.9448027520608336,0.8056652190930443
131,0.8743213416877262,0.9443475871847996,0.8042950961906529
132,0.8734095606666664,0.9438933383388418,0.802925782994491
133,0.8724975808514832,0.9434369371686742,0.8015582245342923
134,0.8715867597747163,0.9429800538202805,0.8001934657291522
135,0.8706765840826652,0.9425241447045472,0.7988290234607833
136,0.8697668268274148,0.9420678387281396,0.79746581492669
137,0.8688582116235284,0.9416122052661865,0.7961042179808703
138,0.8679511684149114,0.9411563068216676,0.7947460300081551
139,0.8670456516498938,0.9407000364381227,0.7933912668616648
140,0.8661417447239286,0.9402446334557097,0.7920388559921474
141,0.8652393057984341,0.9397871112078948,0.7906915003889734
142,0.8643382053589556,0.9393298773595147,0.7893465333583964
143,0.863437572763137,0.9388719938045279,0.7880031517217462
144,0.8625374590693221,0.9384146064738631,0.7866603116647811
145,0.8616393477032885,0.9379555857303737,0.7853231096762033
146,0.8607415467735273,0.9374983697438037,0.7839847238032509
147,0.859844918618196,0.9370416637240815,0.7826481735123105
148,0.8589487676433217,0.9365845715484258,0.7813129637382177
149,0.8580529851068794,0.9361286060384201,0.7799773641753388
150,0.857156436414803,0.9356721069283033,0.7786407659013027
151,0.8562607262743821,0.9352163452720215,0.7773051072767427
152,0.8553670017576933,0.934758320315391,0.7759756831999957
153,0.8544745588850157,0.9342993783559261,0.7746497394141052
154,0.8535824005920062,0.9338417325654709,0.7733230686185415
155,0.8526910463927759,0.9333828843240448,0.771999208461507
156,0.8517992380405948,0.9329221878580318,0.7706762882231577
157,0.8509069131053856,0.9324616782376013,0.7693521479731699
158,0.8500156678679213,0.932000508658046,0.7680308270777966
159,0.8491254585543493,0.9315383144694179,0.7667126026392806
160,0.8482355635911748,0.9310774023690196,0.76539372481333
161,0.8473458799805241,0.9306153701177978,0.7640763898432504
162,0.84645713929849,0.9301508581721402,0.7627634204248398
163,0.845568499945471,0.9296874804683929,0.7614495194225491
164,0.8446788915826025,0.9292237620046838,0.7601340211605211
165,0.8437900576876886,0.9287576697621801,0.758822445613197
166,0.8429015916252074,0.9282912695975245,0.7575119136528903
167,0.8420148537758759,0.9278254916352432,0.7562042159165087
168,0.8411288403190877,0.9273608918437004,0.7548967887944751
169,0.8402439344881224,0.9268971709462817,0.7535906980299631
170,0.8393595199113182,0.9264327521677479,0.7522862876548885
171,0.8384747814549863,0.9259674142737521,0.7509821486362206
172,0.8375913467162462,0.92550335476847,0.7496793386640225
173,0.8367089621563508,0.9250406731356838,0.7483772511770178
174,0.8358265583680743,0.9245772667909644,0.7470758499451842
175,0.834945337248012,0.9241147474569152,0.7457759270391088
176,0.8340661904087477,0.9236523980700627,0.7444799827474328
177,0.8331889876382405,0.9231897277763372,0.7431882475001437
178,0.8323130165029129,0.922727193877896,0.7418988391279298
179,0.8314387187555389,0.9222643762277095,0.7406130612833682
180,0.8305658949973748,0.921801057550139,0.7393307324446106
181,0.8296939657028839,0.9213387499945552,0.7380491814112126
182,0.8288241220414058,0.9208762822660777,0.7367719618167339
183,0.8279551759345277,0.920413753360619,0.7354965985084364
184,0.827086340599949,0.9199508306182639,0.7342218505816341
185,0.8262183506796172,0.9194890787924942,0.7329476225667403
186,0.8253517991466067,0.9190250952892799,0.7316785030039336
187,0.8244872012621317,0.9185609733129363,0.7304134292113271
188,0.8236240453904004,0.9180967489635404,0.7291513418172603
189,0.8227619769460608,0.9176323159113898,0.7278916379807318
190,0.821900312223527,0.9171673849723068,0.7266332394747472
191,0.8210390570970504,0.9167020265707922,0.7253760876233085
192,0.8201790955102625,0.916235912608563,0.724122278411962
193,0.8193204202971506,0.9157699897503736,0.7228708508439275
194,0.8184624975728249,0.9153046603924567,0.721620334753193
195,0.8176048076801423,0.9148385074531228,0.7203711079071619
196,0.8167486296356965,0.9143714475781546,0.7191258116932384
197,0.8158937831060534,0.9139041891003039,0.717883377111803
198,0.8150399902591355,0.913437269128817,0.7166427113894541
199,0.814186971868889,0.9129727103915337,0.7154012333462443
200,0.8133341136762535,0.9125102383861984,0.7141579889663087
201,0.8124818007236403,0.912047205917803,0.7129163955294776
202,0.8116302351280923,0.9115855907371863,0.7116748795189983
203,0.810779370173773,0.9111230737073353,0.7104356666402107
204,0.8099293681929816,0.9106601758077377,0.7091985605782254
205,0.8090796536736881,0.9101965510522215,0.7079627562951546
206,0.8082305625544044,0.9097318947467793,0.7067292303620295
207,0.807382405219742,0.9092678371335534,0.7054969733059306
208,0.8065350353268744,0.908804963024201,0.7042651076295479
209,0.8056892117014048,0.9083436996759756,0.7030347237268341
210,0.8048448517293001,0.9078838914020734,0.7018058120565268
211,0.8040009921970188,0.9074257951160569,0.7005761892779807
212,0.8031557363496549,0.9069695914897161,0.6993418812095936
213,0.8023091668501068,0.9065147219248891,0.6981036117753244
214,0.8014637978637715,0.9060594499057887,0.6968681458217544
215,0.8006196196288361,0.9056034113402223,0.6956358279174499
216,0.7997763768004928,0.9051490286992229,0.6944037249017628
217,0.7989329881330494,0.9046954062865831,0.6931705699795156
218,0.7980896613975395,0.9042415903912148,0.6919377324038641
219,0.7972470327635377,0.9037874259366777,0.6907066395903977
220,0.796405093002227,0.9033323765501968,0.6894778094542571
221,0.7955638178729791,0.9028778639387081,0.6882497718072502
222,0.7947236617112258,0.9024208331722254,0.6870264902502261
223,0.7938848609715418,0.9019635015232592,0.6858062204198243
224,0.7930458718345161,0.9015047269550531,0.6845870167139791
225,0.7922076353322748,0.9010457820617584,0.6833694886027911
226,0.7913705615613637,0.9005858661418829,0.6821552569808444
227,0.7905345173771591,0.9001244502319465,0.6809445845223716
228,0.7896972397394487,0.899664670089686,0.6797298093892115
229,0.7888602113238593,0.8992048786441691,0.6785155440035495
230,0.7880239713593341,0.8987449262606771,0.6773030164579911
231,0.7871890229792322,0.8982844909655395,0.6760935549929249
232,0.7863547350376613,0.897825501546322,0.6748839685290006
233,0.785519333604002,0.8973662926521353,0.6736723745558686
234,0.7846839067900737,0.8969083617270118,0.6724594518531356
235,0.7838486994517748,0.8964476042820053,0.6712497946215443
236,0.7830143833761108,0.8959874601479502,0.6700413066042715
237,0.7821810439881325,0.895527414291671,0.6688346736845939
238,0.7813481154096604,0.8950662251445678,0.6676300056747531
239,0.7805159134998593,0.8946054434392622,0.6664263835604564
240,0.7796843176745711,0.8941450469234508,0.6652235884256915
241,0.7788541430528212,0.8936847180940858,0.6640235680115566
242,0.7780244661010732,0.8932247034309813,0.6628242287711652
243,0.77719521922049,0.8927666117042075,0.6616238267367724
244,0.77636599975309,0.8923090374223195,0.6604229620838604
245,0.775536751993163,0.8918517018352732,0.6592218021510527
246,0.77470818996507,0.8913954171272525,0.6580209628028875
247,0.7738807978168266,0.8909378778195632,0.65682371781409
248,0.7730535967788144,0.8904793970166935,0.6556277965409352
249,0.7722278015651487,0.8900212966467655,0.6544343064835318
250,0.7714039624401349,0.8895617255395921,0.6532461993406776
251,0.7705817504015523,0.8891035292673833,0.6520599715357213
252,0.7697600307347104,0.8886433047026191,0.6508767567668018
253,0.7689390157781384,0.888181116942337,0.6496969146139397
254,0.7681179525147771,0.8877188058705667,0.6485170991589875
255,0.7672954131572001,0.8872568152107634,0.6473340111036368
256,0.7664745055005358,0.8867943814049987,0.6461546295960728
257,0.7656545630213265,0.8863311506428129,0.6449779753998401
258,0.7648337917957583,0.8858679608052289,0.6437996227862877
259,0.7640129914309891,0.8854063458957261,0.6426196369662521
260,0.7631923554156503,0.8849458358798326,0.6414388749514681
261,0.7623719207556802,0.8844862686066555,0.6402575729047049
262,0.7615521417950449,0.8840246764217295,0.6390796071683603
263,0.7607333137875073,0.8835640264746658,0.6379026011003488
264,0.7599160757486432,0.8831026304091445,0.6367295210881418
265,0.7590992951619023,0.8826420235053184,0.6355565668184863
266,0.7582831996521149,0.8821822389564941,0.6343841603477357
267,0.7574673552938864,0.8817232365330949,0.6332114740546779
268,0.7566528686748846,0.8812617266910101,0.632044010658759
269,0.7558384557031674,0.8808006657847587,0.6308762456215762
270,0.7550264455587531,0.8803382685495937,0.6297146225679124
271,0.7542142285566189,0.8798760734145175,0.6285523836987204
272,0.7534012656361548,0.8794146036031217,0.6273879276691879
273,0.7525890789707205,0.8789541643172605,0.6262239936241805
274,0.7517772261119444,0.8784915207915713,0.6250629314323175
275,0.750966931373355,0.878029149243138,0.623904713503572
276,0.7501561567588051,0.8775674473920458,0.6227448661255643
277,0.7493465766664916,0.8771057959616371,0.6215873573713462
278,0.7485379460889705,0.8766441999478511,0.6204316922300899
279,0.7477300219639507,0.876182025735228,0.6192780181926734
280,0.7469223355184327,0.8757206612210493,0.6181240098158161
281,0.7461157068586503,0.8752599728066289,0.6169714409106716
282,0.7453091144327492,0.8748002407643489,0.6158179881011494
283,0.7445022293799253,0.8743406595388689,0.6146637992209817
284,0.7436957122138694,0.8738812840959814,0.6135101403317574
285,0.7428891357683529,0.8734217937686419,0.6123564777680639
286,0.7420841770877948,0.8729626335569127,0.611205720618677
287,0.7412812669984399,0.8725025479851302,0.6100599860117496
288,0.7404795622790933,0.8720416724386488,0.6089174521195377
289,0.7396782654222058,0.8715790174629112,0.6077775133815004
290,0.738877504644301,0.8711159945591327,0.6066390147294694
291,0.7380764477216435,0.8706534799172292,0.6054994155260578
292,0.737275735356942,0.8701907224992734,0.6043607482146106
293,0.7364762400291031,0.8697285567368543,0.6032239233213518
294,0.7356784504904766,0.8692669913978619,0.6020899095830914
295,0.7348823284977783,0.8688032915712224,0.6009613654243343
296,0.7340879126830486,0.8683403715945047,0.5998354537715925
297,0.7332934506789722,0.8678772536680333,0.5987096476899112
298,0.7325004725928695,0.8674135067424646,0.5975874384432744
299,0.7317081375199025,0.866950009197834,0.5964662658419709
300,0.7309167614915639,0.8664858518368376,0.5953476711462903
301,0.730126165661378,0.8660218497504129,0.5942304815723431
302,0.7293362214468306,0.8655581919084924,0.5931142509851689
303,0.7285474866420713,0.8650955657922311,0.5919994074919114
304,0.7277573282738901,0.8646329024335417,0.5908817541142384
305,0.7269679239751977,0.8641704163743509,0.5897654315760446
306,0.7261783852644722,0.8637075030033484,0.588649267525596
307,0.7253897794066373,0.8632440951915027,0.5875354636217719
308,0.7246013226025495,0.862779630824501,0.586423014380598
309,0.7238132548980852,0.8623155776286203,0.5853109321675501
310,0.7230266021881073,0.8618491949902682,0.5842040093859464
311,0.7222402820212602,0.8613834228457752,0.5830971411967453
312,0.721454372219096,0.8609183958595114,0.5819903485786807
313,0.7206681883597333,0.8604532482598811,0.5808831284595856
314,0.7198811492227969,0.8599891377789952,0.5797731606665986
315,0.7190947931880792,0.8595245529806192,0.5786650333955392
316,0.7183094324441995,0.8590571103868331,0.577561754501566
317,0.7175256003182223,0.858587286346358,0.5764639142900867
318,0.7167424014684972,0.8581168828827933,0.5753679200542011
319,0.7159601645430572,0.8576461408601047,0.5742741882260097
320,0.7151783179877566,0.8571730558345025,0.5731835801410106
321,0.7143976211602279,0.8567009872514015,0.5720942550690542
322,0.7136175601735001,0.8562291357007131,0.571005984646287
323,0.7128385970515242,0.8557588002837883,0.5699183938192601
324,0.7120597217167457,0.8552880123237873,0.5688314311097041
325,0.7112821648563514,0.8548155369232776,0.5677487927894252
326,0.7105060184402385,0.8543448531047897,0.5666671837756874
327,0.7097314322591524,0.8538741875445915,0.5655886769737132
328,0.7089558712897919,0.8534039963341085,0.5645077462454753
329,0.7081818073449443,0.8529331725187057,0.5634304421711829
330,0.7074078665067624,0.8524617286486232,0.5623540043649015
331,0.7066347257528716,0.8519919944519493,0.5612774570537938
332,0.705862879046719,0.8515218585780548,0.5602038995153831
333,0.7050906873072699,0.8510533433703982,0.5591280312441416
334,0.7043195565774129,0.8505852892342689,0.5580538239205568
335,0.7035489818185559,0.8501166021546034,0.5569813614825083
336,0.7027791044359998,0.8496481767896173,0.5559100320823822
337,0.7020097313483182,0.8491773444269601,0.5548421182696763
338,0.701241384330224,0.8487052355119074,0.5537775331485406
339,0.7004724258892988,0.8482355397405161,0.5527093120380815
340,0.6997041680938418,0.8477645763985143,0.5516437597891694
341,0.6989374811644378,0.8472940536987009,0.5505809086301746
342,0.6981716515609577,0.8468236421786157,0.5495196609432997
343,0.6974064670540959,0.8463547206705176,0.5484582134376742
344,0.6966412792419489,0.8458865097711539,0.5473960487127438
345,0.6958768205707271,0.8454183448323077,0.5463352963091465
346,0.6951128820171042,0.8449501486839787,0.5452756153502297
347,0.694350567684027,0.8444821965696977,0.5442189387983564
348,0.6935898771330339,0.8440135148692555,0.5431662393968123
349,0.6928294635194788,0.8435451286010882,0.5421137984378694
350,0.6920709717227208,0.8430768094398594,0.5410651340055822
351,0.6913143896936901,0.842607281543139,0.5400214978442411
352,0.6905575071935174,0.842139002117455,0.5389760122695798
353,0.6898018275758525,0.8416699499648105,0.5379337051868945
354,0.6890464555964573,0.8412011904456576,0.536891720747257
355,0.6882912692744951,0.8407320315578881,0.5358505069911021
356,0.6875358293806767,0.8402626528793176,0.5348090058820358
357,0.6867810439632667,0.8397934632055915,0.5337686247209419
358,0.6860259084402798,0.8393238070475154,0.5327280098330441
359,0.6852714191357389,0.8388537876626667,0.531689050608811
360,0.6845182432643654,0.8383827069387534,0.5306537795899774
361,0.6837665336234611,0.837911141819672,0.5296219254272502
362,0.6830163465519498,0.8374397158074138,0.5285929772964857
363,0.6822659546476303,0.8369679093607321,0.5275639999345285
364,0.6815179643611475,0.8364954421276886,0.5265404865946065
365,0.6807705937302446,0.8360230993915867,0.5255180880689025
366,0.6800241415604312,0.8355500358772355,0.5244982472436269
367,0.6792786304602366,0.8350777660975669,0.5234794948229063
368,0.6785330235984698,0.8346065461140907,0.5224595010828489
369,0.6777876449173735,0.8341347844986704,0.5214405053360767
370,0.6770423826719171,0.8336634724147085,0.5204212929291256
371,0.6762980470049523,0.8331908071909285,0.5194052868189761
372,0.6755548921377649,0.8327178375551191,0.5183919467204107
373,0.6748111224319526,0.8322444607197028,0.5173777841442024
374,0.6740673413041968,0.8317711020311503,0.5163635805772432
375,0.6733254769814063,0.8312979382882608,0.5153530156745518
376,0.6725836930629161,0.8308268054054555,0.5143405807203767
377,0.6718419297641514,0.8303544613434494,0.5133293981848533
378,0.6710999244166247,0.8298825067746194,0.51231734205863
379,0.6703583012371883,0.8294098858609624,0.5113067166134142
380,0.6696168593199175,0.8289376169716058,0.5102961016682293
381,0.6688759659932303,0.8284646115214818,0.5092873204649788
382,0.6681352659611102,0.8279911977968776,0.5082793341253428
383,0.6673946444413915,0.82751644068181,0.5072728482009731
384,0.6666536744419932,0.827042082973683,0.5062652659103034
385,0.6659137229893308,0.8265680829377591,0.5052593630409026
386,0.6651733758511386,0.8260960294480955,0.5042507222541817
387,0.6644344614846425,0.8256246803861615,0.5032442425831234
388,0.6636958164080805,0.8251534978645871,0.5022381349515739
389,0.6629577731756041,0.8246828365153593,0.5012327098358489
390,0.6622208607982157,0.8242131263807054,0.500228595215726
391,0.6614853096679577,0.823743562367298,0.49922705696861747
392,0.6607501374450282,0.8232745529940078,0.49822572189604863
393,0.6600156434743609,0.8228062393511771,0.4972250475975447
394,0.6592814754735558,0.8223365019826353,0.4962264489644762
395,0.6585481134152472,0.8218666511859272,0.49522957564456727
396,0.6578152704517796,0.8213972344644423,0.4942333064391168
397,0.6570840211228904,0.8209291780109238,0.49323886423485713
398,0.6563528654716596,0.8204620250930017,0.49224370585031757
399,0.6556233938568036,0.8199941718251365,0.49125261588847063
400,0.6548934359580599,0.8195270593584649,0.4902598125576549
401,0.6541651389722765,0.8190577893094255,0.48927248863512735
402,0.6534355606927882,0.818589317349586,0.4882818040359904
403,0.6527068048993562,0.8181196979504788,0.48729391184823356
404,0.6519785728186387,0.8176499003680139,0.4863072452692635
405,0.6512506759643624,0.8171806910897421,0.4853206608389827
406,0.6505237262368486,0.8167105553204659,0.48433689715323136
407,0.6497978597201207,0.8162401334741851,0.4833555859660563
408,0.6490724110044549,0.8157682032127618,0.482376618796148
409,0.6483489596350025,0.8152964939432881,0.481401425326717
410,0.647627158133617,0.8148245995227926,0.48042971674444146
411,0.6469071611054372,0.8143518103926779,0.47946251181819655
412,0.6461876825623137,0.8138796507308111,0.47849571439381633
413,0.6454681983444257,0.8134062510950402,0.47753014559381124
414,0.6447497692934966,0.8129322343191828,0.47656730426781035
415,0.6440318934871258,0.8124592000679002,0.4756045869063513
416,0.6433151368657765,0.8119853857787267,0.4746448879528263
417,0.642598894476657,0.8115120565594451,0.47368573239386874
418,0.6418815085252267,0.8110396672631233,0.47272334978733027
419,0.6411655141127092,0.8105673466971162,0.47176368152830217
420,0.6404499507632256,0.810094549894383,0.47080535163206827
421,0.6397359721908739,0.8096213732327385,0.4698505711490092
422,0.6390224066802329,0.8091485845169581,0.4688962288435077
423,0.6383090973782212,0.8086764310880354,0.4679417636684069
424,0.6375976585502895,0.8082021233669067,0.4669931937336723
425,0.6368861247481917,0.8077266491995442,0.4660456002968393
426,0.6361749779305699,0.8072534758058333,0.46509648005530646
427,0.6354648146620305,0.806779680337707,0.46414994898635403
428,0.6347561853918122,0.8063047908151953,0.4632075799684291
429,0.6340476661113156,0.805829227534828,0.4622661046878032
430,0.6333400075557877,0.8053527130370588,0.4613273020745165
431,0.6326337116850071,0.8048766335136015,0.46039078985641274
432,0.6319276525444321,0.8044002911692376,0.4594550139196265
433,0.6312216711007245,0.8039243699277263,0.4585189722737227
434,0.6305158619073872,0.803448280361237,0.45758344345353735
435,0.629811664345792,0.8029721591982024,0.45665116949338175
436,0.6291082838115568,0.8024961673000429,0.4557204003230707
437,0.6284049621358069,0.8020212254844059,0.4547886987872079
438,0.627701624727005,0.801547221354495,0.453856028099515
439,0.626998329200625,0.8010729429938286,0.4529237154074215
440,0.6262952730491032,0.8005995510570673,0.45199099504113904
441,0.6255936245060955,0.8001253605055239,0.451061888506667
442,0.6248921675898225,0.7996496796398775,0.4501346555397674
443,0.6241911388547446,0.7991736842133059,0.44920859349618336
444,0.6234906666949174,0.7986988516335349,0.44828248175629987
445,0.6227909031635073,0.7982239249840637,0.4473578813429508
446,0.6220917025040212,0.7977472292581178,0.4464361757499247
447,0.6213931073497878,0.7972696006037345,0.4455166140958411
448,0.6206951765597232,0.7967931511301132,0.44459720198933317
449,0.6199989773133523,0.796316520283304,0.44368143434340057
450,0.6193042149597808,0.7958394675777978,0.4427689623417639
451,0.6186097374346242,0.7953628043433848,0.44185667052586364
452,0.6179153534270726,0.7948868338948734,0.44094387295927184
453,0.6172209049497498,0.7944123909015199,0.4400294189979796
454,0.616527413687993,0.7939375211895691,0.439117306186417
455,0.6158340066075882,0.7934617408874474,0.43820627232772913
456,0.615139349423209,0.7929855246641374,0.43729317418228064
457,0.6144455611937627,0.7925097065755045,0.43638141581202095
458,0.6137531862228428,0.792033211880254,0.4354731605654316
459,0.6130611356945176,0.7915562845316506,0.43456598685738457
460,0.6123685615646622,0.7910769584319107,0.43366016469741375
461,0.6116766384000677,0.7905984495218449,0.4327548272782905
462,0.6109854524747427,0.7901211657330347,0.43184973921645065
463,0.6102951084635977,0.789642219388641,0.4309479975385544
464,0.6096050848209306,0.7891628100516009,0.4300473595902602
465,0.6089162936389386,0.7886826872866637,0.42914989999121356
466,0.6082281760214866,0.7882037277346748,0.42825262430829836
467,0.6075395168571182,0.7877249983255864,0.4273540353886499
468,0.6068515490887963,0.7872455291526961,0.4264575690248966
469,0.6061645796310862,0.7867654608959186,0.42556369836625374
470,0.6054783380569497,0.786284595670349,0.4246720804435505
471,0.6047921211115881,0.7858030145440708,0.4237812276791054
472,0.6041062995745021,0.785322131529471,0.4228904676195333
473,0.6034205550351498,0.7848416371909317,0.42199947287936784
474,0.6027350505885503,0.7843624961250423,0.42110760505205824
475,0.6020501536676163,0.7838827790149052,0.42021752832032727
476,0.6013661242937116,0.7834027646346596,0.4193294839527636
477,0.6006838397464411,0.7829215651150179,0.4184461143778644
478,0.600001495897565,0.7824408064936521,0.4175621853014779
479,0.5993193974497041,0.7819591193824914,0.41667967551691676
480,0.5986383494498954,0.7814780795334753,0.41579861936631546
481,0.5979587990155241,0.7809966997156704,0.4149208983153777
482,0.5972788764638634,0.7805146608756937,0.41404309205203305
483,0.5966001081123081,0.7800315530866069,0.4131686631380093
484,0.5959210780079115,0.779548749482055,0.412293406533768
485,0.5952410385717458,0.779066439418576,0.41141563772491563
486,0.594560972513876,0.778583368125389,0.41053857690236295
487,0.593880584788241,0.7781001590529925,0.4096610105234896
488,0.593200802480455,0.777615876148391,0.40878572881251907
489,0.5925208332024521,0.7771324791923984,0.4079091872125058
490,0.591841914191648,0.7766498621233938,0.4070339662599022
491,0.5911627803151639,0.7761670145040095,0.4061585461263183
492,0.5904849639118049,0.775683372895512,0.40528655492809784
493,0.5898079346449691,0.7752001207830519,0.4044157485068862
494,0.5891315313228196,0.774717041203942,0.40354602144169716
495,0.5884551327867092,0.7742345225016135,0.402675743071805
496,0.5877788282427664,0.773752150428289,0.40180550605724374
497,0.5871035592732818,0.7732696709186413,0.4009374476279224
498,0.5864286255487134,0.7727864154100034,0.4000708356874235
499,0.5857546786604461,0.7723015937665518,0.3992077635543403
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567
500,0.5850821149340145,0.7718182405084724,0.3983459893595567


==> fig/data/posteriorst/dct_gmm_means.csv <==
x,y,upper,lower
0.0,0.21124879,0.34318757,0.079309985
0.01001001001001001,0.20866904,0.3389714,0.07836667
0.02002002002002002,0.20608929,0.33475542,0.07742317
0.03003003003003003,0.20350955,0.3305396,0.076479495
0.04004004004004004,0.2009298,0.326324,0.07553561
0.050050050050050046,0.19835007,0.3221086,0.074591555
0.06006006006006006,0.19577034,0.3178934,0.07364728
0.07007007007007007,0.19319059,0.31367838,0.07270279
0.08008008008008008,0.19061086,0.30946362,0.07175808
0.09009009009009009,0.18803112,0.3052491,0.070813134
0.10010010010010009,0.18545139,0.30103484,0.069867946
0.11011011011011011,0.18287164,0.2968208,0.06892248
0.12012012012012012,0.1802919,0.29260704,0.06797678
0.13013013013013014,0.17771216,0.28839353,0.06703078
0.14014014014014015,0.17513241,0.28418034,0.06608449
0.15015015015015015,0.17255269,0.27996746,0.06513792
0.16016016016016016,0.16997294,0.27575487,0.06419101
0.17017017017017017,0.16739321,0.27154264,0.063243784
0.18018018018018017,0.16481344,0.2673307,0.062296182
0.19019019019019018,0.16223373,0.2631192,0.06134826
0.20020020020020018,0.15965399,0.25890803,0.060399935
0.21021021021021022,0.15707424,0.2546973,0.059451193
0.22022022022022023,0.1544945,0.25048697,0.058502033
0.23023023023023023,0.15191476,0.24627708,0.057552442
0.24024024024024024,0.149335,0.24206764,0.05660235
0.2502502502502503,0.1467553,0.23785876,0.05565183
0.2602602602602603,0.14417554,0.23365036,0.05470074
0.2702702702702703,0.1415958,0.22944248,0.053749107
0.2802802802802803,0.13901606,0.22523522,0.052796908
0.2902902902902903,0.13643631,0.22102854,0.051844083
0.3003003003003003,0.1338566,0.21682256,0.050890632
0.3103103103103103,0.13127685,0.21261722,0.049936466
0.3203203203203203,0.12869711,0.20841265,0.048981585
0.3303303303303303,0.12611736,0.20420882,0.048025914
0.34034034034034033,0.12353763,0.20000583,0.04706943
0.35035035035035034,0.120957896,0.19580373,0.046112068
0.36036036036036034,0.11837815,0.19160253,0.04515376
0.37037037037037035,0.115798414,0.18740237,0.044194452
0.38038038038038036,0.11321867,0.18320327,0.04323408
0.39039039039039036,0.11063893,0.17900531,0.042272553
0.40040040040040037,0.1080592,0.17480859,0.041309804
0.41041041041041043,0.10547945,0.17061317,0.04034572
0.42042042042042044,0.10289972,0.16641921,0.039380237
0.43043043043043044,0.10031997,0.16222675,0.038413186
0.44044044044044045,0.09774023,0.15803596,0.037444502
0.45045045045045046,0.0951605,0.15384698,0.036474023
0.46046046046046046,0.09258075,0.14965992,0.035501588
0.47047047047047047,0.09000102,0.14547499,0.034527052
0.4804804804804805,0.08742129,0.14129236,0.033550218
0.4904904904904905,0.08484154,0.13711223,0.03257085
0.5005005005005005,0.08226179,0.13293487,0.031588726
0.5105105105105106,0.07968206,0.12876052,0.030603595
0.5205205205205206,0.07710232,0.12458951,0.029615127
0.5305305305305306,0.07452258,0.12042217,0.028622989
0.5405405405405406,0.071942836,0.11625889,0.027626783
0.5505505505505506,0.0693631,0.11210014,0.026626062
0.5605605605605606,0.06678337,0.10794643,0.025620304
0.5705705705705706,0.06420362,0.103798345,0.024608891
0.5805805805805806,0.061623886,0.09965662,0.023591153
0.5905905905905906,0.059044138,0.09552203,0.022566244
0.6006006006006006,0.0564644,0.09139556,0.02153324
0.6106106106106106,0.053884666,0.08727833,0.020491004
0.6206206206206206,0.051304933,0.083171666,0.019438196
0.6306306306306306,0.04872519,0.07907717,0.018373214
0.6406406406406406,0.046145443,0.07499675,0.017294139
0.6506506506506506,0.04356571,0.07093274,0.016198678
0.6606606606606606,0.040985968,0.066887945,0.015083989
0.6706706706706707,0.038406227,0.06286583,0.0139466245
0.6806806806806807,0.035826493,0.05887065,0.012782335
0.6906906906906907,0.033246744,0.054907672,0.011585819
0.7007007007007007,0.03066701,0.0509835,0.010350522
0.7107107107107107,0.028087271,0.047106348,0.009068195
0.7207207207207207,0.025507532,0.043286517,0.0077285487
0.7307307307307307,0.02292779,0.039536845,0.006318737
0.7407407407407407,0.020353533,0.03587172,0.004835343
0.7507507507507507,0.017844109,0.032294832,0.0033933837
0.7607607607607607,0.01545729,0.028838443,0.0020761378
0.7707707707707707,0.0134186605,0.025604919,0.0012324015
0.7807807807807807,0.011771455,0.02277289,0.00077002216
0.7907907907907907,0.010679181,0.020593315,0.0007650461
0.8008008008008007,0.010019446,0.019068673,0.00097021926
0.8108108108108109,0.009745308,0.018310722,0.0011798954
0.8208208208208209,0.009592053,0.017902285,0.0012818212
0.8308308308308309,0.009467732,0.017629053,0.0013064118
0.8408408408408409,0.009343411,0.017357975,0.0013288464
0.8508508508508509,0.00921909,0.017089173,0.0013490068
0.8608608608608609,0.00909477,0.016822776,0.0013667643
0.8708708708708709,0.00897045,0.016558915,0.001381984
0.8808808808808809,0.008846129,0.016297735,0.0013945233
0.8908908908908909,0.008721809,0.016039386,0.0014042319
0.9009009009009009,0.008600133,0.015788669,0.0014115958
0.9109109109109109,0.008478557,0.015541029,0.0014160844
0.9209209209209209,0.00835698,0.015296442,0.0014175172
0.9309309309309309,0.008235402,0.015055075,0.001415729
0.9409409409409409,0.008113827,0.014817103,0.0014105504
0.950950950950951,0.007992249,0.014582701,0.0014017969
0.960960960960961,0.007870672,0.014352059,0.001389286
0.970970970970971,0.0077490956,0.014125369,0.0013728226
0.980980980980981,0.007627519,0.013902828,0.0013522091
0.990990990990991,0.007505943,0.013684643,0.0013272422
1.001001001001001,0.0073843645,0.013471018,0.0012977114
1.011011011011011,0.0072627882,0.013262165,0.0012634117
1.021021021021021,0.007150579,0.0130684655,0.001232692
1.031031031031031,0.0070391414,0.012876747,0.001201536
1.0410410410410411,0.0069277026,0.012686055,0.00116935
1.0510510510510511,0.0068162647,0.012496436,0.0011360939
1.0610610610610611,0.006704828,0.012307933,0.0011017225
1.0710710710710711,0.006593388,0.012120591,0.0010661855
1.0810810810810811,0.0064819506,0.011934462,0.0010294393
1.0910910910910911,0.006370512,0.011749594,0.0009914301
1.1011011011011012,0.0062590744,0.011566041,0.0009521083
1.1111111111111112,0.006147635,0.011383854,0.000911416
1.1211211211211212,0.006036201,0.011203093,0.00086930813
1.1311311311311312,0.0059247897,0.011023814,0.000825766
1.1411411411411412,0.005813513,0.010846092,0.00078093354
1.1511511511511512,0.005702849,0.010670163,0.0007355348
1.1611611611611612,0.0055936584,0.0104967775,0.00069053937
1.1711711711711712,0.005487806,0.010327181,0.0006484315
1.1811811811811812,0.005389102,0.010165516,0.0006126878
1.1911911911911912,0.005299225,0.01001423,0.0005842191
1.2012012012012012,0.0052204123,0.00988096,0.0005598641
1.2112112112112112,0.005155999,0.009769112,0.000542887
1.2212212212212212,0.005097264,0.009664139,0.0005303896
1.2312312312312312,0.00504147,0.009563428,0.0005195113
1.2412412412412412,0.0049885856,0.009469688,0.0005074837
1.2512512512512513,0.004935702,0.009376057,0.00049534626
1.2612612612612613,0.0048828176,0.0092825405,0.00048309471
1.2712712712712713,0.0048299343,0.00918914,0.00047072815
1.2812812812812813,0.0047770496,0.009095859,0.00045824004
1.2912912912912913,0.004724166,0.009002702,0.00044562947
1.3013013013013013,0.004671561,0.0089100655,0.00043305615
1.3113113113113113,0.004619143,0.008817811,0.0004204749
1.3213213213213213,0.0045667244,0.008725674,0.00040777493
1.3313313313313313,0.004514306,0.008633658,0.00039495388
1.3413413413413413,0.0044618878,0.0085417675,0.00038200803
1.3513513513513513,0.004409469,0.008450005,0.0003689332
1.3613613613613613,0.004357051,0.008358376,0.00035572657
1.3713713713713713,0.0043046325,0.008266882,0.00034238305
1.3813813813813813,0.0042522145,0.00817553,0.00032889936
1.3913913913913913,0.0041997964,0.008084321,0.00031527155
1.4014014014014013,0.004147376,0.007993259,0.0003014938
1.4114114114114114,0.0040949485,0.007902335,0.00028756214
1.4214214214214214,0.004042521,0.0078115696,0.00027347263
1.4314314314314314,0.0039900937,0.0077209673,0.00025922013
1.4414414414414414,0.003937666,0.007630532,0.00024479954
1.4514514514514514,0.0038852394,0.0075402716,0.00023020688
1.4614614614614614,0.0038328117,0.0074501885,0.0002154347
1.4714714714714714,0.003780384,0.00736029,0.00020047836
1.4814814814814814,0.0037279567,0.007270581,0.00018533203
1.4914914914914914,0.0036755295,0.007181069,0.00016998989
1.5015015015015014,0.003623106,0.0070917597,0.00015445263
1.5115115115115114,0.0035707033,0.007002661,0.00013874541
1.5215215215215214,0.0035183916,0.006913796,0.00012298697
1.5315315315315314,0.003466301,0.0068252175,0.00010738429
1.5415415415415414,0.0034147461,0.0067372294,9.226287e-05
1.5515515515515514,0.0033642016,0.006650338,7.8065554e-05
1.5615615615615615,0.0033152404,0.0065651145,6.536604e-05
1.5715715715715715,0.0032688542,0.0064823525,5.535572e-05
1.5815815815815815,0.0032256343,0.006403447,4.7821784e-05
1.5915915915915915,0.0031850552,0.006328307,4.1803578e-05
1.6016016016016015,0.0031477537,0.006258293,3.7214253e-05
1.6116116116116117,0.0031142086,0.0061935894,3.4827972e-05
1.6216216216216217,0.003084201,0.0061352905,3.311108e-05
1.6316316316316317,0.0030552738,0.0060799276,3.0620024e-05
1.6416416416416417,0.0030264936,0.0060247667,2.8220471e-05
1.6516516516516517,0.002998118,0.0059699183,2.6318012e-05
1.6616616616616617,0.0029699558,0.0059157093,2.420228e-05
1.6716716716716717,0.002942326,0.0058632367,2.1415297e-05
1.6816816816816818,0.0029146967,0.005810799,1.8594088e-05
1.6916916916916918,0.002887066,0.0057583963,1.5735859e-05
1.7017017017017018,0.0028594364,0.005706031,1.284224e-05
1.7117117117117118,0.0028318728,0.005653776,9.96911e-06
1.7217217217217218,0.0028044325,0.0056016976,7.1676914e-06
1.7317317317317318,0.0027769934,0.0055496553,4.3315813e-06
1.7417417417417418,0.0027495536,0.0054976493,1.4577527e-06
1.7517517517517518,0.002722114,0.005445682,-1.4537945e-06
1.7617617617617618,0.0026946743,0.0053937533,-4.40469e-06
1.7717717717717718,0.0026672352,0.005341865,-7.394934e-06
1.7817817817817818,0.0026397952,0.005290018,-1.0427553e-05
1.7917917917917918,0.002612356,0.0052382136,-1.35011505e-05
1.8018018018018018,0.0025849233,0.005186469,-1.6622245e-05
1.8118118118118118,0.002557493,0.0051347744,-1.978851e-05
1.8218218218218218,0.0025300626,0.0050831265,-2.300134e-05
1.8318318318318318,0.002502632,0.005031526,-2.6261667e-05
1.8418418418418419,0.0024752019,0.0049799746,-2.9570889e-05
1.8518518518518519,0.0024477714,0.0049284734,-3.2930635e-05
1.8618618618618619,0.002420341,0.0048770243,-3.6342302e-05
1.8718718718718719,0.0023929107,0.0048256284,-3.9807055e-05
1.8818818818818819,0.0023654809,0.004774288,-4.3326057e-05
1.8918918918918919,0.002338059,0.004723005,-4.6887202e-05
1.901901901901902,0.0023106625,0.0046717874,-5.0462317e-05
1.911911911911912,0.0022833452,0.0046206573,-5.396665e-05
1.921921921921922,0.0022561387,0.0045696367,-5.7358993e-05
1.931931931931932,0.0022291474,0.0045188246,-6.052968e-05
1.941941941941942,0.002202576,0.0044683935,-6.324123e-05
1.951951951951952,0.0021766166,0.004418712,-6.547873e-05
1.961961961961962,0.0021512215,0.004369734,-6.729108e-05
1.971971971971972,0.0021269147,0.0043223817,-6.855233e-05
1.981981981981982,0.0021039203,0.0042769765,-6.91358e-05
1.991991991991992,0.002082231,0.0042338325,-6.937049e-05
2.002002002002002,0.0020612385,0.0041918512,-6.937422e-05
2.012012012012012,0.0020413129,0.0041516563,-6.903079e-05
2.022022022022022,0.0020226147,0.0041134683,-6.82387e-05
2.032032032032032,0.0020047117,0.0040765572,-6.7134155e-05
2.042042042042042,0.0019874906,0.0040408485,-6.586709e-05
2.052052052052052,0.0019704453,0.004005461,-6.4570224e-05
2.062062062062062,0.0019534384,0.0039701564,-6.327941e-05
2.0720720720720722,0.0019367748,0.003936682,-6.3132145e-05
2.0820820820820822,0.0019203477,0.003904642,-6.394682e-05
2.0920920920920922,0.0019039206,0.0038726209,-6.477989e-05
2.1021021021021022,0.0018875948,0.0038408684,-6.567873e-05
2.1121121121121122,0.0018714084,0.003809473,-6.665627e-05
2.1221221221221223,0.001855222,0.0037780884,-6.764429e-05
2.1321321321321323,0.0018390827,0.0037467624,-6.859703e-05
2.1421421421421423,0.0018229518,0.003715456,-6.9552334e-05
2.1521521521521523,0.0018068212,0.0036841608,-7.051835e-05
2.1621621621621623,0.0017906904,0.0036528767,-7.149589e-05
2.1721721721721723,0.0017745596,0.0036216043,-7.248495e-05
2.1821821821821823,0.0017584288,0.0035903433,-7.3485775e-05
2.1921921921921923,0.0017422996,0.0035590995,-7.450022e-05
2.2022022022022023,0.0017261846,0.0035279067,-7.553736e-05
2.2122122122122123,0.0017100696,0.0034967265,-7.658743e-05
2.2222222222222223,0.0016939546,0.0034655598,-7.765065e-05
2.2322322322322323,0.0016778394,0.0034344066,-7.8727724e-05
2.2422422422422423,0.0016617243,0.0034032674,-7.981877e-05
2.2522522522522523,0.0016456092,0.0033721426,-8.092425e-05
2.2622622622622623,0.0016294941,0.0033410327,-8.204428e-05
2.2722722722722724,0.0016133797,0.0033099377,-8.3178165e-05
2.2822822822822824,0.0015972734,0.00327886,-8.4313215e-05
2.2922922922922924,0.0015811829,0.0032478017,-8.543569e-05
2.3023023023023024,0.0015651387,0.0032167789,-8.650136e-05
2.3123123123123124,0.001549152,0.003185799,-8.7495195e-05
2.3223223223223224,0.0015332395,0.0031548871,-8.8408124e-05
2.3323323323323324,0.001517477,0.0031240918,-8.91377e-05
2.3423423423423424,0.0015019365,0.0030935085,-8.963549e-05
2.3523523523523524,0.001486674,0.0030632005,-8.9852605e-05
2.3623623623623624,0.0014716835,0.0030333311,-8.996413e-05
2.3723723723723724,0.0014570298,0.0030039602,-8.990057e-05
2.3823823823823824,0.0014429195,0.0029754955,-8.9656445e-05
2.3923923923923924,0.0014294151,0.0029480224,-8.919218e-05
2.4024024024024024,0.0014164892,0.0029215775,-8.859893e-05
2.4124124124124124,0.0014039986,0.0028961538,-8.815678e-05
2.4224224224224224,0.0013919236,0.0028717283,-8.7880995e-05
2.4324324324324325,0.0013802864,0.002848114,-8.754118e-05
2.4424424424424425,0.0013690973,0.0028252136,-8.701917e-05
2.4524524524524525,0.001358146,0.0028027594,-8.646748e-05
2.4624624624624625,0.00134747,0.0027808545,-8.591451e-05
2.4724724724724725,0.0013369038,0.0027591381,-8.533045e-05
2.4824824824824825,0.0013264163,0.0027375666,-8.4734056e-05
2.4924924924924925,0.0013159369,0.0027160142,-8.4140454e-05
2.5025025025025025,0.0013054577,0.0026944773,-8.356199e-05
2.5125125125125125,0.0012949782,0.0026729559,-8.299947e-05
2.5225225225225225,0.0012844987,0.0026514505,-8.2453014e-05
2.5325325325325325,0.0012740192,0.0026299616,-8.192309e-05
2.5425425425425425,0.001263678,0.0026091507,-8.17948e-05
2.5525525525525525,0.0012535505,0.00258908,-8.1978855e-05
2.5625625625625625,0.0012434281,0.0025690235,-8.216745e-05
2.5725725725725725,0.0012333057,0.0025489712,-8.2359766e-05
2.5825825825825826,0.0012231832,0.0025289222,-8.2555576e-05
2.5925925925925926,0.0012130607,0.0025088768,-8.275546e-05
2.6026026026026026,0.0012029583,0.0024888949,-8.297828e-05
2.6126126126126126,0.0011928582,0.002468923,-8.320669e-05
2.6226226226226226,0.0011827579,0.0024489556,-8.3439634e-05
2.6326326326326326,0.0011726576,0.002428992,-8.367677e-05
2.6426426426426426,0.0011625574,0.002409033,-8.391822e-05
2.6526526526526526,0.0011524572,0.0023890785,-8.416397e-05
2.6626626626626626,0.0011423576,0.0023691284,-8.4413216e-05
2.6726726726726726,0.001132263,0.0023491844,-8.46585e-05
2.6826826826826826,0.0011221747,0.0023292466,-8.489739e-05
2.6926926926926926,0.0011121007,0.002309319,-8.511788e-05
2.7027027027027026,0.0011020581,0.0022894123,-8.529611e-05
2.7127127127127126,0.0010920501,0.0022695297,-8.5429405e-05
2.7227227227227226,0.0010821027,0.0022496972,-8.549192e-05
2.7327327327327327,0.0010722185,0.0022299062,-8.54691e-05
2.7427427427427427,0.0010624651,0.0022102313,-8.5301e-05
2.7527527527527527,0.0010528351,0.0021906807,-8.5010426e-05
2.7627627627627627,0.0010433269,0.0021712806,-8.462672e-05
2.7727727727727727,0.001033981,0.0021521207,-8.4158615e-05
2.7827827827827827,0.0010248056,0.0021332041,-8.359284e-05
2.7927927927927927,0.0010158517,0.0021146652,-8.2961866e-05
2.8028028028028027,0.0010071447,0.0020964625,-8.2173035e-05
2.8128128128128127,0.0009986982,0.0020788475,-8.145126e-05
2.8228228228228227,0.0009905823,0.0020618523,-8.068769e-05
2.8328328328328327,0.0009826564,0.0020451238,-7.9811085e-05
2.8428428428428427,0.0009748932,0.0020286296,-7.884321e-05
2.8528528528528527,0.000967354,0.0020125837,-7.787562e-05
2.8628628628628627,0.0009600731,0.001997579,-7.743272e-05
2.8728728728728727,0.0009529189,0.001982878,-7.704005e-05
2.8828828828828827,0.00094591436,0.0019684534,-7.662474e-05
2.8928928928928928,0.0009390051,0.0019543024,-7.629226e-05
2.9029029029029028,0.00093219057,0.0019403321,-7.5950986e-05
2.9129129129129128,0.00092540606,0.0019264165,-7.5604476e-05
2.9229229229229228,0.0009186334,0.001912528,-7.526111e-05
2.932932932932933,0.000911861,0.0018986426,-7.492065e-05
2.942942942942943,0.00090508844,0.0018847608,-7.458386e-05
2.952952952952953,0.00089831586,0.0018708822,-7.425051e-05
2.962962962962963,0.00089154346,0.0018570074,-7.392047e-05
2.972972972972973,0.0008847774,0.0018431416,-7.3586765e-05
2.982982982982983,0.0008780212,0.0018292877,-7.324532e-05
2.992992992992993,0.0008712662,0.0018154401,-7.2907715e-05
3.003003003003003,0.0008645447,0.0018016656,-7.2576164e-05
3.013013013013013,0.0008578376,0.001787938,-7.2262716e-05
3.023023023023023,0.00085118157,0.0017744221,-7.205893e-05
3.033033033033033,0.00084457884,0.0017611402,-7.1982504e-05
3.043043043043043,0.00083797675,0.0017478602,-7.190672e-05
3.053053053053053,0.0008313749,0.0017345818,-7.183204e-05
3.063063063063063,0.0008247763,0.001721306,-7.17534e-05
3.073073073073073,0.00081818324,0.0017080333,-7.1666786e-05
3.083083083083083,0.00081159815,0.001694765,-7.156865e-05
3.093093093093093,0.0008050222,0.0016815029,-7.145846e-05
3.103103103103103,0.0007984654,0.0016682519,-7.132115e-05
3.113113113113113,0.00079193147,0.0016550159,-7.115287e-05
3.123123123123123,0.00078542915,0.0016418041,-7.094577e-05
3.133133133133133,0.0007789691,0.0016286249,-7.0686685e-05
3.143143143143143,0.0007725485,0.0016154726,-7.037568e-05
3.153153153153153,0.0007662125,0.0016023978,-6.997271e-05
3.163163163163163,0.0007599279,0.0015893779,-6.952201e-05
3.173173173173173,0.00075372483,0.001576459,-6.9009315e-05
3.183183183183183,0.0007475998,0.0015636294,-6.84298e-05
3.193193193193193,0.0007415825,0.0015509624,-6.779755e-05
3.203203203203203,0.0007356552,0.0015384317,-6.712141e-05
3.2132132132132134,0.00072981627,0.0015260398,-6.640726e-05
3.2232232232232234,0.00072411925,0.0015138818,-6.56434e-05
3.2332332332332334,0.0007185258,0.0015018698,-6.481819e-05
3.2432432432432434,0.0007130852,0.0014902232,-6.4052816e-05
3.2532532532532534,0.000707793,0.0014788588,-6.3272775e-05
3.2632632632632634,0.00070261036,0.001467696,-6.247533e-05
3.2732732732732734,0.0006975312,0.0014566621,-6.1599654e-05
3.2832832832832834,0.00069253833,0.0014457592,-6.0682534e-05
3.2932932932932935,0.00068764243,0.0014349972,-5.9712387e-05
3.3033033033033035,0.00068279007,0.0014242912,-5.8710983e-05
3.3133133133133135,0.00067798566,0.0014138084,-5.7837053e-05
3.3233233233233235,0.0006733397,0.0014042174,-5.753804e-05
3.3333333333333335,0.0006687297,0.0013947121,-5.7252648e-05
3.3433433433433435,0.000664161,0.0013853051,-5.6983146e-05
3.3533533533533535,0.00065961847,0.0013759905,-5.6753575e-05
3.3633633633633635,0.0006550868,0.0013666977,-5.6524004e-05
3.3733733733733735,0.00065055507,0.0013574059,-5.6295714e-05
3.3833833833833835,0.0006460234,0.0013481153,-5.606847e-05
3.3933933933933935,0.0006414916,0.0013388258,-5.5842625e-05
3.4034034034034035,0.00063696795,0.001329544,-5.5608107e-05
3.4134134134134135,0.000632445,0.001320264,-5.5373996e-05
3.4234234234234235,0.000627922,0.0013109851,-5.514105e-05
3.4334334334334335,0.0006234048,0.0013017249,-5.4915377e-05
3.4434434434434436,0.0006189004,0.0012925046,-5.4703734e-05
3.4534534534534536,0.0006144076,0.0012833064,-5.4491276e-05
3.4634634634634636,0.0006099244,0.0012741252,-5.4276374e-05
3.4734734734734736,0.000605445,0.0012649461,-5.4056116e-05
3.4834834834834836,0.00060096924,0.0012557699,-5.3831376e-05
3.4934934934934936,0.00059650175,0.0012465995,-5.3595926e-05
3.5035035035035036,0.0005920464,0.0012374364,-5.3343654e-05
3.5135135135135136,0.00058763585,0.0012284131,-5.3141383e-05
3.5235235235235236,0.00058325543,0.0012194572,-5.294633e-05
3.5335335335335336,0.00057889405,0.0012105166,-5.2728516e-05
3.5435435435435436,0.0005745593,0.0012015951,-5.247642e-05
3.5535535535535536,0.0005702557,0.0011926985,-5.2187068e-05
3.5635635635635636,0.0005659921,0.00118384,-5.185575e-05
3.5735735735735736,0.0005617564,0.0011750088,-5.1496085e-05
3.5835835835835836,0.0005575622,0.0011662256,-5.1101204e-05
3.5935935935935936,0.0005534135,0.0011575032,-5.067617e-05
3.6036036036036037,0.0005493307,0.001148857,-5.019555e-05
3.6136136136136137,0.00054528314,0.0011402578,-4.969159e-05
3.6236236236236237,0.00054129004,0.0011317576,-4.9177557e-05
3.6336336336336337,0.00053734775,0.0011233309,-4.863541e-05
3.6436436436436437,0.00053346483,0.0011149903,-4.8060727e-05
3.6536536536536537,0.0005296615,0.0011067757,-4.7452748e-05
3.6636636636636637,0.0005259197,0.0010986736,-4.6834175e-05
3.6736736736736737,0.00052222697,0.0010906463,-4.619232e-05
3.6836836836836837,0.0005186264,0.0010828169,-4.5564026e-05
3.6936936936936937,0.00051509,0.0010751401,-4.4960063e-05
3.7037037037037037,0.00051161455,0.0010675597,-4.4330605e-05
3.7137137137137137,0.00050818897,0.0010600643,-4.3686363e-05
3.7237237237237237,0.00050480757,0.0010526363,-4.3021166e-05
3.7337337337337337,0.00050147483,0.001045284,-4.2334315e-05
3.7437437437437437,0.00049816724,0.0010379697,-4.16353e-05
3.7537537537537538,0.0004948764,0.0010306817,-4.0928833e-05
3.7637637637637638,0.00049159565,0.0010234078,-4.021643e-05
3.7737737737737738,0.00048835756,0.0010162577,-3.954256e-05
3.7837837837837838,0.0004851532,0.0010091949,-3.888845e-05
3.793793793793794,0.0004819944,0.0010026222,-3.8633443e-05
3.803803803803804,0.00047887198,0.0009962418,-3.849779e-05
3.813813813813814,0.00047575397,0.000989875,-3.8367056e-05
3.823823823823824,0.00047263777,0.00098351,-3.8234517e-05
3.833833833833834,0.00046952564,0.0009771485,-3.8097263e-05
3.843843843843844,0.00046641467,0.00097078783,-3.7958496e-05
3.853853853853854,0.00046330437,0.0009644277,-3.7819e-05
3.863863863863864,0.00046020784,0.0009581045,-3.768879e-05
3.873873873873874,0.00045711582,0.00095178746,-3.7555816e-05
3.883883883883884,0.0004540259,0.00094547204,-3.742028e-05
3.893893893893894,0.00045094045,0.00093915965,-3.7278718e-05
3.903903903903904,0.00044786432,0.00093285413,-3.7125516e-05
3.913913913913914,0.0004448057,0.000926574,-3.696262e-05
3.923923923923924,0.0004417615,0.00092030445,-3.6781392e-05
3.933933933933934,0.00043872788,0.0009140432,-3.6587473e-05
3.943943943943944,0.00043570765,0.00090779224,-3.6376907e-05
3.953953953953954,0.0004327046,0.0009015533,-3.6144076e-05
3.963963963963964,0.00042972155,0.00089533173,-3.5888632e-05
3.973973973973974,0.00042676082,0.00088913203,-3.56104e-05
3.983983983983984,0.00042381603,0.00088294724,-3.53152e-05
3.993993993993994,0.00042089523,0.00087678607,-3.499564e-05
4.004004004004004,0.00041801308,0.00087070983,-3.4683675e-05
4.014014014014014,0.00041518218,0.000864723,-3.4358643e-05
4.024024024024024,0.0004123863,0.0008587821,-3.4009485e-05
4.034034034034034,0.00040960673,0.0008528591,-3.3645687e-05
4.044044044044044,0.0004068541,0.0008469864,-3.3278222e-05
4.054054054054054,0.00040412945,0.00084115035,-3.289146e-05
4.064064064064064,0.0004014398,0.00083536585,-3.2486307e-05
4.074074074074074,0.00039879067,0.00082963536,-3.2054028e-05
4.084084084084084,0.00039617345,0.00082396617,-3.1619275e-05
4.094094094094094,0.0003935869,0.0008183536,-3.1179807e-05
4.104104104104104,0.00039105283,0.0008128283,-3.0722673e-05
4.114114114114114,0.0003885408,0.00080733123,-3.0249648e-05
4.124124124124124,0.00038605687,0.0008018782,-2.9764487e-05
4.134134134134134,0.00038361936,0.0007965384,-2.92997e-05
4.1441441441441444,0.0003812253,0.0007912874,-2.8836774e-05
4.1541541541541545,0.00037884293,0.0007860563,-2.8370414e-05
4.1641641641641645,0.00037651038,0.00078091846,-2.789771e-05
4.1741741741741745,0.00037419694,0.00077580765,-2.7413742e-05
4.1841841841841845,0.0003719032,0.00077073433,-2.6927912e-05
4.1941941941941945,0.00036961527,0.0007656686,-2.6438036e-05
4.2042042042042045,0.0003673273,0.0007606033,-2.5948684e-05
4.2142142142142145,0.00036504221,0.00075554184,-2.545744e-05
4.2242242242242245,0.00036278527,0.0007505424,-2.4971843e-05
4.2342342342342345,0.00036053915,0.0007455726,-2.4494337e-05
4.2442442442442445,0.00035830654,0.0007406547,-2.4041627e-05
4.2542542542542545,0.0003560804,0.00073574623,-2.3585424e-05
4.2642642642642645,0.00035387443,0.0007309006,-2.3151748e-05
4.2742742742742745,0.00035167052,0.00072606024,-2.2719207e-05
4.2842842842842845,0.00034950837,0.0007216609,-2.2644177e-05
4.2942942942942945,0.00034735876,0.00071729196,-2.2574473e-05
4.3043043043043046,0.00034521424,0.00071292615,-2.2497668e-05
4.314314314314315,0.00034307182,0.0007085617,-2.241804e-05
4.324324324324325,0.00034093577,0.00070420204,-2.2330496e-05
4.334334334334335,0.00033880665,0.00069984683,-2.2233522e-05
4.344344344344345,0.0003366854,0.000695498,-2.2127235e-05
4.354354354354355,0.0003345738,0.0006911568,-2.200919e-05
4.364364364364365,0.0003324731,0.00068682624,-2.1880027e-05
4.374374374374375,0.000330391,0.0006825181,-2.1736138e-05
4.384384384384385,0.00032832232,0.00067822385,-2.157921e-05
4.394394394394395,0.00032626156,0.0006739365,-2.1413376e-05
4.404404404404405,0.000324217,0.00066966366,-2.1229673e-05
4.414414414414415,0.00032219134,0.00066540926,-2.1026615e-05
4.424424424424425,0.00032017904,0.0006611682,-2.0810112e-05
4.434434434434435,0.0003181866,0.00065695227,-2.0579057e-05
4.444444444444445,0.00031621402,0.00065276836,-2.0340318e-05
4.454454454454455,0.00031426025,0.0006486098,-2.0089356e-05
4.464464464464465,0.00031231437,0.00064446114,-1.9832369e-05
4.474474474474475,0.00031038493,0.00064034486,-1.9575004e-05
4.484484484484485,0.00030847883,0.0006362611,-1.9303436e-05
4.494494494494495,0.00030659058,0.00063220155,-1.9020401e-05
4.504504504504505,0.00030474568,0.00062823936,-1.8747989e-05
4.514514514514515,0.00030291182,0.0006242924,-1.8468767e-05
4.524524524524525,0.00030110308,0.0006203879,-1.8181745e-05
4.534534534534535,0.00029931494,0.0006165167,-1.7886807e-05
4.544544544544545,0.00029754452,0.0006126802,-1.759117e-05
4.554554554554555,0.00029579308,0.0006088726,-1.7286453e-05
4.564564564564565,0.00029404808,0.0006050724,-1.6976264e-05
4.574574574574575,0.00029232903,0.00060131215,-1.6654085e-05
4.584584584584585,0.00029063027,0.00059759343,-1.6332895e-05
4.594594594594595,0.0002889534,0.0005939482,-1.604142e-05
4.604604604604605,0.00028728985,0.0005903219,-1.5742204e-05
4.614614614614615,0.0002856426,0.0005867188,-1.5433616e-05
4.624624624624625,0.00028401602,0.00058316154,-1.512951e-05
4.634634634634635,0.00028239767,0.00057962147,-1.48261315e-05
4.644644644644645,0.00028078025,0.00057608326,-1.4522753e-05
4.654654654654655,0.00027916432,0.00057254615,-1.4217541e-05
4.664664664664665,0.00027755185,0.000569012,-1.3908313e-05
4.674674674674675,0.00027594768,0.0005654927,-1.3597368e-05
4.684684684684685,0.0002743563,0.0005620045,-1.3291865e-05
4.694694694694695,0.00027276977,0.0005585225,-1.2982928e-05
4.704704704704705,0.00027118952,0.0005550481,-1.2669072e-05
4.714714714714715,0.0002696223,0.0005516104,-1.236581e-05
4.724724724724725,0.00026806895,0.0005482164,-1.2078497e-05
4.734734734734735,0.00026653003,0.00054485624,-1.179619e-05
4.744744744744745,0.00026499532,0.0005414993,-1.1508644e-05
4.754754754754755,0.00026346548,0.0005381462,-1.1215219e-05
4.764764764764765,0.00026194076,0.00053479767,-1.0916177e-05
4.774774774774775,0.00026041904,0.0005314514,-1.0613381e-05
4.784784784784785,0.000258931,0.00052838586,-1.0523887e-05
4.794794794794795,0.0002574522,0.00052536675,-1.04623905e-05
4.804804804804805,0.0002559828,0.0005223569,-1.039129e-05
4.814814814814815,0.00025451786,0.00051934994,-1.0314194e-05
4.824824824824825,0.0002530637,0.00051635376,-1.0226358e-05
4.834834834834835,0.00025162305,0.0005133742,-1.0128133e-05
4.844844844844845,0.00025019422,0.0005104067,-1.0018237e-05
4.854854854854855,0.00024877355,0.0005074476,-9.900483e-06
4.864864864864865,0.0002473599,0.00050449895,-9.779149e-06
4.874874874874875,0.0002459574,0.0005015692,-9.654381e-06
4.884884884884885,0.0002445664,0.0004986548,-9.5219875e-06
4.894894894894895,0.00024317956,0.0004957478,-9.388634e-06
4.904904904904905,0.00024180526,0.0004928633,-9.2527625e-06
4.914914914914915,0.00024045049,0.0004900071,-9.106123e-06
4.924924924924925,0.00023910332,0.00048715953,-8.952906e-06
4.934934934934935,0.00023777154,0.00048433302,-8.789939e-06
4.944944944944945,0.00023645336,0.00048152602,-8.619318e-06
4.954954954954955,0.00023514392,0.00047872926,-8.441406e-06
4.964964964964965,0.00023384491,0.00047594577,-8.255956e-06
4.974974974974975,0.00023256613,0.0004732026,-8.070347e-06
4.984984984984985,0.00023129552,0.00047047186,-7.880808e-06
4.994994994994995,0.00023003621,0.0004677685,-7.696071e-06
5.005005005005005,0.00022878936,0.00046510005,-7.5213175e-06
5.015015015015015,0.00022755304,0.00046244395,-7.3378615e-06
5.025025025025025,0.00022633061,0.00045980833,-7.1471004e-06
5.035035035035035,0.0002251143,0.00045718392,-6.955306e-06
5.045045045045045,0.00022390952,0.00045457963,-6.760587e-06
5.055055055055055,0.00022272601,0.00045203604,-6.584014e-06
5.065065065065065,0.00022155215,0.0004495076,-6.403294e-06
5.075075075075075,0.00022038037,0.0004469821,-6.2213658e-06
5.085085085085085,0.00021921635,0.000444478,-6.045302e-06
5.095095095095095,0.00021805745,0.00044198328,-5.86838e-06
5.105105105105105,0.00021690146,0.00043949066,-5.687747e-06
5.115115115115115,0.00021574841,0.0004370002,-5.503389e-06
5.125125125125125,0.00021459936,0.0004345128,-5.314083e-06
5.135135135135135,0.00021345932,0.00043204473,-5.1261013e-06
5.145145145145145,0.00021233025,0.00042959512,-4.934627e-06
5.155155155155155,0.00021120947,0.00042716006,-4.741145e-06
5.165165165165165,0.00021009517,0.00042473874,-4.5483903e-06
5.175175175175175,0.00020898512,0.0004223217,-4.351459e-06
5.185185185185185,0.00020788147,0.0004199214,-4.1584426e-06
5.195195195195195,0.00020678522,0.00041753455,-3.964131e-06
5.205205205205205,0.00020569845,0.00041517592,-3.7790014e-06
5.215215215215215,0.00020461639,0.00041282212,-3.5893463e-06
5.225225225225225,0.0002035414,0.00041047446,-3.391644e-06
5.235235235235235,0.00020247058,0.00040812988,-3.1887175e-06
5.245245245245245,0.00020140396,0.00040579005,-2.9821094e-06
5.255255255255255,0.00020034687,0.0004034588,-2.7650676e-06
5.265265265265265,0.00019929631,0.00040113373,-2.5411282e-06
5.275275275275275,0.00019825193,0.0003988156,-2.311761e-06
5.285285285285285,0.00019721442,0.00039654164,-2.1127926e-06
5.295295295295295,0.00019619736,0.00039443315,-2.0384468e-06
5.305305305305305,0.00019519261,0.00039234752,-1.9622967e-06
5.315315315315315,0.00019419425,0.0003902694,-1.8808933e-06
5.325325325325325,0.00019320045,0.00038819702,-1.7961283e-06
5.335335335335335,0.00019221437,0.00038613682,-1.7080893e-06
5.345345345345345,0.00019123756,0.00038409053,-1.6154081e-06
5.355355355355355,0.0001902676,0.00038205442,-1.5192345e-06
5.365365365365365,0.00018930678,0.00038003013,-1.4165562e-06
5.375375375375375,0.00018835155,0.00037801202,-1.3089157e-06
5.385385385385385,0.00018740373,0.00037600624,-1.1987868e-06
5.395395395395395,0.00018646168,0.00037400698,-1.0836229e-06
5.405405405405405,0.00018552544,0.00037201535,-9.644864e-07
5.415415415415415,0.00018459771,0.00037003704,-8.4162457e-07
5.425425425425425,0.00018367686,0.00036807678,-7.230701e-07
5.435435435435435,0.00018276116,0.0003661262,-6.038608e-07
5.445445445445445,0.0001818504,0.0003641826,-4.818139e-07
5.455455455455455,0.00018094954,0.00036225442,-3.5532867e-07
5.465465465465465,0.00018005492,0.00036033295,-2.2310996e-07
5.475475475475475,0.00017916536,0.0003584188,-8.808274e-08
5.485485485485485,0.00017828119,0.00035651238,5.0014933e-08
5.495495495495495,0.00017740631,0.00035462377,1.888402e-07
5.505505505505505,0.00017654311,0.00035276392,3.2231037e-07
5.515515515515515,0.00017568801,0.00035092226,4.5375782e-07
5.525525525525525,0.00017484023,0.00034910635,5.7410216e-07
5.535535535535535,0.00017399373,0.00034729112,6.963237e-07
5.545545545545545,0.00017315152,0.00034548348,8.195784e-07
5.555555555555555,0.00017231914,0.0003436933,9.449577e-07
5.565565565565565,0.00017148955,0.0003419053,1.0737858e-06
5.575575575575575,0.00017066211,0.0003401188,1.2054224e-06
5.585585585585585,0.00016983713,0.00033833415,1.340115e-06
5.595595595595595,0.00016901949,0.0003365649,1.4740654e-06
5.605605605605605,0.00016821026,0.0003348132,1.6073172e-06
5.615615615615615,0.00016740707,0.000333071,1.7431303e-06
5.625625625625625,0.00016660534,0.00033133,1.880675e-06
5.635635635635635,0.00016580705,0.0003295921,2.0220032e-06
5.645645645645645,0.00016501303,0.0003278582,2.167857e-06
5.655655655655655,0.00016422187,0.00032612984,2.3139e-06
5.665665665665665,0.00016343668,0.00032442145,2.4519104e-06
5.675675675675675,0.00016266099,0.0003227287,2.5932677e-06
5.685685685685685,0.00016189256,0.0003210483,2.7368078e-06
5.6956956956956954,0.00016112893,0.00031937374,2.8841168e-06
5.7057057057057055,0.0001603687,0.0003177034,3.033987e-06
5.7157157157157155,0.00015961022,0.0003160349,3.1855598e-06
5.7257257257257255,0.0001588529,0.00031436808,3.3377146e-06
5.7357357357357355,0.00015810209,0.00031271233,3.4918485e-06
5.7457457457457455,0.00015735431,0.0003110611,3.6475394e-06
5.7557557557557555,0.0001566133,0.00030942023,3.806359e-06
5.7657657657657655,0.00015587901,0.00030778843,3.969588e-06
5.7757757757757755,0.00015515099,0.00030616744,4.1345484e-06
5.7857857857857855,0.00015442725,0.00030455482,4.299669e-06
5.7957957957957955,0.00015370868,0.00030294905,4.4683256e-06
5.8058058058058055,0.00015300036,0.00030138995,4.610789e-06
5.8158158158158155,0.00015230328,0.00029992766,4.6789064e-06
5.8258258258258255,0.0001516101,0.0002984699,4.7503127e-06
5.8358358358358355,0.00015092154,0.00029701868,4.8243965e-06
5.8458458458458455,0.00015023732,0.00029557402,4.900605e-06
5.8558558558558556,0.00014955737,0.00029413617,4.978574e-06
5.865865865865866,0.00014888222,0.00029270764,5.056776e-06
5.875875875875876,0.00014821222,0.0002912908,5.133639e-06
5.885885885885886,0.0001475471,0.00028988288,5.211332e-06
5.895895895895896,0.00014688713,0.0002884801,5.2941614e-06
5.905905905905906,0.00014623415,0.0002870888,5.3795084e-06
5.915915915915916,0.00014558583,0.00028570474,5.466907e-06
5.925925925925926,0.00014493996,0.00028432277,5.557129e-06
5.935935935935936,0.00014430057,0.0002829495,5.6516437e-06
5.945945945945946,0.00014366448,0.00028158148,5.747468e-06
5.955955955955956,0.00014303414,0.00028022393,5.84434e-06
5.965965965965966,0.00014241118,0.00027887715,5.945214e-06
5.975975975975976,0.0001417914,0.00027753395,6.0488383e-06
5.985985985985986,0.0001411728,0.00027619372,6.151895e-06
5.995995995995996,0.00014055983,0.00027487654,6.2431354e-06
6.006006006006006,0.00013995318,0.0002735763,6.3300395e-06
6.016016016016016,0.00013935112,0.0002722849,6.4173364e-06
6.026026026026026,0.00013875285,0.0002709992,6.506467e-06
6.036036036036036,0.0001381562,0.0002697163,6.5961067e-06
6.046046046046046,0.00013756164,0.00026843726,6.6860084e-06
6.056056056056056,0.00013697504,0.00026717415,6.7759393e-06
6.066066066066066,0.0001363934,0.00026591722,6.8695954e-06
6.076076076076076,0.00013581611,0.00026466805,6.9641683e-06
6.086086086086086,0.00013524052,0.00026342133,7.059716e-06
6.096096096096096,0.00013466887,0.00026217796,7.1597606e-06
6.106106106106106,0.00013410018,0.00026093723,7.263123e-06
6.116116116116116,0.0001335328,0.000259698,7.3676056e-06
6.126126126126126,0.00013296993,0.00025846408,7.47577e-06
6.136136136136136,0.00013240874,0.000257232,7.5854914e-06
6.146146146146146,0.00013185035,0.00025601074,7.68996e-06
6.156156156156156,0.00013129614,0.00025480063,7.791648e-06
6.166166166166167,0.0001307465,0.00025360117,7.891824e-06
6.176176176176177,0.0001302011,0.0002524088,7.993411e-06
6.186186186186187,0.0001296581,0.00025122066,8.095551e-06
6.196196196196197,0.00012912041,0.00025003857,8.202231e-06
6.206206206206207,0.0001285874,0.0002488636,8.311203e-06
6.216216216216217,0.0001280581,0.00024769653,8.4196945e-06
6.226226226226227,0.00012753445,0.00024653852,8.530384e-06
6.236236236236237,0.00012701546,0.000245387,8.643932e-06
6.246246246246247,0.00012649994,0.00024423833,8.76157e-06
6.256256256256257,0.0001259872,0.00024309184,8.8825545e-06
6.266266266266267,0.00012547725,0.00024194855,9.0059475e-06
6.276276276276277,0.00012497025,0.00024081004,9.130454e-06
6.286286286286287,0.0001244648,0.00023967383,9.255775e-06
6.296296296296297,0.0001239632,0.00023854428,9.382107e-06
6.306306306306307,0.00012346379,0.00023741848,9.5090945e-06
6.316316316316317,0.00012296574,0.00023629474,9.636729e-06
6.326326326326327,0.0001224702,0.00023517644,9.7639495e-06
6.336336336336337,0.00012198686,0.0002341567,9.81702e-06
6.346346346346347,0.0001215071,0.0002331409,9.8733e-06
6.356356356356357,0.00012102896,0.00023212685,9.931064e-06
6.366366366366367,0.000120553574,0.00023111777,9.989388e-06
6.376376376376377,0.00012008164,0.00023011352,1.0049756e-05
6.386386386386387,0.000119611985,0.0002291128,1.0111158e-05
6.396396396396397,0.000119146105,0.00022811878,1.0173433e-05
6.406406406406407,0.00011868248,0.00022712778,1.0237185e-05
6.416416416416417,0.000118222,0.00022614191,1.0302079e-05
6.426426426426427,0.00011776466,0.00022515986,1.0369469e-05
6.436436436436437,0.000117308875,0.00022417941,1.0438329e-05
6.446446446446447,0.0001168559,0.0002232021,1.0509706e-05
6.456456456456457,0.00011640531,0.00022222652,1.0584103e-05
6.466466466466467,0.00011595731,0.00022125966,1.0654949e-05
6.476476476476477,0.000115514085,0.00022030485,1.0723328e-05
6.486486486486487,0.00011507458,0.00021935668,1.0792493e-05
6.496496496496497,0.000114639195,0.00021841546,1.0862932e-05
6.506506506506507,0.00011420853,0.00021748594,1.0931115e-05
6.516516516516517,0.00011378243,0.00021656409,1.1000768e-05
6.526526526526527,0.00011335934,0.00021564492,1.1073753e-05
6.536536536536537,0.00011293842,0.0002147292,1.1147633e-05
6.546546546546547,0.00011251952,0.0002138172,1.122184e-05
6.556556556556557,0.00011210232,0.00021290705,1.1297598e-05
6.566566566566567,0.000111686415,0.00021199827,1.13745555e-05
6.576576576576577,0.00011127087,0.0002110897,1.1452037e-05
6.586586586586587,0.0001108566,0.00021018297,1.1530232e-05
6.596596596596597,0.000110443034,0.00020927697,1.1609089e-05
6.606606606606607,0.00011003234,0.00020837429,1.16903975e-05
6.616616616616617,0.00010962411,0.00020747638,1.1771852e-05
6.626626626626627,0.00010922075,0.00020658961,1.1851902e-05
6.636636636636637,0.00010882003,0.00020570915,1.1930912e-05
6.646646646646647,0.00010842175,0.00020483538,1.2008124e-05
6.656656656656657,0.00010802742,0.00020396835,1.2086508e-05
6.666666666666667,0.00010763642,0.0002031054,1.2167438e-05
6.676676676676677,0.00010724789,0.00020224671,1.2249075e-05
6.686686686686687,0.00010686041,0.00020138902,1.2331802e-05
6.696696696696697,0.00010647463,0.00020053271,1.2416553e-05
6.706706706706707,0.000106089436,0.00019967699,1.2501878e-05
6.716716716716717,0.00010570491,0.00019882212,1.2587705e-05
6.726726726726727,0.00010532273,0.00019797083,1.2674638e-05
6.736736736736737,0.000104941944,0.0001971217,1.2762182e-05
6.746746746746747,0.00010456401,0.00019627728,1.2850745e-05
6.756756756756757,0.00010418886,0.00019543714,1.2940589e-05
6.766766766766767,0.0001038157,0.00019459947,1.3031917e-05
6.776776776776777,0.000103444785,0.00019376371,1.3125857e-05
6.786786786786787,0.00010307641,0.00019293063,1.3222198e-05
6.796796796796797,0.00010271175,0.00019210434,1.331915e-05
6.806806806806807,0.00010234906,0.00019128082,1.341731e-05
6.816816816816817,0.00010198832,0.00019045916,1.3517478e-05
6.826826826826827,0.00010162951,0.00018963972,1.36192975e-05
6.836836836836837,0.000101272584,0.000188824,1.3721183e-05
6.846846846846847,0.00010091795,0.00018801159,1.3824305e-05
6.856856856856857,0.000100570905,0.00018725969,1.388212e-05
6.866866866866867,0.0001002275,0.00018652357,1.3931443e-05
6.876876876876877,9.988805e-05,0.00018579449,1.3981611e-05
6.886886886886887,9.9548844e-05,0.00018506599,1.40316915e-05
6.896896896896897,9.921043e-05,0.00018433825,1.4082623e-05
6.906906906906907,9.887353e-05,0.00018361199,1.4135061e-05
6.916916916916917,9.853756e-05,0.00018288687,1.4188248e-05
6.926926926926927,9.82034e-05,0.00018216627,1.4240533e-05
6.936936936936937,9.787091e-05,0.00018144757,1.4294237e-05
6.946946946946947,9.754283e-05,0.00018074099,1.434466e-05
6.956956956956957,9.721672e-05,0.00018003958,1.439386e-05
6.966966966966967,9.689276e-05,0.00017934278,1.4442747e-05
6.976976976976977,9.6574455e-05,0.00017865706,1.4491845e-05
6.986986986986987,9.625672e-05,0.00017797216,1.4541285e-05
6.996996996996997,9.5939904e-05,0.00017728865,1.4591162e-05
7.007007007007007,9.5625044e-05,0.00017661118,1.4638914e-05
7.017017017017017,9.5311436e-05,0.00017593554,1.4687335e-05
7.027027027027027,9.4999596e-05,0.00017526267,1.4736521e-05
7.037037037037037,9.468986e-05,0.00017459161,1.47881e-05
7.047047047047047,9.4381605e-05,0.00017392209,1.484112e-05
7.057057057057057,9.4074e-05,0.00017325344,1.4894547e-05
7.067067067067067,9.376839e-05,0.0001725882,1.4948571e-05
7.077077077077077,9.3464194e-05,0.00017192452,1.5003869e-05
7.087087087087087,9.316124e-05,0.00017126261,1.5059864e-05
7.097097097097097,9.286193e-05,0.0001706071,1.5116748e-05
7.107107107107107,9.256468e-05,0.00016995777,1.5171594e-05
7.117117117117117,9.227154e-05,0.00016931909,1.5223995e-05
7.127127127127127,9.198113e-05,0.0001686876,1.5274643e-05
7.137137137137137,9.169112e-05,0.00016805665,1.5325597e-05
7.147147147147147,9.140257e-05,0.00016742772,1.537743e-05
7.157157157157157,9.111453e-05,0.00016679938,1.542968e-05
7.167167167167167,9.0827714e-05,0.00016617289,1.5482532e-05
7.177177177177177,9.0542635e-05,0.00016554902,1.5536243e-05
7.187187187187187,9.0258814e-05,0.00016492621,1.5591417e-05
7.197197197197197,8.997732e-05,0.00016430678,1.564787e-05
7.207207207207207,8.969941e-05,0.00016369284,1.5705977e-05
7.217217217217217,8.942439e-05,0.00016308256,1.5766229e-05
7.227227227227227,8.914933e-05,0.00016247237,1.5826306e-05
7.237237237237237,8.887557e-05,0.00016186363,1.5887512e-05
7.247247247247247,8.860304e-05,0.00016125612,1.5949961e-05
7.257257257257257,8.833267e-05,0.0001606532,1.6012149e-05
7.267267267267267,8.8064255e-05,0.00016005343,1.6075071e-05
7.277277277277277,8.77979e-05,0.00015945631,1.6139493e-05
7.287287287287287,8.753286e-05,0.00015886116,1.6204569e-05
7.297297297297297,8.7270746e-05,0.00015827134,1.627014e-05
7.307307307307307,8.7009255e-05,0.00015768252,1.6335995e-05
7.317317317317317,8.6748725e-05,0.00015709549,1.6401958e-05
7.327327327327327,8.649064e-05,0.00015651164,1.646964e-05
7.337337337337337,8.623504e-05,0.00015593185,1.6538237e-05
7.347347347347347,8.598044e-05,0.0001553533,1.6607592e-05
7.357357357357357,8.572672e-05,0.00015477563,1.6677812e-05
7.367367367367367,8.547505e-05,0.00015420144,1.6748665e-05
7.377377377377377,8.5223764e-05,0.0001536278,1.6819737e-05
7.387387387387387,8.497591e-05,0.00015307945,1.687237e-05
7.397397397397397,8.4731444e-05,0.00015254895,1.6913938e-05
7.407407407407407,8.448853e-05,0.00015202089,1.6956168e-05
7.4174174174174174,8.424613e-05,0.0001514933,1.6998958e-05
7.4274274274274275,8.400534e-05,0.00015097178,1.7038896e-05
7.4374374374374375,8.376586e-05,0.00015045487,1.7076847e-05
7.4474474474474475,8.352711e-05,0.00014993895,1.7115271e-05
7.4574574574574575,8.32905e-05,0.00014942742,1.715358e-05
7.4674674674674675,8.305505e-05,0.00014891697,1.7193124e-05
7.4774774774774775,8.282125e-05,0.00014840951,1.7232982e-05
7.4874874874874875,8.258887e-05,0.00014790412,1.727361e-05
7.4974974974974975,8.235865e-05,0.00014740245,1.7314858e-05
7.5075075075075075,8.212998e-05,0.00014690426,1.7355684e-05
7.5175175175175175,8.190206e-05,0.00014640711,1.7397004e-05
7.5275275275275275,8.167528e-05,0.00014591127,1.7439299e-05
7.5375375375375375,8.1451515e-05,0.000145419,1.7484017e-05
7.5475475475475475,8.122922e-05,0.00014492903,1.7529412e-05
7.5575575575575575,8.100762e-05,0.00014444022,1.7575032e-05
7.5675675675675675,8.078705e-05,0.00014395289,1.762122e-05
7.5775775775775776,8.056697e-05,0.00014346585,1.7668091e-05
7.587587587587588,8.034679e-05,0.00014297871,1.7714876e-05
7.597597597597598,8.012741e-05,0.00014249442,1.7760402e-05
7.607607607607608,7.9910715e-05,0.00014201569,1.7805738e-05
7.617617617617618,7.96947e-05,0.00014153842,1.785098e-05
7.627627627627628,7.948005e-05,0.00014106337,1.7896731e-05
7.637637637637638,7.926657e-05,0.00014058994,1.7943195e-05
7.647647647647648,7.905452e-05,0.00014011837,1.7990664e-05
7.657657657657658,7.8843324e-05,0.00013964805,1.8038598e-05
7.667667667667668,7.8632605e-05,0.00013917804,1.808718e-05
7.677677677677678,7.842282e-05,0.0001387089,1.8136732e-05
7.687687687687688,7.821438e-05,0.00013824122,1.8187544e-05
7.697697697697698,7.8007746e-05,0.00013777563,1.8239865e-05
7.707707707707708,7.780152e-05,0.0001373107,1.8292343e-05
7.717717717717718,7.759603e-05,0.00013684771,1.8344352e-05
7.727727727727728,7.739115e-05,0.00013638666,1.839565e-05
7.737737737737738,7.718631e-05,0.0001359258,1.8446815e-05
7.747747747747748,7.698268e-05,0.00013546634,1.8499013e-05
7.757757757757758,7.678041e-05,0.00013500935,1.855147e-05
7.767767767767768,7.6579345e-05,0.00013455452,1.8604165e-05
7.777777777777778,7.63804e-05,0.00013410376,1.8657036e-05
7.787787787787788,7.61836e-05,0.00013365615,1.8711042e-05
7.797797797797798,7.598797e-05,0.00013321059,1.8765353e-05
7.807807807807808,7.579345e-05,0.00013276751,1.8819377e-05
7.817817817817818,7.559982e-05,0.00013232604,1.8873594e-05
7.827827827827828,7.540675e-05,0.00013188514,1.8928356e-05
7.837837837837838,7.521392e-05,0.00013144473,1.8983108e-05
7.847847847847848,7.502156e-05,0.00013100484,1.9038293e-05
7.857857857857858,7.482988e-05,0.00013056543,1.9094317e-05
7.867867867867868,7.463887e-05,0.00013012721,1.9150524e-05
7.877877877877878,7.444795e-05,0.00012968923,1.9206658e-05
7.887887887887888,7.425811e-05,0.00012925299,1.9263229e-05
7.897897897897898,7.407014e-05,0.00012882029,1.9319996e-05
7.907907907907908,7.388289e-05,0.00012839092,1.9374856e-05
7.917917917917918,7.369793e-05,0.00012797693,1.9418916e-05
7.927927927927928,7.351638e-05,0.0001275965,1.9436255e-05
7.937937937937938,7.3335905e-05,0.00012721779,1.9454019e-05
7.947947947947948,7.315676e-05,0.00012684127,1.947226e-05
7.957957957957958,7.297842e-05,0.00012646691,1.9489937e-05
7.967967967967968,7.2801355e-05,0.0001260943,1.9508414e-05
7.977977977977978,7.262556e-05,0.00012572356,1.9527564e-05
7.987987987987988,7.245219e-05,0.00012535694,1.9547442e-05
7.997997997997998,7.228087e-05,0.00012499515,1.9566596e-05
8.008008008008009,7.211033e-05,0.00012463453,1.9586125e-05
8.018018018018019,7.194012e-05,0.00012427426,1.9605981e-05
8.028028028028029,7.177039e-05,0.00012391452,1.9626259e-05
8.038038038038039,7.1601455e-05,0.0001235559,1.9647003e-05
8.048048048048049,7.143327e-05,0.0001231981,1.9668445e-05
8.058058058058059,7.1265255e-05,0.00012284041,1.9690095e-05
8.068068068068069,7.109774e-05,0.00012248347,1.971201e-05
8.078078078078079,7.093158e-05,0.00012213018,1.9732983e-05
8.088088088088089,7.07674e-05,0.00012178268,1.9752111e-05
8.098098098098099,7.0605136e-05,0.0001214396,1.9770672e-05
8.108108108108109,7.044437e-05,0.00012109814,1.9790587e-05
8.118118118118119,7.028588e-05,0.00012075968,1.981208e-05
8.128128128128129,7.0128604e-05,0.00012042226,1.9834952e-05
8.138138138138139,6.997235e-05,0.00012008601,1.985869e-05
8.148148148148149,6.98167e-05,0.000119750446,1.9882951e-05
8.158158158158159,6.966157e-05,0.00011941542,1.9907715e-05
8.168168168168169,6.950697e-05,0.0001190809,1.9933039e-05
8.178178178178179,6.9353584e-05,0.00011874791,1.9959258e-05
8.188188188188189,6.920079e-05,0.00011841645,1.9985127e-05
8.198198198198199,6.9048954e-05,0.000118085874,2.0012034e-05
8.208208208208209,6.889893e-05,0.000117757605,2.0040261e-05
8.218218218218219,6.874958e-05,0.000117430136,2.006902e-05
8.228228228228229,6.860053e-05,0.00011710382,2.0097239e-05
8.238238238238239,6.84519e-05,0.00011677807,2.0125717e-05
8.248248248248249,6.83048e-05,0.000116454394,2.0155203e-05
8.258258258258259,6.8159265e-05,0.000116133466,2.0185063e-05
8.268268268268269,6.801463e-05,0.00011581386,2.0215404e-05
8.278278278278279,6.7870445e-05,0.000115494666,2.0246225e-05
8.288288288288289,6.772627e-05,0.000115175586,2.0276962e-05
8.298298298298299,6.758231e-05,0.00011485671,2.030791e-05
8.308308308308309,6.743879e-05,0.00011453821,2.0339376e-05
8.318318318318319,6.729634e-05,0.00011422072,2.0371968e-05
8.328328328328329,6.715542e-05,0.000113905335,2.040551e-05
8.338338338338339,6.70147e-05,0.00011359058,2.043882e-05
8.348348348348349,6.68743e-05,0.00011327643,2.047217e-05
8.358358358358359,6.673556e-05,0.00011296521,2.0505915e-05
8.368368368368369,6.659788e-05,0.00011265547,2.0540294e-05
8.378378378378379,6.646069e-05,0.00011234658,2.0574811e-05
8.388388388388389,6.6323955e-05,0.00011204039,2.060752e-05
8.398398398398399,6.618893e-05,0.000111740694,2.0637159e-05
8.408408408408409,6.605498e-05,0.000111441994,2.0667962e-05
8.418418418418419,6.592268e-05,0.0001111468,2.069856e-05
8.428428428428429,6.579171e-05,0.00011085335,2.0730073e-05
8.438438438438439,6.5661676e-05,0.00011056105,2.0762302e-05
8.448448448448449,6.553253e-05,0.00011026967,2.0795382e-05
8.458458458458459,6.540411e-05,0.00010998234,2.0825868e-05
8.468468468468469,6.527616e-05,0.00010969583,2.0856485e-05
8.478478478478479,6.5148546e-05,0.00010941009,2.0887e-05
8.488488488488489,6.502141e-05,0.00010912549,2.0917338e-05
8.498498498498499,6.4894986e-05,0.0001088431,2.0946867e-05
8.508508508508509,6.4769e-05,0.000108561,2.0977004e-05
8.518518518518519,6.464478e-05,0.00010828214,2.1007425e-05
8.528528528528529,6.452091e-05,0.000108004606,2.1037209e-05
8.538538538538539,6.4398104e-05,0.00010772879,2.1067422e-05
8.548548548548549,6.42755e-05,0.00010745323,2.1097767e-05
8.558558558558559,6.415344e-05,0.00010717864,2.112825e-05
8.568568568568569,6.403253e-05,0.000106906504,2.1158561e-05
8.578578578578579,6.391274e-05,0.00010663824,2.1187243e-05
8.588588588588589,6.379337e-05,0.00010637089,2.1215852e-05
8.598598598598599,6.367481e-05,0.00010610442,2.12452e-05
8.608608608608609,6.355673e-05,0.00010583858,2.1274875e-05
8.618618618618619,6.343847e-05,0.00010557282,2.130412e-05
8.62862862862863,6.332052e-05,0.00010530745,2.1333592e-05
8.63863863863864,6.320364e-05,0.00010504323,2.1364041e-05
8.64864864864865,6.308789e-05,0.00010478179,2.139399e-05
8.65865865865866,6.297218e-05,0.0001045207,2.1423668e-05
8.66866866866867,6.28567e-05,0.00010425994,2.145346e-05
8.67867867867868,6.2741674e-05,0.00010399964,2.148371e-05
8.68868868868869,6.262726e-05,0.00010374028,2.1514239e-05
8.6986986986987,6.2514446e-05,0.00010348404,2.1544849e-05
8.70870870870871,6.240261e-05,0.00010322957,2.1575644e-05
8.71871871871872,6.229073e-05,0.00010297498,2.1606487e-05
8.72872872872873,6.217831e-05,0.00010271982,2.1636799e-05
8.73873873873874,6.2066e-05,0.00010246481,2.1667187e-05
8.74874874874875,6.195421e-05,0.00010221028,2.1698139e-05
8.75875875875876,6.184292e-05,0.00010195628,2.1729556e-05
8.76876876876877,6.1731924e-05,0.00010170275,2.176109e-05
8.77877877877878,6.162129e-05,0.00010144959,2.1793e-05
8.78878878878879,6.151114e-05,0.00010119704,2.1825246e-05
8.7987987987988,6.140209e-05,0.0001009461,2.1858083e-05
8.80880880880881,6.129462e-05,0.00010069663,2.1892607e-05
8.81881881881882,6.118738e-05,0.00010044717,2.1927579e-05
8.82882882882883,6.107998e-05,0.00010019773,2.1962238e-05
8.83883883883884,6.097281e-05,9.9949044e-05,2.1996577e-05
8.84884884884885,6.0866772e-05,9.970277e-05,2.2030777e-05
8.85885885885886,6.0761384e-05,9.9457575e-05,2.2065193e-05
8.86886886886887,6.0656646e-05,9.9213685e-05,2.2099608e-05
8.87887887887888,6.0552786e-05,9.897165e-05,2.2133925e-05
8.88888888888889,6.044909e-05,9.872989e-05,2.2168286e-05
8.8988988988989,6.034644e-05,9.849103e-05,2.2201846e-05
8.90890890890891,6.0244012e-05,9.825287e-05,2.2235152e-05
8.91891891891892,6.0141563e-05,9.801478e-05,2.2268345e-05
8.92892892892893,6.0039507e-05,9.777722e-05,2.2301792e-05
8.93893893893894,5.9937734e-05,9.753968e-05,2.2335786e-05
8.94894894894895,5.9836504e-05,9.7302785e-05,2.2370223e-05
8.95895895895896,5.973561e-05,9.706641e-05,2.2404805e-05
8.96896896896897,5.9634513e-05,9.682942e-05,2.2439603e-05
8.97897897897898,5.953407e-05,9.659301e-05,2.2475138e-05
8.98898898898899,5.943597e-05,9.637372e-05,2.2498221e-05
8.998998998999,5.9339414e-05,9.616697e-05,2.2511853e-05
9.00900900900901,5.924336e-05,9.5960655e-05,2.2526066e-05
9.01901901901902,5.914707e-05,9.5754076e-05,2.2540062e-05
9.02902902902903,5.905102e-05,9.554815e-05,2.2553893e-05
9.03903903903904,5.8955557e-05,9.534256e-05,2.2568547e-05
9.04904904904905,5.8860394e-05,9.5137315e-05,2.2583474e-05
9.05905905905906,5.8767073e-05,9.493569e-05,2.2598451e-05
9.06906906906907,5.867459e-05,9.473603e-05,2.2613145e-05
9.07907907907908,5.8582318e-05,9.4536765e-05,2.2627868e-05
9.08908908908909,5.8489877e-05,9.433757e-05,2.2642183e-05
9.0990990990991,5.8397647e-05,9.413862e-05,2.2656677e-05
9.10910910910911,5.8306046e-05,9.3940216e-05,2.2671877e-05
9.11911911911912,5.8214704e-05,9.3742136e-05,2.2687273e-05
9.12912912912913,5.812358e-05,9.354408e-05,2.270308e-05
9.13913913913914,5.8032794e-05,9.334663e-05,2.271896e-05
9.14914914914915,5.79424e-05,9.315001e-05,2.2734788e-05
9.15915915915916,5.785338e-05,9.295609e-05,2.2750668e-05
9.16916916916917,5.7765108e-05,9.2763206e-05,2.2767006e-05
9.17917917917918,5.767771e-05,9.257176e-05,2.2783657e-05
9.18918918918919,5.759124e-05,9.238247e-05,2.280001e-05
9.1991991991992,5.7504923e-05,9.2193586e-05,2.2816264e-05
9.20920920920921,5.7419278e-05,9.200562e-05,2.2832937e-05
9.21921921921922,5.7333924e-05,9.1818e-05,2.2849843e-05
9.22922922922923,5.7248646e-05,9.1630514e-05,2.2866778e-05
9.23923923923924,5.7163696e-05,9.144323e-05,2.2884164e-05
9.24924924924925,5.707897e-05,9.125614e-05,2.2901808e-05
9.25925925925926,5.699509e-05,9.106999e-05,2.2920187e-05
9.26926926926927,5.691158e-05,9.088457e-05,2.2938591e-05
9.27927927927928,5.682864e-05,9.07001e-05,2.2957181e-05
9.28928928928929,5.674678e-05,9.051763e-05,2.2975928e-05
9.2992992992993,5.666498e-05,9.03356e-05,2.2994358e-05
9.30930930930931,5.658354e-05,9.015393e-05,2.3013148e-05
9.31931931931932,5.6502442e-05,8.997244e-05,2.3032444e-05
9.32932932932933,5.6421602e-05,8.979101e-05,2.3052195e-05
9.33933933933934,5.6341094e-05,8.960978e-05,2.3072414e-05
9.34934934934935,5.626139e-05,8.942952e-05,2.3093256e-05
9.35935935935936,5.618338e-05,8.925468e-05,2.3112076e-05
9.36936936936937,5.61062e-05,8.908352e-05,2.3128876e-05
9.37937937937938,5.6028934e-05,8.8912304e-05,2.3145567e-05
9.38938938938939,5.595161e-05,8.8740504e-05,2.3162713e-05
9.3993993993994,5.5874585e-05,8.856914e-05,2.318003e-05
9.40940940940941,5.57979e-05,8.839816e-05,2.3197637e-05
9.41941941941942,5.5721317e-05,8.8227345e-05,2.3215289e-05
9.42942942942943,5.564519e-05,8.805759e-05,2.3232787e-05
9.43943943943944,5.5569522e-05,8.788858e-05,2.3250472e-05
9.44944944944945,5.5494103e-05,8.771989e-05,2.326832e-05
9.45945945945946,5.5419176e-05,8.755199e-05,2.3286364e-05
9.46946946946947,5.5345103e-05,8.738563e-05,2.3304568e-05
9.47947947947948,5.527229e-05,8.7220906e-05,2.3323671e-05
9.48948948948949,5.5200144e-05,8.705714e-05,2.3343146e-05
9.4994994994995,5.5128436e-05,8.689447e-05,2.3362401e-05
9.50950950950951,5.505694e-05,8.6732005e-05,2.3381868e-05
9.51951951951952,5.4985336e-05,8.657131e-05,2.3399367e-05
9.52952952952953,5.4914173e-05,8.6415064e-05,2.3413282e-05
9.53953953953954,5.4843345e-05,8.6258995e-05,2.3427696e-05
9.54954954954955,5.477319e-05,8.610433e-05,2.3442051e-05
9.55955955955956,5.470377e-05,8.595073e-05,2.3456814e-05
9.56956956956957,5.4635253e-05,8.5799475e-05,2.3471031e-05
9.57957957957958,5.4566914e-05,8.5648964e-05,2.3484863e-05
9.58958958958959,5.449899e-05,8.549934e-05,2.349864e-05
9.5995995995996,5.443148e-05,8.535024e-05,2.3512712e-05
9.60960960960961,5.436413e-05,8.5201274e-05,2.3526987e-05
9.61961961961962,5.4296757e-05,8.505244e-05,2.3541073e-05
9.62962962962963,5.4230277e-05,8.4905034e-05,2.355552e-05
9.63963963963964,5.4164062e-05,8.475763e-05,2.357049e-05
9.64964964964965,5.4098073e-05,8.461068e-05,2.3585468e-05
9.65965965965966,5.4032553e-05,8.446432e-05,2.360078e-05
9.66966966966967,5.3967247e-05,8.4318264e-05,2.3616234e-05
9.67967967967968,5.390225e-05,8.417253e-05,2.3631976e-05
9.68968968968969,5.383729e-05,8.402702e-05,2.3647564e-05
9.6996996996997,5.3773092e-05,8.3882755e-05,2.3663433e-05
9.70970970970971,5.3709107e-05,8.373907e-05,2.3679147e-05
9.71971971971972,5.3645563e-05,8.359623e-05,2.3694894e-05
9.72972972972973,5.358162e-05,8.345292e-05,2.3710323e-05
9.73973973973974,5.3517477e-05,8.3309016e-05,2.3725937e-05
9.74974974974975,5.3454034e-05,8.3166546e-05,2.3741524e-05
9.75975975975976,5.3390766e-05,8.302438e-05,2.3757155e-05
9.76976976976977,5.332698e-05,8.2881874e-05,2.3772085e-05
9.77977977977978,5.3264273e-05,8.274081e-05,2.3787743e-05
9.78978978978979,5.3201788e-05,8.2600505e-05,2.380307e-05
9.7997997997998,5.3139265e-05,8.246001e-05,2.3818526e-05
9.80980980980981,5.3077052e-05,8.231978e-05,2.3834331e-05
9.81981981981982,5.301505e-05,8.2179875e-05,2.3850229e-05
9.82982982982983,5.2953426e-05,8.2040235e-05,2.3866616e-05
9.83983983983984,5.2891806e-05,8.19008e-05,2.3882814e-05
9.84984984984985,5.283051e-05,8.176064e-05,2.3900377e-05
9.85985985985986,5.2769796e-05,8.1620325e-05,2.391927e-05
9.86986986986987,5.2710042e-05,8.148156e-05,2.3938524e-05
9.87987987987988,5.2651012e-05,8.1343955e-05,2.3958068e-05
9.88988988988989,5.2592557e-05,8.120691e-05,2.3978204e-05
9.8998998998999,5.2534186e-05,8.106982e-05,2.3998551e-05
9.90990990990991,5.247621e-05,8.093325e-05,2.4019175e-05
9.91991991991992,5.241874e-05,8.0797414e-05,2.4040071e-05
9.92992992992993,5.2361094e-05,8.06611e-05,2.4061092e-05
9.93993993993994,5.2303276e-05,8.0524806e-05,2.4081746e-05
9.94994994994995,5.224538e-05,8.0388476e-05,2.410229e-05
9.95995995995996,5.218779e-05,8.025262e-05,2.4122957e-05
9.96996996996997,5.213057e-05,8.0117396e-05,2.4143743e-05
9.97997997997998,5.2073727e-05,7.998265e-05,2.4164805e-05
9.98998998998999,5.2017207e-05,7.984881e-05,2.4185605e-05
10.0,5.196053e-05,7.971485e-05,2.4206209e-05


==> fig/data/posteriorst/dct_gmm_stds.csv <==
x,y,upper,lower
0.0,0.002580745,0.003465812,0.0016956779
0.01001001001001001,0.0025682147,0.0034506882,0.0016857411
0.02002002002002002,0.0025556842,0.0034355656,0.0016758026
0.03003003003003003,0.002543154,0.003420445,0.001665863
0.04004004004004004,0.0025306242,0.0034053258,0.0016559225
0.050050050050050046,0.0025180941,0.003390208,0.0016459804
0.06006006006006006,0.0025055637,0.003375091,0.0016360364
0.07007007007007007,0.0024930334,0.0033599755,0.0016260913
0.08008008008008008,0.0024805034,0.0033448618,0.001616145
0.09009009009009009,0.0024679734,0.0033297495,0.0016061973
0.10010010010010009,0.0024554431,0.0033146385,0.0015962478
0.11011011011011011,0.0024429124,0.0032995283,0.0015862965
0.12012012012012012,0.0024303824,0.0032844206,0.0015763442
0.13013013013013014,0.0024178524,0.003269314,0.0015663907
0.14014014014014015,0.0024053222,0.003254209,0.0015564354
0.15015015015015015,0.002392792,0.0032391055,0.0015464784
0.16016016016016016,0.002380262,0.0032240036,0.0015365202
0.17017017017017017,0.0023677316,0.0032089031,0.0015265603
0.18018018018018017,0.0023552016,0.0031938043,0.001516599
0.19019019019019018,0.0023426714,0.0031787069,0.0015066359
0.20020020020020018,0.0023301411,0.003163611,0.0014966712
0.21021021021021022,0.002317611,0.0031485166,0.001486705
0.22022022022022023,0.0023050806,0.003133424,0.0014767372
0.23023023023023023,0.0022925506,0.0031183334,0.0014667679
0.24024024024024024,0.0022800202,0.0031032437,0.0014567965
0.2502502502502503,0.0022674904,0.0030881567,0.0014468242
0.2602602602602603,0.0022549601,0.0030730707,0.0014368496
0.2702702702702703,0.0022424299,0.0030579863,0.0014268735
0.2802802802802803,0.0022298994,0.0030429035,0.0014168953
0.2902902902902903,0.0022173694,0.0030278228,0.001406916
0.3003003003003003,0.0022048391,0.0030127438,0.0013969346
0.3103103103103103,0.002192309,0.0029976661,0.0013869515
0.3203203203203203,0.0021797789,0.0029825908,0.001376967
0.3303303303303303,0.0021672486,0.0029675171,0.0013669801
0.34034034034034033,0.0021547182,0.0029524448,0.0013569915
0.35035035035035034,0.0021421884,0.002937375,0.0013470016
0.36036036036036034,0.0021296581,0.0029223068,0.0013370095
0.37037037037037035,0.0021171279,0.0029072403,0.0013270155
0.38038038038038036,0.0021045979,0.002892176,0.0013170198
0.39039039039039036,0.0020920676,0.0028771132,0.0013070221
0.40040040040040037,0.0020795374,0.0028620523,0.0012970224
0.41041041041041043,0.0020670071,0.0028469935,0.0012870207
0.42042042042042044,0.002054477,0.0028319368,0.0012770174
0.43043043043043044,0.002041947,0.002816882,0.0012670121
0.44044044044044045,0.0020294166,0.002801829,0.0012570042
0.45045045045045046,0.0020168864,0.002786778,0.0012469947
0.46046046046046046,0.0020043564,0.0027717294,0.0012369833
0.47047047047047047,0.0019918259,0.0027566822,0.0012269695
0.4804804804804805,0.0019792959,0.0027416376,0.0012169541
0.4904904904904905,0.0019667658,0.0027265952,0.0012069365
0.5005005005005005,0.0019542356,0.0027115545,0.0011969166
0.5105105105105106,0.0019417052,0.002696516,0.0011868945
0.5205205205205206,0.0019291752,0.00268148,0.0011768704
0.5305305305305306,0.0019166451,0.002666446,0.0011668443
0.5405405405405406,0.0019041148,0.0026514141,0.0011568156
0.5505505505505506,0.0018915846,0.0026363842,0.0011467849
0.5605605605605606,0.0018790545,0.0026213569,0.001136752
0.5705705705705706,0.0018665241,0.0026063318,0.0011267165
0.5805805805805806,0.0018539941,0.0025913091,0.0011166792
0.5905905905905906,0.001841464,0.0025762885,0.0011066394
0.6006006006006006,0.0018289337,0.0025612703,0.0010965972
0.6106106106106106,0.0018164034,0.0025462543,0.0010865524
0.6206206206206206,0.0018038733,0.002531241,0.0010765058
0.6306306306306306,0.0017913432,0.0025162299,0.0010664565
0.6406406406406406,0.001778813,0.0025012214,0.0010564047
0.6506506506506506,0.0017662828,0.0024862152,0.0010463505
0.6606606606606606,0.0017537526,0.0024712114,0.0010362938
0.6706706706706707,0.0017412226,0.0024562106,0.0010262347
0.6806806806806807,0.0017286922,0.0024412116,0.0010161728
0.6906906906906907,0.001716162,0.0024262154,0.0010061085
0.7007007007007007,0.001703632,0.002411222,0.0009960418
0.7107107107107107,0.0016911017,0.002396231,0.0009859722
0.7207207207207207,0.0016785715,0.0023812428,0.00097590004
0.7307307307307307,0.0016660411,0.0023662571,0.00096582505
0.7407407407407407,0.0016535149,0.0023512738,0.000955756
0.7507507507507507,0.0016410641,0.0023362744,0.00094585365
0.7607607607607607,0.001628701,0.0023211883,0.00093621376
0.7707707707707707,0.0016163355,0.0023058036,0.00092686736
0.7807807807807807,0.0016036156,0.0022895222,0.0009177089
0.7907907907907907,0.0015903192,0.0022720613,0.0009085771
0.8008008008008007,0.0015763254,0.0022532328,0.000899418
0.8108108108108109,0.0015616787,0.002233213,0.0008901444
0.8208208208208209,0.0015469836,0.0022130862,0.000880881
0.8308308308308309,0.0015322667,0.0021929098,0.00087162375
0.8408408408408409,0.0015175495,0.0021727537,0.00086234545
0.8508508508508509,0.0015028322,0.0021526185,0.0008530459
0.8608608608608609,0.0014881152,0.0021325052,0.00084372505
0.8708708708708709,0.001473398,0.0021124142,0.0008343817
0.8808808808808809,0.0014586808,0.002092346,0.00082501554
0.8908908908908909,0.0014439636,0.0020723012,0.00081562594
0.9009009009009009,0.00142923,0.0020522664,0.0008061936
0.9109109109109109,0.0014144956,0.0020322553,0.0007967359
0.9209209209209209,0.0013997613,0.0020122696,0.000787253
0.9309309309309309,0.0013850271,0.0019923097,0.0007777444
0.9409409409409409,0.0013702927,0.0019723764,0.00076820917
0.950950950950951,0.0013555583,0.00195247,0.0007586466
0.960960960960961,0.001340824,0.0019325917,0.00074905617
0.970970970970971,0.0013260898,0.0019127424,0.00073943735
0.980980980980981,0.0013113556,0.0018929222,0.000729789
0.990990990990991,0.0012966213,0.0018731323,0.0007201103
1.001001001001001,0.0012818868,0.0018533731,0.0007104005
1.011011011011011,0.0012671524,0.0018336459,0.0007006589
1.021021021021021,0.0012524013,0.0018138818,0.00069092074
1.031031031031031,0.0012376487,0.0017941445,0.0006811528
1.0410410410410411,0.0012228959,0.0017744405,0.0006713514
1.0510510510510511,0.0012081435,0.001754771,0.00066151604
1.0610610610610611,0.0011933909,0.0017351366,0.00065164524
1.0710710710710711,0.0011786383,0.0017155383,0.00064173824
1.0810810810810811,0.0011638856,0.0016959773,0.0006317939
1.0910910910910911,0.0011491332,0.0016764547,0.0006218118
1.1011011011011012,0.0011343805,0.0016569709,0.00061179005
1.1111111111111112,0.0011196279,0.0016375276,0.0006017281
1.1211211211211212,0.001104884,0.0016181252,0.0005916427
1.1311311311311312,0.0010901788,0.0015987647,0.0005815931
1.1411411411411412,0.0010755633,0.0015794726,0.0005716539
1.1511511511511512,0.0010611748,0.0015604123,0.00056193717
1.1611611611611612,0.0010471408,0.0015417782,0.0005525034
1.1711711711711712,0.0010338089,0.0015238095,0.00054380833
1.1811811811811812,0.0010215434,0.0015070518,0.000536035
1.1911911911911912,0.0010103575,0.0014914866,0.0005292285
1.2012012012012012,0.0010003354,0.0014772578,0.00052341307
1.2112112112112112,0.0009914625,0.0014640877,0.00051883725
1.2212212212212212,0.0009828534,0.0014511159,0.00051459076
1.2312312312312312,0.00097435544,0.0014382326,0.0005104783
1.2412412412412412,0.000965994,0.0014254495,0.0005065386
1.2512512512512513,0.0009576326,0.0014126736,0.0005025916
1.2612612612612613,0.00094927126,0.0013999054,0.0004986371
1.2712712712712713,0.00094090996,0.0013871451,0.0004946748
1.2812812812812813,0.00093254854,0.0013743927,0.00049070443
1.2912912912912913,0.00092418725,0.0013616487,0.00048672582
1.3013013013013013,0.00091584946,0.0013489269,0.000482772
1.3113113113113113,0.0009075276,0.0013362227,0.00047883234
1.3213213213213213,0.00089920574,0.0013235272,0.00047488432
1.3313313313313313,0.00089088397,0.0013108402,0.00047092774
1.3413413413413413,0.00088256213,0.0012981622,0.00046696214
1.3513513513513513,0.0008742403,0.0012854933,0.00046298734
1.3613613613613613,0.00086591835,0.0012728338,0.00045900294
1.3713713713713713,0.0008575965,0.0012601842,0.00045500882
1.3813813813813813,0.00084927474,0.0012475448,0.00045100466
1.3913913913913913,0.00084095297,0.0012349159,0.00044699002
1.4014014014014013,0.00083263096,0.0012222974,0.0004429645
1.4114114114114114,0.00082430907,0.0012096895,0.00043892855
1.4214214214214214,0.0008159869,0.0011970929,0.00043488079
1.4314314314314314,0.000807665,0.0011845087,0.00043082135
1.4414414414414414,0.0007993428,0.0011719363,0.00042674932
1.4514514514514514,0.0007910208,0.0011593769,0.00042266469
1.4614614614614614,0.00078269886,0.0011468309,0.00041856687
1.4714714714714714,0.0007743767,0.0011342982,0.00041445516
1.4814814814814814,0.0007660548,0.00112178,0.00041032958
1.4914914914914914,0.0007577326,0.0011092762,0.00040618904
1.5015015015015014,0.0007494184,0.0010967874,0.00040204945
1.5115115115115114,0.00074113026,0.001084314,0.0003979466
1.5215215215215214,0.0007329094,0.001071872,0.00039394683
1.5315315315315314,0.00072480924,0.0010595175,0.00039010105
1.5415415415415414,0.00071691495,0.0010474034,0.00038642643
1.5515515515515514,0.00070934684,0.0010357638,0.00038292992
1.5615615615615615,0.0007021422,0.0010246541,0.0003796303
1.5715715715715715,0.00069548807,0.0010145861,0.00037639
1.5815815815815815,0.00068937626,0.0010053386,0.00037341393
1.5915915915915915,0.00068357214,0.0009965354,0.0003706089
1.6016016016016015,0.0006780318,0.0009880981,0.00036796552
1.6116116116116117,0.00067270466,0.0009799466,0.0003654627
1.6216216216216217,0.00066749746,0.00097199244,0.00036300247
1.6316316316316317,0.0006623393,0.0009641443,0.00036053435
1.6416416416416417,0.00065718236,0.0009563032,0.00035806154
1.6516516516516517,0.0006520145,0.0009484604,0.0003555686
1.6616616616616617,0.00064684404,0.0009406216,0.0003530665
1.6716716716716717,0.0006416721,0.00093278673,0.00035055747
1.6816816816816818,0.0006365002,0.0009249585,0.0003480419
1.6916916916916918,0.0006313283,0.0009171369,0.00034551974
1.7017017017017018,0.0006261564,0.0009093221,0.00034299068
1.7117117117117118,0.0006209859,0.0009015154,0.00034045643
1.7217217217217218,0.00061581854,0.00089371816,0.00033791893
1.7317317317317318,0.0006106512,0.0008859284,0.00033537403
1.7417417417417418,0.0006054838,0.00087814627,0.0003328213
1.7517517517517518,0.00060031645,0.0008703721,0.00033026078
1.7617617617617618,0.000595149,0.000862606,0.00032769202
1.7717717717717718,0.0005899817,0.00085484836,0.000325115
1.7817817817817818,0.00058481423,0.00084709923,0.00032252923
1.7917917917917918,0.00057964685,0.00083935907,0.00031993462
1.8018018018018018,0.00057448965,0.0008316827,0.00031729657
1.8118118118118118,0.0005693354,0.0008240318,0.000314639
1.8218218218218218,0.0005641812,0.00081639073,0.0003119716
1.8318318318318318,0.00055902696,0.0008087598,0.00030929412
1.8418418418418419,0.0005538727,0.0008011393,0.0003066062
1.8518518518518519,0.00054871856,0.0007935295,0.0003039076
1.8618618618618619,0.00054356427,0.00078593066,0.00030119787
1.8718718718718719,0.0005384101,0.00077834335,0.00029847684
1.8818818818818819,0.0005332579,0.0007707674,0.0002957484
1.8918918918918919,0.0005281179,0.0007632032,0.00029303256
1.901901901901902,0.0005230065,0.0007556529,0.00029036007
1.911911911911912,0.000517947,0.0007481359,0.00028775813
1.921921921921922,0.0005129613,0.0007406898,0.00028523276
1.931931931931932,0.00050807506,0.0007333506,0.00028279953
1.941941941941942,0.00050333893,0.00072618516,0.00028049268
1.951951951951952,0.0004987832,0.00071931403,0.00027825235
1.961961961961962,0.0004943781,0.0007126726,0.00027608356
1.971971971971972,0.0004902258,0.0007065643,0.00027388733
1.981981981981982,0.00048631668,0.0007009151,0.00027171825
1.991991991991992,0.0004826272,0.0006956771,0.00026957723
2.002002002002002,0.00047903007,0.00069056184,0.0002674983
2.012012012012012,0.00047553238,0.00068557786,0.00026548686
2.022022022022022,0.0004721293,0.000680726,0.00026353257
2.032032032032032,0.0004687785,0.00067597174,0.0002615853
2.042042042042042,0.00046545902,0.0006712741,0.00025964394
2.052052052052052,0.00046215224,0.00066660094,0.00025770353
2.062062062062062,0.00045884843,0.00066193717,0.0002557597
2.0720720720720722,0.00045553743,0.00065721653,0.00025385834
2.0820820820820822,0.00045221637,0.0006524462,0.00025198655
2.0920920920920922,0.00044889524,0.0006476801,0.0002501104
2.1021021021021022,0.0004455703,0.0006429079,0.00024823268
2.1121121121121122,0.0004422401,0.0006381256,0.00024635464
2.1221221221221223,0.0004389099,0.00063334743,0.00024447232
2.1321321321321323,0.000435584,0.00062857673,0.00024259122
2.1421421421421423,0.00043225876,0.0006238109,0.00024070658
2.1521521521521523,0.0004289336,0.00061904977,0.0002388174
2.1621621621621623,0.00042560842,0.00061429327,0.00023692354
2.1721721721721723,0.00042228322,0.00060954154,0.00023502488
2.1821821821821823,0.00041895802,0.0006047947,0.00023312132
2.1921921921921923,0.00041563448,0.0006000614,0.00023120755
2.2022022022022023,0.000412324,0.0005953995,0.0002292485
2.2122122122122123,0.0004090135,0.0005907424,0.00022728462
2.2222222222222223,0.000405703,0.0005860902,0.0002253158
2.2322322322322323,0.00040239253,0.0005814431,0.00022334198
2.2422422422422423,0.00039908206,0.00057680113,0.00022136299
2.2522522522522523,0.00039577152,0.00057216437,0.00021937868
2.2622622622622623,0.00039246137,0.00056753296,0.00021738978
2.2722722722722724,0.0003891544,0.00056290673,0.00021540205
2.2822822822822824,0.0003858599,0.00055828615,0.00021343364
2.2922922922922924,0.00038258327,0.0005536727,0.0002114938
2.3023023023023024,0.00037933828,0.00054907904,0.00020959755
2.3123123123123124,0.00037612946,0.00054451474,0.00020774417
2.3223223223223224,0.00037296937,0.00054000743,0.0002059313
2.3323323323323324,0.0003698711,0.0005355501,0.00020419207
2.3423423423423424,0.00036686042,0.0005312043,0.00020251654
2.3523523523523524,0.00036393577,0.0005269713,0.00020090026
2.3623623623623624,0.00036108398,0.0005228513,0.00019931667
2.3723723723723724,0.00035832587,0.00051888276,0.000197769
2.3823823823823824,0.00035567922,0.00051512884,0.0001962296
2.3923923923923924,0.00035314722,0.00051155325,0.0001947412
2.4024024024024024,0.00035069615,0.0005081045,0.00019328778
2.4124124124124124,0.000348308,0.0005047923,0.0001918237
2.4224224224224224,0.0003459769,0.0005015993,0.0001903545
2.4324324324324325,0.00034370122,0.00049848424,0.00018891819
2.4424424424424425,0.00034146756,0.00049543066,0.00018750444
2.4524524524524525,0.00033926064,0.0004924277,0.00018609363
2.4624624624624625,0.00033708377,0.00048948557,0.00018468194
2.4724724724724725,0.00033491474,0.00048655854,0.00018327097
2.4824824824824825,0.00033275396,0.000483645,0.00018186292
2.4924924924924925,0.00033059588,0.00048073637,0.00018045538
2.5025025025025025,0.00032843783,0.0004778309,0.00017904476
2.5125125125125125,0.0003262798,0.0004749286,0.00017763104
2.5225225225225225,0.00032412173,0.0004720294,0.00017621406
2.5325325325325325,0.0003219637,0.0004691335,0.0001747939
2.5425425425425425,0.00031979592,0.00046616077,0.00017343106
2.5525525525525525,0.00031762492,0.00046313053,0.0001721193
2.5625625625625625,0.00031545397,0.0004601025,0.00017080542
2.5725725725725725,0.000313283,0.00045707653,0.00016948946
2.5825825825825826,0.00031111212,0.00045405276,0.00016817148
2.5925925925925926,0.00030894115,0.00045103102,0.00016685129
2.6026026026026026,0.000306783,0.00044806703,0.00016549898
2.6126126126126126,0.00030462618,0.0004451103,0.00016414208
2.6226226226226226,0.00030246936,0.00044215517,0.00016278354
2.6326326326326326,0.0003003125,0.0004392017,0.0001614233
2.6426426426426426,0.00029815565,0.00043624995,0.00016006135
2.6526526526526526,0.00029599998,0.00043329987,0.0001587001
2.6626626626626626,0.00029384627,0.00043035153,0.000157341
2.6726726726726726,0.00029170123,0.00042740538,0.00015599708
2.6826826826826826,0.00028956396,0.0004244616,0.00015466633
2.6926926926926926,0.00028744098,0.00042152585,0.00015335613
2.7027027027027026,0.0002853344,0.0004186015,0.00015206728
2.7127127127127126,0.00028325102,0.00041570063,0.00015080141
2.7227227227227226,0.00028119862,0.00041283015,0.00014956709
2.7327327327327327,0.00027917515,0.00040997774,0.00014837254
2.7427427427427427,0.0002771966,0.00040717074,0.0001472225
2.7527527527527527,0.00027526062,0.00040441338,0.00014610785
2.7627627627627627,0.00027335636,0.00040170026,0.00014501244
2.7727727727727727,0.00027149136,0.00039903529,0.00014394743
2.7827827827827827,0.00026967365,0.00039643364,0.00014291365
2.7927927927927927,0.00026790684,0.00039390655,0.00014190712
2.8028028028028027,0.0002661837,0.00039143383,0.00014093355
2.8128128128128127,0.00026450356,0.00038904988,0.00013995722
2.8228228228228227,0.0002628688,0.00038672928,0.0001390083
2.8328328328328327,0.00026125714,0.00038443267,0.0001380816
2.8428428428428427,0.0002596619,0.0003821529,0.0001371709
2.8528528528528527,0.00025810115,0.00037992676,0.00013627554
2.8628628628628627,0.0002565716,0.0003777949,0.0001353483
2.8728728728728727,0.0002550579,0.00037568863,0.00013442719
2.8828828828828827,0.00025356392,0.00037361964,0.0001335082
2.8928928928928928,0.0002520828,0.00037157763,0.00013258796
2.9029029029029028,0.00025061078,0.00036955025,0.00013167132
2.9129129129129128,0.00024914212,0.00036753004,0.0001307542
2.9229229229229228,0.00024767444,0.00036551355,0.00012983535
2.932932932932933,0.00024620676,0.0003634982,0.00012891533
2.942942942942943,0.00024473915,0.00036148407,0.00012799422
2.952952952952953,0.00024327147,0.0003594711,0.00012707183
2.962962962962963,0.00024180379,0.00035745933,0.00012614825
2.972972972972973,0.0002403367,0.0003554492,0.00012522418
2.982982982982983,0.0002388705,0.000353441,0.0001243
2.992992992992993,0.00023740437,0.00035143428,0.00012337447
3.003003003003003,0.00023593997,0.00034943473,0.0001224452
3.013013013013013,0.0002344807,0.0003474552,0.0001215062
3.023023023023023,0.0002330245,0.00034548278,0.00012056623
3.033033033033033,0.00023156704,0.00034350008,0.00011963401
3.043043043043043,0.00023011072,0.00034151832,0.0001187031
3.053053053053053,0.00022865567,0.0003395378,0.00011777355
3.063063063063063,0.00022720701,0.0003375588,0.00011685522
3.073073073073073,0.00022576403,0.00033558178,0.000115946284
3.083083083083083,0.00022432928,0.00033360836,0.0001150502
3.093093093093093,0.00022290152,0.0003316402,0.00011416283
3.103103103103103,0.00022148516,0.0003296783,0.000113292
3.113113113113113,0.00022008283,0.00032773142,0.000112434245
3.123123123123123,0.00021869873,0.0003258005,0.00011159696
3.133133133133133,0.00021733236,0.0003238848,0.00011077991
3.143143143143143,0.00021598281,0.00032198112,0.00010998452
3.153153153153153,0.00021466406,0.00032010712,0.000109221
3.163163163163163,0.00021336073,0.00031825146,0.000108470005
3.173173173173173,0.00021208277,0.00031643012,0.00010773543
3.183183183183183,0.0002108285,0.00031463619,0.000107020816
3.193193193193193,0.00020960164,0.00031287424,0.00010632903
3.203203203203203,0.00020839427,0.0003111366,0.00010565193
3.2132132132132134,0.00020720513,0.00030942349,0.00010498676
3.2232232232232234,0.00020604391,0.00030774766,0.000104340164
3.2332332332332334,0.0002049022,0.0003060926,0.00010371179
3.2432432432432434,0.00020378585,0.00030448328,0.0001030884
3.2532532532532534,0.00020268565,0.00030289483,0.00010247647
3.2632632632632634,0.00020160015,0.0003013273,0.000101873
3.2732732732732734,0.00020053123,0.00029977996,0.00010128249
3.2832832832832834,0.00019947161,0.00029824278,0.00010070044
3.2932932932932935,0.00019842584,0.00029672417,0.00010012751
3.3033033033033035,0.00019738966,0.00029522018,9.955914e-05
3.3133133133133135,0.0001963592,0.0002937265,9.899187e-05
3.3233233233233235,0.00019534017,0.000292259,9.842133e-05
3.3333333333333335,0.00019432465,0.00029079695,9.7852346e-05
3.3433433433433435,0.00019331207,0.00028934106,9.728308e-05
3.3533533533533535,0.00019230133,0.00028789093,9.671174e-05
3.3633633633633635,0.00019129169,0.00028644415,9.613925e-05
3.3733733733733735,0.00019028207,0.00028499798,9.556614e-05
3.3833833833833835,0.00018927238,0.00028355242,9.4992334e-05
3.3933933933933935,0.00018826274,0.00028210756,9.441792e-05
3.4034034034034035,0.0001872545,0.0002806644,9.384461e-05
3.4134134134134135,0.00018624638,0.00027922197,9.32708e-05
3.4234234234234235,0.00018523833,0.00027778023,9.269642e-05
3.4334334334334335,0.00018423234,0.00027634442,9.2120245e-05
3.4434434434434436,0.00018323134,0.00027492092,9.154177e-05
3.4534534534534536,0.00018223563,0.00027350383,9.096743e-05
3.4634634634634636,0.00018124416,0.0002720917,9.039663e-05
3.4734734734734736,0.00018025597,0.000270681,8.983096e-05
3.4834834834834836,0.00017927114,0.000269273,8.926929e-05
3.4934934934934936,0.00017829142,0.00026786875,8.87141e-05
3.5035035035035036,0.00017731711,0.00026646807,8.816616e-05
3.5135135135135136,0.00017635297,0.0002651015,8.760444e-05
3.5235235235235236,0.00017539988,0.0002637539,8.704586e-05
3.5335335335335336,0.00017445524,0.00026241317,8.649731e-05
3.5435435435435436,0.00017351964,0.00026107873,8.596054e-05
3.5535535535535536,0.00017259485,0.00025975308,8.543662e-05
3.5635635635635636,0.00017168248,0.00025843884,8.492611e-05
3.5735735735735736,0.00017077579,0.00025713007,8.44215e-05
3.5835835835835836,0.00016988175,0.00025583577,8.392772e-05
3.5935935935935936,0.00016900113,0.00025455782,8.344445e-05
3.6036036036036037,0.00016813817,0.0002532982,8.297815e-05
3.6136136136136137,0.00016728407,0.00025204752,8.2520615e-05
3.6236236236236237,0.00016643963,0.0002508087,8.207056e-05
3.6336336336336337,0.00016560382,0.00024957964,8.1628e-05
3.6436436436436437,0.00016478189,0.00024836708,8.1196704e-05
3.6536536536536537,0.00016397376,0.00024717153,8.0776e-05
3.6636636636636637,0.00016317432,0.0002459889,8.035975e-05
3.6736736736736737,0.00016238411,0.00024482026,7.9947946e-05
3.6836836836836837,0.00016160803,0.00024367293,7.9543126e-05
3.6936936936936937,0.00016084203,0.00024254242,7.914163e-05
3.7037037037037037,0.00016008446,0.00024142308,7.874582e-05
3.7137137137137137,0.00015933506,0.00024031414,7.835598e-05
3.7237237237237237,0.00015859152,0.00023921451,7.796852e-05
3.7337337337337337,0.00015785403,0.00023812414,7.758392e-05
3.7437437437437437,0.00015712115,0.00023703954,7.7202756e-05
3.7537537537537538,0.00015639214,0.00023596134,7.682294e-05
3.7637637637637638,0.00015566501,0.00023488599,7.6444034e-05
3.7737737737737738,0.00015494182,0.00023382138,7.6062264e-05
3.7837837837837838,0.00015422181,0.0002327635,7.5680124e-05
3.793793793793794,0.00015350207,0.00023170686,7.5297285e-05
3.803803803803804,0.00015278571,0.00023065977,7.4911644e-05
3.813813813813814,0.00015206997,0.00022961457,7.452538e-05
3.823823823823824,0.00015135494,0.00022856999,7.4139876e-05
3.833833833833834,0.0001506407,0.00022752633,7.3755065e-05
3.843843843843844,0.00014992824,0.00022648345,7.337302e-05
3.853853853853854,0.00014921675,0.00022544121,7.299229e-05
3.863863863863864,0.0001485107,0.00022440762,7.2613795e-05
3.873873873873874,0.00014780775,0.00022337603,7.2239454e-05
3.883883883883884,0.0001471066,0.00022234599,7.1867216e-05
3.893893893893894,0.00014640907,0.00022131833,7.1499824e-05
3.903903903903904,0.00014571573,0.0002202937,7.113777e-05
3.913913913913914,0.0001450273,0.0002192767,7.07779e-05
3.923923923923924,0.00014434666,0.0002182681,7.042521e-05
3.933933933933934,0.00014367182,0.00021726369,7.007994e-05
3.943943943943944,0.00014300349,0.0002162637,6.9743284e-05
3.953953953953954,0.00014234196,0.00021526832,6.94156e-05
3.963963963963964,0.00014168918,0.00021428172,6.9096626e-05
3.973973973973974,0.00014104425,0.00021330264,6.878585e-05
3.983983983983984,0.00014040318,0.00021232665,6.8479705e-05
3.993993993993994,0.00013976934,0.00021135816,6.818052e-05
4.004004004004004,0.00013914576,0.00021041832,6.78732e-05
4.014014014014014,0.00013853554,0.00020950356,6.7567526e-05
4.024024024024024,0.00013793388,0.0002085985,6.7269255e-05
4.034034034034034,0.00013733689,0.00020769806,6.697572e-05
4.044044044044044,0.00013674589,0.00020680629,6.668548e-05
4.054054054054054,0.00013616135,0.00020592072,6.6402e-05
4.064064064064064,0.00013558354,0.00020504199,6.612509e-05
4.074074074074074,0.00013501335,0.0002041714,6.585531e-05
4.084084084084084,0.00013444838,0.00020330767,6.5589076e-05
4.094094094094094,0.00013388756,0.0002024502,6.532492e-05
4.104104104104104,0.0001333354,0.00020160394,6.5066866e-05
4.114114114114114,0.0001327883,0.00020076381,6.481277e-05
4.124124124124124,0.00013224588,0.000199929,6.4562766e-05
4.134134134134134,0.00013170976,0.00019910416,6.431536e-05
4.1441441441441444,0.00013117949,0.00019828872,6.4070264e-05
4.1541541541541545,0.0001306527,0.0001974788,6.38266e-05
4.1641641641641645,0.000130132,0.0001966781,6.358591e-05
4.1741741741741745,0.00012961468,0.00019588202,6.334733e-05
4.1841841841841845,0.00012910244,0.00019509475,6.311013e-05
4.1941941941941945,0.00012859155,0.00019430941,6.287369e-05
4.2042042042042045,0.00012808069,0.00019352435,6.2637024e-05
4.2142142142142145,0.00012757038,0.00019274012,6.240066e-05
4.2242242242242245,0.00012706405,0.0001919656,6.216249e-05
4.2342342342342345,0.00012655974,0.00019119482,6.192466e-05
4.2442442442442445,0.00012605838,0.00019042793,6.1688836e-05
4.2542542542542545,0.00012555844,0.00018966338,6.1453495e-05
4.2642642642642645,0.00012506172,0.00018890324,6.1220206e-05
4.2742742742742745,0.00012456681,0.00018814419,6.098944e-05
4.2842842842842845,0.00012407426,0.00018739465,6.075386e-05
4.2942942942942945,0.00012358601,0.00018665168,6.052034e-05
4.3043043043043046,0.00012310053,0.00018591058,6.029047e-05
4.314314314314315,0.00012261636,0.00018517049,6.006223e-05
4.324324324324325,0.00012213553,0.00018443487,5.9836188e-05
4.334334334334335,0.0001216583,0.00018370202,5.961457e-05
4.344344344344345,0.00012118374,0.000182971,5.939648e-05
4.354354354354355,0.00012071209,0.00018224238,5.9181795e-05
4.364364364364365,0.000120242934,0.00018151694,5.896893e-05
4.374374374374375,0.0001197791,0.00018079902,5.875918e-05
4.384384384384385,0.00011931891,0.00018008475,5.8553058e-05
4.394394394394395,0.00011886142,0.00017937295,5.8349888e-05
4.404404404404405,0.000118408745,0.00017866484,5.815266e-05
4.414414414414415,0.0001179625,0.0001779635,5.79615e-05
4.424424424424425,0.000117520554,0.0001772662,5.7774905e-05
4.434434434434435,0.00011708339,0.0001765743,5.7592482e-05
4.444444444444445,0.00011665003,0.00017588801,5.7412057e-05
4.454454454454455,0.00011622013,0.00017520603,5.723423e-05
4.464464464464465,0.00011579273,0.00017452631,5.7059147e-05
4.474474474474475,0.0001153685,0.00017385036,5.6886638e-05
4.484484484484485,0.00011494899,0.00017317943,5.6718556e-05
4.494494494494495,0.000114533424,0.00017251394,5.6552908e-05
4.504504504504505,0.00011412538,0.00017186992,5.6380846e-05
4.514514514514515,0.00011372015,0.00017122948,5.6210825e-05
4.524524524524525,0.00011332033,0.00017059632,5.604435e-05
4.534534534534535,0.00011292523,0.00016996979,5.5880668e-05
4.544544544544545,0.000112535185,0.00016935133,5.5719036e-05
4.554554554554555,0.00011214925,0.00016873801,5.556049e-05
4.564564564564565,0.000111764515,0.00016812621,5.5402823e-05
4.574574574574575,0.00011138433,0.00016752102,5.524764e-05
4.584584584584585,0.00011100731,0.00016692151,5.5093114e-05
4.594594594594595,0.00011063317,0.00016632857,5.493777e-05
4.604604604604605,0.000110260975,0.00016573838,5.4783566e-05
4.614614614614615,0.00010989157,0.0001651518,5.4631342e-05
4.624624624624625,0.00010952528,0.00016457055,5.448002e-05
4.634634634634635,0.00010916116,0.0001639917,5.433063e-05
4.644644644644645,0.00010879772,0.0001634134,5.4182052e-05
4.654654654654655,0.00010843558,0.00016283606,5.4035107e-05
4.664664664664665,0.00010807557,0.00016226087,5.3890275e-05
4.674674674674675,0.00010771714,0.00016168813,5.374615e-05
4.684684684684685,0.000107360574,0.00016111915,5.360199e-05
4.694694694694695,0.000107005624,0.00016055175,5.3459495e-05
4.704704704704705,0.000106652806,0.00015998722,5.3318396e-05
4.714714714714715,0.00010630266,0.000159427,5.3178323e-05
4.724724724724725,0.00010595423,0.00015886985,5.30386e-05
4.734734734734735,0.00010560978,0.00015831817,5.29014e-05
4.744744744744745,0.000105267696,0.00015776826,5.276713e-05
4.754754754754755,0.000104927254,0.00015721947,5.263503e-05
4.764764764764765,0.00010458897,0.00015667258,5.2505366e-05
4.774774774774775,0.00010425186,0.00015612664,5.2377087e-05
4.784784784784785,0.0001039172,0.00015557274,5.2261665e-05
4.794794794794795,0.00010358446,0.00015501911,5.214981e-05
4.804804804804805,0.00010325384,0.00015446765,5.204003e-05
4.814814814814815,0.000102924976,0.00015391731,5.193264e-05
4.824824824824825,0.00010259949,0.00015337045,5.182854e-05
4.834834834834835,0.00010227607,0.00015282723,5.172491e-05
4.844844844844845,0.00010195579,0.00015228687,5.1624706e-05
4.854854854854855,0.00010163817,0.00015174897,5.152738e-05
4.864864864864865,0.00010132232,0.0001512133,5.1431347e-05
4.874874874874875,0.000101009115,0.00015068095,5.133728e-05
4.884884884884885,0.000100699064,0.00015015143,5.1246698e-05
4.894894894894895,0.000100390374,0.00014962336,5.1157393e-05
4.904904904904905,0.00010008468,0.00014909917,5.107019e-05
4.914914914914915,9.978202e-05,0.0001485782,5.098583e-05
4.924924924924925,9.9480414e-05,0.00014805817,5.0902665e-05
4.934934934934935,9.918103e-05,0.00014754065,5.082141e-05
4.944944944944945,9.888364e-05,0.00014702554,5.0741746e-05
4.954954954954955,9.858847e-05,0.00014651312,5.066382e-05
4.964964964964965,9.8295604e-05,0.00014600383,5.0587376e-05
4.974974974974975,9.800608e-05,0.00014549991,5.051224e-05
4.984984984984985,9.771853e-05,0.00014499864,5.043841e-05
4.994994994994995,9.743376e-05,0.00014450689,5.0360628e-05
5.005005005005005,9.715242e-05,0.00014403512,5.0269722e-05
5.015015015015015,9.68728e-05,0.00014356528,5.018031e-05
5.025025025025025,9.659493e-05,0.00014309722,5.0092636e-05
5.035035035035035,9.63183e-05,0.00014263044,5.0006158e-05
5.045045045045045,9.604415e-05,0.0001421672,4.9921095e-05
5.055055055055055,9.577369e-05,0.00014170984,4.983754e-05
5.065065065065065,9.5505435e-05,0.00014125502,4.9755847e-05
5.075075075075075,9.5237636e-05,0.00014080066,4.9674614e-05
5.085085085085085,9.497061e-05,0.00014034747,4.959374e-05
5.095095095095095,9.470466e-05,0.00013989516,4.9514158e-05
5.105105105105105,9.444015e-05,0.00013944379,4.943651e-05
5.115115115115115,9.41766e-05,0.00013899326,4.9359933e-05
5.125125125125125,9.3914045e-05,0.0001385436,4.9284485e-05
5.135135135135135,9.3653434e-05,0.00013809682,4.9210048e-05
5.145145145145145,9.3396244e-05,0.00013765525,4.9137234e-05
5.155155155155155,9.314085e-05,0.00013721599,4.9065715e-05
5.165165165165165,9.288739e-05,0.00013677924,4.8995535e-05
5.175175175175175,9.263513e-05,0.00013634354,4.8926708e-05
5.185185185185185,9.2384274e-05,0.00013591023,4.8858317e-05
5.195195195195195,9.21351e-05,0.0001354795,4.8790705e-05
5.205205205205205,9.1886555e-05,0.00013504984,4.872327e-05
5.215215215215215,9.163971e-05,0.00013462173,4.8657694e-05
5.225225225225225,9.139594e-05,0.000134196,4.8595874e-05
5.235235235235235,9.115305e-05,0.00013377095,4.8535145e-05
5.245245245245245,9.091155e-05,0.00013334771,4.8475387e-05
5.255255255255255,9.0673995e-05,0.00013292786,4.8420126e-05
5.265265265265265,9.043803e-05,0.00013250927,4.8366786e-05
5.275275275275275,9.020361e-05,0.00013209203,4.8315196e-05
5.285285285285285,8.9970774e-05,0.00013167803,4.8263522e-05
5.295295295295295,8.974051e-05,0.00013127485,4.8206173e-05
5.305305305305305,8.9512614e-05,0.00013087525,4.814997e-05
5.315315315315315,8.928564e-05,0.00013047674,4.8094542e-05
5.325325325325325,8.90595e-05,0.00013007926,4.803973e-05
5.335335335335335,8.883491e-05,0.00012968373,4.7986086e-05
5.345345345345345,8.8612054e-05,0.00012929007,4.7934034e-05
5.355355355355355,8.839056e-05,0.0001288979,4.788322e-05
5.365365365365365,8.817184e-05,0.00012850862,4.783506e-05
5.375375375375375,8.795518e-05,0.00012812152,4.7788835e-05
5.385385385385385,8.7740525e-05,0.00012773639,4.7744667e-05
5.395395395395395,8.752744e-05,0.0001273526,4.7702284e-05
5.405405405405405,8.731571e-05,0.00012697022,4.76612e-05
5.415415415415415,8.710581e-05,0.00012658989,4.762172e-05
5.425425425425425,8.689745e-05,0.00012621182,4.758309e-05
5.435435435435435,8.669024e-05,0.0001258355,4.7544985e-05
5.445445445445445,8.6484404e-05,0.00012546059,4.7508212e-05
5.455455455455455,8.628057e-05,0.00012508847,4.7472666e-05
5.465465465465465,8.6078464e-05,0.00012471835,4.7438574e-05
5.475475475475475,8.5877546e-05,0.00012435,4.740509e-05
5.485485485485485,8.5678264e-05,0.0001239837,4.7372825e-05
5.495495495495495,8.5480686e-05,0.00012362128,4.734008e-05
5.505505505505505,8.528547e-05,0.00012326888,4.7302063e-05
5.515515515515515,8.50919e-05,0.0001229186,4.7265203e-05
5.525525525525525,8.489947e-05,0.00012257005,4.722889e-05
5.535535535535535,8.470737e-05,0.00012222173,4.7193014e-05
5.545545545545545,8.4516316e-05,0.000121874924,4.715771e-05
5.555555555555555,8.4328036e-05,0.00012153221,4.7123856e-05
5.565565565565565,8.414098e-05,0.00012119049,4.7091464e-05
5.575575575575575,8.3954576e-05,0.000120849305,4.7059842e-05
5.585585585585585,8.3769075e-05,0.00012050876,4.7029393e-05
5.595595595595595,8.358519e-05,0.00012017088,4.6999503e-05
5.605605605605605,8.340331e-05,0.00011983594,4.697069e-05
5.615615615615615,8.32236e-05,0.000119503966,4.6943223e-05
5.625625625625625,8.304451e-05,0.00011917246,4.6916564e-05
5.635635635635635,8.286621e-05,0.00011884153,4.689088e-05
5.645645645645645,8.268933e-05,0.000118511656,4.6867004e-05
5.655655655655655,8.251332e-05,0.00011818241,4.6844223e-05
5.665665665665665,8.233775e-05,0.00011785346,4.682204e-05
5.675675675675675,8.216344e-05,0.00011752629,4.6800593e-05
5.685685685685685,8.198981e-05,0.00011720031,4.6779318e-05
5.6956956956956954,8.181768e-05,0.00011687593,4.6759425e-05
5.7057057057057055,8.1646715e-05,0.00011655284,4.6740595e-05
5.7157157157157155,8.147661e-05,0.000116230396,4.6722824e-05
5.7257257257257255,8.1306986e-05,0.00011590851,4.6705463e-05
5.7357357357357355,8.113795e-05,0.00011558738,4.6688518e-05
5.7457457457457455,8.09692e-05,0.00011526661,4.667179e-05
5.7557557557557555,8.080237e-05,0.00011494885,4.6655885e-05
5.7657657657657655,8.063699e-05,0.00011463267,4.664132e-05
5.7757757757757755,8.0472375e-05,0.000114317285,4.662746e-05
5.7857857857857855,8.030839e-05,0.000114002905,4.6613874e-05
5.7957957957957955,8.014477e-05,0.00011368876,4.6600777e-05
5.8058058058058055,7.998238e-05,0.000113380214,4.6584555e-05
5.8158158158158155,7.982122e-05,0.00011308372,4.655872e-05
5.8258258258258255,7.96614e-05,0.00011278851,4.6534282e-05
5.8358358358358355,7.950266e-05,0.00011249476,4.651055e-05
5.8458458458458455,7.934487e-05,0.00011220216,4.6487585e-05
5.8558558558558556,7.9187885e-05,0.000111910485,4.6465284e-05
5.865865865865866,7.903227e-05,0.00011162106,4.6443474e-05
5.875875875875876,7.887797e-05,0.000111333524,4.642242e-05
5.885885885885886,7.8724464e-05,0.00011104705,4.6401885e-05
5.895895895895896,7.857188e-05,0.00011076138,4.6382378e-05
5.905905905905906,7.8420366e-05,0.000110477056,4.6363675e-05
5.915915915915916,7.827009e-05,0.000110194145,4.634603e-05
5.925925925925926,7.81206e-05,0.000109911954,4.6329253e-05
5.935935935935936,7.797232e-05,0.00010963135,4.6313293e-05
5.945945945945946,7.7824996e-05,0.000109351895,4.6298097e-05
5.955955955955956,7.767885e-05,0.000109074106,4.6283596e-05
5.965965965965966,7.753469e-05,0.000108798245,4.627114e-05
5.975975975975976,7.739118e-05,0.00010852303,4.6259327e-05
5.985985985985986,7.724767e-05,0.00010824793,4.624741e-05
5.995995995995996,7.710488e-05,0.00010797524,4.6234523e-05
6.006006006006006,7.69645e-05,0.00010771052,4.6218476e-05
6.016016016016016,7.682508e-05,0.00010744701,4.6203153e-05
6.026026026026026,7.668636e-05,0.00010718449,4.618823e-05
6.036036036036036,7.654793e-05,0.00010692241,4.6173445e-05
6.046046046046046,7.641054e-05,0.000106661006,4.616008e-05
6.056056056056056,7.627463e-05,0.00010640026,4.6148998e-05
6.066066066066066,7.614031e-05,0.000106141284,4.6139343e-05
6.076076076076076,7.60064e-05,0.00010588305,4.6129746e-05
6.086086086086086,7.58734e-05,0.00010562592,4.6120884e-05
6.096096096096096,7.574158e-05,0.00010536969,4.6113462e-05
6.106106106106106,7.5610944e-05,0.00010511445,4.610744e-05
6.116116116116116,7.5480646e-05,0.00010485955,4.610174e-05
6.126126126126126,7.535077e-05,0.000104605206,4.609633e-05
6.136136136136136,7.522113e-05,0.0001043512,4.6091052e-05
6.146146146146146,7.509228e-05,0.000104099556,4.6085002e-05
6.156156156156156,7.496435e-05,0.000103849365,4.6079338e-05
6.166166166166167,7.48372e-05,0.00010360043,4.607396e-05
6.176176176176177,7.4711366e-05,0.00010335317,4.606956e-05
6.186186186186187,7.4586256e-05,0.00010310678,4.6065736e-05
6.196196196196197,7.446224e-05,0.00010286133,4.606314e-05
6.206206206206207,7.4339056e-05,0.00010261683,4.606128e-05
6.216216216216217,7.421652e-05,0.00010237379,4.605925e-05
6.226226226226227,7.409508e-05,0.00010213239,4.6057765e-05
6.236236236236237,7.397527e-05,0.00010189305,4.6057496e-05
6.246246246246247,7.385641e-05,0.00010165444,4.605838e-05
6.256256256256257,7.373804e-05,0.00010141622,4.605986e-05
6.266266266266267,7.362037e-05,0.00010117862,4.606212e-05
6.276276276276277,7.3503536e-05,0.000100942205,4.6064866e-05
6.286286286286287,7.338706e-05,0.000100706166,4.606796e-05
6.296296296296297,7.32718e-05,0.00010047188,4.607173e-05
6.306306306306307,7.3157615e-05,0.00010023922,4.6076013e-05
6.316316316316317,7.304402e-05,0.00010000718,4.6080866e-05
6.326326326326327,7.293074e-05,9.977564e-05,4.6085843e-05
6.336336336336337,7.281931e-05,9.9553385e-05,4.608524e-05
6.346346346346347,7.270952e-05,9.93329e-05,4.6086134e-05
6.356356356356357,7.26003e-05,9.911308e-05,4.6087516e-05
6.366366366366367,7.249128e-05,9.8893746e-05,4.608882e-05
6.376376376376377,7.238335e-05,9.867588e-05,4.609082e-05
6.386386386386387,7.227642e-05,9.845941e-05,4.609344e-05
6.396396396396397,7.2170194e-05,9.824379e-05,4.6096597e-05
6.406406406406407,7.206436e-05,9.802889e-05,4.6099827e-05
6.416416416416417,7.1959104e-05,9.7815035e-05,4.6103174e-05
6.426426426426427,7.185462e-05,9.760221e-05,4.610703e-05
6.436436436436437,7.175105e-05,9.739012e-05,4.6111978e-05
6.446446446446447,7.164811e-05,9.717867e-05,4.6117544e-05
6.456456456456457,7.154557e-05,9.6967706e-05,4.612343e-05
6.466466466466467,7.144346e-05,9.675868e-05,4.6128232e-05
6.476476476476477,7.1342314e-05,9.655161e-05,4.6133016e-05
6.486486486486487,7.124126e-05,9.6345e-05,4.6137517e-05
6.496496496496497,7.114108e-05,9.614002e-05,4.6142144e-05
6.506506506506507,7.104249e-05,9.594226e-05,4.6142708e-05
6.516516516516517,7.0945694e-05,9.5747906e-05,4.6143483e-05
6.526526526526527,7.084951e-05,9.5554155e-05,4.6144873e-05
6.536536536536537,7.075383e-05,9.536113e-05,4.6146524e-05
6.546546546546547,7.065865e-05,9.516886e-05,4.6148438e-05
6.556556556556557,7.056412e-05,9.497731e-05,4.6150937e-05
6.566566566566567,7.046994e-05,9.478617e-05,4.6153717e-05
6.576576576576577,7.0376096e-05,9.4595205e-05,4.6156987e-05
6.586586586586587,7.0282586e-05,9.440471e-05,4.6160458e-05
6.596596596596597,7.018945e-05,9.4214774e-05,4.6164136e-05
6.606606606606607,7.009689e-05,9.402503e-05,4.6168745e-05
6.616616616616617,7.000498e-05,9.383587e-05,4.6174082e-05
6.626626626626627,6.991398e-05,9.3647934e-05,4.6180023e-05
6.636636636636637,6.9823254e-05,9.346094e-05,4.6185567e-05
6.646646646646647,6.9733374e-05,9.327548e-05,4.6191275e-05
6.656656656656657,6.96443e-05,9.30907e-05,4.6197907e-05
6.666666666666667,6.955526e-05,9.290604e-05,4.6204477e-05
6.676676676676677,6.9466514e-05,9.272218e-05,4.621085e-05
6.686686686686687,6.9378664e-05,9.253944e-05,4.6217887e-05
6.696696696696697,6.92915e-05,9.2357484e-05,4.6225512e-05
6.706706706706707,6.920433e-05,9.2175615e-05,4.6233054e-05
6.716716716716717,6.911732e-05,9.1993934e-05,4.6240704e-05
6.726726726726727,6.903073e-05,9.1812544e-05,4.624891e-05
6.736736736736737,6.894424e-05,9.1631555e-05,4.6256922e-05
6.746746746746747,6.8857975e-05,9.1451046e-05,4.6264904e-05
6.756756756756757,6.877222e-05,9.127101e-05,4.627343e-05
6.766766766766767,6.868749e-05,9.109185e-05,4.628313e-05
6.776776776776777,6.860381e-05,9.091352e-05,4.6294103e-05
6.786786786786787,6.852056e-05,9.073576e-05,4.6305355e-05
6.796796796796797,6.843815e-05,9.0559515e-05,4.631679e-05
6.806806806806807,6.835579e-05,9.038355e-05,4.6328023e-05
6.816816816816817,6.827391e-05,9.020811e-05,4.6339715e-05
6.826826826826827,6.819247e-05,9.0033136e-05,4.6351808e-05
6.836836836836837,6.811159e-05,8.985902e-05,4.6364163e-05
6.846846846846847,6.803084e-05,8.9685316e-05,4.6376357e-05
6.856856856856857,6.795192e-05,8.952513e-05,4.6378715e-05
6.866866866866867,6.787434e-05,8.9368754e-05,4.6379926e-05
6.876876876876877,6.779689e-05,8.92129e-05,4.6380883e-05
6.886886886886887,6.7719106e-05,8.90569e-05,4.6381312e-05
6.896896896896897,6.764149e-05,8.890119e-05,4.6381792e-05
6.906906906906907,6.7564404e-05,8.8746034e-05,4.6382775e-05
6.916916916916917,6.748793e-05,8.8591325e-05,4.6384528e-05
6.926926926926927,6.741196e-05,8.843735e-05,4.6386565e-05
6.936936936936937,6.733628e-05,8.828375e-05,4.638881e-05
6.946946946946947,6.726096e-05,8.813045e-05,4.639147e-05
6.956956956956957,6.7186105e-05,8.79775e-05,4.6394707e-05
6.966966966966967,6.7111796e-05,8.782557e-05,4.639803e-05
6.976976976976977,6.703863e-05,8.767574e-05,4.6401517e-05
6.986986986986987,6.696547e-05,8.752596e-05,4.640498e-05
6.996996996996997,6.689206e-05,8.737641e-05,4.6407713e-05
7.007007007007007,6.681907e-05,8.7229724e-05,4.640842e-05
7.017017017017017,6.674684e-05,8.708363e-05,4.6410052e-05
7.027027027027027,6.667449e-05,8.693752e-05,4.6411456e-05
7.037037037037037,6.660276e-05,8.6791726e-05,4.64138e-05
7.047047047047047,6.653171e-05,8.664652e-05,4.6416906e-05
7.057057057057057,6.646057e-05,8.650119e-05,4.6419947e-05
7.067067067067067,6.6390254e-05,8.635672e-05,4.642379e-05
7.077077077077077,6.6320266e-05,8.621244e-05,4.6428093e-05
7.087087087087087,6.6250774e-05,8.606863e-05,4.643292e-05
7.097097097097097,6.6182045e-05,8.592582e-05,4.643827e-05
7.107107107107107,6.6114204e-05,8.578432e-05,4.644409e-05
7.117117117117117,6.604671e-05,8.564387e-05,4.6449553e-05
7.127127127127127,6.5979446e-05,8.550419e-05,4.6454705e-05
7.137137137137137,6.591253e-05,8.536483e-05,4.6460227e-05
7.147147147147147,6.58461e-05,8.522621e-05,4.646599e-05
7.157157157157157,6.578017e-05,8.508791e-05,4.6472436e-05
7.167167167167167,6.571469e-05,8.4950196e-05,4.647918e-05
7.177177177177177,6.564954e-05,8.4813255e-05,4.6485824e-05
7.187187187187187,6.558467e-05,8.467656e-05,4.6492776e-05
7.197197197197197,6.552059e-05,8.454082e-05,4.6500354e-05
7.207207207207207,6.545681e-05,8.440539e-05,4.6508227e-05
7.217217217217217,6.539346e-05,8.4270345e-05,4.651658e-05
7.227227227227227,6.533041e-05,8.413553e-05,4.652529e-05
7.237237237237237,6.5267865e-05,8.40013e-05,4.6534427e-05
7.247247247247247,6.520556e-05,8.386727e-05,4.654385e-05
7.257257257257257,6.514387e-05,8.3733954e-05,4.655378e-05
7.267267267267267,6.5083e-05,8.3601524e-05,4.656447e-05
7.277277277277277,6.502191e-05,8.346858e-05,4.6575242e-05
7.287287287287287,6.49609e-05,8.3335486e-05,4.6586312e-05
7.297297297297297,6.49001e-05,8.320233e-05,4.6597874e-05
7.307307307307307,6.483975e-05,8.306968e-05,4.660981e-05
7.317317317317317,6.477989e-05,8.2937724e-05,4.6622048e-05
7.327327327327327,6.472085e-05,8.2806684e-05,4.6635017e-05
7.337337337337337,6.466292e-05,8.26772e-05,4.6648634e-05
7.347347347347347,6.460516e-05,8.254802e-05,4.666231e-05
7.357357357357357,6.454787e-05,8.241948e-05,4.6676265e-05
7.367367367367367,6.4491665e-05,8.2292034e-05,4.6691297e-05
7.377377377377377,6.44355e-05,8.2164595e-05,4.670641e-05
7.387387387387387,6.437971e-05,8.203882e-05,4.67206e-05
7.397397397397397,6.432447e-05,8.191445e-05,4.673449e-05
7.407407407407407,6.426969e-05,8.179059e-05,4.674879e-05
7.4174174174174174,6.4215244e-05,8.1667065e-05,4.6763427e-05
7.4274274274274275,6.416179e-05,8.154413e-05,4.677944e-05
7.4374374374374375,6.41082e-05,8.142152e-05,4.679488e-05
7.4474474474474475,6.40548e-05,8.1299135e-05,4.681047e-05
7.4574574574574575,6.400173e-05,8.117701e-05,4.6826455e-05
7.4674674674674675,6.3948966e-05,8.105528e-05,4.684265e-05
7.4774774774774775,6.389656e-05,8.093419e-05,4.685893e-05
7.4874874874874875,6.384506e-05,8.08139e-05,4.6876215e-05
7.4974974974974975,6.379462e-05,8.069576e-05,4.689348e-05
7.5075075075075075,6.3745e-05,8.0580096e-05,4.6909907e-05
7.5175175175175175,6.369532e-05,8.046464e-05,4.6925998e-05
7.5275275275275275,6.3645944e-05,8.0349455e-05,4.6942434e-05
7.5375375375375375,6.3596715e-05,8.02345e-05,4.695893e-05
7.5475475475475475,6.3548025e-05,8.01203e-05,4.697575e-05
7.5575575575575575,6.3499814e-05,8.000685e-05,4.6992776e-05
7.5675675675675675,6.345184e-05,7.989401e-05,4.7009664e-05
7.5775775775775776,6.340395e-05,7.978125e-05,4.702665e-05
7.587587587587588,6.3356405e-05,7.9668695e-05,4.7044115e-05
7.597597597597598,6.330904e-05,7.955648e-05,4.70616e-05
7.607607607607608,6.326188e-05,7.944424e-05,4.7079528e-05
7.617617617617618,6.321495e-05,7.933233e-05,4.709758e-05
7.627627627627628,6.316885e-05,7.9221245e-05,4.711646e-05
7.637637637637638,6.312287e-05,7.911032e-05,4.7135418e-05
7.647647647647648,6.307722e-05,7.899963e-05,4.7154812e-05
7.657657657657658,6.303187e-05,7.888925e-05,4.7174482e-05
7.667667667667668,6.29869e-05,7.877934e-05,4.7194466e-05
7.677677677677678,6.294177e-05,7.8669356e-05,4.7214184e-05
7.687687687687688,6.289763e-05,7.856013e-05,4.7235124e-05
7.697697697697698,6.285419e-05,7.845172e-05,4.7256657e-05
7.707707707707708,6.281105e-05,7.8343604e-05,4.7278496e-05
7.717717717717718,6.276802e-05,7.823558e-05,4.7300462e-05
7.727727727727728,6.272513e-05,7.812765e-05,4.7322606e-05
7.737737737737738,6.2682215e-05,7.801973e-05,4.73447e-05
7.747747747747748,6.263927e-05,7.7911754e-05,4.736679e-05
7.757757757757758,6.259625e-05,7.780401e-05,4.7388487e-05
7.767767767767768,6.255333e-05,7.769657e-05,4.741009e-05
7.777777777777778,6.251087e-05,7.758971e-05,4.7432033e-05
7.787787787787788,6.2468396e-05,7.748302e-05,4.7453777e-05
7.797797797797798,6.2425606e-05,7.737614e-05,4.747507e-05
7.807807807807808,6.2383006e-05,7.726961e-05,4.74964e-05
7.817817817817818,6.2340194e-05,7.716303e-05,4.751736e-05
7.827827827827828,6.229684e-05,7.705594e-05,4.753773e-05
7.837837837837838,6.2253544e-05,7.6948956e-05,4.755813e-05
7.847847847847848,6.220994e-05,7.684175e-05,4.757813e-05
7.857857857857858,6.216613e-05,7.673442e-05,4.759784e-05
7.867867867867868,6.2122395e-05,7.662742e-05,4.7617374e-05
7.877877877877878,6.207822e-05,7.652029e-05,4.7636153e-05
7.887887887887888,6.203387e-05,7.64133e-05,4.7654434e-05
7.897897897897898,6.199022e-05,7.630702e-05,4.767342e-05
7.907907907907908,6.194664e-05,7.620184e-05,4.7691436e-05
7.917917917917918,6.190363e-05,7.6102646e-05,4.770461e-05
7.927927927927928,6.1862134e-05,7.601754e-05,4.770673e-05
7.937937937937938,6.182119e-05,7.593295e-05,4.7709436e-05
7.947947947947948,6.1780665e-05,7.5848664e-05,4.7712667e-05
7.957957957957958,6.1740146e-05,7.576452e-05,4.7715774e-05
7.967967967967968,6.169976e-05,7.56807e-05,4.771882e-05
7.977977977977978,6.1659455e-05,7.559681e-05,4.7722107e-05
7.987987987987988,6.16191e-05,7.551288e-05,4.772533e-05
7.997997997997998,6.157902e-05,7.543155e-05,4.772649e-05
8.008008008008009,6.153903e-05,7.535041e-05,4.7727655e-05
8.018018018018019,6.1499435e-05,7.526956e-05,4.7729303e-05
8.028028028028029,6.145966e-05,7.5188655e-05,4.773066e-05
8.038038038038039,6.142019e-05,7.510833e-05,4.773206e-05
8.048048048048049,6.1380655e-05,7.502806e-05,4.7733247e-05
8.058058058058059,6.1341205e-05,7.494792e-05,4.773449e-05
8.068068068068069,6.130182e-05,7.4868294e-05,4.7735346e-05
8.078078078078079,6.126289e-05,7.4789335e-05,4.7736437e-05
8.088088088088089,6.122452e-05,7.471138e-05,4.773766e-05
8.098098098098099,6.1186896e-05,7.463481e-05,4.7738984e-05
8.108108108108109,6.115e-05,7.4558986e-05,4.7741014e-05
8.118118118118119,6.111406e-05,7.448439e-05,4.774372e-05
8.128128128128129,6.10782e-05,7.441008e-05,4.7746315e-05
8.138138138138139,6.104227e-05,7.43358e-05,4.774874e-05
8.148148148148149,6.1006212e-05,7.426141e-05,4.7751022e-05
8.158158158158159,6.097013e-05,7.4186966e-05,4.7753296e-05
8.168168168168169,6.0934166e-05,7.4112584e-05,4.775575e-05
8.178178178178179,6.0898885e-05,7.403886e-05,4.7758913e-05
8.188188188188189,6.0864142e-05,7.396603e-05,4.7762253e-05
8.198198198198199,6.082961e-05,7.389354e-05,4.7765683e-05
8.208208208208209,6.079556e-05,7.3821764e-05,4.7769354e-05
8.218218218218219,6.0762442e-05,7.375084e-05,4.7774047e-05
8.228228228228229,6.0729828e-05,7.368057e-05,4.7779093e-05
8.238238238238239,6.0697774e-05,7.3610885e-05,4.7784662e-05
8.248248248248249,6.066668e-05,7.354215e-05,4.7791214e-05
8.258258258258259,6.0636325e-05,7.347399e-05,4.779866e-05
8.268268268268269,6.0606562e-05,7.340625e-05,4.7806876e-05
8.278278278278279,6.0577277e-05,7.333897e-05,4.7815585e-05
8.288288288288289,6.0548507e-05,7.3271876e-05,4.782514e-05
8.298298298298299,6.0520124e-05,7.320502e-05,4.783523e-05
8.308308308308309,6.0491573e-05,7.3138166e-05,4.7844977e-05
8.318318318318319,6.0463317e-05,7.307163e-05,4.7855006e-05
8.328328328328329,6.0435566e-05,7.300581e-05,4.7865324e-05
8.338338338338339,6.0408383e-05,7.2940726e-05,4.7876045e-05
8.348348348348349,6.0382074e-05,7.28764e-05,4.788775e-05
8.358358358358359,6.035619e-05,7.281244e-05,4.789994e-05
8.368368368368369,6.0330396e-05,7.2748444e-05,4.791235e-05
8.378378378378379,6.0304297e-05,7.268417e-05,4.7924423e-05
8.388388388388389,6.027826e-05,7.2620336e-05,4.7936184e-05
8.398398398398399,6.0252263e-05,7.25567e-05,4.7947826e-05
8.408408408408409,6.0226794e-05,7.24936e-05,4.7959984e-05
8.418418418418419,6.020208e-05,7.2432085e-05,4.7972077e-05
8.428428428428429,6.0177375e-05,7.237066e-05,4.798409e-05
8.438438438438439,6.0152925e-05,7.230949e-05,4.7996356e-05
8.448448448448449,6.0127968e-05,7.224816e-05,4.8007772e-05
8.458458458458459,6.010249e-05,7.2182105e-05,4.8022877e-05
8.468468468468469,6.0077135e-05,7.211582e-05,4.8038448e-05
8.478478478478479,6.0052073e-05,7.204977e-05,4.8054375e-05
8.488488488488489,6.0026923e-05,7.198356e-05,4.8070287e-05
8.498498498498499,6.0001552e-05,7.1916846e-05,4.808626e-05
8.508508508508509,5.9976686e-05,7.1850336e-05,4.8103037e-05
8.518518518518519,5.9951068e-05,7.178305e-05,4.8119087e-05
8.528528528528529,5.992453e-05,7.171545e-05,4.8133614e-05
8.538538538538539,5.989815e-05,7.164822e-05,4.8148086e-05
8.548548548548549,5.987149e-05,7.1580725e-05,4.8162256e-05
8.558558558558559,5.9844973e-05,7.1513496e-05,4.8176455e-05
8.568568568568569,5.98186e-05,7.1446346e-05,4.8190857e-05
8.578578578578579,5.97923e-05,7.13793e-05,4.82053e-05
8.588588588588589,5.9765927e-05,7.131228e-05,4.8219576e-05
8.598598598598599,5.9739945e-05,7.1245726e-05,4.823416e-05
8.608608608608609,5.971416e-05,7.1179384e-05,4.8248934e-05
8.618618618618619,5.968827e-05,7.1112976e-05,4.8263566e-05
8.62862862862863,5.966223e-05,7.1046314e-05,4.8278147e-05
8.63863863863864,5.9636215e-05,7.097975e-05,4.8292677e-05
8.64864864864865,5.9610244e-05,7.0913346e-05,4.8307145e-05
8.65865865865866,5.9583566e-05,7.084636e-05,4.8320773e-05
8.66866866866867,5.955683e-05,7.0779264e-05,4.8334394e-05
8.67867867867868,5.953044e-05,7.071245e-05,4.8348433e-05
8.68868868868869,5.950419e-05,7.064601e-05,4.8362366e-05
8.6986986986987,5.947761e-05,7.0579306e-05,4.837591e-05
8.70870870870871,5.9450864e-05,7.051259e-05,4.8389134e-05
8.71871871871872,5.94237e-05,7.044556e-05,4.840184e-05
8.72872872872873,5.9396276e-05,7.0378075e-05,4.8414477e-05
8.73873873873874,5.9369e-05,7.031071e-05,4.842729e-05
8.74874874874875,5.9341615e-05,7.024327e-05,4.8439953e-05
8.75875875875876,5.931423e-05,7.0175796e-05,4.845266e-05
8.76876876876877,5.9286456e-05,7.010799e-05,4.8464924e-05
8.77877877877878,5.9258145e-05,7.0039816e-05,4.8476475e-05
8.78878878878879,5.922977e-05,6.997162e-05,4.848792e-05
8.7987987987988,5.9201593e-05,6.990404e-05,4.8499143e-05
8.80880880880881,5.9174356e-05,6.9837224e-05,4.8511487e-05
8.81881881881882,5.9148006e-05,6.977164e-05,4.8524373e-05
8.82882882882883,5.9122132e-05,6.970632e-05,4.8537942e-05
8.83883883883884,5.909608e-05,6.964087e-05,4.8551297e-05
8.84884884884885,5.9069946e-05,6.957539e-05,4.85645e-05
8.85885885885886,5.9044032e-05,6.950948e-05,4.8578582e-05
8.86886886886887,5.9018294e-05,6.944368e-05,4.859291e-05
8.87887887887888,5.89926e-05,6.937672e-05,4.8608475e-05
8.88888888888889,5.896699e-05,6.9310096e-05,4.8623886e-05
8.8988988988989,5.8941823e-05,6.9244576e-05,4.8639067e-05
8.90890890890891,5.891731e-05,6.918008e-05,4.8654536e-05
8.91891891891892,5.8892638e-05,6.91156e-05,4.8669677e-05
8.92892892892893,5.886788e-05,6.905124e-05,4.8684527e-05
8.93893893893894,5.8843943e-05,6.898744e-05,4.8700444e-05
8.94894894894895,5.8820784e-05,6.892402e-05,4.871755e-05
8.95895895895896,5.87982e-05,6.886111e-05,4.8735288e-05
8.96896896896897,5.8776037e-05,6.879855e-05,4.8753518e-05
8.97897897897898,5.8754493e-05,6.8736525e-05,4.8772465e-05
8.98898898898899,5.873345e-05,6.8681264e-05,4.8785638e-05
8.998998998999,5.8712983e-05,6.863181e-05,4.8794154e-05
9.00900900900901,5.869295e-05,6.858276e-05,4.8803136e-05
9.01901901901902,5.8673115e-05,6.853377e-05,4.8812457e-05
9.02902902902903,5.865353e-05,6.848517e-05,4.8821894e-05
9.03903903903904,5.8633825e-05,6.8436544e-05,4.88311e-05
9.04904904904905,5.8614438e-05,6.8388195e-05,4.884068e-05
9.05905905905906,5.859619e-05,6.834135e-05,4.885103e-05
9.06906906906907,5.857829e-05,6.829603e-05,4.8860555e-05
9.07907907907908,5.8560545e-05,6.82511e-05,4.8869988e-05
9.08908908908909,5.8542777e-05,6.820628e-05,4.8879272e-05
9.0990990990991,5.8524518e-05,6.816128e-05,4.8887752e-05
9.10910910910911,5.850671e-05,6.8116955e-05,4.8896465e-05
9.11911911911912,5.8489077e-05,6.8072666e-05,4.8905487e-05
9.12912912912913,5.847189e-05,6.802863e-05,4.8915153e-05
9.13913913913914,5.8454596e-05,6.79845e-05,4.8924685e-05
9.14914914914915,5.8437006e-05,6.794e-05,4.8934013e-05
9.15915915915916,5.8419486e-05,6.789562e-05,4.8943355e-05
9.16916916916917,5.8402078e-05,6.7851615e-05,4.895254e-05
9.17917917917918,5.838487e-05,6.780797e-05,4.896177e-05
9.18918918918919,5.8368285e-05,6.776552e-05,4.897105e-05
9.1991991991992,5.8352005e-05,6.772332e-05,4.898069e-05
9.20920920920921,5.833598e-05,6.768135e-05,4.8990605e-05
9.21921921921922,5.832045e-05,6.7639994e-05,4.90009e-05
9.22922922922923,5.830483e-05,6.759871e-05,4.9010952e-05
9.23923923923924,5.8288737e-05,6.755741e-05,4.9020065e-05
9.24924924924925,5.8272562e-05,6.7516085e-05,4.902904e-05
9.25925925925926,5.8256595e-05,6.747433e-05,4.903886e-05
9.26926926926927,5.824037e-05,6.7432265e-05,4.9048474e-05
9.27927927927928,5.822391e-05,6.7390174e-05,4.9057646e-05
9.28928928928929,5.8207803e-05,6.734888e-05,4.9066723e-05
9.2992992992993,5.8192083e-05,6.730841e-05,4.9075763e-05
9.30930930930931,5.817635e-05,6.7268156e-05,4.9084545e-05
9.31931931931932,5.8160458e-05,6.722784e-05,4.9093076e-05
9.32932932932933,5.8144542e-05,6.718759e-05,4.9101494e-05
9.33933933933934,5.8128648e-05,6.7147266e-05,4.911003e-05
9.34934934934935,5.8112644e-05,6.7106506e-05,4.911878e-05
9.35935935935936,5.8096968e-05,6.7067e-05,4.9126942e-05
9.36936936936937,5.808105e-05,6.702795e-05,4.913415e-05
9.37937937937938,5.8065107e-05,6.6989014e-05,4.91412e-05
9.38938938938939,5.804868e-05,6.694931e-05,4.9148053e-05
9.3993993993994,5.803223e-05,6.6909495e-05,4.9154965e-05
9.40940940940941,5.8015514e-05,6.686937e-05,4.916166e-05
9.41941941941942,5.7998608e-05,6.682952e-05,4.91677e-05
9.42942942942943,5.7981473e-05,6.678968e-05,4.917326e-05
9.43943943943944,5.79646e-05,6.675021e-05,4.9178987e-05
9.44944944944945,5.7947665e-05,6.671051e-05,4.9184822e-05
9.45945945945946,5.7930843e-05,6.66709e-05,4.9190785e-05
9.46946946946947,5.7914156e-05,6.663175e-05,4.9196562e-05
9.47947947947948,5.7897792e-05,6.659302e-05,4.9202565e-05
9.48948948948949,5.7881392e-05,6.6554145e-05,4.9208644e-05
9.4994994994995,5.786563e-05,6.651606e-05,4.9215196e-05
9.50950950950951,5.7849986e-05,6.647806e-05,4.922191e-05
9.51951951951952,5.78345e-05,6.644138e-05,4.9227616e-05
9.52952952952953,5.7818957e-05,6.640724e-05,4.923067e-05
9.53953953953954,5.7803176e-05,6.637288e-05,4.9233477e-05
9.54954954954955,5.7787533e-05,6.633836e-05,4.9236703e-05
9.55955955955956,5.7771947e-05,6.6303866e-05,4.9240032e-05
9.56956956956957,5.775625e-05,6.6268694e-05,4.92438e-05
9.57957957957958,5.774078e-05,6.623369e-05,4.9247872e-05
9.58958958958959,5.7725654e-05,6.619929e-05,4.925202e-05
9.5995995995996,5.771075e-05,6.616528e-05,4.9256218e-05
9.60960960960961,5.7695954e-05,6.6131404e-05,4.9260503e-05
9.61961961961962,5.768059e-05,6.609757e-05,4.926361e-05
9.62962962962963,5.7665147e-05,6.606391e-05,4.9266382e-05
9.63963963963964,5.7650122e-05,6.603024e-05,4.927001e-05
9.64964964964965,5.7634938e-05,6.599505e-05,4.927482e-05
9.65965965965966,5.7619614e-05,6.595955e-05,4.9279675e-05
9.66966966966967,5.7604007e-05,6.592388e-05,4.928414e-05
9.67967967967968,5.758834e-05,6.588814e-05,4.9288534e-05
9.68968968968969,5.757304e-05,6.585288e-05,4.92932e-05
9.6996996996997,5.7557696e-05,6.581761e-05,4.9297785e-05
9.70970970970971,5.7542136e-05,6.578205e-05,4.930222e-05
9.71971971971972,5.752687e-05,6.574687e-05,4.9306873e-05
9.72972972972973,5.7512167e-05,6.571235e-05,4.931198e-05
9.73973973973974,5.7497364e-05,6.5677596e-05,4.9317132e-05
9.74974974974975,5.74833e-05,6.564379e-05,4.9322804e-05
9.75975975975976,5.746945e-05,6.5610446e-05,4.9328453e-05
9.76976976976977,5.7455243e-05,6.557697e-05,4.933352e-05
9.77977977977978,5.7441222e-05,6.554395e-05,4.9338498e-05
9.78978978978979,5.742724e-05,6.551102e-05,4.9343467e-05
9.7997997997998,5.741337e-05,6.547834e-05,4.9348397e-05
9.80980980980981,5.7399604e-05,6.544583e-05,4.935338e-05
9.81981981981982,5.738603e-05,6.541352e-05,4.935854e-05
9.82982982982983,5.737264e-05,6.538128e-05,4.9364e-05
9.83983983983984,5.7359117e-05,6.534839e-05,4.9369846e-05
9.84984984984985,5.7346067e-05,6.531581e-05,4.9376322e-05
9.85985985985986,5.7332927e-05,6.52827e-05,4.9383158e-05
9.86986986986987,5.7319397e-05,6.524914e-05,4.938965e-05
9.87987987987988,5.730626e-05,6.5216e-05,4.939652e-05
9.88988988988989,5.7293e-05,6.518286e-05,4.9403137e-05
9.8998998998999,5.7279474e-05,6.5149514e-05,4.9409435e-05
9.90990990990991,5.7266134e-05,6.511613e-05,4.941614e-05
9.91991991991992,5.7252975e-05,6.508264e-05,4.9423306e-05
9.92992992992993,5.7239406e-05,6.5048975e-05,4.9429837e-05
9.93993993993994,5.7225858e-05,6.501534e-05,4.9436378e-05
9.94994994994995,5.721208e-05,6.498163e-05,4.9442537e-05
9.95995995995996,5.7198464e-05,6.494802e-05,4.9448907e-05
9.96996996996997,5.7184614e-05,6.491457e-05,4.9454655e-05
9.97997997997998,5.7170564e-05,6.488114e-05,4.9459984e-05
9.98998998998999,5.7156565e-05,6.48478e-05,4.9465332e-05
10.0,5.714315e-05,6.48153e-05,4.9471e-05


==> fig/data/posteriorst/dct_laplace_means.csv <==
x,y,upper,lower
0.0,0.20830494,0.33966392,0.076945975
0.025025025025025027,0.20802546,0.33920884,0.076842085
0.05005005005005005,0.20774601,0.3387538,0.07673824
0.07507507507507508,0.20746656,0.33829874,0.07663438
0.1001001001001001,0.20718709,0.33784366,0.0765305
0.12512512512512514,0.20690763,0.33738863,0.076426625
0.15015015015015015,0.20662814,0.33693355,0.076322734
0.1751751751751752,0.20634872,0.33647853,0.07621889
0.2002002002002002,0.20606925,0.33602348,0.07611501
0.22522522522522523,0.20578973,0.33556837,0.07601108
0.2502502502502503,0.20551029,0.33511335,0.07590723
0.2752752752752753,0.20523082,0.3346583,0.07580334
0.3003003003003003,0.20495138,0.33420327,0.07569948
0.3253253253253253,0.20467192,0.33374822,0.0755956
0.3503503503503504,0.20439243,0.33329317,0.0754917
0.3753753753753754,0.20411296,0.33283812,0.075387806
0.4004004004004004,0.20383352,0.3323831,0.075283945
0.42542542542542544,0.20355405,0.33192804,0.07518005
0.45045045045045046,0.20327461,0.33147302,0.07507619
0.47547547547547553,0.20299509,0.33101794,0.07497224
0.5005005005005005,0.20271564,0.3305629,0.074868366
0.5255255255255256,0.2024362,0.33010787,0.074764505
0.5505505505505506,0.20215674,0.32965285,0.074660614
0.5755755755755756,0.20187727,0.32919782,0.07455671
0.6006006006006006,0.20159778,0.32874274,0.0744528
0.6256256256256256,0.20131832,0.32828772,0.07434891
0.6506506506506506,0.20103887,0.3278327,0.07424502
0.6756756756756758,0.2007594,0.32737768,0.074141115
0.7007007007007008,0.20047992,0.32692266,0.07403721
0.7257257257257258,0.20020045,0.3264676,0.0739333
0.7507507507507508,0.19992098,0.32601255,0.0738294
0.7757757757757758,0.19964156,0.3255576,0.07372554
0.8008008008008008,0.19936205,0.3251025,0.0736216
0.8258258258258259,0.1990826,0.3246475,0.073517695
0.8508508508508509,0.19880313,0.32419246,0.07341379
0.8758758758758759,0.19852367,0.32373744,0.07330988
0.9009009009009009,0.19824421,0.32328242,0.07320599
0.9259259259259259,0.19796476,0.32282743,0.07310209
0.9509509509509511,0.19768527,0.32237238,0.07299816
0.9759759759759761,0.19740582,0.32191738,0.07289425
1.001001001001001,0.19712634,0.32146236,0.07279033
1.026026026026026,0.1968469,0.32100737,0.07268644
1.0510510510510511,0.19656743,0.32055235,0.07258252
1.0760760760760761,0.19628797,0.32009733,0.072478615
1.1011011011011012,0.19600847,0.31964228,0.072374664
1.1261261261261262,0.19572905,0.3191873,0.07227078
1.1511511511511512,0.19544956,0.3187323,0.07216684
1.1761761761761762,0.1951701,0.3182773,0.072062925
1.2012012012012012,0.19489062,0.31782225,0.07195898
1.2262262262262262,0.19461116,0.31736726,0.07185507
1.2512512512512513,0.1943317,0.31691226,0.071751155
1.2762762762762763,0.19405225,0.31645727,0.071647234
1.3013013013013013,0.19377278,0.31600225,0.071543306
1.3263263263263263,0.19349329,0.31554723,0.071439356
1.3513513513513515,0.19321385,0.31509227,0.07133545
1.3763763763763766,0.19293436,0.31463724,0.0712315
1.4014014014014016,0.19265494,0.31418228,0.0711276
1.4264264264264266,0.19237544,0.31372723,0.071023636
1.4514514514514516,0.19209601,0.3132723,0.07091974
1.4764764764764766,0.19181654,0.31281728,0.070815794
1.5015015015015016,0.19153707,0.31236228,0.07071185
1.5265265265265267,0.19125761,0.3119073,0.07060792
1.5515515515515517,0.19097812,0.31145227,0.070503965
1.5765765765765767,0.19069865,0.3109973,0.070400015
1.6016016016016017,0.1904192,0.31054232,0.07029608
1.6266266266266267,0.19013974,0.31008732,0.07019214
1.6516516516516517,0.18986027,0.30963236,0.07008819
1.6766766766766767,0.18958081,0.30917737,0.06998426
1.7017017017017018,0.18930134,0.30872238,0.06988031
1.7267267267267268,0.1890219,0.3082674,0.06977638
1.7517517517517518,0.18874241,0.30781242,0.069672406
1.7767767767767768,0.18846293,0.30735743,0.06956843
1.8018018018018018,0.18818347,0.30690247,0.06946449
1.8268268268268268,0.18790402,0.30644748,0.06936055
1.8518518518518519,0.18762454,0.3059925,0.06925658
1.876876876876877,0.1873451,0.30553755,0.069152646
1.9019019019019021,0.18706562,0.30508256,0.06904867
1.9269269269269271,0.18678617,0.3046276,0.06894474
1.9519519519519521,0.1865067,0.30417264,0.068840764
1.9769769769769772,0.18622723,0.30371767,0.0687368
2.002002002002002,0.18594778,0.3032627,0.06863284
2.027027027027027,0.1856683,0.30280775,0.068528876
2.052052052052052,0.18538882,0.30235276,0.06842489
2.0770770770770772,0.18510936,0.3018978,0.06832092
2.1021021021021022,0.1848299,0.30144286,0.068216965
2.1271271271271273,0.18455045,0.3009879,0.06811301
2.1521521521521523,0.18427098,0.30053294,0.06800903
2.1771771771771773,0.18399152,0.30007797,0.06790506
2.2022022022022023,0.18371207,0.29962304,0.067801096
2.2272272272272273,0.18343261,0.2991681,0.06769712
2.2522522522522523,0.18315311,0.2987131,0.06759311
2.2772772772772774,0.18287365,0.29825816,0.06748914
2.3023023023023024,0.1825942,0.29780322,0.06738517
2.3273273273273274,0.18231475,0.2973483,0.06728121
2.3523523523523524,0.18203525,0.2968933,0.06717719
2.3773773773773774,0.1817558,0.2964384,0.06707321
2.4024024024024024,0.18147632,0.29598343,0.06696922
2.4274274274274275,0.18119687,0.2955285,0.06686524
2.4524524524524525,0.1809174,0.29507354,0.06676125
2.4774774774774775,0.18063793,0.2946186,0.066657245
2.5025025025025025,0.18035848,0.2941637,0.06655328
2.5275275275275275,0.180079,0.29370874,0.06644926
2.5525525525525525,0.17979956,0.29325384,0.06634529
2.5775775775775776,0.17952009,0.29279888,0.06624129
2.6026026026026026,0.17924061,0.29234394,0.066137284
2.6276276276276276,0.17896113,0.291889,0.06603326
2.6526526526526526,0.17868167,0.29143408,0.06592927
2.677677677677678,0.17840222,0.29097915,0.06582527
2.702702702702703,0.17812277,0.29052424,0.06572129
2.727727727727728,0.17784327,0.29006928,0.06561725
2.752752752752753,0.17756383,0.2896144,0.06551326
2.777777777777778,0.17728436,0.28915948,0.06540925
2.802802802802803,0.17700492,0.28870457,0.06530526
2.827827827827828,0.17672543,0.28824964,0.06520122
2.852852852852853,0.17644596,0.2877947,0.065097205
2.877877877877878,0.17616649,0.2873398,0.06499318
2.902902902902903,0.17588705,0.2868849,0.064889185
2.927927927927928,0.17560756,0.28642997,0.064785145
2.9529529529529532,0.1753281,0.28597507,0.064681135
2.9779779779779783,0.17504865,0.2855202,0.06457712
3.0030030030030033,0.17476918,0.28506526,0.06447309
3.0280280280280283,0.17448972,0.28461036,0.064369075
3.0530530530530533,0.17421027,0.2841555,0.06426505
3.0780780780780783,0.17393078,0.28370056,0.064161
3.1031031031031033,0.17365132,0.28324568,0.06405698
3.1281281281281283,0.17337185,0.28279078,0.06395294
3.1531531531531534,0.1730924,0.28233588,0.06384891
3.1781781781781784,0.17281292,0.28188097,0.06374487
3.2032032032032034,0.17253344,0.28142607,0.06364081
3.2282282282282284,0.172254,0.2809712,0.06353679
3.2532532532532534,0.17197452,0.2805163,0.063432746
3.2782782782782784,0.1716951,0.28006145,0.06332874
3.3033033033033035,0.1714156,0.27960652,0.06322466
3.3283283283283285,0.17113611,0.27915162,0.063120596
3.3533533533533535,0.17085667,0.27869678,0.06301656
3.3783783783783785,0.17057723,0.27824193,0.06291254
3.4034034034034035,0.17029774,0.27778703,0.06280847
3.4284284284284285,0.17001829,0.27733216,0.06270442
3.4534534534534536,0.16973881,0.27687728,0.06260036
3.4784784784784786,0.16945937,0.2764224,0.062496327
3.5035035035035036,0.16917989,0.27596754,0.062392242
3.5285285285285286,0.1689004,0.27551264,0.062288158
3.5535535535535536,0.16862094,0.2750578,0.062184103
3.5785785785785786,0.16834147,0.27460292,0.062080033
3.6036036036036037,0.16806203,0.27414808,0.061975993
3.6286286286286287,0.16778256,0.2736932,0.061871916
3.6536536536536537,0.1675031,0.27323836,0.061767854
3.6786786786786787,0.16722363,0.2727835,0.061663777
3.7037037037037037,0.16694418,0.27232864,0.061559707
3.7287287287287287,0.1666647,0.27187377,0.061455622
3.753753753753754,0.16638525,0.27141893,0.061351553
3.778778778778779,0.16610575,0.27096406,0.06124744
3.8038038038038042,0.1658263,0.27050924,0.061143383
3.8288288288288292,0.16554685,0.2700544,0.061039306
3.8538538538538543,0.1652674,0.26959956,0.06093523
3.8788788788788793,0.1649879,0.2691447,0.060831115
3.9039039039039043,0.16470845,0.26868987,0.060727037
3.9289289289289293,0.164429,0.26823503,0.060622953
3.9539539539539543,0.16414952,0.26778018,0.060518853
3.9789789789789793,0.16387007,0.26732537,0.06041476
4.004004004004004,0.16359058,0.2668705,0.060310647
4.029029029029029,0.16331112,0.2664157,0.060206555
4.054054054054054,0.16303167,0.26596087,0.060102455
4.079079079079079,0.16275218,0.26550603,0.059998333
4.104104104104104,0.16247272,0.26505122,0.059894234
4.129129129129129,0.16219328,0.2645964,0.05979015
4.1541541541541545,0.16191381,0.2641416,0.059686035
4.1791791791791795,0.16163433,0.26368675,0.0595819
4.2042042042042045,0.16135485,0.26323193,0.059477776
4.2292292292292295,0.16107541,0.26277715,0.059373684
4.2542542542542545,0.16079591,0.2623223,0.059269533
4.2792792792792795,0.16051647,0.26186752,0.059165433
4.3043043043043046,0.16023701,0.2614127,0.05906132
4.32932932932933,0.15995756,0.26095793,0.058957197
4.354354354354355,0.1596781,0.2605031,0.058853082
4.37937937937938,0.15939862,0.2600483,0.05874893
4.404404404404405,0.15911916,0.25959352,0.05864481
4.42942942942943,0.15883969,0.2591387,0.058540665
4.454454454454455,0.15856022,0.25868392,0.05843652
4.47947947947948,0.15828076,0.25822914,0.05833239
4.504504504504505,0.1580013,0.25777435,0.058228254
4.52952952952953,0.15772183,0.25731957,0.05812411
4.554554554554555,0.15744236,0.25686476,0.05801996
4.57957957957958,0.1571629,0.25641,0.05791582
4.604604604604605,0.15688345,0.25595522,0.057811677
4.62962962962963,0.15660396,0.25550044,0.057707503
4.654654654654655,0.1563245,0.25504565,0.05760335
4.67967967967968,0.15604503,0.25459087,0.057499193
4.704704704704705,0.1557656,0.25413615,0.057395056
4.72972972972973,0.15548614,0.25368136,0.057290904
4.754754754754755,0.15520665,0.25322658,0.057186715
4.77977977977978,0.15492718,0.25277182,0.05708254
4.804804804804805,0.15464772,0.25231707,0.056978382
4.82982982982983,0.15436828,0.25186232,0.056874238
4.854854854854855,0.15408877,0.2514075,0.05677001
4.87987987987988,0.15380932,0.25095278,0.05666586
4.904904904904905,0.15352987,0.25049806,0.056561686
4.92992992992993,0.15325043,0.25004333,0.056457527
4.954954954954955,0.15297094,0.24958855,0.056353323
4.97997997997998,0.15269147,0.2491338,0.056249134
5.005005005005005,0.15241201,0.24867907,0.056144953
5.03003003003003,0.15213256,0.24822435,0.05604077
5.055055055055055,0.15185305,0.24776956,0.055936538
5.08008008008008,0.15157358,0.24731484,0.055832334
5.105105105105105,0.15129414,0.24686012,0.05572816
5.13013013013013,0.15101467,0.2464054,0.055623956
5.155155155155155,0.15073521,0.24595067,0.05551976
5.18018018018018,0.15045576,0.24549595,0.055415563
5.205205205205205,0.1501763,0.24504125,0.05531136
5.23023023023023,0.14989682,0.2445865,0.055207126
5.255255255255255,0.14961737,0.2441318,0.055102937
5.28028028028028,0.14933789,0.24367708,0.054998696
5.305305305305305,0.14905845,0.24322239,0.0548945
5.33033033033033,0.14877895,0.24276765,0.054790244
5.355355355355356,0.1484995,0.24231297,0.05468604
5.380380380380381,0.14822003,0.24185826,0.054581806
5.405405405405406,0.14794058,0.24140358,0.05447758
5.430430430430431,0.1476611,0.24094886,0.054373346
5.455455455455456,0.14738163,0.24049416,0.054269098
5.480480480480481,0.14710218,0.24003948,0.05416487
5.505505505505506,0.14682272,0.2395848,0.054060638
5.530530530530531,0.14654325,0.23913011,0.053956382
5.555555555555556,0.14626376,0.23867542,0.05385212
5.580580580580581,0.14598432,0.23822075,0.053747892
5.605605605605606,0.14570485,0.23776607,0.05364363
5.630630630630631,0.1454254,0.23731141,0.05353938
5.655655655655656,0.14514594,0.23685674,0.053435132
5.680680680680681,0.14486647,0.23640206,0.05333087
5.705705705705706,0.144587,0.2359474,0.05322659
5.730730730730731,0.14430752,0.23549274,0.05312232
5.755755755755756,0.14402807,0.23503807,0.053018056
5.780780780780781,0.14374861,0.23458344,0.052913792
5.805805805805806,0.14346913,0.23412876,0.05280949
5.830830830830831,0.14318967,0.23367411,0.05270522
5.855855855855856,0.14291021,0.23321947,0.05260095
5.8808808808808815,0.14263076,0.23276484,0.05249667
5.9059059059059065,0.14235127,0.23231018,0.052392364
5.9309309309309315,0.14207181,0.23185554,0.052288078
5.9559559559559565,0.14179234,0.2314009,0.052183777
5.9809809809809815,0.14151289,0.23094629,0.052079484
6.0060060060060065,0.14123341,0.23049165,0.051975176
6.0310310310310316,0.14095396,0.23003703,0.051870883
6.056056056056057,0.14067447,0.2295824,0.051766552
6.081081081081082,0.14039503,0.2291278,0.051662266
6.106106106106107,0.14011556,0.22867316,0.05155795
6.131131131131132,0.1398361,0.22821857,0.051453635
6.156156156156157,0.13955663,0.22776395,0.051349312
6.181181181181182,0.13927716,0.22730935,0.05124498
6.206206206206207,0.1389977,0.22685474,0.05114066
6.231231231231232,0.13871823,0.22640014,0.051036328
6.256256256256257,0.13843878,0.22594555,0.050932005
6.281281281281282,0.1381593,0.22549096,0.05082766
6.306306306306307,0.13787985,0.22503638,0.05072332
6.331331331331332,0.13760039,0.2245818,0.05061899
6.356356356356357,0.13732094,0.22412722,0.050514653
6.381381381381382,0.13704145,0.22367263,0.05041028
6.406406406406407,0.13676198,0.22321804,0.050305918
6.431431431431432,0.13648252,0.22276348,0.050201572
6.456456456456457,0.13620305,0.2223089,0.050097205
6.481481481481482,0.1359236,0.22185434,0.049992844
6.506506506506507,0.13564411,0.22139975,0.049888454
6.531531531531532,0.13536467,0.22094522,0.04978411
6.556556556556557,0.1350852,0.22049066,0.049679726
6.581581581581582,0.13480575,0.22003613,0.049575374
6.606606606606607,0.13452625,0.21958154,0.049470954
6.631631631631632,0.1342468,0.21912703,0.04936657
6.656656656656657,0.13396733,0.21867247,0.04926218
6.681681681681682,0.13368788,0.21821797,0.049157806
6.706706706706707,0.1334084,0.21776341,0.049053386
6.731731731731732,0.13312893,0.21730888,0.04894898
6.756756756756757,0.13284948,0.21685436,0.0488446
6.781781781781782,0.13257001,0.21639985,0.048740186
6.806806806806807,0.13229056,0.21594533,0.04863578
6.831831831831832,0.13201109,0.21549082,0.04853136
6.856856856856857,0.13173161,0.2150363,0.048426934
6.881881881881882,0.13145214,0.21458179,0.048322506
6.906906906906907,0.13117269,0.21412729,0.048218086
6.931931931931932,0.13089323,0.2136728,0.04811366
6.956956956956957,0.13061376,0.2132183,0.048009217
6.981981981981982,0.13033429,0.2127638,0.047904775
7.007007007007007,0.13005483,0.21230933,0.047800332
7.032032032032032,0.12977535,0.21185482,0.047695868
7.057057057057057,0.12949589,0.21140036,0.047591425
7.082082082082082,0.12921643,0.21094589,0.047486976
7.107107107107107,0.12893698,0.21049142,0.047382526
7.132132132132132,0.1286575,0.21003696,0.047278054
7.157157157157157,0.12837803,0.20958248,0.047173582
7.182182182182182,0.12809856,0.20912802,0.047069103
7.207207207207207,0.12781912,0.2086736,0.046964645
7.232232232232232,0.12753965,0.20821914,0.04686016
7.257257257257257,0.12726018,0.20776469,0.046755664
7.282282282282282,0.12698072,0.20731026,0.046651185
7.307307307307307,0.12670125,0.2068558,0.04654669
7.332332332332332,0.1264218,0.2064014,0.046442196
7.357357357357357,0.12614232,0.20594695,0.046337686
7.382382382382382,0.12586285,0.20549253,0.046233177
7.407407407407407,0.12558341,0.20503813,0.046128683
7.4324324324324325,0.12530392,0.2045837,0.04602415
7.4574574574574575,0.12502447,0.20412931,0.045919634
7.482482482482483,0.124745004,0.2036749,0.04581511
7.507507507507508,0.124465525,0.20322049,0.04571057
7.532532532532533,0.124186054,0.20276609,0.045606025
7.557557557557558,0.1239066,0.2023117,0.0455015
7.582582582582583,0.123627156,0.20185733,0.045396976
7.6076076076076085,0.12334767,0.20140293,0.045292407
7.6326326326326335,0.12306821,0.20094857,0.04518786
7.6576576576576585,0.12278874,0.20049419,0.0450833
7.6826826826826835,0.122509286,0.20003983,0.044978745
7.7077077077077085,0.12222981,0.19958545,0.04487416
7.7327327327327335,0.121950366,0.19913112,0.044769615
7.7577577577577586,0.12167089,0.19867675,0.044665024
7.782782782782784,0.121391416,0.1982224,0.044560432
7.807807807807809,0.12111196,0.19776806,0.044455856
7.832832832832834,0.1208325,0.19731373,0.044351272
7.857857857857859,0.12055303,0.19685939,0.044246674
7.882882882882884,0.12027358,0.19640508,0.044142082
7.907907907907909,0.1199941,0.19595075,0.044037454
7.932932932932934,0.11971465,0.19549644,0.043932863
7.957957957957959,0.119435176,0.19504212,0.043828234
7.982982982982984,0.119155705,0.1945878,0.043723606
8.008008008008009,0.11887623,0.19413349,0.04361897
8.033033033033034,0.118596785,0.19367921,0.043514356
8.058058058058059,0.11831731,0.1932249,0.043409713
8.083083083083084,0.11803784,0.19277063,0.04330506
8.108108108108109,0.11775838,0.19231635,0.04320041
8.133133133133134,0.11747892,0.19186208,0.043095767
8.158158158158159,0.11719946,0.1914078,0.04299111
8.183183183183184,0.11691998,0.19095352,0.04288643
8.208208208208209,0.11664053,0.19049929,0.04278177
8.233233233233234,0.11636106,0.19004503,0.04267709
8.258258258258259,0.116081595,0.18959078,0.04257241
8.283283283283284,0.115802124,0.18913653,0.042467713
8.308308308308309,0.11552266,0.1886823,0.042363018
8.333333333333334,0.115243204,0.18822807,0.04225833
8.358358358358359,0.11496375,0.18777385,0.042153634
8.383383383383384,0.11468427,0.18731964,0.04204891
8.408408408408409,0.114404805,0.18686542,0.04194419
8.433433433433434,0.11412534,0.1864112,0.041839473
8.458458458458459,0.113845885,0.18595701,0.041734748
8.483483483483484,0.1135664,0.1855028,0.041629992
8.508508508508509,0.11328696,0.18504864,0.041525275
8.533533533533534,0.113007486,0.18459445,0.041420527
8.558558558558559,0.11272802,0.18414026,0.04131577
8.583583583583584,0.11244856,0.1836861,0.041211016
8.608608608608609,0.11216909,0.18323192,0.041106246
8.633633633633634,0.11188962,0.18277776,0.041001476
8.65865865865866,0.11161015,0.1823236,0.04089669
8.683683683683684,0.111330695,0.18186948,0.040791914
8.70870870870871,0.11105123,0.18141535,0.04068712
8.733733733733734,0.11077176,0.18096119,0.04058232
8.75875875875876,0.110492304,0.18050708,0.04047753
8.783783783783784,0.11021283,0.18005297,0.040372707
8.80880880880881,0.10993337,0.17959884,0.040267892
8.833833833833834,0.10965391,0.17914474,0.040163077
8.85885885885886,0.10937443,0.17869063,0.040058225
8.883883883883884,0.109094985,0.17823656,0.03995341
8.90890890890891,0.10881551,0.17778246,0.039848566
8.933933933933934,0.10853605,0.17732838,0.039743714
8.95895895895896,0.10825657,0.1768743,0.039638847
8.983983983983984,0.10797713,0.17642026,0.039534003
9.00900900900901,0.10769766,0.17596619,0.03942913
9.034034034034034,0.10741819,0.17551214,0.03932424
9.05905905905906,0.10713872,0.1750581,0.039219357
9.084084084084084,0.10685925,0.17460404,0.03911446
9.10910910910911,0.10657979,0.17415002,0.039009556
9.134134134134134,0.10630033,0.17369601,0.03890466
9.15915915915916,0.10602087,0.17324199,0.038799748
9.184184184184184,0.1057414,0.17278798,0.038694814
9.20920920920921,0.10546193,0.17233399,0.038589887
9.234234234234235,0.10518248,0.17187999,0.03848496
9.25925925925926,0.104903005,0.171426,0.038380012
9.284284284284285,0.10462355,0.17097202,0.03827507
9.30930930930931,0.10434407,0.17051804,0.03817009
9.334334334334335,0.104064606,0.17006409,0.038065128
9.35935935935936,0.10378516,0.16961014,0.037960164
9.384384384384385,0.103505686,0.1691562,0.037855178
9.40940940940941,0.103226215,0.16870224,0.037750185
9.434434434434435,0.10294675,0.16824833,0.037645184
9.45945945945946,0.1026673,0.1677944,0.03754019
9.484484484484485,0.10238782,0.16734049,0.03743516
9.50950950950951,0.10210836,0.16688657,0.037330143
9.534534534534535,0.101828896,0.16643268,0.037225112
9.55955955955956,0.10154944,0.1659788,0.037120074
9.584584584584585,0.10126997,0.16552491,0.03701502
9.60960960960961,0.1009905,0.16507104,0.03690996
9.634634634634635,0.10071103,0.16461718,0.036804892
9.65965965965966,0.100431584,0.16416332,0.03669984
9.684684684684685,0.100152105,0.16370946,0.03659474
9.70970970970971,0.099872656,0.16325565,0.036489666
9.734734734734735,0.09959317,0.1628018,0.036384545
9.75975975975976,0.09931371,0.16234799,0.03627944
9.784784784784785,0.09903425,0.16189417,0.036174327
9.80980980980981,0.09875479,0.16144037,0.036069207
9.834834834834835,0.09847532,0.16098657,0.035964064
9.85985985985986,0.09819586,0.1605328,0.035858918
9.884884884884885,0.097916394,0.16007903,0.035753764
9.90990990990991,0.09763693,0.15962526,0.035648603
9.934934934934935,0.09735746,0.15917149,0.035543423
9.95995995995996,0.09707798,0.15871774,0.035438225
9.984984984984985,0.09679854,0.15826403,0.035333056
10.01001001001001,0.09651908,0.1578103,0.03522786
10.035035035035035,0.096239604,0.15735658,0.035122637
10.06006006006006,0.09596014,0.15690286,0.035017416
10.085085085085085,0.09568067,0.15644917,0.034912176
10.11011011011011,0.09540121,0.15599549,0.034806944
10.135135135135135,0.09512175,0.1555418,0.034701694
10.16016016016016,0.09484227,0.15508813,0.034596417
10.185185185185185,0.09456281,0.15463448,0.03449115
10.21021021021021,0.09428334,0.15418082,0.034385864
10.235235235235235,0.09400389,0.1537272,0.034280587
10.26026026026026,0.09372442,0.15327357,0.034175277
10.285285285285285,0.09344496,0.15281996,0.034069963
10.31031031031031,0.09316548,0.15236634,0.033964623
10.335335335335335,0.09288604,0.15191276,0.033859313
10.36036036036036,0.09260657,0.15145917,0.033753958
10.385385385385385,0.0923271,0.15100561,0.0336486
10.41041041041041,0.09204763,0.15055203,0.033543225
10.435435435435435,0.09176817,0.15009849,0.033437844
10.46046046046046,0.09148871,0.14964496,0.033332463
10.485485485485485,0.09120924,0.14919142,0.033227053
10.51051051051051,0.09092978,0.1487379,0.033121638
10.535535535535535,0.09065031,0.1482844,0.033016212
10.56056056056056,0.09037085,0.14783092,0.032910775
10.585585585585585,0.090091385,0.14737745,0.032805327
10.61061061061061,0.08981191,0.14692396,0.03269986
10.635635635635635,0.08953245,0.14647052,0.032594386
10.66066066066066,0.089253,0.14601709,0.032488916
10.685685685685687,0.08897354,0.14556366,0.03238342
10.710710710710712,0.08869405,0.14511022,0.032277886
10.735735735735737,0.08841458,0.1446568,0.03217236
10.760760760760762,0.08813512,0.14420341,0.032066833
10.785785785785787,0.08785566,0.14375004,0.031961285
10.810810810810812,0.087576196,0.14329666,0.031855725
10.835835835835837,0.08729673,0.1428433,0.03175015
10.860860860860862,0.08701726,0.14238997,0.031644557
10.885885885885887,0.08673781,0.14193666,0.03153897
10.910910910910912,0.08645834,0.14148334,0.03143335
10.935935935935937,0.08617887,0.14103001,0.031327717
10.960960960960962,0.08589941,0.14057675,0.031222083
10.985985985985987,0.08561994,0.14012346,0.031116422
11.011011011011012,0.08534049,0.13967022,0.03101077
11.036036036036037,0.08506101,0.13921696,0.030905072
11.061061061061062,0.08478156,0.13876373,0.030799385
11.086086086086087,0.084502086,0.1383105,0.030693669
11.111111111111112,0.08422263,0.13785732,0.030587949
11.136136136136138,0.083943166,0.13740411,0.03048221
11.161161161161163,0.08366369,0.13695094,0.030376442
11.186186186186188,0.08338423,0.13649778,0.03027068
11.211211211211213,0.08310476,0.13604462,0.03016489
11.236236236236238,0.0828253,0.1355915,0.0300591
11.261261261261263,0.082545824,0.13513838,0.029953271
11.286286286286288,0.08226637,0.1346853,0.029847447
11.311311311311313,0.081986904,0.13423221,0.029741604
11.336336336336338,0.08170744,0.13377914,0.029635742
11.361361361361363,0.08142796,0.13332607,0.02952985
11.386386386386388,0.081148505,0.13287304,0.029423963
11.411411411411413,0.08086904,0.13242003,0.029318053
11.436436436436438,0.080589585,0.13196704,0.029212136
11.461461461461463,0.08031012,0.13151404,0.029106196
11.486486486486488,0.08003065,0.13106108,0.029000226
11.511511511511513,0.07975118,0.13060811,0.028894246
11.536536536536538,0.07947172,0.13015518,0.028788261
11.561561561561563,0.07919225,0.12970226,0.028682243
11.586586586586588,0.078912795,0.12924936,0.028576221
11.611611611611613,0.078633316,0.12879647,0.028470162
11.636636636636638,0.07835386,0.12834361,0.028364107
11.661661661661663,0.0780744,0.12789077,0.028258033
11.686686686686688,0.07779494,0.12743795,0.028151933
11.711711711711713,0.07751546,0.12698512,0.028045803
11.736736736736738,0.077236,0.12653233,0.027939666
11.761761761761763,0.07695654,0.12607956,0.027833518
11.786786786786788,0.07667708,0.1256268,0.027727343
11.811811811811813,0.076397605,0.12517406,0.027621146
11.836836836836838,0.07611815,0.124721356,0.027514942
11.861861861861863,0.075838685,0.124268666,0.027408708
11.886886886886888,0.07555922,0.12381598,0.027302455
11.911911911911913,0.07527974,0.123363316,0.027196169
11.936936936936938,0.075000286,0.122910686,0.027089886
11.961961961961963,0.074720815,0.12245806,0.026983567
11.986986986986988,0.07444136,0.12200548,0.02687724
12.012012012012013,0.074161895,0.1215529,0.026770886
12.037037037037038,0.07388242,0.121100344,0.026664503
12.062062062062063,0.07360297,0.12064782,0.026558116
12.087087087087088,0.0733235,0.12019531,0.0264517
12.112112112112113,0.07304404,0.11974282,0.02634526
12.137137137137138,0.072764575,0.11929035,0.0262388
12.162162162162163,0.072485104,0.11883791,0.026132304
12.187187187187188,0.07220564,0.11838548,0.026025798
12.212212212212213,0.07192617,0.11793308,0.025919262
12.237237237237238,0.07164671,0.11748071,0.025812719
12.262262262262263,0.07136725,0.117028356,0.025706142
12.287287287287288,0.07108778,0.116576016,0.025599536
12.312312312312313,0.07080832,0.11612372,0.025492921
12.337337337337338,0.07052886,0.11567144,0.025386274
12.362362362362363,0.070249386,0.115219176,0.025279593
12.387387387387388,0.06996993,0.114766955,0.025172904
12.412412412412413,0.06969046,0.11431474,0.025066175
12.437437437437438,0.069410995,0.11386256,0.02495943
12.462462462462463,0.06913152,0.1134104,0.024852648
12.487487487487488,0.06885206,0.11295827,0.024745852
12.512512512512512,0.068572596,0.112506166,0.024639025
12.537537537537537,0.06829314,0.112054095,0.024532184
12.562562562562562,0.068013676,0.111602046,0.024425305
12.587587587587587,0.067734204,0.11115001,0.024318393
12.612612612612612,0.06745474,0.110698014,0.024211463
12.637637637637637,0.06717528,0.11024605,0.024104502
12.662662662662662,0.06689582,0.109794125,0.02399752
12.687687687687687,0.06661636,0.10934221,0.023890503
12.712712712712712,0.066336885,0.10889032,0.023783453
12.737737737737737,0.06605742,0.10843846,0.023676377
12.762762762762762,0.06577795,0.10798663,0.023569267
12.787787787787787,0.06549849,0.10753485,0.02346214
12.812812812812812,0.06521902,0.10708308,0.023354966
12.837837837837837,0.06493956,0.106631346,0.023247771
12.862862862862862,0.064660095,0.10617964,0.023140546
12.887887887887887,0.06438064,0.10572798,0.023033299
12.912912912912912,0.06410117,0.10527633,0.022926003
12.937937937937937,0.0638217,0.10482472,0.02281868
12.962962962962962,0.06354223,0.10437314,0.022711318
12.987987987987987,0.06326277,0.10392161,0.022603933
13.013013013013012,0.062983304,0.1034701,0.02249651
13.038038038038037,0.06270384,0.10301863,0.022389058
13.063063063063062,0.062424377,0.10256718,0.022281568
13.088088088088087,0.062144905,0.10211577,0.022174038
13.113113113113112,0.061865445,0.10166441,0.022066485
13.138138138138137,0.06158598,0.10121307,0.021958891
13.163163163163162,0.06130652,0.10076178,0.021851264
13.188188188188187,0.06102705,0.100310504,0.021743592
13.213213213213212,0.06074759,0.09985929,0.02163589
13.238238238238237,0.060468122,0.0994081,0.021528147
13.263263263263262,0.060188655,0.09895694,0.021420363
13.288288288288287,0.05990919,0.09850584,0.021312546
13.313313313313312,0.05962973,0.09805477,0.021204691
13.338338338338337,0.059350263,0.09760374,0.021096792
13.363363363363362,0.059070803,0.09715275,0.02098886
13.388388388388387,0.05879134,0.0967018,0.020880882
13.413413413413412,0.058511876,0.096250884,0.020772867
13.438438438438437,0.058232408,0.09580001,0.0206648
13.463463463463462,0.057952944,0.09534919,0.0205567
13.488488488488487,0.057673484,0.09489841,0.020448558
13.513513513513512,0.057394013,0.094447665,0.02034036
13.538538538538537,0.057114545,0.09399697,0.020232122
13.563563563563562,0.056835085,0.093546316,0.02012385
13.588588588588587,0.056555614,0.093095705,0.02001552
13.613613613613612,0.05627615,0.09264515,0.01990715
13.638638638638637,0.055996686,0.09219464,0.019798733
13.663663663663662,0.055717226,0.091744184,0.019690271
13.688688688688687,0.055437762,0.09129377,0.019581761
13.713713713713712,0.055158295,0.090843394,0.019473199
13.738738738738737,0.05487883,0.090393074,0.019364588
13.763763763763762,0.054599367,0.089942805,0.019255929
13.788788788788787,0.054319907,0.08949259,0.019147221
13.813813813813812,0.054040436,0.089042425,0.01903845
13.838838838838837,0.053760976,0.088592306,0.018929642
13.863863863863862,0.053481504,0.088142246,0.018820766
13.888888888888888,0.053202044,0.087692246,0.018711846
13.913913913913913,0.052922577,0.08724229,0.018602867
13.938938938938938,0.052643113,0.086792395,0.018493835
13.963963963963963,0.05236365,0.08634255,0.018384747
13.988988988988988,0.052084185,0.08589277,0.0182756
14.014014014014013,0.05180472,0.08544305,0.018166397
14.039039039039038,0.051525254,0.08499338,0.01805713
14.064064064064063,0.05124579,0.08454378,0.017947804
14.089089089089088,0.050966315,0.08409422,0.017838411
14.114114114114113,0.050686862,0.08364475,0.017728977
14.139139139139138,0.050407395,0.08319533,0.017619465
14.164164164164163,0.050127927,0.08274597,0.017509889
14.189189189189188,0.049848467,0.08229668,0.017400257
14.214214214214213,0.049569,0.081847444,0.017290551
14.239239239239238,0.049289536,0.08139829,0.017180782
14.264264264264263,0.049010076,0.0809492,0.017070945
14.289289289289288,0.048730604,0.08050017,0.016961034
14.314314314314313,0.04845114,0.08005123,0.016851056
14.33933933933934,0.04817168,0.079602346,0.016741015
14.364364364364365,0.04789221,0.07915354,0.016630884
14.38938938938939,0.04761275,0.078704804,0.016520696
14.414414414414415,0.04733328,0.07825614,0.016410423
14.43943943943944,0.047053818,0.07780755,0.01630008
14.464464464464465,0.046774358,0.07735905,0.016189663
14.48948948948949,0.046494894,0.07691062,0.016079163
14.514514514514515,0.046215426,0.07646227,0.01596858
14.53953953953954,0.045935962,0.076014005,0.015857918
14.564564564564565,0.0456565,0.07556582,0.015747176
14.58958958958959,0.045377027,0.075117715,0.015636342
14.614614614614615,0.045097567,0.074669704,0.015525432
14.63963963963964,0.044818103,0.074221775,0.015414432
14.664664664664665,0.04453864,0.073773935,0.015303345
14.68968968968969,0.044259172,0.073326185,0.015192162
14.714714714714715,0.04397971,0.072878525,0.015080897
14.73973973973974,0.043700248,0.07243096,0.014969535
14.764764764764765,0.043420773,0.07198348,0.014858067
14.78978978978979,0.043141324,0.071536124,0.014746528
14.814814814814815,0.042861853,0.071088836,0.014634868
14.83983983983984,0.042582385,0.07064166,0.014523113
14.864864864864865,0.042302918,0.07019458,0.014411256
14.88988988988989,0.042023454,0.06974761,0.0142993
14.914914914914915,0.041743986,0.06930074,0.0141872335
14.93993993993994,0.041464526,0.06885399,0.014075067
14.964964964964965,0.04118506,0.068407334,0.013962785
14.98998998998999,0.0409056,0.0679608,0.013850398
15.015015015015015,0.04062613,0.067514375,0.013737891
15.04004004004004,0.040346667,0.06706806,0.013625272
15.065065065065065,0.0400672,0.06662187,0.013512531
15.09009009009009,0.039787732,0.066175796,0.01339967
15.115115115115115,0.039508276,0.06572986,0.013286699
15.14014014014014,0.039228808,0.06528403,0.013173591
15.165165165165165,0.03894934,0.06483833,0.013060356
15.19019019019019,0.038669877,0.06439276,0.012946997
15.215215215215215,0.038390413,0.06394732,0.012833504
15.24024024024024,0.038110945,0.06350201,0.012719873
15.265265265265265,0.03783149,0.063056864,0.012606116
15.29029029029029,0.03755202,0.06261183,0.012492208
15.315315315315315,0.037272558,0.06216695,0.012378162
15.34034034034034,0.036993086,0.06172221,0.012263961
15.365365365365365,0.036713626,0.061277628,0.0121496245
15.39039039039039,0.036434162,0.060833193,0.012035131
15.415415415415415,0.0361547,0.060388915,0.011920484
15.44044044044044,0.03587523,0.059944786,0.011805676
15.465465465465465,0.035595763,0.05950082,0.011690706
15.49049049049049,0.035316303,0.059057027,0.011575578
15.515515515515515,0.035036836,0.058613397,0.011460276
15.54054054054054,0.034757376,0.05816994,0.011344811
15.565565565565565,0.03447791,0.057726655,0.011229161
15.59059059059059,0.03419844,0.057283547,0.011113334
15.615615615615615,0.033918977,0.05684063,0.010997327
15.64064064064064,0.033639513,0.056397893,0.010881135
15.665665665665665,0.03336005,0.055955347,0.010764752
15.69069069069069,0.033080585,0.055513,0.010648172
15.715715715715715,0.03280112,0.055070847,0.010531396
15.74074074074074,0.03252166,0.054628905,0.010414418
15.765765765765765,0.032242194,0.054187164,0.010297226
15.79079079079079,0.03196273,0.053745635,0.010179825
15.815815815815816,0.031683262,0.053304322,0.010062203
15.84084084084084,0.031403795,0.052863233,0.009944359
15.865865865865866,0.031124333,0.052422374,0.009826291
15.89089089089089,0.030844867,0.051981747,0.009707989
15.915915915915916,0.030565402,0.051541355,0.009589449
15.94094094094094,0.030285936,0.051101208,0.009470664
15.965965965965966,0.030006474,0.05066131,0.009351635
15.99099099099099,0.02972701,0.05022167,0.00923235
16.016016016016014,0.029447544,0.04978229,0.0091128
16.04104104104104,0.02916808,0.049343176,0.008992987
16.066066066066064,0.028888615,0.048904333,0.008872896
16.09109109109109,0.028609151,0.048465773,0.008752529
16.116116116116114,0.028329687,0.0480275,0.008631874
16.14114114114114,0.028050222,0.047589518,0.008510923
16.166166166166164,0.027770758,0.04715184,0.008389672
16.19119119119119,0.027491294,0.046714474,0.008268114
16.216216216216214,0.027211826,0.04627742,0.008146236
16.24124124124124,0.026932362,0.045840688,0.008024037
16.266266266266264,0.026652899,0.045404293,0.007901505
16.29129129129129,0.026373431,0.044968233,0.0077786297
16.316316316316314,0.026093967,0.044532526,0.0076554082
16.34134134134134,0.0258145,0.044097178,0.0075318236
16.366366366366364,0.02553504,0.043662198,0.0074078795
16.39139139139139,0.025255576,0.043227598,0.0072835553
16.416416416416414,0.02497611,0.04279338,0.007158842
16.44144144144144,0.024696646,0.04235956,0.0070337337
16.466466466466468,0.02441718,0.041926146,0.0069082137
16.49149149149149,0.024137717,0.041493155,0.0067822784
16.516516516516518,0.023858255,0.041060593,0.0066559166
16.54154154154154,0.023578785,0.040628467,0.006529104
16.566566566566568,0.023299318,0.040196795,0.0064018406
16.59159159159159,0.023019854,0.039765593,0.0062741153
16.616616616616618,0.02274039,0.03933487,0.0061459113
16.64164164164164,0.022460928,0.038904637,0.0060172193
16.666666666666668,0.022181462,0.03847491,0.005888017
16.69169169169169,0.021901999,0.0380457,0.0057582967
16.716716716716718,0.021622533,0.037617028,0.00562804
16.74174174174174,0.02134307,0.037188902,0.0054972377
16.766766766766768,0.021063607,0.036761343,0.0053658728
16.79179179179179,0.02078414,0.03633436,0.00523392
16.816816816816818,0.020504674,0.035907976,0.0051013725
16.84184184184184,0.02022521,0.03548221,0.004968212
16.866866866866868,0.019945744,0.03505707,0.0048344163
16.89189189189189,0.01966628,0.03463259,0.0046999725
16.916916916916918,0.019386817,0.034208775,0.004564858
16.94194194194194,0.019107353,0.033785652,0.0044290535
16.966966966966968,0.018827887,0.033363238,0.0042925365
16.99199199199199,0.018548422,0.032941554,0.0041552885
17.017017017017018,0.018268958,0.032520626,0.004017289
17.04204204204204,0.017989492,0.032100473,0.0038785115
17.067067067067068,0.017710026,0.03168112,0.0037389342
17.09209209209209,0.01743056,0.031262588,0.0035985326
17.117117117117118,0.017151097,0.030844908,0.0034572845
17.14214214214214,0.016871633,0.030428104,0.003315161
17.167167167167168,0.016592469,0.030012134,0.0031728037
17.19219219219219,0.016313357,0.029597081,0.0030296342
17.217217217217218,0.016034635,0.029182907,0.0028863624
17.24224224224224,0.01575615,0.02876968,0.002742622
17.26726726726727,0.015477667,0.028357476,0.0025978563
17.29229229229229,0.0151991835,0.027946334,0.0024520326
17.31731731731732,0.014920699,0.027536284,0.0023051156
17.34234234234234,0.014642539,0.027127301,0.0021577775
17.36736736736737,0.014365672,0.026719246,0.0020120982
17.39239239239239,0.014088805,0.026312368,0.0018652417
17.41741741741742,0.013811937,0.025906704,0.0017171688
17.44244244244244,0.013535068,0.025502294,0.0015678415
17.46746746746747,0.013258199,0.02509918,0.0014172178
17.49249249249249,0.012982187,0.024697322,0.0012670504
17.51751751751752,0.01270715,0.024296768,0.0011175303
17.54254254254254,0.012432517,0.023897648,0.0009673843
17.56756756756757,0.01215874,0.023500018,0.00081746187
17.59259259259259,0.011886086,0.023103902,0.0006682705
17.61761761761762,0.011618382,0.022709329,0.00052743685
17.64264264264264,0.011350844,0.022316236,0.000385453
17.66766766766767,0.011083658,0.021924675,0.0002426412
17.69269269269269,0.010820265,0.02153467,0.00010586064
17.71771771771772,0.010559187,0.021146392,-2.8017908e-05
17.74274274274274,0.010300007,0.020760028,-0.00016001426
17.76776776776777,0.010041406,0.02037549,-0.0002926765
17.792792792792792,0.00978468,0.019992877,-0.00042351708
17.81781781781782,0.009529371,0.01961223,-0.0005534878
17.842842842842842,0.009276366,0.019233871,-0.00068114046
17.86786786786787,0.009023642,0.018857569,-0.00081028417
17.892892892892892,0.008778634,0.018484833,-0.0009275656
17.91791791791792,0.008537063,0.01811478,-0.0010406515
17.942942942942942,0.008296818,0.017747123,-0.0011534868
17.96796796796797,0.008057646,0.017381834,-0.001266541
17.992992992992992,0.0078232465,0.017019734,-0.0013732417
18.01801801801802,0.0075934594,0.016660854,-0.0014739363
18.043043043043042,0.007366596,0.016304951,-0.0015717587
18.06806806806807,0.0071428493,0.0159522,-0.0016665012
18.093093093093092,0.006921363,0.015602454,-0.0017597275
18.11811811811812,0.0067050303,0.015256869,-0.0018468075
18.143143143143142,0.0064961724,0.014915765,-0.0019234205
18.16816816816817,0.0062908344,0.014577823,-0.001996154
18.193193193193192,0.006089242,0.014243226,-0.0020647412
18.21821821821822,0.0058925543,0.01391263,-0.0021275217
18.243243243243242,0.0057002776,0.013586739,-0.0021861834
18.26826826826827,0.0055112997,0.013264788,-0.0022421894
18.293293293293292,0.0053251213,0.012946378,-0.0022961353
18.31831831831832,0.0051425085,0.012631997,-0.0023469795
18.343343343343342,0.0049669887,0.012323244,-0.0023892662
18.36836836836837,0.0047966577,0.012019873,-0.0024265568
18.393393393393392,0.004635024,0.011723485,-0.0024534375
18.41841841841842,0.0044778693,0.011431799,-0.0024760608
18.443443443443442,0.004324626,0.011144105,-0.002494853
18.46846846846847,0.004174483,0.010860205,-0.0025112382
18.493493493493492,0.004029928,0.010581431,-0.0025215754
18.51851851851852,0.0038924043,0.010308975,-0.0025241666
18.543543543543542,0.0037630203,0.010043453,-0.0025174126
18.56856856856857,0.0036355841,0.009781039,-0.0025098708
18.593593593593592,0.0035092358,0.0095210895,-0.0025026181
18.61861861861862,0.0033861478,0.009264884,-0.002492588
18.643643643643642,0.0032666603,0.009012968,-0.0024796475
18.66866866866867,0.0031533192,0.008766405,-0.002459767
18.693693693693692,0.0030420353,0.008522802,-0.0024387315
18.71871871871872,0.0029332775,0.00828259,-0.0024160345
18.743743743743742,0.0028256457,0.008045115,-0.0023938236
18.76876876876877,0.0027195225,0.0078106895,-0.0023716446
18.793793793793792,0.0026160032,0.00757999,-0.002347984
18.81881881881882,0.002514101,0.0073523032,-0.002324101
18.843843843843842,0.0024164054,0.007129825,-0.0022970145
18.86886886886887,0.0023215315,0.006911554,-0.0022684908
18.893893893893893,0.0022301602,0.006697731,-0.002237411
18.91891891891892,0.0021433586,0.006489504,-0.0022027872
18.943943943943943,0.0020577884,0.0062843165,-0.0021687397
18.96896896896897,0.0019749145,0.0060836133,-0.0021337846
18.993993993993993,0.0018949145,0.005887705,-0.0020978758
19.01901901901902,0.0018159727,0.005695109,-0.002063163
19.044044044044043,0.0017380335,0.0055060764,-0.0020300094
19.06906906906907,0.0016623109,0.0053220317,-0.0019974099
19.094094094094093,0.0015947788,0.0051489514,-0.0019593937
19.11911911911912,0.00153219,0.004982411,-0.0019180307
19.144144144144143,0.0014730778,0.004820981,-0.0018748252
19.16916916916917,0.0014154342,0.004663273,-0.0018324048
19.194194194194193,0.0013583747,0.0045085847,-0.0017918351
19.21921921921922,0.0013027329,0.0043577496,-0.0017522841
19.244244244244243,0.0012482699,0.0042112446,-0.0017147049
19.26926926926927,0.0011988276,0.0040732436,-0.0016755884
19.294294294294293,0.001150333,0.0039383685,-0.0016377025
19.31931931931932,0.001102738,0.0038063624,-0.0016008863
19.344344344344343,0.0010572005,0.0036778632,-0.0015634623
19.36936936936937,0.0010147989,0.0035547116,-0.0015251138
19.394394394394393,0.00097423285,0.0034351668,-0.0014867012
19.41941941941942,0.00093537994,0.0033196036,-0.0014488439
19.444444444444443,0.0008979652,0.0032075217,-0.0014115914
19.46946946946947,0.00086361327,0.0031008995,-0.0013736729
19.494494494494493,0.00082938635,0.0029965027,-0.0013377301
19.51951951951952,0.00079741474,0.0028983788,-0.0013035494
19.544544544544543,0.0007705273,0.0028122985,-0.0012712438
19.56956956956957,0.00074476673,0.0027287563,-0.0012392227
19.594594594594593,0.0007196154,0.0026468886,-0.0012076579
19.61961961961962,0.00069494394,0.0025665038,-0.001176616
19.644644644644643,0.0006706027,0.0024875964,-0.0011463908
19.66966966966967,0.000648356,0.002412201,-0.001115489
19.694694694694693,0.00062787073,0.002339334,-0.0010835924
19.71971971971972,0.00060764846,0.0022675209,-0.0010522238
19.744744744744743,0.0005885049,0.002197673,-0.0010206634
19.76976976976977,0.0005700316,0.0021293461,-0.0009892829
19.794794794794793,0.00055271265,0.0020629694,-0.000957544
19.81981981981982,0.0005355271,0.0019977447,-0.0009266904
19.844844844844843,0.00052071695,0.0019452199,-0.0009037861
19.86986986986987,0.00050670566,0.0018957283,-0.000882317
19.894894894894893,0.00049283594,0.0018465195,-0.0008608477
19.91991991991992,0.0004790068,0.0017975202,-0.0008395066
19.944944944944943,0.0004652986,0.0017488059,-0.00081820873
19.96996996996997,0.00045202812,0.0017010521,-0.0007969958
19.994994994994993,0.00043965166,0.0016550577,-0.00077575434
20.02002002002002,0.00042764045,0.001609497,-0.00075421605
20.045045045045043,0.00041585535,0.001564256,-0.0007325454
20.07007007007007,0.00040426265,0.0015193373,-0.00071081193
20.095095095095093,0.00039293763,0.001474781,-0.00068890577
20.12012012012012,0.00038173172,0.0014305115,-0.0006670481
20.145145145145143,0.0003708921,0.0013869865,-0.00064520224
20.17017017017017,0.00036020062,0.0013437577,-0.00062335643
20.195195195195193,0.0003495925,0.0013007743,-0.00060158933
20.22022022022022,0.0003392011,0.0012581655,-0.0005797632
20.245245245245243,0.00032909014,0.0012160131,-0.0005578329
20.27027027027027,0.00031905327,0.0011741484,-0.0005360419
20.295295295295293,0.00030914653,0.0011326435,-0.0005143505
20.32032032032032,0.00029944346,0.0010916186,-0.0004927316
20.345345345345343,0.00028982584,0.0010509831,-0.00047133135
20.37037037037037,0.00028033197,0.0010108094,-0.00045014548
20.395395395395393,0.0002709011,0.0009711003,-0.00042929812
20.42042042042042,0.00026173872,0.0009321736,-0.00040869619
20.445445445445444,0.00025277457,0.0008939895,-0.00038844038
20.47047047047047,0.00024407773,0.00085666403,-0.00036850854
20.495495495495494,0.00023555406,0.00082021044,-0.0003491023
20.52052052052052,0.00022722829,0.0007847294,-0.00033027283
20.545545545545544,0.00021910442,0.00075032597,-0.00031211716
20.57057057057057,0.00021103502,0.00071698765,-0.0002949176
20.595595595595594,0.0002031654,0.0006850809,-0.00027875006
20.62062062062062,0.00019550086,0.0006548122,-0.0002638105
20.645645645645644,0.0001886236,0.00062782125,-0.00025057403
20.67067067067067,0.0001827877,0.0006037019,-0.00023812654
20.695695695695694,0.00017698026,0.0005796888,-0.0002257283
20.72072072072072,0.00017126184,0.0005558658,-0.00021334211
20.745745745745747,0.00016571951,0.00053240644,-0.00020096742
20.77077077077077,0.00016037402,0.0005093678,-0.00018861976
20.795795795795797,0.0001552769,0.00048684975,-0.00017629594
20.82082082082082,0.00015026523,0.0004646017,-0.00016407124
20.845845845845847,0.00014532846,0.0004426182,-0.00015196129
20.87087087087087,0.0001407274,0.00042130775,-0.00013985294
20.895895895895897,0.0001366492,0.00040127826,-0.00012797985
20.92092092092092,0.00013268147,0.0003815685,-0.000116205585
20.945945945945947,0.00012882931,0.00036219187,-0.00010453323
20.97097097097097,0.00012509445,0.00034317374,-9.298486e-05
20.995995995995997,0.00012148549,0.00032455355,-8.1582555e-05
21.02102102102102,0.00011792451,0.00030626482,-7.041581e-05
21.046046046046047,0.00011460479,0.0002905177,-6.1308136e-05
21.07107107107107,0.00011201215,0.00028200995,-5.798565e-05
21.096096096096097,0.00010952736,0.0002737734,-5.4718665e-05
21.12112112112112,0.00010710733,0.0002659896,-5.1774936e-05
21.146146146146148,0.00010503044,0.00026066139,-5.06005e-05
21.17117117117117,0.00010298004,0.00025537892,-4.941885e-05
21.196196196196198,0.000100965895,0.00025014972,-4.8217924e-05
21.22122122122122,9.8977944e-05,0.0002449741,-4.701822e-05
21.246246246246248,9.7022195e-05,0.00023986644,-4.5822053e-05
21.27127127127127,9.5174975e-05,0.00023505164,-4.47017e-05
21.296296296296298,9.338449e-05,0.00023034145,-4.3572472e-05
21.32132132132132,9.164517e-05,0.00022570023,-4.2409898e-05
21.346346346346348,8.995178e-05,0.00022111993,-4.1216357e-05
21.37137137137137,8.830719e-05,0.00021660507,-3.9990686e-05
21.396396396396398,8.6703956e-05,0.00021215162,-3.8743696e-05
21.42142142142142,8.513691e-05,0.00020776059,-3.7486767e-05
21.446446446446448,8.363965e-05,0.00020353185,-3.6252553e-05
21.47147147147147,8.2211736e-05,0.00019942594,-3.5002464e-05
21.496496496496498,8.080422e-05,0.00019534554,-3.3737102e-05
21.52152152152152,7.9412464e-05,0.00019128554,-3.24606e-05
21.546546546546548,7.804321e-05,0.00018725696,-3.1170537e-05
21.57157157157157,7.670448e-05,0.00018326548,-2.9856528e-05
21.596596596596598,7.538462e-05,0.00017929591,-2.8526672e-05
21.62162162162162,7.407963e-05,0.0001753436,-2.7184324e-05
21.646646646646648,7.2795316e-05,0.00017142046,-2.5829817e-05
21.67167167167167,7.1580915e-05,0.00016762214,-2.4460307e-05
21.696696696696698,7.039406e-05,0.00016388457,-2.3096458e-05
21.72172172172172,6.921823e-05,0.00016016033,-2.172387e-05
21.746746746746748,6.805265e-05,0.00015644987,-2.0344567e-05
21.77177177177177,6.689559e-05,0.00015275265,-1.8961473e-05
21.796796796796798,6.576208e-05,0.0001490817,-1.755754e-05
21.82182182182182,6.46477e-05,0.00014543478,-1.6139384e-05
21.846846846846848,6.358134e-05,0.00014185533,-1.4692647e-05
21.87187187187187,6.2571555e-05,0.00013835652,-1.32134155e-05
21.896896896896898,6.160608e-05,0.00013498911,-1.1776952e-05
21.92192192192192,6.064391e-05,0.00013163588,-1.034806e-05
21.946946946946948,5.9699065e-05,0.00012831522,-8.9170935e-06
21.97197197197197,5.8768244e-05,0.00012502381,-7.487324e-06
21.996996996996998,5.7899248e-05,0.00012186336,-6.064867e-06
22.02202202202202,5.703838e-05,0.00011872112,-4.6443492e-06
22.047047047047048,5.6188444e-05,0.000115593844,-3.2169555e-06
22.07207207207207,5.534893e-05,0.000112485,-1.7871425e-06
22.097097097097098,5.453491e-05,0.00010941758,-3.4776167e-07
22.12212212212212,5.3748852e-05,0.00010641075,1.0869517e-06
22.147147147147148,5.2966418e-05,0.000103416765,2.5160734e-06
22.17217217217217,5.221222e-05,0.00010049624,3.928202e-06
22.197197197197198,5.1472358e-05,9.7606026e-05,5.338694e-06
22.22222222222222,5.0737108e-05,9.473445e-05,6.7397596e-06
22.24724724724725,5.002732e-05,9.1918424e-05,8.136212e-06
22.27227227227227,4.938179e-05,8.9412846e-05,9.350737e-06
22.2972972972973,4.8804788e-05,8.725321e-05,1.0356369e-05
22.32232232232232,4.8235328e-05,8.51362e-05,1.1334458e-05
22.34734734734735,4.76766e-05,8.306155e-05,1.2291646e-05
22.37237237237237,4.7132708e-05,8.1040824e-05,1.3224591e-05
22.3973973973974,4.6608973e-05,7.908695e-05,1.4130994e-05
22.42242242242242,4.6113404e-05,7.74036e-05,1.4823207e-05
22.44744744744745,4.569419e-05,7.6381286e-05,1.5007092e-05
22.47247247247247,4.528188e-05,7.537173e-05,1.5192025e-05
22.4974974974975,4.4892062e-05,7.4414806e-05,1.5369316e-05
22.52252252252252,4.4509703e-05,7.3469986e-05,1.5549422e-05
22.54754754754755,4.413169e-05,7.2531795e-05,1.573159e-05
22.57257257257257,4.3759446e-05,7.1601535e-05,1.5917358e-05
22.5975975975976,4.339629e-05,7.068532e-05,1.6107262e-05
22.62262262262262,4.304309e-05,6.978277e-05,1.6303404e-05
22.64764764764765,4.269906e-05,6.889177e-05,1.6506348e-05
22.67267267267267,4.2364187e-05,6.801298e-05,1.671539e-05
22.6976976976977,4.203714e-05,6.7149216e-05,1.6925067e-05
22.72272272272272,4.1717387e-05,6.6296896e-05,1.7137882e-05
22.74774774774775,4.1402895e-05,6.545192e-05,1.7353872e-05
22.772772772772772,4.1094845e-05,6.461488e-05,1.7574812e-05
22.7977977977978,4.0790674e-05,6.378317e-05,1.779818e-05
22.822822822822822,4.0494426e-05,6.297023e-05,1.8018616e-05
22.84784784784785,4.0211176e-05,6.2181905e-05,1.8240451e-05
22.872872872872872,3.9941886e-05,6.1423896e-05,1.8459872e-05
22.8978978978979,3.968346e-05,6.068244e-05,1.8684477e-05
22.922922922922922,3.9426537e-05,5.9943675e-05,1.8909399e-05
22.94794794794795,3.9170984e-05,5.9206846e-05,1.9135121e-05
22.972972972972972,3.8918948e-05,5.847586e-05,1.9362034e-05
22.997997997998,3.8673217e-05,5.775803e-05,1.9588404e-05
23.023023023023022,3.843105e-05,5.7045512e-05,1.981659e-05
23.04804804804805,3.8193186e-05,5.6340534e-05,2.004584e-05
23.073073073073072,3.796377e-05,5.5654375e-05,2.0273166e-05
23.0980980980981,3.774655e-05,5.500114e-05,2.0491962e-05
23.123123123123122,3.753222e-05,5.435904e-05,2.07054e-05
23.14814814814815,3.7321977e-05,5.3722142e-05,2.0921812e-05
23.173173173173172,3.711586e-05,5.309409e-05,2.1137632e-05
23.1981981981982,3.691742e-05,5.2483476e-05,2.1351361e-05
23.223223223223222,3.6720965e-05,5.1876523e-05,2.1565407e-05
23.24824824824825,3.652598e-05,5.1272822e-05,2.1779138e-05
23.273273273273272,3.633312e-05,5.0673567e-05,2.1992673e-05
23.2982982982983,3.615102e-05,5.0096678e-05,2.2205362e-05
23.323323323323322,3.5972334e-05,4.9525668e-05,2.2419003e-05
23.34834834834835,3.5798566e-05,4.8967588e-05,2.2629545e-05
23.373373373373372,3.5629822e-05,4.841851e-05,2.2841134e-05
23.3983983983984,3.546218e-05,4.7872694e-05,2.3051665e-05
23.423423423423422,3.530001e-05,4.7340727e-05,2.3259292e-05
23.44844844844845,3.515565e-05,4.6907902e-05,2.3403394e-05
23.473473473473472,3.5012596e-05,4.6478362e-05,2.3546829e-05
23.4984984984985,3.487253e-05,4.6054505e-05,2.3690554e-05
23.523523523523522,3.4737033e-05,4.563812e-05,2.3835946e-05
23.54854854854855,3.4602777e-05,4.5225723e-05,2.3979832e-05
23.573573573573572,3.4472934e-05,4.4824024e-05,2.4121844e-05
23.5985985985986,3.435184e-05,4.4449545e-05,2.4254137e-05
23.623623623623622,3.423657e-05,4.4098924e-05,2.4374218e-05
23.64864864864865,3.412307e-05,4.375323e-05,2.449291e-05
23.673673673673672,3.4011464e-05,4.341216e-05,2.4610767e-05
23.6986986986987,3.3902168e-05,4.307754e-05,2.4726798e-05
23.723723723723722,3.3801203e-05,4.27788e-05,2.4823607e-05
23.74874874874875,3.3710505e-05,4.254883e-05,2.487218e-05
23.773773773773772,3.3620603e-05,4.232052e-05,2.4920686e-05
23.7987987987988,3.3531283e-05,4.209342e-05,2.4969147e-05
23.823823823823822,3.3444514e-05,4.1870822e-05,2.5018206e-05
23.84884884884885,3.3358872e-05,4.1649695e-05,2.506805e-05
23.873873873873872,3.3275817e-05,4.1433734e-05,2.51179e-05
23.8988988988989,3.3193548e-05,4.121919e-05,2.5167905e-05
23.923923923923923,3.3111704e-05,4.1005573e-05,2.5217836e-05
23.94894894894895,3.3032426e-05,4.0798073e-05,2.5266778e-05
23.973973973973973,3.295523e-05,4.0593906e-05,2.5316554e-05
23.998998998999,3.2878514e-05,4.0390696e-05,2.5366333e-05
24.024024024024023,3.2803146e-05,4.0190094e-05,2.5416199e-05
24.04904904904905,3.2729593e-05,3.9993167e-05,2.546602e-05
24.074074074074073,3.265763e-05,3.9798146e-05,2.5517116e-05
24.0990990990991,3.258937e-05,3.9610084e-05,2.5568657e-05
24.124124124124123,3.2523574e-05,3.942749e-05,2.5619658e-05
24.14914914914915,3.245897e-05,3.9246417e-05,2.5671525e-05
24.174174174174173,3.2394928e-05,3.906605e-05,2.5723806e-05
24.1991991991992,3.2334083e-05,3.8899292e-05,2.5768875e-05
24.224224224224223,3.2275017e-05,3.873682e-05,2.5813211e-05
24.24924924924925,3.2217325e-05,3.857869e-05,2.585596e-05
24.274274274274273,3.2160413e-05,3.8421946e-05,2.5898878e-05
24.2992992992993,3.210531e-05,3.8269405e-05,2.5941212e-05
24.324324324324323,3.2051365e-05,3.8119597e-05,2.598313e-05
24.34934934934935,3.199856e-05,3.797189e-05,2.6025227e-05
24.374374374374373,3.1946314e-05,3.7825226e-05,2.6067402e-05
24.3993993993994,3.189556e-05,3.7682494e-05,2.6108628e-05
24.424424424424423,3.184635e-05,3.7543832e-05,2.6148868e-05
24.44944944944945,3.179733e-05,3.740594e-05,2.6188723e-05
24.474474474474473,3.174923e-05,3.7269427e-05,2.6229036e-05
24.4994994994995,3.170162e-05,3.713437e-05,2.6268872e-05
24.524524524524523,3.1654497e-05,3.7000664e-05,2.6308331e-05
24.54954954954955,3.1607673e-05,3.6867794e-05,2.6347554e-05
24.574574574574573,3.1561613e-05,3.6736168e-05,2.6387055e-05
24.5995995995996,3.1516327e-05,3.6605936e-05,2.6426718e-05
24.624624624624623,3.1472522e-05,3.647923e-05,2.6465817e-05
24.64964964964965,3.1429805e-05,3.6355243e-05,2.6504367e-05
24.674674674674673,3.1388376e-05,3.6234167e-05,2.6542586e-05
24.6996996996997,3.1349588e-05,3.6129735e-05,2.6569442e-05
24.724724724724723,3.131159e-05,3.6028105e-05,2.6595073e-05
24.74974974974975,3.1275e-05,3.5928897e-05,2.6621106e-05
24.774774774774773,3.1238935e-05,3.583082e-05,2.6647047e-05
24.7997997997998,3.1203705e-05,3.5734574e-05,2.6672835e-05
24.824824824824823,3.1169046e-05,3.563988e-05,2.669821e-05
24.84984984984985,3.1134834e-05,3.5546393e-05,2.6723277e-05
24.874874874874873,3.110091e-05,3.5453948e-05,2.6747872e-05
24.8998998998999,3.1067026e-05,3.5362165e-05,2.6771884e-05
24.924924924924923,3.1034077e-05,3.5272642e-05,2.679551e-05
24.94994994994995,3.100402e-05,3.5190526e-05,2.6817514e-05
24.974974974974973,3.0975054e-05,3.5110475e-05,2.683963e-05
25.0,3.0946176e-05,3.5031e-05,2.6861353e-05


==> fig/data/posteriorst/dct_laplace_stds.csv <==
x,y,upper,lower
0.0,0.0019020523,0.0020535926,0.0017505119
0.025025025025025027,0.0018996539,0.0020510019,0.0017483061
0.05005005005005005,0.0018972552,0.0020484107,0.0017460998
0.07507507507507508,0.0018948566,0.0020458195,0.0017438936
0.1001001001001001,0.0018924582,0.0020432288,0.0017416875
0.12512512512512514,0.0018900594,0.0020406377,0.0017394811
0.15015015015015015,0.0018876612,0.0020380472,0.0017372752
0.1751751751751752,0.0018852626,0.0020354562,0.0017350689
0.2002002002002002,0.001882864,0.0020328655,0.0017328626
0.22522522522522523,0.0018804654,0.0020302748,0.0017306561
0.2502502502502503,0.0018780669,0.0020276841,0.0017284497
0.2752752752752753,0.0018756683,0.0020250934,0.0017262432
0.3003003003003003,0.0018732696,0.0020225025,0.0017240365
0.3253253253253253,0.001870871,0.002019912,0.00172183
0.3503503503503504,0.0018684724,0.0020173215,0.0017196233
0.3753753753753754,0.001866074,0.002014731,0.0017174169
0.4004004004004004,0.0018636755,0.0020121408,0.0017152104
0.42542542542542544,0.001861277,0.0020095503,0.0017130037
0.45045045045045046,0.0018588784,0.0020069599,0.0017107968
0.47547547547547553,0.0018564799,0.0020043696,0.0017085902
0.5005005005005005,0.0018540814,0.0020017794,0.0017063834
0.5255255255255256,0.0018516827,0.001999189,0.0017041764
0.5505505505505506,0.0018492842,0.001996599,0.0017019695
0.5755755755755756,0.0018468855,0.0019940087,0.0016997625
0.6006006006006006,0.0018444873,0.0019914187,0.0016975558
0.6256256256256256,0.0018420886,0.0019888286,0.0016953488
0.6506506506506506,0.0018396903,0.0019862386,0.0016931419
0.6756756756756758,0.0018372916,0.0019836486,0.0016909346
0.7007007007007008,0.001834893,0.0019810586,0.0016887274
0.7257257257257258,0.0018324945,0.0019784686,0.0016865203
0.7507507507507508,0.0018300958,0.0019758786,0.0016843128
0.7757757757757758,0.0018276973,0.0019732888,0.0016821057
0.8008008008008008,0.0018252988,0.001970699,0.0016798984
0.8258258258258259,0.0018229001,0.0019681093,0.0016776909
0.8508508508508509,0.0018205019,0.00196552,0.0016754838
0.8758758758758759,0.0018181031,0.00196293,0.0016732762
0.9009009009009009,0.0018157049,0.0019603407,0.001671069
0.9259259259259259,0.0018133061,0.0019577509,0.0016688613
0.9509509509509511,0.0018109076,0.0019551616,0.0016666537
0.9759759759759761,0.001808509,0.001952572,0.001664446
1.001001001001001,0.0018061105,0.0019499826,0.0016622384
1.026026026026026,0.0018037119,0.0019473932,0.0016600306
1.0510510510510511,0.0018013134,0.0019448039,0.0016578229
1.0760760760760761,0.0017989149,0.0019422146,0.0016556152
1.1011011011011012,0.0017965162,0.0019396252,0.0016534072
1.1261261261261262,0.0017941177,0.001937036,0.0016511994
1.1511511511511512,0.0017917192,0.001934447,0.0016489915
1.1761761761761762,0.0017893207,0.0019318579,0.0016467836
1.2012012012012012,0.0017869221,0.0019292687,0.0016445755
1.2262262262262262,0.0017845235,0.0019266796,0.0016423673
1.2512512512512513,0.0017821252,0.0019240909,0.0016401595
1.2762762762762763,0.0017797265,0.0019215018,0.0016379511
1.3013013013013013,0.001777328,0.001918913,0.001635743
1.3263263263263263,0.0017749293,0.001916324,0.0016335347
1.3513513513513515,0.0017725308,0.0019137353,0.0016313264
1.3763763763763766,0.0017701325,0.0019111467,0.0016291182
1.4014014014014016,0.0017677338,0.001908558,0.0016269097
1.4264264264264266,0.0017653352,0.0019059692,0.0016247012
1.4514514514514516,0.0017629367,0.0019033806,0.0016224928
1.4764764764764766,0.0017605382,0.0019007921,0.0016202843
1.5015015015015016,0.0017581396,0.0018982035,0.0016180757
1.5265265265265267,0.0017557412,0.0018956152,0.0016158671
1.5515515515515517,0.0017533426,0.0018930268,0.0016136584
1.5765765765765767,0.001750944,0.0018904383,0.0016114496
1.6016016016016017,0.0017485453,0.0018878499,0.0016092408
1.6266266266266267,0.0017461467,0.0018852616,0.0016070318
1.6516516516516517,0.0017437482,0.0018826734,0.001604823
1.6766766766766767,0.0017413499,0.0018800854,0.0016026144
1.7017017017017018,0.0017389512,0.0018774972,0.0016004052
1.7267267267267268,0.0017365526,0.001874909,0.0015981961
1.7517517517517518,0.001734154,0.0018723209,0.001595987
1.7767767767767768,0.0017317557,0.0018697332,0.0015937781
1.8018018018018018,0.001729357,0.0018671453,0.0015915688
1.8268268268268268,0.0017269584,0.0018645573,0.0015893596
1.8518518518518519,0.0017245598,0.0018619695,0.0015871502
1.876876876876877,0.0017221614,0.0018593818,0.001584941
1.9019019019019021,0.0017197628,0.001856794,0.0015827316
1.9269269269269271,0.0017173643,0.0018542064,0.0015805222
1.9519519519519521,0.0017149658,0.0018516189,0.0015783127
1.9769769769769772,0.0017125672,0.0018490312,0.0015761032
2.002002002002002,0.0017101687,0.0018464437,0.0015738936
2.027027027027027,0.0017077702,0.0018438563,0.001571684
2.052052052052052,0.0017053715,0.0018412689,0.0015694742
2.0770770770770772,0.0017029732,0.0018386816,0.0015672647
2.1021021021021022,0.0017005744,0.0018360942,0.0015650546
2.1271271271271273,0.0016981759,0.001833507,0.0015628448
2.1521521521521523,0.0016957773,0.0018309196,0.0015606349
2.1771771771771773,0.0016933789,0.0018283327,0.0015584251
2.2022022022022023,0.0016909805,0.0018257458,0.0015562152
2.2272272272272273,0.0016885818,0.0018231586,0.001554005
2.2522522522522523,0.0016861834,0.0018205717,0.001551795
2.2772772772772774,0.0016837846,0.0018179846,0.0015495847
2.3023023023023024,0.0016813861,0.0018153979,0.0015473744
2.3273273273273274,0.0016789875,0.0018128109,0.0015451642
2.3523523523523524,0.0016765891,0.0018102244,0.0015429539
2.3773773773773774,0.0016741904,0.0018076374,0.0015407434
2.4024024024024024,0.001671792,0.001805051,0.001538533
2.4274274274274275,0.0016693936,0.0018024645,0.0015363228
2.4524524524524525,0.0016669948,0.0017998777,0.0015341118
2.4774774774774775,0.0016645964,0.0017972913,0.0015319014
2.5025025025025025,0.0016621978,0.0017947049,0.0015296906
2.5275275275275275,0.0016597991,0.0017921184,0.0015274798
2.5525525525525525,0.0016574005,0.001789532,0.001525269
2.5775775775775776,0.0016550022,0.0017869461,0.0015230584
2.6026026026026026,0.0016526036,0.0017843598,0.0015208474
2.6276276276276276,0.0016502049,0.0017817735,0.0015186362
2.6526526526526526,0.0016478066,0.0017791877,0.0015164255
2.677677677677678,0.001645408,0.0017766017,0.0015142143
2.702702702702703,0.0016430095,0.0017740157,0.0015120032
2.727727727727728,0.001640611,0.0017714298,0.0015097922
2.752752752752753,0.0016382124,0.001768844,0.0015075807
2.777777777777778,0.001635814,0.0017662583,0.0015053697
2.802802802802803,0.0016334153,0.0017636725,0.0015031582
2.827827827827828,0.001631017,0.001761087,0.0015009469
2.852852852852853,0.001628618,0.0017585009,0.001498735
2.877877877877878,0.0016262197,0.0017559157,0.0014965237
2.902902902902903,0.001623821,0.00175333,0.001494312
2.927927927927928,0.0016214225,0.0017507446,0.0014921003
2.9529529529529532,0.001619024,0.0017481593,0.0014898886
2.9779779779779783,0.0016166255,0.0017455741,0.0014876769
3.0030030030030033,0.001614227,0.0017429888,0.0014854651
3.0280280280280283,0.0016118282,0.0017404035,0.001483253
3.0530530530530533,0.0016094298,0.0017378186,0.0014810411
3.0780780780780783,0.0016070312,0.0017352335,0.001478829
3.1031031031031033,0.0016046326,0.0017326484,0.0014766168
3.1281281281281283,0.0016022343,0.0017300637,0.0014744049
3.1531531531531534,0.0015998357,0.0017274788,0.0014721926
3.1781781781781784,0.0015974372,0.001724894,0.0014699803
3.2032032032032034,0.0015950386,0.0017223093,0.0014677679
3.2282282282282284,0.0015926401,0.0017197246,0.0014655555
3.2532532532532534,0.0015902414,0.00171714,0.0014633429
3.2782782782782784,0.0015878429,0.0017145554,0.0014611305
3.3033033033033035,0.0015854443,0.0017119709,0.0014589177
3.3283283283283285,0.0015830458,0.0017093865,0.0014567052
3.3533533533533535,0.0015806473,0.0017068023,0.0014544923
3.3783783783783785,0.0015782487,0.0017042179,0.0014522795
3.4034034034034035,0.0015758502,0.0017016337,0.0014500667
3.4284284284284285,0.0015734517,0.0016990496,0.0014478537
3.4534534534534536,0.0015710532,0.0016964655,0.0014456408
3.4784784784784786,0.0015686546,0.0016938815,0.0014434276
3.5035035035035036,0.0015662558,0.0016912974,0.0014412142
3.5285285285285286,0.0015638578,0.001688714,0.0014390015
3.5535535535535536,0.001561459,0.00168613,0.0014367881
3.5785785785785786,0.0015590605,0.0016835462,0.0014345748
3.6036036036036037,0.0015566618,0.0016809624,0.0014323612
3.6286286286286287,0.0015542633,0.0016783789,0.0014301477
3.6536536536536537,0.0015518647,0.0016757953,0.001427934
3.6786786786786787,0.001549466,0.0016732117,0.0014257204
3.7037037037037037,0.0015470674,0.0016706282,0.0014235066
3.7287287287287287,0.001544669,0.0016680451,0.001421293
3.753753753753754,0.0015422706,0.001665462,0.0014190793
3.778778778778779,0.0015398721,0.0016628788,0.0014168655
3.8038038038038042,0.0015374735,0.0016602956,0.0014146514
3.8288288288288292,0.0015350748,0.0016577124,0.0014124372
3.8538538538538543,0.0015326763,0.0016551295,0.0014102231
3.8788788788788793,0.0015302779,0.0016525468,0.001408009
3.9039039039039043,0.0015278792,0.0016499638,0.0014057945
3.9289289289289293,0.001525481,0.0016473813,0.0014035807
3.9539539539539543,0.0015230824,0.0016447987,0.0014013661
3.9789789789789793,0.0015206838,0.001642216,0.0013991515
4.004004004004004,0.0015182853,0.0016396334,0.0013969371
4.029029029029029,0.0015158866,0.0016370509,0.0013947224
4.054054054054054,0.0015134881,0.0016344686,0.0013925077
4.079079079079079,0.0015110895,0.0016318862,0.0013902928
4.104104104104104,0.0015086909,0.0016293039,0.0013880779
4.129129129129129,0.0015062926,0.001626722,0.0013858632
4.1541541541541545,0.001503894,0.0016241398,0.0013836481
4.1791791791791795,0.0015014954,0.0016215577,0.001381433
4.2042042042042045,0.0014990967,0.0016189758,0.0013792177
4.2292292292292295,0.0014966982,0.0016163939,0.0013770026
4.2542542542542545,0.0014942996,0.0016138122,0.0013747871
4.2792792792792795,0.001491901,0.0016112303,0.0013725717
4.3043043043043046,0.0014895026,0.0016086489,0.0013703563
4.32932932932933,0.0014871042,0.0016060675,0.0013681409
4.354354354354355,0.0014847056,0.001603486,0.0013659252
4.37937937937938,0.0014823069,0.0016009044,0.0013637093
4.404404404404405,0.0014799085,0.0015983232,0.0013614937
4.42942942942943,0.0014775099,0.001595742,0.0013592778
4.454454454454455,0.0014751113,0.0015931609,0.0013570618
4.47947947947948,0.001472713,0.00159058,0.0013548459
4.504504504504505,0.0014703143,0.0015879988,0.0013526299
4.52952952952953,0.0014679156,0.0015854178,0.0013504134
4.554554554554555,0.0014655171,0.001582837,0.0013481972
4.57957957957958,0.0014631186,0.0015802563,0.0013459809
4.604604604604605,0.00146072,0.0015776756,0.0013437644
4.62962962962963,0.0014583215,0.001575095,0.0013415479
4.654654654654655,0.001455923,0.0015725147,0.0013393313
4.67967967967968,0.0014535243,0.0015699341,0.0013371146
4.704704704704705,0.0014511258,0.0015673538,0.0013348978
4.72972972972973,0.0014487273,0.0015647736,0.001332681
4.754754754754755,0.0014463288,0.0015621935,0.0013304641
4.77977977977978,0.0014439302,0.0015596134,0.001328247
4.804804804804805,0.0014415318,0.0015570335,0.0013260301
4.82982982982983,0.0014391332,0.0015544535,0.0013238129
4.854854854854855,0.0014367346,0.0015518737,0.0013215954
4.87987987987988,0.0014343362,0.0015492941,0.0013193783
4.904904904904905,0.0014319377,0.0015467146,0.0013171608
4.92992992992993,0.001429539,0.0015441349,0.0013149432
4.954954954954955,0.0014271404,0.0015415554,0.0013127255
4.97997997997998,0.0014247418,0.0015389759,0.0013105078
5.005005005005005,0.0014223434,0.0015363968,0.00130829
5.03003003003003,0.0014199448,0.0015338175,0.0013060721
5.055055055055055,0.0014175462,0.0015312383,0.001303854
5.08008008008008,0.0014151477,0.0015286594,0.001301636
5.105105105105105,0.0014127493,0.0015260805,0.001299418
5.13013013013013,0.0014103507,0.0015235017,0.0012971996
5.155155155155155,0.0014079522,0.001520923,0.0012949813
5.18018018018018,0.0014055535,0.0015183443,0.0012927628
5.205205205205205,0.001403155,0.0015157657,0.0012905444
5.23023023023023,0.0014007563,0.0015131871,0.0012883255
5.255255255255255,0.0013983578,0.0015106087,0.0012861069
5.28028028028028,0.0013959593,0.0015080305,0.0012838881
5.305305305305305,0.001393561,0.0015054526,0.0012816695
5.33033033033033,0.0013911622,0.0015028742,0.0012794501
5.355355355355356,0.0013887639,0.0015002964,0.0012772314
5.380380380380381,0.0013863653,0.0014977185,0.001275012
5.405405405405406,0.0013839668,0.0014951407,0.0012727928
5.430430430430431,0.0013815679,0.0014925627,0.0012705731
5.455455455455456,0.0013791695,0.0014899853,0.0012683538
5.480480480480481,0.0013767709,0.0014874076,0.0012661342
5.505505505505506,0.0013743725,0.0014848304,0.0012639146
5.530530530530531,0.0013719741,0.0014822532,0.001261695
5.555555555555556,0.0013695755,0.0014796759,0.0012594751
5.580580580580581,0.0013671769,0.0014770987,0.0012572551
5.605605605605606,0.0013647784,0.0014745217,0.001255035
5.630630630630631,0.0013623796,0.0014719446,0.0012528147
5.655655655655656,0.0013599811,0.0014693679,0.0012505944
5.680680680680681,0.0013575829,0.0014667914,0.0012483743
5.705705705705706,0.0013551842,0.0014642146,0.0012461538
5.730730730730731,0.0013527856,0.0014616381,0.0012439331
5.755755755755756,0.0013503871,0.0014590618,0.0012417125
5.780780780780781,0.0013479886,0.0014564855,0.0012394917
5.805805805805806,0.0013455899,0.0014539091,0.0012372707
5.830830830830831,0.0013431914,0.0014513329,0.0012350498
5.855855855855856,0.0013407927,0.0014487569,0.0012328286
5.8808808808808815,0.0013383942,0.0014461811,0.0012306074
5.9059059059059065,0.0013359959,0.0014436054,0.0012283863
5.9309309309309315,0.0013335972,0.0014410297,0.0012261647
5.9559559559559565,0.0013311986,0.001438454,0.0012239432
5.9809809809809815,0.0013288001,0.0014358786,0.0012217216
6.0060060060060065,0.0013264016,0.0014333032,0.0012195
6.0310310310310316,0.0013240029,0.0014307278,0.001217278
6.056056056056057,0.0013216045,0.0014281528,0.0012150562
6.081081081081082,0.001319206,0.0014255778,0.0012128341
6.106106106106107,0.0013168075,0.0014230029,0.001210612
6.131131131131132,0.0013144088,0.001420428,0.0012083896
6.156156156156157,0.0013120103,0.0014178534,0.0012061673
6.181181181181182,0.0013096117,0.0014152788,0.0012039447
6.206206206206207,0.0013072132,0.0014127042,0.0012017222
6.231231231231232,0.0013048147,0.00141013,0.0011994995
6.256256256256257,0.0013024161,0.0014075557,0.0011972765
6.281281281281282,0.0013000177,0.0014049816,0.0011950538
6.306306306306307,0.0012976192,0.0014024077,0.0011928307
6.331331331331332,0.0012952206,0.0013998337,0.0011906074
6.356356356356357,0.001292822,0.0013972598,0.0011883841
6.381381381381382,0.0012904233,0.001394686,0.0011861606
6.406406406406407,0.0012880249,0.0013921126,0.0011839373
6.431431431431432,0.0012856262,0.001389539,0.0011817134
6.456456456456457,0.0012832277,0.0013869657,0.0011794897
6.481481481481482,0.0012808294,0.0013843927,0.0011772661
6.506506506506507,0.0012784308,0.0013818196,0.001175042
6.531531531531532,0.0012760322,0.0013792466,0.0011728178
6.556556556556557,0.0012736336,0.0013766736,0.0011705935
6.581581581581582,0.001271235,0.0013741009,0.0011683692
6.606606606606607,0.0012688364,0.0013715283,0.0011661446
6.631631631631632,0.001266438,0.001368956,0.0011639202
6.656656656656657,0.0012640393,0.0013663834,0.0011616952
6.681681681681682,0.001261641,0.0013638114,0.0011594706
6.706706706706707,0.0012592425,0.0013612394,0.0011572457
6.731731731731732,0.0012568438,0.0013586672,0.0011550204
6.756756756756757,0.0012544452,0.0013560952,0.0011527952
6.781781781781782,0.0012520466,0.0013535233,0.0011505698
6.806806806806807,0.0012496482,0.001350952,0.0011483444
6.831831831831832,0.0012472495,0.0013483803,0.0011461187
6.856856856856857,0.0012448509,0.001345809,0.0011438929
6.881881881881882,0.0012424527,0.0013432379,0.0011416674
6.906906906906907,0.001240054,0.0013406668,0.0011394413
6.931931931931932,0.0012376555,0.0013380959,0.0011372152
6.956956956956957,0.0012352569,0.001335525,0.0011349889
6.981981981981982,0.0012328583,0.0013329542,0.0011327624
7.007007007007007,0.0012304597,0.0013303835,0.0011305358
7.032032032032032,0.0012280614,0.0013278134,0.0011283094
7.057057057057057,0.0012256629,0.001325243,0.0011260827
7.082082082082082,0.0012232641,0.0013226727,0.0011238556
7.107107107107107,0.0012208658,0.0013201028,0.0011216287
7.132132132132132,0.001218467,0.0013175327,0.0011194013
7.157157157157157,0.0012160686,0.0013149631,0.0011171742
7.182182182182182,0.0012136698,0.0013123932,0.0011149463
7.207207207207207,0.0012112714,0.0013098238,0.001112719
7.232232232232232,0.001208873,0.0013072547,0.0011104913
7.257257257257257,0.0012064744,0.0013046854,0.0011082634
7.282282282282282,0.001204076,0.0013021164,0.0011060355
7.307307307307307,0.0012016774,0.0012995474,0.0011038074
7.332332332332332,0.0011992787,0.0012969786,0.0011015789
7.357357357357357,0.0011968804,0.00129441,0.0010993507
7.382382382382382,0.0011944816,0.0012918413,0.001097122
7.407407407407407,0.0011920831,0.001289273,0.0010948932
7.4324324324324325,0.0011896846,0.0012867048,0.0010926644
7.4574574574574575,0.0011872861,0.0012841368,0.0010904354
7.482482482482483,0.0011848875,0.0012815688,0.0010882062
7.507507507507508,0.001182489,0.001279001,0.001085977
7.532532532532533,0.0011800902,0.0012764331,0.0010837474
7.557557557557558,0.0011776917,0.0012738657,0.0010815178
7.582582582582583,0.0011752933,0.0012712985,0.0010792882
7.6076076076076085,0.0011728946,0.0012687311,0.0010770581
7.6326326326326335,0.0011704961,0.0012661641,0.0010748281
7.6576576576576585,0.0011680976,0.0012635973,0.0010725979
7.6826826826826835,0.0011656992,0.0012610307,0.0010703678
7.7077077077077085,0.0011633005,0.001258464,0.001068137
7.7327327327327335,0.0011609021,0.0012558976,0.0010659066
7.7577577577577586,0.0011585036,0.0012533314,0.0010636757
7.782782782782784,0.0011561048,0.001250765,0.0010614446
7.807807807807809,0.0011537063,0.0012481991,0.0010592135
7.832832832832834,0.001151308,0.0012456335,0.0010569824
7.857857857857859,0.0011489094,0.0012430679,0.001054751
7.882882882882884,0.0011465107,0.0012405021,0.0010525193
7.907907907907909,0.0011441122,0.0012379369,0.0010502875
7.932932932932934,0.0011417137,0.0012353717,0.0010480557
7.957957957957959,0.0011393151,0.0012328066,0.0010458236
7.982982982982984,0.0011369167,0.001230242,0.0010435914
8.008008008008009,0.001134518,0.001227677,0.0010413589
8.033033033033034,0.0011321196,0.0012251127,0.0010391264
8.058058058058059,0.0011297211,0.0012225483,0.0010368938
8.083083083083084,0.0011273224,0.001219984,0.0010346608
8.108108108108109,0.0011249238,0.00121742,0.0010324277
8.133133133133134,0.0011225252,0.001214856,0.0010301943
8.158158158158159,0.0011201269,0.0012122926,0.0010279613
8.183183183183184,0.0011177281,0.0012097288,0.0010257274
8.208208208208209,0.0011153296,0.0012071654,0.0010234937
8.233233233233234,0.0011129312,0.0012046024,0.0010212599
8.258258258258259,0.0011105327,0.0012020394,0.0010190259
8.283283283283284,0.0011081339,0.0011994764,0.0010167914
8.308308308308309,0.0011057355,0.0011969139,0.0010145572
8.333333333333334,0.0011033369,0.0011943512,0.0010123226
8.358358358358359,0.0011009383,0.0011917889,0.0010100877
8.383383383383384,0.00109854,0.001189227,0.0010078531
8.408408408408409,0.0010961413,0.0011866648,0.0010056178
8.433433433433434,0.0010937428,0.0011841031,0.0010033825
8.458458458458459,0.0010913442,0.0011815414,0.001001147
8.483483483483484,0.0010889457,0.00117898,0.0009989113
8.508508508508509,0.0010865472,0.0011764189,0.0009966755
8.533533533533534,0.0010841487,0.0011738578,0.0009944395
8.558558558558559,0.00108175,0.0011712968,0.0009922032
8.583583583583584,0.0010793515,0.0011687361,0.0009899669
8.608608608608609,0.0010769529,0.0011661756,0.0009877302
8.633633633633634,0.0010745544,0.0011636153,0.0009854935
8.65865865865866,0.0010721559,0.0011610552,0.0009832566
8.683683683683684,0.0010697574,0.0011584953,0.0009810195
8.70870870870871,0.0010673589,0.0011559356,0.0009787822
8.733733733733734,0.0010649603,0.001153376,0.00097654463
8.75875875875876,0.0010625616,0.0011508164,0.00097430684
8.783783783783784,0.0010601633,0.0011482574,0.0009720691
8.80880880880881,0.0010577647,0.0011456985,0.000969831
8.833833833833834,0.001055366,0.0011431394,0.0009675926
8.85885885885886,0.0010529677,0.0011405811,0.0009653543
8.883883883883884,0.001050569,0.0011380225,0.0009631155
8.90890890890891,0.0010481704,0.0011354643,0.0009608765
8.933933933933934,0.0010457719,0.0011329063,0.00095863745
8.95895895895896,0.0010433734,0.0011303485,0.00095639826
8.983983983983984,0.0010409749,0.0011277909,0.00095415884
9.00900900900901,0.0010385764,0.0011252336,0.0009519192
9.034034034034034,0.0010361777,0.0011226763,0.0009496792
9.05905905905906,0.0010337792,0.0011201194,0.00094743917
9.084084084084084,0.0010313806,0.0011175624,0.00094519876
9.10910910910911,0.001028982,0.0011150058,0.0009429582
9.134134134134134,0.0010265835,0.0011124494,0.0009407175
9.15915915915916,0.001024185,0.0011098933,0.00093847665
9.184184184184184,0.0010217865,0.0011073374,0.0009362356
9.20920920920921,0.001019388,0.0011047816,0.0009339943
9.234234234234235,0.0010169894,0.0011022261,0.0009317527
9.25925925925926,0.0010145908,0.0010996708,0.0009295109
9.284284284284285,0.0010121922,0.0010971156,0.0009272689
9.30930930930931,0.0010097936,0.0010945606,0.0009250266
9.334334334334335,0.0010073951,0.001092006,0.0009227842
9.35935935935936,0.0010049966,0.0010894516,0.00092054164
9.384384384384385,0.0010025981,0.0010868973,0.00091829884
9.40940940940941,0.0010001996,0.0010843434,0.0009160558
9.434434434434435,0.000997801,0.0010817895,0.00091381243
9.45945945945946,0.0009954025,0.0010792359,0.00091156893
9.484484484484485,0.0009930038,0.0010766826,0.00090932514
9.50950950950951,0.0009906053,0.0010741295,0.0009070812
9.534534534534535,0.0009882068,0.0010715766,0.00090483704
9.55955955955956,0.0009858083,0.001069024,0.00090259267
9.584584584584585,0.0009834097,0.0010664715,0.00090034795
9.60960960960961,0.0009810113,0.0010639194,0.00089810323
9.634634634634635,0.0009786127,0.0010613673,0.00089585804
9.65965965965966,0.0009762141,0.0010588156,0.0008936127
9.684684684684685,0.00097381556,0.001056264,0.0008913671
9.70970970970971,0.00097141694,0.0010537127,0.00088912115
9.734734734734735,0.0009690185,0.0010511618,0.0008868752
9.75975975975976,0.00096662,0.001048611,0.000884629
9.784784784784785,0.0009642214,0.0010460605,0.0008823824
9.80980980980981,0.0009618228,0.00104351,0.0008801356
9.834834834834835,0.0009594243,0.0010409601,0.0008778886
9.85985985985986,0.0009570258,0.0010384102,0.00087564136
9.884884884884885,0.00095462723,0.0010358606,0.00087339384
9.90990990990991,0.00095222855,0.0010333111,0.0008711459
9.934934934934935,0.00094983005,0.0010307621,0.000868898
9.95995995995996,0.0009474316,0.0010282134,0.00086664985
9.984984984984985,0.00094503304,0.0010256647,0.0008644013
10.01001001001001,0.0009426345,0.0010231164,0.00086215255
10.035035035035035,0.0009402359,0.0010205683,0.0008599035
10.06006006006006,0.0009378374,0.0010180206,0.00085765426
10.085085085085085,0.00093543896,0.001015473,0.0008554049
10.11011011011011,0.0009330403,0.0010129256,0.0008531549
10.135135135135135,0.0009306417,0.0010103786,0.0008509049
10.16016016016016,0.0009282432,0.0010078318,0.00084865466
10.185185185185185,0.00092584465,0.0010052853,0.00084640406
10.21021021021021,0.0009234461,0.001002739,0.0008441532
10.235235235235235,0.00092104764,0.0010001931,0.0008419022
10.26026026026026,0.0009186491,0.0009976473,0.00083965086
10.285285285285285,0.0009162505,0.0009951019,0.0008373992
10.31031031031031,0.0009138519,0.0009925566,0.0008351472
10.335335335335335,0.0009114534,0.0009900117,0.0008328951
10.36036036036036,0.0009090548,0.000987467,0.00083064265
10.385385385385385,0.00090665626,0.0009849226,0.0008283899
10.41041041041041,0.00090425776,0.0009823786,0.00082613697
10.435435435435435,0.0009018593,0.0009798348,0.0008238838
10.46046046046046,0.00089946075,0.0009772913,0.00082163024
10.485485485485485,0.0008970622,0.000974748,0.0008193764
10.51051051051051,0.0008946636,0.00097220496,0.0008171223
10.535535535535535,0.000892265,0.0009696622,0.0008148678
10.56056056056056,0.0008898665,0.0009671198,0.0008126132
10.585585585585585,0.000887468,0.0009645778,0.0008103582
10.61061061061061,0.0008850694,0.0009620359,0.00080810295
10.635635635635635,0.000882671,0.00095949444,0.0008058475
10.66066066066066,0.0008802723,0.00095695304,0.00080359157
10.685685685685687,0.0008778738,0.00095441216,0.00080133544
10.710710710710712,0.00087547523,0.00095187145,0.000799079
10.735735735735737,0.0008730767,0.0009493311,0.00079682225
10.760760760760762,0.0008706782,0.0009467911,0.00079456536
10.785785785785787,0.00086827966,0.0009442513,0.000792308
10.810810810810812,0.00086588104,0.00094171177,0.0007900503
10.835835835835837,0.00086348254,0.00093917263,0.00078779244
10.860860860860862,0.000861084,0.00093663373,0.0007855342
10.885885885885887,0.00085868547,0.00093409524,0.0007832757
10.910910910910912,0.00085628685,0.0009315569,0.0007810168
10.935935935935937,0.0008538883,0.00092901895,0.0007787576
10.960960960960962,0.0008514898,0.0009264814,0.0007764982
10.985985985985987,0.00084909133,0.0009239442,0.0007742385
11.011011011011012,0.0008466927,0.0009214071,0.00077197835
11.036036036036037,0.0008442942,0.00091887044,0.00076971797
11.061061061061062,0.0008418956,0.000916334,0.0007674572
11.086086086086087,0.00083949696,0.0009137979,0.00076519605
11.111111111111112,0.0008370985,0.0009112623,0.00076293474
11.136136136136138,0.00083469995,0.0009087269,0.000760673
11.161161161161163,0.0008323015,0.0009061919,0.00075841113
11.186186186186188,0.0008299028,0.000903657,0.00075614866
11.211211211211213,0.0008275043,0.00090112264,0.000753886
11.236236236236238,0.0008251058,0.0008985886,0.000751623
11.261261261261263,0.00082270725,0.00089605484,0.00074935966
11.286286286286288,0.00082030863,0.00089352136,0.0007470959
11.311311311311313,0.00081791024,0.00089098845,0.00074483204
11.336336336336338,0.0008155117,0.0008884557,0.00074256764
11.361361361361363,0.00081311306,0.0008859232,0.0007403029
11.386386386386388,0.00081071444,0.0008833911,0.00073803775
11.411411411411413,0.00080831593,0.00088085944,0.0007357724
11.436436436436438,0.0008059175,0.00087832817,0.0007335068
11.461461461461463,0.0008035189,0.0008757971,0.0007312407
11.486486486486488,0.00080112036,0.0008732665,0.00072897424
11.511511511511513,0.00079872186,0.0008707362,0.0007267075
11.536536536536538,0.0007963233,0.00086820626,0.0007244403
11.561561561561563,0.0007939248,0.0008656767,0.0007221729
11.586586586586588,0.00079152617,0.0008631474,0.00071990496
11.611611611611613,0.00078912755,0.0008606184,0.00071763666
11.636636636636638,0.0007867291,0.00085809,0.0007153682
11.661661661661663,0.00078433065,0.0008555619,0.0007130994
11.686686686686688,0.000781932,0.000853034,0.0007108299
11.711711711711713,0.00077953347,0.00085050665,0.0007085603
11.736736736736738,0.0007771349,0.00084797957,0.00070629024
11.761761761761763,0.0007747364,0.00084545295,0.00070401985
11.786786786786788,0.00077233784,0.0008429266,0.00070174906
11.811811811811813,0.0007699393,0.00084040064,0.0006994779
11.836836836836838,0.00076754077,0.0008378751,0.0006972064
11.861861861861863,0.00076514215,0.0008353499,0.0006949344
11.886886886886888,0.0007627437,0.0008328252,0.0006926622
11.911911911911913,0.0007603452,0.00083030085,0.00069038954
11.936936936936938,0.0007579465,0.0008277767,0.00068811636
11.961961961961963,0.000755548,0.0008252531,0.00068584294
11.986986986986988,0.00075314956,0.00082272995,0.0006835692
12.012012012012013,0.00075075094,0.00082020706,0.0006812948
12.037037037037038,0.0007483524,0.0008176846,0.0006790202
12.062062062062063,0.00074595376,0.00081516244,0.0006767451
12.087087087087088,0.00074355525,0.0008126408,0.0006744697
12.112112112112113,0.0007411568,0.0008101197,0.00067219394
12.137137137137138,0.0007387582,0.00080759876,0.0006699176
12.162162162162163,0.00073635974,0.0008050784,0.00066764106
12.187187187187188,0.0007339611,0.00080255826,0.000665364
12.212212212212213,0.00073156256,0.00080003863,0.0006630865
12.237237237237238,0.000729164,0.0007975194,0.0006608086
12.262262262262263,0.00072676555,0.0007950007,0.0006585304
12.287287287287288,0.0007243669,0.0007924822,0.0006562516
12.312312312312313,0.0007219684,0.00078996434,0.0006539725
12.337337337337338,0.00071956986,0.00078744674,0.000651693
12.362362362362363,0.00071717135,0.00078492967,0.00064941304
12.387387387387388,0.0007147728,0.00078241294,0.00064713263
12.412412412412413,0.0007123742,0.0007798967,0.00064485177
12.437437437437438,0.00070997566,0.00077738083,0.0006425705
12.462462462462463,0.0007075771,0.0007748654,0.0006402888
12.487487487487488,0.0007051786,0.00077235047,0.0006380067
12.512512512512512,0.0007027801,0.00076983595,0.0006357242
12.537537537537537,0.0007003815,0.00076732185,0.0006334412
12.562562562562562,0.0006979829,0.0007648081,0.0006311577
12.587587587587587,0.0006955845,0.00076229504,0.000628874
12.612612612612612,0.00069318584,0.00075978215,0.0006265895
12.637637637637637,0.00069078733,0.00075726985,0.0006243048
12.662662662662662,0.0006883888,0.000754758,0.00062201964
12.687687687687687,0.0006859902,0.00075224653,0.0006197339
12.712712712712712,0.00068359176,0.0007497357,0.00061744783
12.737737737737737,0.0006811931,0.000747225,0.00061516115
12.762762762762762,0.0006787946,0.000744715,0.00061287417
12.787787787787787,0.000676396,0.0007422054,0.0006105866
12.812812812812812,0.00067399745,0.00073969626,0.00060829864
12.837837837837837,0.000671599,0.0007371877,0.0006060103
12.862862862862862,0.00066920044,0.0007346795,0.00060372136
12.887887887887887,0.0006668019,0.00073217176,0.000601432
12.912912912912912,0.0006644034,0.0007296646,0.00059914216
12.937937937937937,0.00066200475,0.0007271577,0.0005968518
12.962962962962962,0.0006596062,0.0007246514,0.000594561
12.987987987987987,0.00065720774,0.0007221457,0.00059226976
13.013013013013012,0.0006548091,0.0007196403,0.00058997795
13.038038038038037,0.0006524107,0.00071713555,0.0005876858
13.063063063063062,0.0006500121,0.00071463117,0.00058539305
13.088088088088087,0.00064761355,0.0007121273,0.0005830998
13.113113113113112,0.000645215,0.0007096239,0.00058080605
13.138138138138137,0.00064281636,0.000707121,0.00057851174
13.163163163163162,0.00064041786,0.00070461864,0.0005762171
13.188188188188187,0.0006380194,0.0007021169,0.00057392195
13.213213213213212,0.00063562085,0.00069961546,0.00057162624
13.238238238238237,0.0006332222,0.0006971145,0.00056932995
13.263263263263262,0.0006308237,0.0006946142,0.00056703325
13.288288288288287,0.00062842516,0.00069211435,0.00056473596
13.313313313313312,0.0006260266,0.000689615,0.0005624382
13.338338338338337,0.0006236281,0.0006871162,0.00056014
13.363363363363362,0.0006212295,0.00068461784,0.0005578412
13.388388388388387,0.0006188311,0.00068212015,0.000555542
13.413413413413412,0.00061643246,0.0006796228,0.0005532421
13.438438438438437,0.00061403395,0.0006771261,0.0005509418
13.463463463463462,0.0006116354,0.0006746299,0.0005486409
13.488488488488487,0.00060923677,0.0006721341,0.00054633943
13.513513513513512,0.00060683826,0.000669639,0.00054403755
13.538538538538537,0.0006044397,0.00066714437,0.00054173503
13.563563563563562,0.0006020412,0.0006646503,0.0005394321
13.588588588588587,0.0005996427,0.0006621568,0.0005371286
13.613613613613612,0.00059724407,0.0006596637,0.00053482444
13.638638638638637,0.0005948455,0.00065717124,0.00053251977
13.663663663663662,0.00059244706,0.00065467943,0.0005302147
13.688688688688687,0.00059004844,0.00065218797,0.0005279089
13.713713713713712,0.00058764993,0.0006496972,0.00052560266
13.738738738738737,0.00058525143,0.00064720697,0.0005232959
13.763763763763762,0.00058285287,0.00064471725,0.0005209885
13.788788788788787,0.00058045436,0.0006422281,0.0005186806
13.813813813813812,0.00057805574,0.00063973945,0.00051637203
13.838838838838837,0.0005756572,0.0006372514,0.00051406294
13.863863863863862,0.0005732587,0.00063476403,0.0005117533
13.888888888888888,0.00057086005,0.00063227705,0.00050944305
13.913913913913913,0.0005684615,0.0006297907,0.00050713227
13.938938938938938,0.0005660631,0.0006273051,0.0005048211
13.963963963963963,0.0005636645,0.0006248199,0.00050250906
13.988988988988988,0.0005612659,0.00062233524,0.0005001966
14.014014014014013,0.00055886735,0.0006198512,0.0004978835
14.039039039039038,0.0005564688,0.0006173678,0.0004955698
14.064064064064063,0.0005540703,0.000614885,0.00049325556
14.089089089089088,0.0005516717,0.00061240274,0.0004909407
14.114114114114113,0.0005492732,0.0006099211,0.0004886253
14.139139139139138,0.0005468747,0.0006074401,0.00048630935
14.164164164164163,0.0005444761,0.0006049595,0.00048399266
14.189189189189188,0.0005420776,0.0006024797,0.0004816755
14.214214214214213,0.00053967896,0.0006000003,0.0004793576
14.239239239239238,0.0005372805,0.0005975218,0.00047703928
14.264264264264263,0.00053488195,0.00059504365,0.00047472023
14.289289289289288,0.0005324834,0.0005925662,0.0004724006
14.314314314314313,0.0005300848,0.0005900893,0.00047008033
14.33933933933934,0.0005276863,0.0005876131,0.00046775953
14.364364364364365,0.0005252877,0.0005851374,0.000465438
14.38938938938939,0.0005228892,0.00058266247,0.00046311595
14.414414414414415,0.00052049063,0.00058018806,0.00046079324
14.43943943943944,0.0005180922,0.00057771435,0.00045847
14.464464464464465,0.00051569357,0.00057524117,0.00045614596
14.48948948948949,0.000513295,0.0005727686,0.00045382138
14.514514514514515,0.00051089656,0.00057029683,0.00045149628
14.53953953953954,0.000508498,0.00056782557,0.00044917042
14.564564564564565,0.0005060994,0.0005653548,0.0004468439
14.58958958958959,0.00050370087,0.0005628849,0.00044451683
14.614614614614615,0.00050130236,0.0005604156,0.00044218914
14.63963963963964,0.00049890386,0.0005579469,0.00043986077
14.664664664664665,0.00049650524,0.0005554788,0.00043753168
14.68968968968969,0.0004941067,0.00055301137,0.000435202
14.714714714714715,0.00049170817,0.0005505446,0.00043287172
14.73973973973974,0.0004893096,0.00054807845,0.00043054073
14.764764764764765,0.00048691104,0.000545613,0.0004282091
14.78978978978979,0.00048451248,0.00054314814,0.00042587682
14.814814814814815,0.00048211394,0.000540684,0.0004235439
14.83983983983984,0.0004797154,0.0005382205,0.00042121034
14.864864864864865,0.0004773169,0.0005357577,0.00041887612
14.88988988988989,0.00047491834,0.0005332955,0.00041654118
14.914914914914915,0.00047251978,0.00053083396,0.0004142056
14.93993993993994,0.00047012127,0.0005283731,0.0004118694
14.964964964964965,0.0004677227,0.00052591297,0.00040953248
14.98998998998999,0.00046532418,0.00052345346,0.00040719492
15.015015015015015,0.0004629256,0.00052099454,0.0004048566
15.04004004004004,0.00046052708,0.0005185364,0.00040251773
15.065065065065065,0.00045812855,0.00051607896,0.00040017813
15.09009009009009,0.00045572998,0.00051362213,0.00039783784
15.115115115115115,0.00045333142,0.000511166,0.00039549684
15.14014014014014,0.0004509329,0.00050871057,0.0003931552
15.165165165165165,0.00044853435,0.00050625583,0.00039081287
15.19019019019019,0.00044613582,0.0005038018,0.00038846987
15.215215215215215,0.00044373728,0.0005013484,0.00038612616
15.24024024024024,0.0004413387,0.0004988957,0.0003837817
15.265265265265265,0.0004389402,0.0004964437,0.00038143664
15.29029029029029,0.00043654162,0.0004939924,0.00037909084
15.315315315315315,0.00043414312,0.00049154187,0.00037674437
15.34034034034034,0.0004317445,0.0004890919,0.00037439712
15.365365365365365,0.00042934605,0.0004866428,0.0003720493
15.39039039039039,0.00042694746,0.00048419426,0.00036970066
15.415415415415415,0.00042454893,0.00048174648,0.00036735137
15.44044044044044,0.00042215033,0.00047929934,0.00036500132
15.465465465465465,0.00041975183,0.00047685302,0.00036265064
15.49049049049049,0.00041735327,0.00047440734,0.0003602992
15.515515515515515,0.00041495473,0.00047196238,0.00035794708
15.54054054054054,0.00041255623,0.00046951819,0.00035559427
15.565565565565565,0.00041015766,0.00046707466,0.00035324067
15.59059059059059,0.00040775907,0.0004646318,0.00035088634
15.615615615615615,0.00040536054,0.00046218972,0.00034853135
15.64064064064064,0.000402962,0.00045974838,0.00034617563
15.665665665665665,0.00040056344,0.00045730773,0.00034381915
15.69069069069069,0.0003981649,0.0004548678,0.000341462
15.715715715715715,0.0003957664,0.00045242868,0.00033910412
15.74074074074074,0.0003933678,0.00044999016,0.00033674546
15.765765765765765,0.0003909693,0.00044755245,0.00033438616
15.79079079079079,0.0003885707,0.0004451154,0.00033202601
15.815815815815816,0.0003861722,0.00044267916,0.00032966526
15.84084084084084,0.00038377361,0.00044024357,0.00032730366
15.865865865865866,0.0003813751,0.0004378088,0.00032494141
15.89089089089089,0.00037897655,0.00043537474,0.00032257836
15.915915915915916,0.000376578,0.0004329414,0.00032021463
15.94094094094094,0.00037417948,0.0004305088,0.00031785015
15.965965965965966,0.00037178092,0.00042807695,0.00031548488
15.99099099099099,0.00036938238,0.00042564585,0.00031311892
16.016016016016014,0.00036698388,0.0004232155,0.00031075225
16.04104104104104,0.00036458526,0.0004207858,0.0003083847
16.066066066066064,0.0003621867,0.0004183569,0.00030601647
16.09109109109109,0.00035978822,0.00041592884,0.0003036476
16.116116116116114,0.00035738965,0.00041350143,0.00030127788
16.14114114114114,0.00035499112,0.0004110748,0.00029890743
16.166166166166164,0.00035259256,0.0004086489,0.00029653622
16.19119119119119,0.00035019402,0.00040622376,0.0002941643
16.216216216216214,0.0003477955,0.00040379938,0.0002917916
16.24124124124124,0.00034539693,0.00040137573,0.00028941812
16.266266266266264,0.0003429984,0.00039895286,0.00028704392
16.29129129129129,0.0003405998,0.0003965307,0.0002846689
16.316316316316314,0.0003382013,0.00039410937,0.00028229321
16.34134134134134,0.00033580276,0.00039168878,0.00027991674
16.366366366366364,0.00033340423,0.0003892689,0.00027753954
16.39139139139139,0.00033100566,0.0003868498,0.00027516152
16.416416416416414,0.00032860716,0.0003844315,0.0002727828
16.44144144144144,0.0003262086,0.0003820139,0.00027040328
16.466466466466468,0.00032381006,0.0003795971,0.00026802302
16.49149149149149,0.0003214115,0.00037718104,0.00026564195
16.516516516516518,0.00031901296,0.00037476575,0.00026326018
16.54154154154154,0.00031661443,0.00037235123,0.00026087763
16.566566566566568,0.00031421584,0.00036993742,0.00025849426
16.59159159159159,0.00031181733,0.00036752448,0.0002561102
16.616616616616618,0.00030941877,0.0003651122,0.00025372533
16.64164164164164,0.00030702027,0.00036270078,0.00025133975
16.666666666666668,0.00030462167,0.00036029005,0.0002489533
16.69169169169169,0.00030222314,0.0003578801,0.00024656617
16.716716716716718,0.00029982458,0.00035547093,0.00024417823
16.74174174174174,0.00029742607,0.00035306255,0.00024178957
16.766766766766768,0.0002950275,0.0003506549,0.0002394001
16.79179179179179,0.00029262895,0.00034824802,0.00023700987
16.816816816816818,0.00029023044,0.00034584198,0.0002346189
16.84184184184184,0.00028783188,0.00034343664,0.00023222712
16.866866866866868,0.0002854333,0.00034103205,0.00022983458
16.89189189189189,0.00028303475,0.00033862825,0.00022744125
16.916916916916918,0.00028063628,0.0003362253,0.00022504726
16.94194194194194,0.0002782377,0.00033382303,0.0002226524
16.966966966966968,0.00027583915,0.00033142153,0.00022025677
16.99199199199199,0.00027344062,0.00032902084,0.00021786039
17.017017017017018,0.00027104208,0.0003266209,0.00021546325
17.04204204204204,0.00026864352,0.00032422174,0.00021306532
17.067067067067068,0.00026624498,0.00032182335,0.00021066662
17.09209209209209,0.00026384642,0.0003194257,0.00020826714
17.117117117117118,0.00026144792,0.00031702887,0.00020586695
17.14214214214214,0.00025904935,0.00031463278,0.00020346593
17.167167167167168,0.00025665204,0.00031223585,0.00020106824
17.19219219219219,0.00025425493,0.00030983938,0.00019867049
17.217217217217218,0.00025185954,0.00030744163,0.00019627745
17.24224224224224,0.00024946508,0.00030504333,0.00019388684
17.26726726726727,0.00024707068,0.0003026459,0.00019149546
17.29229229229229,0.00024467628,0.0003002493,0.00018910329
17.31731731731732,0.00024228185,0.00029785346,0.00018671024
17.34234234234234,0.00023988781,0.00029545804,0.00018431759
17.36736736736737,0.00023749533,0.0002930619,0.00018192877
17.39239239239239,0.00023510284,0.0002906666,0.0001795391
17.41741741741742,0.00023271034,0.0002882721,0.00017714858
17.44244244244244,0.00023031785,0.0002858785,0.00017475721
17.46746746746747,0.00022792535,0.0002834857,0.000172365
17.49249249249249,0.00022553526,0.00028109227,0.00016997826
17.51751751751752,0.00022314859,0.000278697,0.00016760017
17.54254254254254,0.00022076376,0.00027630103,0.00016522649
17.56756756756757,0.00021838288,0.0002739027,0.00016286306
17.59259259259259,0.00021600444,0.0002715041,0.00016050477
17.61761761761762,0.00021363406,0.0002691023,0.00015816581
17.64264264264264,0.00021126382,0.00026670145,0.00015582617
17.66766766766767,0.00020889394,0.00026430146,0.00015348643
17.69269269269269,0.00020653095,0.0002618995,0.00015116241
17.71771771771772,0.00020417434,0.0002594956,0.00014885308
17.74274274274274,0.0002018245,0.0002570885,0.00014656049
17.76776776776777,0.0001994788,0.00025468177,0.00014427584
17.792792792792792,0.00019713954,0.00025227413,0.00014200495
17.81781781781782,0.00019480432,0.0002498667,0.00013974194
17.842842842842842,0.00019247523,0.00024745963,0.00013749082
17.86786786786787,0.0001901467,0.0002450538,0.00013523962
17.892892892892892,0.0001878357,0.0002426484,0.000133023
17.91791791791792,0.00018553295,0.000240244,0.00013082189
17.942942942942942,0.0001832347,0.00023784113,0.00012862828
17.96796796796797,0.00018094017,0.00023543945,0.0001264409
17.992992992992992,0.00017865427,0.0002330377,0.00012427084
18.01801801801802,0.0001763791,0.00023063588,0.0001221223
18.043043043043042,0.00017411199,0.00022823617,0.00011998782
18.06806806806807,0.00017185116,0.00022583947,0.00011786286
18.093093093093092,0.00016959751,0.00022344594,0.00011574908
18.11811811811812,0.00016735977,0.00022105579,0.00011366376
18.143143143143142,0.00016513455,0.00021866808,0.000111601024
18.16816816816817,0.00016291968,0.00021628512,0.00010955425
18.193193193193192,0.00016071042,0.00021390548,0.000107515356
18.21821821821822,0.00015850985,0.00021152965,0.00010549005
18.243243243243242,0.00015632667,0.00020916316,0.00010349018
18.26826826826827,0.00015415403,0.00020680465,0.00010150341
18.293293293293292,0.00015199133,0.00020445294,9.952973e-05
18.31831831831832,0.00014984087,0.00020210813,9.7573604e-05
18.343343343343342,0.00014770412,0.00019977218,9.563606e-05
18.36836836836837,0.00014558133,0.00019744287,9.371979e-05
18.393393393393392,0.00014347736,0.00019512445,9.183026e-05
18.41841841841842,0.00014138705,0.00019281496,8.995914e-05
18.443443443443442,0.00013930714,0.00019051292,8.810137e-05
18.46846846846847,0.00013723684,0.00018821866,8.625503e-05
18.493493493493492,0.00013518069,0.00018593128,8.4430096e-05
18.51851851851852,0.00013314611,0.00018365635,8.263587e-05
18.543543543543542,0.00013113298,0.00018140275,8.086322e-05
18.56856856856857,0.00012912811,0.0001791575,7.909871e-05
18.593593593593592,0.0001271289,0.00017691786,7.733992e-05
18.61861861861862,0.00012513636,0.00017468627,7.5586446e-05
18.643643643643642,0.00012315226,0.00017246549,7.383904e-05
18.66866866866867,0.00012118248,0.00017026137,7.210358e-05
18.693693693693692,0.00011922289,0.00016807043,7.037535e-05
18.71871871871872,0.00011727321,0.00016588913,6.865729e-05
18.743743743743742,0.00011533372,0.00016371135,6.695609e-05
18.76876876876877,0.00011339974,0.00016154227,6.525721e-05
18.793793793793792,0.00011146823,0.00015937847,6.355799e-05
18.81881881881882,0.00010954302,0.00015722185,6.186419e-05
18.843843843843842,0.0001076388,0.00015508146,6.0196136e-05
18.86886886886887,0.00010574429,0.0001529532,5.853539e-05
18.893893893893893,0.00010386495,0.00015083447,5.6895427e-05
18.91891891891892,0.00010200464,0.00014872932,5.5279957e-05
18.943943943943943,0.00010016035,0.00014662369,5.3697022e-05
18.96896896896897,9.83265e-05,0.00014452443,5.2128566e-05
18.993993993993993,9.650788e-05,0.00014243374,5.0582017e-05
19.01901901901902,9.469548e-05,0.0001403498,4.9041166e-05
19.044044044044043,9.290298e-05,0.00013826998,4.753597e-05
19.06906906906907,9.113722e-05,0.00013619638,4.6078057e-05
19.094094094094093,8.9407666e-05,0.00013415542,4.4659908e-05
19.11911911911912,8.77005e-05,0.00013213651,4.3264492e-05
19.144144144144143,8.600677e-05,0.00013013673,4.1876807e-05
19.16916916916917,8.4333326e-05,0.00012814772,4.0518935e-05
19.194194194194193,8.267562e-05,0.00012616091,3.9190327e-05
19.21921921921922,8.102926e-05,0.00012418002,3.7878497e-05
19.244244244244243,7.939158e-05,0.00012220541,3.6577745e-05
19.26926926926927,7.777098e-05,0.00012024419,3.5297762e-05
19.294294294294293,7.615881e-05,0.000118289645,3.4027973e-05
19.31931931931932,7.456249e-05,0.00011634111,3.2783875e-05
19.344344344344343,7.300134e-05,0.00011439738,3.160531e-05
19.36936936936937,7.1458824e-05,0.00011247356,3.0444091e-05
19.394394394394393,6.9933965e-05,0.00011056579,2.930214e-05
19.41941941941942,6.844179e-05,0.0001086751,2.8208484e-05
19.444444444444443,6.697645e-05,0.00010679657,2.7156326e-05
19.46946946946947,6.554618e-05,0.0001049424,2.6149948e-05
19.494494494494493,6.413767e-05,0.00010309696,2.5178382e-05
19.51951951951952,6.274759e-05,0.00010127062,2.4224555e-05
19.544544544544543,6.139972e-05,9.9484576e-05,2.3314864e-05
19.56956956956957,6.0072176e-05,9.7716955e-05,2.2427397e-05
19.594594594594593,5.876663e-05,9.596485e-05,2.1568405e-05
19.61961961961962,5.7521407e-05,9.4239265e-05,2.0803549e-05
19.644644644644643,5.629797e-05,9.252997e-05,2.0065974e-05
19.66966966966967,5.5098437e-05,9.084793e-05,1.9348947e-05
19.694694694694693,5.395285e-05,8.919122e-05,1.871448e-05
19.71971971971972,5.2833668e-05,8.755279e-05,1.8114544e-05
19.744744744744743,5.1750656e-05,8.593989e-05,1.7561419e-05
19.76976976976977,5.069986e-05,8.4348634e-05,1.7051087e-05
19.794794794794793,4.9680842e-05,8.2781626e-05,1.6580056e-05
19.81981981981982,4.8672086e-05,8.122897e-05,1.6115198e-05
19.844844844844843,4.7682377e-05,7.9708814e-05,1.5655936e-05
19.86986986986987,4.6718415e-05,7.821404e-05,1.5222791e-05
19.894894894894893,4.5772787e-05,7.673689e-05,1.480868e-05
19.91991991991992,4.4834385e-05,7.5273594e-05,1.4395173e-05
19.944944944944943,4.3914733e-05,7.382901e-05,1.4000452e-05
19.96996996996997,4.3017324e-05,7.240909e-05,1.3625553e-05
19.994994994994993,4.2156404e-05,7.1026865e-05,1.3285942e-05
20.02002002002002,4.134095e-05,6.967792e-05,1.3003986e-05
20.045045045045043,4.0556155e-05,6.835694e-05,1.2755372e-05
20.07007007007007,3.978749e-05,6.705732e-05,1.2517663e-05
20.095095095095093,3.9048555e-05,6.5785964e-05,1.2311144e-05
20.12012012012012,3.832359e-05,6.4533975e-05,1.2113205e-05
20.145145145145143,3.7613365e-05,6.330767e-05,1.1919057e-05
20.17017017017017,3.6913956e-05,6.209918e-05,1.1728738e-05
20.195195195195193,3.6224425e-05,6.0908354e-05,1.1540495e-05
20.22022022022022,3.5561294e-05,5.9746246e-05,1.1376342e-05
20.245245245245243,3.493081e-05,5.8616384e-05,1.1245236e-05
20.27027027027027,3.431288e-05,5.7504316e-05,1.1121447e-05
20.295295295295293,3.3718938e-05,5.6417288e-05,1.1020586e-05
20.32032032032032,3.31454e-05,5.535606e-05,1.093474e-05
20.345345345345343,3.25798e-05,5.4310683e-05,1.0848915e-05
20.37037037037037,3.204059e-05,5.329369e-05,1.0787489e-05
20.395395395395393,3.1510986e-05,5.2294097e-05,1.0727876e-05
20.42042042042042,3.1006737e-05,5.1327486e-05,1.068599e-05
20.445445445445444,3.0516854e-05,5.038411e-05,1.0649597e-05
20.47047047047047,3.0053385e-05,4.947366e-05,1.0633108e-05
20.495495495495494,2.9604207e-05,4.8587186e-05,1.0621228e-05
20.52052052052052,2.9169449e-05,4.7724276e-05,1.0614622e-05
20.545545545545544,2.8757553e-05,4.689163e-05,1.0623477e-05
20.57057057057057,2.8355636e-05,4.6076835e-05,1.0634438e-05
20.595595595595594,2.7977308e-05,4.529664e-05,1.06579755e-05
20.62062062062062,2.7617894e-05,4.454639e-05,1.06894e-05
20.645645645645644,2.7267683e-05,4.3815766e-05,1.0719599e-05
20.67067067067067,2.6919291e-05,4.3099477e-05,1.0739108e-05
20.695695695695694,2.657837e-05,4.2398377e-05,1.0758362e-05
20.72072072072072,2.6253852e-05,4.1722455e-05,1.078525e-05
20.745745745745747,2.5946214e-05,4.107393e-05,1.0818498e-05
20.77077077077077,2.5657791e-05,4.0453684e-05,1.0861899e-05
20.795795795795797,2.5388606e-05,3.9860355e-05,1.0916857e-05
20.82082082082082,2.5126774e-05,3.9281687e-05,1.0971859e-05
20.845845845845847,2.4877292e-05,3.872075e-05,1.1033833e-05
20.87087087087087,2.463768e-05,3.8179314e-05,1.1096045e-05
20.895895895895897,2.4413233e-05,3.767225e-05,1.1154217e-05
20.92092092092092,2.4195606e-05,3.717726e-05,1.1213954e-05
20.945945945945947,2.3983914e-05,3.669474e-05,1.1273088e-05
20.97097097097097,2.3779341e-05,3.6225516e-05,1.1333168e-05
20.995995995995997,2.3584164e-05,3.5770172e-05,1.1398153e-05
21.02102102102102,2.3394885e-05,3.5324334e-05,1.1465436e-05
21.046046046046047,2.3212315e-05,3.489408e-05,1.1530548e-05
21.07107107107107,2.3042436e-05,3.4497596e-05,1.15872745e-05
21.096096096096097,2.288263e-05,3.4116583e-05,1.1648678e-05
21.12112112112112,2.2724713e-05,3.374111e-05,1.17083155e-05
21.146146146146148,2.2571596e-05,3.3379303e-05,1.1763889e-05
21.17117117117117,2.2420489e-05,3.3021926e-05,1.1819052e-05
21.196196196196198,2.227924e-05,3.2677995e-05,1.1880486e-05
21.22122122122122,2.2145161e-05,3.234473e-05,1.1945592e-05
21.246246246246248,2.201242e-05,3.2014137e-05,1.2010702e-05
21.27127127127127,2.1884767e-05,3.1693642e-05,1.2075893e-05
21.296296296296298,2.1760903e-05,3.137836e-05,1.2143447e-05
21.32132132132132,2.1640475e-05,3.1066847e-05,1.2214104e-05
21.346346346346348,2.1523554e-05,3.075888e-05,1.2288226e-05
21.37137137137137,2.1409423e-05,3.0454587e-05,1.236426e-05
21.396396396396398,2.1297854e-05,3.0153926e-05,1.2441782e-05
21.42142142142142,2.1188216e-05,2.985615e-05,1.2520282e-05
21.446446446446448,2.1083639e-05,2.9569263e-05,1.2598014e-05
21.47147147147147,2.0984462e-05,2.9291392e-05,1.2677532e-05
21.496496496496498,2.088653e-05,2.9015038e-05,1.2758021e-05
21.52152152152152,2.0789957e-05,2.8740273e-05,1.2839643e-05
21.546546546546548,2.069444e-05,2.8467206e-05,1.2921674e-05
21.57157157157157,2.0601112e-05,2.8196617e-05,1.3005607e-05
21.596596596596598,2.0509566e-05,2.7928154e-05,1.30909775e-05
21.62162162162162,2.0420332e-05,2.766182e-05,1.3178845e-05
21.646646646646648,2.0332713e-05,2.7397546e-05,1.326788e-05
21.67167167167167,2.024716e-05,2.713685e-05,1.335747e-05
21.696696696696698,2.016236e-05,2.6878108e-05,1.3446613e-05
21.72172172172172,2.0079111e-05,2.6621277e-05,1.3536945e-05
21.746746746746748,1.9996527e-05,2.6366053e-05,1.3627001e-05
21.77177177177177,1.9914745e-05,2.6112684e-05,1.3716807e-05
21.796796796796798,1.9835119e-05,2.5862308e-05,1.380793e-05
21.82182182182182,1.9757352e-05,2.5614769e-05,1.3899934e-05
21.846846846846848,1.9682653e-05,2.537188e-05,1.39934255e-05
21.87187187187187,1.9611403e-05,2.5134264e-05,1.4088543e-05
21.896896896896898,1.9541661e-05,2.4902654e-05,1.4180669e-05
21.92192192192192,1.9472202e-05,2.4673313e-05,1.4271091e-05
21.946946946946948,1.9403938e-05,2.4447383e-05,1.4360494e-05
21.97197197197197,1.9336416e-05,2.4224646e-05,1.4448185e-05
21.996996996996998,1.927581e-05,2.4019726e-05,1.4531895e-05
22.02202202202202,1.9216255e-05,2.3817753e-05,1.4614757e-05
22.047047047047048,1.9158553e-05,2.3618206e-05,1.46989005e-05
22.07207207207207,1.9101979e-05,2.3420846e-05,1.4783113e-05
22.097097097097098,1.9047922e-05,2.3227658e-05,1.4868187e-05
22.12212212212212,1.8995577e-05,2.3039127e-05,1.4952027e-05
22.147147147147148,1.8943925e-05,2.2852768e-05,1.50350825e-05
22.17217217217217,1.8893346e-05,2.2669914e-05,1.5116779e-05
22.197197197197198,1.8843872e-05,2.249035e-05,1.5197393e-05
22.22222222222222,1.8795266e-05,2.2313765e-05,1.5276768e-05
22.24724724724725,1.8748497e-05,2.2142602e-05,1.5354392e-05
22.27227227227227,1.8704388e-05,2.1983167e-05,1.5425609e-05
22.2972972972973,1.8662564e-05,2.1839718e-05,1.548541e-05
22.32232232232232,1.8621071e-05,2.1700762e-05,1.554138e-05
22.34734734734735,1.8580564e-05,2.1567042e-05,1.5594085e-05
22.37237237237237,1.8541255e-05,2.1439431e-05,1.564308e-05
22.3973973973974,1.850852e-05,2.1337299e-05,1.567974e-05
22.42242242242242,1.8477793e-05,2.1247524e-05,1.5708061e-05
22.44744744744745,1.8451503e-05,2.1183938e-05,1.5719068e-05
22.47247247247247,1.842567e-05,2.112118e-05,1.5730158e-05
22.4974974974975,1.8400517e-05,2.1060252e-05,1.5740781e-05
22.52252252252252,1.8375584e-05,2.099977e-05,1.5751397e-05
22.54754754754755,1.8350856e-05,2.0939713e-05,1.5762e-05
22.57257257257257,1.8327108e-05,2.0880481e-05,1.5773734e-05
22.5975975975976,1.8304234e-05,2.0822614e-05,1.5785854e-05
22.62262262262262,1.828187e-05,2.0765507e-05,1.5798232e-05
22.64764764764765,1.8260136e-05,2.0709233e-05,1.581104e-05
22.67267267267267,1.8238947e-05,2.0653819e-05,1.5824075e-05
22.6976976976977,1.8218241e-05,2.0599442e-05,1.583704e-05
22.72272272272272,1.8198183e-05,2.0546026e-05,1.585034e-05
22.74774774774775,1.8178722e-05,2.0493273e-05,1.586417e-05
22.772772772772772,1.815969e-05,2.0441037e-05,1.5878342e-05
22.7977977977978,1.8141056e-05,2.0389221e-05,1.589289e-05
22.822822822822822,1.8122775e-05,2.0338068e-05,1.5907483e-05
22.84784784784785,1.8105162e-05,2.028807e-05,1.5922255e-05
22.872872872872872,1.8088444e-05,2.0239753e-05,1.5937134e-05
22.8978978978979,1.8072224e-05,2.0192298e-05,1.595215e-05
22.922922922922922,1.8056038e-05,2.0145086e-05,1.596699e-05
22.94794794794795,1.8039906e-05,2.0098072e-05,1.598174e-05
22.972972972972972,1.8023953e-05,2.0051482e-05,1.5996424e-05
22.997997997998,1.8008343e-05,2.000564e-05,1.6011045e-05
23.023023023023022,1.7992883e-05,1.9960045e-05,1.602572e-05
23.04804804804805,1.7977716e-05,1.9915047e-05,1.6040385e-05
23.073073073073072,1.7962879e-05,1.9870902e-05,1.6054855e-05
23.0980980980981,1.7948774e-05,1.9829256e-05,1.6068292e-05
23.123123123123122,1.7934854e-05,1.9788617e-05,1.608109e-05
23.14814814814815,1.7921162e-05,1.974851e-05,1.6093814e-05
23.173173173173172,1.7907718e-05,1.9708952e-05,1.6106484e-05
23.1981981981982,1.7894647e-05,1.9670179e-05,1.6119115e-05
23.223223223223222,1.7881668e-05,1.963181e-05,1.6131526e-05
23.24824824824825,1.7868924e-05,1.9594067e-05,1.6143782e-05
23.273273273273272,1.785626e-05,1.955676e-05,1.615576e-05
23.2982982982983,1.784435e-05,1.952098e-05,1.616772e-05
23.323323323323322,1.7832721e-05,1.948579e-05,1.6179652e-05
23.34834834834835,1.7821521e-05,1.9451856e-05,1.6191187e-05
23.373373373373372,1.7810673e-05,1.9418718e-05,1.6202628e-05
23.3983983983984,1.7799823e-05,1.938591e-05,1.6213735e-05
23.423423423423422,1.7789222e-05,1.9353887e-05,1.6224556e-05
23.44844844844845,1.7779636e-05,1.932639e-05,1.6232882e-05
23.473473473473472,1.7770037e-05,1.92992e-05,1.6240874e-05
23.4984984984985,1.7760594e-05,1.9272476e-05,1.6248712e-05
23.523523523523522,1.7751525e-05,1.9246556e-05,1.6256494e-05
23.54854854854855,1.7742504e-05,1.9221086e-05,1.6263923e-05
23.573573573573572,1.7733662e-05,1.9196345e-05,1.627098e-05
23.5985985985986,1.772524e-05,1.9173694e-05,1.6276786e-05
23.623623623623622,1.7717533e-05,1.9154448e-05,1.628062e-05
23.64864864864865,1.7709912e-05,1.913548e-05,1.6284344e-05
23.673673673673672,1.770235e-05,1.9116824e-05,1.6287877e-05
23.6986986986987,1.7695107e-05,1.9098838e-05,1.6291377e-05
23.723723723723722,1.7688866e-05,1.9082736e-05,1.6294996e-05
23.74874874874875,1.7683407e-05,1.9068904e-05,1.629791e-05
23.773773773773772,1.7678007e-05,1.9055286e-05,1.6300728e-05
23.7987987987988,1.7672686e-05,1.9041858e-05,1.6303515e-05
23.823823823823822,1.7667653e-05,1.9028914e-05,1.6306392e-05
23.84884884884885,1.7662667e-05,1.90161e-05,1.6309234e-05
23.873873873873872,1.7657767e-05,1.9003619e-05,1.6311915e-05
23.8988988988989,1.7652945e-05,1.8991332e-05,1.6314558e-05
23.923923923923923,1.7648226e-05,1.8979179e-05,1.6317274e-05
23.94894894894895,1.7643606e-05,1.8967206e-05,1.6320006e-05
23.973973973973973,1.7639077e-05,1.8955405e-05,1.6322749e-05
23.998998998999,1.7634491e-05,1.8943583e-05,1.6325399e-05
24.024024024024023,1.7629985e-05,1.8932016e-05,1.6327955e-05
24.04904904904905,1.7625684e-05,1.8920797e-05,1.633057e-05
24.074074074074073,1.7621413e-05,1.8909603e-05,1.6333222e-05
24.0990990990991,1.7617265e-05,1.8898701e-05,1.6335829e-05
24.124124124124123,1.761326e-05,1.8888044e-05,1.6338476e-05
24.14914914914915,1.7609214e-05,1.8877518e-05,1.6340911e-05
24.174174174174173,1.7605193e-05,1.8867084e-05,1.6343301e-05
24.1991991991992,1.7601464e-05,1.8858109e-05,1.6344819e-05
24.224224224224223,1.7597824e-05,1.8849662e-05,1.6345986e-05
24.24924924924925,1.759415e-05,1.8841576e-05,1.6346723e-05
24.274274274274273,1.7590532e-05,1.8833529e-05,1.6347534e-05
24.2992992992993,1.7586886e-05,1.8825485e-05,1.6348287e-05
24.324324324324323,1.7583161e-05,1.8817333e-05,1.634899e-05
24.34934934934935,1.7579338e-05,1.880911e-05,1.6349564e-05
24.374374374374373,1.7575634e-05,1.88011e-05,1.6350168e-05
24.3993993993994,1.7572034e-05,1.8793295e-05,1.6350774e-05
24.424424424424423,1.7568562e-05,1.878567e-05,1.6351454e-05
24.44944944944945,1.7565042e-05,1.8778088e-05,1.6351996e-05
24.474474474474473,1.7561615e-05,1.8770656e-05,1.6352575e-05
24.4994994994995,1.7558143e-05,1.8763292e-05,1.6352993e-05
24.524524524524523,1.7554683e-05,1.8756044e-05,1.6353322e-05
24.54954954954955,1.755127e-05,1.8748895e-05,1.6353646e-05
24.574574574574573,1.754801e-05,1.874191e-05,1.6354112e-05
24.5995995995996,1.7544831e-05,1.8735107e-05,1.6354556e-05
24.624624624624623,1.7541905e-05,1.8728702e-05,1.6355107e-05
24.64964964964965,1.753917e-05,1.8722698e-05,1.6355643e-05
24.674674674674673,1.7536706e-05,1.8717048e-05,1.6356364e-05
24.6996996996997,1.753453e-05,1.8712588e-05,1.6356473e-05
24.724724724724723,1.753253e-05,1.8708437e-05,1.6356622e-05
24.74974974974975,1.7530683e-05,1.8704377e-05,1.635699e-05
24.774774774774773,1.7529012e-05,1.8700432e-05,1.6357591e-05
24.7997997997998,1.752733e-05,1.8696483e-05,1.6358179e-05
24.824824824824823,1.7525672e-05,1.8692625e-05,1.635872e-05
24.84984984984985,1.752405e-05,1.8688928e-05,1.635917e-05
24.874874874874873,1.7522358e-05,1.8685263e-05,1.6359452e-05
24.8998998998999,1.7520688e-05,1.8681652e-05,1.6359723e-05
24.924924924924923,1.7519103e-05,1.86782e-05,1.6360007e-05
24.94994994994995,1.7517734e-05,1.8675264e-05,1.6360204e-05
24.974974974974973,1.7516453e-05,1.8672436e-05,1.636047e-05
25.0,1.7515153e-05,1.8669562e-05,1.6360744e-05


==> fig/data/posteriorst/dct_student-t_means.csv <==
x,y,upper,lower
0.0,0.20790687,0.3391437,0.076670066
0.00045045045045045046,0.20728496,0.33813167,0.07643826
0.0009009009009009009,0.20666301,0.33711964,0.0762064
0.0013513513513513514,0.20604107,0.3361076,0.07597454
0.0018018018018018018,0.20541915,0.33509564,0.07574268
0.0022522522522522522,0.20479724,0.33408368,0.0755108
0.002702702702702703,0.20417531,0.33307174,0.07527888
0.003153153153153153,0.20355336,0.3320598,0.07504694
0.0036036036036036037,0.20293145,0.3310479,0.074815005
0.004054054054054054,0.20230949,0.33003598,0.07458301
0.0045045045045045045,0.20168759,0.32902414,0.07435104
0.004954954954954955,0.20106564,0.3280123,0.07411902
0.005405405405405406,0.2004437,0.32700044,0.073886976
0.005855855855855856,0.19982177,0.32598862,0.07365492
0.006306306306306306,0.19919986,0.32497686,0.073422864
0.006756756756756757,0.19857793,0.32396507,0.07319078
0.007207207207207207,0.19795598,0.3229533,0.072958656
0.0076576576576576575,0.19733405,0.32194158,0.07272652
0.008108108108108109,0.1967121,0.32092986,0.07249435
0.008558558558558558,0.19609018,0.3199182,0.072262175
0.009009009009009009,0.19546825,0.31890652,0.07202998
0.00945945945945946,0.1948463,0.31789488,0.07179774
0.00990990990990991,0.19422436,0.31688324,0.07156549
0.01036036036036036,0.19360246,0.31587166,0.07133326
0.010810810810810811,0.19298053,0.31486008,0.07110097
0.01126126126126126,0.1923586,0.31384853,0.07086866
0.011711711711711712,0.19173664,0.31283697,0.0706363
0.012162162162162163,0.19111472,0.31182548,0.07040396
0.012612612612612612,0.19049281,0.31081402,0.0701716
0.013063063063063063,0.18987085,0.30980253,0.069939174
0.013513513513513514,0.18924892,0.3087911,0.069706745
0.013963963963963964,0.188627,0.3077797,0.06947431
0.014414414414414415,0.18800506,0.3067683,0.06924182
0.014864864864864866,0.18738313,0.30575693,0.06900933
0.015315315315315315,0.1867612,0.3047456,0.0687768
0.015765765765765764,0.18613926,0.30373427,0.06854424
0.016216216216216217,0.18551734,0.302723,0.068311684
0.016666666666666666,0.18489541,0.30171174,0.068079084
0.017117117117117116,0.18427347,0.3007005,0.06784645
0.01756756756756757,0.18365154,0.2996893,0.067613795
0.018018018018018018,0.18302962,0.2986781,0.067381136
0.018468468468468467,0.18240768,0.29766694,0.06714842
0.01891891891891892,0.18178573,0.29665577,0.066915676
0.01936936936936937,0.18116379,0.29564467,0.066682905
0.01981981981981982,0.18054187,0.29463363,0.066450134
0.02027027027027027,0.17991991,0.29362252,0.066217296
0.02072072072072072,0.17929803,0.29261154,0.0659845
0.02117117117117117,0.17867607,0.29160053,0.065751605
0.021621621621621623,0.17805415,0.29058957,0.06551872
0.022072072072072072,0.17743221,0.28957865,0.06528578
0.02252252252252252,0.17681028,0.28856772,0.06505283
0.022972972972972974,0.17618833,0.28755683,0.06481983
0.023423423423423424,0.1755664,0.286546,0.06458682
0.023873873873873873,0.17494449,0.2855352,0.06435379
0.024324324324324326,0.17432256,0.2845244,0.06412072
0.024774774774774775,0.17370062,0.28351364,0.063887596
0.025225225225225224,0.17307869,0.28250292,0.06365446
0.025675675675675677,0.17245677,0.28149223,0.06342131
0.026126126126126126,0.17183484,0.28048158,0.06318811
0.026576576576576576,0.17121291,0.27947095,0.06295488
0.02702702702702703,0.17059097,0.27846032,0.0627216
0.027477477477477478,0.16996904,0.27744976,0.06248831
0.027927927927927927,0.16934709,0.27643922,0.062254965
0.02837837837837838,0.16872519,0.27542877,0.062021628
0.02882882882882883,0.16810322,0.27441823,0.061788194
0.02927927927927928,0.16748132,0.27340785,0.06155479
0.02972972972972973,0.16685936,0.2723974,0.061321303
0.03018018018018018,0.16623743,0.27138704,0.061087802
0.03063063063063063,0.1656155,0.27037674,0.060854264
0.031081081081081083,0.16499355,0.26936644,0.06062068
0.03153153153153153,0.16437164,0.2683562,0.06038709
0.03198198198198198,0.16374971,0.26734596,0.060153447
0.032432432432432434,0.16312777,0.2663358,0.059919752
0.03288288288288288,0.16250585,0.26532567,0.05968605
0.03333333333333333,0.1618839,0.26431555,0.05945228
0.033783783783783786,0.16126196,0.26330546,0.059218474
0.03423423423423423,0.16064005,0.26229542,0.05898466
0.034684684684684684,0.1600181,0.26128542,0.05875077
0.03513513513513514,0.15939619,0.26027548,0.058516875
0.03558558558558558,0.15877426,0.2592656,0.058282927
0.036036036036036036,0.15815233,0.25825572,0.058048934
0.03648648648648649,0.1575304,0.2572459,0.057814904
0.036936936936936934,0.15690848,0.25623614,0.057580844
0.03738738738738739,0.15628651,0.2552263,0.057346687
0.03783783783783784,0.1556646,0.25421664,0.057112545
0.038288288288288286,0.15504266,0.25320697,0.056878343
0.03873873873873874,0.15442072,0.25219736,0.05664409
0.03918918918918919,0.1537988,0.2511878,0.056409813
0.03963963963963964,0.15317684,0.25017822,0.056175455
0.04009009009009009,0.15255493,0.24916877,0.05594109
0.04054054054054054,0.15193298,0.24815932,0.055706657
0.04099099099099099,0.15131105,0.24714991,0.055472188
0.04144144144144144,0.15068914,0.2461406,0.055237688
0.041891891891891894,0.15006721,0.2451313,0.05500312
0.04234234234234234,0.14944525,0.24412201,0.054768488
0.04279279279279279,0.14882334,0.24311283,0.05453384
0.043243243243243246,0.1482014,0.24210367,0.05429914
0.04369369369369369,0.14757948,0.24109457,0.05406438
0.044144144144144144,0.14695752,0.24008548,0.053829543
0.0445945945945946,0.14633559,0.2390765,0.053594686
0.04504504504504504,0.14571367,0.23806755,0.05335979
0.045495495495495496,0.14509173,0.23705864,0.053124815
0.04594594594594595,0.14446983,0.23604983,0.05288983
0.046396396396396394,0.14384788,0.23504102,0.05265475
0.04684684684684685,0.14322595,0.23403227,0.052419625
0.0472972972972973,0.14260402,0.2330236,0.052184448
0.047747747747747746,0.1419821,0.23201497,0.051949218
0.0481981981981982,0.14136016,0.2310064,0.05171393
0.04864864864864865,0.14073822,0.22999787,0.051478572
0.0490990990990991,0.14011629,0.22898942,0.051243164
0.04954954954954955,0.13949436,0.22798102,0.051007703
0.05,0.13887241,0.22697267,0.050772168
0.05045045045045045,0.1382505,0.2259644,0.050536603
0.0509009009009009,0.13762856,0.22495615,0.05030095
0.051351351351351354,0.13700663,0.223948,0.05006525
0.0518018018018018,0.13638468,0.2229399,0.049829468
0.05225225225225225,0.13576277,0.22193187,0.04959365
0.052702702702702706,0.13514084,0.22092392,0.049357757
0.05315315315315315,0.1345189,0.21991602,0.049121805
0.053603603603603604,0.13389696,0.21890816,0.048885763
0.05405405405405406,0.13327503,0.2179004,0.048649676
0.0545045045045045,0.1326531,0.21689269,0.048413515
0.054954954954954956,0.13203116,0.21588504,0.048177272
0.05540540540540541,0.13140923,0.21487749,0.047940977
0.055855855855855854,0.13078731,0.21387,0.047704622
0.05630630630630631,0.13016537,0.21286257,0.04746817
0.05675675675675676,0.12954344,0.21185522,0.04723166
0.057207207207207206,0.1289215,0.21084793,0.04699506
0.05765765765765766,0.12829958,0.20984074,0.046758413
0.05810810810810811,0.12767763,0.2088336,0.046521664
0.05855855855855856,0.1270557,0.20782655,0.046284854
0.05900900900900901,0.12643377,0.2068196,0.046047963
0.05945945945945946,0.12581185,0.2058127,0.04581099
0.05990990990990991,0.12518992,0.20480588,0.045573942
0.06036036036036036,0.12456798,0.20379916,0.045336805
0.060810810810810814,0.123946056,0.20279251,0.0450996
0.06126126126126126,0.12332412,0.20178594,0.0448623
0.06171171171171171,0.122702196,0.20077947,0.044624925
0.062162162162162166,0.12208025,0.19977307,0.044387437
0.06261261261261261,0.121458314,0.19876675,0.044149876
0.06306306306306306,0.1208364,0.19776055,0.043912247
0.06351351351351352,0.120214455,0.19675441,0.0436745
0.06396396396396396,0.11959252,0.19574837,0.04343666
0.06441441441441441,0.11897059,0.19474243,0.04319875
0.06486486486486487,0.11834865,0.19373658,0.042960726
0.06531531531531531,0.11772672,0.19273081,0.04272262
0.06576576576576576,0.11710479,0.19172516,0.04248441
0.06621621621621622,0.11648285,0.1907196,0.04224609
0.06666666666666667,0.11586093,0.18971416,0.0420077
0.06711711711711711,0.115238994,0.18870881,0.041769184
0.06756756756756757,0.114617065,0.18770355,0.04153058
0.06801801801801802,0.11399513,0.1866984,0.041291855
0.06846846846846846,0.1133732,0.18569337,0.041053027
0.06891891891891892,0.112751275,0.18468845,0.04081411
0.06936936936936937,0.112129346,0.18368363,0.040575065
0.06981981981981981,0.11150741,0.18267891,0.0403359
0.07027027027027027,0.11088547,0.1816743,0.040096633
0.07072072072072072,0.11026355,0.18066984,0.039857253
0.07117117117117117,0.10964162,0.17966548,0.039617755
0.07162162162162163,0.109019674,0.17866123,0.03937812
0.07207207207207207,0.108397745,0.17765711,0.039138377
0.07252252252252252,0.107775815,0.17665312,0.038898513
0.07297297297297298,0.107153885,0.17564926,0.038658522
0.07342342342342342,0.10653194,0.17464548,0.03841839
0.07387387387387387,0.10591002,0.17364189,0.038178146
0.07432432432432433,0.10528808,0.1726384,0.03793776
0.07477477477477477,0.10466614,0.17163506,0.037697233
0.07522522522522522,0.104044214,0.17063184,0.037456587
0.07567567567567568,0.103422284,0.16962877,0.03721579
0.07612612612612613,0.102800354,0.16862585,0.036974862
0.07657657657657657,0.102178425,0.16762307,0.036733784
0.07702702702702703,0.101556495,0.16662043,0.036492564
0.07747747747747748,0.10093456,0.16561793,0.036251187
0.07792792792792792,0.10031262,0.16461559,0.036009654
0.07837837837837838,0.099690706,0.16361341,0.035767995
0.07882882882882883,0.09906877,0.1626114,0.03552615
0.07927927927927927,0.09844683,0.16160952,0.035284147
0.07972972972972973,0.0978249,0.16060781,0.035041995
0.08018018018018018,0.097202964,0.15960626,0.03479966
0.08063063063063063,0.09658103,0.15860489,0.034557164
0.08108108108108109,0.095959105,0.15760371,0.034314506
0.08153153153153153,0.09533716,0.15660267,0.034071654
0.08198198198198198,0.09471524,0.15560183,0.033828642
0.08243243243243244,0.0940933,0.15460116,0.033585437
0.08288288288288288,0.09347137,0.1536007,0.033342052
0.08333333333333333,0.09284945,0.15260041,0.033098485
0.08378378378378379,0.09222751,0.15160032,0.03285471
0.08423423423423423,0.09160558,0.15060042,0.032610748
0.08468468468468468,0.090983644,0.14960071,0.03236658
0.08513513513513514,0.090361714,0.14860122,0.032122213
0.08558558558558559,0.08973977,0.14760192,0.031877626
0.08603603603603603,0.08911785,0.14660284,0.031632848
0.08648648648648649,0.088495925,0.145604,0.031387854
0.08693693693693694,0.08787397,0.14460534,0.031142611
0.08738738738738738,0.08725204,0.14360693,0.030897163
0.08783783783783784,0.086630106,0.14260873,0.03065148
0.08828828828828829,0.086008176,0.14161079,0.03040557
0.08873873873873873,0.08538626,0.14061308,0.030159436
0.0891891891891892,0.08476432,0.1396156,0.02991303
0.08963963963963964,0.08414239,0.13861838,0.029666387
0.09009009009009009,0.08352046,0.13762142,0.029419493
0.09054054054054055,0.08289853,0.13662472,0.029172339
0.09099099099099099,0.08227658,0.13562825,0.028924905
0.09144144144144144,0.08165466,0.1346321,0.028677221
0.0918918918918919,0.08103273,0.1336362,0.028429259
0.09234234234234234,0.08041079,0.13264059,0.028181005
0.09279279279279279,0.07978887,0.13164526,0.027932476
0.09324324324324325,0.07916693,0.13065022,0.02768363
0.0936936936936937,0.07854501,0.12965551,0.027434517
0.09414414414414414,0.07792307,0.12866107,0.027185064
0.0945945945945946,0.07730113,0.12766695,0.026935305
0.09504504504504505,0.07667921,0.12667318,0.026685238
0.09549549549549549,0.07605727,0.1256797,0.026434831
0.09594594594594595,0.07543534,0.124686584,0.026184093
0.0963963963963964,0.0748134,0.1236938,0.025933005
0.09684684684684684,0.07419147,0.12270138,0.02568157
0.0972972972972973,0.07356955,0.12170932,0.025429785
0.09774774774774775,0.07294761,0.1207176,0.025177613
0.0981981981981982,0.07232568,0.11972628,0.024925075
0.09864864864864865,0.07170374,0.11873533,0.024672147
0.0990990990990991,0.07108181,0.11774479,0.02441883
0.09954954954954955,0.07045989,0.11675466,0.024165116
0.1,0.06983794,0.115764916,0.02391097
0.10045045045045045,0.06921601,0.11477561,0.02365641
0.1009009009009009,0.06859408,0.11378675,0.023401417
0.10135135135135136,0.06797215,0.112798326,0.023145981
0.1018018018018018,0.067350216,0.11181035,0.022890083
0.10225225225225225,0.066728294,0.11082286,0.022633731
0.10270270270270271,0.06610636,0.10983583,0.022376884
0.10315315315315315,0.06548443,0.1088493,0.022119556
0.1036036036036036,0.06486249,0.10786326,0.021861717
0.10405405405405406,0.06424055,0.106877744,0.02160336
0.1045045045045045,0.06361862,0.10589276,0.021344483
0.10495495495495495,0.0629967,0.10490833,0.021085072
0.10540540540540541,0.06237476,0.10392444,0.02082508
0.10585585585585586,0.061752826,0.102941126,0.020564526
0.1063063063063063,0.0611309,0.10195841,0.02030339
0.10675675675675676,0.06050897,0.10097629,0.020041652
0.10720720720720721,0.059887033,0.09999478,0.019779284
0.10765765765765765,0.0592651,0.09901392,0.019516282
0.10810810810810811,0.058643166,0.098033704,0.019252628
0.10855855855855856,0.05802123,0.09705415,0.0189883
0.109009009009009,0.057399303,0.09607531,0.01872329
0.10945945945945947,0.056777373,0.09509718,0.01845757
0.10990990990990991,0.056155443,0.09411977,0.018191118
0.11036036036036036,0.055533513,0.093143106,0.017923918
0.11081081081081082,0.054911572,0.09216721,0.017655931
0.11126126126126126,0.054289643,0.09119212,0.017387167
0.11171171171171171,0.053667713,0.09021784,0.017117582
0.11216216216216217,0.05304578,0.0892444,0.016847156
0.11261261261261261,0.052423853,0.08827184,0.01657587
0.11306306306306306,0.051801916,0.08730015,0.01630368
0.11351351351351352,0.05117998,0.086329386,0.016030576
0.11396396396396397,0.05055805,0.085359566,0.015756533
0.11441441441441441,0.049936123,0.08439073,0.01548152
0.11486486486486487,0.04931419,0.083422884,0.015205499
0.11531531531531532,0.048692252,0.08245607,0.014928434
0.11576576576576576,0.04807032,0.08149032,0.014650311
0.11621621621621622,0.047448393,0.0805257,0.014371093
0.11666666666666667,0.04682646,0.07956219,0.014090735
0.11711711711711711,0.046204522,0.07859984,0.013809204
0.11756756756756757,0.0455826,0.07763872,0.013526477
0.11801801801801802,0.04496067,0.07667884,0.013242498
0.11846846846846847,0.044338726,0.075720236,0.012957219
0.11891891891891893,0.0437168,0.07476297,0.012670631
0.11936936936936937,0.043094862,0.07380706,0.01238266
0.11981981981981982,0.04247293,0.07285258,0.012093274
0.12027027027027028,0.04185101,0.07189958,0.0118024405
0.12072072072072072,0.041229073,0.07094807,0.011510074
0.12117117117117117,0.040607136,0.06999813,0.011216145
0.12162162162162163,0.039985206,0.069049805,0.010920607
0.12207207207207207,0.039363272,0.06810315,0.010623394
0.12252252252252252,0.038741335,0.06715822,0.0103244465
0.12297297297297298,0.038119413,0.0662151,0.010023726
0.12342342342342343,0.037497476,0.065273814,0.009721139
0.12387387387387387,0.036875546,0.064334445,0.009416645
0.12432432432432433,0.03625361,0.06339706,0.00911016
0.12477477477477478,0.03563168,0.062461726,0.008801632
0.12522522522522522,0.03500974,0.061528515,0.0084909685
0.12567567567567567,0.034387812,0.06059751,0.008178113
0.12612612612612611,0.033765886,0.05966879,0.007862981
0.1265765765765766,0.033143952,0.058742426,0.0075454805
0.12702702702702703,0.03252202,0.057818506,0.007225532
0.12747747747747748,0.03190089,0.056896895,0.006904887
0.12792792792792793,0.031280525,0.055977695,0.0065833554
0.12837837837837837,0.030660167,0.055061232,0.0062591024
0.12882882882882882,0.030051574,0.0541446,0.0059585515
0.1292792792792793,0.029458923,0.05322659,0.0056912545
0.12972972972972974,0.028866954,0.052311108,0.0054228026
0.13018018018018018,0.028290072,0.05139481,0.005185336
0.13063063063063063,0.027730497,0.05047667,0.004984323
0.13108108108108107,0.027171113,0.049560487,0.004781738
0.13153153153153152,0.026611734,0.048646405,0.004577063
0.131981981981982,0.026055053,0.047733936,0.0043761693
0.13243243243243244,0.025498452,0.0468237,0.0041732043
0.13288288288288289,0.024941849,0.045915823,0.0039678738
0.13333333333333333,0.024385247,0.045010433,0.0037600603
0.13378378378378378,0.023828646,0.044107657,0.0035496354
0.13423423423423422,0.023272045,0.043207627,0.0033364631
0.1346846846846847,0.022715442,0.04231049,0.0031203944
0.13513513513513514,0.022158843,0.0414164,0.002901284
0.1355855855855856,0.02160224,0.04052552,0.0026789587
0.13603603603603603,0.021045638,0.03963802,0.0024532564
0.13648648648648648,0.020489037,0.03875409,0.0022239853
0.13693693693693693,0.019932434,0.037873916,0.0019909516
0.1373873873873874,0.019375833,0.036997713,0.0017539505
0.13783783783783785,0.018819232,0.0361257,0.0015127622
0.1382882882882883,0.018262628,0.035258107,0.00126715
0.13873873873873874,0.017706027,0.034395184,0.0010168701
0.13918918918918918,0.017149426,0.033537194,0.0007616598
0.13963963963963963,0.016592825,0.032684408,0.00050124153
0.1400900900900901,0.016036224,0.03183712,0.00023532473
0.14054054054054055,0.015479624,0.030995652,-3.6402605e-05
0.140990990990991,0.014923022,0.030160312,-0.00031426735
0.14144144144144144,0.014366419,0.02933145,-0.0005986104
0.14189189189189189,0.013809818,0.028509427,-0.0008897912
0.14234234234234233,0.013253937,0.027694676,-0.001186802
0.1427927927927928,0.012698303,0.026887577,-0.0014909711
0.14324324324324325,0.0121426685,0.026088528,-0.0018031904
0.1436936936936937,0.011587034,0.025297955,-0.0021238877
0.14414414414414414,0.0110313995,0.024516307,-0.0024535088
0.1445945945945946,0.010475764,0.023744036,-0.0027925065
0.14504504504504503,0.0099201305,0.022981606,-0.0031413464
0.1454954954954955,0.009364495,0.0222295,-0.003500509
0.14594594594594595,0.0088088615,0.02148819,-0.0038704667
0.1463963963963964,0.008253226,0.020758158,-0.0042517055
0.14684684684684685,0.0076975925,0.020039886,-0.0046447013
0.1472972972972973,0.007142505,0.019334082,-0.0050490717
0.14774774774774774,0.0065876627,0.018641114,-0.005465788
0.1481981981981982,0.0060328203,0.017961321,-0.005895681
0.14864864864864866,0.0054783095,0.017295327,-0.006338707
0.1490990990990991,0.004925756,0.016644532,-0.0067930203
0.14954954954954955,0.004377549,0.016010748,-0.0072556506
0.15,0.0038466055,0.0154031655,-0.007709955
0.15045045045045044,0.003339556,0.014827227,-0.008148115
0.15090090090090091,0.0028570404,0.01428459,-0.008570509
0.15135135135135136,0.0024136503,0.013788375,-0.008961075
0.1518018018018018,0.0020281833,0.013354911,-0.009298544
0.15225225225225225,0.0016824962,0.012971729,-0.009606738
0.1527027027027027,0.0013957004,0.012656816,-0.009865415
0.15315315315315314,0.0012271609,0.012461126,-0.010006804
0.15360360360360362,0.0011347082,0.012342593,-0.010073176
0.15405405405405406,0.0010738749,0.012258157,-0.010110408
0.1545045045045045,0.0010325048,0.012195351,-0.01013034
0.15495495495495495,0.0010084662,0.012151071,-0.010134139
0.1554054054054054,0.0009937248,0.012116413,-0.010128963
0.15585585585585585,0.0009850942,0.012088008,-0.0101178195
0.15630630630630632,0.0009790007,0.0120622935,-0.010104292
0.15675675675675677,0.0009729074,0.012036894,-0.01009108
0.1572072072072072,0.00096681406,0.012011815,-0.010078186
0.15765765765765766,0.0009626926,0.011988892,-0.010063508
0.1581081081081081,0.0009602948,0.011967655,-0.010047065
0.15855855855855855,0.0009578968,0.011946421,-0.010030627
0.15900900900900902,0.000955499,0.01192519,-0.010014192
0.15945945945945947,0.00095310103,0.011903963,-0.009997762
0.15990990990990991,0.0009507032,0.01188274,-0.009981333
0.16036036036036036,0.0009483053,0.011861521,-0.00996491
0.1608108108108108,0.00094590744,0.011840305,-0.009948491
0.16126126126126125,0.00094350975,0.011819094,-0.009932075
0.16171171171171173,0.00094111165,0.011797886,-0.009915663
0.16216216216216217,0.00093871355,0.011776682,-0.009899255
0.16261261261261262,0.0009363159,0.011755483,-0.009882851
0.16306306306306306,0.0009339181,0.011734286,-0.00986645
0.1635135135135135,0.00093152025,0.011713094,-0.009850054
0.16396396396396395,0.0009291222,0.011691906,-0.009833662
0.16441441441441443,0.00092672446,0.011670723,-0.009817273
0.16486486486486487,0.0009243265,0.011649542,-0.009800889
0.16531531531531532,0.0009219286,0.011628365,-0.0097845085
0.16576576576576577,0.000919531,0.011607194,-0.009768132
0.1662162162162162,0.0009171328,0.011586025,-0.0097517595
0.16666666666666666,0.000914735,0.011564861,-0.0097353915
0.16711711711711713,0.00091233733,0.011543702,-0.009719027
0.16756756756756758,0.00090993935,0.011522546,-0.009702668
0.16801801801801802,0.0009075415,0.011501394,-0.009686312
0.16846846846846847,0.0009051435,0.011480247,-0.0096699605
0.16891891891891891,0.0009027457,0.011459105,-0.009653613
0.16936936936936936,0.0009003478,0.011437965,-0.009637269
0.16981981981981983,0.0008979499,0.01141683,-0.009620931
0.17027027027027028,0.000895552,0.0113957,-0.009604596
0.17072072072072073,0.0008931541,0.011374574,-0.009588266
0.17117117117117117,0.00089075626,0.011353452,-0.00957194
0.17162162162162162,0.00088835845,0.011332335,-0.009555617
0.17207207207207206,0.00088596053,0.011311222,-0.009539301
0.17252252252252254,0.0008835627,0.0112901125,-0.0095229875
0.17297297297297298,0.00088116474,0.011269008,-0.009506679
0.17342342342342343,0.0008787668,0.011247909,-0.0094903745
0.17387387387387387,0.0008763689,0.011226813,-0.009474075
0.17432432432432432,0.00087397115,0.011205722,-0.00945778
0.17477477477477477,0.0008715733,0.0111846365,-0.009441489
0.17522522522522524,0.0008691753,0.011163553,-0.009425202
0.17567567567567569,0.0008667772,0.0111424755,-0.009408921
0.17612612612612613,0.0008643795,0.0111214025,-0.009392644
0.17657657657657658,0.0008619817,0.011100335,-0.009376371
0.17702702702702702,0.00085958384,0.011079271,-0.009360104
0.17747747747747747,0.000857186,0.011058212,-0.009343841
0.17792792792792794,0.0008547883,0.011037159,-0.009327582
0.1783783783783784,0.0008523901,0.011016109,-0.009311329
0.17882882882882883,0.0008499923,0.010995063,-0.009295079
0.17927927927927928,0.0008475945,0.0109740235,-0.009278834
0.17972972972972973,0.0008451965,0.010952989,-0.009262595
0.18018018018018017,0.00084279873,0.0109319575,-0.0092463605
0.18063063063063065,0.000840401,0.010910932,-0.009230129
0.1810810810810811,0.0008380029,0.010889912,-0.009213906
0.18153153153153154,0.0008356051,0.010868896,-0.009197686
0.18198198198198198,0.0008332071,0.010847884,-0.009181471
0.18243243243243243,0.0008308094,0.010826879,-0.00916526
0.18288288288288287,0.0008284113,0.010805878,-0.009149055
0.18333333333333335,0.00082601333,0.010784881,-0.009132855
0.1837837837837838,0.00082361576,0.01076389,-0.009116658
0.18423423423423424,0.0008212177,0.010742905,-0.009100469
0.18468468468468469,0.0008188199,0.010721923,-0.009084283
0.18513513513513513,0.0008164218,0.010700947,-0.0090681035
0.18558558558558558,0.00081402407,0.010679978,-0.009051929
0.18603603603603605,0.0008116263,0.010659011,-0.009035759
0.1864864864864865,0.0008092285,0.010638051,-0.009019595
0.18693693693693694,0.00080683053,0.010617096,-0.009003434
0.1873873873873874,0.00080443243,0.010596147,-0.0089872815
0.18783783783783783,0.0008020346,0.010575201,-0.008971132
0.18828828828828828,0.000799637,0.010554262,-0.008954988
0.18873873873873875,0.0007972387,0.010533329,-0.008938851
0.1891891891891892,0.00079484103,0.0105124,-0.008922718
0.18963963963963965,0.00079244317,0.010491476,-0.008906591
0.1900900900900901,0.00079004775,0.010470561,-0.008890466
0.19054054054054054,0.0007876544,0.0104496535,-0.008874346
0.19099099099099098,0.0007852608,0.010428751,-0.00885823
0.19144144144144146,0.00078286865,0.010407855,-0.008842117
0.1918918918918919,0.00078049186,0.01038698,-0.008825996
0.19234234234234235,0.00077811547,0.010366109,-0.0088098785
0.1927927927927928,0.00077574357,0.0103452485,-0.008793762
0.19324324324324324,0.00077337684,0.0103244,-0.008777646
0.19369369369369369,0.0007710138,0.010303559,-0.008761531
0.19414414414414416,0.0007686504,0.010282723,-0.008745423
0.1945945945945946,0.000766287,0.010261893,-0.00872932
0.19504504504504505,0.00076392386,0.010241071,-0.008713223
0.1954954954954955,0.00076156063,0.010220252,-0.008697132
0.19594594594594594,0.0007591975,0.010199441,-0.008681046
0.1963963963963964,0.0007568342,0.010178636,-0.008664967
0.19684684684684686,0.0007544709,0.010157835,-0.008648893
0.1972972972972973,0.0007521077,0.01013704,-0.008632826
0.19774774774774775,0.00074974436,0.010116253,-0.008616764
0.1981981981981982,0.0007473812,0.010095471,-0.008600709
0.19864864864864865,0.000745018,0.010074696,-0.00858466
0.1990990990990991,0.0007426548,0.010053925,-0.008568615
0.19954954954954957,0.0007402916,0.010033162,-0.008552579
0.2,0.00073792826,0.010012404,-0.008536548
0.20045045045045046,0.000735565,0.009991653,-0.008520523
0.2009009009009009,0.00073320174,0.009970907,-0.008504504
0.20135135135135135,0.00073083857,0.00995017,-0.008488493
0.2018018018018018,0.00072847534,0.009929437,-0.008472487
0.20225225225225227,0.0007261122,0.009908712,-0.008456487
0.20270270270270271,0.000723749,0.009887993,-0.008440495
0.20315315315315316,0.00072138576,0.009867279,-0.008424507
0.2036036036036036,0.0007190224,0.009846572,-0.008408528
0.20405405405405405,0.0007166593,0.009825873,-0.008392555
0.2045045045045045,0.0007142959,0.009805179,-0.008376588
0.20495495495495497,0.0007119326,0.009784493,-0.008360627
0.20540540540540542,0.0007095705,0.009763813,-0.008344673
0.20585585585585586,0.0007072078,0.009743141,-0.008328725
0.2063063063063063,0.00070484524,0.009722474,-0.008312783
0.20675675675675675,0.00070248294,0.0097018145,-0.008296849
0.2072072072072072,0.00070012023,0.009681162,-0.008280923
0.20765765765765767,0.000697758,0.009660517,-0.008265001
0.20810810810810812,0.00069539546,0.009639878,-0.008249087
0.20855855855855857,0.00069303287,0.009619245,-0.00823318
0.209009009009009,0.00069067057,0.009598622,-0.008217281
0.20945945945945946,0.00068830804,0.009578004,-0.008201388
0.2099099099099099,0.00068594824,0.009557395,-0.008185499
0.21036036036036038,0.0006835907,0.009536797,-0.008169616
0.21081081081081082,0.0006812334,0.009516206,-0.008153738
0.21126126126126127,0.00067887927,0.009495623,-0.008137865
0.21171171171171171,0.00067653885,0.009475063,-0.008121985
0.21216216216216216,0.0006742046,0.009454515,-0.008106105
0.2126126126126126,0.0006718865,0.009433989,-0.008090216
0.21306306306306308,0.0006695886,0.009413489,-0.0080743125
0.21351351351351353,0.0006673116,0.009393018,-0.008058395
0.21396396396396397,0.0006650546,0.0093725715,-0.008042462
0.21441441441441442,0.0006628268,0.00935216,-0.008026506
0.21486486486486486,0.00066063897,0.0093317935,-0.008010515
0.2153153153153153,0.00065848447,0.009311466,-0.007994497
0.21576576576576578,0.00065639283,0.009291204,-0.007978419
0.21621621621621623,0.0006543505,0.009270998,-0.007962296
0.21666666666666667,0.0006523841,0.009250872,-0.007946104
0.21711711711711712,0.0006504551,0.00923079,-0.007929879
0.21756756756756757,0.00064856285,0.00921075,-0.007913625
0.218018018018018,0.0006466798,0.00919073,-0.0078973705
0.21846846846846849,0.00064480386,0.009170722,-0.007881114
0.21891891891891893,0.00064293033,0.009150724,-0.007864864
0.21936936936936938,0.0006410578,0.009130736,-0.0078486195
0.21981981981981982,0.00063918525,0.009110756,-0.007832386
0.22027027027027027,0.0006373167,0.009090788,-0.007816154
0.22072072072072071,0.0006354504,0.0090708295,-0.0077999285
0.2211711711711712,0.0006335845,0.00905088,-0.007783711
0.22162162162162163,0.00063171843,0.009030938,-0.007767501
0.22207207207207208,0.00062985223,0.009011005,-0.0077513005
0.22252252252252253,0.0006279862,0.008991079,-0.007735107
0.22297297297297297,0.00062612013,0.008971163,-0.007718923
0.22342342342342342,0.00062425376,0.008951254,-0.007702747
0.2238738738738739,0.00062238786,0.008931356,-0.0076865796
0.22432432432432434,0.0006205216,0.008911464,-0.007670421
0.22477477477477478,0.0006186554,0.008891582,-0.007654271
0.22522522522522523,0.00061678933,0.008871708,-0.00763813
0.22567567567567567,0.00061492337,0.008851844,-0.007621997
0.22612612612612612,0.0006130572,0.008831987,-0.007605873
0.2265765765765766,0.0006111911,0.00881214,-0.007589758
0.22702702702702704,0.0006093247,0.008792301,-0.0075736516
0.22747747747747749,0.00060745864,0.008772473,-0.007557555
0.22792792792792793,0.0006055927,0.0087526515,-0.0075414665
0.22837837837837838,0.0006037264,0.0087328395,-0.0075253868
0.22882882882882882,0.00060186064,0.008713039,-0.0075093172
0.2292792792792793,0.0005999943,0.008693245,-0.0074932566
0.22972972972972974,0.00059812807,0.008673461,-0.0074772052
0.2301801801801802,0.0005962619,0.008653686,-0.0074611627
0.23063063063063063,0.0005943959,0.008633923,-0.0074451305
0.23108108108108108,0.00059252966,0.008614167,-0.007429107
0.23153153153153153,0.00059066364,0.00859442,-0.007413093
0.231981981981982,0.00058879756,0.008574685,-0.0073970896
0.23243243243243245,0.0005869313,0.008554958,-0.007381095
0.2328828828828829,0.00058506534,0.008535241,-0.0073651103
0.23333333333333334,0.000583199,0.008515533,-0.0073491354
0.23378378378378378,0.000581333,0.0084958365,-0.00733317
0.23423423423423423,0.0005794668,0.008476148,-0.0073172143
0.2346846846846847,0.0005776007,0.00845647,-0.007301269
0.23513513513513515,0.0005757347,0.008436804,-0.0072853346
0.2355855855855856,0.00057386846,0.008417147,-0.00726941
0.23603603603603604,0.0005720024,0.008397499,-0.007253494
0.23648648648648649,0.00057013624,0.008377862,-0.00723759
0.23693693693693693,0.0005682701,0.0083582355,-0.0072216955
0.2373873873873874,0.00056640385,0.008338619,-0.007205812
0.23783783783783785,0.0005645378,0.008319014,-0.0071899383
0.2382882882882883,0.00056267163,0.008299419,-0.0071740756
0.23873873873873874,0.0005608056,0.008279834,-0.007158223
0.2391891891891892,0.0005589394,0.008260261,-0.007142382
0.23963963963963963,0.00055707345,0.008240698,-0.0071265507
0.2400900900900901,0.00055520737,0.008221146,-0.0071107307
0.24054054054054055,0.00055334094,0.008201604,-0.0070949215
0.240990990990991,0.00055147504,0.008182074,-0.0070791235
0.24144144144144145,0.0005496088,0.008162554,-0.0070633367
0.2418918918918919,0.0005477427,0.008143046,-0.007047561
0.24234234234234234,0.0005458766,0.00812355,-0.0070317965
0.2427927927927928,0.0005440105,0.008104064,-0.0070160422
0.24324324324324326,0.00054214423,0.00808459,-0.007000301
0.2436936936936937,0.0005402784,0.008065127,-0.00698457
0.24414414414414415,0.0005384121,0.008045675,-0.006968851
0.2445945945945946,0.0005365459,0.008026236,-0.0069531444
0.24504504504504504,0.0005346798,0.008006808,-0.0069374484
0.2454954954954955,0.00053281366,0.007987392,-0.0069217645
0.24594594594594596,0.0005309474,0.007967987,-0.006906092
0.2463963963963964,0.00052908144,0.007948595,-0.0068904324
0.24684684684684685,0.0005272153,0.007929215,-0.0068747844
0.2472972972972973,0.0005253493,0.007909847,-0.0068591484
0.24774774774774774,0.0005234831,0.007890491,-0.006843525
0.24819819819819822,0.000521617,0.007871147,-0.006827913
0.24864864864864866,0.0005197509,0.007851816,-0.0068123145
0.2490990990990991,0.0005178846,0.007832496,-0.0067967274
0.24954954954954955,0.00051601854,0.007813191,-0.006781154
0.25,0.00051415246,0.0077938973,-0.0067655924
0.25045045045045045,0.0005122863,0.0077746166,-0.0067500435
0.2509009009009009,0.0005104202,0.0077553485,-0.006734508
0.25135135135135134,0.000508554,0.007736093,-0.0067189853
0.2518018018018018,0.0005066879,0.0077168513,-0.0067034755
0.2522522522522523,0.0005048217,0.007697622,-0.0066879787
0.25270270270270273,0.0005029558,0.0076784063,-0.006672495
0.2531531531531532,0.0005010918,0.007659206,-0.006657023
0.2536036036036036,0.0004992285,0.0076400195,-0.0066415626
0.25405405405405407,0.00049736496,0.0076208464,-0.0066261166
0.2545045045045045,0.0004955025,0.0076016877,-0.006610683
0.25495495495495496,0.0004936412,0.007582544,-0.006595262
0.2554054054054054,0.0004921101,0.0075637368,-0.006579517
0.25585585585585585,0.00049086555,0.0075452127,-0.0065634814
0.2563063063063063,0.00048962113,0.0075266887,-0.006547447
0.25675675675675674,0.00048837665,0.0075081643,-0.006531411
0.2572072072072072,0.00048713223,0.0074896403,-0.0065153763
0.2576576576576577,0.00048588778,0.0074711163,-0.0064993408
0.25810810810810814,0.00048464345,0.0074525923,-0.0064833052
0.2585585585585586,0.00048339905,0.0074340687,-0.00646727
0.25900900900900903,0.0004821546,0.0074155442,-0.006451235
0.2594594594594595,0.00048091015,0.0073970207,-0.0064352
0.2599099099099099,0.00047966573,0.007378496,-0.006419165
0.26036036036036037,0.00047842137,0.007359972,-0.0064031295
0.2608108108108108,0.00047717695,0.0073414487,-0.0063870945
0.26126126126126126,0.00047593258,0.007322924,-0.0063710595
0.2617117117117117,0.0004746881,0.0073044007,-0.0063550244
0.26216216216216215,0.00047344365,0.007285876,-0.0063389894
0.2626126126126126,0.00047219935,0.0072673527,-0.0063229543
0.2630630630630631,0.0004709549,0.0072488287,-0.006306919
0.26351351351351354,0.00046971042,0.0072303046,-0.006290884
0.263963963963964,0.000468466,0.007211781,-0.006274849
0.26441441441441443,0.00046722157,0.007193257,-0.0062588137
0.2648648648648649,0.0004659772,0.007174733,-0.006242779
0.2653153153153153,0.00046473273,0.007156209,-0.0062267436
0.26576576576576577,0.00046348845,0.0071376855,-0.0062107085
0.2662162162162162,0.0004622439,0.007119161,-0.0061946735
0.26666666666666666,0.00046099952,0.0071006375,-0.0061786384
0.2671171171171171,0.0004597552,0.0070821145,-0.006162604
0.26756756756756755,0.00045851083,0.00706359,-0.006146569
0.268018018018018,0.00045726655,0.0070450664,-0.0061305338
0.2684684684684685,0.0004560221,0.0070265424,-0.0061144982
0.26891891891891895,0.00045477788,0.0070080194,-0.0060984637
0.2693693693693694,0.00045353358,0.006989496,-0.0060824286
0.26981981981981984,0.0004522892,0.006970972,-0.006066393
0.2702702702702703,0.00045104476,0.006952448,-0.0060503585
0.27072072072072073,0.00044980046,0.0069339243,-0.0060343235
0.2711711711711712,0.00044855615,0.0069154007,-0.0060182884
0.2716216216216216,0.00044731185,0.006896877,-0.0060022534
0.27207207207207207,0.00044606745,0.0068783537,-0.0059862183
0.2725225225225225,0.00044482382,0.0068598306,-0.005970183
0.27297297297297296,0.00044358213,0.0068413094,-0.0059541455
0.2734234234234234,0.00044234048,0.0068227886,-0.0059381076
0.2738738738738739,0.00044110065,0.006804269,-0.005922068
0.27432432432432435,0.00043986386,0.0067857523,-0.005906025
0.2747747747747748,0.00043863055,0.00676724,-0.0058899787
0.27522522522522525,0.00043740083,0.0067487294,-0.005873928
0.2756756756756757,0.00043617428,0.006730223,-0.0058578746
0.27612612612612614,0.00043495555,0.0067117233,-0.005841812
0.2765765765765766,0.0004337406,0.0066932277,-0.0058257463
0.27702702702702703,0.00043253068,0.0066747367,-0.005809675
0.2774774774774775,0.00043132625,0.0066562505,-0.005793598
0.2779279279279279,0.00043012778,0.00663777,-0.005777515
0.27837837837837837,0.0004289385,0.0066192984,-0.0057614218
0.2788288288288288,0.0004277639,0.006600841,-0.005745313
0.2792792792792793,0.00042660546,0.006582398,-0.0057291873
0.27972972972972976,0.00042545813,0.0065639666,-0.0057130507
0.2801801801801802,0.00042431423,0.0065455385,-0.00569691
0.28063063063063065,0.00042317278,0.0065271123,-0.0056807664
0.2810810810810811,0.00042203275,0.0065086875,-0.0056646224
0.28153153153153154,0.0004208931,0.006490263,-0.005648477
0.281981981981982,0.0004197537,0.0064718393,-0.005632332
0.28243243243243243,0.00041861433,0.006453415,-0.0056161867
0.2828828828828829,0.00041747562,0.0064349915,-0.0056000403
0.2833333333333333,0.00041633812,0.0064165695,-0.0055838935
0.28378378378378377,0.00041520045,0.0063981465,-0.005567746
0.2842342342342342,0.00041406276,0.0063797245,-0.005551599
0.2846846846846847,0.00041292512,0.0063613015,-0.005535451
0.28513513513513516,0.00041178742,0.0063428795,-0.0055193044
0.2855855855855856,0.00041064984,0.0063244575,-0.0055031576
0.28603603603603606,0.00040951223,0.0063060345,-0.00548701
0.2864864864864865,0.00040837462,0.0062876125,-0.005470863
0.28693693693693695,0.00040723692,0.0062691895,-0.0054547153
0.2873873873873874,0.00040609922,0.006250767,-0.005438569
0.28783783783783784,0.0004049616,0.006232344,-0.0054224213
0.2882882882882883,0.00040382385,0.006213922,-0.0054062745
0.28873873873873873,0.00040268633,0.0061955,-0.0053901277
0.2891891891891892,0.00040154875,0.006177077,-0.00537398
0.2896396396396396,0.00040041102,0.006158655,-0.005357833
0.2900900900900901,0.0003992734,0.006140232,-0.0053416854
0.29054054054054057,0.00039813583,0.00612181,-0.0053255386
0.290990990990991,0.00039699813,0.0061033876,-0.0053093913
0.29144144144144146,0.00039586055,0.006084965,-0.005293244
0.2918918918918919,0.00039472285,0.006066543,-0.005277097
0.29234234234234235,0.00039358521,0.00604812,-0.0052609495
0.2927927927927928,0.00039244755,0.006029698,-0.0052448027
0.29324324324324325,0.00039130996,0.006011275,-0.005228655
0.2936936936936937,0.0003901722,0.0059928526,-0.0052125086
0.29414414414414414,0.00038903469,0.005974431,-0.0051963613
0.2945945945945946,0.00038789702,0.005956008,-0.0051802136
0.29504504504504503,0.0003867593,0.0059375856,-0.0051640673
0.29549549549549553,0.00038562168,0.005919163,-0.00514792
0.295945945945946,0.00038448413,0.0059007406,-0.0051317727
0.2963963963963964,0.00038334637,0.0058823186,-0.005115626
0.29684684684684687,0.00038220876,0.0058638956,-0.005099478
0.2972972972972973,0.00038107106,0.0058454736,-0.0050833314
0.29774774774774776,0.00037993354,0.005827051,-0.005067184
0.2981981981981982,0.00037879584,0.0058086286,-0.005051037
0.29864864864864865,0.00037765826,0.005790206,-0.0050348896
0.2990990990990991,0.00037652056,0.005771784,-0.0050187428
0.29954954954954954,0.00037538298,0.0057533616,-0.0050025955
0.3,0.00037424534,0.005734939,-0.004986448
0.30045045045045043,0.0003731077,0.005716517,-0.0049703014
0.30090090090090094,0.00037196992,0.0056980937,-0.004954154
0.3013513513513514,0.00037083245,0.005679672,-0.004938007
0.30180180180180183,0.00036969472,0.0056612496,-0.0049218605
0.3022522522522523,0.0003685571,0.0056428267,-0.004905713
0.3027027027027027,0.00036741947,0.0056244046,-0.004889566
0.30315315315315317,0.00036628183,0.005605982,-0.0048734187
0.3036036036036036,0.00036514417,0.0055875597,-0.0048572714
0.30405405405405406,0.00036400656,0.005569137,-0.004841124
0.3045045045045045,0.0003628688,0.005550715,-0.0048249774
0.30495495495495495,0.00036173125,0.0055322926,-0.00480883
0.3054054054054054,0.00036059358,0.00551387,-0.004792683
0.30585585585585584,0.00035945594,0.005495448,-0.004776536
0.30630630630630634,0.0003583183,0.005477025,-0.0047603883
0.3067567567567568,0.00035718072,0.005458603,-0.0047442415
0.30720720720720723,0.00035604302,0.005440181,-0.0047280947
0.3076576576576577,0.0003549054,0.0054217586,-0.0047119474
0.3081081081081081,0.00035376774,0.0054033357,-0.0046958006
0.30855855855855857,0.0003526301,0.005384913,-0.0046796533
0.309009009009009,0.00035149255,0.005366491,-0.0046635065
0.30945945945945946,0.00035035485,0.0053480687,-0.0046473593
0.3099099099099099,0.00034921712,0.005329646,-0.004631212
0.31036036036036035,0.00034807954,0.005311224,-0.004615065
0.3108108108108108,0.00034694184,0.0052928017,-0.004598918
0.31126126126126125,0.00034580426,0.0052743796,-0.004582771
0.31171171171171175,0.00034466657,0.0052559567,-0.0045666234
0.3121621621621622,0.00034352895,0.0052375346,-0.0045504766
0.31261261261261264,0.0003423913,0.0052191126,-0.0045343298
0.3130630630630631,0.0003412536,0.0052006897,-0.004518183
0.31351351351351353,0.00034011595,0.005182267,-0.0045020357
0.313963963963964,0.00033897845,0.005163845,-0.004485888
0.3144144144144144,0.00033784108,0.005145423,-0.004469741
0.31486486486486487,0.00033670382,0.005127001,-0.0044535934
0.3153153153153153,0.00033556638,0.0051085786,-0.004437446
0.31576576576576576,0.00033442926,0.005090157,-0.004421299
0.3162162162162162,0.0003332922,0.0050717355,-0.0044051507
0.31666666666666665,0.00033215544,0.005053314,-0.0043890034
0.31711711711711715,0.0003310185,0.005034892,-0.0043728547
0.3175675675675676,0.00032988488,0.0050164736,-0.004356704
0.31801801801801804,0.0003287536,0.0049980576,-0.0043405504
0.3184684684684685,0.00032762229,0.004979641,-0.004324396
0.31891891891891894,0.0003264911,0.0049612247,-0.004308243
0.3193693693693694,0.00032536,0.0049428083,-0.0042920886
0.31981981981981983,0.00032422887,0.0049243923,-0.004275935
0.3202702702702703,0.00032309772,0.0049059764,-0.004259781
0.3207207207207207,0.00032196648,0.0048875604,-0.004243627
0.32117117117117117,0.0003208355,0.0048691444,-0.0042274734
0.3216216216216216,0.0003197044,0.004850728,-0.004211319
0.32207207207207206,0.0003185732,0.004832312,-0.0041951654
0.32252252252252256,0.00031744217,0.0048138956,-0.004179011
0.322972972972973,0.000316311,0.00479548,-0.004162858
0.32342342342342345,0.00031517993,0.004777064,-0.004146704
0.3238738738738739,0.00031404872,0.0047586476,-0.0041305497
0.32432432432432434,0.00031291766,0.0047402317,-0.004114396
0.3247747747747748,0.00031178657,0.004721815,-0.0040982417
0.32522522522522523,0.00031065542,0.004703399,-0.0040820884
0.3256756756756757,0.0003095243,0.004684983,-0.0040659346
0.3261261261261261,0.00030839315,0.004666567,-0.004049781
0.32657657657657657,0.000307262,0.004648151,-0.004033627
0.327027027027027,0.00030613085,0.0046297344,-0.0040174727
0.32747747747747746,0.00030499976,0.0046113185,-0.004001319
0.32792792792792796,0.00030386867,0.0045929025,-0.003985165
0.3283783783783784,0.00030273755,0.0045744865,-0.0039690114
0.32882882882882886,0.00030160657,0.0045560705,-0.0039528576
0.3292792792792793,0.00030047543,0.004537654,-0.0039367033
0.32972972972972975,0.0002993443,0.004519238,-0.0039205495
0.3301801801801802,0.0002982134,0.004500822,-0.0039043955
0.33063063063063064,0.00029708233,0.004482406,-0.0038882417
0.3310810810810811,0.00029595123,0.0044639898,-0.0038720875
0.33153153153153153,0.00029482014,0.004445574,-0.0038559337
0.331981981981982,0.00029368908,0.0044271583,-0.0038397799
0.3324324324324324,0.00029255808,0.0044087423,-0.003823626
0.33288288288288287,0.000291427,0.0043903263,-0.0038074723
0.33333333333333337,0.0002902959,0.00437191,-0.003791318
0.3337837837837838,0.00028916498,0.004353494,-0.003775164
0.33423423423423426,0.0002880339,0.004335078,-0.0037590102
0.3346846846846847,0.00028690277,0.004316662,-0.0037428564
0.33513513513513515,0.0002857718,0.004298246,-0.0037267026
0.3355855855855856,0.00028464163,0.0042798305,-0.0037105475
0.33603603603603605,0.00028351138,0.0042614155,-0.0036943927
0.3364864864864865,0.00028238175,0.0042430004,-0.003678237
0.33693693693693694,0.00028125258,0.0042245863,-0.0036620812
0.3373873873873874,0.00028012536,0.0042061745,-0.0036459237
0.33783783783783783,0.0002789995,0.0041877627,-0.0036297636
0.3382882882882883,0.000277875,0.0041693533,-0.0036136033
0.3387387387387387,0.00027675225,0.0041509448,-0.0035974404
0.3391891891891892,0.00027563146,0.0041325386,-0.0035812757
0.33963963963963967,0.00027451242,0.004114134,-0.0035651089
0.3400900900900901,0.0002733955,0.004095731,-0.00354894
0.34054054054054056,0.00027228144,0.0040773307,-0.003532768
0.340990990990991,0.0002711716,0.004058935,-0.0035165919
0.34144144144144145,0.000270065,0.004040542,-0.0035004122
0.3418918918918919,0.00026896223,0.004022153,-0.0034842284
0.34234234234234234,0.00026786147,0.0040037655,-0.0034680425
0.3427927927927928,0.00026676222,0.003985379,-0.0034518547
0.34324324324324323,0.00026566346,0.0039669937,-0.0034356667
0.3436936936936937,0.00026456494,0.0039486084,-0.0034194787
0.3441441441441441,0.00026346624,0.0039302227,-0.0034032904
0.3445945945945946,0.0002623677,0.0039118375,-0.0033871022
0.3450450450450451,0.00026126916,0.0038934522,-0.0033709137
0.3454954954954955,0.0002601705,0.0038750668,-0.0033547257
0.34594594594594597,0.00025907232,0.0038566815,-0.003338537
0.3463963963963964,0.0002579742,0.003838297,-0.0033223485
0.34684684684684686,0.00025687602,0.0038199117,-0.0033061597
0.3472972972972973,0.0002557779,0.003801527,-0.003289971
0.34774774774774775,0.00025467967,0.0037831417,-0.0032737823
0.3481981981981982,0.0002535815,0.0037647567,-0.0032575938
0.34864864864864864,0.00025248338,0.0037463717,-0.003241405
0.3490990990990991,0.0002513852,0.003727987,-0.0032252166
0.34954954954954953,0.0002502871,0.003709602,-0.0032090277
0.35000000000000003,0.00024918886,0.003691217,-0.0031928392
0.3504504504504505,0.00024809074,0.003672832,-0.0031766503
0.3509009009009009,0.00024699254,0.003654447,-0.0031604618
0.35135135135135137,0.0002458944,0.0036360617,-0.003144273
0.3518018018018018,0.00024479625,0.0036176771,-0.0031280846
0.35225225225225226,0.00024369812,0.003599292,-0.0031118959
0.3527027027027027,0.00024259994,0.0035809071,-0.0030957072
0.35315315315315315,0.0002415018,0.003562522,-0.0030795184
0.3536036036036036,0.00024040363,0.003544137,-0.0030633297
0.35405405405405405,0.00023930546,0.0035257519,-0.003047141
0.3545045045045045,0.00023820734,0.003507367,-0.0030309523
0.35495495495495494,0.00023710917,0.003488982,-0.0030147638
0.35540540540540544,0.000236011,0.0034705969,-0.002998575
0.3558558558558559,0.00023491283,0.003452212,-0.0029823864
0.35630630630630633,0.00023381467,0.0034338268,-0.0029661977
0.3567567567567568,0.0002327165,0.003415442,-0.002950009
0.3572072072072072,0.00023161838,0.003397057,-0.0029338205
0.35765765765765767,0.00023052016,0.0033786723,-0.0029176318
0.3581081081081081,0.00022942202,0.003360287,-0.002901443
0.35855855855855856,0.00022832386,0.003341902,-0.0028852546
0.359009009009009,0.00022722568,0.003323517,-0.0028690656
0.35945945945945945,0.00022612754,0.003305132,-0.0028528771
0.3599099099099099,0.00022502938,0.0032867473,-0.0028366884
0.36036036036036034,0.00022393122,0.0032683623,-0.0028205
0.36081081081081084,0.00022283307,0.0032499772,-0.002804311
0.3612612612612613,0.0002217349,0.0032315922,-0.0027881225
0.36171171171171174,0.00022063675,0.0032132072,-0.0027719336
0.3621621621621622,0.00021953859,0.0031948222,-0.002755745
0.36261261261261263,0.00021844043,0.0031764372,-0.0027395566
0.3630630630630631,0.00021734228,0.0031580525,-0.002723368
0.3635135135135135,0.00021624417,0.0031396674,-0.002707179
0.36396396396396397,0.00021514596,0.0031212824,-0.0026909905
0.3644144144144144,0.00021404779,0.0031028972,-0.0026748017
0.36486486486486486,0.00021294964,0.0030845124,-0.002658613
0.3653153153153153,0.00021185147,0.0030661274,-0.0026424245
0.36576576576576575,0.00021075332,0.0030477426,-0.0026262358
0.36621621621621625,0.0002096552,0.0030293574,-0.002610047
0.3666666666666667,0.00020855699,0.0030109724,-0.0025938586
0.36711711711711714,0.00020745884,0.0029925874,-0.0025776697
0.3675675675675676,0.0002063607,0.0029742022,-0.002561481
0.36801801801801803,0.00020526252,0.0029558176,-0.0025452925
0.3684684684684685,0.00020416437,0.0029374324,-0.0025291038
0.3689189189189189,0.0002030662,0.0029190476,-0.002512915
0.36936936936936937,0.00020196807,0.0029006624,-0.0024967263
0.3698198198198198,0.00020086986,0.0028822776,-0.0024805376
0.37027027027027026,0.00019977173,0.0028638924,-0.002464349
0.3707207207207207,0.00019867356,0.0028455076,-0.0024481607
0.37117117117117115,0.0001975754,0.0028271226,-0.0024319717
0.37162162162162166,0.00019647721,0.0028087376,-0.0024157832
0.3720720720720721,0.00019537908,0.0027903526,-0.0023995943
0.37252252252252255,0.00019428092,0.0027719676,-0.0023834058
0.372972972972973,0.00019318276,0.0027535826,-0.0023672169
0.37342342342342344,0.0001920846,0.0027351978,-0.0023510286
0.3738738738738739,0.00019098642,0.0027168125,-0.00233484
0.37432432432432433,0.00018988828,0.0026984278,-0.0023186512
0.3747747747747748,0.00018879016,0.0026800428,-0.0023024622
0.3752252252252252,0.00018769197,0.0026616578,-0.0022862738
0.37567567567567567,0.0001865938,0.0026432725,-0.002270085
0.3761261261261261,0.00018549572,0.002624888,-0.0022538966
0.37657657657657656,0.0001843975,0.0026065027,-0.0022377078
0.37702702702702706,0.00018329945,0.002588118,-0.0022215191
0.3774774774774775,0.0001822014,0.002569733,-0.0022053302
0.37792792792792795,0.00018110336,0.0025513482,-0.0021891415
0.3783783783783784,0.0001800054,0.0025329632,-0.0021729525
0.37882882882882885,0.00017890739,0.0025145786,-0.002156764
0.3792792792792793,0.00017780939,0.0024961936,-0.002140575
0.37972972972972974,0.00017671136,0.0024778089,-0.0021243864
0.3801801801801802,0.0001756147,0.0024594252,-0.002108196
0.38063063063063063,0.0001745183,0.0024410419,-0.0020920055
0.3810810810810811,0.00017342191,0.0024226585,-0.0020758149
0.3815315315315315,0.00017232554,0.0024042756,-0.0020596243
0.38198198198198197,0.00017122917,0.0023858922,-0.0020434337
0.38243243243243247,0.00017013283,0.0023675088,-0.0020272431
0.3828828828828829,0.00016903644,0.0023491255,-0.0020110526
0.38333333333333336,0.0001679401,0.0023307423,-0.0019948622
0.3837837837837838,0.00016684372,0.002312359,-0.0019786716
0.38423423423423425,0.00016574742,0.002293976,-0.001962481
0.3846846846846847,0.00016465112,0.0022755926,-0.0019462905
0.38513513513513514,0.00016355475,0.0022572093,-0.0019300998
0.3855855855855856,0.00016245835,0.002238826,-0.0019139092
0.38603603603603603,0.00016136203,0.0022204428,-0.0018977186
0.3864864864864865,0.00016026566,0.0022020594,-0.001881528
0.3869369369369369,0.00015916934,0.0021836762,-0.0018653376
0.38738738738738737,0.00015807299,0.0021652929,-0.0018491469
0.3878378378378379,0.0001569766,0.0021469095,-0.0018329563
0.3882882882882883,0.0001558803,0.0021285266,-0.0018167659
0.38873873873873876,0.00015478389,0.0021101432,-0.0018005753
0.3891891891891892,0.00015368754,0.0020917598,-0.0017843847
0.38963963963963966,0.00015259121,0.0020733767,-0.0017681941
0.3900900900900901,0.00015149485,0.0020549933,-0.0017520037
0.39054054054054055,0.0001503985,0.0020366102,-0.0017358131
0.390990990990991,0.0001493021,0.0020182268,-0.0017196225
0.39144144144144144,0.00014820576,0.0019998434,-0.001703432
0.3918918918918919,0.00014710936,0.0019814603,-0.0016872415
0.39234234234234233,0.00014601303,0.0019630769,-0.0016710509
0.3927927927927928,0.00014491664,0.0019446937,-0.0016548603
0.3932432432432433,0.00014382027,0.0019263104,-0.0016386698
0.3936936936936937,0.00014272389,0.0019079271,-0.0016224793
0.39414414414414417,0.00014162755,0.0018895438,-0.0016062888
0.3945945945945946,0.00014053116,0.0018711605,-0.0015900983
0.39504504504504506,0.00013943481,0.0018527772,-0.0015739076
0.3954954954954955,0.00013833844,0.001834394,-0.0015577171
0.39594594594594595,0.00013724205,0.0018160107,-0.0015415266
0.3963963963963964,0.00013614567,0.0017976273,-0.0015253361
0.39684684684684685,0.00013504944,0.0017792443,-0.0015091454
0.3972972972972973,0.00013395325,0.0017608611,-0.0014929546
0.39774774774774774,0.00013285714,0.001742478,-0.0014767637
0.3981981981981982,0.00013176119,0.0017240952,-0.0014605728
0.3986486486486487,0.00013066537,0.0017057124,-0.0014443817
0.39909909909909913,0.00012956961,0.0016873297,-0.0014281904
0.3995495495495496,0.00012847397,0.0016689472,-0.0014119992
0.4,0.0001273789,0.001650565,-0.0013958073
0.40045045045045047,0.00012628455,0.0016321837,-0.0013796146
0.4009009009009009,0.00012519075,0.0016138029,-0.0013634214
0.40135135135135136,0.00012409748,0.0015954224,-0.0013472275
0.4018018018018018,0.0001230049,0.0015770426,-0.0013310328
0.40225225225225225,0.000121913254,0.0015586639,-0.0013148374
0.4027027027027027,0.00012082276,0.0015402862,-0.0012986406
0.40315315315315314,0.00011973281,0.0015219089,-0.0012824433
0.4036036036036036,0.000118643526,0.0015035324,-0.0012662454
0.4040540540540541,0.000117554664,0.0014851562,-0.0012500469
0.40450450450450454,0.0001164666,0.0014667807,-0.0012338476
0.404954954954955,0.000115378876,0.0014484057,-0.0012176479
0.40540540540540543,0.00011429156,0.0014300309,-0.0012014478
0.4058558558558559,0.000113204675,0.0014116566,-0.0011852472
0.4063063063063063,0.000112117836,0.0013932824,-0.0011690467
0.40675675675675677,0.00011103103,0.0013749081,-0.0011528461
0.4072072072072072,0.00010994428,0.001356534,-0.0011366454
0.40765765765765766,0.00010885768,0.0013381599,-0.0011204446
0.4081081081081081,0.00010777108,0.0013197858,-0.0011042438
0.40855855855855855,0.00010668447,0.0013014119,-0.0010880429
0.409009009009009,0.00010559789,0.001283038,-0.0010718422
0.4094594594594595,0.00010451126,0.0012646638,-0.0010556412
0.40990990990990994,0.000103424645,0.0012462897,-0.0010394404
0.4103603603603604,0.00010233805,0.0012279158,-0.0010232397
0.41081081081081083,0.00010125142,0.0012095417,-0.0010070389
0.4112612612612613,0.00010016481,0.0011911676,-0.000990838
0.4117117117117117,9.9078236e-05,0.0011727936,-0.00097463705
0.41216216216216217,9.7991615e-05,0.0011544196,-0.00095843634
0.4126126126126126,9.6905e-05,0.0011360456,-0.0009422355
0.41306306306306306,9.581841e-05,0.0011176715,-0.00092603464
0.4135135135135135,9.47318e-05,0.0010992975,-0.00090983394
0.41396396396396395,9.3645205e-05,0.0010809235,-0.0008936331
0.4144144144144144,9.255857e-05,0.0010625495,-0.00087743235
0.4148648648648649,9.147197e-05,0.0010441755,-0.0008612316
0.41531531531531535,9.0385365e-05,0.0010258014,-0.0008450307
0.4157657657657658,8.929877e-05,0.0010074276,-0.00082883
0.41621621621621624,8.8212146e-05,0.0009890535,-0.00081262924
0.4166666666666667,8.712555e-05,0.00097067945,-0.0007964284
0.41711711711711713,8.603894e-05,0.00095230556,-0.00078022765
0.4175675675675676,8.4952335e-05,0.00093393156,-0.0007640269
0.418018018018018,8.3865736e-05,0.00091555755,-0.0007478261
0.41846846846846847,8.2779115e-05,0.00089718355,-0.00073162536
0.4189189189189189,8.169252e-05,0.00087880966,-0.0007154246
0.41936936936936936,8.0605896e-05,0.00086043566,-0.00069922383
0.4198198198198198,7.951931e-05,0.0008420617,-0.0006830231
0.4202702702702703,7.843269e-05,0.00082368776,-0.0006668224
0.42072072072072075,7.734607e-05,0.00080531376,-0.00065062166
0.4211711711711712,7.625949e-05,0.0007869399,-0.00063442095
0.42162162162162165,7.517288e-05,0.000768566,-0.00061822025
0.4220720720720721,7.408627e-05,0.00075019203,-0.00060201954
0.42252252252252254,7.299965e-05,0.00073181815,-0.0005858189
0.422972972972973,7.1913055e-05,0.0007134443,-0.0005696182
0.42342342342342343,7.0826456e-05,0.00069507037,-0.0005534175
0.4238738738738739,6.973984e-05,0.0006766965,-0.00053721684
0.4243243243243243,6.865323e-05,0.0006583227,-0.0005210162
0.42477477477477477,6.756662e-05,0.0006399488,-0.00050481554
0.4252252252252252,6.6480025e-05,0.000621575,-0.00048861495
0.4256756756756757,6.539342e-05,0.0006032012,-0.0004724144
0.42612612612612616,6.4306805e-05,0.0005848274,-0.0004562138
0.4265765765765766,6.32202e-05,0.0005664537,-0.00044001325
0.42702702702702705,6.213359e-05,0.0005480799,-0.00042381271
0.4274774774774775,6.104698e-05,0.0005297062,-0.00040761224
0.42792792792792794,5.996038e-05,0.00051133253,-0.00039141174
0.4283783783783784,5.887377e-05,0.0004929589,-0.00037521133
0.42882882882882883,5.7787172e-05,0.00047458525,-0.0003590109
0.4292792792792793,5.670056e-05,0.00045621168,-0.00034281058
0.4297297297297297,5.5613953e-05,0.00043783814,-0.00032661023
0.43018018018018017,5.452735e-05,0.00041946472,-0.00031041
0.4306306306306306,5.3440737e-05,0.0004010913,-0.0002942098
0.4310810810810811,5.2354135e-05,0.00038271793,-0.00027800968
0.43153153153153156,5.1267532e-05,0.0003643447,-0.00026180965
0.431981981981982,5.018092e-05,0.00034597155,-0.00024560973
0.43243243243243246,4.9094317e-05,0.00032759854,-0.0002294099
0.4328828828828829,4.8007707e-05,0.00030922564,-0.00021321024
0.43333333333333335,4.6921094e-05,0.0002908529,-0.00019701074
0.4337837837837838,4.5834495e-05,0.00027248042,-0.00018081142
0.43423423423423424,4.474788e-05,0.00025410816,-0.00016461241
0.4346846846846847,4.3661283e-05,0.00023573628,-0.00014841373
0.43513513513513513,4.2574666e-05,0.0002173648,-0.00013221546
0.4355855855855856,4.1488067e-05,0.00019899392,-0.00011601779
0.436036036036036,4.0401465e-05,0.00018062381,-9.982089e-05
0.4364864864864865,3.931485e-05,0.00016225484,-8.362514e-05
0.43693693693693697,3.8228252e-05,0.00014388756,-6.743105e-05
0.4373873873873874,3.7141654e-05,0.00012552293,-5.1239622e-05
0.43783783783783786,3.605507e-05,0.000107162916,-3.5052777e-05
0.4382882882882883,3.4968474e-05,8.8811925e-05,-1.8874976e-05
0.43873873873873875,3.3881926e-05,7.04828e-05,-2.7189417e-06
0.4391891891891892,3.2795437e-05,5.223367e-05,1.3357203e-05
0.43963963963963965,3.1708918e-05,3.54213e-05,2.7996535e-05
0.4400900900900901,3.1671043e-05,3.513879e-05,2.8203296e-05
0.44054054054054054,3.1664444e-05,3.5114565e-05,2.8214323e-05
0.440990990990991,3.1657855e-05,3.509037e-05,2.8225342e-05
0.44144144144144143,3.16513e-05,3.5066227e-05,2.8236374e-05
0.44189189189189193,3.164474e-05,3.504211e-05,2.8247372e-05
0.4423423423423424,3.163825e-05,3.5018034e-05,2.8258464e-05
0.4427927927927928,3.163175e-05,3.499398e-05,2.8269518e-05
0.44324324324324327,3.1625317e-05,3.4970093e-05,2.8280541e-05
0.4436936936936937,3.1619296e-05,3.4947225e-05,2.8291368e-05
0.44414414414414416,3.1613286e-05,3.4924375e-05,2.8302196e-05
0.4445945945945946,3.1607273e-05,3.4901543e-05,2.8313001e-05
0.44504504504504505,3.1601252e-05,3.487872e-05,2.832378e-05
0.4454954954954955,3.159524e-05,3.485593e-05,2.8334547e-05
0.44594594594594594,3.1589218e-05,3.483315e-05,2.8345288e-05
0.4463963963963964,3.15832e-05,3.481039e-05,2.8356011e-05
0.44684684684684683,3.1577183e-05,3.4787652e-05,2.8366714e-05
0.44729729729729734,3.1571162e-05,3.476493e-05,2.8377393e-05
0.4477477477477478,3.156514e-05,3.474223e-05,2.8388053e-05
0.4481981981981982,3.1559124e-05,3.4719553e-05,2.8398696e-05
0.4486486486486487,3.1553103e-05,3.4696895e-05,2.8409313e-05
0.4490990990990991,3.1547082e-05,3.4674256e-05,2.8419909e-05
0.44954954954954957,3.1541065e-05,3.4651646e-05,2.8430486e-05
0.45,3.1535044e-05,3.462905e-05,2.8441038e-05


==> fig/data/posteriorst/dct_student-t_stds.csv <==
x,y,upper,lower
0.0,0.0019747193,0.0020395059,0.0019099328
0.00045045045045045046,0.0019688618,0.0020334935,0.0019042302
0.0009009009009009009,0.0019630042,0.0020274837,0.0018985248
0.0013513513513513514,0.0019571465,0.0020214764,0.0018928166
0.0018018018018018018,0.0019512887,0.0020154717,0.0018871056
0.0022522522522522522,0.0019454311,0.00200947,0.0018813922
0.002702702702702703,0.0019395733,0.002003471,0.0018756757
0.003153153153153153,0.0019337157,0.0019974746,0.0018699567
0.0036036036036036037,0.0019278581,0.0019914813,0.001864235
0.004054054054054054,0.0019220002,0.0019854903,0.0018585101
0.0045045045045045045,0.0019161426,0.0019795024,0.0018527828
0.004954954954954955,0.0019102849,0.0019735172,0.0018470524
0.005405405405405406,0.0019044274,0.0019675354,0.0018413195
0.005855855855855856,0.0018985698,0.001961556,0.0018355835
0.006306306306306306,0.001892712,0.0019555795,0.0018298446
0.006756756756756757,0.0018868542,0.0019496058,0.0018241026
0.007207207207207207,0.0018809966,0.0019436352,0.0018183581
0.0076576576576576575,0.001875139,0.0019376675,0.0018126104
0.008108108108108109,0.0018692813,0.0019317027,0.0018068599
0.008558558558558558,0.0018634234,0.0019257406,0.0018011061
0.009009009009009009,0.0018575657,0.0019197818,0.0017953496
0.00945945945945946,0.001851708,0.001913826,0.0017895901
0.00990990990990991,0.0018458506,0.0019078733,0.0017838279
0.01036036036036036,0.0018399929,0.0019019234,0.0017780624
0.010810810810810811,0.0018341352,0.0018959766,0.0017722937
0.01126126126126126,0.0018282774,0.0018900327,0.0017665221
0.011711711711711712,0.0018224198,0.0018840921,0.0017607475
0.012162162162162163,0.0018165623,0.0018781546,0.0017549699
0.012612612612612612,0.0018107044,0.0018722198,0.0017491889
0.013063063063063063,0.0018048467,0.0018662884,0.001743405
0.013513513513513514,0.001798989,0.00186036,0.001737618
0.013963963963963964,0.0017931313,0.0018544347,0.001731828
0.014414414414414415,0.0017872737,0.0018485127,0.0017260347
0.014864864864864866,0.001781416,0.0018425937,0.0017202384
0.015315315315315315,0.0017755581,0.0018366775,0.0017144387
0.015765765765765764,0.0017697006,0.001830765,0.0017086361
0.016216216216216217,0.0017638428,0.0018248555,0.0017028301
0.016666666666666666,0.0017579853,0.0018189492,0.0016970214
0.017117117117117116,0.0017521275,0.001813046,0.001691209
0.01756756756756757,0.00174627,0.0018071461,0.0016853939
0.018018018018018018,0.0017404121,0.0018012491,0.0016795751
0.018468468468468467,0.0017345545,0.0017953557,0.0016737534
0.01891891891891892,0.0017286969,0.0017894652,0.0016679285
0.01936936936936937,0.0017228392,0.0017835781,0.0016621003
0.01981981981981982,0.0017169813,0.0017776939,0.0016562687
0.02027027027027027,0.0017111237,0.0017718133,0.0016504342
0.02072072072072072,0.0017052661,0.0017659357,0.0016445965
0.02117117117117117,0.0016994084,0.0017600614,0.0016387554
0.021621621621621623,0.0016935507,0.0017541903,0.0016329112
0.022072072072072072,0.0016876928,0.0017483222,0.0016270635
0.02252252252252252,0.0016818354,0.0017424579,0.0016212129
0.022972972972972974,0.0016759778,0.0017365966,0.0016153591
0.023423423423423424,0.0016701202,0.0017307384,0.0016095019
0.023873873873873873,0.0016642624,0.0017248833,0.0016036414
0.024324324324324326,0.0016584046,0.0017190316,0.0015977776
0.024774774774774775,0.0016525469,0.0017131831,0.0015919107
0.025225225225225224,0.0016466894,0.0017073379,0.0015860408
0.025675675675675677,0.0016408316,0.0017014958,0.0015801673
0.026126126126126126,0.0016349739,0.001695657,0.0015742908
0.026576576576576576,0.0016291161,0.0016898214,0.0015684109
0.02702702702702703,0.0016232583,0.001683989,0.0015625277
0.027477477477477478,0.0016174008,0.0016781599,0.0015566417
0.027927927927927927,0.0016115431,0.001672334,0.0015507522
0.02837837837837838,0.0016056856,0.0016665114,0.0015448597
0.02882882882882883,0.0015998278,0.0016606918,0.0015389638
0.02927927927927928,0.0015939701,0.0016548755,0.0015330648
0.02972972972972973,0.0015881126,0.0016490625,0.0015271626
0.03018018018018018,0.0015822549,0.0016432526,0.0015212572
0.03063063063063063,0.0015763972,0.0016374458,0.0015153487
0.031081081081081083,0.0015705393,0.0016316419,0.0015094368
0.03153153153153153,0.0015646816,0.0016258415,0.0015035218
0.03198198198198198,0.001558824,0.0016200441,0.0014976038
0.032432432432432434,0.0015529663,0.00161425,0.0014916826
0.03288288288288288,0.0015471086,0.0016084589,0.0014857583
0.03333333333333333,0.0015412509,0.0016026709,0.0014798308
0.033783783783783786,0.0015353933,0.0015968862,0.0014739004
0.03423423423423423,0.0015295356,0.0015911044,0.0014679668
0.034684684684684684,0.0015236778,0.0015853257,0.00146203
0.03513513513513514,0.0015178203,0.0015795502,0.0014560904
0.03558558558558558,0.0015119625,0.0015737776,0.0014501474
0.036036036036036036,0.001506105,0.0015680083,0.0014442016
0.03648648648648649,0.0015002472,0.0015622417,0.0014382526
0.036936936936936934,0.0014943895,0.0015564783,0.0014323007
0.03738738738738739,0.0014885318,0.001550718,0.0014263457
0.03783783783783784,0.001482674,0.0015449604,0.0014203876
0.038288288288288286,0.0014768163,0.0015392059,0.0014144266
0.03873873873873874,0.0014709587,0.0015334546,0.0014084628
0.03918918918918919,0.001465101,0.001527706,0.001402496
0.03963963963963964,0.0014592435,0.0015219606,0.0013965263
0.04009009009009009,0.0014533857,0.0015162178,0.0013905535
0.04054054054054054,0.001447528,0.0015104781,0.001384578
0.04099099099099099,0.0014416703,0.0015047413,0.0013785994
0.04144144144144144,0.0014358128,0.0014990073,0.0013726183
0.041891891891891894,0.001429955,0.0014932761,0.0013666339
0.04234234234234234,0.0014240973,0.0014875478,0.0013606469
0.04279279279279279,0.0014182397,0.0014818223,0.001354657
0.043243243243243246,0.001412382,0.0014760997,0.0013486643
0.04369369369369369,0.0014065241,0.0014703795,0.0013426687
0.044144144144144144,0.0014006664,0.0014646624,0.0013366705
0.0445945945945946,0.0013948089,0.0014589481,0.0013306696
0.04504504504504504,0.0013889512,0.0014532364,0.001324666
0.045495495495495496,0.0013830935,0.0014475276,0.0013186595
0.04594594594594595,0.0013772359,0.0014418212,0.0013126505
0.046396396396396394,0.0013713782,0.0014361177,0.0013066387
0.04684684684684685,0.0013655205,0.0014304167,0.0013006243
0.0472972972972973,0.0013596629,0.0014247184,0.0012946073
0.047747747747747746,0.0013538051,0.0014190227,0.0012885875
0.0481981981981982,0.0013479474,0.0014133296,0.0012825652
0.04864864864864865,0.0013420897,0.0014076391,0.0012765403
0.0490990990990991,0.0013362322,0.0014019513,0.001270513
0.04954954954954955,0.0013303743,0.0013962656,0.001264483
0.05,0.0013245167,0.0013905828,0.0012584507
0.05045045045045045,0.0013186589,0.0013849023,0.0012524156
0.0509009009009009,0.0013128014,0.0013792245,0.0012463783
0.051351351351351354,0.0013069436,0.0013735489,0.0012403383
0.0518018018018018,0.001301086,0.001367876,0.0012342961
0.05225225225225225,0.0012952283,0.0013622053,0.0012282513
0.052702702702702706,0.0012893707,0.0013565372,0.0012222042
0.05315315315315315,0.001283513,0.0013508713,0.0012161548
0.053603603603603604,0.0012776552,0.0013452077,0.0012101028
0.05405405405405406,0.0012717976,0.0013395465,0.0012040486
0.0545045045045045,0.0012659399,0.0013338877,0.0011979921
0.054954954954954956,0.0012600821,0.0013282311,0.0011919332
0.05540540540540541,0.0012542245,0.0013225768,0.0011858721
0.055855855855855854,0.0012483668,0.0013169248,0.0011798088
0.05630630630630631,0.0012425091,0.0013112751,0.0011737432
0.05675675675675676,0.0012366516,0.0013056276,0.0011676755
0.057207207207207206,0.0012307938,0.0012999821,0.0011616055
0.05765765765765766,0.0012249362,0.0012943391,0.0011555334
0.05810810810810811,0.0012190784,0.0012886978,0.001149459
0.05855855855855856,0.0012132209,0.0012830591,0.0011433826
0.05900900900900901,0.001207363,0.0012774221,0.0011373039
0.05945945945945946,0.0012015054,0.0012717874,0.0011312234
0.05990990990990991,0.0011956479,0.0012661549,0.0011251408
0.06036036036036036,0.0011897901,0.0012605243,0.0011190559
0.060810810810810814,0.0011839323,0.0012548956,0.001112969
0.06126126126126126,0.0011780746,0.0012492691,0.0011068801
0.06171171171171171,0.0011722171,0.0012436447,0.0011007894
0.062162162162162166,0.0011663592,0.0012380219,0.0010946965
0.06261261261261261,0.0011605015,0.0012324014,0.0010886017
0.06306306306306306,0.001154644,0.0012267828,0.0010825051
0.06351351351351352,0.0011487863,0.001221166,0.0010764066
0.06396396396396396,0.0011429286,0.0012155512,0.001070306
0.06441441441441441,0.0011370709,0.0012099382,0.0010642037
0.06486486486486487,0.0011312133,0.0012043272,0.0010580993
0.06531531531531531,0.0011253556,0.0011987179,0.0010519933
0.06576576576576576,0.0011194979,0.0011931105,0.0010458854
0.06621621621621622,0.0011136401,0.0011875047,0.0010397756
0.06666666666666667,0.0011077825,0.0011819009,0.0010336641
0.06711711711711711,0.0011019248,0.0011762988,0.0010275508
0.06756756756756757,0.0010960671,0.0011706984,0.0010214358
0.06801801801801802,0.0010902095,0.0011650999,0.001015319
0.06846846846846846,0.0010843517,0.0011595029,0.0010092005
0.06891891891891892,0.0010784941,0.0011539079,0.0010030804
0.06936936936936937,0.0010726365,0.0011483143,0.0009969586
0.06981981981981981,0.0010667787,0.0011427224,0.0009908349
0.07027027027027027,0.0010609211,0.0011371323,0.00098471
0.07072072072072072,0.0010550633,0.0011315437,0.000978583
0.07117117117117117,0.0010492058,0.0011259568,0.0009724548
0.07162162162162163,0.0010433479,0.0011203712,0.0009663246
0.07207207207207207,0.0010374903,0.0011147875,0.0009601931
0.07252252252252252,0.0010316327,0.0011092053,0.00095406
0.07297297297297298,0.0010257749,0.0011036245,0.00094792526
0.07342342342342342,0.0010199172,0.0010980453,0.00094178907
0.07387387387387387,0.0010140595,0.0010924677,0.0009356514
0.07432432432432433,0.0010082019,0.0010868915,0.0009295122
0.07477477477477477,0.0010023442,0.0010813168,0.0009233716
0.07522522522522522,0.0009964864,0.0010757435,0.00091722934
0.07567567567567568,0.0009906288,0.0010701718,0.00091108587
0.07612612612612613,0.0009847711,0.0010646014,0.00090494077
0.07657657657657657,0.0009789134,0.0010590324,0.0008987944
0.07702702702702703,0.0009730558,0.001053465,0.0008926466
0.07747747747747748,0.00096719805,0.0010478988,0.0008864974
0.07792792792792792,0.00096134044,0.001042334,0.00088034687
0.07837837837837838,0.00095548265,0.0010367705,0.0008741948
0.07882882882882883,0.00094962504,0.0010312084,0.0008680416
0.07927927927927927,0.0009437674,0.0010256477,0.000861887
0.07972972972972973,0.0009379097,0.0010200883,0.00085573114
0.08018018018018018,0.00093205203,0.0010145302,0.00084957393
0.08063063063063063,0.0009261943,0.0010089732,0.0008434154
0.08108108108108109,0.00092033664,0.0010034177,0.0008372556
0.08153153153153153,0.00091447897,0.0009978632,0.0008310946
0.08198198198198198,0.00090862124,0.0009923101,0.0008249323
0.08243243243243244,0.0009027636,0.0009867584,0.0008187689
0.08288288288288288,0.0008969059,0.0009812076,0.00081260415
0.08333333333333333,0.0008910482,0.0009756582,0.0008064383
0.08378378378378379,0.00088519056,0.00097010995,0.00080027117
0.08423423423423423,0.0008793328,0.00096456276,0.0007941028
0.08468468468468468,0.0008734752,0.0009590169,0.00078793353
0.08513513513513514,0.0008676175,0.0009534721,0.0007817629
0.08558558558558559,0.0008617599,0.0009479285,0.00077559124
0.08603603603603603,0.0008559022,0.000942386,0.00076941843
0.08648648648648649,0.0008500445,0.00093684456,0.0007632444
0.08693693693693694,0.0008441868,0.0009313043,0.0007570693
0.08738738738738738,0.000838329,0.00092576497,0.0007508931
0.08783783783783784,0.0008324715,0.0009202269,0.00074471603
0.08828828828828829,0.00082661374,0.00091468985,0.00073853764
0.08873873873873873,0.00082075613,0.0009091539,0.00073235837
0.0891891891891892,0.00081489835,0.0009036188,0.0007261779
0.08963963963963964,0.0008090407,0.00089808484,0.0007199965
0.09009009009009009,0.000803183,0.00089255197,0.00071381405
0.09054054054054055,0.00079732534,0.00088702,0.00070763065
0.09099099099099099,0.0007914677,0.0008814892,0.00070144626
0.09144144144144144,0.00078560994,0.0008759592,0.0006952607
0.0918918918918919,0.0007797524,0.0008704303,0.00068907446
0.09234234234234234,0.00077389454,0.00086490216,0.0006828869
0.09279279279279279,0.00076803693,0.0008593752,0.00067669863
0.09324324324324325,0.0007621792,0.00085384905,0.00067050935
0.0936936936936937,0.0007563216,0.000848324,0.0006643192
0.09414414414414414,0.0007504638,0.00084279967,0.00065812794
0.0945945945945946,0.0007446062,0.0008372764,0.000651936
0.09504504504504505,0.00073874847,0.00083175395,0.000645743
0.09549549549549549,0.00073289085,0.0008262325,0.0006395492
0.09594594594594595,0.00072703307,0.0008207118,0.00063335436
0.0963963963963964,0.0007211755,0.0008151921,0.0006271589
0.09684684684684684,0.0007153178,0.0008096732,0.00062096235
0.0972972972972973,0.0007094601,0.0008041552,0.00061476504
0.09774774774774775,0.00070360245,0.000798638,0.0006085669
0.0981981981981982,0.00069774466,0.0007931216,0.00060236774
0.09864864864864865,0.000691887,0.00078760606,0.0005961679
0.0990990990990991,0.00068602926,0.0007820913,0.00058996724
0.09954954954954955,0.00068017165,0.0007765775,0.0005837658
0.1,0.000674314,0.0007710644,0.00057756354
0.10045045045045045,0.0006684563,0.00076555216,0.00057136046
0.1009009009009009,0.0006625987,0.0007600407,0.0005651567
0.10135135135135136,0.0006567409,0.0007545299,0.0005589519
0.1018018018018018,0.00065088324,0.00074901996,0.0005527465
0.10225225225225225,0.0006450256,0.0007435108,0.00054654037
0.10270270270270271,0.00063916785,0.0007380023,0.0005403334
0.10315315315315315,0.0006333103,0.00073249475,0.00053412584
0.1036036036036036,0.00062745257,0.0007269878,0.00052791735
0.10405405405405406,0.0006215949,0.00072148157,0.0005217082
0.1045045045045045,0.00061573717,0.000715976,0.00051549834
0.10495495495495495,0.0006098795,0.00071047124,0.00050928775
0.10540540540540541,0.0006040218,0.0007049672,0.0005030765
0.10585585585585586,0.00059816416,0.0006994638,0.0004968645
0.1063063063063063,0.00059230643,0.0006939611,0.00049065176
0.10675675675675676,0.0005864488,0.00068845914,0.00048443847
0.10720720720720721,0.0005805911,0.0006829578,0.00047822436
0.10765765765765765,0.00057473336,0.00067745714,0.00047200962
0.10810810810810811,0.00056887575,0.0006719572,0.0004657943
0.10855855855855856,0.0005630181,0.00066645787,0.0004595783
0.109009009009009,0.00055716035,0.00066095917,0.00045336154
0.10945945945945947,0.0005513027,0.00065546116,0.00044714424
0.10990990990990991,0.00054544496,0.0006499637,0.0004409262
0.11036036036036036,0.0005395873,0.00064446696,0.00043470762
0.11081081081081082,0.00053372956,0.00063897076,0.00042848836
0.11126126126126126,0.000527872,0.00063347537,0.00042226864
0.11171171171171171,0.0005220143,0.0006279804,0.00041604813
0.11216216216216217,0.0005161566,0.0006224861,0.0004098271
0.11261261261261261,0.0005102989,0.00061699236,0.0004036054
0.11306306306306306,0.0005044412,0.00061149924,0.00039738315
0.11351351351351352,0.00049858354,0.00060600677,0.0003911603
0.11396396396396397,0.00049272587,0.0006005148,0.00038493692
0.11441441441441441,0.0004868682,0.00059502345,0.00037871295
0.11486486486486487,0.00048101044,0.0005895326,0.00037248828
0.11531531531531532,0.00047515283,0.0005840424,0.00036626324
0.11576576576576576,0.00046929513,0.0005785527,0.00036003755
0.11621621621621622,0.00046343743,0.00057306356,0.0003538113
0.11666666666666667,0.00045757976,0.000567575,0.00034758452
0.11711711711711711,0.00045172207,0.00056208693,0.0003413572
0.11756756756756757,0.0004458644,0.00055659947,0.00033512933
0.11801801801801802,0.0004400067,0.00055111246,0.00032890093
0.11846846846846847,0.00043414903,0.00054562604,0.00032267201
0.11891891891891893,0.00042829133,0.0005401401,0.00031644257
0.11936936936936937,0.0004224337,0.0005346547,0.00031021266
0.11981981981981982,0.00041657593,0.0005291697,0.00030398215
0.12027027027027028,0.00041071826,0.00052368536,0.0002977512
0.12072072072072072,0.00040486062,0.0005182015,0.00029151977
0.12117117117117117,0.00039900292,0.00051271805,0.0002852878
0.12162162162162163,0.00039314528,0.0005072352,0.00027905538
0.12207207207207207,0.0003872876,0.0005017528,0.00027282248
0.12252252252252252,0.00038142988,0.0004962707,0.00026658902
0.12297297297297298,0.0003755722,0.0004907893,0.00026035515
0.12342342342342343,0.00036971451,0.00048530826,0.00025412077
0.12387387387387387,0.00036385685,0.00047982772,0.00024788597
0.12432432432432433,0.0003579992,0.00047434767,0.00024165072
0.12477477477477478,0.00035214148,0.000468868,0.00023541493
0.12522522522522522,0.00034628378,0.00046338883,0.00022917872
0.12567567567567567,0.0003404261,0.00045791012,0.0002229421
0.12612612612612611,0.00033456847,0.00045243188,0.00021670506
0.1265765765765766,0.00032871077,0.00044695404,0.00021046751
0.12702702702702703,0.00032285307,0.00044147662,0.00020422952
0.12747747747747748,0.0003170087,0.00043597902,0.00019803838
0.12792792792792793,0.000311177,0.0004304634,0.00019189058
0.12837837837837837,0.00030534525,0.00042494966,0.00018574085
0.12882882882882882,0.0002996465,0.00041925567,0.00018003731
0.1292792792792793,0.00029410707,0.00041335422,0.00017485992
0.12972972972972974,0.00028857184,0.0004074604,0.00016968328
0.13018018018018018,0.00028315082,0.00040143705,0.0001648646
0.13063063063063063,0.00027787325,0.00039525062,0.00016049585
0.13108108108108107,0.00027259853,0.00038907691,0.00015612014
0.13153153153153152,0.00026732375,0.0003829196,0.0001517279
0.131981981981982,0.000262075,0.0003767496,0.00014740035
0.13243243243243244,0.00025682693,0.00037059592,0.00014305793
0.13288288288288289,0.0002515789,0.0003644599,0.00013869788
0.13333333333333333,0.00024633086,0.00035834193,0.0001343198
0.13378378378378378,0.00024108282,0.00035224244,0.0001299232
0.13423423423423422,0.00023583483,0.00034616192,0.00012550774
0.1346846846846847,0.00023058675,0.00034010064,0.00012107286
0.13513513513513514,0.00022533874,0.0003340592,0.000116618256
0.1355855855855856,0.00022009072,0.000328038,0.00011214344
0.13603603603603603,0.00021484266,0.00032203738,0.00010764793
0.13648648648648648,0.00020959464,0.0003160579,0.00010313137
0.13693693693693693,0.00020434658,0.00031009992,9.859325e-05
0.1373873873873874,0.00019909858,0.00030416393,9.403322e-05
0.13783783783783785,0.00019385054,0.00029825032,8.945076e-05
0.1382882882882883,0.0001886025,0.00029235953,8.4845466e-05
0.13873873873873874,0.00018335448,0.00028649202,8.021694e-05
0.13918918918918918,0.00017810643,0.00028064818,7.5564705e-05
0.13963963963963963,0.0001728584,0.0002748284,7.0888396e-05
0.1400900900900901,0.00016761037,0.00026903316,6.618759e-05
0.14054054054054055,0.00016236234,0.0002632628,6.1461884e-05
0.140990990990991,0.00015711428,0.00025751768,5.6710865e-05
0.14144144144144144,0.00015186625,0.00025179828,5.1934207e-05
0.14189189189189189,0.00014661823,0.00024610493,4.7131536e-05
0.14234234234234233,0.00014138813,0.0002404329,4.2343352e-05
0.1427927927927928,0.0001361641,0.00023478657,3.754165e-05
0.14324324324324325,0.00013094011,0.00022916812,3.271211e-05
0.1436936936936937,0.0001257161,0.00022357787,2.7854352e-05
0.14414414414414414,0.00012049209,0.00021801611,2.2968074e-05
0.1445945945945946,0.00011526809,0.0002124832,1.805299e-05
0.14504504504504503,0.000110044086,0.00020697937,1.3108802e-05
0.1454954954954955,0.00010482008,0.00020150488,8.13527e-06
0.14594594594594595,9.959607e-05,0.00019605996,3.132176e-06
0.1463963963963964,9.4372066e-05,0.00019064485,-1.9007057e-06
0.14684684684684685,8.914805e-05,0.00018525965,-6.96355e-06
0.1472972972972973,8.394032e-05,0.0001799101,-1.2029457e-05
0.14774774774774774,7.873986e-05,0.00017459411,-1.7114391e-05
0.1481981981981982,7.35394e-05,0.00016930951,-2.2230714e-05
0.14864864864864866,6.834237e-05,0.00016405822,-2.7373477e-05
0.1490990990990991,6.316556e-05,0.00015884999,-3.2518867e-05
0.14954954954954955,5.8023423e-05,0.0001536932,-3.7646347e-05
0.15,5.3028794e-05,0.00014866157,-4.2603977e-05
0.15045045045045044,4.828199e-05,0.00014383273,-4.726876e-05
0.15090090090090091,4.3849122e-05,0.00013927324,-5.157499e-05
0.15135135135135136,3.9832517e-05,0.00013508796,-5.542293e-05
0.1518018018018018,3.6454872e-05,0.0001314784,-5.856866e-05
0.15225225225225225,3.3560427e-05,0.00012834495,-6.12241e-05
0.1527027027027027,3.123472e-05,0.00012577747,-6.330804e-05
0.15315315315315314,2.9718482e-05,0.00012399285,-6.455588e-05
0.15360360360360362,2.8782295e-05,0.00012278836,-6.522378e-05
0.15405405405405406,2.816348e-05,0.00012192084,-6.5593886e-05
0.1545045045045045,2.7729486e-05,0.000121255114,-6.5796135e-05
0.15495495495495495,2.7452128e-05,0.00012075381,-6.584955e-05
0.1554054054054054,2.727535e-05,0.00012035649,-6.58058e-05
0.15585585585585585,2.7174845e-05,0.000120035846,-6.568616e-05
0.15630630630630632,2.7110373e-05,0.00011975025,-6.552951e-05
0.15675675675675677,2.70459e-05,0.000119466145,-6.537435e-05
0.1572072072072072,2.6981432e-05,0.000119183576,-6.522071e-05
0.15765765765765766,2.6928788e-05,0.000118913274,-6.505569e-05
0.1581081081081081,2.6886482e-05,0.000118652846,-6.487988e-05
0.15855855855855855,2.684417e-05,0.000118392585,-6.470424e-05
0.15900900900900902,2.6801867e-05,0.00011813249,-6.4528766e-05
0.15945945945945947,2.6759562e-05,0.00011787257,-6.435345e-05
0.15990990990990991,2.671726e-05,0.00011761282,-6.4178304e-05
0.16036036036036036,2.6674948e-05,0.00011735322,-6.4003325e-05
0.1608108108108108,2.663264e-05,0.000117093805,-6.382853e-05
0.16126126126126125,2.6590335e-05,0.00011683456,-6.365389e-05
0.16171171171171173,2.654803e-05,0.00011657548,-6.347943e-05
0.16216216216216217,2.6505726e-05,0.00011631659,-6.330514e-05
0.16261261261261262,2.646342e-05,0.00011605787,-6.3131025e-05
0.16306306306306306,2.6421108e-05,0.00011579931,-6.2957086e-05
0.1635135135135135,2.6378806e-05,0.00011554094,-6.2783336e-05
0.16396396396396395,2.6336498e-05,0.00011528275,-6.260975e-05
0.16441441441441443,2.629419e-05,0.00011502473,-6.243635e-05
0.16486486486486487,2.625188e-05,0.0001147669,-6.226314e-05
0.16531531531531532,2.6209582e-05,0.00011450927,-6.20901e-05
0.16576576576576577,2.6167272e-05,0.00011425179,-6.191725e-05
0.1662162162162162,2.612496e-05,0.00011399451,-6.174459e-05
0.16666666666666666,2.6082658e-05,0.00011373742,-6.157211e-05
0.16711711711711713,2.6040352e-05,0.00011348052,-6.139981e-05
0.16756756756756758,2.5998044e-05,0.0001132238,-6.1227714e-05
0.16801801801801802,2.595574e-05,0.00011296729,-6.1055805e-05
0.16846846846846847,2.5913432e-05,0.00011271095,-6.0884086e-05
0.16891891891891891,2.5871128e-05,0.00011245482,-6.0712562e-05
0.16936936936936936,2.582882e-05,0.00011219888,-6.0541242e-05
0.16981981981981983,2.5786512e-05,0.00011194313,-6.0370112e-05
0.17027027027027028,2.5744204e-05,0.000111687594,-6.019918e-05
0.17072072072072073,2.5701898e-05,0.000111432244,-6.0028447e-05
0.17117117117117117,2.5659592e-05,0.0001111771,-5.985791e-05
0.17162162162162162,2.561729e-05,0.00011092216,-5.968758e-05
0.17207207207207206,2.557498e-05,0.00011066742,-5.951746e-05
0.17252252252252254,2.5532674e-05,0.00011041289,-5.934754e-05
0.17297297297297298,2.5490366e-05,0.000110158566,-5.9177837e-05
0.17342342342342343,2.544806e-05,0.00010990445,-5.900833e-05
0.17387387387387387,2.5405758e-05,0.00010965055,-5.8839032e-05
0.17432432432432432,2.536345e-05,0.00010939685,-5.8669953e-05
0.17477477477477477,2.5321144e-05,0.00010914338,-5.8501097e-05
0.17522522522522524,2.5278834e-05,0.000108890104,-5.833244e-05
0.17567567567567569,2.523653e-05,0.00010863707,-5.8164012e-05
0.17612612612612613,2.5194222e-05,0.000108384236,-5.7995796e-05
0.17657657657657658,2.5151914e-05,0.00010813163,-5.7827798e-05
0.17702702702702702,2.510961e-05,0.00010787924,-5.7660025e-05
0.17747747747747747,2.5067304e-05,0.00010762708,-5.749247e-05
0.17792792792792794,2.5024996e-05,0.00010737514,-5.7325153e-05
0.1783783783783784,2.498269e-05,0.000107123444,-5.715806e-05
0.17882882882882883,2.4940382e-05,0.00010687195,-5.6991186e-05
0.17927927927927928,2.489808e-05,0.00010662071,-5.6824552e-05
0.17972972972972973,2.485577e-05,0.00010636969,-5.665815e-05
0.18018018018018017,2.481346e-05,0.0001061189,-5.6491983e-05
0.18063063063063065,2.4771156e-05,0.000105868356,-5.632604e-05
0.1810810810810811,2.4728854e-05,0.000105618055,-5.6160345e-05
0.18153153153153154,2.4686546e-05,0.00010536798,-5.599489e-05
0.18198198198198198,2.4644241e-05,0.00010511815,-5.5829667e-05
0.18243243243243243,2.4601926e-05,0.00010486856,-5.5664706e-05
0.18288288288288287,2.4559627e-05,0.00010461922,-5.5499968e-05
0.18333333333333335,2.451732e-05,0.000104370134,-5.533549e-05
0.1837837837837838,2.4475015e-05,0.000104121296,-5.5171262e-05
0.18423423423423424,2.4432706e-05,0.00010387269,-5.5007284e-05
0.18468468468468469,2.43904e-05,0.000103624356,-5.4843556e-05
0.18513513513513513,2.4348094e-05,0.00010337628,-5.468009e-05
0.18558558558558558,2.4305786e-05,0.00010312844,-5.4516866e-05
0.18603603603603605,2.426348e-05,0.00010288087,-5.4353914e-05
0.1864864864864865,2.4221177e-05,0.000102633574,-5.4191223e-05
0.18693693693693694,2.4178868e-05,0.00010238652,-5.4028787e-05
0.1873873873873874,2.4136561e-05,0.00010213975,-5.386662e-05
0.18783783783783783,2.4094255e-05,0.00010189323,-5.3704724e-05
0.18828828828828828,2.4051946e-05,0.00010164698,-5.3543095e-05
0.18873873873873875,2.4009645e-05,0.00010140102,-5.3381733e-05
0.1891891891891892,2.3967337e-05,0.000101155325,-5.3220647e-05
0.18963963963963965,2.3925026e-05,0.00010090989,-5.3059837e-05
0.1900900900900901,2.3882889e-05,0.0001006649,-5.289913e-05
0.19054054054054054,2.384089e-05,0.000100420315,-5.2738535e-05
0.19099099099099098,2.3798886e-05,0.000100176,-5.257823e-05
0.19144144144144146,2.3757006e-05,9.993209e-05,-5.241808e-05
0.1918918918918919,2.3715922e-05,9.968919e-05,-5.225735e-05
0.19234234234234235,2.367487e-05,9.94466e-05,-5.2096868e-05
0.1927927927927928,2.3633964e-05,9.9204444e-05,-5.193652e-05
0.19324324324324324,2.3593318e-05,9.896282e-05,-5.177618e-05
0.19369369369369369,2.3552793e-05,9.87216e-05,-5.1616014e-05
0.19414414414414416,2.3512268e-05,9.848068e-05,-5.1456143e-05
0.1945945945945946,2.3471743e-05,9.824005e-05,-5.1296563e-05
0.19504504504504505,2.343122e-05,9.7999735e-05,-5.11373e-05
0.1954954954954955,2.339069e-05,9.775972e-05,-5.0978342e-05
0.19594594594594594,2.335016e-05,9.752001e-05,-5.0819694e-05
0.1963963963963964,2.3309636e-05,9.728063e-05,-5.0661358e-05
0.19684684684684686,2.3269109e-05,9.704155e-05,-5.050333e-05
0.1972972972972973,2.3228586e-05,9.680279e-05,-5.0345614e-05
0.19774774774774775,2.3188059e-05,9.656434e-05,-5.0188228e-05
0.1981981981981982,2.3147533e-05,9.632623e-05,-5.0031158e-05
0.19864864864864865,2.3107008e-05,9.608842e-05,-4.9874405e-05
0.1990990990990991,2.3066481e-05,9.5850955e-05,-4.9717994e-05
0.19954954954954957,2.3025954e-05,9.561382e-05,-4.956191e-05
0.2,2.2985427e-05,9.5377e-05,-4.9406146e-05
0.20045045045045046,2.2944905e-05,9.514053e-05,-4.9250717e-05
0.2009009009009009,2.290438e-05,9.49044e-05,-4.9095637e-05
0.20135135135135135,2.2863853e-05,9.46686e-05,-4.8940892e-05
0.2018018018018018,2.282333e-05,9.443314e-05,-4.8786485e-05
0.20225225225225227,2.2782797e-05,9.419803e-05,-4.8632435e-05
0.20270270270270271,2.274227e-05,9.396327e-05,-4.8478723e-05
0.20315315315315316,2.2701746e-05,9.3728864e-05,-4.8325375e-05
0.2036036036036036,2.2661221e-05,9.349482e-05,-4.8172373e-05
0.20405405405405405,2.2620692e-05,9.326111e-05,-4.8019727e-05
0.2045045045045045,2.258017e-05,9.302778e-05,-4.786744e-05
0.20495495495495497,2.2539645e-05,9.2794806e-05,-4.771552e-05
0.20540540540540542,2.2499156e-05,9.256223e-05,-4.756392e-05
0.20585585585585586,2.2458666e-05,9.2330025e-05,-4.7412697e-05
0.2063063063063063,2.2418182e-05,9.20982e-05,-4.7261838e-05
0.20675675675675675,2.2377693e-05,9.186674e-05,-4.7111353e-05
0.2072072072072072,2.23372e-05,9.1635666e-05,-4.696126e-05
0.20765765765765767,2.2296714e-05,9.1404974e-05,-4.6811547e-05
0.20810810810810812,2.2256223e-05,9.1174654e-05,-4.6662208e-05
0.20855855855855857,2.2215732e-05,9.094473e-05,-4.651327e-05
0.209009009009009,2.2175243e-05,9.071519e-05,-4.636471e-05
0.20945945945945946,2.2134755e-05,9.0486064e-05,-4.621655e-05
0.2099099099099099,2.2094304e-05,9.025736e-05,-4.606875e-05
0.21036036036036038,2.2053882e-05,9.0029076e-05,-4.5921315e-05
0.21081081081081082,2.2013457e-05,8.980121e-05,-4.577429e-05
0.21126126126126127,2.1973136e-05,8.957384e-05,-4.5627567e-05
0.21171171171171171,2.1933098e-05,8.9347144e-05,-4.548095e-05
0.21216216216216216,2.1893331e-05,8.9121124e-05,-4.533446e-05
0.2126126126126126,2.1854212e-05,8.889611e-05,-4.5187684e-05
0.21306306306306308,2.1816135e-05,8.867248e-05,-4.5040208e-05
0.21351351351351353,2.177929e-05,8.845042e-05,-4.4891836e-05
0.21396396396396397,2.1743755e-05,8.8229994e-05,-4.4742483e-05
0.21441441441441442,2.1710031e-05,8.801165e-05,-4.4591587e-05
0.21486486486486486,2.1677728e-05,8.779506e-05,-4.4439606e-05
0.2153153153153153,2.1646712e-05,8.7580105e-05,-4.4286684e-05
0.21576576576576578,2.1618054e-05,8.7367785e-05,-4.4131673e-05
0.21621621621621623,2.1591302e-05,8.7157714e-05,-4.397511e-05
0.21666666666666667,2.1566404e-05,8.6949905e-05,-4.3817097e-05
0.21711711711711712,2.1542452e-05,8.67435e-05,-4.3658598e-05
0.21756756756756757,2.1519196e-05,8.653822e-05,-4.3499822e-05
0.218018018018018,2.1496187e-05,8.633362e-05,-4.3341246e-05
0.21846846846846849,2.14733e-05,8.61296e-05,-4.3182998e-05
0.21891891891891893,2.1450569e-05,8.592619e-05,-4.302505e-05
0.21936936936936938,2.1427883e-05,8.572331e-05,-4.286754e-05
0.21981981981981982,2.1405192e-05,8.5520885e-05,-4.2710504e-05
0.22027027027027027,2.1382551e-05,8.5319e-05,-4.2553893e-05
0.22072072072072071,2.135995e-05,8.511763e-05,-4.2397733e-05
0.2211711711711712,2.1337344e-05,8.491674e-05,-4.2242056e-05
0.22162162162162163,2.1314738e-05,8.471636e-05,-4.208689e-05
0.22207207207207208,2.129213e-05,8.451647e-05,-4.193221e-05
0.22252252252252253,2.1269523e-05,8.431708e-05,-4.1778032e-05
0.22297297297297297,2.1246917e-05,8.4118205e-05,-4.162437e-05
0.22342342342342342,2.1224316e-05,8.391984e-05,-4.1471205e-05
0.2238738738738739,2.1201706e-05,8.372198e-05,-4.131857e-05
0.22432432432432434,2.11791e-05,8.352464e-05,-4.1166444e-05
0.22477477477477478,2.1156493e-05,8.332783e-05,-4.101485e-05
0.22522522522522523,2.1133887e-05,8.313155e-05,-4.086378e-05
0.22567567567567567,2.111128e-05,8.2935796e-05,-4.071324e-05
0.22612612612612612,2.1088676e-05,8.274059e-05,-4.0563235e-05
0.2265765765765766,2.106607e-05,8.2545914e-05,-4.041378e-05
0.22702702702702704,2.1043465e-05,8.23518e-05,-4.0264866e-05
0.22747747747747749,2.1020856e-05,8.215822e-05,-4.0116505e-05
0.22792792792792793,2.0998252e-05,8.1965205e-05,-3.9968698e-05
0.22837837837837838,2.0975645e-05,8.177275e-05,-3.9821454e-05
0.22882882882882882,2.0953037e-05,8.158085e-05,-3.967478e-05
0.2292792792792793,2.0930433e-05,8.138953e-05,-3.9528662e-05
0.22972972972972974,2.0907824e-05,8.119878e-05,-3.938313e-05
0.2301801801801802,2.0885218e-05,8.1008606e-05,-3.9238173e-05
0.23063063063063063,2.0862613e-05,8.081902e-05,-3.90938e-05
0.23108108108108108,2.0840007e-05,8.063003e-05,-3.8950013e-05
0.23153153153153153,2.0817399e-05,8.044163e-05,-3.880683e-05
0.231981981981982,2.0794794e-05,8.025383e-05,-3.8664235e-05
0.23243243243243245,2.0772186e-05,8.0066624e-05,-3.8522252e-05
0.2328828828828829,2.0749583e-05,7.988004e-05,-3.8380873e-05
0.23333333333333334,2.0726975e-05,7.969406e-05,-3.8240112e-05
0.23378378378378378,2.0704369e-05,7.95087e-05,-3.8099963e-05
0.23423423423423423,2.0681764e-05,7.9323974e-05,-3.7960446e-05
0.2346846846846847,2.0659158e-05,7.913987e-05,-3.7821555e-05
0.23513513513513515,2.063655e-05,7.89564e-05,-3.7683305e-05
0.2355855855855856,2.0613948e-05,7.877358e-05,-3.7545684e-05
0.23603603603603604,2.059134e-05,7.8591394e-05,-3.7408718e-05
0.23648648648648649,2.0568734e-05,7.840986e-05,-3.7272395e-05
0.23693693693693693,2.0546127e-05,7.8228986e-05,-3.7136735e-05
0.2373873873873874,2.0523521e-05,7.8048775e-05,-3.700173e-05
0.23783783783783785,2.0500916e-05,7.786923e-05,-3.6867394e-05
0.2382882882882883,2.0478306e-05,7.769035e-05,-3.6733734e-05
0.23873873873873874,2.0455702e-05,7.751216e-05,-3.660075e-05
0.2391891891891892,2.0433099e-05,7.733465e-05,-3.6468446e-05
0.23963963963963963,2.0410489e-05,7.715782e-05,-3.6336838e-05
0.2400900900900901,2.0387884e-05,7.698169e-05,-3.620592e-05
0.24054054054054055,2.036528e-05,7.680627e-05,-3.6075704e-05
0.240990990990991,2.0342672e-05,7.6631535e-05,-3.5946196e-05
0.24144144144144145,2.0320065e-05,7.645753e-05,-3.58174e-05
0.2418918918918919,2.0297459e-05,7.628424e-05,-3.5689318e-05
0.24234234234234234,2.0274856e-05,7.611167e-05,-3.5561956e-05
0.2427927927927928,2.0252248e-05,7.593983e-05,-3.5435332e-05
0.24324324324324326,2.0229643e-05,7.576872e-05,-3.530944e-05
0.2436936936936937,2.0207035e-05,7.559836e-05,-3.518429e-05
0.24414414414414415,2.0184429e-05,7.542875e-05,-3.5059886e-05
0.2445945945945946,2.016182e-05,7.525988e-05,-3.4936238e-05
0.24504504504504504,2.0139216e-05,7.5091775e-05,-3.481334e-05
0.2454954954954955,2.0116608e-05,7.4924435e-05,-3.4691217e-05
0.24594594594594596,2.0094005e-05,7.475787e-05,-3.4569857e-05
0.2463963963963964,2.0071397e-05,7.459208e-05,-3.444928e-05
0.24684684684684685,2.0048788e-05,7.4427066e-05,-3.4329485e-05
0.2472972972972973,2.0026182e-05,7.426285e-05,-3.4210483e-05
0.24774774774774774,2.0003576e-05,7.409943e-05,-3.4092274e-05
0.24819819819819822,1.9980971e-05,7.3936804e-05,-3.397486e-05
0.24864864864864866,1.9958366e-05,7.3774994e-05,-3.3858265e-05
0.2490990990990991,1.9935758e-05,7.3614e-05,-3.374248e-05
0.24954954954954955,1.9913154e-05,7.345382e-05,-3.362751e-05
0.25,1.989055e-05,7.3294475e-05,-3.3513374e-05
0.25045045045045045,1.986794e-05,7.313596e-05,-3.3400076e-05
0.2509009009009009,1.9845336e-05,7.2978284e-05,-3.3287608e-05
0.25135135135135134,1.982273e-05,7.282145e-05,-3.3175995e-05
0.2518018018018018,1.9800125e-05,7.266548e-05,-3.306523e-05
0.2522522522522523,1.9777517e-05,7.251036e-05,-3.2955322e-05
0.25270270270270273,1.975492e-05,7.235612e-05,-3.2846277e-05
0.2531531531531532,1.973234e-05,7.220276e-05,-3.2738084e-05
0.2536036036036036,1.9709754e-05,7.205028e-05,-3.263077e-05
0.25405405405405407,1.9687159e-05,7.189867e-05,-3.2524356e-05
0.2545045045045045,1.9664541e-05,7.174794e-05,-3.241886e-05
0.25495495495495496,1.9641922e-05,7.159811e-05,-3.231426e-05
0.2554054054054054,1.962658e-05,7.145634e-05,-3.2203185e-05
0.25585585585585585,1.9617537e-05,7.1321e-05,-3.2085925e-05
0.2563063063063063,1.9608506e-05,7.118567e-05,-3.196866e-05
0.25675675675675674,1.9599474e-05,7.105034e-05,-3.1851392e-05
0.2572072072072072,1.9590443e-05,7.0915004e-05,-3.1734122e-05
0.2576576576576577,1.9581412e-05,7.077968e-05,-3.161685e-05
0.25810810810810814,1.9572379e-05,7.0644346e-05,-3.1499585e-05
0.2585585585585586,1.9563347e-05,7.050902e-05,-3.1382322e-05
0.25900900900900903,1.9554316e-05,7.037369e-05,-3.126505e-05
0.2594594594594595,1.9545283e-05,7.0238355e-05,-3.1147785e-05
0.2599099099099099,1.9536254e-05,7.010303e-05,-3.103052e-05
0.26036036036036037,1.9527222e-05,6.99677e-05,-3.0913252e-05
0.2608108108108108,1.9518191e-05,6.9832364e-05,-3.0795985e-05
0.26126126126126126,1.9509156e-05,6.969704e-05,-3.0678722e-05
0.2617117117117117,1.9500125e-05,6.9561705e-05,-3.0561452e-05
0.26216216216216215,1.9491095e-05,6.942638e-05,-3.0444187e-05
0.2626126126126126,1.9482062e-05,6.929105e-05,-3.032692e-05
0.2630630630630631,1.9473031e-05,6.915572e-05,-3.0209656e-05
0.26351351351351354,1.9463998e-05,6.902039e-05,-3.0092393e-05
0.263963963963964,1.9454967e-05,6.8885056e-05,-2.9975125e-05
0.26441441441441443,1.9445937e-05,6.874974e-05,-2.9857862e-05
0.2648648648648649,1.9436902e-05,6.8614405e-05,-2.9740597e-05
0.2653153153153153,1.9427871e-05,6.847907e-05,-2.9623332e-05
0.26576576576576577,1.941884e-05,6.8343754e-05,-2.950607e-05
0.2662162162162162,1.940981e-05,6.820842e-05,-2.93888e-05
0.26666666666666666,1.940078e-05,6.8073095e-05,-2.9271534e-05
0.2671171171171171,1.9391755e-05,6.793778e-05,-2.9154267e-05
0.26756756756756755,1.9382733e-05,6.780245e-05,-2.903699e-05
0.268018018018018,1.937371e-05,6.766713e-05,-2.8919716e-05
0.2684684684684685,1.9364687e-05,6.753182e-05,-2.8802448e-05
0.26891891891891895,1.9355664e-05,6.7396504e-05,-2.8685174e-05
0.2693693693693694,1.9346639e-05,6.726118e-05,-2.8567903e-05
0.26981981981981984,1.9337616e-05,6.712587e-05,-2.8450633e-05
0.2702702702702703,1.9328594e-05,6.699055e-05,-2.833336e-05
0.27072072072072073,1.9319568e-05,6.6855224e-05,-2.8216089e-05
0.2711711711711712,1.9310548e-05,6.6719906e-05,-2.8098813e-05
0.2716216216216216,1.9301522e-05,6.6584595e-05,-2.798155e-05
0.27207207207207207,1.92925e-05,6.6449276e-05,-2.7864276e-05
0.2725225225225225,1.9283476e-05,6.631396e-05,-2.7747004e-05
0.27297297297297296,1.9274445e-05,6.617863e-05,-2.7629747e-05
0.2734234234234234,1.9265408e-05,6.60433e-05,-2.7512488e-05
0.2738738738738739,1.9256344e-05,6.5907945e-05,-2.739526e-05
0.27432432432432435,1.92473e-05,6.577261e-05,-2.7278014e-05
0.2747747747747748,1.9238252e-05,6.563728e-05,-2.7160773e-05
0.27522522522522525,1.9229119e-05,6.550186e-05,-2.7043621e-05
0.2756756756756757,1.9219937e-05,6.53664e-05,-2.6926526e-05
0.27612612612612614,1.9210747e-05,6.5230925e-05,-2.6809434e-05
0.2765765765765766,1.9201514e-05,6.509542e-05,-2.6692389e-05
0.27702702702702703,1.9192243e-05,6.495987e-05,-2.6575386e-05
0.2774774774774775,1.9183004e-05,6.482436e-05,-2.6458347e-05
0.2779279279279279,1.9173902e-05,6.468897e-05,-2.6341164e-05
0.27837837837837837,1.9164914e-05,6.4553686e-05,-2.622386e-05
0.2788288288288288,1.9155988e-05,6.441847e-05,-2.6106492e-05
0.2792792792792793,1.9147197e-05,6.4283384e-05,-2.5988988e-05
0.27972972972972976,1.9138492e-05,6.4148386e-05,-2.5871404e-05
0.2801801801801802,1.9129786e-05,6.4013395e-05,-2.5753825e-05
0.28063063063063065,1.9121058e-05,6.387838e-05,-2.5636267e-05
0.2810810810810811,1.911234e-05,6.3743384e-05,-2.55187e-05
0.28153153153153154,1.9103596e-05,6.360836e-05,-2.5401163e-05
0.281981981981982,1.9094841e-05,6.3473315e-05,-2.5283633e-05
0.28243243243243243,1.9086092e-05,6.333829e-05,-2.51661e-05
0.2828828828828829,1.9077343e-05,6.320325e-05,-2.5048568e-05
0.2833333333333333,1.9068593e-05,6.306822e-05,-2.4931032e-05
0.28378378378378377,1.9059846e-05,6.293319e-05,-2.4813498e-05
0.2842342342342342,1.90511e-05,6.2798164e-05,-2.4695963e-05
0.2846846846846847,1.9042356e-05,6.266314e-05,-2.4578425e-05
0.28513513513513516,1.9033609e-05,6.25281e-05,-2.4460887e-05
0.2855855855855856,1.9024863e-05,6.239308e-05,-2.4343355e-05
0.28603603603603606,1.9016114e-05,6.225805e-05,-2.422582e-05
0.2864864864864865,1.900737e-05,6.212302e-05,-2.4108282e-05
0.28693693693693695,1.8998622e-05,6.1987994e-05,-2.3990748e-05
0.2873873873873874,1.8989871e-05,6.185296e-05,-2.3873217e-05
0.28783783783783784,1.8981127e-05,6.171793e-05,-2.375568e-05
0.2882882882882883,1.8972381e-05,6.1582905e-05,-2.3638144e-05
0.28873873873873873,1.8963634e-05,6.144788e-05,-2.3520613e-05
0.2891891891891892,1.8954886e-05,6.131285e-05,-2.340308e-05
0.2896396396396396,1.8946144e-05,6.117783e-05,-2.328554e-05
0.2900900900900901,1.8937393e-05,6.1042796e-05,-2.3168013e-05
0.29054054054054057,1.8928647e-05,6.0907772e-05,-2.3050477e-05
0.290990990990991,1.8919902e-05,6.0772745e-05,-2.2932942e-05
0.29144144144144146,1.8911152e-05,6.0637718e-05,-2.2815413e-05
0.2918918918918919,1.8902405e-05,6.0502687e-05,-2.269788e-05
0.29234234234234235,1.889366e-05,6.036766e-05,-2.2580343e-05
0.2927927927927928,1.8884914e-05,6.023264e-05,-2.2462815e-05
0.29324324324324325,1.8876168e-05,6.0097613e-05,-2.2345279e-05
0.2936936936936937,1.8867417e-05,5.9962582e-05,-2.2227749e-05
0.29414414414414414,1.8858673e-05,5.9827566e-05,-2.2110218e-05
0.2945945945945946,1.8849927e-05,5.969254e-05,-2.1992682e-05
0.29504504504504503,1.8841178e-05,5.955751e-05,-2.1875154e-05
0.29549549549549553,1.8832432e-05,5.9422484e-05,-2.1757618e-05
0.295945945945946,1.8823688e-05,5.9287464e-05,-2.1640088e-05
0.2963963963963964,1.8814939e-05,5.9152437e-05,-2.152256e-05
0.29684684684684687,1.8806191e-05,5.901741e-05,-2.1405025e-05
0.2972972972972973,1.8797446e-05,5.888239e-05,-2.1287497e-05
0.29774774774774776,1.8788698e-05,5.8747362e-05,-2.1169966e-05
0.2981981981981982,1.8779954e-05,5.8612342e-05,-2.1052432e-05
0.29864864864864865,1.8771207e-05,5.847732e-05,-2.0934905e-05
0.2990990990990991,1.876246e-05,5.8342295e-05,-2.0817375e-05
0.29954954954954954,1.8753712e-05,5.8207268e-05,-2.0699845e-05
0.3,1.8744966e-05,5.8072248e-05,-2.0582316e-05
0.30045045045045043,1.8736218e-05,5.793722e-05,-2.0464786e-05
0.30090090090090094,1.8727473e-05,5.78022e-05,-2.0347257e-05
0.3013513513513514,1.8718729e-05,5.7667185e-05,-2.0229727e-05
0.30180180180180183,1.870998e-05,5.7532157e-05,-2.0112198e-05
0.3022522522522523,1.8701232e-05,5.7397134e-05,-1.9994672e-05
0.3027027027027027,1.8692486e-05,5.7262114e-05,-1.987714e-05
0.30315315315315317,1.8683739e-05,5.7127094e-05,-1.9759616e-05
0.3036036036036036,1.8674991e-05,5.6992067e-05,-1.9642086e-05
0.30405405405405406,1.8666244e-05,5.6857047e-05,-1.952456e-05
0.3045045045045045,1.86575e-05,5.6722034e-05,-1.9407033e-05
0.30495495495495495,1.8648752e-05,5.6587007e-05,-1.9289502e-05
0.3054054054054054,1.8640005e-05,5.6451987e-05,-1.9171976e-05
0.30585585585585584,1.8631259e-05,5.6316967e-05,-1.905445e-05
0.30630630630630634,1.8622513e-05,5.6181947e-05,-1.8936922e-05
0.3067567567567568,1.8613762e-05,5.6046923e-05,-1.8819399e-05
0.30720720720720723,1.860502e-05,5.591191e-05,-1.870187e-05
0.3076576576576577,1.8596274e-05,5.577689e-05,-1.8584342e-05
0.3081081081081081,1.8587527e-05,5.5641874e-05,-1.8466819e-05
0.30855855855855857,1.8578778e-05,5.5506855e-05,-1.8349298e-05
0.309009009009009,1.8570032e-05,5.5371835e-05,-1.8231769e-05
0.30945945945945946,1.8561286e-05,5.5236815e-05,-1.8114244e-05
0.3099099099099099,1.855254e-05,5.5101802e-05,-1.799672e-05
0.31036036036036035,1.8543793e-05,5.4966782e-05,-1.7879196e-05
0.3108108108108108,1.8535044e-05,5.483176e-05,-1.7761671e-05
0.31126126126126125,1.8526298e-05,5.4696742e-05,-1.7644146e-05
0.31171171171171175,1.8517554e-05,5.456173e-05,-1.7526623e-05
0.3121621621621622,1.8508803e-05,5.442671e-05,-1.7409104e-05
0.31261261261261264,1.8500057e-05,5.4291693e-05,-1.7291579e-05
0.3130630630630631,1.8491313e-05,5.4156684e-05,-1.7174056e-05
0.31351351351351353,1.8482564e-05,5.4021664e-05,-1.7056534e-05
0.313963963963964,1.8473831e-05,5.388666e-05,-1.6938997e-05
0.3144144144144144,1.8465065e-05,5.3751624e-05,-1.6821496e-05
0.31486486486486487,1.8456294e-05,5.361659e-05,-1.6704e-05
0.3153153153153153,1.8447516e-05,5.348154e-05,-1.6586511e-05
0.31576576576576576,1.8438739e-05,5.3346503e-05,-1.6469025e-05
0.3162162162162162,1.8429992e-05,5.3211486e-05,-1.6351501e-05
0.31666666666666665,1.8421251e-05,5.3076477e-05,-1.6233975e-05
0.31711711711711715,1.8412513e-05,5.2941472e-05,-1.6116446e-05
0.3175675675675676,1.8403822e-05,5.280651e-05,-1.5998867e-05
0.31801801801801804,1.8395169e-05,5.267158e-05,-1.5881245e-05
0.3184684684684685,1.8386514e-05,5.2536656e-05,-1.576363e-05
0.31891891891891894,1.8377857e-05,5.240173e-05,-1.5646016e-05
0.3193693693693694,1.836921e-05,5.226681e-05,-1.5528389e-05
0.31981981981981983,1.8360563e-05,5.213189e-05,-1.5410766e-05
0.3202702702702703,1.8351911e-05,5.199697e-05,-1.5293146e-05
0.3207207207207207,1.8343262e-05,5.186205e-05,-1.5175525e-05
0.32117117117117117,1.833462e-05,5.1727133e-05,-1.5057893e-05
0.3216216216216216,1.832597e-05,5.1592215e-05,-1.4940275e-05
0.32207207207207206,1.8317322e-05,5.1457297e-05,-1.4822654e-05
0.32252252252252256,1.8308674e-05,5.132238e-05,-1.47050305e-05
0.322972972972973,1.8300025e-05,5.118746e-05,-1.4587413e-05
0.32342342342342345,1.8291375e-05,5.1052542e-05,-1.44697915e-05
0.3238738738738739,1.8282728e-05,5.0917624e-05,-1.4352168e-05
0.32432432432432434,1.827408e-05,5.078271e-05,-1.4234549e-05
0.3247747747747748,1.8265435e-05,5.0647795e-05,-1.4116924e-05
0.32522522522522523,1.8256782e-05,5.0512874e-05,-1.399931e-05
0.3256756756756757,1.8248136e-05,5.037796e-05,-1.3881689e-05
0.3261261261261261,1.823949e-05,5.024305e-05,-1.3764067e-05
0.32657657657657657,1.8230841e-05,5.010813e-05,-1.3646446e-05
0.327027027027027,1.822219e-05,4.9973212e-05,-1.352883e-05
0.32747747747747746,1.8213545e-05,4.98383e-05,-1.3411212e-05
0.32792792792792796,1.8204899e-05,4.970339e-05,-1.3293591e-05
0.3283783783783784,1.8196246e-05,4.956847e-05,-1.3175977e-05
0.32882882882882886,1.8187584e-05,4.9433544e-05,-1.3058376e-05
0.3292792792792793,1.8178924e-05,4.9298622e-05,-1.2940773e-05
0.32972972972972975,1.8170264e-05,4.9163693e-05,-1.2823166e-05
0.3301801801801802,1.8161605e-05,4.9028775e-05,-1.2705565e-05
0.33063063063063064,1.8152941e-05,4.8893846e-05,-1.25879615e-05
0.3310810810810811,1.8144283e-05,4.875892e-05,-1.24703565e-05
0.33153153153153153,1.8135624e-05,4.8624002e-05,-1.2352755e-05
0.331981981981982,1.8126962e-05,4.8489077e-05,-1.2235154e-05
0.3324324324324324,1.8118302e-05,4.8354155e-05,-1.2117551e-05
0.33288288288288287,1.8109644e-05,4.8219237e-05,-1.19999495e-05
0.33333333333333337,1.8100982e-05,4.8084315e-05,-1.188235e-05
0.3337837837837838,1.809232e-05,4.794939e-05,-1.1764749e-05
0.33423423423423426,1.8083661e-05,4.7814472e-05,-1.1647149e-05
0.3346846846846847,1.8075001e-05,4.767955e-05,-1.1529548e-05
0.33513513513513515,1.8066352e-05,4.7544643e-05,-1.14119375e-05
0.3355855855855856,1.8057744e-05,4.7409772e-05,-1.12942835e-05
0.33603603603603605,1.8049159e-05,4.7274923e-05,-1.1176608e-05
0.3364864864864865,1.8040602e-05,4.7140104e-05,-1.1058899e-05
0.33693693693693694,1.8032068e-05,4.7005306e-05,-1.09411685e-05
0.3373873873873874,1.8023577e-05,4.687054e-05,-1.0823389e-05
0.33783783783783783,1.8015118e-05,4.673581e-05,-1.0705577e-05
0.3382882882882883,1.8006665e-05,4.660109e-05,-1.0587759e-05
0.3387387387387387,1.7998222e-05,4.6466368e-05,-1.0469925e-05
0.3391891891891892,1.7989852e-05,4.633172e-05,-1.0352012e-05
0.33963963963963967,1.7981585e-05,4.6197158e-05,-1.0233989e-05
0.3400900900900901,1.7973365e-05,4.606264e-05,-1.0115911e-05
0.34054054054054056,1.7965147e-05,4.592813e-05,-9.997835e-06
0.340990990990991,1.7956978e-05,4.579367e-05,-9.879712e-06
0.34144144144144145,1.7948827e-05,4.5659224e-05,-9.76157e-06
0.3418918918918919,1.7940707e-05,4.5524816e-05,-9.643401e-06
0.34234234234234234,1.793264e-05,4.5390454e-05,-9.525174e-06
0.3427927927927928,1.792463e-05,4.525615e-05,-9.406887e-06
0.34324324324324323,1.7916638e-05,4.512186e-05,-9.28858e-06
0.3436936936936937,1.7908671e-05,4.4987588e-05,-9.170246e-06
0.3441441441441441,1.7900711e-05,4.485333e-05,-9.051906e-06
0.3445945945945946,1.7892757e-05,4.4719076e-05,-8.933561e-06
0.3450450450450451,1.7884804e-05,4.458482e-05,-8.815212e-06
0.3454954954954955,1.7876851e-05,4.4450568e-05,-8.696865e-06
0.34594594594594597,1.786889e-05,4.4316304e-05,-8.578525e-06
0.3463963963963964,1.7860926e-05,4.4182045e-05,-8.460191e-06
0.34684684684684686,1.7852963e-05,4.404778e-05,-8.341856e-06
0.3472972972972973,1.7845e-05,4.391352e-05,-8.22352e-06
0.34774774774774775,1.783704e-05,4.3779262e-05,-8.105182e-06
0.3481981981981982,1.7829076e-05,4.3645e-05,-7.986848e-06
0.34864864864864864,1.7821112e-05,4.3510736e-05,-7.868513e-06
0.3490990990990991,1.781315e-05,4.337648e-05,-7.750179e-06
0.34954954954954953,1.7805189e-05,4.324222e-05,-7.631843e-06
0.35000000000000003,1.7797225e-05,4.310796e-05,-7.5135104e-06
0.3504504504504505,1.7789262e-05,4.2973705e-05,-7.3951796e-06
0.3509009009009009,1.7781298e-05,4.283944e-05,-7.2768453e-06
0.35135135135135137,1.7773335e-05,4.2705185e-05,-7.1585146e-06
0.3518018018018018,1.7765373e-05,4.257093e-05,-7.040184e-06
0.35225225225225226,1.7757411e-05,4.2436674e-05,-6.9218495e-06
0.3527027027027027,1.7749446e-05,4.2302414e-05,-6.8035224e-06
0.35315315315315315,1.7741484e-05,4.2168158e-05,-6.68519e-06
0.3536036036036036,1.7733522e-05,4.2033902e-05,-6.5668573e-06
0.35405405405405405,1.7725557e-05,4.1899646e-05,-6.448532e-06
0.3545045045045045,1.7717597e-05,4.1765394e-05,-6.3301977e-06
0.35495495495495494,1.7709634e-05,4.1631138e-05,-6.2118706e-06
0.35540540540540544,1.770167e-05,4.149688e-05,-6.0935436e-06
0.3558558558558559,1.7693708e-05,4.1362633e-05,-5.9752147e-06
0.35630630630630633,1.7685745e-05,4.1228377e-05,-5.8568876e-06
0.3567567567567568,1.7677781e-05,4.1094125e-05,-5.7385623e-06
0.3572072072072072,1.766982e-05,4.0959872e-05,-5.6202334e-06
0.35765765765765767,1.7661856e-05,4.0825624e-05,-5.50191e-06
0.3581081081081081,1.7653894e-05,4.069137e-05,-5.383583e-06
0.35855855855855856,1.7645933e-05,4.0557123e-05,-5.2652576e-06
0.359009009009009,1.7637967e-05,4.042287e-05,-5.146936e-06
0.35945945945945945,1.7630005e-05,4.028862e-05,-5.028609e-06
0.3599099099099099,1.7622042e-05,4.0154373e-05,-4.9102873e-06
0.36036036036036034,1.7614078e-05,4.0020124e-05,-4.7919657e-06
0.36081081081081084,1.7606118e-05,3.9885876e-05,-4.6736404e-06
0.3612612612612613,1.7598155e-05,3.975163e-05,-4.5553206e-06
0.36171171171171174,1.759019e-05,3.961738e-05,-4.437001e-06
0.3621621621621622,1.7582228e-05,3.9483137e-05,-4.318679e-06
0.36261261261261263,1.7574266e-05,3.934889e-05,-4.2003594e-06
0.3630630630630631,1.7566303e-05,3.9214647e-05,-4.0820396e-06
0.3635135135135135,1.7558341e-05,3.9080405e-05,-3.9637216e-06
0.36396396396396397,1.7550377e-05,3.894616e-05,-3.8454054e-06
0.3644144144144144,1.7542414e-05,3.8811915e-05,-3.7270875e-06
0.36486486486486486,1.753445e-05,3.8677674e-05,-3.6087713e-06
0.3653153153153153,1.752649e-05,3.8543432e-05,-3.4904533e-06
0.36576576576576575,1.7518525e-05,3.840919e-05,-3.3721408e-06
0.36621621621621625,1.7510562e-05,3.827495e-05,-3.2538264e-06
0.3666666666666667,1.7502602e-05,3.8140715e-05,-3.1355103e-06
0.36711711711711714,1.7494638e-05,3.8006474e-05,-3.0171977e-06
0.3675675675675676,1.7486675e-05,3.7872236e-05,-2.898887e-06
0.36801801801801803,1.7478713e-05,3.7738e-05,-2.7805727e-06
0.3684684684684685,1.747075e-05,3.7603764e-05,-2.6622638e-06
0.3689189189189189,1.7462786e-05,3.7469526e-05,-2.543955e-06
0.36936936936936937,1.7454822e-05,3.733529e-05,-2.425646e-06
0.3698198198198198,1.744686e-05,3.7201058e-05,-2.3073371e-06
0.37027027027027026,1.74389e-05,3.7066828e-05,-2.1890246e-06
0.3707207207207207,1.7430935e-05,3.6932594e-05,-2.0707212e-06
0.37117117117117115,1.7422974e-05,3.6798363e-05,-1.952416e-06
0.37162162162162166,1.741501e-05,3.666413e-05,-1.8341088e-06
0.3720720720720721,1.7407045e-05,3.65299e-05,-1.715809e-06
0.37252252252252255,1.7399085e-05,3.639567e-05,-1.5975038e-06
0.372972972972973,1.7391121e-05,3.6261445e-05,-1.4792004e-06
0.37342342342342344,1.738316e-05,3.6127218e-05,-1.3608988e-06
0.3738738738738739,1.7375194e-05,3.599299e-05,-1.2426008e-06
0.37432432432432433,1.7367232e-05,3.5858764e-05,-1.124301e-06
0.3747747747747748,1.735927e-05,3.5724544e-05,-1.0060012e-06
0.3752252252252252,1.7351305e-05,3.5590318e-05,-8.87705e-07
0.37567567567567567,1.7343345e-05,3.5456098e-05,-7.6940705e-07
0.3761261261261261,1.7335384e-05,3.532188e-05,-6.511109e-07
0.37657657657657656,1.7327413e-05,3.518765e-05,-5.3282383e-07
0.37702702702702706,1.7319458e-05,3.505344e-05,-4.1452222e-07
0.3774774774774775,1.73115e-05,3.4919227e-05,-2.9622424e-07
0.37792792792792795,1.7303546e-05,3.4785015e-05,-1.7792081e-07
0.3783783783783784,1.7295613e-05,3.4650824e-05,-5.959737e-08
0.37882882882882885,1.72877e-05,3.4516655e-05,5.87479e-08
0.3792792792792793,1.7279779e-05,3.4382476e-05,1.7708226e-07
0.37972972972972974,1.7271857e-05,3.4248304e-05,2.9541297e-07
0.3801801801801802,1.7263956e-05,3.4114142e-05,4.1376734e-07
0.38063063063063063,1.7256056e-05,3.397999e-05,5.321199e-07
0.3810810810810811,1.7248165e-05,3.384585e-05,6.504815e-07
0.3815315315315315,1.7240265e-05,3.3711694e-05,7.6883407e-07
0.38198198198198197,1.7232365e-05,3.3577548e-05,8.871848e-07
0.38243243243243247,1.7224465e-05,3.3443393e-05,1.0055355e-06
0.3828828828828829,1.721656e-05,3.3309247e-05,1.1238753e-06
0.38333333333333336,1.7208653e-05,3.3175093e-05,1.2422133e-06
0.3837837837837838,1.720075e-05,3.3040946e-05,1.360555e-06
0.38423423423423425,1.7192842e-05,3.2906795e-05,1.4788893e-06
0.3846846846846847,1.7184935e-05,3.277265e-05,1.5972219e-06
0.38513513513513514,1.7177028e-05,3.2638498e-05,1.7155562e-06
0.3855855855855856,1.7169119e-05,3.2504355e-05,1.8338833e-06
0.38603603603603603,1.7161214e-05,3.2370215e-05,1.952213e-06
0.3864864864864865,1.715331e-05,3.2236076e-05,2.0705447e-06
0.3869369369369369,1.7145401e-05,3.2101936e-05,2.1888673e-06
0.38738738738738737,1.7137492e-05,3.1967793e-05,2.3071898e-06
0.3878378378378379,1.7129587e-05,3.183366e-05,2.4255123e-06
0.3882882882882883,1.7121682e-05,3.169953e-05,2.543833e-06
0.38873873873873876,1.7113774e-05,3.1565396e-05,2.662152e-06
0.3891891891891892,1.7105867e-05,3.1431267e-05,2.7804663e-06
0.38963963963963966,1.7097962e-05,3.1297142e-05,2.8987824e-06
0.3900900900900901,1.7090053e-05,3.1163014e-05,3.0170913e-06
0.39054054054054055,1.708215e-05,3.1028896e-05,3.1354039e-06
0.390990990990991,1.7074244e-05,3.0894775e-05,3.2537127e-06
0.39144144144144144,1.7066339e-05,3.0760657e-05,3.3720198e-06
0.3918918918918919,1.7058434e-05,3.0626543e-05,3.4903242e-06
0.39234234234234233,1.7050526e-05,3.0492429e-05,3.608623e-06
0.3927927927927928,1.7042621e-05,3.035832e-05,3.726922e-06
0.3932432432432433,1.7034718e-05,3.0224215e-05,3.845221e-06
0.3936936936936937,1.7026812e-05,3.0090108e-05,3.963515e-06
0.39414414414414417,1.7018905e-05,2.9956005e-05,4.081804e-06
0.3945945945945946,1.7011e-05,2.9821907e-05,4.200092e-06
0.39504504504504506,1.7003094e-05,2.968781e-05,4.318378e-06
0.3954954954954955,1.6995189e-05,2.9553717e-05,4.4366607e-06
0.39594594594594595,1.6987284e-05,2.9419629e-05,4.5549386e-06
0.3963963963963964,1.6979377e-05,2.928554e-05,4.673214e-06
0.39684684684684685,1.6971497e-05,2.915148e-05,4.7915128e-06
0.3972972972972973,1.696361e-05,2.9017418e-05,4.9098016e-06
0.39774774774774774,1.695572e-05,2.8883356e-05,5.028085e-06
0.3981981981981982,1.6947844e-05,2.8749308e-05,5.146381e-06
0.3986486486486487,1.6939974e-05,2.8615268e-05,5.264679e-06
0.39909909909909913,1.6932092e-05,2.848122e-05,5.3829635e-06
0.3995495495495496,1.6924176e-05,2.8347142e-05,5.5012088e-06
0.4,1.6916301e-05,2.8213108e-05,5.619495e-06
0.40045045045045047,1.690848e-05,2.8079125e-05,5.7378356e-06
0.4009009009009009,1.6900598e-05,2.7945087e-05,5.856109e-06
0.40135135135135136,1.6892707e-05,2.7811044e-05,5.9743707e-06
0.4018018018018018,1.6884806e-05,2.7676992e-05,6.0926195e-06
0.40225225225225225,1.6876833e-05,2.7542874e-05,6.210792e-06
0.4027027027027027,1.6868713e-05,2.740862e-05,6.3288053e-06
0.40315315315315314,1.686057e-05,2.727435e-05,6.4467904e-06
0.4036036036036036,1.6852342e-05,2.7140002e-05,6.5646827e-06
0.4040540540540541,1.6844151e-05,2.7005695e-05,6.682608e-06
0.40450450450450454,1.6835998e-05,2.6871432e-05,6.8005647e-06
0.404954954954955,1.6827837e-05,2.6737165e-05,6.918508e-06
0.40540540540540543,1.6819668e-05,2.6602895e-05,7.0364395e-06
0.4058558558558559,1.6811457e-05,2.6468591e-05,7.154322e-06
0.4063063063063063,1.6803224e-05,2.6334274e-05,7.272175e-06
0.40675675675675677,1.6794997e-05,2.6199965e-05,7.3900283e-06
0.4072072072072072,1.6786777e-05,2.606567e-05,7.5078824e-06
0.40765765765765766,1.6778593e-05,2.5931415e-05,7.625771e-06
0.4081081081081081,1.6770417e-05,2.5797173e-05,7.74366e-06
0.40855855855855855,1.6762235e-05,2.5662932e-05,7.861537e-06
0.409009009009009,1.6754057e-05,2.5528705e-05,7.979409e-06
0.4094594594594595,1.6745878e-05,2.5394484e-05,8.097273e-06
0.40990990990990994,1.67377e-05,2.526027e-05,8.21513e-06
0.4103603603603604,1.672952e-05,2.5126064e-05,8.332976e-06
0.41081081081081083,1.6721342e-05,2.4991868e-05,8.450816e-06
0.4112612612612613,1.6713164e-05,2.4857683e-05,8.568644e-06
0.4117117117117117,1.6704984e-05,2.4723504e-05,8.686463e-06
0.41216216216216217,1.6696806e-05,2.4589339e-05,8.8042725e-06
0.4126126126126126,1.6688628e-05,2.4455185e-05,8.922071e-06
0.41306306306306306,1.668045e-05,2.4321042e-05,9.039858e-06
0.4135135135135135,1.667227e-05,2.4186907e-05,9.157631e-06
0.41396396396396395,1.6664091e-05,2.4052788e-05,9.275394e-06
0.4144144144144144,1.6655911e-05,2.391868e-05,9.393143e-06
0.4148648648648649,1.6647733e-05,2.3784587e-05,9.510879e-06
0.41531531531531535,1.6639555e-05,2.365051e-05,9.6286e-06
0.4157657657657658,1.6631375e-05,2.3516444e-05,9.746304e-06
0.41621621621621624,1.6623197e-05,2.33824e-05,9.863994e-06
0.4166666666666667,1.6615018e-05,2.324837e-05,9.981666e-06
0.41711711711711713,1.660684e-05,2.311436e-05,1.009932e-05
0.4175675675675676,1.659866e-05,2.2980366e-05,1.0216954e-05
0.418018018018018,1.6590482e-05,2.2846396e-05,1.0334568e-05
0.41846846846846847,1.6582304e-05,2.2712447e-05,1.0452161e-05
0.4189189189189189,1.6574124e-05,2.2578519e-05,1.0569729e-05
0.41936936936936936,1.6565946e-05,2.2444616e-05,1.0687275e-05
0.4198198198198198,1.6557768e-05,2.2310742e-05,1.0804793e-05
0.4202702702702703,1.6549588e-05,2.2176891e-05,1.0922284e-05
0.42072072072072075,1.654141e-05,2.2043074e-05,1.1039745e-05
0.4211711711711712,1.6533233e-05,2.190929e-05,1.1157176e-05
0.42162162162162165,1.6525053e-05,2.1775537e-05,1.127457e-05
0.4220720720720721,1.6516873e-05,2.164182e-05,1.1391927e-05
0.42252252252252254,1.6508695e-05,2.1508144e-05,1.1509246e-05
0.422972972972973,1.6500515e-05,2.1374508e-05,1.1626522e-05
0.42342342342342343,1.6492337e-05,2.1240921e-05,1.1743752e-05
0.4238738738738739,1.6484159e-05,2.1107384e-05,1.1860933e-05
0.4243243243243243,1.647598e-05,2.09739e-05,1.1978062e-05
0.42477477477477477,1.64678e-05,2.084047e-05,1.2095129e-05
0.4252252252252252,1.6459622e-05,2.070711e-05,1.2212135e-05
0.4256756756756757,1.6451442e-05,2.0573814e-05,1.232907e-05
0.42612612612612616,1.6443264e-05,2.0440599e-05,1.244593e-05
0.4265765765765766,1.6435086e-05,2.0307463e-05,1.2562708e-05
0.42702702702702705,1.6426906e-05,2.0174419e-05,1.2679392e-05
0.4274774774774775,1.641873e-05,2.004148e-05,1.2795979e-05
0.42792792792792794,1.641055e-05,1.9908648e-05,1.2912451e-05
0.4283783783783784,1.6402373e-05,1.9775944e-05,1.3028802e-05
0.42882882882882883,1.6394193e-05,1.9643376e-05,1.3145011e-05
0.4292792792792793,1.6386013e-05,1.951096e-05,1.3261065e-05
0.4297297297297297,1.6377833e-05,1.9378722e-05,1.3376945e-05
0.43018018018018017,1.6369655e-05,1.924668e-05,1.349263e-05
0.4306306306306306,1.6361477e-05,1.9114861e-05,1.3608093e-05
0.4310810810810811,1.6353299e-05,1.8983297e-05,1.3723299e-05
0.43153153153153156,1.6345119e-05,1.8852024e-05,1.3838212e-05
0.431981981981982,1.633694e-05,1.8721092e-05,1.3952789e-05
0.43243243243243246,1.632876e-05,1.8590548e-05,1.4066973e-05
0.4328828828828829,1.6320582e-05,1.8460467e-05,1.4180698e-05
0.43333333333333335,1.6312404e-05,1.833093e-05,1.4293879e-05
0.4337837837837838,1.6304228e-05,1.8202041e-05,1.4406415e-05
0.43423423423423424,1.6296048e-05,1.8073928e-05,1.45181675e-05
0.4346846846846847,1.6287868e-05,1.7946762e-05,1.4628972e-05
0.43513513513513513,1.627969e-05,1.7820768e-05,1.4738611e-05
0.4355855855855856,1.627151e-05,1.769623e-05,1.4846789e-05
0.436036036036036,1.6263333e-05,1.7573542e-05,1.4953125e-05
0.4364864864864865,1.6255151e-05,1.7453223e-05,1.50570795e-05
0.43693693693693697,1.6246984e-05,1.733603e-05,1.5157938e-05
0.4373873873873874,1.6238819e-05,1.7222983e-05,1.52546545e-05
0.43783783783783786,1.6230653e-05,1.7115555e-05,1.5345751e-05
0.4382882882882883,1.6222491e-05,1.7015866e-05,1.5429117e-05
0.43873873873873875,1.6214348e-05,1.6926931e-05,1.5501764e-05
0.4391891891891892,1.6206215e-05,1.6852764e-05,1.5559666e-05
0.43963963963963965,1.6198075e-05,1.6798236e-05,1.5597914e-05
0.4400900900900901,1.6197537e-05,1.6796395e-05,1.5598678e-05
0.44054054054054054,1.619723e-05,1.6795784e-05,1.5598675e-05
0.440990990990991,1.6196915e-05,1.6795175e-05,1.5598654e-05
0.44144144144144143,1.6196598e-05,1.6794575e-05,1.5598622e-05
0.44189189189189193,1.6196263e-05,1.6793967e-05,1.559856e-05
0.4423423423423424,1.6195929e-05,1.679337e-05,1.5598487e-05
0.4427927927927928,1.61956e-05,1.6792786e-05,1.5598413e-05
0.44324324324324327,1.619527e-05,1.6792192e-05,1.5598349e-05
0.4436936936936937,1.6194947e-05,1.67916e-05,1.5598293e-05
0.44414414414414416,1.6194626e-05,1.6791026e-05,1.5598227e-05
0.4445945945945946,1.6194303e-05,1.679046e-05,1.5598145e-05
0.44504504504504505,1.6193979e-05,1.6789902e-05,1.5598056e-05
0.4454954954954955,1.6193655e-05,1.6789354e-05,1.5597956e-05
0.44594594594594594,1.6193339e-05,1.6788816e-05,1.5597861e-05
0.4463963963963964,1.619303e-05,1.678829e-05,1.5597769e-05
0.44684684684684683,1.6192718e-05,1.678777e-05,1.5597667e-05
0.44729729729729734,1.6192407e-05,1.678726e-05,1.5597554e-05
0.4477477477477478,1.6192094e-05,1.6786757e-05,1.5597432e-05
0.4481981981981982,1.6191785e-05,1.6786267e-05,1.5597303e-05
0.4486486486486487,1.6191474e-05,1.6785785e-05,1.5597163e-05
0.4490990990990991,1.6191163e-05,1.6785312e-05,1.5597014e-05
0.44954954954954957,1.6190852e-05,1.6784848e-05,1.5596856e-05
0.45,1.6190541e-05,1.6784394e-05,1.5596688e-05


==> fig/data/posteriorst/denoising_gmm_means.csv <==
x,y,upper,lower
0.0,0.21151589,0.34338382,0.07964796
0.004004004004004004,0.20910339,0.33944038,0.078766406
0.008008008008008008,0.20669088,0.3354971,0.077884644
0.012012012012012012,0.20427842,0.3315541,0.07700275
0.016016016016016016,0.20186588,0.3276112,0.076120555
0.02002002002002002,0.19945338,0.32366857,0.0752382
0.024024024024024024,0.19704089,0.31972617,0.07435562
0.028028028028028028,0.19462839,0.31578398,0.07347281
0.03203203203203203,0.19221589,0.31184202,0.07258976
0.036036036036036036,0.18980338,0.3079003,0.07170646
0.04004004004004004,0.1873909,0.30395886,0.07082293
0.044044044044044044,0.18497838,0.30001765,0.06993911
0.04804804804804805,0.18256588,0.29607674,0.06905501
0.05205205205205205,0.18015338,0.29213613,0.06817064
0.056056056056056056,0.1777409,0.28819582,0.06728598
0.06006006006006006,0.17532839,0.2842558,0.066400975
0.06406406406406406,0.17291588,0.2803161,0.065515645
0.06806806806806806,0.1705034,0.27637678,0.06463
0.07207207207207207,0.16809088,0.27243778,0.06374398
0.07607607607607608,0.1656784,0.2684992,0.06285761
0.08008008008008008,0.16326585,0.2645609,0.0619708
0.08408408408408408,0.16085339,0.26062313,0.061083652
0.08808808808808809,0.15844089,0.25668573,0.060196057
0.0920920920920921,0.15602839,0.2527488,0.059308007
0.0960960960960961,0.15361588,0.24881226,0.05841949
0.10010010010010009,0.1512034,0.24487628,0.057530507
0.1041041041041041,0.14879087,0.24094076,0.056640968
0.10810810810810811,0.1463784,0.23700584,0.05575095
0.11211211211211211,0.14396587,0.23307145,0.0548603
0.11611611611611611,0.14155337,0.22913766,0.053969093
0.12012012012012012,0.13914089,0.2252045,0.053077273
0.12412412412412413,0.13672839,0.221272,0.052184775
0.12812812812812813,0.13431588,0.2173402,0.051291563
0.13213213213213212,0.13190338,0.21340913,0.050397635
0.13613613613613612,0.12949088,0.20947884,0.049502924
0.14014014014014015,0.12707838,0.20554939,0.048607387
0.14414414414414414,0.12466587,0.20162077,0.04771097
0.14814814814814814,0.12225338,0.19769311,0.046813644
0.15215215215215216,0.119840875,0.19376642,0.045915328
0.15615615615615616,0.11742837,0.18984076,0.04501597
0.16016016016016016,0.11501588,0.18591624,0.044115506
0.16416416416416416,0.11260338,0.1819929,0.04321386
0.16816816816816815,0.110190876,0.17807081,0.042310946
0.17217217217217218,0.107778385,0.17415008,0.0414067
0.17617617617617617,0.10536587,0.17023076,0.040500984
0.18018018018018017,0.102953374,0.16631301,0.03959374
0.1841841841841842,0.10054086,0.1623969,0.03868483
0.1881881881881882,0.09812837,0.15848258,0.037774157
0.1921921921921922,0.095715865,0.15457018,0.036861554
0.1961961961961962,0.093303375,0.15065986,0.035946894
0.20020020020020018,0.09089088,0.14675176,0.035029996
0.2042042042042042,0.088478364,0.14284606,0.034110665
0.2082082082082082,0.08606588,0.13894302,0.03318874
0.2122122122122122,0.08365337,0.1350428,0.032263935
0.21621621621621623,0.08124088,0.13114572,0.031336043
0.22022022022022023,0.07882838,0.12725201,0.030404754
0.22422422422422422,0.076415874,0.123362005,0.02946974
0.22822822822822822,0.07400336,0.11947607,0.02853065
0.23223223223223222,0.07159087,0.11559465,0.027587093
0.23623623623623624,0.069178365,0.11171816,0.026638571
0.24024024024024024,0.06676587,0.107847154,0.02568458
0.24424424424424424,0.06435337,0.10398223,0.024724506
0.24824824824824826,0.061940867,0.10012408,0.023757651
0.25225225225225223,0.05952837,0.09627351,0.022783224
0.25625625625625625,0.05711587,0.092431456,0.02180029
0.2602602602602603,0.054703362,0.08859895,0.02080777
0.26426426426426425,0.052290868,0.08477731,0.019804426
0.2682682682682683,0.049878366,0.08096796,0.018788768
0.27227227227227224,0.047465865,0.07717267,0.017759066
0.27627627627627627,0.04505336,0.07339346,0.01671326
0.2802802802802803,0.042640865,0.06963281,0.015648918
0.28428428428428426,0.040228367,0.06589363,0.014563104
0.2882882882882883,0.037815865,0.06217942,0.01345231
0.2922922922922923,0.035403363,0.05849441,0.012312314
0.2962962962962963,0.032990865,0.05484371,0.01113802
0.3003003003003003,0.030578364,0.051233478,0.009923248
0.30430430430430433,0.02816586,0.047671176,0.008660546
0.3083083083083083,0.02579939,0.044142283,0.0074564945
0.3123123123123123,0.023475563,0.040650435,0.0063006915
0.3163163163163163,0.021200933,0.037209466,0.005192399
0.3203203203203203,0.018981004,0.03384254,0.004119467
0.32432432432432434,0.01680843,0.030568292,0.003048567
0.3283283283283283,0.014811702,0.027444404,0.0021789996
0.33233233233233234,0.012996221,0.024510212,0.0014822306
0.3363363363363363,0.011535462,0.02189213,0.0011787945
0.34034034034034033,0.010492669,0.019802175,0.0011831624
0.34434434434434436,0.010015515,0.018605424,0.0014256053
0.3483483483483483,0.009837748,0.018140165,0.00153533
0.35235235235235235,0.009713202,0.017869594,0.00155681
0.3563563563563564,0.00959362,0.01762195,0.0015652915
0.36036036036036034,0.009474038,0.017376855,0.0015712203
0.36436436436436437,0.009354457,0.017134441,0.001574473
0.3683683683683684,0.009234875,0.016894832,0.0015749196
0.37237237237237236,0.009115295,0.01665816,0.0015724273
0.3763763763763764,0.008995714,0.01642457,0.0015668566
0.38038038038038036,0.008876133,0.016194202,0.0015580636
0.3843843843843844,0.008756552,0.015967203,0.0015459
0.3883883883883884,0.00863697,0.015743729,0.0015302119
0.3923923923923924,0.008517389,0.015523934,0.0015108446
0.3963963963963964,0.008397808,0.015307981,0.001487636
0.40040040040040037,0.008278227,0.01509603,0.0014604246
0.4044044044044044,0.0081586465,0.0148882475,0.0014290451
0.4084084084084084,0.008047822,0.014693425,0.0014022188
0.4124124124124124,0.007938295,0.014500903,0.0013756859
0.4164164164164164,0.007828769,0.014309203,0.0013483348
0.42042042042042044,0.007719244,0.014118356,0.001320132
0.4244244244244244,0.007609719,0.013928393,0.0012910455
0.42842842842842843,0.0075001926,0.0137393465,0.0012610387
0.43243243243243246,0.0073906668,0.013551256,0.0012300783
0.4364364364364364,0.0072811414,0.013364156,0.0011981269
0.44044044044044045,0.007171616,0.013178086,0.001165146
0.4444444444444444,0.0070620896,0.012993085,0.0011310941
0.44844844844844844,0.0069525638,0.012809195,0.0010959324
0.45245245245245247,0.006843039,0.01262646,0.0010596178
0.45645645645645644,0.006733513,0.012444922,0.0010221042
0.46046046046046046,0.006623987,0.012264628,0.0009833467
0.46446446446446443,0.0065144673,0.012085624,0.00094331056
0.46846846846846846,0.0064049666,0.011907962,0.000901971
0.4724724724724725,0.006295517,0.011731698,0.000859336
0.47647647647647645,0.0061862213,0.011556914,0.00081552844
0.4804804804804805,0.0060776724,0.011384178,0.0007711663
0.4844844844844845,0.0059695356,0.011213355,0.0007257168
0.48848848848848847,0.0058620307,0.011044835,0.0006792266
0.4924924924924925,0.0057566036,0.0108797215,0.0006334861
0.4964964964964965,0.0056528705,0.010716645,0.000589096
0.5005005005005005,0.0055534234,0.010558299,0.00054854807
0.5045045045045045,0.005466268,0.010413744,0.00051879184
0.5085085085085085,0.0053992975,0.010294851,0.00050374446
0.5125125125125125,0.0053418474,0.010193139,0.0004905551
0.5165165165165165,0.0052879755,0.010097412,0.00047853868
0.5205205205205206,0.0052347686,0.010002453,0.00046708388
0.5245245245245245,0.0051815626,0.009907605,0.00045551965
0.5285285285285285,0.005128357,0.009812873,0.0004438418
0.5325325325325325,0.005075151,0.009718255,0.00043204706
0.5365365365365365,0.0050219446,0.0096237585,0.00042013125
0.5405405405405406,0.004968738,0.009529384,0.0004080925
0.5445445445445445,0.004915532,0.009435137,0.00039592758
0.5485485485485485,0.004862326,0.00934102,0.00038363272
0.5525525525525525,0.0048091197,0.009247036,0.00037120376
0.5565565565565566,0.004755913,0.009153189,0.0003586365
0.5605605605605606,0.0047027012,0.009059474,0.00034592813
0.5645645645645646,0.0046494864,0.0089659,0.00033307215
0.5685685685685685,0.004596273,0.008872477,0.00032006903
0.5725725725725725,0.004543058,0.008779205,0.00030691084
0.5765765765765766,0.0044898437,0.008686092,0.00029359525
0.5805805805805806,0.00443663,0.008593142,0.00028011808
0.5845845845845846,0.004383415,0.008500357,0.0002664728
0.5885885885885885,0.004330201,0.0084077455,0.00025265617
0.5925925925925926,0.0042769867,0.008315311,0.00023866259
0.5965965965965966,0.0042237723,0.008223059,0.00022448646
0.6006006006006006,0.004170558,0.008130993,0.00021012314
0.6046046046046046,0.0041173436,0.008039121,0.00019556656
0.6086086086086087,0.0040641297,0.007947448,0.00018081162
0.6126126126126126,0.0040109153,0.00785598,0.00016585132
0.6166166166166166,0.0039577014,0.007764722,0.00015068054
0.6206206206206206,0.003904489,0.0076736817,0.00013529626
0.6246246246246246,0.0038512868,0.0075828675,0.00011970615
0.6286286286286287,0.003798185,0.007492363,0.000104006846
0.6326326326326326,0.0037452744,0.0074022235,8.8325e-05
0.6366366366366366,0.0036925364,0.0073123975,7.2675524e-05
0.6406406406406406,0.0036400442,0.0072229514,5.7136873e-05
0.6446446446446447,0.0035878646,0.007134027,4.170253e-05
0.6486486486486487,0.0035361731,0.0070458096,2.653664e-05
0.6526526526526526,0.0034856922,0.006958884,1.2500444e-05
0.6566566566566566,0.0034373912,0.0068742,5.8254227e-07
0.6606606606606606,0.0033915534,0.0067926715,-9.564683e-06
0.6646646646646647,0.0033507834,0.00671737,-1.5802914e-05
0.6686686686686687,0.003316029,0.006649601,-1.7542858e-05
0.6726726726726726,0.0032849228,0.006587021,-1.7175218e-05
0.6766766766766766,0.0032555247,0.0065296423,-1.8592691e-05
0.6806806806806807,0.0032264541,0.00647318,-2.0271866e-05
0.6846846846846847,0.003197384,0.0064167585,-2.1990389e-05
0.6886886886886887,0.0031683133,0.006360377,-2.3750821e-05
0.6926926926926927,0.0031392435,0.0063040387,-2.5551999e-05
0.6966966966966966,0.003110173,0.006247743,-2.7397182e-05
0.7007007007007007,0.0030811024,0.006191491,-2.9286603e-05
0.7047047047047047,0.003052032,0.0061352854,-3.1221192e-05
0.7087087087087087,0.0030229613,0.0060791257,-3.3203047e-05
0.7127127127127127,0.0029938915,0.006023015,-3.52317e-05
0.7167167167167167,0.0029648286,0.0059669684,-3.731111e-05
0.7207207207207207,0.0029357667,0.0059109745,-3.9441045e-05
0.7247247247247247,0.0029067048,0.0058550322,-4.16229e-05
0.7287287287287287,0.0028776426,0.0057991436,-4.385854e-05
0.7327327327327328,0.002848581,0.005743311,-4.6148663e-05
0.7367367367367368,0.0028195186,0.005687533,-4.8496062e-05
0.7407407407407407,0.0027904569,0.0056318147,-5.0900737e-05
0.7447447447447447,0.0027613947,0.005576155,-5.3365715e-05
0.7487487487487487,0.0027323326,0.005520557,-5.5891927e-05
0.7527527527527528,0.0027032709,0.0054650228,-5.8481004e-05
0.7567567567567568,0.0026742087,0.0054095527,-6.1135506e-05
0.7607607607607607,0.002645147,0.0053541507,-6.38566e-05
0.7647647647647647,0.0026160849,0.0052988166,-6.664707e-05
0.7687687687687688,0.0025870227,0.005243554,-6.950856e-05
0.7727727727727728,0.002557961,0.0051883645,-7.244246e-05
0.7767767767767768,0.0025289094,0.005133258,-7.5439224e-05
0.7807807807807807,0.0024999173,0.0050782734,-7.843878e-05
0.7847847847847848,0.002470935,0.0050233696,-8.1499806e-05
0.7887887887887888,0.0024419685,0.0049685556,-8.461857e-05
0.7927927927927928,0.002413065,0.004913857,-8.7727094e-05
0.7967967967967968,0.0023842682,0.0048592947,-9.0758316e-05
0.8008008008008007,0.0023555886,0.0048049027,-9.372551e-05
0.8048048048048048,0.002327141,0.0047507877,-9.650597e-05
0.8088088088088088,0.002299024,0.0046970462,-9.8998426e-05
0.8128128128128128,0.002271557,0.004644163,-0.000101048965
0.8168168168168168,0.0022455659,0.004593688,-0.00010255631
0.8208208208208209,0.0022211336,0.004545855,-0.00010358775
0.8248248248248248,0.0021986417,0.0045006415,-0.00010335841
0.8288288288288288,0.0021782455,0.0044582738,-0.00010178285
0.8328328328328328,0.0021590658,0.004417755,-9.9623576e-05
0.8368368368368369,0.0021405483,0.004378912,-9.781541e-05
0.8408408408408409,0.0021226972,0.0043431967,-9.7802375e-05
0.8448448448448448,0.002104846,0.004307496,-9.780377e-05
0.8488488488488488,0.0020869947,0.00427181,-9.78203e-05
0.8528528528528528,0.002069144,0.0042361394,-9.785127e-05
0.8568568568568569,0.0020512925,0.0042004837,-9.7899e-05
0.8608608608608609,0.0020334416,0.0041648448,-9.796163e-05
0.8648648648648649,0.0020155907,0.0041292226,-9.8041026e-05
0.8688688688688688,0.0019977498,0.0040936414,-9.8142074e-05
0.8728728728728729,0.0019799161,0.0040580956,-9.8263146e-05
0.8768768768768769,0.001962082,0.0040225666,-9.840261e-05
0.8808808808808809,0.0019442484,0.0039870567,-9.8559656e-05
0.8848848848848849,0.0019264147,0.0039515654,-9.873579e-05
0.8888888888888888,0.0019085807,0.0039160927,-9.893149e-05
0.8928928928928929,0.001890747,0.003880641,-9.9146855e-05
0.8968968968968969,0.001872913,0.0038452086,-9.9382596e-05
0.9009009009009009,0.0018550791,0.0038097973,-9.9639175e-05
0.9049049049049049,0.0018372452,0.0037744078,-9.991729e-05
0.9089089089089089,0.0018194115,0.0037390403,-0.000100217294
0.9129129129129129,0.0018015777,0.0037036955,-0.00010054
0.9169169169169169,0.001783744,0.003668374,-0.00010088587
0.9209209209209209,0.0017659101,0.003633076,-0.00010125595
0.924924924924925,0.0017480763,0.003597803,-0.00010165048
0.9289289289289289,0.0017302714,0.0035625754,-0.000102032674
0.9329329329329329,0.0017124714,0.003527377,-0.00010243431
0.9369369369369369,0.0016946744,0.0034922059,-0.00010285713
0.9409409409409409,0.0016768847,0.0034570638,-0.0001032945
0.944944944944945,0.0016591009,0.003421953,-0.0001037512
0.948948948948949,0.0016413401,0.003386884,-0.00010420394
0.9529529529529529,0.0016236287,0.0033518728,-0.00010461558
0.9569569569569569,0.0016059731,0.0033169193,-0.00010497321
0.960960960960961,0.0015884235,0.003282072,-0.000105225015
0.964964964964965,0.0015710455,0.0032474042,-0.00010531326
0.968968968968969,0.0015539413,0.0032130352,-0.000105152605
0.9729729729729729,0.0015373265,0.00317957,-0.00010491698
0.9769769769769769,0.0015218027,0.0031484757,-0.00010487018
0.980980980980981,0.0015072975,0.0031191986,-0.00010460371
0.984984984984985,0.0014938104,0.0030914154,-0.000103794504
0.988988988988989,0.0014812114,0.0030648583,-0.00010243547
0.992992992992993,0.0014690713,0.0030391829,-0.00010104035
0.996996996996997,0.0014572105,0.0030141799,-9.975897e-05
1.001001001001001,0.0014456827,0.0029904211,-9.90557e-05
1.005005005005005,0.0014341547,0.0029666668,-9.835744e-05
1.009009009009009,0.0014226265,0.0029429172,-9.766407e-05
1.013013013013013,0.0014110986,0.0029191724,-9.6975244e-05
1.017017017017017,0.0013995705,0.0028954328,-9.629177e-05
1.021021021021021,0.0013880446,0.0028717034,-9.561435e-05
1.025025025025025,0.0013765392,0.0028480352,-9.4956835e-05
1.029029029029029,0.001365034,0.0028243726,-9.4304676e-05
1.033033033033033,0.0013535292,0.0028007163,-9.365799e-05
1.037037037037037,0.0013420238,0.0027770652,-9.301747e-05
1.0410410410410411,0.0013305189,0.0027534203,-9.238254e-05
1.045045045045045,0.0013190135,0.0027297812,-9.175413e-05
1.049049049049049,0.0013075087,0.0027061491,-9.113166e-05
1.053053053053053,0.0012960033,0.0026825226,-9.051594e-05
1.057057057057057,0.0012844981,0.0026589031,-8.990674e-05
1.0610610610610611,0.001272993,0.0026352904,-8.930429e-05
1.065065065065065,0.001261488,0.0026116846,-8.8708824e-05
1.069069069069069,0.0012499827,0.002588086,-8.812058e-05
1.073073073073073,0.0012384778,0.002564495,-8.753955e-05
1.077077077077077,0.0012269858,0.0025409195,-8.6947926e-05
1.0810810810810811,0.0012155016,0.0025173565,-8.635339e-05
1.085085085085085,0.0012040173,0.0024938013,-8.576666e-05
1.089089089089089,0.0011925333,0.0024702544,-8.518784e-05
1.093093093093093,0.00118105,0.002446716,-8.461601e-05
1.097097097097097,0.0011695714,0.0024231873,-8.4044295e-05
1.1011011011011012,0.0011580999,0.00239967,-8.347025e-05
1.105105105105105,0.001146635,0.0023761652,-8.2895276e-05
1.1091091091091092,0.0011351955,0.0023526864,-8.229539e-05
1.1131131131131131,0.001123795,0.002329237,-8.1646955e-05
1.117117117117117,0.0011124436,0.0023058252,-8.09381e-05
1.1211211211211212,0.0011011715,0.0022824947,-8.0151716e-05
1.125125125125125,0.0010900565,0.0022593155,-7.9202466e-05
1.1291291291291292,0.0010791337,0.0022363511,-7.8083714e-05
1.1331331331331331,0.0010686803,0.0022145058,-7.714529e-05
1.137137137137137,0.0010589696,0.0021945387,-7.6599536e-05
1.1411411411411412,0.0010498643,0.0021756352,-7.590663e-05
1.145145145145145,0.0010413275,0.0021575892,-7.4934214e-05
1.1491491491491492,0.0010331778,0.0021401222,-7.376657e-05
1.1531531531531531,0.0010252531,0.0021231386,-7.263245e-05
1.157157157157157,0.0010174706,0.0021065068,-7.1565504e-05
1.1611611611611612,0.0010097986,0.0020902134,-7.061614e-05
1.165165165165165,0.0010021265,0.0020739217,-6.966875e-05
1.1691691691691692,0.0009944545,0.0020576322,-6.8723224e-05
1.1731731731731732,0.0009867824,0.0020413445,-6.777991e-05
1.177177177177177,0.0009791128,0.0020250664,-6.6840905e-05
1.1811811811811812,0.000971462,0.0020088442,-6.592006e-05
1.1851851851851851,0.0009638112,0.0019926238,-6.500154e-05
1.1891891891891893,0.0009561603,0.0019764062,-6.408553e-05
1.1931931931931932,0.00094850955,0.001960191,-6.317184e-05
1.197197197197197,0.0009408588,0.001943978,-6.2260486e-05
1.2012012012012012,0.00093320786,0.0019277676,-6.135198e-05
1.2052052052052051,0.0009255571,0.0019115601,-6.0445862e-05
1.2092092092092093,0.00091790623,0.0018953551,-5.9542654e-05
1.2132132132132132,0.0009102555,0.0018791528,-5.864195e-05
1.2172172172172173,0.00090260466,0.0018629535,-5.774421e-05
1.2212212212212212,0.00089495385,0.001846757,-5.6849385e-05
1.2252252252252251,0.00088730885,0.0018305667,-5.594903e-05
1.2292292292292293,0.000879669,0.0018143823,-5.5044307e-05
1.2332332332332332,0.00087202917,0.0017982009,-5.4142612e-05
1.2372372372372373,0.00086438935,0.0017820229,-5.324412e-05
1.2412412412412412,0.00085674966,0.0017658481,-5.2348827e-05
1.2452452452452452,0.0008491099,0.0017496767,-5.145691e-05
1.2492492492492493,0.0008414703,0.0017335087,-5.056808e-05
1.2532532532532532,0.0008338322,0.0017173447,-4.9680355e-05
1.2572572572572573,0.0008261976,0.0017011855,-4.8790243e-05
1.2612612612612613,0.00081856665,0.0016850324,-4.7899084e-05
1.2652652652652652,0.000810946,0.0016688905,-4.6998495e-05
1.2692692692692693,0.0008033436,0.0016527637,-4.6076428e-05
1.2732732732732732,0.0007957679,0.0016366562,-4.5120425e-05
1.2772772772772774,0.0007882236,0.0016205724,-4.412525e-05
1.2812812812812813,0.0007807453,0.0016045601,-4.306942e-05
1.2852852852852852,0.0007733765,0.0015886605,-4.190748e-05
1.2892892892892893,0.00076617463,0.0015730392,-4.0690007e-05
1.2932932932932932,0.0007592825,0.0015581885,-3.962347e-05
1.2972972972972974,0.0007528759,0.0015448439,-3.909209e-05
1.3013013013013013,0.000746849,0.0015321531,-3.8455124e-05
1.3053053053053052,0.0007411435,0.001519945,-3.7658087e-05
1.3093093093093093,0.0007356282,0.0015080327,-3.67763e-05
1.3133133133133132,0.0007302341,0.0014963737,-3.5905454e-05
1.3173173173173174,0.00072491716,0.0014849005,-3.5066158e-05
1.3213213213213213,0.00071966904,0.0014735968,-3.425876e-05
1.3253253253253252,0.0007144209,0.0014622944,-3.3452525e-05
1.3293293293293293,0.0007091728,0.0014509931,-3.2647513e-05
1.3333333333333333,0.0007039264,0.0014396983,-3.184547e-05
1.3373373373373374,0.0006986961,0.0014284535,-3.106118e-05
1.3413413413413413,0.0006934657,0.0014172099,-3.0278461e-05
1.3453453453453452,0.0006882356,0.001405968,-2.9496732e-05
1.3493493493493494,0.0006830054,0.0013947274,-2.8716633e-05
1.3533533533533533,0.00067777507,0.0013834882,-2.7938047e-05
1.3573573573573574,0.0006725449,0.0013722506,-2.7160859e-05
1.3613613613613613,0.00066731457,0.0013610144,-2.63853e-05
1.3653653653653655,0.0006620843,0.0013497799,-2.5611254e-05
1.3693693693693694,0.000656854,0.0013385469,-2.4838897e-05
1.3733733733733733,0.0006516267,0.0013273171,-2.4063746e-05
1.3773773773773774,0.00064640306,0.0013160908,-2.3284636e-05
1.3813813813813813,0.00064117945,0.0013048662,-2.2507273e-05
1.3853853853853855,0.00063595583,0.0012936434,-2.1731714e-05
1.3893893893893894,0.00063073216,0.0012824223,-2.0958018e-05
1.3933933933933933,0.00062550855,0.0012712033,-2.0186184e-05
1.3973973973973974,0.00062028505,0.0012599862,-1.9416097e-05
1.4014014014014013,0.0006150614,0.001248771,-1.8648221e-05
1.4054054054054055,0.0006098377,0.0012375577,-1.7882325e-05
1.4094094094094094,0.0006046148,0.0012263469,-1.7117301e-05
1.4134134134134133,0.0005993941,0.0012151385,-1.63503e-05
1.4174174174174174,0.0005941751,0.001203933,-1.5582948e-05
1.4214214214214214,0.00058896135,0.0011927339,-1.4811114e-05
1.4254254254254255,0.0005837551,0.001181542,-1.4031772e-05
1.4294294294294294,0.0005785655,0.0011703612,-1.3230194e-05
1.4334334334334333,0.00057339744,0.0011591965,-1.240155e-05
1.4374374374374375,0.0005682466,0.0011480442,-1.15510775e-05
1.4414414414414414,0.00056315574,0.0011369518,-1.064036e-05
1.4454454454454455,0.00055814226,0.0011259483,-9.6638105e-06
1.4494494494494494,0.00055327086,0.0011152464,-8.704723e-06
1.4534534534534533,0.000548629,0.0011051577,-7.899653e-06
1.4574574574574575,0.0005443052,0.0010961392,-7.5288117e-06
1.4614614614614614,0.0005402243,0.0010875396,-7.0909737e-06
1.4654654654654655,0.000536319,0.001079196,-6.5580243e-06
1.4694694694694694,0.00053250894,0.0010709986,-5.9807207e-06
1.4734734734734736,0.00052877545,0.0010629776,-5.426642e-06
1.4774774774774775,0.00052509096,0.0010550732,-4.891248e-06
1.4814814814814814,0.000521443,0.0010472492,-4.36313e-06
1.4854854854854855,0.000517796,0.0010394289,-3.836816e-06
1.4894894894894894,0.0005141625,0.0010316519,-3.3269753e-06
1.4934934934934936,0.0005105288,0.0010238758,-2.818182e-06
1.4974974974974975,0.0005068952,0.0010161006,-2.310262e-06
1.5015015015015014,0.0005032616,0.0010083264,-1.8033315e-06
1.5055055055055055,0.0004996279,0.0010005534,-1.297507e-06
1.5095095095095095,0.0004959944,0.0009927812,-7.924973e-07
1.5135135135135136,0.00049236073,0.0009850102,-2.8871e-07
1.5175175175175175,0.0004887271,0.0009772402,2.1408778e-07
1.5215215215215214,0.00048509467,0.0009694718,7.1752584e-07
1.5255255255255256,0.0004814647,0.00096170563,1.2237579e-06
1.5295295295295295,0.00047783478,0.0009539407,1.7288548e-06
1.5335335335335336,0.00047420477,0.0009461768,2.2327004e-06
1.5375375375375375,0.00047057486,0.0009384143,2.7354108e-06
1.5415415415415414,0.00046694485,0.00093065295,3.2367825e-06
1.5455455455455456,0.000463315,0.000922893,3.73699e-06
1.5495495495495495,0.000459685,0.0009151342,4.2357715e-06
1.5535535535535536,0.00045605507,0.0009073769,4.7332724e-06
1.5575575575575575,0.00045242504,0.0008996208,5.22926e-06
1.5615615615615615,0.00044879515,0.0008918664,5.7239376e-06
1.5655655655655656,0.00044516526,0.00088411325,6.2172767e-06
1.5695695695695695,0.00044153602,0.00087636185,6.7102083e-06
1.5735735735735736,0.00043790904,0.0008686128,7.2053226e-06
1.5775775775775776,0.00043428468,0.0008608679,7.7014265e-06
1.5815815815815815,0.00043066466,0.00085312815,8.2011975e-06
1.5855855855855856,0.00042705255,0.00084539596,8.709176e-06
1.5895895895895895,0.00042345485,0.000837674,9.235664e-06
1.5935935935935936,0.00041987133,0.0008299635,9.779149e-06
1.5975975975975976,0.0004162987,0.0008222625,1.0334916e-05
1.6016016016016015,0.0004127717,0.0008146084,1.0935008e-05
1.6056056056056056,0.0004093043,0.0008070399,1.1568685e-05
1.6096096096096095,0.00040596156,0.0007997813,1.2141827e-05
1.6136136136136137,0.00040277818,0.0007930141,1.2542296e-05
1.6176176176176176,0.0003997981,0.0007868486,1.2747623e-05
1.6216216216216217,0.00039697788,0.0007809625,1.29932305e-05
1.6256256256256256,0.00039425364,0.00077519694,1.3310346e-05
1.6296296296296295,0.0003915867,0.00076952897,1.3644458e-05
1.6336336336336337,0.00038896446,0.0007639623,1.3966637e-05
1.6376376376376376,0.0003863727,0.00075846526,1.4280144e-05
1.6416416416416417,0.00038381384,0.00075304904,1.45786325e-05
1.6456456456456456,0.000381255,0.0007476336,1.4876423e-05
1.6496496496496496,0.00037869613,0.0007422188,1.5173457e-05
1.6536536536536537,0.00037613726,0.0007368048,1.5469705e-05
1.6576576576576576,0.00037357843,0.0007313916,1.5765254e-05
1.6616616616616617,0.00037101962,0.0007259792,1.6059988e-05
1.6656656656656657,0.00036846075,0.00072056765,1.6353879e-05
1.6696696696696696,0.0003659022,0.00071515696,1.664745e-05
1.6736736736736737,0.0003633456,0.00070974795,1.694326e-05
1.6776776776776776,0.00036078895,0.0007043397,1.723817e-05
1.6816816816816818,0.00035823236,0.00069893245,1.7532235e-05
1.6856856856856857,0.0003556757,0.0006935261,1.782531e-05
1.6896896896896896,0.0003531191,0.0006881207,1.8117513e-05
1.6936936936936937,0.00035056248,0.0006827162,1.8408755e-05
1.6976976976976976,0.00034800585,0.0006773127,1.8698978e-05
1.7017017017017018,0.0003454492,0.00067191024,1.8988183e-05
1.7057057057057057,0.00034289257,0.00066650874,1.9276398e-05
1.7097097097097096,0.00034033594,0.0006611084,1.9563508e-05
1.7137137137137137,0.00033777935,0.0006557091,1.9849569e-05
1.7177177177177176,0.00033522272,0.00065031095,2.0134496e-05
1.7217217217217218,0.00033266612,0.000644914,2.0418287e-05
1.7257257257257257,0.00033010961,0.00063951814,2.0701089e-05
1.7297297297297298,0.00032755441,0.00063412386,2.0984968e-05
1.7337337337337337,0.00032500055,0.00062873133,2.1269749e-05
1.7377377377377377,0.00032244893,0.00062334165,2.1556218e-05
1.7417417417417418,0.0003199,0.0006179548,2.184516e-05
1.7457457457457457,0.00031735786,0.00061257347,2.2142252e-05
1.7497497497497498,0.00031482987,0.000607203,2.2456748e-05
1.7537537537537538,0.00031231053,0.00060183933,2.2781722e-05
1.7577577577577577,0.00030981025,0.00059649243,2.3128086e-05
1.7617617617617618,0.00030735656,0.0005912032,2.350987e-05
1.7657657657657657,0.00030496938,0.00058606756,2.3871195e-05
1.7697697697697699,0.00030266368,0.00058111484,2.4212524e-05
1.7737737737737738,0.00030049076,0.0005766393,2.434224e-05
1.7777777777777777,0.00029845227,0.00057246827,2.4436275e-05
1.7817817817817818,0.00029650982,0.0005684511,2.4568551e-05
1.7857857857857857,0.00029460425,0.00056447333,2.473517e-05
1.7897897897897899,0.00029273485,0.00056056527,2.4904468e-05
1.7937937937937938,0.00029089322,0.0005567242,2.506224e-05
1.7977977977977977,0.00028907388,0.0005529389,2.5208865e-05
1.8018018018018018,0.00028726622,0.00054917764,2.5354762e-05
1.8058058058058057,0.00028545852,0.00054541684,2.5500165e-05
1.8098098098098099,0.00028365085,0.0005416565,2.564516e-05
1.8138138138138138,0.00028184318,0.0005378967,2.578966e-05
1.8178178178178177,0.00028003575,0.0005341375,2.5934045e-05
1.8218218218218218,0.0002782294,0.00053037907,2.607971e-05
1.8258258258258258,0.00027642303,0.00052662124,2.622485e-05
1.82982982982983,0.00027461664,0.0005228638,2.6369467e-05
1.8338338338338338,0.00027281028,0.000519107,2.651356e-05
1.8378378378378377,0.00027100393,0.0005153507,2.665713e-05
1.8418418418418419,0.00026919757,0.00051159505,2.6800117e-05
1.8458458458458458,0.0002673912,0.0005078399,2.6942536e-05
1.84984984984985,0.0002655848,0.00050408527,2.7084316e-05
1.8538538538538538,0.00026377846,0.00050033134,2.7225586e-05
1.8578578578578577,0.0002619721,0.000496578,2.73662e-05
1.8618618618618619,0.00026016572,0.0004928253,2.7506161e-05
1.8658658658658658,0.00025835936,0.0004890732,2.764551e-05
1.86986986986987,0.000256553,0.0004853218,2.778419e-05
1.8738738738738738,0.00025474664,0.0004815711,2.7922186e-05
1.877877877877878,0.00025294028,0.0004778211,2.8059483e-05
1.8818818818818819,0.00025113416,0.0004740718,2.8196519e-05
1.8858858858858858,0.00024932853,0.00047032334,2.8333714e-05
1.88988988988989,0.00024752342,0.0004665758,2.847104e-05
1.8938938938938938,0.00024571983,0.0004628317,2.860796e-05
1.897897897897898,0.00024391877,0.00045909057,2.874696e-05
1.901901901901902,0.00024212166,0.000455353,2.8890325e-05
1.9059059059059058,0.00024033233,0.00045162125,2.9043396e-05
1.90990990990991,0.00023855103,0.0004478966,2.9205461e-05
1.9139139139139139,0.0002367762,0.0004441777,2.93747e-05
1.917917917917918,0.0002350229,0.0004404813,2.956453e-05
1.921921921921922,0.00023330892,0.0004368845,2.9733346e-05
1.9259259259259258,0.0002316506,0.00043340988,2.9891336e-05
1.92992992992993,0.00023006518,0.0004301348,2.9995572e-05
1.9339339339339339,0.00022857019,0.00042711053,3.0029856e-05
1.937937937937938,0.00022715567,0.00042423006,3.0081297e-05
1.941941941941942,0.00022578286,0.0004213981,3.0167634e-05
1.9459459459459458,0.00022443126,0.00041859262,3.0269905e-05
1.94994994994995,0.00022310665,0.00041585302,3.0360272e-05
1.9539539539539539,0.00022179866,0.00041315204,3.0445299e-05
1.957957957957958,0.00022049838,0.00041046675,3.052999e-05
1.961961961961962,0.00021920551,0.00040779766,3.061336e-05
1.9659659659659658,0.00021791263,0.0004051289,3.0696363e-05
1.96996996996997,0.00021662051,0.00040246078,3.078024e-05
1.973973973973974,0.00021532837,0.00039979303,3.086371e-05
1.977977977977978,0.00021403625,0.00039712572,3.0946787e-05
1.981981981981982,0.00021274413,0.0003944588,3.1029456e-05
1.985985985985986,0.00021145203,0.00039179233,3.1111747e-05
1.98998998998999,0.0002101599,0.00038912625,3.1193544e-05
1.993993993993994,0.00020886779,0.00038646063,3.1274933e-05
1.997997997997998,0.00020757565,0.00038379544,3.1355856e-05
2.002002002002002,0.00020628354,0.00038113075,3.1436328e-05
2.006006006006006,0.0002049914,0.0003784665,3.1516305e-05
2.01001001001001,0.00020369928,0.00037580275,3.1595817e-05
2.014014014014014,0.00020240717,0.0003731395,3.167485e-05
2.018018018018018,0.00020111504,0.00037047674,3.175334e-05
2.022022022022022,0.00019982291,0.0003678145,3.183134e-05
2.026026026026026,0.0001985308,0.0003651528,3.19088e-05
2.03003003003003,0.00019723868,0.00036249164,3.198572e-05
2.034034034034034,0.00019594656,0.00035983103,3.2062075e-05
2.038038038038038,0.00019465448,0.00035717105,3.213792e-05
2.042042042042042,0.00019336266,0.00035451163,3.221369e-05
2.046046046046046,0.00019207131,0.00035185303,3.228961e-05
2.05005005005005,0.00019078075,0.00034919556,3.2365948e-05
2.054054054054054,0.00018949232,0.00034654158,3.244306e-05
2.058058058058058,0.00018820696,0.00034389042,3.25235e-05
2.062062062062062,0.00018692561,0.00034124273,3.2608485e-05
2.066066066066066,0.00018565061,0.00033859967,3.270156e-05
2.07007007007007,0.00018437952,0.0003359602,3.2798824e-05
2.074074074074074,0.00018311552,0.00033332757,3.2903496e-05
2.078078078078078,0.00018187265,0.00033073046,3.3014818e-05
2.0820820820820822,0.00018066772,0.00032823687,3.3098564e-05
2.086086086086086,0.00017949444,0.0003258019,3.3186967e-05
2.09009009009009,0.00017837889,0.00032356236,3.319542e-05
2.094094094094094,0.00017732289,0.00032145937,3.3186385e-05
2.0980980980980983,0.00017631617,0.00031944225,3.3190096e-05
2.1021021021021022,0.000175335,0.00031746074,3.3209246e-05
2.106106106106106,0.0001743701,0.00031550636,3.3233824e-05
2.11011011011011,0.00017342117,0.00031359057,3.3251752e-05
2.114114114114114,0.00017248235,0.00031169792,3.3266784e-05
2.1181181181181183,0.00017154698,0.0003098104,3.328359e-05
2.1221221221221223,0.00017061688,0.00030793418,3.3299584e-05
2.126126126126126,0.00016968677,0.00030605815,3.3315373e-05
2.13013013013013,0.00016875668,0.00030418238,3.3330987e-05
2.134134134134134,0.00016782658,0.00030230678,3.334637e-05
2.1381381381381384,0.00016689647,0.0003004314,3.336153e-05
2.1421421421421423,0.00016596638,0.00029855626,3.3376506e-05
2.146146146146146,0.00016503627,0.0002966813,3.3391232e-05
2.15015015015015,0.00016410617,0.00029480658,3.3405755e-05
2.154154154154154,0.00016317607,0.0002929321,3.342003e-05
2.1581581581581584,0.000162246,0.00029105786,3.3434117e-05
2.1621621621621623,0.00016131585,0.0002891838,3.3447883e-05
2.166166166166166,0.00016038577,0.00028731007,3.346146e-05
2.17017017017017,0.00015945565,0.00028543654,3.347476e-05
2.174174174174174,0.00015852557,0.0002835633,3.3487828e-05
2.1781781781781784,0.00015759545,0.0002816903,3.3500604e-05
2.1821821821821823,0.00015666535,0.00027981756,3.3513134e-05
2.186186186186186,0.00015573525,0.00027794513,3.3525386e-05
2.19019019019019,0.00015480515,0.00027607294,3.3537355e-05
2.194194194194194,0.00015387505,0.00027420107,3.3549033e-05
2.1981981981981984,0.00015294495,0.0002723295,3.356042e-05
2.2022022022022023,0.00015201494,0.0002704582,3.357167e-05
2.206206206206206,0.00015108586,0.0002685876,3.3584118e-05
2.21021021021021,0.00015015778,0.00026671885,3.359669e-05
2.214214214214214,0.00014923113,0.00026485205,3.3610202e-05
2.2182182182182184,0.00014830606,0.00026298672,3.3625394e-05
2.2222222222222223,0.00014738391,0.00026112306,3.364477e-05
2.2262262262262262,0.00014646766,0.00025926396,3.367135e-05
2.23023023023023,0.00014555389,0.00025740702,3.3700766e-05
2.234234234234234,0.00014464682,0.00025555678,3.373687e-05
2.2382382382382384,0.00014376137,0.0002537637,3.375903e-05
2.2422422422422423,0.00014290179,0.0002520255,3.3778066e-05
2.2462462462462462,0.00014206694,0.0002503351,3.3798773e-05
2.25025025025025,0.00014127855,0.00024878338,3.3773722e-05
2.254254254254254,0.00014053352,0.00024731606,3.3750985e-05
2.2582582582582584,0.00013981549,0.00024589367,3.373732e-05
2.2622622622622623,0.00013911058,0.00024448597,3.373518e-05
2.2662662662662663,0.0001384127,0.00024308849,3.373689e-05
2.27027027027027,0.00013772523,0.00024171795,3.373252e-05
2.274274274274274,0.00013704656,0.00024036792,3.37252e-05
2.2782782782782784,0.00013636917,0.00023902021,3.3718134e-05
2.2822822822822824,0.00013569559,0.00023768078,3.37104e-05
2.2862862862862863,0.00013502198,0.0002363415,3.3702476e-05
2.29029029029029,0.00013434839,0.00023500237,3.3694414e-05
2.294294294294294,0.0001336748,0.00023366339,3.3686192e-05
2.2982982982982985,0.00013300119,0.00023232459,3.367778e-05
2.3023023023023024,0.00013232758,0.00023098596,3.366921e-05
2.3063063063063063,0.00013165399,0.0002296475,3.366048e-05
2.31031031031031,0.00013098038,0.00022830919,3.365156e-05
2.314314314314314,0.00013030678,0.00022697108,3.364248e-05
2.3183183183183185,0.00012963318,0.00022563315,3.3633194e-05
2.3223223223223224,0.00012895958,0.00022429542,3.3623735e-05
2.3263263263263263,0.00012828597,0.00022295787,3.361408e-05
2.33033033033033,0.00012761238,0.00022162052,3.3604236e-05
2.3343343343343346,0.00012693879,0.00022028337,3.3594202e-05
2.3383383383383385,0.00012626516,0.0002189464,3.358393e-05
2.3423423423423424,0.00012559158,0.00021760968,3.3573495e-05
2.3463463463463463,0.00012491798,0.00021627313,3.356282e-05
2.3503503503503502,0.00012424438,0.00021493682,3.355195e-05
2.3543543543543546,0.00012357079,0.00021360071,3.354087e-05
2.3583583583583585,0.00012289727,0.00021226484,3.3529694e-05
2.3623623623623624,0.00012222413,0.00021092931,3.3518947e-05
2.3663663663663663,0.00012155118,0.0002095943,3.3508055e-05
2.3703703703703702,0.000120879005,0.0002082618,3.3496202e-05
2.3743743743743746,0.00012020727,0.00020692969,3.3484845e-05
2.3783783783783785,0.00011953724,0.00020559896,3.3475517e-05
2.3823823823823824,0.00011886914,0.00020426951,3.3468765e-05
2.3863863863863863,0.000118204145,0.00020294337,3.346493e-05
2.3903903903903903,0.00011754177,0.00020161972,3.3463817e-05
2.3943943943943946,0.00011688982,0.00020032268,3.3456956e-05
2.3983983983983985,0.00011625182,0.00019905565,3.3447985e-05
2.4024024024024024,0.00011563337,0.0001978291,3.3437645e-05
2.4064064064064064,0.00011503292,0.00019663936,3.3426484e-05
2.4104104104104103,0.000114465125,0.00019554031,3.3389937e-05
2.4144144144144146,0.00011392147,0.0001944848,3.3358134e-05
2.4184184184184185,0.00011339667,0.00019345418,3.3339173e-05
2.4224224224224224,0.00011287948,0.0001924327,3.3326272e-05
2.4264264264264264,0.00011236732,0.00019141815,3.3316494e-05
2.4304304304304303,0.00011186065,0.00019041626,3.3305034e-05
2.4344344344344346,0.00011135903,0.00018942702,3.3291042e-05
2.4384384384384385,0.00011085809,0.00018843886,3.327732e-05
2.4424424424424425,0.00011035907,0.0001874551,3.326305e-05
2.4464464464464464,0.00010986026,0.00018647194,3.3248572e-05
2.4504504504504503,0.000109361434,0.00018548893,3.3233948e-05
2.4544544544544546,0.00010886262,0.00018450603,3.321922e-05
2.4584584584584586,0.000108363805,0.00018352325,3.3204356e-05
2.4624624624624625,0.00010786498,0.0001825406,3.3189353e-05
2.4664664664664664,0.00010736617,0.0001815581,3.3174234e-05
2.4704704704704703,0.000106867345,0.00018057572,3.315897e-05
2.4744744744744747,0.00010636852,0.00017959348,3.3143566e-05
2.4784784784784786,0.00010586972,0.0001786114,3.3128046e-05
2.4824824824824825,0.00010537089,0.00017762944,3.3112352e-05
2.4864864864864864,0.00010487207,0.00017664762,3.3096527e-05
2.4904904904904903,0.00010437324,0.00017566595,3.308054e-05
2.4944944944944947,0.00010387444,0.00017468445,3.3064433e-05
2.4984984984984986,0.000103375605,0.00017370307,3.3048134e-05
2.5025025025025025,0.0001028768,0.00017272189,3.3031713e-05
2.5065065065065064,0.00010237798,0.00017174084,3.301511e-05
2.5105105105105103,0.000101879166,0.00017075997,3.2998352e-05
2.5145145145145147,0.00010138043,0.00016977926,3.2981596e-05
2.5185185185185186,0.000100881785,0.00016879872,3.296484e-05
2.5225225225225225,0.000100383404,0.00016781854,3.2948272e-05
2.5265265265265264,9.9885656e-05,0.00016684011,3.2931202e-05
2.5305305305305303,9.9389516e-05,0.00016586421,3.291481e-05
2.5345345345345347,9.88948e-05,0.00016488967,3.2899938e-05
2.5385385385385386,9.840134e-05,0.00016391583,3.2886855e-05
2.5425425425425425,9.791034e-05,0.00016294357,3.2877113e-05
2.5465465465465464,9.742134e-05,0.00016197347,3.286922e-05
2.5505505505505504,9.693735e-05,0.00016102043,3.285426e-05
2.5545545545545547,9.646243e-05,0.00016008811,3.2836746e-05
2.5585585585585586,9.6002455e-05,0.00015918631,3.2818592e-05
2.5625625625625625,9.555282e-05,0.00015830524,3.280041e-05
2.5665665665665665,9.511878e-05,0.00015746886,3.27687e-05
2.5705705705705704,9.470645e-05,0.00015668213,3.2730764e-05
2.5745745745745747,9.430734e-05,0.0001559185,3.269618e-05
2.5785785785785786,9.391797e-05,0.0001551671,3.2668853e-05
2.5825825825825826,9.3533235e-05,0.00015442095,3.264552e-05
2.5865865865865865,9.3152266e-05,0.00015367926,3.2625274e-05
2.5905905905905904,9.277722e-05,0.00015295166,3.2602773e-05
2.5945945945945947,9.2405666e-05,0.00015223172,3.2579606e-05
2.5985985985985987,9.203467e-05,0.0001515125,3.2556847e-05
2.6026026026026026,9.16661e-05,0.00015079862,3.2533586e-05
2.6066066066066065,9.129763e-05,0.00015008508,3.251018e-05
2.610610610610611,9.0929156e-05,0.00014937163,3.248669e-05
2.6146146146146148,9.05607e-05,0.00014865826,3.2463147e-05
2.6186186186186187,9.019222e-05,0.00014794494,3.2439493e-05
2.6226226226226226,8.982375e-05,0.00014723172,3.2415777e-05
2.6266266266266265,8.945528e-05,0.00014651858,3.2391978e-05
2.630630630630631,8.908681e-05,0.00014580553,3.2368094e-05
2.6346346346346348,8.8718334e-05,0.00014509255,3.2344124e-05
2.6386386386386387,8.834987e-05,0.00014437966,3.2320077e-05
2.6426426426426426,8.79814e-05,0.00014366687,3.229594e-05
2.6466466466466465,8.761292e-05,0.00014295414,3.2271695e-05
2.650650650650651,8.724446e-05,0.00014224154,3.2247386e-05
2.6546546546546548,8.6875974e-05,0.00014152899,3.2222957e-05
2.6586586586586587,8.650751e-05,0.00014081657,3.219846e-05
2.6626626626626626,8.6139036e-05,0.00014010422,3.217385e-05
2.6666666666666665,8.5770575e-05,0.00013939198,3.214916e-05
2.670670670670671,8.5402105e-05,0.00013867985,3.212436e-05
2.674674674674675,8.503367e-05,0.00013796783,3.209952e-05
2.6786786786786787,8.4665604e-05,0.00013725604,3.2075175e-05
2.6826826826826826,8.429777e-05,0.00013654446,3.205108e-05
2.6866866866866865,8.393058e-05,0.00013583482,3.2026328e-05
2.690690690690691,8.356355e-05,0.00013512585,3.2001244e-05
2.694694694694695,8.319744e-05,0.00013441787,3.1977004e-05
2.6986986986986987,8.283306e-05,0.00013371074,3.1955373e-05
2.7027027027027026,8.2470804e-05,0.00013300555,3.193605e-05
2.7067067067067065,8.2112616e-05,0.00013231229,3.1912943e-05
2.710710710710711,8.176013e-05,0.00013162738,3.1892876e-05
2.714714714714715,8.141626e-05,0.0001309608,3.187173e-05
2.7187187187187187,8.108379e-05,0.00013031978,3.18478e-05
2.7227227227227226,8.0761296e-05,0.0001296998,3.1822798e-05
2.7267267267267266,8.045692e-05,0.00012912287,3.1790973e-05
2.730730730730731,8.016408e-05,0.00012856629,3.176186e-05
2.734734734734735,7.988078e-05,0.00012802353,3.173803e-05
2.7387387387387387,7.960185e-05,0.00012748656,3.171714e-05
2.7427427427427427,7.932426e-05,0.00012695159,3.1696924e-05
2.7467467467467466,7.904899e-05,0.00012642065,3.167732e-05
2.750750750750751,7.877755e-05,0.00012589895,3.1656145e-05
2.754754754754755,7.850687e-05,0.00012537875,3.1634994e-05
2.7587587587587588,7.8236364e-05,0.00012485881,3.1613923e-05
2.7627627627627627,7.796602e-05,0.00012433926,3.159278e-05
2.7667667667667666,7.769569e-05,0.00012381979,3.1571588e-05
2.770770770770771,7.742537e-05,0.00012330039,3.155036e-05
2.774774774774775,7.715503e-05,0.00012278101,3.1529056e-05
2.7787787787787788,7.68847e-05,0.0001222617,3.1507705e-05
2.7827827827827827,7.661437e-05,0.00012174244,3.1486303e-05
2.7867867867867866,7.634404e-05,0.00012122323,3.1464846e-05
2.790790790790791,7.607371e-05,0.00012070409,3.144333e-05
2.794794794794795,7.5803386e-05,0.000120185,3.142177e-05
2.798798798798799,7.553305e-05,0.000119665965,3.140013e-05
2.8028028028028027,7.526272e-05,0.00011914699,3.137844e-05
2.8068068068068066,7.4992386e-05,0.00011862808,3.1356692e-05
2.810810810810811,7.4722055e-05,0.00011810922,3.1334883e-05
2.814814814814815,7.445172e-05,0.00011759043,3.1313004e-05
2.818818818818819,7.418139e-05,0.00011707171,3.1291078e-05
2.8228228228228227,7.391106e-05,0.00011655305,3.1269075e-05
2.8268268268268266,7.364073e-05,0.000116034455,3.124701e-05
2.830830830830831,7.337051e-05,0.00011551591,3.1225107e-05
2.834834834834835,7.310048e-05,0.00011499745,3.1203504e-05
2.838838838838839,7.283085e-05,0.00011447916,3.1182546e-05
2.8428428428428427,7.2561525e-05,0.0001139614,3.116165e-05
2.846846846846847,7.229312e-05,0.00011344506,3.1141182e-05
2.850850850850851,7.2025716e-05,0.000112929265,3.1122167e-05
2.854854854854855,7.1758936e-05,0.00011241377,3.11041e-05
2.858858858858859,7.149333e-05,0.00011189896,3.108769e-05
2.8628628628628627,7.1229406e-05,0.000111390706,3.1068106e-05
2.866866866866867,7.096712e-05,0.00011088721,3.1047035e-05
2.870870870870871,7.070819e-05,0.00011039049,3.10259e-05
2.874874874874875,7.045609e-05,0.000109907836,3.1004343e-05
2.878878878878879,7.0211085e-05,0.000109443296,3.0978874e-05
2.8828828828828827,6.997327e-05,0.00010899494,3.0951607e-05
2.886886886886887,6.974545e-05,0.00010856644,3.0924468e-05
2.890890890890891,6.952314e-05,0.00010814679,3.0899493e-05
2.894894894894895,6.930762e-05,0.00010773662,3.087863e-05
2.898898898898899,6.909512e-05,0.00010733037,3.085987e-05
2.9029029029029028,6.888449e-05,0.000106926746,3.0842228e-05
2.906906906906907,6.8675436e-05,0.000106525564,3.0825307e-05
2.910910910910911,6.846862e-05,0.0001061307,3.080654e-05
2.914914914914915,6.8262365e-05,0.00010573685,3.078788e-05
2.918918918918919,6.805661e-05,0.00010534374,3.076948e-05
2.9229229229229228,6.7851826e-05,0.00010495303,3.075062e-05
2.926926926926927,6.76476e-05,0.000104563806,3.0731386e-05
2.930930930930931,6.7443376e-05,0.00010417465,3.07121e-05
2.934934934934935,6.723913e-05,0.00010378552,3.0692747e-05
2.938938938938939,6.70349e-05,0.00010339646,3.067335e-05
2.942942942942943,6.6830675e-05,0.000103007456,3.0653893e-05
2.946946946946947,6.662644e-05,0.0001026185,3.063438e-05
2.950950950950951,6.6422195e-05,0.00010222959,3.0614796e-05
2.954954954954955,6.621798e-05,0.00010184078,3.0595187e-05
2.958958958958959,6.601374e-05,0.00010145198,3.057549e-05
2.962962962962963,6.580951e-05,0.00010106327,3.0555748e-05
2.966966966966967,6.560528e-05,0.00010067462,3.0535943e-05
2.970970970970971,6.540105e-05,0.00010028602,3.0516076e-05
2.974974974974975,6.519681e-05,9.989749e-05,3.0496132e-05
2.978978978978979,6.499258e-05,9.9509016e-05,3.0476142e-05
2.982982982982983,6.478835e-05,9.912062e-05,3.0456085e-05
2.986986986986987,6.45841e-05,9.8732264e-05,3.0435935e-05
2.990990990990991,6.437984e-05,9.8344004e-05,3.0415678e-05
2.994994994994995,6.417554e-05,9.7955795e-05,3.0395284e-05
2.998998998998999,6.397124e-05,9.756765e-05,3.0374827e-05
3.003003003003003,6.376729e-05,9.7180804e-05,3.0353785e-05
3.007007007007007,6.356412e-05,9.6794945e-05,3.0333289e-05
3.011011011011011,6.336185e-05,9.640986e-05,3.031384e-05
3.015015015015015,6.316e-05,9.6025164e-05,3.0294832e-05
3.019019019019019,6.295993e-05,9.5645024e-05,3.0274841e-05
3.023023023023023,6.276193e-05,9.526932e-05,3.0254541e-05
3.027027027027027,6.256584e-05,9.489701e-05,3.0234678e-05
3.031031031031031,6.237372e-05,9.453114e-05,3.0216303e-05
3.035035035035035,6.2187515e-05,9.41768e-05,3.0198229e-05
3.039039039039039,6.2005645e-05,9.3831135e-05,3.0180156e-05
3.043043043043043,6.1831925e-05,9.350622e-05,3.015763e-05
3.047047047047047,6.166573e-05,9.319623e-05,3.013523e-05
3.051051051051051,6.150324e-05,9.289189e-05,3.0114596e-05
3.055055055055055,6.134455e-05,9.2593604e-05,3.0095503e-05
3.059059059059059,6.118722e-05,9.229701e-05,3.0077426e-05
3.063063063063063,6.103095e-05,9.200131e-05,3.0060593e-05
3.067067067067067,6.0875012e-05,9.170626e-05,3.0043764e-05
3.071071071071071,6.0720755e-05,9.141552e-05,3.0025993e-05
3.075075075075075,6.0566887e-05,9.112571e-05,3.0008061e-05
3.079079079079079,6.041369e-05,9.083688e-05,2.9990499e-05
3.083083083083083,6.0260663e-05,9.054841e-05,2.9972914e-05
3.0870870870870872,6.010775e-05,9.0260306e-05,2.9955194e-05
3.091091091091091,5.9954837e-05,8.997226e-05,2.9937413e-05
3.095095095095095,5.980193e-05,8.968427e-05,2.9919585e-05
3.099099099099099,5.9649014e-05,8.939633e-05,2.9901694e-05
3.103103103103103,5.9496102e-05,8.910846e-05,2.988375e-05
3.1071071071071072,5.9343194e-05,8.882064e-05,2.986575e-05
3.111111111111111,5.919028e-05,8.853288e-05,2.9847684e-05
3.115115115115115,5.9037364e-05,8.824517e-05,2.982956e-05
3.119119119119119,5.8884452e-05,8.7957524e-05,2.981138e-05
3.1231231231231233,5.8731537e-05,8.766994e-05,2.9793133e-05
3.1271271271271273,5.857863e-05,8.7382425e-05,2.9774834e-05
3.131131131131131,5.842573e-05,8.709498e-05,2.9756477e-05
3.135135135135135,5.8272813e-05,8.680759e-05,2.9738043e-05
3.139139139139139,5.81199e-05,8.652025e-05,2.9719544e-05
3.1431431431431434,5.796699e-05,8.623299e-05,2.9700986e-05
3.1471471471471473,5.781413e-05,8.594578e-05,2.9682476e-05
3.151151151151151,5.766137e-05,8.565862e-05,2.9664125e-05
3.155155155155155,5.7508812e-05,8.5371605e-05,2.964602e-05
3.159159159159159,5.7356287e-05,8.508467e-05,2.9627901e-05
3.1631631631631634,5.7204103e-05,8.4798885e-05,2.9609324e-05
3.1671671671671673,5.7051977e-05,8.451338e-05,2.9590568e-05
3.171171171171171,5.690011e-05,8.422804e-05,2.9572178e-05
3.175175175175175,5.6749646e-05,8.394533e-05,2.9553967e-05
3.179179179179179,5.660072e-05,8.366714e-05,2.9534298e-05
3.1831831831831834,5.6452456e-05,8.339035e-05,2.9514564e-05
3.1871871871871873,5.6305933e-05,8.311626e-05,2.9495608e-05
3.191191191191191,5.616248e-05,8.2847255e-05,2.9477707e-05
3.195195195195195,5.602304e-05,8.258605e-05,2.9460036e-05
3.199199199199199,5.5887795e-05,8.233288e-05,2.9442706e-05
3.2032032032032034,5.5756773e-05,8.208858e-05,2.942496e-05
3.2072072072072073,5.5628865e-05,8.1849896e-05,2.9407838e-05
3.2112112112112112,5.550318e-05,8.161449e-05,2.9391875e-05
3.215215215215215,5.5378987e-05,8.138209e-05,2.9375886e-05
3.219219219219219,5.5255998e-05,8.115117e-05,2.9360823e-05
3.2232232232232234,5.5133773e-05,8.0921025e-05,2.9346518e-05
3.2272272272272273,5.5012875e-05,8.069333e-05,2.933242e-05
3.2312312312312312,5.489302e-05,8.046778e-05,2.9318258e-05
3.235235235235235,5.4773318e-05,8.024268e-05,2.930396e-05
3.239239239239239,5.4653407e-05,8.00174e-05,2.9289415e-05
3.2432432432432434,5.45335e-05,7.979221e-05,2.9274785e-05
3.2472472472472473,5.4413635e-05,7.9567195e-05,2.926007e-05
3.2512512512512513,5.429377e-05,7.934224e-05,2.92453e-05
3.255255255255255,5.41739e-05,7.911734e-05,2.9230465e-05
3.259259259259259,5.4054028e-05,7.889248e-05,2.9215571e-05
3.2632632632632634,5.3934167e-05,7.8667705e-05,2.920063e-05
3.2672672672672673,5.3814303e-05,7.844298e-05,2.9185625e-05
3.2712712712712713,5.369443e-05,7.821831e-05,2.9170553e-05
3.275275275275275,5.357457e-05,7.799371e-05,2.915543e-05
3.279279279279279,5.3454703e-05,7.776917e-05,2.9140238e-05
3.2832832832832834,5.3334832e-05,7.754468e-05,2.912498e-05
3.2872872872872874,5.3214957e-05,7.732026e-05,2.9109655e-05
3.2912912912912913,5.30951e-05,7.7095916e-05,2.9094284e-05
3.295295295295295,5.297523e-05,7.687163e-05,2.9078834e-05
3.299299299299299,5.2855365e-05,7.6647404e-05,2.9063323e-05
3.3033033033033035,5.2735508e-05,7.642325e-05,2.9047762e-05
3.3073073073073074,5.2615756e-05,7.619916e-05,2.903235e-05
3.3113113113113113,5.2496216e-05,7.597522e-05,2.9017208e-05
3.315315315315315,5.2376814e-05,7.575141e-05,2.9002213e-05
3.319319319319319,5.225765e-05,7.5527925e-05,2.8987373e-05
3.3233233233233235,5.213851e-05,7.530486e-05,2.8972156e-05
3.3273273273273274,5.2019837e-05,7.5083e-05,2.8956672e-05
3.3313313313313313,5.190201e-05,7.486412e-05,2.8939907e-05
3.335335335335335,5.1785017e-05,7.4647345e-05,2.8922688e-05
3.339339339339339,5.1668343e-05,7.443073e-05,2.8905957e-05
3.3433433433433435,5.1552313e-05,7.42148e-05,2.8889834e-05
3.3473473473473474,5.1438543e-05,7.400293e-05,2.8874158e-05
3.3513513513513513,5.1328872e-05,7.379981e-05,2.8857932e-05
3.3553553553553552,5.1221556e-05,7.360439e-05,2.8838722e-05
3.3593593593593596,5.1117786e-05,7.341721e-05,2.8818358e-05
3.3633633633633635,5.1017527e-05,7.323593e-05,2.8799124e-05
3.3673673673673674,5.0919145e-05,7.3057556e-05,2.8780732e-05
3.3713713713713713,5.0823248e-05,7.288242e-05,2.8764076e-05
3.3753753753753752,5.0728806e-05,7.270955e-05,2.8748067e-05
3.3793793793793796,5.0634462e-05,7.253658e-05,2.873234e-05
3.3833833833833835,5.0540337e-05,7.236401e-05,2.8716666e-05
3.3873873873873874,5.044675e-05,7.219274e-05,2.8700757e-05
3.3913913913913913,5.0354334e-05,7.202435e-05,2.8684322e-05
3.3953953953953953,5.0262115e-05,7.185629e-05,2.8667942e-05
3.3993993993993996,5.0170267e-05,7.168884e-05,2.8651695e-05
3.4034034034034035,5.0078695e-05,7.152217e-05,2.8635224e-05
3.4074074074074074,4.998765e-05,7.1356866e-05,2.8618439e-05
3.4114114114114114,4.9896604e-05,7.1191615e-05,2.8601593e-05
3.4154154154154153,4.9805552e-05,7.1026414e-05,2.858469e-05
3.4194194194194196,4.97145e-05,7.086127e-05,2.8567732e-05
3.4234234234234235,4.962345e-05,7.069618e-05,2.855072e-05
3.4274274274274275,4.9532402e-05,7.0531154e-05,2.8533652e-05
3.4314314314314314,4.9441358e-05,7.0366186e-05,2.851653e-05
3.4354354354354353,4.9350307e-05,7.020127e-05,2.8499344e-05
3.4394394394394396,4.9259255e-05,7.003641e-05,2.8482098e-05
3.4434434434434436,4.9168208e-05,6.987162e-05,2.84648e-05
3.4474474474474475,4.9077156e-05,6.9706875e-05,2.8447435e-05
3.4514514514514514,4.8986178e-05,6.954222e-05,2.8430131e-05
3.4554554554554553,4.8895236e-05,6.9377646e-05,2.8412827e-05
3.4594594594594597,4.8804293e-05,6.921313e-05,2.8395461e-05
3.4634634634634636,4.8713257e-05,6.9048685e-05,2.8377828e-05
3.4674674674674675,4.862214e-05,6.888433e-05,2.835995e-05
3.4714714714714714,4.8531205e-05,6.872008e-05,2.8342329e-05
3.4754754754754753,4.8440223e-05,6.855599e-05,2.8324454e-05
3.4794794794794797,4.8349917e-05,6.8393885e-05,2.8305953e-05
3.4834834834834836,4.826068e-05,6.8233196e-05,2.8288167e-05
3.4874874874874875,4.8172675e-05,6.807449e-05,2.8270857e-05
3.4914914914914914,4.8084934e-05,6.7916226e-05,2.825364e-05
3.4954954954954953,4.799777e-05,6.775817e-05,2.8237377e-05
3.4994994994994997,4.791134e-05,6.760177e-05,2.8220908e-05
3.5035035035035036,4.782568e-05,6.7447356e-05,2.8204007e-05
3.5075075075075075,4.7742426e-05,6.729704e-05,2.8187811e-05
3.5115115115115114,4.7661473e-05,6.715281e-05,2.8170134e-05
3.5155155155155153,4.7581823e-05,6.7011184e-05,2.815246e-05
3.5195195195195197,4.750448e-05,6.687414e-05,2.8134822e-05
3.5235235235235236,4.74293e-05,6.674039e-05,2.8118215e-05
3.5275275275275275,4.735657e-05,6.66102e-05,2.8102942e-05
3.5315315315315314,4.7285514e-05,6.648195e-05,2.8089076e-05
3.5355355355355353,4.7215424e-05,6.635533e-05,2.8075518e-05
3.5395395395395397,4.714528e-05,6.622882e-05,2.8061735e-05
3.5435435435435436,4.707543e-05,6.610271e-05,2.8048154e-05
3.5475475475475475,4.7005764e-05,6.5976885e-05,2.8034641e-05
3.5515515515515514,4.693672e-05,6.585205e-05,2.8021384e-05
3.5555555555555554,4.6867935e-05,6.572764e-05,2.8008228e-05
3.5595595595595597,4.6799338e-05,6.560359e-05,2.7995084e-05
3.5635635635635636,4.6730715e-05,6.5479515e-05,2.7981918e-05
3.5675675675675675,4.666202e-05,6.53553e-05,2.7968737e-05
3.5715715715715715,4.6593326e-05,6.523114e-05,2.795551e-05
3.5755755755755754,4.652464e-05,6.5107044e-05,2.7942238e-05
3.5795795795795797,4.645595e-05,6.498299e-05,2.792891e-05
3.5835835835835836,4.6387257e-05,6.485898e-05,2.7915532e-05
3.5875875875875876,4.6318564e-05,6.4735024e-05,2.7902102e-05
3.5915915915915915,4.6249876e-05,6.461113e-05,2.7888625e-05
3.5955955955955954,4.6181183e-05,6.448728e-05,2.7875092e-05
3.5995995995995997,4.6112473e-05,6.436347e-05,2.7861477e-05
3.6036036036036037,4.6043755e-05,6.423971e-05,2.7847795e-05
3.6076076076076076,4.5975037e-05,6.4116015e-05,2.783406e-05
3.6116116116116115,4.5906316e-05,6.399237e-05,2.7820266e-05
3.6156156156156154,4.58376e-05,6.386878e-05,2.7806427e-05
3.6196196196196198,4.5768917e-05,6.374522e-05,2.7792612e-05
3.6236236236236237,4.570053e-05,6.3621635e-05,2.7779424e-05
3.6276276276276276,4.5632303e-05,6.3498126e-05,2.7766484e-05
3.6316316316316315,4.5564128e-05,6.337467e-05,2.7753584e-05
3.635635635635636,4.549617e-05,6.3251406e-05,2.7740934e-05
3.6396396396396398,4.5428573e-05,6.31288e-05,2.7728343e-05
3.6436436436436437,4.536084e-05,6.300631e-05,2.7715374e-05
3.6476476476476476,4.5292967e-05,6.288367e-05,2.7702266e-05
3.6516516516516515,4.522562e-05,6.2761406e-05,2.7689839e-05
3.655655655655656,4.515834e-05,6.263942e-05,2.7677264e-05
3.65965965965966,4.509188e-05,6.25186e-05,2.7665163e-05
3.6636636636636637,4.5026718e-05,6.239923e-05,2.7654203e-05
3.6676676676676676,4.4962107e-05,6.2280626e-05,2.7643588e-05
3.6716716716716715,4.489976e-05,6.216718e-05,2.7632337e-05
3.675675675675676,4.484063e-05,6.205999e-05,2.762127e-05
3.67967967967968,4.4783323e-05,6.195584e-05,2.7610806e-05
3.6836836836836837,4.4727833e-05,6.1854385e-05,2.760128e-05
3.6876876876876876,4.467339e-05,6.175486e-05,2.7591923e-05
3.6916916916916915,4.462021e-05,6.1657374e-05,2.7583048e-05
3.695695695695696,4.456819e-05,6.156099e-05,2.7575388e-05
3.6996996996997,4.4516444e-05,6.146482e-05,2.7568065e-05
3.7037037037037037,4.4465072e-05,6.136923e-05,2.756091e-05
3.7077077077077076,4.4413762e-05,6.127416e-05,2.7553364e-05
3.7117117117117115,4.4362467e-05,6.117961e-05,2.7545322e-05
3.715715715715716,4.431111e-05,6.1085e-05,2.753722e-05
3.71971971971972,4.4259727e-05,6.0990387e-05,2.7529068e-05
3.7237237237237237,4.4208366e-05,6.089589e-05,2.752084e-05
3.7277277277277276,4.415714e-05,6.08018e-05,2.7512478e-05
3.7317317317317316,4.410591e-05,6.0707753e-05,2.7504064e-05
3.735735735735736,4.4054683e-05,6.061377e-05,2.7495598e-05
3.73973973973974,4.4003456e-05,6.0519833e-05,2.748708e-05
3.7437437437437437,4.3952234e-05,6.0425955e-05,2.7478512e-05
3.7477477477477477,4.3901e-05,6.0332117e-05,2.7469881e-05
3.7517517517517516,4.3849777e-05,6.023835e-05,2.7461205e-05
3.755755755755756,4.3798544e-05,6.0144623e-05,2.7452463e-05
3.75975975975976,4.3747314e-05,6.0050956e-05,2.7443672e-05
3.7637637637637638,4.3696087e-05,5.9957347e-05,2.7434828e-05
3.7677677677677677,4.364486e-05,5.9863793e-05,2.7425927e-05
3.7717717717717716,4.3593627e-05,5.977029e-05,2.7416965e-05
3.775775775775776,4.35424e-05,5.967685e-05,2.7407952e-05
3.77977977977978,4.3491105e-05,5.9583486e-05,2.7398723e-05
3.7837837837837838,4.3439784e-05,5.9490194e-05,2.7389373e-05
3.7877877877877877,4.3388416e-05,5.939706e-05,2.7379769e-05
3.7917917917917916,4.3337473e-05,5.9305148e-05,2.7369799e-05
3.795795795795796,4.3286545e-05,5.9213537e-05,2.7359554e-05
3.7997997997998,4.323631e-05,5.9124293e-05,2.7348324e-05
3.803803803803804,4.3186617e-05,5.9036312e-05,2.7336922e-05
3.8078078078078077,4.3137195e-05,5.894839e-05,2.7326e-05
3.8118118118118116,4.3087886e-05,5.8860373e-05,2.7315402e-05
3.815815815815816,4.3038253e-05,5.877135e-05,2.7305156e-05
3.81981981981982,4.298896e-05,5.868262e-05,2.7295295e-05
3.823823823823824,4.294068e-05,5.8595313e-05,2.7286045e-05
3.8278278278278277,4.2894266e-05,5.8511352e-05,2.727718e-05
3.8318318318318316,4.2848624e-05,5.8429756e-05,2.7267492e-05
3.835835835835836,4.280365e-05,5.8350175e-05,2.7257125e-05
3.83983983983984,4.275981e-05,5.827235e-05,2.7247266e-05
3.843843843843844,4.2716605e-05,5.8195496e-05,2.7237715e-05
3.8478478478478477,4.2674157e-05,5.8119876e-05,2.722844e-05
3.8518518518518516,4.2632026e-05,5.8044836e-05,2.7219216e-05
3.855855855855856,4.2589876e-05,5.796992e-05,2.7209831e-05
3.85985985985986,4.2547745e-05,5.7895115e-05,2.7200376e-05
3.863863863863864,4.2505926e-05,5.7821162e-05,2.7190692e-05
3.8678678678678677,4.246463e-05,5.774801e-05,2.7181253e-05
3.871871871871872,4.2423988e-05,5.7675934e-05,2.7172044e-05
3.875875875875876,4.23836e-05,5.7604295e-05,2.7162905e-05
3.87987987987988,4.234321e-05,5.753271e-05,2.715371e-05
3.883883883883884,4.2302836e-05,5.746119e-05,2.7144482e-05
3.8878878878878878,4.2262407e-05,5.7389596e-05,2.7135218e-05
3.891891891891892,4.2221982e-05,5.731805e-05,2.712591e-05
3.895895895895896,4.2181582e-05,5.7246572e-05,2.7116592e-05
3.8998998998999,4.214121e-05,5.7175155e-05,2.7107268e-05
3.903903903903904,4.2100837e-05,5.710378e-05,2.709789e-05
3.9079079079079078,4.2060477e-05,5.703248e-05,2.7088474e-05
3.911911911911912,4.2020107e-05,5.6961217e-05,2.7078995e-05
3.915915915915916,4.197974e-05,5.6890014e-05,2.7069465e-05
3.91991991991992,4.1939373e-05,5.6818863e-05,2.7059883e-05
3.923923923923924,4.1899002e-05,5.6747762e-05,2.7050242e-05
3.9279279279279278,4.1858635e-05,5.6676716e-05,2.7040554e-05
3.931931931931932,4.1818268e-05,5.6605728e-05,2.7030808e-05
3.935935935935936,4.1777905e-05,5.6534795e-05,2.7021015e-05
3.93993993993994,4.1737472e-05,5.646382e-05,2.7011123e-05
3.943943943943944,4.169694e-05,5.6392804e-05,2.7001079e-05
3.947947947947948,4.165636e-05,5.6321896e-05,2.6990823e-05
3.951951951951952,4.1615822e-05,5.6251145e-05,2.6980499e-05
3.955955955955956,4.15757e-05,5.6181627e-05,2.696977e-05
3.95995995995996,4.1535593e-05,5.611236e-05,2.6958825e-05
3.963963963963964,4.149535e-05,5.604281e-05,2.6947891e-05
3.967967967967968,4.1455158e-05,5.597349e-05,2.6936825e-05
3.971971971971972,4.1416046e-05,5.5906305e-05,2.6925789e-05
3.975975975975976,4.137761e-05,5.5840384e-05,2.6914837e-05
3.97997997997998,4.1339674e-05,5.5775563e-05,2.6903785e-05
3.983983983983984,4.1302585e-05,5.5711767e-05,2.6893402e-05
3.987987987987988,4.126712e-05,5.56516e-05,2.6882644e-05
3.991991991991992,4.1232208e-05,5.5592813e-05,2.6871605e-05
3.995995995995996,4.1198113e-05,5.5534943e-05,2.6861282e-05
4.0,4.1163832e-05,5.5477285e-05,2.685038e-05


==> fig/data/posteriorst/denoising_gmm_stds.csv <==
x,y,upper,lower
0.0,0.0022525429,0.0029508742,0.0015542116
0.004004004004004004,0.0022416702,0.002937932,0.0015454083
0.008008008008008008,0.0022307974,0.0029249913,0.0015366037
0.012012012012012012,0.0022199247,0.0029120515,0.001527798
0.016016016016016016,0.0022090517,0.0028991124,0.0015189911
0.02002002002002002,0.0021981793,0.0028861752,0.0015101833
0.024024024024024024,0.0021873068,0.0028732389,0.0015013746
0.028028028028028028,0.0021764336,0.002860303,0.0014925641
0.03203203203203203,0.0021655608,0.0028473688,0.0014837529
0.036036036036036036,0.0021546884,0.002834436,0.0014749407
0.04004004004004004,0.0021438154,0.0028215041,0.0014661268
0.044044044044044044,0.002132943,0.0028085737,0.0014573123
0.04804804804804805,0.00212207,0.0027956436,0.0014484961
0.05205205205205205,0.0021111972,0.0027827155,0.001439679
0.056056056056056056,0.0021003245,0.0027697883,0.0014308607
0.06006006006006006,0.0020894515,0.0027568622,0.0014220409
0.06406406406406406,0.002078579,0.0027439378,0.0014132203
0.06806806806806806,0.0020677063,0.0027310145,0.0014043982
0.07207207207207207,0.0020568336,0.0027180922,0.001395575
0.07607607607607608,0.0020459609,0.0027051712,0.0013867505
0.08008008008008008,0.002035088,0.0026922515,0.0013779243
0.08408408408408408,0.0020242154,0.0026793333,0.0013690975
0.08808808808808809,0.0020133425,0.002666416,0.0013602688
0.0920920920920921,0.0020024697,0.0026535003,0.0013514392
0.0960960960960961,0.0019915968,0.0026405856,0.0013426079
0.10010010010010009,0.0019807243,0.0026276729,0.0013337757
0.1041041041041041,0.0019698516,0.0026147612,0.0013249419
0.10810810810810811,0.0019589786,0.0026018505,0.0013161066
0.11211211211211211,0.0019481059,0.0025889417,0.0013072701
0.11611611611611611,0.0019372333,0.002576034,0.0012984324
0.12012012012012012,0.0019263604,0.0025631278,0.001289593
0.12412412412412413,0.0019154878,0.0025502231,0.0012807525
0.12812812812812813,0.001904615,0.0025373197,0.0012719103
0.13213213213213212,0.0018937421,0.0025244178,0.0012630665
0.13613613613613612,0.0018828695,0.0025115174,0.0012542217
0.14014014014014015,0.0018719968,0.0024986183,0.0012453751
0.14414414414414414,0.001861124,0.002485721,0.001236527
0.14814814814814814,0.0018502513,0.0024728249,0.0012276777
0.15215215215215216,0.0018393784,0.0024599303,0.0012188265
0.15615615615615616,0.0018285057,0.0024470375,0.0012099739
0.16016016016016016,0.001817633,0.0024341461,0.00120112
0.16416416416416416,0.0018067601,0.0024212562,0.0011922641
0.16816816816816815,0.0017958877,0.002408368,0.0011834074
0.17217217217217218,0.0017850149,0.0023954813,0.0011745484
0.17617617617617617,0.0017741421,0.0023825963,0.001165688
0.18018018018018017,0.0017632693,0.0023697128,0.0011568258
0.1841841841841842,0.0017523968,0.0023568312,0.0011479624
0.1881881881881882,0.0017415237,0.0023439508,0.0011390968
0.1921921921921922,0.0017306511,0.0023310725,0.0011302299
0.1961961961961962,0.0017197783,0.0023181955,0.001121361
0.20020020020020018,0.0017089054,0.0023053202,0.0011124907
0.2042042042042042,0.0016980327,0.0022924468,0.0011036185
0.2082082082082082,0.00168716,0.0022795752,0.0010947448
0.2122122122122122,0.0016762872,0.0022667053,0.001085869
0.21621621621621623,0.0016654147,0.0022538374,0.0010769919
0.22022022022022023,0.0016545419,0.0022409712,0.0010681127
0.22422422422422422,0.0016436691,0.0022281066,0.0010592316
0.22822822822822822,0.0016327965,0.002215244,0.0010503489
0.23223223223223222,0.0016219235,0.002202383,0.001041464
0.23623623623623624,0.0016110508,0.0021895242,0.0010325774
0.24024024024024024,0.0016001781,0.002176667,0.001023689
0.24424424424424424,0.0015893055,0.002163812,0.0010147988
0.24824824824824826,0.0015784326,0.0021509589,0.0010059064
0.25225225225225223,0.0015675598,0.0021381075,0.000997012
0.25625625625625625,0.001556687,0.002125258,0.0009881159
0.2602602602602603,0.0015458143,0.002112411,0.0009792177
0.26426426426426425,0.0015349416,0.0020995657,0.0009703176
0.2682682682682683,0.0015240688,0.0020867223,0.00096141524
0.27227227227227224,0.0015131959,0.002073881,0.00095251086
0.27627627627627627,0.0015023234,0.002061042,0.00094360474
0.2802802802802803,0.0014914504,0.0020482047,0.00093469594
0.28428428428428426,0.0014805777,0.00203537,0.0009257855
0.2882882882882883,0.0014697049,0.002022537,0.00091687276
0.2922922922922923,0.0014588323,0.0020097066,0.00090795796
0.2962962962962963,0.0014479596,0.001996878,0.00089904096
0.3003003003003003,0.0014370868,0.001984052,0.0008901217
0.30430430430430433,0.001426214,0.0019712278,0.00088120013
0.3083083083083083,0.0014153759,0.0019583902,0.0008723616
0.3123123123123123,0.0014045776,0.0019455604,0.0008635948
0.3163163163163163,0.0013938113,0.0019327429,0.00085487973
0.3203203203203203,0.0013830479,0.0019199094,0.00084618636
0.32432432432432434,0.0013723066,0.0019070245,0.0008375887
0.3283283283283283,0.0013616232,0.0018939815,0.00082926487
0.33233233233233234,0.0013509761,0.0018807861,0.0008211659
0.3363363363363363,0.0013401334,0.001867068,0.0008131988
0.34034034034034033,0.0013287726,0.001852294,0.00080525124
0.34434434434434436,0.0013166792,0.0018361508,0.0007972076
0.3483483483483483,0.0013041407,0.0018192296,0.00078905176
0.35235235235235235,0.001291575,0.0018021921,0.000780958
0.3563563563563564,0.0012790166,0.001785171,0.0007728622
0.36036036036036034,0.0012664581,0.001768168,0.0007647482
0.36436436436436437,0.0012538997,0.0017511835,0.00075661583
0.3683683683683684,0.0012413411,0.0017342179,0.00074846443
0.37237237237237236,0.0012287827,0.0017172717,0.00074029365
0.3763763763763764,0.0012162242,0.0017003455,0.0007321028
0.38038038038038036,0.0012036659,0.0016834402,0.00072389154
0.3843843843843844,0.0011911073,0.0016665558,0.0007156589
0.3883883883883884,0.0011785489,0.0016496931,0.0007074047
0.3923923923923924,0.0011659904,0.0016328527,0.0006991281
0.3963963963963964,0.001153432,0.0016160352,0.00069082866
0.40040040040040037,0.0011408734,0.0015992413,0.0006825055
0.4044044044044044,0.001128315,0.0015824717,0.0006741583
0.4084084084084084,0.001115743,0.0015656727,0.0006658132
0.4124124124124124,0.0011031693,0.0015488908,0.00065744773
0.4164164164164164,0.0010905956,0.0015321345,0.00064905675
0.42042042042042044,0.0010780217,0.0015154041,0.00064063934
0.4244244244244244,0.0010654479,0.0014987007,0.00063219515
0.42842842842842843,0.0010528743,0.0014820253,0.00062372326
0.43243243243243246,0.0010403005,0.0014653782,0.0006152227
0.4364364364364364,0.0010277266,0.0014487604,0.00060669275
0.44044044044044045,0.0010151529,0.0014321731,0.0005981327
0.4444444444444444,0.001002579,0.0014156166,0.0005895414
0.44844844844844844,0.0009900052,0.0013990924,0.0005809181
0.45245245245245247,0.0009774314,0.001382601,0.00057226187
0.45645645645645644,0.0009648577,0.0013661436,0.0005635718
0.46046046046046046,0.0009522842,0.0013497209,0.00055484753
0.46446446446446443,0.000939722,0.0013333312,0.0005461128
0.46846846846846846,0.0009271747,0.0013169824,0.00053736696
0.4724724724724725,0.00091464806,0.0013006886,0.0005286076
0.47647647647647645,0.0009021727,0.0012844603,0.0005198851
0.4804804804804805,0.00088982366,0.0012683163,0.000511331
0.4844844844844845,0.0008775844,0.0012522636,0.0005029052
0.48848848848848847,0.0008654939,0.0012363585,0.00049462926
0.4924924924924925,0.00085373333,0.0012208096,0.000486657
0.4964964964964965,0.00084249355,0.0012058637,0.0004791235
0.5005005005005005,0.0008320396,0.0011920311,0.00047204806
0.5045045045045045,0.00082294794,0.0011796998,0.00046619604
0.5085085085085085,0.00081536995,0.0011687018,0.0004620381
0.5125125125125125,0.0008084541,0.0011582994,0.0004586089
0.5165165165165165,0.00080169406,0.0011480927,0.00045529546
0.5205205205205206,0.00079493603,0.0011378941,0.0004519779
0.5245245245245245,0.00078817795,0.0011277033,0.0004486526
0.5285285285285285,0.00078142,0.0011175204,0.00044531957
0.5325325325325325,0.000774662,0.0011073457,0.00044197837
0.5365365365365365,0.0007679039,0.0010971793,0.00043862866
0.5405405405405406,0.0007611459,0.0010870214,0.00043527037
0.5445445445445445,0.0007543878,0.0010768726,0.00043190308
0.5485485485485485,0.00074762973,0.0010667329,0.0004285266
0.5525525525525525,0.0007408717,0.0010566027,0.00042514066
0.5565565565565566,0.00073411374,0.0010464825,0.00042174498
0.5605605605605606,0.0007273564,0.0010363759,0.00041833695
0.5645645645645646,0.0007205994,0.0010262809,0.00041491786
0.5685685685685685,0.0007138423,0.0010161967,0.00041148788
0.5725725725725725,0.0007070853,0.0010061238,0.00040804682
0.5765765765765766,0.00070032803,0.0009960622,0.00040459388
0.5805805805805806,0.0006935711,0.0009860129,0.0004011293
0.5845845845845846,0.00068681396,0.00097597577,0.00039765213
0.5885885885885885,0.00068005687,0.0009659516,0.00039416217
0.5925925925925926,0.0006732999,0.0009559407,0.0003906591
0.5965965965965966,0.0006665428,0.0009459434,0.00038714218
0.6006006006006006,0.00065978576,0.0009359604,0.00038361113
0.6046046046046046,0.0006530286,0.000925992,0.00038006523
0.6086086086086087,0.00064627157,0.0009160389,0.00037650423
0.6126126126126126,0.0006395145,0.00090610154,0.00037292737
0.6166166166166166,0.0006327574,0.0008961806,0.0003693342
0.6206206206206206,0.0006260078,0.0008862751,0.00036574053
0.6246246246246246,0.00061926944,0.00087638805,0.0003621508
0.6286286286286287,0.0006125469,0.0008665379,0.00035855593
0.6326326326326326,0.0006058551,0.0008567275,0.00035498268
0.6366366366366366,0.0005992181,0.0008469632,0.00035147305
0.6406406406406406,0.00059266086,0.000837249,0.00034807276
0.6446446446446447,0.000586212,0.0008276221,0.00034480187
0.6486486486486487,0.00057988917,0.0008181305,0.00034164783
0.6526526526526526,0.00057382864,0.00080904533,0.00033861195
0.6566566566566566,0.0005682808,0.000800862,0.00033569965
0.6606606606606606,0.0005632284,0.00079355494,0.0003329018
0.6646646646646647,0.0005586388,0.0007868865,0.00033039117
0.6686686686686687,0.00055433257,0.000780552,0.00032811315
0.6726726726726726,0.00055011234,0.00077433046,0.00032589422
0.6766766766766766,0.00054593774,0.0007682309,0.00032364458
0.6806806806806807,0.00054176745,0.0007621673,0.00032136758
0.6846846846846847,0.0005375972,0.00075611257,0.00031908188
0.6886886886886887,0.00053342694,0.00075006677,0.0003167871
0.6926926926926927,0.0005292566,0.00074403017,0.000314483
0.6966966966966966,0.0005250863,0.0007380032,0.00031216946
0.7007007007007007,0.000520916,0.00073198584,0.0003098462
0.7047047047047047,0.0005167457,0.0007259786,0.00030751288
0.7087087087087087,0.0005125755,0.0007199816,0.00030516935
0.7127127127127127,0.00050840515,0.00071399513,0.00030281517
0.7167167167167167,0.0005042474,0.0007080828,0.00030041192
0.7207207207207207,0.00050009036,0.0007021856,0.0002979951
0.7247247247247247,0.00049593335,0.0006962996,0.00029556712
0.7287287287287287,0.0004917763,0.000690425,0.00029312767
0.7327327327327328,0.0004876193,0.00068456214,0.00029067646
0.7367367367367368,0.0004834623,0.00067871145,0.00028821317
0.7407407407407407,0.00047930522,0.000672873,0.00028573742
0.7447447447447447,0.00047514832,0.0006670475,0.00028324913
0.7487487487487487,0.00047099128,0.0006612349,0.00028074766
0.7527527527527528,0.00046683432,0.0006554357,0.00027823288
0.7567567567567568,0.00046267724,0.00064965023,0.00027570422
0.7607607607607607,0.00045852026,0.00064387894,0.00027316157
0.7647647647647647,0.00045436324,0.0006381221,0.0002706044
0.7687687687687688,0.00045020622,0.00063238014,0.0002680323
0.7727727727727728,0.00044604923,0.00062665343,0.00026544504
0.7767767767767768,0.00044189455,0.00062094233,0.00026284676
0.7807807807807807,0.00043775112,0.00061524875,0.0002602535
0.7847847847847848,0.00043361762,0.00060957787,0.00025765738
0.7887887887887888,0.0004294964,0.00060394104,0.0002550518
0.7927927927927928,0.00042540365,0.0005983392,0.0002524681
0.7967967967967968,0.00042135027,0.0005927687,0.00024993182
0.8008008008008007,0.00041735006,0.0005872407,0.00024745948
0.8048048048048048,0.000413422,0.0005817821,0.0002450619
0.8088088088088088,0.0004095955,0.0005764478,0.00024274315
0.8128128128128128,0.0004059391,0.0005713825,0.00024049566
0.8168168168168168,0.00040257678,0.0005669437,0.00023820985
0.8208208208208209,0.0003995013,0.0005629744,0.00023602815
0.8248248248248248,0.00039665523,0.00055930985,0.0002340006
0.8288288288288288,0.000393943,0.0005558226,0.00023206335
0.8328328328328328,0.00039127853,0.0005524249,0.00023013215
0.8368368368368369,0.00038861923,0.0005490133,0.00022822515
0.8408408408408409,0.0003859314,0.00054540404,0.0002264588
0.8448448448448448,0.0003832436,0.00054179947,0.00022468774
0.8488488488488488,0.00038055578,0.0005381997,0.00022291185
0.8528528528528528,0.00037786798,0.0005346049,0.0002211311
0.8568568568568569,0.0003751801,0.0005310149,0.00021934528
0.8608608608608609,0.00037249233,0.00052743015,0.00021755451
0.8648648648648649,0.00036980456,0.00052385055,0.00021575858
0.8688688688688688,0.00036712497,0.0005203134,0.00021393655
0.8728728728728729,0.00036445077,0.0005168053,0.00021209627
0.8768768768768769,0.0003617766,0.0005133018,0.00021025134
0.8808808808808809,0.00035910244,0.00050980324,0.00020840165
0.8848848848848849,0.00035642827,0.00050630944,0.00020654706
0.8888888888888888,0.0003537541,0.0005028206,0.00020468756
0.8928928928928929,0.0003510799,0.0004993368,0.00020282302
0.8968968968968969,0.00034840574,0.0004958581,0.00020095341
0.9009009009009009,0.0003457316,0.00049238454,0.00019907863
0.9049049049049049,0.0003430574,0.0004889163,0.00019719855
0.9089089089089089,0.0003403832,0.00048545332,0.0001953131
0.9129129129129129,0.0003377091,0.0004819959,0.00019342228
0.9169169169169169,0.00033503494,0.00047854398,0.0001915259
0.9209209209209209,0.0003323607,0.0004750976,0.00018962382
0.924924924924925,0.00032968662,0.00047165705,0.00018771618
0.9289289289289289,0.0003270156,0.00046822353,0.00018580764
0.9329329329329329,0.0003243459,0.00046479603,0.00018389574
0.9369369369369369,0.00032168135,0.00046137423,0.00018198846
0.9409409409409409,0.00031902356,0.00045796105,0.00018008605
0.944944944944945,0.00031637226,0.00045456528,0.00017817922
0.948948948948949,0.00031373548,0.00045118737,0.00017628357
0.9529529529529529,0.00031111998,0.0004478256,0.00017441438
0.9569569569569569,0.00030853483,0.00044447786,0.0001725918
0.960960960960961,0.00030599316,0.0004411622,0.0001708241
0.964964964964965,0.0003034964,0.00043788925,0.00016910357
0.968968968968969,0.0003010904,0.00043472255,0.00016745823
0.9729729729729729,0.0002987939,0.0004317238,0.00016586398
0.9769769769769769,0.00029665927,0.00042904197,0.00016427656
0.980980980980981,0.00029465603,0.00042654003,0.00016277203
0.984984984984985,0.00029276428,0.0004241758,0.00016135274
0.988988988988989,0.00029094014,0.00042190042,0.00015997987
0.992992992992993,0.00028914385,0.0004196692,0.00015861851
0.996996996996997,0.0002873519,0.00041742332,0.00015728046
1.001001001001001,0.00028554024,0.00041498867,0.00015609182
1.005005005005005,0.0002837286,0.00041255617,0.000154901
1.009009009009009,0.00028191696,0.00041012588,0.00015370805
1.013013013013013,0.00028010533,0.0004076978,0.00015251288
1.017017017017017,0.00027829368,0.00040527195,0.00015131543
1.021021021021021,0.000276483,0.0004028519,0.00015011414
1.025025025025025,0.00027468312,0.00040047255,0.0001488937
1.029029029029029,0.00027288325,0.00039809497,0.00014767153
1.033033033033033,0.00027108335,0.00039571917,0.00014644754
1.037037037037037,0.00026928342,0.00039334514,0.00014522171
1.0410410410410411,0.0002674835,0.00039097297,0.00014399402
1.045045045045045,0.00026568357,0.00038860267,0.00014276449
1.049049049049049,0.00026388367,0.00038623426,0.00014153308
1.053053053053053,0.00026208378,0.0003838678,0.00014029976
1.057057057057057,0.00026028388,0.00038150325,0.00013906449
1.0610610610610611,0.00025848398,0.00037914072,0.00013782724
1.065065065065065,0.00025668403,0.0003767801,0.00013658794
1.069069069069069,0.0002548842,0.00037442165,0.00013534674
1.073073073073073,0.00025308426,0.00037206514,0.00013410338
1.077077077077077,0.0002512852,0.00036971117,0.00013285925
1.0810810810810811,0.0002494867,0.0003673596,0.00013161381
1.085085085085085,0.00024768818,0.00036501017,0.00013036618
1.089089089089089,0.0002458897,0.00036266295,0.00012911647
1.093093093093093,0.00024409298,0.000360318,0.00012786797
1.097097097097097,0.00024229991,0.00035797604,0.00012662378
1.1011011011011012,0.00024051183,0.00035564142,0.00012538226
1.105105105105105,0.00023873101,0.00035331745,0.00012414457
1.1091091091091092,0.00023696222,0.00035100302,0.00012292141
1.1131131131131131,0.00023520993,0.00034869523,0.00012172462
1.117117117117117,0.0002334806,0.00034640133,0.000120559875
1.1211211211211212,0.0002317733,0.00034412637,0.00011942023
1.125125125125125,0.00023010811,0.00034189376,0.00011832246
1.1291291291291292,0.0002284954,0.00033972051,0.00011727029
1.1331331331331331,0.00022696206,0.0003376591,0.000116265044
1.137137137137137,0.00022550799,0.00033571906,0.00011529691
1.1411411411411412,0.00022412674,0.00033386322,0.000114390255
1.145145145145145,0.00022280774,0.0003320747,0.00011354078
1.1491491491491492,0.00022153227,0.00033034087,0.00011272368
1.1531531531531531,0.00022027115,0.00032862707,0.00011191523
1.157157157157157,0.00021901532,0.00032691448,0.00011111616
1.1611611611611612,0.00021775893,0.00032517867,0.00011033921
1.165165165165165,0.0002165026,0.00032344437,0.00010956083
1.1691691691691692,0.0002152462,0.00032171153,0.00010878087
1.1731731731731732,0.00021398987,0.0003199803,0.000107999454
1.177177177177177,0.00021273436,0.0003182531,0.00010721563
1.1811811811811812,0.00021148555,0.00031654662,0.000106424464
1.1851851851851851,0.00021023669,0.00031484145,0.00010563192
1.1891891891891893,0.00020898784,0.00031313763,0.00010483804
1.1931931931931932,0.00020773901,0.0003114352,0.00010404282
1.197197197197197,0.00020649016,0.00030973414,0.00010324619
1.2012012012012012,0.00020524135,0.0003080345,0.0001024482
1.2052052052052051,0.00020399249,0.00030633624,0.00010164874
1.2092092092092093,0.00020274364,0.00030463943,0.00010084785
1.2132132132132132,0.00020149483,0.00030294413,0.00010004553
1.2172172172172173,0.00020024598,0.00030125026,9.924171e-05
1.2212212212212212,0.00019899715,0.0002995579,9.843641e-05
1.2252252252252251,0.00019774893,0.00029786737,9.763049e-05
1.2292292292292293,0.00019650123,0.00029617868,9.6823795e-05
1.2332332332332332,0.00019525358,0.0002944916,9.601559e-05
1.2372372372372373,0.00019400593,0.00029280607,9.52058e-05
1.2412412412412412,0.00019275828,0.00029112212,9.439442e-05
1.2452452452452452,0.00019151058,0.0002894398,9.358136e-05
1.2492492492492493,0.00019026372,0.00028775923,9.276818e-05
1.2532532532532532,0.00018901825,0.00028608053,9.195596e-05
1.2572572572572573,0.00018777598,0.00028440505,9.11469e-05
1.2612612612612613,0.00018653668,0.00028273594,9.0337424e-05
1.2652652652652652,0.00018530413,0.0002810745,8.953376e-05
1.2692692692692693,0.00018408106,0.0002794189,8.874323e-05
1.2732732732732732,0.00018287064,0.00027776894,8.797237e-05
1.2772772772772774,0.00018167502,0.0002761292,8.7220826e-05
1.2812812812812813,0.00018049312,0.000274501,8.648523e-05
1.2852852852852852,0.00017934178,0.00027290423,8.5779335e-05
1.2892892892892893,0.0001782257,0.00027134764,8.5103755e-05
1.2932932932932932,0.0001771531,0.00026984117,8.4465035e-05
1.2972972972972974,0.00017612049,0.00026835958,8.3881394e-05
1.3013013013013013,0.00017513105,0.00026692508,8.3337014e-05
1.3053053053053052,0.00017417922,0.0002655313,8.282715e-05
1.3093093093093093,0.00017325285,0.00026417052,8.233517e-05
1.3133133133133132,0.0001723362,0.00026282584,8.1846556e-05
1.3173173173173174,0.0001714249,0.00026150045,8.134934e-05
1.3213213213213213,0.00017051895,0.00026020393,8.083397e-05
1.3253253253253252,0.00016961302,0.0002589084,8.031763e-05
1.3293293293293293,0.00016870705,0.00025761384,7.9800266e-05
1.3333333333333333,0.00016780147,0.0002563212,7.928175e-05
1.3373373373373374,0.00016689947,0.00025503826,7.8760655e-05
1.3413413413413413,0.00016599747,0.0002537563,7.8238634e-05
1.3453453453453452,0.00016509545,0.00025247526,7.7715646e-05
1.3493493493493494,0.00016419344,0.0002511952,7.719169e-05
1.3533533533533533,0.00016329144,0.00024991608,7.666679e-05
1.3573573573573574,0.00016238945,0.00024863798,7.614091e-05
1.3613613613613613,0.00016148743,0.00024736085,7.561401e-05
1.3653653653653655,0.00016058543,0.00024608476,7.508611e-05
1.3693693693693694,0.00015968342,0.00024480966,7.455717e-05
1.3733733733733733,0.00015878161,0.00024353573,7.402748e-05
1.3773773773773774,0.00015788004,0.00024226302,7.3497074e-05
1.3813813813813813,0.00015697845,0.00024099133,7.296558e-05
1.3853853853853855,0.00015607686,0.00023972071,7.243301e-05
1.3893893893893894,0.0001551753,0.00023845122,7.189937e-05
1.3933933933933933,0.00015427373,0.00023718283,7.136462e-05
1.3973973973973974,0.00015337214,0.00023591556,7.082872e-05
1.4014014014014013,0.00015247056,0.00023464941,7.02917e-05
1.4054054054054055,0.00015156898,0.00023338443,6.975352e-05
1.4094094094094094,0.00015066864,0.00023212089,6.921638e-05
1.4134134134134133,0.00014977006,0.00023085906,6.8681045e-05
1.4174174174174174,0.00014887266,0.00022959945,6.814586e-05
1.4214214214214214,0.00014797939,0.00022834647,6.76123e-05
1.4254254254254255,0.00014709032,0.0002270971,6.708355e-05
1.4294294294294294,0.00014620797,0.00022585166,6.6564266e-05
1.4334334334334333,0.00014533321,0.0002246109,6.60555e-05
1.4374374374374375,0.00014446511,0.00022337577,6.5554465e-05
1.4414414414414414,0.0001436103,0.0002221527,6.5067914e-05
1.4454454454454455,0.00014277754,0.00022095241,6.460268e-05
1.4494494494494494,0.00014196837,0.00021977792,6.4158805e-05
1.4534534534534533,0.00014119162,0.00021862777,6.375547e-05
1.4574574574574575,0.00014043917,0.00021745809,6.3420244e-05
1.4614614614614614,0.00013971915,0.00021632345,6.3114865e-05
1.4654654654654655,0.00013902556,0.00021521683,6.2834304e-05
1.4694694694694694,0.00013834958,0.0002141316,6.256755e-05
1.4734734734734736,0.00013768241,0.00021306204,6.230277e-05
1.4774774774774775,0.00013702124,0.00021201876,6.202373e-05
1.4814814814814814,0.00013636648,0.00021100388,6.172907e-05
1.4854854854854855,0.00013571187,0.00020998981,6.143394e-05
1.4894894894894894,0.00013505996,0.00020898192,6.1138e-05
1.4934934934934936,0.00013440802,0.00020797442,6.084163e-05
1.4974974974974975,0.00013375611,0.00020696735,6.054488e-05
1.5015015015015014,0.0001331042,0.00020596068,6.0247723e-05
1.5055055055055055,0.00013245227,0.00020495441,5.9950136e-05
1.5095095095095095,0.00013180036,0.00020394858,5.9652135e-05
1.5135135135135136,0.00013114844,0.00020294318,5.9353697e-05
1.5175175175175175,0.00013049651,0.00020193821,5.9054822e-05
1.5215215215215214,0.00012984489,0.00020093386,5.8755926e-05
1.5255255255255256,0.00012919384,0.00019993026,5.8457415e-05
1.5295295295295295,0.0001285428,0.00019892713,5.8158468e-05
1.5335335335335336,0.00012789175,0.00019792447,5.7859033e-05
1.5375375375375375,0.00012724071,0.00019692226,5.7559155e-05
1.5415415415415414,0.00012658966,0.00019592053,5.725879e-05
1.5455455455455456,0.00012593862,0.0001949193,5.695795e-05
1.5495495495495495,0.00012528758,0.00019391853,5.6656623e-05
1.5535535535535536,0.00012463654,0.00019291829,5.6354795e-05
1.5575575575575575,0.00012398549,0.00019191852,5.6052457e-05
1.5615615615615615,0.00012333447,0.00019091931,5.5749624e-05
1.5655655655655656,0.00012268359,0.00018992063,5.544656e-05
1.5695695695695695,0.00012203309,0.00018892255,5.5143624e-05
1.5735735735735736,0.00012138368,0.00018792569,5.4841672e-05
1.5775775775775776,0.00012073577,0.00018693224,5.4539305e-05
1.5815815815815815,0.0001200904,0.00018594213,5.4238662e-05
1.5855855855855856,0.00011944858,0.00018495464,5.394253e-05
1.5895895895895895,0.00011881283,0.00018397023,5.365542e-05
1.5935935935935936,0.00011818391,0.00018299071,5.337711e-05
1.5975975975975976,0.00011755861,0.00018201403,5.3103184e-05
1.6016016016016015,0.00011694292,0.00018104543,5.284042e-05
1.6056056056056056,0.00011633843,0.00018008864,5.258822e-05
1.6096096096096095,0.00011575007,0.00017915061,5.2349533e-05
1.6136136136136137,0.0001151776,0.00017821832,5.213688e-05
1.6176176176176176,0.00011462277,0.0001772918,5.1953743e-05
1.6216216216216217,0.00011408901,0.00017638817,5.1789844e-05
1.6256256256256256,0.000113570124,0.00017550064,5.1639618e-05
1.6296296296296295,0.00011306117,0.00017462633,5.1496012e-05
1.6336336336336337,0.00011255856,0.00017376346,5.1353658e-05
1.6376376376376376,0.00011206152,0.00017292758,5.1195453e-05
1.6416416416416417,0.00011157089,0.00017211383,5.1027957e-05
1.6456456456456456,0.000111080284,0.00017130023,5.0860333e-05
1.6496496496496496,0.000110589666,0.0001704868,5.0692535e-05
1.6536536536536537,0.000110099056,0.00016967353,5.052458e-05
1.6576576576576576,0.00010960843,0.00016886041,5.0356448e-05
1.6616616616616617,0.00010911783,0.0001680475,5.0188162e-05
1.6656656656656657,0.00010862721,0.00016723473,5.0019695e-05
1.6696696696696696,0.00010813665,0.00016642218,4.9851125e-05
1.6736736736736737,0.00010764633,0.00016560992,4.968274e-05
1.6776776776776776,0.00010715604,0.00016479788,4.9514205e-05
1.6816816816816818,0.00010666574,0.00016398601,4.9345475e-05
1.6856856856856857,0.00010617545,0.00016317434,4.917657e-05
1.6896896896896896,0.00010568516,0.00016236285,4.9007478e-05
1.6936936936936937,0.00010519485,0.00016155154,4.8838167e-05
1.6976976976976976,0.000104704566,0.00016074044,4.866869e-05
1.7017017017017018,0.00010421426,0.00015992954,4.849899e-05
1.7057057057057057,0.00010372397,0.00015911883,4.8329108e-05
1.7097097097097096,0.000103233666,0.00015830834,4.8159e-05
1.7137137137137137,0.00010274338,0.00015749806,4.7988702e-05
1.7177177177177176,0.000102253085,0.000156688,4.781818e-05
1.7217217217217218,0.00010176278,0.00015587814,4.764743e-05
1.7257257257257257,0.00010127307,0.00015506869,4.7477457e-05
1.7297297297297298,0.00010078454,0.00015426,4.7309084e-05
1.7337337337337337,0.00010029727,0.00015345243,4.7142104e-05
1.7377377377377377,9.981194e-05,0.00015264741,4.697648e-05
1.7417417417417418,9.9327866e-05,0.00015184325,4.6812474e-05
1.7457457457457457,9.884693e-05,0.0001510407,4.665317e-05
1.7497497497497498,9.837045e-05,0.00015024046,4.650045e-05
1.7537537537537538,9.78981e-05,0.00014944322,4.6352976e-05
1.7577577577577577,9.743083e-05,0.00014864987,4.6211793e-05
1.7617617617617618,9.697447e-05,0.00014786742,4.6081514e-05
1.7657657657657657,9.652892e-05,0.00014709735,4.5960493e-05
1.7697697697697699,9.6096075e-05,0.00014634135,4.5850797e-05
1.7737737737737738,9.567959e-05,0.00014560565,4.5753543e-05
1.7777777777777777,9.528131e-05,0.00014489473,4.5667904e-05
1.7817817817817818,9.489935e-05,0.00014420289,4.559581e-05
1.7857857857857857,9.4526054e-05,0.00014352074,4.5531364e-05
1.7897897897897899,9.416008e-05,0.0001428485,4.5471665e-05
1.7937937937937938,9.3797666e-05,0.00014218374,4.54116e-05
1.7977977977977977,9.344015e-05,0.00014153868,4.5341618e-05
1.8018018018018018,9.30859e-05,0.00014090234,4.5269466e-05
1.8058058058058057,9.273166e-05,0.0001402661,4.5197212e-05
1.8098098098098099,9.2377406e-05,0.00013962996,4.5124845e-05
1.8138138138138138,9.202316e-05,0.00013899396,4.5052373e-05
1.8178178178178177,9.1669e-05,0.00013835808,4.497991e-05
1.8218218218218218,9.131523e-05,0.00013772253,4.490793e-05
1.8258258258258258,9.096147e-05,0.0001370871,4.4835837e-05
1.82982982982983,9.060769e-05,0.00013645177,4.4763612e-05
1.8338338338338338,9.025393e-05,0.00013581658,4.469129e-05
1.8378378378378377,8.990016e-05,0.00013518149,4.4618835e-05
1.8418418418418419,8.9546396e-05,0.00013454653,4.454627e-05
1.8458458458458458,8.919263e-05,0.00013391169,4.4473574e-05
1.84984984984985,8.883887e-05,0.00013327698,4.4400753e-05
1.8538538538538538,8.848511e-05,0.00013264241,4.4327815e-05
1.8578578578578577,8.8131324e-05,0.00013200793,4.4254713e-05
1.8618618618618619,8.777756e-05,0.00013137361,4.4181503e-05
1.8658658658658658,8.7423796e-05,0.00013073944,4.4108154e-05
1.86986986986987,8.707004e-05,0.00013010541,4.403467e-05
1.8738738738738738,8.671626e-05,0.00012947149,4.3961027e-05
1.877877877877878,8.63625e-05,0.00012883774,4.388726e-05
1.8818818818818819,8.6009066e-05,0.00012820424,4.3813896e-05
1.8858858858858858,8.565601e-05,0.00012757098,4.374103e-05
1.88988988988989,8.530304e-05,0.00012693793,4.3668166e-05
1.8938938938938938,8.4950494e-05,0.00012630598,4.3595002e-05
1.897897897897898,8.4598876e-05,0.00012567497,4.3522785e-05
1.901901901901902,8.424933e-05,0.00012504525,4.3453416e-05
1.9059059059059058,8.390293e-05,0.00012441707,4.3388798e-05
1.90990990990991,8.3558734e-05,0.00012379047,4.3327003e-05
1.9139139139139139,8.3215855e-05,0.00012316497,4.326675e-05
1.917917917917918,8.287774e-05,0.00012254385,4.321164e-05
1.921921921921922,8.254633e-05,0.00012193175,4.3160908e-05
1.9259259259259258,8.222372e-05,0.0001213299,4.3117543e-05
1.92992992992993,8.1909544e-05,0.000120745106,4.3073982e-05
1.9339339339339339,8.160667e-05,0.000120184995,4.3028343e-05
1.937937937937938,8.131713e-05,0.00011964259,4.2991673e-05
1.941941941941942,8.1035694e-05,0.00011910807,4.2963326e-05
1.9459459459459458,8.07585e-05,0.00011857859,4.2938416e-05
1.94994994994995,8.048578e-05,0.00011805727,4.2914286e-05
1.9539539539539539,8.021666e-05,0.00011754726,4.288607e-05
1.957957957957958,7.995016e-05,0.00011704695,4.2853364e-05
1.961961961961962,7.9685386e-05,0.00011655114,4.281963e-05
1.9659659659659658,7.942061e-05,0.00011605541,4.278582e-05
1.96996996996997,7.91561e-05,0.00011555987,4.2752334e-05
1.973973973973974,7.8891586e-05,0.00011506441,4.271876e-05
1.977977977977978,7.8627076e-05,0.00011456904,4.268511e-05
1.981981981981982,7.836256e-05,0.000114073744,4.2651372e-05
1.985985985985986,7.809804e-05,0.00011357853,4.2617554e-05
1.98998998998999,7.783353e-05,0.0001130834,4.258366e-05
1.993993993993994,7.756901e-05,0.00011258836,4.254967e-05
1.997997997997998,7.7304496e-05,0.0001120934,4.2515592e-05
2.002002002002002,7.703999e-05,0.00011159855,4.248144e-05
2.006006006006006,7.6775475e-05,0.00011110377,4.244718e-05
2.01001001001001,7.651096e-05,0.000110609086,4.241283e-05
2.014014014014014,7.6246455e-05,0.00011011451,4.23784e-05
2.018018018018018,7.5981945e-05,0.00010962003,4.234386e-05
2.022022022022022,7.5717435e-05,0.00010912564,4.2309224e-05
2.026026026026026,7.545291e-05,0.00010863134,4.2274474e-05
2.03003003003003,7.51884e-05,0.00010813716,4.2239637e-05
2.034034034034034,7.492388e-05,0.00010764308,4.2204683e-05
2.038038038038038,7.46594e-05,0.00010714913,4.216968e-05
2.042042042042042,7.439518e-05,0.00010665536,4.2135005e-05
2.046046046046046,7.4131196e-05,0.0001061619,4.21005e-05
2.05005005005005,7.386786e-05,0.00010566903,4.2066684e-05
2.054054054054054,7.3605755e-05,0.00010517817,4.2033334e-05
2.058058058058058,7.3344505e-05,0.00010468793,4.2001077e-05
2.062062062062062,7.308461e-05,0.00010419845,4.197077e-05
2.066066066066066,7.282658e-05,0.00010371009,4.194307e-05
2.07007007007007,7.257039e-05,0.000103223065,4.1917712e-05
2.074074074074074,7.231638e-05,0.000102737744,4.1895022e-05
2.078078078078078,7.2067036e-05,0.00010225737,4.18767e-05
2.0820820820820822,7.182445e-05,0.00010178796,4.1860934e-05
2.086086086086086,7.1588576e-05,0.000101326856,4.1850297e-05
2.09009009009009,7.13641e-05,0.000100905745,4.182245e-05
2.094094094094094,7.115064e-05,0.00010050769,4.17936e-05
2.0980980980980983,7.09456e-05,0.0001001214,4.1769803e-05
2.1021021021021022,7.0746086e-05,9.974096e-05,4.1751213e-05
2.106106106106106,7.055061e-05,9.936531e-05,4.173591e-05
2.11011011011011,7.03574e-05,9.899336e-05,4.1721432e-05
2.114114114114114,7.01671e-05,9.863083e-05,4.1703373e-05
2.1181181181181183,6.99781e-05,9.827139e-05,4.1684812e-05
2.1221221221221223,6.979047e-05,9.791536e-05,4.1665575e-05
2.126126126126126,6.960285e-05,9.7559416e-05,4.1646286e-05
2.13013013013013,6.941522e-05,9.720352e-05,4.162692e-05
2.134134134134134,6.922759e-05,9.684768e-05,4.1607505e-05
2.1381381381381384,6.9039976e-05,9.649192e-05,4.1588028e-05
2.1421421421421423,6.885235e-05,9.6136224e-05,4.156848e-05
2.146146146146146,6.866473e-05,9.578059e-05,4.1548876e-05
2.15015015015015,6.84771e-05,9.542501e-05,4.1529187e-05
2.154154154154154,6.8289475e-05,9.506951e-05,4.1509436e-05
2.1581581581581584,6.810185e-05,9.471409e-05,4.1489613e-05
2.1621621621621623,6.791423e-05,9.435873e-05,4.1469735e-05
2.166166166166166,6.77266e-05,9.400344e-05,4.1449763e-05
2.17017017017017,6.753898e-05,9.364823e-05,4.1429732e-05
2.174174174174174,6.735136e-05,9.32931e-05,4.1409614e-05
2.1781781781781784,6.716374e-05,9.293805e-05,4.138943e-05
2.1821821821821823,6.697611e-05,9.258305e-05,4.1369156e-05
2.186186186186186,6.678849e-05,9.222816e-05,4.1348812e-05
2.19019019019019,6.6600864e-05,9.187334e-05,4.132838e-05
2.194194194194194,6.641324e-05,9.151861e-05,4.1307867e-05
2.1981981981981984,6.622572e-05,9.1163995e-05,4.1287454e-05
2.2022022022022023,6.60385e-05,9.0809546e-05,4.126745e-05
2.206206206206206,6.585171e-05,9.0455396e-05,4.1248022e-05
2.21021021021021,6.5665416e-05,9.010245e-05,4.1228384e-05
2.214214214214214,6.547985e-05,8.975048e-05,4.120922e-05
2.2182182182182184,6.529485e-05,8.939893e-05,4.1190775e-05
2.2222222222222223,6.511125e-05,8.904793e-05,4.1174575e-05
2.2262262262262262,6.4929016e-05,8.869775e-05,4.1160285e-05
2.23023023023023,6.474696e-05,8.8347806e-05,4.1146108e-05
2.234234234234234,6.456638e-05,8.799894e-05,4.1133826e-05
2.2382382382382384,6.4389504e-05,8.7656044e-05,4.1122963e-05
2.2422422422422423,6.421625e-05,8.7317734e-05,4.1114763e-05
2.2462462462462462,6.4045285e-05,8.698271e-05,4.1107858e-05
2.25025025025025,6.388022e-05,8.666881e-05,4.1091633e-05
2.254254254254254,6.37223e-05,8.63662e-05,4.1078398e-05
2.2582582582582584,6.3570275e-05,8.607068e-05,4.1069874e-05
2.2622622622622623,6.342135e-05,8.577836e-05,4.106434e-05
2.2662662662662663,6.327368e-05,8.548785e-05,4.1059502e-05
2.27027027027027,6.3127845e-05,8.520045e-05,4.105524e-05
2.274274274274274,6.298341e-05,8.4917396e-05,4.104943e-05
2.2782782782782784,6.2839295e-05,8.46351e-05,4.1043484e-05
2.2822822822822824,6.2696476e-05,8.435575e-05,4.1037198e-05
2.2862862862862863,6.255365e-05,8.4076484e-05,4.1030813e-05
2.29029029029029,6.2410836e-05,8.379732e-05,4.1024356e-05
2.294294294294294,6.226801e-05,8.351823e-05,4.101779e-05
2.2982982982982985,6.21252e-05,8.323925e-05,4.1011146e-05
2.3023023023023024,6.198237e-05,8.2960345e-05,4.1004394e-05
2.3063063063063063,6.183955e-05,8.268155e-05,4.099755e-05
2.31031031031031,6.169673e-05,8.2402854e-05,4.099061e-05
2.314314314314314,6.15539e-05,8.212424e-05,4.0983563e-05
2.3183183183183185,6.141108e-05,8.184575e-05,4.0976418e-05
2.3223223223223224,6.126826e-05,8.1567356e-05,4.0969167e-05
2.3263263263263263,6.112544e-05,8.128908e-05,4.096181e-05
2.33033033033033,6.098262e-05,8.10109e-05,4.0954343e-05
2.3343343343343346,6.0839793e-05,8.0732825e-05,4.094676e-05
2.3383383383383385,6.0696977e-05,8.045488e-05,4.093907e-05
2.3423423423423424,6.0554157e-05,8.017705e-05,4.0931267e-05
2.3463463463463463,6.041133e-05,7.989933e-05,4.0923336e-05
2.3503503503503502,6.026851e-05,7.962173e-05,4.0915293e-05
2.3543543543543546,6.012569e-05,7.934426e-05,4.090712e-05
2.3583583583583585,5.9983002e-05,7.906695e-05,4.0899053e-05
2.3623623623623624,5.9840306e-05,7.87898e-05,4.0890813e-05
2.3663663663663663,5.969769e-05,7.8512836e-05,4.0882544e-05
2.3703703703703702,5.9555332e-05,7.823638e-05,4.0874285e-05
2.3743743743743746,5.9413396e-05,7.796031e-05,4.0866486e-05
2.3783783783783785,5.927199e-05,7.768464e-05,4.085934e-05
2.3823823823823824,5.9131413e-05,7.740942e-05,4.0853403e-05
2.3863863863863863,5.8992e-05,7.713548e-05,4.0848514e-05
2.3903903903903903,5.88532e-05,7.686211e-05,4.0844287e-05
2.3943943943943946,5.871615e-05,7.659036e-05,4.0841936e-05
2.3983983983983985,5.858137e-05,7.6321034e-05,4.0841704e-05
2.4024024024024024,5.8450303e-05,7.605682e-05,4.0843785e-05
2.4064064064064064,5.8322694e-05,7.579692e-05,4.084847e-05
2.4104104104104103,5.820277e-05,7.556554e-05,4.084e-05
2.4144144144144146,5.8088062e-05,7.5343065e-05,4.083306e-05
2.4184184184184185,5.797685e-05,7.5124684e-05,4.082901e-05
2.4224224224224224,5.786741e-05,7.490846e-05,4.082637e-05
2.4264264264264264,5.7760193e-05,7.4694566e-05,4.082582e-05
2.4304304304304303,5.7654415e-05,7.448405e-05,4.082478e-05
2.4344344344344346,5.7550405e-05,7.427856e-05,4.0822244e-05
2.4384384384384385,5.7446512e-05,7.407332e-05,4.08197e-05
2.4424424424424425,5.7343037e-05,7.386923e-05,4.081684e-05
2.4464464464464464,5.7239613e-05,7.3665324e-05,4.0813902e-05
2.4504504504504503,5.7136174e-05,7.346147e-05,4.0810875e-05
2.4544544544544546,5.7032736e-05,7.325769e-05,4.0807783e-05
2.4584584584584586,5.6929304e-05,7.3053976e-05,4.080463e-05
2.4624624624624625,5.6825866e-05,7.285034e-05,4.0801395e-05
2.4664664664664664,5.6722434e-05,7.264677e-05,4.07981e-05
2.4704704704704703,5.6619e-05,7.2443276e-05,4.0794723e-05
2.4744744744744747,5.6515564e-05,7.2239854e-05,4.0791274e-05
2.4784784784784786,5.6412136e-05,7.203651e-05,4.078776e-05
2.4824824824824825,5.63087e-05,7.1833245e-05,4.0784154e-05
2.4864864864864864,5.6205266e-05,7.163006e-05,4.0780476e-05
2.4904904904904903,5.6101824e-05,7.142694e-05,4.0776704e-05
2.4944944944944947,5.5998396e-05,7.122393e-05,4.0772866e-05
2.4984984984984986,5.589496e-05,7.1020986e-05,4.0768937e-05
2.5025025025025025,5.5791523e-05,7.0818125e-05,4.076492e-05
2.5065065065065064,5.5688095e-05,7.0615366e-05,4.0760828e-05
2.5105105105105103,5.5584653e-05,7.041267e-05,4.075663e-05
2.5145145145145147,5.5481098e-05,7.021005e-05,4.0752147e-05
2.5185185185185186,5.5377426e-05,7.0007474e-05,4.0747378e-05
2.5225225225225225,5.5273726e-05,6.980501e-05,4.0742438e-05
2.5265265265265264,5.5170127e-05,6.96026e-05,4.073765e-05
2.5305305305305303,5.5066743e-05,6.94003e-05,4.0733183e-05
2.5345345345345347,5.4963853e-05,6.919844e-05,4.0729265e-05
2.5385385385385386,5.486178e-05,6.899688e-05,4.072668e-05
2.5425425425425425,5.475992e-05,6.879546e-05,4.072438e-05
2.5465465465465464,5.4658445e-05,6.859431e-05,4.0722585e-05
2.5505505505505504,5.4558543e-05,6.839599e-05,4.0721097e-05
2.5545545545545547,5.4461343e-05,6.82015e-05,4.0721185e-05
2.5585585585585586,5.4366166e-05,6.801053e-05,4.0721803e-05
2.5625625625625625,5.427248e-05,6.782201e-05,4.0722956e-05
2.5665665665665665,5.4181954e-05,6.764574e-05,4.0718165e-05
2.5705705705705704,5.4094708e-05,6.747919e-05,4.0710227e-05
2.5745745745745747,5.4010226e-05,6.731601e-05,4.0704443e-05
2.5785785785785786,5.3928325e-05,6.715527e-05,4.070138e-05
2.5825825825825826,5.384648e-05,6.699485e-05,4.0698116e-05
2.5865865865865865,5.3764627e-05,6.683438e-05,4.069488e-05
2.5905905905905904,5.3683896e-05,6.667754e-05,4.0690258e-05
2.5945945945945947,5.360375e-05,6.652291e-05,4.0684594e-05
2.5985985985985987,5.3523905e-05,6.636853e-05,4.0679282e-05
2.6026026026026026,5.3444488e-05,6.6215165e-05,4.067381e-05
2.6066066066066065,5.3365067e-05,6.606189e-05,4.066825e-05
2.610610610610611,5.3285657e-05,6.5908695e-05,4.066262e-05
2.6146146146146148,5.3206255e-05,6.575558e-05,4.065693e-05
2.6186186186186187,5.3126845e-05,6.560253e-05,4.065116e-05
2.6226226226226226,5.304743e-05,6.544955e-05,4.0645315e-05
2.6266266266266265,5.296802e-05,6.529665e-05,4.063939e-05
2.630630630630631,5.288861e-05,6.5143824e-05,4.0633393e-05
2.6346346346346348,5.2809202e-05,6.499109e-05,4.062732e-05
2.6386386386386387,5.2729796e-05,6.483842e-05,4.062117e-05
2.6426426426426426,5.265038e-05,6.468584e-05,4.0614923e-05
2.6466466466466465,5.2570973e-05,6.453334e-05,4.0608604e-05
2.650650650650651,5.2491563e-05,6.4380925e-05,4.06022e-05
2.6546546546546548,5.2412157e-05,6.42286e-05,4.059571e-05
2.6586586586586587,5.2332736e-05,6.407635e-05,4.0589122e-05
2.6626626626626626,5.2253334e-05,6.3924206e-05,4.058246e-05
2.6666666666666665,5.217392e-05,6.377214e-05,4.05757e-05
2.670670670670671,5.2094576e-05,6.3620195e-05,4.056896e-05
2.674674674674675,5.2015483e-05,6.34684e-05,4.0562572e-05
2.6786786786786787,5.193673e-05,6.331684e-05,4.0556624e-05
2.6826826826826826,5.185813e-05,6.316547e-05,4.055079e-05
2.6866866866866865,5.17802e-05,6.301619e-05,4.054421e-05
2.690690690690691,5.1702358e-05,6.2867155e-05,4.053756e-05
2.694694694694695,5.1624334e-05,6.27182e-05,4.053047e-05
2.6986986986986987,5.154659e-05,6.2569416e-05,4.0523766e-05
2.7027027027027026,5.1469702e-05,6.242111e-05,4.0518295e-05
2.7067067067067065,5.1393414e-05,6.2273815e-05,4.0513012e-05
2.710710710710711,5.131787e-05,6.212775e-05,4.050799e-05
2.714714714714715,5.1243955e-05,6.1984676e-05,4.0503233e-05
2.7187187187187187,5.117276e-05,6.184561e-05,4.049991e-05
2.7227227227227226,5.1103256e-05,6.1709856e-05,4.0496656e-05
2.7267267267267266,5.1037227e-05,6.158589e-05,4.0488565e-05
2.730730730730731,5.097358e-05,6.146528e-05,4.0481875e-05
2.734734734734735,5.0911458e-05,6.1347135e-05,4.047578e-05
2.7387387387387387,5.085068e-05,6.1230385e-05,4.047097e-05
2.7427427427427427,5.079121e-05,6.111491e-05,4.0467512e-05
2.7467467467467466,5.0732528e-05,6.1000694e-05,4.046436e-05
2.750750750750751,5.0674946e-05,6.0888964e-05,4.0460927e-05
2.754754754754755,5.0617607e-05,6.0777696e-05,4.045752e-05
2.7587587587587588,5.0560273e-05,6.0666473e-05,4.0454073e-05
2.7627627627627627,5.0503313e-05,6.055636e-05,4.0450268e-05
2.7667667667667666,5.0446375e-05,6.0446364e-05,4.0446386e-05
2.770770770770771,5.0389437e-05,6.0336446e-05,4.0442428e-05
2.774774774774775,5.033249e-05,6.0226586e-05,4.0438397e-05
2.7787787787787788,5.0275547e-05,6.0116803e-05,4.043429e-05
2.7827827827827827,5.0218612e-05,6.0007103e-05,4.043012e-05
2.7867867867867866,5.016167e-05,5.9897473e-05,4.0425868e-05
2.790790790790791,5.010472e-05,5.978791e-05,4.042153e-05
2.794794794794795,5.0047784e-05,5.967844e-05,4.0417126e-05
2.798798798798799,4.9990842e-05,5.9569044e-05,4.041264e-05
2.8028028028028027,4.9933904e-05,5.945973e-05,4.040808e-05
2.8068068068068066,4.987696e-05,5.9350492e-05,4.0403425e-05
2.810810810810811,4.982002e-05,5.9241345e-05,4.0398696e-05
2.814814814814815,4.976308e-05,5.913228e-05,4.039388e-05
2.818818818818819,4.9706134e-05,5.9023296e-05,4.038897e-05
2.8228228228228227,4.9649196e-05,5.8914404e-05,4.0383988e-05
2.8268268268268266,4.959225e-05,5.88056e-05,4.03789e-05
2.830830830830831,4.953544e-05,5.869691e-05,4.037397e-05
2.834834834834835,4.9478695e-05,5.8588303e-05,4.0369086e-05
2.838838838838839,4.9422073e-05,5.8479687e-05,4.036446e-05
2.8428428428428427,4.9365688e-05,5.8370922e-05,4.0360454e-05
2.846846846846847,4.9309314e-05,5.826154e-05,4.035709e-05
2.850850850850851,4.9253467e-05,5.815251e-05,4.0354425e-05
2.854854854854855,4.9198432e-05,5.8043715e-05,4.035315e-05
2.858858858858859,4.914415e-05,5.793547e-05,4.035283e-05
2.8628628628628627,4.9090264e-05,5.78283e-05,4.0352228e-05
2.866866866866867,4.903708e-05,5.7722078e-05,4.0352083e-05
2.870870870870871,4.8984366e-05,5.7616577e-05,4.0352155e-05
2.874874874874875,4.8932136e-05,5.751232e-05,4.035195e-05
2.878878878878879,4.8880396e-05,5.740923e-05,4.0351562e-05
2.8828828828828827,4.8830258e-05,5.7313144e-05,4.034737e-05
2.886886886886887,4.8782662e-05,5.7222962e-05,4.0342362e-05
2.890890890890891,4.8735765e-05,5.7133584e-05,4.0337945e-05
2.894894894894895,4.8690872e-05,5.7046163e-05,4.033558e-05
2.898898898898899,4.86467e-05,5.6959583e-05,4.0333816e-05
2.9029029029029028,4.860263e-05,5.6873316e-05,4.0331943e-05
2.906906906906907,4.855897e-05,5.6787623e-05,4.0330317e-05
2.910910910910911,4.8515685e-05,5.6703764e-05,4.0327606e-05
2.914914914914915,4.8472502e-05,5.662022e-05,4.0324783e-05
2.918918918918919,4.8429647e-05,5.653727e-05,4.0322026e-05
2.9229229229229228,4.8386995e-05,5.6454734e-05,4.0319257e-05
2.926926926926927,4.8344362e-05,5.637232e-05,4.0316405e-05
2.930930930930931,4.8301725e-05,5.628996e-05,4.031349e-05
2.934934934934935,4.825909e-05,5.6207653e-05,4.031053e-05
2.938938938938939,4.821646e-05,5.6125413e-05,4.030751e-05
2.942942942942943,4.8173824e-05,5.6043224e-05,4.0304425e-05
2.946946946946947,4.8131194e-05,5.59611e-05,4.030129e-05
2.950950950950951,4.8088572e-05,5.5879045e-05,4.02981e-05
2.954954954954955,4.8045942e-05,5.579704e-05,4.0294843e-05
2.958958958958959,4.80033e-05,5.5715092e-05,4.029151e-05
2.962962962962963,4.796067e-05,5.5633216e-05,4.0288127e-05
2.966966966966967,4.791803e-05,5.555139e-05,4.028467e-05
2.970970970970971,4.7875405e-05,5.546965e-05,4.028116e-05
2.974974974974975,4.783277e-05,5.538796e-05,4.027758e-05
2.978978978978979,4.7790138e-05,5.5306344e-05,4.027393e-05
2.982982982982983,4.774751e-05,5.5224802e-05,4.027022e-05
2.986986986986987,4.770486e-05,5.514331e-05,4.0266408e-05
2.990990990990991,4.7662088e-05,5.506184e-05,4.0262337e-05
2.994994994994995,4.761944e-05,5.498048e-05,4.02584e-05
2.998998998998999,4.7576646e-05,5.489919e-05,4.0254105e-05
3.003003003003003,4.753391e-05,5.4818556e-05,4.0249266e-05
3.007007007007007,4.749123e-05,5.4738317e-05,4.0244144e-05
3.011011011011011,4.744842e-05,5.4657972e-05,4.0238865e-05
3.015015015015015,4.740579e-05,5.4577555e-05,4.0234023e-05
3.019019019019019,4.736303e-05,5.4497796e-05,4.0228268e-05
3.023023023023023,4.7320213e-05,5.441864e-05,4.0221785e-05
3.027027027027027,4.727765e-05,5.433988e-05,4.021542e-05
3.031031031031031,4.7236717e-05,5.4262404e-05,4.021103e-05
3.035035035035035,4.7197653e-05,5.418727e-05,4.0208037e-05
3.039039039039039,4.716015e-05,5.4114218e-05,4.020608e-05
3.043043043043043,4.7124482e-05,5.404499e-05,4.0203973e-05
3.047047047047047,4.7091195e-05,5.397925e-05,4.020314e-05
3.051051051051051,4.7058067e-05,5.3914293e-05,4.020184e-05
3.055055055055055,4.7025147e-05,5.3850323e-05,4.019997e-05
3.059059059059059,4.6992634e-05,5.3786935e-05,4.0198334e-05
3.063063063063063,4.696083e-05,5.3724238e-05,4.0197425e-05
3.067067067067067,4.692941e-05,5.3662407e-05,4.0196413e-05
3.071071071071071,4.6898564e-05,5.3601732e-05,4.0195395e-05
3.075075075075075,4.6867728e-05,5.354114e-05,4.0194318e-05
3.079079079079079,4.6836776e-05,5.3480428e-05,4.0193125e-05
3.083083083083083,4.6805875e-05,5.3419928e-05,4.0191822e-05
3.0870870870870872,4.677507e-05,5.3359756e-05,4.019038e-05
3.091091091091091,4.6744255e-05,5.329965e-05,4.018886e-05
3.095095095095095,4.671345e-05,5.3239623e-05,4.0187275e-05
3.099099099099099,4.668264e-05,5.3179672e-05,4.0185605e-05
3.103103103103103,4.665183e-05,5.31198e-05,4.018386e-05
3.1071071071071072,4.6621022e-05,5.3060005e-05,4.018204e-05
3.111111111111111,4.659022e-05,5.300029e-05,4.0180148e-05
3.115115115115115,4.6559413e-05,5.2940657e-05,4.017817e-05
3.119119119119119,4.6528603e-05,5.28811e-05,4.0176106e-05
3.1231231231231233,4.6497786e-05,5.2821615e-05,4.0173956e-05
3.1271271271271273,4.6466987e-05,5.2762236e-05,4.0171737e-05
3.131131131131131,4.6436176e-05,5.2702926e-05,4.0169427e-05
3.135135135135135,4.6405366e-05,5.2643703e-05,4.016703e-05
3.139139139139139,4.637456e-05,5.258457e-05,4.016455e-05
3.1431431431431434,4.6343754e-05,5.2525527e-05,4.016198e-05
3.1471471471471473,4.6312933e-05,5.2466556e-05,4.015931e-05
3.151151151151151,4.628215e-05,5.2407664e-05,4.015664e-05
3.155155155155155,4.6251476e-05,5.2348987e-05,4.0153966e-05
3.159159159159159,4.6220608e-05,5.229024e-05,4.0150975e-05
3.1631631631631634,4.6189973e-05,5.223208e-05,4.0147865e-05
3.1671671671671673,4.6159676e-05,5.2174284e-05,4.0145067e-05
3.171171171171171,4.612931e-05,5.2116684e-05,4.0141935e-05
3.175175175175175,4.6099292e-05,5.205987e-05,4.0138715e-05
3.179179179179179,4.6070396e-05,5.2003867e-05,4.0136925e-05
3.1831831831831834,4.604203e-05,5.194811e-05,4.013595e-05
3.1871871871871873,4.601409e-05,5.189282e-05,4.013536e-05
3.191191191191191,4.598583e-05,5.183706e-05,4.01346e-05
3.195195195195195,4.595762e-05,5.1782175e-05,4.013306e-05
3.199199199199199,4.5929464e-05,5.172942e-05,4.0129507e-05
3.2032032032032034,4.5901863e-05,5.167921e-05,4.0124516e-05
3.2072072072072073,4.5874385e-05,5.1628864e-05,4.0119907e-05
3.2112112112112112,4.5848563e-05,5.1580133e-05,4.0116993e-05
3.215215215215215,4.582287e-05,5.1531333e-05,4.011441e-05
3.219219219219219,4.5796587e-05,5.1481828e-05,4.0111347e-05
3.2232232232232234,4.5770015e-05,5.143215e-05,4.010788e-05
3.2272272272272273,4.5743316e-05,5.138241e-05,4.0104223e-05
3.2312312312312312,4.571712e-05,5.1334486e-05,4.0099752e-05
3.235235235235235,4.5691067e-05,5.128699e-05,4.0095147e-05
3.239239239239239,4.5665165e-05,5.1239753e-05,4.0090577e-05
3.2432432432432434,4.563926e-05,5.1192594e-05,4.0085924e-05
3.2472472472472473,4.5613364e-05,5.1145544e-05,4.0081184e-05
3.2512512512512513,4.558748e-05,5.1098577e-05,4.0076382e-05
3.255255255255255,4.556159e-05,5.105168e-05,4.0071496e-05
3.259259259259259,4.5535693e-05,5.100486e-05,4.0066527e-05
3.2632632632632634,4.5509805e-05,5.0958122e-05,4.0061488e-05
3.2672672672672673,4.5483914e-05,5.091146e-05,4.0056366e-05
3.2712712712712713,4.545803e-05,5.086489e-05,4.0051167e-05
3.275275275275275,4.543213e-05,5.0818384e-05,4.0045878e-05
3.279279279279279,4.5406236e-05,5.0771963e-05,4.0040508e-05
3.2832832832832834,4.5380344e-05,5.072563e-05,4.003506e-05
3.2872872872872874,4.535446e-05,5.0679388e-05,4.0029532e-05
3.2912912912912913,4.532856e-05,5.0633218e-05,4.0023904e-05
3.295295295295295,4.5302673e-05,5.0587143e-05,4.0018203e-05
3.299299299299299,4.5276785e-05,5.0541155e-05,4.0012415e-05
3.3033033033033035,4.5250836e-05,5.049522e-05,4.0006453e-05
3.3073073073073074,4.5225053e-05,5.0449387e-05,4.000072e-05
3.3113113113113113,4.519921e-05,5.0403538e-05,3.999488e-05
3.315315315315315,4.517348e-05,5.0357794e-05,3.998917e-05
3.319319319319319,4.5147768e-05,5.031189e-05,3.9983646e-05
3.3233233233233235,4.5121917e-05,5.0265808e-05,3.9978026e-05
3.3273273273273274,4.509655e-05,5.022028e-05,3.997282e-05
3.3313313313313313,4.5071698e-05,5.0175855e-05,3.996754e-05
3.335335335335335,4.504667e-05,5.0132116e-05,3.996122e-05
3.339339339339339,4.502155e-05,5.008848e-05,3.9954615e-05
3.3433433433433435,4.499656e-05,5.0045397e-05,3.994772e-05
3.3473473473473474,4.497194e-05,5.0002825e-05,3.9941056e-05
3.3513513513513513,4.494788e-05,4.99618e-05,3.993396e-05
3.3553553553553552,4.492453e-05,4.992087e-05,3.9928193e-05
3.3593593593593596,4.4902416e-05,4.9882234e-05,3.9922597e-05
3.3633633633633635,4.4881388e-05,4.9844617e-05,3.991816e-05
3.3673673673673674,4.486094e-05,4.9807368e-05,3.991451e-05
3.3713713713713713,4.4841174e-05,4.9770508e-05,3.991184e-05
3.3753753753753752,4.482237e-05,4.973468e-05,3.9910057e-05
3.3793793793793796,4.480418e-05,4.969931e-05,3.990905e-05
3.3833833833833835,4.4786328e-05,4.9664395e-05,3.990826e-05
3.3873873873873874,4.4768654e-05,4.963007e-05,3.9907238e-05
3.3913913913913913,4.47513e-05,4.9596794e-05,3.9905808e-05
3.3953953953953953,4.4733988e-05,4.956361e-05,3.9904367e-05
3.3993993993993996,4.4716704e-05,4.953058e-05,3.990283e-05
3.4034034034034035,4.4699435e-05,4.949765e-05,3.990122e-05
3.4074074074074074,4.468215e-05,4.9464797e-05,3.9899503e-05
3.4114114114114114,4.466487e-05,4.9432037e-05,3.9897703e-05
3.4154154154154153,4.4647593e-05,4.9399372e-05,3.9895815e-05
3.4194194194194196,4.4630313e-05,4.9366794e-05,3.9893832e-05
3.4234234234234235,4.4613033e-05,4.9334303e-05,3.9891762e-05
3.4274274274274275,4.4595756e-05,4.9301914e-05,3.9889597e-05
3.4314314314314314,4.4578475e-05,4.9269613e-05,3.9887338e-05
3.4354354354354353,4.4561202e-05,4.923741e-05,3.9884995e-05
3.4394394394394396,4.454392e-05,4.9205293e-05,3.9882543e-05
3.4434434434434436,4.4526645e-05,4.9173283e-05,3.9880008e-05
3.4474474474474475,4.450936e-05,4.914136e-05,3.9877363e-05
3.4514514514514514,4.449223e-05,4.910957e-05,3.987489e-05
3.4554554554554553,4.4475164e-05,4.9077888e-05,3.987244e-05
3.4594594594594597,4.4458106e-05,4.904631e-05,3.98699e-05
3.4634634634634636,4.4440916e-05,4.901479e-05,3.986704e-05
3.4674674674674675,4.442357e-05,4.8983333e-05,3.9863808e-05
3.4714714714714714,4.440621e-05,4.8952006e-05,3.9860413e-05
3.4754754754754753,4.438865e-05,4.8920676e-05,3.9856623e-05
3.4794794794794797,4.4371038e-05,4.8889233e-05,3.9852843e-05
3.4834834834834836,4.4353244e-05,4.8857335e-05,3.9849154e-05
3.4874874874874875,4.433477e-05,4.8824273e-05,3.984527e-05
3.4914914914914914,4.4315893e-05,4.8790713e-05,3.9841074e-05
3.4954954954954953,4.429722e-05,4.8757138e-05,3.98373e-05
3.4994994994994997,4.4278215e-05,4.8723083e-05,3.9833347e-05
3.5035035035035036,4.4259443e-05,4.868897e-05,3.9829916e-05
3.5075075075075075,4.4241933e-05,4.865573e-05,3.9828137e-05
3.5115115115115114,4.4224496e-05,4.862355e-05,3.982544e-05
3.5155155155155153,4.4208005e-05,4.859324e-05,3.982277e-05
3.5195195195195197,4.4192046e-05,4.8564136e-05,3.9819955e-05
3.5235235235235236,4.4176722e-05,4.8535192e-05,3.9818253e-05
3.5275275275275275,4.4161465e-05,4.8506176e-05,3.9816754e-05
3.5315315315315314,4.41458e-05,4.8476613e-05,3.9814986e-05
3.5355355355355353,4.413017e-05,4.8447226e-05,3.9813116e-05
3.5395395395395397,4.411465e-05,4.8418042e-05,3.981126e-05
3.5435435435435436,4.409916e-05,4.838909e-05,3.980923e-05
3.5475475475475475,4.4083892e-05,4.836045e-05,3.9807335e-05
3.5515515515515514,4.4068398e-05,4.8331243e-05,3.9805553e-05
3.5555555555555554,4.405298e-05,4.8302296e-05,3.9803665e-05
3.5595595595595597,4.4037646e-05,4.8273574e-05,3.980172e-05
3.5635635635635636,4.4022374e-05,4.8245085e-05,3.9799663e-05
3.5675675675675675,4.40072e-05,4.8216927e-05,3.9797473e-05
3.5715715715715715,4.3992026e-05,4.8188875e-05,3.9795177e-05
3.5755755755755754,4.3976852e-05,4.816092e-05,3.9792783e-05
3.5795795795795797,4.3961678e-05,4.8133064e-05,3.979029e-05
3.5835835835835836,4.3946508e-05,4.810532e-05,3.9787694e-05
3.5875875875875876,4.3931337e-05,4.8077676e-05,3.9784998e-05
3.5915915915915915,4.391616e-05,4.805013e-05,3.978219e-05
3.5955955955955954,4.390099e-05,4.8022695e-05,3.9779283e-05
3.5995995995995997,4.3885815e-05,4.7995363e-05,3.9776267e-05
3.6036036036036037,4.387064e-05,4.796814e-05,3.9773142e-05
3.6076076076076076,4.3855463e-05,4.794102e-05,3.9769908e-05
3.6116116116116115,4.384029e-05,4.7914014e-05,3.9766564e-05
3.6156156156156154,4.382511e-05,4.7887115e-05,3.976311e-05
3.6196196196196198,4.380993e-05,4.7860332e-05,3.975953e-05
3.6236236236236237,4.3794746e-05,4.7833655e-05,3.9755836e-05
3.6276276276276276,4.3779735e-05,4.7807214e-05,3.9752256e-05
3.6316316316316315,4.3764812e-05,4.778085e-05,3.9748775e-05
3.635635635635636,4.3750446e-05,4.775508e-05,3.9745813e-05
3.6396396396396398,4.3736625e-05,4.773034e-05,3.974291e-05
3.6436436436436437,4.3723194e-05,4.7706337e-05,3.974005e-05
3.6476476476476476,4.371085e-05,4.7682362e-05,3.9739338e-05
3.6516516516516515,4.369882e-05,4.765893e-05,3.973871e-05
3.655655655655656,4.3686654e-05,4.7635454e-05,3.9737854e-05
3.65965965965966,4.3674576e-05,4.7611804e-05,3.9737348e-05
3.6636636636636637,4.3662698e-05,4.75887e-05,3.9736697e-05
3.6676676676676676,4.3651118e-05,4.7565925e-05,3.973631e-05
3.6716716716716715,4.363991e-05,4.754318e-05,3.973664e-05
3.675675675675676,4.3628035e-05,4.7519618e-05,3.9736453e-05
3.67967967967968,4.3615863e-05,4.7495236e-05,3.973649e-05
3.6836836836836837,4.360373e-05,4.747084e-05,3.973662e-05
3.6876876876876876,4.359256e-05,4.7447826e-05,3.9737297e-05
3.6916916916916915,4.358246e-05,4.7426176e-05,3.973874e-05
3.695695695695696,4.357245e-05,4.74047e-05,3.97402e-05
3.6996996996997,4.356238e-05,4.7383197e-05,3.9741564e-05
3.7037037037037037,4.355235e-05,4.736174e-05,3.974296e-05
3.7077077077077076,4.354234e-05,4.7340556e-05,3.974412e-05
3.7117117117117115,4.353263e-05,4.7320176e-05,3.9745082e-05
3.715715715715716,4.352286e-05,4.7299756e-05,3.9745966e-05
3.71971971971972,4.3513046e-05,4.727934e-05,3.9746752e-05
3.7237237237237237,4.3503227e-05,4.7259e-05,3.9747454e-05
3.7277277277277276,4.3493394e-05,4.723872e-05,3.974807e-05
3.7317317317317316,4.348356e-05,4.7218527e-05,3.9748593e-05
3.735735735735736,4.347373e-05,4.7198428e-05,3.9749033e-05
3.73973973973974,4.3463893e-05,4.717841e-05,3.9749375e-05
3.7437437437437437,4.3454067e-05,4.71585e-05,3.9749633e-05
3.7477477477477477,4.344425e-05,4.713868e-05,3.9749822e-05
3.7517517517517516,4.3434462e-05,4.711897e-05,3.9749953e-05
3.755755755755756,4.3424672e-05,4.7099355e-05,3.974999e-05
3.75975975975976,4.341488e-05,4.7079833e-05,3.9749924e-05
3.7637637637637638,4.3405096e-05,4.7060414e-05,3.974978e-05
3.7677677677677677,4.3395306e-05,4.704109e-05,3.9749524e-05
3.7717717717717716,4.3385517e-05,4.702186e-05,3.9749175e-05
3.775775775775776,4.337573e-05,4.7002733e-05,3.9748727e-05
3.77977977977978,4.3366075e-05,4.6983685e-05,3.9748465e-05
3.7837837837837838,4.335647e-05,4.696471e-05,3.9748233e-05
3.7877877877877877,4.3346732e-05,4.694557e-05,3.9747894e-05
3.7917917917917916,4.333696e-05,4.692671e-05,3.974721e-05
3.795795795795796,4.332669e-05,4.69074e-05,3.974598e-05
3.7997997997998,4.3315995e-05,4.6888053e-05,3.9743936e-05
3.803803803803804,4.330503e-05,4.6868812e-05,3.9741248e-05
3.8078078078078077,4.3293836e-05,4.684936e-05,3.9738312e-05
3.8118118118118116,4.3283373e-05,4.6829744e-05,3.9737002e-05
3.815815815815816,4.3272845e-05,4.6810314e-05,3.9735376e-05
3.81981981981982,4.326237e-05,4.679063e-05,3.9734114e-05
3.823823823823824,4.325223e-05,4.677058e-05,3.9733877e-05
3.8278278278278277,4.32425e-05,4.6751713e-05,3.9733288e-05
3.8318318318318316,4.323362e-05,4.6734673e-05,3.9732568e-05
3.835835835835836,4.322621e-05,4.6719688e-05,3.973273e-05
3.83983983983984,4.3219326e-05,4.6705427e-05,3.9733226e-05
3.843843843843844,4.3212443e-05,4.6690922e-05,3.9733965e-05
3.8478478478478477,4.3205306e-05,4.6675883e-05,3.973473e-05
3.8518518518518516,4.319771e-05,4.6660214e-05,3.9735205e-05
3.855855855855856,4.3190194e-05,4.6644574e-05,3.9735813e-05
3.85985985985986,4.3182696e-05,4.662906e-05,3.9736333e-05
3.863863863863864,4.3175285e-05,4.6613924e-05,3.9736646e-05
3.8678678678678677,4.31681e-05,4.6599176e-05,3.9737024e-05
3.871871871871872,4.3160904e-05,4.6584373e-05,3.9737435e-05
3.875875875875876,4.3153883e-05,4.6570007e-05,3.973776e-05
3.87987987987988,4.3146953e-05,4.6555928e-05,3.9737977e-05
3.883883883883884,4.3140022e-05,4.654196e-05,3.9738083e-05
3.8878878878878878,4.3133106e-05,4.652815e-05,3.9738065e-05
3.891891891891892,4.3126198e-05,4.6514455e-05,3.973794e-05
3.895895895895896,4.3119242e-05,4.650084e-05,3.9737643e-05
3.8998998998999,4.3112228e-05,4.6487294e-05,3.9737162e-05
3.903903903903904,4.310522e-05,4.6473866e-05,3.9736577e-05
3.9079079079079078,4.3098207e-05,4.6460547e-05,3.9735867e-05
3.911911911911912,4.3091197e-05,4.6447352e-05,3.973504e-05
3.915915915915916,4.3084183e-05,4.643427e-05,3.9734095e-05
3.91991991991992,4.307717e-05,4.6421308e-05,3.973303e-05
3.923923923923924,4.3070162e-05,4.640847e-05,3.9731854e-05
3.9279279279279278,4.3063144e-05,4.639574e-05,3.973055e-05
3.931931931931932,4.3056134e-05,4.638314e-05,3.972913e-05
3.935935935935936,4.3049142e-05,4.637066e-05,3.9727624e-05
3.93993993993994,4.3042117e-05,4.6358287e-05,3.9725946e-05
3.943943943943944,4.3035197e-05,4.634616e-05,3.9724237e-05
3.947947947947948,4.302838e-05,4.633423e-05,3.972253e-05
3.951951951951952,4.302177e-05,4.632241e-05,3.972113e-05
3.955955955955956,4.3015665e-05,4.6310663e-05,3.9720668e-05
3.95995995995996,4.300964e-05,4.62989e-05,3.972038e-05
3.963963963963964,4.3003747e-05,4.628722e-05,3.9720275e-05
3.967967967967968,4.2997694e-05,4.62754e-05,3.9719987e-05
3.971971971971972,4.2991305e-05,4.6263016e-05,3.9719594e-05
3.975975975975976,4.298517e-05,4.625065e-05,3.9719693e-05
3.97997997997998,4.297898e-05,4.6238947e-05,3.9719012e-05
3.983983983983984,4.2972548e-05,4.6226887e-05,3.971821e-05
3.987987987987988,4.296567e-05,4.621414e-05,3.9717197e-05
3.991991991991992,4.2958414e-05,4.6201392e-05,3.9715436e-05
3.995995995995996,4.2950225e-05,4.618735e-05,3.97131e-05
4.0,4.294235e-05,4.6173107e-05,3.971159e-05


==> fig/data/posteriorst/denoising_laplace_means.csv <==
x,y,upper,lower
0.0,0.20855577,0.3398271,0.077284455
0.011011011011011011,0.20825852,0.3393436,0.07717344
0.022022022022022022,0.20796128,0.33886015,0.07706241
0.03303303303303303,0.20766406,0.3383767,0.07695143
0.044044044044044044,0.2073668,0.3378932,0.076840386
0.055055055055055056,0.20706953,0.3374097,0.07672936
0.06606606606606606,0.20677228,0.33692622,0.07661833
0.07707707707707707,0.20647506,0.33644277,0.076507345
0.08808808808808809,0.20617779,0.3359593,0.07639629
0.0990990990990991,0.20588052,0.3354758,0.07628524
0.11011011011011011,0.20558327,0.33499235,0.076174214
0.12112112112112113,0.20528603,0.33450887,0.076063186
0.13213213213213212,0.20498879,0.3340254,0.07595217
0.14314314314314314,0.20469153,0.33354193,0.07584113
0.15415415415415415,0.20439428,0.33305848,0.0757301
0.16516516516516516,0.20409702,0.33257496,0.07561906
0.17617617617617617,0.20379974,0.33209148,0.075508
0.1871871871871872,0.20350252,0.33160806,0.075397
0.1981981981981982,0.20320527,0.3311246,0.075285956
0.2092092092092092,0.20290804,0.33064115,0.07517494
0.22022022022022023,0.20261076,0.33015764,0.07506387
0.23123123123123124,0.20231351,0.32967418,0.07495284
0.24224224224224225,0.20201626,0.32919073,0.0748418
0.25325325325325326,0.20171902,0.32870728,0.074730754
0.26426426426426425,0.20142177,0.32822382,0.074619725
0.2752752752752753,0.20112452,0.32774037,0.07450868
0.2862862862862863,0.20082726,0.3272569,0.07439762
0.2972972972972973,0.20053002,0.32677346,0.074286595
0.3083083083083083,0.20023274,0.32628995,0.07417552
0.31931931931931934,0.1999355,0.3258065,0.07406448
0.3303303303303303,0.19963823,0.32532305,0.07395342
0.34134134134134136,0.19934103,0.32483965,0.073842406
0.35235235235235235,0.19904375,0.32435617,0.07373133
0.36336336336336333,0.19874652,0.32387275,0.073620304
0.3743743743743744,0.19844925,0.32338926,0.07350924
0.38538538538538536,0.19815199,0.3229058,0.07339817
0.3963963963963964,0.19785476,0.3224224,0.07328713
0.4074074074074074,0.19755751,0.32193893,0.07317608
0.4184184184184184,0.19726025,0.32145548,0.073065005
0.4294294294294294,0.196963,0.32097203,0.072953954
0.44044044044044045,0.19666576,0.32048863,0.07284291
0.45145145145145144,0.1963685,0.32000518,0.07273184
0.4624624624624625,0.19607122,0.3195217,0.07262075
0.47347347347347346,0.19577399,0.31903827,0.072509706
0.4844844844844845,0.19547676,0.31855485,0.072398655
0.4954954954954955,0.19517949,0.3180714,0.07228758
0.5065065065065065,0.19488223,0.31758797,0.0721765
0.5175175175175175,0.19458498,0.31710452,0.072065435
0.5285285285285285,0.19428773,0.3166211,0.07195437
0.5395395395395395,0.19399047,0.31613764,0.07184329
0.5505505505505506,0.19369322,0.31565422,0.07173222
0.5615615615615616,0.193396,0.31517082,0.07162118
0.5725725725725725,0.19309874,0.31468737,0.0715101
0.5835835835835835,0.19280148,0.31420395,0.07139901
0.5945945945945946,0.19250421,0.3137205,0.07128792
0.6056056056056056,0.19220698,0.3132371,0.071176864
0.6166166166166166,0.19190973,0.31275368,0.07106579
0.6276276276276276,0.19161247,0.31227022,0.070954695
0.6386386386386387,0.19131522,0.31178683,0.07084362
0.6496496496496497,0.19101797,0.3113034,0.07073254
0.6606606606606606,0.19072074,0.31081998,0.070621476
0.6716716716716716,0.19042347,0.31033656,0.07051038
0.6826826826826827,0.1901262,0.30985314,0.07039927
0.6936936936936937,0.18982898,0.30936974,0.07028822
0.7047047047047047,0.1895317,0.3088863,0.0701771
0.7157157157157157,0.18923445,0.3084029,0.07006602
0.7267267267267267,0.18893722,0.3079195,0.06995495
0.7377377377377378,0.18863998,0.3074361,0.06984387
0.7487487487487487,0.18834269,0.30695266,0.06973274
0.7597597597597597,0.18804546,0.30646926,0.06962166
0.7707707707707707,0.1877482,0.30598584,0.06951056
0.7817817817817818,0.18745095,0.3055024,0.06939946
0.7927927927927928,0.18715371,0.30501905,0.06928838
0.8038038038038038,0.18685645,0.30453563,0.06917727
0.8148148148148148,0.18655922,0.30405223,0.06906619
0.8258258258258259,0.18626195,0.30356884,0.06895508
0.8368368368368369,0.18596469,0.30308542,0.06884396
0.8478478478478478,0.18566744,0.30260202,0.068732865
0.8588588588588588,0.18537019,0.30211863,0.06862176
0.8698698698698699,0.18507296,0.30163524,0.068510674
0.8808808808808809,0.1847757,0.30115184,0.06839955
0.8918918918918919,0.18447845,0.30066845,0.068288445
0.9029029029029029,0.18418118,0.30018505,0.06817732
0.9139139139139139,0.18388394,0.29970166,0.06806622
0.924924924924925,0.18358667,0.29921824,0.06795509
0.9359359359359359,0.18328944,0.29873487,0.067843996
0.9469469469469469,0.18299219,0.2982515,0.06773288
0.9579579579579579,0.18269494,0.29776812,0.06762177
0.968968968968969,0.18239766,0.29728472,0.06751062
0.97997997997998,0.18210045,0.29680136,0.06739953
0.990990990990991,0.18180317,0.29631793,0.067288384
1.002002002002002,0.18150593,0.2958346,0.06717728
1.013013013013013,0.18120869,0.2953512,0.06706616
1.024024024024024,0.18091144,0.29486784,0.06695504
1.035035035035035,0.18061417,0.29438445,0.0668439
1.0460460460460461,0.18031693,0.2939011,0.06673277
1.057057057057057,0.18001968,0.2934177,0.06662165
1.068068068068068,0.17972243,0.29293433,0.06651052
1.079079079079079,0.17942517,0.29245096,0.06639937
1.09009009009009,0.17912793,0.2919676,0.066288255
1.1011011011011012,0.17883067,0.29148424,0.066177115
1.112112112112112,0.17853343,0.29100087,0.066066
1.1231231231231231,0.17823614,0.29051748,0.06595481
1.1341341341341342,0.17793892,0.29003415,0.06584371
1.145145145145145,0.17764166,0.28955078,0.06573255
1.1561561561561562,0.17734443,0.28906742,0.06562143
1.167167167167167,0.17704716,0.28858405,0.06551027
1.1781781781781782,0.17674993,0.28810072,0.06539915
1.1891891891891893,0.17645267,0.28761736,0.065287985
1.2002002002002001,0.17615542,0.287134,0.065176845
1.2112112112112112,0.17585815,0.28665063,0.06506568
1.2222222222222223,0.17556092,0.2861673,0.06495454
1.2332332332332332,0.17526366,0.28568393,0.06484338
1.2442442442442443,0.17496642,0.2852006,0.064732246
1.2552552552552552,0.17466916,0.28471726,0.064621076
1.2662662662662663,0.17437191,0.2842339,0.06450992
1.2772772772772774,0.17407463,0.28375053,0.064398736
1.2882882882882882,0.17377739,0.2832672,0.06428757
1.2992992992992993,0.17348015,0.28278387,0.06417643
1.3103103103103102,0.17318292,0.28230056,0.064065285
1.3213213213213213,0.17288564,0.2818172,0.06395409
1.3323323323323324,0.17258841,0.28133386,0.063842945
1.3433433433433433,0.17229114,0.28085053,0.06373176
1.3543543543543544,0.17199388,0.2803672,0.06362058
1.3653653653653655,0.17169663,0.27988386,0.06350941
1.3763763763763763,0.1713994,0.27940053,0.06339826
1.3873873873873874,0.17110214,0.2789172,0.063287064
1.3983983983983983,0.17080489,0.2784339,0.063175894
1.4094094094094094,0.17050764,0.27795056,0.06306472
1.4204204204204205,0.1702104,0.27746725,0.062953554
1.4314314314314314,0.16991313,0.27698392,0.06284235
1.4424424424424425,0.16961586,0.27650058,0.06273115
1.4534534534534533,0.16931865,0.2760173,0.06262
1.4644644644644644,0.1690214,0.27553397,0.062508814
1.4754754754754755,0.16872412,0.27505064,0.0623976
1.4864864864864864,0.16842687,0.27456734,0.062286407
1.4974974974974975,0.16812962,0.27408403,0.06217522
1.5085085085085086,0.16783239,0.27360073,0.062064044
1.5195195195195195,0.16753513,0.27311742,0.061952837
1.5305305305305306,0.16723785,0.2726341,0.061841607
1.5415415415415414,0.16694063,0.2721508,0.061730444
1.5525525525525525,0.16664337,0.2716675,0.06161923
1.5635635635635636,0.16634612,0.2711842,0.06150803
1.5745745745745745,0.16604885,0.2707009,0.061396815
1.5855855855855856,0.1657516,0.2702176,0.061285608
1.5965965965965965,0.16545436,0.26973432,0.061174408
1.6076076076076076,0.16515712,0.26925105,0.061063208
1.6186186186186187,0.16485986,0.26876774,0.060951985
1.6296296296296295,0.16456261,0.26828444,0.060840778
1.6406406406406406,0.16426535,0.26780117,0.06072955
1.6516516516516517,0.1639681,0.26731786,0.060618334
1.6626626626626626,0.16367085,0.2668346,0.06050712
1.6736736736736737,0.1633736,0.2663513,0.060395896
1.6846846846846846,0.16307636,0.26586804,0.06028468
1.6956956956956957,0.16277912,0.2653848,0.060173467
1.7067067067067068,0.16248186,0.2649015,0.06006223
1.7177177177177176,0.1621846,0.26441818,0.059950992
1.7287287287287287,0.16188733,0.2639349,0.059839748
1.7397397397397398,0.16159011,0.2634517,0.059728548
1.7507507507507507,0.16129284,0.2629684,0.05961729
1.7617617617617618,0.1609956,0.26248515,0.059506066
1.7727727727727727,0.16069835,0.26200187,0.05939483
1.7837837837837838,0.1604011,0.26151863,0.05928359
1.7947947947947949,0.16010383,0.26103532,0.059172325
1.8058058058058057,0.15980658,0.26055208,0.05906108
1.8168168168168168,0.15950933,0.26006883,0.058949836
1.8278278278278277,0.1592121,0.2595856,0.058838606
1.8388388388388388,0.15891483,0.25910234,0.05872734
1.84984984984985,0.15861759,0.25861907,0.058616094
1.8608608608608608,0.15832034,0.25813583,0.058504842
1.8718718718718719,0.15802309,0.25765258,0.058393583
1.882882882882883,0.15772581,0.2571693,0.0582823
1.8938938938938938,0.15742858,0.2566861,0.058171056
1.904904904904905,0.15713133,0.25620288,0.058059797
1.9159159159159158,0.1568341,0.25571966,0.057948545
1.926926926926927,0.15653683,0.2552364,0.057837263
1.937937937937938,0.15623955,0.25475314,0.057725973
1.9489489489489489,0.15594234,0.25426996,0.05761473
1.95995995995996,0.15564507,0.2537867,0.05750344
1.9709709709709708,0.15534782,0.25330347,0.057392173
1.981981981981982,0.15505058,0.25282025,0.05728089
1.992992992992993,0.15475334,0.25233704,0.05716963
2.004004004004004,0.1544561,0.25185382,0.05705835
2.015015015015015,0.1541588,0.25137058,0.056947023
2.026026026026026,0.15386158,0.2508874,0.056835763
2.037037037037037,0.15356432,0.25040418,0.056724466
2.048048048048048,0.15326707,0.24992096,0.056613177
2.059059059059059,0.1529698,0.24943775,0.056501873
2.07007007007007,0.15267257,0.24895456,0.05639059
2.081081081081081,0.15237531,0.24847135,0.05627928
2.0920920920920922,0.15207806,0.24798813,0.056167983
2.103103103103103,0.15178078,0.24750492,0.05605665
2.114114114114114,0.15148355,0.24702173,0.05594536
2.125125125125125,0.1511863,0.24653855,0.055834055
2.136136136136136,0.15088907,0.24605538,0.05572276
2.1471471471471473,0.15059179,0.24557215,0.055611424
2.158158158158158,0.15029456,0.245089,0.05550012
2.169169169169169,0.14999731,0.24460581,0.05538881
2.18018018018018,0.14970005,0.24412262,0.055277474
2.191191191191191,0.1494028,0.24363944,0.055166155
2.2022022022022023,0.14910555,0.24315627,0.05505483
2.2132132132132134,0.14880829,0.24267307,0.054943494
2.224224224224224,0.14851105,0.24218993,0.054832175
2.235235235235235,0.14821379,0.24170674,0.054720834
2.2462462462462462,0.14791653,0.24122357,0.054609485
2.2572572572572573,0.14761928,0.2407404,0.05449815
2.2682682682682684,0.14732203,0.24025725,0.05438681
2.279279279279279,0.14702478,0.2397741,0.054275468
2.29029029029029,0.14672755,0.23929095,0.05416414
2.3013013013013013,0.1464303,0.2388078,0.054052792
2.3123123123123124,0.14613302,0.23832463,0.053941414
2.3233233233233235,0.14583577,0.23784149,0.053830065
2.334334334334334,0.14553852,0.23735833,0.053718716
2.3453453453453452,0.14524126,0.23687518,0.053607337
2.3563563563563563,0.14494403,0.23639205,0.053495996
2.3673673673673674,0.14464678,0.23590893,0.05338464
2.3783783783783785,0.14434955,0.2354258,0.053273283
2.389389389389389,0.14405227,0.23494264,0.05316189
2.4004004004004003,0.14375502,0.23445952,0.053050518
2.4114114114114114,0.14345777,0.2339764,0.052939147
2.4224224224224224,0.14316052,0.23349327,0.052827768
2.4334334334334335,0.14286327,0.23301016,0.05271639
2.4444444444444446,0.14256603,0.23252705,0.05260501
2.4554554554554553,0.14226878,0.23204392,0.052493624
2.4664664664664664,0.1419715,0.2315608,0.05238221
2.4774774774774775,0.14167427,0.2310777,0.05227083
2.4884884884884886,0.141377,0.23059458,0.05215943
2.4994994994994997,0.14107977,0.2301115,0.052048042
2.5105105105105103,0.1407825,0.22962838,0.051936634
2.5215215215215214,0.14048527,0.2291453,0.05182524
2.5325325325325325,0.140188,0.22866218,0.05171381
2.5435435435435436,0.13989076,0.2281791,0.051602416
2.5545545545545547,0.13959351,0.22769602,0.051491007
2.5655655655655654,0.13929626,0.22721294,0.05137959
2.5765765765765765,0.138999,0.22672984,0.05126816
2.5875875875875876,0.13870174,0.22624674,0.051156722
2.5985985985985987,0.1384045,0.22576368,0.05104532
2.6096096096096097,0.13810726,0.22528061,0.05093389
2.6206206206206204,0.13781,0.22479755,0.05082246
2.6316316316316315,0.13751274,0.22431448,0.050711013
2.6426426426426426,0.13721551,0.22383142,0.050599597
2.6536536536536537,0.13691825,0.22334835,0.050488144
2.664664664664665,0.13662098,0.22286528,0.050376683
2.6756756756756754,0.13632375,0.22238225,0.050265253
2.6866866866866865,0.13602649,0.22189918,0.050153792
2.6976976976976976,0.13572924,0.22141615,0.05004234
2.7087087087087087,0.135432,0.22093311,0.0499309
2.71971971971972,0.13513474,0.22045006,0.049819425
2.730730730730731,0.13483748,0.21996701,0.04970795
2.7417417417417416,0.13454023,0.21948397,0.04959648
2.7527527527527527,0.13424298,0.21900095,0.049485013
2.7637637637637638,0.13394573,0.21851793,0.049373545
2.774774774774775,0.13364848,0.2180349,0.04926207
2.785785785785786,0.13335122,0.21755187,0.04915057
2.7967967967967966,0.13305399,0.21706888,0.049039103
2.8078078078078077,0.13275672,0.21658584,0.048927605
2.818818818818819,0.13245948,0.21610284,0.048816115
2.82982982982983,0.13216223,0.21561983,0.048704624
2.840840840840841,0.131865,0.21513686,0.04859314
2.8518518518518516,0.13156772,0.21465382,0.048481613
2.8628628628628627,0.13127048,0.21417084,0.048370123
2.873873873873874,0.13097322,0.21368784,0.048258603
2.884884884884885,0.13067599,0.21320486,0.048147105
2.895895895895896,0.13037871,0.21272185,0.048035562
2.9069069069069067,0.13008147,0.2122389,0.047924057
2.9179179179179178,0.12978421,0.2117559,0.04781252
2.928928928928929,0.12948696,0.21127293,0.047700994
2.93993993993994,0.12918971,0.21078996,0.047589466
2.950950950950951,0.12889247,0.210307,0.04747793
2.961961961961962,0.1285952,0.20982403,0.04736638
2.972972972972973,0.12829797,0.20934108,0.047254853
2.983983983983984,0.1280007,0.20885812,0.047143295
2.994994994994995,0.12770344,0.20837516,0.04703173
3.006006006006006,0.12740621,0.20789222,0.046920195
3.017017017017017,0.12710895,0.20740926,0.046808623
3.028028028028028,0.12681171,0.20692635,0.046697073
3.039039039039039,0.12651445,0.2064434,0.046585493
3.05005005005005,0.1262172,0.20596048,0.046473928
3.061061061061061,0.12591995,0.20547755,0.046362355
3.0720720720720722,0.12562269,0.20499462,0.04625076
3.083083083083083,0.12532546,0.20451172,0.046139196
3.094094094094094,0.1250282,0.20402879,0.046027593
3.105105105105105,0.124730945,0.20354588,0.045916006
3.116116116116116,0.12443369,0.20306298,0.045804404
3.1271271271271273,0.12413643,0.20258006,0.045692794
3.138138138138138,0.12383919,0.20209718,0.0455812
3.149149149149149,0.12354194,0.20161429,0.04546959
3.16016016016016,0.123244695,0.2011314,0.04535798
3.171171171171171,0.12294743,0.20064852,0.045246355
3.1821821821821823,0.12265019,0.20016564,0.045134738
3.193193193193193,0.122352935,0.19968277,0.045023106
3.204204204204204,0.122055694,0.1991999,0.04491149
3.215215215215215,0.12175844,0.19871703,0.044799842
3.2262262262262262,0.12146119,0.19823417,0.04468821
3.2372372372372373,0.121163934,0.19775131,0.044576555
3.2482482482482484,0.12086668,0.19726846,0.0444649
3.259259259259259,0.12056942,0.1967856,0.04435324
3.27027027027027,0.12027219,0.19630277,0.0442416
3.2812812812812813,0.11997493,0.19581994,0.04412993
3.2922922922922924,0.11967768,0.19533709,0.04401826
3.3033033033033035,0.119380414,0.19485426,0.043906577
3.314314314314314,0.11908318,0.19437146,0.043794908
3.325325325325325,0.11878592,0.19388862,0.043683216
3.3363363363363363,0.11848867,0.1934058,0.04357153
3.3473473473473474,0.11819142,0.19292301,0.04345984
3.3583583583583585,0.11789417,0.19244021,0.04334814
3.369369369369369,0.11759692,0.1919574,0.043236434
3.3803803803803802,0.117299676,0.19147462,0.043124743
3.3913913913913913,0.11700242,0.19099182,0.04301302
3.4024024024024024,0.11670517,0.19050904,0.042901307
3.4134134134134135,0.116407916,0.19002625,0.04278958
3.424424424424424,0.11611066,0.18954349,0.042677842
3.4354354354354353,0.115813404,0.1890607,0.042566106
3.4464464464464464,0.115516156,0.18857795,0.04245437
3.4574574574574575,0.11521891,0.18809518,0.042342626
3.4684684684684686,0.11492166,0.18761244,0.04223088
3.4794794794794797,0.11462441,0.1871297,0.042119123
3.4904904904904903,0.11432715,0.18664694,0.042007357
3.5015015015015014,0.11402991,0.18616422,0.0418956
3.5125125125125125,0.11373266,0.18568149,0.041783825
3.5235235235235236,0.113435395,0.18519875,0.041672036
3.5345345345345347,0.11313815,0.18471605,0.041560255
3.5455455455455454,0.112840876,0.18423331,0.04144845
3.5565565565565564,0.11254364,0.18375061,0.04133667
3.5675675675675675,0.11224639,0.1832679,0.041224867
3.5785785785785786,0.11194916,0.18278524,0.041113086
3.5895895895895897,0.11165188,0.18230252,0.041001245
3.6006006006006004,0.11135464,0.18181984,0.040889442
3.6116116116116115,0.11105737,0.18133715,0.0407776
3.6226226226226226,0.11076013,0.18085448,0.040665776
3.6336336336336337,0.110462874,0.18037182,0.040553935
3.6446446446446448,0.11016563,0.17988916,0.04044211
3.6556556556556554,0.10986837,0.1794065,0.040330246
3.6666666666666665,0.10957113,0.17892385,0.040218405
3.6776776776776776,0.10927388,0.17844123,0.040106542
3.6886886886886887,0.108976625,0.17795858,0.039994672
3.6996996996997,0.10867937,0.17747594,0.039882794
3.7107107107107105,0.10838212,0.17699333,0.039770916
3.7217217217217216,0.10808487,0.1765107,0.03965904
3.7327327327327327,0.107787624,0.1760281,0.039547145
3.7437437437437437,0.107490376,0.1755455,0.039435253
3.754754754754755,0.10719311,0.1750629,0.03932333
3.765765765765766,0.106895864,0.1745803,0.039211422
3.7767767767767766,0.106598616,0.17409772,0.039099507
3.7877877877877877,0.10630136,0.17361514,0.038987577
3.798798798798799,0.10600411,0.17313257,0.038875647
3.80980980980981,0.10570687,0.17265002,0.038763717
3.820820820820821,0.1054096,0.17216745,0.038651757
3.8318318318318316,0.10511236,0.1716849,0.038539812
3.8428428428428427,0.10481511,0.17120236,0.038427852
3.853853853853854,0.10451786,0.17071983,0.038315892
3.864864864864865,0.104220614,0.1702373,0.038203917
3.875875875875876,0.10392334,0.16975477,0.03809192
3.8868868868868867,0.10362611,0.16927227,0.037979946
3.8978978978978978,0.10332885,0.16878974,0.03786794
3.908908908908909,0.103031605,0.16830727,0.037755944
3.91991991991992,0.10273435,0.16782477,0.03764393
3.930930930930931,0.102437094,0.16734228,0.037531905
3.9419419419419417,0.102139845,0.1668598,0.037419885
3.952952952952953,0.10184259,0.16637734,0.037307844
3.963963963963964,0.10154535,0.16589488,0.037195817
3.974974974974975,0.10124809,0.16541243,0.03708376
3.985985985985986,0.10095085,0.16492999,0.036971718
3.996996996996997,0.100653596,0.16444755,0.036859646
4.008008008008008,0.10035634,0.1639651,0.036747567
4.019019019019019,0.100059085,0.1634827,0.03663548
4.03003003003003,0.099761836,0.16300029,0.036523394
4.041041041041041,0.09946459,0.16251788,0.0364113
4.052052052052052,0.09916734,0.16203548,0.0362992
4.063063063063063,0.09887008,0.16155308,0.036187083
4.074074074074074,0.098572835,0.1610707,0.03607496
4.085085085085085,0.09827558,0.16058834,0.035962824
4.096096096096096,0.09797834,0.16010597,0.035850696
4.107107107107107,0.09768108,0.15962362,0.035738543
4.118118118118118,0.097383834,0.15914127,0.03562639
4.129129129129129,0.097086586,0.15865895,0.035514224
4.14014014014014,0.09678933,0.15817662,0.035402045
4.151151151151151,0.09649208,0.1576943,0.035289865
4.162162162162162,0.096194826,0.15721199,0.035177667
4.173173173173173,0.09589758,0.15672968,0.03506547
4.1841841841841845,0.09560032,0.15624739,0.03495325
4.195195195195195,0.095303066,0.1557651,0.034841027
4.206206206206206,0.09500582,0.15528284,0.0347288
4.217217217217217,0.09470857,0.15480058,0.034616563
4.228228228228228,0.09441131,0.15431832,0.034504313
4.2392392392392395,0.09411406,0.15383607,0.034392048
4.25025025025025,0.093816824,0.15335386,0.034279797
4.261261261261261,0.09351957,0.15287162,0.034167517
4.272272272272272,0.09322231,0.1523894,0.03405522
4.283283283283283,0.09292506,0.15190719,0.03394292
4.2942942942942945,0.09262782,0.15142502,0.033830628
4.305305305305305,0.09233056,0.15094282,0.0337183
4.316316316316316,0.09203331,0.15046065,0.033605974
4.327327327327327,0.09173605,0.14997847,0.033493623
4.338338338338338,0.0914388,0.14949632,0.033381276
4.34934934934935,0.09114155,0.14901419,0.033268917
4.36036036036036,0.09084431,0.14853206,0.03315656
4.371371371371372,0.090547055,0.14804994,0.03304417
4.382382382382382,0.0902498,0.14756782,0.032931775
4.393393393393393,0.08995255,0.14708573,0.032819375
4.404404404404405,0.089655295,0.14660364,0.032706954
4.415415415415415,0.08935805,0.14612156,0.03259453
4.426426426426427,0.0890608,0.1456395,0.0324821
4.4374374374374375,0.08876355,0.14515746,0.03236965
4.448448448448448,0.0884663,0.1446754,0.03225719
4.45945945945946,0.08816904,0.14419337,0.03214471
4.47047047047047,0.0878718,0.14371136,0.032032236
4.481481481481482,0.08757454,0.14322935,0.031919736
4.4924924924924925,0.08727729,0.14274736,0.03180723
4.503503503503503,0.08698003,0.14226536,0.0316947
4.514514514514515,0.08668278,0.14178339,0.03158217
4.525525525525525,0.086385526,0.14130142,0.03146962
4.536536536536537,0.086088285,0.14081949,0.031357072
4.5475475475475475,0.08579104,0.14033757,0.031244505
4.558558558558558,0.08549379,0.13985565,0.031131927
4.56956956956957,0.085196525,0.13937373,0.031019319
4.58058058058058,0.08489928,0.13889185,0.030906714
4.591591591591592,0.08460202,0.13840996,0.030794088
4.602602602602603,0.08430478,0.1379281,0.030681461
4.613613613613613,0.084007524,0.13744624,0.030568808
4.624624624624625,0.083710276,0.13696441,0.030456148
4.635635635635635,0.08341302,0.13648257,0.03034347
4.646646646646647,0.083115764,0.13600075,0.030230775
4.657657657657658,0.082818516,0.13551895,0.030118074
4.668668668668668,0.082521275,0.13503718,0.030005366
4.67967967967968,0.08222402,0.13455541,0.029892627
4.6906906906906904,0.08192676,0.13407364,0.029779878
4.701701701701702,0.08162952,0.13359192,0.029667124
4.712712712712713,0.08133226,0.13311018,0.029554337
4.723723723723723,0.08103501,0.13262847,0.02944155
4.734734734734735,0.08073776,0.13214678,0.029328745
4.7457457457457455,0.080440514,0.1316651,0.029215928
4.756756756756757,0.08014325,0.13118342,0.029103078
4.767767767767768,0.079846,0.13070178,0.028990228
4.778778778778778,0.07954876,0.13022014,0.02887737
4.78978978978979,0.0792515,0.12973852,0.028764475
4.8008008008008005,0.07895426,0.12925693,0.028651584
4.811811811811812,0.078657,0.12877534,0.028538663
4.822822822822823,0.07835975,0.12829378,0.02842573
4.833833833833833,0.07806249,0.1278122,0.028312769
4.844844844844845,0.07776525,0.12733069,0.028199814
4.8558558558558556,0.077468,0.12684917,0.02808683
4.866866866866867,0.077170745,0.12636766,0.027973827
4.877877877877878,0.076873496,0.12588619,0.02786081
4.888888888888889,0.07657625,0.12540472,0.027747776
4.8998998998999,0.076278985,0.12492326,0.02763471
4.910910910910911,0.075981736,0.12444183,0.02752164
4.921921921921922,0.0756845,0.123960435,0.02740857
4.932932932932933,0.07538724,0.12347903,0.027295448
4.943943943943944,0.07508998,0.12299765,0.027182318
4.954954954954955,0.074792735,0.1225163,0.027069174
4.965965965965966,0.07449549,0.12203497,0.02695601
4.976976976976977,0.07419823,0.121553645,0.026842821
4.987987987987988,0.07390098,0.121072344,0.026729621
4.998998998998999,0.07360373,0.12059106,0.02661639
5.01001001001001,0.07330647,0.1201098,0.026503142
5.021021021021021,0.07300922,0.11962856,0.026389882
5.032032032032032,0.07271198,0.11914736,0.026276607
5.043043043043043,0.07241473,0.11866616,0.026163306
5.054054054054054,0.07211747,0.11818498,0.026049964
5.065065065065065,0.07182022,0.117703825,0.025936622
5.076076076076076,0.07152297,0.1172227,0.025823254
5.087087087087087,0.071225725,0.11674158,0.025709867
5.098098098098098,0.07092847,0.11626049,0.025596447
5.109109109109109,0.07063122,0.11577943,0.025483016
5.12012012012012,0.070333965,0.115298375,0.025369555
5.131131131131131,0.07003671,0.11481735,0.025256068
5.142142142142142,0.069739476,0.11433637,0.025142584
5.153153153153153,0.06944222,0.11385539,0.025029052
5.1641641641641645,0.06914497,0.11337444,0.024915501
5.175175175175175,0.068847716,0.11289351,0.024801925
5.186186186186186,0.06855045,0.112412594,0.02468831
5.197197197197197,0.06825321,0.11193173,0.0245747
5.208208208208208,0.06795596,0.11145087,0.024461053
5.2192192192192195,0.06765871,0.110970035,0.024347376
5.23023023023023,0.06736145,0.110489234,0.024233673
5.241241241241241,0.0670642,0.11000846,0.024119947
5.252252252252252,0.066766955,0.10952771,0.0240062
5.263263263263263,0.0664697,0.10904698,0.023892418
5.2742742742742745,0.06617245,0.108566284,0.023778614
5.285285285285285,0.0658752,0.10808562,0.023664787
5.296296296296296,0.06557795,0.10760497,0.02355092
5.307307307307307,0.0652807,0.10712436,0.023437038
5.318318318318318,0.06498344,0.106643766,0.023323115
5.32932932932933,0.064686194,0.10616322,0.023209173
5.34034034034034,0.06438894,0.105682686,0.023095194
5.351351351351351,0.06409169,0.10520218,0.022981197
5.362362362362362,0.063794434,0.10472171,0.022867158
5.373373373373373,0.063497186,0.104241274,0.022753097
5.384384384384385,0.06319994,0.10376087,0.022639006
5.395395395395395,0.06290268,0.103280485,0.022524875
5.406406406406407,0.06260543,0.102800146,0.02241072
5.4174174174174174,0.06230818,0.10231983,0.022296533
5.428428428428428,0.062010925,0.10183954,0.022182308
5.43943943943944,0.061713677,0.1013593,0.022068053
5.45045045045045,0.061416432,0.10087909,0.021953776
5.461461461461462,0.061119176,0.100398906,0.021839447
5.4724724724724725,0.060821924,0.09991875,0.021725092
5.483483483483483,0.060524672,0.09943864,0.021610703
5.494494494494495,0.060227428,0.09895857,0.021496285
5.505505505505505,0.059930176,0.098478526,0.021381821
5.516516516516517,0.059632923,0.09799852,0.021267325
5.5275275275275275,0.05933567,0.097518556,0.021152787
5.538538538538538,0.059038416,0.09703862,0.021038212
5.54954954954955,0.05874117,0.096558735,0.02092361
5.56056056056056,0.058443915,0.09607887,0.020808958
5.571571571571572,0.058146667,0.095599055,0.020694274
5.5825825825825826,0.057849415,0.09511928,0.020579547
5.593593593593593,0.057552163,0.09463954,0.020464782
5.604604604604605,0.057254918,0.09415986,0.02034998
5.615615615615615,0.056957662,0.093680196,0.020235129
5.626626626626627,0.05666041,0.09320058,0.020120237
5.637637637637638,0.056363158,0.092721015,0.020005304
5.648648648648649,0.05606591,0.09224149,0.01989033
5.65965965965966,0.05576866,0.09176201,0.019775312
5.67067067067067,0.055471405,0.09128256,0.019660246
5.681681681681682,0.055174153,0.090803176,0.019545134
5.692692692692693,0.054876897,0.09032382,0.019429974
5.703703703703704,0.05457965,0.089844525,0.019314777
5.714714714714715,0.054282404,0.08936527,0.019199535
5.7257257257257255,0.05398514,0.08888605,0.019084226
5.736736736736737,0.053687893,0.088406906,0.01896888
5.747747747747748,0.053390637,0.08792779,0.018853482
5.758758758758759,0.053093392,0.087448746,0.018738043
5.76976976976977,0.052796144,0.08696974,0.018622547
5.7807807807807805,0.052498892,0.08649079,0.018506996
5.791791791791792,0.052201636,0.08601189,0.01839139
5.802802802802803,0.051904388,0.08553304,0.018275738
5.813813813813814,0.05160714,0.08505425,0.01816003
5.824824824824825,0.051309887,0.08457551,0.018044263
5.8358358358358355,0.05101264,0.084096834,0.017928444
5.846846846846847,0.050715387,0.08361821,0.017812565
5.857857857857858,0.05041813,0.08313964,0.017696623
5.868868868868869,0.050120883,0.08266114,0.017580628
5.87987987987988,0.049823627,0.08218269,0.017464567
5.890890890890891,0.049526382,0.08170431,0.017348453
5.901901901901902,0.049229126,0.081225984,0.017232269
5.912912912912913,0.04893187,0.08074772,0.017116021
5.923923923923924,0.048634626,0.08026953,0.016999718
5.934934934934935,0.048337378,0.07979141,0.016883347
5.945945945945946,0.04804012,0.07931334,0.016766902
5.956956956956957,0.047742866,0.078835346,0.016650388
5.967967967967968,0.04744562,0.07835743,0.016533816
5.978978978978979,0.04714836,0.07787956,0.01641716
5.98998998998999,0.046851117,0.07740179,0.016300447
6.001001001001001,0.04655386,0.07692407,0.01618365
6.012012012012012,0.046256617,0.076446444,0.01606679
6.023023023023023,0.04595937,0.075968884,0.01594985
6.034034034034034,0.045662116,0.0754914,0.015832832
6.045045045045045,0.04536486,0.07501399,0.015715731
6.056056056056056,0.045067612,0.074536666,0.015598556
6.067067067067067,0.04477036,0.07405942,0.015481299
6.078078078078078,0.044473108,0.07358226,0.015363956
6.089089089089089,0.04417586,0.073105186,0.015246535
6.1001001001001,0.043878604,0.072628185,0.01512902
6.111111111111111,0.04358136,0.07215129,0.01501143
6.122122122122122,0.0432841,0.071674466,0.014893735
6.133133133133133,0.042986855,0.07119775,0.0147759635
6.1441441441441444,0.0426896,0.070721105,0.01465809
6.155155155155155,0.042392354,0.07024458,0.014540132
6.166166166166167,0.042095102,0.06976813,0.014422072
6.177177177177177,0.041797843,0.06929178,0.014303906
6.188188188188188,0.041500602,0.068815544,0.014185658
6.1991991991991995,0.041203346,0.0683394,0.014067294
6.21021021021021,0.04090609,0.06786336,0.013948824
6.221221221221222,0.040608842,0.067387424,0.013830258
6.232232232232232,0.04031159,0.0669116,0.013711579
6.243243243243243,0.04001434,0.06643589,0.013592795
6.2542542542542545,0.03971709,0.06596029,0.013473894
6.265265265265265,0.039419834,0.06548479,0.013354873
6.276276276276277,0.03912259,0.06500943,0.013235748
6.287287287287287,0.038825333,0.06453417,0.013116492
6.298298298298298,0.038528085,0.06405905,0.012997119
6.3093093093093096,0.038230833,0.063584045,0.012877619
6.32032032032032,0.03793358,0.06310917,0.012757992
6.331331331331332,0.037636332,0.06263442,0.012638239
6.342342342342342,0.03733908,0.062159814,0.012518348
6.353353353353353,0.037041828,0.06168533,0.012398323
6.364364364364365,0.036744576,0.061210994,0.012278158
6.375375375375375,0.036447324,0.060736798,0.012157852
6.386386386386387,0.03615007,0.060262743,0.0120374
6.397397397397397,0.03585282,0.059788838,0.011916801
6.408408408408408,0.03555557,0.05931509,0.0117960535
6.41941941941942,0.035258323,0.058841493,0.011675153
6.43043043043043,0.03496107,0.058368053,0.011554088
6.441441441441442,0.03466382,0.057894774,0.011432862
6.4524524524524525,0.034366567,0.057421662,0.011311471
6.463463463463463,0.03406931,0.056948714,0.011189908
6.474474474474475,0.033772063,0.05647595,0.0110681765
6.485485485485485,0.03347481,0.056003354,0.010946266
6.496496496496497,0.03317756,0.055530943,0.010824174
6.5075075075075075,0.03288031,0.05505872,0.0107018985
6.518518518518518,0.032583058,0.054586686,0.01057943
6.52952952952953,0.032285802,0.05411484,0.010456761
6.54054054054054,0.031988554,0.053643204,0.010333903
6.551551551551552,0.031691305,0.053171773,0.010210838
6.5625625625625625,0.031394053,0.052700546,0.010087561
6.573573573573573,0.0310968,0.05222953,0.0099640675
6.584584584584585,0.030799551,0.051758744,0.00984036
6.595595595595595,0.0305023,0.051288176,0.009716425
6.606606606606607,0.030205049,0.05081784,0.009592256
6.617617617617618,0.029907797,0.05034774,0.009467851
6.628628628628628,0.029610546,0.04987789,0.009343205
6.63963963963964,0.0293133,0.049408287,0.009218313
6.65065065065065,0.029016046,0.048938934,0.009093158
6.661661661661662,0.028718794,0.04846985,0.00896774
6.672672672672673,0.02842154,0.048001025,0.008842055
6.683683683683684,0.028124293,0.04753249,0.008716097
6.694694694694695,0.027827037,0.04706423,0.008589847
6.7057057057057055,0.027529787,0.046596263,0.008463312
6.716716716716717,0.027232539,0.0461286,0.008336479
6.727727727727728,0.026935285,0.045661237,0.008209333
6.738738738738739,0.026638033,0.045194194,0.008081872
6.74974974974975,0.026340783,0.044727474,0.007954089
6.7607607607607605,0.026043529,0.04426109,0.007825967
6.771771771771772,0.025746284,0.043795057,0.0076975115
6.782782782782783,0.025449028,0.043329366,0.007568691
6.793793793793794,0.025151776,0.04286404,0.0074395128
6.804804804804805,0.024854522,0.042399086,0.0073099583
6.8158158158158155,0.024557274,0.041934524,0.007180024
6.826826826826827,0.024260024,0.041470353,0.0070496947
6.837837837837838,0.023962772,0.041006587,0.0069189537
6.848848848848849,0.02366552,0.040543243,0.0067877956
6.85985985985986,0.02336827,0.04008033,0.0066562053
6.870870870870871,0.023071017,0.039617866,0.00652417
6.881881881881882,0.022773765,0.039155856,0.006391676
6.892892892892893,0.022476517,0.03869432,0.006258715
6.903903903903904,0.022179265,0.038233265,0.006125262
6.914914914914915,0.021882012,0.037772715,0.005991308
6.925925925925926,0.021584762,0.037312686,0.005856838
6.936936936936937,0.02128751,0.036853187,0.0057218326
6.947947947947948,0.02099026,0.03639424,0.0055862796
6.958958958958959,0.020693095,0.03593583,0.0054503614
6.96996996996997,0.020396084,0.035477947,0.0053142197
6.980980980980981,0.020099077,0.03502068,0.0051774764
6.991991991991992,0.01980207,0.034564033,0.0050401045
7.003003003003003,0.019505061,0.034108035,0.0049020853
7.014014014014014,0.01920805,0.033652704,0.0047633946
7.025025025025025,0.01891104,0.033198062,0.0046240157
7.036036036036036,0.018614033,0.03274414,0.004483926
7.047047047047047,0.018317023,0.03229095,0.0043430952
7.058058058058058,0.01802015,0.031838484,0.0042018136
7.069069069069069,0.017723292,0.031386804,0.0040597804
7.08008008008008,0.017428106,0.030935436,0.003920774
7.091091091091091,0.017133031,0.030484857,0.003781205
7.102102102102102,0.016840298,0.030034669,0.0036459276
7.113113113113113,0.016547568,0.029585272,0.0035098633
7.124124124124124,0.016254833,0.029136691,0.0033729747
7.135135135135135,0.015962102,0.028688962,0.0032352414
7.146146146146146,0.015669368,0.028242111,0.0030966252
7.157157157157157,0.015376724,0.027796153,0.0029572947
7.168168168168168,0.015084658,0.02735101,0.002818306
7.1791791791791795,0.014793014,0.02690683,0.0026792
7.19019019019019,0.014502085,0.026463622,0.0025405474
7.201201201201202,0.01421116,0.026021475,0.0024008453
7.212212212212212,0.013923225,0.025579825,0.002266625
7.223223223223223,0.013638954,0.025138572,0.0021393346
7.2342342342342345,0.013355781,0.024698216,0.0020133462
7.245245245245245,0.013074525,0.0242587,0.0018903511
7.256256256256257,0.012793558,0.023820309,0.0017668065
7.267267267267267,0.01251259,0.02338311,0.0016420679
7.278278278278278,0.01223254,0.022947036,0.0015180446
7.2892892892892895,0.011954648,0.022512048,0.0013972474
7.3003003003003,0.011678119,0.022078281,0.0012779571
7.311311311311312,0.011402037,0.021645844,0.00115823
7.322322322322322,0.011126361,0.021214813,0.0010379078
7.333333333333333,0.010851947,0.020785242,0.00091865007
7.344344344344345,0.010577637,0.020357253,0.0007980205
7.355355355355355,0.010304576,0.01993094,0.0006782105
7.366366366366367,0.010034065,0.019506425,0.0005617039
7.377377377377377,0.009764496,0.019083718,0.00044527464
7.388388388388388,0.009497221,0.018662931,0.00033150986
7.3993993993994,0.009231964,0.018244203,0.000219726
7.41041041041041,0.008967379,0.01782756,0.00010719802
7.421421421421422,0.008703225,0.01741316,-6.709248e-06
7.4324324324324325,0.008440278,0.017001312,-0.00012075715
7.443443443443443,0.008178629,0.01659209,-0.0002348302
7.454454454454455,0.007922761,0.016186066,-0.00034054462
7.465465465465465,0.0076720817,0.015783338,-0.00043917447
7.476476476476477,0.0074239643,0.015383758,-0.000535829
7.4874874874874875,0.0071803997,0.014988344,-0.0006275452
7.498498498498498,0.0069385082,0.014596333,-0.0007193163
7.50950950950951,0.0067003826,0.0142079,-0.00080713397
7.52052052052052,0.0064678476,0.0138233295,-0.00088763423
7.531531531531532,0.0062378123,0.013442529,-0.0009669042
7.5425425425425425,0.0060159005,0.013066977,-0.0010351758
7.553553553553553,0.0058019706,0.012697922,-0.0010939813
7.564564564564565,0.005599433,0.012335825,-0.0011369586
7.575575575575575,0.005402431,0.011978338,-0.0011734758
7.586586586586587,0.0052085184,0.011624578,-0.0012075421
7.597597597597598,0.0050167753,0.011274068,-0.0012405165
7.608608608608608,0.0048262253,0.010926727,-0.0012742765
7.61961961961962,0.0046377825,0.010583337,-0.001307772
7.63063063063063,0.0044517643,0.0102443155,-0.0013407869
7.641641641641642,0.0042681396,0.009910038,-0.0013737585
7.652652652652653,0.004090765,0.009582205,-0.0014006747
7.663663663663663,0.003918871,0.009260614,-0.0014228728
7.674674674674675,0.003748897,0.00894375,-0.0014459561
7.685685685685685,0.0035840606,0.008633737,-0.001465616
7.696696696696697,0.0034309211,0.008336904,-0.0014750622
7.707707707707708,0.0032823004,0.008046778,-0.0014821773
7.718718718718719,0.00313666,0.0077624028,-0.0014890828
7.72972972972973,0.0029923199,0.0074829375,-0.0014982978
7.7407407407407405,0.0028510194,0.007209734,-0.0015076951
7.751751751751752,0.002716942,0.006945011,-0.001511127
7.762762762762763,0.0025910814,0.006689557,-0.001507394
7.773773773773774,0.0024739234,0.006444774,-0.0014969273
7.784784784784785,0.0023661023,0.0062106876,-0.0014784827
7.7957957957957955,0.0022636706,0.005983294,-0.0014559529
7.806806806806807,0.0021677066,0.0057631754,-0.0014277622
7.817817817817818,0.0020747185,0.005548006,-0.0013985692
7.828828828828829,0.001986209,0.0053386893,-0.0013662714
7.83983983983984,0.0019042098,0.0051359497,-0.0013275298
7.8508508508508505,0.0018239866,0.004937437,-0.0012894636
7.861861861861862,0.0017468043,0.004744344,-0.0012507351
7.872872872872873,0.001671087,0.004555311,-0.0012131373
7.883883883883884,0.0015986798,0.0043719504,-0.0011745907
7.894894894894895,0.0015283955,0.0041935556,-0.0011367648
7.905905905905906,0.0014612988,0.004021674,-0.0010990762
7.916916916916917,0.0013977734,0.0038559418,-0.001060395
7.927927927927928,0.0013361176,0.0036974358,-0.0010252005
7.938938938938939,0.0012753926,0.003544345,-0.0009935597
7.94994994994995,0.0012185215,0.003398924,-0.0009618809
7.960960960960961,0.0011655757,0.0032631787,-0.00093202724
7.971971971971972,0.0011186366,0.003140973,-0.0009036999
7.982982982982983,0.0010769926,0.0030255788,-0.0008715935
7.993993993993994,0.0010364903,0.002913055,-0.0008400744
8.005005005005005,0.0009971824,0.0028036407,-0.0008092758
8.016016016016016,0.0009583916,0.0026963796,-0.0007795963
8.027027027027026,0.0009211655,0.0025924682,-0.0007501371
8.038038038038039,0.0008854474,0.0024916625,-0.0007207677
8.04904904904905,0.0008499778,0.0023929898,-0.0006930342
8.06006006006006,0.00081585324,0.0022980613,-0.00066635467
8.07107107107107,0.00078279467,0.0022088895,-0.0006433
8.082082082082081,0.00075004355,0.0021228264,-0.0006227393
8.093093093093094,0.0007191067,0.0020426086,-0.0006043951
8.104104104104104,0.0006930208,0.0019714711,-0.00058542955
8.115115115115115,0.00067019206,0.0019056735,-0.0005652894
8.126126126126126,0.0006488515,0.0018458421,-0.0005481391
8.137137137137136,0.00062831974,0.001790869,-0.0005342296
8.148148148148149,0.0006082078,0.0017367679,-0.0005203524
8.15915915915916,0.0005883133,0.0016833965,-0.00050676987
8.17017017017017,0.0005687589,0.0016308867,-0.0004933689
8.18118118118118,0.0005500762,0.001580958,-0.00048080558
8.192192192192191,0.0005316265,0.0015320515,-0.00046879845
8.203203203203204,0.0005134208,0.0014839795,-0.00045713794
8.214214214214214,0.00049598684,0.0014376587,-0.00044568506
8.225225225225225,0.00047906983,0.0013924744,-0.00043433474
8.236236236236236,0.00046242928,0.0013482781,-0.00042341955
8.247247247247246,0.00044663352,0.0013066919,-0.00041342483
8.258258258258259,0.0004311837,0.0012663772,-0.00040400974
8.26926926926927,0.00041745955,0.0012308728,-0.00039595368
8.28028028028028,0.00040406766,0.0011959816,-0.0003878463
8.29129129129129,0.0003911867,0.0011624257,-0.00038005234
8.302302302302301,0.00037900696,0.0011311076,-0.00037309364
8.313313313313314,0.0003672693,0.0011008598,-0.00036632127
8.324324324324325,0.00035604672,0.0010713388,-0.00035924534
8.335335335335335,0.00034518476,0.0010423567,-0.00035198714
8.346346346346346,0.00033468026,0.0010139495,-0.00034458906
8.357357357357357,0.00032451426,0.000986116,-0.00033708752
8.368368368368369,0.00031480714,0.0009591043,-0.00032949002
8.37937937937938,0.00030528335,0.00093255995,-0.00032199326
8.39039039039039,0.00029596794,0.0009065103,-0.00031457437
8.401401401401401,0.0002868283,0.0008809691,-0.00030731256
8.412412412412412,0.00027821446,0.00085643947,-0.00030001055
8.423423423423424,0.00027030613,0.0008328888,-0.00029227656
8.434434434434435,0.00026250802,0.0008094987,-0.00028448264
8.445445445445445,0.00025488285,0.0007863354,-0.00027656968
8.456456456456456,0.000247399,0.0007633489,-0.00026855085
8.467467467467468,0.00023998518,0.0007404928,-0.0002605224
8.478478478478479,0.00023275799,0.00071795797,-0.00025244197
8.48948948948949,0.00022586218,0.00069596805,-0.0002442437
8.5005005005005,0.000219407,0.0006748254,-0.00023601137
8.511511511511511,0.00021305853,0.0006538354,-0.00022771834
8.522522522522523,0.00020691214,0.00063322263,-0.00021939835
8.533533533533534,0.000201073,0.00061322376,-0.00021107779
8.544544544544545,0.00019553654,0.00059372216,-0.00020264908
8.555555555555555,0.00019008107,0.0005743465,-0.00019418434
8.566566566566566,0.00018471389,0.00055509165,-0.0001856639
8.577577577577578,0.0001794563,0.0005359741,-0.00017706152
8.588588588588589,0.00017421287,0.0005169085,-0.00016848276
8.5995995995996,0.00016899884,0.00049792044,-0.00015992273
8.61061061061061,0.00016389665,0.00047908849,-0.00015129519
8.621621621621621,0.0001588486,0.00046035665,-0.00014265945
8.632632632632633,0.00015396308,0.00044186137,-0.00013393522
8.643643643643644,0.00014922548,0.0004236058,-0.00012515484
8.654654654654655,0.00014471007,0.00040588304,-0.00011646291
8.665665665665665,0.00014052441,0.0003894305,-0.000108381675
8.676676676676676,0.0001367531,0.00037514768,-0.000101641504
8.687687687687689,0.00013358933,0.00036672657,-9.9547906e-05
8.6986986986987,0.00013047128,0.00035837558,-9.743302e-05
8.70970970970971,0.00012742024,0.00035016588,-9.532539e-05
8.72072072072072,0.00012442899,0.000342082,-9.322401e-05
8.731731731731731,0.00012147591,0.000334081,-9.112917e-05
8.742742742742744,0.00011856412,0.00032615906,-8.903081e-05
8.753753753753754,0.00011569415,0.00031831296,-8.6924665e-05
8.764764764764765,0.00011285333,0.00031054535,-8.4838684e-05
8.775775775775776,0.00011016183,0.0003031204,-8.279675e-05
8.786786786786786,0.0001075341,0.0002958134,-8.07452e-05
8.797797797797799,0.00010508965,0.00028887566,-7.8696336e-05
8.80880880880881,0.00010278381,0.00028218087,-7.6613265e-05
8.81981981981982,0.000100568264,0.00027562166,-7.448512e-05
8.83083083083083,9.8368895e-05,0.00026910368,-7.236589e-05
8.841841841841841,9.618644e-05,0.00026263093,-7.025803e-05
8.852852852852854,9.4181705e-05,0.0002566343,-6.8270885e-05
8.863863863863864,9.224416e-05,0.00025072598,-6.623766e-05
8.874874874874875,9.041979e-05,0.00024512748,-6.428791e-05
8.885885885885886,8.867182e-05,0.00023964826,-6.230462e-05
8.896896896896896,8.7000706e-05,0.00023426051,-6.0259103e-05
8.907907907907909,8.534759e-05,0.0002288919,-5.8196725e-05
8.91891891891892,8.3709936e-05,0.00022354428,-5.612441e-05
8.92992992992993,8.210832e-05,0.00021823662,-5.401997e-05
8.94094094094094,8.053682e-05,0.00021296115,-5.1887517e-05
8.951951951951951,7.899711e-05,0.0002077196,-4.972538e-05
8.962962962962964,7.7491386e-05,0.00020251411,-4.7531335e-05
8.973973973973974,7.6013246e-05,0.00019733956,-4.5313063e-05
8.984984984984985,7.456251e-05,0.00019219867,-4.3073647e-05
8.995995995995996,7.313067e-05,0.00018708571,-4.0824365e-05
9.007007007007006,7.174335e-05,0.00018203548,-3.854878e-05
9.018018018018019,7.038777e-05,0.00017703918,-3.6263657e-05
9.02902902902903,6.90672e-05,0.00017209673,-3.3962322e-05
9.04004004004004,6.7762354e-05,0.00016718023,-3.1655516e-05
9.05105105105105,6.652365e-05,0.00016237708,-2.932977e-05
9.062062062062061,6.5324624e-05,0.00015764569,-2.6996437e-05
9.073073073073074,6.4167114e-05,0.00015300486,-2.467064e-05
9.084084084084084,6.3015475e-05,0.00014837898,-2.2348031e-05
9.095095095095095,6.186732e-05,0.0001437653,-2.0030653e-05
9.106106106106106,6.072757e-05,0.0001391699,-1.771477e-05
9.117117117117116,5.9607148e-05,0.00013461048,-1.5396196e-05
9.128128128128129,5.852512e-05,0.00013014236,-1.3092125e-05
9.13913913913914,5.7464047e-05,0.00012573205,-1.0803957e-05
9.15015015015015,5.64084e-05,0.0001213449,-8.528095e-06
9.16116116116116,5.5366843e-05,0.000116994015,-6.2603285e-06
9.172172172172171,5.4430617e-05,0.0001133692,-4.507965e-06
9.183183183183184,5.3655374e-05,0.00011133058,-4.019832e-06
9.194194194194194,5.290839e-05,0.00010933394,-3.5171543e-06
9.205205205205205,5.218475e-05,0.0001073709,-3.001398e-06
9.216216216216216,5.149292e-05,0.0001054611,-2.475259e-06
9.227227227227226,5.0832226e-05,0.00010360972,-1.9452636e-06
9.238238238238239,5.0207578e-05,0.0001018256,-1.410448e-06
9.24924924924925,4.959029e-05,0.00010005505,-8.7446824e-07
9.26026026026026,4.8989765e-05,9.830958e-05,-3.3005563e-07
9.27127127127127,4.8395952e-05,9.657601e-05,2.1589585e-07
9.282282282282281,4.7805403e-05,9.4851275e-05,7.595263e-07
9.293293293293294,4.7221645e-05,9.313904e-05,1.3042481e-06
9.304304304304305,4.666708e-05,9.149406e-05,1.840097e-06
9.315315315315315,4.6136156e-05,8.989904e-05,2.3732755e-06
9.326326326326326,4.562507e-05,8.833689e-05,2.9132461e-06
9.337337337337337,4.5129487e-05,8.6794265e-05,3.4647092e-06
9.348348348348349,4.464228e-05,8.52692e-05,4.0153573e-06
9.35935935935936,4.417796e-05,8.384661e-05,4.5093075e-06
9.37037037037037,4.3745236e-05,8.2494495e-05,4.995978e-06
9.381381381381381,4.3325665e-05,8.116158e-05,5.4897464e-06
9.392392392392392,4.2922005e-05,7.986526e-05,5.978749e-06
9.403403403403404,4.2534215e-05,7.86062e-05,6.4622254e-06
9.414414414414415,4.2155196e-05,7.735537e-05,6.9550224e-06
9.425425425425425,4.1782343e-05,7.61109e-05,7.4537857e-06
9.436436436436436,4.1415307e-05,7.487295e-05,7.957664e-06
9.447447447447447,4.105498e-05,7.364229e-05,8.467672e-06
9.458458458458459,4.0702784e-05,7.2421855e-05,8.983712e-06
9.46946946946947,4.0354895e-05,7.1207556e-05,9.502233e-06
9.48048048048048,4.0011502e-05,6.9998714e-05,1.0024292e-05
9.491491491491491,3.9672697e-05,6.87954e-05,1.0549997e-05
9.502502502502503,3.9340302e-05,6.759929e-05,1.1081311e-05
9.513513513513514,3.9011662e-05,6.640829e-05,1.1615031e-05
9.524524524524525,3.8687518e-05,6.522348e-05,1.2151555e-05
9.535535535535535,3.8374485e-05,6.40542e-05,1.2694767e-05
9.546546546546546,3.807043e-05,6.289758e-05,1.3243278e-05
9.557557557557558,3.7779344e-05,6.176401e-05,1.3794677e-05
9.568568568568569,3.749334e-05,6.0641098e-05,1.4345582e-05
9.57957957957958,3.7211343e-05,5.9525773e-05,1.4896914e-05
9.59059059059059,3.6935115e-05,5.8421087e-05,1.5449143e-05
9.601601601601601,3.6671143e-05,5.7344732e-05,1.5997555e-05
9.612612612612613,3.6412348e-05,5.6277488e-05,1.6547208e-05
9.623623623623624,3.6156776e-05,5.5217446e-05,1.7096107e-05
9.634634634634635,3.5904915e-05,5.4166754e-05,1.7643079e-05
9.645645645645645,3.5656572e-05,5.3124837e-05,1.818831e-05
9.656656656656656,3.5411547e-05,5.209205e-05,1.8731042e-05
9.667667667667668,3.5178124e-05,5.1179657e-05,1.917659e-05
9.67867867867868,3.4978682e-05,5.0632712e-05,1.932465e-05
9.68968968968969,3.47956e-05,5.013994e-05,1.9451261e-05
9.7007007007007,3.461942e-05,4.9659026e-05,1.9579817e-05
9.711711711711711,3.444475e-05,4.9181086e-05,1.9708417e-05
9.722722722722724,3.4275105e-05,4.8713868e-05,1.983634e-05
9.733733733733734,3.411414e-05,4.825981e-05,1.9968465e-05
9.744744744744745,3.395999e-05,4.781614e-05,2.010384e-05
9.755755755755755,3.3811546e-05,4.7381534e-05,2.0241558e-05
9.766766766766766,3.367036e-05,4.696084e-05,2.037988e-05
9.777777777777779,3.353076e-05,4.6543304e-05,2.0518217e-05
9.78878878878879,3.339274e-05,4.6128844e-05,2.0656635e-05
9.7997997997998,3.3255987e-05,4.5717938e-05,2.0794036e-05
9.81081081081081,3.3128224e-05,4.5352997e-05,2.0903452e-05
9.821821821821821,3.3002834e-05,4.499593e-05,2.1009739e-05
9.832832832832834,3.2881824e-05,4.464687e-05,2.1116777e-05
9.843843843843844,3.2768574e-05,4.4310284e-05,2.1226864e-05
9.854854854854855,3.2656153e-05,4.39753e-05,2.133701e-05
9.865865865865866,3.254651e-05,4.364424e-05,2.1448785e-05
9.876876876876876,3.243974e-05,4.3319254e-05,2.1560227e-05
9.887887887887889,3.233761e-05,4.3001928e-05,2.1673295e-05
9.8988988988989,3.223666e-05,4.268656e-05,2.1786764e-05
9.90990990990991,3.2141255e-05,4.2383053e-05,2.1899457e-05
9.92092092092092,3.2049862e-05,4.2087937e-05,2.2011787e-05
9.931931931931931,3.195934e-05,4.1793974e-05,2.2124705e-05
9.942942942942944,3.1870237e-05,4.1501768e-05,2.2238706e-05
9.953953953953954,3.178326e-05,4.1212268e-05,2.2354252e-05
9.964964964964965,3.169831e-05,4.0925588e-05,2.2471031e-05
9.975975975975976,3.1616935e-05,4.064624e-05,2.2587632e-05
9.986986986986986,3.1537937e-05,4.0370385e-05,2.2705488e-05
9.997997997997999,3.1459982e-05,4.009591e-05,2.2824053e-05
10.00900900900901,3.1382166e-05,3.982204e-05,2.2942291e-05
10.02002002002002,3.130584e-05,3.9550123e-05,2.3061559e-05
10.03103103103103,3.123041e-05,3.9279734e-05,2.3181088e-05
10.042042042042041,3.1155756e-05,3.901104e-05,2.3300472e-05
10.053053053053054,3.1081676e-05,3.874357e-05,2.3419783e-05
10.064064064064064,3.100928e-05,3.847907e-05,2.3539491e-05
10.075075075075075,3.0938376e-05,3.821688e-05,2.365987e-05
10.086086086086086,3.087049e-05,3.7959548e-05,2.3781435e-05
10.097097097097096,3.080367e-05,3.770446e-05,2.3902876e-05
10.108108108108109,3.073929e-05,3.7455666e-05,2.4022916e-05
10.11911911911912,3.067604e-05,3.7210368e-05,2.4141715e-05
10.13013013013013,3.0613533e-05,3.6966856e-05,2.4260211e-05
10.14114114114114,3.0551877e-05,3.6725236e-05,2.4378518e-05
10.152152152152151,3.0490366e-05,3.648504e-05,2.4495694e-05
10.163163163163164,3.0429284e-05,3.6246733e-05,2.4611836e-05
10.174174174174174,3.0370848e-05,3.601415e-05,2.4727547e-05
10.185185185185185,3.0321178e-05,3.585288e-05,2.4789475e-05
10.196196196196196,3.0277348e-05,3.57319e-05,2.4822793e-05
10.207207207207206,3.0233816e-05,3.5611607e-05,2.4856025e-05
10.218218218218219,3.0190855e-05,3.5492503e-05,2.4889207e-05
10.22922922922923,3.0149382e-05,3.537658e-05,2.4922185e-05
10.24024024024024,3.010999e-05,3.526434e-05,2.495564e-05
10.25125125125125,3.0071915e-05,3.5154764e-05,2.4989065e-05
10.262262262262261,3.0034755e-05,3.5046323e-05,2.5023188e-05
10.273273273273274,2.9998568e-05,3.4939396e-05,2.5057738e-05
10.284284284284285,2.996319e-05,3.48337e-05,2.5092679e-05
10.295295295295295,2.9928795e-05,3.473052e-05,2.5127067e-05
10.306306306306306,2.9894647e-05,3.4628167e-05,2.5161127e-05
10.317317317317316,2.9863038e-05,3.4536526e-05,2.518955e-05
10.328328328328329,2.9832723e-05,3.44492e-05,2.5216246e-05
10.33933933933934,2.9802906e-05,3.436274e-05,2.5243073e-05
10.35035035035035,2.977434e-05,3.4278848e-05,2.5269834e-05
10.36136136136136,2.9746496e-05,3.419632e-05,2.5296671e-05
10.372372372372372,2.9718998e-05,3.4114353e-05,2.5323641e-05
10.383383383383384,2.969142e-05,3.4032535e-05,2.5350308e-05
10.394394394394395,2.966392e-05,3.3951004e-05,2.5376834e-05
10.405405405405405,2.9636522e-05,3.3869823e-05,2.5403218e-05
10.416416416416416,2.9609562e-05,3.3789354e-05,2.542977e-05
10.427427427427427,2.9583536e-05,3.371066e-05,2.5456411e-05
10.438438438438439,2.9557807e-05,3.3632557e-05,2.5483056e-05
10.44944944944945,2.9533041e-05,3.3556258e-05,2.5509826e-05
10.46046046046046,2.9509416e-05,3.3482596e-05,2.5536236e-05
10.471471471471471,2.9486784e-05,3.341113e-05,2.5562442e-05
10.482482482482482,2.9464589e-05,3.334059e-05,2.5588586e-05
10.493493493493494,2.9442677e-05,3.3270742e-05,2.561461e-05
10.504504504504505,2.9421002e-05,3.320132e-05,2.5640686e-05
10.515515515515515,2.9400195e-05,3.313328e-05,2.566711e-05
10.526526526526526,2.9380015e-05,3.3066637e-05,2.5693393e-05
10.537537537537538,2.9360217e-05,3.300055e-05,2.5719883e-05
10.548548548548549,2.9340697e-05,3.2935e-05,2.5746396e-05
10.55955955955956,2.9321385e-05,3.286987e-05,2.5772903e-05
10.57057057057057,2.9302422e-05,3.28054e-05,2.5799443e-05
10.581581581581581,2.9283454e-05,3.2741344e-05,2.5825562e-05
10.592592592592593,2.9264787e-05,3.267894e-05,2.5850635e-05
10.603603603603604,2.9246163e-05,3.261683e-05,2.5875495e-05
10.614614614614615,2.922768e-05,3.2555214e-05,2.5900144e-05
10.625625625625625,2.9209525e-05,3.2494292e-05,2.5924757e-05
10.636636636636636,2.9191651e-05,3.243429e-05,2.5949012e-05
10.647647647647648,2.9174169e-05,3.237502e-05,2.5973317e-05
10.65865865865866,2.9157389e-05,3.231683e-05,2.5997946e-05
10.66966966966967,2.914124e-05,3.225995e-05,2.6022528e-05
10.68068068068068,2.9125285e-05,3.220366e-05,2.604691e-05
10.691691691691691,2.9111023e-05,3.216347e-05,2.6058577e-05
10.702702702702704,2.9097386e-05,3.212626e-05,2.606851e-05
10.713713713713714,2.9083949e-05,3.2090185e-05,2.6077712e-05
10.724724724724725,2.9071402e-05,3.2056232e-05,2.608657e-05
10.735735735735735,2.9059069e-05,3.2022705e-05,2.6095433e-05
10.746746746746746,2.9046954e-05,3.198964e-05,2.610427e-05
10.757757757757759,2.9035298e-05,3.1958352e-05,2.6112246e-05
10.76876876876877,2.9024835e-05,3.1932206e-05,2.6117463e-05
10.77977977977978,2.9014722e-05,3.1906555e-05,2.6122889e-05
10.79079079079079,2.9004865e-05,3.1881522e-05,2.6128208e-05
10.801801801801801,2.8995062e-05,3.1856704e-05,2.613342e-05
10.812812812812814,2.8985483e-05,3.1832235e-05,2.6138732e-05
10.823823823823824,2.897642e-05,3.180861e-05,2.6144231e-05
10.834834834834835,2.8968005e-05,3.178599e-05,2.615002e-05
10.845845845845846,2.8960181e-05,3.1763877e-05,2.6156486e-05
10.856856856856856,2.8952567e-05,3.174209e-05,2.6163045e-05
10.867867867867869,2.8945125e-05,3.1720774e-05,2.6169475e-05
10.87887887887888,2.8937808e-05,3.169964e-05,2.6175972e-05
10.88988988988989,2.893046e-05,3.167857e-05,2.6182353e-05
10.9009009009009,2.892311e-05,3.1657535e-05,2.6188685e-05
10.911911911911911,2.8916076e-05,3.163706e-05,2.6195092e-05
10.922922922922924,2.890902e-05,3.1616666e-05,2.6201375e-05
10.933933933933934,2.8901897e-05,3.159635e-05,2.6207443e-05
10.944944944944945,2.8895294e-05,3.1576878e-05,2.6213711e-05
10.955955955955956,2.8888784e-05,3.155781e-05,2.6219757e-05
10.966966966966966,2.8882389e-05,3.1539323e-05,2.6225456e-05
10.977977977977979,2.8876033e-05,3.1521042e-05,2.6231024e-05
10.98898898898899,2.8869898e-05,3.150315e-05,2.6236645e-05
11.0,2.8864051e-05,3.148579e-05,2.6242313e-05


==> fig/data/posteriorst/denoising_laplace_stds.csv <==
x,y,upper,lower
0.0,0.0018349342,0.0019746446,0.001695224
0.011011011011011011,0.0018324626,0.0019719927,0.0016929326
0.022022022022022022,0.001829991,0.001969341,0.001690641
0.03303303303303303,0.0018275193,0.001966689,0.0016883495
0.044044044044044044,0.0018250477,0.0019640373,0.001686058
0.055055055055055056,0.0018225762,0.0019613858,0.0016837665
0.06606606606606606,0.0018201045,0.0019587341,0.0016814749
0.07707707707707707,0.001817633,0.0019560826,0.0016791833
0.08808808808808809,0.0018151613,0.0019534312,0.0016768915
0.0990990990990991,0.0018126897,0.0019507797,0.0016745997
0.11011011011011011,0.0018102181,0.0019481282,0.001672308
0.12112112112112113,0.0018077465,0.0019454767,0.0016700162
0.13213213213213212,0.0018052747,0.0019428254,0.0016677241
0.14314314314314314,0.0018028031,0.001940174,0.0016654322
0.15415415415415415,0.0018003318,0.001937523,0.0016631405
0.16516516516516516,0.00179786,0.0019348717,0.0016608484
0.17617617617617617,0.0017953883,0.0019322204,0.0016585562
0.1871871871871872,0.0017929169,0.0019295695,0.0016562643
0.1981981981981982,0.0017904453,0.0019269184,0.0016539722
0.2092092092092092,0.0017879736,0.0019242673,0.0016516799
0.22022022022022023,0.0017855018,0.0019216161,0.0016493875
0.23123123123123124,0.0017830302,0.0019189653,0.0016470952
0.24224224224224225,0.0017805585,0.0019163142,0.0016448027
0.25325325325325326,0.0017780871,0.0019136636,0.0016425106
0.26426426426426425,0.0017756155,0.0019110128,0.0016402182
0.2752752752752753,0.0017731437,0.0019083618,0.0016379255
0.2862862862862863,0.001770672,0.001905711,0.0016356331
0.2972972972972973,0.0017682004,0.0019030604,0.0016333405
0.3083083083083083,0.0017657289,0.0019004098,0.001631048
0.31931931931931934,0.0017632574,0.0018977594,0.0016287555
0.3303303303303303,0.0017607856,0.0018951086,0.0016264626
0.34134134134134136,0.0017583141,0.0018924583,0.0016241699
0.35235235235235235,0.0017558425,0.0018898079,0.0016218771
0.36336336336336333,0.0017533707,0.0018871573,0.0016195842
0.3743743743743744,0.0017508991,0.001884507,0.0016172912
0.38538538538538536,0.0017484277,0.0018818569,0.0016149986
0.3963963963963964,0.0017459561,0.0018792067,0.0016127055
0.4074074074074074,0.0017434844,0.0018765564,0.0016104124
0.4184184184184184,0.0017410126,0.001873906,0.0016081191
0.4294294294294294,0.001738541,0.0018712559,0.001605826
0.44044044044044045,0.0017360696,0.0018686061,0.001603533
0.45145145145145144,0.001733598,0.0018659561,0.0016012398
0.4624624624624625,0.0017311262,0.001863306,0.0015989464
0.47347347347347346,0.0017286547,0.0018606563,0.0015966531
0.4844844844844845,0.001726183,0.0018580063,0.0015943596
0.4954954954954955,0.0017237115,0.0018553566,0.0015920664
0.5065065065065065,0.0017212398,0.0018527068,0.0015897728
0.5175175175175175,0.0017187682,0.0018500572,0.0015874791
0.5285285285285285,0.0017162967,0.0018474075,0.0015851858
0.5395395395395395,0.001713825,0.0018447579,0.0015828921
0.5505505505505506,0.0017113535,0.0018421086,0.0015805985
0.5615615615615616,0.0017088817,0.0018394588,0.0015783046
0.5725725725725725,0.0017064102,0.0018368096,0.0015760108
0.5835835835835835,0.0017039385,0.0018341601,0.0015737169
0.5945945945945946,0.0017014669,0.0018315107,0.001571423
0.6056056056056056,0.0016989952,0.0018288614,0.0015691291
0.6166166166166166,0.0016965237,0.0018262123,0.0015668352
0.6276276276276276,0.0016940521,0.0018235631,0.0015645411
0.6386386386386387,0.0016915804,0.0018209139,0.0015622469
0.6496496496496497,0.0016891088,0.0018182648,0.0015599527
0.6606606606606606,0.001686637,0.0018156157,0.0015576584
0.6716716716716716,0.0016841656,0.0018129668,0.0015553643
0.6826826826826827,0.001681694,0.0018103179,0.00155307
0.6936936936936937,0.0016792223,0.0018076691,0.0015507756
0.7047047047047047,0.0016767507,0.0018050203,0.0015484812
0.7157157157157157,0.0016742792,0.0018023716,0.0015461869
0.7267267267267267,0.0016718075,0.0017997228,0.0015438922
0.7377377377377378,0.001669336,0.0017970742,0.0015415978
0.7487487487487487,0.0016668643,0.0017944255,0.001539303
0.7597597597597597,0.0016643925,0.001791777,0.0015370081
0.7707707707707707,0.001661921,0.0017891286,0.0015347134
0.7817817817817818,0.0016594494,0.0017864802,0.0015324187
0.7927927927927928,0.0016569779,0.001783832,0.0015301239
0.8038038038038038,0.0016545062,0.0017811835,0.0015278289
0.8148148148148148,0.0016520347,0.0017785353,0.0015255341
0.8258258258258259,0.0016495631,0.0017758872,0.001523239
0.8368368368368369,0.0016470914,0.0017732389,0.0015209438
0.8478478478478478,0.0016446197,0.0017705909,0.0015186486
0.8588588588588588,0.0016421481,0.0017679428,0.0015163535
0.8698698698698699,0.0016396765,0.0017652949,0.0015140581
0.8808808808808809,0.0016372049,0.001762647,0.0015117628
0.8918918918918919,0.0016347332,0.001759999,0.0015094674
0.9029029029029029,0.0016322616,0.0017573512,0.0015071719
0.9139139139139139,0.00162979,0.0017547035,0.0015048764
0.924924924924925,0.0016273184,0.001752056,0.0015025809
0.9359359359359359,0.0016248467,0.0017494082,0.0015002852
0.9469469469469469,0.0016223752,0.0017467608,0.0014979896
0.9579579579579579,0.0016199035,0.0017441132,0.0014956938
0.968968968968969,0.0016174319,0.0017414658,0.001493398
0.97997997997998,0.0016149604,0.0017388185,0.0014911023
0.990990990990991,0.0016124888,0.0017361712,0.0014888063
1.002002002002002,0.001610017,0.0017335238,0.0014865103
1.013013013013013,0.0016075454,0.0017308766,0.0014842142
1.024024024024024,0.0016050738,0.0017282295,0.0014819182
1.035035035035035,0.0016026023,0.0017255825,0.0014796221
1.0460460460460461,0.0016001306,0.0017229355,0.0014773257
1.057057057057057,0.001597659,0.0017202885,0.0014750294
1.068068068068068,0.0015951876,0.0017176418,0.0014727333
1.079079079079079,0.0015927157,0.0017149948,0.0014704367
1.09009009009009,0.0015902441,0.0017123481,0.0014681402
1.1011011011011012,0.0015877726,0.0017097015,0.0014658438
1.112112112112112,0.001585301,0.0017070548,0.0014635472
1.1231231231231231,0.0015828293,0.0017044082,0.0014612504
1.1341341341341342,0.0015803576,0.0017017615,0.0014589536
1.145145145145145,0.001577886,0.0016991153,0.0014566568
1.1561561561561562,0.0015754146,0.0016964689,0.0014543602
1.167167167167167,0.0015729428,0.0016938226,0.0014520631
1.1781781781781782,0.0015704712,0.0016911763,0.0014497661
1.1891891891891893,0.0015679997,0.0016885302,0.0014474692
1.2002002002002001,0.0015655281,0.0016858841,0.0014451721
1.2112112112112112,0.0015630564,0.001683238,0.0014428748
1.2222222222222223,0.0015605846,0.0016805918,0.0014405774
1.2332332332332332,0.001558113,0.001677946,0.0014382801
1.2442442442442443,0.0015556415,0.0016753002,0.0014359829
1.2552552552552552,0.0015531699,0.0016726544,0.0014336854
1.2662662662662663,0.0015506983,0.0016700088,0.0014313878
1.2772772772772774,0.0015482267,0.0016673631,0.0014290903
1.2882882882882882,0.001545755,0.0016647174,0.0014267925
1.2992992992992993,0.0015432835,0.001662072,0.0014244949
1.3103103103103102,0.0015408117,0.0016594265,0.001422197
1.3213213213213213,0.0015383402,0.0016567812,0.0014198993
1.3323323323323324,0.0015358686,0.0016541359,0.0014176014
1.3433433433433433,0.001533397,0.0016514907,0.0014153033
1.3543543543543544,0.0015309254,0.0016488455,0.0014130053
1.3653653653653655,0.0015284537,0.0016462003,0.001410707
1.3763763763763763,0.001525982,0.0016435552,0.0014084089
1.3873873873873874,0.0015235103,0.0016409103,0.0014061104
1.3983983983983983,0.0015210388,0.0016382654,0.0014038122
1.4094094094094094,0.0015185673,0.0016356208,0.0014015138
1.4204204204204205,0.0015160956,0.0016329759,0.0013992153
1.4314314314314314,0.001513624,0.0016303313,0.0013969167
1.4424424424424425,0.0015111525,0.0016276868,0.0013946182
1.4534534534534533,0.0015086808,0.0016250422,0.0013923193
1.4644644644644644,0.0015062089,0.0016223975,0.0013900204
1.4754754754754755,0.0015037374,0.0016197532,0.0013877216
1.4864864864864864,0.0015012658,0.0016171089,0.0013854227
1.4974974974974975,0.0014987942,0.0016144647,0.0013831237
1.5085085085085086,0.0014963227,0.0016118207,0.0013808247
1.5195195195195195,0.001493851,0.0016091765,0.0013785254
1.5305305305305306,0.0014913792,0.0016065324,0.0013762261
1.5415415415415414,0.0014889077,0.0016038886,0.0013739269
1.5525525525525525,0.001486436,0.0016012446,0.0013716274
1.5635635635635636,0.0014839644,0.0015986008,0.001369328
1.5745745745745745,0.001481493,0.0015959573,0.0013670287
1.5855855855855856,0.0014790213,0.0015933136,0.0013647289
1.5965965965965965,0.0014765498,0.0015906702,0.0013624293
1.6076076076076076,0.001474078,0.0015880265,0.0013601296
1.6186186186186187,0.0014716064,0.0015853832,0.0013578297
1.6296296296296295,0.0014691348,0.0015827399,0.0013555298
1.6406406406406406,0.0014666632,0.0015800967,0.0013532297
1.6516516516516517,0.0014641916,0.0015774535,0.0013509297
1.6626626626626626,0.00146172,0.0015748104,0.0013486296
1.6736736736736737,0.0014592485,0.0015721675,0.0013463295
1.6846846846846846,0.0014567769,0.0015695246,0.0013440291
1.6956956956956957,0.0014543051,0.0015668817,0.0013417286
1.7067067067067068,0.0014518335,0.0015642389,0.0013394281
1.7177177177177176,0.0014493619,0.0015615963,0.0013371275
1.7287287287287287,0.0014468903,0.0015589537,0.0013348269
1.7397397397397398,0.0014444187,0.0015563112,0.0013325262
1.7507507507507507,0.001441947,0.0015536686,0.0013302253
1.7617617617617618,0.0014394755,0.0015510264,0.0013279245
1.7727727727727727,0.0014370038,0.0015483841,0.0013256236
1.7837837837837838,0.0014345322,0.0015457419,0.0013233225
1.7947947947947949,0.0014320606,0.0015430998,0.0013210215
1.8058058058058057,0.001429589,0.0015404578,0.0013187202
1.8168168168168168,0.0014271175,0.001537816,0.001316419
1.8278278278278277,0.0014246458,0.001535174,0.0013141176
1.8388388388388388,0.001422174,0.0015325322,0.0013118159
1.84984984984985,0.0014197025,0.0015298906,0.0013095145
1.8608608608608608,0.0014172309,0.001527249,0.0013072129
1.8718718718718719,0.0014147594,0.0015246077,0.0013049112
1.882882882882883,0.0014122877,0.0015219661,0.0013026093
1.8938938938938938,0.0014098162,0.0015193248,0.0013003076
1.904904904904905,0.0014073445,0.0015166835,0.0012980055
1.9159159159159158,0.001404873,0.0015140425,0.0012957035
1.926926926926927,0.0014024012,0.0015114013,0.0012934012
1.937937937937938,0.0013999295,0.0015087603,0.0012910988
1.9489489489489489,0.001397458,0.0015061195,0.0012887965
1.95995995995996,0.0013949864,0.0015034786,0.0012864942
1.9709709709709708,0.0013925149,0.0015008381,0.0012841917
1.981981981981982,0.0013900432,0.0014981973,0.001281889
1.992992992992993,0.0013875717,0.0014955569,0.0012795865
2.004004004004004,0.0013851,0.0014929164,0.0012772835
2.015015015015015,0.0013826283,0.0014902761,0.0012749806
2.026026026026026,0.0013801566,0.0014876357,0.0012726776
2.037037037037037,0.0013776851,0.0014849956,0.0012703746
2.048048048048048,0.0013752135,0.0014823555,0.0012680715
2.059059059059059,0.0013727419,0.0014797156,0.0012657682
2.07007007007007,0.0013702703,0.0014770757,0.0012634648
2.081081081081081,0.0013677987,0.0014744359,0.0012611614
2.0920920920920922,0.001365327,0.0014717962,0.0012588579
2.103103103103103,0.0013628553,0.0014691565,0.0012565542
2.114114114114114,0.0013603838,0.0014665171,0.0012542505
2.125125125125125,0.0013579121,0.0014638776,0.0012519466
2.136136136136136,0.0013554406,0.0014612384,0.0012496428
2.1471471471471473,0.0013529689,0.0014585991,0.0012473386
2.158158158158158,0.0013504974,0.0014559601,0.0012450346
2.169169169169169,0.0013480256,0.001453321,0.0012427303
2.18018018018018,0.0013455541,0.0014506822,0.0012404261
2.191191191191191,0.0013430824,0.0014480433,0.0012381215
2.2022022022022023,0.0013406108,0.0014454045,0.0012358171
2.2132132132132134,0.0013381393,0.001442766,0.0012335125
2.224224224224224,0.0013356677,0.0014401275,0.0012312079
2.235235235235235,0.0013331961,0.0014374891,0.0012289031
2.2462462462462462,0.0013307245,0.0014348507,0.0012265982
2.2572572572572573,0.0013282527,0.0014322124,0.001224293
2.2682682682682684,0.001325781,0.0014295742,0.0012219878
2.279279279279279,0.0013233094,0.0014269362,0.0012196825
2.29029029029029,0.0013208379,0.0014242984,0.0012173774
2.3013013013013013,0.0013183664,0.0014216608,0.001215072
2.3123123123123124,0.0013158948,0.001419023,0.0012127665
2.3233233233233235,0.0013134232,0.0014163854,0.0012104609
2.334334334334334,0.0013109515,0.001413748,0.0012081551
2.3453453453453452,0.0013084798,0.0014111105,0.0012058491
2.3563563563563563,0.0013060082,0.0014084732,0.0012035432
2.3673673673673674,0.0013035366,0.0014058361,0.0012012371
2.3783783783783785,0.0013010649,0.0014031988,0.0011989309
2.389389389389389,0.0012985935,0.0014005621,0.0011966248
2.4004004004004003,0.0012961217,0.0013979252,0.0011943183
2.4114114114114114,0.0012936501,0.0013952885,0.0011920118
2.4224224224224224,0.0012911785,0.0013926518,0.0011897052
2.4334334334334335,0.0012887069,0.0013900154,0.0011873984
2.4444444444444446,0.0012862354,0.001387379,0.0011850918
2.4554554554554553,0.0012837637,0.0013847426,0.0011827848
2.4664664664664664,0.0012812921,0.0013821064,0.0011804777
2.4774774774774775,0.0012788206,0.0013794705,0.0011781707
2.4884884884884886,0.0012763487,0.0013768342,0.0011758632
2.4994994994994997,0.0012738772,0.0013741986,0.0011735559
2.5105105105105103,0.0012714055,0.0013715627,0.0011712483
2.5215215215215214,0.0012689339,0.0013689271,0.0011689407
2.5325325325325325,0.0012664624,0.0013662917,0.0011666331
2.5435435435435436,0.0012639908,0.0013636564,0.0011643252
2.5545545545545547,0.001261519,0.001361021,0.0011620171
2.5655655655655654,0.0012590475,0.0013583859,0.0011597092
2.5765765765765765,0.0012565758,0.0013557507,0.0011574009
2.5875875875875876,0.0012541041,0.0013531158,0.0011550924
2.5985985985985987,0.0012516325,0.001350481,0.001152784
2.6096096096096097,0.0012491609,0.0013478462,0.0011504755
2.6206206206206204,0.0012466894,0.0013452119,0.0011481668
2.6316316316316315,0.0012442176,0.0013425773,0.001145858
2.6426426426426426,0.0012417461,0.001339943,0.0011435492
2.6536536536536537,0.0012392744,0.0013373088,0.00114124
2.664664664664665,0.0012368029,0.0013346748,0.001138931
2.6756756756756754,0.0012343312,0.0013320406,0.0011366217
2.6866866866866865,0.0012318596,0.0013294069,0.0011343122
2.6976976976976976,0.0012293879,0.0013267732,0.0011320027
2.7087087087087087,0.0012269163,0.0013241395,0.0011296931
2.71971971971972,0.0012244447,0.0013215061,0.0011273833
2.730730730730731,0.0012219731,0.0013188728,0.0011250734
2.7417417417417416,0.0012195015,0.0013162396,0.0011227634
2.7527527527527527,0.00121703,0.0013136066,0.0011204534
2.7637637637637638,0.0012145583,0.0013109735,0.001118143
2.774774774774775,0.0012120866,0.0013083407,0.0011158326
2.785785785785786,0.001209615,0.0013057081,0.001113522
2.7967967967967966,0.0012071434,0.0013030755,0.0011112114
2.8078078078078077,0.0012046718,0.0013004431,0.0011089005
2.818818818818819,0.0012022002,0.0012978107,0.0011065897
2.82982982982983,0.0011997286,0.0012951785,0.0011042786
2.840840840840841,0.0011972571,0.0012925466,0.0011019675
2.8518518518518516,0.0011947853,0.0012899146,0.0010996561
2.8628628628628627,0.0011923137,0.0012872829,0.0010973446
2.873873873873874,0.0011898421,0.0012846512,0.001095033
2.884884884884885,0.0011873705,0.0012820198,0.0010927212
2.895895895895896,0.0011848988,0.0012793882,0.0010904094
2.9069069069069067,0.0011824273,0.0012767571,0.0010880975
2.9179179179179178,0.0011799557,0.001274126,0.0010857853
2.928928928928929,0.001177484,0.001271495,0.0010834731
2.93993993993994,0.0011750124,0.0012688643,0.0010811606
2.950950950950951,0.0011725408,0.0012662336,0.001078848
2.961961961961962,0.0011700692,0.001263603,0.0010765354
2.972972972972973,0.0011675975,0.0012609725,0.0010742225
2.983983983983984,0.001165126,0.0012583424,0.0010719096
2.994994994994995,0.0011626544,0.0012557122,0.0010695965
3.006006006006006,0.0011601826,0.0012530822,0.0010672831
3.017017017017017,0.0011577111,0.0012504525,0.0010649698
3.028028028028028,0.0011552395,0.0012478228,0.0010626563
3.039039039039039,0.0011527678,0.0012451931,0.0010603425
3.05005005005005,0.0011502962,0.0012425637,0.0010580287
3.061061061061061,0.0011478247,0.0012399346,0.0010557148
3.0720720720720722,0.001145353,0.0012373053,0.0010534006
3.083083083083083,0.0011428813,0.0012346763,0.0010510864
3.094094094094094,0.0011404097,0.0012320476,0.0010487719
3.105105105105105,0.0011379382,0.001229419,0.0010464574
3.116116116116116,0.0011354666,0.0012267905,0.0010441428
3.1271271271271273,0.0011329949,0.001224162,0.0010418277
3.138138138138138,0.0011305233,0.0012215339,0.0010395127
3.149149149149149,0.0011280517,0.0012189058,0.0010371975
3.16016016016016,0.00112558,0.001216278,0.0010348822
3.171171171171171,0.0011231084,0.0012136501,0.0010325668
3.1821821821821823,0.0011206368,0.0012110225,0.0010302512
3.193193193193193,0.0011181653,0.0012083952,0.0010279354
3.204204204204204,0.0011156936,0.0012057679,0.0010256193
3.215215215215215,0.001113222,0.0012031407,0.0010233033
3.2262262262262262,0.0011107505,0.0012005139,0.001020987
3.2372372372372373,0.0011082788,0.001197887,0.0010186705
3.2482482482482484,0.0011058071,0.0011952603,0.001016354
3.259259259259259,0.0011033355,0.0011926338,0.0010140373
3.27027027027027,0.0011008639,0.0011900075,0.0010117203
3.2812812812812813,0.0010983924,0.0011873815,0.0010094034
3.2922922922922924,0.0010959208,0.0011847555,0.0010070861
3.3033033033033035,0.0010934492,0.0011821296,0.0010047688
3.314314314314314,0.0010909776,0.001179504,0.0010024512
3.325325325325325,0.001088506,0.0011768785,0.0010001335
3.3363363363363363,0.0010860343,0.0011742531,0.0009978156
3.3473473473473474,0.0010835627,0.0011716279,0.0009954976
3.3583583583583585,0.0010810911,0.001169003,0.0009931793
3.369369369369369,0.0010786194,0.001166378,0.0009908607
3.3803803803803802,0.0010761479,0.0011637534,0.0009885423
3.3913913913913913,0.0010736762,0.0011611289,0.0009862235
3.4024024024024024,0.0010712047,0.0011585046,0.0009839047
3.4134134134134135,0.001068733,0.0011558805,0.0009815856
3.424424424424424,0.0010662613,0.0011532564,0.0009792662
3.4354354354354353,0.0010637897,0.0011506326,0.0009769468
3.4464464464464464,0.0010613181,0.001148009,0.0009746272
3.4574574574574575,0.0010588465,0.0011453856,0.0009723074
3.4684684684684686,0.0010563749,0.0011427623,0.0009699875
3.4794794794794797,0.0010539033,0.0011401392,0.0009676673
3.4904904904904903,0.0010514316,0.0011375162,0.00096534705
3.5015015015015014,0.0010489601,0.0011348936,0.00096302666
3.5125125125125125,0.0010464883,0.0011322709,0.00096070574
3.5235235235235236,0.0010440168,0.0011296486,0.000958385
3.5345345345345347,0.0010415452,0.0011270264,0.000956064
3.5455455455455454,0.0010390736,0.0011244044,0.0009537427
3.5565565565565564,0.0010366018,0.0011217825,0.0009514212
3.5675675675675675,0.0010341302,0.0011191609,0.0009490996
3.5785785785785786,0.0010316588,0.0011165396,0.00094677805
3.5895895895895897,0.001029187,0.0011139181,0.00094445585
3.6006006006006004,0.0010267154,0.001111297,0.00094213366
3.6116116116116115,0.0010242439,0.0011086763,0.00093981146
3.6226226226226226,0.0010217723,0.0011060557,0.0009374889
3.6336336336336337,0.0010193005,0.0011034351,0.000935166
3.6446446446446448,0.0010168289,0.0011008147,0.00093284313
3.6556556556556554,0.0010143574,0.0010981947,0.0009305201
3.6666666666666665,0.0010118858,0.0010955748,0.0009281968
3.6776776776776776,0.0010094141,0.001092955,0.0009258732
3.6886886886886887,0.0010069425,0.0010903354,0.00092354947
3.6996996996997,0.001004471,0.0010877163,0.0009212257
3.7107107107107105,0.0010019992,0.001085097,0.00091890147
3.7217217217217216,0.0009995276,0.0010824781,0.0009165772
3.7327327327327327,0.000997056,0.0010798594,0.00091425265
3.7437437437437437,0.0009945845,0.001077241,0.0009119281
3.754754754754755,0.0009921128,0.0010746225,0.000909603
3.765765765765766,0.0009896411,0.0010720043,0.0009072778
3.7767767767767766,0.0009871694,0.0010693864,0.00090495247
3.7877877877877877,0.000984698,0.0010667689,0.0009026271
3.798798798798799,0.0009822262,0.0010641513,0.0009003012
3.80980980980981,0.0009797546,0.0010615339,0.0008979753
3.820820820820821,0.000977283,0.0010589169,0.0008956491
3.8318318318318316,0.00097481156,0.0010563002,0.0008933229
3.8428428428428427,0.0009723398,0.0010536835,0.0008909962
3.853853853853854,0.0009698682,0.001051067,0.0008886694
3.864864864864865,0.0009673966,0.0010484508,0.00088634243
3.875875875875876,0.000964925,0.0010458347,0.0008840152
3.8868868868868867,0.0009624534,0.001043219,0.0008816878
3.8978978978978978,0.0009599818,0.0010406035,0.00087936013
3.908908908908909,0.00095751014,0.0010379881,0.00087703223
3.91991991991992,0.00095503853,0.001035373,0.0008747041
3.930930930930931,0.00095256703,0.0010327582,0.0008723759
3.9419419419419417,0.00095009536,0.0010301435,0.0008700473
3.952952952952953,0.0009476237,0.0010275289,0.0008677185
3.963963963963964,0.0009451521,0.0010249147,0.0008653895
3.974974974974975,0.0009426806,0.0010223008,0.00086306036
3.985985985985986,0.0009402089,0.0010196869,0.0008607309
3.996996996996997,0.00093773723,0.0010170733,0.0008584011
4.008008008008008,0.0009352656,0.00101446,0.00085607124
4.019019019019019,0.00093279395,0.0010118468,0.000853741
4.03003003003003,0.00093032233,0.001009234,0.0008514107
4.041041041041041,0.0009278507,0.0010066214,0.0008490801
4.052052052052052,0.00092537916,0.001004009,0.0008467493
4.063063063063063,0.0009229075,0.0010013968,0.0008444182
4.074074074074074,0.0009204359,0.0009987849,0.00084208685
4.085085085085085,0.00091796427,0.0009961732,0.0008397553
4.096096096096096,0.00091549265,0.0009935618,0.0008374235
4.107107107107107,0.00091302104,0.0009909506,0.00083509146
4.118118118118118,0.0009105494,0.0009883397,0.0008327592
4.129129129129129,0.00090807775,0.0009857289,0.00083042664
4.14014014014014,0.00090560614,0.0009831184,0.00082809385
4.151151151151151,0.00090313447,0.0009805082,0.00082576077
4.162162162162162,0.0009006629,0.0009778982,0.0008234276
4.173173173173173,0.0008981913,0.0009752885,0.0008210941
4.1841841841841845,0.0008957197,0.00097267906,0.0008187603
4.195195195195195,0.0008932481,0.0009700699,0.00081642636
4.206206206206206,0.0008907765,0.0009674609,0.0008140921
4.217217217217217,0.00088830484,0.00096485217,0.0008117575
4.228228228228228,0.0008858332,0.00096224365,0.0008094227
4.2392392392392395,0.0008833616,0.00095963554,0.0008070877
4.25025025025025,0.00088089,0.0009570276,0.0008047524
4.261261261261261,0.00087841833,0.0009544199,0.00080241676
4.272272272272272,0.0008759467,0.0009518125,0.00080008095
4.283283283283283,0.00087347516,0.00094920537,0.00079774496
4.2942942942942945,0.0008710035,0.0009465984,0.00079540856
4.305305305305305,0.00086853193,0.0009439919,0.000793072
4.316316316316316,0.0008660603,0.0009413855,0.0007907351
4.327327327327327,0.00086358876,0.0009387795,0.000788398
4.338338338338338,0.00086111703,0.0009361736,0.00078606047
4.34934934934935,0.0008586454,0.00093356805,0.0007837228
4.36036036036036,0.00085617387,0.00093096285,0.0007813849
4.371371371371372,0.0008537022,0.00092835777,0.0007790466
4.382382382382382,0.00085123064,0.00092575315,0.0007767081
4.393393393393393,0.00084875897,0.0009231486,0.00077436934
4.404404404404405,0.00084628735,0.0009205445,0.0007720302
4.415415415415415,0.00084381585,0.0009179407,0.000769691
4.426426426426427,0.0008413441,0.000915337,0.00076735124
4.4374374374374375,0.0008388725,0.00091273367,0.00076501135
4.448448448448448,0.0008364009,0.0009101307,0.0007626711
4.45945945945946,0.00083392934,0.000907528,0.0007603307
4.47047047047047,0.00083145767,0.00090492546,0.0007579899
4.481481481481482,0.0008289861,0.00090232334,0.0007556489
4.4924924924924925,0.00082651444,0.0008997214,0.0007533075
4.503503503503503,0.0008240428,0.00089711987,0.0007509658
4.514514514514515,0.00082157116,0.0008945185,0.0007486238
4.525525525525525,0.0008190997,0.0008919177,0.00074628176
4.536536536536537,0.00081662793,0.00088931684,0.000743939
4.5475475475475475,0.00081415643,0.00088671653,0.00074159633
4.558558558558558,0.00081168476,0.0008841164,0.0007392531
4.56956956956957,0.0008092132,0.00088151667,0.00073690974
4.58058058058058,0.0008067414,0.000878917,0.00073456584
4.591591591591592,0.0008042699,0.00087631796,0.0007322219
4.602602602602603,0.0008017983,0.0008737191,0.0007298775
4.613613613613613,0.0007993267,0.00087112054,0.00072753284
4.624624624624625,0.0007968551,0.0008685223,0.0007251879
4.635635635635635,0.00079438346,0.00086592435,0.0007228426
4.646646646646647,0.0007919118,0.00086332666,0.00072049693
4.657657657657658,0.00078944024,0.0008607294,0.0007181511
4.668668668668668,0.00078696857,0.0008581324,0.00071580475
4.67967967967968,0.0007844969,0.0008555356,0.00071345817
4.6906906906906904,0.0007820254,0.0008529394,0.0007111114
4.701701701701702,0.00077955367,0.00085034326,0.00070876407
4.712712712712713,0.000777082,0.0008477475,0.0007064165
4.723723723723723,0.00077461044,0.0008451521,0.00070406875
4.734734734734735,0.0007721389,0.0008425572,0.0007017206
4.7457457457457455,0.0007696672,0.0008399624,0.00069937203
4.756756756756757,0.00076719554,0.0008373679,0.0006970232
4.767767767767768,0.00076472404,0.000834774,0.0006946741
4.778778778778778,0.00076225237,0.0008321802,0.00069232454
4.78978978978979,0.0007597807,0.00082958676,0.00068997464
4.8008008008008005,0.0007573091,0.00082699367,0.0006876245
4.811811811811812,0.0007548376,0.0008244011,0.0006852741
4.822822822822823,0.00075236586,0.0008218086,0.0006829231
4.833833833833833,0.00074989436,0.0008192167,0.000680572
4.844844844844845,0.00074742263,0.0008166249,0.00067822036
4.8558558558558556,0.0007449511,0.0008140336,0.00067586853
4.866866866866867,0.0007424794,0.00081144256,0.00067351625
4.877877877877878,0.0007400078,0.0008088519,0.00067116367
4.888888888888889,0.0007375361,0.00080626155,0.0006688107
4.8998998998999,0.0007350647,0.00080367184,0.0006664575
4.910910910910911,0.00073259295,0.0008010821,0.0006641038
4.921921921921922,0.0007301213,0.00079849287,0.0006617497
4.932932932932933,0.00072764984,0.00079590414,0.00065939553
4.943943943943944,0.0007251781,0.0007933155,0.0006570407
4.954954954954955,0.0007227065,0.00079072744,0.00065468554
4.965965965965966,0.00072023494,0.0007881397,0.00065233017
4.976976976976977,0.00071776327,0.00078555226,0.0006499743
4.987987987987988,0.0007152917,0.0007829653,0.00064761814
4.998998998998999,0.00071282004,0.0007803785,0.00064526155
5.01001001001001,0.0007103484,0.00077779224,0.0006429046
5.021021021021021,0.00070787687,0.00077520637,0.00064054737
5.032032032032032,0.0007054052,0.0007726208,0.0006381896
5.043043043043043,0.0007029336,0.00077003567,0.0006358315
5.054054054054054,0.00070046197,0.00076745084,0.0006334731
5.065065065065065,0.00069799036,0.0007648665,0.00063111424
5.076076076076076,0.00069551874,0.00076228246,0.000628755
5.087087087087087,0.0006930472,0.00075969886,0.0006263955
5.098098098098098,0.0006905755,0.00075711554,0.0006240355
5.109109109109109,0.0006881039,0.00075453275,0.00062167505
5.12012012012012,0.00068563235,0.0007519503,0.0006193144
5.131131131131131,0.0006831607,0.0007493682,0.0006169531
5.142142142142142,0.00068068906,0.00074678654,0.0006145916
5.153153153153153,0.0006782174,0.0007442052,0.0006122296
5.1641641641641645,0.00067574583,0.0007416244,0.0006098673
5.175175175175175,0.0006732742,0.0007390439,0.0006075045
5.186186186186186,0.00067080266,0.00073646393,0.0006051414
5.197197197197197,0.0006683309,0.0007338841,0.00060277764
5.208208208208208,0.0006658594,0.000731305,0.00060041377
5.2192192192192195,0.0006633877,0.00072872604,0.0005980494
5.23023023023023,0.0006609161,0.0007261476,0.00059568457
5.241241241241241,0.0006584444,0.00072356954,0.0005933193
5.252252252252252,0.00065597286,0.000720992,0.00059095374
5.263263263263263,0.00065350125,0.00071841484,0.00058858766
5.2742742742742745,0.0006510296,0.00071583805,0.0005862211
5.285285285285285,0.000648558,0.0007132617,0.00058385433
5.296296296296296,0.00064608635,0.00071068574,0.00058148697
5.307307307307307,0.00064361474,0.0007081103,0.0005791192
5.318318318318318,0.0006411431,0.00070553523,0.000576751
5.32932932932933,0.0006386715,0.0007029606,0.00057438243
5.34034034034034,0.00063619995,0.0007003865,0.00057201344
5.351351351351351,0.00063372834,0.0006978127,0.000569644
5.362362362362362,0.00063125667,0.0006952393,0.00056727405
5.373373373373373,0.00062878506,0.0006926664,0.0005649037
5.384384384384385,0.0006263135,0.000690094,0.000562533
5.395395395395395,0.00062384177,0.0006875219,0.00056016166
5.406406406406407,0.0006213702,0.0006849504,0.00055779004
5.4174174174174174,0.0006188986,0.0006823793,0.0005554179
5.428428428428428,0.000616427,0.00067980867,0.0005530453
5.43943943943944,0.0006139554,0.00067723845,0.0005506723
5.45045045045045,0.00061148376,0.0006746687,0.0005482988
5.461461461461462,0.00060901215,0.00067209936,0.00054592494
5.4724724724724725,0.0006065405,0.0006695305,0.0005435505
5.483483483483483,0.0006040689,0.0006669621,0.0005411757
5.494494494494495,0.00060159725,0.0006643942,0.0005388003
5.505505505505505,0.00059912563,0.0006618267,0.0005364246
5.516516516516517,0.000596654,0.00065925973,0.0005340483
5.5275275275275275,0.00059418246,0.00065669324,0.0005316717
5.538538538538538,0.0005917108,0.0006541271,0.0005292945
5.54954954954955,0.0005892392,0.00065156154,0.0005269168
5.56056056056056,0.00058676756,0.00064899644,0.0005245387
5.571571571571572,0.000584296,0.0006464319,0.00052216015
5.5825825825825826,0.00058182434,0.00064386765,0.000519781
5.593593593593593,0.0005793527,0.000641304,0.00051740144
5.604604604604605,0.0005768811,0.00063874084,0.0005150214
5.615615615615615,0.0005744095,0.0006361781,0.00051264087
5.626626626626627,0.0005719379,0.0006336159,0.0005102599
5.637637637637638,0.00056946627,0.00063105416,0.0005078784
5.648648648648649,0.0005669946,0.0006284929,0.0005054963
5.65965965965966,0.00056452304,0.00062593224,0.00050311384
5.67067067067067,0.0005620515,0.00062337203,0.00050073094
5.681681681681682,0.0005595798,0.00062081224,0.0004983474
5.692692692692693,0.00055710814,0.0006182529,0.0004959634
5.703703703703704,0.0005546366,0.0006156942,0.00049357896
5.714714714714715,0.000552165,0.000613136,0.00049119396
5.7257257257257255,0.00054969336,0.0006105783,0.00048880844
5.736736736736737,0.00054722175,0.00060802104,0.00048642242
5.747747747747748,0.00054475013,0.00060546433,0.0004840359
5.758758758758759,0.0005422785,0.00060290814,0.00048164887
5.76976976976977,0.0005398069,0.0006003525,0.00047926133
5.7807807807807805,0.00053733523,0.0005977973,0.0004768732
5.791791791791792,0.0005348636,0.0005952426,0.0004744846
5.802802802802803,0.00053239195,0.00059268845,0.00047209545
5.813813813813814,0.00052992033,0.0005901349,0.00046970582
5.824824824824825,0.0005274487,0.0005875818,0.00046731567
5.8358358358358355,0.0005249771,0.00058502925,0.00046492496
5.846846846846847,0.00052250555,0.0005824773,0.0004625338
5.857857857857858,0.0005200339,0.0005799258,0.00046014198
5.868868868868869,0.0005175623,0.0005773749,0.00045774976
5.87987987987988,0.0005150907,0.00057482446,0.00045535693
5.890890890890891,0.00051261904,0.00057227456,0.00045296352
5.901901901901902,0.0005101475,0.0005697253,0.00045056967
5.912912912912913,0.0005076758,0.00056717644,0.00044817518
5.923923923923924,0.00050520425,0.0005646283,0.00044578023
5.934934934934935,0.0005027326,0.00056208053,0.00044338463
5.945945945945946,0.00050026097,0.00055953336,0.00044098854
5.956956956956957,0.00049778935,0.0005569868,0.0004385919
5.967967967967968,0.00049531774,0.0005544408,0.0004361947
5.978978978978979,0.0004928461,0.0005518953,0.00043379696
5.98998998998999,0.0004903745,0.0005493504,0.00043139866
6.001001001001001,0.0004879029,0.000546806,0.00042899977
6.012012012012012,0.00048543126,0.0005442622,0.0004266003
6.023023023023023,0.00048295967,0.00054171897,0.00042420035
6.034034034034034,0.00048048803,0.0005391763,0.00042179975
6.045045045045045,0.00047801642,0.0005366342,0.00041939862
6.056056056056056,0.0004755448,0.00053409266,0.00041699692
6.067067067067067,0.0004730732,0.0005315517,0.00041459466
6.078078078078078,0.00047060152,0.0005290113,0.00041219173
6.089089089089089,0.00046813,0.0005264716,0.0004097884
6.1001001001001,0.00046565832,0.0005239323,0.00040738433
6.111111111111111,0.00046318676,0.0005213937,0.0004049798
6.122122122122122,0.00046071515,0.00051885564,0.00040257466
6.133133133133133,0.0004582435,0.00051631813,0.00040016888
6.1441441441441444,0.0004557719,0.00051378127,0.00039776252
6.155155155155155,0.00045330025,0.0005112449,0.00039535557
6.166166166166167,0.00045082864,0.0005087092,0.00039294804
6.177177177177177,0.00044835702,0.0005061741,0.00039053994
6.188188188188188,0.00044588538,0.0005036396,0.00038813122
6.1991991991991995,0.00044341374,0.0005011056,0.00038572188
6.21021021021021,0.00044094218,0.0004985723,0.00038331203
6.221221221221222,0.00043847057,0.00049603963,0.00038090153
6.232232232232232,0.00043599893,0.0004935075,0.0003784904
6.243243243243243,0.00043352734,0.000490976,0.0003760787
6.2542542542542545,0.00043105567,0.000488445,0.00037366635
6.265265265265265,0.00042858408,0.0004859147,0.00037125347
6.276276276276277,0.00042611247,0.00048338503,0.00036883992
6.287287287287287,0.0004236409,0.00048085596,0.0003664258
6.298298298298298,0.0004211692,0.00047832742,0.000364011
6.3093093093093096,0.0004186976,0.00047579958,0.00036159562
6.32032032032032,0.000416226,0.00047327235,0.00035917963
6.331331331331332,0.00041375437,0.00047074573,0.00035676302
6.342342342342342,0.00041128276,0.00046821972,0.0003543458
6.353353353353353,0.00040881112,0.00046569432,0.0003519279
6.364364364364365,0.00040633956,0.00046316962,0.0003495095
6.375375375375375,0.00040386792,0.00046064547,0.00034709036
6.386386386386387,0.00040139633,0.000458122,0.00034467067
6.397397397397397,0.00039892472,0.00045559913,0.0003422503
6.408408408408408,0.00039645305,0.00045307682,0.00033982928
6.41941941941942,0.00039398146,0.00045055526,0.00033740766
6.43043043043043,0.00039150982,0.00044803426,0.00033498538
6.441441441441442,0.0003890382,0.00044551393,0.0003325625
6.4524524524524525,0.0003865666,0.00044299423,0.00033013895
6.463463463463463,0.00038409498,0.00044047518,0.00032771478
6.474474474474475,0.00038162334,0.00043795674,0.00032528993
6.485485485485485,0.00037915172,0.00043543897,0.00032286448
6.496496496496497,0.0003766801,0.00043292184,0.00032043838
6.5075075075075075,0.0003742085,0.00043040534,0.00031801165
6.518518518518518,0.00037173685,0.0004278895,0.0003155842
6.52952952952953,0.0003692653,0.00042537437,0.00031315623
6.54054054054054,0.00036679365,0.0004228598,0.0003107275
6.551551551551552,0.000364322,0.0004203459,0.00030829813
6.5625625625625625,0.00036185043,0.0004178327,0.00030586816
6.573573573573573,0.00035937876,0.00041532004,0.00030343747
6.584584584584585,0.00035690714,0.00041280812,0.00030100616
6.595595595595595,0.00035443553,0.00041029687,0.0002985742
6.606606606606607,0.00035196394,0.0004077863,0.00029614157
6.617617617617618,0.00034949236,0.0004052764,0.00029370832
6.628628628628628,0.00034702074,0.00040276712,0.00029127437
6.63963963963964,0.00034454913,0.0004002585,0.00028883977
6.65065065065065,0.0003420775,0.00039775053,0.00028640445
6.661661661661662,0.0003396059,0.00039524326,0.00028396855
6.672672672672673,0.00033713423,0.00039273658,0.0002815319
6.683683683683684,0.00033466268,0.0003902307,0.00027909465
6.694694694694695,0.000332191,0.00038772536,0.00027665665
6.7057057057057055,0.00032971942,0.00038522077,0.00027421807
6.716716716716717,0.0003272478,0.00038271685,0.00027177876
6.727727727727728,0.00032477616,0.00038021355,0.00026933878
6.738738738738739,0.00032230458,0.000377711,0.00026689816
6.74974974974975,0.00031983294,0.00037520906,0.00026445682
6.7607607607607605,0.00031736132,0.00037270781,0.00026201483
6.771771771771772,0.00031488965,0.00037020718,0.00025957212
6.782782782782783,0.0003124181,0.00036770737,0.00025712882
6.793793793793794,0.00030994645,0.00036520814,0.00025468477
6.804804804804805,0.00030747487,0.00036270966,0.00025224008
6.8158158158158155,0.00030500325,0.00036021182,0.00024979468
6.826826826826827,0.00030253158,0.0003577146,0.00024734857
6.837837837837838,0.00030005994,0.00035521813,0.00024490175
6.848848848848849,0.00029758835,0.00035272236,0.00024245435
6.85985985985986,0.0002951167,0.00035022723,0.0002400062
6.870870870870871,0.00029264513,0.00034773286,0.00023755741
6.881881881881882,0.0002901735,0.00034523912,0.0002351079
6.892892892892893,0.0002877019,0.0003427461,0.00023265772
6.903903903903904,0.00028523026,0.0003402537,0.00023020682
6.914914914914915,0.00028275864,0.00033776206,0.00022775524
6.925925925925926,0.000280287,0.00033527106,0.00022530295
6.936936936936937,0.00027781544,0.00033278082,0.00022285007
6.947947947947948,0.00027534383,0.00033029125,0.00022039641
6.958958958958959,0.00027287324,0.00032780052,0.00021794597
6.96996996996997,0.00027040442,0.0003253072,0.00021550164
6.980980980980981,0.0002679356,0.0003228146,0.00021305658
6.991991991991992,0.00026546678,0.00032032275,0.0002106108
7.003003003003003,0.00026299796,0.00031783164,0.00020816427
7.014014014014014,0.00026052914,0.00031534125,0.00020571703
7.025025025025025,0.0002580603,0.00031285157,0.00020326901
7.036036036036036,0.0002555915,0.00031036267,0.00020082033
7.047047047047047,0.00025312265,0.00030787446,0.00019837084
7.058058058058058,0.00025065648,0.00030538332,0.00019592964
7.069069069069069,0.00024819057,0.00030289238,0.00019348876
7.08008008008008,0.00024572734,0.00030039856,0.00019105613
7.091091091091091,0.00024326428,0.0002979052,0.00018862335
7.102102102102102,0.00024080621,0.00029540525,0.00018620718
7.113113113113113,0.00023834816,0.00029290616,0.00018379015
7.124124124124124,0.0002358901,0.00029040792,0.00018137228
7.135135135135135,0.00023343203,0.00028791052,0.00017895355
7.146146146146146,0.00023097396,0.00028541396,0.00017653397
7.157157157157157,0.00022851628,0.0002829179,0.00017411466
7.168168168168168,0.00022606093,0.00028042015,0.00017170173
7.1791791791791795,0.00022360761,0.00027792115,0.00016929407
7.19019019019019,0.00022115775,0.0002754195,0.00016689599
7.201201201201202,0.00021870788,0.0002729188,0.00016449695
7.212212212212212,0.00021626483,0.00027041335,0.00016211632
7.223223223223223,0.00021382875,0.00026790326,0.00015975424
7.2342342342342345,0.00021139618,0.000265392,0.00015740034
7.245245245245245,0.00020896884,0.0002628789,0.00015505879
7.256256256256257,0.00020654313,0.00026036584,0.00015272043
7.267267267267267,0.00020411746,0.00025785397,0.00015038095
7.278278278278278,0.0002016934,0.00025534234,0.00014804446
7.2892892892892895,0.00019927739,0.00025282754,0.00014572724
7.3003003003003,0.00019686669,0.0002503114,0.00014342197
7.311311311311312,0.00019445748,0.00024779575,0.0001411192
7.322322322322322,0.00019204966,0.00024528074,0.00013881858
7.333333333333333,0.00018964848,0.00024276329,0.00013653366
7.344344344344345,0.00018724936,0.00024024626,0.00013425246
7.355355355355355,0.00018485551,0.0002377288,0.00013198222
7.366366366366367,0.00018247182,0.00023520883,0.0001297348
7.377377377377377,0.00018009184,0.00023269001,0.00012749367
7.388388388388388,0.00017772152,0.00023017105,0.000125272
7.3993993993994,0.00017535857,0.0002276515,0.00012306563
7.41041041041041,0.00017299945,0.00022513262,0.00012086629
7.421421421421422,0.00017064225,0.00022261591,0.000118668584
7.4324324324324325,0.00016829117,0.00022009882,0.00011648351
7.443443443443443,0.00016594464,0.0002175835,0.000114305796
7.454454454454455,0.00016361193,0.00021507127,0.000112152586
7.465465465465465,0.00016129669,0.0002125628,0.000110030574
7.476476476476477,0.00015899203,0.00021005732,0.00010792674
7.4874874874874875,0.00015670464,0.00020755289,0.000105856394
7.498498498498498,0.00015442597,0.00020504936,0.00010380258
7.50950950950951,0.00015215912,0.00020255086,0.00010176738
7.52052052052052,0.0001499055,0.00020005765,9.9753364e-05
7.531531531531532,0.00014766575,0.00019757237,9.775913e-05
7.5425425425425425,0.00014544513,0.00019509418,9.579607e-05
7.553553553553553,0.00014324317,0.00019262661,9.385974e-05
7.564564564564565,0.0001410749,0.00019017627,9.197351e-05
7.575575575575575,0.00013892971,0.0001877372,9.0122216e-05
7.586586586586587,0.0001368036,0.00018529917,8.830803e-05
7.597597597597598,0.00013468083,0.00018286519,8.649647e-05
7.608608608608608,0.00013256117,0.00018043557,8.4686755e-05
7.61961961961962,0.00013044833,0.0001780128,8.288387e-05
7.63063063063063,0.00012834472,0.00017559812,8.109132e-05
7.641641641641642,0.00012624888,0.00017319073,7.9307036e-05
7.652652652652653,0.00012416735,0.00017079597,7.7538716e-05
7.663663663663663,0.00012210665,0.00016841247,7.5800825e-05
7.674674674674675,0.00012006027,0.00016603325,7.408729e-05
7.685685685685685,0.000118028685,0.00016366993,7.238744e-05
7.696696696696697,0.00011602814,0.00016133163,7.072465e-05
7.707707707707708,0.0001140507,0.00015900824,6.909316e-05
7.718718718718719,0.0001120823,0.00015669604,6.746856e-05
7.72972972972973,0.00011011774,0.00015438945,6.5846034e-05
7.7407407407407405,0.00010816307,0.00015209515,6.423099e-05
7.751751751751752,0.00010622324,0.00014981948,6.2627005e-05
7.762762762762763,0.000104304374,0.0001475686,6.104015e-05
7.773773773773774,0.00010240452,0.00014534176,5.9467267e-05
7.784784784784785,0.00010052498,0.00014313488,5.7915076e-05
7.7957957957957955,9.868067e-05,0.00014093053,5.643081e-05
7.806806806806807,9.687491e-05,0.00013873859,5.501123e-05
7.817817817817818,9.508032e-05,0.00013656248,5.359817e-05
7.828828828828829,9.33044e-05,0.00013440433,5.220447e-05
7.83983983983984,9.154881e-05,0.00013227132,5.0826304e-05
7.8508508508508505,8.980595e-05,0.00013014703,4.946487e-05
7.861861861861862,8.808728e-05,0.00012803312,4.814145e-05
7.872872872872873,8.638337e-05,0.0001259232,4.684355e-05
7.883883883883884,8.4689884e-05,0.00012383488,4.5544886e-05
7.894894894894895,8.300364e-05,0.00012175757,4.4249704e-05
7.905905905905906,8.132876e-05,0.000119692064,4.2965457e-05
7.916916916916917,7.967428e-05,0.00011764314,4.170543e-05
7.927927927927928,7.803715e-05,0.000115610295,4.0464e-05
7.938938938938939,7.641318e-05,0.00011358365,3.9242703e-05
7.94994994994995,7.482278e-05,0.00011156434,3.8081227e-05
7.960960960960961,7.325227e-05,0.00010956217,3.694236e-05
7.971971971971972,7.1703376e-05,0.000107592336,3.5814413e-05
7.982982982982983,7.016391e-05,0.00010564763,3.468018e-05
7.993993993993994,6.864099e-05,0.00010370998,3.3572003e-05
8.005005005005005,6.713229e-05,0.0001017838,3.2480784e-05
8.016016016016016,6.56355e-05,9.986457e-05,3.140642e-05
8.027027027027026,6.4166336e-05,9.795714e-05,3.037553e-05
8.038038038038039,6.272074e-05,9.606515e-05,2.937633e-05
8.04904904904905,6.129113e-05,9.418196e-05,2.84003e-05
8.06006006006006,5.988649e-05,9.231633e-05,2.7456652e-05
8.07107107107107,5.8504276e-05,9.0480666e-05,2.6527883e-05
8.082082082082081,5.7137433e-05,8.865478e-05,2.5620091e-05
8.093093093093094,5.578574e-05,8.685028e-05,2.4721194e-05
8.104104104104104,5.4481538e-05,8.508137e-05,2.3881708e-05
8.115115115115115,5.3219803e-05,8.334201e-05,2.3097591e-05
8.126126126126126,5.1993706e-05,8.164028e-05,2.2347129e-05
8.137137137137136,5.079944e-05,7.9971695e-05,2.162719e-05
8.148148148148149,4.9638922e-05,7.832124e-05,2.0956608e-05
8.15915915915916,4.8500624e-05,7.668609e-05,2.0315154e-05
8.17017017017017,4.739647e-05,7.506991e-05,1.9723024e-05
8.18118118118118,4.6304714e-05,7.347829e-05,1.9131143e-05
8.192192192192191,4.5224715e-05,7.1903516e-05,1.8545914e-05
8.203203203203204,4.416881e-05,7.0349866e-05,1.7987753e-05
8.214214214214214,4.314549e-05,6.882358e-05,1.74674e-05
8.225225225225225,4.217153e-05,6.7330526e-05,1.7012537e-05
8.236236236236236,4.1228854e-05,6.586134e-05,1.6596368e-05
8.247247247247246,4.0314775e-05,6.4423424e-05,1.6206126e-05
8.258258258258259,3.9418555e-05,6.300863e-05,1.5828482e-05
8.26926926926927,3.8551585e-05,6.16323e-05,1.5470867e-05
8.28028028028028,3.771362e-05,6.028405e-05,1.5143192e-05
8.29129129129129,3.6911584e-05,5.896954e-05,1.48536255e-05
8.302302302302301,3.614087e-05,5.7694626e-05,1.4587116e-05
8.313313313313314,3.539734e-05,5.6460987e-05,1.4333693e-05
8.324324324324325,3.4672892e-05,5.5256038e-05,1.4089746e-05
8.335335335335335,3.3967026e-05,5.4078773e-05,1.3855277e-05
8.346346346346346,3.3297267e-05,5.293754e-05,1.3656994e-05
8.357357357357357,3.266055e-05,5.183315e-05,1.3487952e-05
8.368368368368369,3.2057967e-05,5.07694e-05,1.3346538e-05
8.37937937937938,3.14787e-05,4.973453e-05,1.3222867e-05
8.39039039039039,3.0926898e-05,4.873e-05,1.3123799e-05
8.401401401401401,3.0395511e-05,4.7753267e-05,1.3037754e-05
8.412412412412412,2.9873829e-05,4.679942e-05,1.2948236e-05
8.423423423423424,2.938135e-05,4.5882574e-05,1.2880126e-05
8.434434434434435,2.890266e-05,4.498801e-05,1.2817311e-05
8.445445445445445,2.8447103e-05,4.4121367e-05,1.2772838e-05
8.456456456456456,2.8018372e-05,4.3284912e-05,1.2751832e-05
8.467467467467468,2.7601225e-05,4.2467116e-05,1.2735333e-05
8.478478478478479,2.7199727e-05,4.1674364e-05,1.27250905e-05
8.48948948948949,2.6821706e-05,4.091506e-05,1.2728352e-05
8.5005005005005,2.64615e-05,4.018534e-05,1.273766e-05
8.511511511511511,2.6110065e-05,3.9472536e-05,1.2747596e-05
8.522522522522523,2.5772066e-05,3.8782942e-05,1.2761188e-05
8.533533533533534,2.5451209e-05,3.812403e-05,1.2778384e-05
8.544544544544545,2.515519e-05,3.7501515e-05,1.2808867e-05
8.555555555555555,2.4868597e-05,3.6896523e-05,1.2840671e-05
8.566566566566566,2.4587482e-05,3.63036e-05,1.2871361e-05
8.577577577577578,2.4316449e-05,3.5726094e-05,1.2906805e-05
8.588588588588589,2.404739e-05,3.515633e-05,1.2938452e-05
8.5995995995996,2.3781728e-05,3.459854e-05,1.2964916e-05
8.61061061061061,2.352718e-05,3.405997e-05,1.2994392e-05
8.621621621621621,2.32804e-05,3.3535027e-05,1.3025773e-05
8.632632632632633,2.3049077e-05,3.3033313e-05,1.3064841e-05
8.643643643643644,2.2824768e-05,3.2545275e-05,1.3104261e-05
8.654654654654655,2.261592e-05,3.2081683e-05,1.3150159e-05
8.665665665665665,2.2417238e-05,3.1638894e-05,1.3195582e-05
8.676676676676676,2.2236844e-05,3.1228847e-05,1.3244839e-05
8.687687687687689,2.2066097e-05,3.0843883e-05,1.32883115e-05
8.6986986986987,2.1898742e-05,3.0463925e-05,1.333356e-05
8.70970970970971,2.1733546e-05,3.0090108e-05,1.3376984e-05
8.72072072072072,2.1570078e-05,2.9722207e-05,1.3417951e-05
8.731731731731731,2.1407708e-05,2.9359602e-05,1.3455815e-05
8.742742742742744,2.1247224e-05,2.9002938e-05,1.3491511e-05
8.753753753753754,2.108906e-05,2.8652674e-05,1.3525446e-05
8.764764764764765,2.0932188e-05,2.830856e-05,1.3555817e-05
8.775775775775776,2.0784692e-05,2.7981185e-05,1.3588198e-05
8.786786786786786,2.0646292e-05,2.7672799e-05,1.3619784e-05
8.797797797797799,2.051753e-05,2.738405e-05,1.3651008e-05
8.80880880880881,2.039626e-05,2.7111388e-05,1.3681134e-05
8.81981981981982,2.0279487e-05,2.6847223e-05,1.3711751e-05
8.83083083083083,2.0164498e-05,2.6586535e-05,1.3742461e-05
8.841841841841841,2.0051295e-05,2.6329779e-05,1.3772811e-05
8.852852852852854,1.9944906e-05,2.6099086e-05,1.3790726e-05
8.863863863863864,1.9841615e-05,2.587455e-05,1.3808679e-05
8.874874874874875,1.974284e-05,2.5658395e-05,1.38272835e-05
8.885885885885886,1.9646961e-05,2.5448222e-05,1.38457e-05
8.896896896896896,1.955578e-05,2.524455e-05,1.3867012e-05
8.907907907907909,1.9466814e-05,2.5045098e-05,1.388853e-05
8.91891891891892,1.9378973e-05,2.4849736e-05,1.3908209e-05
8.92992992992993,1.9296944e-05,2.4665864e-05,1.3928024e-05
8.94094094094094,1.9218502e-05,2.4488252e-05,1.3948751e-05
8.951951951951951,1.9142346e-05,2.4314255e-05,1.3970437e-05
8.962962962962964,1.9068724e-05,2.4144192e-05,1.3993256e-05
8.973973973973974,1.8997147e-05,2.3977851e-05,1.4016443e-05
8.984984984984985,1.892721e-05,2.381494e-05,1.403948e-05
8.995995995995996,1.885944e-05,2.36562e-05,1.4062682e-05
9.007007007007006,1.8798466e-05,2.3509549e-05,1.40873835e-05
9.018018018018019,1.8738967e-05,2.33659e-05,1.41120345e-05
9.02902902902903,1.8681241e-05,2.3225155e-05,1.4137327e-05
9.04004004004004,1.8624029e-05,2.308538e-05,1.4162678e-05
9.05105105105105,1.8569119e-05,2.2949334e-05,1.4188902e-05
9.062062062062061,1.8516392e-05,2.281612e-05,1.4216663e-05
9.073073073073074,1.8465431e-05,2.268569e-05,1.4245173e-05
9.084084084084084,1.8414818e-05,2.2556062e-05,1.42735735e-05
9.095095095095095,1.8364366e-05,2.2426873e-05,1.4301859e-05
9.106106106106106,1.8314044e-05,2.2298205e-05,1.4329882e-05
9.117117117117116,1.8264544e-05,2.2170896e-05,1.4358191e-05
9.128128128128129,1.8216622e-05,2.2051685e-05,1.43815605e-05
9.13913913913914,1.8169656e-05,2.193745e-05,1.4401861e-05
9.15015015015015,1.8123026e-05,2.1823806e-05,1.4422248e-05
9.16116116116116,1.8076988e-05,2.1711196e-05,1.44427795e-05
9.172172172172171,1.8033898e-05,2.160602e-05,1.4461775e-05
9.183183183183184,1.7993232e-05,2.1509795e-05,1.4476669e-05
9.194194194194194,1.7954428e-05,2.1415546e-05,1.449331e-05
9.205205205205205,1.7917264e-05,2.1322843e-05,1.4511685e-05
9.216216216216216,1.788161e-05,2.1232907e-05,1.4530313e-05
9.227227227227226,1.7847247e-05,2.1146132e-05,1.4548364e-05
9.238238238238239,1.7814174e-05,2.1061753e-05,1.4566596e-05
9.24924924924925,1.7781464e-05,2.097795e-05,1.4584977e-05
9.26026026026026,1.7749418e-05,2.0895119e-05,1.4603719e-05
9.27127127127127,1.7717699e-05,2.0812831e-05,1.4622567e-05
9.282282282282281,1.768609e-05,2.0730853e-05,1.4641327e-05
9.293293293293294,1.765486e-05,2.0649546e-05,1.4660174e-05
9.304304304304305,1.7624465e-05,2.0569756e-05,1.4679174e-05
9.315315315315315,1.759501e-05,2.0491512e-05,1.4698508e-05
9.326326326326326,1.7566552e-05,2.0414871e-05,1.4718234e-05
9.337337337337337,1.7539009e-05,2.0339661e-05,1.4738356e-05
9.348348348348349,1.7512157e-05,2.0265572e-05,1.4758742e-05
9.35935935935936,1.7486069e-05,2.0193296e-05,1.4778841e-05
9.37037037037037,1.746145e-05,2.0123656e-05,1.4799246e-05
9.381381381381381,1.7437509e-05,2.0055151e-05,1.4819867e-05
9.392392392392392,1.7414332e-05,1.9989056e-05,1.4839606e-05
9.403403403403404,1.7391863e-05,1.9925401e-05,1.4858325e-05
9.414414414414415,1.736988e-05,1.9862286e-05,1.4877477e-05
9.425425425425425,1.734838e-05,1.979975e-05,1.4897011e-05
9.436436436436436,1.7327151e-05,1.9737685e-05,1.4916617e-05
9.447447447447447,1.7306367e-05,1.9676208e-05,1.4936527e-05
9.458458458458459,1.7286051e-05,1.9615467e-05,1.4956635e-05
9.46946946946947,1.7266051e-05,1.955539e-05,1.4976712e-05
9.48048048048048,1.7246204e-05,1.9495716e-05,1.4996693e-05
9.491491491491491,1.722663e-05,1.9436471e-05,1.5016789e-05
9.502502502502503,1.7207563e-05,1.9377892e-05,1.5037235e-05
9.513513513513514,1.7188779e-05,1.9319796e-05,1.5057762e-05
9.524524524524525,1.7170263e-05,1.9262203e-05,1.5078323e-05
9.535535535535535,1.7152372e-05,1.9205378e-05,1.5099366e-05
9.546546546546546,1.7135299e-05,1.9149646e-05,1.51209515e-05
9.557557557557558,1.7118768e-05,1.9095094e-05,1.514244e-05
9.568568568568569,1.7102595e-05,1.904167e-05,1.516352e-05
9.57957957957958,1.7086686e-05,1.8989058e-05,1.5184313e-05
9.59059059059059,1.7071252e-05,1.8937433e-05,1.5205072e-05
9.601601601601601,1.7056496e-05,1.8887857e-05,1.5225136e-05
9.612612612612613,1.7041937e-05,1.8838873e-05,1.5245002e-05
9.623623623623624,1.702748e-05,1.8790372e-05,1.5264588e-05
9.634634634634635,1.7013286e-05,1.8742589e-05,1.5283984e-05
9.645645645645645,1.6999342e-05,1.8695486e-05,1.5303198e-05
9.656656656656656,1.698558e-05,1.864909e-05,1.5322068e-05
9.667667667667668,1.6972432e-05,1.8607243e-05,1.533762e-05
9.67867867867868,1.6961178e-05,1.857888e-05,1.5343476e-05
9.68968968968969,1.6950984e-05,1.8554245e-05,1.5347723e-05
9.7007007007007,1.6941178e-05,1.8530394e-05,1.5351961e-05
9.711711711711711,1.6931672e-05,1.8506798e-05,1.5356545e-05
9.722722722722724,1.6922397e-05,1.8483966e-05,1.5360827e-05
9.733733733733734,1.6913687e-05,1.8461893e-05,1.5365482e-05
9.744744744744745,1.6905353e-05,1.8440438e-05,1.5370268e-05
9.755755755755755,1.6897382e-05,1.8419474e-05,1.537529e-05
9.766766766766766,1.6889555e-05,1.8398907e-05,1.5380203e-05
9.777777777777779,1.6881699e-05,1.8378472e-05,1.5384925e-05
9.78878878878879,1.6874117e-05,1.8358362e-05,1.5389873e-05
9.7997997997998,1.6866667e-05,1.8338522e-05,1.5394811e-05
9.81081081081081,1.6859478e-05,1.8319666e-05,1.539929e-05
9.821821821821821,1.685236e-05,1.8301105e-05,1.5403615e-05
9.832832832832834,1.6845475e-05,1.8283006e-05,1.5407944e-05
9.843843843843844,1.683925e-05,1.826582e-05,1.5412681e-05
9.854854854854855,1.6833163e-05,1.8248884e-05,1.5417441e-05
9.865865865865866,1.6827264e-05,1.8232311e-05,1.5422216e-05
9.876876876876876,1.6821483e-05,1.8215982e-05,1.5426984e-05
9.887887887887889,1.681595e-05,1.8200157e-05,1.5431742e-05
9.8988988988989,1.681046e-05,1.8184493e-05,1.5436426e-05
9.90990990990991,1.6805416e-05,1.816973e-05,1.5441101e-05
9.92092092092092,1.6800555e-05,1.815537e-05,1.5445741e-05
9.931931931931931,1.679582e-05,1.8141216e-05,1.5450425e-05
9.942942942942944,1.679127e-05,1.8127352e-05,1.5455187e-05
9.953953953953954,1.6786773e-05,1.8113647e-05,1.5459898e-05
9.964964964964965,1.678223e-05,1.809997e-05,1.5464491e-05
9.975975975975976,1.677781e-05,1.8086646e-05,1.5468975e-05
9.986986986986986,1.6773514e-05,1.8073528e-05,1.54735e-05
9.997997997997999,1.6769243e-05,1.8060522e-05,1.5477965e-05
10.00900900900901,1.6765089e-05,1.8047644e-05,1.5482534e-05
10.02002002002002,1.6761089e-05,1.8034945e-05,1.5487232e-05
10.03103103103103,1.6757172e-05,1.8022434e-05,1.549191e-05
10.042042042042041,1.6753249e-05,1.80101e-05,1.5496398e-05
10.053053053053054,1.6749422e-05,1.7997929e-05,1.5500915e-05
10.064064064064064,1.6745735e-05,1.7985989e-05,1.550548e-05
10.075075075075075,1.6742168e-05,1.7974255e-05,1.551008e-05
10.086086086086086,1.6738988e-05,1.7963122e-05,1.5514854e-05
10.097097097097096,1.6735952e-05,1.795228e-05,1.5519625e-05
10.108108108108109,1.6733187e-05,1.7942008e-05,1.5524367e-05
10.11911911911912,1.673057e-05,1.7932143e-05,1.5528996e-05
10.13013013013013,1.6728058e-05,1.7922373e-05,1.5533742e-05
10.14114114114114,1.6725584e-05,1.7912753e-05,1.5538415e-05
10.152152152152151,1.672316e-05,1.7903298e-05,1.554302e-05
10.163163163163164,1.6720665e-05,1.789389e-05,1.554744e-05
10.174174174174174,1.6718184e-05,1.7884619e-05,1.555175e-05
10.185185185185185,1.671613e-05,1.7877894e-05,1.5554368e-05
10.196196196196196,1.6714383e-05,1.7872704e-05,1.5556061e-05
10.207207207207206,1.6712547e-05,1.7867373e-05,1.5557722e-05
10.218218218218219,1.6710655e-05,1.7861954e-05,1.5559357e-05
10.22922922922923,1.6708964e-05,1.7856826e-05,1.5561101e-05
10.24024024024024,1.6707569e-05,1.785239e-05,1.5562748e-05
10.25125125125125,1.6706214e-05,1.7848424e-05,1.5564003e-05
10.262262262262261,1.6704811e-05,1.7844537e-05,1.5565085e-05
10.273273273273274,1.6703436e-05,1.7840734e-05,1.5566138e-05
10.284284284284285,1.67021e-05,1.7836986e-05,1.5567215e-05
10.295295295295295,1.6700718e-05,1.7833203e-05,1.5568234e-05
10.306306306306306,1.6699367e-05,1.7829425e-05,1.5569309e-05
10.317317317317316,1.6698012e-05,1.7825494e-05,1.557053e-05
10.328328328328329,1.669664e-05,1.7821436e-05,1.5571844e-05
10.33933933933934,1.6695125e-05,1.781714e-05,1.557311e-05
10.35035035035035,1.6693608e-05,1.781281e-05,1.5574406e-05
10.36136136136136,1.6692133e-05,1.7808608e-05,1.5575657e-05
10.372372372372372,1.6690583e-05,1.7804328e-05,1.5576838e-05
10.383383383383384,1.6688968e-05,1.7799995e-05,1.557794e-05
10.394394394394395,1.6687281e-05,1.77956e-05,1.5578962e-05
10.405405405405405,1.6685524e-05,1.7791204e-05,1.5579844e-05
10.416416416416416,1.6683784e-05,1.778687e-05,1.5580697e-05
10.427427427427427,1.6682121e-05,1.7782648e-05,1.5581594e-05
10.438438438438439,1.668051e-05,1.7778459e-05,1.558256e-05
10.44944944944945,1.6678943e-05,1.7774375e-05,1.5583511e-05
10.46046046046046,1.6677393e-05,1.7770397e-05,1.558439e-05
10.471471471471471,1.667579e-05,1.776633e-05,1.5585252e-05
10.482482482482482,1.667435e-05,1.7762404e-05,1.5586296e-05
10.493493493493494,1.6673015e-05,1.7758646e-05,1.5587384e-05
10.504504504504505,1.6671689e-05,1.7754923e-05,1.5588455e-05
10.515515515515515,1.6670516e-05,1.7751423e-05,1.5589609e-05
10.526526526526526,1.6669415e-05,1.7748001e-05,1.559083e-05
10.537537537537538,1.6668268e-05,1.7744349e-05,1.5592186e-05
10.548548548548549,1.6667027e-05,1.7740565e-05,1.5593489e-05
10.55955955955956,1.6665772e-05,1.7736762e-05,1.5594782e-05
10.57057057057057,1.6664642e-05,1.773315e-05,1.5596135e-05
10.581581581581581,1.6663484e-05,1.7729591e-05,1.5597376e-05
10.592592592592593,1.6662343e-05,1.772617e-05,1.5598516e-05
10.603603603603604,1.6661194e-05,1.7722792e-05,1.5599595e-05
10.614614614614615,1.6660024e-05,1.7719418e-05,1.560063e-05
10.625625625625625,1.6658727e-05,1.771583e-05,1.5601623e-05
10.636636636636636,1.6657415e-05,1.7712275e-05,1.5602556e-05
10.647647647647648,1.6656153e-05,1.7708893e-05,1.5603413e-05
10.65865865865866,1.665495e-05,1.770569e-05,1.5604212e-05
10.66966966966967,1.6653747e-05,1.7702501e-05,1.5604992e-05
10.68068068068068,1.6652439e-05,1.7699213e-05,1.5605665e-05
10.691691691691691,1.665128e-05,1.7696899e-05,1.5605661e-05
10.702702702702704,1.6650234e-05,1.7694874e-05,1.5605594e-05
10.713713713713714,1.6649245e-05,1.7692817e-05,1.5605672e-05
10.724724724724725,1.6648237e-05,1.769065e-05,1.5605823e-05
10.735735735735735,1.6647242e-05,1.7688351e-05,1.5606132e-05
10.746746746746746,1.6646303e-05,1.7686198e-05,1.5606409e-05
10.757757757757759,1.6645343e-05,1.768422e-05,1.5606465e-05
10.76876876876877,1.6644392e-05,1.7682602e-05,1.5606181e-05
10.77977977977978,1.6643462e-05,1.768104e-05,1.5605883e-05
10.79079079079079,1.6642558e-05,1.767957e-05,1.5605547e-05
10.801801801801801,1.6641703e-05,1.7678101e-05,1.5605305e-05
10.812812812812814,1.6640903e-05,1.7676699e-05,1.5605106e-05
10.823823823823824,1.6640297e-05,1.7675555e-05,1.560504e-05
10.834834834834835,1.6639704e-05,1.7674507e-05,1.56049e-05
10.845845845845846,1.6639257e-05,1.7673421e-05,1.5605092e-05
10.856856856856856,1.6638893e-05,1.7672395e-05,1.560539e-05
10.867867867867869,1.6638456e-05,1.7671247e-05,1.5605665e-05
10.87887887887888,1.6637972e-05,1.7670007e-05,1.5605938e-05
10.88988988988989,1.6637441e-05,1.7668608e-05,1.5606274e-05
10.9009009009009,1.6636921e-05,1.7667242e-05,1.56066e-05
10.911911911911911,1.6636479e-05,1.7665945e-05,1.5607013e-05
10.922922922922924,1.6636028e-05,1.766466e-05,1.5607395e-05
10.933933933933934,1.6635619e-05,1.7663428e-05,1.560781e-05
10.944944944944945,1.6635226e-05,1.7662196e-05,1.5608255e-05
10.955955955955956,1.6634905e-05,1.766101e-05,1.56088e-05
10.966966966966966,1.6634782e-05,1.7660017e-05,1.5609547e-05
10.977977977977979,1.6634642e-05,1.7658986e-05,1.5610298e-05
10.98898898898899,1.6634416e-05,1.7657847e-05,1.5610985e-05
11.0,1.663402e-05,1.7656519e-05,1.561152e-05


==> fig/data/posteriorst/denoising_student-t_means.csv <==
x,y,upper,lower
0.0,0.20814204,0.3393068,0.07697728
0.0002002002002002002,0.20757441,0.33838373,0.076765105
0.0004004004004004004,0.20700678,0.3374607,0.07655288
0.0006006006006006007,0.20643915,0.33653766,0.07634063
0.0008008008008008008,0.20587152,0.33561474,0.07612832
0.001001001001001001,0.20530386,0.33469176,0.07591595
0.0012012012012012014,0.20473626,0.33376893,0.07570359
0.0014014014014014015,0.20416865,0.3328461,0.07549119
0.0016016016016016017,0.20360103,0.33192334,0.07527873
0.0018018018018018018,0.20303337,0.33100057,0.075066194
0.002002002002002002,0.20246573,0.33007783,0.074853614
0.0022022022022022024,0.20189813,0.3291552,0.07464105
0.0024024024024024027,0.20133048,0.3282326,0.074428394
0.0026026026026026027,0.20076285,0.32731,0.07421571
0.002802802802802803,0.20019522,0.32638747,0.07400297
0.003003003003003003,0.1996276,0.325465,0.07379019
0.0032032032032032033,0.19905998,0.32454258,0.07357739
0.0034034034034034037,0.19849233,0.32362014,0.07336451
0.0036036036036036037,0.19792472,0.32269782,0.07315161
0.003803803803803804,0.19735709,0.32177553,0.07293864
0.004004004004004004,0.19678946,0.3208533,0.07272564
0.004204204204204204,0.19622186,0.3199311,0.07251262
0.004404404404404405,0.1956542,0.31900892,0.07229948
0.004604604604604605,0.19508657,0.3180868,0.072086334
0.0048048048048048055,0.19451894,0.31716475,0.071873136
0.005005005005005005,0.19395131,0.31624272,0.071659885
0.005205205205205205,0.1933837,0.3153208,0.071446605
0.005405405405405406,0.19281606,0.31439888,0.07123326
0.005605605605605606,0.19224842,0.31347698,0.07101984
0.0058058058058058064,0.1916808,0.3125552,0.07080641
0.006006006006006006,0.19111317,0.31163344,0.07059291
0.006206206206206206,0.19054553,0.3107117,0.07037935
0.006406406406406407,0.18997788,0.30979005,0.07016572
0.006606606606606607,0.18941027,0.30886847,0.069952086
0.0068068068068068074,0.18884264,0.30794692,0.06973837
0.007007007007007007,0.18827501,0.3070254,0.06952461
0.007207207207207207,0.1877074,0.30610397,0.069310814
0.007407407407407408,0.18713978,0.3051826,0.06909695
0.007607607607607608,0.18657213,0.30426127,0.06888302
0.0078078078078078084,0.18600449,0.30333996,0.06866902
0.008008008008008008,0.18543689,0.30241877,0.06845501
0.00820820820820821,0.18486924,0.30149758,0.0682409
0.008408408408408409,0.18430161,0.30057648,0.06802675
0.008608608608608608,0.18373398,0.29965544,0.06781255
0.00880880880880881,0.18316635,0.29873443,0.067598276
0.009009009009009009,0.18259872,0.2978135,0.06738395
0.00920920920920921,0.1820311,0.2968926,0.06716957
0.00940940940940941,0.18146347,0.2959718,0.06695513
0.009609609609609611,0.18089582,0.29505104,0.06674061
0.00980980980980981,0.1803282,0.29413036,0.066526055
0.01001001001001001,0.17976059,0.29320973,0.06631145
0.010210210210210211,0.17919296,0.29228917,0.06609676
0.01041041041041041,0.17862533,0.29136866,0.065882005
0.010610610610610612,0.1780577,0.2904482,0.0656672
0.010810810810810811,0.17749004,0.2895278,0.065452285
0.011011011011011011,0.17692243,0.28860748,0.06523736
0.011211211211211212,0.17635481,0.28768724,0.06502237
0.011411411411411412,0.1757872,0.28676707,0.06480731
0.011611611611611613,0.17521955,0.28584695,0.06459216
0.011811811811811812,0.17465192,0.2849269,0.06437696
0.012012012012012012,0.17408432,0.28400692,0.06416171
0.012212212212212213,0.17351668,0.283087,0.06394636
0.012412412412412413,0.17294905,0.28216714,0.06373095
0.012612612612612614,0.1723814,0.28124735,0.063515455
0.012812812812812813,0.17181377,0.28032762,0.06329991
0.013013013013013013,0.17124614,0.27940798,0.06308429
0.013213213213213214,0.17067853,0.27848843,0.06286862
0.013413413413413414,0.17011091,0.27756897,0.06265286
0.013613613613613615,0.16954325,0.2766495,0.062437005
0.013813813813813814,0.16897564,0.27573016,0.06222111
0.014014014014014014,0.16840799,0.27481088,0.06200511
0.014214214214214215,0.16784038,0.2738917,0.061789066
0.014414414414414415,0.16727276,0.27297258,0.061572947
0.014614614614614616,0.16670512,0.2720535,0.061356723
0.014814814814814815,0.16613749,0.27113456,0.061140433
0.015015015015015015,0.16556986,0.27021563,0.060924068
0.015215215215215216,0.16500224,0.26929685,0.060707636
0.015415415415415416,0.1644346,0.26837808,0.0604911
0.015615615615615617,0.16386697,0.26745945,0.060274497
0.015815815815815818,0.16329934,0.26654086,0.06005781
0.016016016016016016,0.16273172,0.26562238,0.05984105
0.016216216216216217,0.16216409,0.264704,0.059624203
0.01641641641641642,0.16159648,0.26378566,0.059407286
0.016616616616616616,0.16102883,0.26286742,0.05919025
0.016816816816816817,0.1604612,0.26194927,0.05897314
0.01701701701701702,0.15989357,0.2610312,0.05875595
0.017217217217217216,0.15932594,0.2601132,0.058538668
0.017417417417417418,0.1587583,0.2591953,0.05832129
0.01761761761761762,0.15819068,0.25827754,0.058103845
0.01781781781781782,0.15762305,0.2573598,0.057886295
0.018018018018018018,0.15705541,0.25644216,0.05766865
0.01821821821821822,0.1564878,0.25552467,0.057450928
0.01841841841841842,0.15592018,0.25460723,0.057233125
0.018618618618618618,0.15535255,0.2536899,0.057015203
0.01881881881881882,0.1547849,0.25277263,0.056797177
0.01901901901901902,0.1542173,0.2518555,0.056579098
0.019219219219219222,0.15364966,0.25093845,0.056360878
0.01941941941941942,0.15308201,0.25002146,0.05614256
0.01961961961961962,0.15251438,0.24910462,0.055924155
0.019819819819819822,0.15194677,0.24818787,0.055705667
0.02002002002002002,0.15137912,0.2472712,0.05548705
0.02022022022022022,0.15081151,0.24635467,0.055268355
0.020420420420420422,0.15024388,0.24543822,0.055049546
0.02062062062062062,0.14967625,0.24452186,0.054830633
0.02082082082082082,0.14910862,0.24360563,0.05461161
0.021021021021021023,0.14854099,0.24268949,0.05439248
0.021221221221221224,0.14797336,0.24177349,0.05417324
0.02142142142142142,0.14740574,0.24085757,0.05395391
0.021621621621621623,0.1468381,0.23994176,0.053734437
0.021821821821821824,0.14627047,0.23902607,0.053514868
0.022022022022022022,0.14570287,0.23811051,0.053295217
0.022222222222222223,0.14513522,0.23719504,0.053075403
0.022422422422422424,0.1445676,0.2362797,0.05285549
0.022622622622622622,0.14399996,0.23536447,0.05263546
0.022822822822822823,0.14343233,0.23444936,0.05241531
0.023023023023023025,0.1428647,0.23353437,0.052195042
0.023223223223223226,0.14229709,0.23261951,0.05197467
0.023423423423423424,0.14172944,0.23170474,0.05175414
0.023623623623623625,0.14116181,0.23079012,0.051533505
0.023823823823823826,0.14059418,0.22987562,0.051312745
0.024024024024024024,0.14002655,0.22896126,0.05109185
0.024224224224224225,0.13945891,0.228047,0.05087082
0.024424424424424426,0.13889128,0.22713289,0.050649673
0.024624624624624624,0.13832368,0.22621894,0.05042842
0.024824824824824825,0.13775603,0.22530508,0.050206997
0.025025025025025027,0.13718842,0.22439137,0.04998546
0.025225225225225228,0.13662079,0.22347781,0.049763776
0.025425425425425426,0.13605314,0.22256434,0.049541943
0.025625625625625627,0.13548551,0.22165105,0.049319983
0.025825825825825828,0.13491789,0.22073789,0.04909788
0.026026026026026026,0.13435027,0.21982488,0.048875652
0.026226226226226227,0.13378264,0.21891202,0.04865326
0.02642642642642643,0.13321501,0.2179993,0.048430726
0.02662662662662663,0.13264737,0.2170867,0.04820802
0.026826826826826827,0.13207975,0.2161743,0.047985204
0.02702702702702703,0.13151212,0.21526203,0.047762215
0.02722722722722723,0.13094449,0.2143499,0.047539078
0.027427427427427428,0.13037686,0.21343794,0.047315776
0.02762762762762763,0.12980925,0.21252614,0.04709234
0.02782782782782783,0.12924162,0.2116145,0.046868727
0.028028028028028028,0.12867397,0.21070302,0.046644934
0.02822822822822823,0.12810634,0.20979169,0.04642099
0.02842842842842843,0.12753873,0.20888054,0.046196908
0.02862862862862863,0.1269711,0.20796956,0.04597263
0.02882882882882883,0.12640347,0.20705874,0.04574819
0.02902902902902903,0.12583584,0.2061481,0.04552357
0.029229229229229232,0.1252682,0.20523763,0.045298785
0.02942942942942943,0.124700576,0.20432734,0.045073815
0.02962962962962963,0.124132946,0.20341723,0.044848666
0.029829829829829832,0.12356531,0.20250729,0.04462333
0.03003003003003003,0.12299769,0.20159754,0.04439784
0.03023023023023023,0.122430064,0.20068799,0.044172138
0.030430430430430432,0.12186243,0.19977862,0.043946244
0.030630630630630633,0.1212948,0.19886942,0.04372017
0.03083083083083083,0.120727174,0.19796044,0.043493904
0.031031031031031032,0.120159544,0.19705164,0.043267436
0.031231231231231234,0.119591914,0.19614306,0.043040775
0.031431431431431435,0.11902428,0.19523466,0.042813897
0.031631631631631636,0.118456654,0.19432648,0.042586833
0.03183183183183183,0.11788904,0.1934185,0.04235957
0.03203203203203203,0.1173214,0.19251072,0.042132072
0.03223223223223223,0.116753764,0.19160315,0.041904368
0.032432432432432434,0.11618615,0.19069584,0.04167646
0.032632632632632635,0.11561851,0.1897887,0.041448325
0.03283283283283284,0.115050875,0.18888178,0.041219957
0.03303303303303304,0.11448325,0.18797511,0.04099139
0.03323323323323323,0.11391563,0.18706867,0.04076258
0.033433433433433433,0.11334801,0.18616247,0.04053355
0.033633633633633635,0.11278036,0.18525647,0.04030426
0.033833833833833836,0.11221273,0.18435071,0.04007475
0.03403403403403404,0.11164511,0.18344522,0.039845005
0.03423423423423424,0.11107747,0.18253994,0.039615005
0.03443443443443443,0.11050985,0.18163493,0.039384767
0.034634634634634634,0.10994221,0.18073016,0.03915426
0.034834834834834835,0.109374605,0.17982568,0.03892353
0.035035035035035036,0.10880696,0.1789214,0.03869251
0.03523523523523524,0.10823932,0.17801741,0.03846123
0.03543543543543544,0.107671715,0.17711371,0.03822972
0.03563563563563564,0.10710408,0.17621025,0.0379979
0.035835835835835834,0.10653645,0.17530707,0.037765823
0.036036036036036036,0.10596881,0.17440417,0.037533455
0.03623623623623624,0.10540118,0.17350155,0.037300818
0.03643643643643644,0.10483356,0.17259923,0.037067898
0.03663663663663664,0.10426593,0.17169717,0.03683468
0.03683683683683684,0.1036983,0.17079543,0.03660117
0.03703703703703704,0.103130676,0.16989398,0.036367364
0.037237237237237236,0.10256304,0.16899285,0.036133237
0.03743743743743744,0.10199542,0.16809201,0.035898834
0.03763763763763764,0.10142778,0.16719148,0.03566408
0.03783783783783784,0.100860156,0.16629128,0.03542903
0.03803803803803804,0.100292526,0.1653914,0.035193652
0.03823823823823824,0.09972489,0.16449183,0.034957945
0.038438438438438444,0.099157274,0.16359264,0.03472192
0.03863863863863864,0.09858964,0.16269374,0.03448554
0.03883883883883884,0.09802202,0.1617952,0.034248836
0.03903903903903904,0.097454384,0.16089702,0.03401176
0.03923923923923924,0.096886754,0.15999916,0.03377434
0.03943943943943944,0.09631913,0.1591017,0.03353657
0.039639639639639644,0.09575149,0.15820457,0.033298403
0.03983983983983984,0.09518388,0.15730785,0.03305991
0.04004004004004004,0.09461625,0.15641148,0.032821015
0.04024024024024024,0.094048604,0.15551549,0.032581724
0.04044044044044044,0.09348099,0.1546199,0.032342073
0.04064064064064064,0.09291335,0.1537247,0.032102004
0.040840840840840845,0.09234573,0.15282992,0.031861547
0.041041041041041046,0.0917781,0.15193552,0.031620674
0.04124124124124124,0.09121046,0.15104154,0.03137938
0.04144144144144144,0.090642825,0.15014799,0.03113766
0.04164164164164164,0.0900752,0.14925487,0.030895531
0.041841841841841844,0.08950758,0.14836219,0.030652963
0.042042042042042045,0.08893996,0.14746997,0.030409954
0.042242242242242246,0.08837232,0.14657816,0.030166477
0.04244244244244245,0.08780468,0.14568682,0.029922541
0.04264264264264264,0.08723706,0.14479597,0.029678155
0.04284284284284284,0.08666944,0.14390558,0.029433295
0.043043043043043044,0.08610181,0.14301567,0.029187944
0.043243243243243246,0.08553417,0.14212625,0.028942097
0.04344344344344345,0.08496654,0.14123732,0.028695758
0.04364364364364365,0.084398925,0.14034893,0.028448928
0.04384384384384384,0.08383129,0.13946101,0.028201558
0.044044044044044044,0.083263665,0.13857365,0.027953677
0.044244244244244245,0.08269602,0.1376868,0.027705241
0.044444444444444446,0.08212839,0.1368005,0.027456276
0.04464464464464465,0.081560776,0.13591477,0.027206775
0.04484484484484485,0.080993146,0.1350296,0.026956692
0.04504504504504505,0.080425516,0.13414499,0.02670604
0.045245245245245244,0.079857886,0.13326097,0.026454803
0.045445445445445445,0.079290256,0.13237754,0.02620297
0.04564564564564565,0.07872263,0.13149473,0.025950544
0.04584584584584585,0.078154996,0.13061251,0.025697485
0.04604604604604605,0.07758737,0.12973092,0.025443818
0.04624624624624625,0.077019736,0.12884998,0.025189497
0.04644644644644645,0.07645212,0.1279697,0.024934549
0.046646646646646646,0.07588448,0.12709004,0.024678908
0.04684684684684685,0.075316854,0.12621109,0.02442262
0.04704704704704705,0.07474923,0.12533282,0.024165645
0.04724724724724725,0.0741816,0.12445524,0.023907963
0.04744744744744745,0.073613964,0.12357837,0.023649562
0.04764764764764765,0.073046334,0.122702226,0.023390442
0.04784784784784785,0.072478704,0.12182682,0.023130588
0.04804804804804805,0.07191108,0.120952174,0.02286999
0.04824824824824825,0.07134345,0.120078295,0.022608612
0.04844844844844845,0.07077582,0.11920519,0.022346456
0.04864864864864865,0.07020819,0.11833288,0.022083506
0.04884884884884885,0.06964057,0.11746138,0.021819752
0.049049049049049054,0.06907294,0.116590716,0.021555163
0.04924924924924925,0.06850531,0.11572089,0.021289729
0.04944944944944945,0.06793767,0.11485191,0.021023434
0.04964964964964965,0.06737005,0.113983825,0.020756274
0.04984984984984985,0.06680242,0.11311662,0.020488217
0.05005005005005005,0.06623479,0.11225033,0.020219248
0.050250250250250254,0.06566716,0.111384965,0.019949354
0.050450450450450456,0.06509953,0.11052055,0.01967851
0.05065065065065065,0.06453191,0.1096571,0.019406714
0.05085085085085085,0.06396427,0.10879463,0.019133914
0.05105105105105105,0.06339665,0.10793316,0.018860128
0.051251251251251254,0.062829025,0.107072726,0.01858532
0.051451451451451455,0.062261395,0.10621333,0.01830946
0.051651651651651656,0.06169376,0.105354995,0.018032528
0.05185185185185186,0.061126128,0.104497746,0.017754514
0.05205205205205205,0.0605585,0.1036416,0.0174754
0.05225225225225225,0.059990875,0.1027866,0.017195154
0.052452452452452454,0.059423245,0.10193274,0.01691375
0.052652652652652655,0.058855616,0.10108006,0.016631171
0.05285285285285286,0.058287982,0.10022858,0.016347386
0.05305305305305306,0.05772036,0.09937833,0.016062386
0.05325325325325326,0.057152722,0.098529324,0.015776124
0.05345345345345345,0.0565851,0.0976816,0.0154885985
0.053653653653653655,0.056017466,0.096835166,0.015199762
0.053853853853853856,0.05544984,0.09599008,0.014909599
0.05405405405405406,0.054882206,0.095146336,0.014618076
0.05425425425425426,0.054314587,0.094303995,0.014325183
0.05445445445445446,0.053746957,0.09346305,0.014030863
0.054654654654654654,0.05317933,0.09262356,0.013735104
0.054854854854854855,0.05261169,0.09178552,0.01343786
0.055055055055055056,0.05204407,0.090949014,0.013139132
0.05525525525525526,0.05147644,0.09011403,0.012838859
0.05545545545545546,0.050908808,0.089280605,0.012537014
0.05565565565565566,0.05034118,0.088448785,0.012233578
0.05585585585585586,0.049773548,0.0876186,0.011928499
0.056056056056056056,0.04920592,0.086790085,0.011621762
0.05625625625625626,0.048638295,0.08596327,0.011313319
0.05645645645645646,0.048070665,0.085138194,0.011003137
0.05665665665665666,0.047503036,0.08431489,0.010691181
0.05685685685685686,0.046942502,0.083491325,0.010393679
0.05705705705705706,0.046404038,0.082662985,0.010145087
0.05725725725725726,0.045866456,0.08183594,0.009896975
0.05745745745745746,0.045350414,0.08100437,0.009696461
0.05765765765765766,0.04485212,0.080168694,0.009535544
0.05785785785785786,0.044354945,0.079333425,0.009376463
0.05805805805805806,0.0438663,0.07849649,0.009236105
0.05825825825825826,0.043382455,0.07765873,0.009106185
0.058458458458458464,0.042898603,0.07682133,0.008975875
0.058658658658658665,0.042414755,0.075984344,0.008845169
0.05885885885885886,0.041930903,0.075147755,0.00871405
0.05905905905905906,0.04144705,0.0743116,0.008582503
0.05925925925925926,0.040963206,0.07347588,0.0084505305
0.05945945945945946,0.04047936,0.07264061,0.0083181
0.059659659659659664,0.03999551,0.07180582,0.0081852
0.059859859859859865,0.03951166,0.070971504,0.008051816
0.06006006006006006,0.039027806,0.07013768,0.007917931
0.06026026026026026,0.038543954,0.06930438,0.0077835303
0.06046046046046046,0.03806011,0.06847162,0.007648604
0.06066066066066066,0.037576254,0.067639396,0.0075131133
0.060860860860860864,0.037092406,0.066807754,0.0073770583
0.061061061061061066,0.03660856,0.06597671,0.007240411
0.06126126126126127,0.036124706,0.06514627,0.007103145
0.06146146146146146,0.035640858,0.06431647,0.006965248
0.06166166166166166,0.03515701,0.06348733,0.0068266913
0.061861861861861864,0.034673158,0.06265887,0.0066874474
0.062062062062062065,0.03418931,0.061831124,0.0065474976
0.062262262262262266,0.03370546,0.06100411,0.006406812
0.06246246246246247,0.033221614,0.060177863,0.0062653627
0.06266266266266267,0.032737758,0.059352405,0.0061231125
0.06286286286286287,0.032253914,0.05852778,0.0059800483
0.06306306306306307,0.03177006,0.057704,0.00583612
0.06326326326326327,0.031286214,0.056881122,0.005691305
0.06346346346346346,0.030802362,0.056059167,0.0055455584
0.06366366366366366,0.030318514,0.055238176,0.005398851
0.06386386386386386,0.029834662,0.054418188,0.0052511357
0.06406406406406406,0.029350813,0.053599253,0.0051023755
0.06426426426426426,0.028866965,0.052781403,0.0049525276
0.06446446446446447,0.028383115,0.051964693,0.0048015397
0.06466466466466467,0.027899263,0.05114916,0.004649367
0.06486486486486487,0.027415415,0.05033487,0.004495958
0.06506506506506507,0.026931567,0.049521875,0.0043412596
0.06526526526526527,0.026447717,0.048710223,0.004185211
0.06546546546546547,0.025963865,0.047899976,0.004027752
0.06566566566566567,0.025480013,0.04709121,0.0038688201
0.06586586586586587,0.024996169,0.046283983,0.0037083551
0.06606606606606608,0.024512315,0.04547836,0.0035462696
0.06626626626626626,0.024028467,0.044674434,0.0033825021
0.06646646646646646,0.023544619,0.043872267,0.0032169688
0.06666666666666667,0.02306077,0.043071955,0.003049584
0.06686686686686687,0.02257692,0.04227358,0.0028802585
0.06706706706706707,0.022093069,0.04147724,0.002708897
0.06726726726726727,0.021609219,0.040683035,0.0025354028
0.06746746746746747,0.021125369,0.03989107,0.0023596678
0.06766766766766767,0.020641519,0.039101455,0.0021815822
0.06786786786786787,0.02015767,0.038314316,0.0020010248
0.06806806806806807,0.01967382,0.037529774,0.001817869
0.06826826826826828,0.019189972,0.036747962,0.0016319845
0.06846846846846848,0.01870612,0.035969015,0.0014432259
0.06866866866866868,0.01822227,0.035193093,0.0012514461
0.06886886886886887,0.017738422,0.034420356,0.0010564867
0.06906906906906907,0.017254574,0.03365097,0.0008581802
0.06926926926926927,0.016770722,0.032885104,0.00065634213
0.06946946946946947,0.016286872,0.032122955,0.0004507918
0.06966966966966967,0.015803022,0.031364717,0.0002413271
0.06986986986986987,0.015319172,0.030610608,2.7736649e-05
0.07007007007007007,0.014835325,0.029860849,-0.00019019842
0.07027027027027027,0.014351474,0.02911567,-0.00041272026
0.07047047047047048,0.013867624,0.02837532,-0.000640071
0.07067067067067068,0.013383773,0.02764006,-0.0008725133
0.07087087087087088,0.012899925,0.026910167,-0.0011103181
0.07107107107107108,0.012416075,0.026185928,-0.001353778
0.07127127127127128,0.011932228,0.025467645,-0.0016031889
0.07147147147147148,0.011448377,0.024755625,-0.0018588714
0.07167167167167167,0.010964849,0.024050266,-0.0021205675
0.07187187187187187,0.010481718,0.023351938,-0.0023885006
0.07207207207207207,0.009998984,0.022661004,-0.0026630368
0.07227227227227227,0.0095170345,0.02197794,-0.0029438715
0.07247247247247247,0.009035083,0.021302968,-0.0032328004
0.07267267267267268,0.008553519,0.020636592,-0.0035295533
0.07287287287287288,0.008073516,0.019979615,-0.0038325815
0.07307307307307308,0.007593991,0.019332146,-0.0041441643
0.07327327327327328,0.007115088,0.018694686,-0.0044645094
0.07347347347347348,0.006637902,0.018068083,-0.0047922777
0.07367367367367368,0.0061627156,0.017453006,-0.005127575
0.07387387387387388,0.005694469,0.016852401,-0.0054634637
0.07407407407407408,0.0052392744,0.016270071,-0.0057915216
0.07427427427427427,0.004797207,0.015707152,-0.0061127376
0.07447447447447447,0.0043708524,0.01516613,-0.006424425
0.07467467467467467,0.0039659883,0.014651289,-0.006719313
0.07487487487487487,0.0035856222,0.014165569,-0.0069943243
0.07507507507507508,0.0032239978,0.013706474,-0.0072584786
0.07527527527527528,0.002881644,0.013275408,-0.0075121196
0.07547547547547548,0.002566924,0.012879212,-0.0077453637
0.07567567567567568,0.0022801203,0.012518467,-0.007958228
0.07587587587587588,0.002048154,0.012214111,-0.008117804
0.07607607607607608,0.0018504784,0.011948699,-0.008247742
0.07627627627627628,0.0016850267,0.011720455,-0.008350401
0.07647647647647648,0.0015471058,0.01152468,-0.008430469
0.07667667667667669,0.0014310523,0.011356235,-0.008494129
0.07687687687687689,0.0013379289,0.011215967,-0.00854011
0.07707707707707707,0.0012637769,0.011098553,-0.008571
0.07727727727727728,0.0012068473,0.011000849,-0.0085871555
0.07747747747747748,0.0011604747,0.010915479,-0.00859453
0.07767767767767768,0.001116905,0.010835035,-0.008601224
0.07787787787787788,0.0010749488,0.010758352,-0.008608455
0.07807807807807808,0.0010341455,0.010685016,-0.008616726
0.07827827827827828,0.0009940434,0.010614614,-0.008626527
0.07847847847847848,0.00095579674,0.010548156,-0.008636562
0.07867867867867868,0.0009193481,0.010485571,-0.008646876
0.07887887887887889,0.0008866691,0.010428707,-0.008655368
0.07907907907907909,0.0008597653,0.010379399,-0.0086598685
0.07927927927927929,0.00084073533,0.010339337,-0.008657866
0.07947947947947949,0.0008239894,0.010302065,-0.008654086
0.07967967967967968,0.0008094728,0.010267429,-0.008648483
0.07987987987987988,0.00079703215,0.010235226,-0.008641161
0.08008008008008008,0.0007871757,0.010206068,-0.008631716
0.08028028028028028,0.00078006065,0.010179724,-0.008619602
0.08048048048048048,0.00077342556,0.010154,-0.008607149
0.08068068068068068,0.00076899736,0.010130457,-0.008592461
0.08088088088088088,0.0007648137,0.010107209,-0.008577582
0.08108108108108109,0.0007606302,0.010084029,-0.00856277
0.08128128128128129,0.0007564466,0.010060919,-0.008548027
0.08148148148148149,0.000752263,0.0100378785,-0.008533353
0.08168168168168169,0.0007480795,0.0100149065,-0.008518748
0.08188188188188189,0.000743896,0.009992005,-0.008504214
0.08208208208208209,0.00074051355,0.009969937,-0.00848891
0.08228228228228228,0.0007371905,0.009947977,-0.008473597
0.08248248248248248,0.0007338676,0.009926067,-0.008458332
0.08268268268268268,0.00073054445,0.009904207,-0.008443118
0.08288288288288288,0.00072722125,0.0098824,-0.008427957
0.08308308308308308,0.00072389806,0.009860643,-0.008412846
0.08328328328328329,0.00072057504,0.009838939,-0.008397788
0.08348348348348349,0.0007172519,0.009817285,-0.008382782
0.08368368368368369,0.000714952,0.009796668,-0.008366764
0.08388388388388389,0.0007129904,0.009776383,-0.008350401
0.08408408408408409,0.00071102846,0.009756096,-0.008334039
0.08428428428428429,0.0007090665,0.009735811,-0.008317678
0.08448448448448449,0.0007071047,0.0097155245,-0.008301315
0.0846846846846847,0.0007051426,0.0096952375,-0.0082849525
0.0848848848848849,0.00070318085,0.009674953,-0.008268591
0.08508508508508508,0.0007012187,0.009654667,-0.00825223
0.08528528528528528,0.0006992609,0.009634386,-0.008235863
0.08548548548548549,0.0006973065,0.009614107,-0.0082194945
0.08568568568568569,0.000695352,0.009593828,-0.008203125
0.08588588588588589,0.0006934054,0.009573557,-0.008186747
0.08608608608608609,0.000691468,0.009553296,-0.00817036
0.08628628628628629,0.0006895311,0.009533034,-0.008153972
0.08648648648648649,0.00068761286,0.0095127905,-0.008137564
0.08668668668668669,0.00068570784,0.009492558,-0.008121143
0.0868868868868869,0.00068380276,0.009472328,-0.008104722
0.0870870870870871,0.00068189786,0.009452096,-0.008088301
0.0872872872872873,0.00067999295,0.009431867,-0.008071881
0.0874874874874875,0.0006780879,0.009411635,-0.00805546
0.08768768768768768,0.00067618274,0.009391404,-0.008039038
0.08788788788788789,0.0006742779,0.009371174,-0.0080226185
0.08808808808808809,0.00067237305,0.009350943,-0.008006197
0.08828828828828829,0.00067046797,0.009330714,-0.007989777
0.08848848848848849,0.00066856307,0.009310483,-0.007973357
0.08868868868868869,0.0006666579,0.009290252,-0.007956937
0.08888888888888889,0.0006647531,0.009270023,-0.007940517
0.0890890890890891,0.00066284835,0.009249793,-0.007924097
0.0892892892892893,0.00066094304,0.009229563,-0.007907677
0.0894894894894895,0.00065903825,0.009209334,-0.007891257
0.0896896896896897,0.0006571333,0.009189105,-0.007874837
0.0898898898898899,0.00065522816,0.009168875,-0.007858419
0.0900900900900901,0.0006533233,0.009148646,-0.007841999
0.0902902902902903,0.0006514184,0.009128417,-0.00782558
0.09049049049049049,0.00064951315,0.009108187,-0.0078091607
0.09069069069069069,0.00064760825,0.009087957,-0.007792741
0.09089089089089089,0.0006457034,0.00906773,-0.007776323
0.09109109109109109,0.0006437983,0.009047501,-0.0077599045
0.0912912912912913,0.00064189325,0.009027273,-0.0077434867
0.0914914914914915,0.00063998863,0.009007044,-0.0077270665
0.0916916916916917,0.0006380834,0.008986816,-0.0077106487
0.0918918918918919,0.0006361783,0.0089665875,-0.0076942313
0.0920920920920921,0.00063427363,0.008946359,-0.007677812
0.0922922922922923,0.0006323686,0.008926133,-0.0076613952
0.0924924924924925,0.0006304636,0.008905903,-0.0076449765
0.0926926926926927,0.00062855845,0.008885676,-0.0076285587
0.0928928928928929,0.00062665355,0.008865449,-0.007612142
0.09309309309309309,0.00062474865,0.008845221,-0.0075957235
0.09329329329329329,0.0006228436,0.008824994,-0.007579307
0.09349349349349349,0.00062093884,0.008804767,-0.0075628897
0.0936936936936937,0.0006190336,0.008784539,-0.0075464724
0.0938938938938939,0.0006171287,0.0087643135,-0.007530056
0.0940940940940941,0.0006152238,0.008744087,-0.007513639
0.0942942942942943,0.0006133188,0.008723861,-0.007497223
0.0944944944944945,0.0006114138,0.008703634,-0.007480806
0.0946946946946947,0.0006095087,0.008683407,-0.0074643893
0.0948948948948949,0.000607604,0.008663181,-0.007447973
0.0950950950950951,0.0006056989,0.008642955,-0.0074315574
0.0952952952952953,0.00060379406,0.00862273,-0.007415142
0.0954954954954955,0.00060188887,0.008602504,-0.0073987264
0.0956956956956957,0.00059998396,0.008582278,-0.00738231
0.0958958958958959,0.00059807906,0.008562053,-0.007365895
0.0960960960960961,0.0005961739,0.008541827,-0.007349479
0.0962962962962963,0.000594269,0.008521603,-0.007333065
0.0964964964964965,0.00059236406,0.008501377,-0.007316649
0.0966966966966967,0.0005904591,0.008481152,-0.007300234
0.0968968968968969,0.00058855396,0.008460928,-0.00728382
0.0970970970970971,0.00058664917,0.008440703,-0.0072674043
0.0972972972972973,0.000584744,0.008420479,-0.0072509907
0.0974974974974975,0.0005828392,0.008400255,-0.007234576
0.0976976976976977,0.00058093417,0.00838003,-0.007218162
0.0978978978978979,0.0005790292,0.008359807,-0.0072017484
0.09809809809809811,0.0005771242,0.008339583,-0.0071853343
0.09829829829829831,0.0005752194,0.008319359,-0.0071689207
0.0984984984984985,0.00057331414,0.008299136,-0.007152507
0.0986986986986987,0.0005714093,0.008278913,-0.007136094
0.0988988988988989,0.0005695044,0.00825869,-0.007119681
0.0990990990990991,0.0005675994,0.008238466,-0.007103268
0.0992992992992993,0.00056569447,0.008218244,-0.0070868544
0.0994994994994995,0.0005637896,0.008198021,-0.007070442
0.0996996996996997,0.00056188443,0.008177798,-0.0070540295
0.0998998998998999,0.0005599795,0.008157576,-0.0070376177
0.1001001001001001,0.00055807794,0.008137358,-0.0070212022
0.10030030030030031,0.0005561788,0.008117141,-0.0070047835
0.10050050050050051,0.00055428,0.008096925,-0.006988365
0.10070070070070071,0.0005523812,0.00807671,-0.006971947
0.10090090090090091,0.00055048236,0.0080564935,-0.006955529
0.10110110110110111,0.0005485839,0.008036279,-0.0069391113
0.10130130130130131,0.0005466885,0.008016067,-0.0069226893
0.10150150150150151,0.00054479466,0.007995856,-0.006906267
0.1017017017017017,0.000542901,0.007975646,-0.0068898443
0.1019019019019019,0.00054101506,0.007955444,-0.006873414
0.1021021021021021,0.00053913426,0.007935246,-0.006856978
0.1023023023023023,0.0005372598,0.007915054,-0.006840535
0.10250250250250251,0.0005353884,0.007894866,-0.006824089
0.10270270270270271,0.00053352595,0.007874686,-0.0068076346
0.10290290290290291,0.0005316748,0.007854518,-0.006791168
0.10310310310310311,0.000529846,0.00783437,-0.006774678
0.10330330330330331,0.00052803144,0.007814236,-0.006758173
0.10350350350350351,0.00052623334,0.0077941176,-0.0067416513
0.10370370370370371,0.0005244555,0.007774019,-0.006725108
0.10390390390390392,0.00052269286,0.0077539342,-0.006708549
0.10410410410410412,0.00052096014,0.0077338787,-0.0066919588
0.1043043043043043,0.0005192666,0.00771386,-0.0066753263
0.1045045045045045,0.00051760493,0.0076938714,-0.0066586616
0.1047047047047047,0.0005159685,0.007673907,-0.00664197
0.10490490490490491,0.0005143589,0.0076539675,-0.00662525
0.10510510510510511,0.0005127778,0.007634056,-0.0066085
0.10530530530530531,0.0005112464,0.0076141935,-0.006591701
0.10550550550550551,0.00050975406,0.007594371,-0.0065748626
0.10570570570570571,0.0005082799,0.0075745652,-0.006558005
0.10590590590590591,0.0005068211,0.0075547746,-0.0065411325
0.10610610610610612,0.00050536764,0.0075349887,-0.006524253
0.10630630630630632,0.0005039157,0.007515204,-0.0065073725
0.10650650650650652,0.00050246663,0.0074954224,-0.006490489
0.10670670670670672,0.00050101784,0.007475641,-0.006473605
0.10690690690690692,0.00049956964,0.0074558607,-0.006456721
0.10710710710710711,0.00049812335,0.0074360818,-0.006439835
0.10730730730730731,0.0004966871,0.007416312,-0.0064229383
0.10750750750750751,0.0004952568,0.007396549,-0.0064060353
0.10770770770770771,0.00049386313,0.0073768217,-0.0063890954
0.10790790790790791,0.00049249193,0.007357117,-0.0063721333
0.10810810810810811,0.00049112254,0.0073374137,-0.0063551683
0.10830830830830832,0.0004897545,0.007317711,-0.006338202
0.10850850850850852,0.0004883883,0.007298011,-0.006321234
0.10870870870870872,0.0004870248,0.0072783134,-0.0063042636
0.10890890890890892,0.0004856617,0.007258616,-0.006287292
0.10910910910910912,0.0004842999,0.0072389194,-0.0062703197
0.10930930930930932,0.00048293878,0.007219224,-0.0062533463
0.10950950950950952,0.00048157768,0.007199528,-0.006236373
0.10970970970970971,0.00048021652,0.0071798326,-0.0062193996
0.10990990990990991,0.0004788554,0.0071601374,-0.0062024267
0.11011011011011011,0.00047749432,0.007140442,-0.0061854534
0.11031031031031031,0.0004761331,0.0071207457,-0.0061684796
0.11051051051051052,0.00047477204,0.0071010506,-0.0061515067
0.11071071071071072,0.00047341082,0.007081355,-0.0061345333
0.11091091091091092,0.00047204967,0.00706166,-0.0061175604
0.11111111111111112,0.00047068857,0.007041964,-0.006100587
0.11131131131131132,0.00046932747,0.007022269,-0.006083614
0.11151151151151152,0.0004679664,0.0070025735,-0.006066641
0.11171171171171172,0.00046660594,0.006982879,-0.0060496666
0.11191191191191192,0.00046524635,0.0069631846,-0.006032692
0.11211211211211213,0.00046389113,0.006943495,-0.0060157124
0.11231231231231233,0.00046254095,0.00692381,-0.0059987283
0.11251251251251251,0.0004611942,0.006904128,-0.0059817396
0.11271271271271271,0.00045984774,0.0068844464,-0.0059647514
0.11291291291291292,0.0004585062,0.00686477,-0.005947757
0.11311311311311312,0.00045716678,0.0068450947,-0.0059307613
0.11331331331331332,0.00045582734,0.00682542,-0.005913765
0.11351351351351352,0.00045448777,0.006805745,-0.0058967695
0.11371371371371372,0.00045314842,0.0067860703,-0.0058797733
0.11391391391391392,0.000451809,0.006766395,-0.0058627776
0.11411411411411412,0.00045046947,0.0067467205,-0.0058457814
0.11431431431431432,0.00044913002,0.0067270454,-0.0058287857
0.11451451451451453,0.0004477906,0.0067073707,-0.0058117895
0.11471471471471473,0.0004464512,0.006687696,-0.0057947934
0.11491491491491493,0.00044511177,0.006668021,-0.0057777977
0.11511511511511512,0.00044377224,0.006648347,-0.005760802
0.11531531531531532,0.00044243282,0.0066286717,-0.0057438063
0.11551551551551552,0.0004410934,0.0066089965,-0.0057268096
0.11571571571571572,0.00043975405,0.0065893224,-0.005709814
0.11591591591591592,0.0004384146,0.006569647,-0.005692818
0.11611611611611612,0.00043707504,0.006549973,-0.0056758225
0.11631631631631632,0.00043573565,0.006530298,-0.005658827
0.11651651651651652,0.0004343962,0.0065106233,-0.0056418306
0.11671671671671673,0.00043305676,0.006490948,-0.005624835
0.11691691691691693,0.00043171726,0.006471274,-0.005607839
0.11711711711711713,0.00043037784,0.006451599,-0.0055908435
0.11731731731731733,0.00042903848,0.0064319246,-0.005573848
0.11751751751751753,0.000427699,0.00641225,-0.0055568516
0.11771771771771773,0.0004263595,0.006392575,-0.005539856
0.11791791791791792,0.00042502003,0.0063729007,-0.00552286
0.11811811811811812,0.00042368067,0.006353226,-0.005505865
0.11831831831831832,0.0004223412,0.0063335514,-0.005488869
0.11851851851851852,0.00042100172,0.0063138762,-0.005471873
0.11871871871871872,0.00041966225,0.006294202,-0.0054548774
0.11891891891891893,0.00041832292,0.006274528,-0.0054378817
0.11911911911911913,0.00041698344,0.0062548527,-0.005420886
0.11931931931931933,0.00041564397,0.0062351786,-0.0054038903
0.11951951951951953,0.00041430455,0.0062155034,-0.0053868946
0.11971971971971973,0.00041296514,0.0061958292,-0.005369899
0.11991991991991993,0.00041162557,0.0061761546,-0.0053529036
0.12012012012012013,0.00041028616,0.0061564804,-0.005335908
0.12032032032032033,0.00040894674,0.0061368058,-0.0053189127
0.12052052052052052,0.00040760735,0.006117131,-0.0053019165
0.12072072072072072,0.0004062679,0.006097457,-0.005284921
0.12092092092092092,0.00040492843,0.0060777823,-0.0052679256
0.12112112112112113,0.00040358907,0.006058108,-0.00525093
0.12132132132132133,0.0004022496,0.0060384334,-0.0052339346
0.12152152152152153,0.00040091012,0.006018759,-0.005216939
0.12172172172172173,0.00039957065,0.0059990846,-0.0051999437
0.12192192192192193,0.00039823126,0.0059794104,-0.005182948
0.12212212212212213,0.0003968918,0.005959736,-0.0051659523
0.12232232232232233,0.00039555228,0.005940062,-0.0051489575
0.12252252252252253,0.00039421293,0.0059203873,-0.0051319613
0.12272272272272274,0.00039287348,0.0059007127,-0.005114966
0.12292292292292294,0.000391534,0.005881039,-0.005097971
0.12312312312312312,0.00039019456,0.0058613643,-0.0050809756
0.12332332332332333,0.00038885514,0.00584169,-0.00506398
0.12352352352352353,0.00038751567,0.005822016,-0.005046984
0.12372372372372373,0.00038617625,0.0058023413,-0.005029989
0.12392392392392393,0.00038483678,0.0057826675,-0.0050129937
0.12412412412412413,0.0003834973,0.0057629934,-0.004995999
0.12432432432432433,0.0003821579,0.005743319,-0.004979003
0.12452452452452453,0.00038081847,0.0057236445,-0.004962008
0.12472472472472473,0.00037947902,0.005703971,-0.0049450127
0.12492492492492493,0.00037813952,0.005684296,-0.0049280175
0.12512512512512514,0.00037680013,0.0056646224,-0.0049110223
0.12532532532532534,0.0003754607,0.0056449487,-0.004894027
0.12552552552552554,0.00037412127,0.005625274,-0.004877032
0.12572572572572574,0.00037278177,0.0056056003,-0.0048600365
0.12592592592592594,0.00037144235,0.005585926,-0.0048430418
0.12612612612612614,0.00037010288,0.005566252,-0.004826046
0.12632632632632634,0.00036876346,0.005546578,-0.004809051
0.12652652652652654,0.00036742535,0.005526905,-0.004792054
0.12672672672672675,0.00036608783,0.005507233,-0.004775057
0.12692692692692695,0.00036475033,0.0054875608,-0.0047580604
0.12712712712712715,0.0003634128,0.005467889,-0.0047410633
0.12732732732732732,0.0003620752,0.005448217,-0.0047240662
0.12752752752752752,0.00036073796,0.0054285447,-0.0047070687
0.12772772772772772,0.0003594017,0.005408874,-0.0046900706
0.12792792792792793,0.0003580657,0.0053892033,-0.004673072
0.12812812812812813,0.0003567301,0.005369533,-0.0046560727
0.12832832832832833,0.000355396,0.0053498643,-0.0046390723
0.12852852852852853,0.00035406288,0.005330196,-0.0046220706
0.12872872872872873,0.00035273092,0.0053105294,-0.0046050674
0.12892892892892893,0.0003513997,0.0052908636,-0.0045880643
0.12912912912912913,0.0003500708,0.0052711996,-0.0045710583
0.12932932932932933,0.00034874448,0.0052515385,-0.0045540496
0.12952952952952954,0.00034742296,0.005231881,-0.0045370352
0.12972972972972974,0.00034610528,0.005212228,-0.0045200177
0.12992992992992994,0.00034479477,0.0051925816,-0.004502992
0.13013013013013014,0.00034349083,0.005172942,-0.00448596
0.13033033033033034,0.00034219178,0.0051533063,-0.004468923
0.13053053053053054,0.00034089663,0.005133674,-0.0044518807
0.13073073073073074,0.00033960806,0.0051140487,-0.0044348324
0.13093093093093094,0.0003383249,0.0050944276,-0.004417778
0.13113113113113115,0.0003370545,0.00507482,-0.004400711
0.13133133133133135,0.0003357943,0.0050552217,-0.004383633
0.13153153153153155,0.00033453974,0.0050356286,-0.0043665487
0.13173173173173175,0.0003332915,0.0050160415,-0.0043494585
0.13193193193193195,0.00033205113,0.0049964623,-0.0043323603
0.13213213213213215,0.00033081524,0.0049768873,-0.004315257
0.13233233233233235,0.00032958217,0.0049573146,-0.0042981505
0.13253253253253255,0.00032834965,0.004937743,-0.004281043
0.13273273273273273,0.0003271175,0.004918171,-0.0042639356
0.13293293293293293,0.00032588607,0.0048986,-0.0042468277
0.13313313313313313,0.0003246549,0.0048790295,-0.0042297198
0.13333333333333333,0.00032342377,0.0048594587,-0.0042126114
0.13353353353353353,0.0003221928,0.004839888,-0.004195502
0.13373373373373373,0.00032096566,0.0048203208,-0.00417839
0.13393393393393394,0.0003197405,0.0048007565,-0.004161275
0.13413413413413414,0.00031852667,0.0047812024,-0.004144149
0.13433433433433434,0.0003173172,0.004761652,-0.004127018
0.13453453453453454,0.00031610832,0.004742102,-0.004109886
0.13473473473473474,0.00031489925,0.0047225533,-0.004092755
0.13493493493493494,0.00031369075,0.0047030044,-0.0040756227
0.13513513513513514,0.00031248256,0.0046834555,-0.0040584905
0.13533533533533534,0.00031127443,0.004663907,-0.004041358
0.13553553553553555,0.00031006656,0.004644359,-0.0040242258
0.13573573573573575,0.0003088585,0.00462481,-0.0040070927
0.13593593593593595,0.00030765065,0.0046052616,-0.00398996
0.13613613613613615,0.0003064428,0.004585713,-0.0039728275
0.13633633633633635,0.0003052348,0.0045661647,-0.003955695
0.13653653653653655,0.00030402702,0.0045466167,-0.0039385627
0.13673673673673675,0.00030281895,0.0045270678,-0.0039214296
0.13693693693693695,0.00030161103,0.0045075193,-0.003904297
0.13713713713713716,0.00030040322,0.004487971,-0.0038871644
0.13733733733733736,0.0002991953,0.0044684224,-0.0038700318
0.13753753753753756,0.00029798743,0.0044488744,-0.0038528997
0.13773773773773776,0.00029677944,0.0044293255,-0.0038357666
0.13793793793793796,0.0002955716,0.004409777,-0.003818634
0.13813813813813813,0.00029436455,0.0043902295,-0.0038015004
0.13833833833833833,0.0002931582,0.0043706824,-0.0037843662
0.13853853853853854,0.00029195356,0.004351137,-0.0037672303
0.13873873873873874,0.00029074997,0.004331593,-0.0037500928
0.13893893893893894,0.00028954656,0.0043120487,-0.0037329553
0.13913913913913914,0.00028834314,0.0042925044,-0.0037158183
0.13933933933933934,0.00028714107,0.004272962,-0.0036986796
0.13953953953953954,0.00028593928,0.004253419,-0.0036815405
0.13973973973973974,0.00028473727,0.004233876,-0.0036644011
0.13993993993993994,0.00028353542,0.0042143334,-0.0036472625
0.14014014014014015,0.0002823335,0.0041947905,-0.0036301233
0.14034034034034035,0.00028113154,0.0041752476,-0.0036129844
0.14054054054054055,0.0002799296,0.0041557048,-0.0035958458
0.14074074074074075,0.00027872773,0.004136162,-0.0035787066
0.14094094094094095,0.0002775258,0.004116619,-0.0035615675
0.14114114114114115,0.00027632387,0.004097076,-0.0035444286
0.14134134134134135,0.00027512194,0.0040775337,-0.0035272897
0.14154154154154155,0.00027392,0.004057991,-0.0035101506
0.14174174174174176,0.00027271808,0.004038448,-0.003493012
0.14194194194194196,0.00027151615,0.004018905,-0.0034758728
0.14214214214214216,0.00027031422,0.0039993622,-0.003458734
0.14234234234234236,0.00026911235,0.00397982,-0.003441595
0.14254254254254256,0.0002679104,0.003960277,-0.003424456
0.14274274274274276,0.00026670843,0.003940734,-0.0034073172
0.14294294294294296,0.0002655065,0.003921191,-0.003390178
0.14314314314314316,0.00026430454,0.0039016483,-0.0033730394
0.14334334334334337,0.00026310273,0.003882106,-0.0033559003
0.14354354354354354,0.00026190077,0.0038625628,-0.0033387614
0.14374374374374374,0.0002606988,0.0038430202,-0.0033216225
0.14394394394394394,0.0002594969,0.0038234773,-0.0033044834
0.14414414414414414,0.00025829498,0.0038039344,-0.0032873447
0.14434434434434434,0.00025709305,0.0037843918,-0.0032702058
0.14454454454454455,0.00025589124,0.0037648487,-0.0032530664
0.14474474474474475,0.00025468925,0.003745306,-0.0032359276
0.14494494494494495,0.0002534873,0.0037257632,-0.0032187884
0.14514514514514515,0.00025228536,0.0037062203,-0.0032016498
0.14534534534534535,0.00025108343,0.0036866777,-0.0031845109
0.14554554554554555,0.00024988153,0.0036671348,-0.0031673717
0.14574574574574575,0.00024867963,0.0036475922,-0.0031502328
0.14594594594594595,0.00024747764,0.003628049,-0.003133094
0.14614614614614616,0.00024627574,0.0036085064,-0.003115955
0.14634634634634636,0.0002450738,0.0035889638,-0.0030988161
0.14654654654654656,0.00024387192,0.003569421,-0.003081677
0.14674674674674676,0.00024266996,0.0035498783,-0.0030645381
0.14694694694694696,0.00024146803,0.0035303351,-0.0030473992
0.14714714714714716,0.00024026608,0.0035107925,-0.0030302603
0.14734734734734736,0.0002390642,0.0034912499,-0.0030131214
0.14754754754754756,0.0002378623,0.003471707,-0.0029959823
0.14774774774774777,0.00023666034,0.0034521641,-0.0029788436
0.14794794794794797,0.00023545841,0.0034326212,-0.0029617045
0.14814814814814817,0.0002342565,0.0034130786,-0.0029445656
0.14834834834834837,0.00023305457,0.003393536,-0.0029274267
0.14854854854854857,0.00023185271,0.003373993,-0.0029102876
0.14874874874874877,0.00023065075,0.0033544502,-0.002893149
0.14894894894894894,0.00022944878,0.0033349073,-0.0028760098
0.14914914914914915,0.00022824688,0.0033153647,-0.002858871
0.14934934934934935,0.00022704496,0.003295822,-0.002841732
0.14954954954954955,0.00022584303,0.003276279,-0.002824593
0.14974974974974975,0.00022464113,0.0032567363,-0.0028074542
0.14994994994994995,0.00022343914,0.0032371937,-0.0027903153
0.15015015015015015,0.00022223727,0.003217651,-0.0027731764
0.15035035035035035,0.00022103534,0.0031981084,-0.0027560375
0.15055055055055055,0.00021983337,0.0031785653,-0.0027388986
0.15075075075075076,0.00021863147,0.0031590227,-0.0027217597
0.15095095095095096,0.00021742957,0.0031394798,-0.0027046206
0.15115115115115116,0.00021622762,0.0031199371,-0.0026874817
0.15135135135135136,0.0002150257,0.0031003943,-0.002670343
0.15155155155155156,0.00021382382,0.0030808514,-0.002653204
0.15175175175175176,0.00021262182,0.0030613088,-0.002636065
0.15195195195195196,0.00021141993,0.003041766,-0.0026189259
0.15215215215215216,0.00021021802,0.0030222232,-0.002601787
0.15235235235235237,0.00020901603,0.0030026804,-0.0025846483
0.15255255255255257,0.00020781414,0.0029831375,-0.0025675092
0.15275275275275277,0.00020661225,0.0029635949,-0.0025503703
0.15295295295295297,0.00020541094,0.0029440525,-0.0025332307
0.15315315315315317,0.00020420963,0.0029245105,-0.002516091
0.15335335335335337,0.00020300824,0.0029049683,-0.0024989517
0.15355355355355357,0.00020180714,0.0028854262,-0.002481812
0.15375375375375377,0.00020060618,0.0028658845,-0.002464672
0.15395395395395398,0.00019940552,0.002846343,-0.002447532
0.15415415415415415,0.00019820509,0.0028268015,-0.0024303915
0.15435435435435435,0.00019700479,0.0028072603,-0.0024132507
0.15455455455455455,0.00019580439,0.0027877188,-0.0023961102
0.15475475475475475,0.0001946041,0.0027681778,-0.0023789697
0.15495495495495495,0.00019340463,0.0027486375,-0.002361828
0.15515515515515516,0.00019220539,0.0027290971,-0.0023446863
0.15535535535535536,0.0001910068,0.0027095575,-0.002327544
0.15555555555555556,0.00018980827,0.0026900177,-0.0023104013
0.15575575575575576,0.00018861107,0.0026704795,-0.0022932575
0.15595595595595596,0.00018741678,0.002650944,-0.0022761105
0.15615615615615616,0.00018622413,0.00263141,-0.0022589616
0.15635635635635636,0.00018503274,0.0026118774,-0.0022418117
0.15655655655655656,0.00018384216,0.002592345,-0.0022246607
0.15675675675675677,0.00018265277,0.0025728142,-0.0022075085
0.15695695695695697,0.00018146816,0.0025532881,-0.0021903517
0.15715715715715717,0.00018028697,0.0025337648,-0.0021731907
0.15735735735735737,0.00017910774,0.0025142436,-0.002156028
0.15755755755755757,0.00017792983,0.0024947235,-0.0021388638
0.15775775775775777,0.00017675276,0.0024752044,-0.002121699
0.15795795795795797,0.00017557682,0.0024556865,-0.0021045327
0.15815815815815817,0.00017440328,0.0024361704,-0.002087364
0.15835835835835838,0.00017323143,0.0024166564,-0.0020701936
0.15855855855855858,0.00017206084,0.0023971433,-0.0020530215
0.15875875875875878,0.00017089058,0.0023776304,-0.0020358495
0.15895895895895898,0.00016972057,0.002358118,-0.002018677
0.15915915915915918,0.00016855063,0.0023386052,-0.0020015042
0.15935935935935938,0.00016738084,0.002319093,-0.0019843315
0.15955955955955956,0.0001662111,0.0022995807,-0.0019671586
0.15975975975975976,0.00016504175,0.002280069,-0.0019499855
0.15995995995995996,0.00016387303,0.0022605578,-0.0019328118
0.16016016016016016,0.00016270668,0.0022410487,-0.0019156353
0.16036036036036036,0.00016154189,0.0022215412,-0.0018984575
0.16056056056056056,0.00016037816,0.0022020345,-0.0018812781
0.16076076076076076,0.00015921454,0.0021825281,-0.0018640992
0.16096096096096096,0.0001580511,0.0021630218,-0.0018469197
0.16116116116116116,0.00015688759,0.0021435155,-0.0018297404
0.16136136136136137,0.00015572431,0.0021240094,-0.0018125607
0.16156156156156157,0.00015456096,0.0021045033,-0.0017953813
0.16176176176176177,0.00015339759,0.002084997,-0.0017782019
0.16196196196196197,0.00015223432,0.002065491,-0.0017610223
0.16216216216216217,0.00015107107,0.0020459848,-0.0017438426
0.16236236236236237,0.0001499078,0.0020264788,-0.0017266632
0.16256256256256257,0.00014874454,0.0020069727,-0.0017094836
0.16276276276276277,0.00014758128,0.0019874666,-0.0016923039
0.16296296296296298,0.000146418,0.0019679605,-0.0016751244
0.16316316316316318,0.00014525474,0.0019484544,-0.0016579449
0.16336336336336338,0.00014409146,0.0019289482,-0.0016407653
0.16356356356356358,0.00014292823,0.0019094421,-0.0016235857
0.16376376376376378,0.00014176495,0.001889936,-0.0016064061
0.16396396396396398,0.00014060168,0.00187043,-0.0015892267
0.16416416416416418,0.00013943842,0.001850924,-0.0015720471
0.16436436436436438,0.00013827517,0.0018314179,-0.0015548675
0.16456456456456459,0.00013711187,0.0018119117,-0.001537688
0.1647647647647648,0.0001359488,0.0017924057,-0.0015205082
0.16496496496496496,0.00013478601,0.0017729001,-0.0015033281
0.16516516516516516,0.00013362324,0.0017533946,-0.0014861481
0.16536536536536536,0.00013246045,0.001733889,-0.001468968
0.16556556556556556,0.00013129774,0.0017143834,-0.0014517879
0.16576576576576577,0.00013013498,0.0016948777,-0.0014346078
0.16596596596596597,0.00012897224,0.0016753721,-0.0014174277
0.16616616616616617,0.00012780947,0.0016558666,-0.0014002477
0.16636636636636637,0.00012664693,0.0016363612,-0.0013830673
0.16656656656656657,0.00012548463,0.0016168561,-0.0013658868
0.16676676676676677,0.0001243223,0.0015973507,-0.0013487062
0.16696696696696697,0.00012316018,0.0015778458,-0.0013315254
0.16716716716716717,0.00012199816,0.001558341,-0.0013143447
0.16736736736736738,0.00012083617,0.0015388362,-0.0012971638
0.16756756756756758,0.00011967453,0.0015193315,-0.0012799825
0.16776776776776778,0.00011851289,0.001499827,-0.0012628012
0.16796796796796798,0.00011735128,0.0014803226,-0.00124562
0.16816816816816818,0.00011618968,0.0014608181,-0.0012284387
0.16836836836836838,0.00011502805,0.0014413135,-0.0012112575
0.16856856856856858,0.00011386645,0.001421809,-0.0011940761
0.16876876876876878,0.00011270483,0.0014023045,-0.0011768949
0.16896896896896899,0.00011154321,0.0013828,-0.0011597136
0.1691691691691692,0.00011038161,0.0013632957,-0.0011425324
0.1693693693693694,0.00010921998,0.0013437911,-0.0011253511
0.1695695695695696,0.00010805836,0.0013242866,-0.0011081699
0.1697697697697698,0.000106896754,0.0013047821,-0.0010909886
0.16996996996997,0.00010573516,0.0012852778,-0.0010738075
0.1701701701701702,0.000104573526,0.0012657733,-0.0010566262
0.17037037037037037,0.00010341192,0.0012462689,-0.0010394449
0.17057057057057057,0.00010225029,0.0012267643,-0.0010222638
0.17077077077077077,0.00010108871,0.0012072598,-0.0010050825
0.17097097097097097,9.992707e-05,0.0011877555,-0.0009879014
0.17117117117117117,9.876548e-05,0.001168251,-0.0009707201
0.17137137137137137,9.760386e-05,0.0011487466,-0.0009535388
0.17157157157157157,9.644223e-05,0.001129242,-0.0009363576
0.17177177177177178,9.528062e-05,0.0011097377,-0.00091917644
0.17197197197197198,9.411904e-05,0.0010902333,-0.0009019953
0.17217217217217218,9.295741e-05,0.0010707289,-0.0008848141
0.17237237237237238,9.1795795e-05,0.0010512245,-0.0008676329
0.17257257257257258,9.063418e-05,0.0010317201,-0.00085045176
0.17277277277277278,8.947257e-05,0.0010122157,-0.0008332706
0.17297297297297298,8.831095e-05,0.0009927113,-0.0008160894
0.17317317317317318,8.714935e-05,0.000973207,-0.00079890835
0.17337337337337339,8.5987725e-05,0.0009537026,-0.00078172714
0.1735735735735736,8.4826104e-05,0.0009341982,-0.00076454604
0.1737737737737738,8.3664505e-05,0.0009146939,-0.00074736495
0.173973973973974,8.250288e-05,0.00089518965,-0.00073018385
0.1741741741741742,8.1341284e-05,0.00087568536,-0.00071300275
0.1743743743743744,8.017967e-05,0.000856181,-0.0006958217
0.1745745745745746,7.901804e-05,0.0008366768,-0.0006786407
0.1747747747747748,7.785643e-05,0.00081717246,-0.00066145964
0.174974974974975,7.6694836e-05,0.0007976682,-0.00064427854
0.1751751751751752,7.553322e-05,0.000778164,-0.00062709756
0.1753753753753754,7.43716e-05,0.00075865973,-0.0006099166
0.1755755755755756,7.3209994e-05,0.0007391556,-0.00059273565
0.17577577577577577,7.204837e-05,0.0007196514,-0.0005755546
0.17597597597597597,7.088677e-05,0.00070014724,-0.00055837375
0.17617617617617617,6.9725145e-05,0.0006806432,-0.0005411929
0.17637637637637638,6.8563546e-05,0.0006611391,-0.00052401196
0.17657657657657658,6.740193e-05,0.00064163504,-0.0005068312
0.17677677677677678,6.624032e-05,0.000622131,-0.00048965035
0.17697697697697698,6.5078704e-05,0.00060262706,-0.00047246963
0.17717717717717718,6.39171e-05,0.00058312307,-0.0004552889
0.17737737737737738,6.275548e-05,0.0005636192,-0.00043810823
0.17757757757757758,6.159387e-05,0.0005441154,-0.00042092765
0.17777777777777778,6.043225e-05,0.00052461156,-0.00040374708
0.17797797797797799,5.9270635e-05,0.00050510786,-0.00038656662
0.1781781781781782,5.8109017e-05,0.00048560425,-0.0003693862
0.1783783783783784,5.694741e-05,0.00046610073,-0.0003522059
0.1785785785785786,5.5785804e-05,0.0004465973,-0.00033502566
0.1787787787787788,5.4624183e-05,0.00042709394,-0.00031784555
0.178978978978979,5.3462583e-05,0.00040759073,-0.0003006656
0.1791791791791792,5.230096e-05,0.00038808768,-0.00028348577
0.1793793793793794,5.1139352e-05,0.00036858485,-0.00026630613
0.1795795795795796,4.9977738e-05,0.0003490822,-0.00024912672
0.1797797797797798,4.8816124e-05,0.00032957978,-0.00023194755
0.17997997997998,4.7654517e-05,0.00031007768,-0.00021476863
0.1801801801801802,4.64929e-05,0.00029057596,-0.00019759017
0.1803803803803804,4.5331286e-05,0.00027107474,-0.00018041216
0.1805805805805806,4.4169778e-05,0.00025157418,-0.00016323462
0.1807807807807808,4.3008295e-05,0.00023207441,-0.0001460578
0.180980980980981,4.1846783e-05,0.00021257563,-0.00012888206
0.18118118118118118,4.0685263e-05,0.00019307822,-0.00011170769
0.18138138138138138,3.9523737e-05,0.00017358272,-9.453526e-05
0.18158158158158158,3.836222e-05,0.00015409014,-7.7365694e-05
0.18178178178178178,3.720072e-05,0.00013460204,-6.0200597e-05
0.18198198198198198,3.6039266e-05,0.000115121584,-4.3043052e-05
0.18218218218218218,3.4877845e-05,9.5655625e-05,-2.5899935e-05
0.18238238238238239,3.3716537e-05,7.622296e-05,-8.789884e-06
0.1825825825825826,3.255522e-05,5.689828e-05,8.2121605e-06
0.1827827827827828,3.1393905e-05,3.855664e-05,2.4231169e-05
0.182982982982983,3.112362e-05,3.5825014e-05,2.6422229e-05
0.1831831831831832,3.110848e-05,3.576993e-05,2.6447033e-05
0.1833833833833834,3.109335e-05,3.5714875e-05,2.6471826e-05
0.1835835835835836,3.1078096e-05,3.5659858e-05,2.6496335e-05
0.1837837837837838,3.1062937e-05,3.560501e-05,2.6520862e-05
0.183983983983984,3.104823e-05,3.5550893e-05,2.6545564e-05
0.1841841841841842,3.1033916e-05,3.5498342e-05,2.6569493e-05
0.1843843843843844,3.102e-05,3.544708e-05,2.6592923e-05
0.1845845845845846,3.1007025e-05,3.540257e-05,2.661148e-05
0.1847847847847848,3.0994914e-05,3.536573e-05,2.6624095e-05
0.184984984984985,3.0983283e-05,3.532945e-05,2.6637117e-05
0.1851851851851852,3.097202e-05,3.529356e-05,2.665048e-05
0.1853853853853854,3.0961135e-05,3.525815e-05,2.6664124e-05
0.1855855855855856,3.0950367e-05,3.5222994e-05,2.6677737e-05
0.1857857857857858,3.0940377e-05,3.5189903e-05,2.669085e-05
0.185985985985986,3.093102e-05,3.5158322e-05,2.6703718e-05
0.1861861861861862,3.0922085e-05,3.5127305e-05,2.6716867e-05
0.1863863863863864,3.0913387e-05,3.5096615e-05,2.673016e-05
0.18658658658658658,3.0905154e-05,3.5066485e-05,2.674382e-05
0.18678678678678678,3.0897267e-05,3.5036766e-05,2.6757767e-05
0.18698698698698699,3.0889518e-05,3.5007273e-05,2.677176e-05
0.1871871871871872,3.088175e-05,3.4977806e-05,2.6785696e-05
0.1873873873873874,3.0874024e-05,3.494842e-05,2.6799626e-05
0.1875875875875876,3.0866315e-05,3.49191e-05,2.6813528e-05
0.1877877877877878,3.0858926e-05,3.489107e-05,2.6826785e-05
0.187987987987988,3.0851712e-05,3.4863595e-05,2.6839829e-05
0.1881881881881882,3.084457e-05,3.483628e-05,2.685286e-05
0.1883883883883884,3.0837622e-05,3.480931e-05,2.6865935e-05
0.1885885885885886,3.0830837e-05,3.478337e-05,2.6878306e-05
0.1887887887887888,3.0824456e-05,3.4759098e-05,2.6889815e-05
0.188988988988989,3.081806e-05,3.4734836e-05,2.6901285e-05
0.1891891891891892,3.0811636e-05,3.4710552e-05,2.6912718e-05
0.1893893893893894,3.080521e-05,3.4686287e-05,2.6924135e-05
0.1895895895895896,3.0798834e-05,3.4662087e-05,2.693558e-05
0.1897897897897898,3.0792486e-05,3.463793e-05,2.6947042e-05
0.18998998998999,3.078615e-05,3.4613797e-05,2.69585e-05
0.1901901901901902,3.0779822e-05,3.458969e-05,2.6969952e-05
0.1903903903903904,3.0773495e-05,3.4565604e-05,2.6981388e-05
0.1905905905905906,3.076717e-05,3.4541536e-05,2.6992804e-05
0.1907907907907908,3.0760846e-05,3.451749e-05,2.7004206e-05
0.190990990990991,3.075452e-05,3.4493456e-05,2.7015583e-05
0.1911911911911912,3.0748193e-05,3.446944e-05,2.7026943e-05
0.1913913913913914,3.0741867e-05,3.444545e-05,2.7038282e-05
0.19159159159159161,3.073554e-05,3.442148e-05,2.7049602e-05
0.19179179179179182,3.0729218e-05,3.439753e-05,2.7060905e-05
0.191991991991992,3.072297e-05,3.437363e-05,2.7072314e-05
0.1921921921921922,3.071677e-05,3.434976e-05,2.7083777e-05
0.1923923923923924,3.071057e-05,3.432591e-05,2.7095231e-05
0.1925925925925926,3.0704352e-05,3.4302066e-05,2.710664e-05
0.1927927927927928,3.0698204e-05,3.427874e-05,2.7117669e-05
0.192992992992993,3.069209e-05,3.425551e-05,2.7128668e-05
0.1931931931931932,3.0686097e-05,3.4232635e-05,2.713956e-05
0.1933933933933934,3.0680076e-05,3.4209763e-05,2.7150389e-05
0.1935935935935936,3.0674066e-05,3.418692e-05,2.7161212e-05
0.1937937937937938,3.0668016e-05,3.416405e-05,2.717198e-05
0.193993993993994,3.0661944e-05,3.4141187e-05,2.7182701e-05
0.1941941941941942,3.0655872e-05,3.4118344e-05,2.71934e-05
0.1943943943943944,3.0649808e-05,3.409553e-05,2.7204085e-05
0.1945945945945946,3.0643736e-05,3.407273e-05,2.7214743e-05
0.1947947947947948,3.063767e-05,3.404996e-05,2.7225384e-05
0.194994994994995,3.0631603e-05,3.402721e-05,2.7235998e-05
0.1951951951951952,3.0625535e-05,3.4004483e-05,2.7246586e-05
0.1953953953953954,3.061947e-05,3.3981785e-05,2.7257154e-05
0.1955955955955956,3.0613406e-05,3.3959113e-05,2.7267699e-05
0.1957957957957958,3.060734e-05,3.3936467e-05,2.7278216e-05
0.19599599599599601,3.0601273e-05,3.3913842e-05,2.7288706e-05
0.19619619619619622,3.059521e-05,3.3891243e-05,2.7299173e-05
0.19639639639639642,3.058914e-05,3.3868673e-05,2.7309608e-05
0.19659659659659662,3.0583073e-05,3.3846125e-05,2.7320018e-05
0.19679679679679682,3.0577008e-05,3.382361e-05,2.7330405e-05
0.19699699699699702,3.0570944e-05,3.3801123e-05,2.7340764e-05
0.19719719719719722,3.0564875e-05,3.3778662e-05,2.735109e-05
0.1973973973973974,3.055881e-05,3.375623e-05,2.7361391e-05
0.1975975975975976,3.0552743e-05,3.3733824e-05,2.7371661e-05
0.1977977977977978,3.054668e-05,3.371145e-05,2.7381904e-05
0.197997997997998,3.054061e-05,3.3689106e-05,2.7392114e-05
0.1981981981981982,3.0534546e-05,3.3666794e-05,2.7402299e-05
0.1983983983983984,3.052848e-05,3.3644512e-05,2.741245e-05
0.1985985985985986,3.0522413e-05,3.362226e-05,2.7422568e-05
0.1987987987987988,3.0516345e-05,3.3600038e-05,2.7432654e-05
0.198998998998999,3.0510279e-05,3.357785e-05,2.744271e-05
0.1991991991991992,3.0504216e-05,3.3555698e-05,2.7452734e-05
0.1993993993993994,3.0498148e-05,3.353357e-05,2.7462722e-05
0.1995995995995996,3.049208e-05,3.3511486e-05,2.7472675e-05
0.1997997997997998,3.0486015e-05,3.3489432e-05,2.7482598e-05
0.2,3.0479947e-05,3.346741e-05,2.7492482e-05


==> fig/data/posteriorst/denoising_student-t_stds.csv <==
x,y,upper,lower
0.0,0.0019055745,0.0019676508,0.001843498
0.0002002002002002002,0.0019003956,0.0019623803,0.0018384111
0.0004004004004004004,0.001895217,0.001957115,0.001833319
0.0006006006006006007,0.0018900386,0.0019518557,0.0018282215
0.0008008008008008008,0.00188486,0.0019466016,0.0018231184
0.001001001001001001,0.0018796814,0.0019413531,0.0018180097
0.0012012012012012014,0.0018745026,0.00193611,0.0018128953
0.0014014014014014015,0.0018693242,0.0019308727,0.0018077758
0.0016016016016016017,0.0018641455,0.0019256407,0.0018026503
0.0018018018018018018,0.001858967,0.0019204146,0.0017975194
0.002002002002002002,0.0018537885,0.0019151941,0.0017923829
0.0022022022022022024,0.0018486098,0.0019099789,0.0017872406
0.0024024024024024027,0.0018434311,0.0019047696,0.0017820927
0.0026026026026026027,0.0018382526,0.0018995659,0.0017769394
0.002802802802802803,0.0018330739,0.0018943676,0.0017717802
0.003003003003003003,0.0018278956,0.0018891756,0.0017666157
0.0032032032032032033,0.0018227168,0.0018839886,0.001761445
0.0034034034034034037,0.0018175383,0.0018788076,0.001756269
0.0036036036036036037,0.0018123597,0.0018736321,0.0017510873
0.003803803803803804,0.001807181,0.0018684623,0.0017458998
0.004004004004004004,0.0018020024,0.0018632981,0.0017407067
0.004204204204204204,0.001796824,0.0018581399,0.0017355082
0.004404404404404405,0.0017916454,0.001852987,0.0017303039
0.004604604604604605,0.0017864669,0.0018478399,0.0017250939
0.0048048048048048055,0.0017812882,0.0018426982,0.0017198782
0.005005005005005005,0.0017761097,0.0018375623,0.0017146571
0.005205205205205205,0.0017709311,0.001832432,0.0017094301
0.005405405405405406,0.0017657523,0.0018273072,0.0017041975
0.005605605605605606,0.0017605737,0.0018221879,0.0016989595
0.0058058058058058064,0.0017553952,0.0018170745,0.0016937159
0.006006006006006006,0.0017502166,0.0018119664,0.0016884668
0.006206206206206206,0.0017450381,0.001806864,0.0016832121
0.006406406406406407,0.0017398595,0.0018017669,0.001677952
0.006606606606606607,0.0017346808,0.0017966755,0.0016726862
0.0068068068068068074,0.0017295022,0.0017915894,0.001667415
0.007007007007007007,0.0017243236,0.0017865087,0.0016621385
0.007207207207207207,0.0017191452,0.0017814338,0.0016568566
0.007407407407407408,0.0017139665,0.0017763638,0.0016515692
0.007607607607607608,0.0017087877,0.0017712993,0.0016462762
0.0078078078078078084,0.0017036092,0.0017662402,0.0016409783
0.008008008008008008,0.0016984307,0.0017611865,0.001635675
0.00820820820820821,0.001693252,0.0017561378,0.0016303662
0.008408408408408409,0.0016880735,0.0017510946,0.0016250524
0.008608608608608608,0.001682895,0.0017460566,0.0016197334
0.00880880880880881,0.0016777164,0.0017410236,0.0016144091
0.009009009009009009,0.0016725376,0.0017359956,0.0016090797
0.00920920920920921,0.0016673593,0.0017309731,0.0016037454
0.00940940940940941,0.0016621806,0.0017259554,0.0015984059
0.009609609609609611,0.0016570019,0.0017209427,0.0015930611
0.00980980980980981,0.0016518234,0.0017159351,0.0015877117
0.01001001001001001,0.0016466448,0.0017109324,0.0015823572
0.010210210210210211,0.0016414664,0.0017059348,0.001576998
0.01041041041041041,0.0016362877,0.0017009416,0.0015716337
0.010610610610610612,0.0016311088,0.0016959532,0.0015662644
0.010810810810810811,0.0016259307,0.0016909703,0.001560891
0.011011011011011011,0.001620752,0.0016859917,0.0015555124
0.011211211211211212,0.0016155731,0.0016810172,0.0015501289
0.011411411411411412,0.0016103946,0.001676048,0.0015447411
0.011611611611611613,0.0016052162,0.0016710835,0.0015393489
0.011811811811811812,0.0016000377,0.0016661235,0.0015339518
0.012012012012012012,0.0015948587,0.0016611675,0.0015285499
0.012212212212212213,0.0015896806,0.0016562168,0.0015231443
0.012412412412412413,0.0015845019,0.00165127,0.0015177339
0.012612612612612614,0.0015793231,0.0016463273,0.0015123188
0.012812812812812813,0.0015741445,0.0016413892,0.0015068997
0.013013013013013013,0.0015689661,0.0016364557,0.0015014765
0.013213213213213214,0.0015637875,0.0016315262,0.0014960488
0.013413413413413414,0.0015586087,0.0016266006,0.0014906168
0.013613613613613615,0.0015534301,0.0016216794,0.0014851808
0.013813813813813814,0.0015482517,0.0016167625,0.001479741
0.014014014014014014,0.0015430731,0.0016118494,0.0014742968
0.014214214214214215,0.0015378945,0.0016069403,0.0014688487
0.014414414414414415,0.0015327159,0.0016020352,0.0014633965
0.014614614614614616,0.0015275374,0.0015971342,0.0014579406
0.014814814814814815,0.0015223587,0.0015922368,0.0014524807
0.015015015015015015,0.00151718,0.001587343,0.001447017
0.015215215215215216,0.0015120015,0.0015824535,0.0014415495
0.015415415415415416,0.0015068231,0.0015775677,0.0014360786
0.015615615615615617,0.0015016443,0.001572685,0.0014306036
0.015815815815815818,0.0014964656,0.0015678062,0.001425125
0.016016016016016016,0.0014912873,0.0015629313,0.0014196432
0.016216216216216217,0.0014861086,0.0015580597,0.0014141576
0.01641641641641642,0.00148093,0.0015531916,0.0014086685
0.016616616616616616,0.0014757514,0.0015483269,0.0014031759
0.016816816816816817,0.0014705728,0.0015434657,0.0013976799
0.01701701701701702,0.0014653943,0.0015386079,0.0013921807
0.017217217217217216,0.0014602155,0.0015337532,0.0013866778
0.017417417417417418,0.001455037,0.001528902,0.0013811721
0.01761761761761762,0.0014498585,0.001524054,0.0013756631
0.01781781781781782,0.0014446798,0.001519209,0.0013701506
0.018018018018018018,0.0014395011,0.0015143672,0.001364635
0.01821821821821822,0.0014343227,0.0015095287,0.0013591166
0.01841841841841842,0.0014291442,0.0015046933,0.001353595
0.018618618618618618,0.0014239656,0.0014998607,0.0013480705
0.01881881881881882,0.0014187869,0.001495031,0.0013425428
0.01901901901901902,0.0014136084,0.0014902046,0.0013370123
0.019219219219219222,0.0014084298,0.0014853808,0.0013314788
0.01941941941941942,0.001403251,0.0014805597,0.0013259422
0.01961961961961962,0.0013980726,0.0014757419,0.0013204033
0.019819819819819822,0.0013928941,0.0014709267,0.0013148615
0.02002002002002002,0.0013877152,0.0014661138,0.0013093166
0.02022022022022022,0.0013825367,0.0014613041,0.0013037693
0.020420420420420422,0.0013773582,0.001456497,0.0012982194
0.02062062062062062,0.0013721797,0.0014516925,0.0012926669
0.02082082082082082,0.001367001,0.0014468905,0.0012871114
0.021021021021021023,0.0013618226,0.0014420913,0.0012815539
0.021221221221221224,0.001356644,0.0014372944,0.0012759935
0.02142142142142142,0.0013514652,0.0014324998,0.0012704306
0.021621621621621623,0.0013462866,0.0014277078,0.0012648654
0.021821821821821824,0.0013411081,0.0014229184,0.0012592978
0.022022022022022022,0.0013359296,0.0014181314,0.0012537278
0.022222222222222223,0.0013307508,0.0014133463,0.0012481553
0.022422422422422424,0.0013255723,0.0014085638,0.0012425807
0.022622622622622622,0.0013203939,0.0014037838,0.001237004
0.022822822822822823,0.0013152153,0.0013990058,0.0012314247
0.023023023023023025,0.0013100364,0.0013942298,0.001225843
0.023223223223223226,0.0013048581,0.0013894566,0.0012202597
0.023423423423423424,0.0012996794,0.0013846849,0.0012146739
0.023623623623623625,0.0012945009,0.0013799157,0.001209086
0.023823823823823826,0.0012893222,0.0013751483,0.001203496
0.024024024024024024,0.0012841437,0.0013703832,0.0011979041
0.024224224224224225,0.001278965,0.0013656201,0.00119231
0.024424424424424426,0.0012737864,0.0013608589,0.0011867139
0.024624624624624624,0.0012686079,0.0013560998,0.001181116
0.024824824824824825,0.0012634294,0.0013513427,0.0011755162
0.025025025025025027,0.0012582507,0.0013465872,0.0011699141
0.025225225225225228,0.0012530719,0.0013418336,0.0011643103
0.025425425425425426,0.0012478936,0.0013370824,0.0011587047
0.025625625625625627,0.0012427149,0.0013323326,0.0011530973
0.025825825825825828,0.0012375363,0.0013275846,0.001147488
0.026026026026026026,0.0012323576,0.0013228384,0.0011418768
0.026226226226226227,0.0012271793,0.0013180943,0.0011362643
0.02642642642642643,0.0012220006,0.0013133516,0.0011306496
0.02662662662662663,0.0012168218,0.0013086104,0.0011250332
0.026826826826826827,0.0012116433,0.0013038713,0.0011194154
0.02702702702702703,0.001206465,0.0012991339,0.001113796
0.02722722722722723,0.0012012864,0.001294398,0.0011081749
0.027427427427427428,0.0011961077,0.0012896635,0.0011025519
0.02762762762762763,0.0011909291,0.0012849307,0.0010969274
0.02782782782782783,0.0011857506,0.0012801996,0.0010913016
0.028028028028028028,0.001180572,0.00127547,0.0010856739
0.02822822822822823,0.0011753932,0.0012707417,0.0010800448
0.02842842842842843,0.0011702148,0.0012660153,0.0010744144
0.02862862862862863,0.0011650361,0.00126129,0.0010687822
0.02882882882882883,0.0011598575,0.0012565664,0.0010631486
0.02902902902902903,0.0011546788,0.001251844,0.0010575135
0.029229229229229232,0.0011495004,0.0012471233,0.0010518774
0.02942942942942943,0.0011443218,0.0012424039,0.0010462396
0.02962962962962963,0.0011391432,0.001237686,0.0010406005
0.029829829829829832,0.0011339646,0.0012329692,0.00103496
0.03003003003003003,0.0011287861,0.001228254,0.0010293182
0.03023023023023023,0.0011236074,0.0012235399,0.0010236748
0.030430430430430432,0.0011184288,0.0012188272,0.0010180303
0.030630630630630633,0.0011132503,0.0012141158,0.0010123848
0.03083083083083083,0.0011080717,0.0012094056,0.0010067377
0.031031031031031032,0.0011028929,0.0012046966,0.0010010892
0.031231231231231234,0.0010977145,0.0011999891,0.00099544
0.031431431431431435,0.001092536,0.0011952828,0.0009897893
0.031631631631631636,0.0010873573,0.0011905774,0.0009841372
0.03183183183183183,0.0010821786,0.0011858732,0.0009784839
0.03203203203203203,0.0010770002,0.0011811705,0.0009728299
0.03223223223223223,0.0010718215,0.0011764687,0.00096717436
0.032432432432432434,0.0010666428,0.001171768,0.0009615177
0.032632632632632635,0.0010614643,0.0011670686,0.0009558601
0.03283283283283284,0.0010562858,0.0011623703,0.00095020136
0.03303303303303304,0.0010511072,0.001157673,0.0009445414
0.03323323323323323,0.0010459286,0.0011529766,0.00093888043
0.033433433433433433,0.00104075,0.0011482815,0.0009332184
0.033633633633633635,0.0010355714,0.0011435875,0.0009275554
0.033833833833833836,0.0010303928,0.0011388944,0.00092189125
0.03403403403403404,0.0010252142,0.0011342023,0.00091622607
0.03423423423423424,0.0010200357,0.0011295114,0.0009105601
0.03443443443443443,0.001014857,0.0011248211,0.0009048928
0.034634634634634634,0.0010096785,0.0011201322,0.0008992248
0.034834834834834835,0.0010045,0.0011154441,0.0008935558
0.035035035035035036,0.0009993213,0.001110757,0.00088788575
0.03523523523523524,0.0009941427,0.0011060707,0.00088221475
0.03543543543543544,0.0009889641,0.0011013855,0.0008765428
0.03563563563563564,0.0009837856,0.0010967011,0.0008708701
0.035835835835835834,0.000978607,0.0010920176,0.00086519634
0.036036036036036036,0.0009734283,0.0010873349,0.0008595217
0.03623623623623624,0.00096824986,0.0010826534,0.0008538463
0.03643643643643644,0.0009630712,0.0010779725,0.0008481699
0.03663663663663664,0.0009578927,0.0010732926,0.00084249274
0.03683683683683684,0.00095271395,0.0010686134,0.0008368145
0.03703703703703704,0.0009475355,0.0010639352,0.0008311358
0.037237237237237236,0.00094235677,0.0010592577,0.00082545594
0.03743743743743744,0.00093717827,0.001054581,0.00081977545
0.03763763763763764,0.00093199965,0.0010499052,0.0008140941
0.03783783783783784,0.000926821,0.0010452301,0.0008084119
0.03803803803803804,0.0009216425,0.001040556,0.0008027291
0.03823823823823824,0.00091646385,0.0010358824,0.0007970453
0.038438438438438444,0.00091128534,0.0010312097,0.000791361
0.03863863863863864,0.0009061066,0.0010265376,0.0007856756
0.03883883883883884,0.00090092816,0.0010218666,0.00077998976
0.03903903903903904,0.00089574954,0.0010171961,0.00077430304
0.03923923923923924,0.0008905709,0.0010125262,0.0007686156
0.03943943943943944,0.00088539225,0.0010078572,0.00076292735
0.039639639639639644,0.00088021375,0.0010031889,0.0007572386
0.03983983983983984,0.0008750352,0.0009985212,0.0007515491
0.04004004004004004,0.00086985657,0.0009938544,0.0007458588
0.04024024024024024,0.00086467806,0.0009891882,0.000740168
0.04044044044044044,0.0008594994,0.0009845225,0.00073447626
0.04064064064064064,0.0008543208,0.0009798576,0.00072878407
0.040840840840840845,0.00084914226,0.00097519334,0.0007230912
0.041041041041041046,0.0008439636,0.0009705297,0.0007173975
0.04124124124124124,0.000838785,0.0009658667,0.0007117033
0.04144144144144144,0.00083360646,0.0009612044,0.0007060085
0.04164164164164164,0.0008284279,0.0009565428,0.000700313
0.041841841841841844,0.0008232493,0.00095188164,0.00069461693
0.042042042042042045,0.0008180708,0.00094722124,0.0006889203
0.042242242242242246,0.00081289205,0.00094256125,0.00068322284
0.04244244244244245,0.00080771354,0.0009379021,0.000677525
0.04264264264264264,0.00080253487,0.0009332433,0.0006718264
0.04284284284284284,0.00079735636,0.0009285853,0.0006661274
0.043043043043043044,0.0007921777,0.00092392764,0.00066042773
0.043243243243243246,0.0007869991,0.00091927074,0.0006547275
0.04344344344344345,0.00078182056,0.0009146144,0.0006490267
0.04364364364364365,0.000776642,0.00090995856,0.00064332545
0.04384384384384384,0.00077146344,0.0009053033,0.0006376236
0.044044044044044044,0.0007662848,0.00090064853,0.0006319211
0.044244244244244245,0.0007611062,0.0008959943,0.0006262181
0.044444444444444446,0.0007559276,0.0008913406,0.00062051456
0.04464464464464465,0.0007507491,0.00088668754,0.0006148106
0.04484484484484485,0.00074557035,0.0008820348,0.0006091059
0.04504504504504505,0.00074039184,0.0008773827,0.000603401
0.045245245245245244,0.0007352133,0.00087273115,0.0005976954
0.045445445445445445,0.0007300347,0.00086808007,0.0005919894
0.04564564564564565,0.0007248561,0.0008634294,0.0005862828
0.04584584584584585,0.00071967754,0.0008587793,0.0005805758
0.04604604604604605,0.00071449886,0.00085412955,0.0005748682
0.04624624624624625,0.0007093203,0.00084948045,0.00056916015
0.04644644644644645,0.0007041418,0.0008448318,0.0005634518
0.046646646646646646,0.0006989631,0.0008401835,0.0005577427
0.04684684684684685,0.00069378456,0.0008355358,0.0005520333
0.04704704704704705,0.00068860594,0.00083088846,0.0005463234
0.04724724724724725,0.0006834274,0.0008262416,0.00054061314
0.04744744744744745,0.0006782488,0.00082159525,0.0005349024
0.04764764764764765,0.0006730702,0.00081694924,0.00052919117
0.04784784784784785,0.0006678916,0.0008123037,0.0005234795
0.04804804804804805,0.00066271296,0.00080765854,0.0005177674
0.04824824824824825,0.00065753446,0.000803014,0.00051205495
0.04844844844844845,0.0006523558,0.00079836964,0.0005063419
0.04864864864864865,0.0006471772,0.00079372583,0.0005006286
0.04884884884884885,0.00064199866,0.0007890825,0.0004949148
0.049049049049049054,0.0006368201,0.0007844395,0.0004892007
0.04924924924924925,0.0006316415,0.00077979686,0.0004834861
0.04944944944944945,0.00062646286,0.0007751546,0.0004777711
0.04964964964964965,0.00062128424,0.0007705128,0.0004720557
0.04984984984984985,0.00061610574,0.0007658715,0.00046634
0.05005005005005005,0.00061092706,0.00076123036,0.00046062376
0.050250250250250254,0.0006057485,0.00075658975,0.00045490725
0.050450450450450456,0.0006005699,0.00075194944,0.00044919032
0.05065065065065065,0.0005953913,0.0007473096,0.00044347305
0.05085085085085085,0.00059021276,0.00074267015,0.0004377554
0.05105105105105105,0.00058503414,0.00073803094,0.00043203734
0.051251251251251254,0.00057985564,0.00073339225,0.00042631902
0.051451451451451455,0.00057467696,0.00072875374,0.00042060018
0.051651651651651656,0.00056949846,0.00072411576,0.00041488116
0.05185185185185186,0.0005643198,0.00071947795,0.0004091616
0.05205205205205205,0.00055914116,0.00071484054,0.00040344178
0.05225225225225225,0.0005539626,0.00071020355,0.00039772165
0.052452452452452454,0.00054878404,0.0007055669,0.00039200118
0.052652652652652655,0.00054360554,0.0007009306,0.00038628044
0.05285285285285286,0.0005384269,0.0006962946,0.00038055924
0.05305305305305306,0.0005332484,0.000691659,0.00037483784
0.05325325325325326,0.00052806974,0.00068702357,0.0003691159
0.05345345345345345,0.0005228912,0.00068238855,0.0003633938
0.053653653653653655,0.00051771256,0.0006777538,0.0003576713
0.053853853853853856,0.00051253394,0.00067311944,0.00035194846
0.05405405405405406,0.0005073554,0.00066848536,0.0003462254
0.05425425425425426,0.00050217676,0.00066385156,0.00034050195
0.05445445445445446,0.0004969982,0.0006592182,0.00033477825
0.054654654654654654,0.00049181964,0.000654585,0.00032905425
0.054854854854854855,0.00048664102,0.00064995216,0.00032332988
0.055055055055055056,0.00048146243,0.0006453196,0.00031760527
0.05525525525525526,0.00047628384,0.00064068736,0.0003118803
0.05545545545545546,0.00047110525,0.00063605537,0.00030615513
0.05565565565565566,0.00046592666,0.0006314237,0.0003004296
0.05585585585585586,0.00046074804,0.0006267923,0.00029470376
0.056056056056056056,0.00045556945,0.0006221612,0.0002889777
0.05625625625625626,0.00045039091,0.00061753043,0.0002832514
0.05645645645645646,0.0004452123,0.0006128999,0.0002775247
0.05665665665665666,0.00044003376,0.0006082697,0.00027179785
0.05685685685685686,0.00043493364,0.0006035222,0.00026634507
0.05705705705705706,0.00043010118,0.0005983811,0.00026182126
0.05725725725725726,0.00042527853,0.00059323397,0.00025732306
0.05745745745745746,0.00042064508,0.0005878261,0.000253464
0.05765765765765766,0.00041618134,0.0005821842,0.0002501785
0.05785785785785786,0.00041172266,0.0005765423,0.00024690304
0.05805805805805806,0.0004073315,0.00057081354,0.00024384948
0.05825825825825826,0.00040299763,0.0005650108,0.0002409844
0.058458458458458464,0.00039866383,0.00055921247,0.00023811522
0.058658658658658665,0.00039432992,0.0005534182,0.00023524163
0.05885885885885886,0.00038999604,0.0005476284,0.00023236367
0.05905905905905906,0.00038566216,0.0005418431,0.00022948117
0.05925925925925926,0.0003813283,0.0005360626,0.00022659404
0.05945945945945946,0.00037699446,0.0005302868,0.00022370211
0.059659659659659664,0.00037266052,0.00052451587,0.00022080516
0.059859859859859865,0.00036832667,0.0005187501,0.00021790323
0.06006006006006006,0.00036399276,0.00051298947,0.00021499602
0.06026026026026026,0.0003596589,0.0005072343,0.0002120835
0.06046046046046046,0.000355325,0.0005014846,0.00020916539
0.06066066066066066,0.00035099115,0.0004957407,0.00020624165
0.060860860860860864,0.0003466573,0.00049000257,0.00020331205
0.061061061061061066,0.0003423234,0.0004842704,0.00020037638
0.06126126126126127,0.00033798954,0.00047854453,0.00019743454
0.06146146146146146,0.00033365565,0.00047282502,0.00019448627
0.06166166166166166,0.00032932177,0.0004671121,0.00019153142
0.061861861861861864,0.00032498792,0.00046140602,0.00018856981
0.062062062062062065,0.00032065407,0.00045570693,0.00018560121
0.062262262262262266,0.00031632016,0.000450015,0.00018262533
0.06246246246246247,0.0003119863,0.00044433057,0.00017964207
0.06266266266266267,0.0003076524,0.0004386537,0.0001766511
0.06286286286286287,0.0003033185,0.00043298476,0.00017365222
0.06306306306306307,0.00029898464,0.00042732403,0.00017064526
0.06326326326326327,0.00029465076,0.00042167166,0.00016762987
0.06346346346346346,0.0002903169,0.00041602796,0.00016460584
0.06366366366366366,0.00028598303,0.00041039323,0.00016157283
0.06386386386386386,0.00028164918,0.00040476772,0.00015853063
0.06406406406406406,0.00027731527,0.00039915167,0.00015547886
0.06426426426426426,0.0002729814,0.0003935455,0.00015241728
0.06446446446446447,0.00026864753,0.00038794946,0.00014934561
0.06466466466466467,0.00026431368,0.0003823639,0.00014626347
0.06486486486486487,0.0002599798,0.0003767891,0.0001431705
0.06506506506506507,0.00025564592,0.00037122544,0.0001400664
0.06526526526526527,0.00025131204,0.0003656733,0.00013695078
0.06546546546546547,0.00024697813,0.000360133,0.00013382327
0.06566566566566567,0.0002426443,0.00035460503,0.00013068356
0.06586586586586587,0.00023831043,0.00034908968,0.00012753118
0.06606606606606608,0.0002339765,0.00034358737,0.00012436566
0.06626626626626626,0.00022964262,0.00033809856,0.000121186706
0.06646646646646646,0.00022530876,0.0003326237,0.00011799383
0.06666666666666667,0.00022097491,0.0003271632,0.00011478661
0.06686686686686687,0.00021664103,0.00032171753,0.00011156453
0.06706706706706707,0.00021230716,0.0003162872,0.00010832714
0.06726726726726727,0.00020797328,0.00031087262,0.00010507394
0.06746746746746747,0.00020363941,0.0003054744,0.00010180446
0.06766766766766767,0.00019930553,0.00030009294,9.851813e-05
0.06786786786786787,0.00019497165,0.00029472884,9.521446e-05
0.06806806806806807,0.00019063779,0.00028938265,9.1892914e-05
0.06826826826826828,0.00018630392,0.00028405493,8.8552915e-05
0.06846846846846848,0.00018197003,0.00027874619,8.5193875e-05
0.06866866866866868,0.00017763616,0.00027345706,8.181527e-05
0.06886886886886887,0.0001733023,0.00026818813,7.8416466e-05
0.06906906906906907,0.0001689684,0.00026293995,7.4996846e-05
0.06926926926926927,0.00016463452,0.0002577132,7.155584e-05
0.06946946946946947,0.00016030065,0.0002525085,6.809282e-05
0.06966966966966967,0.00015596677,0.00024732642,6.460713e-05
0.06986986986986987,0.0001516329,0.00024216765,6.109816e-05
0.07007007007007007,0.00014729903,0.00023703281,5.7565238e-05
0.07027027027027027,0.00014296516,0.00023192258,5.4007753e-05
0.07047047047047048,0.00013863128,0.00022683752,5.0425027e-05
0.07067067067067068,0.00013429741,0.0002217784,4.681643e-05
0.07087087087087088,0.00012996352,0.00021674577,4.3181273e-05
0.07107107107107108,0.00012562964,0.00021174032,3.9518956e-05
0.07127127127127128,0.00012129576,0.00020676269,3.5828823e-05
0.07147147147147148,0.0001169619,0.00020181353,3.211027e-05
0.07167167167167167,0.00011263728,0.00019689245,2.8382106e-05
0.07187187187187187,0.00010832419,0.00019200027,2.4648114e-05
0.07207207207207207,0.00010401777,0.00018713837,2.0897161e-05
0.07227227227227227,9.972452e-05,0.00018230734,1.7141705e-05
0.07247247247247247,9.54313e-05,0.00017750895,1.335366e-05
0.07267267267267268,9.114603e-05,0.00017274432,9.547744e-06
0.07287287287287288,8.688631e-05,0.00016801647,5.756163e-06
0.07307307307307308,8.263319e-05,0.00016332498,1.9414001e-06
0.07327327327327328,7.838553e-05,0.00015867117,-1.9001163e-06
0.07347347347347348,7.415303e-05,0.0001540586,-5.752532e-06
0.07367367367367368,6.9959395e-05,0.00014949591,-9.577125e-06
0.07387387387387388,6.5866145e-05,0.00014500854,-1.3276251e-05
0.07407407407407408,6.1899664e-05,0.00014061586,-1.681652e-05
0.07427427427427427,5.8046313e-05,0.00013632428,-2.0231648e-05
0.07447447447447447,5.4332122e-05,0.00013215508,-2.349083e-05
0.07467467467467467,5.08355e-05,0.00012816227,-2.6491274e-05
0.07487487487487487,4.75595e-05,0.00012436107,-2.9242081e-05
0.07507507507507508,4.448955e-05,0.0001207547,-3.1775606e-05
0.07527527527527528,4.162077e-05,0.000117350464,-3.4108925e-05
0.07547547547547548,3.897984e-05,0.00011417772,-3.621804e-05
0.07567567567567568,3.6583056e-05,0.00011125787,-3.8091755e-05
0.07587587587587588,3.4576078e-05,0.00010871576,-3.95636e-05
0.07607607607607608,3.2878343e-05,0.0001064885,-4.0731815e-05
0.07627627627627628,3.146178e-05,0.0001045544,-4.163084e-05
0.07647647647647648,3.0313446e-05,0.000102898666,-4.227178e-05
0.07667667667667669,2.9354174e-05,0.00010145471,-4.274636e-05
0.07687687687687689,2.8554867e-05,0.00010020216,-4.3092426e-05
0.07707707707707707,2.7885291e-05,9.910622e-05,-4.333564e-05
0.07727727727727728,2.731704e-05,9.8131364e-05,-4.349728e-05
0.07747747747747748,2.68138e-05,9.724249e-05,-4.3614888e-05
0.07767767767767768,2.6335574e-05,9.640301e-05,-4.373186e-05
0.07787787787787788,2.5882464e-05,9.5611525e-05,-4.3846594e-05
0.07807807807807808,2.5445275e-05,9.4859504e-05,-4.3968954e-05
0.07827827827827828,2.5016678e-05,9.4139774e-05,-4.410642e-05
0.07847847847847848,2.461033e-05,9.346351e-05,-4.424285e-05
0.07867867867867868,2.422522e-05,9.282932e-05,-4.437888e-05
0.07887887887887889,2.38877e-05,9.226105e-05,-4.4485645e-05
0.07907907907907909,2.3604462e-05,9.176138e-05,-4.455246e-05
0.07927927927927929,2.3368468e-05,9.132253e-05,-4.458559e-05
0.07947947947947949,2.3158567e-05,9.092079e-05,-4.4603657e-05
0.07967967967967968,2.2976114e-05,9.055562e-05,-4.4603396e-05
0.07987987987987988,2.2817881e-05,9.0223046e-05,-4.458728e-05
0.08008008008008008,2.2686527e-05,8.992593e-05,-4.4552882e-05
0.08028028028028028,2.2582792e-05,8.966074e-05,-4.449516e-05
0.08048048048048048,2.2487522e-05,8.940809e-05,-4.443304e-05
0.08068068068068068,2.2422033e-05,8.918655e-05,-4.434248e-05
0.08088088088088088,2.2358905e-05,8.896967e-05,-4.4251854e-05
0.08108108108108109,2.2295779e-05,8.87552e-05,-4.4163648e-05
0.08128128128128129,2.2232649e-05,8.8543195e-05,-4.4077897e-05
0.08148148148148149,2.216952e-05,8.833363e-05,-4.3994587e-05
0.08168168168168169,2.2106397e-05,8.812656e-05,-4.3913766e-05
0.08188188188188189,2.204327e-05,8.792197e-05,-4.3835433e-05
0.08208208208208209,2.1996977e-05,8.773533e-05,-4.374138e-05
0.08228228228228228,2.1951922e-05,8.755114e-05,-4.36473e-05
0.08248248248248248,2.190687e-05,8.736821e-05,-4.355447e-05
0.08268268268268268,2.1861819e-05,8.718655e-05,-4.3462907e-05
0.08288288288288288,2.1816768e-05,8.700618e-05,-4.3372638e-05
0.08308308308308308,2.1771717e-05,8.682709e-05,-4.3283653e-05
0.08328328328328329,2.1726664e-05,8.6649285e-05,-4.3195956e-05
0.08348348348348349,2.1681613e-05,8.64728e-05,-4.3109576e-05
0.08368368368368369,2.1650214e-05,8.631138e-05,-4.301095e-05
0.08388388388388389,2.1623315e-05,8.615465e-05,-4.2908017e-05
0.08408408408408409,2.1596417e-05,8.5997934e-05,-4.28051e-05
0.08428428428428429,2.1569518e-05,8.584122e-05,-4.270218e-05
0.08448448448448449,2.1542623e-05,8.56845e-05,-4.259925e-05
0.0846846846846847,2.1515729e-05,8.552779e-05,-4.2496336e-05
0.0848848848848849,2.148883e-05,8.537107e-05,-4.2393418e-05
0.08508508508508508,2.1461932e-05,8.521436e-05,-4.2290496e-05
0.08528528528528528,2.1435308e-05,8.50579e-05,-4.218729e-05
0.08548548548548549,2.1409109e-05,8.490184e-05,-4.208362e-05
0.08568568568568569,2.1382917e-05,8.474577e-05,-4.1979933e-05
0.08588588588588589,2.1357098e-05,8.459004e-05,-4.187585e-05
0.08608608608608609,2.1331696e-05,8.44347e-05,-4.177131e-05
0.08628628628628629,2.1306305e-05,8.427937e-05,-4.166676e-05
0.08648648648648649,2.128117e-05,8.412429e-05,-4.1561943e-05
0.08668668668668669,2.1256248e-05,8.39694e-05,-4.1456904e-05
0.0868868868868869,2.1231332e-05,8.381452e-05,-4.1351857e-05
0.0870870870870871,2.1206413e-05,8.3659645e-05,-4.124682e-05
0.0872872872872873,2.1181493e-05,8.350477e-05,-4.1141786e-05
0.0874874874874875,2.1156573e-05,8.334989e-05,-4.103675e-05
0.08768768768768768,2.113165e-05,8.3195024e-05,-4.093172e-05
0.08788788788788789,2.1106733e-05,8.3040155e-05,-4.0826693e-05
0.08808808808808809,2.108181e-05,8.2885286e-05,-4.0721665e-05
0.08828828828828829,2.105689e-05,8.2730425e-05,-4.0616644e-05
0.08848848848848849,2.1031972e-05,8.2575556e-05,-4.0511615e-05
0.08868868868868869,2.1007048e-05,8.24207e-05,-4.04066e-05
0.08888888888888889,2.0982132e-05,8.226585e-05,-4.0301587e-05
0.0890890890890891,2.0957212e-05,8.2110986e-05,-4.0196566e-05
0.0892892892892893,2.093229e-05,8.195614e-05,-4.0091556e-05
0.0894894894894895,2.0907371e-05,8.180129e-05,-3.9986546e-05
0.0896896896896897,2.088245e-05,8.164644e-05,-3.988154e-05
0.0898898898898899,2.0857531e-05,8.14916e-05,-3.9776533e-05
0.0900900900900901,2.0832607e-05,8.133675e-05,-3.967154e-05
0.0902902902902903,2.0807689e-05,8.1181905e-05,-3.956653e-05
0.09049049049049049,2.078277e-05,8.102708e-05,-3.9461534e-05
0.09069069069069069,2.075785e-05,8.087225e-05,-3.9356542e-05
0.09089089089089089,2.073293e-05,8.0717415e-05,-3.925155e-05
0.09109109109109109,2.0708008e-05,8.0562575e-05,-3.9146562e-05
0.0912912912912913,2.0683086e-05,8.040775e-05,-3.9041573e-05
0.0914914914914915,2.0658168e-05,8.0252925e-05,-3.8936592e-05
0.0916916916916917,2.0633252e-05,8.009811e-05,-3.8831608e-05
0.0918918918918919,2.0608326e-05,7.994329e-05,-3.8726634e-05
0.0920920920920921,2.058341e-05,7.978848e-05,-3.8621656e-05
0.0922922922922923,2.055849e-05,7.963366e-05,-3.8516686e-05
0.0924924924924925,2.053357e-05,7.947885e-05,-3.841171e-05
0.0926926926926927,2.0508649e-05,7.932405e-05,-3.8306745e-05
0.0928928928928929,2.0483725e-05,7.916924e-05,-3.8201782e-05
0.09309309309309309,2.0458805e-05,7.901443e-05,-3.809682e-05
0.09329329329329329,2.043389e-05,7.885964e-05,-3.799186e-05
0.09349349349349349,2.0408968e-05,7.870484e-05,-3.78869e-05
0.0936936936936937,2.0384048e-05,7.8550045e-05,-3.7781945e-05
0.0938938938938939,2.0359126e-05,7.839526e-05,-3.7677e-05
0.0940940940940941,2.033421e-05,7.824047e-05,-3.757205e-05
0.0942942942942943,2.0309288e-05,7.808568e-05,-3.7467107e-05
0.0944944944944945,2.0284368e-05,7.79309e-05,-3.7362166e-05
0.0946946946946947,2.0259447e-05,7.7776116e-05,-3.7257225e-05
0.0948948948948949,2.0234527e-05,7.762134e-05,-3.7152284e-05
0.0950950950950951,2.0209609e-05,7.746657e-05,-3.7047354e-05
0.0952952952952953,2.0184687e-05,7.73118e-05,-3.6942423e-05
0.0954954954954955,2.0159765e-05,7.7157034e-05,-3.68375e-05
0.0956956956956957,2.0134852e-05,7.7002274e-05,-3.6732567e-05
0.0958958958958959,2.0109926e-05,7.684751e-05,-3.662765e-05
0.0960960960960961,2.0085008e-05,7.669275e-05,-3.652273e-05
0.0962962962962963,2.0060086e-05,7.653799e-05,-3.641782e-05
0.0964964964964965,2.0035168e-05,7.638324e-05,-3.6312907e-05
0.0966966966966967,2.0010248e-05,7.622849e-05,-3.6207995e-05
0.0968968968968969,1.9985328e-05,7.6073746e-05,-3.610309e-05
0.0970970970970971,1.996041e-05,7.591901e-05,-3.5998186e-05
0.0972972972972973,1.9935487e-05,7.576426e-05,-3.589329e-05
0.0974974974974975,1.991057e-05,7.560953e-05,-3.578839e-05
0.0976976976976977,1.9885647e-05,7.5454795e-05,-3.5683504e-05
0.0978978978978979,1.9860729e-05,7.5300064e-05,-3.557861e-05
0.09809809809809811,1.9835807e-05,7.514533e-05,-3.5473724e-05
0.09829829829829831,1.9810886e-05,7.499062e-05,-3.5368845e-05
0.0984984984984985,1.9785966e-05,7.48359e-05,-3.5263965e-05
0.0986986986986987,1.9761046e-05,7.468118e-05,-3.5159086e-05
0.0988988988988989,1.9736128e-05,7.452647e-05,-3.5054218e-05
0.0990990990990991,1.9711208e-05,7.437176e-05,-3.4949342e-05
0.0992992992992993,1.9686284e-05,7.421705e-05,-3.484448e-05
0.0994994994994995,1.9661366e-05,7.406235e-05,-3.473962e-05
0.0996996996996997,1.9636445e-05,7.390765e-05,-3.463476e-05
0.0998998998998999,1.9611529e-05,7.3752955e-05,-3.4529898e-05
0.1001001001001001,1.9586643e-05,7.35983e-05,-3.4425007e-05
0.10030030030030031,1.956179e-05,7.3443676e-05,-3.4320095e-05
0.10050050050050051,1.9536956e-05,7.328907e-05,-3.421516e-05
0.10070070070070071,1.951214e-05,7.313449e-05,-3.411021e-05
0.10090090090090091,1.9487321e-05,7.297991e-05,-3.4005265e-05
0.10110110110110111,1.9462514e-05,7.2825336e-05,-3.3900313e-05
0.10130130130130131,1.9437754e-05,7.267082e-05,-3.379531e-05
0.10150150150150151,1.941302e-05,7.251633e-05,-3.369029e-05
0.1017017017017017,1.9388313e-05,7.2361865e-05,-3.358524e-05
0.1019019019019019,1.9363824e-05,7.2207615e-05,-3.3479962e-05
0.1021021021021021,1.9339564e-05,7.205358e-05,-3.3374454e-05
0.1023023023023023,1.9315577e-05,7.1899805e-05,-3.3268647e-05
0.10250250250250251,1.9291812e-05,7.174624e-05,-3.316261e-05
0.10270270270270271,1.9268342e-05,7.159295e-05,-3.305627e-05
0.10290290290290291,1.9245226e-05,7.144e-05,-3.2949545e-05
0.10310310310310311,1.9222789e-05,7.1287686e-05,-3.284211e-05
0.10330330330330331,1.920102e-05,7.113601e-05,-3.2733973e-05
0.10350350350350351,1.9179919e-05,7.0984956e-05,-3.262512e-05
0.10370370370370371,1.9159703e-05,7.0834765e-05,-3.251536e-05
0.10390390390390392,1.914013e-05,7.0685186e-05,-3.2404925e-05
0.10410410410410412,1.9121311e-05,7.053632e-05,-3.2293694e-05
0.1043043043043043,1.9103714e-05,7.03886e-05,-3.218118e-05
0.1045045045045045,1.9087181e-05,7.0241906e-05,-3.206754e-05
0.1047047047047047,1.9071507e-05,7.0096015e-05,-3.1953e-05
0.10490490490490491,1.9056766e-05,6.9951e-05,-3.183747e-05
0.10510510510510511,1.904283e-05,6.9806745e-05,-3.1721087e-05
0.10530530530530531,1.9029918e-05,6.966357e-05,-3.160373e-05
0.10550550550550551,1.9017758e-05,6.9521164e-05,-3.1485644e-05
0.10570570570570571,1.9005927e-05,6.937907e-05,-3.1367214e-05
0.10590590590590591,1.8994404e-05,6.923727e-05,-3.1248463e-05
0.10610610610610612,1.8983024e-05,6.909561e-05,-3.112956e-05
0.10630630630630632,1.897173e-05,6.8954025e-05,-3.101056e-05
0.10650650650650652,1.8960538e-05,6.8812544e-05,-3.0891464e-05
0.10670670670670672,1.8949362e-05,6.867107e-05,-3.0772346e-05
0.10690690690690692,1.8938248e-05,6.8529655e-05,-3.0653162e-05
0.10710710710710711,1.8927192e-05,6.8388304e-05,-3.053392e-05
0.10730730730730731,1.8916353e-05,6.824716e-05,-3.041445e-05
0.10750750750750751,1.8905692e-05,6.810618e-05,-3.0294792e-05
0.10770770770770771,1.8895329e-05,6.7965484e-05,-3.0174828e-05
0.10790790790790791,1.8885205e-05,6.782502e-05,-3.0054614e-05
0.10810810810810811,1.8875176e-05,6.7684654e-05,-2.9934301e-05
0.10830830830830832,1.8865194e-05,6.754433e-05,-2.9813946e-05
0.10850850850850852,1.8855255e-05,6.740405e-05,-2.969354e-05
0.10870870870870872,1.8845405e-05,6.726385e-05,-2.9573037e-05
0.10890890890890892,1.8835566e-05,6.712366e-05,-2.9452527e-05
0.10910910910910912,1.8825787e-05,6.698353e-05,-2.9331954e-05
0.10930930930930932,1.8816027e-05,6.684341e-05,-2.9211358e-05
0.10950950950950952,1.880627e-05,6.67033e-05,-2.909076e-05
0.10970970970970971,1.879651e-05,6.656319e-05,-2.897017e-05
0.10990990990990991,1.8786754e-05,6.6423076e-05,-2.884957e-05
0.11011011011011011,1.8776998e-05,6.628297e-05,-2.872897e-05
0.11031031031031031,1.876724e-05,6.614286e-05,-2.860838e-05
0.11051051051051052,1.875748e-05,6.600274e-05,-2.8487782e-05
0.11071071071071072,1.8747724e-05,6.586264e-05,-2.8367187e-05
0.11091091091091092,1.8737966e-05,6.572253e-05,-2.8246595e-05
0.11111111111111112,1.8728206e-05,6.558241e-05,-2.8126004e-05
0.11131131131131132,1.8718449e-05,6.5442306e-05,-2.8005405e-05
0.11151151151151152,1.870869e-05,6.530219e-05,-2.7884815e-05
0.11171171171171172,1.869895e-05,6.51621e-05,-2.7764203e-05
0.11191191191191192,1.8689203e-05,6.5022e-05,-2.7643597e-05
0.11211211211211213,1.8679559e-05,6.4882006e-05,-2.7522889e-05
0.11231231231231233,1.8669965e-05,6.474205e-05,-2.7402126e-05
0.11251251251251251,1.8660407e-05,6.4602136e-05,-2.7281325e-05
0.11271271271271271,1.8650851e-05,6.446223e-05,-2.7160524e-05
0.11291291291291292,1.8641287e-05,6.43223e-05,-2.7039732e-05
0.11311311311311312,1.863173e-05,6.4182386e-05,-2.691893e-05
0.11331331331331332,1.8622173e-05,6.404248e-05,-2.679813e-05
0.11351351351351352,1.8612616e-05,6.390257e-05,-2.6677331e-05
0.11371371371371372,1.8603057e-05,6.376265e-05,-2.6556534e-05
0.11391391391391392,1.85935e-05,6.3622734e-05,-2.6435731e-05
0.11411411411411412,1.8583945e-05,6.3482825e-05,-2.6314934e-05
0.11431431431431432,1.8574387e-05,6.334291e-05,-2.6194137e-05
0.11451451451451453,1.8564831e-05,6.3203e-05,-2.6073336e-05
0.11471471471471473,1.8555274e-05,6.306308e-05,-2.5952537e-05
0.11491491491491493,1.8545717e-05,6.292317e-05,-2.5831738e-05
0.11511511511511512,1.8536162e-05,6.278326e-05,-2.5710937e-05
0.11531531531531532,1.8526605e-05,6.2643354e-05,-2.5590141e-05
0.11551551551551552,1.8517048e-05,6.250344e-05,-2.5469342e-05
0.11571571571571572,1.8507488e-05,6.236352e-05,-2.5348547e-05
0.11591591591591592,1.8497934e-05,6.222362e-05,-2.5227748e-05
0.11611611611611612,1.8488377e-05,6.20837e-05,-2.5106949e-05
0.11631631631631632,1.8478819e-05,6.194379e-05,-2.4986151e-05
0.11651651651651652,1.8469264e-05,6.180388e-05,-2.4865354e-05
0.11671671671671673,1.8459707e-05,6.1663966e-05,-2.4744555e-05
0.11691691691691693,1.845015e-05,6.152406e-05,-2.462376e-05
0.11711711711711713,1.8440593e-05,6.138415e-05,-2.4502964e-05
0.11731731731731733,1.8431037e-05,6.124424e-05,-2.4382163e-05
0.11751751751751753,1.842148e-05,6.110433e-05,-2.4261368e-05
0.11771771771771773,1.8411924e-05,6.0964416e-05,-2.4140569e-05
0.11791791791791792,1.8402365e-05,6.082451e-05,-2.4019779e-05
0.11811811811811812,1.8392811e-05,6.06846e-05,-2.3898976e-05
0.11831831831831832,1.8383253e-05,6.0544688e-05,-2.3778182e-05
0.11851851851851852,1.8373697e-05,6.0404782e-05,-2.3657385e-05
0.11871871871871872,1.8364139e-05,6.026487e-05,-2.3536591e-05
0.11891891891891893,1.8354582e-05,6.012496e-05,-2.3415796e-05
0.11911911911911913,1.8345025e-05,5.9985054e-05,-2.3295004e-05
0.11931931931931933,1.8335468e-05,5.984514e-05,-2.3174205e-05
0.11951951951951953,1.8325909e-05,5.9705228e-05,-2.3053411e-05
0.11971971971971973,1.831635e-05,5.9565322e-05,-2.2932622e-05
0.11991991991991993,1.8306797e-05,5.9425416e-05,-2.2811822e-05
0.12012012012012013,1.8297238e-05,5.9285507e-05,-2.2691029e-05
0.12032032032032033,1.8287683e-05,5.9145605e-05,-2.2570239e-05
0.12052052052052052,1.8278126e-05,5.9005695e-05,-2.2449443e-05
0.12072072072072072,1.826857e-05,5.8865786e-05,-2.2328646e-05
0.12092092092092092,1.8259014e-05,5.8725884e-05,-2.2207854e-05
0.12112112112112113,1.8249459e-05,5.8585978e-05,-2.208706e-05
0.12132132132132133,1.8239898e-05,5.8446065e-05,-2.1966269e-05
0.12152152152152153,1.8230343e-05,5.8306163e-05,-2.1845475e-05
0.12172172172172173,1.8220784e-05,5.8166253e-05,-2.1724685e-05
0.12192192192192193,1.821123e-05,5.802635e-05,-2.160389e-05
0.12212212212212213,1.8201672e-05,5.7886442e-05,-2.1483096e-05
0.12232232232232233,1.8192117e-05,5.774654e-05,-2.1362306e-05
0.12252252252252253,1.8182558e-05,5.760663e-05,-2.1241516e-05
0.12272272272272274,1.8173001e-05,5.746672e-05,-2.112072e-05
0.12292292292292294,1.8163446e-05,5.7326823e-05,-2.099993e-05
0.12312312312312312,1.815389e-05,5.7186917e-05,-2.0879137e-05
0.12332332332332333,1.814433e-05,5.7047007e-05,-2.0758349e-05
0.12352352352352353,1.8134777e-05,5.6907113e-05,-2.0637557e-05
0.12372372372372373,1.812522e-05,5.6767203e-05,-2.0516765e-05
0.12392392392392393,1.8115661e-05,5.66273e-05,-2.0395979e-05
0.12412412412412413,1.8106106e-05,5.64874e-05,-2.0275189e-05
0.12432432432432433,1.8096547e-05,5.6347493e-05,-2.0154399e-05
0.12452452452452453,1.808699e-05,5.620759e-05,-2.003361e-05
0.12472472472472473,1.8077437e-05,5.6067693e-05,-1.9912819e-05
0.12492492492492493,1.8067876e-05,5.5927787e-05,-1.9792034e-05
0.12512512512512514,1.805832e-05,5.578788e-05,-1.9671243e-05
0.12532532532532534,1.8048762e-05,5.5647983e-05,-1.9550458e-05
0.12552552552552554,1.8039205e-05,5.550808e-05,-1.942967e-05
0.12572572572572574,1.802965e-05,5.5368182e-05,-1.930888e-05
0.12592592592592594,1.8020093e-05,5.522828e-05,-1.9188092e-05
0.12612612612612614,1.8010534e-05,5.5088374e-05,-1.9067305e-05
0.12632632632632634,1.8000976e-05,5.494847e-05,-1.8946519e-05
0.12652652652652654,1.7991417e-05,5.4808574e-05,-1.882574e-05
0.12672672672672675,1.7981862e-05,5.466867e-05,-1.870495e-05
0.12692692692692695,1.7972305e-05,5.452877e-05,-1.8584162e-05
0.12712712712712715,1.7962748e-05,5.4388875e-05,-1.8463377e-05
0.12732732732732732,1.7953193e-05,5.4248976e-05,-1.8342591e-05
0.12752752752752752,1.794364e-05,5.410908e-05,-1.8221803e-05
0.12772772772772772,1.7934104e-05,5.39692e-05,-1.8100993e-05
0.12792792792792793,1.792459e-05,5.3829346e-05,-1.7980165e-05
0.12812812812812813,1.791509e-05,5.3689502e-05,-1.785932e-05
0.12832832832832833,1.7905622e-05,5.3549687e-05,-1.7738443e-05
0.12852852852852853,1.7896067e-05,5.3409793e-05,-1.761766e-05
0.12872872872872873,1.7886485e-05,5.326987e-05,-1.74969e-05
0.12892892892892893,1.787688e-05,5.312993e-05,-1.7376167e-05
0.12912912912912913,1.7867314e-05,5.2990028e-05,-1.72554e-05
0.12932932932932933,1.7857725e-05,5.28501e-05,-1.7134651e-05
0.12952952952952954,1.7848166e-05,5.2710202e-05,-1.7013872e-05
0.12972972972972974,1.7838704e-05,5.25704e-05,-1.6892996e-05
0.12992992992992994,1.7829318e-05,5.2430667e-05,-1.6772034e-05
0.13013013013013014,1.781998e-05,5.2290983e-05,-1.6651022e-05
0.13033033033033034,1.7810664e-05,5.215132e-05,-1.6529993e-05
0.13053053053053054,1.7801332e-05,5.201164e-05,-1.6408976e-05
0.13073073073073074,1.7792074e-05,5.187203e-05,-1.6287882e-05
0.13093093093093094,1.7782917e-05,5.1732517e-05,-1.6166683e-05
0.13113113113113115,1.7773935e-05,5.159318e-05,-1.604531e-05
0.13133133133133135,1.7765009e-05,5.1453906e-05,-1.5923886e-05
0.13153153153153155,1.7756083e-05,5.131463e-05,-1.5802463e-05
0.13173173173173175,1.7747188e-05,5.117539e-05,-1.5681013e-05
0.13193193193193195,1.773832e-05,5.103618e-05,-1.5559535e-05
0.13213213213213215,1.7729473e-05,5.0896982e-05,-1.5438034e-05
0.13233233233233235,1.772059e-05,5.0757757e-05,-1.531658e-05
0.13253253253253255,1.7711693e-05,5.0618517e-05,-1.5195132e-05
0.13273273273273273,1.7702803e-05,5.0479284e-05,-1.5073676e-05
0.13293293293293293,1.7693907e-05,5.0340044e-05,-1.4952231e-05
0.13313313313313313,1.7685012e-05,5.0200808e-05,-1.48307845e-05
0.13333333333333333,1.7676113e-05,5.0061564e-05,-1.4709338e-05
0.13353353353353353,1.7667217e-05,4.992233e-05,-1.4587897e-05
0.13373373373373373,1.7658322e-05,4.978309e-05,-1.446645e-05
0.13393393393393394,1.7649443e-05,4.964387e-05,-1.4344983e-05
0.13413413413413414,1.764061e-05,4.9504702e-05,-1.4223482e-05
0.13433433433433434,1.7631804e-05,4.9365553e-05,-1.4101946e-05
0.13453453453453454,1.7623006e-05,4.922642e-05,-1.3980407e-05
0.13473473473473474,1.761421e-05,4.9087284e-05,-1.3858866e-05
0.13493493493493494,1.7605418e-05,4.8948154e-05,-1.3737315e-05
0.13513513513513514,1.7596625e-05,4.8809023e-05,-1.36157705e-05
0.13533533533533534,1.7587834e-05,4.8669895e-05,-1.34942275e-05
0.13553553553553555,1.757907e-05,4.853079e-05,-1.337265e-05
0.13573573573573575,1.7570308e-05,4.839169e-05,-1.325107e-05
0.13593593593593595,1.7561548e-05,4.8252587e-05,-1.3129489e-05
0.13613613613613615,1.755279e-05,4.811349e-05,-1.300791e-05
0.13633633633633635,1.7544027e-05,4.797439e-05,-1.2886334e-05
0.13653653653653655,1.7535267e-05,4.783529e-05,-1.27647545e-05
0.13673673673673675,1.7526505e-05,4.769619e-05,-1.26431805e-05
0.13693693693693695,1.7517747e-05,4.7557092e-05,-1.2521599e-05
0.13713713713713716,1.7508986e-05,4.7417994e-05,-1.2400022e-05
0.13733733733733736,1.7500228e-05,4.72789e-05,-1.2278444e-05
0.13753753753753756,1.749146e-05,4.7139794e-05,-1.2156874e-05
0.13773773773773776,1.7482686e-05,4.7000685e-05,-1.2035314e-05
0.13793793793793796,1.7473936e-05,4.6861598e-05,-1.1913726e-05
0.13813813813813813,1.7465236e-05,4.6722555e-05,-1.17920845e-05
0.13833833833833833,1.7456534e-05,4.6583515e-05,-1.1670447e-05
0.13853853853853854,1.7447835e-05,4.6444475e-05,-1.1548804e-05
0.13873873873873874,1.7439133e-05,4.630543e-05,-1.1427164e-05
0.13893893893893894,1.7430417e-05,4.6166373e-05,-1.1305541e-05
0.13913913913913914,1.7421706e-05,4.6027322e-05,-1.1183909e-05
0.13933933933933934,1.741299e-05,4.5888264e-05,-1.1062288e-05
0.13953953953953954,1.7404273e-05,4.5749206e-05,-1.0940663e-05
0.13973973973973974,1.7395556e-05,4.561015e-05,-1.081904e-05
0.13993993993993994,1.738684e-05,4.5471097e-05,-1.06974185e-05
0.14014014014014015,1.7378123e-05,4.533204e-05,-1.0575795e-05
0.14034034034034035,1.7369406e-05,4.519299e-05,-1.0454174e-05
0.14054054054054055,1.7360691e-05,4.5053937e-05,-1.0332553e-05
0.14074074074074075,1.7351973e-05,4.491488e-05,-1.0210932e-05
0.14094094094094095,1.7343258e-05,4.477583e-05,-1.008931e-05
0.14114114114114115,1.7334538e-05,4.463677e-05,-9.9676945e-06
0.14134134134134135,1.7325823e-05,4.449772e-05,-9.846073e-06
0.14154154154154155,1.7317107e-05,4.435867e-05,-9.724454e-06
0.14174174174174176,1.7308388e-05,4.421961e-05,-9.602836e-06
0.14194194194194196,1.7299673e-05,4.4080563e-05,-9.481217e-06
0.14214214214214216,1.7290957e-05,4.3941513e-05,-9.359599e-06
0.14234234234234236,1.7282238e-05,4.3802458e-05,-9.237983e-06
0.14254254254254256,1.7273524e-05,4.366341e-05,-9.116364e-06
0.14274274274274276,1.7264805e-05,4.352436e-05,-8.99475e-06
0.14294294294294296,1.725609e-05,4.3385313e-05,-8.87313e-06
0.14314314314314316,1.7247374e-05,4.3246262e-05,-8.751516e-06
0.14334334334334337,1.7238657e-05,4.310722e-05,-8.629902e-06
0.14354354354354354,1.7229942e-05,4.2968168e-05,-8.508285e-06
0.14374374374374374,1.7221224e-05,4.282912e-05,-8.386673e-06
0.14394394394394394,1.7212507e-05,4.2690073e-05,-8.265059e-06
0.14414414414414414,1.720379e-05,4.2551026e-05,-8.143445e-06
0.14434434434434434,1.7195074e-05,4.2411983e-05,-8.021834e-06
0.14454454454454455,1.7186356e-05,4.2272935e-05,-7.900222e-06
0.14474474474474475,1.717764e-05,4.2133892e-05,-7.778612e-06
0.14494494494494495,1.7168924e-05,4.199485e-05,-7.6569995e-06
0.14514514514514515,1.7160208e-05,4.1855805e-05,-7.5353873e-06
0.14534534534534535,1.715149e-05,4.171676e-05,-7.4137806e-06
0.14554554554554555,1.7142773e-05,4.1577718e-05,-7.2921703e-06
0.14574574574574575,1.7134056e-05,4.1438674e-05,-7.1705617e-06
0.14594594594594595,1.712534e-05,4.129963e-05,-7.048953e-06
0.14614614614614616,1.7116623e-05,4.116059e-05,-6.9273447e-06
0.14634634634634636,1.7107908e-05,4.102155e-05,-6.805736e-06
0.14654654654654656,1.709919e-05,4.0882514e-05,-6.684133e-06
0.14674674674674676,1.7090475e-05,4.0743475e-05,-6.5625245e-06
0.14694694694694696,1.7081758e-05,4.0604435e-05,-6.4409196e-06
0.14714714714714716,1.7073042e-05,4.04654e-05,-6.3193165e-06
0.14734734734734736,1.7064325e-05,4.0326362e-05,-6.19771e-06
0.14754754754754756,1.7055609e-05,4.0187326e-05,-6.0761085e-06
0.14774774774774777,1.7046892e-05,4.004829e-05,-5.9545055e-06
0.14794794794794797,1.7038172e-05,3.9909253e-05,-5.832908e-06
0.14814814814814817,1.7029457e-05,3.9770217e-05,-5.7113048e-06
0.14834834834834837,1.702074e-05,3.9631184e-05,-5.5897035e-06
0.14854854854854857,1.7012026e-05,3.949215e-05,-5.4681022e-06
0.14874874874874877,1.7003309e-05,3.9353123e-05,-5.3465046e-06
0.14894894894894894,1.6994592e-05,3.921409e-05,-5.224905e-06
0.14914914914914915,1.6985874e-05,3.9075057e-05,-5.1033094e-06
0.14934934934934935,1.6977157e-05,3.893603e-05,-4.9817136e-06
0.14954954954954955,1.6968439e-05,3.8797e-05,-4.8601196e-06
0.14974974974974975,1.6959724e-05,3.865797e-05,-4.738522e-06
0.14994994994994995,1.695101e-05,3.851895e-05,-4.616928e-06
0.15015015015015015,1.6942291e-05,3.8379916e-05,-4.495334e-06
0.15035035035035035,1.6933576e-05,3.824089e-05,-4.37374e-06
0.15055055055055055,1.6924858e-05,3.8101865e-05,-4.2521497e-06
0.15075075075075076,1.6916143e-05,3.7962844e-05,-4.1305575e-06
0.15095095095095096,1.6907425e-05,3.782382e-05,-4.008971e-06
0.15115115115115116,1.6898706e-05,3.7684797e-05,-3.8873823e-06
0.15135135135135136,1.6889991e-05,3.7545775e-05,-3.7657937e-06
0.15155155155155156,1.6881275e-05,3.7406757e-05,-3.644207e-06
0.15175175175175176,1.6872556e-05,3.726773e-05,-3.5226203e-06
0.15195195195195196,1.686384e-05,3.7128717e-05,-3.4010372e-06
0.15215215215215216,1.6855127e-05,3.6989702e-05,-3.2794505e-06
0.15235235235235237,1.6846408e-05,3.6850684e-05,-3.1578675e-06
0.15255255255255257,1.683769e-05,3.6711666e-05,-3.036288e-06
0.15275275275275277,1.6828977e-05,3.6572656e-05,-2.9147013e-06
0.15295295295295297,1.6820277e-05,3.643366e-05,-2.7931055e-06
0.15315315315315317,1.6811577e-05,3.6294663e-05,-2.6715097e-06
0.15335335335335337,1.6802876e-05,3.6155667e-05,-2.549914e-06
0.15355355355355357,1.679416e-05,3.601666e-05,-2.4283381e-06
0.15375375375375377,1.6785438e-05,3.5877645e-05,-2.3067696e-06
0.15395395395395398,1.6776725e-05,3.5738638e-05,-2.1851902e-06
0.15415415415415415,1.6768e-05,3.5599624e-05,-2.0636253e-06
0.15435435435435435,1.675926e-05,3.5460595e-05,-1.942075e-06
0.15455455455455455,1.6750522e-05,3.532157e-05,-1.8205246e-06
0.15475475475475475,1.6741795e-05,3.5182555e-05,-1.6989652e-06
0.15495495495495495,1.6733129e-05,3.5043595e-05,-1.5773367e-06
0.15515515515515516,1.672451e-05,3.4904682e-05,-1.4556608e-06
0.15535535535535536,1.671594e-05,3.4765813e-05,-1.333934e-06
0.15555555555555556,1.6707363e-05,3.4626937e-05,-1.2122109e-06
0.15575575575575576,1.6698848e-05,3.448812e-05,-1.0904223e-06
0.15595595595595596,1.669041e-05,3.4349374e-05,-9.685536e-07
0.15615615615615616,1.6681945e-05,3.42106e-05,-8.4671046e-07
0.15635635635635636,1.667345e-05,3.4071803e-05,-7.2490184e-07
0.15655655655655656,1.6664959e-05,3.3933007e-05,-6.030896e-07
0.15675675675675677,1.6656515e-05,3.3794255e-05,-4.8122274e-07
0.15695695695695697,1.6648057e-05,3.3655495e-05,-3.5938137e-07
0.15715715715715717,1.663961e-05,3.351675e-05,-2.3753091e-07
0.15735735735735737,1.6631113e-05,3.337796e-05,-1.1573502e-07
0.15755755755755757,1.662254e-05,3.32391e-05,5.980837e-09
0.15775775775775777,1.6613969e-05,3.3100237e-05,1.2769851e-07
0.15795795795795797,1.660545e-05,3.2961427e-05,2.4947258e-07
0.15815815815815817,1.6596996e-05,3.2822674e-05,3.7131576e-07
0.15835835835835838,1.6588541e-05,3.268392e-05,4.9316077e-07
0.15855855855855858,1.658012e-05,3.2545202e-05,6.150367e-07
0.15875875875875878,1.6571705e-05,3.240649e-05,7.369181e-07
0.15895895895895898,1.6563283e-05,3.2267773e-05,8.587922e-07
0.15915915915915918,1.655484e-05,3.212904e-05,9.806427e-07
0.15935935935935938,1.6546403e-05,3.199031e-05,1.1024968e-06
0.15955955955955956,1.6537959e-05,3.1851578e-05,1.2243399e-06
0.15975975975975976,1.6529528e-05,3.1712858e-05,1.3461968e-06
0.15995995995995996,1.6521117e-05,3.157416e-05,1.4680745e-06
0.16016016016016016,1.6512686e-05,3.143544e-05,1.5899313e-06
0.16036036036036036,1.6504258e-05,3.1296728e-05,1.7117882e-06
0.16056056056056056,1.6495853e-05,3.115804e-05,1.8336659e-06
0.16076076076076076,1.648745e-05,3.1019357e-05,1.955541e-06
0.16096096096096096,1.6479047e-05,3.0880678e-05,2.0774169e-06
0.16116116116116116,1.6470647e-05,3.0742e-05,2.1992937e-06
0.16136136136136137,1.6462247e-05,3.0603325e-05,2.321167e-06
0.16156156156156157,1.6453854e-05,3.0464662e-05,2.4430465e-06
0.16176176176176177,1.6445458e-05,3.0325995e-05,2.5649197e-06
0.16196196196196197,1.6437056e-05,3.0187328e-05,2.6867838e-06
0.16216216216216217,1.6428648e-05,3.0048657e-05,2.8086406e-06
0.16236236236236237,1.6420247e-05,2.9909992e-05,2.930501e-06
0.16256256256256257,1.641184e-05,2.9771325e-05,3.0523533e-06
0.16276276276276277,1.6403434e-05,2.9632663e-05,3.1742038e-06
0.16296296296296298,1.6395032e-05,2.9494007e-05,3.296056e-06
0.16316316316316318,1.6386628e-05,2.9355353e-05,3.4179038e-06
0.16336336336336338,1.6378222e-05,2.9216699e-05,3.539747e-06
0.16356356356356358,1.6369819e-05,2.907805e-05,3.6615875e-06
0.16376376376376378,1.6361415e-05,2.8939405e-05,3.783426e-06
0.16396396396396398,1.6353008e-05,2.8800758e-05,3.9052584e-06
0.16416416416416418,1.6344604e-05,2.8662118e-05,4.0270897e-06
0.16436436436436438,1.63362e-05,2.8523482e-05,4.1489184e-06
0.16456456456456459,1.6327795e-05,2.8384846e-05,4.2707425e-06
0.1647647647647648,1.6319396e-05,2.8246222e-05,4.39257e-06
0.16496496496496496,1.6311013e-05,2.8107617e-05,4.514407e-06
0.16516516516516516,1.6302623e-05,2.796901e-05,4.6362366e-06
0.16536536536536536,1.629424e-05,2.7830412e-05,4.758067e-06
0.16556556556556556,1.628585e-05,2.7691813e-05,4.8798884e-06
0.16576576576576577,1.6277467e-05,2.7553224e-05,5.0017097e-06
0.16596596596596597,1.6269098e-05,2.7414651e-05,5.1235447e-06
0.16616616616616617,1.6260707e-05,2.7276063e-05,5.2453515e-06
0.16636636636636637,1.6252288e-05,2.7137452e-05,5.3671256e-06
0.16656656656656657,1.6243906e-05,2.6998878e-05,5.488936e-06
0.16676676676676677,1.6235519e-05,2.6860303e-05,5.6107356e-06
0.16696696696696697,1.622713e-05,2.6721733e-05,5.732528e-06
0.16716716716716717,1.6218743e-05,2.658317e-05,5.8543155e-06
0.16736736736736738,1.6210337e-05,2.6444593e-05,5.9760805e-06
0.16756756756756758,1.6201924e-05,2.6306014e-05,6.0978336e-06
0.16776776776776778,1.6193513e-05,2.6167443e-05,6.2195822e-06
0.16796796796796798,1.61851e-05,2.6028878e-05,6.3413227e-06
0.16816816816816818,1.6176698e-05,2.5890327e-05,6.4630694e-06
0.16836836836836838,1.6168295e-05,2.5751782e-05,6.584807e-06
0.16856856856856858,1.615989e-05,2.5613243e-05,6.7065357e-06
0.16876876876876878,1.6151487e-05,2.5474714e-05,6.8282607e-06
0.16896896896896899,1.6143082e-05,2.5336187e-05,6.9499756e-06
0.1691691691691692,1.613468e-05,2.5197674e-05,7.071685e-06
0.1693693693693694,1.6126278e-05,2.505917e-05,7.1933864e-06
0.1695695695695696,1.6117872e-05,2.4920668e-05,7.315077e-06
0.1697697697697698,1.6109469e-05,2.4782177e-05,7.436759e-06
0.16996996996997,1.6101067e-05,2.46437e-05,7.558434e-06
0.1701701701701702,1.6092663e-05,2.4505229e-05,7.680097e-06
0.17037037037037037,1.6084261e-05,2.4366771e-05,7.801752e-06
0.17057057057057057,1.6075855e-05,2.4228319e-05,7.923392e-06
0.17077077077077077,1.6067452e-05,2.408988e-05,8.045023e-06
0.17097097097097097,1.605905e-05,2.3951456e-05,8.166644e-06
0.17117117117117117,1.6050646e-05,2.3813041e-05,8.288252e-06
0.17137137137137137,1.6042244e-05,2.3674642e-05,8.409847e-06
0.17157157157157157,1.6033839e-05,2.3536253e-05,8.531424e-06
0.17177177177177178,1.6025435e-05,2.3397879e-05,8.652991e-06
0.17197197197197198,1.6017031e-05,2.3259521e-05,8.774541e-06
0.17217217217217218,1.6008627e-05,2.312118e-05,8.896075e-06
0.17237237237237238,1.6000226e-05,2.2982858e-05,9.017594e-06
0.17257257257257258,1.599182e-05,2.284455e-05,9.139091e-06
0.17277277277277278,1.5983418e-05,2.2706263e-05,9.260573e-06
0.17297297297297298,1.5975014e-05,2.2567994e-05,9.382034e-06
0.17317317317317318,1.5966612e-05,2.2429751e-05,9.503474e-06
0.17337337337337339,1.5958209e-05,2.2291526e-05,9.624891e-06
0.1735735735735736,1.5949805e-05,2.2153326e-05,9.7462835e-06
0.1737737737737738,1.5941401e-05,2.2015152e-05,9.86765e-06
0.173973973973974,1.5932997e-05,2.1877006e-05,9.988989e-06
0.1741741741741742,1.5924594e-05,2.1738888e-05,1.01103e-05
0.1743743743743744,1.5916192e-05,2.1600803e-05,1.0231581e-05
0.1745745745745746,1.5907786e-05,2.1462747e-05,1.0352825e-05
0.1747747747747748,1.5899384e-05,2.1324731e-05,1.04740375e-05
0.174974974974975,1.5890979e-05,2.118675e-05,1.0595208e-05
0.1751751751751752,1.5882577e-05,2.1048814e-05,1.07163405e-05
0.1753753753753754,1.5874175e-05,2.091092e-05,1.0837429e-05
0.1755755755755756,1.586577e-05,2.0773074e-05,1.0958466e-05
0.17577577577577577,1.585737e-05,2.0635282e-05,1.1079457e-05
0.17597597597597597,1.584896e-05,2.0497537e-05,1.1200384e-05
0.17617617617617617,1.584056e-05,2.0359863e-05,1.1321257e-05
0.17637637637637638,1.5832158e-05,2.0222253e-05,1.1442064e-05
0.17657657657657658,1.5823753e-05,2.0084712e-05,1.1562794e-05
0.17677677677677678,1.581535e-05,1.9947252e-05,1.1683448e-05
0.17697697697697698,1.5806945e-05,1.9809877e-05,1.1804013e-05
0.17717717717717718,1.5798541e-05,1.96726e-05,1.1924484e-05
0.17737737737737738,1.579014e-05,1.9535426e-05,1.2044852e-05
0.17757757757757758,1.5781738e-05,1.9398372e-05,1.2165104e-05
0.17777777777777778,1.5773332e-05,1.926144e-05,1.22852225e-05
0.17797797797797799,1.5764928e-05,1.9124658e-05,1.2405199e-05
0.1781781781781782,1.5756525e-05,1.8988034e-05,1.2525015e-05
0.1783783783783784,1.5748123e-05,1.8851595e-05,1.264465e-05
0.1785785785785786,1.5739717e-05,1.8715355e-05,1.2764079e-05
0.1787787787787788,1.5731315e-05,1.8579352e-05,1.2883278e-05
0.178978978978979,1.5722911e-05,1.8443612e-05,1.3002211e-05
0.1791791791791792,1.571451e-05,1.8308177e-05,1.3120842e-05
0.1793793793793794,1.5706104e-05,1.8173088e-05,1.3239119e-05
0.1795795795795796,1.5697702e-05,1.8038412e-05,1.3356992e-05
0.1797797797797798,1.5689298e-05,1.790421e-05,1.3474385e-05
0.17997997997998,1.5680895e-05,1.7770573e-05,1.3591216e-05
0.1801801801801802,1.5672491e-05,1.7637607e-05,1.3707375e-05
0.1803803803803804,1.5664087e-05,1.7505448e-05,1.3822726e-05
0.1805805805805806,1.5655687e-05,1.7374276e-05,1.3937099e-05
0.1807807807807808,1.5647283e-05,1.7244307e-05,1.405026e-05
0.180980980980981,1.5638883e-05,1.7115846e-05,1.4161919e-05
0.18118118118118118,1.5630487e-05,1.6989296e-05,1.4271677e-05
0.18138138138138138,1.562209e-05,1.6865195e-05,1.4378986e-05
0.18158158158158158,1.5613696e-05,1.6744298e-05,1.4483094e-05
0.18178178178178178,1.5605305e-05,1.6627662e-05,1.4582947e-05
0.18198198198198198,1.5596921e-05,1.6516798e-05,1.4677043e-05
0.18218218218218218,1.5588526e-05,1.6413833e-05,1.476322e-05
0.18238238238238239,1.5580123e-05,1.6321801e-05,1.4838444e-05
0.1825825825825826,1.5571708e-05,1.6244774e-05,1.4898642e-05
0.1827827827827828,1.5563284e-05,1.6187736e-05,1.49388325e-05
0.182982982982983,1.5561143e-05,1.6177637e-05,1.494465e-05
0.1831831831831832,1.5560785e-05,1.61768e-05,1.4944769e-05
0.1833833833833834,1.556039e-05,1.61759e-05,1.494488e-05
0.1835835835835836,1.5559957e-05,1.6174932e-05,1.4944983e-05
0.1837837837837838,1.5559543e-05,1.617397e-05,1.4945116e-05
0.183983983983984,1.5559135e-05,1.617299e-05,1.4945281e-05
0.1841841841841842,1.5558728e-05,1.6172027e-05,1.4945427e-05
0.1843843843843844,1.5558286e-05,1.6170996e-05,1.49455755e-05
0.1845845845845846,1.5557895e-05,1.6170048e-05,1.4945741e-05
0.1847847847847848,1.5557587e-05,1.6169166e-05,1.4946008e-05
0.184984984984985,1.5557232e-05,1.6168198e-05,1.4946266e-05
0.1851851851851852,1.5556969e-05,1.616727e-05,1.4946668e-05
0.1853853853853854,1.5556736e-05,1.616633e-05,1.49471425e-05
0.1855855855855856,1.5556509e-05,1.6165324e-05,1.4947694e-05
0.1857857857857858,1.5556292e-05,1.6164351e-05,1.4948233e-05
0.185985985985986,1.5556096e-05,1.6163423e-05,1.4948768e-05
0.1861861861861862,1.555589e-05,1.6162496e-05,1.4949285e-05
0.1863863863863864,1.5555634e-05,1.6161443e-05,1.4949825e-05
0.18658658658658658,1.5555372e-05,1.6160371e-05,1.4950371e-05
0.18678678678678678,1.5555102e-05,1.6159276e-05,1.4950928e-05
0.18698698698698699,1.555485e-05,1.6158192e-05,1.4951507e-05
0.1871871871871872,1.5554617e-05,1.615714e-05,1.4952093e-05
0.1873873873873874,1.5554404e-05,1.6156126e-05,1.4952682e-05
0.1875875875875876,1.5554197e-05,1.615513e-05,1.4953263e-05
0.1877877877877878,1.5554013e-05,1.6154198e-05,1.4953828e-05
0.187987987987988,1.5553827e-05,1.6153253e-05,1.4954402e-05
0.1881881881881882,1.555362e-05,1.6152277e-05,1.4954962e-05
0.1883883883883884,1.5553422e-05,1.6151338e-05,1.4955506e-05
0.1885885885885886,1.5553247e-05,1.615045e-05,1.4956045e-05
0.1887887887887888,1.555309e-05,1.6149626e-05,1.4956555e-05
0.188988988988989,1.5552934e-05,1.6148813e-05,1.4957054e-05
0.1891891891891892,1.555277e-05,1.6148e-05,1.4957541e-05
0.1893893893893894,1.5552609e-05,1.6147198e-05,1.495802e-05
0.1895895895895896,1.5552445e-05,1.6146401e-05,1.49584885e-05
0.1897897897897898,1.5552268e-05,1.6145601e-05,1.4958935e-05
0.18998998998999,1.5552077e-05,1.6144795e-05,1.495936e-05
0.1901901901901902,1.5551881e-05,1.6143993e-05,1.4959769e-05
0.1903903903903904,1.5551683e-05,1.6143198e-05,1.4960167e-05
0.1905905905905906,1.5551484e-05,1.6142412e-05,1.4960556e-05
0.1907907907907908,1.5551284e-05,1.6141636e-05,1.4960933e-05
0.190990990990991,1.5551084e-05,1.6140868e-05,1.4961301e-05
0.1911911911911912,1.5550882e-05,1.614011e-05,1.4961656e-05
0.1913913913913914,1.5550684e-05,1.6139362e-05,1.49620055e-05
0.19159159159159161,1.5550486e-05,1.6138627e-05,1.4962346e-05
0.19179179179179182,1.5550286e-05,1.6137898e-05,1.4962674e-05
0.191991991991992,1.5550102e-05,1.613718e-05,1.4963024e-05
0.1921921921921922,1.5549906e-05,1.613643e-05,1.4963381e-05
0.1923923923923924,1.5549715e-05,1.6135691e-05,1.4963739e-05
0.1925925925925926,1.5549518e-05,1.6134942e-05,1.4964095e-05
0.1927927927927928,1.5549329e-05,1.6134181e-05,1.4964477e-05
0.192992992992993,1.5549127e-05,1.6133414e-05,1.496484e-05
0.1931931931931932,1.5548936e-05,1.6132662e-05,1.496521e-05
0.1933933933933934,1.5548738e-05,1.6131913e-05,1.49655625e-05
0.1935935935935936,1.5548532e-05,1.6131171e-05,1.4965893e-05
0.1937937937937938,1.5548358e-05,1.6130478e-05,1.4966238e-05
0.193993993993994,1.5548194e-05,1.6129805e-05,1.4966583e-05
0.1941941941941942,1.5548025e-05,1.6129137e-05,1.4966911e-05
0.1943943943943944,1.5547857e-05,1.6128484e-05,1.4967231e-05
0.1945945945945946,1.554768e-05,1.6127831e-05,1.4967527e-05
0.1947947947947948,1.5547503e-05,1.6127191e-05,1.4967814e-05
0.194994994994995,1.5547324e-05,1.612656e-05,1.496809e-05
0.1951951951951952,1.554715e-05,1.6125941e-05,1.4968359e-05
0.1953953953953954,1.5546972e-05,1.6125328e-05,1.4968615e-05
0.1955955955955956,1.5546797e-05,1.612473e-05,1.4968863e-05
0.1957957957957958,1.5546617e-05,1.6124137e-05,1.4969096e-05
0.19599599599599601,1.5546439e-05,1.6123557e-05,1.4969321e-05
0.19619619619619622,1.5546264e-05,1.612299e-05,1.4969539e-05
0.19639639639639642,1.5546088e-05,1.612243e-05,1.4969744e-05
0.19659659659659662,1.554591e-05,1.612188e-05,1.4969939e-05
0.19679679679679682,1.5545733e-05,1.6121341e-05,1.49701245e-05
0.19699699699699702,1.5545556e-05,1.6120814e-05,1.4970299e-05
0.19719719719719722,1.554538e-05,1.6120295e-05,1.4970464e-05
0.1973973973973974,1.5545203e-05,1.611979e-05,1.4970618e-05
0.1975975975975976,1.5545023e-05,1.6119287e-05,1.49707585e-05
0.1977977977977978,1.5544849e-05,1.6118804e-05,1.4970894e-05
0.197997997997998,1.554467e-05,1.6118325e-05,1.4971015e-05
0.1981981981981982,1.5544492e-05,1.6117858e-05,1.4971126e-05
0.1983983983983984,1.5544316e-05,1.6117403e-05,1.4971229e-05
0.1985985985985986,1.554414e-05,1.611696e-05,1.49713205e-05
0.1987987987987988,1.5543963e-05,1.6116524e-05,1.49714015e-05
0.198998998998999,1.5543787e-05,1.61161e-05,1.4971472e-05
0.1991991991991992,1.554361e-05,1.6115688e-05,1.4971532e-05
0.1993993993993994,1.5543432e-05,1.6115282e-05,1.4971581e-05
0.1995995995995996,1.5543254e-05,1.611489e-05,1.4971618e-05
0.1997997997997998,1.5543079e-05,1.6114509e-05,1.4971649e-05
0.2,1.55429e-05,1.6114136e-05,1.4971665e-05


==> fig/data/wprior/prior_wasserstein_gibbs_1_1.csv <==
x,y
0.0,-0.22175874317110741
0.0,-1.2356300573524888
0.009372381,-1.5119227701253999
0.018725253,-1.6415719545404368
0.027763662,-1.4179655126726622
0.037122713,-1.4344844908935535
0.046479605,-1.501228910643955
0.055868427,-1.545594959226681
0.065386,-1.4449517293513676
0.074740002,-1.2998362666495287
0.084059442,-1.348325961359881
0.093388864,-1.361542571864882
0.102709545,-1.6312510672624052
0.111728853,-1.4661085158538931
0.121061985,-1.4001375394288247
0.130079504,-1.4425711148084954
0.139473345,-1.611266461196139
0.148837797,-1.352693503901484
0.158180729,-1.3714389389736168
0.167652691,-1.3734911785976573
0.176660609,-1.3694260200087394
0.185979151,-1.404388406416367
0.195008409,-1.3914983828238265
0.204017187,-1.3126614265744259
0.213356369,-1.333779136075824
0.22271692,-1.461428097127942
0.231747729,-1.465534064834191
0.24107247,-1.4123250863525145
0.250419951,-1.4940849558538623
0.259757213,-1.591968975646082
0.269241166,-1.3715342706159839
0.278579957,-1.4069131134856967
0.287586675,-1.516887472224402
0.296951717,-1.4252157635159513
0.306334519,-1.3436089664676056
0.315377648,-1.2793494096850178
0.324718818,-1.493941533454579
0.33406003,-1.3380028074817814
0.34313947,-1.3412288724033918
0.35247978,-1.6112462101617302
0.36155113,-1.4158496338840587
0.37074707,-1.4382327815979001
0.380143081,-1.630710288559862
0.389514423,-1.4026941343454782
0.398887745,-1.2565791469829866
0.407898263,-1.5066500036685064
0.416883051,-1.5530982482113929
0.42589337,-1.5710636292338633
0.434900408,-1.3666288150762398
0.443911706,-1.3455799227608332
0.452915744,-1.3965645252173862


==> fig/data/wprior/prior_wasserstein_gibbs_1_2.csv <==
x,y
0.0,-0.3640599117000701
0.0,-0.8620646348768657
0.06860633,-1.2469375580868216
0.140439553,-1.3960673441572693
0.209763131,-1.7099009810300505
0.276931688,-1.4504014765064537
0.342430528,-1.614148904662851
0.408383314,-1.8372747116919306
0.47347304,-1.5500318752558517
0.537730928,-1.5422708687741584
0.601976477,-1.5026504542330648
0.667420966,-1.662908566400946
0.732393782,-1.5701410926196744
0.794851423,-1.6999744887684032
0.858461525,-1.5162749604053734
0.921602352,-1.61157085873249
0.982382107,-1.5316896664023654
1.044582815,-1.7122455331984612
1.107702973,-1.6289015572745016
1.171079812,-1.6606558319067655
1.233709505,-1.575629756682015
1.296315807,-1.4225840231447524
1.355665398,-1.7792212999648604
1.417817086,-1.4418496789964237
1.480064284,-1.5425948085265802
1.542393054,-1.676760838609781
1.60434329,-1.5680048213287294
1.666089234,-1.6143615782745107
1.728324082,-1.788165894917577
1.788158447,-1.604770860335968
1.846503518,-1.4795631260104563
1.910439153,-1.5430114784697602
1.971359139,-1.550505950667309
2.031371306,-1.59982041266992
2.091552874,-1.8350615133677346
2.151228898,-1.519067468059701
2.210268256,-1.6381012616049968
2.271336293,-1.4165148022838183
2.331752884,-1.6604726251288258
2.39068872,-1.6116237967341425
2.448880459,-1.4275017472202916
2.508698104,-1.729814714247093
2.569869292,-1.5529649319402197
2.632456184,-1.732852074795737
2.691671974,-1.4386078584968023
2.749863673,-1.7572415356116788
2.811344904,-1.3804345094869663
2.869883906,-1.7515554259051795
2.930721642,-1.767064796608751
2.9909688,-1.6659087232307863
3.049966938,-1.5446544715149937


==> fig/data/wprior/prior_wasserstein_gibbs_1_3.csv <==
x,y
0.0,0.19129237178679936
0.0,-0.9694719642818244
0.017655584,-0.9796379851490301
0.035287508,-1.1360075883335046
0.053546229,-1.0112607607342483
0.071113892,-0.9969017199356921
0.088796416,-0.8500346874217961
0.106929185,-1.0590404883824942
0.125002763,-1.0089190537753776
0.142648747,-1.0621157822851033
0.160417453,-0.8555664080944074
0.178076867,-0.8843099873794433
0.195765091,-0.9473548387048286
0.213417225,-0.9962501265597263
0.23106788,-1.0504895935959107
0.248719443,-0.9324308672313595
0.266125845,-1.1546761871675
0.28379394,-0.9977762563582726
0.301396863,-0.886352182012404
0.319030947,-1.0356984582815694
0.336677611,-0.9464440287954374
0.354378646,-1.0107914203476036
0.372147461,-0.8632314008939687
0.389814605,-1.143555264093294
0.407454179,-1.0545475906679744
0.425603028,-0.9526932577983872
0.443254542,-0.8772649557285389
0.460859896,-0.7828515109953191
0.479081486,-1.088035143242291
0.49673708,-0.8635810720269411
0.514388024,-0.9922864038236143
0.532029668,-0.7527455215185588
0.549633282,-1.0028778244184895
0.567305517,-1.0840750692407726
0.585591677,-0.7387975406339948
0.602820577,-1.0582190299091037
0.620906985,-0.9469381512757141
0.63856978,-0.7629141849673655
0.656261684,-0.838531288004439
0.673907258,-0.8138827433040077
0.691781225,-1.0895125514875628
0.709451059,-0.885789899530828
0.727103723,-1.0657304152951017
0.744777147,-0.8696352121209382
0.762469432,-1.0249746469990084
0.780631791,-1.1126420628039464
0.798437457,-1.0090635575311095
0.816103441,-1.1619686410145627
0.834172859,-0.9897963249200812
0.851854433,-1.1840871058200209
0.869464647,-1.0914136766444609


==> fig/data/wprior/prior_wasserstein_gibbs_1_4.csv <==
x,y
0.0,-1.4078047831865081
0.0,-1.5494391121480282
0.060192913,-1.6182642007331884
0.120226966,-1.6580471792772846
0.182079665,-1.7272847953646269
0.245207858,-1.7869949560542049
0.309926006,-1.8275538566437857
0.377516592,-1.8634279266298912
0.447455822,-1.9401932418767085
0.520399112,-1.9523154148199613
0.589980217,-2.00368704382918
0.666974866,-2.1227496053545947
0.741475121,-2.0632363693565274
0.819776663,-2.148837658458016
0.893757453,-2.1460458118083925
0.965011775,-2.207013208680202
1.043336748,-2.2220411628224954
1.116333757,-2.308282752972769
1.194163015,-2.519545705709545
1.269016893,-2.252991886078083
1.345545938,-2.150151736741781
1.429853209,-2.4669429947207995
1.514769286,-2.332454120821071
1.594346211,-2.2850828714490836
1.677012106,-2.185010012720088
1.757858203,-2.234533163465195
1.841909392,-2.4157197780272766
1.915285856,-2.517931490300314
1.9979082,-2.297830528198158
2.076598586,-2.4217270802458133
2.161501583,-2.6329534353811077
2.238871806,-2.4409090208512
2.319729723,-2.462610647562195
2.405750912,-2.4143545146356806
2.487622719,-2.36024095849998
2.573420735,-2.424961126236595
2.652903768,-2.45008657560632
2.73318162,-2.3562394787599787
2.811682584,-2.623513253937393
2.895318539,-2.2335668009217087
2.972739562,-2.2549752304745927
3.050445438,-2.5020117113461695
3.127430797,-2.2596308798843836
3.220586196,-2.423917760113193
3.305694656,-2.3999304290575645
3.388906366,-2.1447367860312636
3.47247065,-2.38656058236779
3.552093475,-2.5782645386935
3.631068344,-2.3961678515962377
3.712473506,-2.4993954433934484
3.793187412,-2.328571572309354


==> fig/data/wprior/prior_wasserstein_gibbs_2_1.csv <==
x,y
0.0,0.07205755334494247
0.0,-0.864390197606396
0.020105228,-1.1330206046830251
0.04047693,-1.1224164812654778
0.061011883,-1.0897710757723347
0.080928949,-1.297456217495749
0.101347791,-1.223514092718983
0.121740873,-1.200288065435315
0.142896062,-1.2431081583591301
0.163076531,-1.2263737533224723
0.182645444,-1.1774272632751484
0.202633672,-1.0363306767419647
0.22260789,-1.0971217149845667
0.242248574,-0.9018721435035724
0.262252391,-0.9829839461192479
0.28242479,-1.2185033891259371
0.301980444,-1.1618653269425898
0.322370596,-0.9858488366103112
0.342406063,-0.9358973713438348
0.361893806,-0.8798427568573298
0.382710691,-1.1784879472805623
0.402922091,-1.2097299771076309
0.422494675,-1.0148340016550716
0.442853976,-1.0055191392383631
0.462934744,-0.8552211774420551
0.482868391,-0.8635488946217534
0.503065641,-0.7848469272782863
0.522981058,-1.1631892118575813
0.542976585,-1.1851415183013168
0.562898722,-1.0214572200838388
0.582456615,-1.1376426118154086
0.602462093,-1.084014836223082
0.622225939,-0.9983765323232531
0.642588499,-1.1380651490001366
0.662130333,-0.9654934598100705
0.682442303,-1.1798870099470116
0.702526282,-1.0433271001251962
0.722657181,-0.9767025763368179
0.742187954,-0.8519289599120654
0.761726057,-0.898976175548369
0.781713154,-1.0816859352986605
0.801728282,-0.9735103010010432
0.822137374,-1.0201064192955025
0.842418844,-0.6946610973794517
0.862429312,-1.2483454804639331
0.881993795,-0.6687161370746227
0.901981263,-1.157079709281955
0.92194189,-1.060516607881751
0.941932257,-1.0002944870460013
0.961672643,-0.9811116055239363
0.981288236,-1.0462243008475718


==> fig/data/wprior/prior_wasserstein_gibbs_2_2.csv <==
x,y
0.0,-0.07845092164067295
0.0,-0.5734241791513072
0.19228356,-1.2411077369755297
0.371450549,-1.1289562817015708
0.557885171,-1.400837736583863
0.733275864,-1.3612170899683662
0.905561126,-1.3493121977587013
1.074560655,-1.4639946407977764
1.25215729,-1.2537868543700514
1.424157329,-1.456170865847626
1.59228988,-1.18884102276906
1.756959036,-1.3714594604649895
1.923250619,-1.4428909473845066
2.098123586,-1.1390347847573967
2.257582402,-1.2573780640991798
2.413437391,-1.3973721135580788
2.589713933,-1.4746762557744597
2.756782053,-1.4440321228004518
2.92552178,-1.1486417140162344
3.087142677,-1.1237352505840177
3.249628061,-1.3515534615423457
3.414642232,-1.4329227251625114
3.579280228,-1.2599632582589328
3.741565651,-1.1185655074585121
3.897049787,-1.2078835101939176
4.091513298,-1.0842047432279946
4.269341454,-1.0719386730401828
4.429324895,-1.2167808398438176
4.600211093,-1.4243544283820442
4.765553947,-1.3004298849740608
4.934474805,-1.2182709656885649
5.090823359,-1.3278261400457132
5.257557147,-1.2286786668916458
5.413392376,-1.3848062467029725
5.568471588,-1.355383439777327
5.750046492,-1.1778594967351976
5.904546568,-1.3401882225854929
6.06674852,-1.041318366086526
6.22062777,-1.085394302012019
6.383434879,-1.3112829303105078
6.539818363,-1.4344111112153402
6.709458129,-1.2295959537006402
6.869301358,-1.4102882026056738
7.023511102,-0.8741160269967508
7.188736933,-1.2990202336441115
7.34924777,-0.9041863048954905
7.50219911,-1.488825162279266
7.660369173,-1.465634120888131
7.820520285,-1.116902124656776
7.975749688,-1.0755101101789755
8.144208083,-1.2110328756055146


==> fig/data/wprior/prior_wasserstein_gibbs_2_3.csv <==
x,y
0.0,0.4885618747986451
0.0,-0.8327087712656276
0.032977807,-0.7949054375746889
0.065402108,-0.6735143578440044
0.098310163,-0.8078932306796004
0.130797496,-0.7397560122804189
0.163818863,-0.8338407028675748
0.196204833,-0.7194658129852448
0.228571114,-0.6699780245135397
0.26155315,-0.62385691693322
0.294118603,-0.6692020309369054
0.326543364,-0.5374435731957969
0.358905095,-0.48409065433704057
0.391335926,-0.2942048918303106
0.424793297,-0.7566167730569295
0.457150208,-0.7033456295989762
0.489197985,-0.6187432999933103
0.522574165,-0.7229357092669304
0.555211219,-0.626394428285039
0.587763381,-0.4819181037370829
0.620735868,-0.837658404441055
0.653650254,-0.5935508224622358
0.68664423,-0.775085981588706
0.719038171,-0.8894816124167169
0.751874847,-0.6892659109020449
0.784613311,-0.63967542397546
0.817058912,-0.5520970561642174
0.849365912,-0.7457771041790048
0.882196407,-0.6318728716135579
0.914534917,-0.6733856449341359
0.9470679,-0.9045322975344432
0.979811414,-0.6430006079220004
1.01268559,-0.558980668416638
1.045411343,-0.5502588598422318
1.077922526,-0.8134232458241452
1.110755021,-0.6809799558532275
1.143523495,-0.7355377884660041
1.175894956,-0.8640774911124243
1.208855982,-0.6445554685091228
1.241617537,-0.6781187500380682
1.274089739,-0.625630056638714
1.306596271,-0.4587407181171961
1.339649678,-0.921379696377488
1.372087549,-0.8616783885392394
1.404854143,-0.39926446377308916
1.437696209,-0.5266808373501063
1.470197301,-0.7870072851199371
1.502999676,-0.8140539780043674
1.5358092,-0.7414576217537008
1.568212401,-0.7213030548452354
1.601234669,-0.7636165864748089


==> fig/data/wprior/prior_wasserstein_gibbs_2_4.csv <==
x,y
0.0,-1.1286024035277962
0.0,-1.280369993257024
0.126858822,-1.345017190034196
0.276060356,-1.390221831610929
0.434662351,-1.4499606168867076
0.603405127,-1.4984891246829672
0.786372424,-1.5656124714860535
0.975711023,-1.5686681704915268
1.180926839,-1.5991117134268213
1.386931173,-1.6667140022429965
1.586581184,-1.7066198207312373
1.789330666,-1.7909683146157114
2.000955625,-1.8548690667251597
2.207411913,-1.8709199467802107
2.41973771,-1.9114175592500262
2.636487839,-1.961599870054167
2.85133857,-2.1952188664133683
3.059741348,-2.1221117667477416
3.284694238,-2.152290035538747
3.512111434,-2.1512162324507402
3.739527329,-2.3240326804966105
3.952860425,-2.1702123616439835
4.177473752,-2.252824456907444
4.389979471,-2.2453597859829117
4.609098404,-2.2624690728024346
4.840162925,-2.3770818369021454
5.061831814,-2.1325463511633025
5.286058237,-2.211153368753846
5.50207808,-2.4221633502814233
5.724890649,-2.5730500182847678
5.94984034,-2.209575497164114
6.192622287,-2.4604014245864803
6.412244315,-2.3972237609901077
6.637122345,-2.2666512326003696
6.864569351,-2.3996872100045112
7.091362059,-2.303447169002348
7.318006837,-2.4421119492286394
7.543834577,-2.351397706186188
7.769627906,-2.6896207636828
7.995304714,-2.4839926865580986
8.216506878,-2.48431227847366
8.433247427,-2.0038902347587353
8.661088587,-2.1958418078661923
8.891890195,-2.4310287753374804
9.111719476,-2.248276152493454
9.348402452,-2.3116486254332407
9.581963598,-2.210162817345313
9.821525193,-2.205604578374679
10.045717186,-2.4528392550953524
10.266143052,-2.2748913159610487
10.48872231,-2.3832573303283953
10.736138022,-2.28814753078088
10.956100784,-2.281996351829252
11.196180684,-2.3195841553057566
11.419144155,-2.2718799833475924
11.646968784,-2.3418441806572767
11.868292019,-2.3378014122796587
12.101572582,-2.2146935009950606
12.332557593,-2.479105348065742
12.557584224,-2.5180779947462852
12.784690016,-2.355645556979959
13.008248163,-2.270668337788081
13.232153004,-2.019416916628904
13.456406737,-2.2659452449080018
13.680062235,-2.3832758557796994
13.903579732,-2.3191292706546562
14.123720175,-2.5139502533067652
14.370531742,-2.296344350657159
14.616055056,-2.1970160673274277
14.85352792,-2.373871601551005
15.092339118,-2.4079965102933425
15.336214175,-2.3165324451640905
15.573905572,-2.3721207307583754
15.800387268,-2.4782800644692133
16.040821141,-2.4085020015749574
16.263913204,-2.2174076693267932


==> fig/data/wprior/prior_wasserstein_gibbs_3_1.csv <==
x,y
0.0,0.40110438080006655
0.0,-0.6995174070298591
0.115303622,-0.8993750619722195
0.23017781,-0.7093567462733382
0.345616803,-0.6902476096079251
0.460543542,-0.6522558582448308
0.575766853,-0.7685026808463655
0.690847563,-0.8345501923459687
0.805915743,-0.9364644077486263
0.920920162,-0.8506688290761864
1.035207604,-0.8605919582173076
1.14988645,-0.7561555725298902
1.265486305,-0.9187448922900453
1.380158861,-0.7585624906973606
1.494700765,-0.626526898267088
1.609377971,-0.7509443549708199
1.724232159,-0.6324361377982255
1.838803134,-0.7912136281367421
1.953907244,-0.6604043652701536
2.068720371,-0.6084890537927093
2.183813761,-0.948579334448916
2.297976052,-0.8586257170183527
2.41288629,-0.4954128432714119
2.527837349,-1.0124979207786078
2.64300767,-0.7233707699314927
2.757631105,-0.9458860558019963
2.872154509,-0.7506381002311201
2.986585493,-0.7767857618508762
3.101479381,-1.0556403379351733
3.215721673,-0.8785220005871801
3.330002524,-0.6806976115319512
3.444793161,-0.6252902734189886
3.559374167,-0.7589188359850843
3.67386465,-0.7333160966359831
3.788380725,-0.7983671097453745
3.90292081,-0.9217426986239292
4.017812637,-0.9354162780365632
4.132320822,-0.7045543342019092
4.246836176,-0.9138674602689569
4.3613012,-0.992548769789376
4.476187467,-0.9140384384943735
4.590869543,-0.7544990886893356
4.705803672,-0.8912530118409773
4.820461757,-0.7160493502685362
4.935473077,-0.7892050326074441
5.049698478,-0.732343405306762
5.164107061,-0.925153237063233
5.278727177,-0.733094388147738
5.393269421,-0.9106926515747391
5.507429282,-0.7678050632312743
5.622047057,-0.9489491055892859


==> fig/data/wprior/prior_wasserstein_gibbs_3_2.csv <==
x,y
0.0,0.2332044373882093
0.0,-0.23777852124061782
0.797342685,-0.6869594265579382
1.55817243,-0.8724641378322782
2.299746556,-1.006516028407498
3.044117689,-0.9573841601384853
3.789097569,-0.934874887797352
4.565300726,-1.0872547161163408
5.299274647,-1.1245790328473644
6.0700429,-1.1859695634064007
6.862202604,-1.175999741079245
7.631416363,-1.011688502903981
8.401312178,-0.9863033295451809
9.148157205,-0.9518151491275707
9.960335886,-1.1395202569486595
10.695454259,-1.031348988038927
11.467407294,-0.6471696936048301
12.202155402,-1.0836950170980404
12.950962339,-0.8842895494074935
13.728958494,-0.9215350424337599
14.490796619,-1.1199886581385228
15.24605198,-1.0283396576541173
15.986573655,-0.617743979126497
16.712777319,-1.175337350260721
17.460213303,-0.9988279536961059
18.222781126,-1.0118112112654913
18.987630301,-0.8632790160808997
19.732338717,-1.0039082246595417
20.469329908,-1.0414973077345857
21.25412439,-1.0677330960550224
22.013072697,-0.9853966773220411
22.757310559,-1.0634989881722716
23.556011848,-1.0471254299627006
24.331887331,-1.0795594151960481
25.105156039,-1.1335629598298387
25.857893675,-1.0488691799984482
26.591035768,-1.0650313378540637
27.367371606,-1.1190553316211382
28.112470316,-1.0463188727022865
28.843019373,-1.1405001136655304
29.601010041,-1.0514217293333117
30.329390347,-0.9814268075542999
31.06769065,-1.0337267441368962
31.807394228,-0.8600227280361602
32.571764448,-1.0161366441368465
33.330288351,-0.873570459493977
34.092196127,-1.056217282167222
34.852717409,-0.9728658918075875
35.627655353,-0.9459000728892359
36.419651316,-0.9711804313213348
37.168490593,-1.0543631554721151
37.898926709,-1.0045321681796628
38.610775792,-0.9323120393567392
39.368651488,-1.0168326609094207
40.111857541,-0.9111593284686613
40.85382928,-0.9832979655820963
41.609481464,-1.1146527971795248
42.348335384,-0.8588952011360325
43.12549022,-0.9858898742437566
43.869213866,-1.0286675095953157
44.623715009,-0.9795859675484021
45.379854449,-1.1118127739330679
46.125381373,-0.8326199642550339
46.878907407,-0.8777519695998518
47.623477822,-0.9574343133829588
48.39171799,-1.088892263088221
49.173075599,-0.8381367322997175
49.909492733,-0.8909570196745373
50.656911967,-1.0718162707428769
51.405073397,-0.9896675324201519
52.173663409,-1.0317098621421628
52.923023472,-1.0708937595199572
53.711913693,-1.0275902336395555
54.461831201,-1.160652657819999
55.209702739,-0.9175531467801786
55.982367801,-1.258740629730667
56.773236502,-1.0509024802272529
57.521293132,-1.0246487854391333
58.257663266,-1.0525054771050424
59.008816316,-0.930250618181431
59.767863134,-1.182492984938704
60.540104152,-0.8766881712884342
61.314117458,-1.06467260352213
62.066029045,-1.0541514815980135
62.813410628,-1.1177679264247282
63.588268701,-1.0420377948833075
64.327222041,-1.143802936044886
65.075412282,-0.9297611998992454
65.831579721,-0.7634971608703212
66.600942771,-1.0677100837782196
67.367937247,-0.9164808177852432
68.135799092,-1.185357875560723
68.876545399,-0.7613132127524742
69.67652494,-0.9190175474318764
70.405988497,-1.089216516101776
71.145764145,-1.0522849459319685
71.893796684,-1.048746766633268
72.666116823,-0.8563409902258992
73.456940984,-0.9589487210399582
74.245124978,-1.0064014269982986
75.008138965,-1.0443236581883368


==> fig/data/wprior/prior_wasserstein_gibbs_3_3.csv <==
x,y
0.0,0.8032314321985601
0.0,-0.16324181857474493
0.15830392,-0.3393889731843033
0.317040314,-0.41272861086280804
0.476221093,-0.2947299731463167
0.634569363,-0.3023966430512758
0.792810093,-0.4944941792426538
0.953579307,-0.4944631312620779
1.112323171,-0.4505145297678999
1.273663521,-0.4804035869736925
1.432206003,-0.4462448733775567
1.590816596,-0.17706534850666747
1.749374459,-0.40629192777952905
1.908293825,-0.22401350471901763
2.066348172,-0.4659309257253465
2.226682672,-0.5521995601616385
2.385260935,-0.39355005441742974
2.545822747,-0.42092606721157005
2.704242048,-0.3271765853256389
2.862906791,-0.3125647098788001
3.02109003,-0.5328984689400749
3.180166717,-0.47621338343733116
3.338380987,-0.4986041803723272
3.499404764,-0.48588962950433645
3.657601923,-0.341163585617888
3.818338006,-0.47881436899048274
3.97697977,-0.4996448787189404
4.136199548,-0.444519545418267
4.294849542,-0.5245315660918135
4.453865649,-0.6152179701988248
4.612790365,-0.47268510311445877
4.773232386,-0.4822020729655916
4.931417285,-0.18218608479096385
5.09230628,-0.4531706649307996
5.250413528,-0.5973620487406115
5.409399364,-0.3334429872973928
5.568191019,-0.2540179251533102
5.727454919,-0.4391828668211425
5.8858992,-0.5539472130122959
6.047042978,-0.16407415242226162
6.205139986,-0.5611207384557819
6.366242873,-0.4541415219244547
6.524983258,-0.5209942061457081
6.683713482,-0.267544271238326
6.842555217,-0.46077076261916255
7.001607264,-0.4023177759353691
7.159985325,-0.30974856153803465
7.3208219,-0.4246060859460339
7.479743696,-0.3333332916358338
7.640078476,-0.3819298008299381
7.798248704,-0.5179466276803778


==> fig/data/wprior/prior_wasserstein_gibbs_3_4.csv <==
x,y
0.0,-0.8141669798564409
0.0,-0.9561634854099107
0.560919081,-1.0263199326347983
1.158657115,-1.0622752907343058
1.813382799,-1.107769678542562
2.493070282,-1.1551098571823546
3.218438173,-1.2110391279169843
3.962296978,-1.2884418310940915
4.739022896,-1.2951754117147842
5.533870353,-1.3507695406665485
6.361031369,-1.352012605812662
7.204754598,-1.4547442171590486
8.067266412,-1.4553136556281192
8.936698674,-1.4449594750248973
9.820796861,-1.5803374508086112
10.712776906,-1.617923011707129
11.616447746,-1.684157759111015
12.52053607,-1.6500911545321553
13.442251468,-1.6682389354782705
14.354552863,-1.732663065208292
15.295929214,-1.7307169237070041
16.227231036,-1.80282741159438
17.179347364,-1.9420693082168647
18.132005707,-1.871935117877661
19.088841091,-1.909182914060793
20.020424206,-1.8252021455375027
20.979499292,-1.8220022295958875
21.939242354,-1.8635097282032993
22.903490912,-1.956777303826534
23.860359566,-1.7964744166956506
24.827265639,-2.030536433600659
25.790064802,-1.9924677730268079
26.762772462,-1.9938366884596084
27.726235401,-1.9594666175037028
28.6997429,-1.8199479660235505
29.662682983,-1.8384760199015366
30.633499155,-1.814399712222262
31.592639762,-1.73380040386806
32.57631555,-1.852003720515963
33.543858549,-1.8927983867667737
34.521961093,-2.069316393183738
35.4771288,-1.8895552757875682
36.442113494,-1.8184686608139193
37.40627513,-1.9512292658599566
38.373739429,-2.0155052103320994
39.352429988,-1.9231434382867254
40.345227356,-2.1981029473842724
41.312763205,-1.9990812236589937
42.292180342,-2.0327376664358194
43.251194687,-1.8476617554683157
44.228705044,-2.194074914203021
45.199540656,-1.8639937135145548
46.180569638,-1.8542107460062176
47.148045886,-1.7746884822205995
48.1130227,-1.830424180826624
49.075214406,-1.9237053545599403
50.045745725,-2.025002250272949
51.00980209,-1.9974431189368265
51.991353637,-1.8275419980651528
52.949885647,-1.872977385897193
53.919981081,-1.8371965454137225
54.867598044,-2.0885420160793298
55.838164883,-2.0054733383230965
56.788791495,-1.9367937728322318
57.769572675,-1.953302108610234
58.720033425,-1.906794113647809
59.686631705,-1.9579440401285766
60.635292768,-1.8753832988876336
61.602233701,-1.6992394732950595
62.577085752,-1.8226667698883077
63.559166054,-2.1314580504608487
64.521559782,-1.983445498543433
65.496317872,-1.8767384006270007
66.447964374,-1.9699042492145395
67.435904604,-2.0026381018486026
68.408361141,-2.042460379620763
69.384653897,-2.0427699404646966
70.333263469,-2.0174991683167964
71.308262211,-2.129621968846791
72.26359448,-1.9724317083880034
73.23337012,-1.992782767433463
74.193766239,-1.945967333713905
75.17684668,-2.0158962168837173
76.146996595,-2.067855867051535
77.127453851,-2.0518496784397002
78.082695768,-1.8925598963580723
79.052810882,-1.7653067009167858
80.025486442,-1.8895952637973348
81.006784216,-1.983991399524378
81.970307065,-1.8469098832871145
82.962910191,-1.7754517806031451
83.929268718,-1.9495612989129723
84.904158248,-1.9307812311985963
85.86790763,-2.0852692387142544
86.850668599,-1.8951813444434276
87.840227654,-1.9445253044289577
88.817811212,-2.194940204707295
89.781426342,-1.9264705188958666
90.747996541,-1.9263802777977723
91.710147206,-1.9214103528920814
92.683553422,-1.8476189830277108


==> fig/data/wprior/prior_wasserstein_gibbs_4_1.csv <==
x,y
0.0,0.6821501333189463
0.0,-0.47818593656772673
1.513520796,-0.6961197333582156
3.015998322,-0.4787737594662261
4.520211755,-0.49706234179656833
6.032002833,-0.48816735630526276
7.538332918,-0.6021322719319857
9.041566312,-0.3961393666639009
10.544998448,-0.7795537271184754
12.050608546,-0.5249197904215851
13.554579637,-0.4495642146557606
15.058831601,-0.32228425791056764
16.562414489,-0.6877932232860884
18.066649203,-0.46551618185520577
19.572042059,-0.4829685292781643
21.07603142,-0.6563707805803097
22.580288205,-0.44162153902604645
24.085998173,-0.561799135639412
25.590062716,-0.5650229151767396
27.094630904,-0.4768404793844697
28.606254681,-0.29392853730305324
30.114167261,-0.5461139771086354
31.616602937,-0.7607215722111303
33.120485498,-0.5110221771590163
34.624564951,-0.480672305390531
36.128974117,-0.6930383756667287
37.633585225,-0.7359019054202948
39.135854041,-0.39464334783656
40.646159515,-0.5427592203216711
42.158809692,-0.7898324619410232
43.668293658,-0.7513999909978933
45.172711424,-0.4787041551361741
46.677235292,-0.3636123582557172
48.180558898,-0.4350497674756611
49.682270278,-0.5632444360218805
51.187381911,-0.4843136457284355
52.691593225,-0.5562873351043394
54.194734419,-0.562907370889819
55.702819562,-0.4643018287408609
57.206541561,-0.3546509499452509
58.71726814,-0.6798376442290782
60.230324791,-0.3975095033449815
61.742343903,-0.3365907733085877
63.247187123,-0.57827543065575
64.755479059,-0.3421503986864767
66.258269149,-0.5815641406731138
67.762637975,-0.6727702047460135
69.267525537,-0.24832152639804064
70.76960159,-0.7348150405829889
72.280830824,-0.607205608776717
73.786438213,-0.5419703027937317


==> fig/data/wprior/prior_wasserstein_gibbs_4_2.csv <==
x,y
0.0,0.5170361491541952
0.0,0.016922373162222084
9.331217,-0.5305221713335081
18.081174888,-0.5127721421115294
26.842385735,-0.6104823765250041
35.677948956,-0.5205875736014672
44.574176672,-0.46082165945648446
53.360063947,-0.573415910574158
62.154098321,-0.5803719929568968
70.905951177,-0.6717341897440884
79.672368567,-0.5326611383290726
88.559229222,-0.5085654259398543
97.417210143,-0.5704807281132461
106.205980965,-0.5187252240747602
115.013919876,-0.5284433876375009
123.74990851,-0.8847619843601207
132.447376463,-0.643218136798222
141.313293203,-0.6649369836543773
150.129608761,-0.5461346431850506
158.884722259,-0.5928092802720314
167.657215627,-0.44702692571042396
176.407132914,-0.7606349113789878
185.116126624,-0.7708715636148687
193.959017065,-0.7713484289124558
202.640146177,-0.5953238236595824
211.469443641,-0.7742127698084813
220.041501345,-0.713878428856275
228.760929214,-0.6322604655146551
237.47045101,-0.6676119727058949
246.477896043,-0.5814687104727365
255.376807111,-0.7346126625176285
264.211645258,-0.5479459051151603
272.931442395,-0.5888776990281575
281.744102258,-0.46081400348020096
290.663816312,-0.575990060859544
299.511686088,-0.7156449207288993
308.233013746,-0.680563830010856
316.980045866,-0.6559982738801848
325.683644254,-0.5579191032632379
334.541017822,-0.37940457664808563
343.372183276,-0.7496014101026016
352.184109141,-0.568622374229462
360.878571646,-0.355193156363088
369.73767928,-0.4494805542166181
378.503326968,-0.3094746683019203
387.288558774,-0.7625567219425842
396.01497407,-0.5018454083366005
404.805125303,-0.42392232898558063
413.595236129,-0.81790200734776
422.263443659,-0.8425211363330699
431.047825032,-0.63190746700924


==> fig/data/wprior/prior_wasserstein_gibbs_4_3.csv <==
x,y
0.0,1.0889954391332033
0.0,-0.1626891730370396
1.938439705,-0.2483049605307339
3.876708279,-0.3981039456931984
5.815125424,-0.21276952336032304
7.751643921,-0.2806668132714233
9.690129067,-0.06062515345160699
11.640449619,-0.2624676563968022
13.568000168,-0.2808419825123644
15.501738727,-0.05327657902301155
17.437400376,-0.1906980154866786
19.37056965,-0.008545361388763151
21.314128036,-0.21480064351566333
23.248199809,-0.32018052814824516
25.18625491,-0.34873950539986304
27.123702096,-0.043556661046154056
29.063341893,-0.30724985202752536
31.001071942,-0.09209906812088463
32.936925102,-0.1757370594352101
34.884181434,-0.1357985293310901
36.818773832,-0.3482193562366975
38.75328741,-0.35086302827192084
40.69024577,-0.24675094743923162
42.63620885,0.08878249209173245
44.574026849,-0.03557553769171926
46.508838519,-0.07867256138483025
48.434763972,-0.0033093014821725135
50.370927206,-0.12811100131305017
52.307523883,-0.043624821365468525
54.245802917,-0.0343695846962328
56.178670608,-0.11724536432180471
58.115633869,-0.0985053962180079
60.054529809,-0.23073938101636332
61.995699252,-0.03793090521312328
63.930967236,-0.2699828734588964
65.863182491,-0.13679863159725117
67.80096556,-0.1006590479861351
69.734923782,-0.0007795973653349387
71.673956283,0.09790390611862958
73.609753033,-0.0871061954440911
75.546101348,-0.3135731742259896
77.486424682,-0.04551544902535109
79.423938778,-0.09629364725639367
81.358184723,-0.12308096404756719
83.292982553,0.013008699184078135
85.231445199,-0.04438863855995021
87.168845224,0.005885683653469972
89.108822975,-0.17935838969653647
91.043612345,-0.15520576027055455
92.984169531,0.09909134248503841
94.924729468,0.022943989195576883


==> fig/data/wprior/prior_wasserstein_gibbs_4_4.csv <==
x,y
0.0,-0.5246217400195208
0.0,-0.6717097750443518
6.17593405,-0.7337933817267847
12.933026447,-0.8008405851415267
20.129254334,-0.8262554790784903
27.849458566,-0.8782057990053839
35.921587099,-0.9175735480876446
44.29020436,-0.9649549122581528
52.960394677,-1.0437136273727667
61.851477457,-1.103994388488508
70.955036117,-1.0780043732518265
80.252484314,-1.1786134407090658
89.746179472,-1.1752618263084353
99.414137884,-1.2554762886330575
109.25936084,-1.2750420178528967
119.218523515,-1.3156579850987515
129.210188401,-1.4092018482570277
139.282978983,-1.3324635697069593
149.434909975,-1.4121671639328048
159.678249805,-1.5098578704408339
169.976124972,-1.5088314236625606
180.288215958,-1.4957182260136306
190.662436876,-1.560419485261182
201.022895198,-1.6653837938341562
211.450514389,-1.7338763693571493
221.925965632,-1.3932240369377682
232.424826134,-1.5240857465228321
242.953221467,-1.5349157207520954
253.53050754,-1.727029130950761
264.10342233,-1.5933446458705525
274.687777023,-1.778830890517393
285.286578657,-1.4641453300212128
295.884107199,-1.5764123189741925
306.510753457,-1.8738154983389597
317.084748456,-1.4065397399849353
327.700551717,-1.6177156109027515
338.322173334,-1.7308901212754964
348.948181855,-1.7545223713265328
359.559008257,-1.673982112219087
370.202993803,-1.869071159207847
380.836441916,-1.8246902381810204
391.552462902,-1.7095112037884295
402.222335333,-1.7062451479174578
412.853599054,-1.6952922702669253
423.531525654,-1.6629559686631832
434.234686872,-1.7553975546516851
444.906741184,-1.8405761324154881
455.680999321,-1.6377170925187177
466.362027831,-1.8526396523024653
477.018181986,-1.609836851677268
487.674732815,-1.5058598904520117
498.417577922,-1.5944115438535829
509.087354041,-1.7991863281823226
519.76538626,-1.5833354404361704
530.455541069,-1.8150199117226866
541.245832063,-1.8261448898956656
552.04873664,-1.8125194449275068
562.818094078,-1.6811571257440456
573.503714071,-1.6685960947144336
584.17870207,-1.8123564908958265
594.819782815,-1.7570292031217525
605.516987521,-1.7383068252059943
616.186449176,-1.7885884792931181
626.877006987,-1.6362583457415942
637.547818024,-1.8833943473262844
648.201057258,-1.9049383441845111
658.965716728,-1.5558755416936485
669.725239188,-1.8954590513203102
680.428356312,-1.706252747828941
691.097789635,-1.6022809796350177
701.774349948,-1.887384903922715
712.433250417,-1.6326282320106262
723.094291367,-1.8409105904721228
733.771463236,-1.7809296463427096
744.431251914,-1.784905654752957
755.168712375,-1.5927052977707288
765.833285319,-1.5287390791336712
776.489588282,-1.5117344757504474
787.196900937,-1.7815590519498965
797.883605979,-1.5603895362707254
808.555882079,-1.6279787573583522
819.335540435,-1.7974977688835116
830.025024074,-1.6363338075346092
840.672022795,-1.904171030905172
851.318719423,-1.8235621331283507
862.042330787,-1.8964531561819233
872.700283166,-1.5368482818266611
883.368637956,-1.6751188773070238
894.051970925,-1.73868865048206
904.787605787,-1.4968263903229448
915.566528585,-1.5279707090160273
926.335813659,-1.6040137157030614
937.00229368,-1.8406707787650076
947.683220545,-1.755643716102033
958.32466264,-1.5225775426604038
968.98579556,-1.9043526284733165
979.64303249,-1.6324729757575578
990.304344721,-1.8344139395439922
1000.965902214,-1.5993680640841301
1011.646805758,-1.653409053527528
1022.386946654,-1.7647219226854747


==> fig/data/wprior/prior_wasserstein_mala_1_1.csv <==
x,y
0.0,-0.22175874317110741
0.0,-0.23030238092772062
0.008615166,-0.2385454080722378
0.017380223,-0.24703541772793688
0.025955559,-0.25663790092175537
0.034181692,-0.26693185909185624
0.042550485,-0.2747938833967899
0.050705187,-0.28371711973168007
0.05902418,-0.2946905852433974
0.067227042,-0.30218184270646425
0.074950649,-0.31463957653990815
0.082697817,-0.3205617261030543
0.089928179,-0.3313277085064862
0.097041149,-0.3416966887105422
0.10412451,-0.3502058180695228
0.111927749,-0.3577158026923142
0.120466014,-0.3706107823192202
0.128666826,-0.3752175505915409
0.137016779,-0.38190914494797823
0.145019959,-0.39038368208629964
0.152975309,-0.3977513042146641
0.160808607,-0.40286365230674154
0.168364923,-0.4088987363821997
0.175979608,-0.4159459253982851
0.184221681,-0.4237042272973674
0.192656855,-0.43073444857117443
0.201011139,-0.43651568206511515
0.209514254,-0.4471835558112871
0.217458713,-0.45717632346282755
0.225947368,-0.46326802506806836
0.233910568,-0.4702153578644216
0.242450643,-0.47498032391452316
0.251005939,-0.485674054643654
0.259074139,-0.4933051090095469
0.267255931,-0.5003002924690418
0.275722886,-0.5114448921099782
0.284287651,-0.5222231927895057
0.292847907,-0.5274888350984518
0.30121832,-0.5371975464607417
0.309714455,-0.5402060570085836
0.318293791,-0.5457663793031404
0.326387882,-0.5550089798227894
0.334323141,-0.5571073738229906
0.342017448,-0.5645952641002943
0.349847866,-0.5719297184804438
0.357527483,-0.579571906334548
0.365367092,-0.5886480389929372
0.373063059,-0.5943749816935466
0.380741315,-0.5968250931504705
0.387948957,-0.6044984967194253
0.395499173,-0.6129972782107787
0.403348831,-0.6161672238885534
0.410991588,-0.6309463385072808
0.418849206,-0.6422247632068988
0.427115198,-0.6463306491031802
0.435629344,-0.6564235208688104
0.44420601,-0.6577731821767282
0.452770695,-0.6626404512704201
0.460987637,-0.6718066631767996
0.469453532,-0.6759419468562133
0.477885106,-0.6854918866089136
0.486458572,-0.6914756719220513
0.495020028,-0.7028241594390098
0.503565002,-0.7076168412226257
0.511729814,-0.7053081040773819
0.52028979,-0.7094357987926152
0.528879086,-0.7022025626117989
0.537424111,-0.712972899013733
0.545739684,-0.7202545410197415
0.554280159,-0.7258055987876967
0.562673103,-0.725388905590221
0.571222679,-0.7398451325698
0.579787024,-0.7338472606258102
0.588196008,-0.7333795156412198
0.59637563,-0.7369561976545067
0.604587513,-0.7436047090968243
0.612773924,-0.7435779716798645
0.620725324,-0.7504300698107299
0.628763104,-0.7600557692838521
0.636300989,-0.7722394845843663
0.644141938,-0.775170568580202
0.652721624,-0.7792086245199634
0.661126118,-0.7845089355190186
0.669641272,-0.7794733637763029
0.677959336,-0.7791383485132815
0.68634845,-0.7762535009321414
0.694900795,-0.7819465775963758
0.70343861,-0.7799490039584883
0.711810164,-0.8047889937476062
0.720360379,-0.8033059466633652
0.728788444,-0.8083824290196608
0.737464761,-0.8063839600124855
0.745778573,-0.8190055399755276
0.753689932,-0.8224823724778384
0.761566821,-0.8221949334422055
0.76946191,-0.8395698798243711
0.776939235,-0.8434105340188199
0.784613061,-0.8525511537749725
0.791790623,-0.8557078763359252
0.799332489,-0.8586727388522092
0.807218108,-0.8691692783500276
0.815081296,-0.8907979598038642
0.823438309,-0.897903427471903
0.831968605,-0.9019593146564795
0.840538231,-0.8975557236384626
0.848941955,-0.9001602592346325
0.857105136,-0.9103648658315432
0.865452819,-0.9137653482374926
0.873982215,-0.9037223053709944
0.882274478,-0.9201038079241342
0.890846843,-0.9367891378617634
0.899425339,-0.9220754158941812
0.907762942,-0.9313746089211753
0.915930704,-0.9291546419989388
0.924287157,-0.93081107761232
0.932710032,-0.9324963395411474
0.941088006,-0.9424160810893714
0.94958124,-0.9535495897764222
0.958086585,-0.9506837444486016
0.965815093,-0.9469949962886922
0.973939834,-0.9466165970238005
0.98250987,-0.9525795832717427
0.991056515,-0.9532332626170227
0.999426328,-0.96253180845867
1.007969064,-0.9718424131305925
1.016408518,-0.9905667411220066
1.024806402,-0.9863123273169333
1.033305537,-1.0051997043545817
1.041680761,-1.0193948264720447
1.050210366,-1.0217366999357689
1.058756032,-1.0272636204028782
1.067368157,-1.032467210461634
1.075711421,-1.0382982220298986
1.084250866,-1.0506463682962908
1.092450998,-1.0560375835522797
1.100787972,-1.0656266367860563
1.109369737,-1.073820140649739
1.1176816,-1.0793004106062785
1.126042494,-1.0925505106365512
1.13459922,-1.1085936069880378
1.143155615,-1.1157699037101736
1.15168842,-1.136234522829567
1.159874702,-1.149000059233392
1.168427768,-1.1480097944124148
1.176757171,-1.1571912475722963
1.184939253,-1.1517253315496805
1.192891702,-1.1353474004470152
1.200528598,-1.1551583087297195
1.208359937,-1.1569889969952971
1.216382227,-1.1646346139874952
1.224778281,-1.1766580813051217
1.233213985,-1.1826288939278968
1.24174454,-1.1911878763134414
1.249903012,-1.2219098399622677
1.257598219,-1.2325117837940094
1.265471107,-1.2366051155802789
1.273500037,-1.2242952648959775
1.281364616,-1.2402577872088447
1.288902552,-1.2550494684949711
1.296555428,-1.2527386988355895
1.303986962,-1.2106118386122486
1.311581458,-1.2411029027046074
1.319423697,-1.2206990689089325
1.327053123,-1.2385928192958113
1.334881881,-1.2202746772462967
1.342720149,-1.209896395931144
1.350591438,-1.2139444079714792
1.358443976,-1.228149031738792
1.366118803,-1.2118001706399912
1.373886731,-1.2281642078835433
1.38174884,-1.2416663226084634
1.389051092,-1.2513677540244899
1.396878771,-1.2514356892188614
1.404570108,-1.291044653587141
1.412366246,-1.3022866577746322
1.41980413,-1.3039504131911401
1.427389665,-1.2960847489992275
1.435221724,-1.2740078615140502
1.443057342,-1.2828039431114056
1.45087974,-1.3377397767536796
1.458715709,-1.3212464319277282
1.466345195,-1.3303105129087895
1.473975621,-1.3488284658779603
1.481337245,-1.324447716169515
1.489016822,-1.2838706413340424
1.496425476,-1.2688458655868617
1.504510686,-1.2825658637346482
1.51293084,-1.2793164784264839
1.521459596,-1.3320643889908326
1.52983138,-1.343657208533264
1.537494936,-1.3404854447790497
1.545587786,-1.3271875740760077
1.553492036,-1.3323349995008171
1.561357635,-1.345828382893668
1.569473726,-1.3182113969781515
1.577563846,-1.3181844527338142
1.585445195,-1.3398473927674999
1.593164602,-1.3548050263648597
1.60099508,-1.3420299580352726
1.608690438,-1.3790452710944525
1.616353564,-1.351313789661094
1.623806928,-1.3850543144101337
1.631693617,-1.3703286745914345
1.640082381,-1.3783271728772362
1.648614407,-1.3683607130009292
1.656821999,-1.3804309161116333
1.664762197,-1.3690274023344244
1.672626686,-1.3396336385708645
1.680605836,-1.3511139671777086
1.688413304,-1.3512053572350498
1.696240263,-1.346638871155098
1.704512765,-1.3442834907250008
1.712482215,-1.3745877229787864
1.720707757,-1.3872394131077153
1.728643367,-1.3945315347463778
1.736444705,-1.41285774034387
1.74401906,-1.4311266767476567
1.752578795,-1.4243422737866125
1.760955609,-1.4264308094059586
1.769455204,-1.4221070301665857
1.777846528,-1.4267550607853015
1.78610313,-1.440121708991347
1.794257212,-1.447082045080142
1.802605595,-1.4535994200133242
1.810957349,-1.4293882247465433
1.818874358,-1.3956459221431503
1.827242901,-1.4067965923207608
1.835778607,-1.422181551441261
1.843888258,-1.43702470861893
1.852454544,-1.4665021392644446
1.860814877,-1.4663708961987905
1.868981839,-1.4601102102885684
1.877007859,-1.4921735626267238
1.884945809,-1.4350951586706517
1.892667246,-1.437730395483674
1.899848417,-1.4740896987220609
1.907408803,-1.4248943411341934
1.915053959,-1.4145848807537296
1.92314672,-1.4325347471545353
1.931520744,-1.4298889321272936
1.940076739,-1.460880955333706
1.948626055,-1.507883374235159
1.956803416,-1.5009230820099233
1.964994009,-1.4892833676526667
1.973518904,-1.4950179364107652
1.981853846,-1.4795538359933076
1.989585584,-1.4802571270801672
1.997846097,-1.4811659171431046
2.007753096,-1.4976563748063896
2.016379962,-1.498376340826451
2.024977698,-1.5076312290805096
2.033327341,-1.48624461145888
2.041503473,-1.4859700699332417
2.049665405,-1.4624884243899983
2.058199389,-1.4315618343057406
2.066773105,-1.391912215254421
2.075308291,-1.379294800958764
2.083615044,-1.395266204993701
2.092154029,-1.3771813914779782
2.100715594,-1.3605682705819515
2.108848126,-1.3873144080428323
2.116761455,-1.4074179840127432
2.125076548,-1.465044799753708
2.133597083,-1.4324650652005892
2.141750795,-1.4224183949104179
2.150126688,-1.4063290559379364
2.15830219,-1.4251796420889133
2.16625545,-1.4361747742519648
2.174492372,-1.467720219437869
2.182819765,-1.466301524463677
2.19135212,-1.473285797614603
2.199873516,-1.4580569942838195
2.207991216,-1.4621881767176013
2.216544092,-1.4801535752655934
2.224922496,-1.4896032324153525
2.233455961,-1.4603507176110264
2.241811295,-1.4855268552667955
2.2503573,-1.4495734105666038
2.258929506,-1.4743809764528786
2.267239139,-1.5293754578124343
2.275620593,-1.546921106214526
2.284182468,-1.5507456659709864
2.292605482,-1.5470828722625733
2.300982246,-1.5352991382220615
2.309155748,-1.517828403412684
2.317699863,-1.5230843061383432
2.32641831,-1.4910542846108497
2.334974395,-1.4901985621946727
2.343463531,-1.5048455540064614
2.352007686,-1.4904508018688722
2.360556402,-1.544930543936717
2.368951205,-1.5343069901924675
2.37745597,-1.5001083380492015
2.386016246,-1.46954045174573
2.394067786,-1.4724795424548718
2.401738273,-1.509490642716455
2.410115846,-1.4877152218818201
2.418670102,-1.5230797007695716
2.426826554,-1.5274253471386465
2.435034626,-1.5149940849666386
2.442674852,-1.537751806945517
2.450776463,-1.561496115897328
2.459273658,-1.5272663956367227
2.467651342,-1.570609382342581
2.476172647,-1.593288168192472
2.48455992,-1.6195440593880361
2.49255269,-1.6174168090327115
2.500458309,-1.6455641615320415
2.508243007,-1.6118065291876575
2.516496239,-1.5492644604694215
2.525011245,-1.498355847820753
2.53355859,-1.4521309588719082
2.541800823,-1.4287836889190455
2.549657101,-1.4425300317869807
2.557421288,-1.456226153908488
2.565741022,-1.458038349151018
2.574290697,-1.4455405806520045
2.582631711,-1.4248501968794391
2.591148615,-1.4306025065793835
2.599663811,-1.4316761700869352
2.608023274,-1.3971876076623293
2.61656238,-1.3708395742229171
2.624950114,-1.4130530648751047
2.633452478,-1.3781336676953935
2.641748721,-1.3848798015285286
2.649201076,-1.4063412701254412
2.656836972,-1.4554214426349006
2.664546049,-1.4352093222281452
2.6726332,-1.4207444096524555
2.680991183,-1.4449734880412874
2.688940353,-1.4243453823852061
2.696569109,-1.4361865163305232
2.704361007,-1.458235537779391
2.712196315,-1.4326985561213559
2.720186935,-1.4070653378263844
2.72860876,-1.4193607467350735
2.736958763,-1.3998454517553396
2.745346747,-1.418409514652634
2.753849631,-1.4402789676009797
2.762379787,-1.4363595441797297
2.770927752,-1.4418355190099377
2.779444318,-1.436017719672906
2.787991262,-1.4550535844401977
2.796129964,-1.448988456010268
2.80467942,-1.4973635148907756
2.813078504,-1.482939854292081
2.820785891,-1.4914570012435973
2.828429347,-1.4644096759126184
2.836012453,-1.4822870941256732
2.844299846,-1.5051553056522586
2.85271425,-1.4936982852806384
2.861403637,-1.4640267545250094
2.869943852,-1.4831939898805384
2.878084193,-1.4841112072585045
2.885952392,-1.4868036619956244
2.894309866,-1.4849764729046577
2.902680119,-1.5575225144859368
2.91086213,-1.558333973642505
2.918515297,-1.5272475093317261
2.926101373,-1.5381092974403288
2.934027022,-1.5240441911176765
2.942568847,-1.5363915708980624
2.950918661,-1.4805304685489504
2.959441016,-1.51100605875561
2.967650778,-1.5153107195464197
2.975579887,-1.5339817597768097
2.984130583,-1.5866376310519148
2.992468186,-1.6034795628562084
3.000681778,-1.5667150610320615
3.008621668,-1.522479513532346
3.016587487,-1.5652808232289117
3.024986761,-1.5350459083373291
3.033520656,-1.5081762460860169
3.041808559,-1.5113595099174046
3.049949331,-1.5106144247578104
3.059647897,-1.5395241596544051
3.068261214,-1.523187725820255
3.07687101,-1.549977093859187
3.085049652,-1.5583716102637666
3.093141632,-1.5569680127650878
3.100702288,-1.5585273156585824
3.10796134,-1.5794811898576384
3.115517946,-1.5729996292200257
3.123343914,-1.5699417381153304
3.131151302,-1.6333998195469044
3.13899056,-1.6771841307552082
3.146862829,-1.621686337808969
3.154500465,-1.6095706969074146
3.162112212,-1.587034373192038
3.169753868,-1.573413515645564
3.177326683,-1.5387304390951269
3.18499976,-1.5219668996991733
3.192151172,-1.5185376646892679
3.19992745,-1.5013361964865737
3.207736257,-1.468763779476206
3.215890249,-1.4668098823487656
3.224268673,-1.44706430587293
3.232486625,-1.4469665999244747
3.240680027,-1.4476816895845235
3.24906808,-1.4706340536271145
3.257396314,-1.4963275318373161
3.265470965,-1.5107890490500058
3.273428084,-1.494238732530046
3.281671066,-1.533767603772916
3.289148721,-1.5245879293839568
3.296587615,-1.5445968872559577
3.304164791,-1.5027352105985785
3.312561565,-1.5317630714340549
3.320758066,-1.541703808504363
3.32908883,-1.516407402869698
3.337456064,-1.5576696402604906
3.345991949,-1.5509097219495216
3.354219821,-1.5203373990857725
3.361950348,-1.5308745052088086
3.369215411,-1.5377267678890498
3.376636395,-1.5102561816397508
3.383966399,-1.5027525304246268
3.391515694,-1.5403418973145862
3.399368002,-1.495008465471067
3.406832227,-1.4704661398064434
3.414028569,-1.4736799147763158
3.421372332,-1.4485512446707836
3.429901677,-1.4318160403818039
3.438418732,-1.4307515344924382
3.446407492,-1.4394774737090548
3.454226911,-1.4666802696372998
3.462755946,-1.5018012092684068
3.470876367,-1.5283586785984042
3.479033568,-1.5009381478830277
3.486782606,-1.5210524839125386
3.494719755,-1.5292179508911432
3.503028718,-1.529713256991913
3.511358601,-1.5501253565735327
3.519414552,-1.5635472063017024
3.527783036,-1.520897056837328
3.536334261,-1.473789988207824
3.54430733,-1.5108435171762644
3.552826786,-1.534003760590937
3.561371091,-1.528841574112579
3.569091008,-1.504612332827366
3.577463132,-1.5306726128726327
3.585581873,-1.4943165974500954
3.593652784,-1.4678382175546154
3.601515883,-1.4823191495021715
3.609370731,-1.506113613235072
3.617091308,-1.4491676950822716
3.624774995,-1.4389615978348416
3.632368171,-1.4707557233777684
3.640195979,-1.4415832532290007
3.647434371,-1.4036590575896986
3.655008277,-1.4077023741680788
3.662455721,-1.3996954121213725
3.669586823,-1.3786305531234126
3.676684684,-1.3775545469691552
3.683729594,-1.3979245008996484
3.690704843,-1.4439710138284763
3.698005236,-1.4115456850971844
3.704886345,-1.400485112564489
3.711433521,-1.4079219851084954
3.718598493,-1.397483475930162
3.725785914,-1.4478326213608559
3.732844574,-1.461374281403844
3.73940748,-1.469108434781108
3.746580142,-1.507425985553247
3.753574332,-1.5049909774512351
3.760883135,-1.497555853228211
3.767512081,-1.5163133733823793
3.774586532,-1.5174741803380936
3.782092867,-1.5552536094232272
3.789290959,-1.5621756789728782
3.796787144,-1.6303408526380534
3.804046966,-1.6159243632881504
3.810652632,-1.5904376667726574
3.817623492,-1.6105380166437528
3.824834154,-1.5767341936872767
3.832078347,-1.5677589412006048
3.838976155,-1.5685402757610827
3.845592171,-1.5801257290738704
3.852138867,-1.5487130430944278
3.858866124,-1.4892754602257012
3.866080686,-1.5322149097185995
3.872957435,-1.5344580789503537
3.880125636,-1.5103858025324193
3.887384179,-1.473428088292685
3.894630791,-1.4608151165354146
3.901711582,-1.43415025674443
3.908740043,-1.3944277148244595
3.915351188,-1.4030646780253668
3.922323778,-1.3901995352605663
3.92952552,-1.3647557168845952
3.936591951,-1.3742088721387775
3.943783943,-1.3861892356302368
3.950996935,-1.3923173387990089
3.958040395,-1.404354045388693
3.964845873,-1.413512825234747
3.972045445,-1.4510048540372078
3.979259067,-1.4565161714626969
3.986733972,-1.4815844294621574
3.993998134,-1.4657516837919085
4.001748672,-1.4859286540595769
4.009328727,-1.4882021879989218
4.016232577,-1.4816821319208757
4.022869643,-1.5048316312041006
4.030051304,-1.5173312874276468
4.036941283,-1.5125489451273577
4.044126275,-1.464758055133222
4.051159326,-1.4914386414467642
4.058041134,-1.538917120448377
4.06463809,-1.5315554126198325
4.071794162,-1.5056738661741718
4.078848882,-1.5392012669440447
4.087261246,-1.545736415412759
4.09460072,-1.531917429214433
4.101810442,-1.4855429567748089
4.109009723,-1.5024328138194851
4.116891612,-1.5283649836058923
4.124760391,-1.5435050642445833
4.132415618,-1.4744931998652762
4.140223845,-1.4912417341194504
4.14774527,-1.4621336125741746
4.155638949,-1.4388795887647476
4.162763451,-1.4525141340605792
4.169983363,-1.47667746581537
4.176887421,-1.4404577661448685
4.183450587,-1.4084867578581939
4.190545638,-1.473630996349368
4.197627099,-1.4376345687218959
4.204476078,-1.4493966200799484
4.21174652,-1.4711048732141998
4.219240085,-1.5077349443946877
4.226546308,-1.4914929945154354
4.233569158,-1.4967919842260622
4.240854121,-1.5008392740682184
4.247906541,-1.5159487056280045
4.255096423,-1.499308452430333
4.262314785,-1.5037412629240763
4.269506597,-1.4710579786826248
4.27673832,-1.423770468482188
4.283920281,-1.419553982279435
4.29077416,-1.4118858871309237
4.29779942,-1.3879861033916674
4.305021352,-1.4177122397954733
4.312247325,-1.4386523118087253
4.319432686,-1.4460651785424732
4.326607438,-1.4741503811373886
4.333723879,-1.458286457501239
4.340352155,-1.4507338675445327
4.34686366,-1.4797483246616931
4.354003142,-1.4893727323401955
4.36085143,-1.4899485040272427
4.368040862,-1.465647699618407
4.375226914,-1.4236994419352387
4.382407806,-1.4097753115149623
4.389606258,-1.4277390315147365
4.396454966,-1.4515362361848485
4.403616767,-1.4280340031443013
4.41085161,-1.4363850915831389
4.418005991,-1.419097057695335
4.42487505,-1.4703375639843548
4.432054241,-1.4429477434406648
4.439223183,-1.4462644474629538
4.446434325,-1.4556355427270313
4.453619547,-1.4479986413929773
4.460627127,-1.4460315802792676
4.467789918,-1.443545866937528
4.474762098,-1.3706338113745684
4.48196656,-1.4034041372718122
4.489168232,-1.3927745538156797
4.496230293,-1.404981280934995
4.502821169,-1.4045777346508899
4.509335014,-1.4081278094558458
4.515848989,-1.3685743969386364
4.522468465,-1.3621303860981293
4.52892329,-1.4061134524616232
4.535790808,-1.3969788706523143
4.54298535,-1.4185003802484362
4.55003431,-1.4239495060784735
4.557220072,-1.4057235028284703
4.564470035,-1.4282021835429402
4.571708377,-1.4460250563589367
4.578429374,-1.4488662556878038
4.58498779,-1.460905295290299
4.591677246,-1.4669225992230086
4.598675156,-1.471926215466237
4.605660357,-1.4739757137701641
4.612892798,-1.478976732458628
4.62009406,-1.5120365278237589
4.627234282,-1.502920512079334
4.634414154,-1.46766950408589
4.641636386,-1.4009622206165036
4.648469604,-1.423713085525705
4.655651616,-1.462690333101359
4.662861398,-1.4684407089437213
4.669877148,-1.4740562541056534
4.67706699,-1.4732124795349504
4.684248892,-1.479730195143089
4.691239811,-1.4577676330270128
4.698447273,-1.4523512464857704
4.705655725,-1.4588915096078878
4.712497814,-1.475122970325281
4.719655516,-1.4663584403083247
4.726852617,-1.4732276737272947
4.734028029,-1.4707670341221668
4.740903118,-1.480088475161325
4.74807106,-1.4664029216331211
4.755293362,-1.4613176914192512
4.762236561,-1.5250058921837382
4.768818696,-1.5046388619486066
4.775304841,-1.4809499350058535
4.782421583,-1.4941554348466268
4.789414193,-1.5039258668066093
4.796621754,-1.5272953186884954
4.803785656,-1.5299689128161715
4.810401572,-1.544652675503641
4.816966978,-1.5644424249652837
4.824102009,-1.5628226210747893
4.831309661,-1.6110712818634612
4.838670974,-1.576986604622564
4.845691635,-1.6274941286065747
4.852318191,-1.6472976940896802
4.859504843,-1.6452513967019784
4.866527373,-1.6864793875743815
4.873533653,-1.6975830345263858
4.880738955,-1.6552131884742145
4.887897497,-1.6011335059748346
4.894971957,-1.6133083120373053
4.902166829,-1.6168829367931457
4.909376161,-1.6353404968857737
4.916592953,-1.6239288999609265
4.923798075,-1.5845601430870342
4.930807485,-1.5648896904353968
4.937981687,-1.5808685313582282
4.94534476,-1.5585635013051091
4.952383881,-1.579121780645164
4.959547872,-1.5990016242677043
4.966736454,-1.6362097121286796
4.973743734,-1.5799752921661447
4.980960986,-1.5576931972696397
4.988176168,-1.596975065827438
4.995170378,-1.5634798015597653
5.00237735,-1.621391946857225
5.009602163,-1.6653878325113691
5.016444441,-1.6998877818660563
5.022987316,-1.6658921114845449
5.029468951,-1.72668064780739
5.035948866,-1.813381323430222
5.042439921,-1.8379314246302674
5.049246469,-1.7155841812585653
5.056308629,-1.7199551192135987
5.062883155,-1.6985922364994883
5.069570972,-1.6315104109469047
5.077560452,-1.5853518958373785
5.084957386,-1.5668576626082042
5.092036186,-1.5540421526663581
5.099198868,-1.5264853053111578
5.106034446,-1.5786244454863474
5.112607752,-1.5705102665312636
5.119547541,-1.5362461564153178
5.126729753,-1.5174735545315317
5.133738633,-1.5515444742110767
5.140803204,-1.5665994841186852
5.1474064,-1.6067699024432627
5.154725233,-1.596548253846505
5.161920034,-1.5804438255135618
5.168920094,-1.5274727798639858
5.176128246,-1.516416697398369
5.183331819,-1.5248541965640512
5.190550841,-1.564431469215958
5.197746732,-1.5830506275951275
5.204733512,-1.6133904531618566
5.211937874,-1.6128126023772074
5.219151056,-1.5951253897530084
5.225986205,-1.5875215062875858
5.23256969,-1.5569509392059302
5.239702081,-1.5924663536060586
5.246926544,-1.6155151483826644
5.253992215,-1.6268377345238152
5.260986245,-1.6084504350303905
5.268159676,-1.5800137623327541
5.275332197,-1.5994055523819706
5.282150146,-1.6028593082835803
5.288737572,-1.6181318277314347
5.295640421,-1.6452040612073666
5.302839912,-1.6255229195142442
5.309810912,-1.7045477360483057
5.316461499,-1.7020055287461766
5.32361332,-1.6946833953660507
5.330247137,-1.5979996647051384
5.337031374,-1.6254424183927891
5.344226046,-1.6123569428349631
5.351433798,-1.6221337808369374
5.358262306,-1.6498049948891675
5.365092925,-1.7200548934916207
5.372247416,-1.7060266724876898
5.379461448,-1.6662067531200606
5.386298796,-1.6467743766294056
5.392875762,-1.6602109073779423
5.399792532,-1.6938538391945475
5.406979523,-1.688226384536443
5.413805921,-1.664881033575834
5.420387757,-1.65260664907398
5.427571479,-1.6570831826103962
5.434775941,-1.643096270694908
5.441753801,-1.6211688894187155
5.448963212,-1.6089075956652525
5.455995563,-1.6177228850179628
5.462576199,-1.56340658721594
5.469657519,-1.5862775830581912
5.47674009,-1.5989396915296323
5.483295105,-1.6160340003761322
5.490443317,-1.6102216529098508
5.497629379,-1.5569957040565974
5.504248485,-1.5095974093252158
5.511177785,-1.5399005534202894
5.518362376,-1.5306165211901923
5.525583078,-1.5533719374625035
5.532457337,-1.5366995402825592
5.539626459,-1.5510009569098107
5.546471547,-1.5664339253420219
5.553019292,-1.548409325369549
5.560057862,-1.5521167591441962
5.566642668,-1.5440098541189389
5.573929801,-1.5029667615673896
5.58081632,-1.463305357235685
5.58784372,-1.5001352326632091
5.594457366,-1.5203010305865556
5.600969381,-1.5254329468929069
5.608119543,-1.5135699670841058
5.615115353,-1.5377217418162636
5.622319114,-1.4958345734180492
5.629343805,-1.480255931861517
5.636564617,-1.4631767150421318
5.64380053,-1.500996516221499
5.65080058,-1.4311690383632552
5.657982681,-1.4470872567879394
5.665059991,-1.4349793569770382
5.672264834,-1.4126775953096937
5.679493116,-1.358455118091641
5.686289624,-1.395226468247104
5.693476555,-1.4106579216266009
5.700697398,-1.4001778458540182
5.70788708,-1.3827169989939
5.71490836,-1.3561095749534882
5.721951891,-1.3346271837988368
5.728572226,-1.330768709098858
5.735718997,-1.3469759165167046
5.74295008,-1.3312537930937758
5.750148002,-1.3239325380054536
5.757371854,-1.3078831166483995
5.764446484,-1.2812884863578038
5.771040201,-1.2825277354486466
5.7779924,-1.3072884878814734
5.78501799,-1.2960334027776172
5.791598616,-1.301215527721008
5.798395494,-1.301948020403839
5.80498528,-1.3031228720985308
5.812145111,-1.3198724709629626
5.819345183,-1.358028476753239
5.826527935,-1.3623100808052702
5.833718627,-1.3712677579791817
5.840767527,-1.3900723101132422
5.847984949,-1.3750788170457195
5.85503565,-1.3866952274324635
5.861605636,-1.381095543040127
5.868120721,-1.400020879040432
5.874812067,-1.390851848653849
5.881873318,-1.4256828792272087
5.888650416,-1.4319683910459722
5.895794427,-1.4599590031667762
5.902780207,-1.4517930658977856
5.909835337,-1.4616482041117733
5.916461543,-1.4566823775417592
5.923620385,-1.4088123793821894
5.930278052,-1.4086256639394934
5.938006109,-1.4612141933555993
5.944939628,-1.4422541542696148
5.951506354,-1.4588228034765802
5.958488144,-1.430923255711072
5.965288532,-1.4477145649880099
5.972352512,-1.4549551135343441
5.978928607,-1.4393786173933847
5.986071849,-1.4331443950844867
5.993424513,-1.4216585648910811
6.000642635,-1.3693492286099072
6.007836127,-1.364897476490748
6.014873157,-1.3914052455448347
6.022104439,-1.3957649600623798
6.028764856,-1.3959637738765598
6.035281841,-1.408136255096987
6.042424473,-1.4285583398778234
6.049461302,-1.4514291020838663
6.056094549,-1.502850776413594
6.063283111,-1.4830673322618448
6.070380372,-1.5004395590676571
6.076961628,-1.525772630921376
6.083505363,-1.5391346868974425
6.090022418,-1.542605286008395
6.096756535,-1.5681608896551618
6.103687985,-1.5239856100872304
6.110505543,-1.4630760104272784
6.117710295,-1.4406369542166926
6.124771575,-1.4576404567426466
6.131959787,-1.4175685404505103
6.139190719,-1.444717547752018
6.146349931,-1.4527768564537464
6.153437461,-1.4791073426409083
6.160628613,-1.5177271933390164
6.167791485,-1.5126778251047361
6.174791045,-1.4623116279538846
6.181976507,-1.4437197960049917
6.189190248,-1.4473351230942129
6.196270719,-1.435939498722809
6.203619573,-1.4508285705376447
6.210794605,-1.4312646012120631
6.217816505,-1.4387402192675791
6.225045057,-1.4033754622309933
6.232256349,-1.4068788479944472
6.239246779,-1.404523695099717
6.246460451,-1.4015848739277263
6.253667933,-1.4148567906978193
6.260713113,-1.4224513315891247
6.267953255,-1.4237570443908398
6.275158668,-1.4442669673249655
6.28235937,-1.437571504858354
6.289539071,-1.425360542046762
6.296762213,-1.4262571922240261
6.303962635,-1.4038617697819096
6.311143287,-1.4109689264328302
6.318336739,-1.4276045706151526
6.325506441,-1.4528315132722123
6.332743983,-1.493963675143281
6.339946845,-1.492739673391945
6.346989585,-1.4854639657192483
6.354198688,-1.4560081181016507
6.361334258,-1.441062849784484
6.367939794,-1.4321590077962119
6.37448458,-1.4139114704305447
6.381243078,-1.4255348071259175
6.387801693,-1.3824084851188754
6.3945256,-1.4179833748001747
6.40152215,-1.4228978024929044
6.408738592,-1.4754102891870906
6.416103966,-1.4772719718948681
6.423111046,-1.4592283992798927
6.430312838,-1.4645175254147693
6.437340638,-1.4625058471773524
6.44456463,-1.499606918207519
6.451733682,-1.5292027659803855
6.458749392,-1.5088319848755078
6.465920563,-1.5194587949940497
6.473006704,-1.5075836217449052
6.480174786,-1.5141892477125476
6.487375538,-1.52425960881797
6.49456488,-1.4814876069568643
6.501564509,-1.4907635864039266
6.508807202,-1.511747627774026
6.516044254,-1.518626731454308
6.523221886,-1.539107978160932
6.530429218,-1.5530276529144167
6.537410298,-1.5646712950771091
6.54462834,-1.5826638001782298
6.551834762,-1.601139540914567
6.558870522,-1.5642451042162129
6.566073385,-1.5505429845048817
6.573259876,-1.5855200665019955
6.580475248,-1.558139531797524
6.5876708,-1.5705726941303997
6.59470508,-1.5833888776442433
6.601964443,-1.5657475922346151
6.609025603,-1.4849535247555434
6.616243005,-1.5213235432135495
6.623451218,-1.5615952743396644
6.630614819,-1.5258571182278975
6.637615209,-1.509580348057733
6.644864291,-1.5116625985875012
6.651924112,-1.5323066917097747
6.659118504,-1.5151339465354807
6.666330226,-1.5812186480226174
6.673528878,-1.5655285964201846
6.68076754,-1.5820827352695972
6.687975632,-1.5963359739843173
6.695015233,-1.5552435934513458
6.702235465,-1.5540063204499222
6.709433196,-1.5543406276798606
6.716678589,-1.5979438791191163
6.723921891,-1.6137425811126158
6.730982162,-1.6476114487227138
6.738341035,-1.6916966707261045
6.745527097,-1.6551148260673059
6.752740809,-1.6287479834192429
6.759949751,-1.6689238555127899
6.766992682,-1.665456052318493
6.774188064,-1.6019265745204276
6.781383805,-1.5699361119863526
6.788572777,-1.6270026203209842
6.795765869,-1.6430770179198366
6.802788709,-1.5939708321763095
6.809955401,-1.6082237425617212
6.817035641,-1.6237757067393215
6.824198373,-1.5991916081516213
6.831221413,-1.6296695585504155
6.838431115,-1.6486521895225459
6.845641818,-1.7120842382943768
6.852652037,-1.716502448561474
6.859850129,-1.6233964871246895
6.866857629,-1.5850001736220116
6.874053322,-1.5829075595257953
6.881260203,-1.5614496924410066
6.888486745,-1.5085678368140856
6.895675877,-1.4921308539985416
6.902721448,-1.498076660077159
6.90991369,-1.4933657933241096
6.91699403,-1.5021586752707643
6.924161142,-1.4640390873445928
6.931360014,-1.4980585714198509
6.938590226,-1.4722223140717148
6.945613126,-1.4848775184225778
6.952969049,-1.493331835108657
6.96001365,-1.506801838400129
6.967195062,-1.5250811594957556
6.974396584,-1.5035263509975574
6.981616646,-1.508896413808019
6.988658376,-1.5046009092235457
6.995842638,-1.557331234487343
7.002845488,-1.5898081687188625
7.0100632,-1.5699616846632187
7.016980199,-1.5783083248790064
7.024180181,-1.541382431094557
7.031199521,-1.518659421994321
7.038384883,-1.576603240002473
7.045395133,-1.5911453382440124
7.052610466,-1.5496507909872508
7.059957848,-1.520257977737157
7.067000429,-1.512308398728406
7.074196041,-1.5247641220942745
7.081409293,-1.5022454756358887
7.088654616,-1.5239664845341259
7.095847087,-1.497652280804382
7.102911668,-1.4386344807456648
7.11011698,-1.4427500839796539
7.117345062,-1.4453858340034353
7.124567744,-1.4672001050245786
7.131766916,-1.448495058482551
7.138795566,-1.4352249149946175
7.145978558,-1.432368512689646
7.153076729,-1.4289092320305563
7.16026202,-1.3846108893367846
7.167612524,-1.3882881552600002
7.174596324,-1.3823964235901876
7.181617904,-1.3968528231394473
7.188877527,-1.3904839273049476
7.195885656,-1.4229204287196935
7.202894087,-1.400760010761784
7.210080008,-1.4352210933193246
7.216965568,-1.4351510539357994
7.224148029,-1.388952436484681
7.231172239,-1.3663173936312838
7.238056718,-1.3823894368816942
7.244655244,-1.3269261512101405
7.251777165,-1.338614319725413
7.258418561,-1.3506106526026698
7.265460781,-1.3690876544714201
7.272845486,-1.359283374475746
7.280055408,-1.3943215393887904
7.286676454,-1.4268245557982069
7.293374681,-1.3928501867999532
7.300451091,-1.361300149607196
7.307677983,-1.3529348689357839
7.314876055,-1.3769645680510965
7.321942516,-1.382888780362262
7.328531022,-1.377236269363114
7.335684663,-1.3731516557185908
7.342894095,-1.3891381011876338
7.349954946,-1.391729175979366
7.357015177,-1.4034218319865115
7.364199838,-1.406825339809156
7.371224318,-1.3954707010660927
7.37837916,-1.4057131706753874
7.385297899,-1.3987133923785418
7.391855155,-1.3860604305369248
7.39842049,-1.3753204513731534
7.404922925,-1.3965457673711594
7.41137153,-1.3760209810227426
7.417838944,-1.35550035825824
7.424767184,-1.3537790693651757
7.431962015,-1.3371113081838488
7.439220328,-1.3418680551288997
7.447950725,-1.3411977285200691
7.455348909,-1.29640086025563
7.462578211,-1.2910046108291233
7.469603741,-1.3061847985475952
7.476833413,-1.3146755759774542
7.484228938,-1.3678488124310295
7.491243518,-1.3598303610920817
7.498453489,-1.370083747542046
7.505652911,-1.4007332829836756
7.51251544,-1.4332795303376622
7.519705132,-1.4583507063493208
7.526909504,-1.4477540776839697
7.533910843,-1.448932909672627
7.541129086,-1.4477516062863258


==> fig/data/wprior/prior_wasserstein_mala_1_2.csv <==
x,y
0.0,-0.3640599117000701
0.0,-0.3640599117000701
0.007640146,-0.3640599117000701
0.015469925,-0.3640599117000701
0.023674596,-0.3640599117000701
0.03203986,-0.3640599117000701
0.039612975,-0.3640599117000701
0.047606886,-0.3640599117000701
0.055533425,-0.3640599117000701
0.063636715,-0.3640599117000701
0.071373453,-0.3640599117000701
0.079279772,-0.3640599117000701
0.087520785,-0.3640599117000701
0.095860978,-0.3640599117000701
0.104416453,-0.3640599117000701
0.112565275,-0.3640599117000701
0.120838067,-0.3640599117000701
0.129180921,-0.3640599117000701
0.137002499,-0.3640599117000701
0.14515926,-0.3640599117000701
0.152945508,-0.3640599117000701
0.160608075,-0.3640599117000701
0.168745586,-0.3640599117000701
0.176974759,-0.3640599117000701
0.1851834,-0.3640599117000701
0.193407923,-0.3640599117000701
0.200951958,-0.3640599117000701
0.208273051,-0.3640599117000701
0.215622835,-0.3640599117000701
0.223278911,-0.3640599117000701
0.230954708,-0.3640599117000701
0.238635305,-0.3640599117000701
0.246331902,-0.3640599117000701
0.254066739,-0.3640599117000701
0.261757835,-0.3640599117000701
0.269445732,-0.3640599117000701
0.276989258,-0.3640599117000701
0.284675035,-0.3640599117000701
0.292334972,-0.3640599117000701
0.299523864,-0.3640599117000701
0.306499333,-0.3640599117000701
0.313592974,-0.3640599117000701
0.320476202,-0.3640599117000701
0.327839266,-0.3640599117000701
0.335272321,-0.3640599117000701
0.342915317,-0.3640599117000701
0.350594183,-0.3640599117000701
0.358111859,-0.3640599117000701
0.365782835,-0.3640599117000701
0.373297151,-0.3640599117000701
0.380767216,-0.3640599117000701
0.38826639,-0.3640599117000701
0.395669434,-0.3640599117000701
0.403323781,-0.3640599117000701
0.410971527,-0.3640599117000701
0.418792165,-0.3640599117000701
0.426459121,-0.3640599117000701
0.434002317,-0.3640599117000701
0.441655464,-0.3640599117000701
0.449175369,-0.3640599117000701
0.456648124,-0.3640599117000701
0.464253459,-0.3640599117000701
0.471910136,-0.3640599117000701
0.479365901,-0.3640599117000701
0.487029397,-0.3640599117000701
0.494683184,-0.3640599117000701
0.502171309,-0.3640599117000701
0.509832965,-0.3640599117000701
0.51734389,-0.3640599117000701
0.524996807,-0.3640599117000701
0.532246129,-0.3640599117000701
0.539657733,-0.3640599117000701
0.547318519,-0.3640599117000701
0.554967996,-0.3640599117000701
0.562437061,-0.3640599117000701
0.570766684,-0.3640599117000701
0.579150298,-0.3640599117000701
0.58735749,-0.3640599117000701
0.595667933,-0.3640599117000701
0.603902475,-0.3640599117000701
0.612045017,-0.3640599117000701
0.62037365,-0.3640599117000701
0.628714603,-0.3640599117000701
0.636921865,-0.3640599117000701
0.645052586,-0.3640599117000701
0.653055827,-0.3640599117000701
0.660804604,-0.3640599117000701
0.670673632,-0.3640599117000701
0.679130997,-0.3640599117000701
0.687520891,-0.3640599117000701
0.695860125,-0.3640599117000701
0.704199698,-0.3640599117000701
0.71252334,-0.3640599117000701
0.720897815,-0.3640599117000701
0.728890504,-0.3640599117000701
0.737265078,-0.3640599117000701
0.745043826,-0.3640599117000701
0.752737533,-0.3640599117000701
0.760810823,-0.3640599117000701
0.769015765,-0.3640599117000701
0.777236688,-0.3640599117000701
0.785257848,-0.3640599117000701
0.792995275,-0.3640599117000701
0.800642431,-0.3640599117000701
0.808757683,-0.3640599117000701
0.816991735,-0.3640599117000701
0.825179847,-0.3640599117000701
0.833227397,-0.3640599117000701
0.841095406,-0.3640599117000701
0.848720032,-0.3640599117000701
0.856820883,-0.3640599117000701
0.865043896,-0.3640599117000701
0.873375308,-0.3640599117000701
0.881745482,-0.3640599117000701
0.889879293,-0.3640599117000701
0.898207517,-0.3640599117000701
0.905734232,-0.3640599117000701
0.913272757,-0.3640599117000701
0.921276147,-0.3640599117000701
0.929037635,-0.3640599117000701
0.936768062,-0.3640599117000701
0.94455864,-0.3640599117000701
0.95264931,-0.3640599117000701
0.96060473,-0.3640599117000701
0.968792842,-0.3640599117000701
0.977151096,-0.3640599117000701
0.98552402,-0.3640599117000701
0.993476428,-0.3640599117000701
1.001850082,-0.3640599117000701
1.009974234,-0.3640599117000701
1.017986104,-0.3640599117000701
1.026179616,-0.3640599117000701
1.034494538,-0.3640599117000701
1.04265536,-0.3640599117000701
1.051135145,-0.3640599117000701
1.059503019,-0.3640599117000701
1.067706971,-0.3640599117000701
1.075563739,-0.3640599117000701
1.083504018,-0.3640599117000701
1.09166331,-0.3640599117000701
1.099987593,-0.3640599117000701
1.108388688,-0.3640599117000701
1.116563409,-0.3640599117000701
1.124739471,-0.3640599117000701
1.132924682,-0.3640599117000701
1.141116684,-0.3640599117000701
1.148897032,-0.3640599117000701
1.156779401,-0.3640599117000701
1.16469037,-0.3640599117000701
1.172925352,-0.3640599117000701
1.181135404,-0.3640599117000701
1.189343977,-0.3640599117000701
1.197116624,-0.3640599117000701
1.204831601,-0.3640599117000701
1.212464557,-0.3640599117000701
1.220317266,-0.3640599117000701
1.228487398,-0.3640599117000701
1.236641799,-0.3640599117000701
1.244550448,-0.3640599117000701
1.252613109,-0.3640599117000701
1.260331256,-0.3640599117000701
1.268439186,-0.3640599117000701
1.27681703,-0.3640599117000701
1.285040423,-0.3640599117000701
1.293196184,-0.3640599117000701
1.300997762,-0.3640599117000701
1.308710069,-0.3640599117000701
1.31678208,-0.3640599117000701
1.32478855,-0.3640599117000701
1.333012942,-0.3640599117000701
1.341207994,-0.3640599117000701
1.348987711,-0.3640599117000701
1.356658528,-0.3640599117000701
1.364459226,-0.3640599117000701
1.372512267,-0.3640599117000701
1.380883401,-0.3640599117000701
1.389082482,-0.3640599117000701
1.397275314,-0.3640599117000701
1.405053952,-0.3640599117000701
1.412709749,-0.3640599117000701
1.4208047,-0.3640599117000701
1.429008781,-0.3640599117000701
1.437206093,-0.3640599117000701
1.445409665,-0.3640599117000701
1.452734129,-0.3640599117000701
1.460555107,-0.3640599117000701
1.46894273,-0.3640599117000701
1.477142262,-0.3640599117000701
1.485321984,-0.3640599117000701
1.49288686,-0.3640599117000701
1.500519056,-0.3640599117000701
1.508757158,-0.3640599117000701
1.51694947,-0.3640599117000701
1.525143542,-0.3640599117000701
1.53293392,-0.3640599117000701
1.540662378,-0.3640599117000701
1.548507405,-0.3640599117000701
1.556892719,-0.3640599117000701
1.565086812,-0.3640599117000701
1.573409195,-0.3640599117000701
1.580710238,-0.3640599117000701
1.588541955,-0.3640599117000701
1.596913059,-0.3640599117000701
1.605103301,-0.3640599117000701
1.613310603,-0.3640599117000701
1.621082841,-0.3640599117000701
1.628722317,-0.3640599117000701
1.636783148,-0.3640599117000701
1.64500619,-0.3640599117000701
1.653176212,-0.3640599117000701
1.661175772,-0.3640599117000701
1.669268382,-0.3640599117000701
1.67705041,-0.3640599117000701
1.68405634,-0.3640599117000701
1.69099553,-0.3640599117000701
1.698638607,-0.3640599117000701
1.70609159,-0.3640599117000701
1.713759667,-0.3640599117000701
1.721235802,-0.3640599117000701
1.728730897,-0.3640599117000701
1.736146941,-0.3640599117000701
1.743804927,-0.3640599117000701
1.751245082,-0.3640599117000701
1.758674616,-0.3640599117000701
1.765696676,-0.3640599117000701
1.77301489,-0.3640599117000701
1.780181551,-0.3640599117000701
1.787296942,-0.3640599117000701
1.794917348,-0.3640599117000701
1.802551985,-0.3640599117000701
1.810215581,-0.3640599117000701
1.817666966,-0.3640599117000701
1.825340342,-0.3640599117000701
1.832836597,-0.3640599117000701
1.840436453,-0.3640599117000701
1.84808794,-0.3640599117000701
1.855566005,-0.3640599117000701
1.863265181,-0.3640599117000701
1.870701546,-0.3640599117000701
1.87813177,-0.3640599117000701
1.885954478,-0.3640599117000701
1.893468814,-0.3640599117000701
1.901097859,-0.3640599117000701
1.908751826,-0.3640599117000701
1.916222081,-0.3640599117000701
1.923874137,-0.3640599117000701
1.931561444,-0.3640599117000701
1.93922239,-0.3640599117000701
1.946903797,-0.3640599117000701
1.954561624,-0.3640599117000701
1.962005738,-0.3640599117000701
1.969661025,-0.3640599117000701
1.97715052,-0.3640599117000701
1.984134019,-0.3640599117000701
1.991632734,-0.3640599117000701
1.999282301,-0.3640599117000701
2.006964238,-0.3640599117000701
2.014415032,-0.3640599117000701
2.02230691,-0.3640599117000701
2.030053048,-0.3640599117000701
2.037582243,-0.3640599117000701
2.045052638,-0.3640599117000701
2.052840736,-0.3640599117000701
2.060878266,-0.3640599117000701
2.068885916,-0.3640599117000701
2.076614993,-0.3640599117000701
2.084470822,-0.3640599117000701
2.092881556,-0.3640599117000701
2.101055717,-0.3640599117000701
2.10926749,-0.3640599117000701
2.117029588,-0.3640599117000701
2.124738085,-0.3640599117000701
2.132786005,-0.3640599117000701
2.140995687,-0.3640599117000701
2.149154258,-0.3640599117000701
2.15734881,-0.3640599117000701
2.165110018,-0.3640599117000701
2.172823985,-0.3640599117000701
2.180493081,-0.3640599117000701
2.188803115,-0.3640599117000701
2.197187329,-0.3640599117000701
2.205520712,-0.3640599117000701
2.213831204,-0.3640599117000701
2.222234689,-0.3640599117000701
2.23036367,-0.3640599117000701
2.238713004,-0.3640599117000701
2.246863145,-0.3640599117000701
2.255069957,-0.3640599117000701
2.2633881,-0.3640599117000701
2.271591662,-0.3640599117000701
2.279902175,-0.3640599117000701
2.288324179,-0.3640599117000701
2.296672812,-0.3640599117000701
2.304677433,-0.3640599117000701
2.312945885,-0.3640599117000701
2.321154768,-0.3640599117000701
2.328694872,-0.3640599117000701
2.336784633,-0.3640599117000701
2.345005366,-0.3640599117000701
2.353196338,-0.3640599117000701
2.36139631,-0.3640599117000701
2.369170167,-0.3640599117000701
2.376877594,-0.3640599117000701
2.38450596,-0.3640599117000701
2.392550111,-0.3640599117000701
2.400916555,-0.3640599117000701
2.409118386,-0.3640599117000701
2.41746021,-0.3640599117000701
2.425786643,-0.3640599117000701
2.433929724,-0.3640599117000701
2.442244887,-0.3640599117000701
2.449991195,-0.3640599117000701
2.457684142,-0.3640599117000701
2.465599511,-0.3640599117000701
2.473134416,-0.3640599117000701
2.481134836,-0.3640599117000701
2.488885133,-0.3640599117000701
2.49658966,-0.3640599117000701
2.504678851,-0.3640599117000701
2.512690442,-0.3640599117000701
2.521028274,-0.3640599117000701
2.529236936,-0.3640599117000701
2.536984814,-0.3640599117000701
2.544664351,-0.3640599117000701
2.552742302,-0.3640599117000701
2.560971993,-0.3640599117000701
2.569167226,-0.3640599117000701
2.577159846,-0.3640599117000701
2.584909853,-0.3640599117000701
2.59254682,-0.3640599117000701
2.60061479,-0.3640599117000701
2.608888313,-0.3640599117000701
2.617089635,-0.3640599117000701
2.625246696,-0.3640599117000701
2.632990774,-0.3640599117000701
2.64064415,-0.3640599117000701
2.648735681,-0.3640599117000701
2.656972093,-0.3640599117000701
2.665146995,-0.3640599117000701
2.673351207,-0.3640599117000701
2.681118744,-0.3640599117000701
2.688796151,-0.3640599117000701
2.696465928,-0.3640599117000701
2.704583309,-0.3640599117000701
2.712914642,-0.3640599117000701
2.721120944,-0.3640599117000701
2.729477508,-0.3640599117000701
2.737212835,-0.3640599117000701
2.74471508,-0.3640599117000701
2.752841111,-0.3640599117000701
2.761052913,-0.3640599117000701
2.768814141,-0.3640599117000701
2.778121804,-0.3640599117000701
2.786533698,-0.3640599117000701
2.794687879,-0.3640599117000701
2.802865001,-0.3640599117000701
2.811032933,-0.3640599117000701
2.819376867,-0.3640599117000701
2.827696909,-0.3640599117000701
2.835934712,-0.3640599117000701
2.844130403,-0.3640599117000701
2.852527118,-0.3640599117000701
2.8607357,-0.3640599117000701
2.868955671,-0.3640599117000701
2.877113153,-0.3640599117000701
2.884892111,-0.3640599117000701
2.892576758,-0.3640599117000701
2.900426597,-0.3640599117000701
2.90879038,-0.3640599117000701
2.916988142,-0.3640599117000701
2.925306895,-0.3640599117000701
2.933647868,-0.3640599117000701
2.941975721,-0.3640599117000701
2.949693338,-0.3640599117000701
2.957365135,-0.3640599117000701
2.965142493,-0.3640599117000701
2.972970901,-0.3640599117000701
2.980742408,-0.3640599117000701
2.988794509,-0.3640599117000701
2.996990921,-0.3640599117000701
3.004763829,-0.3640599117000701
3.012468756,-0.3640599117000701
3.020610737,-0.3640599117000701
3.029008331,-0.3640599117000701
3.037209543,-0.3640599117000701
3.045124602,-0.3640599117000701
3.053112922,-0.3640599117000701
3.060459995,-0.3640599117000701
3.067770928,-0.3640599117000701
3.074820569,-0.3640599117000701
3.082173262,-0.3640599117000701
3.089842259,-0.3640599117000701
3.097350864,-0.3640599117000701
3.104836049,-0.3640599117000701
3.112070851,-0.3640599117000701
3.119073941,-0.3640599117000701
3.126702878,-0.3640599117000701
3.134334673,-0.3640599117000701
3.14194201,-0.3640599117000701
3.149736917,-0.3640599117000701
3.157397564,-0.3640599117000701
3.16493623,-0.3640599117000701
3.172536575,-0.3640599117000701
3.180181092,-0.3640599117000701
3.188308573,-0.3640599117000701
3.19599739,-0.36409874235636286
3.203650527,-0.36409874235636286
3.211321403,-0.36409874235636286
3.219000349,-0.36409874235636286
3.226439554,-0.36411119175634077
3.234329363,-0.36411119175634077
3.241861258,-0.36411119175634077
3.249565425,-0.36409493140461563
3.257276052,-0.36409374234469877
3.264765267,-0.36406933677654546
3.272275092,-0.36407727356175845
3.279980549,-0.3641032754321751
3.288174931,-0.3641032754321751
3.296569125,-0.3640930724163034
3.304757807,-0.36411188549649764
3.312964729,-0.3640929081644265
3.321186121,-0.3640805476037056
3.328739216,-0.3641024583909174
3.336790817,-0.3640867808026579
3.344999239,-0.3640666980520957
3.353187171,-0.36408273039824773
3.361349052,-0.36408273039824773
3.36914029,-0.36407202534807764
3.376824567,-0.3640615956233167
3.384442293,-0.3640889127433191
3.392563994,-0.3640889127433191
3.400116969,-0.36409620718364283
3.407596694,-0.3640811543962002
3.415227581,-0.3640811543962002
3.422841427,-0.3640811543962002
3.430521903,-0.3640811543962002
3.437985998,-0.3640776125609148
3.445692565,-0.3640776125609148
3.45318497,-0.364061106441295
3.460700475,-0.364061106441295
3.468124679,-0.3640599125828706
3.475106259,-0.364063832126794
3.482666404,-0.36407165455847373
3.490103169,-0.36407165455847373
3.497758715,-0.36407165455847373
3.50529818,-0.3641056654867186
3.512764525,-0.36408340352705787
3.520035948,-0.36408340352705787
3.527053128,-0.3640995373384897
3.534675934,-0.3640846113715048
3.542152969,-0.3641065698209442
3.549848875,-0.3641176157837303
3.557335921,-0.3641389270532771
3.564810325,-0.3641389270532771
3.571984797,-0.36407619632187943
3.578933916,-0.36406868733451003
3.58629781,-0.3641002759080499
3.593368781,-0.36410964173229715
3.60128316,-0.3641399793992329
3.608958687,-0.36415149997342294
3.616635313,-0.36415149997342294
3.624156148,-0.36415149997342294
3.631898015,-0.36415149997342294
3.639611983,-0.3641315485449413
3.64730204,-0.3640667066532342
3.654846615,-0.3640721026226272
3.662025096,-0.3640750771145605
3.669736724,-0.3640757414133881
3.677017657,-0.3640757414133881
3.684067397,-0.3641111569266276
3.690791974,-0.36409369633177535
3.697258599,-0.3640611174716365
3.704032296,-0.3640611833606294
3.71135663,-0.3640753423819339
3.71840375,-0.36406629067954843
3.725492391,-0.36406629067954843
3.732573221,-0.3640617403211799
3.73946477,-0.3640922111186766
3.746532741,-0.36406625690508365
3.753278089,-0.36409098547857754
3.760296459,-0.3640865667347403
3.766805174,-0.3640865667347403
3.773188977,-0.36407907386701266
3.779709752,-0.36407907386701266
3.786725783,-0.36406187984213617
3.793682703,-0.3640628283300977
3.801676412,-0.3640629398577147
3.808865414,-0.3640667092591656
3.815890384,-0.3640785093178753
3.822958275,-0.36406449511980093
3.829846394,-0.36406449511980093
3.836927485,-0.3640696259230546
3.843974105,-0.3640696259230546
3.850885664,-0.3640792834714099
3.857939144,-0.36406071053801553
3.865029585,-0.3640986428705263
3.871931414,-0.36407702500354394
3.878999675,-0.36407702500354394
3.886213147,-0.36407702500354394
3.893294268,-0.3640788200027567
3.900301478,-0.3641159028015706
3.907218007,-0.3641159028015706
3.914263417,-0.364121261594742
3.920998664,-0.364121261594742
3.928005454,-0.36409773100023274
3.935073865,-0.3640889666426829
3.941978524,-0.3640815366584583
3.949125416,-0.3640722811678824
3.956202026,-0.36406021997669097
3.962926243,-0.36406120381577195
3.969820422,-0.36407959208913215
3.976903143,-0.3640822426930011
3.983950424,-0.36412774470461323
3.991239966,-0.3641119311460152
3.998314507,-0.36412119154147315
4.005107835,-0.36412119154147315
4.012093935,-0.36413537762447706
4.019243277,-0.364144467516392
4.026562059,-0.364135183056296
4.033608309,-0.36415020966766243
4.040741781,-0.36412527468723666
4.048330827,-0.36412527468723666
4.056035264,-0.3641213765995641
4.06356388,-0.36410643432577444
4.071043494,-0.3640928867051227
4.078384757,-0.36407389087134634
4.085703801,-0.36407389087134634
4.092854712,-0.36407389087134634
4.099922143,-0.36407136189243494
4.107438467,-0.3640620043436945
4.114773381,-0.3640620043436945
4.122172965,-0.3640620043436945
4.129739401,-0.3640620043436945
4.136732541,-0.3640605062819208
4.14376334,-0.36410393410107006
4.150817531,-0.36411946277783125
4.158144374,-0.3641390197440404
4.165480988,-0.3641390197440404
4.172584509,-0.3641390197440404
4.179453237,-0.3641390197440404
4.186524408,-0.3641390197440404
4.193239685,-0.3641390197440404
4.200280975,-0.3641390197440404
4.207113824,-0.36410734209636636
4.214158074,-0.36406076700238466
4.220900101,-0.36406604574524537
4.227915631,-0.36406604574524537
4.234949532,-0.36406604574524537
4.24179552,-0.3640738921275648
4.248897211,-0.36406059391216633
4.255774969,-0.3640989221510844
4.262624668,-0.3641301173232687
4.269332545,-0.36412247939085607
4.276391876,-0.36412247939085607
4.283445826,-0.3640960872300535
4.290542567,-0.36407557603363194
4.297526527,-0.36407557603363194
4.303963301,-0.3640996851168138
4.310348625,-0.3640720626893735
4.316691579,-0.3640760409052641
4.323037441,-0.36406168012096335
4.329799069,-0.3640701987722715
4.336699338,-0.3640774813069143
4.343749249,-0.36407266353484047
4.35081039,-0.3640929156837642
4.357669028,-0.3640886752085171
4.364773029,-0.3640886752085171
4.37186673,-0.3641303498791545
4.378594767,-0.36414398111233887
4.385321204,-0.3641775937335102
4.391750299,-0.36419504635433864
4.398301514,-0.36419504635433864
4.404655687,-0.364235750050228
4.411382535,-0.36423269992045326
4.418428175,-0.36423269992045326
4.425156322,-0.3641773224936824
4.432024701,-0.3641677834315068
4.438496135,-0.3641677834315068
4.44491978,-0.36416526141909794
4.451691467,-0.3641567899020524
4.458751108,-0.36411834558910533
4.465651697,-0.36411834558910533
4.472696057,-0.3641130415058751
4.479713527,-0.3641130415058751
4.486558906,-0.3641130415058751
4.493620897,-0.3641165429230814
4.500846689,-0.36410435763926274
4.507907509,-0.3640989883755612
4.514750927,-0.36408292819664506
4.521628746,-0.36410490086345915
4.528718677,-0.36408451216221693
4.535802848,-0.36408451216221693
4.542389863,-0.364080826995607
4.54905985,-0.36409079733857863
4.555702337,-0.3640614199909051
4.562743967,-0.3640614199909051
4.569669426,-0.36406496890421153
4.576749497,-0.364079482743717
4.583770977,-0.36410625851954204
4.590632806,-0.36410625851954204
4.597361063,-0.36410928598996956
4.604605516,-0.3641131800107515
4.611676966,-0.3640991664166699
4.618749856,-0.3641026873032312
4.625649825,-0.36411921909205297
4.632738767,-0.36411921909205297
4.639779887,-0.36413145325537943
4.646653226,-0.36415417585483806
4.653389293,-0.36414860642959324
4.660424503,-0.36414020295512184
4.667481174,-0.36412426741804044
4.674567465,-0.36412426741804044
4.681493094,-0.36415629820288287
4.688563774,-0.36417717802043226
4.695672665,-0.3641612187884002
4.702540084,-0.3641701890632315
4.709781777,-0.3641701890632315
4.716728846,-0.36418330516247
4.723738336,-0.3641578704140236
4.73021244,-0.3641837919386929
4.736858897,-0.3641837919386929
4.743713525,-0.3641837919386929
4.750781946,-0.36420058104976205
4.757644245,-0.3641875837810886
4.764711035,-0.36417238456403045
4.771773176,-0.36414561115611166
4.778715185,-0.36414561115611166
4.78521803,-0.3641268813367314
4.792010188,-0.3641214347295795
4.799099098,-0.364172301727207
4.806165539,-0.3641505791935365
4.814323831,-0.3641666596784172
4.821058708,-0.3641531692184464
4.828099079,-0.3641525697750164
4.834582513,-0.3641583070783833
4.840990627,-0.3641583070783833
4.847742015,-0.3641595180625622
4.854833376,-0.3641595180625622
4.861707745,-0.3641595062871164
4.868780365,-0.3641208901081765
4.875876816,-0.3641208901081765
4.882766725,-0.3641179623067441
4.889841386,-0.364081514677735
4.896880336,-0.36407149308543635
4.903911056,-0.36407149308543635
4.910809595,-0.364105717417154
4.917627713,-0.3640685575889963
4.924672074,-0.36407007202506864
4.931707554,-0.36407007202506864
4.938835845,-0.36407015430070255
4.945893935,-0.36406913431892896
4.952857235,-0.36408246710971376
4.959899686,-0.36411494061129046
4.966858565,-0.364083543882143
4.973902426,-0.3640896811063528
4.980843985,-0.36408369541382235
4.987880425,-0.364077868311082
4.994958316,-0.36407310346337574
5.001829915,-0.36408272457355306
5.008894825,-0.364070277112436
5.015930095,-0.36406510605463077
5.022999546,-0.36406528304659547
5.029858584,-0.3640789953423915
5.036788544,-0.3640789953423915
5.043845095,-0.3640789953423915
5.050569772,-0.3641045505177128
5.057021826,-0.36407876601430644
5.063818234,-0.3641113734195557
5.070856654,-0.3641329076153246
5.077935905,-0.36413861262921343
5.084846544,-0.36413823674692836
5.091910804,-0.3641044705628989
5.098794553,-0.36413264860770067
5.105683942,-0.3641087017141474
5.112774093,-0.3641050191281639
5.119859634,-0.3641176544278766
5.126909724,-0.36407493955528086
5.133988135,-0.36406163883237835
5.141084216,-0.3640790380255049
5.147904284,-0.36410963643379923
5.154944604,-0.36410963643379923
5.161985215,-0.3641054104166266
5.169082916,-0.3641054104166266
5.176117006,-0.36409917728576446
5.182992945,-0.36411790400271166
5.189922644,-0.3640652035792482
5.197006674,-0.3640701144370396
5.203914474,-0.3640754753067652
5.210941184,-0.3640749505802917
5.217820253,-0.3640749505802917
5.224917644,-0.3640859712858878
5.232119415,-0.3640859712858878
5.238969604,-0.364109184871473
5.245844373,-0.3641385754801784
5.252916353,-0.3641284478322433
5.259949304,-0.364107490896313
5.266815642,-0.364107490896313
5.273896513,-0.3641614748580266
5.280972954,-0.3641743777027359
5.287858833,-0.36416521330008794
5.294756952,-0.3641551147186346
5.30166872,-0.364142263289207
5.308765361,-0.36414279152083945
5.315826272,-0.36413973355279344
5.32266367,-0.3641446391580151
5.329417868,-0.36416399437205593
5.33664761,-0.3641838044374835
5.34370892,-0.3642054610119933
5.350594259,-0.3642054610119933
5.35769105,-0.3642054610119933
5.36461957,-0.364204611416095
5.37169038,-0.3642335475626653
5.378773711,-0.3642230706801331
5.38565834,-0.3641988494580694
5.392749781,-0.3641834372379726
5.399808141,-0.364168638044629
5.40668073,-0.3641664368260994
5.413574958,-0.36420314533202586
5.420640349,-0.3642088992196621
5.42768339,-0.36419429275726084
5.43475193,-0.36418885305965837
5.441992633,-0.3641763179244015
5.448890141,-0.36420953818524615
5.455983462,-0.3642128353915491
5.462868891,-0.3641947899190805
5.469565588,-0.3641948709220604
5.476654089,-0.36417171860557035
5.483696159,-0.36417171860557035
5.49075113,-0.36415762294021564
5.497679909,-0.36413476053018645
5.50474696,-0.36409342514093573
5.51179504,-0.36410336755777756
5.518677579,-0.3641262433784066
5.525582908,-0.36414955765159296
5.532660728,-0.36414880967848184
5.539721919,-0.3641289271796372
5.546774789,-0.3641289271796372
5.55385204,-0.36412691708324785
5.560951021,-0.3641109629502158
5.567982941,-0.3641329956190315
5.57486676,-0.3641329956190315
5.581752929,-0.3641329956190315
5.58884784,-0.36415103964436674
5.59588872,-0.364163625299251
5.602787149,-0.36413189355029973
5.609680698,-0.364127475222638
5.616770249,-0.36411813268672377
5.623849099,-0.36413662401195235
5.630723498,-0.3641199893658546
5.637220963,-0.36415432134534176
5.644023521,-0.3641401590920834
5.651251224,-0.36415169990626456
5.658277073,-0.3640898469106281
5.665326464,-0.36409853444503393
5.672378324,-0.36409853444503393
5.678879349,-0.3640741124848055
5.685281554,-0.36409104228358935
5.693083771,-0.36409104228358935
5.700227302,-0.36412319733650833
5.707172812,-0.3641642139449733
5.714266033,-0.3641595970194146
5.721220493,-0.3641638988256891
5.728289023,-0.3641421709516659
5.735145551,-0.36415901276843826
5.742220092,-0.36415901276843826
5.74897073,-0.364177328367955
5.756188032,-0.36421002503803035
5.762714377,-0.36421028989817916
5.769075541,-0.364207532814843
5.775837618,-0.364207532814843
5.782914929,-0.364207532814843
5.789801368,-0.36419340011852636
5.796886389,-0.3641862954594018
5.803962889,-0.36418877550065165
5.810861398,-0.3641583628215912
5.817912199,-0.36417800310988524
5.82501092,-0.36417800310988524
5.831884929,-0.3641476017486746
5.838939239,-0.3641452758431598
5.845871268,-0.36413710316862846
5.852988839,-0.364115622293191
5.860214232,-0.3641407294451848
5.86711758,-0.36413458079880057
5.874182541,-0.36414575088067525
5.88109539,-0.36412718016020484
5.888175161,-0.36412204177393676
5.894902798,-0.36414063205989716
5.901343983,-0.36414063205989716
5.908379402,-0.36414063205989716
5.915420633,-0.36414838757745194
5.922499254,-0.3641763583362661
5.929442383,-0.3641292388113097
5.936537474,-0.3641248323736909
5.943623964,-0.36413560554532465
5.950493923,-0.36411715240729653
5.957560404,-0.36411715240729653
5.964812366,-0.36411715240729653
5.971914138,-0.36413045633737273
5.978791526,-0.36409407882563766
5.985650305,-0.36410721666817
5.992743305,-0.3641061440522126
5.999823006,-0.3641180429318952
6.006715495,-0.3641415056283017
6.01323347,-0.36412897488825
6.019993377,-0.3641239881176606
6.026893137,-0.3641115756148562
6.033667465,-0.36411599645788834
6.040129779,-0.36413668028363844
6.046530783,-0.36411552896217547
6.052912806,-0.3641022453272518
6.059561803,-0.3641022453272518
6.06623277,-0.3640994177406295
6.072733345,-0.3640994177406295
6.079327581,-0.3640994177406295
6.085787925,-0.3640994177406295
6.092650014,-0.36406481781660405
6.099723344,-0.36406481781660405
6.106764215,-0.36406481781660405
6.113668214,-0.36406481781660405
6.120740434,-0.3641183144017464
6.127813935,-0.36414012738746765
6.134738764,-0.3641671767794244
6.141677374,-0.3641437784890971
6.148719814,-0.3641478608384882
6.155753214,-0.3641478608384882
6.162623753,-0.36417112853655526
6.169834835,-0.3641797452382807
6.176798465,-0.3641797452382807
6.183849875,-0.36416739052899616
6.190879255,-0.3641249451566453
6.197760884,-0.3641141482177723
6.204877095,-0.3641175909903579
6.211931476,-0.36411418736934237
6.218828084,-0.36410225439883576
6.225711873,-0.36412606616617965
6.232777144,-0.36413614505849823
6.239827244,-0.36413614505849823
6.246712673,-0.36413614505849823
6.253574752,-0.36415783953246744
6.260657272,-0.3641498080705602
6.267734263,-0.3641498080705602
6.274765253,-0.3641958240654031
6.281644482,-0.3641721158594774
6.288743743,-0.36415409978931274
6.295789313,-0.3641564914996905
6.302518791,-0.3641884806529313
6.30947684,-0.36417377156006187
6.316526081,-0.36416965079724606
6.323244947,-0.36417701153989684
6.329733382,-0.36417701153989684
6.336163807,-0.36417701153989684
6.342582211,-0.36414736901991696
6.349220057,-0.36417080544706537
6.356051906,-0.3641278779620306
6.363104465,-0.3641467098257181
6.370178356,-0.3641953356561212
6.377402079,-0.3642017910437795
6.3844868,-0.3642017910437795
6.391385909,-0.3642037150312512
6.398457719,-0.36422964930821344
6.405188866,-0.36421057694207803
6.412233217,-0.36420714175829855
6.418946764,-0.36420714175829855
6.42557863,-0.3642068649093202
6.43263763,-0.3642269088554362
6.439682461,-0.36420067187725025
6.446751522,-0.36420067187725025
6.453691541,-0.3642245477200039
6.460757762,-0.36420849960209695
6.467806542,-0.3642076809117998
6.474713621,-0.3642068448411071
6.481758671,-0.364213875205966
6.488833192,-0.3641910479007458
6.495879753,-0.36420563161236336
6.502749281,-0.3642225201161999
6.509791451,-0.3642200846978662
6.516872852,-0.3642200846978662
6.523895992,-0.36421222577820556
6.530788232,-0.36421222577820556
6.53767471,-0.3642606724819444
6.544772941,-0.3642506653865134
6.551860882,-0.36424143417214305
6.558763411,-0.3642472163312551
6.565871362,-0.3642273920982237
6.572943732,-0.3642794050771605
6.579993933,-0.36427851475695544
6.587040273,-0.3643045302485945
6.594096974,-0.3643048257860302
6.601196405,-0.36434825293644835
6.608059993,-0.3643491077684911
6.615414037,-0.36432352576877103
6.622538888,-0.3643644637983737
6.629468137,-0.36432401700315215
6.636511228,-0.36432401700315215
6.643593818,-0.36432401700315215
6.650485647,-0.3643038370277303
6.657541018,-0.36434983886463623
6.664599138,-0.36434983886463623
6.671708629,-0.36434983886463623
6.678601898,-0.3643253257052225
6.685661908,-0.36429856141782696
6.692909451,-0.36428191970011026
6.699968382,-0.3642683645629726
6.70684096,-0.36429941216512174
6.713688868,-0.3642959494384451
6.720774099,-0.36426280415012724
6.7278612,-0.36426139414661335
6.734738849,-0.3642141664644173
6.7417777,-0.3641975424859092
6.748821149,-0.36422526571187785
6.75589291,-0.36422526571187785
6.762786489,-0.36421987262548383
6.769636078,-0.3642079860142489
6.776709798,-0.3641869287017064
6.783761659,-0.36418723476165693
6.791079522,-0.36418723476165693
6.798327884,-0.3641899477450632
6.805104052,-0.36423293261830497
6.811807309,-0.3642446699250526
6.818235833,-0.36425147543583425
6.824603617,-0.3642328094682398
6.831387055,-0.3642081602726993
6.838463106,-0.36419804809651896
6.845201233,-0.3641584314568316
6.851876049,-0.36418377888035824
6.858347694,-0.3641877289034321
6.864771218,-0.3641451849315422
6.871561426,-0.3641422295818716
6.878595546,-0.36413951985822623
6.885346313,-0.3641564248539019
6.892083581,-0.3641981109934068
6.898714517,-0.36424738858592
6.905156492,-0.36424738858592
6.91196457,-0.3642427488396836
6.91900873,-0.36423356148559594
6.925944679,-0.3642320353037859
6.93303562,-0.36421755387480903
6.940076431,-0.3642187291323887
6.946612066,-0.3642187291323887
6.95303938,-0.36419727426731685
6.959868228,-0.36419727426731685
6.966929419,-0.3641747201253606
6.973664296,-0.3641551509780142
6.980762177,-0.3641551509780142
6.987830687,-0.364151586937846
6.994728366,-0.3641883116694597
7.001788517,-0.3641317653371481
7.008856608,-0.3641268782811939
7.015921489,-0.3641268782811939
7.022802077,-0.3641578456762094
7.029672305,-0.36420189022753957
7.036745166,-0.36412556701981835
7.043832777,-0.36412556701981835
7.050733096,-0.36411477537322784
7.057626205,-0.36411036692975274
7.064736746,-0.36413631092896664
7.071828157,-0.36412130211516514
7.078705736,-0.3641107080660383
7.085592404,-0.3641237811314373
7.092510843,-0.3641157815670704
7.09919543,-0.36410063132323167
7.106050359,-0.3640940371459134
7.112498823,-0.3640720080114386
7.119581834,-0.36407150470588295
7.126639584,-0.3641125166093263
7.133595964,-0.3641410346874436
7.140461483,-0.3641330359989671
7.147537753,-0.3641330359989671
7.154448022,-0.3641330359989671
7.16120239,-0.364124728380109
7.168031628,-0.36411173566629784
7.175109789,-0.3641233728717264
7.1822063,-0.36412781761192636
7.189141419,-0.3641331114736973
7.196142048,-0.36413706843022076
7.202846006,-0.36413706843022076
7.209593533,-0.36413706843022076
7.216677784,-0.36413706843022076
7.223712674,-0.36414233516633143
7.230811365,-0.36414233516633143
7.237711544,-0.3641885228334376
7.244792665,-0.3642214791113678
7.251863056,-0.3642214791113678
7.258727084,-0.3642118214526802
7.265588752,-0.36416073615455813
7.272416871,-0.3641396869977535
7.278836455,-0.3641562545600454
7.285208409,-0.3641540678364064
7.291969676,-0.3641546565371449
7.298893155,-0.3641676011442232
7.305582952,-0.36418753573335544
7.312803114,-0.3641607237140192
7.319832425,-0.36412917071732387
7.326519191,-0.36412917071732387
7.333560792,-0.3641304240850102
7.340597972,-0.36414454953840203
7.347663773,-0.36414454953840203
7.35439013,-0.36413461993570323
7.361298709,-0.3641131472274828
7.370206698,-0.3641257742818681
7.377336639,-0.36410553871579254


==> fig/data/wprior/prior_wasserstein_mala_1_3.csv <==
x,y
0.0,0.19129237178679936
0.0,0.18006535795951306
0.003495555,0.1711073410866668
0.00700722,0.16350700641120655
0.010481925,0.15743024959708402
0.01399159,0.15208313798314332
0.017466395,0.14751226272744158
0.020943169,0.1419832878990535
0.024432044,0.13782769022568184
0.027995899,0.13444509651425415
0.031488274,0.13129225102613157
0.034976259,0.12885275954773964
0.038459944,0.12449308686165793
0.041959819,0.12212904839921791
0.045432654,0.12023985940128519
0.048917799,0.11726700859262836
0.052417204,0.11242914724916821
0.055911419,0.11070681787524952
0.059402384,0.10883595999346117
0.062910609,0.10596142293631827
0.066408644,0.10306835117672324
0.069894079,0.10284542552636615
0.073352162,0.10113365020508834
0.076872248,0.09897822142307998
0.080364213,0.0969495932066879
0.083882348,0.09549520934660105
0.087399643,0.09278326490263203
0.090883688,0.08979296375045158
0.094373993,0.0879930128695681
0.097884998,0.08714461306814364
0.101378643,0.08504422007685282
0.104878428,0.08424916806441453
0.108372473,0.08183901174285697
0.111882578,0.07852365271854776
0.115376502,0.07733533549455543
0.118899448,0.07585298575500714
0.122398913,0.07196442379914642
0.125872078,0.07089900191207169
0.129432343,0.0674801003030952
0.132884328,0.06516075508801078
0.136383923,0.06269736580948372
0.139875658,0.06037246588451521
0.143363243,0.0591294182240566
0.146848618,0.057325630086298734
0.150329982,0.05517137356752074
0.153814237,0.053303118469284434
0.157291452,0.05158833608432069
0.160799727,0.05096908530680608
0.164292362,0.05085699901880483
0.167788387,0.04845512695362771
0.171281942,0.04591104173962072
0.174786797,0.04440546951727002
0.178287952,0.04143525748496879
0.181752546,0.03795992723475671
0.185213481,0.03578468174726491
0.188688296,0.03385183594616454
0.19216296,0.034255704821728836
0.195643775,0.033270392640509544
0.19913176,0.03017510177496609
0.202597784,0.029939264571164158
0.206077829,0.02654871105725691
0.209572724,0.02428538223154021
0.213027999,0.02189270859851342
0.216487744,0.020236022189103055
0.219979559,0.019115479412553205
0.223463193,0.017005395433312035
0.226952408,0.0173701368725971
0.230510884,0.01616310102146483
0.233993698,0.01499145767186944
0.237480573,0.014757407669528775
0.240937177,0.014445543245635333
0.244441383,0.012429655595530902
0.247915258,0.01025261362708127
0.251403752,0.010668281387317017
0.254883937,0.009442615489821839
0.258358322,0.008449353848889202
0.261832257,0.006367349823140556
0.265303981,0.005148389588437093
0.268757276,0.005110258806637251
0.27225145,0.002258276651040075
0.275732735,0.001310079444096777
0.27923878,0.0010122563380548233
0.282731755,-0.0005893321695614547
0.28621211,-0.0022443887752996426
0.289678285,-0.002571368431979819
0.29315141,-0.0037994397538624208
0.296611854,-0.006743628865720628
0.300091649,-0.006528572653590059
0.303576674,-0.012476202010123408
0.307076029,-0.011856104549768235
0.310566764,-0.012643921815820199
0.314058528,-0.013339533723417759
0.317555893,-0.01606858846881727
0.321007398,-0.017219481243904804
0.324480583,-0.017212597190323784
0.327977528,-0.021514319514197546
0.331517673,-0.021383746439130744
0.335002858,-0.024317614655162353
0.338486493,-0.025192805027353955
0.341988238,-0.025511019802480057
0.345491623,-0.024760986254898244
0.348997048,-0.02719277943986739
0.352490933,-0.028515220958325226
0.355970907,-0.03076136990403308
0.359468972,-0.031363926504146
0.362972407,-0.03259746053198435
0.366460552,-0.033466539378447055
0.369943237,-0.03493282994713341
0.373419312,-0.034950057169526906
0.376904437,-0.035646456438373254
0.380393462,-0.03630398609782832
0.383866606,-0.03460218575178067
0.387341761,-0.03533800016906046
0.390849186,-0.035758802374430104
0.394348891,-0.035466818580679065
0.397830665,-0.03788105124366783
0.40131906,-0.040918750768105035
0.404790715,-0.04230891630162925
0.40829587,-0.04332125753861196
0.411787095,-0.04329345589481872
0.41527961,-0.04382718083082689
0.418763805,-0.045083120216711216
0.42224374,-0.046684430969476526
0.425725635,-0.05121286422547932
0.429177159,-0.05431371246850568
0.432763595,-0.055940649928926584
0.43625048,-0.0560144239841135
0.439738884,-0.05676676067159092
0.443223279,-0.05797971717018734
0.446713744,-0.05908605950511401
0.450200779,-0.059785315767023874
0.453674714,-0.06077425971375349
0.457131729,-0.06136310044837603
0.460614023,-0.061610167398950595
0.464098768,-0.06319605207062609
0.467586363,-0.064102647124589
0.471072798,-0.06526769609923214
0.474570933,-0.06641834737833682
0.478095228,-0.06808353918538804
0.481567962,-0.06936823119292923
0.485026587,-0.07278998208224759
0.488519362,-0.07324761121242572
0.492005537,-0.07507406720546987
0.495490282,-0.07568847707074025
0.498975977,-0.07804237208740082
0.502476772,-0.07757030541555822
0.505968607,-0.08001972838696451
0.509462162,-0.08177856880476014
0.512931436,-0.08156736683187502
0.516436721,-0.08238228961067999
0.519927416,-0.08526775919774073
0.523429221,-0.08502438519582427
0.526931586,-0.08413536260784649
0.530438831,-0.08621774763107719
0.533987187,-0.08750440540203035
0.537484942,-0.08702517397039113
0.540954356,-0.0885504139912473
0.544465882,-0.08957130523383199
0.547938476,-0.09112528733314049
0.551407841,-0.09218818713131255
0.554922566,-0.0911070569053776
0.558431771,-0.09283201062480599
0.561952216,-0.09227450809590099
0.565438591,-0.09173381265286638
0.568933576,-0.09139511146631903
0.572430431,-0.09231363690583626
0.575934456,-0.09394096542029498
0.579466541,-0.09755181081330484
0.582958906,-0.09741436558296167
0.586458601,-0.10047671738672545
0.589955426,-0.10134653721677603
0.593435911,-0.10379473023233264
0.596905165,-0.10745396600795955
0.60039175,-0.1105379560873393
0.603881515,-0.11237723774848488
0.60738072,-0.11278963162343675
0.610879065,-0.11144751696237605
0.61437257,-0.11102777626176741
0.617841855,-0.11322956519717675
0.621308629,-0.11659701790761935
0.624777304,-0.11760658719964906
0.628292079,-0.11933587267814638
0.631762444,-0.12146287946349435
0.63530439,-0.12056654784080895
0.638797894,-0.11967671937331854
0.642295879,-0.12166203032760362
0.645799624,-0.12377426093933082
0.649283129,-0.12385143515330437
0.652754593,-0.12747044286540385
0.656246848,-0.12928843630518827
0.659730873,-0.13358214891132694
0.663239149,-0.13420986167567803
0.666733624,-0.13437215146294854
0.670233699,-0.13470246875646072
0.673728223,-0.13410879048530075
0.677209878,-0.1353196195881137
0.680703843,-0.13634029092198305
0.684203198,-0.1365677536480519
0.687686702,-0.1374745517375138
0.691184448,-0.1395737185671369
0.694672683,-0.1415484863656125
0.698166627,-0.1455825406293836
0.701659122,-0.14826679378791888
0.705116087,-0.14888130434937508
0.708603272,-0.15013135214309392
0.712106717,-0.15104175839976952
0.715601612,-0.15289566223122444
0.719100477,-0.15024743286838813
0.722603651,-0.150300881459028
0.726089086,-0.15247670250513629
0.729597232,-0.15481410094012904
0.733066136,-0.15476661568245587
0.736632182,-0.15605660116041528
0.740134637,-0.15704693260429556
0.743622002,-0.15969854440742248
0.747129807,-0.16301077793608812
0.750620272,-0.16425078220655337
0.754124427,-0.16476848255667287
0.757616412,-0.16543672315946703
0.761096266,-0.16552404147063185
0.764579361,-0.16838378808780038
0.768079326,-0.17035983386024214
0.771573221,-0.17369843713814342
0.775093536,-0.17813534674751508
0.778599501,-0.17867190405240105
0.782104426,-0.17719455871125875
0.785597741,-0.17750235489200125
0.789053146,-0.17842934261425927
0.792520921,-0.17914907734939775
0.795991865,-0.18113425158407334
0.79945728,-0.1797721486203832
0.802927114,-0.17964461468114162
0.806402769,-0.18263006337380064
0.809879234,-0.18177722506719418
0.813372389,-0.18473615039076643
0.816850864,-0.1849506166941354
0.820347669,-0.1829012555493903
0.823823253,-0.18319678838474976
0.827315908,-0.18377455126022957
0.830822644,-0.18366955596903592
0.834316959,-0.18640042131080578
0.837860124,-0.19176983988946125
0.841340368,-0.19374930404250082
0.844808753,-0.1977157348113531
0.848291208,-0.1982116422508486
0.851772993,-0.20009686322716447
0.855249637,-0.19912382986352198
0.858757532,-0.19926071933752545
0.862261587,-0.1993876157173355
0.865753433,-0.1995500751432772
0.869234357,-0.20249441688516023
0.872718752,-0.20516743393111656
0.876207257,-0.20486357050313223
0.879722772,-0.2060344513928304
0.883194766,-0.20804371379051856
0.886684341,-0.20822684370808597
0.890202526,-0.2060558757359365
0.893686741,-0.21108467468699926
0.897154396,-0.2119191089617323
0.900627261,-0.21323762303044305
0.904131846,-0.21355736589744526
0.907616461,-0.21400573165369408
0.911120596,-0.2182007548848439
0.914624701,-0.21801190432160628
0.918098696,-0.21851042171217155
0.921586501,-0.21779923116226169
0.925076515,-0.2206223769368009
0.92855152,-0.22327092282931374
0.932017984,-0.22480877271150407
0.93550603,-0.2262012133817451
0.939060445,-0.2266246817002412
0.94254547,-0.23044767536809954
0.946044105,-0.23191799234067237
0.94954368,-0.23607771161757274
0.952990365,-0.2318650659550444
0.956445689,-0.2337775083886021
0.959898544,-0.2313289863714616
0.963383178,-0.23394543574489737
0.966866953,-0.2356255563273571
0.970343527,-0.2371089617573572
0.973826192,-0.23945870289527563
0.977316007,-0.239292257556321
0.980813662,-0.2414510862778581
0.984305687,-0.2381936822386647
0.987792132,-0.23539440948162574
0.991268357,-0.2397224286430173
0.994775882,-0.23965775039819992
0.998280077,-0.23711623842724022
1.001770972,-0.23605234154891455
1.005242996,-0.23468753459101413
1.008736871,-0.23579124459330644
1.012260926,-0.2392944166990008
1.015743171,-0.24409670931193542
1.019230836,-0.24771932856717954
1.022723351,-0.25006636938518845
1.026216356,-0.25059380817904425
1.029700181,-0.24837948896619766
1.033171266,-0.24903052416103522
1.036645051,-0.2509020994867213
1.040201946,-0.2491339785093706
1.043677841,-0.24729140759734847
1.047168155,-0.2520204594733662
1.05064893,-0.25180273827366423
1.054137055,-0.25371475270300003
1.05761812,-0.2578802382360823
1.061090825,-0.2588218752831094
1.06458449,-0.2597920967411128
1.068078285,-0.2578733078303456
1.07157707,-0.25892111539599577
1.075060445,-0.26012675238799143
1.07857287,-0.26120054161629475
1.082092445,-0.26246265416069897
1.08561573,-0.26271778478585256
1.089104824,-0.2630480491338592
1.092600259,-0.26293866070665495
1.096104715,-0.2620662432789181
1.099579499,-0.2626390870322105
1.103066544,-0.2643816765052215
1.106548229,-0.26550638191914544
1.110032094,-0.2656279975740695
1.113539189,-0.2665921617671142
1.116998864,-0.265208898552791
1.120470319,-0.2679250876725771
1.123940483,-0.26914368128253036
1.127410777,-0.2674139831217183
1.130888282,-0.2684949411271258
1.134362057,-0.2709273454039233
1.137842962,-0.2691104101318934
1.141382027,-0.2694316136547336
1.144847992,-0.27364485082443724
1.148341707,-0.2726706313368456
1.151815761,-0.27384318267010943
1.155308016,-0.27495753436867415
1.158797202,-0.27547814626426376
1.162293006,-0.2754279641195627
1.16576984,-0.2772639826700307
1.169237685,-0.27725639139386843
1.17271813,-0.27559093700468346
1.176202785,-0.27530334451948757
1.17970068,-0.27840500052220507
1.183199965,-0.27617971390956075
1.18669874,-0.2789208505505948
1.190184555,-0.2792127767190323
1.1936528,-0.2796107577824688
1.197111914,-0.2854412519167123
1.200597639,-0.2857245937682948
1.204085834,-0.286247689588972
1.207559848,-0.2880490177826386
1.211065453,-0.2939440726339366
1.214557728,-0.29299366810631067
1.218023543,-0.2915752436976153
1.221508098,-0.2902559419709801
1.224967532,-0.2934655025775725
1.228467027,-0.2932905200310723
1.231937432,-0.2906175630773321
1.235425447,-0.2926538909603479
1.238927522,-0.2946455661200235
1.242500598,-0.29666664638121404
1.246007693,-0.299549433820948
1.249508348,-0.3005230575819928
1.252970972,-0.301040324758931
1.256494627,-0.30152802051981703
1.259972152,-0.3028684216481212
1.263449287,-0.30585240885543474
1.266934092,-0.30798756620364126
1.270422727,-0.30980818649579256
1.273904932,-0.3146459710387296
1.277390687,-0.315239773122488
1.280908352,-0.32076601002117294
1.284404816,-0.32238011097669744
1.287891121,-0.32262798392456216
1.291385456,-0.3198663019493292
1.294868041,-0.3246723653239184
1.298366386,-0.32413967846439706
1.301881361,-0.32186538247758295
1.305365916,-0.3204086050190111
1.308837001,-0.32109326855300346
1.312344306,-0.31874113045990876
1.315832021,-0.32064231746310456
1.319322166,-0.32464882489375024
1.32282496,-0.32230499133735513
1.326323165,-0.32252529557760384
1.32983439,-0.3224748066190725
1.333326205,-0.3203380413991816
1.33678311,-0.3227563734191004
1.340287205,-0.32405835758643603
1.343833531,-0.32056593484439866
1.347326546,-0.32171311652715934
1.35081896,-0.32262316431971844
1.354297415,-0.3259816961640778
1.3577798,-0.33071875247721105
1.361263994,-0.33685728861031267
1.364759989,-0.3356173698229029
1.368266284,-0.33186997843825966
1.371733829,-0.3287956034444108
1.375200734,-0.3275032444212056
1.378676479,-0.3324321667518417
1.382157903,-0.3329178968531874
1.385637268,-0.3314101026594105
1.389096833,-0.33347796991289524
1.392573818,-0.3341037181007383
1.396059633,-0.33391409674701766
1.399565027,-0.33638856693507446
1.403050182,-0.33857258273037116
1.406545167,-0.3428388480924878
1.410019172,-0.34591265480714595
1.413506027,-0.3429132314839524
1.416986442,-0.3416428782436855
1.420460306,-0.34270188908608806
1.423927341,-0.3489735382339884
1.427397436,-0.3508391312103157
1.430885791,-0.3548428369443562
1.434347915,-0.356385825344612
1.4378161,-0.35707807811977016
1.441273434,-0.3575371231584775
1.444804749,-0.359679228010489
1.448293304,-0.36009730792817596
1.451782109,-0.3654248215390323
1.455272914,-0.3696424478244831
1.458756089,-0.3719081725800335
1.462234444,-0.3681744938989374
1.465728929,-0.36960020375386565
1.469202104,-0.37213728855344547
1.472689279,-0.3713194106322463
1.476139893,-0.3753832471546071
1.479651168,-0.3737886688967494
1.483155163,-0.3761630673425414
1.486657718,-0.37397391890487647
1.490161233,-0.3792074556890924
1.493645677,-0.3827692995226269
1.497129392,-0.38133530780355746
1.500638327,-0.3762839028569653
1.504147403,-0.3750933811364291
1.507645558,-0.3769367506129317
1.511136983,-0.37464443372615597
1.514625958,-0.36988698623141436
1.518097572,-0.3680497963798723
1.521582147,-0.3678234433686334
1.525050671,-0.369325281073461
1.528519146,-0.3677987079171733
1.532009751,-0.36701925517378237
1.535505496,-0.36756530133978726
1.539003101,-0.3699189420066083
1.542517846,-0.3689358718907515
1.546082092,-0.3698172065492315
1.549590797,-0.36711231184753923
1.553055782,-0.3683854381998301
1.556523376,-0.3713558364788781
1.559991681,-0.3737991848046968
1.563483375,-0.37671822426908785
1.56698529,-0.37314462849403207
1.570488365,-0.3756423935887431
1.573995211,-0.381047542320355
1.577494566,-0.3808301768508255
1.581000301,-0.3796982924184413
1.584485996,-0.38252004033527065
1.587970091,-0.3828279644086924
1.591452565,-0.386291851710951
1.59493247,-0.3884842856269606
1.598408224,-0.3889511004633709
1.601889759,-0.39129973760871495
1.605362674,-0.39240812522702806
1.608841869,-0.39363913875858086
1.612333914,-0.39473105281476256
1.615817118,-0.39951439368562125
1.619299073,-0.3976199374834382
1.622788158,-0.401028367829426
1.626289183,-0.39645754168605085
1.629754688,-0.3982873537353472
1.633226313,-0.39896611226535267
1.636725577,-0.4000527001085959
1.640232262,-0.401622323756392
1.643700827,-0.40326246678674915
1.647272643,-0.4047837668518352
1.650765828,-0.40281798017834364
1.654268483,-0.4086293515655276
1.657759268,-0.40659009737015944
1.661233312,-0.40923084064286536
1.664715057,-0.4127264595889304
1.668208762,-0.4182289559147302
1.671704857,-0.4158514791652418
1.675186872,-0.4147828257350948
1.678678437,-0.41626122893157
1.682177181,-0.4181306288421518
1.685646456,-0.4174992005691087
1.689119511,-0.41898257187292387
1.692594716,-0.42553980526796586
1.696086251,-0.42644798625977265
1.699567216,-0.43084108213063843
1.703061781,-0.4340680794958106
1.706565306,-0.4335453325378263
1.710049471,-0.4343746220697119
1.713527355,-0.4342567866880296
1.71699316,-0.4309772239612587
1.720480834,-0.4271686243249503
1.723999339,-0.42845956451984835
1.727517495,-0.4282610811201344
1.7310233,-0.4255877461428555
1.734526705,-0.42380833329070633
1.7380281,-0.4230047390412925
1.741524455,-0.42279913889323634
1.74499519,-0.4237632167464532
1.748540885,-0.4237634547423991
1.75201643,-0.42702413652745064
1.755491325,-0.42271658645676924
1.758977279,-0.4330419659476724
1.762464014,-0.4340950887997594
1.765957789,-0.43168051238282323
1.769433694,-0.4354469803532398
1.772904988,-0.43558150447695126
1.776392453,-0.4375656495980574
1.779890698,-0.4386948937626679
1.783379273,-0.4397474186491643
1.786882858,-0.44035902418289474
1.790360833,-0.43825011450307944
1.793840798,-0.4366978999441779
1.797315242,-0.43753410848660274
1.800818667,-0.43689883393170237
1.804325542,-0.439393772641581
1.807825357,-0.43776815481917364
1.811300952,-0.43824917591669
1.814799897,-0.43803829486700985
1.818287372,-0.43516796788682066
1.821796207,-0.4355672339632632
1.825285282,-0.43667054913407827
1.828766257,-0.4345497863016759
1.832266192,-0.43511674572167996
1.835771127,-0.43512055409020556
1.839258521,-0.4343685779192363
1.842742786,-0.43435138274827495
1.846232151,-0.43503528184489576
1.849762507,-0.4302536204562012
1.853239061,-0.434949776786873
1.856709516,-0.4438721700369234
1.860209221,-0.446817747160112
1.863704406,-0.4453397766348445
1.867192231,-0.4456808718327327
1.870686216,-0.4458120276352736
1.8741731,-0.44567407611454574
1.877653685,-0.4470581116676221
1.88113142,-0.44502405468681305
1.884618185,-0.44066850617160297
1.88811878,-0.4410754850029617
1.891599525,-0.4370486519269996
1.895065889,-0.43439352552880933
1.898560644,-0.4333766110872594
1.902045079,-0.4383478160388756
1.905540494,-0.4438932906635519
1.909004019,-0.4496747983899407
1.912464973,-0.45121503504369687
1.915992738,-0.455250689254016
1.919482093,-0.45914559032313984
1.922971838,-0.45655313670975994
1.926460193,-0.4609485733271717
1.929931998,-0.4610581506559107
1.933410403,-0.4596350746006925
1.936870677,-0.4618016046946532
1.940356122,-0.45960325778039257
1.943833237,-0.4575957514423254
1.947312802,-0.45949063881496716
1.950877117,-0.4566176710164811
1.954373442,-0.4621771783192178
1.957877607,-0.46305160831966485
1.961353302,-0.4615210941946836
1.964814576,-0.4660374183066899
1.968328432,-0.4683771766175724
1.971821226,-0.46343889691363427
1.975313331,-0.45821662618602077
1.978799286,-0.4572229329141407
1.982301301,-0.46604857660800125
1.985780096,-0.4676665602581668
1.989271871,-0.46837738130556805
1.992755765,-0.46730990245319187
1.99625436,-0.46639787999777627
1.999737405,-0.46763042384702563
2.00322912,-0.46763186643594173
2.006727005,-0.4720847577414112
2.0102222,-0.47324529964296375
2.013702775,-0.47807005029612204
2.01716233,-0.4765188963202169
2.020637175,-0.47303122756352317
2.024125349,-0.47587006621933964
2.028694595,-0.4728552706991454
2.03223811,-0.471152277584271
2.035734735,-0.4687552249751492
2.03922969,-0.4657879285831246
2.042715185,-0.4646835569301232
2.04620857,-0.46486262563581654
2.049661574,-0.4690949337327162
2.05322513,-0.473111639339655
2.056698675,-0.47282654173782745
2.06019233,-0.4734736574638607
2.063664654,-0.47509286906729326
2.067161049,-0.47048348424602804
2.070663984,-0.47641328272210215
2.074182659,-0.4745210793168972
2.077691314,-0.4777993815771567
2.081197969,-0.4819753659534639
2.084700274,-0.48041943749779403
2.08821473,-0.48163140753128714
2.091704094,-0.4847606751153061
2.095200749,-0.4838037178251406
2.098711205,-0.4854520323995966
2.10221022,-0.4863587982442129
2.105674634,-0.4850165173325192
2.109146359,-0.49190663310696087
2.112630294,-0.4861561052679771
2.116124008,-0.4934953972191485
2.119621203,-0.49640100890398126
2.123105118,-0.49825841843210017
2.126585483,-0.49621095496995177
2.130064138,-0.4975884996131722
2.133546853,-0.49587523522426125
2.137014367,-0.4979048268918912
2.140483562,-0.49560077283575726
2.143975037,-0.5021202761321856
2.147461112,-0.4972349123125292
2.150962996,-0.5031001125265243
2.154523432,-0.49544979100956377
2.158004207,-0.5028920195978792
2.161510302,-0.4986525578382548
2.164980787,-0.499829598302311
2.168480012,-0.5041062518235857
2.171988787,-0.5010953285478145
2.175486472,-0.5075020508783139
2.178977637,-0.513853365350014
2.182472332,-0.5200808923859197
2.185974887,-0.5185120293043799
2.189459811,-0.5140345943317717
2.192912916,-0.5249234458157606
2.196405571,-0.5246270045749553
2.199883126,-0.5268263406581629
2.203384381,-0.5311792551630883
2.206890116,-0.528188080492947
2.21037666,-0.5309119653708037
2.213863215,-0.5301759357571629
2.21735933,-0.5237446426763935
2.220835585,-0.5229173542511691
2.22433754,-0.5195191393681705
2.227828025,-0.5228740884244816
2.231311039,-0.5243214570444372
2.234807964,-0.5205497747491598
2.238299999,-0.5149308918793789
2.241793704,-0.516840923455832
2.245285639,-0.5211048785981061
2.248761274,-0.5252648515776502
2.252259329,-0.5239834981769381
2.255811145,-0.5289362771283953
2.25930231,-0.5299352817561941
2.262801584,-0.5318899821533505
2.266290879,-0.5311926141088877
2.269792264,-0.5366019519364854
2.273263519,-0.5404667132460138
2.276736103,-0.5410290565470153
2.280240089,-0.5446976826202536
2.283726673,-0.5469999301857366
2.287216898,-0.5415647185889306
2.290712743,-0.5452530130547746
2.294196568,-0.542726483723628
2.297663733,-0.5455543906542509
2.301107498,-0.5440503749500515
2.304585422,-0.5484919085161059
2.308070936,-0.5531573039865654
2.311557371,-0.5565366052371827
2.315036076,-0.5624055783768925
2.318526271,-0.5623465466608388
2.322004066,-0.5673049280509211
2.325493191,-0.5571595051648444
2.328963746,-0.5591573432827098
2.332456941,-0.5623511963988537
2.335933386,-0.5571184913014036
2.33942512,-0.554724717140191
2.342927875,-0.5600262086890875
2.34642447,-0.5626438512541332
2.349902005,-0.5586419271390853
2.35338448,-0.5570648326951106
2.356917705,-0.552540068691545
2.36039228,-0.559321653300799
2.363865594,-0.5574150028476086
2.367356819,-0.5561220553518064
2.370849844,-0.5591496200662374
2.374343659,-0.5559192124238268
2.377825684,-0.5471530664627108
2.381311208,-0.550126580342699
2.384772823,-0.5579881271732946
2.388264908,-0.5583767431169279
2.391751573,-0.5621574559764259
2.395249108,-0.5635800253466434
2.398744943,-0.5549862359045036
2.402238588,-0.5628993623236461
2.405708163,-0.5584620097638416
2.409179557,-0.5574384274021023
2.412667392,-0.5581410127158843
2.416163657,-0.5611656743047267
2.419653682,-0.5631064567774222
2.423146906,-0.5706190995166506
2.426623951,-0.5709468210281542
2.430107616,-0.5704639371142647
2.433595661,-0.5743218202592535
2.437059066,-0.5783239291181287
2.440528191,-0.5759812961670203
2.443987365,-0.5726343001728249
2.44746431,-0.5739571712477186
2.450948495,-0.5750863925955104
2.45444067,-0.5746051583765563
2.457994515,-0.5794035633730117
2.46147242,-0.5864295604619081
2.464938764,-0.5869702933970256
2.468424209,-0.5776712673291596
2.471915224,-0.5764475260560952
2.475404439,-0.5754248975453073
2.478902924,-0.5763103713391106
2.482395819,-0.583987089965526
2.485877314,-0.5791362611613604
2.489362539,-0.5761528254237355
2.492849224,-0.5806551832834828
2.496332358,-0.5830723960516031
2.499805383,-0.5813565003353379
2.503296358,-0.5840398186436518
2.506764632,-0.5826484322962792
2.510267557,-0.5769443866965646
2.513756092,-0.5780523345598717
2.517231497,-0.5708384608358148
2.520724762,-0.5713435189523464
2.524216337,-0.5779704266429512
2.527699992,-0.5814612002243384
2.531195717,-0.577605287033006
2.534685691,-0.5810749785387067
2.538192036,-0.5802723371584729
2.541688241,-0.5777171235815071
2.545171716,-0.581705868350957
2.548659931,-0.5884254854646576
2.552140296,-0.5933819138351424
2.555636171,-0.5878296720910456
2.559188546,-0.5872774588067329
2.562681161,-0.5867599470850443
2.566163496,-0.5862422578649408
2.569659961,-0.5898957644509506
2.573126665,-0.5924434621497902
2.57661622,-0.5897846463812335
2.580120275,-0.5924656714161461
2.58360788,-0.5918582262778934
2.587105185,-0.5875601318192413
2.59059428,-0.5902746932158072
2.594085115,-0.5856330738785208
2.59758774,-0.5899601304579994
2.601063335,-0.5836532879181867
2.60455395,-0.5785316963510414
2.608034454,-0.5788494164268295
2.611517799,-0.5736713721980132
2.615006534,-0.5808044606880806
2.618500729,-0.5766804135421213
2.622000934,-0.5824100825953435
2.625502569,-0.5868440918781043
2.628975534,-0.5872518672859733
2.632468179,-0.5899835210938316
2.635944153,-0.5942724494822865
2.639434358,-0.5974871688010184
2.642929193,-0.6002366382316597
2.646419298,-0.5955785838685141
2.649867412,-0.5902815446229098
2.653344377,-0.591274101095512
2.656810112,-0.5977553334585703
2.660388987,-0.5975319082329149
2.663883262,-0.6079994521385543
2.667369547,-0.606062139737376
2.670873732,-0.6014516185026787
2.674375097,-0.5996385882877803
2.677865482,-0.6045300309577608
2.681361167,-0.612473744259994
2.684835682,-0.6106968554847515
2.688331447,-0.6149434895243931
2.691804601,-0.6170481754399179
2.695297226,-0.6180443677864969
2.698790941,-0.6265141581622761
2.702281626,-0.6330581564772237
2.705777081,-0.6289492378406644
2.709260046,-0.6317300575494335
2.712741311,-0.6376440124215301
2.716258476,-0.6386667999021283
2.719734581,-0.6409910293601572
2.723223136,-0.638817217119582
2.72672357,-0.6371498349127283
2.730210065,-0.6350018645326961
2.73367861,-0.6290384657572358
2.737166685,-0.631469153055893
2.74065991,-0.6336089787239295
2.744142114,-0.6291715357024456
2.74765163,-0.6216304183249399
2.751127375,-0.62254541435769
2.75462585,-0.6208638431264821
2.758105194,-0.6146594115447855
2.76166519,-0.617532383209015
2.765129374,-0.610685629594054
2.768613299,-0.6148564721897533
2.772100204,-0.6115409997399783
2.775578539,-0.6104470143276063
2.779063023,-0.6215909023978768
2.782571889,-0.6145134991819969
2.786054533,-0.6110215399029213
2.789545268,-0.6120368735557343
2.793006323,-0.6116328605967418
2.796479098,-0.6030675424704832
2.799942552,-0.6056620444139896
2.803403546,-0.6045120089566005
2.806867031,-0.6016521376105086
2.810342066,-0.6089938460046186
2.813819281,-0.6145076617038501
2.817293836,-0.6097476359799714
2.82077826,-0.6183208279668467
2.825079194,-0.6180616529423102
2.828589379,-0.625943250474823
2.832093844,-0.6328624005275896
2.835588959,-0.6263386847207528
2.839083323,-0.6365794911824296
2.842579398,-0.6396728793012914
2.846076233,-0.6419632547690307
2.849568348,-0.6403854220191106
2.853026013,-0.6431685792609751
2.856504527,-0.6453061093278004
2.859981182,-0.646992394738557
2.863535218,-0.6481615216487052
2.867038723,-0.6494303633154215
2.870540788,-0.653905185801072
2.874049223,-0.6618295047500603
2.877554808,-0.6541570334099212
2.881039432,-0.6591320972682735
2.884510067,-0.6595863261196047
2.887985542,-0.6582138461592967
2.891476227,-0.6634087886101561
2.894975552,-0.6589152457033309
2.898468217,-0.6654629677515288
2.901943011,-0.6685164002149843
2.905460397,-0.6692262654713357
2.908943992,-0.6647493459637224
2.912456257,-0.6684791053215747
2.915934871,-0.6806133498506093
2.919432596,-0.6819104599956805
2.922923621,-0.6859698664061187
2.926417946,-0.6924731539697603
2.929900571,-0.7027342505471307
2.933379325,-0.7060463513570354
2.93685245,-0.715989662553185
2.940356235,-0.7245078418671222
2.94383447,-0.7228121298387662
2.947313895,-0.7237059527865239
2.95081483,-0.7254081319626633
2.954305955,-0.7237252037154257
2.957802899,-0.7268092685339131
2.961290894,-0.7242557962018336
2.9648492,-0.7290653420424245
2.968334895,-0.7190720809440322
2.97183127,-0.7210180182166572
2.975327805,-0.7223343337834544
2.97883195,-0.7220321647656143
2.982338575,-0.7237534741043582
2.98580505,-0.7221586724296309
2.989307745,-0.7221061894600405
2.992795129,-0.726593516884488
2.996304624,-0.7243567115051786
2.999795319,-0.7198203066859361
3.003283744,-0.7252433153888599
3.006784729,-0.716446005425155
3.010295024,-0.7184280926300499
3.013786609,-0.7305094081795073
3.017282054,-0.7222663839134389
3.020772059,-0.722438997979013
3.024259554,-0.7187910324873642
3.027747069,-0.7210745662801653
3.031225634,-0.7252176824356893
3.034717958,-0.7411593132848869
3.038209773,-0.7479840239699158
3.041688258,-0.7504823984489519
3.045167233,-0.7641002151175318
3.048634727,-0.7637407100247973
3.052130552,-0.7621050875536215
3.055591587,-0.769717378163041
3.059070232,-0.7760768108488348
3.062559377,-0.7818819656351534
3.066117803,-0.7877709869059992
3.069595927,-0.7990303484830233
3.073097832,-0.799432103192939
3.076583176,-0.8026517167007248
3.080082311,-0.8060633255468324
3.083592367,-0.8073307258213686
3.087106522,-0.806916225910962
3.090607097,-0.8023898896410916
3.094085352,-0.8162975337294459
3.097586627,-0.81600797098012
3.101043951,-0.8098223859216112
3.104514756,-0.8146480444969731
3.108012181,-0.8122522227118828
3.111496865,-0.8035338490929742
3.1150191,-0.8068862543195742
3.118530306,-0.8050831892827433
3.122084891,-0.8082256137951679
3.125601406,-0.8031490004374029
3.129083981,-0.7954763960247695
3.132565516,-0.8020635886018739
3.136030541,-0.798319277618634
3.139507596,-0.7908776755695512
3.14300236,-0.7905551798264259
3.146492615,-0.7848982295495064
3.14997785,-0.7796902071178041
3.153467315,-0.7866214961911535
3.15694477,-0.7843963529845928
3.160446885,-0.7842712454200804
3.16393351,-0.7813360081510133
3.167519276,-0.777225882379666
3.171012431,-0.7743161498246249
3.174510795,-0.7687767255200845
3.17800551,-0.7734039590622935
3.181507425,-0.7870721185044329
3.18497287,-0.777335939996375
3.188460234,-0.7674212218500926
3.191934269,-0.7856644840135161
3.195406874,-0.78942169609262
3.198886949,-0.7879235085704273
3.202376544,-0.7951564060167216
3.205878929,-0.7870769601305471
3.209370464,-0.7809579874608183
3.212851059,-0.7830698930864552
3.216342184,-0.7961213500396266
3.219815498,-0.8028007976845497
3.223278202,-0.7959637519149453
3.226766597,-0.8007877365943661
3.230258642,-0.7942161048697559
3.233733837,-0.7943300477885118
3.237187081,-0.7913646239212806
3.240671507,-0.7935265069594527
3.244171691,-0.7975136461108306
3.247671657,-0.8030128739723593
3.251171232,-0.8083775150643584
3.254664067,-0.8018604589104986
3.258162462,-0.7978363647711448
3.261654226,-0.7884814305771185
3.26512874,-0.7921287535653255
3.268683556,-0.794548932578535
3.272176161,-0.7912345047200244
3.275677406,-0.7877228516916797
3.279159811,-0.7785832219690024
3.282664926,-0.7913749769851487
3.286161831,-0.8002641977165014
3.289643066,-0.7958134082277653
3.293124181,-0.8007691565124636
3.296601165,-0.7899506531583705
3.30009246,-0.7920928435774309
3.303576025,-0.7926076101320555
3.30705001,-0.8013992906642399
3.310540274,-0.8072569438561236
3.314027409,-0.8068877056126271
3.317517444,-0.8181711168394808
3.320967779,-0.8189369889839337
3.324485904,-0.8168881783001652
3.327967589,-0.8089939804169879
3.331468824,-0.8002354581754284
3.334968618,-0.7941103599350127
3.338471873,-0.805093978017118
3.341972948,-0.8089958873553624
3.345465234,-0.7898654831834638
3.348946238,-0.7930497170114378
3.352439763,-0.8040845875870942
3.355936218,-0.7992301130126965
3.359432673,-0.8043061031064347
3.362927008,-0.8098734440253222
3.366418973,-0.8023252731939978
3.370002349,-0.795979992600852
3.373513383,-0.7915104651625474
3.377023509,-0.7959055406191379
3.380528364,-0.7965647096503886
3.384022059,-0.7915269888542171
3.387514654,-0.7903791046254249
3.391004879,-0.7905849447551115
3.394498214,-0.7951681929482031
3.397986499,-0.805463628795376
3.401476534,-0.8084552520082466
3.404934168,-0.8030612469391916
3.408442163,-0.8145538783824857
3.411917557,-0.8113432349476012
3.415404492,-0.8128410887517943
3.418902147,-0.8172334979052001
3.422397732,-0.8218693996319363
3.425884127,-0.8261589388103047
3.429376252,-0.8206646227914141
3.432874967,-0.8131346763862772
3.436371982,-0.8046771319219072
3.439861947,-0.7952138034385137
3.443360642,-0.7897228318963558
3.446856747,-0.7830418403939763
3.450348631,-0.7851860400957645
3.453853017,-0.7902677285145635
3.457331521,-0.7907262493126451
3.460810276,-0.8012532301119141
3.464313621,-0.8058925077995867
3.467802126,-0.8093650909879758
3.471354052,-0.8039973030042198
3.474843947,-0.8126380550298081
3.478341192,-0.816083807481133
3.481855707,-0.8263612656031606
3.485331221,-0.8309041998665937
3.488792335,-0.8459078298510998


==> fig/data/wprior/prior_wasserstein_mala_1_4.csv <==
x,y
0.0,-1.4078047831865081
0.0,-1.4078047831865081
0.014215481,-1.4078047831865081
0.028924888,-1.4078047831865081
0.043928699,-1.4078047831865081
0.058573815,-1.4078047831865081
0.070480098,-1.4078047831865081
0.082305551,-1.4078047831865081
0.096966937,-1.4078047831865081
0.111644694,-1.4078047831865081
0.126323031,-1.4078047831865081
0.139602151,-1.4078047831865081
0.151738537,-1.4078047831865081
0.166424264,-1.4078047831865081
0.181115671,-1.4078047831865081
0.195796288,-1.4078047831865081
0.209094398,-1.4078047831865081
0.221263645,-1.4078047831865081
0.235950461,-1.4078227200654247
0.250597988,-1.4078227200654247
0.265450486,-1.4078227200654247
0.278728266,-1.4078227200654247
0.29064093,-1.4078227200654247
0.305313987,-1.4078227200654247
0.320010814,-1.4078227200654247
0.33468735,-1.4078227200654247
0.34798046,-1.4078227200654247
0.359850583,-1.4078227200654247
0.374805203,-1.4078227200654247
0.389527451,-1.4078227200654247
0.404219288,-1.4078350991018647
0.417550978,-1.4078350991018647
0.429480041,-1.4078350991018647
0.444152468,-1.4078350991018647
0.458853015,-1.4078350991018647
0.473567603,-1.4078350991018647
0.487100946,-1.4078350991018647
0.498997369,-1.4078350991018647
0.514000739,-1.4078350991018647
0.52896911,-1.4078291306427826
0.543662067,-1.407843716903953
0.556988148,-1.4078274840499225
0.568907001,-1.4078292134437618
0.583590257,-1.4078292134437618
0.598471997,-1.407836895983526
0.613150953,-1.4078307189662846
0.626463274,-1.4078307189662846
0.638336107,-1.4078307189662846
0.652991093,-1.407840937775344
0.66765683,-1.4078703210068713
0.682370897,-1.4078703210068713
0.695695168,-1.4078703210068713
0.707789963,-1.4078786201096876
0.72247881,-1.4078786201096876
0.737135527,-1.4078637109086187
0.751815373,-1.4078346605634822
0.765115593,-1.4078346605634822
0.777052367,-1.4078175692630037
0.791746464,-1.4078918066960333
0.806444991,-1.4078918066960333
0.82130153,-1.4078918066960333
0.83460191,-1.4078849720452173
0.846539724,-1.4079105676699262
0.861231081,-1.4078930285158717
0.875945528,-1.4078908233926908
0.890613545,-1.4078851705690931
0.903891535,-1.4078851705690931
0.915798008,-1.4078851705690931
0.930678517,-1.4079065243288111
0.945386005,-1.4079065243288111
0.960065231,-1.4079226308072568
0.973417302,-1.4079226308072568
0.985377626,-1.4079226308072568
1.000061303,-1.4079475667021493
1.01473908,-1.4079524256598384
1.029448956,-1.4079431572044214
1.042935849,-1.4079431572044214
1.054829682,-1.4079431572044214
1.069459038,-1.4079431572044214
1.084111265,-1.4079431572044214
1.098840642,-1.4079431572044214
1.112164813,-1.4079731958990098
1.124065896,-1.4079731958990098
1.138729622,-1.4079731958990098
1.153545901,-1.4079731958990098
1.168202377,-1.4079731958990098
1.181536958,-1.4079731958990098
1.193473671,-1.4079731958990098
1.208172338,-1.4079731958990098
1.222828025,-1.4079461770947446
1.237550602,-1.4079461770947446
1.250872193,-1.407948662802733
1.262958508,-1.4079470793369877
1.277632045,-1.4079470793369877
1.292310931,-1.4079301923823146
1.307047889,-1.4079051876716175
1.320329279,-1.4079067277401118
1.332200462,-1.4079347816967611
1.346884968,-1.4079347816967611
1.361561285,-1.4079409768069733
1.376456894,-1.4079409768069733
1.389766965,-1.407945400860057
1.401697868,-1.407945400860057
1.416409106,-1.4079466126362894
1.431104362,-1.4079473506021873
1.445791359,-1.4079473506021873
1.45909731,-1.4079777778986757
1.471013583,-1.4079777778986757
1.485817341,-1.407983105229162
1.500466708,-1.407983105229162
1.515133784,-1.407983105229162
1.528499805,-1.407983105229162
1.540467139,-1.4079408377188458
1.555151856,-1.4079501008584936
1.569876634,-1.4079501008584936
1.584508219,-1.407977665942192
1.598081573,-1.407977665942192
1.609900245,-1.407977665942192
1.624508941,-1.4080177671564593
1.639122287,-1.408031183688652
1.653706633,-1.4080370718083468
1.666705569,-1.4080821589820844
1.677847513,-1.4080821589820844
1.691765441,-1.4080821589820844
1.705727289,-1.4081476222007365
1.719617706,-1.4081939780191042
1.732161797,-1.4081503140205207
1.743304181,-1.4081456285731886
1.757196748,-1.4081091114185276
1.771120456,-1.4081091114185276
1.785048784,-1.4080990555939112
1.797569635,-1.4080990555939112
1.80879902,-1.4080990555939112
1.822722317,-1.4080990555939112
1.836662735,-1.4080990555939112
1.850591233,-1.4080814125962153
1.863134804,-1.4081130474163683
1.874291068,-1.4080951368890204
1.888179625,-1.4080951368890204
1.902120173,-1.408107208919829
1.916086732,-1.408173400805613
1.928616302,-1.4081675401465255
1.939739466,-1.4081575712115522
1.953645674,-1.408162077441355
1.967552201,-1.4081659441813812
1.981494129,-1.4081659441813812
1.99403633,-1.4081659324914846
2.005165284,-1.4081531346362202
2.019142252,-1.4081531346362202
2.033011269,-1.4081425998225159
2.046916087,-1.4081270798437224
2.059464287,-1.4080111393574084
2.070625212,-1.4080391197309643
2.084527049,-1.408039402428794
2.098413436,-1.4079530507679932
2.112314564,-1.4079410968656974
2.124945016,-1.407936522823269
2.13611281,-1.4079292795954246
2.149996857,-1.4079375568498413
2.163914325,-1.4079180145598094
2.177831643,-1.4079253403723693
2.190330943,-1.407943038721664
2.201483528,-1.4079660650373267
2.215388134,-1.407985102633074
2.229375833,-1.407966718266996
2.24328954,-1.407974331449842
2.255811801,-1.4080469760351786
2.266917655,-1.408112902355611
2.280819612,-1.4081405307179877
2.294698769,-1.4081571578656882
2.308618077,-1.4082066485448086
2.321131127,-1.4082101912323368
2.332292322,-1.4082101912323368
2.346169979,-1.4081784040972614
2.360057186,-1.408214803183561
2.373958263,-1.40830652034769
2.386479684,-1.4082481547950692
2.397613288,-1.4081617426299966
2.411484205,-1.4081407883600257
2.425377492,-1.408215863266916
2.43934692,-1.4082139235469004
2.451839231,-1.4082139235469004
2.462988925,-1.4082089730171004
2.476880492,-1.4082000472923486
2.490760229,-1.4081391449085068
2.504658106,-1.4081378724177658
2.517151737,-1.408197205719687
2.5282406,-1.4082818049279533
2.542200308,-1.40827220517784
2.556134036,-1.4083399599088728
2.570036804,-1.408340090475652
2.582525984,-1.408341772394202
2.593625217,-1.4083760354832024
2.607499084,-1.4083279187081665
2.621369821,-1.4083486023755645
2.635263459,-1.4083877337936317
2.64782907,-1.4083599358606722
2.658917253,-1.4083384453567598
2.67280301,-1.4083774271692344
2.686692698,-1.4083875405092967
2.700572915,-1.4084304410001527
2.713092096,-1.408403734945779
2.724224069,-1.4084204096228388
2.738107436,-1.4084253221836696
2.752049834,-1.4084461182894263
2.765928841,-1.4084828178435624
2.778413372,-1.4085553589571187
2.789530425,-1.408585753230928
2.803439293,-1.4085921850973235
2.81732487,-1.4085895625246818
2.831223437,-1.4084372432616319
2.843691927,-1.4084241665750612
2.854938133,-1.4084241493768908
2.868885621,-1.4084716896572471
2.882778808,-1.4084020241841821
2.896694145,-1.4083985348287478
2.909208906,-1.408394747694292
2.92033738,-1.4083449733644962
2.934213007,-1.4084176457740714
2.948100344,-1.4083974507931698
2.962057042,-1.4083000308676927
2.974528942,-1.4083221632589227
2.985642086,-1.4083212944349564
2.999531873,-1.4084290138894424
3.01341248,-1.4085663217264468
3.027325318,-1.408593534940091
3.039852208,-1.4085985417492672
3.051017103,-1.4086354456999692
3.064959191,-1.4086648620832565
3.078858698,-1.4087647648004205
3.092738925,-1.408744940192767
3.105251606,-1.4087052300181861
3.116374869,-1.408715018753191
3.130284547,-1.4087073066864668
3.144200624,-1.4086371979599328
3.158075251,-1.4086687230857684
3.170668853,-1.4087094702009484
3.181762196,-1.4087141230461482
3.195659004,-1.4087213248642094
3.209558571,-1.4087175287106406
3.223457688,-1.4086625571314875
3.235957588,-1.4086323648588301
3.247121283,-1.4085709816291612
3.26099637,-1.4085703297306547
3.274946458,-1.4085799749464438
3.288830875,-1.4086276487985003
3.301360895,-1.4086864464881932
3.31246558,-1.4086949424976156
3.326348176,-1.4086949424976156
3.340232264,-1.4086340488236855
3.354171411,-1.4086398914838907
3.366645631,-1.4086945283051595
3.377812796,-1.40870334838076
3.391730723,-1.4087157045042555
3.405651581,-1.4086265082250693
3.419568398,-1.4087370925144727
3.432075879,-1.408737576131361
3.443227043,-1.4087003385026782
3.45712361,-1.4086850390701018
3.471043888,-1.40870067374932
3.485034996,-1.4086933738430263
3.497514167,-1.408686088531198
3.50863225,-1.4086979036819
3.522500317,-1.4086750923983502
3.536396054,-1.4087010846261228
3.550274541,-1.408706036503464
3.562826302,-1.4087203786913245
3.573911506,-1.4087936300718245
3.587929844,-1.40888251180815
3.601862612,-1.4088425106471087
3.615753569,-1.4088600224868624
3.62826321,-1.408915361622305
3.639370994,-1.4089763276602647
3.653290971,-1.4089725164647642
3.667148558,-1.4089985131161191
3.681035135,-1.4089594502196598
3.693654397,-1.408927272366335
3.704780301,-1.4089688123442174
3.718667488,-1.4089779226510877
3.732590645,-1.409029253234185
3.746467292,-1.4089905244889014
3.758959323,-1.4089276112775284
3.770085016,-1.4088733227952481
3.784000164,-1.4088896819876446
3.797960562,-1.4089343723123844
3.811816869,-1.408978424823495
3.824327609,-1.409006090155331
3.835420013,-1.4089594526550047
3.84926367,-1.409009878467897
3.863173727,-1.4090425471852397
3.877043954,-1.409036826631067
3.889534334,-1.40900533435909
3.900713458,-1.4089502573032409
3.914595286,-1.40895131793228
3.928486683,-1.4089103557661413
3.94233844,-1.4089421735754488
3.95483365,-1.4089732637655141
3.966004134,-1.4089318786079976
3.979889471,-1.408877604191547
3.993781208,-1.4089612379414165
4.007728026,-1.4089136579312576
4.020215957,-1.4088483067794761
4.03132872,-1.4088636344783165
4.045218618,-1.4088845017773208
4.059122135,-1.4088619840800427
4.073009652,-1.408823963455821
4.085526592,-1.408690074951634
4.096645006,-1.4086403689935114
4.110583714,-1.408616159364594
4.124451911,-1.4086263847283476
4.138369678,-1.4086444353676222
4.150898749,-1.4086789992959086
4.162027363,-1.408595929808965
4.17588408,-1.4086348526514563
4.189793187,-1.4086186751349428
4.203700864,-1.4086210079424035
4.216352677,-1.4085896998183844
4.227509161,-1.4085391604809998
4.241411218,-1.4085447454249282
4.255334825,-1.4086176658118603
4.269246983,-1.408615055013237
4.281715413,-1.40867307666656
4.292836047,-1.4086558656314376
4.306801005,-1.4086934722674305
4.320847754,-1.408689547025509
4.334764871,-1.4087082266572006
4.347249681,-1.4086668332684351
4.358357855,-1.4086289684291182
4.372311663,-1.4086275359536582
4.38620544,-1.4086310743565937
4.400119718,-1.4085806353109642
4.412638308,-1.4085319121724507
4.423802113,-1.4085325491255811
4.43770191,-1.4085749843770567
4.451582027,-1.4085874967873058
4.465505655,-1.4085800262447705
4.478056315,-1.4085264284663412
4.489201809,-1.4085544405805768
4.503137927,-1.4085529188926633
4.517003514,-1.408535292941948
4.530952422,-1.4085273780745524
4.543486853,-1.4085884741715784
4.554596826,-1.4085963212595032
4.568528804,-1.408612733618746
4.582393411,-1.4085716790455372
4.596278888,-1.408576843115142
4.608765278,-1.4085712752971113
4.619916062,-1.4086110673538228
4.633837029,-1.4086046150853335
4.647783848,-1.4086926433144402
4.661728535,-1.408696366381229
4.674242955,-1.4087487422755935
4.6853684,-1.4087082517709393
4.699278507,-1.4086813382463474
4.713169834,-1.4086678318562085
4.727137822,-1.4087072491054224
4.739712443,-1.4086757144790008
4.750818487,-1.4087577080767224
4.764719834,-1.4087712515378137
4.778591981,-1.4088286942765293
4.792502239,-1.408898264824241
4.805026849,-1.4090323460531549
4.816171074,-1.4090568947610589
4.830093911,-1.4090014064509595
4.844053879,-1.408985099142126
4.857931816,-1.4090950959892952
4.870433946,-1.4090520973253617
4.881531729,-1.4090232957295974
4.895444617,-1.4090959572606647
4.909334294,-1.4091699857808433
4.923207571,-1.4091255412963088
4.935708602,-1.4091708209084728
4.946908426,-1.4092272511866712
4.960781283,-1.409158998907034
4.97464956,-1.4091607354207198
4.988511857,-1.4090952075123497
5.001004707,-1.4091144383500391
5.012142041,-1.4091151986143713
5.026027628,-1.4090639077645344
5.039873475,-1.409060046832882
5.053815233,-1.409071273197979
5.066348043,-1.409061524121802
5.077467157,-1.409092039570444
5.091390065,-1.4091419430598375
5.105307282,-1.409132855662729
5.119193669,-1.4090773126417429
5.131690609,-1.4091216947090168
5.142792933,-1.4091241797341203
5.156809702,-1.409117953161832
5.170685878,-1.409112042724685
5.184557975,-1.4090996140086758
5.197081536,-1.4091281292529736
5.20819561,-1.4091225922836799
5.222083867,-1.4091332889747146
5.235976784,-1.4091438444866877
5.249990742,-1.4091100276030397
5.262660785,-1.4090439061175157
5.273766859,-1.4090861351148465
5.287672366,-1.4090535960437127
5.301551322,-1.4090655702641448
5.31543752,-1.4090972949582878
5.32793548,-1.4090448364746584
5.339036803,-1.4090388896891983
5.352910641,-1.4090858019637946
5.366864958,-1.40899066753878
5.380758875,-1.4091611057403965
5.393240456,-1.4091474588015322
5.40437421,-1.409071204838247
5.418264057,-1.4090852044045012
5.432113103,-1.4092002241133534
5.44597095,-1.4091991628934943
5.45848576,-1.4092698610314713
5.469671615,-1.4092427427191472
5.483561122,-1.4092312324523404
5.497469549,-1.4093890155158764
5.511383897,-1.409460128803399
5.523911428,-1.4094623780116844
5.535032801,-1.4094638038886775
5.548924768,-1.4095343154530169
5.562840356,-1.4095318425401355
5.576844984,-1.409568703073275
5.589365145,-1.4096099467692402
5.600484429,-1.4096154384303352
5.614384886,-1.4095870993468747
5.628294593,-1.409444046315658
5.64214974,-1.4094752826966426
5.65461506,-1.4094516990634491
5.665739173,-1.40940738944894
5.679727162,-1.409363252254417
5.693639309,-1.4093498758029015
5.707533746,-1.409418000555441
5.720040107,-1.409424684084817
5.73114476,-1.4094993797101272
5.745026987,-1.4095352525077196
5.758929945,-1.4095352525077196
5.772788461,-1.4095281561624935
5.785391602,-1.4095445121181658
5.796496676,-1.4095895470703683
5.810345873,-1.4097193645599053
5.824197769,-1.4097840528314347
5.838093567,-1.4097767159792023
5.850601667,-1.409737158662173
5.861680271,-1.409757026145573
5.875522297,-1.4097102581470962
5.889457055,-1.4096302392412914
5.903357862,-1.40962444940207
5.915859832,-1.4096133952470815
5.927011786,-1.4095992992412758
5.940859263,-1.4096087268686892
5.95473944,-1.4096247645482238
5.968623377,-1.4096382878708187
5.981072596,-1.4096896640762182
5.992289272,-1.4096466399103964
6.006206239,-1.4096395849808008
6.020052415,-1.4096656730180959
6.033935543,-1.4096953448892733
6.046410263,-1.4098237763692016
6.057480706,-1.4097639190852425
6.071349922,-1.4097219712888547
6.08522694,-1.4096939852496047
6.099179497,-1.4097068375972812
6.111691667,-1.4096690883926672
6.122803291,-1.409698038242101
6.136658988,-1.4096294316687876
6.150515475,-1.4096193413241336
6.164389201,-1.4096172230453277
6.176861492,-1.4096966316634496
6.188102317,-1.4097329385998305
6.202146455,-1.4097781751440097
6.216007222,-1.4097267354543899
6.229881439,-1.4097709329673647
6.242371259,-1.4097333859959107
6.253488553,-1.4097433629964986
6.26737562,-1.4097350339580956
6.281258047,-1.4096495558831659
6.295181504,-1.40964882604744
6.307728456,-1.4096355427302005
6.318856199,-1.4095500451264582
6.332754716,-1.4095740983175977
6.346631173,-1.409573637655875
6.36050555,-1.4096655515536478
6.37299666,-1.4096359197959292
6.384123014,-1.4095369075636575
6.398001991,-1.4094807315007567
6.411958879,-1.409421236466121
6.425855366,-1.4094812677286894
6.438329096,-1.4095095084777556
6.44946685,-1.4094850503324479
6.463338707,-1.4095053254114582
6.477218064,-1.4095494634729362
6.491104061,-1.4095577035106768
6.503596221,-1.4094932778958933
6.514774146,-1.4094996337450953
6.528653452,-1.4094331193292955
6.542552049,-1.409486120391524
6.556434546,-1.4094902769291384
6.568981947,-1.4094530567975088
6.580116271,-1.4094828561464023
6.593981018,-1.4093513519431193
6.607898655,-1.4093018333766771
6.621824213,-1.4093433348495379
6.634337443,-1.4093270185855846
6.645455477,-1.4092630299939233
6.659332384,-1.4092611696469755
6.673209441,-1.409278177369789
6.687077658,-1.4092894133290526
6.699526817,-1.4093209862503042
6.710649701,-1.4093398404399506
6.724604509,-1.409346543434429
6.738496826,-1.4093941163475001
6.752360583,-1.4094049659216519
6.764865763,-1.4094808241282817
6.775976016,-1.4094194570676497
6.789839334,-1.409417743005665
6.80370404,-1.4093642958167099
6.817587937,-1.4094586495074946
6.830158249,-1.4094678280974449
6.841265512,-1.4094090358854343
6.855149099,-1.4093776315690698
6.869044946,-1.409359455579582
6.882954363,-1.4093553689821205
6.895456614,-1.4092984341530288
6.906559357,-1.4092875319817906
6.920444224,-1.4092716529276168
6.934412122,-1.4092889501712376
6.948277779,-1.4091931148947516
6.960804419,-1.4092077623159476
6.971887433,-1.4091949411543367
6.98573359,-1.4091950463418395
6.999586336,-1.4092445926053372
7.013461243,-1.4092505634310175
7.025932033,-1.4092831554419893
7.037129568,-1.409456538674622
7.051028695,-1.4094779758536555
7.064893772,-1.4094342404057787
7.078781949,-1.4093865502474041
7.091268679,-1.4092843813624494
7.102329411,-1.4092930430824289
7.116177168,-1.4092926592235961
7.130033285,-1.4093667948198332
7.143958032,-1.4093887426017269
7.156458062,-1.4094238703903443
7.167602106,-1.4094199428490894
7.181485733,-1.4094228681141852
7.19534552,-1.4094557851831866
7.209218397,-1.4095173439246453
7.221705667,-1.4094739203231543
7.23280467,-1.4094842578646674
7.246791049,-1.4094929576443345
7.260667145,-1.409575867917043
7.274594883,-1.4096165050882477
7.287066123,-1.4096589756020732
7.298150356,-1.409693614305195
7.312050243,-1.4097856416907257
7.326006771,-1.4097850708554838
7.339953869,-1.4097111294996647
7.35254812,-1.4098012596580283
7.363681794,-1.4098735574395533
7.37753561,-1.4098818158801927
7.391415288,-1.4097934193927213
7.405311135,-1.4097732588418115
7.417812565,-1.409791985399346
7.428901728,-1.4096759032115185
7.442767045,-1.4097547952321727
7.456732613,-1.4097470936012064
7.47061566,-1.4097263390384156
7.483056109,-1.4096585940445803
7.494195713,-1.4096724917194476
7.50807271,-1.409601344191582
7.521952477,-1.409519803351126
7.535834104,-1.4095405241454926
7.548369974,-1.4094963562610126
7.559550249,-1.4094738664270519
7.573411606,-1.4095460803654576
7.587276852,-1.4094263855954603
7.601152339,-1.4094664878270424
7.61368418,-1.4093572347969359
7.624808174,-1.4093249124818452
7.63866403,-1.4092721419096623
7.652522497,-1.4091239751096576
7.666489565,-1.409083842959675
7.679004685,-1.4092268736954667
7.690138909,-1.4091108647978818
7.703964535,-1.40908704184793
7.717857662,-1.4091024770965481
7.73175748,-1.4090942764464243
7.74423233,-1.4090727076911371
7.755344743,-1.4090260107588009
7.769295751,-1.4089830690416185
7.783150838,-1.4090333960812202
7.797000644,-1.409021745927718
7.809516895,-1.4088964071319987
7.820644728,-1.4089644621372166
7.834526515,-1.4089521867515908
7.848396672,-1.408955850776309
7.862261689,-1.408969420803816
7.87484317,-1.409086564775991
7.885962574,-1.409219690916301
7.89982299,-1.409313953385388
7.913724018,-1.4092838697721712
7.927591804,-1.40933503887189
7.940113425,-1.4094234699872439
7.951242929,-1.40939718007842
7.965117156,-1.409512793446725
7.979110654,-1.4094858534108
7.99299723,-1.4094199635762001
8.005502021,-1.409425571965295
8.016605225,-1.409383266135805
8.030450661,-1.4093728392214715
8.044317928,-1.4093442064238957
8.058217555,-1.4092866795618666
8.070692245,-1.4092155161632591
8.081868679,-1.4093200747056835
8.095747416,-1.4093558882727708
8.109639373,-1.4093183801875109
8.12351793,-1.4092691379313058
8.1360159,-1.4092572526551577
8.147104013,-1.4092942038914047
8.160996601,-1.4093690117589635
8.174885707,-1.4093909672010483
8.188843355,-1.4094598205854973
8.201307445,-1.4094394021329577
8.212423359,-1.409443122915593
8.226299826,-1.4094967121749904
8.240165722,-1.4094596266599047
8.254051619,-1.4094808391618996
8.26657411,-1.4094181850856324
8.277702373,-1.4093376253663612
8.29160536,-1.4094065854449482
8.305483167,-1.409444494553358
8.319353844,-1.4094401971084103
8.331874804,-1.4093227134375896
8.342983848,-1.4093490772885533
8.356852085,-1.4093787208793365
8.370733892,-1.4093757033733598
8.384642299,-1.4094100305617832
8.3972087,-1.4094136931317929
8.408322173,-1.4093471655432168
8.42216553,-1.40936480414087
8.436069257,-1.4094520892423164
8.450106206,-1.4095521103640156
8.462708987,-1.4095580930954827
8.473812801,-1.4095968299588382
8.487669837,-1.4096391683061786
8.501623255,-1.4096314127150342
8.515491262,-1.409488583552441
8.527962052,-1.4094464006370007
8.539063195,-1.4094561017544216
8.552924662,-1.4093234001129096
8.566815639,-1.4094071761840532
8.580695976,-1.4094495098540525
8.593215016,-1.409464328812031
8.604413941,-1.4095076481145166
8.618264747,-1.4094384626757281
8.632165474,-1.409397634899509
8.646026941,-1.409385751249904
8.658551911,-1.4094434611443913
8.669658355,-1.4094481305581126
8.683524672,-1.40946293431722
8.697407169,-1.4095448167624673
8.711349466,-1.409512700515137
8.723851556,-1.4093870066337237
8.73495792,-1.4094833847579098
8.748812916,-1.4095193156928698
8.762690974,-1.409538284811438
8.77657121,-1.409547440063881
8.7890572,-1.4095820208186176
8.800137334,-1.4095872933414633
8.814117192,-1.4095940778741425
8.827998909,-1.4096067071951164
8.841922736,-1.4094758202486046
8.854456377,-1.4094542662190905
8.86555061,-1.409488905991826
8.879414357,-1.4095509279132803
8.893298064,-1.4095293085609961
8.907188951,-1.4096590221638072
8.919756052,-1.4096023777147655
8.930856125,-1.4096322910717582
8.944718262,-1.4095959668674973
8.958580818,-1.4096373272015015
8.972440415,-1.409682374967088
8.984920275,-1.409623780147644
8.995987588,-1.409671872212394
9.009857655,-1.409736452938416
9.023811863,-1.4096957003866333
9.03769735,-1.4097032920525565
9.050163869,-1.4098354442874983
9.061354464,-1.4099362017914034
9.0751897,-1.4099431144495695
9.089086887,-1.4099379090960023
9.102989264,-1.4099527846033406
9.115501575,-1.4100403844951326
9.126665178,-1.4100259580754373
9.140519065,-1.4099767293723948
9.154389712,-1.4098954848397183
9.168270399,-1.4099862296431112
9.180755359,-1.4098904033898203
9.191840092,-1.40981752678262
9.205729199,-1.4098126253615009
9.219596566,-1.4097791487197888
9.233557554,-1.409839111305639
9.246003143,-1.4098480086678074
9.257106817,-1.409833225532046
9.270995493,-1.4098309849283146
9.28491226,-1.4098050649808385
9.298799908,-1.40983506326146
9.311316218,-1.4098755834146441
9.322411142,-1.4098887650303016
9.336366139,-1.4098816024136236
9.350292506,-1.4098676781865616
9.364181844,-1.4099409376032495
9.376635663,-1.4099301141997276
9.387750727,-1.4099306177310902
9.401649194,-1.4098879913056992
9.4154871,-1.4098613241599067
9.429365267,-1.409866002079754
9.441936088,-1.409841342511033
9.453011281,-1.4098387024542594
9.466845347,-1.4098109190219363
9.480731044,-1.4097635007983884
9.494606511,-1.4098024308168933
9.507084821,-1.4097542598982808
9.518197504,-1.4098231240463055
9.532073301,-1.4098078541176007
9.546026579,-1.409802390709858
9.559941086,-1.4097551747409494
9.572427086,-1.409722816883038
9.58349738,-1.4098637879560614
9.597393616,-1.409904498014652
9.611315194,-1.4098774921317723
9.62517803,-1.4098577690129614
9.63765777,-1.409827707055466
9.648820394,-1.4097840072640013
9.662653771,-1.4097361697808997
9.676539078,-1.4096843441200269
9.690417524,-1.409656308407215
9.702904034,-1.4096179630877543
9.714015398,-1.4096289880607293
9.727901135,-1.4095634285540235
9.741792102,-1.4095710239835209
9.755732529,-1.409605350618992
9.76825702,-1.4094832335814511
9.779356833,-1.4095256002663967
9.79323252,-1.4095094880347756
9.807237498,-1.4094844488919072
9.821166276,-1.4094182194027711
9.833625256,-1.4093704181167905
9.844701979,-1.4094170068448828
9.858648086,-1.4094068781650853
9.872492253,-1.409380126796144
9.886375579,-1.4094466387328815
9.8988975,-1.4095629163211962
9.910006653,-1.4096618103587069
9.92386423,-1.4097161228565454
9.937754087,-1.4097383346559478
9.951634774,-1.4096845466775307
9.964226055,-1.4096383831498338
9.975348319,-1.4096772828721227
9.989206905,-1.4097099972906582
10.003078442,-1.409685012374468
10.016993929,-1.4097478849346896
10.02954814,-1.4096710764030873
10.040656584,-1.4096308499517078
10.05451287,-1.4097121485853321
10.068481248,-1.4098114141920912
10.082358885,-1.4097924974281797
10.094884785,-1.4098072249070277
10.106015909,-1.409782653233361
10.119847835,-1.409789614499506
10.133714392,-1.409840069408386
10.147571648,-1.409868449171998
10.160045728,-1.4098438391143193
10.171223263,-1.4098744545655704
10.185087339,-1.4099848407361053
10.198955306,-1.4099379272806867
10.212810512,-1.40979942381262
10.225314342,-1.409824918757071
10.236466956,-1.409710720216806
10.250349583,-1.4098064995426245
10.26424763,-1.409752214573506
10.278199368,-1.4098770390892328
10.290734469,-1.4099750863938065
10.301832682,-1.4099440740287645
10.315710849,-1.4100120582901359
10.329593115,-1.410042732739474
10.343418282,-1.4098573290886942
10.355904352,-1.4098364964758445
10.367023605,-1.4098212928996572
10.380963173,-1.4098357364452359
10.39485219,-1.4099164114059541
10.408720716,-1.4098766076279645
10.421179036,-1.4098040252818156
10.43232503,-1.4098154857337362
10.446205967,-1.409755142799962
10.460088953,-1.409670870668676
10.4739745,-1.4096748637337257
10.486539641,-1.4098047622492524
10.497630364,-1.4098145181670996
10.511535202,-1.4096854349177903
10.525411409,-1.409682000367161
10.539314636,-1.4096185851710845
10.551816696,-1.4096449389588892
10.562931289,-1.4096596105197419
10.576840866,-1.4096675179478582
10.590775054,-1.409693664941555
10.604647331,-1.409567271277632
10.617149271,-1.409630325233977
10.628282755,-1.409700987151524
10.642145002,-1.409828867569389
10.656037958,-1.409879739202761
10.669918385,-1.4098157778796425
10.682433235,-1.4098285853353643
10.69362748,-1.4098059334753044
10.707504906,-1.409860786851941
10.721404473,-1.4098220707316143
10.73528568,-1.4097395296824802
10.747802881,-1.4097333753020302
10.758909174,-1.4098482196836848
10.772787271,-1.4098175777140338
10.786657268,-1.409734898937846
10.800612505,-1.4097270879358235
10.813088445,-1.4097314080257446
10.824231119,-1.4097089711770094
10.838092496,-1.4096516573370912
10.851975883,-1.409707946872032
10.86587291,-1.4096552217554243
10.87839656,-1.4096375573147752
10.889496584,-1.4096220755379925
10.903409221,-1.4096363070730564
10.917368738,-1.40966638268972
10.931253995,-1.4096354590208735
10.943730225,-1.4096208655388671
10.954841979,-1.4096220169527138
10.968688675,-1.4096648134014926
10.982538671,-1.4097158125952494
10.996426748,-1.4097165948305743
11.00906643,-1.4097983934151448
11.020170604,-1.4098538257709567
11.0340503,-1.4097811988267637
11.047907897,-1.4098071486927288
11.061763803,-1.4098262841595055
11.074247433,-1.4098034320112192
11.085341447,-1.4097092020913289
11.099222863,-1.4097067857358139
11.113185201,-1.4096712992293414
11.127076498,-1.4098260293051785
11.139549038,-1.409797077984747
11.150673981,-1.4098345232286502
11.164641099,-1.4099187077753879
11.178633007,-1.4099061006404994
11.192514414,-1.4098737355950535
11.205001794,-1.409741095049655
11.216199529,-1.40975080698474
11.230069486,-1.4097518313632909
11.243972062,-1.4097907461551291
11.2579,-1.4098378456089375
11.27044242,-1.4098166150145819
11.281573064,-1.4097874652810265
11.29543156,-1.4098320307574836
11.309296267,-1.4097627179952683
11.323241764,-1.4097168379559932
11.335718954,-1.4097428426952687
11.346810688,-1.409797877910842
11.360662994,-1.4097661701063797
11.374563761,-1.4098715969254942
11.388435318,-1.4099090398086331
11.400919518,-1.4099890198993021
11.412022781,-1.4100089291397422
11.425954779,-1.4099109554767522
11.439820065,-1.4098810797895123
11.453681972,-1.4097846276050285
11.466131591,-1.4097964281322426
11.477259385,-1.409753050496838
11.491124411,-1.4098047030999297
11.505020738,-1.4099309874626813
11.518902575,-1.4099105227565842
11.531472026,-1.409873666364591
11.542571409,-1.4099418447972119
11.556421746,-1.409866214381661
11.570316583,-1.4099527438401984
11.58420105,-1.4099257436282606
11.59669167,-1.4097295130433414
11.607781663,-1.409657805058235
11.62165242,-1.4096504596066948
11.635622807,-1.4095302323868746
11.649487824,-1.4095433179004115
11.661998384,-1.4095146154119564
11.673108428,-1.4095821839702365
11.686997705,-1.4097464485896782
11.700890871,-1.4097105786742599
11.714754438,-1.409627751454833
11.727231698,-1.40958051236274
11.738369362,-1.4096207734580128
11.752220738,-1.4095785702103187
11.766084725,-1.4095857627542276
11.779993222,-1.4097340817317245
11.792486422,-1.409865990208502
11.803589105,-1.4098859188199189
11.817447781,-1.4098333301627426
11.831325038,-1.4098393408634677
11.845257166,-1.409912772496539
11.857783247,-1.409793793627078
11.86890173,-1.4098252705393537
11.882774247,-1.4098910899069879
11.896659894,-1.4099197483454848
11.91056299,-1.409908815753303
11.92303709,-1.4098476048621695
11.934155384,-1.4098768463001161
11.948128622,-1.4098704580852464
11.962023319,-1.4097772259343702
11.975848185,-1.4098022829770067
11.988328624,-1.4097399531122927
11.999437088,-1.409659920631026
12.013307904,-1.409675779981927
12.027226152,-1.4096225397782887
12.041098869,-1.4094848495700047
12.05372138,-1.409440320947865
12.064822913,-1.4094362777301086
12.07867233,-1.409409981412204
12.092572497,-1.4094218972616275
12.106409853,-1.4093683652640043
12.118909093,-1.409302442857527
12.129999556,-1.4092946477581876
12.143869053,-1.4093792922889234
12.157810231,-1.409390891263423
12.171697417,-1.4094927093118932
12.184167527,-1.4095920702204152
12.19528352,-1.4095586675927212
12.209191618,-1.4095314214342138
12.223052594,-1.4095088352609768
12.236913981,-1.4094494192062645
12.249446471,-1.4094673989855688
12.260645396,-1.4096015948555325
12.274523522,-1.4095164361301518
12.28845919,-1.4094736930826681
12.302330836,-1.4094202736360866
12.314766326,-1.4094207444066462
12.325858129,-1.4094129674614078
12.339736096,-1.4093904123148608
12.353587052,-1.4093455422357597
12.367539159,-1.409304623313015
12.380040149,-1.4093713504828664
12.391129093,-1.409292769414536
12.404991159,-1.4093930471268514
12.418871106,-1.4095305095328825
12.432738622,-1.4094719711877242
12.445314124,-1.4094729967345008
12.456422407,-1.4095571743222237
12.470334484,-1.4093507970206631
12.48418808,-1.409378642258142
12.498026337,-1.4093481771875715
12.510551397,-1.4093613248763264
12.521670201,-1.4094312466879129
12.535536717,-1.4095163574196148
12.549411724,-1.4096016036417103
12.56327914,-1.4096203836679264
12.575874872,-1.409623601439169
12.586987895,-1.4097378210403406
12.600864492,-1.409812535517056
12.614745368,-1.4098276734196098
12.628620675,-1.4096600999277422
12.641071744,-1.4096406691760277
12.652142268,-1.4096796630052177
12.666005724,-1.4097131013838902
12.679952622,-1.4097546784468051
12.693829268,-1.4097735469352057
12.706315338,-1.4096976026281607
12.717397711,-1.4098291776656369
12.731310938,-1.4099090912444785
12.745185975,-1.410042447636702
12.759068812,-1.4100224162678683
12.771556192,-1.4100222843012864
12.782844098,-1.4100017781512606
12.796791195,-1.4100680707000512
12.810690932,-1.4100766936504676
12.824559289,-1.4099515172321615
12.837078819,-1.4099307031667607
12.848202302,-1.4099210464244605
12.862090529,-1.4099238300763832
12.876015457,-1.4098876263170765
12.889966814,-1.4097496815260566
12.902429704,-1.4097910073074853
12.913512227,-1.4099321756794976
12.927368723,-1.409938165704971
12.94125067,-1.4098757330313296
12.955131317,-1.4099885286971452
12.967656898,-1.40999332830941
12.97875286,-1.4100661719676753
12.992662938,-1.4100894855031643
13.006547265,-1.4100605105746933
13.020427091,-1.410076929708953
13.032980622,-1.4100528780953332
13.044082715,-1.4101253011381907
13.057931092,-1.4101126354186573
13.071784428,-1.4102042937398909
13.085661595,-1.41023037031932
13.098213515,-1.4101783215459123
13.109371269,-1.4102044674293324
13.123252916,-1.4103418590640129
13.137116673,-1.4103442575520975
13.151003579,-1.4103094854692888


==> fig/data/wprior/prior_wasserstein_mala_2_1.csv <==
x,y
0.0,0.07205755334494247
0.0,0.06666460630129856
0.008071117,0.062061936961150324
0.016016873,0.058013142687247526
0.0239681,0.05455131750767118
0.032037738,0.05160499108794618
0.040106645,0.04875622649194663
0.047983551,0.04649407835650537
0.055995658,0.043981133171819106
0.063958405,0.04159657172083473
0.071874411,0.039504614538336216
0.079957928,0.037674011004887493
0.088005416,0.03639842578667761
0.095640689,0.03488738003284699
0.103893569,0.03312939384562281
0.111938006,0.03145327685242196
0.119752041,0.02932395222677917
0.127778888,0.02826435415542859
0.135856266,0.02635400605547461
0.143536799,0.025394081168830334
0.151594077,0.02427078616610009
0.159640494,0.022677782907139038
0.167678842,0.021798141044398124
0.175711769,0.01994708749061277
0.183766397,0.01830054094196194
0.191836554,0.016840490765119925
0.199753891,0.015874500619429764
0.207901169,0.014821638158892097
0.216011716,0.013606770053225284
0.223880592,0.012251716865583805
0.231894919,0.010537091675767739
0.239955447,0.009685178490298993
0.248025104,0.008952924027123955
0.25588724,0.007731018856337734
0.263930568,0.006633581013221086
0.271995305,0.00522471602429526
0.279888021,0.003501568379887176
0.287958818,0.002982586760931052
0.295992605,0.0020304136570076315
0.303855171,0.0011652968737180353
0.311875968,-0.00041295663944742786
0.319901606,-0.0017851495082907185
0.327925883,-0.0030186238429645205
0.335745948,-0.0038615303535037048
0.343809926,-0.005165694170356192
0.351874613,-0.005762227161434989
0.359604597,-0.006877794221975165
0.367636714,-0.008685055158629513
0.375688582,-0.009575143270039426
0.386810719,-0.010673567568062725
0.394754005,-0.010536704649476385
0.402413649,-0.011189460007049979
0.410294935,-0.011223830626462828
0.418561544,-0.011784645863611444
0.426581291,-0.012477977324031463
0.434442156,-0.014099298262261526
0.442502674,-0.01462600601020046
0.450450681,-0.016077407076885583
0.458381177,-0.01831495405246943
0.466403954,-0.019340811238780987
0.474469592,-0.021479696458913917
0.482341728,-0.021828227633662677
0.490390615,-0.02261623537112908
0.498403691,-0.023021212485642963
0.506270047,-0.02329383895260481
0.514313695,-0.024833314501233696
0.522536144,-0.025691518228541453
0.530382359,-0.025898210305740448
0.538390796,-0.02693312435691131
0.546389943,-0.028518211134463838
0.55431578,-0.028054571830544155
0.562370317,-0.028650028227092235
0.570210862,-0.029947003929589988
0.578201519,-0.0311250390458102
0.586252516,-0.032227509665945106
0.594304594,-0.03350954084914907
0.602321951,-0.03497917230712731
0.610364118,-0.036802371168227786
0.618206824,-0.03729757243211513
0.626408933,-0.038747295370037814
0.634268129,-0.03965644692221951
0.642264555,-0.0404258585054824
0.650281112,-0.04000030141802454
0.658303889,-0.042097064590056694
0.666288376,-0.04248981319875235
0.674366664,-0.04297386386452577
0.68228469,-0.043444937439981866
0.690248597,-0.044406395054219804
0.698352005,-0.04387765301324692
0.706386101,-0.044471944984160995
0.714239927,-0.04599203111663767
0.722290304,-0.04657410804511437
0.730452953,-0.04797419518243235
0.738352059,-0.04963157353393033
0.746267865,-0.05184582609975465
0.754291032,-0.0532865153297841
0.762141378,-0.05476277106967322
0.770212725,-0.055411660506133976
0.778115821,-0.05666829372351115
0.786132198,-0.057053840664066026
0.794217726,-0.056788574687883814
0.802077131,-0.05776632863254391
0.810102799,-0.058422992122528036
0.818148306,-0.05851835921387843
0.825994092,-0.059842099221859825
0.834176831,-0.0615427948724776
0.842228858,-0.0621924182394735
0.850053512,-0.06330680536641083
0.858025269,-0.06482943287270541
0.865959316,-0.06563135615200302
0.873984253,-0.0657353224575973
0.88199741,-0.06555568424916863
0.890041977,-0.06725275476977809
0.898076775,-0.06809055459842457
0.90588431,-0.06804129527504822
0.913762955,-0.06852497908172309
0.921815923,-0.07031895425456534
0.929779689,-0.07081249904132196
0.937814127,-0.07252736092952415
0.945828224,-0.0722850503933986
0.953812881,-0.07312717773393941
0.961893378,-0.07364521123336418
0.969912976,-0.0748006807968018
0.977763671,-0.07544672510709176
0.985781028,-0.07614194369249533
0.993870785,-0.07742282028738422
1.001875103,-0.07881865526210172
1.00991684,-0.08066478870881465
1.017747125,-0.08033160107065657
1.025719542,-0.08105592711709672
1.03379172,-0.08170002297077252
1.041967168,-0.08273721577724108
1.049934454,-0.08297905348370495
1.05781167,-0.08316694636606899
1.065790717,-0.0835478173847057
1.073767214,-0.08345343875338242
1.081913332,-0.08490374708800719
1.089916999,-0.08519233685456878
1.097756305,-0.08544021352737023
1.105803422,-0.08555915368166145
1.113847649,-0.08571002491091374
1.121882356,-0.08594779061411431
1.129928994,-0.086037948276523
1.137787999,-0.0865803844552514
1.145951558,-0.08724270948200322
1.153965235,-0.08849484550469074
1.161981982,-0.08962784565672677
1.170012839,-0.09041361037946072
1.177900765,-0.0916738518163544
1.185902422,-0.09287286196707391
1.193903499,-0.09305374871882093
1.201985396,-0.09404433256108528
1.210031514,-0.09524412848853442
1.217866359,-0.09537070432352769
1.225908577,-0.09535940408592732
1.233972414,-0.096549046860831
1.241991861,-0.09689354837137612
1.250192751,-0.09757527691033852
1.258045815,-0.09927270422517682
1.266044222,-0.10058073180913132
1.27408788,-0.1004429831946312
1.281938955,-0.0985771543540662
1.289939842,-0.09955314354549015
1.29802213,-0.10008336400664092
1.306078928,-0.10015130979192575
1.314056285,-0.10045160706519997
1.32193591,-0.10201693901795426
1.329965307,-0.10101101928527134
1.337962724,-0.10171799070484902
1.345946211,-0.10312866988500428
1.354147259,-0.1043180124171987
1.361905064,-0.10472546028343054
1.369932782,-0.10682979907499521
1.377959949,-0.10707017683092729
1.385973406,-0.10792929993067484
1.394041464,-0.1083664691218946
1.401843668,-0.11027550881358654
1.409850505,-0.1118320393287873
1.417931093,-0.11187469287651196
1.42593017,-0.11301938397430794
1.433947167,-0.11400147928585085
1.441802993,-0.11483913218734557
1.449776609,-0.11554341549366312
1.457973618,-0.11629819010424666
1.465960365,-0.11718032065119581
1.474021892,-0.11713238334216537
1.481867407,-0.11844265146700195
1.489824354,-0.11989978275839824
1.497901942,-0.12104099946895731
1.505944689,-0.12108513840352501
1.513971296,-0.12182318093270639
1.521910493,-0.12269041159925337
1.52990529,-0.12387322076139577
1.537974507,-0.12445434449824988
1.545997044,-0.12484047205324478
1.553956171,-0.12509610611966673
1.562030928,-0.12610784009745604
1.570027565,-0.12567616703021517
1.578064423,-0.12660688407199844
1.585961759,-0.12793975683603684
1.593992066,-0.12879677477820375
1.602032273,-0.1280062205664814
1.61004991,-0.12740382983252305
1.617923546,-0.12723304346098618
1.625954033,-0.12821479857841445
1.63399269,-0.12742249771013245
1.642050048,-0.12747569666059735
1.650052515,-0.12849547053227636
1.657919001,-0.12884614743027858
1.66612427,-0.12956948861265144
1.674137386,-0.12969668323985428
1.682007182,-0.13050197586559092
1.690089249,-0.13143328142489913
1.698001966,-0.13233103812462396
1.706027023,-0.1335347116288903
1.71405862,-0.13483429590397744
1.722092177,-0.1344635907245502
1.730008894,-0.13538627630515582
1.738070311,-0.1357518341270488
1.746065047,-0.1350919580653945
1.753968544,-0.13542278210464445
1.762038311,-0.1364427168119608
1.77017854,-0.13795653214231854
1.778220697,-0.13963404295287524
1.786085603,-0.14174202565457988
1.79413864,-0.14100528008404667
1.802166488,-0.1425076861459363
1.810183894,-0.14303386478059035
1.81807025,-0.14358052989009473
1.826132368,-0.1442727928792041
1.834170285,-0.14551105332523173
1.842168392,-0.14619175122763323
1.850207749,-0.14676763228540435
1.858230497,-0.14683836038166295
1.866074872,-0.1475891199868055
1.87428156,-0.14663824641687911
1.882340318,-0.14737960182448698
1.890366775,-0.1484125060375665
1.898287951,-0.14805372270066594
1.906276238,-0.1490003325239249
1.914318146,-0.1497484114538673
1.922363673,-0.15106745441458122
1.9303995,-0.15268635842230086
1.938390117,-0.15303052094270667
1.946278723,-0.1525158556046608
1.95429376,-0.15384180820649151
1.962319567,-0.15298175318432206
1.970435535,-0.15494604124144343
1.978618304,-0.1558615003953108
1.986432639,-0.158287406459628
1.994461166,-0.1589929640019129
2.002334342,-0.15920702093545133
2.010333818,-0.15945677832421679
2.018375436,-0.15985770936161867
2.026217861,-0.16082483833214775
2.034252858,-0.16089991351504881
2.042239706,-0.15932105935328544
2.050105591,-0.16069362229632572
2.058160639,-0.16195729823564398
2.066025724,-0.1607726710254905
2.074060032,-0.1613053851952054
2.08225235,-0.1605508451004704
2.090286647,-0.16238311415879886
2.098265444,-0.1633656947105357
2.10615872,-0.1633396320331059
2.114156897,-0.16302224271139393
2.122228945,-0.16454691248116066
2.130263392,-0.16628054979320633
2.138257639,-0.16670530202352557
2.146289746,-0.16690320762415226
2.154158601,-0.167405549147754
2.162135208,-0.16610497252591921
2.170056664,-0.16727214497606732
2.178060431,-0.16869987177687942
2.18621899,-0.17015177086867933
2.194123756,-0.1688711497950549
2.202131073,-0.17033596963624653
2.210036599,-0.17002742976150234
2.218061186,-0.16995783691041885
2.226085063,-0.1708937055429861
2.234149091,-0.17155261612319653
2.242148257,-0.17275169217267258
2.250129234,-0.1728718928292888
2.25801312,-0.17287172852486077
2.266047287,-0.17425709555177238
2.273908723,-0.17552922906603613
2.28198663,-0.17589668775146253
2.290090728,-0.17504212521829168
2.298136176,-0.17522142508781213
2.305998901,-0.17513557633184917
2.314015648,-0.17547371328143252
2.321984665,-0.17477678433285232
2.329991432,-0.17540848271032491
2.337996759,-0.1766587086505278
2.346007896,-0.1762254114145157
2.353859791,-0.17623730027863327
2.361920579,-0.17626355613710326
2.369973906,-0.1767031425894529
2.377959503,-0.17732412750607524
2.3859796,-0.1770575433855624
2.393994118,-0.17828413373453808
2.401964854,-0.1786133555567713
2.409969661,-0.1806242483869686
2.417950617,-0.18067524642531957
2.425946164,-0.18011823457551474
2.434053102,-0.18037891322968466
2.442057299,-0.17965424593845156
2.449874395,-0.18039141162549238
2.457932212,-0.18068700228625334
2.465946169,-0.18245775723931162
2.473976387,-0.18297198181958252
2.482033654,-0.18401331780121458
2.49000939,-0.18449928378319866
2.500004736,-0.1857352505499442
2.508047464,-0.1871224921775984
2.516113011,-0.18738170326416012
2.524183759,-0.18778311107007065
2.531971914,-0.18915458219022277
2.53980577,-0.18876478084010045
2.547809406,-0.18955189376395903
2.555886454,-0.19121572987452393
2.563909431,-0.19048384201994184
2.571808397,-0.19198234016386567
2.579770203,-0.19180013613094374
2.587848611,-0.19143332269211674
2.595865698,-0.1916861641675934
2.604059417,-0.19248126178686992
2.611941343,-0.19194545766829987
2.619729397,-0.19158997225423155
2.627745705,-0.19328948045164163
2.635781432,-0.19372394099172988
2.643678178,-0.1938245789491325
2.651671015,-0.19389804700000582
2.659383029,-0.19393489859868057
2.667076213,-0.1950055215668558
2.674936369,-0.193615098818417
2.682828875,-0.19407988824131833
2.690259896,-0.19388665897182109
2.697876699,-0.19565755858059397
2.706086838,-0.19585716992713612
2.714122705,-0.19565614988062938
2.722028391,-0.19615632548027698
2.730045908,-0.1971401217434609
2.737916574,-0.19610136665325403
2.745987092,-0.19695090134531126
2.754004218,-0.19796500547936274
2.762065406,-0.19934125107016637
2.769895621,-0.19979920204523385
2.777928369,-0.19974312234830663
2.785983116,-0.1980309386012909
2.794006703,-0.19896495550271467
2.802056201,-0.20056077286911494
2.810065328,-0.20012899782709212
2.818098635,-0.20267192259854946
2.826037191,-0.20133985122997378
2.834052988,-0.2034819319314485
2.842103556,-0.20449839187999458
2.850103363,-0.20514221089935578
2.857951868,-0.20578299874217582
2.865973975,-0.20678507896327458
2.874012813,-0.20669909246645912
2.88207564,-0.20855629167697548
2.889958405,-0.20891680677462002
2.898037153,-0.2085568065851952
2.90597521,-0.20964830546123675
2.914139108,-0.21121817338213442
2.922165726,-0.21186971847863142
2.930010151,-0.21164425176187154
2.938056979,-0.2125157009741303
2.946053765,-0.21479978917370848
2.95392408,-0.21411420106884763
2.961900757,-0.21504784681551092
2.969963425,-0.21639138765911323
2.978030003,-0.21637953723998812
2.98605967,-0.21716891694931972
2.994078737,-0.2176166077395254
3.001964223,-0.2186112733616319
3.010040811,-0.22009355750762266
3.017864375,-0.22126940592076647
3.025904303,-0.2232670886479906
3.03395136,-0.2247633265993319
3.041838196,-0.22576260277809168
3.049864373,-0.22565846851005167
3.057895641,-0.2269438948231509
3.065762546,-0.22817806749806865
3.073787973,-0.2275315135128668
3.08178012,-0.2304232176032376
3.089794607,-0.23209624624361766
3.097869265,-0.23265302259451381
3.10574423,-0.23274839631559993
3.113731937,-0.23392083144763667
3.121946786,-0.23465527853991855
3.130010234,-0.23318678366290552
3.137989691,-0.23265479412704299
3.145869416,-0.23334641768278822
3.153893063,-0.23617887899055073
3.1619064,-0.23744116981486435
3.169974678,-0.23796832866965908
3.177675402,-0.2389777056780547
3.185689939,-0.23726122815049783
3.193731257,-0.23806738109201625
3.201588132,-0.2394419838350297
3.20962574,-0.24077212961349667
3.217647446,-0.2406560210308058
3.225488022,-0.23880948235044006
3.233510619,-0.23785640904488675
3.241520736,-0.23984590050264362
3.249570483,-0.2399512709975624
3.25753526,-0.24035352040099495
3.265519457,-0.2400987737346815
3.273564904,-0.24117444802864027
3.281393999,-0.24084378649371999
3.289407466,-0.24131060805033602
3.297311602,-0.24278667193403716
3.305304939,-0.2430786843560836
3.313347287,-0.2414465421048951
3.321242732,-0.2425621760875448
3.329418221,-0.24203659749917444
3.337451408,-0.2435987069828235
3.345484375,-0.2441501265901879
3.353489952,-0.2448102625441389
3.361340988,-0.24552091043765767
3.369366005,-0.24589215674625392
3.377398062,-0.24620866748198353
3.385209418,-0.2468771751277282
3.393257555,-0.24839787075887315
3.401310022,-0.2496829541093543
3.40934128,-0.24888908913801505
3.417368766,-0.249346826129519
3.425353063,-0.24952495125764532
3.433557692,-0.24956378856512654
3.441532259,-0.2486693344403729
3.449525006,-0.24869723590181553
3.457483042,-0.2503082724394513
3.465376738,-0.2511017298055871
3.473382106,-0.24998451122454404
3.481395452,-0.2498606823655937
3.489297958,-0.2493096626429497
3.497336795,-0.24950323032578806
3.505218841,-0.25041200287808735
3.513245588,-0.249766163195105
3.521301306,-0.2514945080234409
3.529161782,-0.252731793769345
3.53733378,-0.25237242937143783
3.545352447,-0.25357322929819137
3.553386314,-0.2537735640998068
3.561453962,-0.25366371374077246
3.571143795,-0.2550276079752341
3.579178022,-0.25566885161718184
3.587050298,-0.25529574571083324
3.594960144,-0.2564173765547697
3.602643898,-0.2551948880949158
3.610410082,-0.25531046284421793
3.618396789,-0.25434760331164086
3.626267155,-0.25506368015636216
3.634307732,-0.25636661432718544
3.642458401,-0.25805886048591764
3.650278166,-0.257238501894818
3.658324613,-0.2582221939899626
3.666363051,-0.2580980579907864
3.674215316,-0.25925605658430584
3.682248223,-0.25989192086110274
3.690137779,-0.2593334948370495
3.698172506,-0.2595657054015217
3.706200813,-0.25915297306241664
3.714032149,-0.2591071230504034
3.722046566,-0.26032085381154174
3.730105263,-0.2607806174479668
3.73800922,-0.2617554957952331
3.746252078,-0.2627347806573997
3.754152694,-0.26427569174167137
3.762166251,-0.26533822336843393
3.770197009,-0.2663950806169259
3.778061814,-0.2682357062982089
3.786058171,-0.26903375559785586
3.794134899,-0.26861728176850924
3.802055995,-0.2698009742247493
3.810025791,-0.2706375885795369
3.817968228,-0.27155998991105085
3.826027075,-0.2710293355578825
3.834027002,-0.2719847976525526
3.842141911,-0.2724994631787122
3.850146908,-0.2730431735421514
3.858176095,-0.27361280390915865
3.866132181,-0.27465424783828307
3.874139798,-0.2748389196057325
3.882169795,-0.27377221324289436
3.890039401,-0.2739996224918046
3.898109609,-0.27530421198559946
3.906131856,-0.2762261145704397
3.914068332,-0.2758067883611146
3.922079199,-0.2757971262144947
3.929977985,-0.27519086859651914
3.937640928,-0.2761395191373516
3.945610125,-0.2768833694955431
3.953813314,-0.27764296118627435
3.961656369,-0.2786411338803363
3.969658016,-0.27994393357574215
3.977678394,-0.28121734108892327
3.985697061,-0.2789358741625976
3.993746928,-0.2795567434313894
4.001758225,-0.28154689237449837
4.009743882,-0.28098747723051076
4.017624787,-0.28042123570708566
4.025660635,-0.2795225849734314
4.033683052,-0.278968182588817
4.041681079,-0.2801914585360076
4.049697046,-0.28188309370103054
4.057842454,-0.28294168214208015
4.065866291,-0.2832545973676756
4.073744547,-0.2860933258178426
4.081785094,-0.28798912211953315
4.089761151,-0.28703192111380005
4.097813578,-0.28665007466179526
4.105865186,-0.28848119863725036
4.113913724,-0.2899323750153874
4.121944851,-0.28996029533622036
4.129778016,-0.29327088523998873
4.137782693,-0.2926225377762262
4.14584302,-0.2942283418213219
4.153882517,-0.29355848297424025
4.162100527,-0.29353839422612427
4.169964552,-0.29529353781968937
4.17801372,-0.2953890449129848
4.185988526,-0.2968133446236702
4.194046463,-0.2983099698736772
4.201912229,-0.29849592439134787
4.209941686,-0.2990123876423001
4.217983164,-0.29907553924909347
4.225995381,-0.2966617558879248
4.234001248,-0.2962007573611686
4.241845903,-0.29730459850971974
4.24984644,-0.2970806757139242
4.257854817,-0.29761123980848164
4.266034306,-0.29764134043591095
4.274069903,-0.29851729003629773
4.281886478,-0.2981234091733665
4.289902625,-0.2970981127582588
4.297948843,-0.2997585989605804
4.305897189,-0.29869234712768516
4.313959067,-0.2988925782018065
4.321969144,-0.2993106788981745
4.330029531,-0.3010919060190903
4.337891716,-0.3018345724399238
4.345873113,-0.30224239790504753
4.35380745,-0.30118191644540815
4.361866507,-0.3032952652208137
4.370048026,-0.3034841758773186
4.377869201,-0.30577546992558197
4.385908809,-0.30687712208011514
4.393986526,-0.3068647787396916
4.401994303,-0.31049907910533703
4.41005499,-0.3106974603490836
4.418079668,-0.31076856075218184
4.425936703,-0.3110517074385308
4.43397413,-0.31138266613778565
4.442051118,-0.31149190023187834
4.449915454,-0.3101282532355978
4.457999511,-0.3110420120011155
4.466057859,-0.310879835972533
4.474230717,-0.3114777459714548
4.482153533,-0.3127335585263306
4.490210711,-0.312628309872494
4.498217378,-0.31210799401543854
4.506119094,-0.3125014614550712
4.514169462,-0.31225428003444106
4.521857655,-0.31204457185043116
4.529945163,-0.3141225404762223
4.53799331,-0.3143683912671648
4.545973007,-0.3150190175597317
4.554083855,-0.31756173567348145
4.561926391,-0.3173123434334833
4.569926078,-0.3179137531982763
4.578158507,-0.31557342506390385
4.586156473,-0.3148113913851203
4.593966588,-0.31676038465603124
4.602075656,-0.3156933975859468
4.609977512,-0.3163968191615255
4.617980219,-0.31792206937813167
4.626966176,-0.31743034909688544
4.635003923,-0.318446882016972
4.642708088,-0.3179593715144813
4.65035309,-0.3198525967696681
4.658174256,-0.3213731440984096
4.666167953,-0.3220220176144807
4.67425018,-0.3202579196249033
4.682415609,-0.321131903348768
4.690230454,-0.3210929590539722
4.697966729,-0.32298213597452746
4.706078867,-0.32241637701410664
4.714066223,-0.32149625103804214
4.721934609,-0.3209624264723276
4.729959036,-0.3223230001592147
4.738015213,-0.32335417103924574
4.746082061,-0.3236014861019292
4.754058998,-0.3246841685145398
4.76156056,-0.3254598238033406
4.769325915,-0.3255845194063009
4.777375402,-0.3240836005681062
4.785398829,-0.3237987330576229
4.793402856,-0.3236149315275265
4.801413453,-0.324803998609813
4.809311779,-0.3243307899644226
4.817321706,-0.3257445354973386
4.825371413,-0.3262808243904487
4.83328537,-0.3258380754823641
4.841278816,-0.32656537041816786
4.849223732,-0.32705904774460165
4.857114528,-0.3267723406719017
4.865159266,-0.32723167195958686
4.873214213,-0.327133028647795
4.881079839,-0.32611233013161606
4.889282468,-0.3268794601515094
4.897301835,-0.32548017882288954
4.905350282,-0.32689432715815864
4.913382419,-0.32731808045766997
4.921226845,-0.3256402148987981
4.929232362,-0.32613359318242735
4.937299489,-0.3284050362718882
4.945315006,-0.3303712016153471
4.953295233,-0.33142997421663567
4.961155279,-0.3349414417652157
4.969205066,-0.33242868620153754
4.977247863,-0.33534202820942316
4.985329661,-0.3374311264691571
4.993487709,-0.3377959645787294
5.001365445,-0.337370264033214
5.009358552,-0.33523878397268103
5.01740894,-0.3368727144886572
5.025079633,-0.33711076356877534
5.03314751,-0.33748946664934537
5.040986246,-0.33974198097848624
5.049030933,-0.3392787482562282
5.05699948,-0.3392529049928237
5.065079888,-0.33900126928851365
5.073155006,-0.3395617138588986
5.081025911,-0.3401420201967239
5.089076839,-0.341264388672732
5.097275687,-0.341115514977722
5.105216143,-0.34226001674975726
5.113250201,-0.343668626660979
5.121287768,-0.3446068331122517
5.129148364,-0.34523780011796135
5.137218991,-0.34612220606259486
5.145269569,-0.34609054727230515
5.153284376,-0.3466275515351855
5.161316743,-0.3485970179469546
5.169231629,-0.34959797456698233
5.177244416,-0.34881426942698257
5.185277723,-0.34617477378565026
5.193124909,-0.34602803610981886
5.201151546,-0.3454144547268314
5.209016032,-0.34839621954863237
5.217050599,-0.349662958954673
5.225100596,-0.3510772127016798
5.233013052,-0.35190326680930095
5.24108913,-0.3516568407179187
5.249136747,-0.3522126474238327
5.257003573,-0.35196977263577933
5.264866099,-0.35251207235275694
5.272919276,-0.3531456807913125
5.280979894,-0.35407334319004247
5.289052061,-0.3549059638937307
5.297148079,-0.35533831754436096
5.305145736,-0.35455284825801975
5.313219833,-0.3554857019308235
5.321269561,-0.35832399066111054
5.329333498,-0.36014298466079947
5.337353176,-0.36119983538769457
5.345201951,-0.3613856008981357
5.353244668,-0.3607524801488375
5.361286705,-0.3641839803529326
5.370363783,-0.3659317956896082
5.37841618,-0.36643469170304505
5.386314646,-0.36829112043043033
5.394390384,-0.3672084862705103
5.402392751,-0.36578915682103474
5.410426217,-0.36646466207175854
5.418425754,-0.36502640866383224
5.426405811,-0.36432906821625033
5.434333808,-0.3670405313666568
5.442325755,-0.36632005848837734
5.45017807,-0.3676648325013938
5.458240408,-0.36946681563854405
5.466294725,-0.37065351154162085
5.474199831,-0.37402581545733776
5.482191498,-0.37255559388303866
5.490027873,-0.3724864309936848
5.498077391,-0.37391922526269294
5.506149218,-0.37360872449113386
5.514285276,-0.3751077156544627
5.522341454,-0.37609588706537367
5.5302681,-0.3749616315424293
5.538294907,-0.37513983428206266
5.546336634,-0.37479159935195305
5.554357701,-0.3750370987088058
5.562379909,-0.3772928708757241
5.570405516,-0.37704516615876477
5.578234511,-0.3764638047119949
5.586291899,-0.37694524672071855
5.594347296,-0.3769533357657556
5.602368813,-0.3782395082119656
5.610264789,-0.3777287986796212
5.618412267,-0.3765302135362229
5.626432685,-0.3768143973713638
5.63428618,-0.3765033352188772
5.642208916,-0.3783320498056701
5.650236224,-0.379974579225696
5.658111029,-0.3805269475137387
5.666167746,-0.378908246874962
5.673775449,-0.3783679970856528
5.681646295,-0.37857360291624476
5.689295899,-0.3803069265595589
5.696107514,-0.38115428969679654
5.702832089,-0.3836464283442041
5.710256861,-0.38062277031125397
5.718227517,-0.3825632650654441
5.726411405,-0.3835565343784077
5.734247261,-0.381424129671757
5.742285448,-0.38178489212594746
5.750314755,-0.3820862861437153
5.758188511,-0.38330895833539713
5.766186388,-0.383688931249561
5.774019534,-0.3849790373736893
5.7819262,-0.3858467125306445
5.789711244,-0.38855197541351083
5.797795672,-0.39061911736341526
5.805840629,-0.39034109607791
5.813838926,-0.38977519158096396
5.821889294,-0.3920426705719873
5.830105523,-0.39386609571399955
5.837932178,-0.392930549482019
5.845995586,-0.3939109515588192
5.854007762,-0.39495725394548137
5.861845148,-0.39701303193656495
5.869899055,-0.3958850856208857
5.877927412,-0.3972900034025339
5.885955309,-0.39510205135562815
5.894013417,-0.3976183588805254
5.901854533,-0.3998068078183091
5.9099014,-0.40340045574516353
5.917909636,-0.4056450822113433
5.925961634,-0.4067580297195061
5.934102112,-0.4074216746446917
5.941962888,-0.40712184528264894
5.949989195,-0.40584494618688394
5.958005252,-0.4076292385735055
5.96603153,-0.40957824088910244
5.973915986,-0.40962443608217686
5.981883091,-0.4093946061782785
5.989909169,-0.4098452203837677
5.997958956,-0.4104302209455611
6.005949343,-0.4099787137312004
6.013810579,-0.41052262480215373
6.021805586,-0.4136452053665107
6.029813043,-0.4120187673505652
6.038033451,-0.41278340384733453
6.046072788,-0.4123523787429101
6.053876934,-0.4141549635112103
6.061961112,-0.41492546708621925
6.069981789,-0.41547684900173737
6.078039866,-0.4159335835751406
6.085959323,-0.41736575328393655
6.093937929,-0.4183942432986565
6.101813824,-0.42085506559712405
6.109847582,-0.4218220200394512
6.117901449,-0.4250179476818507
6.125952177,-0.42373500682074006
6.133990614,-0.42602261713887757
6.141969821,-0.4287263569973588
6.150070879,-0.4292124771541163
6.158111686,-0.4284443834637895
6.165964151,-0.4280360717051369
6.174083419,-0.4286831439293194
6.181962965,-0.43140589446863287
6.189950142,-0.4308242073137026
6.19802788,-0.4295590616836233
6.206050437,-0.42902133968475964
6.213955383,-0.43032448529817785
6.22197242,-0.42871937110365127
6.229975236,-0.42975958566512157
6.238114305,-0.4299755702700701
6.246140382,-0.42926510771029536
6.254155889,-0.4270310553333547
6.262113696,-0.4278802232811561
6.270115123,-0.4281831796506603
6.278188331,-0.43075059458072584
6.285904214,-0.4301853859806855
6.293918621,-0.43030733539770194
6.301952468,-0.42905535242709064
6.309964866,-0.429816736751864
6.318026153,-0.4280210626727756
6.325905039,-0.43182459196564116
6.333949836,-0.4325058152519411
6.342036074,-0.43322396021347537
6.350226163,-0.43539577758047343
6.3582266,-0.43575778538632426
6.366079145,-0.43622048233280547
6.374099202,-0.4366486392524419
6.38215466,-0.43566624635190465
6.390168117,-0.4388626498082333
6.398062903,-0.4383578791055288
6.406129441,-0.43732840070822915
6.414191167,-0.43561386827136434
6.422214985,-0.43664151574731586
6.430270662,-0.43946336194831376
6.43832374,-0.44036081902700613
6.446217536,-0.4418262002195249
6.454373594,-0.4420329486444666
6.462182689,-0.4419402497412273
6.470270607,-0.4412463257564743
6.478284544,-0.44303863108925035
6.486125449,-0.44613497237389926
6.494197827,-0.4473764192782314
6.502229404,-0.44559539219181843
6.51012338,-0.44616047243885165
6.518220998,-0.4502468862373056
6.526257105,-0.451041802741137
6.534275473,-0.45307380333319736
6.542348299,-0.45676038581410316
6.550377287,-0.45632592441396486
6.558336043,-0.4559353667064408
6.566385041,-0.45529160333741875
6.574417548,-0.4573053138254187
6.582423665,-0.45843399435192667
6.590334112,-0.4605490790293564
6.598345638,-0.46308868577241485
6.606342585,-0.46152495694933776
6.614406142,-0.46285925246602083
6.62244903,-0.4639933549004405
6.630488667,-0.4616670321291576
6.638336233,-0.46492860438967976
6.6463804,-0.46415032956958063
6.654210226,-0.46582776431672557
6.662351743,-0.46889922846989174
6.67035747,-0.4693899639556926
6.678285837,-0.46945710912179794
6.686304624,-0.47076365351947513
6.694242,-0.4690172135180975
6.702267627,-0.46946240963803076
6.710279294,-0.46933957539023646
6.71816169,-0.46910441514317597
6.726179307,-0.4690124990842339
6.734254944,-0.4698142771356301
6.742296242,-0.47169225052043534
6.750328559,-0.4736012665928064
6.758270216,-0.47082180238409027
6.766393524,-0.47301665771400875
6.774461351,-0.4737076335151539
6.782435098,-0.47391976413960046
6.790446065,-0.47382847011997226
6.798339641,-0.4724461984674223
6.806036585,-0.4731263178360514
6.81387856,-0.47354459494676376
6.821889127,-0.4725908993947878
6.829879314,-0.47333538402930064
6.837932032,-0.4739736552296658
6.845993589,-0.4723836282228437
6.854011366,-0.4741327001457789
6.861849411,-0.4748658856766793
6.87008142,-0.4744676374714735
6.878113768,-0.4728523331369551
6.885940263,-0.4736805594003211
6.89398682,-0.47344310721816857
6.902043728,-0.47415612144611163
6.910107575,-0.47460804615723823
6.91795913,-0.4720402980433009
6.926016468,-0.47583551297184473
6.934102086,-0.4752700882895317
6.942070863,-0.47639537594022957
6.949923168,-0.4758231329257397
6.957959895,-0.4731971219707759
6.966003802,-0.4724899817917489
6.974221091,-0.47286699171587226
6.982060707,-0.47309726612362163
6.990115914,-0.47441604997863923
6.99800947,-0.47492135400265095
7.006068438,-0.4731542394574399
7.014137435,-0.4740478112344947
7.021422666,-0.47703705136419006
7.029440302,-0.4788196115838184
7.037433359,-0.4784912208721157
7.045488807,-0.48120032254220985
7.053542214,-0.4816710187261528
7.06138882,-0.48025450286070576
7.069378917,-0.48061498135481756
7.077581276,-0.47946713213751985
7.085423211,-0.48090708282807854
7.093443137,-0.4790642595900773
7.101312783,-0.47961263873948606
7.10932744,-0.4837416544390854
7.117403858,-0.4845995524434107
7.125251974,-0.4836820518345658
7.133256431,-0.48514789341778447
7.141322538,-0.4808585186177563
7.149372575,-0.48217627287313947
7.157413462,-0.4852457249024365
7.165253258,-0.48612255408959465
7.173132744,-0.485085240403844
7.181318033,-0.4866623918218492
7.189194908,-0.48872074046289155
7.197217235,-0.4881955631694143
7.205112151,-0.4889181663584342
7.212874416,-0.48942711732145777
7.220510559,-0.48974832675470575
7.228582777,-0.49030136631511984
7.236633384,-0.4896258636029101
7.2445151,-0.49083665129051957
7.252522227,-0.49102563934708193
7.260362783,-0.488616388667417
7.268224598,-0.49025485905285865
7.276227245,-0.48944874825546075
7.2841027,-0.48763573307631825
7.291987656,-0.4887629903214771
7.300042594,-0.4904451499969712
7.3079733,-0.4903517625712714
7.316019158,-0.49223227852141893
7.323892923,-0.49174969898019405
7.331931781,-0.49365418174662035
7.339993888,-0.4936229104992329
7.347717332,-0.49333398131677136
7.35577719,-0.4944822306087803
7.365668535,-0.49314468620621715
7.373553131,-0.4923667932014458
7.381591878,-0.493659809930012
7.389775557,-0.49450515875558027
7.397749513,-0.4951640425574345
7.40579438,-0.4979642282978413
7.413641046,-0.4977262491209801
7.421662293,-0.5016704792949179
7.42967963,-0.5010007922253725
7.437707618,-0.502974543082858
7.445708904,-0.5020516631320101
7.45356431,-0.5057240342876534
7.461612627,-0.5031864803830233
7.469658594,-0.5008024901020217
7.477674191,-0.50366677462766
7.485686959,-0.50416585052612
7.493867867,-0.5046549857280161
7.501924665,-0.5034953563015244
7.50978554,-0.5037240557500776
7.517846777,-0.5041950271887512
7.525907685,-0.504857972007122
7.533937692,-0.503471501862451
7.54197024,-0.5022374375620688
7.549980837,-0.5024455779216512
7.558004404,-0.5037951453419275
7.56589766,-0.5054007151081383
7.573951357,-0.5059030021777109
7.581961064,-0.5087228067945649
7.590030881,-0.5069694609009877
7.5982215,-0.5124550732507439
7.606074766,-0.5085859301895268
7.614143334,-0.5104122547019586
7.62206491,-0.5129067837323871
7.630100147,-0.5131211018168415
7.638182014,-0.5135471502032678
7.646205061,-0.5138160559564215
7.654233969,-0.5135486713729877
7.662168585,-0.5119775980355379
7.670182112,-0.5116704150956698
7.67821473,-0.5129898786870393
7.686217207,-0.5166404017767968
7.694277764,-0.5160834027575676
7.702442662,-0.515659088944615
7.710434759,-0.5159188527551062
7.718531467,-0.5147912942310422
7.726400753,-0.5144961354052934
7.73443055,-0.5151586730755037
7.742467487,-0.5172664469476631
7.750355393,-0.5162379701400199
7.758329949,-0.5180979565302352
7.766365406,-0.5194747258118142
7.774224132,-0.518562126923325
7.782246109,-0.5173934598384013
7.790134345,-0.5213056877776426
7.798145542,-0.5226685329203353
7.806327931,-0.5238733496415051
7.814235017,-0.5230721468548855
7.822247274,-0.5218676314022075
7.83014226,-0.5220396478284766
7.838061316,-0.5203946054557503
7.846126984,-0.5212997857224386
7.854012489,-0.5239357005606651
7.861821035,-0.5261579153488355
7.869925633,-0.5267016529089797
7.877958949,-0.5276218709202417
7.885952356,-0.5273381983213249
7.894015064,-0.5288331181578786
7.902017181,-0.5289094899212348
7.910057908,-0.5263237230698335
7.918077005,-0.5233718002813647
7.926147013,-0.5240088806081535
7.934033959,-0.5255816113211953
7.942071935,-0.5268350485436413
7.949966302,-0.5303051354766509
7.958036479,-0.5318803626721198
7.966069106,-0.5304673663977442
7.974134974,-0.529734580328992
7.982067311,-0.5275473147397968
7.990121698,-0.5273846747770662


==> fig/data/wprior/prior_wasserstein_mala_2_2.csv <==
x,y
0.0,-0.07845092164067295
0.0,-0.07845092164067295
0.00726096,-0.07845092164067295
0.01455694,-0.07845092164067295
0.02183297,-0.07845092164067295
0.0290352,-0.07845092164067295
0.036227089,-0.07845092164067295
0.043487459,-0.07845092164067295
0.05085073,-0.07845092164067295
0.057816226,-0.07845092164067295
0.064820173,-0.07845092164067295
0.071826681,-0.07845092164067295
0.078797308,-0.07845092164067295
0.085723665,-0.07845092164067295
0.092664311,-0.07845092164067295
0.09983478,-0.07845092164067295
0.107258252,-0.07845092164067295
0.114546032,-0.07845092164067295
0.121400128,-0.07845092164067295
0.128826259,-0.07845092164067295
0.13620239,-0.07845092164067295
0.143619981,-0.07845092164067295
0.151075683,-0.07845092164067295
0.158176971,-0.07845092164067295
0.165653323,-0.07845092164067295
0.172990034,-0.07845092164067295
0.180424345,-0.07845092164067295
0.187875247,-0.07845092164067295
0.195317189,-0.07845092164067295
0.202861801,-0.07845092164067295
0.210314152,-0.07845092164067295
0.217740484,-0.07845092164067295
0.225164755,-0.07845092164067295
0.232842349,-0.07845092164067295
0.240312051,-0.07845096395382152
0.247773373,-0.07845096395382152
0.255209854,-0.07845096395382152
0.262616766,-0.07845096395382152
0.270088718,-0.07845284342521879
0.277520158,-0.07845284342521879
0.28495351,-0.07845284342521879
0.29226692,-0.07845284342521879
0.299376939,-0.07845284342521879
0.307052873,-0.07845284342521879
0.314399713,-0.07845192644262805
0.321844145,-0.07845117730151335
0.329282257,-0.07845279231048773
0.336750408,-0.07845192087711325
0.34423153,-0.07845348094264556
0.351719412,-0.07845417223476793
0.359181384,-0.07845541065007353
0.366625325,-0.07845526114895897
0.374033487,-0.07845170906080683
0.381168455,-0.07845363315032201
0.388667338,-0.07845227385447795
0.396010578,-0.07845482093425113
0.403275968,-0.07845761797963485
0.410843561,-0.07845761797963485
0.41805773,-0.07845761797963485
0.425317699,-0.07845761797963485
0.432760631,-0.07845250657048852
0.440249223,-0.07845682341898937
0.447274691,-0.07845568269904027
0.454658482,-0.07845398556265726
0.462074073,-0.07845265669404268
0.469336243,-0.07845784411432502
0.476372091,-0.07846095610769106
0.483788732,-0.07846273594379762
0.491247963,-0.07846880455694344
0.498704055,-0.07847347920597636
0.506192547,-0.0784666055713123
0.51378319,-0.07846571590156287
0.520918519,-0.07846189590616395
0.52833185,-0.07846189590616395
0.535786022,-0.07846189590616395
0.542958791,-0.0784678808065662
0.550375233,-0.07846985994192043
0.557786304,-0.07845985317672861
0.564940052,-0.07845868310629073
0.572394904,-0.07845772978439526
0.579892396,-0.07846020730985537
0.587339888,-0.07846110652817975
0.594812229,-0.07846040558474582
0.602272751,-0.07845308032192319
0.609089687,-0.07845545385270677
0.616518998,-0.07845558444074537
0.623855299,-0.07845524212300026
0.631140118,-0.07845208314313874
0.638661591,-0.07845232887884752
0.64582591,-0.07845252691702699
0.653248041,-0.07845477928421615
0.660704673,-0.07845109604183237
0.668178235,-0.07845108789719996
0.675577056,-0.07845343269749952
0.682929547,-0.0784538375767692
0.689913344,-0.07845947022226221
0.697244814,-0.07845733868808902
0.704714986,-0.07845583532701748
0.711889805,-0.07846085144239495
0.719315937,-0.07846368309240997
0.726805529,-0.07846376556342369
0.733996808,-0.07846545285287775
0.741404109,-0.07846575198194794
0.748902381,-0.07846680992325182
0.756226872,-0.0784618809167553
0.76333242,-0.0784583508717456
0.770824692,-0.07846068129016738
0.778231473,-0.07846192417049208
0.785697105,-0.07846268997929083
0.792798613,-0.07846248888776827
0.800193734,-0.07845951718913034
0.807223122,-0.07846178069563005
0.81430225,-0.0784676234443259
0.821225717,-0.07847180837985264
0.828252594,-0.07846823732359079
0.835212901,-0.07847071740279418
0.842194438,-0.07847004441454634
0.849147215,-0.07847222899223344
0.856383024,-0.07846939748392853
0.863892497,-0.07846956231705132
0.871316638,-0.07846651742729835
0.878543858,-0.07846512846605881
0.886004189,-0.07846654944803391
0.893377291,-0.07846540065352435
0.90057209,-0.07846470596168427
0.907745298,-0.07846259096416777
0.915122489,-0.07845922798183322
0.922573461,-0.07846298721505908
0.930043823,-0.0784643075993483
0.937501724,-0.07846556551672376
0.945020667,-0.07846770324768858
0.952357257,-0.0784692900034631
0.959810569,-0.0784692900034631
0.96720764,-0.0784690717127618
0.97451238,-0.07846898322470662
0.982024312,-0.07846532228825097
0.989251812,-0.07846168525094342
0.99637999,-0.07846200256385241
1.003888083,-0.07845893753647223
1.011181703,-0.07845712596738942
1.018501583,-0.07845712596738942
1.026082576,-0.07845796154193048
1.033570218,-0.07845440283446879
1.04100973,-0.0784560542406839
1.0483269,-0.07845359930508519
1.055451178,-0.07845235010730649
1.06291735,-0.07845562939005082
1.070391282,-0.0784547169364299
1.077841864,-0.07845421322292696
1.084947562,-0.0784540442546143
1.092391154,-0.07845590309297075
1.099735275,-0.07845409494312013
1.106749212,-0.0784530372189057
1.113758409,-0.07845140791775078
1.121022069,-0.0784522021801277
1.128602402,-0.0784509286952593
1.135974383,-0.07845152748020547
1.143379314,-0.07845941454448568
1.150862026,-0.07845481136080809
1.158024255,-0.07845151921992274
1.165364635,-0.0784511327201088
1.172830607,-0.07845151884832167
1.180189868,-0.07845321336529038
1.187293146,-0.07845409517339429
1.194780228,-0.07845825640801113
1.20221448,-0.07845738716148982
1.20951041,-0.07845790487350485
1.216638338,-0.07846174052273233
1.22409808,-0.0784554370375527
1.231679523,-0.07845614975540688
1.238858192,-0.07846041730691854
1.246294134,-0.07845991495782856
1.253642154,-0.07845991495782856
1.260922854,-0.07846149666306083
1.268376076,-0.07846286269589768
1.275855517,-0.07846021022301482
1.28336958,-0.07846021022301482
1.290833682,-0.07846479648141122
1.298123212,-0.07846475035623957
1.305433772,-0.07846478997340854
1.312884654,-0.07846813268323424
1.320212844,-0.07846400865445505
1.327293302,-0.07846400865445505
1.334881935,-0.07846173180970514
1.342338177,-0.07846339209323433
1.349776648,-0.07845800980312884
1.356921317,-0.07845868431294106
1.364370509,-0.07845878670119692
1.371837611,-0.07845918511085426
1.37902548,-0.07846011029578673
1.386460231,-0.07846202435279909
1.393898792,-0.07845830515405157
1.401027041,-0.07846282302106425
1.408290311,-0.07846088893030392
1.415752253,-0.07845998006444282
1.42278202,-0.0784621634244756
1.43005672,-0.07846386404787441
1.437507882,-0.07846280634778786
1.444840583,-0.07846647003391825
1.452280044,-0.07846732101365354
1.459729955,-0.07846435742526682
1.466916824,-0.07846530510415703
1.474039663,-0.07847109537269797
1.481509955,-0.0784656497947408
1.488735304,-0.0784645320668669
1.496052955,-0.07846440794190851
1.503409516,-0.07846736620079559
1.510521624,-0.07847311923132695
1.518002736,-0.07846892521442841
1.525232395,-0.07846554837161057
1.532412674,-0.07846563654649268
1.539995547,-0.07846513110996187
1.547281627,-0.07846580408493795
1.554601518,-0.07846385097781527
1.562007099,-0.07846204241209387
1.569277869,-0.07846409367187862
1.576419578,-0.07846369982160209
1.583872339,-0.07846497268979477
1.59119312,-0.07847079453592952
1.598434559,-0.07846980109598614
1.60588215,-0.07846605838690743
1.613001639,-0.07846111449860806
1.620430921,-0.07845978909707892
1.627772231,-0.07845753320561245
1.635066931,-0.07846061433724862
1.642695945,-0.07845929342828815
1.649874134,-0.07845626287925021
1.657156244,-0.07845626287925021
1.664600935,-0.07845352270680497
1.671804054,-0.07845521359333006
1.679229156,-0.07845946243358433
1.686719218,-0.07845600753042088
1.69421154,-0.07845454736394519
1.701624051,-0.07845926145473602
1.708989052,-0.07846039009851724
1.71605288,-0.07846400035326462
1.723532612,-0.07846400035326462
1.730992334,-0.07846732598766654
1.738399035,-0.07846266710248392
1.745934557,-0.07846359025963276
1.753065096,-0.07846737549086141
1.760484037,-0.07847159075815557
1.767799158,-0.0784720031290115
1.775070648,-0.07846967540493996
1.78256404,-0.07847316095683349
1.789757499,-0.07847495708550996
1.796837297,-0.07847077580650008
1.804189047,-0.0784713276093749
1.811241145,-0.0784628851784767
1.818208162,-0.0784612832892309
1.825691904,-0.0784651198801326
1.833208596,-0.07846724712196332
1.840398386,-0.07847005840011881
1.848002489,-0.07846764900725078
1.855280179,-0.07846547653783612
1.86262803,-0.07846492894386778
1.870080851,-0.07846530695642324
1.877474842,-0.07846757375872372
1.884924313,-0.07846757375872372
1.892276084,-0.07846990008925576
1.899398663,-0.07846712883519416
1.906888655,-0.07846761743948248
1.914168235,-0.07846680490067107
1.921624977,-0.07846820612387612
1.928798416,-0.07846928158503837
1.936230027,-0.0784685802059173
1.943691468,-0.0784685802059173
1.951041679,-0.07846654616825634
1.958473961,-0.07846662992664856
1.96571304,-0.07847040652279871
1.973051981,-0.07847480001929184
1.980500003,-0.07847799288977705
1.987726412,-0.07847057753348596
1.995160994,-0.07847324096925264
2.002503054,-0.07847525922642912
2.009850965,-0.07847768927303536
2.017154965,-0.07847194412145898
2.024564526,-0.07847897545418438
2.031804346,-0.0784856882604594
2.039267068,-0.07848361715695036
2.046624619,-0.07848868507334404
2.05403318,-0.07849748572003291
2.061484902,-0.07850245117184292
2.068734521,-0.07849829938977092
2.076106291,-0.07850022361894653
2.083372321,-0.07849978962285926
2.090864413,-0.07849999028480129
2.097900401,-0.07849968736426696
2.105185842,-0.07849694650598298
2.112666963,-0.07849652266511462
2.119854993,-0.07850123696220769
2.127119042,-0.07850529592920351
2.134585294,-0.07850525152282346
2.141771773,-0.07850545522053666
2.149065663,-0.07850511479155727
2.156675856,-0.07850979650734581
2.163899616,-0.07850697817805931
2.171264977,-0.07850524914301057
2.178757629,-0.07850356288957736
2.186230891,-0.07849884078470691
2.193689743,-0.0784948319515891
2.200741601,-0.07850053852602996
2.211078509,-0.07849522975863653
2.21845932,-0.07849318296030916
2.225810931,-0.07849360520341542
2.233252163,-0.0784921478373355
2.240560433,-0.07849016183592733
2.247994944,-0.07849681123201006
2.255400646,-0.07850491097528713
2.262990349,-0.0785083806351039
2.270454091,-0.07849970976804738
2.27772005,-0.07850016750604263
2.284875199,-0.07850151349532412
2.29228178,-0.07850370302626099
2.299741112,-0.07850653938750983
2.30680599,-0.07850036885328103
2.314028679,-0.07850039121114233
2.32130914,-0.07849941794159865
2.328324437,-0.07850210194267283
2.335735238,-0.07850311822642161
2.34319851,-0.07850546818570144
2.350397819,-0.07850546159177978
2.35783029,-0.07850540326870638
2.365361263,-0.07850751808072487
2.372553642,-0.0785120409179907
2.379979064,-0.07850709620211467
2.387381905,-0.07850503471523823
2.394586344,-0.07850086719045127
2.401975865,-0.07850069792282977
2.409077903,-0.07850256576079559
2.416468544,-0.07850402840919708
2.423903266,-0.07850016159034602
2.431392428,-0.07849668538005326
2.438849239,-0.0784999360575638
2.44618648,-0.07849378690190287
2.453611572,-0.07850348004173831
2.460635049,-0.07849790391487822
2.468196762,-0.0784880089275197
2.475634453,-0.07848219446089645
2.482816082,-0.07847512297687599
2.490076222,-0.07847757864962739
2.497550864,-0.07847481710277078
2.505062086,-0.07848213491936612
2.511850851,-0.07847434719529518
2.519117511,-0.07847593743593886
2.526577093,-0.07847883117876102
2.533832523,-0.07847800664382695
2.541065582,-0.07847742361007277
2.548566434,-0.07847102988404442
2.555691263,-0.07847101715513466
2.563145134,-0.07847146698068219
2.570715047,-0.07847114406402937
2.578148599,-0.07847122315706576
2.585597581,-0.07846913359084982
2.592628858,-0.0784712346118496
2.6000796,-0.07846621874063568
2.607523121,-0.07846855106719687
2.61469022,-0.07846471384202132
2.622074201,-0.07846194371900847
2.629420822,-0.07846423354102977
2.636441659,-0.07846705605800698
2.64384729,-0.07846619631531265
2.651321202,-0.07846799512767122
2.658515912,-0.07847372211585976
2.665985214,-0.07847555296505117
2.673604287,-0.07847484727131981
2.680584573,-0.07847448576768941
2.688040305,-0.07847431530535727
2.695460486,-0.0784772206838977
2.702666576,-0.07846885272262061
2.709740944,-0.07847051017632697
2.716991344,-0.07847314993879285
2.724091392,-0.07847007391058074
2.731508124,-0.07847015870337648
2.738564381,-0.07847131568071918
2.745817491,-0.07847638462993019
2.75298849,-0.0784846702834394
2.760117928,-0.0784863220288629
2.76756912,-0.07848927096400926
2.775045822,-0.07849766161805023
2.782344762,-0.07849660858438363
2.789796154,-0.07850568968501885
2.796984263,-0.07851014435199125
2.804018431,-0.0785078983236832
2.811001287,-0.07851234891672605
2.817984534,-0.07851546019543702
2.825005462,-0.07851699885408246
2.831973359,-0.07851765837900869
2.838895926,-0.07852098006506615
2.845863453,-0.07851991613114007
2.85281333,-0.07851783953007328
2.859710746,-0.07852166402273379
2.866668363,-0.07852059937448477
2.873416218,-0.07852018779813512
2.880511796,-0.07852266129585449
2.887455282,-0.07852171648069158
2.894412139,-0.07852155785430415
2.901516948,-0.07852106311392765
2.90900054,-0.07851981904699681
2.916139788,-0.07852269678361078
2.92358821,-0.07852368025466536
2.93079486,-0.07851521497484523
2.93816958,-0.07851592243059999
2.94551325,-0.07851584428243961
2.952849021,-0.0785282622786247
2.960356483,-0.07853109933448806
2.967885016,-0.07852938285775429
2.975091535,-0.07852558360151442
2.982720779,-0.07853080659272944
2.990057669,-0.07852830081069177
2.997523791,-0.07852818376556218
3.004853412,-0.07853030209864731
3.012271172,-0.07852488747126993
3.019386331,-0.0785202802209048
3.026873313,-0.07851930277642521
3.034188523,-0.07851684141385881
3.041679305,-0.0785194344840221
3.049153517,-0.07851979502168187
3.056536218,-0.07852282696098051
3.06397656,-0.07851259432541612
3.07123923,-0.07851385772810111
3.078325607,-0.07851169875720258
3.08592684,-0.07851244738388519
3.093321402,-0.07851328734914778
3.100490261,-0.07851476113032956
3.107825681,-0.07852012371689392
3.115257133,-0.07852172971864428
3.122590443,-0.07851816859191113
3.129876514,-0.07852119719264364
3.137204874,-0.07852856252986751
3.144640775,-0.07852742400742693
3.152094667,-0.07852591972285286
3.159537188,-0.07852635061226898
3.166711737,-0.07852395292225858
3.174183019,-0.07852509158435828
3.18152121,-0.07852714982121385
3.188913391,-0.07852542434907135
3.196349183,-0.07852869910716312
3.203842545,-0.07852675019824426
3.211201465,-0.07852819460284495
3.218360044,-0.07852507714788974
3.225824116,-0.07853204261552336
3.233113636,-0.07853768460182468
3.240390546,-0.0785413935123423
3.247744087,-0.07854184793808738
3.255053037,-0.07854694440842314
3.261902453,-0.07854076696032025
3.269182243,-0.07854583347081341
3.276332611,-0.07855137813143973
3.283755602,-0.07854760997558707
3.291085503,-0.07855199472787741
3.298554105,-0.07855612714316346
3.306007507,-0.07855245552562781
3.313293837,-0.07855689416819511
3.322591356,-0.07855994611437601
3.330093599,-0.07855787263150425
3.337402369,-0.07855765986157165
3.34489093,-0.07854900081069897
3.352388572,-0.07855367092028234
3.35936822,-0.07855331386451583
3.366788351,-0.07855241617812492
3.374246853,-0.07855097275341955
3.381723955,-0.07854722583375952
3.389137026,-0.07855546770022258
3.396701639,-0.07855520438736167
3.403757307,-0.07855069256208064
3.411179398,-0.0785482733853494
3.418456557,-0.07854665261626234
3.425896809,-0.07854299017849121
3.433140309,-0.07854893222353494
3.440628521,-0.07854148587564805
3.448053653,-0.07853814872159946
3.455468344,-0.07853859213890861
3.462934166,-0.07853934060231849
3.470371167,-0.07853821496159111
3.477841068,-0.0785370410393611
3.485042558,-0.07853187695970247
3.492479309,-0.07852730785630452
3.500003672,-0.07852457790274929
3.507260962,-0.07852920515553014
3.51439458,-0.078531538813158
3.521568439,-0.07853034788823748
3.528859279,-0.07852819883316219
3.536290551,-0.0785262461838829
3.543724592,-0.07852233102626816
3.551092923,-0.07852565140494731
3.558211201,-0.07853162612410206
3.565638093,-0.07854182306540716
3.573088504,-0.07854151645643324
3.580502686,-0.07853753746654556
3.587523014,-0.07853395115137414
3.594932535,-0.07854210412781074
3.602531358,-0.07853629096601575
3.609937758,-0.07853762643688278
3.617232839,-0.07853970608584808
3.624711731,-0.07853744570745595
3.632149902,-0.07854138248020454
3.639340561,-0.07854171459421538
3.646599611,-0.0785458891052875
3.654054943,-0.07854972354471591
3.661509855,-0.0785517390797483
3.668665643,-0.07855324118143214
3.676116415,-0.07855564331001649
3.683529816,-0.07855199163793404
3.690982828,-0.07855567328664485
3.698422219,-0.07856329333841171
3.706018293,-0.07857051730050048
3.713134721,-0.0785681014938167
3.720621903,-0.07856465687344391
3.727927244,-0.07856682218627746
3.735219224,-0.07857539390340781
3.742690925,-0.07857502508805408
3.749875984,-0.07857011808898506
3.757115844,-0.07856804540941364
3.764576945,-0.07856322840826586
3.771783395,-0.07855889416101511
3.779226966,-0.07855865365017163
3.786655618,-0.07856127780107292
3.79415059,-0.07855797253985476
3.801520731,-0.07856571435479262
3.80877304,-0.0785630106740007
3.815549245,-0.07856974786275495
3.822540753,-0.07856757010664407
3.829303558,-0.07856886982132677
3.836268845,-0.0785649480329991
3.843672926,-0.07856321518112172
3.851140628,-0.0785680326254003
3.858271527,-0.07857522209631215
3.865753268,-0.07857531890887975
3.872863436,-0.07857437865697084
3.880319838,-0.07856827926897125
3.88778461,-0.07856971834914793
3.895202601,-0.07856227910802129
3.902652643,-0.07856564362185658
3.910239846,-0.07855775685051591
3.917673858,-0.07855574488960702
3.92514214,-0.07856048975804494
3.932613691,-0.0785507949901425
3.940075132,-0.07854940080115608
3.947507494,-0.07854898107776721
3.954759224,-0.07854380769566412
3.962211716,-0.0785429313587873
3.969538926,-0.07854529258814504
3.976821166,-0.07854706616475839
3.984275708,-0.0785547040661342
3.99173171,-0.07855119356824328
3.998759177,-0.07854815159515119
4.005421331,-0.07854287222508126
4.012871143,-0.07853998350037393
4.020226853,-0.07854848639387305
4.027338192,-0.07855351438911697
4.034809194,-0.07854962547933401
4.042290556,-0.07855033851099288
4.049722617,-0.07854420376829173
4.056876626,-0.07854786788287607
4.064324267,-0.07854493354830035
4.071797989,-0.07854778781478576
4.079267541,-0.07854359764529514
4.086729983,-0.07854911266820049
4.094157944,-0.07854949626050085
4.101619286,-0.07854838618072468
4.109062798,-0.07854605891485736
4.116206526,-0.07854447559548057
4.123259404,-0.07854436589508974
4.130767936,-0.07854353601401194
4.137946245,-0.07854980972061083
4.145412077,-0.07855015639748064
4.152838658,-0.07855334559156084
4.16027321,-0.07854856925708052
4.167252437,-0.07854681264365944
4.174744349,-0.07855163715098729
4.182257701,-0.07854911947437468
4.189699563,-0.07854864023206218
4.196815671,-0.07855216831402331
4.204238722,-0.07855555063976984
4.211734224,-0.0785582153048152
4.219306087,-0.07855626815033939
4.226770779,-0.078551422983345
4.23417003,-0.0785506080126509
4.241662952,-0.07854938391578259
4.249150884,-0.07855450885042173
4.256593626,-0.07854892020386074
4.264066597,-0.0785509531639368
4.271492939,-0.07855378792217375
4.278975091,-0.07855124720205926
4.286436413,-0.07854476654198705
4.293907605,-0.07854663117356085
4.301013653,-0.07855145760977392
4.308540535,-0.07855833144784433
4.315792055,-0.07856291292501373
4.323104595,-0.07856411982232722
4.330398195,-0.07855193973233217
4.337797006,-0.07855820395586587
4.344716883,-0.07856012325606192
4.352012803,-0.07856179074480127
4.359287723,-0.07857033748410436
4.366527523,-0.07857685303362756
4.373960855,-0.07857218947069741
4.381212624,-0.07857774780171302
4.388259731,-0.07858022070060545
4.395657883,-0.07857953523772095
4.403097694,-0.0785799230401534
4.410132102,-0.07858701604859772
4.417019258,-0.07858672197843512
4.424298838,-0.07858672197843512
4.433105323,-0.07858886699281907
4.440581435,-0.07859421361367992
4.448041007,-0.07858684135982781
4.455468227,-0.07859013098128241
4.462956339,-0.0785856653984238
4.470437171,-0.07859099631676777
4.477893763,-0.07858787026010852
4.485179624,-0.07859148309741326
4.492624485,-0.07859605093737113
4.500058587,-0.07859683987446033
4.507198256,-0.07860073980766148
4.514698517,-0.07859951279595731
4.522067598,-0.07859562875827304
4.529359158,-0.0785934659740049
4.53680922,-0.0785909392309256
4.544019439,-0.07860058831845944
4.5514176,-0.078592305561826
4.558907302,-0.07859074356730528
4.5658741,-0.07858554494108404
4.57315743,-0.07858613189794067
4.580619351,-0.0785862959210369
4.587930481,-0.07858441617239754
4.595212621,-0.0785893206194389
4.602671673,-0.07859097133055201
4.609808422,-0.07859612204989871
4.617051511,-0.07859568729706091
4.624471323,-0.0785939594800489
4.631786063,-0.07859261060665414
4.639188805,-0.07859331167094141
4.646665796,-0.07859769248964393
4.654102037,-0.07860042689672647
4.661569829,-0.07860106059433115
4.669056191,-0.07859862747030336
4.676550103,-0.07860242902408042
4.683970445,-0.07860190110869905
4.691166984,-0.07859930257680918
4.698624146,-0.07859878035805402
4.706059637,-0.07859467396494153
4.713346607,-0.07859578613671007
4.720795858,-0.07859744550256913
4.728142339,-0.07860089172406076
4.735382159,-0.07860485199824292
4.742852101,-0.0786110913361464
4.750282882,-0.07861168624421863
4.757719594,-0.07860979641623554
4.764886253,-0.07860647240151675
4.772331834,-0.07860707165967275
4.779756125,-0.07861476531675432
4.786919194,-0.07862212145316835
4.794327936,-0.07862506076304704
4.801759187,-0.07862625729451195
4.808867705,-0.07863278115722719
4.815294207,-0.07863044304501647
4.822058572,-0.07862797417071746
4.828996339,-0.07862712638941347
4.836134008,-0.07863012910922777
4.843055714,-0.07862622824306585
4.850059021,-0.07863317415668025
4.856968188,-0.07863468289537476
4.86444931,-0.0786344097940847
4.87174542,-0.07863726991213212
4.87903271,-0.07863310470607227
4.886477312,-0.07862776332292913
4.893835663,-0.07863251634833257
4.900771408,-0.07862850176528162
4.907859147,-0.07862677992483735
4.914938805,-0.07862004202162562
4.922107004,-0.07862542422275536
4.929487825,-0.07862180144974328
4.937078258,-0.07862244817306262
4.944393768,-0.07861573181985325
4.95179478,-0.07861685504325776
4.959231681,-0.0786099489222921
4.966567721,-0.07861350755052698
4.974040763,-0.07861198952083155
4.981490175,-0.0786145891683595
4.988595113,-0.07862021508959705
4.996104245,-0.07861490040815712
5.003524997,-0.07862204632185135
5.010570735,-0.07862140411078504
5.017421161,-0.07861958717687849
5.024893502,-0.07862551919421823
5.032352964,-0.0786202449691723
5.039479602,-0.07863319289822068
5.046884853,-0.07862722461460785
5.054367576,-0.07862191248304369
5.061844857,-0.07861818414356811
5.068986506,-0.07861039799527006
5.076393768,-0.07860814559928346
5.08388806,-0.07860682905412715
5.091064678,-0.0786055185002337
5.09851421,-0.07860415524506932
5.105990052,-0.07859816734896019
5.112982539,-0.0785925041265335
5.119896166,-0.07859378121836108
5.127181796,-0.07860243039432914
5.134552227,-0.07860159529260723
5.14213869,-0.07859786258980953
5.149615922,-0.07859212070793131
5.157082873,-0.07858975643694345
5.164468894,-0.07859208494414797
5.171986586,-0.07858719657898323
5.179440388,-0.07858698850697568
5.186665877,-0.07858662745113022
5.19413984,-0.07858567430581455
5.201531641,-0.07858232487958482
5.208851231,-0.07858034059913618
5.216217992,-0.07858342900138438
5.223627512,-0.07858471402904067
5.230890113,-0.0785895868890675
5.238194723,-0.07859180884709747
5.245830866,-0.07859299444183171
5.253027666,-0.07860012829135424
5.260374286,-0.07859771786297728
5.267708827,-0.07860353290877287
5.275051187,-0.078608368687728
5.282348547,-0.0786036171979693
5.289692608,-0.07859932637505909
5.296981598,-0.07860788814762021
5.30443737,-0.07860733177363913
5.311901612,-0.07860997382379555
5.319066421,-0.07860916353754367
5.326496982,-0.07861053103800357
5.333983434,-0.0786079439364413
5.341269754,-0.07861462616927836
5.348862787,-0.07862232161722398
5.356169097,-0.07861923972878215
5.363261875,-0.07861200389492431
5.370707717,-0.07860894750396091
5.378143528,-0.07860740168183669
5.38559298,-0.07860533393985375
5.392773159,-0.07860856922482964
5.400198741,-0.07860973223394611
5.407626631,-0.07860871796413647
5.414854181,-0.07861062460754724
5.422130271,-0.07860599654522878
5.429436311,-0.07861124143567043
5.436754162,-0.07860699854581056
5.444187863,-0.07860381490440642
5.451742496,-0.07860630032354413
5.459171388,-0.07861022082190079
5.46663906,-0.07860808971326823
5.473954759,-0.07861685598485638
5.481110058,-0.07861994309344372
5.488536339,-0.0786254457980214
5.49590566,-0.07862593917787236
5.503197401,-0.07862516712843078
5.510662572,-0.07862647020481625
5.517844482,-0.07862854464950529
5.525129212,-0.07863180745067712
5.532596973,-0.0786355060420399
5.540321777,-0.07863577752568808
5.547816479,-0.07863413819740775
5.555421302,-0.07863386103291926
5.562881354,-0.07863392748211691
5.569883382,-0.07862021384587332
5.577174192,-0.07861849246967714
5.584637874,-0.07861652348531127
5.591954704,-0.07862028478390694
5.599255424,-0.07862192718865775
5.606728956,-0.0786210449841724
5.613920765,-0.07862008359703404
5.621022583,-0.07862098472370041
5.628480715,-0.0786262689222551
5.635815526,-0.0786264898669458
5.643165096,-0.07862764273260056
5.650618208,-0.07862195087470499
5.657948499,-0.07862278070439437
5.665018866,-0.07862345367588353
5.672437137,-0.07862083758083156
5.679777138,-0.07862751036297165
5.687096568,-0.07862625108954722
5.69453627,-0.07863371365794561
5.7017446,-0.07863002993950001
5.709013399,-0.07862794078715434
5.716433421,-0.07862279415121567
5.723795632,-0.07861405025563237
5.731066481,-0.07861693385286327
5.737744605,-0.07861967080248478
5.745146466,-0.078620260551864
5.752210014,-0.07861318628992288
5.759840878,-0.0786095624860093
5.76727523,-0.07861126025814556
5.774712971,-0.07861102662270604
5.782037672,-0.07860916457569833
5.789334641,-0.07861710746433856
5.796615631,-0.07861803022831955
5.803989542,-0.0786214477194085
5.810896259,-0.0786309320912155
5.817860736,-0.07863292914445796
5.824976474,-0.07863627241155528
5.832392416,-0.07863267620415595
5.839735346,-0.0786392806930103
5.846897445,-0.07864563348600159
5.854154934,-0.07865820840929671
5.861748647,-0.0786586355247154
5.868910256,-0.07865962179024569
5.876331068,-0.07865576701436137
5.883768079,-0.07865705622021112
5.890956799,-0.0786590655391484
5.898247889,-0.07865873721614859
5.90570027,-0.07865689307084738
5.912684717,-0.07865596910411317
5.920122139,-0.07866080681906835
5.92752319,-0.07865422865009167
5.934761019,-0.0786515818523817
5.942187361,-0.07865932796325921
5.949559682,-0.07865943727302876
5.956717071,-0.07865811049596776
5.964267133,-0.07866186177326737
5.971544783,-0.07866221512030924
5.978935934,-0.07866854017188617
5.986416696,-0.07866374009316625
5.993838347,-0.07867164332063917
6.000946946,-0.07867078121546538
6.008392357,-0.0786681614092908
6.015710158,-0.07866659613790475
6.022927267,-0.07866209768266912
6.030307248,-0.07867118324343335
6.03779317,-0.07867814654307509
6.044771867,-0.07867984054582633
6.052030117,-0.07867322786403665
6.059303377,-0.07866982290915639
6.066663137,-0.0786651312372866
6.074109929,-0.07866301687221915
6.0814482,-0.07866093558595169
6.08871223,-0.07865290385485363
6.096173212,-0.07864916868468019
6.103603752,-0.07864886475272345
6.110680551,-0.07864261387726584
6.1178892,-0.0786497468468637
6.125352182,-0.07865089172859308
6.132365199,-0.07865505244015969
6.139778151,-0.07865766220053327
6.147168202,-0.07865621814245359
6.154525553,-0.0786574389652215
6.161944653,-0.07865341595806766
6.169506716,-0.07864534845197374
6.176805216,-0.07864683585904197
6.184242828,-0.0786448350674038
6.19169425,-0.07864445167565685
6.198900579,-0.07864920620390684
6.206111118,-0.07864480534149565
6.21359529,-0.07863871646518694
6.220775629,-0.07864548942286419
6.228058719,-0.07863812167254407
6.23541077,-0.07863266158915416
6.242836331,-0.07864211148529812
6.250268903,-0.07864251312331894
6.257724884,-0.07864170919008892
6.264686541,-0.0786508709839726
6.272276074,-0.07865624829625242
6.279738796,-0.07865327984375851
6.286925045,-0.07865745797836804
6.294128914,-0.07865996781144761
6.301577636,-0.07867112294982848
6.308771105,-0.07866390851489796
6.316261227,-0.07866929303172827
6.323715459,-0.0786748763833285
6.330875918,-0.0786782380452179
6.338183308,-0.07868349196489233
6.345589219,-0.07867965486007449
6.352782648,-0.07868190209298236
6.360040208,-0.07867831971300074
6.367371288,-0.07867574721091886
6.374990302,-0.07867800549609939
6.382427863,-0.07867491787564482
6.389762624,-0.07867274752418783
6.396960673,-0.07868116627844698
6.404407335,-0.07868040515243045
6.411758835,-0.07867002977494485
6.418913964,-0.0786766030344665
6.426145983,-0.0786789059839036
6.433557615,-0.07867877033116831
6.440689313,-0.07868111009729183
6.448152575,-0.07868993364159756
6.455571756,-0.07869719431956027
6.462813906,-0.07869929463518967
6.470193907,-0.07870201948459196
6.477726549,-0.07870430461034932
6.485026829,-0.07870826704277419
6.492493281,-0.07870450567266471
6.499813032,-0.07870050616529137
6.507105412,-0.07870048414885371
6.514417032,-0.0786986136462336
6.521547361,-0.07870375204251903
6.528413897,-0.07869933682572665
6.535836058,-0.07869949599405392
6.543263109,-0.07868809659742608
6.550563089,-0.07868943769772506
6.558074782,-0.07867898245544082
6.565545534,-0.07867558161580387
6.572641562,-0.07867299659899052
6.580238695,-0.07867267745759533
6.587653697,-0.0786781427752291
6.594863966,-0.07868378620359197
6.601993904,-0.07867984422183012
6.609444066,-0.07867224686348337
6.616621984,-0.07867214732951833
6.624066656,-0.07866738144643391
6.631503998,-0.07866591451196922
6.63897342,-0.07866626613799724
6.646403301,-0.07866804082104263
6.653778082,-0.07867324550547962
6.660949681,-0.07867149661703328
6.668367052,-0.07867003813589166
6.675830354,-0.07865760306586486
6.683148524,-0.07865452660059741
6.690550805,-0.07866188369498384
6.697840876,-0.07866746908859532
6.705212476,-0.078674148398113
6.712637208,-0.07867648428543617
6.719524184,-0.07868099333148737
6.726561431,-0.07869426196771932
6.733954343,-0.07869336441674642
6.741436824,-0.0786983881057308
6.748900406,-0.07870108052224464
6.756264247,-0.07869988045820725
6.763651758,-0.07870386223526694
6.77113208,-0.07871135740368256
6.778597302,-0.07870591100264818
6.786187054,-0.0786995779153449
6.793606646,-0.0786992434543393
6.800891026,-0.07870656372193267
6.807944114,-0.07869932775613515
6.81480558,-0.07869875177543817
6.821851588,-0.07869976467992243
6.828877395,-0.07871092230329657
6.835797342,-0.07870993306213875
6.842758209,-0.07870906062506058
6.849675775,-0.07871458802109943
6.856859784,-0.07872710834470191
6.864279795,-0.07873040407479871
6.871701777,-0.07872502126163494
6.878871806,-0.07873025736211928
6.887351607,-0.07872752764418509
6.89492525,-0.07872861524038245
6.902422372,-0.0787275156573059
6.909858173,-0.0787264212749363
6.916879621,-0.07872519681300695
6.924351983,-0.07872828166848186
6.931799525,-0.07872431214056506
6.938828832,-0.0787273262852157
6.946067402,-0.07872421633445756
6.953423523,-0.07872420339676073
6.960740463,-0.07873927134040304
6.968135814,-0.0787339934692955
6.975540355,-0.07873764343087503
6.982785985,-0.07873320105494745
6.990222396,-0.07872873542476684
6.997713448,-0.07872910370487811
7.004707116,-0.07872798750162005
7.012002976,-0.07872026483602892
7.019372727,-0.07871299425488333
7.026833808,-0.0787155551445133
7.03429537,-0.0787135055655219
7.041708881,-0.0787183498090155
7.04887115,-0.07871847661839304
7.056284291,-0.07871864043764623
7.063742603,-0.07872361511324438
7.070794431,-0.07871419274913244
7.078198172,-0.07870572759194237
7.085628514,-0.07870500065332159
7.092946834,-0.07870418284005556
7.100392595,-0.07870720031730215
7.107739966,-0.07871504937893643
7.114729863,-0.07871001322341484
7.122187285,-0.0787145099203787
7.129472345,-0.07871201995572266
7.136736615,-0.0787059376533215
7.144229577,-0.07870366717280362
7.151718819,-0.07869891058747289
7.158914068,-0.0786928714860835
7.166203858,-0.07868736973062239
7.173597059,-0.0786923438598631
7.181087081,-0.07869236931931999
7.188524513,-0.07869356232715263
7.195682092,-0.07869480335581526
7.203095233,-0.07869122524290376
7.210530084,-0.07868230221746883
7.218024646,-0.07867943119627141
7.225474868,-0.07869135545398002
7.232658867,-0.07868744109510857
7.239863806,-0.07868816101485146
7.247233557,-0.07869009452122112
7.254689169,-0.078697968668396
7.26205124,-0.07869591481071558
7.26939739,-0.0786949673363773
7.276793641,-0.0786913549400776
7.284334903,-0.07868354865570353
7.291551003,-0.07868830641564906
7.298670381,-0.07869387703087512
7.305439597,-0.07869581165434489
7.312672236,-0.0786982284940985
7.319730134,-0.07870163554216186
7.326779842,-0.07869944924444008


==> fig/data/wprior/prior_wasserstein_mala_2_3.csv <==
x,y
0.0,0.4885618747986451
0.0,0.4855885457229494
0.009048887,0.4832565089302013
0.017821552,0.4815501807930561
0.026861619,0.47986708472884304
0.035726744,0.47879880740494907
0.044567219,0.47747282411176467
0.054464305,0.47646950661971776
0.06336207,0.475624659834718
0.072218345,0.4746228163515344
0.081228881,0.4739243482908807
0.090247788,0.47302232772204045
0.098821271,0.47263542359347194
0.108008029,0.4719699831498961
0.116861614,0.471494811931598
0.12581584,0.47082318775793375
0.134803977,0.4703109402505875
0.143677752,0.46994459329004756
0.152644118,0.46919703578344363
0.161633364,0.46878376570796954
0.170651841,0.46873533783741217
0.179660868,0.4681391998978636
0.188681375,0.46763438368626525
0.197695602,0.4669213266320867
0.206720558,0.466307244365451
0.215828976,0.46599580100612575
0.224856092,0.4654314912539854
0.233836819,0.4649598042674124
0.242822425,0.4646319815627442
0.251701971,0.4642413031930239
0.260667487,0.4637208542920399
0.269675364,0.4633373909995045
0.278489989,0.46308044640635315
0.287455834,0.4626679352553615
0.296452871,0.46201788101246094
0.305450297,0.46146984703113963
0.314256042,0.46086958841388925
0.32334052,0.4607690536362664
0.332267105,0.46038962371067127
0.341200211,0.46017886132483005
0.350184448,0.45982654363178505
0.358952382,0.4592698858369361
0.367964978,0.4587994515507529
0.376979965,0.4583895032045252
0.38578146,0.45800503682264676
0.394753656,0.4575332301980666
0.403781483,0.4570722227212587
0.412640098,0.4565052530371302
0.421581144,0.45629435776652044
0.430656111,0.4560177864107502
0.439448446,0.4560872801404685
0.448485043,0.45574507385979873
0.45750186,0.45566514678128395
0.466144673,0.45541668823225534
0.475122189,0.4551850289752664
0.484022805,0.4549222637344544
0.493070242,0.454677541464267
0.502063618,0.4541032853402154
0.510869032,0.4533885038370211
0.519884629,0.45338372667453664
0.528936596,0.4528140492580474
0.537681971,0.452383303508873
0.546657217,0.4521624872872128
0.555644724,0.45186074656722147
0.56466663,0.4517206119209599
0.573508565,0.45143563597200914
0.582181968,0.45115507943678806
0.591154334,0.4509437467145621
0.60008562,0.45063540908903077
0.609091527,0.4500879890275924
0.618111584,0.4499504935378502
0.626800638,0.4497303303233416
0.635829864,0.449461282932506
0.644960652,0.4489695793121321
0.653801167,0.44852847387881417
0.662615842,0.44825615011596326
0.671615228,0.4474435914851827
0.680493864,0.44674723596116583
0.68946157,0.44642060521132615
0.698453917,0.4461726941879988
0.707264941,0.445692946139815
0.716266347,0.4454461688520014
0.725323015,0.4455690724797356
0.734146369,0.44500407370751704
0.743169876,0.44497846641974037
0.752224973,0.4447265860379479
0.76119592,0.4445592564887508
0.770208976,0.4443570532885754
0.77902154,0.44419874619259175
0.788040887,0.4438043563528597
0.797072404,0.4434359307131858
0.805735218,0.4433385716720176
0.814542073,0.44297756030886765
0.823397188,0.44246629562734074
0.832382144,0.4416587731294056
0.841389371,0.441429138511415
0.850214285,0.4412502045129196
0.859324643,0.4408074296240806
0.868221278,0.44039405319427827
0.876989813,0.4401228281107193
0.88603121,0.4401124781087521
0.895002796,0.4399488292406051
0.904025923,0.4398011317137297
0.913029859,0.4399045264651522
0.921680072,0.4395201030574708
0.930497947,0.43908660136342204
0.939367013,0.4389622543189792
0.948357299,0.43854530808446435
0.957391646,0.4379953421858667
0.96610616,0.43788676919368263
0.974499891,0.43777659558052245
0.983368585,0.4377060465267552
0.992237241,0.4373016333304645
1.001251877,0.4372396077901844
1.010123673,0.43725225494256187
1.019132009,0.4369632359158296
1.028028905,0.4364969702861791
1.037015922,0.43627944164477284
1.046042478,0.43581749363470296
1.054818482,0.43601447486408723
1.063853479,0.43564543306675213
1.073014118,0.43551597462345937
1.081819432,0.43519960320625917
1.090811969,0.43477394438134515
1.099707044,0.43444644441760377
1.108683291,0.4340830337215541
1.117713437,0.433581810708747
1.126731394,0.43313953858612364
1.135524638,0.4331449129319389
1.144551305,0.43283920406074766
1.153557092,0.43245362949697186
1.162347197,0.4319198632449778
1.171314073,0.43157523953649274
1.1803637,0.43161423350828665
1.189332766,0.4314343402417395
1.198299942,0.4314892973070088
1.207283138,0.43106780111731047
1.216304435,0.4310916001190932
1.225325242,0.4309495455725915
1.233941585,0.4309002654129194
1.24280412,0.430662181711589
1.251625975,0.43037102609337075
1.26047794,0.43035370051211946
1.269502236,0.4299864428301066
1.278508883,0.4298320478528372
1.287452659,0.42936317290514386
1.296505647,0.42886254074976066
1.305312431,0.428496012246913
1.314149466,0.4281713004275883
1.3229324,0.42774378841713095
1.331826786,0.42792293749165405
1.340815572,0.4278425499391287
1.349840319,0.42727371740727077
1.358633254,0.4270211274856005
1.367439138,0.4269988529761115
1.376481136,0.4266555372128994
1.385507263,0.42650483212995777
1.394227256,0.42636081896097944
1.403063041,0.4258998987269362
1.411944706,0.42541553825249656
1.420946213,0.42523812325510124
1.429948919,0.42574629895070293
1.438607933,0.4255475730168856
1.447581889,0.42531096101682936
1.456591356,0.4252803439034794
1.465235868,0.42512166869008505
1.474259975,0.4246617095158731
1.483200141,0.42507260583279705
1.491926105,0.4247942006646761
1.501047573,0.4244425039640365
1.51004878,0.42436217412056726
1.519068116,0.424312709970833
1.528101613,0.42372724902161707
1.537105319,0.4237874029920718
1.545763853,0.42356139603164616
1.554587068,0.42349716721121894
1.563449683,0.4227890472198158
1.572439169,0.42240115773942605
1.581437436,0.42220464242943806
1.590440623,0.4221145765425217
1.599450749,0.4219348107785011
1.608454215,0.4215610298620281
1.61727837,0.4212708696717235
1.626279367,0.4211056531814452
1.635087902,0.4208584349322717
1.644124299,0.4207704308792594
1.652938784,0.4201637446239383
1.661772139,0.4199490271373544
1.670786335,0.4199652720929875
1.6796165,0.41983010260257786
1.688509045,0.4194690614701161
1.697471251,0.41916959523019864
1.706481158,0.41911686722101676
1.715416724,0.4192336864357713
1.724441081,0.41898969870929226
1.733442678,0.4188097969795277
1.742293802,0.41849818089700747
1.751283569,0.4185512160725981
1.760188174,0.4184765767786552
1.768971099,0.41828019958388124
1.777986606,0.41814008921662216
1.786964542,0.41791588508513255
1.796004639,0.4179699707314412
1.805020365,0.41800567620768697
1.81385259,0.4178148934115132
1.822939028,0.4180091764733648
1.831853924,0.417913523357434
1.8408496,0.417458890071375
1.849880017,0.417015213729119
1.858869784,0.41699070257722537
1.867914921,0.4170835442249834
1.876939527,0.4167933606721854
1.885973214,0.4166338027705453
1.89498245,0.41632032993792756
1.903785545,0.41615399968192
1.912775292,0.41566157825497246
1.921603447,0.4154191301034941
1.930313701,0.41521348602462904
1.938978353,0.4151732316907336
1.947852799,0.4149901019334414
1.956874685,0.41479622873864375
1.965902412,0.41429376487606523
1.974910119,0.4140769975799326
1.983825165,0.41375036474505944
1.992787771,0.413303816119017
2.001825408,0.4133971190242124
2.010859824,0.4130047369726534
2.019869371,0.41280448616448123
2.028915548,0.4127202707850661
2.037664752,0.4123155369106209
2.046646429,0.41194109886449565
2.055442684,0.4117458020480166
2.0644732,0.4116796224731367
2.076687887,0.4119758573015622
2.085764645,0.4117749094726481
2.09459367,0.41190433811150357
2.103426225,0.41169375856184043
2.112231629,0.41134895589061293
2.121272817,0.4112083024002571
2.130071941,0.41099103683327265
2.139041417,0.41049581511473937
2.148198905,0.41007035546638465
2.157219132,0.4093226859140703
2.166049487,0.4092857911878726
2.174853501,0.4094175963282519
2.183741477,0.4091428149290899
2.192724233,0.4091122939682966
2.201763051,0.4086890511229101
2.210559815,0.4085874472017008
2.219541661,0.4081156652853359
2.228561138,0.40789184080924795
2.237574334,0.40769268321562313
2.246569871,0.40779967140802625
2.255540477,0.40773825143619447
2.264538794,0.40766364869712834
2.273344609,0.4075218370335403
2.281991891,0.408004490634591
2.290946277,0.4077379375284694
2.299673591,0.4074430845578356
2.308626868,0.4077577018961673
2.317655645,0.40768073188039516
2.326464459,0.4079765224742724
2.335263114,0.4075579500549705
2.34426724,0.4073056000386098
2.353267207,0.4074384446199695
2.362252293,0.407724799772828
2.371230749,0.4074894326260863
2.380102945,0.4068666496228281
2.389111512,0.4065921622350584
2.398077478,0.4064306169946682
2.407132485,0.4062488837298821
2.416099451,0.4065122475444996
2.425104027,0.4063119100617253
2.43374202,0.405969675750977
2.442581535,0.4054717289647247
2.451567712,0.40572328317297995
2.460595859,0.4052458054946649
2.469339643,0.4051118979332367
2.478303999,0.40507223419661553
2.487266185,0.40475829599543683
2.496291752,0.40450208900984813
2.505277708,0.4045463475475188
2.513920521,0.4044247579528509
2.522716646,0.4041415308041141
2.531606372,0.4035283370219801
2.540552508,0.4033597013180697
2.549589884,0.4032797718546981
2.558394109,0.4034079627726642
2.567349615,0.4036067084068647
2.576501823,0.40359521516475605
2.5855342,0.403412442791018
2.594359475,0.40356285706639916
2.603327631,0.40341466583871777
2.612209847,0.403195631536518
2.621205303,0.4031716987901562
2.630221819,0.40304006527627373
2.638853893,0.4027761014461908
2.647859869,0.40257553633134274
2.656878066,0.40277082496744104
2.665710311,0.40293193097497065
2.6739073,0.4027502651741155
2.682426571,0.4027404805038404
2.69058442,0.40240002209926506
2.69891987,0.4027103982000877
2.7072785,0.40299305628078586
2.715785522,0.40289846978292154
2.724783279,0.4031218113312363
2.733783675,0.4028120315251871
2.742409978,0.40263186215696894
2.751388404,0.4023679894477788
2.760013547,0.40212533486167806
2.768889993,0.40180659424383164
2.77792461,0.4015702350411079
2.786830345,0.40112789114140146
2.795497419,0.4007540881954477
2.804505026,0.4008651389439768
2.8133457,0.4007246029997841
2.822167805,0.40032359648389315
2.831116781,0.39991817011113806
2.840141438,0.3996182713445928
2.849172155,0.39916151970770997
2.8579954,0.3994361739941921
2.866805165,0.399018650544294
2.875783601,0.3987809163427719
2.884785367,0.3988572298286131
2.893510511,0.39883322808674754
2.902491737,0.39855582361888825
2.911270052,0.39868075410076
2.920184358,0.3986990327436173
2.928990422,0.3982574910457852
2.938014149,0.39795994286618186
2.946650132,0.39779740094476296
2.955690759,0.3980274642155494
2.964692215,0.3978932745739892
2.97354688,0.39757031026662953
2.982497586,0.3979250026207545
2.991532093,0.3976406141832659
3.00053632,0.397507990579217
3.008938051,0.3975435380534899
3.017756275,0.3975514921647101
3.02660576,0.39771617366074163
3.035612817,0.39751306030663897
3.044511793,0.3971261379705263
3.053506829,0.3972913949575481
3.062502046,0.39701768839102997
3.071354931,0.39671903657033386
3.080392857,0.3963641203363952
3.089202222,0.3960717919169022
3.098076398,0.39594629588928326
3.106963003,0.39626352345594495
3.115803668,0.39576185172704803
3.124812985,0.3952637427227605
3.13364651,0.3953599639778564
3.142644206,0.39466656789865323
3.151628822,0.3947614517209698
3.160625759,0.39424330151105735
3.169473744,0.39422344724867636
3.178482631,0.39419374733191476
3.187112604,0.39400112458055253
3.19609107,0.3937282450193472
3.205100997,0.3935122951552527
3.213634318,0.3931289606760922
3.222027399,0.39313037230457737
3.230676303,0.39316276765467345
3.239670019,0.3927630477268611
3.248481904,0.39236752659462604
3.257301179,0.3920278927534066
3.266330346,0.39183104064786745
3.275014329,0.39162067934763994
3.283838883,0.3912056255631674
3.29283473,0.39118626361475595
3.301847157,0.3911634350876865
3.310652412,0.3907388995753315
3.319636568,0.3908676812933024
3.328609104,0.390464623513755
3.337641221,0.3902175611726115
3.346658037,0.3899862552194772
3.355518843,0.3896151746614996
3.364514639,0.389292792249714
3.373518466,0.38871940439522634
3.382544073,0.3883969012414122
3.391371228,0.3878067843985912
3.400414565,0.38766710368923457
3.409215419,0.3875594495865819
3.418215905,0.38745918154855274
3.427310073,0.3876024598931352
3.436049177,0.3870741244744616
3.445023113,0.3867822859580511
3.453854989,0.3863069192580948
3.462682883,0.38606580862597656
3.47168383,0.3856123557087932
3.480705496,0.3855534065130532
3.489562841,0.3855910162823886
3.498528438,0.3858104745401119
3.507338383,0.38566811237413523
3.516224528,0.3849326369041774
3.525206915,0.3845888188427352
3.533918618,0.3845533570782919
3.542699552,0.3844138063213918
3.551244104,0.38469432688130234
3.560287152,0.3846295837303475
3.568906854,0.3841898783950324
3.577938571,0.38391096522407997
3.586927208,0.38362960369820237
3.595780413,0.3838580537716668
3.60479138,0.38393204837197714
3.613645374,0.38363874199755094
3.622464289,0.3834716342698997
3.631483276,0.3834507544358716
3.640627434,0.3835471950112833
3.649672511,0.3833497062625617
3.658654018,0.38336002154692495
3.667678524,0.38337312014057684
3.6766493,0.38318551039087656
3.685669807,0.38289862104749756
3.694481722,0.38298748066796373
3.703498438,0.3826897187697682
3.712497485,0.382897812923749
3.72130523,0.38230770746358517
3.730128995,0.38228904163665345
3.738952629,0.3823115301947439
3.747975196,0.38225938783262464
3.756961922,0.3821145081122459
3.765966969,0.3821426681697702
3.774973376,0.38188368561926406
3.783989932,0.3815808089077626
3.793019049,0.38116981697744173
3.801640812,0.3808746534461732
3.810659448,0.3809046131033923
3.819627695,0.3807421809464996
3.828645052,0.3804738915057083
3.837443516,0.38065174442155786
3.846278641,0.3805833187420632
3.855414789,0.38024768368161177
3.864454016,0.380130451123287
3.87325717,0.3802754736403433
3.882120926,0.3803465875288319
3.891113842,0.38038828182909856
3.900032318,0.38016376573174815
3.909024034,0.37973316051828243
3.918044631,0.37993393491919386
3.926845706,0.37927534819607983
3.935766921,0.3791947826977232
3.944769828,0.37936730699256815
3.953560333,0.37897710310103255
3.962473438,0.37882738995773485
3.971302283,0.37886140469600327
3.980181759,0.3785874917631773
3.989173495,0.37819041744543164
3.998146351,0.3781162310632089
4.007114397,0.37795817184237973
4.016129924,0.37816581316715864
4.025167241,0.3781261833439468
4.033972396,0.37808569118168955
4.042789501,0.37782622467518745
4.051638706,0.37778445843984537
4.060496001,0.3774109978798992
4.069601758,0.37734552685867956
4.078615075,0.3772724391075467
4.087206687,0.37705646845043483
4.096205614,0.37704752635352895
4.105207781,0.37676783720331675
4.114059116,0.376459614065784
4.123060323,0.37633437556674765
4.131952367,0.37602592745336044
4.140954074,0.3761612343691409
4.149985531,0.37556921847869085
4.158754615,0.37547394460083394
4.167776292,0.3752212043384488
4.17691426,0.37489745274517494
4.185748615,0.3745833896211558
4.194743371,0.37459794597311513
4.203762328,0.3746297177863598
4.212735964,0.37421905733058064
4.221736881,0.37408343577654657
4.230683387,0.37409871194261013
4.239511812,0.373936365918759
4.248536319,0.373821146271319
4.257546065,0.37350625036134877
4.26636882,0.37386031488297516
4.275388107,0.37353248134364414
4.284544275,0.37316114734709954
4.293599442,0.373053460958565
4.302595118,0.37257425783531767
4.311606425,0.37244091259300255
4.320609652,0.37227555098229353
4.329640708,0.37227772466613995
4.338276521,0.37212367873713903
4.347231207,0.3718754073974066
4.356099723,0.3717752552918634
4.36513563,0.3716910371019858
4.374105266,0.3714475755085855
4.382968361,0.37137967948692474
4.392150869,0.3713117572545062
4.400994794,0.371078062374656
4.409802419,0.37099650465795747
4.418823926,0.37084581772113867
4.427819262,0.37076913748152773
4.436690448,0.37047405234747377
4.445647754,0.370977494124208
4.45464753,0.371083669025271
4.463444955,0.370540893234379
4.472479771,0.37088070505942583
4.481313756,0.37129322313763763
4.490147272,0.37098848708827975
4.499254049,0.3712841854100647
4.508152315,0.3709904957806466
4.516949539,0.3707119806069177
4.525944665,0.3704422187633477
4.534912552,0.37027534796537204
4.543947629,0.37007643152623565
4.552955115,0.36968980035174565
4.561627559,0.3699996335683123
4.570617835,0.37006954201291165
4.579435979,0.3697491362228228
4.588343445,0.3694434912619991
4.597332852,0.36934770773819153
4.606231367,0.36883227395610907
4.615049242,0.36858914973310614
4.624046629,0.36852314685210874
4.633080196,0.36868099935860055
4.641701809,0.36880630987825747
4.650713625,0.36857701120126096
4.659720071,0.3684159052221549
4.668734568,0.3680266587978894
4.677508863,0.36763158601014556
4.68654718,0.3675445377414813
4.695169073,0.3673242327963006
4.704172859,0.36736931533450495
4.713298106,0.3675625722324902
4.722147082,0.36731418875052724
4.731073508,0.36731549758621074
4.739985733,0.3673290486695091
4.74896438,0.36698743043148185
4.757931186,0.36689673160083197
4.766763071,0.3668403375954328
4.775787397,0.3669802821048318
4.784803004,0.36710893512696646
4.793618559,0.36669432633942395
4.802619145,0.366691927456712
4.811598572,0.3662631948335365
4.820573968,0.36603215029176606
4.829394413,0.3658043750085998
4.838215057,0.3655229460327348
4.847033502,0.3654207286900808
4.856031339,0.36561026723318935
4.864886534,0.3651780433619083
4.873715079,0.3647596764741949
4.882720756,0.3644493649061741
4.891560091,0.36423815470198895
4.900609677,0.3643532749499794
4.909604474,0.363694507440228
4.918439139,0.363574879677486
4.927557937,0.36327625540535
4.936432012,0.3628856393484875
4.945371878,0.3627963306369482
4.954367705,0.3625920996751891
4.96331581,0.36289322227668885
4.972351367,0.36284073957657564
4.981308243,0.36263787702561057
4.989959577,0.3626008878271101
4.998803762,0.36201904424861703
5.007817708,0.3621182270448614
5.016481202,0.36232756292418367
5.025478078,0.362375496104511
5.034393913,0.3626569729979571
5.043068607,0.36245517994524673
5.052097664,0.3621869983940923
5.061122401,0.3620758235489883
5.069543512,0.3619140979278924
5.080003272,0.3615705499404235
5.089026349,0.36143341635312753
5.098057356,0.36133684974327873
5.107064802,0.3618324982174489
5.116093689,0.3618239964142556
5.125096266,0.361450408876264
5.133942351,0.3616815657830994
5.143036849,0.36148748150817145
5.151979564,0.3613501216081916
5.16094957,0.36145588656065675
5.169950327,0.36097077099916747
5.178773872,0.3611544661248921
5.187796728,0.3606324120529773
5.196817235,0.3602478913744003
5.20562489,0.3599599236034092
5.214618967,0.3601914979591487
5.223615583,0.3599245604773456
5.232500418,0.36034063523084947
5.241471335,0.360166754632527
5.2503724,0.3605396711129364
5.259212425,0.3607480693028586
5.268075511,0.3608078273945576
5.277099157,0.3605041064697243
5.28570292,0.3602155673891585
5.294732416,0.3603931548654166
5.303706713,0.36027370121660024
5.312596618,0.3600971729658589
5.321556135,0.3601838787673619
5.330573781,0.3605556040168504
5.339160464,0.3605404155339412
5.34816601,0.36058250854928886
5.357306928,0.360127430224588
5.366145033,0.36009661937834275
5.375081919,0.35972043764677714
5.383994595,0.35952360041409215
5.393003712,0.35945191823483413
5.402020718,0.35916837840230115
5.410837032,0.3587872674574531
5.419858669,0.3588358722390052
5.428852346,0.35882221139972864
5.437683771,0.3587988356740161
5.446652877,0.35899905255697373
5.455508993,0.3590109828460577
5.46463057,0.3592992594689569
5.473611416,0.35905542903373006
5.482252879,0.358812195676877
5.491284176,0.3590742196361255
5.500163711,0.35925134448261303
5.509118248,0.3587688004129811
5.518126684,0.35827301918435517
5.526916469,0.3583262506707335
5.535917425,0.35765387033941887
5.544937792,0.3579861069394151
5.553771027,0.3575446058338934
5.562734463,0.3573969101536954
5.57177821,0.35742137437744365
5.580780307,0.35726113071818055
5.589810484,0.35770093422607974
5.59879841,0.3574146303587668
5.607757366,0.35727150642144223
5.616789263,0.3572447199524587
5.625610888,0.3568066227534008
5.634443883,0.3568488513448813
5.643298288,0.35688304816627436
5.652336115,0.3569164771112316
5.661345431,0.35674142288493765
5.669722871,0.3566502034282556
5.678216213,0.3567220665819386
5.686694925,0.3566676731268926
5.694856013,0.35638887816763254
5.703711549,0.35619601677046436
5.712678945,0.35589409076252554
5.721686201,0.3557504266787668
5.730499816,0.3557144511019851
5.739328971,0.35561093411908234
5.748336097,0.35567820733150374
5.757359164,0.3552285754972008
5.765991087,0.3550712709120776
5.774942544,0.35521744851359494
5.784094161,0.3556964553579188
5.792976926,0.3555210168873204
5.801798111,0.3554353381384964
5.810632936,0.3548505992926309
5.819250089,0.3544649581578041
5.828290156,0.3543247133074293
5.837175752,0.3541637304383963
5.846194139,0.35380362450406844
5.855196504,0.3535987459399676
5.864212131,0.3533943674497659
5.873221678,0.353166549872748
5.882069493,0.3530200887623908
5.891184591,0.3525601671838371
5.900082276,0.35216184466815814
5.909050073,0.3519875931575328
5.918075979,0.35216347531159536
5.926859604,0.35177488437896737
5.935891011,0.35132547094960037
5.944918997,0.35116134758475953
5.953742652,0.3507097915903492
5.962537977,0.35093556502161394
5.971363402,0.35093184238099956
5.980429118,0.35046736913736803
5.989223193,0.35031077704873587
5.997947757,0.35013194096919226
6.00656787,0.3494298102539596
6.015216183,0.34928920422950793
6.024110449,0.3495852430017378
6.033058245,0.3496214911568116
6.042070901,0.34982206075418354
6.050851796,0.3498677990552564
6.059873222,0.3493987508109411
6.068899269,0.3491349192187228
6.077599623,0.348809515714525
6.088233465,0.34830260730684637
6.097216362,0.3480254238999007
6.106143777,0.34703824424350654
6.114384296,0.3470513942365767
6.123167811,0.3470368446197211
6.132089817,0.3468052768314328
6.141086083,0.346768374654961
6.15008985,0.34631455078783574
6.158755053,0.3461320582218105
6.167736029,0.34633333539225597
6.176727766,0.34623390159211154
6.1855151,0.346352863174145
6.194337475,0.3464167454016179
6.203313182,0.34572521958846636
6.21249682,0.3456210981073397
6.221491086,0.3455626332431504
6.230139599,0.3453538479301981
6.239089305,0.3455087181370148
6.247991281,0.34525682925080275
6.257009518,0.3451867248138312
6.266028325,0.34514602410222023
6.275063901,0.344836375575722
6.284063867,0.34520123381878803
6.293103714,0.345253820111437
6.301942999,0.34506705066143334
6.310952436,0.3449574759519538
6.320096184,0.3450354243211959
6.329138271,0.3451792693389229
6.337962896,0.3448896616242699
6.34676903,0.3447305237897656
6.355743687,0.3445356838351761
6.364536701,0.3441211114839439
6.373529108,0.3445213794857953
6.382340863,0.34412742707116456
6.391353239,0.34384001285386007
6.400413237,0.34419213819058464
6.409233381,0.34394096038171246
6.418244037,0.3435219168374942
6.427229034,0.34341176991867495
6.436074419,0.3432893530949689
6.445071826,0.34318386045749727
6.454086382,0.3427938954079307
6.462884957,0.34268370390500763
6.471918833,0.34219063138630285
6.48094052,0.34176942580383385
6.489816436,0.3418228668887118
6.498817722,0.34192162190063574
6.507680748,0.3417798059717518
6.516662464,0.3420750930998407
6.525693171,0.34198731214783773
6.534602286,0.34161519960256437
6.542983637,0.3413933713590069
6.551809352,0.34138922449409154
6.560639126,0.3411463641456393
6.569642153,0.3413721518172752
6.57863281,0.3406182769185456
6.587441615,0.3401402204330871
6.596306299,0.33948562508445757
6.605296936,0.33907771448738677
6.614140311,0.3388902526923681
6.623120877,0.3388210650709089
6.632025203,0.33869885252170984
6.641150131,0.3389353838434078
6.650143937,0.3387296446578014
6.659081523,0.33864098785374797
6.66814883,0.33861771021976994
6.677146506,0.33892466065607063
6.68581058,0.3387566059672699
6.694810196,0.3388192742020748
6.703811673,0.33871182534305644
6.71281962,0.3382367408723074
6.721775445,0.33816324390683417
6.730763352,0.33840254221797333
6.739671998,0.33819053931060167
6.748793446,0.3383957677372965
6.757744422,0.3378912500680368
6.766590367,0.3377154849210941
6.775594583,0.3373575817879291
6.784604209,0.3373667676368778
6.793445815,0.33713855371758866
6.802444821,0.33724166217509693
6.811103274,0.3368517233572696
6.820074331,0.3367143618395054
6.829107588,0.33634848676779305
6.837760411,0.33631731251043656
6.846782387,0.3361523510091466
6.855919335,0.33589081146146943
6.864961972,0.3357668334424417
6.873763707,0.3355163008008239
6.882753083,0.3354203103617046
6.891608929,0.33487944110473067
6.900631375,0.33436718933241166
6.909626241,0.3347542832128488
6.918627538,0.33501677393169454
6.927603674,0.3347589129794804
6.936612531,0.3345764593487739
6.945247324,0.3345732303071601
6.954058609,0.3342205737753105
6.963151776,0.3341509120559569
6.972068372,0.33456316719877593
6.981061948,0.334786244534915
6.990089605,0.3344734285038154
6.99889093,0.3344842382466933
7.007782285,0.3340840282576965
7.01658959,0.33420999410105445
7.025216253,0.3339274668066613
7.034197489,0.3336410580122737
7.043018954,0.333656556182917
7.051837739,0.3339709539822489
7.060862366,0.3332538449404332
7.069569829,0.33297556586030386
7.077741568,0.33284206067114397
7.086395921,0.3329208498766177
7.095215556,0.33283682269289655
7.105110201,0.3327578641832325
7.114112757,0.33264513283109237
7.122903362,0.3325275492415486
7.131892209,0.33206874637316475
7.140898475,0.33236490092553733
7.149570048,0.33244359430974635
7.158581265,0.33243257989611613
7.167395979,0.33218202431950256
7.176367216,0.33210665220409735
7.185224611,0.33172510211735634
7.194211018,0.33123628169158936
7.203173484,0.33116561959832963
7.21219526,0.3308302833487875
7.221198017,0.33074751315235806
7.229434926,0.3304554550936336
7.238252701,0.32991693220729473
7.247032745,0.3299266082254943
7.255952151,0.33005443204337925
7.264931488,0.3300089596172721
7.273958474,0.32968653952864624
7.28292088,0.32936188994018595
7.291959637,0.3291895059143243
7.300966784,0.328597362745451
7.309653127,0.32864870753773606
7.318676834,0.3282168691781828
7.327353678,0.32832088897217915
7.336340743,0.32805959121143935
7.34535977,0.3277725933159966
7.353955823,0.3271799487683709
7.36298078,0.3268819244211754
7.371967836,0.3269225240861384
7.380968593,0.32681604478346815
7.389482945,0.3269237491734668
7.398144948,0.3269733754355879
7.407021463,0.3268829319278321
7.415921359,0.3268482556947844
7.424907815,0.32662718015045683
7.433937872,0.3262908836428827
7.442543425,0.3260955854010617
7.451565822,0.32650870366520923
7.460578678,0.3261066508801945
7.469387193,0.32641656280159403
7.478379849,0.326429776366366
7.487238105,0.3264369639027068
7.496383862,0.32626538995786586
7.505387189,0.3262303003082152
7.514021592,0.32594037627182
7.523042858,0.32542545292702757
7.531882803,0.3252188971262248
7.54089413,0.3253861311762165
7.549901947,0.32483479954257555
7.5585383,0.3245446419386027
7.567501396,0.32417874840712285
7.576548023,0.32412838759142826
7.585354647,0.32407486583991585
7.594180942,0.32405337912025967
7.603338741,0.3241542599653107
7.612369897,0.3240615700441212
7.621176662,0.3238117896054354
7.630014607,0.3238037577808402
7.639010323,0.3237097005267699
7.647911799,0.3237870698117491
7.656889105,0.3238006115030587
7.665906722,0.3237100805977616
7.674718127,0.3238769834090898
7.683616233,0.3237029634881262
7.692606559,0.3237524424515161
7.701643485,0.3234810489741406
7.710575221,0.32352655413060566
7.719406896,0.3239580276642193
7.728443743,0.32365956487496667
7.737236368,0.3238938445445071
7.746212854,0.32348699730845654
7.755242481,0.3235046594378035
7.764273867,0.3236347074211515
7.773115313,0.32356141084741297
7.781914207,0.32340117861366346
7.790961764,0.32301864336742847
7.79986399,0.32305322449085255
7.808878557,0.32290610197585357
7.818008794,0.32296682971111285
7.827056221,0.32284519997461
7.836077078,0.3221471300840549
7.845101585,0.32148390424081347
7.853755038,0.32133952355018697
7.862379551,0.3207909184858276
7.871335407,0.3210020341104538
7.880387973,0.3211157163269199
7.889206698,0.3211294160745542
7.898218195,0.3211464342771751
7.90701075,0.32116637632789563
7.915850615,0.32126406021029574
7.924997773,0.32143174156695253
7.933849438,0.3210103255556603
7.942804273,0.3206424092648557
7.951836911,0.32065555097165777
7.960838037,0.3203589120838306
7.969811233,0.3207249777026744
7.97880054,0.32052283388266944
7.987694696,0.32018649901693097
7.996703562,0.3199203525788015
8.005545977,0.31995968524898366
8.014376122,0.3197301897860302
8.023411689,0.31934618299063744
8.032543187,0.3194028364196936
8.04122742,0.3194987511487752
8.050021265,0.31931003347532816
8.058702758,0.3189485747922426
8.067690754,0.31861723900459865
8.076699631,0.31869376319734793
8.085386724,0.3186492427102269
8.0942183,0.31835939606299296
8.103161296,0.31862720777144354
8.112191832,0.31838557398577955
8.121050547,0.31817642513032673
8.129858432,0.3181991842610264
8.138762288,0.318171654342319
8.147388211,0.3177775664848056
8.156334337,0.31801071728737607
8.165122061,0.3178257421017801
8.174121217,0.3180596075271364
8.183113564,0.3171407950134568
8.192138821,0.3167350659913312
8.200967755,0.3168317481601713
8.209806331,0.3166217699459674
8.218822657,0.31642978201301264
8.227819004,0.31651701289893597
8.23687179,0.3163502914806584
8.245608904,0.3161697722487452
8.254603941,0.316130396751481
8.263574657,0.3160177251528114
8.272585814,0.3157290181719115
8.281380439,0.31516520076453314
8.290062242,0.31504665583451835
8.299007388,0.31482151241756345
8.307936044,0.31443719499181494
8.31690785,0.3135274338581177
8.325757665,0.3137147163228034
8.334758992,0.3139504131423366
8.343657707,0.31370909030650185
8.352782195,0.31361744254413104
8.361771351,0.31336516780637585
8.370563346,0.3132781240195611
8.379391121,0.31316349040773594
8.388417018,0.3128965994549587
8.397266693,0.31307343618045946
8.406095008,0.31308695281838417
8.415114804,0.31303362977233584
8.425006779,0.3130769628129523
8.434005506,0.31269269515385084
8.44279669,0.31243520848888023
8.451673846,0.31207795533157817
8.460790653,0.3120135025499682
8.46977225,0.31223260114570767
8.478821436,0.31193381602724946
8.487722322,0.31221739138748167
8.496704889,0.31180196781314573
8.505712505,0.31168937371530536
8.514715592,0.3113438989830354
8.523533767,0.3110963223831406
8.532550523,0.31077936426265607
8.541402598,0.3108391236066714
8.550046461,0.3108040526368808
8.559093868,0.3107394587648079
8.568212896,0.3104283854633676
8.577086691,0.31002056271667916
8.585894466,0.30951681915965906
8.594601559,0.30946956716112434
8.603618166,0.30904193224033943
8.612636803,0.30921587289052843
8.621266506,0.3092154037510194
8.630288793,0.30948873045197517
8.639110208,0.3093044059454867
8.647761291,0.309291239266978
8.656762527,0.30909560763824595
8.665794614,0.3089138259917068
8.674500438,0.30924909965646846
8.683152331,0.30932093483010104
8.691435661,0.308753874390435
8.700480508,0.30854137753929767
8.709301593,0.30788369559457535
8.718329369,0.3080258787483602
8.727129073,0.3078500135213482
8.73614935,0.30781086030223137
8.745184267,0.30780091706338103
8.753997002,0.307886931426818
8.763019349,0.30727015427747323
8.772040206,0.30708958973254435
8.781010431,0.30722140580688456
8.790035918,0.3070650720415487
8.798678251,0.3070911298827107
8.807702768,0.30703528102418115
8.816703535,0.3069499828792357
8.825346418,0.3074077752913576
8.834161873,0.30721503805271283
8.843144679,0.3068392972680232
8.851860403,0.30655004604542957
8.860868049,0.30646926152952886
8.869852666,0.3061888702561684
8.878857223,0.30577331094138466
8.887672547,0.30624633390750444
8.896667593,0.30652542140873934
8.90568205,0.3068208059338976
8.914514585,0.3070455672861266


==> fig/data/wprior/prior_wasserstein_mala_2_4.csv <==
x,y
0.0,-1.1286024035277962
0.0,-1.1286024035277962
0.051140717,-1.128606532449425
0.102209072,-1.1286066445971972
0.153342469,-1.1286115326024138
0.204277004,-1.128612801604884
0.244148159,-1.128612801604884
0.284009834,-1.1286151104373883
0.33506349,-1.1286239456839906
0.386072726,-1.128627171335698
0.437062011,-1.128627171335698
0.476914196,-1.128627171335698
0.522471518,-1.1286454647241215
0.573454403,-1.128656171362674
0.624339607,-1.1286562449826962
0.675431094,-1.128670259890329
0.715199658,-1.128670259890329
0.760564788,-1.128672818647318
0.811593463,-1.1286823109840678
0.862494087,-1.1286823109840678
0.913388342,-1.128692182605249
0.953262367,-1.128696085036615
0.998657677,-1.1286999656259893
1.049570821,-1.128703347881741
1.100607328,-1.128703347881741
1.151662084,-1.1287119151589136
1.191468668,-1.1287119151589136
1.236847728,-1.1287221009500705
1.287878204,-1.1287329143492324
1.338802798,-1.1287329143492324
1.389931195,-1.1287404977870406
1.429711919,-1.1287571664208156
1.475052418,-1.1287651146150062
1.526009933,-1.1287860148157745
1.576949128,-1.1288164837441257
1.627951954,-1.1288257397552057
1.667804769,-1.1288457154286708
1.713127758,-1.1288536679438705
1.764156113,-1.1288575608268065
1.815140689,-1.128847215763658
1.866173015,-1.128847215763658
1.905942489,-1.1288550530017543
1.951383029,-1.1288550530017543
2.002353194,-1.1288657335511938
2.05336883,-1.1289275355132142
2.104451156,-1.128943994399845
2.144257381,-1.1289538050676229
2.189667291,-1.1289562684746715
2.240663906,-1.1289687264174644
2.291663262,-1.1289602816514706
2.342682207,-1.1289899325803883
2.382671824,-1.128989986430363
2.428086943,-1.128997851443291
2.479103189,-1.129006554685809
2.530113285,-1.128990094705312
2.58106416,-1.1289864775083798
2.620852734,-1.1290012416260347
2.666276904,-1.1290386496470395
2.71733712,-1.129039429805289
2.768327335,-1.1290587193025563
2.819436292,-1.1290543659737837
2.859247017,-1.129068225593036
2.904617916,-1.1290559853232267
2.955635572,-1.1290842177924367
3.006694278,-1.1290708737542525
3.057732694,-1.1290883876077187
3.097613509,-1.1291056353612874
3.142944728,-1.1291037942794415
3.193950414,-1.1291102121894439
3.24499891,-1.1291046403748877
3.295936485,-1.1291102808494402
3.335759419,-1.1291344374766037
3.38118714,-1.129143734855
3.432161725,-1.1291591366369123
3.48312664,-1.129155619427835
3.534175486,-1.129202798593903
3.57395885,-1.1292220048381563
3.6193615,-1.1292459442269653
3.670454436,-1.1292897525656713
3.721523222,-1.1293260409963044
3.772481327,-1.129340854390036
3.812366353,-1.1293629041520612
3.857713652,-1.1293740758854087
3.908670497,-1.1293806003470246
3.959625262,-1.1294003209581838
4.010602338,-1.1294136515943447
4.050440712,-1.129416497651921
4.095878352,-1.129411298112465
4.146867628,-1.129441705540765
4.197716352,-1.1294255355623
4.248661397,-1.129491409775157
4.288435401,-1.1294959442651122
4.333833511,-1.129512139406716
4.384856527,-1.129529914502542
4.435894352,-1.129588021255591
4.486804707,-1.129625427249422
4.526659772,-1.1296024136238096
4.572017711,-1.1296493862681989
4.622892885,-1.129636999401832
4.6738403,-1.129631673769435
4.724792585,-1.1296451912221996
4.76456629,-1.1296862864345771
4.809968149,-1.1297393975869772
4.860972935,-1.129736656296478
4.911868699,-1.1296975464720167
4.962867885,-1.1297133079816148
5.002659809,-1.1297501438458333
5.048015679,-1.1297195603538293
5.099107705,-1.1297289178612078
5.150155411,-1.1297644643382498
5.201261377,-1.1297984441006779
5.241104652,-1.1297728514117429
5.286472812,-1.1297643158620312
5.337456377,-1.129755610665435
5.388539423,-1.1297706323605343
5.439553449,-1.1297817692934982
5.479363414,-1.129749299632424
5.524857164,-1.1297959372810857
5.575774929,-1.129877852612318
5.626667253,-1.1298707363902722
5.677697649,-1.1298858263228617
5.717502474,-1.1299217549701719
5.762834423,-1.1299676762959656
5.813686247,-1.1299748269394514
5.864704573,-1.1299829967552582
5.915705798,-1.1300141915036934
5.955638014,-1.1300114624385866
6.001004283,-1.1300362528059547
6.051995469,-1.1300605368108119
6.103107395,-1.1300433454546528
6.15408329,-1.1300763022560603
6.193885705,-1.1301068995125916
6.239332875,-1.1301522752172828
6.290196879,-1.1301316262436025
6.341085504,-1.130127533900118
6.392012758,-1.1301282291978745
6.431803803,-1.1301430449039593
6.477156023,-1.1301794409572727
6.528150928,-1.1301388751794332
6.579171233,-1.130173914437337
6.630137089,-1.130217800408154
6.670011614,-1.130263163638413
6.715335923,-1.130301883746164
6.766332478,-1.130276992090096
6.817236333,-1.1303191928631715
6.868189528,-1.1303421781076348
6.907966802,-1.1303674359097606
6.953399652,-1.1303668938938516
7.004246636,-1.1304127175203773
7.05514034,-1.130422956976407
7.106173546,-1.1304200518149665
7.14595096,-1.1304649264416453
7.19135971,-1.1304153735755946
7.242408936,-1.1304650132256846
7.29326972,-1.130496571357768
7.344150854,-1.1305349887385994
7.383991519,-1.1306011530320175
7.429321948,-1.130625121633591
7.480421615,-1.1305594408925002
7.53137826,-1.130603638005436
7.582268274,-1.1306140474938304
7.621936388,-1.1306866223648244
7.667342938,-1.1307380860537162
7.718229222,-1.13080662852232
7.769004085,-1.1307590388141675
7.81991559,-1.1307678466398885
7.859618403,-1.1308501502798916
7.904951582,-1.1308980441843675
7.955854907,-1.1309423892618082
8.00661575,-1.1309127354534574
8.057443734,-1.1309467750615485
8.097206518,-1.1309278194678516
8.142473197,-1.1309968797305965
8.19331932,-1.130986163683689
8.244122724,-1.131040533067522
8.294977078,-1.1310149229128066
8.334639331,-1.1310066845154874
8.380129612,-1.1311204959917496
8.431060406,-1.1311157371169005
8.481846279,-1.13115750480277
8.532802824,-1.1310919311709053
8.572451618,-1.131145399764247
8.617658945,-1.1312694531267988
8.66857691,-1.131375727818879
8.719363284,-1.131430400170869
8.770173237,-1.1314108989248237
8.809878231,-1.1314290834202254
8.855081489,-1.1315043436973617
8.905881142,-1.1315929404091405
8.956734306,-1.1316318723233485
9.007641181,-1.1317455216056818
9.047260173,-1.1318169250622958
9.092585563,-1.1318431208578115
9.143438367,-1.1319874175950688
9.194142629,-1.1319569511596799
9.244976573,-1.1320032026694062
9.284648966,-1.1321205211374274
9.329905245,-1.1321704949593872
9.380779919,-1.1321262282144435
9.431627012,-1.132082418583422
9.482492976,-1.1321742974393585
9.52222983,-1.1322575424316916
9.567483479,-1.1323676757141157
9.618380173,-1.132259343985684
9.669159736,-1.132307628015794
9.719997141,-1.1323674932367875
9.759659363,-1.1324288400105624
9.804939952,-1.1324611489364727
9.855914237,-1.132486615093113
9.907024844,-1.1325227039283787
9.957887098,-1.1324660682324292
9.997540491,-1.1325867958872444
10.042791739,-1.132596217483154
10.093598453,-1.1326288023952271
10.144339746,-1.1326784538986685
10.195147779,-1.1327869393742303
10.234883243,-1.13282359310726
10.280090161,-1.1329151526093917
10.330914705,-1.1329243161962304
10.381760319,-1.1330970481797513
10.432521582,-1.133059033863894
10.472176285,-1.133066944468002
10.517457734,-1.1331259390313786
10.568243007,-1.1332008531301043
10.618948199,-1.133227005023511
10.669768883,-1.133157950136022
10.709428716,-1.13317887547575
10.754658784,-1.1332812488337918
10.805479808,-1.1333574727365197
10.856163481,-1.133353250168471
10.906908153,-1.1333819756316736
10.946637717,-1.1332983424808745
10.991888205,-1.1332305204624606
11.042604298,-1.1332270288566326
11.09329631,-1.1332973276948366
11.144062103,-1.1334653297662833
11.183653606,-1.1334580009498223
11.228888984,-1.1335169859864185
11.279624627,-1.1336166827698075
11.33037621,-1.1335153144806223
11.381221204,-1.1336280599129644
11.420870757,-1.1335935257474747
11.466009344,-1.1337562020007643
11.516733297,-1.1337806958112295
11.567415159,-1.133700986475978
11.618207522,-1.1337110410429747
11.657869715,-1.1337514109550908
11.702996163,-1.133840334365301
11.753641975,-1.133774448393018
11.804461928,-1.1337792429351208
11.855199691,-1.1339097687090223
11.894797694,-1.133948131584186
11.939984321,-1.1340144131540237
11.990670344,-1.1341620763898423
12.041398547,-1.1343001312489533
12.092139229,-1.134462032492365
12.131723222,-1.1345059774162312
12.17692615,-1.13457078191322
12.227762283,-1.1346238990485777
12.278483546,-1.1346119421411736
12.329133968,-1.1346104733924753
12.368786111,-1.1346881299851364
12.413972999,-1.1346791891702797
12.464811993,-1.134656368324411
12.515621696,-1.1347410553310724
12.566398119,-1.1347587097790999
12.605962302,-1.1348600855698878
12.65122631,-1.134907082447689
12.702001413,-1.1350997799859763
12.752919208,-1.1352026899063898
12.803777042,-1.1352043963066296
12.843351124,-1.1352168794405717
12.888492611,-1.13533988169647
12.939314285,-1.135435199663033
12.990019748,-1.1354151799568906
13.040762881,-1.135459066612006
13.080424884,-1.1355564493584254
13.125617022,-1.1356237613634814
13.176343794,-1.1356597654266432
13.227168948,-1.1357295894951058
13.277920761,-1.1357712857175382
13.317488133,-1.135791589519078
13.362751722,-1.1358228716336787
13.413543015,-1.1358053888131736
13.464221968,-1.135833466656489
13.515030241,-1.1359883187615063
13.554583883,-1.136134476529153
13.59969721,-1.1362758810002374
13.650387912,-1.1362537207262613
13.701071894,-1.136407623178295
13.751862528,-1.1364873627486958
13.791498111,-1.1363926387938073
13.836653428,-1.1365466437618499
13.887435502,-1.1367084963593366
13.938167334,-1.1367044280653367
13.988804286,-1.1369077601383375
14.028398539,-1.1369189453524164
14.073794829,-1.136937390540994
14.124630172,-1.1368873144505875
14.175312004,-1.1369979648077293
14.226061497,-1.137124483678258
14.26563453,-1.1371271605337145
14.310780597,-1.1371261011728937
14.36152547,-1.1371095079967177
14.412276983,-1.13725162645808
14.462908575,-1.137294675706042
14.502595338,-1.137300071189461
14.547763075,-1.1373493645173007
14.598423128,-1.1373338412005274
14.649247111,-1.1373754858898717
14.699943554,-1.137551189009659
14.739490166,-1.1375643974787724
14.784675703,-1.1376974177098405
14.835249145,-1.1377186496132938
14.885887527,-1.1376926847044813
14.936621079,-1.137729749527199
14.976124411,-1.137751761049845
15.021254638,-1.1377229671778952
15.072035162,-1.137887512992484
15.122667943,-1.137954543894768
15.173281134,-1.137973613143698
15.212885797,-1.1381167557435636
15.258022494,-1.1383318662232973
15.308711927,-1.1383968053146443
15.359578591,-1.1385751371485096
15.410372174,-1.138795111735311
15.449915727,-1.1389202668680942
15.495126264,-1.1389152042089297
15.545832097,-1.1388599898252758
15.596531449,-1.138971755440382
15.647273762,-1.1390629230397225
15.686764543,-1.1391252828803575
15.731881841,-1.1393133774576694
15.782647993,-1.139257932804532
15.833242235,-1.1393352287653018
15.883930828,-1.1394345007115618
15.923478949,-1.1394401638830502
15.968628237,-1.1393572359876931
16.019333959,-1.1393391160537825
16.070184903,-1.1393585580302168
16.120860885,-1.1393734321640436
16.160459008,-1.139463669438274
16.205608705,-1.1395680665290728
16.256160806,-1.139717520070119
16.306794648,-1.1396691553772205
16.357543191,-1.1398045082835646
16.396988722,-1.139888005231343
16.442146529,-1.1398875035711105
16.492828102,-1.139867315823487
16.543439753,-1.1399292632720834
16.594105655,-1.1400578760451405
16.633672328,-1.1400663515119598
16.678755134,-1.1400361522314386
16.729397286,-1.1401557917256406
16.780148079,-1.1402568212355904
16.83070757,-1.1403138593499085
16.870208442,-1.140269939341837
16.91545778,-1.1401643642298036
16.966153833,-1.1400866844443336
17.016754014,-1.140169733273409
17.067440026,-1.1402391309884514
17.106918538,-1.1403518637999295
17.151998404,-1.1404935894016666
17.202618246,-1.1406238724484186
17.253238437,-1.1409052580420531
17.30392382,-1.1409137050400076
17.343425181,-1.1408830213743513
17.388472948,-1.1408143973045943
17.43916581,-1.1407801704425544
17.489872183,-1.1408734379772065
17.540524145,-1.1409549652324447
17.580037577,-1.1410387378875275
17.625149644,-1.1412254849111052
17.675773785,-1.1412474001397752
17.726374256,-1.1414353462258107
17.77713113,-1.1415984781645565
17.81658935,-1.1416684814375535
17.861650857,-1.1416720292764788
17.912205928,-1.1418171136636985
17.96279722,-1.1418782834676766
18.013368131,-1.14209115681736
18.052873212,-1.1422316655517406
18.097893869,-1.142186048291291
18.148430819,-1.1422338976818287
18.199015281,-1.1422751624812764
18.249526391,-1.1423097545003882
18.288951162,-1.142449448381461
18.333967978,-1.1423261282619783
18.384499809,-1.1423412737451295
18.43508528,-1.1424300206444635
18.485874293,-1.1424989710500422
18.525423355,-1.1426202990658725
18.570389351,-1.1426665843468298
18.621074623,-1.1426003546975851
18.671532893,-1.1426022725841356
18.722122425,-1.1426742414648716
18.761564716,-1.1427325310270702
18.806559482,-1.1427702331336893
18.857195234,-1.1428618323140813
18.907814625,-1.1429254539842264
18.958391736,-1.1431018022939836
18.997760866,-1.1432259871774175
19.042785233,-1.1434213038666077
19.093347754,-1.1434399573189078
19.143859564,-1.1434316483240026
19.194423725,-1.1434607597974158
19.233800826,-1.1433376611997856
19.278783512,-1.1434915880927359
19.329401173,-1.1436312061504683
19.379971774,-1.143479392277002
19.430432555,-1.1438444673420631
19.469900695,-1.1438879050068853
19.514871161,-1.143893672319082
19.565472452,-1.1440313490636203
19.616171865,-1.1440187782054945
19.666670196,-1.1438835787084758
19.706089076,-1.1440287827227433
19.751084082,-1.1440751847443875
19.801538582,-1.144321210597812
19.852047393,-1.1444634543612544
19.902540613,-1.1443275040325676
19.941926723,-1.1442524509348697
19.986826708,-1.1442703475155984
20.0374033,-1.1444053332530881
20.08785778,-1.1444296382212997
20.13833373,-1.144531554907809
20.177769681,-1.1444977844344222
20.222830257,-1.1444784866366147
20.273325728,-1.1445429303487429
20.323838008,-1.1445344891381624
20.374355009,-1.1447276531417914
20.413732309,-1.1446778555553876
20.458810396,-1.1447574931299087
20.509281136,-1.144727766108898
20.559789796,-1.1447716877888765
20.610449518,-1.1447614716153527
20.649813619,-1.1447398776088527
20.694794345,-1.1447484583756427
20.745370346,-1.144962480261536
20.795923727,-1.1452062297629269
20.846486938,-1.145437922908818
20.885971169,-1.1453895092677788
20.930910505,-1.1455144363698833
20.981389985,-1.1455317827423686
21.031956966,-1.145337135289247
21.082474356,-1.1454753715824006
21.121885247,-1.145574563762993
21.166936664,-1.1455660164942134
21.217491164,-1.145794761439555
21.267953244,-1.1459092241637423
21.318467475,-1.1461954817261961
21.357828365,-1.1462266835889134
21.40274785,-1.1464113194572962
21.453285311,-1.1464811125013306
21.503810262,-1.1466538563769464
21.554364853,-1.147097394228338
21.593799814,-1.1472061233973667
21.63880003,-1.147301936400281
21.68930837,-1.1474876330697428
21.739939232,-1.1477695214194834
21.790451412,-1.1479082533954588
21.829788773,-1.1478978549287926
21.874769938,-1.1478875535145154
21.925319239,-1.1479665996181199
21.975787549,-1.1480676954135538
22.026341661,-1.1482244328514462
22.06566483,-1.1482554606552107
22.110559455,-1.1483121872055908
22.161103476,-1.1485219687640258
22.211648677,-1.1487522938151786
22.262350769,-1.1490337494265404
22.301898221,-1.149131205747114
22.346833536,-1.1490974483846612
22.397275796,-1.149254042317352
22.447764027,-1.1493746904850377
22.498246117,-1.1494914016858115
22.537607557,-1.1494924168857188
22.582633783,-1.1495677147558554
22.633144214,-1.1494475216622746
22.683612344,-1.1493625850152387
22.734132284,-1.149470859702865
22.773493865,-1.1497379730002273
22.81846232,-1.1500122797963195
22.868941831,-1.1501093997053495
22.919386361,-1.1502817157012721
22.96981686,-1.1500550797794657
23.009248081,-1.1500629764475199
23.054179167,-1.150101821379606
23.104578736,-1.1502563831188526
23.155141067,-1.1502601315189849
23.205521026,-1.150353972227662
23.244832056,-1.1505181787132228
23.289785151,-1.1506848655630082
23.340221151,-1.150586689247827
23.390804252,-1.1502505234003442
23.441275303,-1.150255260298022
23.480613002,-1.1502936764121414
23.525528068,-1.1503529031100639
23.576117619,-1.1505188590640298
23.62664134,-1.1504823906752795
23.677054819,-1.150580448457331
23.716423459,-1.1506091826721687
23.761348944,-1.1508243358909211
23.811803884,-1.1510120496365774
23.862301355,-1.151100888468817
23.912688204,-1.1512398080756872
23.952024874,-1.1512812395771506
23.996912889,-1.1514942652482785
24.047308269,-1.1516701204456785
24.097673577,-1.1516275340978872
24.148250518,-1.151691872908992
24.187559259,-1.1518126037460108
24.232451383,-1.1521512982111737
24.283080425,-1.1522539227321977
24.333465614,-1.1521073234696242
24.383940954,-1.1521112826525026
24.423284064,-1.1521922322097014
24.468157689,-1.1524329471210877
24.518770051,-1.1526971118850802
24.569312991,-1.1528855909044309
24.619836522,-1.1529889649624057
24.659171582,-1.1531377054945877
24.704136188,-1.1532782351579955
24.754609188,-1.1532747203226097
24.805031578,-1.1535688694290402
24.85571085,-1.1539362899507173
24.895019439,-1.1541974292520074
24.939852974,-1.1543603558121633
24.990432435,-1.1544341264357914
25.040837514,-1.1545952511402544
25.091253204,-1.154708455855226
25.130644045,-1.1547623717647595
25.17560084,-1.1547780004424018
25.22602083,-1.1549201911365543
25.276617301,-1.1547784033220052
25.32698655,-1.1549370531561893
25.366227849,-1.1549272019587822
25.411172205,-1.1547983901478043
25.461624874,-1.1550163550282584
25.511999433,-1.1550262229948534
25.562548855,-1.1552073789611288
25.601826014,-1.1551250958481354
25.646672978,-1.155027903446176
25.697125078,-1.155019115283912
25.747566028,-1.1551346197575534
25.797919818,-1.1551889095954422
25.837286547,-1.1553891172658481
25.882138052,-1.1557936858349431
25.932625632,-1.1560759813048573
25.983125213,-1.1560704964218511
26.033584773,-1.1561960119230754
26.072939953,-1.1562455433914696
26.117870538,-1.1562487796792413
26.168290517,-1.1564830336622394
26.218760968,-1.1565483450017855
26.269292219,-1.1566902599395819
26.308621618,-1.1566501128169295
26.353487103,-1.1565650843528457
26.403947933,-1.1566089012070007
26.454299022,-1.1567477635917862
26.504730522,-1.1568412614446693
26.544112702,-1.156993659784363
26.589038387,-1.1569002622776567
26.639452067,-1.1569298241155106
26.689915467,-1.156649870741673
26.740307097,-1.156383926989617
26.779689127,-1.1567700174634588
26.824783653,-1.157009008819655
26.875119152,-1.157185547089931
26.925498592,-1.157135222928832
26.975995672,-1.1571919805300197
27.015257991,-1.157337403037446
27.060109815,-1.157305315499925
27.110614906,-1.1574658822291777
27.161092457,-1.1575528704274012
27.211489696,-1.1576382031927446
27.250812636,-1.1577129961201866
27.29569506,-1.1577628869575933
27.34614023,-1.15786549053214
27.396642551,-1.157860983259904
27.447079531,-1.1579033450682683
27.486329479,-1.1576157189237153
27.531266835,-1.1577968110572838
27.581650984,-1.1579553799455868
27.631955983,-1.157974509181662
27.682478163,-1.1581807728825764
27.721753703,-1.158392666169182
27.766591457,-1.1584352718633313
27.817029757,-1.1585914703458537
27.867391056,-1.158656175136016
27.917731835,-1.1589359290595351
27.957012154,-1.1589652634078518
28.001937259,-1.1591693494334743
28.052353129,-1.1590739759048452
28.102775069,-1.1590756332108736
28.153287729,-1.1592308241887017
28.192514868,-1.1594110662175363
28.237431053,-1.1594241340359155
28.287795702,-1.159472246250579
28.338254352,-1.1597429824607752
28.388733493,-1.1598227715562035
28.428008611,-1.1599870564224037
28.472931387,-1.1602816558576534
28.523534898,-1.1602546336529966
28.573959098,-1.1604556703286688
28.624350417,-1.1604576491932292
28.663666647,-1.1603463460268904
28.708469701,-1.1606385136964519
28.75883935,-1.160799028264953
28.80929607,-1.1609920473273971
28.859625039,-1.1610264499152008
28.898898118,-1.1609884440086373
28.943795923,-1.1611905698936118
28.994338264,-1.1612065027098226
29.044724033,-1.1612373881959048
29.095195923,-1.1611976529406032
29.134450122,-1.161207963500152
29.179292817,-1.1616470193961024
29.229739807,-1.1618945356725807
29.280017035,-1.1621054853075434
29.330417574,-1.16223029923415
29.369758075,-1.1624655212983102
29.414567448,-1.1625872397393733
29.464908127,-1.1627043782579494
29.51564402,-1.1630711644642138
29.566015429,-1.163025026168915
29.605311098,-1.1633172547777983
29.650239584,-1.163510361192809
29.700629054,-1.1634927657280043
29.750995753,-1.1635956523796311
29.801455562,-1.1637528788666989
29.840687041,-1.1640138356382752
29.885515535,-1.164162092149622
29.935885635,-1.164400120157936
29.986241674,-1.1642777491599592
30.036556272,-1.1642381941163578
30.075845432,-1.164508442828519
30.120659496,-1.1646482952796107
30.171066156,-1.1647320235136203
30.221506565,-1.1647934997565659
30.271927605,-1.1649823985747827
30.311161284,-1.1649952705691438
30.356055589,-1.1650769347558216
30.406376057,-1.1651268408941113
30.456721307,-1.1652229125655644
30.507120526,-1.16563088771815
30.546323624,-1.1658030557027401
30.591118218,-1.165697109355507
30.641475347,-1.1655608292901125
30.691792046,-1.1658464432001292
30.742241106,-1.1660911172093877
30.781539015,-1.1663504423169475
30.826363919,-1.1662969108560466
30.876693238,-1.166471939056097
30.927042717,-1.1665450386270326
30.977497457,-1.1665855852381803
31.016723976,-1.1668768390466437
31.061587021,-1.167048946888685
31.111867929,-1.1669976909006456
31.162207028,-1.1672456779309206
31.212703478,-1.1674080938733817
31.251894846,-1.1676837618321954
31.29672201,-1.1677033603800941
31.34717035,-1.1675826244511216
31.397509609,-1.1676710599405644
31.447925019,-1.167642852412473
31.487207278,-1.1676571182117552
31.531990282,-1.1675714926152572
31.582332111,-1.1675060110203583
31.632718811,-1.167672541732165
31.683054529,-1.167433137578035
31.722275298,-1.1679032800247424
31.767182553,-1.1682399472273004
31.817475081,-1.1684894947452242
31.86780772,-1.1686080100922607
31.918175459,-1.1686612117997308
31.957347027,-1.168725883502677
32.002119101,-1.1690198976173034
32.05250544,-1.1691068680488261
32.102818869,-1.1691533747204148
32.153122047,-1.1693458743482443
32.192372927,-1.1692179129547693
32.237336892,-1.169280082926266
32.287802492,-1.1694278637077182
32.338251022,-1.1694346630271182
32.388575831,-1.1695501136558095
32.427733829,-1.169673644331133
32.472557023,-1.1697871455289406
32.522836971,-1.169854546258267
32.573200141,-1.1701125741356748
32.62357097,-1.170529113628911
32.662744758,-1.1704758126728483
32.707470221,-1.1705931113265213
32.75786786,-1.1707513033072214
32.808213189,-1.170983878017677
32.85869898,-1.170946810089267
32.897934069,-1.1710480665992897
32.942651282,-1.171084476121237
32.99294278,-1.1710704779877184
33.04337656,-1.1713413641303965
33.09376647,-1.1712234070870795
33.132905517,-1.171145192474936
33.177712181,-1.1711897192139202
33.22809455,-1.1714073762124304
33.278368879,-1.1716149974731942
33.328761918,-1.1716787225475456
33.367901516,-1.1720116636318136
33.412611439,-1.1720335881395834
33.462920767,-1.1723046655156422
33.513186105,-1.1723890661343381
33.563580925,-1.1726128270636997
33.602812934,-1.1723905714366372
33.647553087,-1.1725211164542162
33.697946577,-1.172506648820085
33.748316456,-1.1728574817468735
33.798594234,-1.1729270517583785
33.837740152,-1.1730307572117937
33.882595357,-1.1732612110222986
33.933140397,-1.1732820471008585
33.983426186,-1.173237256556431
34.033703394,-1.173321870250333
34.072821302,-1.1731664616845152
34.117550185,-1.1734215548757427
34.167863214,-1.1733151303684406
34.218098851,-1.1734344160392414
34.268303169,-1.1734265674232942
34.307514938,-1.1736988842069878
34.352255731,-1.1737283295826568
34.402520569,-1.1733349394129156
34.452868838,-1.1733678909540484
34.503182067,-1.1735007655831124
34.542340885,-1.1733246829031008
34.587108308,-1.1731905513679262
34.637437907,-1.1732722693142903
34.687647464,-1.1734881872375045
34.737917303,-1.1735976221361053
34.777077411,-1.1739081628220864
34.821829985,-1.1739779395341519
34.872133473,-1.1740333773646725
34.92236763,-1.1740869973537855
34.972656839,-1.1741997891947407
35.011838048,-1.1744330369597942
35.056557951,-1.1741855676116026
35.106825379,-1.1744235139755663
35.157099327,-1.1747212404060958
35.207405145,-1.174945203860586
35.246493093,-1.1752452493423713
35.291285267,-1.1753967511994727
35.341549825,-1.1752606372650352
35.391785413,-1.1753874731355838
35.442135422,-1.1755572223924438
35.48140684,-1.1757725435899324
35.526219895,-1.175908643393864
35.576579084,-1.1759235834129171
35.626885462,-1.1763025155850553
35.677182611,-1.1765804709179646
35.7164232,-1.176836222265966
35.761114583,-1.1770372544055396
35.811522792,-1.1770446472462528
35.861817771,-1.1767717475041821
35.912007838,-1.1771065346447713
35.951114085,-1.1772686307388134
35.995907309,-1.1774911983979874
36.046215038,-1.177461691274583
36.096492586,-1.1775909594750171
36.146882516,-1.1777980776826482
36.185968773,-1.1777334878257801
36.230652006,-1.1779940321115234
36.281090335,-1.1780934810869457
36.331467425,-1.1784483861110362
36.381780193,-1.17812639095095
36.421038633,-1.1781071043343303
36.465782746,-1.1780069990122033
36.516066384,-1.1778145206420796
36.566508574,-1.1778312543890943
36.616744412,-1.1778003438798934
36.65589893,-1.1779166216364485
36.700683773,-1.1777445960471216
36.750870621,-1.1777580019361478
36.801163239,-1.1779050106230957
36.851497278,-1.1781081999292398
36.890602186,-1.178280275911155
36.935287558,-1.1784709812711314
36.985536766,-1.1784449239633414
37.035749234,-1.1786174069744766
37.086013672,-1.1786289022541523
37.12516073,-1.178610811419761
37.169896463,-1.1787880792832877
37.220238612,-1.1788171396670608
37.2705129,-1.1789378566397266
37.320714338,-1.1790318605003411
37.359795145,-1.1791555672088079
37.404550259,-1.1793344208905838
37.454753246,-1.1793380519976997
37.504986384,-1.1793006043044358
37.555353093,-1.1791006845889094
37.59440637,-1.178890358009932
37.639115643,-1.1792106172417725
37.689427512,-1.1794936017057196
37.739621499,-1.179363639314314
37.789837877,-1.1794705462029378
37.828990875,-1.1796100572772874
37.873712058,-1.1796629531788851
37.924018197,-1.1796401052875887
37.974254734,-1.1799523983672746
38.024525443,-1.1801815716286252
38.06361023,-1.1801892763770585
38.108383414,-1.180243440096387
38.158698233,-1.1800353976824578
38.20886881,-1.1803309559774582
38.259159848,-1.1806099298582078
38.298255855,-1.1806447697208318
38.342936078,-1.180656757471078
38.393199266,-1.1809431458947406
38.443502525,-1.1810207535645005
38.493850584,-1.181036532280835
38.533018002,-1.1810097517584168
38.577724054,-1.1811337273789198
38.627969423,-1.1810891294264563
38.678209201,-1.181065083628687
38.72857639,-1.1810040705253477
38.767767308,-1.181105634968657
38.812572442,-1.1812859676927114
38.8628223,-1.1811748034558305
38.913098769,-1.1813584802961556
38.963397597,-1.1813934135839388
39.002471064,-1.1817850700860624
39.047141057,-1.1820041089979654
39.097396595,-1.1820689112525642
39.147576032,-1.1819382626285844
39.197910801,-1.1819965865629398
39.237053659,-1.1825358518039029
39.281728671,-1.182349076566
39.331997189,-1.1824295886852616
39.382220697,-1.182647346762637
39.432448485,-1.182720179332523
39.471561293,-1.1826103289188266
39.516282356,-1.1824822101327694
39.566460863,-1.182671136127048
39.61665205,-1.1827922780871492
39.667017529,-1.1825444419850302
39.706098257,-1.1823292651854396
39.750741489,-1.182501440603823
39.801025268,-1.182673742393864
39.851306346,-1.182627680394652
39.901476533,-1.1826073982736038
39.940597121,-1.182744845163498
39.985300834,-1.183027321477681
40.035586492,-1.183138707941884
40.085916051,-1.1831373151135447
40.136147298,-1.183318192323311
40.175244236,-1.1833642725543412
40.219968149,-1.1833529241430232
40.270262018,-1.1833668669851989
40.320466285,-1.1837442785155716
40.370728243,-1.1837859020283137
40.40978367,-1.1838499285893251
40.454410923,-1.183862298056151
40.504672741,-1.1840405043043882
40.554878698,-1.18427876866067
40.605060055,-1.1844177362450965
40.644195163,-1.1846549258719552
40.688813285,-1.1847520483778406
40.739011303,-1.18455592074057
40.789322672,-1.1849310158474347
40.839572429,-1.1850091236102918
40.878655117,-1.1850046665500682
40.92338923,-1.1853226232100014
40.973545557,-1.1853517359597332
41.023697194,-1.185037201780336
41.074040113,-1.1850981392750888
41.11315005,-1.1850614072175119
41.157796713,-1.1850072371235585
41.20801032,-1.1854705236851277
41.258225098,-1.1854504928984537
41.308496686,-1.1853568538885961
41.347609984,-1.185368881772645
41.392212166,-1.1856613222608539
41.442424833,-1.1856477509183398
41.492694872,-1.1859724346553249
41.54298537,-1.1862666882324446
41.582000777,-1.185980687721229
41.62674661,-1.1859763931215679
41.677007658,-1.186224238256597
41.727246326,-1.1863331535706845
41.777564194,-1.1864895307946604
41.816574281,-1.1866092885478092
41.861212084,-1.1866140096589533
41.911420441,-1.186305319724649
41.961635769,-1.1864354478021177
42.011866026,-1.1867716178703034
42.050909253,-1.1867922474956714
42.095479375,-1.186745252023351
42.145752683,-1.1868913839704396
42.195961741,-1.1867168765411842
42.246143098,-1.186811221887334
42.285136574,-1.1868011807839827
42.329849127,-1.186897757654328
42.380010925,-1.187004649094289
42.430169172,-1.1869417898914767
42.48044996,-1.1871481564852306
42.519453136,-1.186995065233443
42.564066889,-1.18696966220331
42.614258116,-1.187282838284897
42.664522154,-1.1872942741621788
42.714842213,-1.1874486998566298
42.75387491,-1.187509302010764
42.798505442,-1.1879015447466883
42.848596358,-1.188071363716313
42.898872036,-1.1882438672957247
42.949014393,-1.1882285832531323
42.98804499,-1.1883061269800514
43.032721113,-1.1884722103255856
43.08283759,-1.1881460387509861
43.133033557,-1.1882788781477303
43.183413016,-1.1881547196531472
43.222401073,-1.1881641560629357
43.267023225,-1.188303797666219
43.317315863,-1.1885419287919103
43.36749776,-1.1887272942937297
43.417701848,-1.1886276370967959
43.456765525,-1.1885320058579953
43.501326487,-1.1886869537088764
43.551447334,-1.1887361734897723
43.60158649,-1.1891786484842
43.651774857,-1.1891684478658828
43.690747394,-1.1888891169710107
43.735407577,-1.1890821487614547
43.785575884,-1.1895224344286828
43.835771731,-1.1898699007285765
43.88613317,-1.1901139785763775
43.925089436,-1.1897456924030847
43.969679558,-1.189640790643996
44.019962496,-1.1898517847776966
44.070050033,-1.1895925243049068
44.12017497,-1.1895612686613186
44.159200966,-1.18999049003072
44.203792518,-1.1900032000958747
44.253924125,-1.1901162248250319
44.304107262,-1.1901894944269962
44.354262079,-1.1902426314535595
44.393255625,-1.1905767215399305
44.437899628,-1.190667230277959
44.488006774,-1.1906701765677963
44.538245362,-1.190553445120078
44.58846291,-1.1907401436430942
44.627456366,-1.1909682813265776
44.672003918,-1.1913676646072981
44.722191665,-1.1913318193536657
44.772391722,-1.1915636136330447
44.822508259,-1.1915399112736098
44.861608796,-1.1918629146087418
44.906200849,-1.1918201477728854
44.956334446,-1.1920218438066676
45.006569133,-1.1922558815258304
45.056769981,-1.192320824846288
45.095789017,-1.19230327681224
45.14040656,-1.1924639761039442
45.190582517,-1.1925123338413994
45.240691104,-1.1923927740866478
45.290925771,-1.1924768220952018
45.329840037,-1.1923096593411862
45.374430589,-1.1925258858825327
45.424640436,-1.1926487112635975
45.474821164,-1.192733868032924
45.525025921,-1.1928226427451558
45.564044898,-1.192651937370245
45.608645369,-1.1927887780774897
45.658970718,-1.1928904077942923
45.709242067,-1.1930853750244654
45.759375933,-1.1929668890750746
45.79834214,-1.192948285840861
45.843015992,-1.1930787839259973
45.893058228,-1.1932575076328396
45.943204255,-1.193004248196567
45.993396922,-1.193154205153527
46.032341039,-1.1932026025150795
46.07684705,-1.19323541575375
46.127169458,-1.1934520377326494
46.177362915,-1.1935547007969352
46.227501742,-1.1935974974490065
46.266552479,-1.1941460820412353
46.31104259,-1.1942148511933182
46.361133187,-1.1943203155070334
46.411300764,-1.1945078063941004
46.461495081,-1.1947641539509308
46.500506768,-1.1951899538869841
46.545339662,-1.1954371837592386
46.595521469,-1.195735484108286
46.645597166,-1.1958356333367204
46.695852484,-1.1961377597686011
46.73480732,-1.1958855711757987
46.779360371,-1.1959463509989023
46.829635969,-1.1960646983752947
46.879863227,-1.1959593394652537
46.930049434,-1.1961114856572155
46.969097401,-1.1963871742248562
47.013679563,-1.1963480361136816
47.06381721,-1.1961657401701997
47.114019707,-1.1962591528696827
47.164108434,-1.1960168854654343


==> fig/data/wprior/prior_wasserstein_mala_3_1.csv <==
x,y
0.0,0.40110438080006655
0.0,0.3995259632148617
0.00853098,0.3981933430233912
0.017228011,0.39727221299451493
0.025962932,0.3962660908935792
0.034622213,0.39547109893263016
0.043358015,0.39499539751286944
0.051975535,0.3943679160745806
0.060695676,0.39367651470078574
0.069359247,0.39306446823499375
0.07817224,0.3926684345186538
0.086925381,0.3922820163809678
0.095575282,0.3919248126704209
0.104431945,0.3915681847108968
0.113090216,0.3910474386366647
0.121586385,0.39060896566576
0.130331087,0.39009980032998615
0.139152709,0.3897910341373005
0.147763179,0.38947073306172597
0.156550881,0.389024553457856
0.165188922,0.3887951360247693
0.173705632,0.3885170288157849
0.182525584,0.38829904220856126
0.191170075,0.3882110983663761
0.199793105,0.38783449991482094
0.208265144,0.38765561053248404
0.216490591,0.3873866500951383
0.227309042,0.38703552360725724
0.235957233,0.38681880714111444
0.244744725,0.38639646134796146
0.253571668,0.3859556615029624
0.262122707,0.3855048831518815
0.270624777,0.3852872419820097
0.279400889,0.3849924726771568
0.287881148,0.3846581480106861
0.2967274,0.38448874069216016
0.305398541,0.3842698511724968
0.314097563,0.3841715774282961
0.322541851,0.38393759841177516
0.331191812,0.38382342686672505
0.339696592,0.3838119358573016
0.348255571,0.3837438048140993
0.356981113,0.3833313672153794
0.365775905,0.38327027018201004
0.374387126,0.3830747879310699
0.383166367,0.38280671256776705
0.391977879,0.382373665221522
0.40060585,0.3822768823035679
0.409451843,0.3821163107573126
0.417964052,0.38190040096979644
0.426228509,0.38168921227379626
0.434447126,0.38131570993907854
0.44238884,0.38113762995694017
0.450540637,0.38094153206941317
0.458708003,0.3808528874754598
0.467265903,0.3808813740481327
0.475891033,0.38088522625671195
0.484510904,0.3807234784908261
0.493105414,0.38050409459336104
0.501942186,0.38022535799937773
0.510568327,0.3799411800679964
0.519146177,0.3797797142621621
0.527778688,0.37953264741901077
0.53658728,0.3791954229273017
0.545263801,0.37907097065681905
0.554004743,0.3789797215274493
0.562828965,0.37883456541407795
0.571596167,0.3785770316154074
0.579989615,0.37853610762971246
0.588649796,0.3785371758260857
0.597346877,0.37845470523363467
0.606154339,0.3782225528444262
0.614943081,0.37791188601478093
0.623594612,0.3776217971705299
0.632216843,0.3774650132765436
0.641046835,0.3772612141165564
0.649877118,0.3771183942452147
0.65867993,0.3768578383962362
0.667357651,0.37675951709246375
0.675914021,0.37683801896214913
0.684741893,0.3766890017536383
0.693429554,0.37653649617906526
0.702293177,0.37644773253682434
0.71113081,0.37624536531873376
0.719540458,0.37594368332242667
0.728063068,0.3759140032469287
0.736421566,0.3760501393806415
0.745049956,0.37574733663996623
0.753772018,0.37553774637478654
0.762351698,0.37536341386664795
0.77112754,0.37526479017027153
0.779928442,0.3750609173090196
0.788376191,0.3747793547439899
0.797055202,0.37454593160997257
0.805643512,0.3744497177680633
0.814449124,0.3744906878919655
0.823258877,0.3742664401520741
0.831875457,0.37396329234903164
0.840716249,0.373769027387367
0.84938123,0.3734484700326851
0.857711788,0.37329072414889186
0.86651618,0.3731222329224681
0.875345093,0.37299372088071925
0.883925293,0.3729083827373764
0.892568584,0.3727785341473141
0.900882862,0.3726504188595925
0.90932546,0.37237306092258304
0.917926681,0.37216039431474873
0.926732663,0.3719713537472091
0.935525295,0.3718761252318487
0.944301516,0.37162696464158895
0.953151389,0.37167453401129213
0.961635479,0.37147513734880483
0.970387611,0.3712664594220584
0.979208283,0.3714536766193777
0.987816333,0.37139382414191663
0.996499144,0.37124555587139435
1.005151145,0.371130988243988
1.013676284,0.37078526181880744
1.022466287,0.3707150399436355
1.031264729,0.3706714327220556
1.039867449,0.37044867339081705
1.048655341,0.37036455636714777
1.057336722,0.37007218797679264
1.06565585,0.369944785544477
1.074450912,0.36977178006696426
1.083118633,0.3695886075196726
1.091499751,0.36961785761196086
1.100332773,0.36949091381304344
1.109001064,0.36936429126858117
1.117550664,0.36936361049736294
1.126340766,0.36908393214596846
1.135130538,0.369083115441401
1.143752149,0.368844819644914
1.15241826,0.3687769502103455
1.161112311,0.3686935295296845
1.16958146,0.36856714492111553
1.178393682,0.3685567188514747
1.187171294,0.36848252196886505
1.195735604,0.368546972569558
1.204464466,0.3684985966937977
1.213263148,0.36838053997741455
1.221913249,0.36826414620050807
1.230694471,0.36825575664772686
1.239466323,0.36820377228982115
1.248061283,0.3679558540502516
1.256676243,0.3678847568249336
1.265516126,0.3676204411000607
1.273980095,0.36765546386467945
1.282760857,0.36742539501180965
1.29159834,0.3673695585816938
1.300012148,0.36715502954315027
1.308674049,0.3672338537108125
1.317483631,0.3672021047335523
1.3259712,0.3671008115353999
1.334753542,0.3670027062260869
1.343542894,0.36686047469423794
1.352036334,0.3667522199105529
1.360263751,0.3666253870381482
1.368658439,0.3663786264090238
1.377136098,0.36614709762567405
1.385635177,0.36607899432547925
1.394107967,0.36583842757085516
1.402894218,0.36562751450159975
1.411501779,0.36544098945613074
1.420316261,0.3652344621812902
1.429051223,0.3650622209979638
1.437793135,0.3647723213263452
1.446619457,0.3647274396792879
1.455234857,0.3646771958565784
1.463847868,0.36453865702631033
1.47260751,0.36436076304517884
1.481307511,0.36409775351673646
1.489999042,0.3640716387833091
1.498814604,0.3638318098318842
1.507619467,0.36376847269978146
1.516086995,0.36366517805429066
1.524918288,0.36350621140001177
1.53371348,0.3631838003921551
1.542315031,0.36311591563791806
1.551098882,0.36319348857810363
1.559705303,0.3630908374094614
1.568398114,0.363140734843053
1.577204056,0.3629127588750022
1.585680516,0.3628176853527258
1.594473007,0.36279539843992525
1.60327116,0.3628354461195673
1.61186991,0.36290050652999384
1.620717482,0.36303162935851035
1.629380563,0.36258890779382846
1.637673441,0.36245476093114376
1.646421502,0.36234523515213046
1.655101084,0.36204746784628794
1.663552102,0.3616195680581423
1.671802329,0.36168360964086005
1.680060377,0.36153074795794504
1.688632897,0.3614478474572061
1.697321608,0.3612526149046075
1.705892268,0.3610973938859264
1.71472614,0.36085916110113586
1.723522713,0.3608269054852739
1.732145013,0.3606951003336957
1.740995216,0.3606099181603135
1.749435665,0.3604645848775348
1.757985054,0.3605137228824413
1.766902008,0.36029807037888
1.775655949,0.36023078245521956
1.78431605,0.36021522494799046
1.793065522,0.3600731625209909
1.801789133,0.3600486393714849
1.810577805,0.35989687296366984
1.819383538,0.35989695641545477
1.82819996,0.3599451903690874
1.836623889,0.3599478076929576
1.845265219,0.3599376803477233
1.853548737,0.3597493071778543
1.862295558,0.35975699964083946
1.870753737,0.3595840624214726
1.879399108,0.359359470730824
1.888007528,0.35903967897438843
1.896635059,0.3588487998501913
1.905193418,0.35869852847166633
1.91397991,0.35853361014239155
1.922743592,0.3584025239881927
1.931522774,0.3581878394095485
1.939944433,0.3579252777165858
1.948565534,0.3578592464828163
1.957208354,0.3578730173186229
1.965725854,0.35771982449795936
1.974677618,0.35748194746513673
1.983419749,0.3572163485732995
1.991823628,0.3571448514527171
2.00062915,0.35711090971129433
2.009109599,0.3568886605192663
2.017704469,0.3569409145459653
2.0263527,0.35693708858266154
2.035191962,0.3569081609083407
2.043709182,0.35675053826204134
2.052332822,0.3566561343309342
2.060972863,0.35634342287843235
2.069705395,0.3561647488718059
2.078532547,0.35625537899819787
2.086961056,0.35614970543108027
2.095581956,0.355927105696763
2.104402739,0.35578466632697725
2.11307588,0.35572488514716355
2.121561899,0.35563258670578024
2.130362631,0.35560927702638856
2.139131513,0.3556605276094548
2.147713733,0.3555377902470417
2.156423274,0.35550717156154366
2.165097965,0.35545129501055645
2.173584954,0.3553961001528264
2.182223685,0.35528943672163926
2.190663894,0.35521183144405966
2.199373475,0.35522372287760245
2.207976526,0.3552359812775496
2.216782698,0.3552456584770416
2.225426649,0.35511877661070956
2.23415828,0.3550646751290553
2.242935522,0.35498740056351763
2.251559423,0.3548646463633954
2.260312795,0.3548928272816283
2.268997516,0.3547678377931311
2.277523875,0.3547525224346968
2.286121576,0.35452355717589745
2.294916467,0.3543870298307113
2.303552358,0.354065635930657
2.31229298,0.35386561499752
2.32195217,0.35379180403785926
2.330879973,0.35350795016598235
2.339690516,0.3533550944324238
2.348525118,0.3533834549027487
2.357185029,0.35329605353959803
2.36584867,0.35331594894412194
2.374646132,0.35323469411187525
2.383441094,0.3533839022223278
2.392007584,0.3531952819161338
2.400488413,0.353021698082248
2.409073423,0.35303657207724193
2.417929266,0.35283399083769706
2.426735018,0.3526411529719363
2.435401379,0.3523383538353488
2.44404981,0.35233387674442457
2.452825922,0.35219494827683484
2.461470213,0.3521717046242366
2.470279805,0.3521739430800963
2.479042407,0.35204033483089375
2.487614857,0.35198573803086514
2.496416519,0.3518099966254801
2.50507784,0.3516958379103178
2.513536849,0.3515463739509067
2.522342051,0.3514293766674109
2.531140783,0.35144893561778995
2.539755724,0.35140813210333677
2.548446875,0.35125684930058887
2.557230237,0.35109660020029376
2.565670975,0.3510700359708107
2.574418087,0.3509384694336406
2.58322999,0.35069521912269513
2.59182705,0.3504850094600683
2.600819054,0.35037614091594427
2.609382114,0.3502121298780404
2.61760018,0.3500303055399233
2.626353432,0.34997755939921893
2.635128414,0.34983357530019366
2.643670984,0.34997064464800076
2.652474986,0.3499468797246236
2.661276058,0.3497518314109053
2.669772777,0.3496925197461462
2.678303867,0.3495802517712124
2.687088979,0.3495873192165101
2.69577308,0.34982591427355914
2.704586003,0.34965236087021273
2.713245424,0.34951468344655495
2.722019975,0.3495598616849539
2.730821488,0.34976010827231546
2.739391908,0.34938873886143645
2.748060319,0.3492989052255604
2.756861911,0.3492428565938985
2.765520352,0.3489634150601299
2.77393312,0.34903609088759124
2.782571031,0.3490514135401925
2.791370213,0.34906602545355947
2.800197065,0.3487729781552181
2.809029328,0.34849502357714063
2.81779548,0.3484772512521814
2.826592602,0.3486612202009325
2.835229083,0.34844457635707093
2.843891813,0.34808802528975247
2.852558334,0.3478848781051167
2.861233175,0.3478193609732035
2.870012487,0.34773630548027107
2.878833379,0.3475296459334266
2.887602841,0.34740969512834524
2.895970279,0.34733713841112995
2.904753201,0.34719723508637634
2.913755525,0.3469242412949776
2.922405496,0.34710424334333156
2.931243739,0.34696986720705075
2.940020501,0.3466333934874611
2.948449829,0.34647125500055226
2.9570571,0.3464057172934187
2.965706641,0.34636769642418297
2.974280921,0.3465171511586115
2.983062793,0.34633258886253426
2.991681353,0.34624227465405205
3.000427895,0.3463205731326694
3.008973185,0.34612019150197576
3.017926938,0.34574140870416636
3.026518759,0.34582640323853675
3.035145609,0.3455884132207866
3.043914151,0.34542673254823675
3.0523586,0.34546105852272113
3.061073881,0.34546559264650467
3.069714152,0.3455530753136304
3.078518404,0.34566971273370944
3.087309286,0.3456754089162112
3.095957457,0.3455105633813098
3.104617168,0.34536543219046817
3.113150598,0.34526335868416946
3.121650597,0.34500475881558235
3.129878044,0.34478069886278423
3.13807381,0.34496901314122075
3.146229706,0.3449817424202625
3.154370712,0.34488878406930756
3.162539419,0.34487376286391397
3.170666784,0.3447867945304807
3.179199734,0.34473615886595094
3.187855695,0.3447226234655916
3.196631297,0.34467118390611856
3.205265917,0.3445468812956585
3.214059249,0.3445257543207166
3.222545179,0.3445888727986437
3.230800576,0.34439308431794796
3.239365956,0.3442042433555564
3.247952606,0.3440789489429063
3.256598307,0.3437760169931444
3.265261048,0.3436006612508762
3.274026049,0.34349573315161164
3.282815222,0.343394925245676
3.291635994,0.3436393411330362
3.300063523,0.3434170087754552
3.308845065,0.3431318178271304
3.317591146,0.34289431946303783
3.326029295,0.3427676746734863
3.334433413,0.34237091605910425
3.343196545,0.34226424499210406
3.351696445,0.3424400155186391
3.360289225,0.34251964419267567
3.368978966,0.34230689934611364
3.378898139,0.3421303944848604
3.387709841,0.34227162810762296
3.396379522,0.3420626984895092
3.405024943,0.34220717755910784
3.413533872,0.34225442113679433
3.422298484,0.3422157446635622
3.430876644,0.3423445929520658
3.439514954,0.34209508396368626
3.448182565,0.34203364558535826
3.457002218,0.3419188693702198
3.465526197,0.3417927995014286
3.47432749,0.34187501186327657
3.483111992,0.34174513466816137
3.491711642,0.3414876282685968
3.500404893,0.3413540258962039
3.509221285,0.3411224464248842
3.517715365,0.34094551417792274
3.526536027,0.34078428552169376
3.535517771,0.34062910341931757
3.544109171,0.3406650521162953
3.552935854,0.34050568091090677
3.561606475,0.34014522622737053
3.570388247,0.33990549159687256
3.579153038,0.34003781588049886
3.587806319,0.33983831043606894
3.596631701,0.3397008622310837
3.605402633,0.3397262124260865
3.614020724,0.3397353603508085
3.622819686,0.33964340925921765
3.631619698,0.33937225321365555
3.640096258,0.33922835733576656
3.648330615,0.33898407333808656
3.656638512,0.3390972138091188
3.665062511,0.33927109182834175
3.67353663,0.3391406999094546
3.682007119,0.33883547919284496
3.690777651,0.33869398694486946
3.699364581,0.33861939143169023
3.707982701,0.33834712427999525
3.716808603,0.3381499035455395
3.725442255,0.3378356630911316
3.734258927,0.3378090386649041
3.742889567,0.3375627113081138
3.751492178,0.3374394606346707
3.760263689,0.3376038628310271
3.768999731,0.337657176571788
3.777631022,0.3374333144228503
3.786364403,0.33741282357056773
3.794783512,0.3372765511734033
3.803015659,0.3373657040279495
3.81173484,0.3373629821578088
3.820494782,0.3371305926999802
3.829114763,0.33719573344764
3.837710463,0.3372387429855437
3.846523305,0.3372786159798598
3.855337517,0.33706431511748647
3.863990768,0.33703824128070564
3.87279033,0.33677107686094304
3.881475831,0.33660676257704497
3.890320334,0.3363138969266952
3.899141176,0.33601742113298627
3.907777627,0.33585770335062975
3.916419858,0.33564334606075297
3.925075388,0.33531993864838877
3.933538487,0.33524353196684126
3.942310819,0.3352888000003956
3.950575936,0.33528866885477493
3.958741202,0.335199064755031
3.967193621,0.3350615981608853
3.975709851,0.3349385569357006
3.984295512,0.3348241267341273
3.992957293,0.33494735648431007
4.001710254,0.33480869128011037
4.010516386,0.3348030832505632
4.019163627,0.33472102144986593
4.027789777,0.33483307336440427
4.036454638,0.33487843288194563
4.04519103,0.33493867890123646
4.053888211,0.33491061049082976
4.062679733,0.33466057012503797
4.071461455,0.3346181359759807
4.079886854,0.33458016337544133
4.088655456,0.3344771278935205
4.097332977,0.3343828903015269
4.106120139,0.3341554708279577
4.114925011,0.3339934568470376
4.123490291,0.3337830671225367
4.132278023,0.3336134405992407
4.141010354,0.33358490294677096
4.149541794,0.3334549038183271
4.158209105,0.33358156884810014
4.166649114,0.3336183662492449
4.175423146,0.33362736470525317
4.183807834,0.3335851064536155
4.192551096,0.3336838373160225
4.201265517,0.3337238069353682
4.210037529,0.3336623019435186
4.218660739,0.3334684149465218
4.227442042,0.33334183132665307
4.23583833,0.33361357401342523
4.244594902,0.3335536304796932
4.253302243,0.3334335833483483
4.261726012,0.3333540508352516
4.270482094,0.3334151758054015
4.279278376,0.33353695987669285
4.287868666,0.33339115963771554
4.296599987,0.3333572720780839
4.305312009,0.333469118553153
4.314092351,0.33355378259240615
4.322890173,0.3334226482673809
4.331699675,0.3333989663211068
4.340174854,0.33324325174883185
4.348832905,0.33330124931971333
4.357596507,0.3331702747349969
4.366100026,0.3333084648997562
4.374496225,0.3333501653367974
4.383320597,0.3332669177534068
4.391988588,0.33319531409040315
4.400672659,0.3328975128526309
4.4093763,0.3327908712261808
4.418154902,0.3326299938105029
4.426910404,0.33270513821929976
4.436415743,0.3325403369494069
4.445246075,0.33239521979174624
4.453794725,0.33236503252763516
4.462618407,0.3323311872700925
4.471578971,0.3322114509543861
4.48000124,0.3320438200708603
4.488807642,0.33186352847328976
4.497591464,0.33196620296158674
4.506041143,0.3322226601728476
4.514799765,0.3320055822658456
4.523608617,0.33190162358726477
4.532019355,0.3317953836635389
4.540704116,0.33158350440204326
4.549523519,0.33154494411972096
4.557992968,0.33155776593243635
4.56674634,0.3314521671484754
4.575737324,0.3314140756830876
4.584165073,0.33134148293131954
4.592775943,0.33106536347342025
4.601571655,0.33105786308627627
4.610195035,0.33110840008375464
4.618931487,0.33096177850125175
4.627508157,0.3308862136893875
4.636293479,0.3306428250353061
4.645092511,0.330832793738071
4.6535891,0.33064060302350734
4.662387532,0.3307417984113297
4.671136574,0.3306405130811647
4.679787705,0.33060022741825346
4.688449136,0.33040351226672665
4.697109497,0.3305003762590185
4.705593416,0.3306094333141182
4.714401258,0.3304516712580958
4.72318357,0.3302946408363249
4.73167302,0.33020372195333125
4.74022999,0.33003906633609725
4.748887171,0.3301005513741205
4.75739902,0.32988127282365315
4.766027291,0.32982629329910657
4.774615431,0.3296640544872976
4.783386393,0.3295434749144019
4.792007083,0.32947407382451616
4.800826305,0.32949911878137433
4.809536317,0.3293022167689593
4.818152487,0.32932401521289484
4.826451924,0.32887158124729243
4.835001804,0.32875792646952967
4.843836767,0.32859145498935366
4.852615619,0.32845029777711426
4.86132454,0.3286111514275281
4.870157033,0.32829974173591653
4.878882304,0.32842152401113933
4.887552605,0.32831264702860885
4.896185466,0.32832025758693617
4.904836036,0.3282068215061441
4.913632698,0.32839333132043935
4.922412,0.3285395587658299
4.931235713,0.32857189712222684
4.940029725,0.32864655384896274
4.948510744,0.3286556941125961
4.957379457,0.32870680369744454
4.965876896,0.3285775653977054
4.974702049,0.32866385248385954
4.983484471,0.3286608552054189
4.992026011,0.32884393648214827
5.000677682,0.328745282630419
5.009313902,0.32854046402780196
5.017564729,0.3284623554682996
5.026133719,0.3281908817134402
5.034712499,0.32819972389094704
5.043439311,0.32821156548061087
5.051821479,0.3279345472840399
5.060621541,0.3278852444734303
5.069332432,0.327852124032912
5.078062784,0.32768851499457036
5.086864146,0.3274940764345015
5.095678518,0.3274616324996806
5.104298499,0.32715316979843273
5.113128441,0.32696172297792503
5.121649071,0.32693758062750083
5.130408793,0.32697810602770444
5.139234155,0.32686604926536866
5.147914526,0.32691466680481784
5.156689378,0.3268367127921278
5.165351189,0.32671542904351814
5.173626856,0.32667716608200903
5.182228266,0.3265677315547046
5.190851067,0.3266859579712856
5.199430627,0.32642533077356606
5.208073428,0.32642321866246254
5.21685789,0.32616433696082464
5.22538746,0.3261400433401708
5.234208572,0.3259639767774982
5.24260423,0.32587716959162905
5.251024929,0.3258866715564784
5.259261626,0.3258084272381975
5.267648184,0.32572595058371473
5.275895031,0.3255001263290189
5.284695494,0.3254142969344904
5.293394885,0.3252456003858293
5.302060196,0.3251291134163742
5.310138381,0.3252491195447701
5.31858391,0.3251481033385494
5.326976098,0.3252506254423686
5.33577459,0.32540103488086497
5.344454101,0.32529376315193076
5.353060981,0.3253603655545982
5.361705002,0.3254353550315407
5.370464524,0.3253450519846099
5.379093095,0.3250856983747229
5.387683275,0.32501098965092395
5.396353576,0.3249870045678611
5.405229119,0.32506141793179294
5.413740868,0.3250037364593214
5.423411278,0.3250926819326543
5.432372042,0.325118390257428
5.440617849,0.32499444565626395
5.4493138,0.32470281560444136
5.45785908,0.3245294832283668
5.466639502,0.32428016896631096
5.475415774,0.3241984190561966
5.483858173,0.32432049482608377
5.492678045,0.3242892594044578
5.501204125,0.32419736150575906
5.509642103,0.32419465755998406
5.518219474,0.324261593792007
5.526993126,0.3243096982864666
5.535490185,0.3242267076388896
5.544117016,0.32384590733317864
5.552601835,0.3236887562049232
5.561416637,0.3237614882299539
5.569977587,0.32368755429377866
5.578388576,0.32376386820960146
5.587158127,0.3236555049604153
5.595682637,0.32367936345439147
5.604267077,0.32359944214890013
5.612678525,0.3237391570451797
5.621124174,0.3237399108416637
5.629411282,0.32360683201259005
5.637623108,0.32361313505435657
5.646045747,0.3238192887842437
5.654823539,0.3238739700814655
5.66346407,0.32392232145404565
5.671959109,0.3240802787348399
5.68064539,0.3240479506618571
5.689297891,0.3241575023007163
5.697555478,0.32405998803928965
5.70631818,0.32383535086698795
5.714727928,0.3238150538003605
5.723270738,0.3238174582881169
5.731884419,0.3237030978532633
5.74055192,0.3237906518038876
5.749022999,0.3238619717826516
5.757820341,0.32377453150087043
5.766648243,0.3238279168433742
5.775270614,0.3237664878253254
5.783867294,0.3235685130481549
5.792533535,0.32358704974294156
5.801232176,0.3233326914180943
5.809989068,0.3232161781198989
5.818608168,0.32322828929669956
5.827151968,0.32322239065024766
5.835554417,0.32308525708327707
5.844361779,0.3230051120780371
5.852646246,0.3230709534075668
5.861464569,0.32305899311581276
5.870298351,0.3230144458950611
5.878941172,0.32289967072689396
5.887736244,0.32314923541649415
5.896554696,0.3233058391001944
5.905267457,0.3232548077112168
5.914020059,0.32318972749410385
5.922506448,0.322867229265597
5.930748695,0.3225622105315419
5.939090393,0.3225388578770787
5.947888835,0.3224911226352951
5.956345464,0.3226513836543854
5.965031686,0.3226245192488689
5.973674756,0.32249944542918124
5.982469089,0.32252694320706926
5.99123641,0.3223888319089385
5.999824301,0.32234767953345494
6.008621303,0.32242832065257554
6.017454305,0.32265332186926315
6.026141066,0.3227376661788896
6.034636856,0.322627808317712
6.043413327,0.3227066119989041
6.051858186,0.3226130710116041
6.060714509,0.32281992432076356
6.06940981,0.3227582619972035
6.078213252,0.3228182659641303
6.086987604,0.3229007629661954
6.095592675,0.32310675664956645
6.104360536,0.3231534639351372
6.113189989,0.3228272354929375
6.121697968,0.3228322338279247
6.130544731,0.3229414433826704
6.138849168,0.3228785869385709
6.147173096,0.3227968319592989
6.155791956,0.3226615295533196
6.164607339,0.3224767603420604
6.17328059,0.3225288205231082
6.181934631,0.32247969655238834
6.190713382,0.3222869224081247
6.199485304,0.3221360124775304
6.207878553,0.32208065152465404
6.216553454,0.3220679671616517
6.225248135,0.3221636348509337
6.233700094,0.3219176741722192
6.242412085,0.3217568607089831
6.251146017,0.32182016875392316
6.259741547,0.3215731844018366
6.268527089,0.3212521382090427
6.277062079,0.3211143103279088
6.285845331,0.3211351335621765
6.294635083,0.32092313087605295
6.303265564,0.3209647825809827
6.312066086,0.3211385154211301
6.320877258,0.3211382725544487
6.329505898,0.32112642253375434
6.337980088,0.32118995623186847
6.346209434,0.321095384146378
6.354440561,0.32081896403231985
6.362414076,0.3207476902626015
6.370764754,0.3208813956511841
6.379354984,0.3207661289537908
6.387941144,0.3206613766396913
6.396613665,0.3207755092366523
6.404885222,0.32066386404525615
6.413658994,0.32065703581407673
6.422463986,0.3205895814861963
6.431107097,0.32041567544305577
6.440062291,0.32028900248652353
6.448725771,0.32004886361242446
6.457237451,0.31996402924940814
6.465932902,0.3198531862079599
6.474393101,0.3197773373083076
6.483187154,0.31968364824737366
6.491799744,0.31945752427788976
6.500605676,0.31929592722739514
6.509253877,0.31910654931085863
6.517935118,0.3190893148676122
6.52675351,0.3193132880263069
6.535562553,0.3192712389980733
6.544011322,0.31916334154048387
6.552190948,0.31902369853772333
6.560539416,0.31897316540937176
6.569013325,0.31897641518272524
6.577788927,0.3187814827741604
6.586591469,0.31843731285212423
6.595149049,0.31852074696086047
6.603687518,0.3183874605224738
6.612168858,0.3182767187418057
6.620827249,0.31824596792821996
6.629310798,0.31815261289451446
6.6380807,0.3180900552547145
6.646567049,0.3180779664303803
6.654795136,0.31780351507211746
6.663366056,0.3175347559425892
6.671894575,0.31756731296200247
6.680579547,0.31751167411762854
6.689255688,0.3176143071359381
6.697965119,0.3175768816209433
6.706754031,0.3175127682109144
6.715485682,0.3173299348463429
6.723869891,0.31718301478799366
6.732662093,0.31714385600068745
6.741178393,0.31734325913650013
6.749648312,0.31754535386372384
6.75802628,0.31756762012937817
6.766826942,0.31761932027011114
6.775411532,0.3176526464250294
6.784214734,0.31771455904388746
6.793082987,0.3174739591844789
6.801705598,0.3175895555415237
6.8105271,0.3176738878082482
6.819163381,0.3177099972387193
6.827753261,0.317799715685007
6.836389151,0.31784643038498894
6.845078293,0.317647882065582
6.853691413,0.317338154227622
6.862481495,0.31734006241173074
6.871074625,0.31731191390046787
6.879501144,0.3169744341398223
6.888319216,0.31655219609911867
6.897116048,0.3164858452554852
6.905660248,0.316528149727998
6.91446261,0.31641362129465844
6.923220402,0.3164424475114959
6.931820712,0.3165929718426189
6.940607884,0.3166582262908048
6.949455177,0.31667215595397813
6.958142208,0.3163473697029298
6.966625377,0.31632371612737065
6.975404869,0.3163599223907847
6.98400518,0.3164396412542595
6.992809002,0.31653901029479287
7.001512924,0.31657143817987815
7.010320946,0.31610521782344597
7.019124508,0.3159801586033477
7.027750428,0.31606762441202346
7.036408929,0.3158122525278853
7.045217161,0.31594385983890216
7.053770711,0.3158725601460477
7.062751715,0.3156465178048079
7.071585587,0.3155680695795425
7.080009646,0.31563475919076944
7.088669257,0.31560904134326273
7.097257237,0.3154235765921604
7.105559025,0.3151236480232288
7.114317466,0.314864746429153
7.123092688,0.31481897602120973
7.131726289,0.31454707903428414
7.140510551,0.3143232679435156
7.149336973,0.314184321710768
7.157995554,0.3142545804502073
7.168774895,0.3142566961565011
7.177518976,0.31425559259797836
7.186318429,0.31442207098490277
7.195132381,0.3140960232208925
7.203911733,0.31410174830080323
7.212395622,0.3138143995938414
7.221210754,0.31357069024347944
7.229739094,0.31348569436259255
7.238568747,0.3133824058183942
7.247386069,0.31322103499377935
7.255930009,0.31317694264681534
7.264548989,0.3131812160470278
7.273501653,0.3134672226751099
7.282272975,0.31328173469561016
7.291088007,0.3133252190769437
7.299675347,0.31337168640496643
7.308353028,0.31335461230205086
7.317181551,0.3131363354237832
7.32569863,0.31319326904780276
7.334462482,0.3131680426478557
7.343191873,0.3133820466869798
7.351810094,0.31346539974848514
7.360479415,0.3133533283816524
7.369154766,0.3134115312141149
7.377901137,0.3134744089945167
7.386478927,0.3135617615659155
7.395237559,0.31355618770028537
7.40384457,0.3134119748490763
7.412634302,0.313381478130254
7.421341573,0.31327747191296823
7.430118395,0.31327433310317027
7.438906457,0.31316098417054766
7.447491987,0.3129284852185243
7.456167018,0.312851851633198
7.464849319,0.3128136304245777
7.473361658,0.31262623983960763
7.481813408,0.31249997326230466
7.49060192,0.3123681895882069
7.499375402,0.3122532785813516
7.508003312,0.31220058659746974
7.516684513,0.31183600660582894
7.525218773,0.3117991622754924
7.534045685,0.31177126031449875
7.542824278,0.3117003174293352
7.55163027,0.3114246409818852
7.560015338,0.3114958018419487
7.568668669,0.31122964485439353
7.577507911,0.31146529888726726
7.585988181,0.3115321646460263
7.593968635,0.3114486265968121
7.602412454,0.3113165397724489
7.610832712,0.3110568277581715
7.619618774,0.31073917664269785
7.628287905,0.3108202804496684
7.636947456,0.3106094182295686
7.645590067,0.310518324974946
7.654409729,0.3103625797704247
7.663223151,0.3102439869734028
7.671544149,0.31018918735284934
7.679953898,0.3100629679910148
7.68877955,0.30995691346161586
7.69732059,0.310126165737234
7.706096312,0.31012182111209724
7.714900884,0.30992954609647044
7.723493594,0.3098180229031372
7.732234856,0.3097441718148415
7.740966558,0.30959258493411085
7.74973597,0.3093990458774508
7.758489661,0.30950672470452445
7.767117392,0.30952985611473016
7.775741172,0.3095908806306353
7.784412223,0.30937529508628914
7.793223635,0.30947117971338933
7.801971087,0.30933503510446747
7.810725579,0.30934951195742927
7.819477371,0.30905760309524366
7.828204182,0.3090185201937059
7.837056315,0.3089240478928456
7.845855517,0.30901313837048267
7.854497657,0.30895981766166364
7.86328757,0.30881056562210135
7.871986131,0.3088127660497669
7.880290808,0.30893154197096406
7.888555115,0.3087802869136278
7.896851923,0.30862711136326987
7.905396552,0.3085194745220292
7.914081364,0.3085277698733803
7.922849686,0.3085855728337483
7.931399526,0.3084373669801281
7.940200758,0.30843849167171977
7.94901426,0.3085348736019865
7.957681381,0.308575121403517
7.966493143,0.3083728137749306
7.975113823,0.3083839428330398
7.983842905,0.30872202417406425
7.992499836,0.3088744290964514
8.001311379,0.30880414993125566
8.00998508,0.3088251430139834
8.018420928,0.308737758429584
8.027236121,0.30867073502226616
8.035810481,0.30861833598097427
8.044581072,0.30859877588593243
8.053287733,0.30833505852739895
8.062040995,0.30816264171720736
8.070804597,0.30818492117045154
8.07962066,0.30803220607440407
8.088075209,0.30784254785919096
8.09675203,0.3077472898178427
8.105429721,0.30742264155850246
8.114217302,0.307199138328804
8.122971384,0.3071419193455931
8.131559454,0.3070123437959418
8.140161255,0.3067272873110546
8.148919206,0.3065732465896897
8.157419416,0.3065419647748173
8.166160057,0.30622178235145353
8.174936759,0.306195592391049
8.183483099,0.3059118944662438
8.19214575,0.3056799059388397
8.200788961,0.3055417195921776
8.209455272,0.30528590965623614
8.218252904,0.3052737241727032
8.227075387,0.30507730152229545
8.235674507,0.3054270589244028
8.244359818,0.3054907593306485
8.253072029,0.305429262517687
8.261579789,0.3052320213273191
8.270352491,0.30530185311690006
8.279195283,0.3053475825998207
8.287799533,0.30535458923831943
8.296468634,0.30535150951140433
8.305322927,0.3052649643644498
8.313984078,0.3048942751656126
8.322451177,0.3046966604852956
8.331255439,0.3044506366494071
8.339783069,0.30421979806900123
8.348388909,0.30399271745369566
8.356886068,0.30409985480023577
8.36567675,0.30412530494679607
8.374468523,0.3039205251009123
8.383091333,0.30359215014410834
8.391884585,0.3038433283001167
8.400312444,0.30390540068164734
8.409050355,0.30377899472407205
8.417897668,0.3035216637030375
8.426536129,0.3035882075036159
8.435315071,0.3033032754978932
8.443938871,0.30356788647274796
8.452560262,0.30356107649255787
8.461231523,0.3037971215408692
8.469973304,0.30346860091588823
8.478765206,0.30319806390329784
8.487506808,0.3030100068571021
8.495942737,0.3030782561707263
8.504614648,0.302983163571141
8.513030767,0.3028606124270475
8.521588636,0.3026110649652006
8.530106386,0.30253574939001193
8.538912928,0.3027075421080099
8.54773264,0.30255217558689496
8.556386411,0.3025815158241703
8.565099912,0.30260507464165975
8.5734533,0.30245487236355556
8.582295373,0.30215347405480364
8.590731232,0.3018943328014089
8.599202701,0.30194859273751945
8.607604389,0.3019413662891133
8.616377101,0.30160800528733744
8.624870891,0.30161848912619826
8.633285909,0.30171605413725044
8.641802989,0.3016219382492494
8.650588941,0.30186191399142887
8.659377563,0.3020234538517115
8.668025543,0.30156326065413563
8.676396731,0.30156443161130797
8.685007132,0.30127643603025894
8.693798334,0.3011854169057497
8.702606276,0.30131828481557327
8.711421058,0.30139382452480784
8.720051509,0.30135316766871106
8.728887692,0.301207709274777
8.737398351,0.30101078103312523
8.746169513,0.3007551736713237
8.754907125,0.30050957321669275
8.763450065,0.30023387840829774
8.772050715,0.300111608454207
8.780666396,0.2998902316789237
8.789195705,0.2999842709295764
8.797956707,0.2997278455699339
8.806570187,0.29941173644597285
8.816028995,0.29938290525205313
8.824873628,0.29941635895091023
8.833939233,0.29925332951311223
8.842614404,0.2993482957741185
8.851359465,0.29908856141352186
8.860020346,0.2990711143918482
8.868864329,0.2993020916367088
8.87753277,0.29931485740563596
8.886314162,0.2992530245113813
8.895160994,0.299198686448038
8.903635803,0.29933918034111856
8.912023811,0.2992758573896254
8.92043923,0.29916079745024793
8.929083671,0.2990414716178451
8.937885313,0.29896176229546323
8.946648655,0.2987709247945816
8.955237445,0.29870012110592087
8.963994837,0.2987102702550919
8.972640128,0.2987536305112177
8.981194797,0.29853973771738407
8.989936029,0.29851367188070305
8.998799322,0.29835685419070884
9.007600624,0.2985263125110692
9.016021723,0.29837212674488567
9.024712174,0.29850578988483023
9.033526966,0.29855395238218996
9.041996015,0.2984843602647852
9.050418704,0.2983630255578908
9.059103095,0.2982641457342797
9.067548334,0.29848958710542467
9.076061223,0.29845699224850464
9.084750684,0.2982056776923191
9.093567277,0.29811250920211596
9.102202917,0.2981408730126829
9.110631186,0.29813871590120566
9.119405648,0.29829206271505754
9.128016419,0.29804966807108796
9.13670917,0.2980827925059441
9.145529172,0.29815119864022044
9.154254723,0.2982137943860509
9.162988215,0.29832550881975534
9.171594305,0.2981795375699964
9.180412627,0.2983683690754836
9.189060208,0.29835534440849204
9.197560088,0.29833467840970745
9.206293869,0.29828674219378326
9.215040341,0.2982774089365318
9.223615691,0.29811273572881447
9.232425183,0.29778621488701834
9.241049414,0.29762472814956553
9.249721725,0.2978347313320811
9.258493047,0.29784699176790325
9.267108627,0.2978706349302973
9.275694767,0.29791092121532875
9.284460929,0.29784110474334985
9.293279862,0.29765823466289126
9.301772901,0.2976633603217551
9.310568713,0.29749289378143196
9.319349815,0.29726107664543394
9.327926555,0.29720716120796276
9.336728737,0.29706192953945215
9.345444328,0.29693809668559207
9.354072279,0.29688933454328115
9.362540728,0.29697631342055203
9.37132172,0.2968661156099394
9.379785199,0.29696771483326084
9.38839645,0.29682848070398427
9.397258232,0.2965466449355712
9.405741512,0.2965732062265987
9.414494333,0.2963744913226652
9.423295915,0.2961732807129929
9.431969616,0.2962219726835041
9.440624417,0.29631546596597297
9.449316168,0.29632280857797033
9.457775977,0.29614865282506797
9.466516169,0.29601467366184325
9.475328282,0.2957997147241409
9.483930482,0.2957476743446855
9.492721144,0.2957607002799533
9.501435135,0.29587483215327265
9.510204857,0.29589463425653234
9.518979819,0.29577724444591713
9.527552579,0.29569021196188644
9.536345681,0.2955320556542888
9.545157123,0.2953107583176584
9.553620702,0.29541168145708185
9.562016771,0.2953770362147073
9.570262268,0.2952350643922756
9.578402014,0.29530159383462184
9.586764182,0.2951300754300983
9.595547374,0.29495239130398265
9.604213594,0.2950374847944252
9.612833385,0.2950653637143876
9.621522046,0.29523747391127164
9.630267348,0.2952554101194955
9.63904106,0.2950528262714312
9.64768324,0.29496658287891864
9.656440342,0.29468064469121724
9.665406076,0.29472655952005744
9.673828765,0.2947184705151654
9.682424515,0.29474594555927863
9.691197407,0.29452646848784264
9.699823887,0.29432119306937043
9.70866612,0.29421507589987783
9.71731902,0.2943548284734161
9.726129323,0.29396234108471475
9.734948915,0.29402448541613063
9.743570616,0.29393346079174615
9.752384728,0.293880573113788
9.76117691,0.29384715716912974
9.769648589,0.293623351362741
9.777890456,0.2937702611396342
9.786133743,0.2937226921546249
9.7943453,0.2936267586229117
9.802461116,0.29348722663944227
9.810610182,0.29359197469424936
9.818764828,0.29348790541100317
9.826849744,0.29331845717701
9.835203871,0.2930447128813155
9.843434308,0.29304356526117464
9.851745786,0.2928493077480992
9.860501828,0.2926690504972
9.86933143,0.2926669626627572
9.878014721,0.2927604543497047
9.886789193,0.2926944168975134
9.895612275,0.2924829829089021
9.904232646,0.29231480819671174
9.913060418,0.29215399869096115
9.921526917,0.2921508624078078
9.93034611,0.2920973559594471
9.938812809,0.29189824481461935
9.947077246,0.2918968715451497
9.955849688,0.29174852063337253
9.96467056,0.29182797526084614
9.973464033,0.2916604846334647
9.982167204,0.29154243497148125
9.99036399,0.2912589959456162
9.999032211,0.291420467901264
10.007533181,0.291506129674876
10.016137781,0.29136851344890863
10.02459559,0.29138419123642356
10.033391942,0.291315580977232
10.042083293,0.2910352144047783
10.050731414,0.290967363520174
10.059515246,0.2907559157663039
10.067925504,0.2910133176030992
10.076713276,0.29106759293031387
10.085527479,0.29090584893491456
10.094332771,0.2908504745437919
10.103098573,0.29098628373431484
10.111679053,0.2909880489747569
10.120489015,0.29094378699176715
10.129332618,0.2908174901159077
10.137948628,0.2906201083830651
10.14676107,0.2907851604960627
10.155609713,0.2906718783599088
10.164011271,0.29081858794922577
10.172663492,0.2907772283976914
10.181507485,0.29078253539684623
10.189961614,0.2909408632138134
10.198315442,0.2906084789399952
10.207029143,0.29062928076061006
10.215474632,0.2904202426758171
10.224045412,0.2907940752595695
10.232672243,0.290609836577011
10.241486525,0.2905093926827971
10.250007795,0.29037652950964365
10.258482634,0.2903578944150845
10.267306196,0.2901238577803072
10.275958227,0.29010618426802365
10.284594088,0.28997972289331597
10.29346235,0.28991506356975655
10.302227382,0.28966924101368724
10.310960694,0.2895642057340246
10.319735635,0.2893659499213449
10.328406656,0.2893748660937217
10.337195038,0.28968299104155343
10.345835989,0.28944577376241226
10.354585341,0.28924428690265436
10.363290012,0.28904372452809857
10.371835512,0.2890067361217267
10.380447913,0.2886831381125376
10.389105933,0.2885997601154329
10.397552112,0.2886514241947824
10.40592843,0.2885345459201241
10.414742982,0.28825737859835854
10.423495154,0.2881685356026434
10.432130915,0.2879878462011904
10.440938057,0.28802046879011783
10.451271354,0.287921701623488
10.460288018,0.2877467602594593
10.46913329,0.2878231971442787
10.477816422,0.28770504184007645
10.486634474,0.2876545419200815
10.495437746,0.28763920624476075
10.504036207,0.28771530355579433
10.512693088,0.2874953021668085
10.52155335,0.28754911665617355
10.530024979,0.2872742511853954
10.538785061,0.28720565615290744
10.547558473,0.28697355297832966
10.555978751,0.2869127551201768
10.564794523,0.28710123267208
10.573634776,0.28732789423098304
10.582258767,0.2872055722683779
10.591055819,0.28727383861606176
10.599588269,0.2872229804390088
10.608080078,0.28742303647051787
10.61582228,0.28709310648409414
10.62436551,0.28688586254884646
10.632770698,0.28691807348729814
10.64156052,0.28692259463481395
10.650214891,0.28681881170454715
10.65865339,0.28663328379562775
10.667393381,0.28649104228454736
10.675745779,0.28646531884092724
10.684550741,0.2862464175499622
10.693276493,0.2862306702946306
10.702090415,0.2861082069296573
10.710618565,0.285904981406537
10.719049394,0.28596423342632793
10.727273181,0.28578048378746673
10.73574025,0.2858387093306551
10.744081928,0.28588233625828025
10.752835049,0.28578411098530365
10.761590031,0.2856851274922758
10.770441664,0.28585768194073086
10.779289066,0.2858560151327978
10.788051799,0.2857819680937852
10.796912131,0.2858297225567371
10.805568042,0.285728256353226
10.814282613,0.2857137311324699
10.822785903,0.28565084615984676
10.831619795,0.2852222958761088
10.840138485,0.2854021280602799
10.848994547,0.28507510189607504
10.857732049,0.28527184358366847
10.866558891,0.2853669488412065
10.875389394,0.28540006252370037
10.884251537,0.28563010989762094
10.893093399,0.28557639832660064
10.901853461,0.2856146114089901
10.910663703,0.2854616096513799
10.919514146,0.2852823397433297
10.928373988,0.28505538338116676
10.936985429,0.28508301009117376
10.945621179,0.2852947089845063
10.954430832,0.2851854085830382
10.962961741,0.28518999807676265
10.971518231,0.2850869881986708
10.980310553,0.2851362573972369
10.989075305,0.2853681233246975
10.997942908,0.28548366142872256
11.006367157,0.28550796434813586
11.01529586,0.2853262670010522
11.024084812,0.28523892615380114
11.032538171,0.2852243662838271
11.041436574,0.28504802363136444
11.049988374,0.2851332576905951
11.058217641,0.28511117452224394
11.066892992,0.2850403803885368
11.075474232,0.284881812036806
11.084280044,0.28490683400796396
11.093033996,0.2849085044606183
11.101820618,0.28478176019996326
11.110695571,0.28451885778829067
11.119335341,0.28453172289203704
11.128376076,0.2844071776713405
11.137238969,0.2845015475828451
11.145908089,0.2848854214834333
11.154758372,0.28490715318094395
11.163494824,0.2849952773689896
11.172321186,0.2850632292514854
11.181045037,0.28490343460654083
11.189795609,0.2850050621996484
11.19839903,0.2848934808149186
11.207231542,0.28507666731593106
11.215914263,0.28523992489751077
11.224562554,0.28513137601034505
11.233524748,0.28520049121651914
11.24231675,0.2852640016973097
11.251181953,0.2853772706842551
11.259785543,0.2854550248504523
11.268681956,0.28561047633694014
11.277550969,0.28577013826807435
11.28624383,0.28577214619524816
11.295112553,0.28574780961069
11.303971575,0.2857995931058909
11.312452224,0.2859144220059186
11.321162016,0.28574165401409307
11.329892797,0.2856459773442862
11.338576468,0.2856823669720653
11.347443441,0.2856825842510691
11.355930641,0.28564668123641596
11.364766583,0.28546966358051223
11.373604096,0.28550197193879573
11.382291747,0.2854103866163917
11.391019768,0.2852209952910224
11.399709569,0.2853014912664191
11.408580912,0.2851600946835071
11.417304903,0.285190624483357
11.426158896,0.28525292559677434
11.435017479,0.28502648455562496
11.44367392,0.28495259383353005
11.45225983,0.2848810450124194
11.461013842,0.2847636423521702
11.469514501,0.2845622901179334
11.478360104,0.28456109745602887
11.487229927,0.2846718988295092
11.495922978,0.28489142893201197
11.504584609,0.2848900827114535
11.513343111,0.2847293086576818
11.521670058,0.2847623847343648
11.530316809,0.2845712657398429
11.538792528,0.284608393464594
11.547214057,0.2843571925232561
11.555451533,0.2843597457797366
11.56360983,0.28443038070005605
11.571793796,0.28447481468928104
11.580602728,0.28442174732429637
11.58936211,0.2844319640515016
11.598230783,0.2843256651091859
11.607042995,0.2844142580550795
11.615766507,0.2843301235668417
11.624593979,0.28413836972213846
11.63328325,0.28396587410616075
11.641948881,0.2840611360450528
11.650994325,0.28402148319857456
11.659849858,0.2840250861815927
11.668322257,0.28426044026914077
11.676760216,0.28414434836434377
11.685434777,0.2840492116983494
11.693959006,0.2839791970434679
11.702767229,0.28378936243656744
11.711558511,0.2839492827684419
11.72001109,0.2837372821835319
11.728867443,0.28368307231292533
11.737678455,0.2835076480503193
11.746317356,0.283367885371264
11.754903196,0.2834913567553504
11.763314174,0.28352419407379925
11.771592182,0.2834271723214202
11.780180062,0.2832388752860232
11.788737292,0.2832943238300918
11.797571884,0.28328693625637424
11.806255505,0.2832276644015563
11.814804035,0.28310858562517843
11.823412455,0.28298286616059415
11.832050776,0.2829831147989063
11.840949589,0.28301937644278435
11.84962678,0.2829695554088807
11.858575754,0.28287754332674064
11.867112434,0.28259485834083414
11.875579382,0.2823925836641493
11.884451796,0.28227964902921443
11.893207817,0.2821130061167773
11.90205466,0.28222894397177917
11.910864402,0.2823568939603436
11.919479792,0.2824399828444429
11.928328785,0.2823785417567269
11.937034966,0.2824378360058658
11.945600126,0.2825165403427371
11.954049755,0.28234986667122314
11.962578895,0.28230188864156236
11.970863202,0.28220749121803823
11.979119789,0.28222575115455245
11.987345696,0.2820925793985984
11.995571153,0.28206477604598407
12.004145633,0.28216634100548565
12.013023196,0.28210787346881255
12.021702727,0.28232315402324676
12.03057923,0.2822535754059537
12.039380872,0.2821740137168243
12.048090733,0.28227445345056057
12.056992037,0.28213925985751337
12.06588725,0.28211385137035155
12.074761472,0.2823192144539808
12.083571864,0.28241953331719455
12.092146115,0.2823308948888299
12.100973097,0.28214386627706584
12.10986078,0.28212616093816867
12.118551261,0.282022664962895
12.127346953,0.28203277800475596
12.136218346,0.28180236380377865
12.144926977,0.28196572462649183
12.15370859,0.28188414499823083
12.162433691,0.2818134743795556
12.171449175,0.2818324949313708
12.180343518,0.28183224483490416
12.18910485,0.2819838165723176
12.197793051,0.2817998573149201
12.206611224,0.2820778065088926
12.215447236,0.2820563987711155
12.223921485,0.28189754311809095
12.232636626,0.2819783747371295
12.241338338,0.2820906526289316
12.25015647,0.2820120624966105
12.258966662,0.28194434016025227
12.267639533,0.28191945561747583
12.276554557,0.28168125546261513
12.285304198,0.2815654062707795
12.293969799,0.28162493823854157
12.302832312,0.28158546160664283
12.311681464,0.2813719758927295
12.320176864,0.28121822741473296
12.328865285,0.2812057520071588
12.337716757,0.2811290611322227
12.346333848,0.2809141183438921
12.355194141,0.28079290347115726
12.364030733,0.2806666191440141
12.372685684,0.28045032664332525
12.381700128,0.28054524926343966
12.390355939,0.2806020899787811
12.399239562,0.2805606135830555
12.408028684,0.2803762858155765
12.416508803,0.28023239116502824
12.426487306,0.28031228189520874
12.435284688,0.28023647214872166
12.443956889,0.28033522467877986
12.452701081,0.28020942440020247
12.461401903,0.2797366808351216
12.470227185,0.27957809914651927
12.479086758,0.27942916842144566
12.487971521,0.2793745970972717
12.496628242,0.27947299817862636
12.505526035,0.27943333333580384
12.514106985,0.2793479036052806
12.522654815,0.27935175672658524
12.531516607,0.27912487773629324
12.539936736,0.2791135667058042
12.548725938,0.278889472464774
12.557436849,0.2787511342639005
12.566292322,0.27867845290723287
12.575213795,0.2787253519011846
12.583863516,0.27863299799201385
12.592392136,0.27858815149546307
12.600814794,0.27852269532000873
12.609414545,0.2784654582846375
12.618219217,0.27827247386129
12.627046149,0.2779763858221724
12.63573574,0.2778161432375545
12.644579573,0.2775757397969157
12.653438995,0.27764826067070736
12.662180167,0.2775964803344187
12.670958889,0.27764177792818523
12.679482879,0.2775082268344268
12.687978608,0.2775529594031722
12.696921962,0.27751577962260193
12.705573452,0.2774815439157173
12.714247113,0.27742897281369777
12.723094956,0.27747492150440844
12.731972989,0.2773876169150836
12.740491538,0.2773429427413521
12.749324681,0.2773048506824654
12.757894411,0.2769009605785594
12.76639733,0.276847281875611
12.775251433,0.27705178488263665
12.783843603,0.2769226794008016
12.792485784,0.27694868119086824
12.801409857,0.2768987797436278
12.8102974,0.27673319184305456
12.819133253,0.2766093033782141
12.827771963,0.27646141026030885
12.836619536,0.2763023553881455
12.845513599,0.2764400840871547
12.85422268,0.2764240326231137
12.863048982,0.27633690037771214
12.871717313,0.2761944947996754
12.880426065,0.27616752882474715
12.889226167,0.27617232560066973
12.897916458,0.27611099623779056
12.906993233,0.2762158633472606
12.915671394,0.276058449956985
12.924559147,0.2761334522441117
12.93345175,0.2761175199961505
12.942168812,0.27629065376688683
12.951016084,0.27608476441406316
12.959668845,0.27617885445685497
12.968522978,0.27605907390784845
12.977219239,0.27598849842361595
12.985696668,0.2758858191349584
12.994196307,0.2757057271784346
13.00304972,0.2759466812214196
13.011571589,0.2758786331385625
13.019821576,0.27591563788424034
13.028618008,0.2756167749951693
13.037521362,0.2754199414945295
13.046057461,0.2752359355199424
13.054583301,0.2751704331357899
13.063384923,0.2753716342818155
13.072075294,0.27522511059463106
13.080917527,0.2754619303976353
13.089652358,0.2756840929239012
13.098464871,0.2755999846432597
13.107334793,0.2757174976074402
13.116021815,0.27582761814232903
13.124841217,0.27567465205184394
13.133528598,0.2759048780740578
13.14237639,0.2759944507650704
13.151250713,0.27624091266548484
13.160050086,0.2763699967923844
13.168680486,0.27612360854376816
13.177586579,0.27646984982259526
13.18619617,0.2760182648048266
13.194693309,0.2759867137777761
13.203568372,0.27576013709860947
13.211996341,0.2756043485020191
13.220926515,0.27546935705127124
13.229722426,0.275198704834811
13.238186836,0.27528042437212935
13.247041898,0.27554562254198894
13.255900861,0.27536186154720205
13.2643616,0.27548720051552533
13.273227642,0.27514586990260925
13.281950814,0.27493033639576403
13.290612415,0.27466440217058186
13.299458697,0.2747893290741778
13.307965467,0.2745581946419101
13.31685248,0.2745208449820344
13.325733753,0.2742068288074756
13.334407784,0.27406358548613574
13.343257106,0.27416141083975215
13.351930167,0.27415110831145567
13.360604728,0.2740445862519901
13.36936365,0.2741789092609621
13.378178932,0.2741675924791233
13.386989894,0.27397714751554614
13.395694106,0.27388914878403936
13.404551049,0.273986139354257
13.413403851,0.2739307409324223
13.422100282,0.27362353863658423
13.43040914,0.2734018122677467
13.438642817,0.27329542046259264
13.446896354,0.2732423419863429
13.455497465,0.2731080793465503
13.464159355,0.2729768945438287
13.472894837,0.2729379072605736
13.481532508,0.27289154393736503
13.49040612,0.2726911336111578
13.499324104,0.27296033500698097
13.508056015,0.27269273440585806
13.516815697,0.2724775268002395
13.525548738,0.27210318154756663
13.53426162,0.2720488855060786
13.542754969,0.2719923792978707
13.551544811,0.27168094657579295
13.55997185,0.27162110380080656
13.568828113,0.27158808713536176
13.577528934,0.27156203225158254
13.586198245,0.27164262474487877
13.595037567,0.2715320553825308
13.60391619,0.2716106171545372
13.612405249,0.27158825830105787
13.621227712,0.2713333688760504
13.629964323,0.271098196282467
13.638432232,0.2710237743379115
13.646682599,0.27087424854722714
13.655119168,0.27092458498869404
13.66392644,0.27097252025481583
13.672353269,0.2710043963136669
13.6810648,0.27101377842960184
13.689810252,0.2711489624436451
13.698652375,0.27119662111587217
13.707521968,0.2709014633740718
13.716017467,0.2711080418510878
13.72485129,0.2714394227514254
13.733698442,0.27134697040318656
13.742540905,0.2712753633776263
13.751371707,0.27124351614411
13.760057678,0.27139534068738586
13.768753089,0.271350727548147
13.777527961,0.2714822578595836
13.786366624,0.27165194694765005
13.795240517,0.27166470630725725
13.803943288,0.2715853033465956
13.812782161,0.2715235415542635
13.821639453,0.2714878249823711
13.830383365,0.27161907530542984
13.839267288,0.2714943570405645
13.84807799,0.2714845331316704
13.85672079,0.2713308863782752
13.865474432,0.271192867643888
13.874054332,0.2712009719102836
13.882540552,0.27117288892456143
13.891375924,0.27071466817690104
13.900064795,0.2705343521044185
13.908771227,0.27047999835482645
13.917481528,0.27050444587695377
13.92627089,0.27049604721665266
13.935130083,0.27057718015635185
13.943673453,0.2706406836397815
13.952533006,0.2706795139680681
13.961235527,0.270667844424892
13.969800837,0.27035929157513083
13.978620359,0.27055251971990524
13.987417851,0.27045746300159557
13.996115472,0.27044988692464533
14.005031245,0.2706051131819505
14.013768387,0.27040059473500755
14.02261756,0.27046031343973803
14.031437142,0.27036341552760856
14.0397698,0.26991334242047194
14.04836944,0.26983922531806814
14.056988151,0.26975497037055474
14.065426139,0.26950166873891185
14.073975159,0.26933990064812785
14.082837422,0.2690862541979613
14.091706514,0.26857918320389906
14.100429576,0.2685296455518418
14.109301139,0.26852895995381454
14.117873519,0.2686203102946101
14.126702071,0.2685025321511164
14.135536604,0.2682149130350461
14.143998483,0.2683294279284165
14.152709074,0.26829670275100553
14.161713188,0.2681832029261619
14.17044828,0.26808944724862754
14.179262652,0.26817326938188807
14.188095675,0.2680588330434561
14.196815576,0.26793766939584956
14.205682549,0.26779713128842414
14.21440734,0.26796540187827955
14.223177922,0.26805945831693107
14.231847613,0.2680639051899775
14.240671336,0.2677458537630395
14.249397067,0.26792263418859913
14.258193039,0.2678362388357356
14.26685108,0.26784307301599064
14.27545305,0.26777168802835283
14.284325393,0.2677778324287449
14.293170086,0.2676020679967237
14.301720896,0.26731071873568024
14.310555428,0.26697444533485704
14.319429511,0.26697153445898464
14.328121012,0.2667714935595446
14.336949564,0.26681819429176773
14.345648765,0.26675859635590937
14.354313006,0.2665592730523391
14.363153579,0.2665937990530614
14.37181312,0.26646669627570824
14.380669063,0.2664431132892082
14.390632686,0.26650990351783543
14.39971923,0.26651129758948294
14.408343681,0.2665527398531658
14.416395066,0.2665918308440665
14.424837536,0.2663019508391024
14.433579227,0.26606054651888583
14.442274958,0.26574263168411943
14.451121211,0.26600509888031143
14.459781982,0.2660880937102168
14.468626484,0.2659114238450919
14.477590988,0.2659557804446728
14.48643819,0.266129800739994
14.495318883,0.26607874990426855
14.503963474,0.26603776053555045
14.512807007,0.26636439094654024
14.52168222,0.26614032043788716
14.530403981,0.26625417402647644
14.539262244,0.26608156776663067
14.548134556,0.26622672961351157
14.556792607,0.2660545034427836
14.565596229,0.2660997863051228
14.574324871,0.26620502662628254
14.582653299,0.26621669916082524
14.590915956,0.26633212606896184
14.599384105,0.2661238930044451
14.607748073,0.2661519333895521
14.616347953,0.26616249016052895
14.625084585,0.2662362416130781
14.633922507,0.26633116207784086
14.6427658,0.26631982483728417
14.651594382,0.26639044937546447
14.660057551,0.2663331688836343
14.668952944,0.2659879567152085
14.677400974,0.2657909057936464
14.685886643,0.2656183373534213
14.694298951,0.26558120580292255
14.703179994,0.26521787667920327
14.711721044,0.2648960026294298
14.720385685,0.2650782680216004
14.729088396,0.26505993299815694
14.737933508,0.26496897229164385
14.746531819,0.2647434851219399
14.75522747,0.26488958744117425
14.763943211,0.264854714335467
14.772784624,0.264717390057107
14.781659157,0.2649718707546318
14.790439309,0.26491437609890733
14.798988949,0.264840728937718
14.807471738,0.2648010174575713
14.81627001,0.26455649644973767
14.825175633,0.2646021837479685
14.833683492,0.2646356696290431
14.842528635,0.26480223862123053
14.851409388,0.264875695557263
14.860277931,0.2646872161091244
14.869149584,0.2646529344535681
14.877895815,0.26444923825029537
14.886534376,0.264532277715847
14.895407299,0.26442788469626316
14.903921638,0.26468779541951937
14.91275328,0.2646677849411161
14.921482803,0.2646480248066186
14.930316395,0.2646120492765686
14.939150587,0.2643575509609471
14.947750468,0.2640428543988408
14.956640081,0.2639822603756776
14.965421623,0.2641632728737054
14.974256745,0.26438741713446046
14.983023977,0.2641857899141546
14.991751729,0.26415263124963245
15.000603251,0.2642236722255125
15.009350283,0.2641598529925391
15.018012444,0.2641789273336208
15.026490233,0.2643365025958769
15.034926141,0.2643441854256592
15.043598462,0.2641531961987493
15.052435885,0.2636742458436822
15.060996625,0.26358971616308385
15.069339853,0.2634151686457597
15.078191965,0.2634155668457229
15.087023258,0.26341992818210913
15.095710079,0.2634504654008986
15.104555092,0.26371434049150055
15.113335744,0.2637799162904563
15.122175226,0.26364621895623386
15.131002809,0.26399475262082495
15.139837501,0.26390102558315826
15.14830784,0.26377789263273155
15.157046221,0.26364025598467716
15.165910295,0.26358662746834105
15.174597406,0.26366875501643094
15.183415418,0.2636135315159516
15.192305091,0.2636117667948387
15.201028272,0.26344315342974234
15.210143128,0.26315803417442
15.218644157,0.26340325209222837
15.227257097,0.2631081462714359
15.235907488,0.2627068517865626
15.24463244,0.26262246020907176
15.253409462,0.26272564478578564
15.262232394,0.2627360464595183
15.271132227,0.2623552639321674
15.279792808,0.2622940599404864
15.2886267,0.2621048533987182
15.297535963,0.2620237657658517
15.306239085,0.2619135742617381
15.314874035,0.26187107347497557
15.323313774,0.26172388577525585
15.331608252,0.2617018414449137
15.340258223,0.26182788458294015
15.348991204,0.2619065984251896
15.357797736,0.262032074631505
15.366657799,0.26197542763242454
15.37534871,0.2621303653549965
15.38395905,0.2620419524956894
15.392821813,0.2618447317874794
15.401534004,0.26178677706307746
15.410229656,0.26172424718299653
15.418891017,0.2617098971889734
15.427704379,0.26155932984391583
15.436193078,0.2611520996192194
15.44493858,0.26115828593610985
15.453750602,0.2610548274468056
15.462457793,0.26113014814589713
15.471326396,0.26095971340653434
15.480146069,0.2608333850011088
15.48883173,0.26095252280140446
15.497667842,0.260705932492947
15.506363374,0.2606303943691538
15.515235886,0.2605394325061235
15.523843306,0.2604984465790997
15.532697179,0.260433939485875
15.541607102,0.2604067776520517
15.550360254,0.26017498703958575
15.559199967,0.2603342318658795
15.568045589,0.260143634260764
15.5766757,0.2602891995796319
15.585535493,0.26029383842802767
15.594089822,0.26023570199366663
15.602523211,0.2601352856610374
15.611362634,0.26027573085431094
15.620061675,0.26029735657174913
15.629006568,0.2602311382411138
15.63772335,0.26013555038736774
15.646520482,0.26030320744787716
15.655404355,0.2605107784498317
15.664269838,0.26034896874888397
15.672921498,0.2601624253419333
15.681503039,0.2603204427959676
15.690364432,0.2601870455708339
15.699231544,0.26020972254739455
15.707907996,0.26007352598304906
15.716796639,0.2600436565348064
15.725669261,0.2599746840018986
15.734414473,0.259883789894036
15.742934342,0.26000631761367
15.751437512,0.26001707320884493
15.760308154,0.25992138198073766
15.768999946,0.2599734780971056
15.777539435,0.25985998055417486
15.786342268,0.25966259822558846
15.79522262,0.259510918216518
15.803957802,0.2595165432249521
15.812838975,0.2594909346163266
15.821686178,0.25938187869356844
15.830356428,0.25914273911036845
15.838885098,0.258994170463699
15.847330027,0.2591300002401833
15.855659265,0.2591990731502816
15.864251655,0.25931027526189826
15.872831935,0.25932144514489697
15.881683238,0.2591805688735558
15.8905515,0.2590083107260236
15.899155871,0.25890911079891665
15.907810472,0.25861495788355005
15.916670565,0.25856790979334104
15.925543067,0.25842005086716735
15.934249679,0.25875870452595356
15.942586347,0.2587265243217212
15.951054546,0.25860647430878747
15.959399213,0.2585255640250276
15.967990504,0.258762685630254
15.976687005,0.25894502066998165
15.985248355,0.25905747365908954
15.993585613,0.25878823609715507
16.002244533,0.25891037082842694
16.011081826,0.2590724142829832
16.019858128,0.25900035840423735
16.02864096,0.2588530144951792
16.037298641,0.25872702410878534
16.045846111,0.25875227991453004
16.054189898,0.2588402174412213
16.062489796,0.25886203949653225
16.071021496,0.258842010907696
16.079459244,0.25846944177948517
16.087772402,0.25840707730214924
16.096389563,0.25843456881068333
16.105123184,0.25842338331271214
16.113986957,0.25842673042537123
16.122734508,0.25843781859236337
16.13154716,0.25835743926612137
16.140247782,0.25836163320414296
16.149075745,0.25834646595024474
16.157932587,0.25806839803756704
16.166588088,0.25778932660066556
16.17538133,0.2579426343160045
16.184058961,0.25784756163002526
16.192922954,0.2578456702191437
16.201621995,0.257556070706566
16.210460588,0.2574030132281583
16.219358741,0.25747031999100517
16.228022652,0.2572612781864906
16.236853364,0.2571467285671667
16.245529765,0.2571861873167267
16.254264257,0.25705654762012353
16.262770676,0.25718237944668876
16.271641219,0.25711512081055987
16.280112138,0.25716442839847603
16.28896373,0.257263461625522
16.297883104,0.2571669268957923
16.306567875,0.25689679417964484
16.315457258,0.25703612223465644
16.324356361,0.2571014305622968
16.333023132,0.25700849828792677
16.341931805,0.2568039111612601
16.350640246,0.2570051326041726
16.35966839,0.25720090596704326
16.368519563,0.2570552573536982
16.377213714,0.25698721413768244
16.385800114,0.25674021876559117
16.394646828,0.2569349676888928
16.40344353,0.2570625449575202
16.411967599,0.2570862119460032
16.420851512,0.2572158255608376
16.429552793,0.2570170775105648
16.438374056,0.25682359066847216
16.447228279,0.2564806416505431
16.455892309,0.25673904460253794
16.4644817,0.2567879923954121
16.472710697,0.2567773943529641
16.480954434,0.2566525226504583
16.48917817,0.25656364708113366
16.497637179,0.2566206640140396
16.506037837,0.25675640824207197
16.51488413,0.2567121455428682
16.523751033,0.25630661156645146
16.532650696,0.2563731858072517
16.541333297,0.2563620689529348
16.55018314,0.2562749123604092
16.559058432,0.25618224520708993
16.567668683,0.25630521586243704
16.576322834,0.256043611668942
16.585062975,0.25572717065512907
16.593591435,0.2556178852525104
16.602468818,0.25580156917279495
16.61133598,0.25562397784466906
16.620029341,0.2556184857032979
16.628865724,0.2554860404448889
16.637606576,0.2554317055913871
16.646439019,0.2550187581849807
16.655292631,0.25491318294011905
16.664106023,0.2551345935667876
16.672793224,0.25502040315105207
16.681496236,0.255118263834583
16.690211197,0.25497094175145235
16.698908518,0.2546707447152076
16.707779291,0.25449808493167786
16.716278161,0.2544052751916531
16.725015572,0.25459000779362406
16.733873345,0.25453617323649824
16.742567286,0.25444674885626895
16.752347397,0.25439092837877775
16.761350021,0.25473554200938636
16.770107763,0.25478305160471015
16.778623702,0.2549366951483755
16.787066191,0.2549201646422747
16.795356459,0.25489633796183325
16.803787628,0.25491862458695064
16.812065175,0.2549992417183013
16.820882817,0.2547309870878522
16.829638749,0.25454428884036495
16.838430941,0.25442301924824634
16.847272243,0.25395860550954497
16.855953154,0.2536045364725461
16.864631445,0.25360580840447555
16.873378227,0.2533297191198891
16.881972867,0.253534307999161
16.890269965,0.2534386696446391
16.898543602,0.25352527973717653
16.906488407,0.2533950734103238
16.914678003,0.2532477998570828
16.923133872,0.25327294126101924
16.93145457,0.2532645123580864
16.94008176,0.25345426096786244
16.948755761,0.2534711368411565
16.957609174,0.2534068642073326
16.966325205,0.2528713142298825
16.974678633,0.2523783598810783
16.983149032,0.2525662830617981
16.991352069,0.25245456286272067
16.999555736,0.25260123109453253
17.007714382,0.2526756674743237
17.016544384,0.25262400580402555
17.025422607,0.2524738905006445
17.034038858,0.2523977567146097
17.042502756,0.2521222737336202
17.051378179,0.2523633188139806
17.06004655,0.25231463623092887
17.068853352,0.25236769215848665
17.077542073,0.25220874963763207
17.086154474,0.2521536645723678
17.094962826,0.25217542880487664
17.103655387,0.2520205505187731
17.111940785,0.2522448870650483
17.120576645,0.25224356194810793
17.129226666,0.2523437028576924
17.137811536,0.25239705824477404
17.146468057,0.25238909153312067
17.15530135,0.252177688092977
17.164111032,0.2520017385639064
17.172763403,0.2519731563977556
17.181646676,0.2518286694464255
17.190117565,0.251884996194355
17.198416442,0.2520537819860312
17.206395497,0.2517475509031526
17.214773575,0.2519146005153038
17.223651388,0.251807793081343
17.232315199,0.25183715602499357
17.24108046,0.2517093106911644
17.249752152,0.2515187082811148
17.258620244,0.25156471443703493
17.267439747,0.2515198628869394
17.275968076,0.2512789742134588
17.284840819,0.2511330145299844
17.293728642,0.251082291099654
17.302417403,0.2510478500779644
17.311325356,0.2508194818561906
17.320023897,0.25098656470591546
17.328812839,0.25097328409960457
17.337509531,0.25088039845970617
17.346338163,0.2510222638275979
17.355205086,0.25092615190101647
17.363928738,0.2506693930516683
17.37275355,0.25059308674884795
17.381650723,0.2508070436452412
17.390373435,0.2507251984762323
17.398925025,0.2506945112244713
17.407361903,0.25064692045163445
17.415633591,0.2507533157259304
17.424201691,0.25081006361089664
17.432923252,0.2508689716292158
17.441770515,0.25093970876280347
17.450637887,0.2506966654911207
17.459329158,0.2504238156801515
17.46802677,0.25032288453796075
17.476916002,0.2502661922901557
17.485584963,0.2502613302555692
17.494382696,0.2500241552855428
17.502889975,0.24987134482014367
17.511357514,0.24997487294031534
17.519884604,0.2500484059121684
17.528576825,0.24978967337611416
17.537295557,0.24973322437922013
17.546032638,0.24990507084975577
17.554849,0.24982669769688876
17.563492471,0.24999372624176394
17.572293513,0.2500672746699627
17.581154766,0.24980290288390128
17.589738896,0.2499367313443803
17.598561598,0.24991317092700158
17.607566162,0.24987185444287816
17.616005801,0.2498255086064506
17.624818774,0.2498890343956877
17.633680286,0.25000056001413146
17.642432948,0.24994442528705135
17.651277301,0.24971420566116162
17.660146214,0.24953543920287607
17.668800465,0.24959324770192556
17.677248613,0.24960420210279274
17.685674802,0.24950048102772704
17.694517185,0.24924015049153883
17.703447868,0.24938957150105398
17.712113858,0.24968120626093118
17.720971571,0.24959636357368276
17.729686773,0.24966681855511821
17.738530075,0.24976633541460222
17.747356678,0.2497851791551952
17.756052539,0.24986849972095024
17.76471883,0.24972355323137735
17.773469332,0.2498009720428788
17.782276364,0.2499416123643898
17.791116826,0.25029978522677976
17.799851568,0.250213930881224
17.80869186,0.250225842425759
17.817763985,0.2503312768733161
17.826389305,0.2503597057643793
17.835250708,0.2503658654220731
17.844109531,0.25031962439188726
17.852716902,0.25040646298595964
17.861565474,0.25022458882445736
17.870229195,0.2504188237520173
17.878657404,0.2505257925346473
17.887466306,0.250431877773868
17.895968566,0.2502023008821215
17.904841578,0.25024139893096525
17.913505909,0.2502111270525709
17.922262671,0.2501700813364739
17.930905232,0.25021597580731
17.939774284,0.25034531499216073
17.948220973,0.25019031845804224
17.957001015,0.25026435923668106
17.965814847,0.2502944133942049
17.974471448,0.25066445523486336
17.983348041,0.25054051741105987
17.991989432,0.2503604732085431
18.000814634,0.25008644333702806
18.009521376,0.2496816006485831
18.018357898,0.24968610647512338
18.026881258,0.24953119343487293
18.035345527,0.2496898001640051
18.043802546,0.2493616604706594
18.052651088,0.24925131844976411
18.061502131,0.2492967996331191
18.070218162,0.24931253431172226
18.078801592,0.24924299661340843
18.087431753,0.24931057948233934
18.096087854,0.24939753233190176
18.104768755,0.24921479390113166
18.113475456,0.24934046516690425
18.122005696,0.24939530424536568
18.130879309,0.24921138145932023
18.139402179,0.2495524915657332
18.148258241,0.24939633291243754
18.157157884,0.2496064855357962
18.165704294,0.24965190835317874
18.174413285,0.24969123952995706
18.183315458,0.2497468001731409
18.192183601,0.2495083751890947
18.200870522,0.24930445948602223
18.209658654,0.24931160689971482
18.218513977,0.24927917647971196
18.227209038,0.2492878963305338
18.235852569,0.2493643088192352
18.244750452,0.2492126424234889
18.253574394,0.24928475462769498
18.261945523,0.24928502397974736
18.270361891,0.24949256938102546
18.279205993,0.24936274804072753
18.287734723,0.24925479622599686
18.296404044,0.24893151808646807
18.305118985,0.24874743067086924
18.314039519,0.24860402786929967
18.322914142,0.24865798815019088
18.331753004,0.2482604486901207
18.340388095,0.24810579515673117
18.348743503,0.24795254468299965
18.357426104,0.2481001003992957
18.366254797,0.2480356748626694
18.375106489,0.24809743645129786
18.383652759,0.24823350479351355
18.392087538,0.24828675968231814
18.400427806,0.24821485943164687
18.409035726,0.24821244369797518
18.417660407,0.24805798544888502
18.426492899,0.24802354758131162
18.435110049,0.24799311381962114
18.443977602,0.24804221562481002
18.452835825,0.24805809023111652
18.461371094,0.24784063918678684
18.470187887,0.2480548231573248
18.47908445,0.24777887613585503
18.487722111,0.2476877603870923
18.496607394,0.2473987000323519
18.505498067,0.24708810853087534
18.514233068,0.24691949853942324
18.523152261,0.24717537742419587
18.532018074,0.2468899904236691
18.540477153,0.2469289979492315
18.549534888,0.24691053129044624
18.558250789,0.24694884820307628
18.566667937,0.2466345590554134
18.5755241,0.24670259311450335
18.583980299,0.24695173832162223
18.592810622,0.24691098434633338
18.601672275,0.24683735487494313
18.610064933,0.24707657170314973
18.618099318,0.24697975679971115
18.626266454,0.24703938665612782
18.63442357,0.24696014647779255
18.642789088,0.24706128630026353
18.653486199,0.24675392411132435
18.662385391,0.24651444073435747
18.670931961,0.24658163131306518
18.679461011,0.24654943923527745
18.688360304,0.24660142270489066
18.697072535,0.24655412346880876
18.705920968,0.24654292052603677
18.714605869,0.24661805300319642
18.72330487,0.24652755021008332
18.731983321,0.24632533558234496
18.740853414,0.24613057478225595
18.749678997,0.2458802483303533
18.758561129,0.2457623962082368
18.767408322,0.24577215555898288
18.776125513,0.24574158619589628
18.784973546,0.24553670696760208
18.793794618,0.24554437002596186
18.80253331,0.245670505681653
18.811397863,0.2456745915707702
18.820238835,0.24566259270627092
18.829011387,0.24582390254754022
18.837823029,0.24583868762579753
18.846522741,0.24591314375590498
18.855320723,0.24586410629616282
18.864000174,0.24586333574845717
18.872885217,0.24578648108967344
18.881619019,0.2455914360068262
18.890432591,0.2456945968095188
18.899334504,0.2455996736184954
18.907979064,0.2456047483692274
18.916860217,0.2456060970794139
18.92569266,0.24540425227207194
18.934398711,0.24518191358655994
18.943288114,0.24511639848358246
18.952177407,0.24511697621082545
18.960842128,0.24518556009922016
18.969860842,0.24508426731257157
18.978692195,0.2451132190471931
18.987359346,0.2448108742481321
18.996036946,0.24453127246615844
19.004918329,0.24460572049916265
19.01359066,0.2446288259026392
19.022414503,0.24454747800219415
19.031296556,0.24455587662216421
19.039945927,0.24444615409589363
19.048808799,0.2445330207199199
19.057694242,0.24423333999102684
19.066386803,0.24390670814226018
19.074901893,0.2439278960657286
19.083338552,0.24404730738849048
19.091868672,0.24394100848905823
19.100721035,0.24380880387957485
19.109406085,0.24374139854813026
19.117766684,0.24359825274830163
19.126444284,0.24380452298725855
19.135111305,0.24366361067588083
19.143791366,0.24378499264568146
19.152285536,0.2437453747137415
19.160708234,0.24382663765023332
19.169156093,0.2436337228842018
19.177687533,0.24360888226896765
19.18596751,0.24329654778333118
19.194606791,0.24357806006868124
19.203406393,0.24334418080687997
19.212265886,0.24319552571382524
19.221023678,0.24316257851186734
19.229742929,0.24295275333375033
19.23838644,0.24292657645335528
19.247235132,0.2429338200430838
19.255848152,0.24302425475118106
19.264675185,0.24307695453886488
19.273431056,0.24299579224073803
19.282186488,0.24274508761520167
19.290711218,0.24276585514932342
19.29949232,0.24286577933365466
19.307934759,0.24264552755654945
19.316809512,0.24255009174112044
19.325595314,0.242877934534706
19.334421726,0.24312382239294622
19.343234759,0.2433563558566318
19.35192841,0.2433833585777124
19.360767252,0.24343356846039374
19.369602345,0.24353439753426268
19.378198435,0.24357742034477634
19.386610524,0.24356208682846628
19.394845461,0.2432950118602767
19.40332453,0.24340584753491143
19.41195401,0.24340024344974712
19.420311218,0.24373018900723986
19.428994949,0.24342207726946327
19.43770257,0.24339800424976457
19.446526803,0.24333181798163536
19.455428546,0.24326590369599338
19.464278549,0.24317869928489477
19.473125741,0.24317806056387575
19.481864593,0.2431033420299264
19.490750996,0.24309229439279
19.499556898,0.242891327269818
19.507972286,0.24252324135730363
19.516707608,0.24295244439216268
19.525538821,0.24287114025267778
19.53401348,0.2428576140698797
19.542869762,0.24292570906534142
19.551724295,0.24291868279202516
19.560194074,0.2430112053158429
19.569012957,0.2426726232048671
19.577855739,0.2423702305077146
19.586572771,0.24229715698826382
19.595350843,0.24219760571309515
19.604226476,0.24223515773238957
19.612939487,0.24222566607067078
19.62182225,0.24217713991418643
19.630539381,0.24210278040912991
19.639392404,0.2419771371794265
19.648187956,0.2422172079809081
19.656912887,0.24218850784045226
19.66573215,0.24195766907274108
19.67435199,0.24183313834059772
19.683005501,0.24175375883555578
19.691873894,0.24190402280463272
19.700419754,0.24182349919333831
19.708679041,0.24171006235583303
19.716839687,0.2416502422630497
19.725510118,0.24168543302043657
19.734212179,0.24152821198357513
19.742713929,0.24172189134281963
19.751611841,0.24156933255860483
19.760120921,0.24150226607052958
19.769060174,0.24145227816910667
19.777915167,0.2415700933090571
19.786601588,0.24157009384491945
19.79536719,0.24137081144260403
19.804064571,0.2413084201767043
19.812937244,0.24129156812174105
19.821588945,0.24125597188556516
19.830421237,0.24129399067784643
19.839311081,0.24132123980780265
19.847979052,0.24086604701474748
19.856827774,0.2408467339932936
19.865696787,0.24071200541331395
19.874539289,0.2406345371176745
19.883385562,0.24039783597344697
19.892015832,0.24057757526862045
19.900857195,0.2404644404055727
19.909726958,0.24057412471756698
19.918614561,0.24049560614298487
19.927433273,0.24050502818597264
19.935912753,0.240466156092984
19.944609124,0.24033226077462044
19.953184834,0.2404290949958667
19.961462661,0.24043994752270306
19.970147512,0.2405744335640349
19.978993875,0.24047603882158816
19.987576425,0.24048061262067574
19.996225825,0.24063093684158834
20.004772945,0.24069046465847935
20.013780179,0.24058599632742977
20.022674862,0.24065773168905272
20.031382664,0.24078463678781903
20.040045285,0.24104419285122206
20.048860797,0.24100314652359978
20.057559498,0.24118133544878645
20.066399011,0.24089074028181157
20.075267664,0.24099227043421578
20.083997015,0.24095646216270955
20.092834788,0.24079011917835186
20.101728641,0.24068229882152647
20.110415332,0.24043207387177187
20.119395826,0.24032891924673783
20.128090317,0.24030579341122435
20.13697197,0.24048698422945788
20.145663071,0.24057437346181043
20.154297552,0.240618586596899
20.163119744,0.24084633055055385
20.171610633,0.24071782568456618
20.180257194,0.24077978346282744
20.188571642,0.24058109668233185
20.197400214,0.24059801352952814
20.206294677,0.2406625091448873
20.214960448,0.24057227913236798
20.224007932,0.2405857363024213
20.232845305,0.2406165400006049
20.241553906,0.24077203663720545
20.250400239,0.2407096854327469
20.259009869,0.24067353730391997
20.26772636,0.24065904012348108
20.276597263,0.24078404729795738
20.285298345,0.24079821668601828
20.293962005,0.2410296431601054
20.302795448,0.24118672017188741
20.311680781,0.2412593115709769
20.320132,0.24134939302892028
20.328844892,0.24114422765149715
20.337703564,0.24105749669588805
20.346408575,0.24089070817786143
20.355204177,0.24067433707296954
20.36402834,0.24067148583282713
20.37267413,0.24047203440152298
20.381527263,0.24037000658068192
20.390086573,0.24045520064187523
20.398587262,0.24026772244994257
20.407419215,0.2405177756624025
20.415929895,0.24049623003529302
20.424734597,0.24048594349313002
20.43366975,0.24031096002320687
20.442474952,0.2402673244551178
20.451355095,0.24013065687745064
20.459959815,0.24002947617554432
20.468806398,0.23963976319785515
20.477666601,0.23975287202939102
20.486342962,0.2396033426423654
20.495227525,0.23975959969199095
20.504013497,0.2400886543283258
20.512481466,0.23984931723696695
20.521144897,0.24002497186535468
20.529869278,0.23964452533671352
20.538762171,0.23964399418570573
20.547575163,0.23964909367663953
20.556019263,0.23954196497161936
20.564915406,0.23937879677388604
20.573725628,0.23930870371881527
20.582439039,0.23914668270733686
20.591289282,0.23929895380367497
20.600149144,0.23913788291407936
20.608767045,0.2389015033963004
20.617562227,0.23882591514946547
20.626175178,0.23872453347293826
20.634695147,0.2388144148645482
20.64356278,0.23842075395465187
20.651982888,0.23821643735276982
20.66068112,0.23818533686179408
20.669433351,0.2381644341854308
20.678002611,0.23833517469449872
20.686787263,0.23837500760197106
20.695680866,0.2380552792194463
20.704141885,0.23789723259542378
20.712866067,0.23756083600219988
20.721675939,0.23763465093426817
20.73034224,0.23742977265169332
20.739204113,0.2372699387934139
20.748016675,0.23736393031591127
20.756667556,0.23745193305749612
20.765548739,0.23709076087185998
20.774116879,0.23699760160002975
20.782369336,0.2370167945978027
20.791191868,0.2370589298762402
20.799785979,0.23690340120214493
20.80849191,0.23698825919089692
20.817225992,0.23726648809337997
20.826059544,0.23734843015771023
20.834891776,0.23713360577077738
20.843640678,0.23685195380419038
20.852525871,0.23672896823443398
20.861265842,0.2367824054079738
20.869960394,0.23674274251992553
20.878819657,0.23676536430921574
20.887682609,0.23668379388197994
20.896158779,0.236545539714051
20.90484088,0.23657066046383124
20.913681802,0.23652041995761963
20.922345403,0.23659967197603013
20.931209906,0.2366779704991264
20.940077778,0.2368471469462628
20.948715459,0.2368124956180682
20.957720223,0.23677156790467
20.966548236,0.23647489254214235
20.975180006,0.23668774379405036
20.983808017,0.2366623050384761
20.992567868,0.23665992907373024
21.001466752,0.2366671241958042
21.010153903,0.2363830150802306
21.018934905,0.23647909488455784
21.027503154,0.23661843285796644
21.036347547,0.23657187939787988
21.04516841,0.23648129090074366
21.053694639,0.23643089814079013
21.062635333,0.23627132910333218
21.071179263,0.23627556817611528
21.079596711,0.23659367559379652
21.088457834,0.23657223906712635
21.097281606,0.23676180709401878
21.106001608,0.23652734129580205
21.11482261,0.2363770104290057
21.123650812,0.23616388726362922
21.132299923,0.23578852354087293
21.141206476,0.2356145690193458
21.149966188,0.23533516855747563
21.158446527,0.23531850202273685
21.166967167,0.2351563058095053
21.175449536,0.23466788055270796
21.183810294,0.2345689870666866
21.192668167,0.23480254356983332
21.201248897,0.23460593753156447
21.209721716,0.23455323247821955
21.218435967,0.23451866494410842
21.22727811,0.23429821531926026
21.235933441,0.23444368157545936
21.244673673,0.2344405734933304
21.253606836,0.23444746414885922
21.262302987,0.2342568261598064
21.270825337,0.2342877666266186
21.279273545,0.2341165089987066
21.287562513,0.23454370084274184
21.295979312,0.23489061971483396
21.304686133,0.23465877267983626
21.313418855,0.2347547223198468
21.322075035,0.2345691059500294
21.330873757,0.2347582229335915
21.339422627,0.2352153171461998
21.348252,0.23531052858878318
21.357021851,0.2352414554256817
21.365691162,0.23547061141346806
21.374739607,0.23517477484567953
21.383530669,0.23542132453311854
21.3921847,0.23552420015324388
21.400842941,0.2351887039221976
21.409551772,0.2351834673124044
21.418414595,0.23494623718036983
21.427306938,0.23481650187997802
21.435986848,0.23474922167669063
21.444846791,0.23494429345200055
21.453700814,0.23475190666340529
21.462356025,0.23446352982881444
21.471212528,0.23421815165556115
21.48003865,0.23428675483911954
21.488690891,0.23431616729509003
21.497559574,0.2343454657898102
21.506132304,0.23419702129666972
21.514630373,0.23380823994771577
21.523432285,0.23386908148728844
21.531919585,0.2337366722174975
21.540769967,0.23377763549763922
21.549444778,0.23358279632532833
21.558260721,0.2336541618707548
21.567102273,0.23392698678329782
21.575776224,0.2337620633468785
21.584246193,0.23357732666984016
21.592720662,0.23365634996778667
21.60105766,0.2336399818298954
21.609283327,0.23355599671074107
21.617935467,0.23355417627344346
21.626546008,0.23314504815213022
21.635216429,0.23317502346350388
21.643934701,0.23310949333388126
21.652658482,0.23292318971504256
21.661453514,0.23271484738562376
21.670202806,0.23257856514437103
21.678739665,0.23256305782145442
21.687599068,0.2325723773601736
21.696074537,0.23263935493638022
21.704894559,0.23262159659794526
21.713781922,0.2330065712751386
21.722468383,0.23293141383967614
21.731323746,0.23292686713448174
21.740144679,0.23290469106301856
21.7488471,0.23280084642378876
21.757670272,0.23303191280414642
21.766316083,0.23313367367519822
21.775127186,0.2332685230891257
21.784000749,0.23328922441219016
21.792661569,0.2334599424632529
21.801228869,0.23352908743596681
21.809583837,0.2337241678966582
21.818285238,0.23348504017959254
21.826822638,0.23345083097988972
21.835413118,0.2331662823692765
21.843884297,0.23342148643656366
21.852562058,0.23351022073501215
21.861109548,0.23354455583412695
21.869786799,0.23338077363731982
21.878597971,0.2331391111024091
21.887423654,0.23302746751248082
21.896098985,0.23333192209253048
21.904786166,0.2333014633408902
21.913634059,0.2329881695415797
21.922292539,0.23314569469541266
21.931202752,0.233181009558614
21.940087535,0.2332464437574746
21.948750286,0.23310976682991416
21.957586139,0.2330121261785689
21.966112088,0.23301846508986507
21.974609828,0.23322515578960648
21.98343791,0.2330081194982459
21.99194701,0.23284395965163496
22.000826113,0.23271411022078747
22.009529804,0.2325497230947384
22.018374957,0.2324755327766794
22.027227939,0.2323245591515431
22.035910541,0.23209462659261468
22.044783513,0.23198834192154577
22.053617296,0.23189327511753732
22.062310307,0.23197195606050536
22.070643335,0.23214714961804028
22.079300426,0.23241513703402317
22.087976386,0.232493433006067
22.096672668,0.2326630772630103
22.1055406,0.23297765850083535
22.114374203,0.2330003698298144
22.123254786,0.23288782252475326
22.131880797,0.23279502250659867
22.140607528,0.23275761926203234
22.149335709,0.23274519731905646
22.1579999,0.233127422660916
22.166819452,0.23297967078505386
22.175444953,0.23271868858361028
22.184308566,0.23284157458247895
22.193036327,0.23280432109361093
22.201671318,0.23286731094390115
22.210590201,0.2327734747021388
22.219214572,0.23313465515820322
22.227676541,0.23332646046468788
22.236224211,0.23350285273760596
22.245101654,0.2334825027601821
22.253841145,0.23350958577640826
22.262674218,0.23313741958671488
22.27147612,0.23306552184409254
22.279994469,0.23301412088607548
22.288788472,0.23274636800403778
22.297506943,0.2323137659545132
22.306375466,0.23226416961052046
22.315277629,0.23205338146603674
22.323807098,0.23182611060436917
22.33259785,0.2317994896665797
22.341293121,0.23148195466264357
22.349640939,0.23146668521492722
22.358435442,0.2314136203502197
22.367172353,0.2313327945139589
22.375628502,0.23123566623416342
22.384010651,0.23119537880471713
22.39247298,0.23122783585539153
22.401206371,0.23110905056845035
22.409725381,0.23145333108593227
22.419556642,0.23149394645984003
22.428288024,0.2312791746751131
22.437202637,0.23110837929238828
22.445953349,0.23097176015662696
22.45470034,0.23086475735485212
22.463534013,0.2307285222192071
22.471982042,0.2307151050173281
22.480774704,0.2306040695900905
22.489630397,0.2303110118678554
22.498308258,0.23037894504580883
22.507170451,0.23029517613153316
22.516011813,0.22996113783618327
22.524620444,0.22996590565591887
22.533143333,0.23006326808624886
22.541481991,0.23023551083782368
22.550011421,0.2303049155843128
22.55851837,0.23036349851332047
22.567373123,0.2303552531023019
22.576066094,0.2303682129630404
22.584751695,0.23032440444830574
22.593491206,0.23036312493596806
22.602171408,0.23072644801983422
22.610516945,0.23058290028728634
22.619113206,0.23078778136118092
22.627585335,0.23107292255136375
22.636024354,0.23094735494221466
22.644385412,0.23094835951978473
22.653060723,0.2310337529442605
22.661943416,0.23112030950571508
22.670761998,0.2310712155793361
22.679301277,0.23088784367354287
22.687980418,0.23063773077497177
22.696792931,0.2306785415415092
22.705500282,0.23047894672797953
22.714383315,0.23047158446397725
22.723228588,0.2302981340203554
22.731887689,0.23030019630072432
22.740725031,0.23047309923071366
22.749434732,0.2304015993884714
22.757824221,0.23057815896450837
22.766684054,0.23054631192587113
22.775517336,0.23046600951883073
22.784017396,0.23044946395025656
22.792879609,0.23053084063219526
22.801508309,0.23037554100162527
22.810369712,0.23053799036243747
22.819205634,0.23072050141674671
22.827862015,0.23084670597325882
22.836408335,0.23080147650529428
22.844828313,0.2307042462617783
22.853692106,0.23072154497083733
22.862375247,0.23082818927410825
22.871197709,0.23096688768777565
22.879923811,0.23094155311721118
22.888645992,0.23087603058277567
22.897218303,0.23072457829505477
22.905679742,0.23087065879752153
22.91410162,0.2306901620019191
22.922930702,0.2305987887094132
22.931609873,0.23064327816392405
22.940145943,0.23068938952806886
22.948887905,0.23034860335755913
22.957703187,0.23021194236640358
22.96658113,0.23024748835819747
22.975445953,0.23009052156102894
22.984287985,0.22981831283753476
22.993007257,0.22992203047155457
23.001821249,0.2299044331185519
23.010688682,0.23015799040806015
23.019388013,0.2302023801195816
23.028275126,0.2301080969220967
23.037122569,0.230243864673411
23.045657969,0.23013626880735705
23.053952646,0.2298743287743198
23.062222373,0.22978152189273376
23.070396929,0.22975140644578906
23.078809898,0.22991738806819703
23.08763483,0.22978448268997098
23.096302801,0.22965619271493584
23.105050483,0.22968234132530457
23.113682433,0.2297780297998162
23.122494836,0.22981713101338858
23.131318408,0.22965297079733019
23.139988229,0.22963390337167772
23.148922693,0.22925287834866165
23.157600864,0.22963017044756992
23.166359975,0.22954824338745702
23.175209998,0.22964080620981386
23.183916709,0.2296474426685197
23.192755642,0.22981387592842456
23.201454443,0.22954420202763035
23.210151584,0.22973452833956465
23.218915236,0.22983827007272165
23.227660678,0.22992908749175275
23.236344219,0.22986708257939334
23.24504564,0.2299009429747352
23.253808102,0.2295936741303489
23.262493913,0.22972640445047943
23.271371456,0.22966960290757085
23.280260719,0.22935095272491904
23.288994631,0.22916468323232322
23.297653222,0.2291505464320977
23.306475094,0.22936292309337136
23.315355047,0.22947725497273538
23.323979687,0.2295336342975868
23.332801879,0.22946747191242778
23.341567531,0.22937396125027315
23.350397424,0.22959259761877376
23.358953394,0.2295070071505525
23.367404353,0.22957533309228134
23.375853361,0.2295224287891852
23.384544163,0.2296045307124891
23.393279914,0.2295883876290987
23.402116957,0.22965849141042913
23.410623766,0.22924932448981586
23.419084915,0.22936677044539683
23.427402433,0.2296187551828512
23.435987103,0.22954677900076792
23.444741954,0.2295369589312779
23.453598217,0.22951148909676355
23.462131067,0.22966565010683807
23.470455835,0.22931144549652024
23.478684012,0.2293735086277828
23.487296382,0.22941158573984208
23.495978413,0.22958964665774376
23.504693754,0.22950774093430443
23.513237514,0.22971779984473797
23.522084927,0.22948950814099667
23.530894019,0.22948723628168183
23.53959665,0.22954758226051708
23.548358332,0.2292352356938889
23.557249895,0.2292139939044275
23.565993907,0.2294445184850518
23.574470616,0.22943979852767588
23.583341229,0.22944960661688746
23.59203101,0.22924395504373707
23.600864372,0.2292152532126972
23.609514823,0.22929557017092053
23.618320095,0.22920107835830714
23.627145488,0.2292939089932948
23.635777908,0.22953865834731682
23.644665522,0.22959287037407355
23.653502254,0.22989892715546884
23.662216295,0.22988286738232738
23.670823986,0.22986229451337775
23.679279214,0.22996512957201118
23.687904935,0.22989184764352313
23.696554986,0.22981189370192748
23.705282287,0.23022182622263335
23.7141473,0.23020790170222227
23.722981173,0.22991670003355152
23.731598493,0.22991829228412058
23.740464126,0.23011295772607257
23.749322839,0.2302294787708756
23.757993469,0.2301523491325495
23.766886523,0.2302433542103252
23.775897507,0.23035249673671487
23.784341186,0.23029981679216616
23.793227379,0.2303838600292664
23.801803079,0.23035347231268338
23.810463819,0.2303322035523737
23.819319312,0.2302608250427278
23.827944022,0.23049093247193414
23.836832245,0.2303819088929486
23.845605427,0.23029953174906231
23.85447476,0.22995229534665143
23.863327853,0.22997976717993535
23.871981604,0.2298894309295917
23.880906457,0.2297381080176466
23.889573488,0.229687559840123
23.898421731,0.22913761607635807
23.907301094,0.2289669760645291
23.916134996,0.22885476607090458
23.924804557,0.22895921933415606
23.93367158,0.22877417506162057
23.942565513,0.2292623749118367
23.951175013,0.22950930403144026
23.959780013,0.2293565978847436
23.968527445,0.22951549946987151
23.977409538,0.22929436748563475
23.98615747,0.2292816049105344
23.994386917,0.22949133609122863
24.003214289,0.22892396404211088
24.011804399,0.22890349787566097
24.020515901,0.22900341962237591
24.029298153,0.22882791744960845
24.038112215,0.22878305839396673
24.046609504,0.2286769409003231
24.055281755,0.22872731732585747
24.063942136,0.22863479677604132
24.072674047,0.22883557406887747
24.081393999,0.2286210405245764
24.090179911,0.22884007422845323
24.0986607,0.2289180064587337
24.107481613,0.22890604795487213
24.115950162,0.22869866596690655
24.124791305,0.2287296157112234
24.133440885,0.22858649401769593
24.142334308,0.2286069951830697
24.151180671,0.22857882562381482
24.159877932,0.22868624270646784
24.168572473,0.22865488042087204
24.177299064,0.2287247526587795
24.186036456,0.22866148839995296
24.194335423,0.22865540568052278
24.202745382,0.22872973802651103
24.211452974,0.22876329219226613
24.220314096,0.2283903444425554
24.229187069,0.2282462156930136
24.237697348,0.22818335348647212
24.246368409,0.22799463326251407
24.25495273,0.2279581007653038
24.263612911,0.22763909365304874
24.27204854,0.22749349369732666
24.280936992,0.22768869055651864
24.289690324,0.22749675477062148
24.298732498,0.227729201756987
24.307527111,0.2276096917964104
24.316195971,0.22754319813550458
24.325061864,0.22767750835651837
24.333773645,0.22763956107793906
24.342650879,0.22756877763602662
24.351458671,0.22783484240942445
24.360208452,0.22771166219156405
24.369081375,0.2274909067093254
24.377938058,0.22743882980240848
24.386388447,0.22731863117367593
24.395258139,0.22716842611174182
24.404127632,0.2270759438142483
24.412753803,0.2270140479854391
24.421601705,0.22692775357915212
24.430312897,0.22664303570831582
24.438823636,0.226365275718465
24.447712029,0.22666069977361583
24.456159998,0.2263912165731569
24.46488396,0.2263761965533275
24.473719552,0.22659792920728553
24.482544195,0.2265760960426027
24.491443538,0.22653343147870114
24.500105259,0.22649551050093855
24.508738979,0.22648571096353973
24.517648903,0.22668856491120243
24.526306033,0.22663078327227787
24.535162196,0.2267437095992192
24.544021129,0.22656776394838252
24.552483538,0.22702522359619504
24.561198439,0.2268919460838748
24.56991093,0.22699430731278591
24.578604171,0.22710908923127582
24.587419324,0.22723621006045133
24.595896313,0.22728961120227992
24.604636425,0.22705026031726408
24.613521978,0.22706918820126057
24.6223375,0.22711248206646031
24.631182252,0.22705092763859416
24.639811593,0.2270648242114898
24.648675736,0.22690215720622664
24.657558208,0.22680834299599065
24.66625898,0.2267442002875211
24.67484341,0.22682080098816118
24.683709403,0.22702749698066443
24.692235092,0.22679974825208846
24.700955194,0.22662828092911258
24.709789236,0.22665889548808069
24.718642449,0.22687111127463838
24.727514062,0.22693367735046321
24.736331204,0.22693687461971834
24.745040636,0.22681800220421242
24.753854268,0.22677119059281392
24.762529799,0.22670121336817017
24.771352291,0.2263743072460598
24.780217174,0.2263847789603018
24.788852045,0.22611381292509428
24.797665167,0.22616719449528952
24.80652031,0.2263158661483716
24.815213141,0.22638418611034236
24.824063054,0.2264795680407548
24.832797155,0.22658414041816163
24.841596617,0.22626694003448233
24.850326299,0.22645327566959073
24.858839748,0.2262514390191063
24.867447188,0.22613077667464376
24.875892887,0.22594465393135096
24.884540648,0.22589282210327125
24.89330223,0.2261861168714279
24.902125772,0.22642479614662797
24.910940345,0.22629488246421922
24.919616006,0.2260376424940988
24.928467678,0.22544292194840418
24.937160339,0.2254624876302401
24.94580013,0.22536249335208255
24.954660503,0.22519771165752356
24.963435155,0.22488868020900263
24.971938355,0.22487201429496162
24.980706106,0.2247001759974648
24.989338007,0.22453705103372518
24.998132369,0.22461856007643968
25.006900211,0.22472531208151347
25.015607262,0.2248106914277631
25.024460594,0.2246540537833621
25.033508569,0.22457608597113307
25.04217148,0.224452720214556
25.050979182,0.22458199643697066
25.059830925,0.2248761623258529
25.068308854,0.22487977479158736
25.076974565,0.22479541562596367
25.085792607,0.2247356292693517
25.096140904,0.2247376433338301
25.105255729,0.22467232807667484
25.114014551,0.22461447858201605
25.122723792,0.22449582740400373
25.131542264,0.2244234372983084
25.140054004,0.22424873756047756
25.148265301,0.2242987249675981
25.156711889,0.22433146062422432
25.165229699,0.224381396166797
25.17393665,0.2244648304724673
25.182632122,0.22427045944943455
25.191477744,0.2239785006315872
25.199984214,0.2236768513051061
25.208883317,0.2236265089941314
25.21776176,0.22362238134015378
25.226509301,0.22395641849257772
25.235321763,0.2236908747287425
25.243976044,0.22385743057804808
25.252886217,0.2237456173018824
25.261580708,0.22368295854116976
25.270417931,0.22358718772695246
25.279291044,0.22342580602884707
25.287933225,0.22360713800234372
25.296246162,0.22371098881139787
25.304473379,0.2236802079601661
25.312639936,0.223146385498182
25.320964603,0.22300917467044418
25.32916311,0.22273106974573811
25.337512608,0.22269228977064703
25.346047807,0.22235419282450225
25.354338945,0.22248367521350654
25.362952315,0.2224892440898041
25.371641776,0.2221494747839891
25.380499379,0.22211393855267336
25.389276841,0.22223314512950346
25.398060563,0.22210085385050068
25.406906275,0.2221871538330988
25.415525016,0.22200525662458542
25.424401849,0.22172513495012816
25.433187571,0.22176808374203874
25.441737531,0.22172862024486736
25.450805015,0.22181733926872457
25.459603498,0.22164802385233795
25.468134568,0.2215363261814148
25.47699964,0.22158884725526976
25.485843243,0.22152559707022798
25.494536394,0.22133087205535013
25.503393286,0.22110129957642416
25.512233539,0.2210463252701321
25.520990821,0.22105625610851912
25.529792433,0.22119624044568065
25.538338423,0.2210822338984534
25.547147975,0.22124517664613363
25.556018948,0.22107009615267773
25.564626908,0.22110160553574357
25.573539161,0.22087444463727163
25.582124461,0.22110512240122068
25.590643861,0.220876382073218
25.599473073,0.22100189435306317
25.607900282,0.22117499991179912
25.616608583,0.22120353831137052
25.625360865,0.2213676008220177
25.634142577,0.22144104475674953
25.6429625,0.22138288728094926
25.65157733,0.2212293257180053
25.660519193,0.22105708970268356
25.669439267,0.22110674272035685
25.678016447,0.22110021184522344
25.68686909,0.22095161426971655
25.695692652,0.22084160672646197
25.704171611,0.22079496174110716
25.712863293,0.22057242411792943
25.721704345,0.22022760401045371
25.730399506,0.21996617739645666
25.739297749,0.2198330388629992
25.748165412,0.21997480420993615
25.756839103,0.22000086090024865
25.765887447,0.220044537716232
25.77472891,0.219948458502966
25.783405821,0.22003404542565214
25.792239274,0.22022030634596992
25.801096946,0.2203386217284161
25.809599836,0.22037108626732874
25.818471198,0.22023509499748273
25.827327651,0.22014697021375743
25.836081773,0.22031782771506128
25.844983046,0.22024622958836562
25.853729577,0.22030909803174256
25.86255249,0.22010080719214584
25.871518003,0.21996010299401875
25.879993463,0.2201335016778569
25.888835435,0.22028568039994126
25.897665248,0.2203091390543405
25.906349769,0.21993407095925183
25.915198122,0.2201041021975947
25.923859263,0.2203953168871332
25.932615754,0.22036821886162422
25.941499537,0.22024250767334208
25.950172148,0.22031277183574363
25.959067221,0.2203385011959584
25.967873373,0.22051156955595147
25.976567295,0.22059676267510753
25.984889002,0.22074051673310158
25.993444102,0.22062904413319442
26.002250494,0.22050932328271114
26.011084927,0.22060894112917084
26.019800178,0.22067195428424244
26.028636791,0.22069320479144977
26.037518144,0.2204222380028571
26.046156634,0.2202377774674302
26.054993637,0.22033955787540802
26.06389044,0.22038450599776607
26.072406469,0.22023443376090227
26.081473404,0.22016878071378546
26.090212376,0.22021160301574874
26.098830486,0.22007454017420616
26.107717639,0.2200923832724143
26.116236399,0.22033321755795965
26.12497336,0.21999830422028493
26.133770222,0.21980526765511357
26.142456934,0.21972809703147791
26.151330727,0.21977527639621663
26.160217799,0.21967763083198752
26.169071272,0.21932356091304003
26.177832194,0.21924155272950274
26.186824918,0.21931639067440256
26.1956422,0.21913641334576583
26.204116429,0.2189052556770887
26.212737589,0.21893857554620713
26.221479011,0.21892386926984608
26.230320544,0.2187783334076981
26.239167187,0.21894660614796746
26.248036619,0.2188068206811226
26.25663846,0.21884630203566074
26.265350331,0.21863752534947833
26.274142143,0.21861548075335294
26.282973665,0.21880136128670835
26.291455364,0.2186680616595969
26.299898933,0.21843914059698502
26.308389253,0.21855579826656313
26.316787461,0.21869838163262406
26.325336701,0.21831897898370675
26.333689049,0.21810995271512534
26.342491621,0.21780223464452822
26.351360344,0.21783620420665312
26.360048335,0.2176911724265019
26.368865138,0.217533694962094
26.377579339,0.21761526093744307
26.386089058,0.21758514765987416
26.394578418,0.21764659742380757
26.402790474,0.21737306093730624
26.411327154,0.21745081936512844
26.419788373,0.2172977843459053
26.428669416,0.21709237156090233
26.437350827,0.21702046677215125
26.445873707,0.21703571688928183
26.454616558,0.2171391029996018
26.463456791,0.21707074700946766
26.472109181,0.21693693586960933
26.480800503,0.21663423828978548
26.489509234,0.21630897444817765
26.498269776,0.2162859031218789
26.506725405,0.21656256264164225
26.515586397,0.21655923168852434
26.524053756,0.21658028439308785
26.532871629,0.21642209754808348
26.541729541,0.21615981789328811
26.550419783,0.216010648801777
26.559311045,0.2157248673195779
26.568167168,0.21579023035750308
26.576795859,0.2157397913962857
26.585643991,0.21572131031526245
26.594361283,0.21543496614961555
26.60263204,0.21528612421697926
26.610676625,0.2155661828632603
26.618631989,0.2157127959898293
26.626836126,0.21602273134331826
26.635016313,0.21595537134400822
26.643186909,0.2155728763157574
26.651407476,0.2156718401789953
26.659609892,0.21567888489227002
26.667763938,0.21591421446579798
26.676045246,0.21574252100648642
26.684699336,0.2157088118612538
26.693398748,0.2156508803468431
26.702274531,0.21547658288222812
26.71077081,0.21515512258384975
26.719156778,0.21504573527628035
26.727403975,0.2149271468208333
26.735994795,0.21523981647429324
26.744465605,0.2152771322353528
26.753200216,0.2149901823907896
26.761962498,0.21464358592552343
26.770645159,0.2146902847811056
26.779524112,0.21471437619619232
26.787987991,0.21483907792295703
26.796849523,0.2148320633226695
26.805695106,0.21497785582728393
26.814596749,0.21518296483895613
26.823386631,0.21503291054782733
26.832266324,0.21518354882362817
26.840977196,0.21501053581821125
26.849814548,0.214751308979846
26.858534319,0.2147698394860289
26.867409323,0.21485465791280034
26.876188965,0.2150598858860022
26.884826275,0.21479244452519042
26.893672888,0.21459348594273542
26.902542621,0.214777599257273
26.911239162,0.21479751770402528
26.919824132,0.21473608016471865
26.928573493,0.2147222351186268
26.937427986,0.21490297170559905
26.946106887,0.21504428992409141
26.95495966,0.21509533856489074
26.963866503,0.21506386291903185
26.972308142,0.2150467915210749
26.981051444,0.2150500229502877
26.989934857,0.21497508841848312
26.998766579,0.21491583948402052
27.007570191,0.2148056028731951
27.016403033,0.21495441050665853
27.025321447,0.21504873968051086
27.033668314,0.21496878386736668
27.042461947,0.2148565786597073
27.051183288,0.21475991639613448
27.059628647,0.2148744822508183
27.06848142,0.21471069985789004
27.077158761,0.2148477815731775
27.085867682,0.2148064479126291
27.094497593,0.21467564862708363
27.103381985,0.21443694004013875
27.112020237,0.21453475654736398
27.120850959,0.21444284274552022
27.129813843,0.21433554877836283
27.138603275,0.21437640034979522
27.147420637,0.21443281442709777
27.155866656,0.21428951434493884
27.164662618,0.2142908296715565
27.173401949,0.21397673662624556
27.182257052,0.213714142384008
27.191096855,0.2135023130806486
27.199764196,0.21373261421031864
27.208620519,0.21384066793231216
27.21737481,0.2138408592606765
27.226194983,0.21371505252172915
27.23450004,0.21381502964026236
27.242723377,0.21406043524651583
27.251180596,0.21385348218369862
27.259819996,0.21386394237448286
27.268643179,0.2138578599677379
27.277495611,0.21380078738606298
27.286036031,0.21382518439490877
27.294706232,0.21371415272289634
27.303553715,0.21367862881597155
27.312237916,0.2136104366355726
27.320929257,0.21368662020353466
27.329471307,0.21358943341389522
27.338180528,0.21378838220870516
27.346299324,0.21403440387778877
27.354566321,0.21394607115600633
27.363202462,0.2139229526365751
27.372009644,0.2138704851974697
27.380925768,0.2140320151994331
27.389581728,0.2140494500154057
27.398217899,0.2141346691306512
27.407037791,0.21385733543012275
27.415707812,0.2141530087636814
27.424594055,0.21413118391675343
27.433335606,0.214356265398973
27.441883196,0.21429226501184115
27.449960982,0.21435422398449272
27.458214999,0.21431052525464528
27.466452756,0.21402704225674532
27.474652862,0.21400778356510317
27.48298915,0.21396052130516433
27.491821443,0.21395893330600407
27.500545564,0.2139511457577097
27.509299556,0.21386410626574237
27.518060458,0.2140232942051666
27.526726038,0.21369522742536887
27.535562571,0.21347061368023063
27.54407391,0.213325886661484
27.552339077,0.21333003241841036
27.560754706,0.21312830859851248
27.569277026,0.2131033599089296
27.578102188,0.21340239498059282
27.586948221,0.21349024325615787
27.595584741,0.21352071774710182
27.604478944,0.21372965659757592
27.613267277,0.21352887069250293
27.621960178,0.21327060761490346
27.630843691,0.21310699506951464
27.639677073,0.2129593694610012
27.648328194,0.21292678056897746
27.657021975,0.21289114754986707
27.665685526,0.212996301143063
27.674237306,0.21281750529537147
27.682865487,0.2131261834545539
27.691418506,0.2130954487782309
27.700273299,0.21284790671978265
27.709133412,0.21263964212764816
27.717686501,0.21269675090003065
27.726523984,0.21298853225557587
27.735353777,0.21312688666250892
27.743961287,0.2130377507641303
27.752476646,0.21275133601473217
27.760880715,0.21265981958890198
27.769438115,0.21262141392008263
27.778261477,0.21261280611295344
27.787072969,0.21256956036051272
27.79571729,0.21220044966951385
27.804578363,0.21231076775898639
27.813455485,0.21231339983490571
27.822168777,0.21227482938131895
27.83103738,0.21225935409907878
27.839874482,0.21198978580971725
27.848306001,0.21211061650175106
27.856862531,0.21200796452532475
27.865515542,0.21185732338043028
27.874015861,0.21153123997577983
27.882851344,0.21157570825204935
27.891639196,0.21141270181705252
27.900076565,0.21145811192494757
27.908940218,0.21141036643825697
27.91773338,0.21145643289837868
27.926210399,0.211413067555967
27.935050291,0.2113963904027762
27.943890193,0.21144944541995975
27.952352672,0.21135427503838625
27.960951323,0.21110615214904593
27.96922059,0.21110078520921557
27.977961432,0.21108583882055817
27.986828605,0.2109278180691146
27.995477795,0.2109008317759831
28.004207107,0.21066836195698072
28.013059779,0.21052400256968476
28.02164345,0.2105143737959592
28.030417061,0.2105967580808538
28.039307214,0.21033626486013834
28.047999165,0.21021680888786637
28.056842978,0.2104164555153026
28.065907433,0.21044635363440012
28.074592344,0.21060186551625518
28.083407336,0.21086341172819845
28.092076527,0.21082193462894805
28.10093453,0.21067029222585246
28.109703342,0.21066163812585023
28.118447794,0.21068633112518895
28.127275506,0.21058627495317042
28.136178369,0.21062072448756675
28.1448196,0.2104969358129786
28.153611232,0.21046879520702727
28.162318833,0.21038851837666023
28.170790062,0.21032686611276277
28.179053089,0.21012351822171413
28.187223656,0.210026777135609
28.195413132,0.21011031289987947
28.203624169,0.21012723023326532
28.211824145,0.21021487535186703
28.220020302,0.2099362999177251
28.228854024,0.21002430083391113
28.237535015,0.21012835693795373
28.246422868,0.21011202922742256
28.255307761,0.21008886859395207
28.263999362,0.21027428843619508
28.272836375,0.21004314502153895
28.281520526,0.21003106452135045
28.290373549,0.20996186256765328
28.299206371,0.20968260841419029
28.307940732,0.20965824188128174
28.316801656,0.2096636293927762
28.325706659,0.20947234534681827
28.33442077,0.2092345903855156
28.343246342,0.20942561664831513
28.351924734,0.20936968721626428
28.360256451,0.20947042706882768
28.368512658,0.20929463487872776
28.376993568,0.20945430663877126
28.385649638,0.20931957411876878
28.394494491,0.20923505682314142
28.403342344,0.2092602098368558
28.411990075,0.20929618013261353
28.420759756,0.20938403461470653
28.429628319,0.2093178943075861
28.438361801,0.20948953144814925
28.447256524,0.20969257762210552
28.456088996,0.20961397639026352
28.464719806,0.20938508107373596
28.473621379,0.20950575126674056
28.482511703,0.2097283373867235
28.491133443,0.20969123718823296
28.499776954,0.20941187391296964
28.508631617,0.20914972236168672
28.517358698,0.2091116443176838
28.526037409,0.20904614670236052
28.534843981,0.2085992217527826
28.543689234,0.2086111397958321
28.552126432,0.2085936473653594
28.560870515,0.208596653362629
28.569692377,0.20863058593377795
28.578383088,0.2084805113606303
28.586923128,0.20828769133686462
28.595425327,0.20801293954159705
28.603818826,0.20791971780412594
28.612615928,0.20769619138415282
28.621339539,0.20784770104369563
28.630246682,0.2077687290609531
28.639101545,0.20777692192864766
28.647755546,0.20761479801544633
28.656606499,0.20733472593737765
28.665475731,0.20744384650571207
28.673861609,0.20756607536040061
28.682583691,0.2071497316423068
28.691560555,0.2071047764912123
28.700031324,0.20707223669546512
28.708858656,0.2072191074797967
28.717725829,0.20724414534039473
28.7264327,0.2072756374779885
28.735255353,0.20742476730556922
28.744093485,0.20732721516047614
28.752672525,0.20710922599199144
28.761629239,0.2072973481815646
28.770186779,0.20747827149510756
28.778688868,0.20736010741415478
28.787531161,0.20748475431902144
28.796080061,0.2073928338260028
28.804336968,0.20739918239387808
28.812764387,0.20745239788020303
28.821247896,0.20729630170755758
28.830054168,0.20720234923351002
28.838739349,0.20730262872203215
28.847553781,0.20699534976842068
28.856072581,0.20665573709930715
28.864749062,0.2066334655805563
28.873619225,0.20634738707462702
28.882274985,0.2060850989508899
28.891152388,0.2062851490556598
28.899967841,0.20639582942456075
28.908533181,0.20624971479655554
28.917426134,0.20647715942336406
28.925997424,0.20674122751949808
28.934537193,0.2063415973507871
28.943359646,0.20618627787931504
28.952024957,0.206282965501563
28.960813768,0.20578840899134299
28.96954184,0.20547004937550806
28.978353362,0.20542538018787349
28.987188635,0.20534875237106287
28.995866896,0.2055268769910627
29.004361335,0.20574574436167736
29.012764714,0.20561413645950385
29.021555926,0.2055673104358632
29.030374568,0.20522945784079522
29.039226041,0.20515644406346414
29.047910232,0.20517720877151116
29.056799035,0.20515569801579087
29.065637698,0.20543907776821496
29.074318559,0.20566609897647978
29.083133621,0.20558362841662597
29.091984873,0.20551763799483985
29.100669185,0.20568130043476768
29.109715589,0.20538041137911073
29.118568372,0.20545648273451475
29.127277063,0.205275858084275
29.135939764,0.20519977919241478
29.144767106,0.20490023146684774
29.153594459,0.2046771193041827
29.16230429,0.20454823699247054
29.170737569,0.20466892683969654
29.179551161,0.20468143108461842
29.1880094,0.2047679188369877
29.196734041,0.20460767283858936
29.205563014,0.20433196302213724
29.215234724,0.20422370968988537
29.223965676,0.20440271753958245
29.232841839,0.20468231346463275
29.24157686,0.20471083228932754
29.250411213,0.20472061821312842
29.259282145,0.20491347858080575
29.267941906,0.20472296290008307
29.276713748,0.20463747397361767
29.28542948,0.2047761088635091
29.293775758,0.20458691598927217
29.302391298,0.20437849459745874
29.311238981,0.20436605277159456
29.319897192,0.20434151029234093
29.328720084,0.2042518492832821
29.337450465,0.20432194907389864
29.346283438,0.2045398060024616
29.35510794,0.20428431339159256
29.363726411,0.20431507417453287
29.372320931,0.20391011529175995
29.380982992,0.20388509141686534
29.389652623,0.2036499749804439
29.398096742,0.20385371754153653
29.406612211,0.20360822385348423
29.415376373,0.20366678837787053
29.424222166,0.2037091298763226
29.432976467,0.20378101429605655
29.4418458,0.20413494683173813
29.450720293,0.2039333093662219
29.459384864,0.2037105738686612
29.468050745,0.20346876996200963
29.476882047,0.20363898472846492
29.485577339,0.20326917182879742
29.494388131,0.2031143804983986
29.503246683,0.20278469309811137
29.511912094,0.20249094213901525
29.520661496,0.20234100234253075
29.529549309,0.20229013611346638
29.537886857,0.2021316252802171
29.546179614,0.20211702099940287
29.554448952,0.20192449523743655
29.56283981,0.20176113606646615
29.571653932,0.2016925219779596
29.580404634,0.20159610718790777
29.589072215,0.201469532433222
29.597925817,0.20124217086760612
29.60674606,0.20130826015969647
29.615548882,0.20132396843217326
29.624023131,0.20132048861024052
29.632963745,0.20164389409237216
29.641782467,0.2015902408354307
29.650458268,0.20169161380168568
29.65929787,0.2018215119940271
29.667969221,0.20186788811571393
29.67638465,0.20192794253404098
29.685218582,0.2014040684693074
29.693936744,0.2014947908659965
29.702628695,0.2011251614230419
29.711497218,0.20112927074270012
29.719936737,0.20107013926379014
29.728787969,0.20108335013071676
29.737737213,0.20087013291024516
29.746557725,0.20089275193377087
29.755404658,0.20085455828089108
29.763827277,0.20091161028539611
29.772505188,0.2011610772619395
29.781390161,0.20096223903978838
29.789680088,0.20086397455736887
29.79851397,0.20059387649348998
29.807366333,0.20034453757052473
29.816006684,0.20057345397075868
29.824663614,0.20088313855907605
29.833400616,0.2009445033486602
29.842121248,0.200633010379358
29.850634277,0.20060091538013847
29.85946829,0.20063015237453174
29.867944619,0.20090762374351018
29.876792721,0.20094059183979043
29.885527643,0.20093112596310964
29.894353065,0.20073853188440427
29.903203878,0.20060034077999486
29.911845508,0.20075840666431877
29.9205674,0.20089004569741337
29.92919969,0.20112343349159584
29.937956962,0.20127990659494338
29.946499022,0.20123460263641757
29.954560507,0.2013865620845126
29.962817764,0.2013427991841114
29.971452095,0.20109822900549
29.980163177,0.20138366051868764
29.988851278,0.20134434439395701
29.997551999,0.20146044594569618
30.006370981,0.20149612403826708
30.015217844,0.20141804980484615
30.023866205,0.20146723997343496
30.032703257,0.2015816996536808
30.04161818,0.20154966840119196
30.050346312,0.20123539505860302
30.058849311,0.2009810357064254
30.067636413,0.20116377215360193
30.076280874,0.2014153556683166
30.085081666,0.20140890465294053
30.093564845,0.2015064601528931
30.102366218,0.20127612676482612
30.11124166,0.2013775458653482
30.119966332,0.2013472171503777
30.128836555,0.20153121176879835
30.137696997,0.20160012424753376
30.146423409,0.20150909613070175
30.154948128,0.20163291371375172
30.163380657,0.20150023387307794
30.171811996,0.2014450757036698
30.180628068,0.20157648801211112
30.18937891,0.20168530703515794
30.198248542,0.20161239359595592
30.207117885,0.20138917737700712
30.215777316,0.20132066892196038
30.224478808,0.20147862416900925
30.23333559,0.20123833241816144
30.242008551,0.20092481924426225
30.250816344,0.20076119152421967
30.259656356,0.20066452294632223
30.268301727,0.2002692152522932
30.27712958,0.199929104933945
30.285648049,0.19987960231108995
30.294442531,0.19982945315920347
30.303298814,0.19999505089571099
30.311911624,0.20003415567172417
30.320771697,0.2000400260979951
30.329619589,0.19990065856912878
30.338203729,0.20014224350742715
30.346679169,0.20015567227859563
30.355490091,0.19977654306923623
30.364022761,0.1999653493045788
30.372256088,0.2000432050537252
30.380486335,0.19979467450339825
30.388672851,0.19989041012462053
30.396826867,0.1997177649218884
30.405111714,0.1998776789179016
30.413136649,0.19940317997761905
30.421102384,0.19916486069857958
30.429036338,0.1992399761979106
30.436990432,0.1994607570344391
30.444877686,0.19921286133135277
30.452777249,0.19955010191966943
30.460729274,0.19933010181773794
30.468829869,0.19938354845791895
30.476736983,0.19924551920948688
30.484618617,0.19893917774224537
30.49249254,0.19920805766328062
30.500365824,0.19925602721640423
30.508215267,0.1991300734909076
30.516102031,0.1989849118329039
30.524027115,0.19910122183105958
30.531860448,0.19949456646877806
30.539696101,0.19956952193005828
30.547604495,0.19978938040052108
30.555469148,0.19991893078996448
30.563427872,0.1997100466313674
30.571488198,0.19968698251910494
30.579400912,0.1996570600577051
30.587294105,0.19963887184898307
30.595187409,0.19917282488222451
30.603084953,0.19912584077277212
30.610998107,0.1992189451745948
30.61891601,0.19872136954023958
30.626830475,0.19868747216248145
30.634695998,0.19883267479917133
30.642603642,0.19868765754926476
30.650504176,0.19849462126572678
30.658384789,0.19857876944194597
30.666262793,0.19866926097007653
30.674356318,0.19891859728238337
30.682239032,0.19899028842293573
30.690138355,0.19934143404043914
30.69809065,0.19917341279713652
30.705986483,0.19927483345675062
30.713832497,0.19916055252787554
30.721710261,0.19928739552869962
30.729581864,0.1990362230323553
30.737482428,0.1989425741012722
30.745348611,0.1988402317178938
30.753279855,0.19857917577788495
30.761197849,0.19862565123190745
30.769094423,0.19842993760769428
30.777131918,0.19841023118684692
30.785021512,0.19850633094735315
30.792855465,0.19856007207752793
30.800768299,0.19832109150312677
30.808680952,0.19831168875806016
30.816583126,0.19828136733626317
30.82450896,0.19845375929876688
30.832409734,0.19830577070782243
30.840306768,0.19849025360928965
30.848161351,0.19889728125245343
30.856090995,0.19880219792388532
30.863986499,0.19881914976498583
30.871855902,0.1990311219555992
30.879942378,0.1988634849322008
30.887893082,0.1988949747940176
30.895816816,0.1990570905550104
30.90371076,0.19906645577257628
30.911624334,0.19926769252987112
30.919488097,0.19952879502052595
30.927441811,0.19979354479039477
30.935323145,0.19970254118509206
30.943191108,0.1995860856938998
30.951027081,0.1994890009993116
30.958954746,0.1991963957892618
30.966840009,0.19905392109636533
30.974710063,0.19880357613651015
30.982803438,0.19857855914349787
30.990698162,0.19856969669172472
30.998639086,0.19859237164411528
31.00653789,0.19835224569199617
31.014433114,0.19816990968395004
31.022357688,0.19812713099457357
31.030268182,0.1981464438498676
31.038243756,0.19804989214484178
31.0461931,0.19831092532845576
31.054142884,0.19856759004765595
31.062084188,0.19857625875632437
31.070006602,0.19858721965894216
31.077877846,0.19879121355145005
31.085986762,0.19885965214937332
31.093884555,0.19901933641528086
31.101807009,0.1989275709514052
31.109657712,0.19892103440111367
31.117567676,0.19899641268062188
31.12548063,0.1989072114693949
31.133336453,0.19887695848015127
31.141254707,0.19899631657586084
31.149164101,0.19915796400800237
31.157028435,0.19912064835824117
31.164926728,0.19912072297122843
31.172754192,0.19886182872139876
31.180690396,0.1989680944337038
31.18871953,0.19872245088561052
31.196655615,0.1984008131024803
31.20460551,0.19840450809448
31.212516553,0.1983987148389622
31.220373067,0.19832490190251184
31.22825874,0.19846616822354107
31.236218175,0.19869294931207343
31.244123048,0.1988791426955189
31.252014192,0.19857537302809644
31.259883786,0.19847230149634026
31.267753669,0.19869910008264094
31.275660983,0.19892186182742086
31.283571127,0.19872525802911667
31.291657972,0.19861359429631917
31.299576806,0.19837789765115504
31.30746713,0.19847148844464768
31.315408724,0.19854348296226332
31.323337748,0.1986918583004853
31.331153581,0.19871263424973581
31.339020404,0.1987844454668038
31.346924728,0.19883025297838317
31.354803501,0.19880743700492964
31.362741926,0.19877392209520228
31.370552859,0.19879554270238528
31.378381352,0.19890359121731158
31.386197855,0.19888645950949588
31.39421846,0.19845636581626286
31.402065813,0.19870335148493584
31.409975896,0.1987950278255634
31.41788695,0.19871837493821057
31.425787094,0.1989433469593442
31.433700658,0.19879090566435184
31.441665093,0.19879435734564488
31.449557037,0.19889163784283187
31.45744166,0.19881302692643685
31.465335964,0.1988281956583086
31.473228658,0.19881626324478827
31.481152762,0.19848247759462403
31.489128476,0.19838006282780768
31.497188581,0.19804449402509527
31.505046875,0.19769301244354517
31.512973729,0.19758319271920313
31.520876203,0.19775243178286891
31.528802846,0.19789685906856652
31.53669381,0.1978485122383827
31.544642764,0.1977706174164836
31.552543068,0.1976368165867612
31.560454532,0.19790084019928306
31.568353426,0.19789795687720899
31.57626871,0.19801527109260075
31.584113273,0.1981670179480769
31.592012407,0.1978925038146566
31.600059382,0.19786130116956985
31.607942855,0.19788240992393535
31.615881019,0.1977849144573191
31.623780673,0.19784392490962988
31.631697777,0.1979120643218694
31.639568691,0.1976417554113193
31.647457994,0.1978314396022594
31.655401498,0.1979147505368936
31.663323922,0.19760864317652443
31.671215606,0.1976814205022155
31.67912314,0.19769888722788773
31.687053164,0.19791589701231121
31.694953288,0.1980224132617046
31.703020003,0.19806123740544654
31.710958057,0.19775400646369895
31.718819551,0.19785251894593264
31.726707124,0.19793289383480928
31.734662788,0.19816739510023443
31.742596323,0.19814209802690405
31.750498676,0.19827138110648748
31.75841126,0.1979340494159722
31.766365104,0.1979979267431827
31.774243798,0.19813756222101933
31.782196882,0.19800363534029417
31.790070666,0.19811163099692722
31.79800845,0.19803081462550215
31.806113156,0.19837454271885416
31.814022849,0.19855793776063904
31.821953494,0.1983788355610579
31.829914608,0.1986772949273894
31.837804962,0.19855674556450462
31.845763186,0.1987222095105897
31.85371615,0.19870726227568322
31.861627574,0.19866068994830363
31.869549568,0.19866442375026613
31.877460122,0.19878793770702333
31.885349155,0.19915996902890337
31.893264169,0.19939195298849804
31.901161903,0.1996891869807681
31.909261759,0.1997215869625668
31.917137082,0.19993490236291858
31.925064106,0.19982400960965077
31.93294876,0.19953579679214115
31.940833204,0.1997935544889733
31.948757907,0.19972364847085783
31.956630561,0.1994779497656094
31.964508454,0.19965831500228653
31.972424718,0.199659693580111
31.980306702,0.19942935618482277
31.988226176,0.19931341138236858
31.99614167,0.19901391005760652
32.003999143,0.19887876016091788
32.012035178,0.1987762680823203
32.019947582,0.19877940986776205
32.027805165,0.19873801883795297
32.035709749,0.19894728695171662
32.043587563,0.1988077888072756
32.051504897,0.19865042285621437
32.0593824,0.19827951123642168
32.067348095,0.1981484532542752
32.075265708,0.19801684120908944
32.083146402,0.197951772279622
32.091034436,0.1979706808695771
32.098925329,0.19821119912009563
32.106867894,0.19837141627077567
32.114944059,0.19854577177533583
32.122835703,0.19827392252952833
32.130746046,0.19870731822544294
32.13863891,0.19867369609626995
32.146549894,0.1983900122103503
32.154460098,0.1983976704290751
32.162322382,0.19841279043441581
32.170223665,0.19863325270074453
32.178126519,0.1985871946317736
32.186033113,0.19841683815393815
32.193958247,0.19847058141547239
32.201924131,0.19828561876054973
32.209805135,0.19844018639490613
32.21785905,0.1982920809699953
32.225788144,0.1982317859206895
32.233658367,0.19822085732940795
32.241585152,0.19783869140588511
32.249458065,0.19802424175522362
32.257361529,0.198223132801277
32.265233362,0.19813363330665607
32.273154836,0.19811180698330666
32.28102892,0.19803574898613366
32.288943944,0.19802721375116283
32.296877328,0.19813008286432574
32.304813342,0.19793767303160875
32.312716036,0.1979208656085822
32.320804581,0.19791182450912967
32.328700245,0.1977555010742812
32.336557218,0.19796826170237788
32.344462092,0.1980132773842267
32.352373766,0.19805052668919382
32.360251229,0.1979761996396757
32.368141003,0.19800921853557465
32.376105647,0.19801525382984572
32.384002121,0.19803158547219984
32.391905635,0.19810026610870748
32.399815719,0.19810936529537726
32.407706633,0.1981610445527214
32.415598537,0.19817374556300626
32.423648322,0.19821689252731872
32.431525315,0.1984061492276493
32.439385449,0.1980640145092851
32.447288633,0.19825623860679792
32.455199556,0.19840267758161714
32.46312624,0.19829522523015722
32.471048264,0.1983208367748113
32.478987838,0.19826052305183486
32.486889422,0.1984849142137783
32.494806296,0.19852131588080257
32.50277795,0.19871334380283262
32.510727945,0.1986331873253574
32.518662239,0.19834496657358053
32.526752254,0.19836324092064844
32.534662018,0.198374982720716
32.542560742,0.19838010149492016
32.550443825,0.19807247129655076
32.558349879,0.1982288619233989
32.566320844,0.19821068435531472
32.574259858,0.19810203715158686
32.584228351,0.198041822284442
32.592218986,0.19753787757425087
32.60016796,0.19752876405692427
32.608101894,0.19707406556860152
32.616001188,0.1971060250780274
32.623969612,0.19730982594215873
32.632080528,0.19717086367841702
32.639985642,0.1970118202728013
32.647863835,0.19693010702734062
32.655810789,0.1971658774708133
32.663751674,0.1969384074376379
32.671668667,0.19686550803510458
32.679615212,0.1969626822530443
32.687523876,0.19699381322828516
32.695435289,0.19728397423872174
32.703386933,0.1974620334042445
32.711309427,0.19726858514665196
32.719198001,0.1974064268705577
32.727094585,0.1973939756288873
32.735216751,0.1973748506130494
32.743134945,0.19721109675809836
32.751108709,0.1970753312418402
32.758963072,0.19664806989407127
32.766923167,0.1967369222232488
32.77480609,0.19689953924862227
32.782682974,0.1970316659310506
32.790614048,0.1968671287146397
32.798489232,0.1966738431057914
32.806424686,0.19666866697871013
32.814347749,0.1968617260399303
32.822263633,0.19664085074727114
32.830252178,0.19677559489147758
32.838309923,0.19674795499788383
32.846238757,0.19696285010469403
32.854176031,0.19704316444616995
32.862120906,0.19733659882691343
32.870024129,0.1973780073000688
32.877926003,0.19726717847084166
32.885825837,0.1974293964450516
32.893803751,0.19717594003857183
32.901733145,0.19731134875277465
32.909643949,0.19731873801870425
32.917552083,0.1972292982279471
32.925456797,0.19695269263793552
32.933349371,0.19699230888140382
32.941487027,0.1966553236762895
32.949417011,0.19640603859761793
32.957359135,0.19614969961413498
32.965290989,0.19623240708233727
32.973259373,0.19608917900050957
32.981130307,0.19629030375444734
32.989049151,0.1964480815358129
32.997018725,0.19651656472502452
33.004929399,0.19654590879395137
33.012837983,0.19632255441172553
33.020760707,0.19599320626606773
33.028672281,0.19586536716720845
33.036608685,0.19599563181138072
33.04468374,0.19592028971907302
33.052643794,0.19591793598452725
33.060556378,0.19596761363570128
33.068436122,0.19599245931377499
33.076362066,0.19601913450764685
33.08427194,0.1954414150201594
33.092219154,0.19544579998183895
33.100140438,0.19558714893745066
33.108127432,0.19559722997143983
33.115987916,0.19573374236309402
33.12390968,0.19575361428540974
33.131784304,0.1956788971732292
33.139731098,0.19572055339359729
33.147795643,0.19565205498354835
33.155709667,0.1958156690902989
33.163590621,0.19566100184595295
33.171510195,0.1950709455859036
33.179373408,0.1953538567463652
33.187275202,0.19517430065934613
33.195163365,0.19503377116640164
33.203048119,0.19516108088420536
33.210992003,0.19527388291817346
33.218901247,0.19481150927156884
33.226804181,0.19509258745685493
33.234654504,0.19514154236650152
33.242559118,0.19518891367542143
33.250633543,0.1952404476961823
33.258523627,0.19561982580798476
33.26635817,0.19562785286493742
33.274274894,0.19551215941243696
33.282183728,0.19586751814812084
33.290070281,0.19591604199004978
33.297965105,0.1955435796982247
33.305858449,0.19555948974694712
33.313781483,0.19558840283913503
33.321695817,0.19560867891868303
33.32960029,0.19545738731344733
33.337544054,0.19552817357183386
33.345425978,0.195652937969946
33.353538854,0.19560969074372506
33.361493569,0.19557820065756953
33.369449383,0.19548703822922564
33.377411777,0.19548396615248984
33.385305141,0.1956410235627068
33.393196865,0.19549294217140892
33.401111328,0.1954252225752444
33.409052433,0.19512854626562962
33.417005017,0.19504281424727268
33.424921411,0.19506183025424234
33.432820324,0.19506309921655127
33.440728468,0.195082889192947
33.448600002,0.1950642521332034
33.456654067,0.19508770957784302
33.464581101,0.19508187234885782
33.472519695,0.19502845050183584
33.480455379,0.1949025658001976
33.488315703,0.1948271273684029
33.496245587,0.19508155863219684
33.50413252,0.19510606490815113
33.512068314,0.19512144263231518
33.519945148,0.1950890212450012
33.527890862,0.19504602404201762
33.535804736,0.19522835497359003
33.54371051,0.19524085084739343
33.551565743,0.19537562911611717
33.559666179,0.19530397263725374
33.567558972,0.19498407697552342
33.575461286,0.19488584805706846
33.58341044,0.19474061717209976
33.591285224,0.1946629715499829
33.599101357,0.19445640075311682
33.607042091,0.19466457827257996
33.614947875,0.1947208932448929
33.622843229,0.19448437380089978
33.630740432,0.19446736022820152
33.638635196,0.19456431598449603
33.64650711,0.19455827724735064
33.654457814,0.19450041523897907
33.662501019,0.19463467355258673
33.670448913,0.19490136854408927
33.678350937,0.194788770490128
33.686265901,0.19464332786767202
33.694199005,0.1946583684499804
33.702130409,0.1948301949037364
33.710064903,0.1947104294543489
33.717991097,0.1947363752870253
33.72584173,0.19451899945674345
33.733778894,0.19429169082676756
33.741717599,0.19446581057203377
33.749654493,0.19455074127540983
33.757588757,0.1946157791220132
33.765644362,0.19460128133628707
33.773612996,0.1950870784656105
33.7815344,0.19477155002613622
33.789500555,0.19467227654890118
33.797390288,0.19440323435334286
33.805288002,0.19454303319372684
33.813226666,0.19423832550182102
33.821177561,0.19422390612480178
33.829106315,0.1942980252020821
33.837023148,0.19431050924505827
33.844916392,0.1940778569233003
33.852798566,0.19410796797765673
33.86072192,0.19381371173611742
33.868814345,0.19375548993131952
33.876698339,0.19383097263251656
33.884587433,0.1934792341551241
33.892529147,0.193430012986155
33.900457161,0.19342185707688755
33.908385525,0.19351721833202604
33.916330699,0.19337169659912845
33.924268383,0.19342080204847403
33.932146786,0.19337910963344423
33.940078451,0.1931976250982586
33.948023595,0.19303137866819334
33.955956409,0.1930569218894207
33.963872123,0.1928179153864063
33.972003879,0.1927900030234293
33.979924323,0.1926922962106869
33.987881437,0.1927281617299885
33.995796581,0.19258339660721563
34.003724655,0.19255808008319153
34.011665209,0.1925012354454614
34.019534522,0.1922081594246742
34.027391516,0.19228530661248702
34.0353149,0.1922880537474965
34.043204133,0.1921064721843749
34.051144248,0.19245258969274642
34.059043361,0.1924864302263292
34.066989995,0.19251542176250014
34.075089101,0.1921239753577628
34.083022575,0.19202093352673447
34.090915129,0.19180516550122823
34.098846713,0.19188259337050825
34.106740347,0.19162935644567317
34.11460468,0.19165530136895742
34.122512214,0.19177535583867258
34.130407978,0.19169235810303556
34.138358722,0.1917334659176396
34.146285356,0.19176704966594
34.15416984,0.19172664756286023
34.162107294,0.1914316084402737
34.169989497,0.1912224826149792
34.178119153,0.19121786189950285
34.186059377,0.19141113316871652
34.194000702,0.19111386526168014
34.201913415,0.19113000867740285
34.209886,0.19110832365611932
34.217796104,0.1910921611102802
34.225799268,0.19081862962910187
34.233716982,0.1905847138303836
34.241629066,0.1903106830747339
34.24957243,0.18989148711585163
34.257517454,0.18962396980153648
34.265428298,0.18951294162078147
34.273352792,0.1895861974635684
34.281421418,0.18959646933921875
34.289370572,0.18957605099523384
34.297306426,0.18931507699191202
34.30520376,0.18921981727280976
34.313092834,0.18940566518776755
34.321026218,0.18959815370685448
34.328971562,0.18952898035463286
34.336939546,0.18906326344155094
34.34480543,0.18911038425061
34.352705064,0.18884363531469944
34.360590207,0.18863267778062354
34.368495661,0.18868385487460235
34.376403835,0.18883396382308526
34.38449825,0.1889316066717189
34.392385284,0.18893700706911185
34.400242937,0.18874841733569275
34.408141711,0.18854427863917217
34.416116796,0.18840191239757179
34.424006419,0.1882266485800393
34.431923943,0.1880214125490836
34.439827217,0.1875219281281004
34.447711891,0.18723472277916017
34.455604974,0.18725848452926266
34.463505678,0.18681718427234467
34.471390261,0.18680293691317557
34.479303045,0.18658058646502776
34.487366841,0.18667591224835617
34.495290635,0.1864576423631658
34.503200509,0.18621320053512866
34.511072732,0.18628444651168224
34.518949156,0.18612876071263998
34.526844889,0.18609146599075363
34.534740963,0.18615177227258595
34.542588926,0.18606391967840794
34.5504815,0.18585123873274453
34.558394374,0.18599935016174557
34.566328548,0.18590934202765025
34.574285633,0.18584609127937113
34.582227927,0.1858083015975309
34.590336552,0.18589914936311822
34.598254296,0.18605145688093133
34.606223891,0.185725269312158
34.614119704,0.1857726920759073
34.621601114,0.1861202295984318
34.628927943,0.1861396469793819
34.636252751,0.18598479607435317
34.64358842,0.1859935641369794
34.650969428,0.18593970872178392
34.658257436,0.18578157620220462
34.665597185,0.18574902718008396
34.672953773,0.18568103995772056
34.680289792,0.18593982220956787
34.687631491,0.18609249633438088
34.695146011,0.1860860285115126
34.702496509,0.1863661181765124
34.709874058,0.18658134735878207
34.717184217,0.18643301993597644
34.724516705,0.18661224746747251
34.731830003,0.1866330792516311
34.739154042,0.1865583540489292
34.746539161,0.18642928691715271
34.753917859,0.18652864997735022
34.761267058,0.18648085519543992
34.768593846,0.18652306331749205
34.775898504,0.1864429644339155
34.783253083,0.18625213912928537
34.790603492,0.1865851277650547
34.798078062,0.18667560687012247
34.80534496,0.18668042020937603
34.812632478,0.1865831259863926
34.820022967,0.18652900777839163
34.827334865,0.186649941857016
34.834718634,0.18612490439926854
34.842068103,0.1859759972494824
34.849375611,0.185728735905249
34.8567239,0.18590843930293752
34.864073608,0.18579927109101047
34.871431767,0.18556042585058807
34.878804006,0.18543445317928048
34.886162884,0.18546689983089765
34.893480573,0.18524907934941023
34.901045383,0.185178379425058
34.908370092,0.1851457960634638
34.915756861,0.18508045933536985
34.923064869,0.18504770091121286
34.930466748,0.18507068479980082
34.937780566,0.18473236955489167
34.945158915,0.1845916746012014
34.952436953,0.18452452412159667
34.959729141,0.18478033270421648
34.96704882,0.18468533860661282
34.974335837,0.1849106729364091
34.981613565,0.18452537262251836
34.988968814,0.18466944149216302
34.996288772,0.18472496493169616
35.003826313,0.18474379644864214
35.011153221,0.18506098925820164
35.01851872,0.18509943506372895
35.025868459,0.18518232175720947
35.033195607,0.18516905164714648
35.040491115,0.18529887237987697
35.047831914,0.18514539193360743
35.055203103,0.18487672334836872
35.062508441,0.18471033440048765
35.06986502,0.1846691305508931
35.077196698,0.18495240857722878
35.084510727,0.18500810070102244
35.091822455,0.1851391495755386
35.099119253,0.18517252044339486
35.106572302,0.18531805529028997
35.11388746,0.18529209499479082
35.121262499,0.1854807083722225
35.128566208,0.18530912484341228
35.135904876,0.1852006327486916
35.143253015,0.18526499154342202
35.150626964,0.18511136235308764
35.157943592,0.18475537306027703
35.165291731,0.18501332199240542
35.172631359,0.18479922490648734
35.179996688,0.18440778294027743
35.187322626,0.18443352881898653
35.194683595,0.18461450649562858
35.202035263,0.18448247983995383
35.209550844,0.18458793376505853
35.216955333,0.18469487067559462
35.224305741,0.18465643800912293
35.23168169,0.18470360435777342
35.239057109,0.1845100668888266
35.246395988,0.18452328886401181
35.253709106,0.18427319509640952
35.261024174,0.18432208065375372
35.268353243,0.18434658428047
35.275690522,0.1841601270247444
35.28307748,0.18418566939570408
35.290387379,0.18437980541926222
35.297705797,0.18457458747454755
35.305082206,0.1847275209117455
35.312581586,0.18462316654210792
35.319958135,0.18475221965179991
35.327328994,0.1844968192347166
35.334634512,0.1844209179864404
35.342022441,0.1841185257771001
35.349376479,0.18409982856026927
35.356650647,0.18400515792747435
35.363938165,0.18393108271792102
35.371269064,0.1841664489687634
35.378643723,0.18460753384774134
35.385992351,0.1847491941049196
35.39329836,0.18482674466550944
35.400652738,0.1846021131313607
35.407966186,0.18411186896080234
35.415424076,0.1841639271628906
35.422811065,0.18429651041171904
35.430167164,0.18434363721358968
35.437466552,0.18405075160443402
35.44481645,0.18377421480806386
35.452173969,0.18358338530375168
35.459528228,0.18379757197361604
35.466862466,0.1837504672676605
35.474218485,0.18343868250009693
35.481542644,0.18371037235519072
35.488865642,0.18388592049695784
35.49619111,0.18411218068332255
35.503562289,0.1842948907707259
35.510859057,0.18432984492590118
35.518377508,0.18410542134120628
35.525666996,0.1839802049709248
35.533076725,0.18402203141219384
35.540371883,0.18400942062812212
35.547707311,0.18426335329051932
35.555005859,0.18447619132750845
35.562337238,0.1843904603559593
35.569687207,0.18446209496666308
35.577011425,0.1844575564264131
35.584315263,0.1843678782102221
35.591715482,0.18379888253506088
35.59904011,0.18352374132156057
35.606320499,0.18356552458603215
35.613599507,0.18356647771870732
35.621108657,0.1837423752127621
35.628440425,0.18355338516600067
35.635810854,0.18356208322762857
35.643138192,0.18317926987614633
35.650481411,0.18332488812487746
35.657821099,0.18339030932253825
35.665188258,0.18357610072320824
35.672521056,0.18363016267551704
35.679884905,0.1838719200588349
35.687251484,0.18373699598703
35.694543812,0.18363630128178837
35.701926701,0.1834491341900704
35.70928892,0.183658853419071
35.716610578,0.18370303341519273
35.724093988,0.1837533666359337
35.731508447,0.18379551968540642
35.738824566,0.18372195789149234
35.746125974,0.1838224785375443
35.753482763,0.18369989150644084
35.760840542,0.18368137533640091
35.76821445,0.1838838368934682
35.775570559,0.183965420758673
35.782907607,0.183782056959184
35.790251446,0.18374426733730584
35.797568204,0.1837047896157301
35.804893723,0.18342928415971274
35.812207881,0.18331483863198883
35.81960465,0.18350332757024448
35.82712223,0.18355952230739328
35.834405598,0.18369278744904857
35.841780567,0.18353278022287625
35.849162036,0.18361944135123662
35.856480274,0.18353915847395344
35.863798053,0.1833378148599081
35.871147681,0.18329694649626116
35.87850121,0.18324092176575799
35.885833948,0.18335449550791408
35.893222947,0.18334513703367944
35.900558486,0.18346637772032423
35.907964625,0.1836573650465349
35.915304663,0.1833570724345899
35.922674782,0.1835962979419927
35.930145032,0.18353222022316312
35.937514461,0.18352938420634357
35.944839299,0.18343483623494322
35.952141887,0.18349737525613452
35.959474596,0.18349508114197663
35.966842815,0.18351502934866276
35.974169213,0.18315810598544333
35.981492752,0.18294404247916615
35.988840641,0.18316730776449347
35.996168009,0.1832797535611455
36.003487817,0.1833766052408531
36.010823306,0.18326479980843352
36.018184834,0.18296467016853035
36.025528763,0.1830823486047493
36.033038133,0.18320412556433896
36.040363001,0.18307283550001122
36.04769935,0.18323808303713338
36.055057139,0.18311341685040158
36.062368027,0.18286062155587085
36.069662655,0.18321447076173505
36.077030864,0.18332612081850394
36.084370502,0.18320467616241098
36.0916471,0.1832566323939929
36.098957418,0.18332374616724584
36.106313387,0.18332946671941788
36.113659995,0.1832324740691124
36.121056175,0.182998844512198
36.128369523,0.182827735044689
36.135857603,0.18248526818736366
36.143163241,0.1826375640521619
36.15055508,0.18273112747656703
36.157868378,0.1827672631471957
36.165231417,0.1826347639854902
36.172562756,0.1826220548666792
36.179949625,0.18241780872064964
36.187306543,0.1822854862627944
36.194647262,0.18186954418335433
36.2019613,0.18189430698455336
36.209292068,0.1819007872242473
36.216609707,0.1820153572903363
36.223938276,0.18203356506768203
36.231253264,0.18238652403236835
36.238814724,0.18233849655156956
36.246129183,0.18224491417211897
36.253482641,0.18213693247989407
36.2608167,0.18199552545866818
36.268154138,0.18217429681091418
36.275499167,0.18206130209136262
36.282839565,0.1819075735551394
36.290174644,0.18203599308190446
36.297506942,0.18213949774425073
36.304853321,0.18198794688851483
36.31221985,0.18219349074075453
36.319555638,0.1819279477053161
36.326893977,0.18208785465495791
36.334212575,0.18223887072417191
36.341708065,0.18258401221705023
36.349082744,0.18241508399761688
36.356435542,0.18231493002236981
36.36370995,0.18215615640107227
36.371062769,0.182193711565158
36.378435238,0.18217286395209129
36.385724136,0.18206790033845482
36.393109495,0.18212384352363978
36.400399243,0.18193119887152723
36.407762392,0.18182476491915378
36.41509379,0.18177261618624882
36.422430969,0.1813596598712695
36.429757607,0.1813870325417891
36.437107955,0.18139515112187612
36.444605955,0.1812539336752474
36.451952205,0.18148921061333537
36.459285043,0.18171656897606353
36.466577351,0.18154447342754415
36.473913899,0.18135395196188475
36.481312198,0.18158891965723653
36.488621827,0.18138025261032076
36.495915485,0.18132046089720402
36.503273553,0.1812592348178537
36.510614102,0.18119219648643942
36.517938481,0.18075808688196124
36.525273609,0.1804474951549425
36.532612728,0.18029089701818526
36.539988187,0.1801594956387821
36.547498097,0.18031639987516918
36.554809045,0.18025749240656375
36.562213524,0.18066710070840514
36.569513752,0.1806251130544201
36.57788394,0.18077214153085075
36.585296089,0.1806439023855387
36.592682028,0.18051790166748982
36.600083917,0.1805761509402427
36.607435976,0.18029217914032153
36.614841315,0.18055442927009394
36.622145453,0.1808379260835152
36.629461202,0.18059133163641158
36.63678185,0.18055922639291952
36.644115568,0.18026659575267798
36.651609009,0.180612681879131
36.658970897,0.18058669534993702
36.666310986,0.18076746814622202
36.673663664,0.1807561071913017
36.681084793,0.18069740532607362
36.688381541,0.1808275959025738
36.69568277,0.1806265917680327
36.703068309,0.18067648580003007
36.710456178,0.18069175388956235
36.717728756,0.18073650722811296
36.725113575,0.18057849864510678
36.732442723,0.18050395583444073
36.739810592,0.18034366609874702
36.747194231,0.1806700201753648
36.754699921,0.18085721147957082
36.7620545,0.18085752874979655
36.769433519,0.18084227046800028
36.776751807,0.18054355923776202
36.784117636,0.18047198729745992
36.791454794,0.18084570750930323
36.798832433,0.18059338289615826
36.806181642,0.18038457896863241
36.81351711,0.1805753675521948
36.820785688,0.18099641316542606
36.828114416,0.18051403265739624
36.835472265,0.18013100866734172
36.842846474,0.18013162464179336
36.850213703,0.1801398557866233
36.857733213,0.18025488248294413
36.865090162,0.18045022959348841
36.87240667,0.18053002134898669
36.879751989,0.18092152344825851
36.887114747,0.1809832727807046
36.894444636,0.18096295133908902
36.901788474,0.18105949466554908
36.909139163,0.180948771656685
36.916517582,0.18036873551678972
36.92384581,0.1802342745602022
36.93123478,0.1802610230381063
36.938653959,0.1799747983454798
36.945977857,0.18007389585972458
36.953291395,0.17990907267700945
36.960798275,0.17984647715157157
36.968118934,0.17978391947115868
36.975478562,0.17992390576906062
36.982847231,0.1798632350767774
36.99018005,0.17982581760540614
36.997561359,0.1798489522109435
37.004893488,0.17996405053468098
37.012204436,0.18012703024264737
37.019597614,0.17979654747670978
37.026920443,0.1798954336402893
37.034229351,0.17991247757682152
37.041532119,0.17983501894755316
37.048873298,0.1794015953073381
37.056200836,0.1793690504536317
37.063687366,0.1794968865806626
37.071042385,0.17935738295366163
37.078418064,0.17954285603431655
37.085778403,0.1795256945809079
37.093144501,0.17943335112464304
37.10046917,0.1792705972522852
37.107805128,0.17896956904978728
37.115164157,0.1790594916230688
37.122504135,0.17875901027202518
37.129838594,0.1786502452908521
37.137201662,0.17854081672811506
37.144535811,0.17833504341254566
37.151859389,0.17825525938136247
37.159180757,0.17826440785049838
37.166705348,0.17802378515225814
37.174029876,0.17840642462516693
37.181430365,0.17820160115783
37.188750594,0.17797697694347453
37.196098282,0.17786867658335562
37.203405711,0.17773545174775884
37.21079239,0.1774531519670923
37.218127978,0.17777492137277454
37.225435087,0.17784499174951318
37.232781405,0.17781565881563569
37.240102344,0.17797973541152537
37.247468272,0.17808655405653076
37.254867661,0.17808531563338395
37.262172539,0.17825871588436612
37.269689669,0.17809488902735177
37.277018278,0.17811047765569726
37.284318566,0.1781864127456588
37.291680525,0.17793312817862506
37.299039194,0.17822916271386616
37.306371292,0.1782398537618567
37.313725091,0.17791078098054905
37.32110899,0.17801122679022902
37.328441068,0.1779063796986304
37.335733236,0.17760495933080686
37.343081795,0.17747689770330083
37.350453134,0.17765498446215558
37.357806112,0.17753448333092417
37.365226941,0.17755479611637232
37.372692361,0.1777978472186362
37.38005382,0.17771527950640617
37.387427089,0.177723992792665
37.394763177,0.1779564925007412
37.402081286,0.17800560711195954
37.409415514,0.17772649211730365
37.416766853,0.17757328397091754
37.424167012,0.17747119057258856
37.431523681,0.17742516374358588
37.43891039,0.17736725191441466
37.446291299,0.17750888129391523
37.453616867,0.17723618355736245
37.460982246,0.17738694337592129
37.468338005,0.1775222327200691
37.475815014,0.1776614013975522
37.483146883,0.17755060388438346
37.490511911,0.1776864670952115
37.49782931,0.177814958451562
37.505216539,0.17756688044459323
37.512520307,0.1775324796735418
37.519898586,0.17773458104120618
37.527232694,0.17804669522385802
37.534594593,0.17836561374888446
37.541912251,0.17835482810577333
37.54926919,0.17832270917731075
37.556630479,0.17839771869205098
37.563967067,0.1781848186040947
37.571250745,0.17801279220886004
37.578768045,0.17781844545610778
37.586133714,0.1779369870921395
37.593489673,0.17795329197500334
37.600775701,0.1779763517870429
37.608143629,0.1777327200118223
37.615472058,0.17748043334422872
37.622829747,0.17704944464249206
37.630150145,0.17701012058620746
37.637510194,0.176972110234137
37.644794572,0.1770411546239618
37.652180041,0.17702589336617594
37.659508949,0.17712845659017204
37.666893649,0.17695802820426193
37.674264787,0.1769791654787086
37.681842258,0.17677248268237583
37.689191637,0.17686169091588952
37.696564936,0.17706459268715977
37.703955355,0.1767219753892336
37.711274653,0.1769699859426946
37.718592281,0.17661356978560744
37.72594893,0.17652350195516256
37.733252198,0.17679795342278085
37.740632397,0.176571752018737
37.748018476,0.17667178669401823
37.755326734,0.17647789630570798
37.762687663,0.1765591735428142
37.770030761,0.17674873824542053
37.77741392,0.17688779955674228
37.784928281,0.1766345759975324
37.792253569,0.17652255314866672
37.799597427,0.1763673612054706
37.806985796,0.17634550527976875
37.814342525,0.17631113099397686
37.821696963,0.17632739493273944
37.829036702,0.17643989111272984
37.836386561,0.17642156528416705
37.843732669,0.1767279258519348
37.851038597,0.17688907042994548
37.858408897,0.17665389396988743
37.865753235,0.17679288722713277
37.873099584,0.17663947141024075
37.880431662,0.17634035727287284
37.887935272,0.1763363229896197
37.895332271,0.17607003679883845
37.90268025,0.17603277445338583
37.910006919,0.17611702446859678
37.917403028,0.1758552990745316
37.924749586,0.17562411604708353
37.932122015,0.1754429665254226
37.939439313,0.17553235848252097
37.946821502,0.17558790979907435
37.95414279,0.17544235522541277
37.961434828,0.17551490366515302
37.968779197,0.17532510806399024
37.976153416,0.17551506750826873
37.983494165,0.17539760164465776
37.990999435,0.17575027383943895
37.998350743,0.17569981297702886
38.005688742,0.17548759311535012
38.0130222,0.1753229517796549
38.020358209,0.1751256841360759
38.027712697,0.17506388968769915
38.035069786,0.17532937612982505
38.042419575,0.17514253336234
38.049751863,0.17477661155815433
38.057126892,0.1750886649048535
38.0644415,0.17490310483428578
38.071754108,0.17507723451718818
38.079108097,0.17509764135255604
38.086451086,0.17519653711332633
38.093917596,0.17516372591881035
38.101275264,0.17525831471004322
38.108621653,0.17523929222975543
38.115974641,0.17512915747163205
38.12333469,0.17514180062160548
38.130655919,0.17499727216116673
38.138005547,0.17483675851127825
38.145346736,0.1748040187767664
38.152706055,0.175080676535459
38.160051283,0.17463993735233488
38.167420692,0.17492215510521292
38.17475643,0.17479420333566267
38.182078599,0.17453589648027343
38.189418137,0.17439805263429733
38.196989408,0.17421575404904605
38.204326386,0.1742407498107361
38.211654065,0.17452743181737643
38.218959033,0.1743634751075741
38.226264131,0.17445414378748758
38.23358832,0.17441873825237053
38.240888618,0.17446329848445902
38.248226997,0.17421117792606683
38.255551495,0.1741869565057249
38.262881283,0.17419756509959755
38.270181581,0.17450846148914514
38.27753387,0.17440589575270046
38.284864368,0.17441750082408244
38.292263767,0.17440536978522897
38.299743567,0.17414597211249394
38.307074616,0.17410363521439398
38.314424874,0.17374739866279787
38.321785003,0.17409885120525584
38.329102812,0.17380913694612227
38.3364501,0.17391897360249733
38.343807839,0.1740441157776488
38.351101517,0.17381511687933895
38.358451606,0.17360296777395526
38.365783214,0.1736992896826264
38.373118563,0.1738227143774884
38.380479072,0.1736671261264748
38.38782557,0.17352918808749915
38.395119718,0.1734157199548933
38.402627018,0.1737376780749045
38.409938086,0.1738134921816328
38.417287825,0.17347257493159757
38.424627213,0.1730544371722505
38.431957672,0.17306678595530117
38.43930022,0.17308339451711313
38.44669665,0.17323360774512397
38.454059918,0.17337144234305396
38.461406317,0.17335704967946539
38.468741736,0.17341432154794564
38.476134594,0.17346278247206415
38.483482103,0.1735791309712897
38.490864312,0.17332221008520649
38.4982002,0.17307403205633917
38.50573701,0.17276735787467115
38.513077949,0.17263648269084
38.520405487,0.1726977198459873
38.527783346,0.17255764452770292
38.535165325,0.17257799028065696
38.542505944,0.17251072702546513
38.549862953,0.17241906276421562
38.557278212,0.1726450710493182
38.564628431,0.17259333558261863
38.57203478,0.1725927523772793
38.579377738,0.17234314095444403
38.586718447,0.17213130916087213
38.594119236,0.1723985920912738
38.601443325,0.17232662970186727
38.608954715,0.17229819425880533
38.616275863,0.1721823849585004
38.623559651,0.17235008368105526
38.630836789,0.1724589302397785
38.638095277,0.17192808265417528
38.645416005,0.17197626590169665
38.652744983,0.17186885628432488
38.660098582,0.17214679993990548
38.667475031,0.1722280203379714
38.674799019,0.17214554899706916
38.682128898,0.17228102123185532
38.689443356,0.17241023421264584
38.696801365,0.17220627221835696
38.704108073,0.17238693579647418
38.711595773,0.17241798101516054
38.718892511,0.17221979094182507
38.726223299,0.17252099287424497
38.733582998,0.17275145257661254
38.740965577,0.17269874647079886
38.748325246,0.17286174841580518
38.755651064,0.1726440577532786
38.763033913,0.17283088923446238
38.770386952,0.17256479126076515
38.77773551,0.1726183854298567
38.785102379,0.1727643360926268
38.792396197,0.1728065803010735
38.799720736,0.1731217100513224
38.807056904,0.1728454128273115
38.814602094,0.17265006867162377
38.821967573,0.17254051426808445
38.829356563,0.17262901584262233
38.836689061,0.17249142865533781
38.84403715,0.17280203852970338
38.851352168,0.17286707497532208
38.858749407,0.1730420483552729
38.866070655,0.17339553441437927
38.873471374,0.17353708034582255
38.880770172,0.17370633783009676
38.888131101,0.17354992231474847
38.89547428,0.17339277346350598
38.902844409,0.17332466578807904
38.910165457,0.17312181555391534
38.917736618,0.17314875052705198
38.925097906,0.17275332498285137
38.932453715,0.17292860245613914
38.939782154,0.17274894003704416
38.947120942,0.17283754997553644
38.954513431,0.17287532840392694
38.9618836,0.1728096245389424
38.969249258,0.17283868978448086
38.976580017,0.17234800316820584
38.983947466,0.17251065980281707
38.991335615,0.17241569580153274
38.998617583,0.1722995899123091
39.005976632,0.17221118692310955
39.01332634,0.17247338740264526
39.0208121,0.1723411633254424
39.028217449,0.17221924501274175
39.035622408,0.1720926359326838
39.042950687,0.17205754052847008
39.050261355,0.17214837320089152
39.057564073,0.17214747513940315
39.064910922,0.17234329740410329
39.072266861,0.17229574126099859
39.07965757,0.17247433124261635
39.086951398,0.17269793959749188
39.094256726,0.17277691061198866
39.101546954,0.17293626774446522
39.108869742,0.17302752411224478
39.116281122,0.1730815492435951
39.123769471,0.17302456675959055
39.1311006,0.17299130782912486
39.138461719,0.1728132406601211
39.145793767,0.17276288196793954
39.153156796,0.17228390240253286
39.160453084,0.1721138083881021
39.167780302,0.1723516032924369
39.175142251,0.17234774887085158
39.1824865,0.17262724334212212
39.189833068,0.17264951532868467
39.197190597,0.17243548905499223
39.204530335,0.17239845726672665
39.211872884,0.17218708041818886
39.219211743,0.17197227784598995
39.226731073,0.172002088171609
39.234070061,0.1721600606602237
39.2414051,0.17192212489632533
39.248787849,0.17181359344857317
39.256144417,0.17181846086397548
39.263486596,0.1716582884628004
39.270848514,0.17119665185578298
39.278158903,0.17118644610166342
39.285512041,0.1714730666170638
39.29282727,0.17136639681525256
39.300189419,0.17126686974919428
39.307524737,0.1711361367668987
39.314913466,0.17080574721857228
39.322265775,0.17047053494256284
39.329812865,0.17044189964114162
39.337157494,0.1705194572758989
39.344521233,0.17049131493270808
39.351879631,0.17054417647193823
39.35922572,0.17058253865153364
39.366596969,0.17045569723731974
39.373947288,0.17026583914021162
39.381292366,0.17013694343039193
39.388597164,0.1702416829106628
39.396001123,0.17009561393268627
39.403339072,0.170153730021513
39.41063754,0.17005251752539585
39.417981468,0.16968608182033537
39.425348867,0.16962282161496026
39.432849717,0.16949397528817586
39.440175255,0.16942329406450424
39.447534954,0.16920583764226538
39.454961844,0.16913126553450655
39.462286252,0.1688532819305713
39.469626451,0.16861647864236237
39.476969639,0.16831121866647078
39.484275847,0.16833405274049
39.491609896,0.16836900630102394
39.498991945,0.16856923202400315
39.506272573,0.1684081210110836
39.513593081,0.16836294639308538
39.52100861,0.16848156698570602
39.528369789,0.1686442814557068
39.535858209,0.16885964524490485
39.543246928,0.16890529891928213
39.550628237,0.1688312308539728
39.557983426,0.1687398964653364
39.565321454,0.16862732329460103
39.572641772,0.1688377986166288
39.579946901,0.16880170151165166
39.58731056,0.1684250825335685
39.594673378,0.16859984462986152
39.601969317,0.16874439912652683
39.609337155,0.16898421886716866
39.616695224,0.1687922561935226
39.624098943,0.1685823399239822
39.631455972,0.16858341778809255
39.638978322,0.1688147624236129
39.646335321,0.16868443941181444
39.653691259,0.16874120332311265
39.661012188,0.1689954193820639
39.668327936,0.16905691667476497
39.675692765,0.16926832570280387
39.683037783,0.16880247694122125
39.690377562,0.16865417696568163
39.69770077,0.16908465313603577
39.705075469,0.16908492524508062
39.712383857,0.16962907063769428
39.719751516,0.1697230027520614
39.727058814,0.16947813476867404
39.734410663,0.16946982542192657
39.741931993,0.16962934103154326
39.749309132,0.16969834914336115
39.756677261,0.16937571628902634
39.764227641,0.1691019234464057
39.7715833,0.1690972999593813
39.778919199,0.1690354990783923
39.786256037,0.16904840863360238
39.793628646,0.16887446534264391
39.800990325,0.16869399286806416
39.808332433,0.16830507428648278
39.815692032,0.16832807125399543
39.823045221,0.16807824523260667
39.83040485,0.1682126147440955
39.837783318,0.16811616154502512
39.845286558,0.16806427060145976
39.852636867,0.16758720861152687
39.860040576,0.16756688889335267
39.867386635,0.16763117136143504
39.874767044,0.1676772842088456
39.882132452,0.1676796569915652
39.88942804,0.16772092020887092
39.896747989,0.16753441505372466
39.904123938,0.16780811148614105
39.911469526,0.16754182716161858
39.918861505,0.16758392495352725
39.926207374,0.1673370468272592
39.933549562,0.16736661038423956
39.940889271,0.1673855414587463
39.948375781,0.1674292912994335
39.9557756,0.16764494308403788
39.963154399,0.1676946574177541
39.970479187,0.16767321101731258
39.977771785,0.16755204640568952
39.985078513,0.16758654076149368
39.992432842,0.16745897972492724
39.999814831,0.1674123546718917
40.007145229,0.16730135755146697
40.014541859,0.1676425084928843
40.021898047,0.16720015891306608
40.029265036,0.1668738409812828
40.036636795,0.1664960105912719
40.043986614,0.16644409140252092
40.051523064,0.16629185186850318
40.058887443,0.16609653441046723
40.066195941,0.16630887876531247
40.07354677,0.166475918955002
40.080864158,0.16663833666078884
40.088225467,0.1666638273963137
40.095554765,0.1665495449066394
40.102934444,0.16652073072866244
40.110275332,0.1664997899859677
40.117613281,0.16639286829235195
40.12500191,0.16634211089703116
40.132331958,0.16604454197008617
40.139709847,0.16600003968791227
40.147057106,0.1659774584557262
40.154564096,0.1661515065266576
40.161897925,0.1659104420892727
40.169262013,0.16607625823093902
40.176566042,0.16627096646904452
40.183954271,0.16602280360157712
40.191297699,0.16603973546775522
40.198647748,0.16573768910989645
40.206032286,0.16561461134875502
40.213427485,0.16533702501415395
40.220717343,0.16548453905685134
40.228095992,0.16551471865380465
40.235444301,0.16549094526808084
40.24278958,0.16513433221170515
40.250122388,0.16494177463512433
40.257633428,0.16467420401441665
40.264955797,0.16491792947976405
40.272340006,0.16485429534386645
40.279678544,0.1647258257466009
40.287046973,0.16443240540052925
40.294446932,0.1646937058638661
40.301795011,0.16478632588861236
40.309111319,0.16428415177109248
40.316448018,0.1639168021794284
40.323839137,0.16362499872161235
40.331182235,0.16365091484054825
40.338512434,0.1643400844704303
40.345869202,0.16427808576605482
40.353254571,0.1639829091616029
40.360683301,0.16384195195425802
40.367980189,0.1638812174324854
40.375304897,0.16392376953107315
40.382688486,0.1640717235385285
40.390047415,0.16393217631440687
40.397377003,0.16387032217380465
40.404698982,0.16385677158508197
40.41207019,0.1639282915260259
40.419440159,0.16370090599723064
40.426797898,0.16347889866451482
40.434133996,0.16341349113656314
40.441508155,0.16318653309891493
40.448833033,0.1631264108658251
40.456208892,0.16297239162885296
40.463783003,0.16267668002407215
40.471093411,0.16268541524389038
40.47843775,0.1626388702405471
40.485755609,0.16270181155991556
40.493122817,0.16261293049154985
40.500431226,0.16268628656876027
40.507775394,0.16272739516611104
40.515126523,0.16234465633686743
40.522508882,0.16251522618621972
40.529898031,0.16222523300471686
40.53727676,0.16200433907245487
40.544649869,0.16174181356975756
40.553877985,0.16163217687672793
40.561280074,0.16170506896512524
40.568780164,0.1614642590044954
40.576168193,0.1615479587996968
40.583532382,0.16149280256549653
40.59085497,0.16152176460673753
40.598219879,0.1615190443163852
40.605551047,0.1611674922463956
40.612955836,0.1612700559718658
40.620314615,0.16165164916672234
40.627686594,0.1617677312471399
40.635067583,0.16184167102726774
40.642427381,0.16217870943318302
40.64979717,0.16205226549926513
40.657164249,0.16212565622590225
40.664505767,0.16229592047616975
40.672019638,0.16217897418958988
40.679385636,0.16235692533863771
40.686756885,0.16240828536670282
40.694097034,0.1623738879120868
40.701463382,0.16232589884106208
40.7087625,0.16205441939911897
40.716095639,0.16167454368632006
40.723485968,0.16150378302690066
40.730880877,0.16116222333446242
40.738206876,0.1612420585818563
40.745517374,0.1610352050814477
40.752865602,0.16099582628660233
40.760277982,0.16079456319332394
40.76762382,0.1604969546425882
40.775174811,0.16057236672427413
40.782478099,0.1605967369799704
40.789818048,0.16063455011895197
40.797220687,0.16088755829671697
40.804555065,0.16080825959516953
40.811879104,0.1607397681509475
40.819212492,0.16025234171948344
40.82652175,0.1603939058851599
40.833835948,0.16058540844747973
40.841208477,0.1602736686774142
40.848528025,0.16026743608244923
40.855914905,0.16009008461692492
40.863275333,0.16009512726982128
40.870611192,0.15999731243043763
40.878096412,0.15968444161339776
40.885459261,0.16002455961968737
40.892789169,0.16011178424387576
40.900150748,0.16016319052663003
40.907568507,0.1599525257801193
40.914911235,0.15965664464968413
40.922211093,0.1598727458213082
40.929564652,0.15957746544158508
40.936926601,0.15972401467272268
40.944276919,0.15986618840726416
40.951626928,0.16004792489299507
40.958951637,0.16009696127288023
40.966312876,0.15982985914631648
40.973684774,0.16012381684588747
40.981168904,0.15990743989148334
40.988460712,0.15981213749927464
40.995780751,0.15990892806820087
41.003110949,0.159727425341284
41.010506498,0.15995937379331504
41.017877357,0.16008206812566975
41.025261776,0.15978778534336405
41.032605115,0.15994374401477301
41.040031894,0.1597031126327526
41.047405433,0.1595660606551165
41.054800302,0.159437923152253
41.06215505,0.15931856986859338
41.069532989,0.1590575103620115
41.076865208,0.15916470715049058
41.084447688,0.1588142916345125
41.091821477,0.15895329407941777
41.099238266,0.15867448007934168
41.106561835,0.15884130841515937
41.113936674,0.15879885056725587
41.121316423,0.15859410643459604
41.128662501,0.15895715546038566
41.13602295,0.1589724616240224
41.143372639,0.15911877709427488
41.150703797,0.15892405701434748
41.158043295,0.15849463163826263
41.165381754,0.1583938253368833
41.172727692,0.15808535603409085
41.180066241,0.15805337068851397
41.187577611,0.15786380584970766
41.19491175,0.15816555771240887
41.202228418,0.15828685145864224
41.209626977,0.15829075541262003
41.216980546,0.15806967434543573
41.224372075,0.15795111555799687
41.231722464,0.15755888520923905
41.239061342,0.1573345100880971
41.246377391,0.15691800395346817
41.253748669,0.156693212911057
41.261090768,0.15651336113974254
41.268427066,0.15618144720088492
41.275768705,0.15627820949425725
41.283106214,0.15657744208055555
41.290668734,0.15631146532421483
41.298008522,0.15647954792861116
41.305361891,0.15633080343299977
41.312666849,0.1568030901844955
41.320017798,0.15668143854826158
41.327354367,0.15652540487540018
41.334734805,0.1567856217548493
41.342052664,0.15656649200048076
41.349401502,0.15611039272564767
41.356733641,0.15613295755043022
41.36412808,0.15607725409493461
41.371465468,0.1563210583453206
41.378829987,0.15645390631687517
41.386223716,0.1566564523022173
41.393690056,0.15669050056244865
41.401057144,0.15679253726198727
41.408401553,0.15701398127034985
41.415744692,0.15685222708378904
41.423119641,0.15707256702697553
41.43046361,0.15668505633058255
41.437811308,0.1569620250871318
41.445124526,0.15649347185665324
41.452466485,0.1560624816061141
41.459819784,0.15599494328117433
41.467209853,0.15616428122242756
41.474571871,0.1562712440570024
41.48190866,0.15619283742654827
41.489274129,0.1560120020189819
41.496808389,0.15624575058198734
41.504167038,0.1562205712198156
41.511491536,0.15656479446544952
41.518846995,0.15663249803872542
41.526180443,0.1563837656171401
41.533516961,0.15645543563974054
41.54084698,0.15643179170825625
41.548255699,0.15610446906166692
41.555644748,0.15604691082477457
41.563016567,0.1562997953832652
41.570362316,0.15654704529720462
41.577713844,0.15628578952620556
41.585048173,0.15608188278249127
41.592371231,0.15606720116604952
41.599876221,0.15597932541612103
41.607153559,0.1559911170839937
41.614496097,0.15603941378355027
41.621825446,0.15593328539868784
41.629164004,0.15597770713069453
41.636540423,0.1558431712158623
41.643940362,0.1556359987832048
41.651262101,0.15533940912130867
41.65863754,0.15514857782384678
41.665968438,0.15530773701910255
41.673304857,0.1550083955622195
41.680642395,0.1553403595206664
41.688043984,0.1551822208382571
41.695400423,0.15529539601448797
41.702870773,0.15511475365894847
41.710213842,0.15493226745483982
41.71754957,0.15505536391835478
41.724886509,0.1549065882918321
41.732264208,0.15510057870723773
41.739576886,0.15515334679089202
41.746930854,0.15535763782502487


==> fig/data/wprior/prior_wasserstein_mala_3_2.csv <==
x,y
0.0,0.40110438080006655
0.0,0.3995259632148617
0.00853098,0.3981933430233912
0.017228011,0.39727221299451493
0.025962932,0.3962660908935792
0.034622213,0.39547109893263016
0.043358015,0.39499539751286944
0.051975535,0.3943679160745806
0.060695676,0.39367651470078574
0.069359247,0.39306446823499375
0.07817224,0.3926684345186538
0.086925381,0.3922820163809678
0.095575282,0.3919248126704209
0.104431945,0.3915681847108968
0.113090216,0.3910474386366647
0.121586385,0.39060896566576
0.130331087,0.39009980032998615
0.139152709,0.3897910341373005
0.147763179,0.38947073306172597
0.156550881,0.389024553457856
0.165188922,0.3887951360247693
0.173705632,0.3885170288157849
0.182525584,0.38829904220856126
0.191170075,0.3882110983663761
0.199793105,0.38783449991482094
0.208265144,0.38765561053248404
0.216490591,0.3873866500951383
0.227309042,0.38703552360725724
0.235957233,0.38681880714111444
0.244744725,0.38639646134796146
0.253571668,0.3859556615029624
0.262122707,0.3855048831518815
0.270624777,0.3852872419820097
0.279400889,0.3849924726771568
0.287881148,0.3846581480106861
0.2967274,0.38448874069216016
0.305398541,0.3842698511724968
0.314097563,0.3841715774282961
0.322541851,0.38393759841177516
0.331191812,0.38382342686672505
0.339696592,0.3838119358573016
0.348255571,0.3837438048140993
0.356981113,0.3833313672153794
0.365775905,0.38327027018201004
0.374387126,0.3830747879310699
0.383166367,0.38280671256776705
0.391977879,0.382373665221522
0.40060585,0.3822768823035679
0.409451843,0.3821163107573126
0.417964052,0.38190040096979644
0.426228509,0.38168921227379626
0.434447126,0.38131570993907854
0.44238884,0.38113762995694017
0.450540637,0.38094153206941317
0.458708003,0.3808528874754598
0.467265903,0.3808813740481327
0.475891033,0.38088522625671195
0.484510904,0.3807234784908261
0.493105414,0.38050409459336104
0.501942186,0.38022535799937773
0.510568327,0.3799411800679964
0.519146177,0.3797797142621621
0.527778688,0.37953264741901077
0.53658728,0.3791954229273017
0.545263801,0.37907097065681905
0.554004743,0.3789797215274493
0.562828965,0.37883456541407795
0.571596167,0.3785770316154074
0.579989615,0.37853610762971246
0.588649796,0.3785371758260857
0.597346877,0.37845470523363467
0.606154339,0.3782225528444262
0.614943081,0.37791188601478093
0.623594612,0.3776217971705299
0.632216843,0.3774650132765436
0.641046835,0.3772612141165564
0.649877118,0.3771183942452147
0.65867993,0.3768578383962362
0.667357651,0.37675951709246375
0.675914021,0.37683801896214913
0.684741893,0.3766890017536383
0.693429554,0.37653649617906526
0.702293177,0.37644773253682434
0.71113081,0.37624536531873376
0.719540458,0.37594368332242667
0.728063068,0.3759140032469287
0.736421566,0.3760501393806415
0.745049956,0.37574733663996623
0.753772018,0.37553774637478654
0.762351698,0.37536341386664795
0.77112754,0.37526479017027153
0.779928442,0.3750609173090196
0.788376191,0.3747793547439899
0.797055202,0.37454593160997257
0.805643512,0.3744497177680633
0.814449124,0.3744906878919655
0.823258877,0.3742664401520741
0.831875457,0.37396329234903164
0.840716249,0.373769027387367
0.84938123,0.3734484700326851
0.857711788,0.37329072414889186
0.86651618,0.3731222329224681
0.875345093,0.37299372088071925
0.883925293,0.3729083827373764
0.892568584,0.3727785341473141
0.900882862,0.3726504188595925
0.90932546,0.37237306092258304
0.917926681,0.37216039431474873
0.926732663,0.3719713537472091
0.935525295,0.3718761252318487
0.944301516,0.37162696464158895
0.953151389,0.37167453401129213
0.961635479,0.37147513734880483
0.970387611,0.3712664594220584
0.979208283,0.3714536766193777
0.987816333,0.37139382414191663
0.996499144,0.37124555587139435
1.005151145,0.371130988243988
1.013676284,0.37078526181880744
1.022466287,0.3707150399436355
1.031264729,0.3706714327220556
1.039867449,0.37044867339081705
1.048655341,0.37036455636714777
1.057336722,0.37007218797679264
1.06565585,0.369944785544477
1.074450912,0.36977178006696426
1.083118633,0.3695886075196726
1.091499751,0.36961785761196086
1.100332773,0.36949091381304344
1.109001064,0.36936429126858117
1.117550664,0.36936361049736294
1.126340766,0.36908393214596846
1.135130538,0.369083115441401
1.143752149,0.368844819644914
1.15241826,0.3687769502103455
1.161112311,0.3686935295296845
1.16958146,0.36856714492111553
1.178393682,0.3685567188514747
1.187171294,0.36848252196886505
1.195735604,0.368546972569558
1.204464466,0.3684985966937977
1.213263148,0.36838053997741455
1.221913249,0.36826414620050807
1.230694471,0.36825575664772686
1.239466323,0.36820377228982115
1.248061283,0.3679558540502516
1.256676243,0.3678847568249336
1.265516126,0.3676204411000607
1.273980095,0.36765546386467945
1.282760857,0.36742539501180965
1.29159834,0.3673695585816938
1.300012148,0.36715502954315027
1.308674049,0.3672338537108125
1.317483631,0.3672021047335523
1.3259712,0.3671008115353999
1.334753542,0.3670027062260869
1.343542894,0.36686047469423794
1.352036334,0.3667522199105529
1.360263751,0.3666253870381482
1.368658439,0.3663786264090238
1.377136098,0.36614709762567405
1.385635177,0.36607899432547925
1.394107967,0.36583842757085516
1.402894218,0.36562751450159975
1.411501779,0.36544098945613074
1.420316261,0.3652344621812902
1.429051223,0.3650622209979638
1.437793135,0.3647723213263452
1.446619457,0.3647274396792879
1.455234857,0.3646771958565784
1.463847868,0.36453865702631033
1.47260751,0.36436076304517884
1.481307511,0.36409775351673646
1.489999042,0.3640716387833091
1.498814604,0.3638318098318842
1.507619467,0.36376847269978146
1.516086995,0.36366517805429066
1.524918288,0.36350621140001177
1.53371348,0.3631838003921551
1.542315031,0.36311591563791806
1.551098882,0.36319348857810363
1.559705303,0.3630908374094614
1.568398114,0.363140734843053
1.577204056,0.3629127588750022
1.585680516,0.3628176853527258
1.594473007,0.36279539843992525
1.60327116,0.3628354461195673
1.61186991,0.36290050652999384
1.620717482,0.36303162935851035
1.629380563,0.36258890779382846
1.637673441,0.36245476093114376
1.646421502,0.36234523515213046
1.655101084,0.36204746784628794
1.663552102,0.3616195680581423
1.671802329,0.36168360964086005
1.680060377,0.36153074795794504
1.688632897,0.3614478474572061
1.697321608,0.3612526149046075
1.705892268,0.3610973938859264
1.71472614,0.36085916110113586
1.723522713,0.3608269054852739
1.732145013,0.3606951003336957
1.740995216,0.3606099181603135
1.749435665,0.3604645848775348
1.757985054,0.3605137228824413
1.766902008,0.36029807037888
1.775655949,0.36023078245521956
1.78431605,0.36021522494799046
1.793065522,0.3600731625209909
1.801789133,0.3600486393714849
1.810577805,0.35989687296366984
1.819383538,0.35989695641545477
1.82819996,0.3599451903690874
1.836623889,0.3599478076929576
1.845265219,0.3599376803477233
1.853548737,0.3597493071778543
1.862295558,0.35975699964083946
1.870753737,0.3595840624214726
1.879399108,0.359359470730824
1.888007528,0.35903967897438843
1.896635059,0.3588487998501913
1.905193418,0.35869852847166633
1.91397991,0.35853361014239155
1.922743592,0.3584025239881927
1.931522774,0.3581878394095485
1.939944433,0.3579252777165858
1.948565534,0.3578592464828163
1.957208354,0.3578730173186229
1.965725854,0.35771982449795936
1.974677618,0.35748194746513673
1.983419749,0.3572163485732995
1.991823628,0.3571448514527171
2.00062915,0.35711090971129433
2.009109599,0.3568886605192663
2.017704469,0.3569409145459653
2.0263527,0.35693708858266154
2.035191962,0.3569081609083407
2.043709182,0.35675053826204134
2.052332822,0.3566561343309342
2.060972863,0.35634342287843235
2.069705395,0.3561647488718059
2.078532547,0.35625537899819787
2.086961056,0.35614970543108027
2.095581956,0.355927105696763
2.104402739,0.35578466632697725
2.11307588,0.35572488514716355
2.121561899,0.35563258670578024
2.130362631,0.35560927702638856
2.139131513,0.3556605276094548
2.147713733,0.3555377902470417
2.156423274,0.35550717156154366
2.165097965,0.35545129501055645
2.173584954,0.3553961001528264
2.182223685,0.35528943672163926
2.190663894,0.35521183144405966
2.199373475,0.35522372287760245
2.207976526,0.3552359812775496
2.216782698,0.3552456584770416
2.225426649,0.35511877661070956
2.23415828,0.3550646751290553
2.242935522,0.35498740056351763
2.251559423,0.3548646463633954
2.260312795,0.3548928272816283
2.268997516,0.3547678377931311
2.277523875,0.3547525224346968
2.286121576,0.35452355717589745
2.294916467,0.3543870298307113
2.303552358,0.354065635930657
2.31229298,0.35386561499752
2.32195217,0.35379180403785926
2.330879973,0.35350795016598235
2.339690516,0.3533550944324238
2.348525118,0.3533834549027487
2.357185029,0.35329605353959803
2.36584867,0.35331594894412194
2.374646132,0.35323469411187525
2.383441094,0.3533839022223278
2.392007584,0.3531952819161338
2.400488413,0.353021698082248
2.409073423,0.35303657207724193
2.417929266,0.35283399083769706
2.426735018,0.3526411529719363
2.435401379,0.3523383538353488
2.44404981,0.35233387674442457
2.452825922,0.35219494827683484
2.461470213,0.3521717046242366
2.470279805,0.3521739430800963
2.479042407,0.35204033483089375
2.487614857,0.35198573803086514
2.496416519,0.3518099966254801
2.50507784,0.3516958379103178
2.513536849,0.3515463739509067
2.522342051,0.3514293766674109
2.531140783,0.35144893561778995
2.539755724,0.35140813210333677
2.548446875,0.35125684930058887
2.557230237,0.35109660020029376
2.565670975,0.3510700359708107
2.574418087,0.3509384694336406
2.58322999,0.35069521912269513
2.59182705,0.3504850094600683
2.600819054,0.35037614091594427
2.609382114,0.3502121298780404
2.61760018,0.3500303055399233
2.626353432,0.34997755939921893
2.635128414,0.34983357530019366
2.643670984,0.34997064464800076
2.652474986,0.3499468797246236
2.661276058,0.3497518314109053
2.669772777,0.3496925197461462
2.678303867,0.3495802517712124
2.687088979,0.3495873192165101
2.69577308,0.34982591427355914
2.704586003,0.34965236087021273
2.713245424,0.34951468344655495
2.722019975,0.3495598616849539
2.730821488,0.34976010827231546
2.739391908,0.34938873886143645
2.748060319,0.3492989052255604
2.756861911,0.3492428565938985
2.765520352,0.3489634150601299
2.77393312,0.34903609088759124
2.782571031,0.3490514135401925
2.791370213,0.34906602545355947
2.800197065,0.3487729781552181
2.809029328,0.34849502357714063
2.81779548,0.3484772512521814
2.826592602,0.3486612202009325
2.835229083,0.34844457635707093
2.843891813,0.34808802528975247
2.852558334,0.3478848781051167
2.861233175,0.3478193609732035
2.870012487,0.34773630548027107
2.878833379,0.3475296459334266
2.887602841,0.34740969512834524
2.895970279,0.34733713841112995
2.904753201,0.34719723508637634
2.913755525,0.3469242412949776
2.922405496,0.34710424334333156
2.931243739,0.34696986720705075
2.940020501,0.3466333934874611
2.948449829,0.34647125500055226
2.9570571,0.3464057172934187
2.965706641,0.34636769642418297
2.974280921,0.3465171511586115
2.983062793,0.34633258886253426
2.991681353,0.34624227465405205
3.000427895,0.3463205731326694
3.008973185,0.34612019150197576
3.017926938,0.34574140870416636
3.026518759,0.34582640323853675
3.035145609,0.3455884132207866
3.043914151,0.34542673254823675
3.0523586,0.34546105852272113
3.061073881,0.34546559264650467
3.069714152,0.3455530753136304
3.078518404,0.34566971273370944
3.087309286,0.3456754089162112
3.095957457,0.3455105633813098
3.104617168,0.34536543219046817
3.113150598,0.34526335868416946
3.121650597,0.34500475881558235
3.129878044,0.34478069886278423
3.13807381,0.34496901314122075
3.146229706,0.3449817424202625
3.154370712,0.34488878406930756
3.162539419,0.34487376286391397
3.170666784,0.3447867945304807
3.179199734,0.34473615886595094
3.187855695,0.3447226234655916
3.196631297,0.34467118390611856
3.205265917,0.3445468812956585
3.214059249,0.3445257543207166
3.222545179,0.3445888727986437
3.230800576,0.34439308431794796
3.239365956,0.3442042433555564
3.247952606,0.3440789489429063
3.256598307,0.3437760169931444
3.265261048,0.3436006612508762
3.274026049,0.34349573315161164
3.282815222,0.343394925245676
3.291635994,0.3436393411330362
3.300063523,0.3434170087754552
3.308845065,0.3431318178271304
3.317591146,0.34289431946303783
3.326029295,0.3427676746734863
3.334433413,0.34237091605910425
3.343196545,0.34226424499210406
3.351696445,0.3424400155186391
3.360289225,0.34251964419267567
3.368978966,0.34230689934611364
3.378898139,0.3421303944848604
3.387709841,0.34227162810762296
3.396379522,0.3420626984895092
3.405024943,0.34220717755910784
3.413533872,0.34225442113679433
3.422298484,0.3422157446635622
3.430876644,0.3423445929520658
3.439514954,0.34209508396368626
3.448182565,0.34203364558535826
3.457002218,0.3419188693702198
3.465526197,0.3417927995014286
3.47432749,0.34187501186327657
3.483111992,0.34174513466816137
3.491711642,0.3414876282685968
3.500404893,0.3413540258962039
3.509221285,0.3411224464248842
3.517715365,0.34094551417792274
3.526536027,0.34078428552169376
3.535517771,0.34062910341931757
3.544109171,0.3406650521162953
3.552935854,0.34050568091090677
3.561606475,0.34014522622737053
3.570388247,0.33990549159687256
3.579153038,0.34003781588049886
3.587806319,0.33983831043606894
3.596631701,0.3397008622310837
3.605402633,0.3397262124260865
3.614020724,0.3397353603508085
3.622819686,0.33964340925921765
3.631619698,0.33937225321365555
3.640096258,0.33922835733576656
3.648330615,0.33898407333808656
3.656638512,0.3390972138091188
3.665062511,0.33927109182834175
3.67353663,0.3391406999094546
3.682007119,0.33883547919284496
3.690777651,0.33869398694486946
3.699364581,0.33861939143169023
3.707982701,0.33834712427999525
3.716808603,0.3381499035455395
3.725442255,0.3378356630911316
3.734258927,0.3378090386649041
3.742889567,0.3375627113081138
3.751492178,0.3374394606346707
3.760263689,0.3376038628310271
3.768999731,0.337657176571788
3.777631022,0.3374333144228503
3.786364403,0.33741282357056773
3.794783512,0.3372765511734033
3.803015659,0.3373657040279495
3.81173484,0.3373629821578088
3.820494782,0.3371305926999802
3.829114763,0.33719573344764
3.837710463,0.3372387429855437
3.846523305,0.3372786159798598
3.855337517,0.33706431511748647
3.863990768,0.33703824128070564
3.87279033,0.33677107686094304
3.881475831,0.33660676257704497
3.890320334,0.3363138969266952
3.899141176,0.33601742113298627
3.907777627,0.33585770335062975
3.916419858,0.33564334606075297
3.925075388,0.33531993864838877
3.933538487,0.33524353196684126
3.942310819,0.3352888000003956
3.950575936,0.33528866885477493
3.958741202,0.335199064755031
3.967193621,0.3350615981608853
3.975709851,0.3349385569357006
3.984295512,0.3348241267341273
3.992957293,0.33494735648431007
4.001710254,0.33480869128011037
4.010516386,0.3348030832505632
4.019163627,0.33472102144986593
4.027789777,0.33483307336440427
4.036454638,0.33487843288194563
4.04519103,0.33493867890123646
4.053888211,0.33491061049082976
4.062679733,0.33466057012503797
4.071461455,0.3346181359759807
4.079886854,0.33458016337544133
4.088655456,0.3344771278935205
4.097332977,0.3343828903015269
4.106120139,0.3341554708279577
4.114925011,0.3339934568470376
4.123490291,0.3337830671225367
4.132278023,0.3336134405992407
4.141010354,0.33358490294677096
4.149541794,0.3334549038183271
4.158209105,0.33358156884810014
4.166649114,0.3336183662492449
4.175423146,0.33362736470525317
4.183807834,0.3335851064536155
4.192551096,0.3336838373160225
4.201265517,0.3337238069353682
4.210037529,0.3336623019435186
4.218660739,0.3334684149465218
4.227442042,0.33334183132665307
4.23583833,0.33361357401342523
4.244594902,0.3335536304796932
4.253302243,0.3334335833483483
4.261726012,0.3333540508352516
4.270482094,0.3334151758054015
4.279278376,0.33353695987669285
4.287868666,0.33339115963771554
4.296599987,0.3333572720780839
4.305312009,0.333469118553153
4.314092351,0.33355378259240615
4.322890173,0.3334226482673809
4.331699675,0.3333989663211068
4.340174854,0.33324325174883185
4.348832905,0.33330124931971333
4.357596507,0.3331702747349969
4.366100026,0.3333084648997562
4.374496225,0.3333501653367974
4.383320597,0.3332669177534068
4.391988588,0.33319531409040315
4.400672659,0.3328975128526309
4.4093763,0.3327908712261808
4.418154902,0.3326299938105029
4.426910404,0.33270513821929976
4.436415743,0.3325403369494069
4.445246075,0.33239521979174624
4.453794725,0.33236503252763516
4.462618407,0.3323311872700925
4.471578971,0.3322114509543861
4.48000124,0.3320438200708603
4.488807642,0.33186352847328976
4.497591464,0.33196620296158674
4.506041143,0.3322226601728476
4.514799765,0.3320055822658456
4.523608617,0.33190162358726477
4.532019355,0.3317953836635389
4.540704116,0.33158350440204326
4.549523519,0.33154494411972096
4.557992968,0.33155776593243635
4.56674634,0.3314521671484754
4.575737324,0.3314140756830876
4.584165073,0.33134148293131954
4.592775943,0.33106536347342025
4.601571655,0.33105786308627627
4.610195035,0.33110840008375464
4.618931487,0.33096177850125175
4.627508157,0.3308862136893875
4.636293479,0.3306428250353061
4.645092511,0.330832793738071
4.6535891,0.33064060302350734
4.662387532,0.3307417984113297
4.671136574,0.3306405130811647
4.679787705,0.33060022741825346
4.688449136,0.33040351226672665
4.697109497,0.3305003762590185
4.705593416,0.3306094333141182
4.714401258,0.3304516712580958
4.72318357,0.3302946408363249
4.73167302,0.33020372195333125
4.74022999,0.33003906633609725
4.748887171,0.3301005513741205
4.75739902,0.32988127282365315
4.766027291,0.32982629329910657
4.774615431,0.3296640544872976
4.783386393,0.3295434749144019
4.792007083,0.32947407382451616
4.800826305,0.32949911878137433
4.809536317,0.3293022167689593
4.818152487,0.32932401521289484
4.826451924,0.32887158124729243
4.835001804,0.32875792646952967
4.843836767,0.32859145498935366
4.852615619,0.32845029777711426
4.86132454,0.3286111514275281
4.870157033,0.32829974173591653
4.878882304,0.32842152401113933
4.887552605,0.32831264702860885
4.896185466,0.32832025758693617
4.904836036,0.3282068215061441
4.913632698,0.32839333132043935
4.922412,0.3285395587658299
4.931235713,0.32857189712222684
4.940029725,0.32864655384896274
4.948510744,0.3286556941125961
4.957379457,0.32870680369744454
4.965876896,0.3285775653977054
4.974702049,0.32866385248385954
4.983484471,0.3286608552054189
4.992026011,0.32884393648214827
5.000677682,0.328745282630419
5.009313902,0.32854046402780196
5.017564729,0.3284623554682996
5.026133719,0.3281908817134402
5.034712499,0.32819972389094704
5.043439311,0.32821156548061087
5.051821479,0.3279345472840399
5.060621541,0.3278852444734303
5.069332432,0.327852124032912
5.078062784,0.32768851499457036
5.086864146,0.3274940764345015
5.095678518,0.3274616324996806
5.104298499,0.32715316979843273
5.113128441,0.32696172297792503
5.121649071,0.32693758062750083
5.130408793,0.32697810602770444
5.139234155,0.32686604926536866
5.147914526,0.32691466680481784
5.156689378,0.3268367127921278
5.165351189,0.32671542904351814
5.173626856,0.32667716608200903
5.182228266,0.3265677315547046
5.190851067,0.3266859579712856
5.199430627,0.32642533077356606
5.208073428,0.32642321866246254
5.21685789,0.32616433696082464
5.22538746,0.3261400433401708
5.234208572,0.3259639767774982
5.24260423,0.32587716959162905
5.251024929,0.3258866715564784
5.259261626,0.3258084272381975
5.267648184,0.32572595058371473
5.275895031,0.3255001263290189
5.284695494,0.3254142969344904
5.293394885,0.3252456003858293
5.302060196,0.3251291134163742
5.310138381,0.3252491195447701
5.31858391,0.3251481033385494
5.326976098,0.3252506254423686
5.33577459,0.32540103488086497
5.344454101,0.32529376315193076
5.353060981,0.3253603655545982
5.361705002,0.3254353550315407
5.370464524,0.3253450519846099
5.379093095,0.3250856983747229
5.387683275,0.32501098965092395
5.396353576,0.3249870045678611
5.405229119,0.32506141793179294
5.413740868,0.3250037364593214
5.423411278,0.3250926819326543
5.432372042,0.325118390257428
5.440617849,0.32499444565626395
5.4493138,0.32470281560444136
5.45785908,0.3245294832283668
5.466639502,0.32428016896631096
5.475415774,0.3241984190561966
5.483858173,0.32432049482608377
5.492678045,0.3242892594044578
5.501204125,0.32419736150575906
5.509642103,0.32419465755998406
5.518219474,0.324261593792007
5.526993126,0.3243096982864666
5.535490185,0.3242267076388896
5.544117016,0.32384590733317864
5.552601835,0.3236887562049232
5.561416637,0.3237614882299539
5.569977587,0.32368755429377866
5.578388576,0.32376386820960146
5.587158127,0.3236555049604153
5.595682637,0.32367936345439147
5.604267077,0.32359944214890013
5.612678525,0.3237391570451797
5.621124174,0.3237399108416637
5.629411282,0.32360683201259005
5.637623108,0.32361313505435657
5.646045747,0.3238192887842437
5.654823539,0.3238739700814655
5.66346407,0.32392232145404565
5.671959109,0.3240802787348399
5.68064539,0.3240479506618571
5.689297891,0.3241575023007163
5.697555478,0.32405998803928965
5.70631818,0.32383535086698795
5.714727928,0.3238150538003605
5.723270738,0.3238174582881169
5.731884419,0.3237030978532633
5.74055192,0.3237906518038876
5.749022999,0.3238619717826516
5.757820341,0.32377453150087043
5.766648243,0.3238279168433742
5.775270614,0.3237664878253254
5.783867294,0.3235685130481549
5.792533535,0.32358704974294156
5.801232176,0.3233326914180943
5.809989068,0.3232161781198989
5.818608168,0.32322828929669956
5.827151968,0.32322239065024766
5.835554417,0.32308525708327707
5.844361779,0.3230051120780371
5.852646246,0.3230709534075668
5.861464569,0.32305899311581276
5.870298351,0.3230144458950611
5.878941172,0.32289967072689396
5.887736244,0.32314923541649415
5.896554696,0.3233058391001944
5.905267457,0.3232548077112168
5.914020059,0.32318972749410385
5.922506448,0.322867229265597
5.930748695,0.3225622105315419
5.939090393,0.3225388578770787
5.947888835,0.3224911226352951
5.956345464,0.3226513836543854
5.965031686,0.3226245192488689
5.973674756,0.32249944542918124
5.982469089,0.32252694320706926
5.99123641,0.3223888319089385
5.999824301,0.32234767953345494
6.008621303,0.32242832065257554
6.017454305,0.32265332186926315
6.026141066,0.3227376661788896
6.034636856,0.322627808317712
6.043413327,0.3227066119989041
6.051858186,0.3226130710116041
6.060714509,0.32281992432076356
6.06940981,0.3227582619972035
6.078213252,0.3228182659641303
6.086987604,0.3229007629661954
6.095592675,0.32310675664956645
6.104360536,0.3231534639351372
6.113189989,0.3228272354929375
6.121697968,0.3228322338279247
6.130544731,0.3229414433826704
6.138849168,0.3228785869385709
6.147173096,0.3227968319592989
6.155791956,0.3226615295533196
6.164607339,0.3224767603420604
6.17328059,0.3225288205231082
6.181934631,0.32247969655238834
6.190713382,0.3222869224081247
6.199485304,0.3221360124775304
6.207878553,0.32208065152465404
6.216553454,0.3220679671616517
6.225248135,0.3221636348509337
6.233700094,0.3219176741722192
6.242412085,0.3217568607089831
6.251146017,0.32182016875392316
6.259741547,0.3215731844018366
6.268527089,0.3212521382090427
6.277062079,0.3211143103279088
6.285845331,0.3211351335621765
6.294635083,0.32092313087605295
6.303265564,0.3209647825809827
6.312066086,0.3211385154211301
6.320877258,0.3211382725544487
6.329505898,0.32112642253375434
6.337980088,0.32118995623186847
6.346209434,0.321095384146378
6.354440561,0.32081896403231985
6.362414076,0.3207476902626015
6.370764754,0.3208813956511841
6.379354984,0.3207661289537908
6.387941144,0.3206613766396913
6.396613665,0.3207755092366523
6.404885222,0.32066386404525615
6.413658994,0.32065703581407673
6.422463986,0.3205895814861963
6.431107097,0.32041567544305577
6.440062291,0.32028900248652353
6.448725771,0.32004886361242446
6.457237451,0.31996402924940814
6.465932902,0.3198531862079599
6.474393101,0.3197773373083076
6.483187154,0.31968364824737366
6.491799744,0.31945752427788976
6.500605676,0.31929592722739514
6.509253877,0.31910654931085863
6.517935118,0.3190893148676122
6.52675351,0.3193132880263069
6.535562553,0.3192712389980733
6.544011322,0.31916334154048387
6.552190948,0.31902369853772333
6.560539416,0.31897316540937176
6.569013325,0.31897641518272524
6.577788927,0.3187814827741604
6.586591469,0.31843731285212423
6.595149049,0.31852074696086047
6.603687518,0.3183874605224738
6.612168858,0.3182767187418057
6.620827249,0.31824596792821996
6.629310798,0.31815261289451446
6.6380807,0.3180900552547145
6.646567049,0.3180779664303803
6.654795136,0.31780351507211746
6.663366056,0.3175347559425892
6.671894575,0.31756731296200247
6.680579547,0.31751167411762854
6.689255688,0.3176143071359381
6.697965119,0.3175768816209433
6.706754031,0.3175127682109144
6.715485682,0.3173299348463429
6.723869891,0.31718301478799366
6.732662093,0.31714385600068745
6.741178393,0.31734325913650013
6.749648312,0.31754535386372384
6.75802628,0.31756762012937817
6.766826942,0.31761932027011114
6.775411532,0.3176526464250294
6.784214734,0.31771455904388746
6.793082987,0.3174739591844789
6.801705598,0.3175895555415237
6.8105271,0.3176738878082482
6.819163381,0.3177099972387193
6.827753261,0.317799715685007
6.836389151,0.31784643038498894
6.845078293,0.317647882065582
6.853691413,0.317338154227622
6.862481495,0.31734006241173074
6.871074625,0.31731191390046787
6.879501144,0.3169744341398223
6.888319216,0.31655219609911867
6.897116048,0.3164858452554852
6.905660248,0.316528149727998
6.91446261,0.31641362129465844
6.923220402,0.3164424475114959
6.931820712,0.3165929718426189
6.940607884,0.3166582262908048
6.949455177,0.31667215595397813
6.958142208,0.3163473697029298
6.966625377,0.31632371612737065
6.975404869,0.3163599223907847
6.98400518,0.3164396412542595
6.992809002,0.31653901029479287
7.001512924,0.31657143817987815
7.010320946,0.31610521782344597
7.019124508,0.3159801586033477
7.027750428,0.31606762441202346
7.036408929,0.3158122525278853
7.045217161,0.31594385983890216
7.053770711,0.3158725601460477
7.062751715,0.3156465178048079
7.071585587,0.3155680695795425
7.080009646,0.31563475919076944
7.088669257,0.31560904134326273
7.097257237,0.3154235765921604
7.105559025,0.3151236480232288
7.114317466,0.314864746429153
7.123092688,0.31481897602120973
7.131726289,0.31454707903428414
7.140510551,0.3143232679435156
7.149336973,0.314184321710768
7.157995554,0.3142545804502073
7.168774895,0.3142566961565011
7.177518976,0.31425559259797836
7.186318429,0.31442207098490277
7.195132381,0.3140960232208925
7.203911733,0.31410174830080323
7.212395622,0.3138143995938414
7.221210754,0.31357069024347944
7.229739094,0.31348569436259255
7.238568747,0.3133824058183942
7.247386069,0.31322103499377935
7.255930009,0.31317694264681534
7.264548989,0.3131812160470278
7.273501653,0.3134672226751099
7.282272975,0.31328173469561016
7.291088007,0.3133252190769437
7.299675347,0.31337168640496643
7.308353028,0.31335461230205086
7.317181551,0.3131363354237832
7.32569863,0.31319326904780276
7.334462482,0.3131680426478557
7.343191873,0.3133820466869798
7.351810094,0.31346539974848514
7.360479415,0.3133533283816524
7.369154766,0.3134115312141149
7.377901137,0.3134744089945167
7.386478927,0.3135617615659155
7.395237559,0.31355618770028537
7.40384457,0.3134119748490763
7.412634302,0.313381478130254
7.421341573,0.31327747191296823
7.430118395,0.31327433310317027
7.438906457,0.31316098417054766
7.447491987,0.3129284852185243
7.456167018,0.312851851633198
7.464849319,0.3128136304245777
7.473361658,0.31262623983960763
7.481813408,0.31249997326230466
7.49060192,0.3123681895882069
7.499375402,0.3122532785813516
7.508003312,0.31220058659746974
7.516684513,0.31183600660582894
7.525218773,0.3117991622754924
7.534045685,0.31177126031449875
7.542824278,0.3117003174293352
7.55163027,0.3114246409818852
7.560015338,0.3114958018419487
7.568668669,0.31122964485439353
7.577507911,0.31146529888726726
7.585988181,0.3115321646460263
7.593968635,0.3114486265968121
7.602412454,0.3113165397724489
7.610832712,0.3110568277581715
7.619618774,0.31073917664269785
7.628287905,0.3108202804496684
7.636947456,0.3106094182295686
7.645590067,0.310518324974946
7.654409729,0.3103625797704247
7.663223151,0.3102439869734028
7.671544149,0.31018918735284934
7.679953898,0.3100629679910148
7.68877955,0.30995691346161586
7.69732059,0.310126165737234
7.706096312,0.31012182111209724
7.714900884,0.30992954609647044
7.723493594,0.3098180229031372
7.732234856,0.3097441718148415
7.740966558,0.30959258493411085
7.74973597,0.3093990458774508
7.758489661,0.30950672470452445
7.767117392,0.30952985611473016
7.775741172,0.3095908806306353
7.784412223,0.30937529508628914
7.793223635,0.30947117971338933
7.801971087,0.30933503510446747
7.810725579,0.30934951195742927
7.819477371,0.30905760309524366
7.828204182,0.3090185201937059
7.837056315,0.3089240478928456
7.845855517,0.30901313837048267
7.854497657,0.30895981766166364
7.86328757,0.30881056562210135
7.871986131,0.3088127660497669
7.880290808,0.30893154197096406
7.888555115,0.3087802869136278
7.896851923,0.30862711136326987
7.905396552,0.3085194745220292
7.914081364,0.3085277698733803
7.922849686,0.3085855728337483
7.931399526,0.3084373669801281
7.940200758,0.30843849167171977
7.94901426,0.3085348736019865
7.957681381,0.308575121403517
7.966493143,0.3083728137749306
7.975113823,0.3083839428330398
7.983842905,0.30872202417406425
7.992499836,0.3088744290964514
8.001311379,0.30880414993125566
8.00998508,0.3088251430139834
8.018420928,0.308737758429584
8.027236121,0.30867073502226616
8.035810481,0.30861833598097427
8.044581072,0.30859877588593243
8.053287733,0.30833505852739895
8.062040995,0.30816264171720736
8.070804597,0.30818492117045154
8.07962066,0.30803220607440407
8.088075209,0.30784254785919096
8.09675203,0.3077472898178427
8.105429721,0.30742264155850246
8.114217302,0.307199138328804
8.122971384,0.3071419193455931
8.131559454,0.3070123437959418
8.140161255,0.3067272873110546
8.148919206,0.3065732465896897
8.157419416,0.3065419647748173
8.166160057,0.30622178235145353
8.174936759,0.306195592391049
8.183483099,0.3059118944662438
8.19214575,0.3056799059388397
8.200788961,0.3055417195921776
8.209455272,0.30528590965623614
8.218252904,0.3052737241727032
8.227075387,0.30507730152229545
8.235674507,0.3054270589244028
8.244359818,0.3054907593306485
8.253072029,0.305429262517687
8.261579789,0.3052320213273191
8.270352491,0.30530185311690006
8.279195283,0.3053475825998207
8.287799533,0.30535458923831943
8.296468634,0.30535150951140433
8.305322927,0.3052649643644498
8.313984078,0.3048942751656126
8.322451177,0.3046966604852956
8.331255439,0.3044506366494071
8.339783069,0.30421979806900123
8.348388909,0.30399271745369566
8.356886068,0.30409985480023577
8.36567675,0.30412530494679607
8.374468523,0.3039205251009123
8.383091333,0.30359215014410834
8.391884585,0.3038433283001167
8.400312444,0.30390540068164734
8.409050355,0.30377899472407205
8.417897668,0.3035216637030375
8.426536129,0.3035882075036159
8.435315071,0.3033032754978932
8.443938871,0.30356788647274796
8.452560262,0.30356107649255787
8.461231523,0.3037971215408692
8.469973304,0.30346860091588823
8.478765206,0.30319806390329784
8.487506808,0.3030100068571021
8.495942737,0.3030782561707263
8.504614648,0.302983163571141
8.513030767,0.3028606124270475
8.521588636,0.3026110649652006
8.530106386,0.30253574939001193
8.538912928,0.3027075421080099
8.54773264,0.30255217558689496
8.556386411,0.3025815158241703
8.565099912,0.30260507464165975
8.5734533,0.30245487236355556
8.582295373,0.30215347405480364
8.590731232,0.3018943328014089
8.599202701,0.30194859273751945
8.607604389,0.3019413662891133
8.616377101,0.30160800528733744
8.624870891,0.30161848912619826
8.633285909,0.30171605413725044
8.641802989,0.3016219382492494
8.650588941,0.30186191399142887
8.659377563,0.3020234538517115
8.668025543,0.30156326065413563
8.676396731,0.30156443161130797
8.685007132,0.30127643603025894
8.693798334,0.3011854169057497
8.702606276,0.30131828481557327
8.711421058,0.30139382452480784
8.720051509,0.30135316766871106
8.728887692,0.301207709274777
8.737398351,0.30101078103312523
8.746169513,0.3007551736713237
8.754907125,0.30050957321669275
8.763450065,0.30023387840829774
8.772050715,0.300111608454207
8.780666396,0.2998902316789237
8.789195705,0.2999842709295764
8.797956707,0.2997278455699339
8.806570187,0.29941173644597285
8.816028995,0.29938290525205313
8.824873628,0.29941635895091023
8.833939233,0.29925332951311223
8.842614404,0.2993482957741185
8.851359465,0.29908856141352186
8.860020346,0.2990711143918482
8.868864329,0.2993020916367088
8.87753277,0.29931485740563596
8.886314162,0.2992530245113813
8.895160994,0.299198686448038
8.903635803,0.29933918034111856
8.912023811,0.2992758573896254
8.92043923,0.29916079745024793
8.929083671,0.2990414716178451
8.937885313,0.29896176229546323
8.946648655,0.2987709247945816
8.955237445,0.29870012110592087
8.963994837,0.2987102702550919
8.972640128,0.2987536305112177
8.981194797,0.29853973771738407
8.989936029,0.29851367188070305
8.998799322,0.29835685419070884
9.007600624,0.2985263125110692
9.016021723,0.29837212674488567
9.024712174,0.29850578988483023
9.033526966,0.29855395238218996
9.041996015,0.2984843602647852
9.050418704,0.2983630255578908
9.059103095,0.2982641457342797
9.067548334,0.29848958710542467
9.076061223,0.29845699224850464
9.084750684,0.2982056776923191
9.093567277,0.29811250920211596
9.102202917,0.2981408730126829
9.110631186,0.29813871590120566
9.119405648,0.29829206271505754
9.128016419,0.29804966807108796
9.13670917,0.2980827925059441
9.145529172,0.29815119864022044
9.154254723,0.2982137943860509
9.162988215,0.29832550881975534
9.171594305,0.2981795375699964
9.180412627,0.2983683690754836
9.189060208,0.29835534440849204
9.197560088,0.29833467840970745
9.206293869,0.29828674219378326
9.215040341,0.2982774089365318
9.223615691,0.29811273572881447
9.232425183,0.29778621488701834
9.241049414,0.29762472814956553
9.249721725,0.2978347313320811
9.258493047,0.29784699176790325
9.267108627,0.2978706349302973
9.275694767,0.29791092121532875
9.284460929,0.29784110474334985
9.293279862,0.29765823466289126
9.301772901,0.2976633603217551
9.310568713,0.29749289378143196
9.319349815,0.29726107664543394
9.327926555,0.29720716120796276
9.336728737,0.29706192953945215
9.345444328,0.29693809668559207
9.354072279,0.29688933454328115
9.362540728,0.29697631342055203
9.37132172,0.2968661156099394
9.379785199,0.29696771483326084
9.38839645,0.29682848070398427
9.397258232,0.2965466449355712
9.405741512,0.2965732062265987
9.414494333,0.2963744913226652
9.423295915,0.2961732807129929
9.431969616,0.2962219726835041
9.440624417,0.29631546596597297
9.449316168,0.29632280857797033
9.457775977,0.29614865282506797
9.466516169,0.29601467366184325
9.475328282,0.2957997147241409
9.483930482,0.2957476743446855
9.492721144,0.2957607002799533
9.501435135,0.29587483215327265
9.510204857,0.29589463425653234
9.518979819,0.29577724444591713
9.527552579,0.29569021196188644
9.536345681,0.2955320556542888
9.545157123,0.2953107583176584
9.553620702,0.29541168145708185
9.562016771,0.2953770362147073
9.570262268,0.2952350643922756
9.578402014,0.29530159383462184
9.586764182,0.2951300754300983
9.595547374,0.29495239130398265
9.604213594,0.2950374847944252
9.612833385,0.2950653637143876
9.621522046,0.29523747391127164
9.630267348,0.2952554101194955
9.63904106,0.2950528262714312
9.64768324,0.29496658287891864
9.656440342,0.29468064469121724
9.665406076,0.29472655952005744
9.673828765,0.2947184705151654
9.682424515,0.29474594555927863
9.691197407,0.29452646848784264
9.699823887,0.29432119306937043
9.70866612,0.29421507589987783
9.71731902,0.2943548284734161
9.726129323,0.29396234108471475
9.734948915,0.29402448541613063
9.743570616,0.29393346079174615
9.752384728,0.293880573113788
9.76117691,0.29384715716912974
9.769648589,0.293623351362741
9.777890456,0.2937702611396342
9.786133743,0.2937226921546249
9.7943453,0.2936267586229117
9.802461116,0.29348722663944227
9.810610182,0.29359197469424936
9.818764828,0.29348790541100317
9.826849744,0.29331845717701
9.835203871,0.2930447128813155
9.843434308,0.29304356526117464
9.851745786,0.2928493077480992
9.860501828,0.2926690504972
9.86933143,0.2926669626627572
9.878014721,0.2927604543497047
9.886789193,0.2926944168975134
9.895612275,0.2924829829089021
9.904232646,0.29231480819671174
9.913060418,0.29215399869096115
9.921526917,0.2921508624078078
9.93034611,0.2920973559594471
9.938812809,0.29189824481461935
9.947077246,0.2918968715451497
9.955849688,0.29174852063337253
9.96467056,0.29182797526084614
9.973464033,0.2916604846334647
9.982167204,0.29154243497148125
9.99036399,0.2912589959456162
9.999032211,0.291420467901264
10.007533181,0.291506129674876
10.016137781,0.29136851344890863
10.02459559,0.29138419123642356
10.033391942,0.291315580977232
10.042083293,0.2910352144047783
10.050731414,0.290967363520174
10.059515246,0.2907559157663039
10.067925504,0.2910133176030992
10.076713276,0.29106759293031387
10.085527479,0.29090584893491456
10.094332771,0.2908504745437919
10.103098573,0.29098628373431484
10.111679053,0.2909880489747569
10.120489015,0.29094378699176715
10.129332618,0.2908174901159077
10.137948628,0.2906201083830651
10.14676107,0.2907851604960627
10.155609713,0.2906718783599088
10.164011271,0.29081858794922577
10.172663492,0.2907772283976914
10.181507485,0.29078253539684623
10.189961614,0.2909408632138134
10.198315442,0.2906084789399952
10.207029143,0.29062928076061006
10.215474632,0.2904202426758171
10.224045412,0.2907940752595695
10.232672243,0.290609836577011
10.241486525,0.2905093926827971
10.250007795,0.29037652950964365
10.258482634,0.2903578944150845
10.267306196,0.2901238577803072
10.275958227,0.29010618426802365
10.284594088,0.28997972289331597
10.29346235,0.28991506356975655
10.302227382,0.28966924101368724
10.310960694,0.2895642057340246
10.319735635,0.2893659499213449
10.328406656,0.2893748660937217
10.337195038,0.28968299104155343
10.345835989,0.28944577376241226
10.354585341,0.28924428690265436
10.363290012,0.28904372452809857
10.371835512,0.2890067361217267
10.380447913,0.2886831381125376
10.389105933,0.2885997601154329
10.397552112,0.2886514241947824
10.40592843,0.2885345459201241
10.414742982,0.28825737859835854
10.423495154,0.2881685356026434
10.432130915,0.2879878462011904
10.440938057,0.28802046879011783
10.451271354,0.287921701623488
10.460288018,0.2877467602594593
10.46913329,0.2878231971442787
10.477816422,0.28770504184007645
10.486634474,0.2876545419200815
10.495437746,0.28763920624476075
10.504036207,0.28771530355579433
10.512693088,0.2874953021668085
10.52155335,0.28754911665617355
10.530024979,0.2872742511853954
10.538785061,0.28720565615290744
10.547558473,0.28697355297832966
10.555978751,0.2869127551201768
10.564794523,0.28710123267208
10.573634776,0.28732789423098304
10.582258767,0.2872055722683779
10.591055819,0.28727383861606176
10.599588269,0.2872229804390088
10.608080078,0.28742303647051787
10.61582228,0.28709310648409414
10.62436551,0.28688586254884646
10.632770698,0.28691807348729814
10.64156052,0.28692259463481395
10.650214891,0.28681881170454715
10.65865339,0.28663328379562775
10.667393381,0.28649104228454736
10.675745779,0.28646531884092724
10.684550741,0.2862464175499622
10.693276493,0.2862306702946306
10.702090415,0.2861082069296573
10.710618565,0.285904981406537
10.719049394,0.28596423342632793
10.727273181,0.28578048378746673
10.73574025,0.2858387093306551
10.744081928,0.28588233625828025
10.752835049,0.28578411098530365
10.761590031,0.2856851274922758
10.770441664,0.28585768194073086
10.779289066,0.2858560151327978
10.788051799,0.2857819680937852
10.796912131,0.2858297225567371
10.805568042,0.285728256353226
10.814282613,0.2857137311324699
10.822785903,0.28565084615984676
10.831619795,0.2852222958761088
10.840138485,0.2854021280602799
10.848994547,0.28507510189607504
10.857732049,0.28527184358366847
10.866558891,0.2853669488412065
10.875389394,0.28540006252370037
10.884251537,0.28563010989762094
10.893093399,0.28557639832660064
10.901853461,0.2856146114089901
10.910663703,0.2854616096513799
10.919514146,0.2852823397433297
10.928373988,0.28505538338116676
10.936985429,0.28508301009117376
10.945621179,0.2852947089845063
10.954430832,0.2851854085830382
10.962961741,0.28518999807676265
10.971518231,0.2850869881986708
10.980310553,0.2851362573972369
10.989075305,0.2853681233246975
10.997942908,0.28548366142872256
11.006367157,0.28550796434813586
11.01529586,0.2853262670010522
11.024084812,0.28523892615380114
11.032538171,0.2852243662838271
11.041436574,0.28504802363136444
11.049988374,0.2851332576905951
11.058217641,0.28511117452224394
11.066892992,0.2850403803885368
11.075474232,0.284881812036806
11.084280044,0.28490683400796396
11.093033996,0.2849085044606183
11.101820618,0.28478176019996326
11.110695571,0.28451885778829067
11.119335341,0.28453172289203704
11.128376076,0.2844071776713405
11.137238969,0.2845015475828451
11.145908089,0.2848854214834333
11.154758372,0.28490715318094395
11.163494824,0.2849952773689896
11.172321186,0.2850632292514854
11.181045037,0.28490343460654083
11.189795609,0.2850050621996484
11.19839903,0.2848934808149186
11.207231542,0.28507666731593106
11.215914263,0.28523992489751077
11.224562554,0.28513137601034505
11.233524748,0.28520049121651914
11.24231675,0.2852640016973097
11.251181953,0.2853772706842551
11.259785543,0.2854550248504523
11.268681956,0.28561047633694014
11.277550969,0.28577013826807435
11.28624383,0.28577214619524816
11.295112553,0.28574780961069
11.303971575,0.2857995931058909
11.312452224,0.2859144220059186
11.321162016,0.28574165401409307
11.329892797,0.2856459773442862
11.338576468,0.2856823669720653
11.347443441,0.2856825842510691
11.355930641,0.28564668123641596
11.364766583,0.28546966358051223
11.373604096,0.28550197193879573
11.382291747,0.2854103866163917
11.391019768,0.2852209952910224
11.399709569,0.2853014912664191
11.408580912,0.2851600946835071
11.417304903,0.285190624483357
11.426158896,0.28525292559677434
11.435017479,0.28502648455562496
11.44367392,0.28495259383353005
11.45225983,0.2848810450124194
11.461013842,0.2847636423521702
11.469514501,0.2845622901179334
11.478360104,0.28456109745602887
11.487229927,0.2846718988295092
11.495922978,0.28489142893201197
11.504584609,0.2848900827114535
11.513343111,0.2847293086576818
11.521670058,0.2847623847343648
11.530316809,0.2845712657398429
11.538792528,0.284608393464594
11.547214057,0.2843571925232561
11.555451533,0.2843597457797366
11.56360983,0.28443038070005605
11.571793796,0.28447481468928104
11.580602728,0.28442174732429637
11.58936211,0.2844319640515016
11.598230783,0.2843256651091859
11.607042995,0.2844142580550795
11.615766507,0.2843301235668417
11.624593979,0.28413836972213846
11.63328325,0.28396587410616075
11.641948881,0.2840611360450528
11.650994325,0.28402148319857456
11.659849858,0.2840250861815927
11.668322257,0.28426044026914077
11.676760216,0.28414434836434377
11.685434777,0.2840492116983494
11.693959006,0.2839791970434679
11.702767229,0.28378936243656744
11.711558511,0.2839492827684419
11.72001109,0.2837372821835319
11.728867443,0.28368307231292533
11.737678455,0.2835076480503193
11.746317356,0.283367885371264
11.754903196,0.2834913567553504
11.763314174,0.28352419407379925
11.771592182,0.2834271723214202
11.780180062,0.2832388752860232
11.788737292,0.2832943238300918
11.797571884,0.28328693625637424
11.806255505,0.2832276644015563
11.814804035,0.28310858562517843
11.823412455,0.28298286616059415
11.832050776,0.2829831147989063
11.840949589,0.28301937644278435
11.84962678,0.2829695554088807
11.858575754,0.28287754332674064
11.867112434,0.28259485834083414
11.875579382,0.2823925836641493
11.884451796,0.28227964902921443
11.893207817,0.2821130061167773
11.90205466,0.28222894397177917
11.910864402,0.2823568939603436
11.919479792,0.2824399828444429
11.928328785,0.2823785417567269
11.937034966,0.2824378360058658
11.945600126,0.2825165403427371
11.954049755,0.28234986667122314
11.962578895,0.28230188864156236
11.970863202,0.28220749121803823
11.979119789,0.28222575115455245
11.987345696,0.2820925793985984
11.995571153,0.28206477604598407
12.004145633,0.28216634100548565
12.013023196,0.28210787346881255
12.021702727,0.28232315402324676
12.03057923,0.2822535754059537
12.039380872,0.2821740137168243
12.048090733,0.28227445345056057
12.056992037,0.28213925985751337
12.06588725,0.28211385137035155
12.074761472,0.2823192144539808
12.083571864,0.28241953331719455
12.092146115,0.2823308948888299
12.100973097,0.28214386627706584
12.10986078,0.28212616093816867
12.118551261,0.282022664962895
12.127346953,0.28203277800475596
12.136218346,0.28180236380377865
12.144926977,0.28196572462649183
12.15370859,0.28188414499823083
12.162433691,0.2818134743795556
12.171449175,0.2818324949313708
12.180343518,0.28183224483490416
12.18910485,0.2819838165723176
12.197793051,0.2817998573149201
12.206611224,0.2820778065088926
12.215447236,0.2820563987711155
12.223921485,0.28189754311809095
12.232636626,0.2819783747371295
12.241338338,0.2820906526289316
12.25015647,0.2820120624966105
12.258966662,0.28194434016025227
12.267639533,0.28191945561747583
12.276554557,0.28168125546261513
12.285304198,0.2815654062707795
12.293969799,0.28162493823854157
12.302832312,0.28158546160664283
12.311681464,0.2813719758927295
12.320176864,0.28121822741473296
12.328865285,0.2812057520071588
12.337716757,0.2811290611322227
12.346333848,0.2809141183438921
12.355194141,0.28079290347115726
12.364030733,0.2806666191440141
12.372685684,0.28045032664332525
12.381700128,0.28054524926343966
12.390355939,0.2806020899787811
12.399239562,0.2805606135830555
12.408028684,0.2803762858155765
12.416508803,0.28023239116502824
12.426487306,0.28031228189520874
12.435284688,0.28023647214872166
12.443956889,0.28033522467877986
12.452701081,0.28020942440020247
12.461401903,0.2797366808351216
12.470227185,0.27957809914651927
12.479086758,0.27942916842144566
12.487971521,0.2793745970972717
12.496628242,0.27947299817862636
12.505526035,0.27943333333580384
12.514106985,0.2793479036052806
12.522654815,0.27935175672658524
12.531516607,0.27912487773629324
12.539936736,0.2791135667058042
12.548725938,0.278889472464774
12.557436849,0.2787511342639005
12.566292322,0.27867845290723287
12.575213795,0.2787253519011846
12.583863516,0.27863299799201385
12.592392136,0.27858815149546307
12.600814794,0.27852269532000873
12.609414545,0.2784654582846375
12.618219217,0.27827247386129
12.627046149,0.2779763858221724
12.63573574,0.2778161432375545
12.644579573,0.2775757397969157
12.653438995,0.27764826067070736
12.662180167,0.2775964803344187
12.670958889,0.27764177792818523
12.679482879,0.2775082268344268
12.687978608,0.2775529594031722
12.696921962,0.27751577962260193
12.705573452,0.2774815439157173
12.714247113,0.27742897281369777
12.723094956,0.27747492150440844
12.731972989,0.2773876169150836
12.740491538,0.2773429427413521
12.749324681,0.2773048506824654
12.757894411,0.2769009605785594
12.76639733,0.276847281875611
12.775251433,0.27705178488263665
12.783843603,0.2769226794008016
12.792485784,0.27694868119086824
12.801409857,0.2768987797436278
12.8102974,0.27673319184305456
12.819133253,0.2766093033782141
12.827771963,0.27646141026030885
12.836619536,0.2763023553881455
12.845513599,0.2764400840871547
12.85422268,0.2764240326231137
12.863048982,0.27633690037771214
12.871717313,0.2761944947996754
12.880426065,0.27616752882474715
12.889226167,0.27617232560066973
12.897916458,0.27611099623779056
12.906993233,0.2762158633472606
12.915671394,0.276058449956985
12.924559147,0.2761334522441117
12.93345175,0.2761175199961505
12.942168812,0.27629065376688683
12.951016084,0.27608476441406316
12.959668845,0.27617885445685497
12.968522978,0.27605907390784845
12.977219239,0.27598849842361595
12.985696668,0.2758858191349584
12.994196307,0.2757057271784346
13.00304972,0.2759466812214196
13.011571589,0.2758786331385625
13.019821576,0.27591563788424034
13.028618008,0.2756167749951693
13.037521362,0.2754199414945295
13.046057461,0.2752359355199424
13.054583301,0.2751704331357899
13.063384923,0.2753716342818155
13.072075294,0.27522511059463106
13.080917527,0.2754619303976353
13.089652358,0.2756840929239012
13.098464871,0.2755999846432597
13.107334793,0.2757174976074402
13.116021815,0.27582761814232903
13.124841217,0.27567465205184394
13.133528598,0.2759048780740578
13.14237639,0.2759944507650704
13.151250713,0.27624091266548484
13.160050086,0.2763699967923844
13.168680486,0.27612360854376816
13.177586579,0.27646984982259526
13.18619617,0.2760182648048266
13.194693309,0.2759867137777761
13.203568372,0.27576013709860947
13.211996341,0.2756043485020191
13.220926515,0.27546935705127124
13.229722426,0.275198704834811
13.238186836,0.27528042437212935
13.247041898,0.27554562254198894
13.255900861,0.27536186154720205
13.2643616,0.27548720051552533
13.273227642,0.27514586990260925
13.281950814,0.27493033639576403
13.290612415,0.27466440217058186
13.299458697,0.2747893290741778
13.307965467,0.2745581946419101
13.31685248,0.2745208449820344
13.325733753,0.2742068288074756
13.334407784,0.27406358548613574
13.343257106,0.27416141083975215
13.351930167,0.27415110831145567
13.360604728,0.2740445862519901
13.36936365,0.2741789092609621
13.378178932,0.2741675924791233
13.386989894,0.27397714751554614
13.395694106,0.27388914878403936
13.404551049,0.273986139354257
13.413403851,0.2739307409324223
13.422100282,0.27362353863658423
13.43040914,0.2734018122677467
13.438642817,0.27329542046259264
13.446896354,0.2732423419863429
13.455497465,0.2731080793465503
13.464159355,0.2729768945438287
13.472894837,0.2729379072605736
13.481532508,0.27289154393736503
13.49040612,0.2726911336111578
13.499324104,0.27296033500698097
13.508056015,0.27269273440585806
13.516815697,0.2724775268002395
13.525548738,0.27210318154756663
13.53426162,0.2720488855060786
13.542754969,0.2719923792978707
13.551544811,0.27168094657579295
13.55997185,0.27162110380080656
13.568828113,0.27158808713536176
13.577528934,0.27156203225158254
13.586198245,0.27164262474487877
13.595037567,0.2715320553825308
13.60391619,0.2716106171545372
13.612405249,0.27158825830105787
13.621227712,0.2713333688760504
13.629964323,0.271098196282467
13.638432232,0.2710237743379115
13.646682599,0.27087424854722714
13.655119168,0.27092458498869404
13.66392644,0.27097252025481583
13.672353269,0.2710043963136669
13.6810648,0.27101377842960184
13.689810252,0.2711489624436451
13.698652375,0.27119662111587217
13.707521968,0.2709014633740718
13.716017467,0.2711080418510878
13.72485129,0.2714394227514254
13.733698442,0.27134697040318656
13.742540905,0.2712753633776263
13.751371707,0.27124351614411
13.760057678,0.27139534068738586
13.768753089,0.271350727548147
13.777527961,0.2714822578595836
13.786366624,0.27165194694765005
13.795240517,0.27166470630725725
13.803943288,0.2715853033465956
13.812782161,0.2715235415542635
13.821639453,0.2714878249823711
13.830383365,0.27161907530542984
13.839267288,0.2714943570405645
13.84807799,0.2714845331316704
13.85672079,0.2713308863782752
13.865474432,0.271192867643888
13.874054332,0.2712009719102836
13.882540552,0.27117288892456143
13.891375924,0.27071466817690104
13.900064795,0.2705343521044185
13.908771227,0.27047999835482645
13.917481528,0.27050444587695377
13.92627089,0.27049604721665266
13.935130083,0.27057718015635185
13.943673453,0.2706406836397815
13.952533006,0.2706795139680681
13.961235527,0.270667844424892
13.969800837,0.27035929157513083
13.978620359,0.27055251971990524
13.987417851,0.27045746300159557
13.996115472,0.27044988692464533
14.005031245,0.2706051131819505
14.013768387,0.27040059473500755
14.02261756,0.27046031343973803
14.031437142,0.27036341552760856
14.0397698,0.26991334242047194
14.04836944,0.26983922531806814
14.056988151,0.26975497037055474
14.065426139,0.26950166873891185
14.073975159,0.26933990064812785
14.082837422,0.2690862541979613
14.091706514,0.26857918320389906
14.100429576,0.2685296455518418
14.109301139,0.26852895995381454
14.117873519,0.2686203102946101
14.126702071,0.2685025321511164
14.135536604,0.2682149130350461
14.143998483,0.2683294279284165
14.152709074,0.26829670275100553
14.161713188,0.2681832029261619
14.17044828,0.26808944724862754
14.179262652,0.26817326938188807
14.188095675,0.2680588330434561
14.196815576,0.26793766939584956
14.205682549,0.26779713128842414
14.21440734,0.26796540187827955
14.223177922,0.26805945831693107
14.231847613,0.2680639051899775
14.240671336,0.2677458537630395
14.249397067,0.26792263418859913
14.258193039,0.2678362388357356
14.26685108,0.26784307301599064
14.27545305,0.26777168802835283
14.284325393,0.2677778324287449
14.293170086,0.2676020679967237
14.301720896,0.26731071873568024
14.310555428,0.26697444533485704
14.319429511,0.26697153445898464
14.328121012,0.2667714935595446
14.336949564,0.26681819429176773
14.345648765,0.26675859635590937
14.354313006,0.2665592730523391
14.363153579,0.2665937990530614
14.37181312,0.26646669627570824
14.380669063,0.2664431132892082
14.390632686,0.26650990351783543
14.39971923,0.26651129758948294
14.408343681,0.2665527398531658
14.416395066,0.2665918308440665
14.424837536,0.2663019508391024
14.433579227,0.26606054651888583
14.442274958,0.26574263168411943
14.451121211,0.26600509888031143
14.459781982,0.2660880937102168
14.468626484,0.2659114238450919
14.477590988,0.2659557804446728
14.48643819,0.266129800739994
14.495318883,0.26607874990426855
14.503963474,0.26603776053555045
14.512807007,0.26636439094654024
14.52168222,0.26614032043788716
14.530403981,0.26625417402647644
14.539262244,0.26608156776663067
14.548134556,0.26622672961351157
14.556792607,0.2660545034427836
14.565596229,0.2660997863051228
14.574324871,0.26620502662628254
14.582653299,0.26621669916082524
14.590915956,0.26633212606896184
14.599384105,0.2661238930044451
14.607748073,0.2661519333895521
14.616347953,0.26616249016052895
14.625084585,0.2662362416130781
14.633922507,0.26633116207784086
14.6427658,0.26631982483728417
14.651594382,0.26639044937546447
14.660057551,0.2663331688836343
14.668952944,0.2659879567152085
14.677400974,0.2657909057936464
14.685886643,0.2656183373534213
14.694298951,0.26558120580292255
14.703179994,0.26521787667920327
14.711721044,0.2648960026294298
14.720385685,0.2650782680216004
14.729088396,0.26505993299815694
14.737933508,0.26496897229164385
14.746531819,0.2647434851219399
14.75522747,0.26488958744117425
14.763943211,0.264854714335467
14.772784624,0.264717390057107
14.781659157,0.2649718707546318
14.790439309,0.26491437609890733
14.798988949,0.264840728937718
14.807471738,0.2648010174575713
14.81627001,0.26455649644973767
14.825175633,0.2646021837479685
14.833683492,0.2646356696290431
14.842528635,0.26480223862123053
14.851409388,0.264875695557263
14.860277931,0.2646872161091244
14.869149584,0.2646529344535681
14.877895815,0.26444923825029537
14.886534376,0.264532277715847
14.895407299,0.26442788469626316
14.903921638,0.26468779541951937
14.91275328,0.2646677849411161
14.921482803,0.2646480248066186
14.930316395,0.2646120492765686
14.939150587,0.2643575509609471
14.947750468,0.2640428543988408
14.956640081,0.2639822603756776
14.965421623,0.2641632728737054
14.974256745,0.26438741713446046
14.983023977,0.2641857899141546
14.991751729,0.26415263124963245
15.000603251,0.2642236722255125
15.009350283,0.2641598529925391
15.018012444,0.2641789273336208
15.026490233,0.2643365025958769
15.034926141,0.2643441854256592
15.043598462,0.2641531961987493
15.052435885,0.2636742458436822
15.060996625,0.26358971616308385
15.069339853,0.2634151686457597
15.078191965,0.2634155668457229
15.087023258,0.26341992818210913
15.095710079,0.2634504654008986
15.104555092,0.26371434049150055
15.113335744,0.2637799162904563
15.122175226,0.26364621895623386
15.131002809,0.26399475262082495
15.139837501,0.26390102558315826
15.14830784,0.26377789263273155
15.157046221,0.26364025598467716
15.165910295,0.26358662746834105
15.174597406,0.26366875501643094
15.183415418,0.2636135315159516
15.192305091,0.2636117667948387
15.201028272,0.26344315342974234
15.210143128,0.26315803417442
15.218644157,0.26340325209222837
15.227257097,0.2631081462714359
15.235907488,0.2627068517865626
15.24463244,0.26262246020907176
15.253409462,0.26272564478578564
15.262232394,0.2627360464595183
15.271132227,0.2623552639321674
15.279792808,0.2622940599404864
15.2886267,0.2621048533987182
15.297535963,0.2620237657658517
15.306239085,0.2619135742617381
15.314874035,0.26187107347497557
15.323313774,0.26172388577525585
15.331608252,0.2617018414449137
15.340258223,0.26182788458294015
15.348991204,0.2619065984251896
15.357797736,0.262032074631505
15.366657799,0.26197542763242454
15.37534871,0.2621303653549965
15.38395905,0.2620419524956894
15.392821813,0.2618447317874794
15.401534004,0.26178677706307746
15.410229656,0.26172424718299653
15.418891017,0.2617098971889734
15.427704379,0.26155932984391583
15.436193078,0.2611520996192194
15.44493858,0.26115828593610985
15.453750602,0.2610548274468056
15.462457793,0.26113014814589713
15.471326396,0.26095971340653434
15.480146069,0.2608333850011088
15.48883173,0.26095252280140446
15.497667842,0.260705932492947
15.506363374,0.2606303943691538
15.515235886,0.2605394325061235
15.523843306,0.2604984465790997
15.532697179,0.260433939485875
15.541607102,0.2604067776520517
15.550360254,0.26017498703958575
15.559199967,0.2603342318658795
15.568045589,0.260143634260764
15.5766757,0.2602891995796319
15.585535493,0.26029383842802767
15.594089822,0.26023570199366663
15.602523211,0.2601352856610374
15.611362634,0.26027573085431094
15.620061675,0.26029735657174913
15.629006568,0.2602311382411138
15.63772335,0.26013555038736774
15.646520482,0.26030320744787716
15.655404355,0.2605107784498317
15.664269838,0.26034896874888397
15.672921498,0.2601624253419333
15.681503039,0.2603204427959676
15.690364432,0.2601870455708339
15.699231544,0.26020972254739455
15.707907996,0.26007352598304906
15.716796639,0.2600436565348064
15.725669261,0.2599746840018986
15.734414473,0.259883789894036
15.742934342,0.26000631761367
15.751437512,0.26001707320884493
15.760308154,0.25992138198073766
15.768999946,0.2599734780971056
15.777539435,0.25985998055417486
15.786342268,0.25966259822558846
15.79522262,0.259510918216518
15.803957802,0.2595165432249521
15.812838975,0.2594909346163266
15.821686178,0.25938187869356844
15.830356428,0.25914273911036845
15.838885098,0.258994170463699
15.847330027,0.2591300002401833
15.855659265,0.2591990731502816
15.864251655,0.25931027526189826
15.872831935,0.25932144514489697
15.881683238,0.2591805688735558
15.8905515,0.2590083107260236
15.899155871,0.25890911079891665
15.907810472,0.25861495788355005
15.916670565,0.25856790979334104
15.925543067,0.25842005086716735
15.934249679,0.25875870452595356
15.942586347,0.2587265243217212
15.951054546,0.25860647430878747
15.959399213,0.2585255640250276
15.967990504,0.258762685630254
15.976687005,0.25894502066998165
15.985248355,0.25905747365908954
15.993585613,0.25878823609715507
16.002244533,0.25891037082842694
16.011081826,0.2590724142829832
16.019858128,0.25900035840423735
16.02864096,0.2588530144951792
16.037298641,0.25872702410878534
16.045846111,0.25875227991453004
16.054189898,0.2588402174412213
16.062489796,0.25886203949653225
16.071021496,0.258842010907696
16.079459244,0.25846944177948517
16.087772402,0.25840707730214924
16.096389563,0.25843456881068333
16.105123184,0.25842338331271214
16.113986957,0.25842673042537123
16.122734508,0.25843781859236337
16.13154716,0.25835743926612137
16.140247782,0.25836163320414296
16.149075745,0.25834646595024474
16.157932587,0.25806839803756704
16.166588088,0.25778932660066556
16.17538133,0.2579426343160045
16.184058961,0.25784756163002526
16.192922954,0.2578456702191437
16.201621995,0.257556070706566
16.210460588,0.2574030132281583
16.219358741,0.25747031999100517
16.228022652,0.2572612781864906
16.236853364,0.2571467285671667
16.245529765,0.2571861873167267
16.254264257,0.25705654762012353
16.262770676,0.25718237944668876
16.271641219,0.25711512081055987
16.280112138,0.25716442839847603
16.28896373,0.257263461625522
16.297883104,0.2571669268957923
16.306567875,0.25689679417964484
16.315457258,0.25703612223465644
16.324356361,0.2571014305622968
16.333023132,0.25700849828792677
16.341931805,0.2568039111612601
16.350640246,0.2570051326041726
16.35966839,0.25720090596704326
16.368519563,0.2570552573536982
16.377213714,0.25698721413768244
16.385800114,0.25674021876559117
16.394646828,0.2569349676888928
16.40344353,0.2570625449575202
16.411967599,0.2570862119460032
16.420851512,0.2572158255608376
16.429552793,0.2570170775105648
16.438374056,0.25682359066847216
16.447228279,0.2564806416505431
16.455892309,0.25673904460253794
16.4644817,0.2567879923954121
16.472710697,0.2567773943529641
16.480954434,0.2566525226504583
16.48917817,0.25656364708113366
16.497637179,0.2566206640140396
16.506037837,0.25675640824207197
16.51488413,0.2567121455428682
16.523751033,0.25630661156645146
16.532650696,0.2563731858072517
16.541333297,0.2563620689529348
16.55018314,0.2562749123604092
16.559058432,0.25618224520708993
16.567668683,0.25630521586243704
16.576322834,0.256043611668942
16.585062975,0.25572717065512907
16.593591435,0.2556178852525104
16.602468818,0.25580156917279495
16.61133598,0.25562397784466906
16.620029341,0.2556184857032979
16.628865724,0.2554860404448889
16.637606576,0.2554317055913871
16.646439019,0.2550187581849807
16.655292631,0.25491318294011905
16.664106023,0.2551345935667876
16.672793224,0.25502040315105207
16.681496236,0.255118263834583
16.690211197,0.25497094175145235
16.698908518,0.2546707447152076
16.707779291,0.25449808493167786
16.716278161,0.2544052751916531
16.725015572,0.25459000779362406
16.733873345,0.25453617323649824
16.742567286,0.25444674885626895
16.752347397,0.25439092837877775
16.761350021,0.25473554200938636
16.770107763,0.25478305160471015
16.778623702,0.2549366951483755
16.787066191,0.2549201646422747
16.795356459,0.25489633796183325
16.803787628,0.25491862458695064
16.812065175,0.2549992417183013
16.820882817,0.2547309870878522
16.829638749,0.25454428884036495
16.838430941,0.25442301924824634
16.847272243,0.25395860550954497
16.855953154,0.2536045364725461
16.864631445,0.25360580840447555
16.873378227,0.2533297191198891
16.881972867,0.253534307999161
16.890269965,0.2534386696446391
16.898543602,0.25352527973717653
16.906488407,0.2533950734103238
16.914678003,0.2532477998570828
16.923133872,0.25327294126101924
16.93145457,0.2532645123580864
16.94008176,0.25345426096786244
16.948755761,0.2534711368411565
16.957609174,0.2534068642073326
16.966325205,0.2528713142298825
16.974678633,0.2523783598810783
16.983149032,0.2525662830617981
16.991352069,0.25245456286272067
16.999555736,0.25260123109453253
17.007714382,0.2526756674743237
17.016544384,0.25262400580402555
17.025422607,0.2524738905006445
17.034038858,0.2523977567146097
17.042502756,0.2521222737336202
17.051378179,0.2523633188139806
17.06004655,0.25231463623092887
17.068853352,0.25236769215848665
17.077542073,0.25220874963763207
17.086154474,0.2521536645723678
17.094962826,0.25217542880487664
17.103655387,0.2520205505187731
17.111940785,0.2522448870650483
17.120576645,0.25224356194810793
17.129226666,0.2523437028576924
17.137811536,0.25239705824477404
17.146468057,0.25238909153312067
17.15530135,0.252177688092977
17.164111032,0.2520017385639064
17.172763403,0.2519731563977556
17.181646676,0.2518286694464255
17.190117565,0.251884996194355
17.198416442,0.2520537819860312
17.206395497,0.2517475509031526
17.214773575,0.2519146005153038
17.223651388,0.251807793081343
17.232315199,0.25183715602499357
17.24108046,0.2517093106911644
17.249752152,0.2515187082811148
17.258620244,0.25156471443703493
17.267439747,0.2515198628869394
17.275968076,0.2512789742134588
17.284840819,0.2511330145299844
17.293728642,0.251082291099654
17.302417403,0.2510478500779644
17.311325356,0.2508194818561906
17.320023897,0.25098656470591546
17.328812839,0.25097328409960457
17.337509531,0.25088039845970617
17.346338163,0.2510222638275979
17.355205086,0.25092615190101647
17.363928738,0.2506693930516683
17.37275355,0.25059308674884795
17.381650723,0.2508070436452412
17.390373435,0.2507251984762323
17.398925025,0.2506945112244713
17.407361903,0.25064692045163445
17.415633591,0.2507533157259304
17.424201691,0.25081006361089664
17.432923252,0.2508689716292158
17.441770515,0.25093970876280347
17.450637887,0.2506966654911207
17.459329158,0.2504238156801515
17.46802677,0.25032288453796075
17.476916002,0.2502661922901557
17.485584963,0.2502613302555692
17.494382696,0.2500241552855428
17.502889975,0.24987134482014367
17.511357514,0.24997487294031534
17.519884604,0.2500484059121684
17.528576825,0.24978967337611416
17.537295557,0.24973322437922013
17.546032638,0.24990507084975577
17.554849,0.24982669769688876
17.563492471,0.24999372624176394
17.572293513,0.2500672746699627
17.581154766,0.24980290288390128
17.589738896,0.2499367313443803
17.598561598,0.24991317092700158
17.607566162,0.24987185444287816
17.616005801,0.2498255086064506
17.624818774,0.2498890343956877
17.633680286,0.25000056001413146
17.642432948,0.24994442528705135
17.651277301,0.24971420566116162
17.660146214,0.24953543920287607
17.668800465,0.24959324770192556
17.677248613,0.24960420210279274
17.685674802,0.24950048102772704
17.694517185,0.24924015049153883
17.703447868,0.24938957150105398
17.712113858,0.24968120626093118
17.720971571,0.24959636357368276
17.729686773,0.24966681855511821
17.738530075,0.24976633541460222
17.747356678,0.2497851791551952
17.756052539,0.24986849972095024
17.76471883,0.24972355323137735
17.773469332,0.2498009720428788
17.782276364,0.2499416123643898
17.791116826,0.25029978522677976
17.799851568,0.250213930881224
17.80869186,0.250225842425759
17.817763985,0.2503312768733161
17.826389305,0.2503597057643793
17.835250708,0.2503658654220731
17.844109531,0.25031962439188726
17.852716902,0.25040646298595964
17.861565474,0.25022458882445736
17.870229195,0.2504188237520173
17.878657404,0.2505257925346473
17.887466306,0.250431877773868
17.895968566,0.2502023008821215
17.904841578,0.25024139893096525
17.913505909,0.2502111270525709
17.922262671,0.2501700813364739
17.930905232,0.25021597580731
17.939774284,0.25034531499216073
17.948220973,0.25019031845804224
17.957001015,0.25026435923668106
17.965814847,0.2502944133942049
17.974471448,0.25066445523486336
17.983348041,0.25054051741105987
17.991989432,0.2503604732085431
18.000814634,0.25008644333702806
18.009521376,0.2496816006485831
18.018357898,0.24968610647512338
18.026881258,0.24953119343487293
18.035345527,0.2496898001640051
18.043802546,0.2493616604706594
18.052651088,0.24925131844976411
18.061502131,0.2492967996331191
18.070218162,0.24931253431172226
18.078801592,0.24924299661340843
18.087431753,0.24931057948233934
18.096087854,0.24939753233190176
18.104768755,0.24921479390113166
18.113475456,0.24934046516690425
18.122005696,0.24939530424536568
18.130879309,0.24921138145932023
18.139402179,0.2495524915657332
18.148258241,0.24939633291243754
18.157157884,0.2496064855357962
18.165704294,0.24965190835317874
18.174413285,0.24969123952995706
18.183315458,0.2497468001731409
18.192183601,0.2495083751890947
18.200870522,0.24930445948602223
18.209658654,0.24931160689971482
18.218513977,0.24927917647971196
18.227209038,0.2492878963305338
18.235852569,0.2493643088192352
18.244750452,0.2492126424234889
18.253574394,0.24928475462769498
18.261945523,0.24928502397974736
18.270361891,0.24949256938102546
18.279205993,0.24936274804072753
18.287734723,0.24925479622599686
18.296404044,0.24893151808646807
18.305118985,0.24874743067086924
18.314039519,0.24860402786929967
18.322914142,0.24865798815019088
18.331753004,0.2482604486901207
18.340388095,0.24810579515673117
18.348743503,0.24795254468299965
18.357426104,0.2481001003992957
18.366254797,0.2480356748626694
18.375106489,0.24809743645129786
18.383652759,0.24823350479351355
18.392087538,0.24828675968231814
18.400427806,0.24821485943164687
18.409035726,0.24821244369797518
18.417660407,0.24805798544888502
18.426492899,0.24802354758131162
18.435110049,0.24799311381962114
18.443977602,0.24804221562481002
18.452835825,0.24805809023111652
18.461371094,0.24784063918678684
18.470187887,0.2480548231573248
18.47908445,0.24777887613585503
18.487722111,0.2476877603870923
18.496607394,0.2473987000323519
18.505498067,0.24708810853087534
18.514233068,0.24691949853942324
18.523152261,0.24717537742419587
18.532018074,0.2468899904236691
18.540477153,0.2469289979492315
18.549534888,0.24691053129044624
18.558250789,0.24694884820307628
18.566667937,0.2466345590554134
18.5755241,0.24670259311450335
18.583980299,0.24695173832162223
18.592810622,0.24691098434633338
18.601672275,0.24683735487494313
18.610064933,0.24707657170314973
18.618099318,0.24697975679971115
18.626266454,0.24703938665612782
18.63442357,0.24696014647779255
18.642789088,0.24706128630026353
18.653486199,0.24675392411132435
18.662385391,0.24651444073435747
18.670931961,0.24658163131306518
18.679461011,0.24654943923527745
18.688360304,0.24660142270489066
18.697072535,0.24655412346880876
18.705920968,0.24654292052603677
18.714605869,0.24661805300319642
18.72330487,0.24652755021008332
18.731983321,0.24632533558234496
18.740853414,0.24613057478225595
18.749678997,0.2458802483303533
18.758561129,0.2457623962082368
18.767408322,0.24577215555898288
18.776125513,0.24574158619589628
18.784973546,0.24553670696760208
18.793794618,0.24554437002596186
18.80253331,0.245670505681653
18.811397863,0.2456745915707702
18.820238835,0.24566259270627092
18.829011387,0.24582390254754022
18.837823029,0.24583868762579753
18.846522741,0.24591314375590498
18.855320723,0.24586410629616282
18.864000174,0.24586333574845717
18.872885217,0.24578648108967344
18.881619019,0.2455914360068262
18.890432591,0.2456945968095188
18.899334504,0.2455996736184954
18.907979064,0.2456047483692274
18.916860217,0.2456060970794139
18.92569266,0.24540425227207194
18.934398711,0.24518191358655994
18.943288114,0.24511639848358246
18.952177407,0.24511697621082545
18.960842128,0.24518556009922016
18.969860842,0.24508426731257157
18.978692195,0.2451132190471931
18.987359346,0.2448108742481321
18.996036946,0.24453127246615844
19.004918329,0.24460572049916265
19.01359066,0.2446288259026392
19.022414503,0.24454747800219415
19.031296556,0.24455587662216421
19.039945927,0.24444615409589363
19.048808799,0.2445330207199199
19.057694242,0.24423333999102684
19.066386803,0.24390670814226018
19.074901893,0.2439278960657286
19.083338552,0.24404730738849048
19.091868672,0.24394100848905823
19.100721035,0.24380880387957485
19.109406085,0.24374139854813026
19.117766684,0.24359825274830163
19.126444284,0.24380452298725855
19.135111305,0.24366361067588083
19.143791366,0.24378499264568146
19.152285536,0.2437453747137415
19.160708234,0.24382663765023332
19.169156093,0.2436337228842018
19.177687533,0.24360888226896765
19.18596751,0.24329654778333118
19.194606791,0.24357806006868124
19.203406393,0.24334418080687997
19.212265886,0.24319552571382524
19.221023678,0.24316257851186734
19.229742929,0.24295275333375033
19.23838644,0.24292657645335528
19.247235132,0.2429338200430838
19.255848152,0.24302425475118106
19.264675185,0.24307695453886488
19.273431056,0.24299579224073803
19.282186488,0.24274508761520167
19.290711218,0.24276585514932342
19.29949232,0.24286577933365466
19.307934759,0.24264552755654945
19.316809512,0.24255009174112044
19.325595314,0.242877934534706
19.334421726,0.24312382239294622
19.343234759,0.2433563558566318
19.35192841,0.2433833585777124
19.360767252,0.24343356846039374
19.369602345,0.24353439753426268
19.378198435,0.24357742034477634
19.386610524,0.24356208682846628
19.394845461,0.2432950118602767
19.40332453,0.24340584753491143
19.41195401,0.24340024344974712
19.420311218,0.24373018900723986
19.428994949,0.24342207726946327
19.43770257,0.24339800424976457
19.446526803,0.24333181798163536
19.455428546,0.24326590369599338
19.464278549,0.24317869928489477
19.473125741,0.24317806056387575
19.481864593,0.2431033420299264
19.490750996,0.24309229439279
19.499556898,0.242891327269818
19.507972286,0.24252324135730363
19.516707608,0.24295244439216268
19.525538821,0.24287114025267778
19.53401348,0.2428576140698797
19.542869762,0.24292570906534142
19.551724295,0.24291868279202516
19.560194074,0.2430112053158429
19.569012957,0.2426726232048671
19.577855739,0.2423702305077146
19.586572771,0.24229715698826382
19.595350843,0.24219760571309515
19.604226476,0.24223515773238957
19.612939487,0.24222566607067078
19.62182225,0.24217713991418643
19.630539381,0.24210278040912991
19.639392404,0.2419771371794265
19.648187956,0.2422172079809081
19.656912887,0.24218850784045226
19.66573215,0.24195766907274108
19.67435199,0.24183313834059772
19.683005501,0.24175375883555578
19.691873894,0.24190402280463272
19.700419754,0.24182349919333831
19.708679041,0.24171006235583303
19.716839687,0.2416502422630497
19.725510118,0.24168543302043657
19.734212179,0.24152821198357513
19.742713929,0.24172189134281963
19.751611841,0.24156933255860483
19.760120921,0.24150226607052958
19.769060174,0.24145227816910667
19.777915167,0.2415700933090571
19.786601588,0.24157009384491945
19.79536719,0.24137081144260403
19.804064571,0.2413084201767043
19.812937244,0.24129156812174105
19.821588945,0.24125597188556516
19.830421237,0.24129399067784643
19.839311081,0.24132123980780265
19.847979052,0.24086604701474748
19.856827774,0.2408467339932936
19.865696787,0.24071200541331395
19.874539289,0.2406345371176745
19.883385562,0.24039783597344697
19.892015832,0.24057757526862045
19.900857195,0.2404644404055727
19.909726958,0.24057412471756698
19.918614561,0.24049560614298487
19.927433273,0.24050502818597264
19.935912753,0.240466156092984
19.944609124,0.24033226077462044
19.953184834,0.2404290949958667
19.961462661,0.24043994752270306
19.970147512,0.2405744335640349
19.978993875,0.24047603882158816
19.987576425,0.24048061262067574
19.996225825,0.24063093684158834
20.004772945,0.24069046465847935
20.013780179,0.24058599632742977
20.022674862,0.24065773168905272
20.031382664,0.24078463678781903
20.040045285,0.24104419285122206
20.048860797,0.24100314652359978
20.057559498,0.24118133544878645
20.066399011,0.24089074028181157
20.075267664,0.24099227043421578
20.083997015,0.24095646216270955
20.092834788,0.24079011917835186
20.101728641,0.24068229882152647
20.110415332,0.24043207387177187
20.119395826,0.24032891924673783
20.128090317,0.24030579341122435
20.13697197,0.24048698422945788
20.145663071,0.24057437346181043
20.154297552,0.240618586596899
20.163119744,0.24084633055055385
20.171610633,0.24071782568456618
20.180257194,0.24077978346282744
20.188571642,0.24058109668233185
20.197400214,0.24059801352952814
20.206294677,0.2406625091448873
20.214960448,0.24057227913236798
20.224007932,0.2405857363024213
20.232845305,0.2406165400006049
20.241553906,0.24077203663720545
20.250400239,0.2407096854327469
20.259009869,0.24067353730391997
20.26772636,0.24065904012348108
20.276597263,0.24078404729795738
20.285298345,0.24079821668601828
20.293962005,0.2410296431601054
20.302795448,0.24118672017188741
20.311680781,0.2412593115709769
20.320132,0.24134939302892028
20.328844892,0.24114422765149715
20.337703564,0.24105749669588805
20.346408575,0.24089070817786143
20.355204177,0.24067433707296954
20.36402834,0.24067148583282713
20.37267413,0.24047203440152298
20.381527263,0.24037000658068192
20.390086573,0.24045520064187523
20.398587262,0.24026772244994257
20.407419215,0.2405177756624025
20.415929895,0.24049623003529302
20.424734597,0.24048594349313002
20.43366975,0.24031096002320687
20.442474952,0.2402673244551178
20.451355095,0.24013065687745064
20.459959815,0.24002947617554432
20.468806398,0.23963976319785515
20.477666601,0.23975287202939102
20.486342962,0.2396033426423654
20.495227525,0.23975959969199095
20.504013497,0.2400886543283258
20.512481466,0.23984931723696695
20.521144897,0.24002497186535468
20.529869278,0.23964452533671352
20.538762171,0.23964399418570573
20.547575163,0.23964909367663953
20.556019263,0.23954196497161936
20.564915406,0.23937879677388604
20.573725628,0.23930870371881527
20.582439039,0.23914668270733686
20.591289282,0.23929895380367497
20.600149144,0.23913788291407936
20.608767045,0.2389015033963004
20.617562227,0.23882591514946547
20.626175178,0.23872453347293826
20.634695147,0.2388144148645482
20.64356278,0.23842075395465187
20.651982888,0.23821643735276982
20.66068112,0.23818533686179408
20.669433351,0.2381644341854308
20.678002611,0.23833517469449872
20.686787263,0.23837500760197106
20.695680866,0.2380552792194463
20.704141885,0.23789723259542378
20.712866067,0.23756083600219988
20.721675939,0.23763465093426817
20.73034224,0.23742977265169332
20.739204113,0.2372699387934139
20.748016675,0.23736393031591127
20.756667556,0.23745193305749612
20.765548739,0.23709076087185998
20.774116879,0.23699760160002975
20.782369336,0.2370167945978027
20.791191868,0.2370589298762402
20.799785979,0.23690340120214493
20.80849191,0.23698825919089692
20.817225992,0.23726648809337997
20.826059544,0.23734843015771023
20.834891776,0.23713360577077738
20.843640678,0.23685195380419038
20.852525871,0.23672896823443398
20.861265842,0.2367824054079738
20.869960394,0.23674274251992553
20.878819657,0.23676536430921574
20.887682609,0.23668379388197994
20.896158779,0.236545539714051
20.90484088,0.23657066046383124
20.913681802,0.23652041995761963
20.922345403,0.23659967197603013
20.931209906,0.2366779704991264
20.940077778,0.2368471469462628
20.948715459,0.2368124956180682
20.957720223,0.23677156790467
20.966548236,0.23647489254214235
20.975180006,0.23668774379405036
20.983808017,0.2366623050384761
20.992567868,0.23665992907373024
21.001466752,0.2366671241958042
21.010153903,0.2363830150802306
21.018934905,0.23647909488455784
21.027503154,0.23661843285796644
21.036347547,0.23657187939787988
21.04516841,0.23648129090074366
21.053694639,0.23643089814079013
21.062635333,0.23627132910333218
21.071179263,0.23627556817611528
21.079596711,0.23659367559379652
21.088457834,0.23657223906712635
21.097281606,0.23676180709401878
21.106001608,0.23652734129580205
21.11482261,0.2363770104290057
21.123650812,0.23616388726362922
21.132299923,0.23578852354087293
21.141206476,0.2356145690193458
21.149966188,0.23533516855747563
21.158446527,0.23531850202273685
21.166967167,0.2351563058095053
21.175449536,0.23466788055270796
21.183810294,0.2345689870666866
21.192668167,0.23480254356983332
21.201248897,0.23460593753156447
21.209721716,0.23455323247821955
21.218435967,0.23451866494410842
21.22727811,0.23429821531926026
21.235933441,0.23444368157545936
21.244673673,0.2344405734933304
21.253606836,0.23444746414885922
21.262302987,0.2342568261598064
21.270825337,0.2342877666266186
21.279273545,0.2341165089987066
21.287562513,0.23454370084274184
21.295979312,0.23489061971483396
21.304686133,0.23465877267983626
21.313418855,0.2347547223198468
21.322075035,0.2345691059500294
21.330873757,0.2347582229335915
21.339422627,0.2352153171461998
21.348252,0.23531052858878318
21.357021851,0.2352414554256817
21.365691162,0.23547061141346806
21.374739607,0.23517477484567953
21.383530669,0.23542132453311854
21.3921847,0.23552420015324388
21.400842941,0.2351887039221976
21.409551772,0.2351834673124044
21.418414595,0.23494623718036983
21.427306938,0.23481650187997802
21.435986848,0.23474922167669063
21.444846791,0.23494429345200055
21.453700814,0.23475190666340529
21.462356025,0.23446352982881444
21.471212528,0.23421815165556115
21.48003865,0.23428675483911954
21.488690891,0.23431616729509003
21.497559574,0.2343454657898102
21.506132304,0.23419702129666972
21.514630373,0.23380823994771577
21.523432285,0.23386908148728844
21.531919585,0.2337366722174975
21.540769967,0.23377763549763922
21.549444778,0.23358279632532833
21.558260721,0.2336541618707548
21.567102273,0.23392698678329782
21.575776224,0.2337620633468785
21.584246193,0.23357732666984016
21.592720662,0.23365634996778667
21.60105766,0.2336399818298954
21.609283327,0.23355599671074107
21.617935467,0.23355417627344346
21.626546008,0.23314504815213022
21.635216429,0.23317502346350388
21.643934701,0.23310949333388126
21.652658482,0.23292318971504256
21.661453514,0.23271484738562376
21.670202806,0.23257856514437103
21.678739665,0.23256305782145442
21.687599068,0.2325723773601736
21.696074537,0.23263935493638022
21.704894559,0.23262159659794526
21.713781922,0.2330065712751386
21.722468383,0.23293141383967614
21.731323746,0.23292686713448174
21.740144679,0.23290469106301856
21.7488471,0.23280084642378876
21.757670272,0.23303191280414642
21.766316083,0.23313367367519822
21.775127186,0.2332685230891257
21.784000749,0.23328922441219016
21.792661569,0.2334599424632529
21.801228869,0.23352908743596681
21.809583837,0.2337241678966582
21.818285238,0.23348504017959254
21.826822638,0.23345083097988972
21.835413118,0.2331662823692765
21.843884297,0.23342148643656366
21.852562058,0.23351022073501215
21.861109548,0.23354455583412695
21.869786799,0.23338077363731982
21.878597971,0.2331391111024091
21.887423654,0.23302746751248082
21.896098985,0.23333192209253048
21.904786166,0.2333014633408902
21.913634059,0.2329881695415797
21.922292539,0.23314569469541266
21.931202752,0.233181009558614
21.940087535,0.2332464437574746
21.948750286,0.23310976682991416
21.957586139,0.2330121261785689
21.966112088,0.23301846508986507
21.974609828,0.23322515578960648
21.98343791,0.2330081194982459
21.99194701,0.23284395965163496
22.000826113,0.23271411022078747
22.009529804,0.2325497230947384
22.018374957,0.2324755327766794
22.027227939,0.2323245591515431
22.035910541,0.23209462659261468
22.044783513,0.23198834192154577
22.053617296,0.23189327511753732
22.062310307,0.23197195606050536
22.070643335,0.23214714961804028
22.079300426,0.23241513703402317
22.087976386,0.232493433006067
22.096672668,0.2326630772630103
22.1055406,0.23297765850083535
22.114374203,0.2330003698298144
22.123254786,0.23288782252475326
22.131880797,0.23279502250659867
22.140607528,0.23275761926203234
22.149335709,0.23274519731905646
22.1579999,0.233127422660916
22.166819452,0.23297967078505386
22.175444953,0.23271868858361028
22.184308566,0.23284157458247895
22.193036327,0.23280432109361093
22.201671318,0.23286731094390115
22.210590201,0.2327734747021388
22.219214572,0.23313465515820322
22.227676541,0.23332646046468788
22.236224211,0.23350285273760596
22.245101654,0.2334825027601821
22.253841145,0.23350958577640826
22.262674218,0.23313741958671488
22.27147612,0.23306552184409254
22.279994469,0.23301412088607548
22.288788472,0.23274636800403778
22.297506943,0.2323137659545132
22.306375466,0.23226416961052046
22.315277629,0.23205338146603674
22.323807098,0.23182611060436917
22.33259785,0.2317994896665797
22.341293121,0.23148195466264357
22.349640939,0.23146668521492722
22.358435442,0.2314136203502197
22.367172353,0.2313327945139589
22.375628502,0.23123566623416342
22.384010651,0.23119537880471713
22.39247298,0.23122783585539153
22.401206371,0.23110905056845035
22.409725381,0.23145333108593227
22.419556642,0.23149394645984003
22.428288024,0.2312791746751131
22.437202637,0.23110837929238828
22.445953349,0.23097176015662696
22.45470034,0.23086475735485212
22.463534013,0.2307285222192071
22.471982042,0.2307151050173281
22.480774704,0.2306040695900905
22.489630397,0.2303110118678554
22.498308258,0.23037894504580883
22.507170451,0.23029517613153316
22.516011813,0.22996113783618327
22.524620444,0.22996590565591887
22.533143333,0.23006326808624886
22.541481991,0.23023551083782368
22.550011421,0.2303049155843128
22.55851837,0.23036349851332047
22.567373123,0.2303552531023019
22.576066094,0.2303682129630404
22.584751695,0.23032440444830574
22.593491206,0.23036312493596806
22.602171408,0.23072644801983422
22.610516945,0.23058290028728634
22.619113206,0.23078778136118092
22.627585335,0.23107292255136375
22.636024354,0.23094735494221466
22.644385412,0.23094835951978473
22.653060723,0.2310337529442605
22.661943416,0.23112030950571508
22.670761998,0.2310712155793361
22.679301277,0.23088784367354287
22.687980418,0.23063773077497177
22.696792931,0.2306785415415092
22.705500282,0.23047894672797953
22.714383315,0.23047158446397725
22.723228588,0.2302981340203554
22.731887689,0.23030019630072432
22.740725031,0.23047309923071366
22.749434732,0.2304015993884714
22.757824221,0.23057815896450837
22.766684054,0.23054631192587113
22.775517336,0.23046600951883073
22.784017396,0.23044946395025656
22.792879609,0.23053084063219526
22.801508309,0.23037554100162527
22.810369712,0.23053799036243747
22.819205634,0.23072050141674671
22.827862015,0.23084670597325882
22.836408335,0.23080147650529428
22.844828313,0.2307042462617783
22.853692106,0.23072154497083733
22.862375247,0.23082818927410825
22.871197709,0.23096688768777565
22.879923811,0.23094155311721118
22.888645992,0.23087603058277567
22.897218303,0.23072457829505477
22.905679742,0.23087065879752153
22.91410162,0.2306901620019191
22.922930702,0.2305987887094132
22.931609873,0.23064327816392405
22.940145943,0.23068938952806886
22.948887905,0.23034860335755913
22.957703187,0.23021194236640358
22.96658113,0.23024748835819747
22.975445953,0.23009052156102894
22.984287985,0.22981831283753476
22.993007257,0.22992203047155457
23.001821249,0.2299044331185519
23.010688682,0.23015799040806015
23.019388013,0.2302023801195816
23.028275126,0.2301080969220967
23.037122569,0.230243864673411
23.045657969,0.23013626880735705
23.053952646,0.2298743287743198
23.062222373,0.22978152189273376
23.070396929,0.22975140644578906
23.078809898,0.22991738806819703
23.08763483,0.22978448268997098
23.096302801,0.22965619271493584
23.105050483,0.22968234132530457
23.113682433,0.2297780297998162
23.122494836,0.22981713101338858
23.131318408,0.22965297079733019
23.139988229,0.22963390337167772
23.148922693,0.22925287834866165
23.157600864,0.22963017044756992
23.166359975,0.22954824338745702
23.175209998,0.22964080620981386
23.183916709,0.2296474426685197
23.192755642,0.22981387592842456
23.201454443,0.22954420202763035
23.210151584,0.22973452833956465
23.218915236,0.22983827007272165
23.227660678,0.22992908749175275
23.236344219,0.22986708257939334
23.24504564,0.2299009429747352
23.253808102,0.2295936741303489
23.262493913,0.22972640445047943
23.271371456,0.22966960290757085
23.280260719,0.22935095272491904
23.288994631,0.22916468323232322
23.297653222,0.2291505464320977
23.306475094,0.22936292309337136
23.315355047,0.22947725497273538
23.323979687,0.2295336342975868
23.332801879,0.22946747191242778
23.341567531,0.22937396125027315
23.350397424,0.22959259761877376
23.358953394,0.2295070071505525
23.367404353,0.22957533309228134
23.375853361,0.2295224287891852
23.384544163,0.2296045307124891
23.393279914,0.2295883876290987
23.402116957,0.22965849141042913
23.410623766,0.22924932448981586
23.419084915,0.22936677044539683
23.427402433,0.2296187551828512
23.435987103,0.22954677900076792
23.444741954,0.2295369589312779
23.453598217,0.22951148909676355
23.462131067,0.22966565010683807
23.470455835,0.22931144549652024
23.478684012,0.2293735086277828
23.487296382,0.22941158573984208
23.495978413,0.22958964665774376
23.504693754,0.22950774093430443
23.513237514,0.22971779984473797
23.522084927,0.22948950814099667
23.530894019,0.22948723628168183
23.53959665,0.22954758226051708
23.548358332,0.2292352356938889
23.557249895,0.2292139939044275
23.565993907,0.2294445184850518
23.574470616,0.22943979852767588
23.583341229,0.22944960661688746
23.59203101,0.22924395504373707
23.600864372,0.2292152532126972
23.609514823,0.22929557017092053
23.618320095,0.22920107835830714
23.627145488,0.2292939089932948
23.635777908,0.22953865834731682
23.644665522,0.22959287037407355
23.653502254,0.22989892715546884
23.662216295,0.22988286738232738
23.670823986,0.22986229451337775
23.679279214,0.22996512957201118
23.687904935,0.22989184764352313
23.696554986,0.22981189370192748
23.705282287,0.23022182622263335
23.7141473,0.23020790170222227
23.722981173,0.22991670003355152
23.731598493,0.22991829228412058
23.740464126,0.23011295772607257
23.749322839,0.2302294787708756
23.757993469,0.2301523491325495
23.766886523,0.2302433542103252
23.775897507,0.23035249673671487
23.784341186,0.23029981679216616
23.793227379,0.2303838600292664
23.801803079,0.23035347231268338
23.810463819,0.2303322035523737
23.819319312,0.2302608250427278
23.827944022,0.23049093247193414
23.836832245,0.2303819088929486
23.845605427,0.23029953174906231
23.85447476,0.22995229534665143
23.863327853,0.22997976717993535
23.871981604,0.2298894309295917
23.880906457,0.2297381080176466
23.889573488,0.229687559840123
23.898421731,0.22913761607635807
23.907301094,0.2289669760645291
23.916134996,0.22885476607090458
23.924804557,0.22895921933415606
23.93367158,0.22877417506162057
23.942565513,0.2292623749118367
23.951175013,0.22950930403144026
23.959780013,0.2293565978847436
23.968527445,0.22951549946987151
23.977409538,0.22929436748563475
23.98615747,0.2292816049105344
23.994386917,0.22949133609122863
24.003214289,0.22892396404211088
24.011804399,0.22890349787566097
24.020515901,0.22900341962237591
24.029298153,0.22882791744960845
24.038112215,0.22878305839396673
24.046609504,0.2286769409003231
24.055281755,0.22872731732585747
24.063942136,0.22863479677604132
24.072674047,0.22883557406887747
24.081393999,0.2286210405245764
24.090179911,0.22884007422845323
24.0986607,0.2289180064587337
24.107481613,0.22890604795487213
24.115950162,0.22869866596690655
24.124791305,0.2287296157112234
24.133440885,0.22858649401769593
24.142334308,0.2286069951830697
24.151180671,0.22857882562381482
24.159877932,0.22868624270646784
24.168572473,0.22865488042087204
24.177299064,0.2287247526587795
24.186036456,0.22866148839995296
24.194335423,0.22865540568052278
24.202745382,0.22872973802651103
24.211452974,0.22876329219226613
24.220314096,0.2283903444425554
24.229187069,0.2282462156930136
24.237697348,0.22818335348647212
24.246368409,0.22799463326251407
24.25495273,0.2279581007653038
24.263612911,0.22763909365304874
24.27204854,0.22749349369732666
24.280936992,0.22768869055651864
24.289690324,0.22749675477062148
24.298732498,0.227729201756987
24.307527111,0.2276096917964104
24.316195971,0.22754319813550458
24.325061864,0.22767750835651837
24.333773645,0.22763956107793906
24.342650879,0.22756877763602662
24.351458671,0.22783484240942445
24.360208452,0.22771166219156405
24.369081375,0.2274909067093254
24.377938058,0.22743882980240848
24.386388447,0.22731863117367593
24.395258139,0.22716842611174182
24.404127632,0.2270759438142483
24.412753803,0.2270140479854391
24.421601705,0.22692775357915212
24.430312897,0.22664303570831582
24.438823636,0.226365275718465
24.447712029,0.22666069977361583
24.456159998,0.2263912165731569
24.46488396,0.2263761965533275
24.473719552,0.22659792920728553
24.482544195,0.2265760960426027
24.491443538,0.22653343147870114
24.500105259,0.22649551050093855
24.508738979,0.22648571096353973
24.517648903,0.22668856491120243
24.526306033,0.22663078327227787
24.535162196,0.2267437095992192
24.544021129,0.22656776394838252
24.552483538,0.22702522359619504
24.561198439,0.2268919460838748
24.56991093,0.22699430731278591
24.578604171,0.22710908923127582
24.587419324,0.22723621006045133
24.595896313,0.22728961120227992
24.604636425,0.22705026031726408
24.613521978,0.22706918820126057
24.6223375,0.22711248206646031
24.631182252,0.22705092763859416
24.639811593,0.2270648242114898
24.648675736,0.22690215720622664
24.657558208,0.22680834299599065
24.66625898,0.2267442002875211
24.67484341,0.22682080098816118
24.683709403,0.22702749698066443
24.692235092,0.22679974825208846
24.700955194,0.22662828092911258
24.709789236,0.22665889548808069
24.718642449,0.22687111127463838
24.727514062,0.22693367735046321
24.736331204,0.22693687461971834
24.745040636,0.22681800220421242
24.753854268,0.22677119059281392
24.762529799,0.22670121336817017
24.771352291,0.2263743072460598
24.780217174,0.2263847789603018
24.788852045,0.22611381292509428
24.797665167,0.22616719449528952
24.80652031,0.2263158661483716
24.815213141,0.22638418611034236
24.824063054,0.2264795680407548
24.832797155,0.22658414041816163
24.841596617,0.22626694003448233
24.850326299,0.22645327566959073
24.858839748,0.2262514390191063
24.867447188,0.22613077667464376
24.875892887,0.22594465393135096
24.884540648,0.22589282210327125
24.89330223,0.2261861168714279
24.902125772,0.22642479614662797
24.910940345,0.22629488246421922
24.919616006,0.2260376424940988
24.928467678,0.22544292194840418
24.937160339,0.2254624876302401
24.94580013,0.22536249335208255
24.954660503,0.22519771165752356
24.963435155,0.22488868020900263
24.971938355,0.22487201429496162
24.980706106,0.2247001759974648
24.989338007,0.22453705103372518
24.998132369,0.22461856007643968
25.006900211,0.22472531208151347
25.015607262,0.2248106914277631
25.024460594,0.2246540537833621
25.033508569,0.22457608597113307
25.04217148,0.224452720214556
25.050979182,0.22458199643697066
25.059830925,0.2248761623258529
25.068308854,0.22487977479158736
25.076974565,0.22479541562596367
25.085792607,0.2247356292693517
25.096140904,0.2247376433338301
25.105255729,0.22467232807667484
25.114014551,0.22461447858201605
25.122723792,0.22449582740400373
25.131542264,0.2244234372983084
25.140054004,0.22424873756047756
25.148265301,0.2242987249675981
25.156711889,0.22433146062422432
25.165229699,0.224381396166797
25.17393665,0.2244648304724673
25.182632122,0.22427045944943455
25.191477744,0.2239785006315872
25.199984214,0.2236768513051061
25.208883317,0.2236265089941314
25.21776176,0.22362238134015378
25.226509301,0.22395641849257772
25.235321763,0.2236908747287425
25.243976044,0.22385743057804808
25.252886217,0.2237456173018824
25.261580708,0.22368295854116976
25.270417931,0.22358718772695246
25.279291044,0.22342580602884707
25.287933225,0.22360713800234372
25.296246162,0.22371098881139787
25.304473379,0.2236802079601661
25.312639936,0.223146385498182
25.320964603,0.22300917467044418
25.32916311,0.22273106974573811
25.337512608,0.22269228977064703
25.346047807,0.22235419282450225
25.354338945,0.22248367521350654
25.362952315,0.2224892440898041
25.371641776,0.2221494747839891
25.380499379,0.22211393855267336
25.389276841,0.22223314512950346
25.398060563,0.22210085385050068
25.406906275,0.2221871538330988
25.415525016,0.22200525662458542
25.424401849,0.22172513495012816
25.433187571,0.22176808374203874
25.441737531,0.22172862024486736
25.450805015,0.22181733926872457
25.459603498,0.22164802385233795
25.468134568,0.2215363261814148
25.47699964,0.22158884725526976
25.485843243,0.22152559707022798
25.494536394,0.22133087205535013
25.503393286,0.22110129957642416
25.512233539,0.2210463252701321
25.520990821,0.22105625610851912
25.529792433,0.22119624044568065
25.538338423,0.2210822338984534
25.547147975,0.22124517664613363
25.556018948,0.22107009615267773
25.564626908,0.22110160553574357
25.573539161,0.22087444463727163
25.582124461,0.22110512240122068
25.590643861,0.220876382073218
25.599473073,0.22100189435306317
25.607900282,0.22117499991179912
25.616608583,0.22120353831137052
25.625360865,0.2213676008220177
25.634142577,0.22144104475674953
25.6429625,0.22138288728094926
25.65157733,0.2212293257180053
25.660519193,0.22105708970268356
25.669439267,0.22110674272035685
25.678016447,0.22110021184522344
25.68686909,0.22095161426971655
25.695692652,0.22084160672646197
25.704171611,0.22079496174110716
25.712863293,0.22057242411792943
25.721704345,0.22022760401045371
25.730399506,0.21996617739645666
25.739297749,0.2198330388629992
25.748165412,0.21997480420993615
25.756839103,0.22000086090024865
25.765887447,0.220044537716232
25.77472891,0.219948458502966
25.783405821,0.22003404542565214
25.792239274,0.22022030634596992
25.801096946,0.2203386217284161
25.809599836,0.22037108626732874
25.818471198,0.22023509499748273
25.827327651,0.22014697021375743
25.836081773,0.22031782771506128
25.844983046,0.22024622958836562
25.853729577,0.22030909803174256
25.86255249,0.22010080719214584
25.871518003,0.21996010299401875
25.879993463,0.2201335016778569
25.888835435,0.22028568039994126
25.897665248,0.2203091390543405
25.906349769,0.21993407095925183
25.915198122,0.2201041021975947
25.923859263,0.2203953168871332
25.932615754,0.22036821886162422
25.941499537,0.22024250767334208
25.950172148,0.22031277183574363
25.959067221,0.2203385011959584
25.967873373,0.22051156955595147
25.976567295,0.22059676267510753
25.984889002,0.22074051673310158
25.993444102,0.22062904413319442
26.002250494,0.22050932328271114
26.011084927,0.22060894112917084
26.019800178,0.22067195428424244
26.028636791,0.22069320479144977
26.037518144,0.2204222380028571
26.046156634,0.2202377774674302
26.054993637,0.22033955787540802
26.06389044,0.22038450599776607
26.072406469,0.22023443376090227
26.081473404,0.22016878071378546
26.090212376,0.22021160301574874
26.098830486,0.22007454017420616
26.107717639,0.2200923832724143
26.116236399,0.22033321755795965
26.12497336,0.21999830422028493
26.133770222,0.21980526765511357
26.142456934,0.21972809703147791
26.151330727,0.21977527639621663
26.160217799,0.21967763083198752
26.169071272,0.21932356091304003
26.177832194,0.21924155272950274
26.186824918,0.21931639067440256
26.1956422,0.21913641334576583
26.204116429,0.2189052556770887
26.212737589,0.21893857554620713
26.221479011,0.21892386926984608
26.230320544,0.2187783334076981
26.239167187,0.21894660614796746
26.248036619,0.2188068206811226
26.25663846,0.21884630203566074
26.265350331,0.21863752534947833
26.274142143,0.21861548075335294
26.282973665,0.21880136128670835
26.291455364,0.2186680616595969
26.299898933,0.21843914059698502
26.308389253,0.21855579826656313
26.316787461,0.21869838163262406
26.325336701,0.21831897898370675
26.333689049,0.21810995271512534
26.342491621,0.21780223464452822
26.351360344,0.21783620420665312
26.360048335,0.2176911724265019
26.368865138,0.217533694962094
26.377579339,0.21761526093744307
26.386089058,0.21758514765987416
26.394578418,0.21764659742380757
26.402790474,0.21737306093730624
26.411327154,0.21745081936512844
26.419788373,0.2172977843459053
26.428669416,0.21709237156090233
26.437350827,0.21702046677215125
26.445873707,0.21703571688928183
26.454616558,0.2171391029996018
26.463456791,0.21707074700946766
26.472109181,0.21693693586960933
26.480800503,0.21663423828978548
26.489509234,0.21630897444817765
26.498269776,0.2162859031218789
26.506725405,0.21656256264164225
26.515586397,0.21655923168852434
26.524053756,0.21658028439308785
26.532871629,0.21642209754808348
26.541729541,0.21615981789328811
26.550419783,0.216010648801777
26.559311045,0.2157248673195779
26.568167168,0.21579023035750308
26.576795859,0.2157397913962857
26.585643991,0.21572131031526245
26.594361283,0.21543496614961555
26.60263204,0.21528612421697926
26.610676625,0.2155661828632603
26.618631989,0.2157127959898293
26.626836126,0.21602273134331826
26.635016313,0.21595537134400822
26.643186909,0.2155728763157574
26.651407476,0.2156718401789953
26.659609892,0.21567888489227002
26.667763938,0.21591421446579798
26.676045246,0.21574252100648642
26.684699336,0.2157088118612538
26.693398748,0.2156508803468431
26.702274531,0.21547658288222812
26.71077081,0.21515512258384975
26.719156778,0.21504573527628035
26.727403975,0.2149271468208333
26.735994795,0.21523981647429324
26.744465605,0.2152771322353528
26.753200216,0.2149901823907896
26.761962498,0.21464358592552343
26.770645159,0.2146902847811056
26.779524112,0.21471437619619232
26.787987991,0.21483907792295703
26.796849523,0.2148320633226695
26.805695106,0.21497785582728393
26.814596749,0.21518296483895613
26.823386631,0.21503291054782733
26.832266324,0.21518354882362817
26.840977196,0.21501053581821125
26.849814548,0.214751308979846
26.858534319,0.2147698394860289
26.867409323,0.21485465791280034
26.876188965,0.2150598858860022
26.884826275,0.21479244452519042
26.893672888,0.21459348594273542
26.902542621,0.214777599257273
26.911239162,0.21479751770402528
26.919824132,0.21473608016471865
26.928573493,0.2147222351186268
26.937427986,0.21490297170559905
26.946106887,0.21504428992409141
26.95495966,0.21509533856489074
26.963866503,0.21506386291903185
26.972308142,0.2150467915210749
26.981051444,0.2150500229502877
26.989934857,0.21497508841848312
26.998766579,0.21491583948402052
27.007570191,0.2148056028731951
27.016403033,0.21495441050665853
27.025321447,0.21504873968051086
27.033668314,0.21496878386736668
27.042461947,0.2148565786597073
27.051183288,0.21475991639613448
27.059628647,0.2148744822508183
27.06848142,0.21471069985789004
27.077158761,0.2148477815731775
27.085867682,0.2148064479126291
27.094497593,0.21467564862708363
27.103381985,0.21443694004013875
27.112020237,0.21453475654736398
27.120850959,0.21444284274552022
27.129813843,0.21433554877836283
27.138603275,0.21437640034979522
27.147420637,0.21443281442709777
27.155866656,0.21428951434493884
27.164662618,0.2142908296715565
27.173401949,0.21397673662624556
27.182257052,0.213714142384008
27.191096855,0.2135023130806486
27.199764196,0.21373261421031864
27.208620519,0.21384066793231216
27.21737481,0.2138408592606765
27.226194983,0.21371505252172915
27.23450004,0.21381502964026236
27.242723377,0.21406043524651583
27.251180596,0.21385348218369862
27.259819996,0.21386394237448286
27.268643179,0.2138578599677379
27.277495611,0.21380078738606298
27.286036031,0.21382518439490877
27.294706232,0.21371415272289634
27.303553715,0.21367862881597155
27.312237916,0.2136104366355726
27.320929257,0.21368662020353466
27.329471307,0.21358943341389522
27.338180528,0.21378838220870516
27.346299324,0.21403440387778877
27.354566321,0.21394607115600633
27.363202462,0.2139229526365751
27.372009644,0.2138704851974697
27.380925768,0.2140320151994331
27.389581728,0.2140494500154057
27.398217899,0.2141346691306512
27.407037791,0.21385733543012275
27.415707812,0.2141530087636814
27.424594055,0.21413118391675343
27.433335606,0.214356265398973
27.441883196,0.21429226501184115
27.449960982,0.21435422398449272
27.458214999,0.21431052525464528
27.466452756,0.21402704225674532
27.474652862,0.21400778356510317
27.48298915,0.21396052130516433
27.491821443,0.21395893330600407
27.500545564,0.2139511457577097
27.509299556,0.21386410626574237
27.518060458,0.2140232942051666
27.526726038,0.21369522742536887
27.535562571,0.21347061368023063
27.54407391,0.213325886661484
27.552339077,0.21333003241841036
27.560754706,0.21312830859851248
27.569277026,0.2131033599089296
27.578102188,0.21340239498059282
27.586948221,0.21349024325615787
27.595584741,0.21352071774710182
27.604478944,0.21372965659757592
27.613267277,0.21352887069250293
27.621960178,0.21327060761490346
27.630843691,0.21310699506951464
27.639677073,0.2129593694610012
27.648328194,0.21292678056897746
27.657021975,0.21289114754986707
27.665685526,0.212996301143063
27.674237306,0.21281750529537147
27.682865487,0.2131261834545539
27.691418506,0.2130954487782309
27.700273299,0.21284790671978265
27.709133412,0.21263964212764816
27.717686501,0.21269675090003065
27.726523984,0.21298853225557587
27.735353777,0.21312688666250892
27.743961287,0.2130377507641303
27.752476646,0.21275133601473217
27.760880715,0.21265981958890198
27.769438115,0.21262141392008263
27.778261477,0.21261280611295344
27.787072969,0.21256956036051272
27.79571729,0.21220044966951385
27.804578363,0.21231076775898639
27.813455485,0.21231339983490571
27.822168777,0.21227482938131895
27.83103738,0.21225935409907878
27.839874482,0.21198978580971725
27.848306001,0.21211061650175106
27.856862531,0.21200796452532475
27.865515542,0.21185732338043028
27.874015861,0.21153123997577983
27.882851344,0.21157570825204935
27.891639196,0.21141270181705252
27.900076565,0.21145811192494757
27.908940218,0.21141036643825697
27.91773338,0.21145643289837868
27.926210399,0.211413067555967
27.935050291,0.2113963904027762
27.943890193,0.21144944541995975
27.952352672,0.21135427503838625
27.960951323,0.21110615214904593
27.96922059,0.21110078520921557
27.977961432,0.21108583882055817
27.986828605,0.2109278180691146
27.995477795,0.2109008317759831
28.004207107,0.21066836195698072
28.013059779,0.21052400256968476
28.02164345,0.2105143737959592
28.030417061,0.2105967580808538
28.039307214,0.21033626486013834
28.047999165,0.21021680888786637
28.056842978,0.2104164555153026
28.065907433,0.21044635363440012
28.074592344,0.21060186551625518
28.083407336,0.21086341172819845
28.092076527,0.21082193462894805
28.10093453,0.21067029222585246
28.109703342,0.21066163812585023
28.118447794,0.21068633112518895
28.127275506,0.21058627495317042
28.136178369,0.21062072448756675
28.1448196,0.2104969358129786
28.153611232,0.21046879520702727
28.162318833,0.21038851837666023
28.170790062,0.21032686611276277
28.179053089,0.21012351822171413
28.187223656,0.210026777135609
28.195413132,0.21011031289987947
28.203624169,0.21012723023326532
28.211824145,0.21021487535186703
28.220020302,0.2099362999177251
28.228854024,0.21002430083391113
28.237535015,0.21012835693795373
28.246422868,0.21011202922742256
28.255307761,0.21008886859395207
28.263999362,0.21027428843619508
28.272836375,0.21004314502153895
28.281520526,0.21003106452135045
28.290373549,0.20996186256765328
28.299206371,0.20968260841419029
28.307940732,0.20965824188128174
28.316801656,0.2096636293927762
28.325706659,0.20947234534681827
28.33442077,0.2092345903855156
28.343246342,0.20942561664831513
28.351924734,0.20936968721626428
28.360256451,0.20947042706882768
28.368512658,0.20929463487872776
28.376993568,0.20945430663877126
28.385649638,0.20931957411876878
28.394494491,0.20923505682314142
28.403342344,0.2092602098368558
28.411990075,0.20929618013261353
28.420759756,0.20938403461470653
28.429628319,0.2093178943075861
28.438361801,0.20948953144814925
28.447256524,0.20969257762210552
28.456088996,0.20961397639026352
28.464719806,0.20938508107373596
28.473621379,0.20950575126674056
28.482511703,0.2097283373867235
28.491133443,0.20969123718823296
28.499776954,0.20941187391296964
28.508631617,0.20914972236168672
28.517358698,0.2091116443176838
28.526037409,0.20904614670236052
28.534843981,0.2085992217527826
28.543689234,0.2086111397958321
28.552126432,0.2085936473653594
28.560870515,0.208596653362629
28.569692377,0.20863058593377795
28.578383088,0.2084805113606303
28.586923128,0.20828769133686462
28.595425327,0.20801293954159705
28.603818826,0.20791971780412594
28.612615928,0.20769619138415282
28.621339539,0.20784770104369563
28.630246682,0.2077687290609531
28.639101545,0.20777692192864766
28.647755546,0.20761479801544633
28.656606499,0.20733472593737765
28.665475731,0.20744384650571207
28.673861609,0.20756607536040061
28.682583691,0.2071497316423068
28.691560555,0.2071047764912123
28.700031324,0.20707223669546512
28.708858656,0.2072191074797967
28.717725829,0.20724414534039473
28.7264327,0.2072756374779885
28.735255353,0.20742476730556922
28.744093485,0.20732721516047614
28.752672525,0.20710922599199144
28.761629239,0.2072973481815646
28.770186779,0.20747827149510756
28.778688868,0.20736010741415478
28.787531161,0.20748475431902144
28.796080061,0.2073928338260028
28.804336968,0.20739918239387808
28.812764387,0.20745239788020303
28.821247896,0.20729630170755758
28.830054168,0.20720234923351002
28.838739349,0.20730262872203215
28.847553781,0.20699534976842068
28.856072581,0.20665573709930715
28.864749062,0.2066334655805563
28.873619225,0.20634738707462702
28.882274985,0.2060850989508899
28.891152388,0.2062851490556598
28.899967841,0.20639582942456075
28.908533181,0.20624971479655554
28.917426134,0.20647715942336406
28.925997424,0.20674122751949808
28.934537193,0.2063415973507871
28.943359646,0.20618627787931504
28.952024957,0.206282965501563
28.960813768,0.20578840899134299
28.96954184,0.20547004937550806
28.978353362,0.20542538018787349
28.987188635,0.20534875237106287
28.995866896,0.2055268769910627
29.004361335,0.20574574436167736
29.012764714,0.20561413645950385
29.021555926,0.2055673104358632
29.030374568,0.20522945784079522
29.039226041,0.20515644406346414
29.047910232,0.20517720877151116
29.056799035,0.20515569801579087
29.065637698,0.20543907776821496
29.074318559,0.20566609897647978
29.083133621,0.20558362841662597
29.091984873,0.20551763799483985
29.100669185,0.20568130043476768
29.109715589,0.20538041137911073
29.118568372,0.20545648273451475
29.127277063,0.205275858084275
29.135939764,0.20519977919241478
29.144767106,0.20490023146684774
29.153594459,0.2046771193041827
29.16230429,0.20454823699247054
29.170737569,0.20466892683969654
29.179551161,0.20468143108461842
29.1880094,0.2047679188369877
29.196734041,0.20460767283858936
29.205563014,0.20433196302213724
29.215234724,0.20422370968988537
29.223965676,0.20440271753958245
29.232841839,0.20468231346463275
29.24157686,0.20471083228932754
29.250411213,0.20472061821312842
29.259282145,0.20491347858080575
29.267941906,0.20472296290008307
29.276713748,0.20463747397361767
29.28542948,0.2047761088635091
29.293775758,0.20458691598927217
29.302391298,0.20437849459745874
29.311238981,0.20436605277159456
29.319897192,0.20434151029234093
29.328720084,0.2042518492832821
29.337450465,0.20432194907389864
29.346283438,0.2045398060024616
29.35510794,0.20428431339159256
29.363726411,0.20431507417453287
29.372320931,0.20391011529175995
29.380982992,0.20388509141686534
29.389652623,0.2036499749804439
29.398096742,0.20385371754153653
29.406612211,0.20360822385348423
29.415376373,0.20366678837787053
29.424222166,0.2037091298763226
29.432976467,0.20378101429605655
29.4418458,0.20413494683173813
29.450720293,0.2039333093662219
29.459384864,0.2037105738686612
29.468050745,0.20346876996200963
29.476882047,0.20363898472846492
29.485577339,0.20326917182879742
29.494388131,0.2031143804983986
29.503246683,0.20278469309811137
29.511912094,0.20249094213901525
29.520661496,0.20234100234253075
29.529549309,0.20229013611346638
29.537886857,0.2021316252802171
29.546179614,0.20211702099940287
29.554448952,0.20192449523743655
29.56283981,0.20176113606646615
29.571653932,0.2016925219779596
29.580404634,0.20159610718790777
29.589072215,0.201469532433222
29.597925817,0.20124217086760612
29.60674606,0.20130826015969647
29.615548882,0.20132396843217326
29.624023131,0.20132048861024052
29.632963745,0.20164389409237216
29.641782467,0.2015902408354307
29.650458268,0.20169161380168568
29.65929787,0.2018215119940271
29.667969221,0.20186788811571393
29.67638465,0.20192794253404098
29.685218582,0.2014040684693074
29.693936744,0.2014947908659965
29.702628695,0.2011251614230419
29.711497218,0.20112927074270012
29.719936737,0.20107013926379014
29.728787969,0.20108335013071676
29.737737213,0.20087013291024516
29.746557725,0.20089275193377087
29.755404658,0.20085455828089108
29.763827277,0.20091161028539611
29.772505188,0.2011610772619395
29.781390161,0.20096223903978838
29.789680088,0.20086397455736887
29.79851397,0.20059387649348998
29.807366333,0.20034453757052473
29.816006684,0.20057345397075868
29.824663614,0.20088313855907605
29.833400616,0.2009445033486602
29.842121248,0.200633010379358
29.850634277,0.20060091538013847
29.85946829,0.20063015237453174
29.867944619,0.20090762374351018
29.876792721,0.20094059183979043
29.885527643,0.20093112596310964
29.894353065,0.20073853188440427
29.903203878,0.20060034077999486
29.911845508,0.20075840666431877
29.9205674,0.20089004569741337
29.92919969,0.20112343349159584
29.937956962,0.20127990659494338
29.946499022,0.20123460263641757
29.954560507,0.2013865620845126
29.962817764,0.2013427991841114
29.971452095,0.20109822900549
29.980163177,0.20138366051868764
29.988851278,0.20134434439395701
29.997551999,0.20146044594569618
30.006370981,0.20149612403826708
30.015217844,0.20141804980484615
30.023866205,0.20146723997343496
30.032703257,0.2015816996536808
30.04161818,0.20154966840119196
30.050346312,0.20123539505860302
30.058849311,0.2009810357064254
30.067636413,0.20116377215360193
30.076280874,0.2014153556683166
30.085081666,0.20140890465294053
30.093564845,0.2015064601528931
30.102366218,0.20127612676482612
30.11124166,0.2013775458653482
30.119966332,0.2013472171503777
30.128836555,0.20153121176879835
30.137696997,0.20160012424753376
30.146423409,0.20150909613070175
30.154948128,0.20163291371375172
30.163380657,0.20150023387307794
30.171811996,0.2014450757036698
30.180628068,0.20157648801211112
30.18937891,0.20168530703515794
30.198248542,0.20161239359595592
30.207117885,0.20138917737700712
30.215777316,0.20132066892196038
30.224478808,0.20147862416900925
30.23333559,0.20123833241816144
30.242008551,0.20092481924426225
30.250816344,0.20076119152421967
30.259656356,0.20066452294632223
30.268301727,0.2002692152522932
30.27712958,0.199929104933945
30.285648049,0.19987960231108995
30.294442531,0.19982945315920347
30.303298814,0.19999505089571099
30.311911624,0.20003415567172417
30.320771697,0.2000400260979951
30.329619589,0.19990065856912878
30.338203729,0.20014224350742715
30.346679169,0.20015567227859563
30.355490091,0.19977654306923623
30.364022761,0.1999653493045788
30.372256088,0.2000432050537252
30.380486335,0.19979467450339825
30.388672851,0.19989041012462053
30.396826867,0.1997177649218884
30.405111714,0.1998776789179016
30.413136649,0.19940317997761905
30.421102384,0.19916486069857958
30.429036338,0.1992399761979106
30.436990432,0.1994607570344391
30.444877686,0.19921286133135277
30.452777249,0.19955010191966943
30.460729274,0.19933010181773794
30.468829869,0.19938354845791895
30.476736983,0.19924551920948688
30.484618617,0.19893917774224537
30.49249254,0.19920805766328062
30.500365824,0.19925602721640423
30.508215267,0.1991300734909076
30.516102031,0.1989849118329039
30.524027115,0.19910122183105958
30.531860448,0.19949456646877806
30.539696101,0.19956952193005828
30.547604495,0.19978938040052108
30.555469148,0.19991893078996448
30.563427872,0.1997100466313674
30.571488198,0.19968698251910494
30.579400912,0.1996570600577051
30.587294105,0.19963887184898307
30.595187409,0.19917282488222451
30.603084953,0.19912584077277212
30.610998107,0.1992189451745948
30.61891601,0.19872136954023958
30.626830475,0.19868747216248145
30.634695998,0.19883267479917133
30.642603642,0.19868765754926476
30.650504176,0.19849462126572678
30.658384789,0.19857876944194597
30.666262793,0.19866926097007653
30.674356318,0.19891859728238337
30.682239032,0.19899028842293573
30.690138355,0.19934143404043914
30.69809065,0.19917341279713652
30.705986483,0.19927483345675062
30.713832497,0.19916055252787554
30.721710261,0.19928739552869962
30.729581864,0.1990362230323553
30.737482428,0.1989425741012722
30.745348611,0.1988402317178938
30.753279855,0.19857917577788495
30.761197849,0.19862565123190745
30.769094423,0.19842993760769428
30.777131918,0.19841023118684692
30.785021512,0.19850633094735315
30.792855465,0.19856007207752793
30.800768299,0.19832109150312677
30.808680952,0.19831168875806016
30.816583126,0.19828136733626317
30.82450896,0.19845375929876688
30.832409734,0.19830577070782243
30.840306768,0.19849025360928965
30.848161351,0.19889728125245343
30.856090995,0.19880219792388532
30.863986499,0.19881914976498583
30.871855902,0.1990311219555992
30.879942378,0.1988634849322008
30.887893082,0.1988949747940176
30.895816816,0.1990570905550104
30.90371076,0.19906645577257628
30.911624334,0.19926769252987112
30.919488097,0.19952879502052595
30.927441811,0.19979354479039477
30.935323145,0.19970254118509206
30.943191108,0.1995860856938998
30.951027081,0.1994890009993116
30.958954746,0.1991963957892618
30.966840009,0.19905392109636533
30.974710063,0.19880357613651015
30.982803438,0.19857855914349787
30.990698162,0.19856969669172472
30.998639086,0.19859237164411528
31.00653789,0.19835224569199617
31.014433114,0.19816990968395004
31.022357688,0.19812713099457357
31.030268182,0.1981464438498676
31.038243756,0.19804989214484178
31.0461931,0.19831092532845576
31.054142884,0.19856759004765595
31.062084188,0.19857625875632437
31.070006602,0.19858721965894216
31.077877846,0.19879121355145005
31.085986762,0.19885965214937332
31.093884555,0.19901933641528086
31.101807009,0.1989275709514052
31.109657712,0.19892103440111367
31.117567676,0.19899641268062188
31.12548063,0.1989072114693949
31.133336453,0.19887695848015127
31.141254707,0.19899631657586084
31.149164101,0.19915796400800237
31.157028435,0.19912064835824117
31.164926728,0.19912072297122843
31.172754192,0.19886182872139876
31.180690396,0.1989680944337038
31.18871953,0.19872245088561052
31.196655615,0.1984008131024803
31.20460551,0.19840450809448
31.212516553,0.1983987148389622
31.220373067,0.19832490190251184
31.22825874,0.19846616822354107
31.236218175,0.19869294931207343
31.244123048,0.1988791426955189
31.252014192,0.19857537302809644
31.259883786,0.19847230149634026
31.267753669,0.19869910008264094
31.275660983,0.19892186182742086
31.283571127,0.19872525802911667
31.291657972,0.19861359429631917
31.299576806,0.19837789765115504
31.30746713,0.19847148844464768
31.315408724,0.19854348296226332
31.323337748,0.1986918583004853
31.331153581,0.19871263424973581
31.339020404,0.1987844454668038
31.346924728,0.19883025297838317
31.354803501,0.19880743700492964
31.362741926,0.19877392209520228
31.370552859,0.19879554270238528
31.378381352,0.19890359121731158
31.386197855,0.19888645950949588
31.39421846,0.19845636581626286
31.402065813,0.19870335148493584
31.409975896,0.1987950278255634
31.41788695,0.19871837493821057
31.425787094,0.1989433469593442
31.433700658,0.19879090566435184
31.441665093,0.19879435734564488
31.449557037,0.19889163784283187
31.45744166,0.19881302692643685
31.465335964,0.1988281956583086
31.473228658,0.19881626324478827
31.481152762,0.19848247759462403
31.489128476,0.19838006282780768
31.497188581,0.19804449402509527
31.505046875,0.19769301244354517
31.512973729,0.19758319271920313
31.520876203,0.19775243178286891
31.528802846,0.19789685906856652
31.53669381,0.1978485122383827
31.544642764,0.1977706174164836
31.552543068,0.1976368165867612
31.560454532,0.19790084019928306
31.568353426,0.19789795687720899
31.57626871,0.19801527109260075
31.584113273,0.1981670179480769
31.592012407,0.1978925038146566
31.600059382,0.19786130116956985
31.607942855,0.19788240992393535
31.615881019,0.1977849144573191
31.623780673,0.19784392490962988
31.631697777,0.1979120643218694
31.639568691,0.1976417554113193
31.647457994,0.1978314396022594
31.655401498,0.1979147505368936
31.663323922,0.19760864317652443
31.671215606,0.1976814205022155
31.67912314,0.19769888722788773
31.687053164,0.19791589701231121
31.694953288,0.1980224132617046
31.703020003,0.19806123740544654
31.710958057,0.19775400646369895
31.718819551,0.19785251894593264
31.726707124,0.19793289383480928
31.734662788,0.19816739510023443
31.742596323,0.19814209802690405
31.750498676,0.19827138110648748
31.75841126,0.1979340494159722
31.766365104,0.1979979267431827
31.774243798,0.19813756222101933
31.782196882,0.19800363534029417
31.790070666,0.19811163099692722
31.79800845,0.19803081462550215
31.806113156,0.19837454271885416
31.814022849,0.19855793776063904
31.821953494,0.1983788355610579
31.829914608,0.1986772949273894
31.837804962,0.19855674556450462
31.845763186,0.1987222095105897
31.85371615,0.19870726227568322
31.861627574,0.19866068994830363
31.869549568,0.19866442375026613
31.877460122,0.19878793770702333
31.885349155,0.19915996902890337
31.893264169,0.19939195298849804
31.901161903,0.1996891869807681
31.909261759,0.1997215869625668
31.917137082,0.19993490236291858
31.925064106,0.19982400960965077
31.93294876,0.19953579679214115
31.940833204,0.1997935544889733
31.948757907,0.19972364847085783
31.956630561,0.1994779497656094
31.964508454,0.19965831500228653
31.972424718,0.199659693580111
31.980306702,0.19942935618482277
31.988226176,0.19931341138236858
31.99614167,0.19901391005760652
32.003999143,0.19887876016091788
32.012035178,0.1987762680823203
32.019947582,0.19877940986776205
32.027805165,0.19873801883795297
32.035709749,0.19894728695171662
32.043587563,0.1988077888072756
32.051504897,0.19865042285621437
32.0593824,0.19827951123642168
32.067348095,0.1981484532542752
32.075265708,0.19801684120908944
32.083146402,0.197951772279622
32.091034436,0.1979706808695771
32.098925329,0.19821119912009563
32.106867894,0.19837141627077567
32.114944059,0.19854577177533583
32.122835703,0.19827392252952833
32.130746046,0.19870731822544294
32.13863891,0.19867369609626995
32.146549894,0.1983900122103503
32.154460098,0.1983976704290751
32.162322382,0.19841279043441581
32.170223665,0.19863325270074453
32.178126519,0.1985871946317736
32.186033113,0.19841683815393815
32.193958247,0.19847058141547239
32.201924131,0.19828561876054973
32.209805135,0.19844018639490613
32.21785905,0.1982920809699953
32.225788144,0.1982317859206895
32.233658367,0.19822085732940795
32.241585152,0.19783869140588511
32.249458065,0.19802424175522362
32.257361529,0.198223132801277
32.265233362,0.19813363330665607
32.273154836,0.19811180698330666
32.28102892,0.19803574898613366
32.288943944,0.19802721375116283
32.296877328,0.19813008286432574
32.304813342,0.19793767303160875
32.312716036,0.1979208656085822
32.320804581,0.19791182450912967
32.328700245,0.1977555010742812
32.336557218,0.19796826170237788
32.344462092,0.1980132773842267
32.352373766,0.19805052668919382
32.360251229,0.1979761996396757
32.368141003,0.19800921853557465
32.376105647,0.19801525382984572
32.384002121,0.19803158547219984
32.391905635,0.19810026610870748
32.399815719,0.19810936529537726
32.407706633,0.1981610445527214
32.415598537,0.19817374556300626
32.423648322,0.19821689252731872
32.431525315,0.1984061492276493
32.439385449,0.1980640145092851
32.447288633,0.19825623860679792
32.455199556,0.19840267758161714
32.46312624,0.19829522523015722
32.471048264,0.1983208367748113
32.478987838,0.19826052305183486
32.486889422,0.1984849142137783
32.494806296,0.19852131588080257
32.50277795,0.19871334380283262
32.510727945,0.1986331873253574
32.518662239,0.19834496657358053
32.526752254,0.19836324092064844
32.534662018,0.198374982720716
32.542560742,0.19838010149492016
32.550443825,0.19807247129655076
32.558349879,0.1982288619233989
32.566320844,0.19821068435531472
32.574259858,0.19810203715158686
32.584228351,0.198041822284442
32.592218986,0.19753787757425087
32.60016796,0.19752876405692427
32.608101894,0.19707406556860152
32.616001188,0.1971060250780274
32.623969612,0.19730982594215873
32.632080528,0.19717086367841702
32.639985642,0.1970118202728013
32.647863835,0.19693010702734062
32.655810789,0.1971658774708133
32.663751674,0.1969384074376379
32.671668667,0.19686550803510458
32.679615212,0.1969626822530443
32.687523876,0.19699381322828516
32.695435289,0.19728397423872174
32.703386933,0.1974620334042445
32.711309427,0.19726858514665196
32.719198001,0.1974064268705577
32.727094585,0.1973939756288873
32.735216751,0.1973748506130494
32.743134945,0.19721109675809836
32.751108709,0.1970753312418402
32.758963072,0.19664806989407127
32.766923167,0.1967369222232488
32.77480609,0.19689953924862227
32.782682974,0.1970316659310506
32.790614048,0.1968671287146397
32.798489232,0.1966738431057914
32.806424686,0.19666866697871013
32.814347749,0.1968617260399303
32.822263633,0.19664085074727114
32.830252178,0.19677559489147758
32.838309923,0.19674795499788383
32.846238757,0.19696285010469403
32.854176031,0.19704316444616995
32.862120906,0.19733659882691343
32.870024129,0.1973780073000688
32.877926003,0.19726717847084166
32.885825837,0.1974293964450516
32.893803751,0.19717594003857183
32.901733145,0.19731134875277465
32.909643949,0.19731873801870425
32.917552083,0.1972292982279471
32.925456797,0.19695269263793552
32.933349371,0.19699230888140382
32.941487027,0.1966553236762895
32.949417011,0.19640603859761793
32.957359135,0.19614969961413498
32.965290989,0.19623240708233727
32.973259373,0.19608917900050957
32.981130307,0.19629030375444734
32.989049151,0.1964480815358129
32.997018725,0.19651656472502452
33.004929399,0.19654590879395137
33.012837983,0.19632255441172553
33.020760707,0.19599320626606773
33.028672281,0.19586536716720845
33.036608685,0.19599563181138072
33.04468374,0.19592028971907302
33.052643794,0.19591793598452725
33.060556378,0.19596761363570128
33.068436122,0.19599245931377499
33.076362066,0.19601913450764685
33.08427194,0.1954414150201594
33.092219154,0.19544579998183895
33.100140438,0.19558714893745066
33.108127432,0.19559722997143983
33.115987916,0.19573374236309402
33.12390968,0.19575361428540974
33.131784304,0.1956788971732292
33.139731098,0.19572055339359729
33.147795643,0.19565205498354835
33.155709667,0.1958156690902989
33.163590621,0.19566100184595295
33.171510195,0.1950709455859036
33.179373408,0.1953538567463652
33.187275202,0.19517430065934613
33.195163365,0.19503377116640164
33.203048119,0.19516108088420536
33.210992003,0.19527388291817346
33.218901247,0.19481150927156884
33.226804181,0.19509258745685493
33.234654504,0.19514154236650152
33.242559118,0.19518891367542143
33.250633543,0.1952404476961823
33.258523627,0.19561982580798476
33.26635817,0.19562785286493742
33.274274894,0.19551215941243696
33.282183728,0.19586751814812084
33.290070281,0.19591604199004978
33.297965105,0.1955435796982247
33.305858449,0.19555948974694712
33.313781483,0.19558840283913503
33.321695817,0.19560867891868303
33.32960029,0.19545738731344733
33.337544054,0.19552817357183386
33.345425978,0.195652937969946
33.353538854,0.19560969074372506
33.361493569,0.19557820065756953
33.369449383,0.19548703822922564
33.377411777,0.19548396615248984
33.385305141,0.1956410235627068
33.393196865,0.19549294217140892
33.401111328,0.1954252225752444
33.409052433,0.19512854626562962
33.417005017,0.19504281424727268
33.424921411,0.19506183025424234
33.432820324,0.19506309921655127
33.440728468,0.195082889192947
33.448600002,0.1950642521332034
33.456654067,0.19508770957784302
33.464581101,0.19508187234885782
33.472519695,0.19502845050183584
33.480455379,0.1949025658001976
33.488315703,0.1948271273684029
33.496245587,0.19508155863219684
33.50413252,0.19510606490815113
33.512068314,0.19512144263231518
33.519945148,0.1950890212450012
33.527890862,0.19504602404201762
33.535804736,0.19522835497359003
33.54371051,0.19524085084739343
33.551565743,0.19537562911611717
33.559666179,0.19530397263725374
33.567558972,0.19498407697552342
33.575461286,0.19488584805706846
33.58341044,0.19474061717209976
33.591285224,0.1946629715499829
33.599101357,0.19445640075311682
33.607042091,0.19466457827257996
33.614947875,0.1947208932448929
33.622843229,0.19448437380089978
33.630740432,0.19446736022820152
33.638635196,0.19456431598449603
33.64650711,0.19455827724735064
33.654457814,0.19450041523897907
33.662501019,0.19463467355258673
33.670448913,0.19490136854408927
33.678350937,0.194788770490128
33.686265901,0.19464332786767202
33.694199005,0.1946583684499804
33.702130409,0.1948301949037364
33.710064903,0.1947104294543489
33.717991097,0.1947363752870253
33.72584173,0.19451899945674345
33.733778894,0.19429169082676756
33.741717599,0.19446581057203377
33.749654493,0.19455074127540983
33.757588757,0.1946157791220132
33.765644362,0.19460128133628707
33.773612996,0.1950870784656105
33.7815344,0.19477155002613622
33.789500555,0.19467227654890118
33.797390288,0.19440323435334286
33.805288002,0.19454303319372684
33.813226666,0.19423832550182102
33.821177561,0.19422390612480178
33.829106315,0.1942980252020821
33.837023148,0.19431050924505827
33.844916392,0.1940778569233003
33.852798566,0.19410796797765673
33.86072192,0.19381371173611742
33.868814345,0.19375548993131952
33.876698339,0.19383097263251656
33.884587433,0.1934792341551241
33.892529147,0.193430012986155
33.900457161,0.19342185707688755
33.908385525,0.19351721833202604
33.916330699,0.19337169659912845
33.924268383,0.19342080204847403
33.932146786,0.19337910963344423
33.940078451,0.1931976250982586
33.948023595,0.19303137866819334
33.955956409,0.1930569218894207
33.963872123,0.1928179153864063
33.972003879,0.1927900030234293
33.979924323,0.1926922962106869
33.987881437,0.1927281617299885
33.995796581,0.19258339660721563
34.003724655,0.19255808008319153
34.011665209,0.1925012354454614
34.019534522,0.1922081594246742
34.027391516,0.19228530661248702
34.0353149,0.1922880537474965
34.043204133,0.1921064721843749
34.051144248,0.19245258969274642
34.059043361,0.1924864302263292
34.066989995,0.19251542176250014
34.075089101,0.1921239753577628
34.083022575,0.19202093352673447
34.090915129,0.19180516550122823
34.098846713,0.19188259337050825
34.106740347,0.19162935644567317
34.11460468,0.19165530136895742
34.122512214,0.19177535583867258
34.130407978,0.19169235810303556
34.138358722,0.1917334659176396
34.146285356,0.19176704966594
34.15416984,0.19172664756286023
34.162107294,0.1914316084402737
34.169989497,0.1912224826149792
34.178119153,0.19121786189950285
34.186059377,0.19141113316871652
34.194000702,0.19111386526168014
34.201913415,0.19113000867740285
34.209886,0.19110832365611932
34.217796104,0.1910921611102802
34.225799268,0.19081862962910187
34.233716982,0.1905847138303836
34.241629066,0.1903106830747339
34.24957243,0.18989148711585163
34.257517454,0.18962396980153648
34.265428298,0.18951294162078147
34.273352792,0.1895861974635684
34.281421418,0.18959646933921875
34.289370572,0.18957605099523384
34.297306426,0.18931507699191202
34.30520376,0.18921981727280976
34.313092834,0.18940566518776755
34.321026218,0.18959815370685448
34.328971562,0.18952898035463286
34.336939546,0.18906326344155094
34.34480543,0.18911038425061
34.352705064,0.18884363531469944
34.360590207,0.18863267778062354
34.368495661,0.18868385487460235
34.376403835,0.18883396382308526
34.38449825,0.1889316066717189
34.392385284,0.18893700706911185
34.400242937,0.18874841733569275
34.408141711,0.18854427863917217
34.416116796,0.18840191239757179
34.424006419,0.1882266485800393
34.431923943,0.1880214125490836
34.439827217,0.1875219281281004
34.447711891,0.18723472277916017
34.455604974,0.18725848452926266
34.463505678,0.18681718427234467
34.471390261,0.18680293691317557
34.479303045,0.18658058646502776
34.487366841,0.18667591224835617
34.495290635,0.1864576423631658
34.503200509,0.18621320053512866
34.511072732,0.18628444651168224
34.518949156,0.18612876071263998
34.526844889,0.18609146599075363
34.534740963,0.18615177227258595
34.542588926,0.18606391967840794
34.5504815,0.18585123873274453
34.558394374,0.18599935016174557
34.566328548,0.18590934202765025
34.574285633,0.18584609127937113
34.582227927,0.1858083015975309
34.590336552,0.18589914936311822
34.598254296,0.18605145688093133
34.606223891,0.185725269312158
34.614119704,0.1857726920759073
34.621601114,0.1861202295984318
34.628927943,0.1861396469793819
34.636252751,0.18598479607435317
34.64358842,0.1859935641369794
34.650969428,0.18593970872178392
34.658257436,0.18578157620220462
34.665597185,0.18574902718008396
34.672953773,0.18568103995772056
34.680289792,0.18593982220956787
34.687631491,0.18609249633438088
34.695146011,0.1860860285115126
34.702496509,0.1863661181765124
34.709874058,0.18658134735878207
34.717184217,0.18643301993597644
34.724516705,0.18661224746747251
34.731830003,0.1866330792516311
34.739154042,0.1865583540489292
34.746539161,0.18642928691715271
34.753917859,0.18652864997735022
34.761267058,0.18648085519543992
34.768593846,0.18652306331749205
34.775898504,0.1864429644339155
34.783253083,0.18625213912928537
34.790603492,0.1865851277650547
34.798078062,0.18667560687012247
34.80534496,0.18668042020937603
34.812632478,0.1865831259863926
34.820022967,0.18652900777839163
34.827334865,0.186649941857016
34.834718634,0.18612490439926854
34.842068103,0.1859759972494824
34.849375611,0.185728735905249
34.8567239,0.18590843930293752
34.864073608,0.18579927109101047
34.871431767,0.18556042585058807
34.878804006,0.18543445317928048
34.886162884,0.18546689983089765
34.893480573,0.18524907934941023
34.901045383,0.185178379425058
34.908370092,0.1851457960634638
34.915756861,0.18508045933536985
34.923064869,0.18504770091121286
34.930466748,0.18507068479980082
34.937780566,0.18473236955489167
34.945158915,0.1845916746012014
34.952436953,0.18452452412159667
34.959729141,0.18478033270421648
34.96704882,0.18468533860661282
34.974335837,0.1849106729364091
34.981613565,0.18452537262251836
34.988968814,0.18466944149216302
34.996288772,0.18472496493169616
35.003826313,0.18474379644864214
35.011153221,0.18506098925820164
35.01851872,0.18509943506372895
35.025868459,0.18518232175720947
35.033195607,0.18516905164714648
35.040491115,0.18529887237987697
35.047831914,0.18514539193360743
35.055203103,0.18487672334836872
35.062508441,0.18471033440048765
35.06986502,0.1846691305508931
35.077196698,0.18495240857722878
35.084510727,0.18500810070102244
35.091822455,0.1851391495755386
35.099119253,0.18517252044339486
35.106572302,0.18531805529028997
35.11388746,0.18529209499479082
35.121262499,0.1854807083722225
35.128566208,0.18530912484341228
35.135904876,0.1852006327486916
35.143253015,0.18526499154342202
35.150626964,0.18511136235308764
35.157943592,0.18475537306027703
35.165291731,0.18501332199240542
35.172631359,0.18479922490648734
35.179996688,0.18440778294027743
35.187322626,0.18443352881898653
35.194683595,0.18461450649562858
35.202035263,0.18448247983995383
35.209550844,0.18458793376505853
35.216955333,0.18469487067559462
35.224305741,0.18465643800912293
35.23168169,0.18470360435777342
35.239057109,0.1845100668888266
35.246395988,0.18452328886401181
35.253709106,0.18427319509640952
35.261024174,0.18432208065375372
35.268353243,0.18434658428047
35.275690522,0.1841601270247444
35.28307748,0.18418566939570408
35.290387379,0.18437980541926222
35.297705797,0.18457458747454755
35.305082206,0.1847275209117455
35.312581586,0.18462316654210792
35.319958135,0.18475221965179991
35.327328994,0.1844968192347166
35.334634512,0.1844209179864404
35.342022441,0.1841185257771001
35.349376479,0.18409982856026927
35.356650647,0.18400515792747435
35.363938165,0.18393108271792102
35.371269064,0.1841664489687634
35.378643723,0.18460753384774134
35.385992351,0.1847491941049196
35.39329836,0.18482674466550944
35.400652738,0.1846021131313607
35.407966186,0.18411186896080234
35.415424076,0.1841639271628906
35.422811065,0.18429651041171904
35.430167164,0.18434363721358968
35.437466552,0.18405075160443402
35.44481645,0.18377421480806386
35.452173969,0.18358338530375168
35.459528228,0.18379757197361604
35.466862466,0.1837504672676605
35.474218485,0.18343868250009693
35.481542644,0.18371037235519072
35.488865642,0.18388592049695784
35.49619111,0.18411218068332255
35.503562289,0.1842948907707259
35.510859057,0.18432984492590118
35.518377508,0.18410542134120628
35.525666996,0.1839802049709248
35.533076725,0.18402203141219384
35.540371883,0.18400942062812212
35.547707311,0.18426335329051932
35.555005859,0.18447619132750845
35.562337238,0.1843904603559593
35.569687207,0.18446209496666308
35.577011425,0.1844575564264131
35.584315263,0.1843678782102221
35.591715482,0.18379888253506088
35.59904011,0.18352374132156057
35.606320499,0.18356552458603215
35.613599507,0.18356647771870732
35.621108657,0.1837423752127621
35.628440425,0.18355338516600067
35.635810854,0.18356208322762857
35.643138192,0.18317926987614633
35.650481411,0.18332488812487746
35.657821099,0.18339030932253825
35.665188258,0.18357610072320824
35.672521056,0.18363016267551704
35.679884905,0.1838719200588349
35.687251484,0.18373699598703
35.694543812,0.18363630128178837
35.701926701,0.1834491341900704
35.70928892,0.183658853419071
35.716610578,0.18370303341519273
35.724093988,0.1837533666359337
35.731508447,0.18379551968540642
35.738824566,0.18372195789149234
35.746125974,0.1838224785375443
35.753482763,0.18369989150644084
35.760840542,0.18368137533640091
35.76821445,0.1838838368934682
35.775570559,0.183965420758673
35.782907607,0.183782056959184
35.790251446,0.18374426733730584
35.797568204,0.1837047896157301
35.804893723,0.18342928415971274
35.812207881,0.18331483863198883
35.81960465,0.18350332757024448
35.82712223,0.18355952230739328
35.834405598,0.18369278744904857
35.841780567,0.18353278022287625
35.849162036,0.18361944135123662
35.856480274,0.18353915847395344
35.863798053,0.1833378148599081
35.871147681,0.18329694649626116
35.87850121,0.18324092176575799
35.885833948,0.18335449550791408
35.893222947,0.18334513703367944
35.900558486,0.18346637772032423
35.907964625,0.1836573650465349
35.915304663,0.1833570724345899
35.922674782,0.1835962979419927
35.930145032,0.18353222022316312
35.937514461,0.18352938420634357
35.944839299,0.18343483623494322
35.952141887,0.18349737525613452
35.959474596,0.18349508114197663
35.966842815,0.18351502934866276
35.974169213,0.18315810598544333
35.981492752,0.18294404247916615
35.988840641,0.18316730776449347
35.996168009,0.1832797535611455
36.003487817,0.1833766052408531
36.010823306,0.18326479980843352
36.018184834,0.18296467016853035
36.025528763,0.1830823486047493
36.033038133,0.18320412556433896
36.040363001,0.18307283550001122
36.04769935,0.18323808303713338
36.055057139,0.18311341685040158
36.062368027,0.18286062155587085
36.069662655,0.18321447076173505
36.077030864,0.18332612081850394
36.084370502,0.18320467616241098
36.0916471,0.1832566323939929
36.098957418,0.18332374616724584
36.106313387,0.18332946671941788
36.113659995,0.1832324740691124
36.121056175,0.182998844512198
36.128369523,0.182827735044689
36.135857603,0.18248526818736366
36.143163241,0.1826375640521619
36.15055508,0.18273112747656703
36.157868378,0.1827672631471957
36.165231417,0.1826347639854902
36.172562756,0.1826220548666792
36.179949625,0.18241780872064964
36.187306543,0.1822854862627944
36.194647262,0.18186954418335433
36.2019613,0.18189430698455336
36.209292068,0.1819007872242473
36.216609707,0.1820153572903363
36.223938276,0.18203356506768203
36.231253264,0.18238652403236835
36.238814724,0.18233849655156956
36.246129183,0.18224491417211897
36.253482641,0.18213693247989407
36.2608167,0.18199552545866818
36.268154138,0.18217429681091418
36.275499167,0.18206130209136262
36.282839565,0.1819075735551394
36.290174644,0.18203599308190446
36.297506942,0.18213949774425073
36.304853321,0.18198794688851483
36.31221985,0.18219349074075453
36.319555638,0.1819279477053161
36.326893977,0.18208785465495791
36.334212575,0.18223887072417191
36.341708065,0.18258401221705023
36.349082744,0.18241508399761688
36.356435542,0.18231493002236981
36.36370995,0.18215615640107227
36.371062769,0.182193711565158
36.378435238,0.18217286395209129
36.385724136,0.18206790033845482
36.393109495,0.18212384352363978
36.400399243,0.18193119887152723
36.407762392,0.18182476491915378
36.41509379,0.18177261618624882
36.422430969,0.1813596598712695
36.429757607,0.1813870325417891
36.437107955,0.18139515112187612
36.444605955,0.1812539336752474
36.451952205,0.18148921061333537
36.459285043,0.18171656897606353
36.466577351,0.18154447342754415
36.473913899,0.18135395196188475
36.481312198,0.18158891965723653
36.488621827,0.18138025261032076
36.495915485,0.18132046089720402
36.503273553,0.1812592348178537
36.510614102,0.18119219648643942
36.517938481,0.18075808688196124
36.525273609,0.1804474951549425
36.532612728,0.18029089701818526
36.539988187,0.1801594956387821
36.547498097,0.18031639987516918
36.554809045,0.18025749240656375
36.562213524,0.18066710070840514
36.569513752,0.1806251130544201
36.57788394,0.18077214153085075
36.585296089,0.1806439023855387
36.592682028,0.18051790166748982
36.600083917,0.1805761509402427
36.607435976,0.18029217914032153
36.614841315,0.18055442927009394
36.622145453,0.1808379260835152
36.629461202,0.18059133163641158
36.63678185,0.18055922639291952
36.644115568,0.18026659575267798
36.651609009,0.180612681879131
36.658970897,0.18058669534993702
36.666310986,0.18076746814622202
36.673663664,0.1807561071913017
36.681084793,0.18069740532607362
36.688381541,0.1808275959025738
36.69568277,0.1806265917680327
36.703068309,0.18067648580003007
36.710456178,0.18069175388956235
36.717728756,0.18073650722811296
36.725113575,0.18057849864510678
36.732442723,0.18050395583444073
36.739810592,0.18034366609874702
36.747194231,0.1806700201753648
36.754699921,0.18085721147957082
36.7620545,0.18085752874979655
36.769433519,0.18084227046800028
36.776751807,0.18054355923776202
36.784117636,0.18047198729745992
36.791454794,0.18084570750930323
36.798832433,0.18059338289615826
36.806181642,0.18038457896863241
36.81351711,0.1805753675521948
36.820785688,0.18099641316542606
36.828114416,0.18051403265739624
36.835472265,0.18013100866734172
36.842846474,0.18013162464179336
36.850213703,0.1801398557866233
36.857733213,0.18025488248294413
36.865090162,0.18045022959348841
36.87240667,0.18053002134898669
36.879751989,0.18092152344825851
36.887114747,0.1809832727807046
36.894444636,0.18096295133908902
36.901788474,0.18105949466554908
36.909139163,0.180948771656685
36.916517582,0.18036873551678972
36.92384581,0.1802342745602022
36.93123478,0.1802610230381063
36.938653959,0.1799747983454798
36.945977857,0.18007389585972458
36.953291395,0.17990907267700945
36.960798275,0.17984647715157157
36.968118934,0.17978391947115868
36.975478562,0.17992390576906062
36.982847231,0.1798632350767774
36.99018005,0.17982581760540614
36.997561359,0.1798489522109435
37.004893488,0.17996405053468098
37.012204436,0.18012703024264737
37.019597614,0.17979654747670978
37.026920443,0.1798954336402893
37.034229351,0.17991247757682152
37.041532119,0.17983501894755316
37.048873298,0.1794015953073381
37.056200836,0.1793690504536317
37.063687366,0.1794968865806626
37.071042385,0.17935738295366163
37.078418064,0.17954285603431655
37.085778403,0.1795256945809079
37.093144501,0.17943335112464304
37.10046917,0.1792705972522852
37.107805128,0.17896956904978728
37.115164157,0.1790594916230688
37.122504135,0.17875901027202518
37.129838594,0.1786502452908521
37.137201662,0.17854081672811506
37.144535811,0.17833504341254566
37.151859389,0.17825525938136247
37.159180757,0.17826440785049838
37.166705348,0.17802378515225814
37.174029876,0.17840642462516693
37.181430365,0.17820160115783
37.188750594,0.17797697694347453
37.196098282,0.17786867658335562
37.203405711,0.17773545174775884
37.21079239,0.1774531519670923
37.218127978,0.17777492137277454
37.225435087,0.17784499174951318
37.232781405,0.17781565881563569
37.240102344,0.17797973541152537
37.247468272,0.17808655405653076
37.254867661,0.17808531563338395
37.262172539,0.17825871588436612
37.269689669,0.17809488902735177
37.277018278,0.17811047765569726
37.284318566,0.1781864127456588
37.291680525,0.17793312817862506
37.299039194,0.17822916271386616
37.306371292,0.1782398537618567
37.313725091,0.17791078098054905
37.32110899,0.17801122679022902
37.328441068,0.1779063796986304
37.335733236,0.17760495933080686
37.343081795,0.17747689770330083
37.350453134,0.17765498446215558
37.357806112,0.17753448333092417
37.365226941,0.17755479611637232
37.372692361,0.1777978472186362
37.38005382,0.17771527950640617
37.387427089,0.177723992792665
37.394763177,0.1779564925007412
37.402081286,0.17800560711195954
37.409415514,0.17772649211730365
37.416766853,0.17757328397091754
37.424167012,0.17747119057258856
37.431523681,0.17742516374358588
37.43891039,0.17736725191441466
37.446291299,0.17750888129391523
37.453616867,0.17723618355736245
37.460982246,0.17738694337592129
37.468338005,0.1775222327200691
37.475815014,0.1776614013975522
37.483146883,0.17755060388438346
37.490511911,0.1776864670952115
37.49782931,0.177814958451562
37.505216539,0.17756688044459323
37.512520307,0.1775324796735418
37.519898586,0.17773458104120618
37.527232694,0.17804669522385802
37.534594593,0.17836561374888446
37.541912251,0.17835482810577333
37.54926919,0.17832270917731075
37.556630479,0.17839771869205098
37.563967067,0.1781848186040947
37.571250745,0.17801279220886004
37.578768045,0.17781844545610778
37.586133714,0.1779369870921395
37.593489673,0.17795329197500334
37.600775701,0.1779763517870429
37.608143629,0.1777327200118223
37.615472058,0.17748043334422872
37.622829747,0.17704944464249206
37.630150145,0.17701012058620746
37.637510194,0.176972110234137
37.644794572,0.1770411546239618
37.652180041,0.17702589336617594
37.659508949,0.17712845659017204
37.666893649,0.17695802820426193
37.674264787,0.1769791654787086
37.681842258,0.17677248268237583
37.689191637,0.17686169091588952
37.696564936,0.17706459268715977
37.703955355,0.1767219753892336
37.711274653,0.1769699859426946
37.718592281,0.17661356978560744
37.72594893,0.17652350195516256
37.733252198,0.17679795342278085
37.740632397,0.176571752018737
37.748018476,0.17667178669401823
37.755326734,0.17647789630570798
37.762687663,0.1765591735428142
37.770030761,0.17674873824542053
37.77741392,0.17688779955674228
37.784928281,0.1766345759975324
37.792253569,0.17652255314866672
37.799597427,0.1763673612054706
37.806985796,0.17634550527976875
37.814342525,0.17631113099397686
37.821696963,0.17632739493273944
37.829036702,0.17643989111272984
37.836386561,0.17642156528416705
37.843732669,0.1767279258519348
37.851038597,0.17688907042994548
37.858408897,0.17665389396988743
37.865753235,0.17679288722713277
37.873099584,0.17663947141024075
37.880431662,0.17634035727287284
37.887935272,0.1763363229896197
37.895332271,0.17607003679883845
37.90268025,0.17603277445338583
37.910006919,0.17611702446859678
37.917403028,0.1758552990745316
37.924749586,0.17562411604708353
37.932122015,0.1754429665254226
37.939439313,0.17553235848252097
37.946821502,0.17558790979907435
37.95414279,0.17544235522541277
37.961434828,0.17551490366515302
37.968779197,0.17532510806399024
37.976153416,0.17551506750826873
37.983494165,0.17539760164465776
37.990999435,0.17575027383943895
37.998350743,0.17569981297702886
38.005688742,0.17548759311535012
38.0130222,0.1753229517796549
38.020358209,0.1751256841360759
38.027712697,0.17506388968769915
38.035069786,0.17532937612982505
38.042419575,0.17514253336234
38.049751863,0.17477661155815433
38.057126892,0.1750886649048535
38.0644415,0.17490310483428578
38.071754108,0.17507723451718818
38.079108097,0.17509764135255604
38.086451086,0.17519653711332633
38.093917596,0.17516372591881035
38.101275264,0.17525831471004322
38.108621653,0.17523929222975543
38.115974641,0.17512915747163205
38.12333469,0.17514180062160548
38.130655919,0.17499727216116673
38.138005547,0.17483675851127825
38.145346736,0.1748040187767664
38.152706055,0.175080676535459
38.160051283,0.17463993735233488
38.167420692,0.17492215510521292
38.17475643,0.17479420333566267
38.182078599,0.17453589648027343
38.189418137,0.17439805263429733
38.196989408,0.17421575404904605
38.204326386,0.1742407498107361
38.211654065,0.17452743181737643
38.218959033,0.1743634751075741
38.226264131,0.17445414378748758
38.23358832,0.17441873825237053
38.240888618,0.17446329848445902
38.248226997,0.17421117792606683
38.255551495,0.1741869565057249
38.262881283,0.17419756509959755
38.270181581,0.17450846148914514
38.27753387,0.17440589575270046
38.284864368,0.17441750082408244
38.292263767,0.17440536978522897
38.299743567,0.17414597211249394
38.307074616,0.17410363521439398
38.314424874,0.17374739866279787
38.321785003,0.17409885120525584
38.329102812,0.17380913694612227
38.3364501,0.17391897360249733
38.343807839,0.1740441157776488
38.351101517,0.17381511687933895
38.358451606,0.17360296777395526
38.365783214,0.1736992896826264
38.373118563,0.1738227143774884
38.380479072,0.1736671261264748
38.38782557,0.17352918808749915
38.395119718,0.1734157199548933
38.402627018,0.1737376780749045
38.409938086,0.1738134921816328
38.417287825,0.17347257493159757
38.424627213,0.1730544371722505
38.431957672,0.17306678595530117
38.43930022,0.17308339451711313
38.44669665,0.17323360774512397
38.454059918,0.17337144234305396
38.461406317,0.17335704967946539
38.468741736,0.17341432154794564
38.476134594,0.17346278247206415
38.483482103,0.1735791309712897
38.490864312,0.17332221008520649
38.4982002,0.17307403205633917
38.50573701,0.17276735787467115
38.513077949,0.17263648269084
38.520405487,0.1726977198459873
38.527783346,0.17255764452770292
38.535165325,0.17257799028065696
38.542505944,0.17251072702546513
38.549862953,0.17241906276421562
38.557278212,0.1726450710493182
38.564628431,0.17259333558261863
38.57203478,0.1725927523772793
38.579377738,0.17234314095444403
38.586718447,0.17213130916087213
38.594119236,0.1723985920912738
38.601443325,0.17232662970186727
38.608954715,0.17229819425880533
38.616275863,0.1721823849585004
38.623559651,0.17235008368105526
38.630836789,0.1724589302397785
38.638095277,0.17192808265417528
38.645416005,0.17197626590169665
38.652744983,0.17186885628432488
38.660098582,0.17214679993990548
38.667475031,0.1722280203379714
38.674799019,0.17214554899706916
38.682128898,0.17228102123185532
38.689443356,0.17241023421264584
38.696801365,0.17220627221835696
38.704108073,0.17238693579647418
38.711595773,0.17241798101516054
38.718892511,0.17221979094182507
38.726223299,0.17252099287424497
38.733582998,0.17275145257661254
38.740965577,0.17269874647079886
38.748325246,0.17286174841580518
38.755651064,0.1726440577532786
38.763033913,0.17283088923446238
38.770386952,0.17256479126076515
38.77773551,0.1726183854298567
38.785102379,0.1727643360926268
38.792396197,0.1728065803010735
38.799720736,0.1731217100513224
38.807056904,0.1728454128273115
38.814602094,0.17265006867162377
38.821967573,0.17254051426808445
38.829356563,0.17262901584262233
38.836689061,0.17249142865533781
38.84403715,0.17280203852970338
38.851352168,0.17286707497532208
38.858749407,0.1730420483552729
38.866070655,0.17339553441437927
38.873471374,0.17353708034582255
38.880770172,0.17370633783009676
38.888131101,0.17354992231474847
38.89547428,0.17339277346350598
38.902844409,0.17332466578807904
38.910165457,0.17312181555391534
38.917736618,0.17314875052705198
38.925097906,0.17275332498285137
38.932453715,0.17292860245613914
38.939782154,0.17274894003704416
38.947120942,0.17283754997553644
38.954513431,0.17287532840392694
38.9618836,0.1728096245389424
38.969249258,0.17283868978448086
38.976580017,0.17234800316820584
38.983947466,0.17251065980281707
38.991335615,0.17241569580153274
38.998617583,0.1722995899123091
39.005976632,0.17221118692310955
39.01332634,0.17247338740264526
39.0208121,0.1723411633254424
39.028217449,0.17221924501274175
39.035622408,0.1720926359326838
39.042950687,0.17205754052847008
39.050261355,0.17214837320089152
39.057564073,0.17214747513940315
39.064910922,0.17234329740410329
39.072266861,0.17229574126099859
39.07965757,0.17247433124261635
39.086951398,0.17269793959749188
39.094256726,0.17277691061198866
39.101546954,0.17293626774446522
39.108869742,0.17302752411224478
39.116281122,0.1730815492435951
39.123769471,0.17302456675959055
39.1311006,0.17299130782912486
39.138461719,0.1728132406601211
39.145793767,0.17276288196793954
39.153156796,0.17228390240253286
39.160453084,0.1721138083881021
39.167780302,0.1723516032924369
39.175142251,0.17234774887085158
39.1824865,0.17262724334212212
39.189833068,0.17264951532868467
39.197190597,0.17243548905499223
39.204530335,0.17239845726672665
39.211872884,0.17218708041818886
39.219211743,0.17197227784598995
39.226731073,0.172002088171609
39.234070061,0.1721600606602237
39.2414051,0.17192212489632533
39.248787849,0.17181359344857317
39.256144417,0.17181846086397548
39.263486596,0.1716582884628004
39.270848514,0.17119665185578298
39.278158903,0.17118644610166342
39.285512041,0.1714730666170638
39.29282727,0.17136639681525256
39.300189419,0.17126686974919428
39.307524737,0.1711361367668987
39.314913466,0.17080574721857228
39.322265775,0.17047053494256284
39.329812865,0.17044189964114162
39.337157494,0.1705194572758989
39.344521233,0.17049131493270808
39.351879631,0.17054417647193823
39.35922572,0.17058253865153364
39.366596969,0.17045569723731974
39.373947288,0.17026583914021162
39.381292366,0.17013694343039193
39.388597164,0.1702416829106628
39.396001123,0.17009561393268627
39.403339072,0.170153730021513
39.41063754,0.17005251752539585
39.417981468,0.16968608182033537
39.425348867,0.16962282161496026
39.432849717,0.16949397528817586
39.440175255,0.16942329406450424
39.447534954,0.16920583764226538
39.454961844,0.16913126553450655
39.462286252,0.1688532819305713
39.469626451,0.16861647864236237
39.476969639,0.16831121866647078
39.484275847,0.16833405274049
39.491609896,0.16836900630102394
39.498991945,0.16856923202400315
39.506272573,0.1684081210110836
39.513593081,0.16836294639308538
39.52100861,0.16848156698570602
39.528369789,0.1686442814557068
39.535858209,0.16885964524490485
39.543246928,0.16890529891928213
39.550628237,0.1688312308539728
39.557983426,0.1687398964653364
39.565321454,0.16862732329460103
39.572641772,0.1688377986166288
39.579946901,0.16880170151165166
39.58731056,0.1684250825335685
39.594673378,0.16859984462986152
39.601969317,0.16874439912652683
39.609337155,0.16898421886716866
39.616695224,0.1687922561935226
39.624098943,0.1685823399239822
39.631455972,0.16858341778809255
39.638978322,0.1688147624236129
39.646335321,0.16868443941181444
39.653691259,0.16874120332311265
39.661012188,0.1689954193820639
39.668327936,0.16905691667476497
39.675692765,0.16926832570280387
39.683037783,0.16880247694122125
39.690377562,0.16865417696568163
39.69770077,0.16908465313603577
39.705075469,0.16908492524508062
39.712383857,0.16962907063769428
39.719751516,0.1697230027520614
39.727058814,0.16947813476867404
39.734410663,0.16946982542192657
39.741931993,0.16962934103154326
39.749309132,0.16969834914336115
39.756677261,0.16937571628902634
39.764227641,0.1691019234464057
39.7715833,0.1690972999593813
39.778919199,0.1690354990783923
39.786256037,0.16904840863360238
39.793628646,0.16887446534264391
39.800990325,0.16869399286806416
39.808332433,0.16830507428648278
39.815692032,0.16832807125399543
39.823045221,0.16807824523260667
39.83040485,0.1682126147440955
39.837783318,0.16811616154502512
39.845286558,0.16806427060145976
39.852636867,0.16758720861152687
39.860040576,0.16756688889335267
39.867386635,0.16763117136143504
39.874767044,0.1676772842088456
39.882132452,0.1676796569915652
39.88942804,0.16772092020887092
39.896747989,0.16753441505372466
39.904123938,0.16780811148614105
39.911469526,0.16754182716161858
39.918861505,0.16758392495352725
39.926207374,0.1673370468272592
39.933549562,0.16736661038423956
39.940889271,0.1673855414587463
39.948375781,0.1674292912994335
39.9557756,0.16764494308403788
39.963154399,0.1676946574177541
39.970479187,0.16767321101731258
39.977771785,0.16755204640568952
39.985078513,0.16758654076149368
39.992432842,0.16745897972492724
39.999814831,0.1674123546718917
40.007145229,0.16730135755146697
40.014541859,0.1676425084928843
40.021898047,0.16720015891306608
40.029265036,0.1668738409812828
40.036636795,0.1664960105912719
40.043986614,0.16644409140252092
40.051523064,0.16629185186850318
40.058887443,0.16609653441046723
40.066195941,0.16630887876531247
40.07354677,0.166475918955002
40.080864158,0.16663833666078884
40.088225467,0.1666638273963137
40.095554765,0.1665495449066394
40.102934444,0.16652073072866244
40.110275332,0.1664997899859677
40.117613281,0.16639286829235195
40.12500191,0.16634211089703116
40.132331958,0.16604454197008617
40.139709847,0.16600003968791227
40.147057106,0.1659774584557262
40.154564096,0.1661515065266576
40.161897925,0.1659104420892727
40.169262013,0.16607625823093902
40.176566042,0.16627096646904452
40.183954271,0.16602280360157712
40.191297699,0.16603973546775522
40.198647748,0.16573768910989645
40.206032286,0.16561461134875502
40.213427485,0.16533702501415395
40.220717343,0.16548453905685134
40.228095992,0.16551471865380465
40.235444301,0.16549094526808084
40.24278958,0.16513433221170515
40.250122388,0.16494177463512433
40.257633428,0.16467420401441665
40.264955797,0.16491792947976405
40.272340006,0.16485429534386645
40.279678544,0.1647258257466009
40.287046973,0.16443240540052925
40.294446932,0.1646937058638661
40.301795011,0.16478632588861236
40.309111319,0.16428415177109248
40.316448018,0.1639168021794284
40.323839137,0.16362499872161235
40.331182235,0.16365091484054825
40.338512434,0.1643400844704303
40.345869202,0.16427808576605482
40.353254571,0.1639829091616029
40.360683301,0.16384195195425802
40.367980189,0.1638812174324854
40.375304897,0.16392376953107315
40.382688486,0.1640717235385285
40.390047415,0.16393217631440687
40.397377003,0.16387032217380465
40.404698982,0.16385677158508197
40.41207019,0.1639282915260259
40.419440159,0.16370090599723064
40.426797898,0.16347889866451482
40.434133996,0.16341349113656314
40.441508155,0.16318653309891493
40.448833033,0.1631264108658251
40.456208892,0.16297239162885296
40.463783003,0.16267668002407215
40.471093411,0.16268541524389038
40.47843775,0.1626388702405471
40.485755609,0.16270181155991556
40.493122817,0.16261293049154985
40.500431226,0.16268628656876027
40.507775394,0.16272739516611104
40.515126523,0.16234465633686743
40.522508882,0.16251522618621972
40.529898031,0.16222523300471686
40.53727676,0.16200433907245487
40.544649869,0.16174181356975756
40.553877985,0.16163217687672793
40.561280074,0.16170506896512524
40.568780164,0.1614642590044954
40.576168193,0.1615479587996968
40.583532382,0.16149280256549653
40.59085497,0.16152176460673753
40.598219879,0.1615190443163852
40.605551047,0.1611674922463956
40.612955836,0.1612700559718658
40.620314615,0.16165164916672234
40.627686594,0.1617677312471399
40.635067583,0.16184167102726774
40.642427381,0.16217870943318302
40.64979717,0.16205226549926513
40.657164249,0.16212565622590225
40.664505767,0.16229592047616975
40.672019638,0.16217897418958988
40.679385636,0.16235692533863771
40.686756885,0.16240828536670282
40.694097034,0.1623738879120868
40.701463382,0.16232589884106208
40.7087625,0.16205441939911897
40.716095639,0.16167454368632006
40.723485968,0.16150378302690066
40.730880877,0.16116222333446242
40.738206876,0.1612420585818563
40.745517374,0.1610352050814477
40.752865602,0.16099582628660233
40.760277982,0.16079456319332394
40.76762382,0.1604969546425882
40.775174811,0.16057236672427413
40.782478099,0.1605967369799704
40.789818048,0.16063455011895197
40.797220687,0.16088755829671697
40.804555065,0.16080825959516953
40.811879104,0.1607397681509475
40.819212492,0.16025234171948344
40.82652175,0.1603939058851599
40.833835948,0.16058540844747973
40.841208477,0.1602736686774142
40.848528025,0.16026743608244923
40.855914905,0.16009008461692492
40.863275333,0.16009512726982128
40.870611192,0.15999731243043763
40.878096412,0.15968444161339776
40.885459261,0.16002455961968737
40.892789169,0.16011178424387576
40.900150748,0.16016319052663003
40.907568507,0.1599525257801193
40.914911235,0.15965664464968413
40.922211093,0.1598727458213082
40.929564652,0.15957746544158508
40.936926601,0.15972401467272268
40.944276919,0.15986618840726416
40.951626928,0.16004792489299507
40.958951637,0.16009696127288023
40.966312876,0.15982985914631648
40.973684774,0.16012381684588747
40.981168904,0.15990743989148334
40.988460712,0.15981213749927464
40.995780751,0.15990892806820087
41.003110949,0.159727425341284
41.010506498,0.15995937379331504
41.017877357,0.16008206812566975
41.025261776,0.15978778534336405
41.032605115,0.15994374401477301
41.040031894,0.1597031126327526
41.047405433,0.1595660606551165
41.054800302,0.159437923152253
41.06215505,0.15931856986859338
41.069532989,0.1590575103620115
41.076865208,0.15916470715049058
41.084447688,0.1588142916345125
41.091821477,0.15895329407941777
41.099238266,0.15867448007934168
41.106561835,0.15884130841515937
41.113936674,0.15879885056725587
41.121316423,0.15859410643459604
41.128662501,0.15895715546038566
41.13602295,0.1589724616240224
41.143372639,0.15911877709427488
41.150703797,0.15892405701434748
41.158043295,0.15849463163826263
41.165381754,0.1583938253368833
41.172727692,0.15808535603409085
41.180066241,0.15805337068851397
41.187577611,0.15786380584970766
41.19491175,0.15816555771240887
41.202228418,0.15828685145864224
41.209626977,0.15829075541262003
41.216980546,0.15806967434543573
41.224372075,0.15795111555799687
41.231722464,0.15755888520923905
41.239061342,0.1573345100880971
41.246377391,0.15691800395346817
41.253748669,0.156693212911057
41.261090768,0.15651336113974254
41.268427066,0.15618144720088492
41.275768705,0.15627820949425725
41.283106214,0.15657744208055555
41.290668734,0.15631146532421483
41.298008522,0.15647954792861116
41.305361891,0.15633080343299977
41.312666849,0.1568030901844955
41.320017798,0.15668143854826158
41.327354367,0.15652540487540018
41.334734805,0.1567856217548493
41.342052664,0.15656649200048076
41.349401502,0.15611039272564767
41.356733641,0.15613295755043022
41.36412808,0.15607725409493461
41.371465468,0.1563210583453206
41.378829987,0.15645390631687517
41.386223716,0.1566564523022173
41.393690056,0.15669050056244865
41.401057144,0.15679253726198727
41.408401553,0.15701398127034985
41.415744692,0.15685222708378904
41.423119641,0.15707256702697553
41.43046361,0.15668505633058255
41.437811308,0.1569620250871318
41.445124526,0.15649347185665324
41.452466485,0.1560624816061141
41.459819784,0.15599494328117433
41.467209853,0.15616428122242756
41.474571871,0.1562712440570024
41.48190866,0.15619283742654827
41.489274129,0.1560120020189819
41.496808389,0.15624575058198734
41.504167038,0.1562205712198156
41.511491536,0.15656479446544952
41.518846995,0.15663249803872542
41.526180443,0.1563837656171401
41.533516961,0.15645543563974054
41.54084698,0.15643179170825625
41.548255699,0.15610446906166692
41.555644748,0.15604691082477457
41.563016567,0.1562997953832652
41.570362316,0.15654704529720462
41.577713844,0.15628578952620556
41.585048173,0.15608188278249127
41.592371231,0.15606720116604952
41.599876221,0.15597932541612103
41.607153559,0.1559911170839937
41.614496097,0.15603941378355027
41.621825446,0.15593328539868784
41.629164004,0.15597770713069453
41.636540423,0.1558431712158623
41.643940362,0.1556359987832048
41.651262101,0.15533940912130867
41.65863754,0.15514857782384678
41.665968438,0.15530773701910255
41.673304857,0.1550083955622195
41.680642395,0.1553403595206664
41.688043984,0.1551822208382571
41.695400423,0.15529539601448797
41.702870773,0.15511475365894847
41.710213842,0.15493226745483982
41.71754957,0.15505536391835478
41.724886509,0.1549065882918321
41.732264208,0.15510057870723773
41.739576886,0.15515334679089202
41.746930854,0.15535763782502487


==> fig/data/wprior/prior_wasserstein_mala_3_3.csv <==
x,y
0.0,0.8032314321985601
0.0,0.8025233668273606
0.007857074,0.80195406039261
0.015672667,0.8015753072350329
0.023395039,0.8011935443714627
0.03102473,0.8009092171631683
0.038618781,0.8006700339165338
0.046206912,0.8004240895514991
0.053785952,0.8001807049855869
0.061355893,0.7999293837145921
0.068943524,0.7997542206403487
0.076548975,0.7996215093669091
0.084124716,0.7994476113909079
0.091709177,0.7992985967350923
0.099291797,0.799074383116838
0.106909159,0.7988746016286922
0.114498999,0.7986543943829713
0.122159051,0.7985296420842846
0.129740312,0.7983936461122859
0.137303812,0.7982487654515881
0.144892243,0.7981665682415214
0.152479364,0.7980254942876605
0.160054805,0.7979143472857821
0.167626685,0.7978638317569482
0.175215206,0.7977343962387078
0.182790447,0.7976473790195204
0.190405968,0.7975415603513382
0.197983609,0.7974159620182093
0.205575859,0.7973483026185422
0.2131541,0.7971850739331898
0.220738881,0.7969915401661699
0.228383342,0.7968293919366977
0.235948783,0.796735095897599
0.243524064,0.7966391607996894
0.251118185,0.7965353116575021
0.258701496,0.7964305903660097
0.266320177,0.7963513448486854
0.273886927,0.7963040505125335
0.281464968,0.7962412277905068
0.289056299,0.7961940415319811
0.29663718,0.7962226063901761
0.304198961,0.7961692690490767
0.311788801,0.7960665132256307
0.319363922,0.7960465600416343
0.326985683,0.7959531374196086
0.334628365,0.7958579667517475
0.342229126,0.795714058234325
0.349793136,0.7956984697941767
0.357371347,0.7956414195972256
0.364961288,0.7955645496095383
0.372544749,0.7954564613335184
0.380122879,0.7953538584127653
0.3877089,0.7952358318957529
0.395303071,0.7951638361289659
0.402913482,0.7951242959538952
0.410523593,0.7951304120588244
0.418109704,0.7951381401594966
0.425694025,0.7950656151060591
0.433273635,0.7949689930744345
0.440910607,0.7948654341158534
0.448501848,0.794743298163787
0.456069338,0.7946675457379644
0.463655769,0.7946163693057626
0.47125217,0.7945101149722577
0.478872451,0.7944488593792711
0.486478752,0.7944211229469261
0.494078683,0.7943571422921379
0.501654384,0.7942962702482059
0.509242485,0.7943455872910197
0.516813326,0.7943056986485384
0.524396877,0.7942948765702624
0.531968787,0.7941683514126139
0.539555798,0.7940588898010532
0.547171889,0.7939423324893534
0.55478287,0.7939465611558336
0.562372981,0.793815170912457
0.569959932,0.7938051905569422
0.577562693,0.7937413509778649
0.585157994,0.7936652736802638
0.592770855,0.793704418032603
0.600344086,0.7936430010155346
0.607909136,0.7935442332935982
0.615481667,0.7935143978702938
0.623060008,0.7934099914287606
0.630665299,0.7933574657845585
0.638255489,0.7933173645662605
0.64586432,0.7933614817735997
0.653500952,0.7932379924979641
0.661086782,0.7931862262152066
0.668691753,0.7931210865771039
0.676253074,0.7930785098584285
0.683816105,0.7929667133578702
0.691398236,0.7928097041804112
0.698979676,0.7927068286872144
0.706596948,0.7926654835714805
0.714154678,0.7926892595129819
0.721719589,0.7926051373132583
0.729280219,0.7925118334025856
0.73686507,0.7924772228636726
0.744455411,0.7923793901643289
0.752061322,0.7923300301181538
0.759710564,0.79228487102036
0.767279345,0.7922368741705789
0.774856535,0.7922263773713543
0.782439126,0.7921742577094396
0.790021037,0.792094438215681
0.797618178,0.7919729285877272
0.805204379,0.79185326265871
0.812794119,0.791783357473883
0.82036892,0.7917309461031387
0.827945531,0.7916322836521987
0.835517882,0.7916609109120161
0.843077892,0.7915718952500029
0.850645203,0.7915025155479789
0.858224463,0.7915562585122587
0.865854574,0.7915433246144623
0.873429865,0.7914634979438167
0.881008616,0.7914213007345682
0.888593617,0.7912868200590504
0.896203118,0.7912844537262814
0.903789049,0.7912529235503519
0.91140478,0.7911683509476494
0.918992561,0.7911312112496023
0.926605812,0.7910828079264696
0.934217193,0.7910107551802691
0.941795484,0.7909625963875212
0.949361885,0.7909146856770258
0.956935445,0.7908849576429108
0.964531786,0.7908325166667038
0.972174867,0.7908346229905663
0.979759948,0.7908010297306262
0.987369499,0.7907096706067172
0.99497902,0.7906922780960596
1.002604651,0.7906111157588087
1.010225502,0.7905774601198305
1.017776633,0.7905258463159087
1.025332474,0.7904877517720121
1.032896835,0.7904669826001071
1.040468665,0.7904721626283481
1.048038866,0.7904493710030474
1.055606857,0.7904562305166051
1.063190657,0.790418585800075
1.070799548,0.7903629445133716
1.07845107,0.790350042044673
1.08602494,0.790310679247342
1.093602901,0.790252730353201
1.101177162,0.7902186629404103
1.108748093,0.7901340672832716
1.116337453,0.7901088401520366
1.123936484,0.7900608729311502
1.131538995,0.790028151403329
1.139122496,0.7899107178060256
1.146727887,0.7899388317548722
1.154317668,0.789942400603009
1.161921239,0.7898883330699972
1.16949008,0.7898539927001452
1.177088471,0.7898160898248061
1.184708842,0.7897489970680223
1.192282753,0.7896727990747698
1.199861403,0.7895872597710286
1.207453794,0.7894686331351006
1.215022755,0.7894502321092596
1.222612445,0.7893492842747999
1.230177696,0.7893135175238192
1.237760737,0.7892320880295174
1.245362728,0.78914431546432
1.252959459,0.7891010373285552
1.26054717,0.7890111691653131
1.268123051,0.7889836326048258
1.275697961,0.7889232399407712
1.283277422,0.7888876711450306
1.290925404,0.7888224339895423
1.298542155,0.7887770612440653
1.306130865,0.7887728341363226
1.313706646,0.7886837188310848
1.321309067,0.7886108339519928
1.328910488,0.7885325623973181
1.336480769,0.7884763989836194
1.34408585,0.7883805841926343
1.351655781,0.7883069375853768
1.359232281,0.7882924414775796
1.366851872,0.7882528464327352
1.374450794,0.7883093576493235
1.382036014,0.7882156554144996
1.389611045,0.7881472019665278
1.397241666,0.7881353957935697
1.404844797,0.7881605988681977
1.412411438,0.7881648037973945
1.419989979,0.7881771579864778
1.427557299,0.7880252423268249
1.43514339,0.7879544482600874
1.442755291,0.7879098578035832
1.450358462,0.7878342408882635
1.457927633,0.7876883050920519
1.465522073,0.7877269415639138
1.473105184,0.7876960626071415
1.480679715,0.7876826547280105
1.488257136,0.7876273914128308
1.495832607,0.7875808197590692
1.503491048,0.7874915313062211
1.511072459,0.7874642539616908
1.51866714,0.7873888919221861
1.526259611,0.7873533086909857
1.533840842,0.7872973794015072
1.541413382,0.7872728054347532
1.548979803,0.7872031703140047
1.556563994,0.7871639804488377
1.564132074,0.7871775714548085
1.571713685,0.7871011648208966
1.579296266,0.7871052320747375
1.587489113,0.787043851183826
1.595096054,0.7870809075453455
1.602694845,0.7871143753197007
1.610334706,0.7870802434399369
1.617901957,0.7870938674187772
1.625509438,0.78705186541488
1.633089909,0.7870069679060071
1.640657579,0.7869363887479512
1.64823568,0.7868714477117711
1.65580905,0.7867697040804804
1.663398231,0.78671527421509
1.670991162,0.7865963947568858
1.678592343,0.7865336059163384
1.686171204,0.7864825508246504
1.693739024,0.7863683766916332
1.701315815,0.7862978603742736
1.708899456,0.7862825271258943
1.716528037,0.7863278745701319
1.724107208,0.7862599133087705
1.731672609,0.786182887557814
1.739244269,0.7860616223779743
1.74684622,0.7860369294495301
1.754436951,0.7860308690388909
1.762052413,0.7860064297479513
1.769624353,0.7859817849915163
1.777197084,0.7859624336028337
1.784781785,0.785937752851102
1.792357056,0.7859014401933783
1.799934916,0.7858662803569905
1.807491917,0.7857676090330711
1.815073328,0.785696019683467
1.822739499,0.7857351388305941
1.83036028,0.7856765447348083
1.837942131,0.7855988100081347
1.845556912,0.78553217815752
1.853136273,0.7855196977771479
1.860718464,0.7854562212809262
1.868285365,0.785512601754532
1.875858685,0.7854700478538197
1.883468206,0.7854270944114393
1.891048167,0.785412088711864
1.898630968,0.7853546896229188
1.906214918,0.7853672407672145
1.913790619,0.7853361173704178
1.92138187,0.7853186711057796
1.929036941,0.7853198151940829
1.936617852,0.785306650981942
1.944201493,0.7853064986339322
1.951770884,0.785242313519059
1.959365245,0.7852281957090245
1.966951975,0.785188814931262
1.974549157,0.7851309856743827
1.982130927,0.7851570934118327
1.989707368,0.7850984968907199
1.997288629,0.7850848948742314
2.00488954,0.7850207495975795
2.012475501,0.7849840466516373
2.020045001,0.7848434642459986
2.027598342,0.7847643718634948
2.035217783,0.7847536577208213
2.042812574,0.7846484162326605
2.050419045,0.784578539347134
2.058023806,0.7845836857121541
2.065596257,0.7845720325887573
2.073179248,0.7845952492261337
2.080750368,0.7845329603364681
2.088349059,0.7845962460214907
2.09593312,0.7845279318539239
2.103539281,0.784447684002971
2.111104002,0.7844334399647582
2.118696603,0.7843906606216079
2.126303743,0.7843148190999238
2.133879724,0.7842503792828664
2.141502295,0.7842863840069001
2.149125507,0.7842208381731104
2.156703257,0.784217873399053
2.164289068,0.7842488586615629
2.171888199,0.7841968096938176
2.17946211,0.7842020966781542
2.18702599,0.7841230541616232
2.194639201,0.7840843255503946
2.202240643,0.7840147533493907
2.209825383,0.7839290187180269
2.217388694,0.7839275368535841
2.224963955,0.7839103331771757
2.232544066,0.7838681221700292
2.240124506,0.7838082025519949
2.247752017,0.7838106929042558
2.255355388,0.7838010674163801
2.262971609,0.7836931963472711
2.27056439,0.783635223604623
2.278159592,0.7835831339583018
2.285728922,0.7835417888470496
2.293308563,0.7834925086152303
2.300893304,0.7834185218220551
2.308473515,0.7833678150236619
2.316048605,0.783412501562915
2.323640866,0.7833965210546642
2.331241067,0.7832962876488634
2.338858568,0.783282669666523
2.346439599,0.7831945233520481
2.354110801,0.7831847200534401
2.361699201,0.7832702299786556
2.369261662,0.7832009186398039
2.376861523,0.7831540205045352
2.384441684,0.7831456995458764
2.392040635,0.7831596087667264
2.399602445,0.7830375537926383
2.407185556,0.7830261376009632
2.414808597,0.7829977126724571
2.422422748,0.7828875591896391
2.430001469,0.7829022191380373
2.43760875,0.7828842264014598
2.445185351,0.7828782796031577
2.452792782,0.7827832235746257
2.460416703,0.7827054202275076
2.468028014,0.7827211080133724
2.475609005,0.7827663183961646
2.483185306,0.7827038136333897
2.490781666,0.782565347449573
2.498398637,0.7824792705120206
2.505967748,0.7824619833197208
2.513562769,0.7824271320532288
2.52115336,0.782345549125166
2.528710621,0.7822981039811574
2.536292462,0.7822453353316506
2.543885033,0.7822114992639703
2.551466293,0.7820987871693996
2.559045794,0.7821219481247348
2.566726216,0.7820744506834468
2.574310017,0.7819912189770557
2.581878337,0.7819371677884205
2.589439648,0.78185166194246
2.597022129,0.7818499027822855
2.605246635,0.7818767905694662
2.612829036,0.7818517404281622
2.620419297,0.7818128928481901
2.627997008,0.7818469348847206
2.635556048,0.7817687575520695
2.643138439,0.7816482952588943
2.65074786,0.781696635579764
2.658353331,0.7816203078848194
2.665952842,0.7815579090281048
2.673579624,0.7815580669219607
2.681177855,0.7815458499753111
2.688744935,0.7815810798305844
2.696332976,0.7815755303053367
2.703914687,0.7815871214853377
2.711505787,0.7815144929934897
2.719061398,0.7814566687042288
2.726685339,0.7814021449559337
2.73430599,0.7813407585130624
2.741880241,0.7812362089738527
2.749460542,0.781333040141058
2.757047832,0.7812944402185713
2.764624393,0.7812834854478816
2.772198204,0.7812874876793439
2.779846066,0.7812418800802962
2.787398896,0.7812072794908069
2.794991627,0.7812271974421298
2.802618558,0.7811683281265236
2.810178469,0.7811260906414664
2.817740769,0.781120483685361
2.82531701,0.781159896162783
2.832912241,0.7810767618273505
2.840499812,0.7810058590197492
2.848114153,0.780963098658844
2.855687244,0.7808765152079911
2.863277605,0.7808331867682762
2.870872596,0.7808517027322642
2.878489827,0.7808313632597782
2.886129268,0.7808986574217558
2.893723949,0.780813099317108
2.90128286,0.7806986901615058
2.908869981,0.7806205462383947
2.916443641,0.780549183328879
2.924036022,0.7804006757641372
2.931615263,0.7803636176409668
2.939206964,0.780414312479254
2.946830565,0.7804084089886654
2.954433996,0.7803096235009283
2.962028866,0.7802431327906263
2.969602757,0.7802538803902663
2.977191928,0.7801956381522257
2.984779709,0.7802695006102097
2.99241289,0.7803151435575806
3.000000681,0.7803058771524285
3.007576992,0.7803214411687013
3.015192483,0.780253728439556
3.022819534,0.7802520136489088
3.030430425,0.7802101233566066
3.037994186,0.7801914460975691
3.045584227,0.7802369844826137
3.053182818,0.7801547658921169
3.060746248,0.7800399638806356
3.068319779,0.7800005286272461
3.07591462,0.7799291751665777
3.083499611,0.7798186255270353
3.091073842,0.7797761482059897
3.098743913,0.779742376867778
3.106360105,0.7797612484767643
3.113931965,0.7797214198204718
3.121510896,0.7795794327131461
3.129096417,0.779507205586238
3.136678628,0.7795459924489994
3.144279088,0.7794567136852333
3.151858459,0.7794400215639852
3.15944461,0.7794298686223113
3.167037751,0.7794464430585227
3.174643402,0.7794478277180963
3.182253983,0.7793032216544311
3.189822923,0.7792451199056707
3.197426304,0.7791275683825172
3.205081026,0.7791181298961193
3.212667437,0.7791848947779556
3.220238107,0.7790810503768487
3.227810228,0.7789604233201335
3.235390849,0.7789185065978693
3.24298698,0.7788978447968818
3.250592591,0.7788332443011772
3.258169542,0.7787817242882147
3.265748673,0.7787147612926656
3.273360864,0.7787032963229735
3.280955055,0.7786127890996993
3.288530675,0.7785940005362872
3.296126266,0.7786808997944289
3.303707657,0.7786734356688074
3.311360008,0.7785924374801926
3.31896422,0.7785819557530949
3.32653578,0.7785580267105947
3.334137441,0.7785435348924166
3.341734902,0.7785360982435233
3.349338583,0.7784754877035369
3.356920554,0.7784908945280007
3.364529085,0.77851287073774
3.372114916,0.7785265799643005
3.379694446,0.7784194468849086
3.387281437,0.7783924239274659
3.394876288,0.7782980763005753
3.402484749,0.7782298893201457
3.41007163,0.7781018817742577
3.417717701,0.7780459716277468
3.425304002,0.7779856062444882
3.432881423,0.7779424794398696
3.440479444,0.7778293367752589
3.448057385,0.7778097877140467
3.455635195,0.7778229719979521
3.463201556,0.7778433004596101
3.470839288,0.7778117071647949
3.478444839,0.7777611381601149
3.48605455,0.7776975455502214
3.49363713,0.7776606271378578
3.501223471,0.7777091329598543
3.508795132,0.7776680931351215
3.516398603,0.7776875405598864
3.524038414,0.7776692296460938
3.531631665,0.7777055590925204
3.539197086,0.7777263386368702
3.546837807,0.7777419971394635
3.554446158,0.7777467865158758
3.562059629,0.7776825454360128
3.56963694,0.7776438852880215
3.577225941,0.7776179723176144
3.584822662,0.7775619338742563
3.592394823,0.7775160231517575
3.599993814,0.7774358649560972
3.607597334,0.7774280648306262
3.615179105,0.7773873449106262
3.622772196,0.7773564915164919
3.630398477,0.7773539667119909
3.637992268,0.7773083844691628
3.645597559,0.7773295386641516
3.65317683,0.7773959345677417
3.660742701,0.7773903396094666
3.668327521,0.7773740250141786
3.676024953,0.7774355447493729
3.683661575,0.777420352547867
3.691241645,0.777428402645667
3.698874057,0.7774035904013016
3.706466617,0.7773688988577825
3.714042678,0.7774250676613591
3.721618959,0.777391965448792
3.72920489,0.7773408992288183
3.736846591,0.7773116912636716
3.744425782,0.7773781232392749
3.752012533,0.7774272263882822
3.759588863,0.777381028075624
3.767157594,0.7773324399223351
3.774784465,0.777377559500195
3.782383137,0.777374536211519
3.790012808,0.777312787005102
3.797588099,0.7772900465383029
3.80519736,0.7772788952553749
3.812810811,0.7772781448897309
3.820387191,0.7772662197343253
3.827965522,0.7772773699001015
3.835550043,0.777261425770252
3.843190054,0.7772031508316367
3.850826576,0.7771607956692885
3.858440856,0.7770229214234382
3.866056107,0.7769725779398721
3.873635278,0.7769015871465258
3.881211999,0.7769061038765623
3.88881657,0.776868712659988
3.896401131,0.7767888564109134
3.903982982,0.7767973180871218
3.911583253,0.7767448422180568
3.919178214,0.7766623890509213
3.926776175,0.7766226457345938
3.934382156,0.7765444078542969
3.941973376,0.776616914136299
3.949620998,0.7767030465571494
3.957198009,0.7766446622514279
3.964761499,0.776603970361252
3.97234749,0.7765792674777877
3.979929681,0.7764980186393883
3.987527552,0.7764740538092098
3.995124132,0.776474551636667
4.002750724,0.7764074146687291
4.010377985,0.7764098283740057
4.018001026,0.7763830773053414
4.025608277,0.776285424358691
4.033207669,0.776248933667003
4.040785399,0.7762453656781722
4.04836609,0.7762051888213433
4.055995471,0.7761878626105725
4.063593862,0.7761243449602676
4.071187173,0.776169249683228
4.078826124,0.7761247769509362
4.086453025,0.7761064308346188
4.094065156,0.776106556539785
4.101647737,0.7760926974650731
4.109244268,0.7760111476297047
4.116823149,0.7760232021397836
4.12440114,0.7760234134069877
4.132001241,0.7759657494275363
4.139588742,0.775938074610371
4.147177792,0.7758909443575444
4.154807754,0.7758385335015864
4.162463445,0.775859381169199
4.170103397,0.7757602238441617
4.177703818,0.775725023821665
4.185300228,0.77567611250011
4.192905459,0.7756749403108981
4.20050022,0.7756838100572505
4.208084621,0.7757033958156856
4.215673182,0.7756498120778854
4.223258523,0.7756235644083471
4.230876344,0.7755123406574294
4.238491085,0.7754439686184962
4.246099816,0.7753956949078227
4.253711717,0.7753438686351342
4.261306818,0.7754248293702141
4.268954859,0.7753208271164304
4.27656881,0.775349035550797
4.284176802,0.7752900429967537
4.291767163,0.7752986501570024
4.299352073,0.7752561459970841
4.306933784,0.7753032719618977
4.314558895,0.7753014478607326
4.322158126,0.7752935491681587
4.329727427,0.7752951753550329
4.337306498,0.7753100165230338
4.344893618,0.775318167597639
4.352477559,0.775280853931551
4.36008116,0.7753355810834246
4.367696162,0.7753475791141717
4.375359723,0.7754166833180819
4.382954364,0.775359306453921
4.390578115,0.775250479433066
4.398197496,0.7752168306951351
4.405795067,0.7751524724249509
4.413390628,0.7751209074002379
4.420994169,0.7751415479707053
4.42860124,0.7750394795917012
4.436197161,0.775009024023576
4.443790422,0.7750140030477111
4.451380953,0.7749766582350858
4.458971534,0.7749041899331219
4.466574965,0.7749116501715138
4.474200236,0.7747773791049161
4.481836677,0.7747276937049425
4.489426908,0.7747205190951575
4.497020529,0.7747369424678409
4.50462815,0.7747386913835564
4.512248731,0.7747596568735285
4.519840532,0.7747477114140564
4.527429953,0.7747140570543691
4.535032854,0.7746979525172196
4.542638585,0.7746499883646297
4.550258456,0.7747190667536262
4.557859087,0.774630098977549
4.565483408,0.7746236977652576
4.573082049,0.7745401578215788
4.58069337,0.7745534003639389
4.588346502,0.7745068900531895
4.595953293,0.7744973861843168
4.603554664,0.7744982105021252
4.611152265,0.7744547828125473
4.618769396,0.7744389827026893
4.626385477,0.7743813451791823
4.633974878,0.7743527958406499
4.641617309,0.7743121426236966
4.649213,0.7742558071843058
4.656827321,0.7742973933537253
4.664429152,0.774273335216823
4.672039843,0.774318164488517
4.679624354,0.7743500303839551
4.687219955,0.7743202352830341
4.694903397,0.774329173732377
4.702522317,0.7743121202942618
4.710134939,0.774238091741231
4.71780082,0.7741543629407409
4.725389561,0.7741364249269718
4.732996422,0.7741202475936162
4.740583863,0.774120194597208
4.748188384,0.774095783842969
4.755770975,0.7741297613370953
4.763367066,0.7740957910353732
4.770974687,0.7740636742165257
4.778604618,0.7739558630216805
4.786195709,0.7739187740563983
4.79377584,0.7738282221569653
4.801410981,0.7738497833159279
4.809002632,0.7738449524556742
4.816587043,0.7738417774238707
4.824184304,0.7737759774395352
4.831796675,0.7738255914142673
4.839396356,0.7738526564385604
4.846990617,0.7738672131734138
4.854594468,0.773846521327017
4.862188709,0.7737328487207574
4.86979057,0.7736716780399232
4.87737311,0.7736875274030239
4.884991142,0.7736453674718802
4.892581103,0.7736674843302662
4.900196943,0.7736182632520983
4.907866135,0.7736216323177993
4.915471766,0.7736329158172273
4.923079857,0.773740848019374
4.930713758,0.7736913308033598
4.938330919,0.7736871643646089
4.94593309,0.7736732406325966
4.953550181,0.7737458402089326
4.961139462,0.7737533637452151
4.968736853,0.7737944142335349
4.976338034,0.773841364630074
4.983949955,0.7738410302344033
4.991537206,0.7738968698246899
4.999133377,0.7738453488433157
5.006782898,0.7737971956285834
5.01445461,0.7737722076813193
5.022081781,0.7738193006575097
5.029686083,0.7737455445896299
5.037275063,0.7737680596340029
5.044867324,0.7738017666327893
5.052453205,0.7737418741940421
5.060078196,0.7737225853861419
5.067705888,0.7737286521550871
5.075295089,0.773667020872293
5.08292055,0.7736666339329052
5.090533491,0.773581596765849
5.098152142,0.7735322133377028
5.105749473,0.773532119912106
5.113360594,0.773512725341164
5.121004755,0.7734637425077444
5.128594856,0.7734867296585032
5.136181567,0.7734725062740718
5.143789048,0.7734321993214384
5.151404669,0.7734557153249443
5.15900919,0.7734537178205176
5.166635031,0.7735205146690061
5.174265982,0.7735561664337325
5.181866733,0.7735255446448666
5.189501884,0.7734480069207357
5.197124776,0.7733403515718641
5.204743937,0.7732294741965271
5.212339878,0.7732254939653379
5.219949519,0.7731964895507772
5.227639941,0.7732328742594984
5.235270962,0.7732190133756922
5.242901603,0.7731969734547385
5.250515284,0.77316442610444
5.258113345,0.7731064181941483
5.265726036,0.7731100667187624
5.273308677,0.7731444150500918
5.280920378,0.7732004683384853
5.288513489,0.7732076932191606
5.29613372,0.7731874486486356
5.303736682,0.7732448127301388
5.311339813,0.7731802753144572
5.318946544,0.7732394869034733
5.326581755,0.7732211942938536
5.334258767,0.7732171008030064
5.341855047,0.7732426051760255
5.349468578,0.7732613633896781
5.35711186,0.7732907976099495
5.364704671,0.7732026274417927
5.372337242,0.7732101527390289
5.379940173,0.7732243777019692
5.387559434,0.7732578359180038
5.395173325,0.7732017554685419
5.402833276,0.7731290368757048
5.410462318,0.773114445535088
5.418110289,0.7731274084699067
5.42569824,0.773120171954865
5.433318041,0.7730448063682696
5.441000933,0.7730071275611723
5.448599774,0.7730100929584371
5.456220745,0.7729726647266272
5.463824706,0.7730459552842305
5.471409397,0.7729788174900923
5.479024478,0.7729210166807926
5.486662029,0.7729499358372403
5.49427884,0.7728790349426811
5.501902412,0.7727456672145088
5.509510073,0.7726767049200138
5.517134464,0.7726758638832871
5.524772725,0.7726160095032879
5.532396446,0.7726009685848789
5.540023668,0.7726413331481191
5.547675319,0.7726494362819352
5.55528406,0.7726540304094416
5.562950152,0.7726852971450492
5.570585483,0.772633003565307
5.578216934,0.7725646205083871
5.585815025,0.7725351646873653
5.593417876,0.7725624757090214
5.601031417,0.7725447315188207
5.608657598,0.772560766338432
5.61627712,0.7726204248842409
5.623896071,0.7725612531587277
5.631508122,0.7725078858225233
5.639121783,0.7725016601555167
5.646779134,0.7724357535483073
5.654455576,0.7723702927288554
5.662092397,0.7723216024660862
5.669701508,0.7723093899559945
5.677313069,0.7722873655581501
5.68493367,0.7722274761172804
5.692543101,0.7721969743715402
5.700164643,0.7720925889308384
5.707774014,0.7720656089813793
5.715387795,0.7720382538033782
5.722995506,0.772044917635635
5.730613907,0.7721246143660258
5.738220398,0.772120889459871
5.745835089,0.7720808091489089
5.75345724,0.7720070300164839
5.761120122,0.7719732767927813
5.768755713,0.7719951088873982
5.776361024,0.7719566106421369
5.784017895,0.7718511872208276
5.791625367,0.771888527879474
5.799260248,0.7718466106773547
5.806900969,0.771839792606281
5.814532881,0.7717820193646683
5.822172542,0.7717410645349262
5.829768713,0.7717021081469316
5.837376224,0.7717142344182913
5.845400629,0.7716631660382294
5.85303494,0.7715757103822309
5.860659031,0.7715656935051065
5.868383863,0.771588803922582
5.876040375,0.7716190863301352
5.883646526,0.7715655666043981
5.891270947,0.7715198524416613
5.898921088,0.7714356140972474
5.90658284,0.771434555558882
5.914214201,0.7714563271935786
5.921829852,0.7714865093807781
5.929439243,0.7715355817328251
5.937087625,0.7715628815591095
5.944713706,0.7715873130966575
5.952359827,0.7715623078676089
5.959993509,0.7715472420740194
5.96762377,0.771476440670771
5.975299752,0.771501288403938
5.982965883,0.7715221679154319
5.990609775,0.7715116646442977
5.998220786,0.7715299365476836
6.005824077,0.7715354583770241
6.013427018,0.7714746156648083
6.021071819,0.7713622743983698
6.02868014,0.7713685421908548
6.036313701,0.7713959715868507
6.043948103,0.7712721710605857
6.051564954,0.7711288871856035
6.059174925,0.7711085787046544
6.066818756,0.7711130579087461
6.074464058,0.7710579995339094
6.08216704,0.7710642992779115
6.089769961,0.7711155896944029
6.097371932,0.7711264615934587
6.104994173,0.7711575085414982
6.112616594,0.7710257568855515
6.120244045,0.7709978277231847
6.127892637,0.7709750975717826
6.135529198,0.7709746942239029
6.143144579,0.771008707077309
6.1508061,0.7709613757836488
6.158450292,0.7708049638967536
6.166103113,0.770739847189813
6.173719864,0.7707464219459885
6.181350495,0.7706767933165235
6.189023327,0.7706925966440263
6.196644198,0.7706466638360863
6.2042905,0.7706140800866645
6.211929541,0.7705957328078624
6.219537082,0.7706350491345887
6.227148493,0.7706282840288878
6.234781664,0.7705401579719933
6.242415706,0.7704153156721333
6.250081097,0.7703188593690566
6.257709289,0.7703037878067706
6.26533884,0.7702172336323084
6.272948961,0.7701340109091578
6.280574662,0.7700792283267475
6.288234763,0.7701005507608033
6.295920975,0.7700809407250719
6.303527806,0.7700736263811476
6.311141088,0.770108716473485
6.318782159,0.7700084434048092
6.32643294,0.7699797524877192
6.334116082,0.7699217701658845
6.341732443,0.7698098716854785
6.349358585,0.7697590524099743
6.356984556,0.7697396909564396
6.364619407,0.7696707205306493
6.372242538,0.769709684355117
6.379865269,0.7696941214254276
6.38748341,0.7697790794764269
6.395106781,0.7696993105377471
6.402808583,0.7697046475515572
6.410464485,0.7696816802434069
6.418137236,0.7696899241885115
6.425781568,0.7695890078129716
6.433410179,0.7696282629034032
6.441079061,0.769617260130075
6.448703952,0.7696884383309198
6.456344123,0.769686189119045
6.463968374,0.7696622773998347
6.471594495,0.7696897536360229
6.479226647,0.7697055640595022
6.486855208,0.7697243477455021
6.494474879,0.7696854042964576
6.50209599,0.7696177134700234
6.509764842,0.7696019206529493
6.517395633,0.769535863720274
6.525030114,0.769523621024879
6.532656016,0.7694520445642168
6.540271577,0.769379298416835
6.547884818,0.7693264938274269
6.555500319,0.769346081771122
6.56312573,0.7692767267474245
6.570746582,0.769286266593634
6.578372293,0.7692418149982134
6.586011874,0.7692002681969208
6.593642326,0.7691710560088472
6.601273567,0.7690424052764459
6.608911228,0.769032581167186
6.61659488,0.7690076706977756
6.624240981,0.7689624115923936
6.631852472,0.7688552987457695
6.639478883,0.768846256376666
6.647105284,0.7687500749645695
6.654745556,0.7688311481195995
6.662358957,0.7688077959053528
6.669981578,0.7687421843103149
6.677607869,0.7686942575739939
6.6852268,0.7686342009419308
6.692858651,0.7685306453805933
6.700508713,0.7685790600291385
6.708141944,0.7685397513534035
6.715756395,0.7684934374562439
6.723421207,0.7684560358866294
6.731034738,0.7683999015600534
6.738679539,0.7683603465431855
6.746307471,0.7683577241146894
6.753937192,0.7683132281032539
6.761586173,0.7683288551860619
6.769224835,0.7683123561793325
6.776865076,0.7682569433934561
6.784507737,0.7682004387040746
6.792148369,0.7681593580294912
6.79978082,0.7681341065209795
6.807413281,0.7680915243208202
6.815030742,0.7681688093166641
6.822678164,0.768181585663284
6.830359036,0.7682184846471631
6.837971537,0.7681984696225408
6.845597328,0.7682573765066483
6.853236129,0.7682084082869076
6.860862201,0.7681748636228982
6.868492442,0.7681158917108641
6.876133723,0.768118252598122
6.883765274,0.7680681470479342
6.891389035,0.7680727382930865
6.899032387,0.7680422779874648
6.906664238,0.7679984030221849
6.914286009,0.7680225169856698
6.92190836,0.7680604198932629
6.929544511,0.7680313808688708
6.937226193,0.7679916581252968
6.944859644,0.7679399368088166
6.952492576,0.7679133249374791
6.960145017,0.767950339512507
6.967771818,0.767920009635625
6.975391419,0.7678808656618509
6.983022821,0.7679430216354126
6.990661412,0.767932917120126
6.998294933,0.7678852953374558
7.005919865,0.7678933210722585
7.013547076,0.7679592601852911
7.021180497,0.7680086334816403
7.028810398,0.7679925879507231
7.0364443,0.7680109945034072
7.044140792,0.767970327168903
7.051782263,0.7679566077115335
7.059399374,0.7679382037708012
7.067022465,0.7679161465017482
7.074655897,0.7678315962706643
7.082294418,0.7677757229581688
7.089932509,0.7677747604857835
7.097571231,0.7677152424907094
7.105209092,0.7676804811136739
7.112862103,0.7676832695801662
7.120512605,0.7675837523462276
7.128161536,0.7675654862147872
7.135797847,0.7675461973926749
7.14362101,0.7674284264643769
7.151300832,0.7673428016844904
7.158939293,0.7672875717632761
7.166575315,0.7672735866304776
7.174219006,0.7671287038499638
7.181846687,0.7671367658625876
7.189492229,0.7670084381435238
7.19713613,0.7669145797576745
7.204781931,0.7668904639921379
7.212431553,0.7668012068972208
7.220073634,0.7668137166673974
7.227701505,0.7667460392549755
7.235343937,0.7668324759217632
7.242988858,0.7668981077060498
7.25064423,0.7668942207901646
7.258339121,0.7668509779307167
7.266003433,0.7668353430052752
7.273638234,0.76682315759285
7.281275266,0.7668280243071758
7.288904737,0.7668102243033081
7.296555888,0.7667937163807775
7.30418575,0.7666967993105132
7.311817321,0.7666616133426161
7.319441202,0.7665849126220652
7.327069393,0.766568035085993
7.334699625,0.7664330325825924
7.342336646,0.7664759961291009
7.349977427,0.7664724621355756
7.357630959,0.7664221170468036
7.365325031,0.7663047986205697
7.372957582,0.7663795967645738
7.380605283,0.7663924147466028
7.388252195,0.766348902589214
7.395885146,0.7663019286858317
7.403520257,0.7663371135978423
7.411159838,0.7662512386275638
7.41880568,0.7663730034904781
7.426466331,0.7663983569532815
7.434099402,0.7664239347982321
7.441736094,0.7663224155888237
7.449368905,0.7662461149171405
7.457007116,0.7661814671625077
7.464659518,0.7662235510503087
7.47235669,0.7661960966943067
7.479999941,0.7661615360738084
7.487646502,0.7661094153659922
7.495280994,0.7660833337523562
7.502909105,0.7661954995454555
7.510562487,0.7661279994491028
7.518211048,0.7661337458771719
7.525867059,0.7661342465438785
7.533490271,0.7660839808332243
7.541135162,0.7660102441555056
7.548792804,0.765931218019096
7.556442225,0.7658972437110128
7.564089866,0.7658776298075743
7.571734098,0.7657877125759194
7.57943964,0.7658159875990491
7.587077531,0.7658303764838752
7.594733273,0.765809008973249
7.602391574,0.7658740330406327
7.610025905,0.7659245094544929
7.617675047,0.7657318322178366
7.625310188,0.7657354551787998
7.63297236,0.7656450363236053
7.640630191,0.7656190201874962
7.648270312,0.7656593257363828
7.655913874,0.7656997968923812
7.663568055,0.7656616439270735
7.671200976,0.7655920862401683
7.678839878,0.7655486140122446
7.68654659,0.7654640628432963
7.694203461,0.7653819574117067
7.701829992,0.7652809492581257
7.709484844,0.7652548201134984
7.717150805,0.7651608786606815
7.724798847,0.7651949896334247
7.732442338,0.7650548894858336
7.740080129,0.764923165246813
7.747735751,0.7649178760866591
7.755399453,0.7649410103019735
7.763037314,0.7648638513537867
7.770672615,0.7648652933019424
7.778309926,0.7647937145188256
7.785956368,0.7648023129164433
7.7936486,0.7648608318293382
7.801324661,0.7648911766843576
7.808973713,0.76488506974144
7.816613594,0.7648739927426134
7.824256085,0.7649442312037361
7.831913867,0.7649441619630103
7.839574289,0.7649093414714918
7.84721092,0.7649256293036468
7.854848411,0.7649133139069372
7.862506573,0.7648131671544356
7.870159384,0.7647453568541
7.877812196,0.7647241387528414
7.885458437,0.7647419613059234
7.893114859,0.7646940732629492
7.9008098,0.7646523324296904
7.908460512,0.7645967047242674
7.916106433,0.7646904608391499
7.923746405,0.7646648715863452
7.931408696,0.764691833074832
7.939070067,0.7646614339289786
7.946725849,0.7646763174434533
7.95437811,0.7646680889114066
7.962015991,0.7646786250913601
7.969675413,0.7647992438244612
7.977329365,0.764765541310217
7.984982996,0.7647025316673177
7.992634957,0.7646856746796686
8.000289849,0.7646814906203832
8.007995921,0.7646862382564398
8.015645352,0.7647547867205519
8.023282444,0.7646537128893001
8.030939585,0.7646149660573283
8.038589347,0.7646459836230515
8.046250588,0.7646678018976234
8.05390195,0.7646768662779998
8.061562611,0.7646188596852177
8.069195932,0.7646996953093061
8.076863774,0.764675618618511
8.084517735,0.7647083712132862
8.092170937,0.7646545061844637
8.099819058,0.7645954422198501
8.10746914,0.7645033379361771
8.115181482,0.7643935114273007
8.122839504,0.7643499058323582
8.130486825,0.7643976772443685
8.138158396,0.7644013803287456
8.145795268,0.7643822033808783
8.153431559,0.7643969038705903
8.161096821,0.7644310004712035
8.168743782,0.7643725475766747
8.176394824,0.7643626888245906
8.184047135,0.7642845814414588
8.191706496,0.764233474004111
8.199384868,0.7641990922627449
8.207028189,0.7641644722345634
8.214678991,0.7641320147675613
8.222378473,0.7640959290385204
8.230029484,0.7641309396957746
8.237675655,0.7641186997077625
8.245331987,0.7642017555444263
8.252975278,0.7641220991216023
8.26062087,0.7640065266575438
8.268256831,0.7640175799311257
8.275917793,0.7639631418557091
8.283584585,0.7639265904833352
8.291258466,0.7639734914734408
8.298906308,0.7640184062637064
8.306566479,0.764028697530178
8.3142258,0.763952044525774
8.321858112,0.7639109743000471
8.329576544,0.7638571313326818
8.337233335,0.7638268878868776
8.344890797,0.7638156211297351
8.352546928,0.7638362574257948
8.36020252,0.7638034649216427
8.367884671,0.7637778236061249
8.375539073,0.7637700063651622
8.383201695,0.7637192544968119
8.390873136,0.763693114979241
8.398542618,0.7637353668726569
8.406202259,0.7637441426982788
8.413859341,0.763710771851175
8.421499412,0.763713990316373
8.429175184,0.7636414860559081
8.436876956,0.7635591272110029
8.444532107,0.7635578133818911
8.452184059,0.7635492581579595
8.4598481,0.7635283987528221
8.467509862,0.763527073168847
8.475159133,0.7634209484919138
8.482819424,0.7633607965045575
8.490475976,0.7632582208929767
8.498125767,0.7632538343479778
8.505849739,0.7632233838125201
8.513526001,0.763263746068649
8.521211403,0.7632088787140023
8.528872824,0.7631367586094414
8.536537766,0.7631297804404998
8.544248278,0.763191184700574
8.55191851,0.763088551680941
8.559578361,0.7630960783264553
8.567236543,0.7630258007820002
8.574891544,0.7630380807373188
8.582559346,0.7630430392041347
8.590215377,0.7629888272715978
8.597877439,0.7630536026074385
8.60553909,0.7630881125082385
8.613215502,0.7630287062082641
8.620886494,0.7629898155685586
8.628549725,0.7630132126474707
8.636226197,0.7629683408999548
8.643886988,0.7629415202952223
8.65158347,0.7628582648545422
8.659238322,0.762833824508341
8.666879383,0.7627882153183041
8.674537055,0.7627276477899682
8.682186786,0.7627313365417824
8.689852738,0.7627779105295533
8.697512219,0.762744983131336
8.705198231,0.7626605498100593
8.712868193,0.7626060067221788
8.720523844,0.76257707458402
8.728181356,0.7625608709060818
8.735833717,0.7625659809618863
8.743480318,0.7625391029842203
8.751121359,0.7625037675656801
8.758846891,0.7624512761981963
8.766511433,0.7624932032388112
8.774165674,0.7624662292783551
8.781827906,0.7624411525932157
8.789490738,0.762334838206931
8.79716892,0.7624168758231775
8.804831312,0.7624448262996912
8.812505943,0.762415346489576
8.820188685,0.7624509326660733
8.827851766,0.7624318759418757
8.835508688,0.7623603351468626
8.843159539,0.7623331015101975
8.850822371,0.7623017352546969
8.858491252,0.7623515260623948
8.866198494,0.7623206646206565
8.873870846,0.7622458400587607
8.881547597,0.7622102597864135
8.889217709,0.7622521431741421
8.896888611,0.7622486044995076
8.904560612,0.7622471318482182
8.912228144,0.7621879425470088
8.919887625,0.7621316160572804
8.927536917,0.7621900258821096
8.935193228,0.762124917197889
8.94286349,0.7621263552076194
8.950539902,0.7620995979489092
8.958214463,0.762100010156116
8.965889935,0.7621459070221522
8.973608017,0.7620452560531887
8.981267939,0.7620476471609277
8.98892623,0.7619362875103591
8.996572151,0.7620390814789011
9.004231723,0.7619656492312035
9.011879334,0.7619715420314414
9.019544406,0.7619280440916859
9.027199727,0.761912575538304
9.034863699,0.7618295646514955
9.042558701,0.7618577821168452
9.050223213,0.7618023513758675
9.057903974,0.7617858253475158
9.065583276,0.7616927422797314
9.073250878,0.7617002557295153
9.08095972,0.7616629675019263
9.088635341,0.7616344879386445
9.096301353,0.7617398547137735
9.103971454,0.761643682498267
9.111657026,0.761575803082076
9.119340528,0.7615544128951459
9.126999009,0.7615306712169473
9.134675821,0.7614855620646656
9.142356843,0.7614064001230563
9.150043504,0.7614542387651645
9.157694556,0.7614334014396297
9.165371237,0.7613391281948568
9.173040539,0.7613159974373476
9.180709741,0.7612420791918354
9.188430183,0.7612505908308238
9.196110954,0.7612010414458527
9.203782606,0.7611162976616871
9.211454458,0.761168317435369
9.219128059,0.761137338471413
9.226815391,0.7611514975997896
9.234480693,0.7611490295297163
9.242142414,0.7611778459487696
9.249816166,0.7611007272406711
9.257503208,0.7610842194251066
9.265182519,0.7609962139125244
9.272855001,0.7609706880832076
9.280513293,0.7609006408828101
9.288194694,0.7608909825636424
9.295919537,0.7609431726315762
9.303600918,0.7609702215907788
9.31127148,0.7609351325581074
9.318933661,0.7609620065634183
9.326592253,0.7609223457090531
9.334258775,0.7609951515526538
9.341913326,0.7608773045346378
9.349588228,0.7607874830127684
9.357254429,0.7608083034923905
9.364921021,0.7608018381232771
9.372583933,0.7607897215995811
9.380249484,0.7607376064125844
9.387918096,0.7606879445633757
9.395604457,0.7606856316543796
9.403334979,0.7606326611777324
9.411003251,0.760640178461628
9.418675803,0.7606116465694137
9.426360054,0.7605029804602472
9.434023276,0.7604795246713155
9.441706198,0.7604376460617823
9.449376169,0.7604845913223857
9.457046431,0.7604686900939721
9.464719812,0.7604144473496991
9.472405774,0.7603829497282167
9.480099576,0.7604291090438929
9.487778438,0.7604232213999409
9.495446169,0.7603956011432542
9.503121731,0.7604379772543624
9.510843253,0.7603639002068672
9.518526545,0.7603817406321647
9.526193097,0.7603962608387476
9.533880708,0.7602702471585597
9.54156053,0.760255020972188
9.549243392,0.7601568085380562
9.556926614,0.760212785093647
9.564598235,0.7602588314471959
9.572268447,0.7602747084208933
9.579951749,0.7603429522572068
9.58761165,0.7603013796012025
9.595276072,0.7602872860505736
9.602971253,0.7602744767820369
9.610630835,0.7601798769619773
9.618369137,0.7600760704584862
9.626058569,0.760103743053626
9.633737951,0.7601853783351609
9.641414343,0.7601301862337543
9.649092054,0.7601386122206567
9.656757196,0.760105509981784
9.664413247,0.7600821064914047
9.672098229,0.7601313086421498
9.679775901,0.7601709077263319
9.687454772,0.7601628924510413
9.695122744,0.7600511789296113
9.702792155,0.7600593016753784
9.710482127,0.7600334116498859
9.718170259,0.7599477417696721
9.725894561,0.75997593997716
9.733583313,0.7599814247456911
9.741267134,0.7599670270827454
9.748928646,0.75992516520883
9.756590327,0.7599082721569324
9.764263039,0.7599015887900661
9.771931771,0.7599209878622966
9.779615703,0.759853745153502
9.787288094,0.7598350876099779
9.794978266,0.7598168799455138
9.802646828,0.7598529152930107
9.81034377,0.7599332006876192
9.818016601,0.7599258826231745
9.825699433,0.7599338989920371
9.833432175,0.7599238498815806
9.841115307,0.7598586979235833
9.848796139,0.7599072676661572
9.856481891,0.7598704204511663
9.864311153,0.7599822951125147
9.872024176,0.7600319682686462
9.879705037,0.7599656605532181
9.887381709,0.759991615697625
9.895067151,0.7599627340606493
9.902747503,0.7599847818097437
9.910430144,0.7599973207695168
9.918128056,0.7600330777834913
9.925824248,0.760039532620683
9.93349403,0.7600356342353223
9.941247232,0.7600350333269257
9.948923624,0.7600482373352936
9.956609875,0.7600914424253905
9.964301527,0.7600772826584359
9.971991259,0.7600464408396143
9.979677561,0.760039340026363
9.987357352,0.7600145405430103
9.995040534,0.7600057698452146
10.002733946,0.7599678690483905
10.010429138,0.7599677099507008
10.018119299,0.7599816533447512
10.025800142,0.7599002894408834
10.033487004,0.7599313434355709
10.041181245,0.7598670072559542
10.048903637,0.7598571610420706
10.056587169,0.7598672408788539
10.064278931,0.759742144261822
10.071972333,0.7597642874232092
10.079647444,0.759744404532785
10.087330346,0.7597475565368365
10.095013028,0.7596717151668986
10.102685599,0.7597060293583056
10.110371381,0.7597251679258398
10.118052833,0.7597778760048708
10.125725924,0.7597757707552776
10.133408366,0.7597542498767526
10.141087458,0.7597383886203802
10.148779029,0.75968182582205
10.156510202,0.759710551839991
10.164199864,0.759673227607526
10.171877785,0.7596699104693756
10.179584797,0.7596670091164203
10.187284019,0.7596860940072413
10.194968211,0.7597095328402379
10.202669223,0.7597166776798845
10.210348275,0.7597133470231894
10.218032706,0.7597233177798391
10.225701758,0.7596941325495713
10.23337646,0.7595947008625868
10.241075991,0.7595361779813156
10.248754103,0.7595566672381656
10.256437545,0.7595546777100234
10.264171677,0.7595900521811157
10.271849229,0.7596431203514629
10.279533141,0.7596041832955726
10.287226662,0.7595919431331657
10.294906164,0.7595471800154818
10.302597426,0.7594330778963333
10.310285988,0.7594750825593303
10.31797482,0.759422167540797
10.325662221,0.7594147093889122
10.333335333,0.7593428330697342
10.341026405,0.7592995542485688
10.348723417,0.7593342979129906
10.356401458,0.7593485116172735
10.364095,0.759338101116187
10.371827892,0.7592840690216729
10.379525364,0.7592603659665571
10.387215086,0.7592451522637417
10.394911618,0.7591758610863693
10.402604759,0.7591879171437126
10.410300431,0.7591461283009708
10.417972123,0.7591089628681795
10.425654925,0.7590991006561467
10.433325156,0.7590790442205098
10.441014128,0.7590444274285406
10.44869271,0.758977157135161
10.456371001,0.7589300214804308
10.464063293,0.7588977967555877
10.471753055,0.7588437568296987
10.479517958,0.7588971655066861
10.4872024,0.7589537936919223
10.494896211,0.7589706733488595
10.502584763,0.758930384452504
10.510266845,0.7589014650077489
10.517959027,0.7589528962234429
10.525645148,0.7588756755005666
10.5333378,0.7588129732896823
10.541014822,0.7587843446693777
10.548715954,0.7587979041668762
10.556406836,0.7587590040346
10.564116218,0.7587238667187065
10.571799059,0.7587861217301168
10.579493701,0.7587996771360622
10.587219674,0.7588485072394071
10.594913955,0.7588174442947663
10.602597657,0.7587834376523599
10.610297099,0.7587893745764964
10.617975871,0.7587948341080246
10.625677023,0.7587879679344168
10.633364774,0.7588684362631407
10.641068176,0.758910889473807
10.648747818,0.7588846661108117
10.65643947,0.758862858435955
10.664137552,0.7588506951171545
10.671827443,0.7588125576092252
10.679511675,0.7587576602044014
10.687204627,0.7586911421148477
10.694952909,0.7587491036582039
10.702659261,0.758687122911802
10.710329613,0.7586527166113883
10.718027744,0.758666483410443
10.725708536,0.7586959593916475
10.733400798,0.7587881597375783
10.74110918,0.7587431118176908
10.748797392,0.7588293653624851
10.756477863,0.7588074663766236
10.764183675,0.758772896711266
10.771875518,0.7587725581438409
10.77957416,0.7587989758328952
10.787270991,0.7587479620469327
10.794953623,0.7587378449757136
10.802712266,0.7587277791717953
10.810407947,0.7586861300426926
10.818122389,0.7586490808301095
10.825821571,0.7586566576092593
10.833498913,0.7586673930954906
10.841218805,0.758589454968665
10.848907347,0.7585354361726384
10.856600489,0.7585591032405751
10.86428156,0.7585430151963818
10.871967632,0.7584746631747659
10.879665364,0.7584419974596314
10.887376556,0.7583732309092974
10.895081108,0.7583044681151608
10.90283132,0.7583198729294808
10.910523282,0.7583168519267804
10.918210794,0.7583438407346346
10.925879066,0.7582842700975297
10.933595468,0.7582145488408482
10.94130615,0.7582079947081649
10.949024622,0.7581517858094877
10.956733884,0.7581323253342572
10.964437256,0.7580667611537191
10.972146037,0.7579787084278099
10.979848719,0.7579106733931367
10.987550961,0.7578563417468774
10.995268853,0.7578411571890972
11.003002965,0.7578532331750228
11.010709207,0.7578159903348736
11.018420019,0.7578362463114674
11.026129732,0.7579042456243219
11.033831784,0.7578193215699683
11.041536616,0.7578211343852874
11.049248838,0.7577510688063276
11.05696207,0.7577078110860457
11.064671552,0.7576808477595003
11.072396054,0.7576884660347198
11.080114356,0.7576772875416072
11.087823138,0.7576561924301951
11.095513809,0.7576633608908255
11.103287942,0.7576293880624839
11.110985354,0.7576313749081139
11.118691956,0.7575430662479489
11.126397208,0.7574622039921891
11.134104269,0.7573425889158264
11.141809732,0.7573803679921364
11.149512723,0.7573470133113829
11.157230536,0.7573197937145055
11.164940317,0.7572798849263126
11.172641079,0.7572950215180337
11.180352501,0.7573326057289167
11.188051543,0.7573068495220656
11.195749255,0.7573437668591513
11.203509038,0.7573481751814938
11.2112094,0.7573047071081122
11.218925232,0.7572447913594064
11.226641954,0.7572596506829659
11.234357506,0.7571321542744155
11.242070788,0.7570786284878258
11.2497712,0.7571335950341614
11.257475322,0.7570651941187697
11.265190314,0.75710666830863
11.272897206,0.7571208867849212
11.280593317,0.7571184046551812
11.28830898,0.757105954351806
11.296014732,0.7570487286491866
11.303782684,0.7570100398831551
11.311492876,0.7570110612379719
11.319215608,0.7569795418710492
11.32693553,0.7569622514444813
11.334647482,0.7569136146422853
11.342338604,0.7569344499872325
11.350060056,0.7569279961915969
11.357758068,0.7569447291830084
11.36546618,0.7569232694220184
11.373167522,0.7569128378234878
11.380868664,0.7569393882650295
11.388571816,0.756923448434244
11.396308968,0.7569249279769203
11.404088781,0.7568736632047368
11.411812603,0.7568767182102757
11.419501804,0.756863269353503
11.427200966,0.7568905299811607
11.434908038,0.7568282642381381
11.44262795,0.7567928146964772
11.450332852,0.756857410991948
11.458052954,0.7568137519926359
11.465763406,0.7568412504244367
11.473474168,0.7567425905063533
11.48118278,0.7567014457733796
11.488902122,0.7566387283498117
11.496606024,0.7565978182339882
11.504403557,0.7566359292627305
11.512148129,0.7565830196358224
11.519867612,0.7566505014381253
11.527574824,0.7567551569210005
11.535285666,0.7567889126739042
11.542989478,0.7568009060085813
11.55071077,0.7567945494285289
11.558422242,0.7567594011278121
11.566137194,0.756824653511827
11.573846055,0.7568863869454316
11.581588438,0.7569681674896608
11.58929089,0.7570102732968029
11.597003382,0.7569336073735186
11.604775984,0.7570222715255197
11.612499376,0.7569347728879141
11.620225799,0.7569144735287975
11.627919351,0.7568410749699158
11.635655803,0.7567678879394836
11.643356965,0.7567050644275898
11.651049487,0.7566323371865878
11.658822909,0.7566134948609997
11.666552611,0.7566932778059311
11.674269543,0.7565914546862326
11.681985145,0.7566587324021041
11.689694787,0.7564929553129756
11.697400529,0.7564781122730059
11.705190952,0.7564095013577046
11.712929634,0.7564290057160226
11.720650966,0.7563405201988599
11.728349678,0.7563157148431214
11.73607976,0.7562287396281915
11.743798402,0.7561758593316567
11.751521484,0.7562190184150346
11.759236516,0.7562443034300925
11.766960429,0.7561898380752016
11.774693311,0.7562270697652699
11.782442114,0.7562424344092934
11.790181386,0.7561635186152871
11.797918298,0.7561601584126619
11.805679051,0.7561653583593975
11.813398373,0.7561061800162087
11.821111644,0.7560145887119302
11.828811567,0.7559097401199865
11.836539159,0.7558631825542895
11.84425524,0.755827507385157
11.851962832,0.7557896500053558
11.859691065,0.7557723034108615
11.867397987,0.7558071748288083
11.875105719,0.7558205294640735
11.88281445,0.7557886335797751
11.890540932,0.7558160943796681
11.898272475,0.7557286443010487
11.906062647,0.7557139024730395
11.91378912,0.7556076359427102
11.921528762,0.7555851522880411
11.929231214,0.755565182044937
11.936958936,0.7555071739757963
11.944666988,0.7554576736185048
11.9523886,0.7554333634857261
11.960108352,0.7554218911769772
11.967843474,0.7554591451285528
11.975566416,0.7554515603983869
11.983286078,0.7554039864581498
11.99100533,0.7553988732173158
11.998745463,0.755357675548603
12.006519355,0.7553334649849747
12.014233087,0.7553107473806269
12.02196412,0.7552412203537717
12.029688502,0.755254951417298
12.037436594,0.7552739284749628
12.045150896,0.7552645877431889
12.052871958,0.7552715441316818
12.060601111,0.7552981863409401
12.068349983,0.7552718134216954
12.076081125,0.755172866103046
12.083811917,0.7552198172994345
12.091536859,0.755298649840928
12.099253461,0.7552732534720785
12.107022684,0.7552872941725942
12.114751956,0.7552978126739472
12.122467238,0.755318586669765
12.13017998,0.7553225584809279
12.137892112,0.7553474549854206
12.145635825,0.7554399122320625
12.153347926,0.7554913957341853
12.161093609,0.7554889608566574
12.168860631,0.75553649814187
12.176581413,0.7555151797055488
12.184331306,0.7555463640753362
12.192056108,0.7554717106794965
12.19978736,0.7554721590668481
12.207557023,0.7554341613023224
12.215276664,0.7554004393205412
12.223009267,0.7553980935453796
12.230758719,0.755371459242485
12.238473321,0.7552253455764979
12.246210123,0.7551500670558119
12.253928275,0.7551803704106067
12.261651658,0.7552020979134891
12.26936907,0.7552076178567395
12.277099412,0.7552398298420592
12.284819994,0.7552781254143998
12.292534376,0.7553261490593409
12.300268938,0.7553238992921051
12.308049621,0.7552248885064251
12.315780053,0.7552867492704887
12.323517485,0.7552546170393243
12.331233157,0.7552522993780961
12.338948629,0.7552023039818025
12.346657381,0.7551559768047584
12.354398694,0.7551606263087816
12.362109755,0.7551641005571933
12.369849888,0.7550095555172379
12.37756429,0.7549473226486676
12.385288772,0.7549186262595664
12.392980264,0.7548811188100741
12.400701146,0.7548263390553747
12.408476599,0.754787150965114
12.416217081,0.7546229657572965
12.423920713,0.7546401719716287
12.431628605,0.7546157096568821
12.439361047,0.7546187123289243
12.447076519,0.7545600086960038
12.454803611,0.7544447355926712
12.462582404,0.7544730465108179
12.470308206,0.754494880057302
12.478044468,0.7544635340167613
12.485788981,0.7544411484659332
12.493530403,0.7544754679980015
12.501262245,0.7544647555518372
12.509088448,0.7544275087647923
12.51678312,0.7543402938843086
12.524533512,0.7543870837661566
12.532282965,0.754418586863591
12.540037387,0.7544327138467011
12.547740229,0.7543317460865742
12.555491121,0.7543613177469403
12.563218724,0.7543635383513285
12.570968936,0.7543857318210833
12.578741249,0.7543214227892646
12.58645785,0.7543192693615247
12.594172823,0.7543033068423235
12.601914915,0.7541814663581036
12.609706268,0.754034774799092
12.6174388,0.7540269522153848
12.625155252,0.7539701680332522
12.632881344,0.7539647415346679
12.640601686,0.7539229992713458
12.648334708,0.7538720656795662
12.65605777,0.7539098406628478
12.663816353,0.753872211359278
12.671545005,0.7538634164656085
12.679251647,0.7539128219865318
12.686967909,0.7538850110084007
12.694697791,0.7539034649807256
12.702421643,0.7539245793515595
12.710207346,0.7538692102412042
12.717941468,0.7537842312548239
12.72568316,0.7537211831746927
12.733403302,0.7537665433957315
12.741131454,0.7537717742161036
12.748848736,0.7536740615770949
12.756584099,0.7536859551704953
12.764307501,0.7537003702313884
12.772061624,0.7536587839479865
12.779816276,0.7536691123523371
12.787546398,0.7537923325399617
12.79526896,0.7537219752213601
12.803017283,0.7537680131197786
12.810803615,0.7537246583890537
12.818551317,0.7537418648229677
12.826249469,0.7536724027738828
12.833981921,0.753706098893593
12.841726934,0.7537151838259193
12.849443816,0.7537031449923636
12.857168978,0.7537449710102244
12.86488429,0.7536473660033257
12.872600252,0.7536610278426585
12.880310524,0.7536761527194529
12.888044206,0.7537334250876637
12.895796359,0.7537163405042535
12.903522171,0.7537366448864646
12.911334564,0.753720161599875
12.919094726,0.7536779023072951
12.926837128,0.753538551804188
12.934564081,0.7534827875793867
12.942327713,0.753454934773127
12.950088066,0.7534646961173418
12.957815118,0.753338690224349
12.96554822,0.7532277453432455
12.973289642,0.7532499926970522
12.981033185,0.7532736540050635
12.988779537,0.7532441986697772
12.996522579,0.7531526132524564
13.004306452,0.7531523252437085
13.012091755,0.75311161388235
13.019824537,0.7530817255662373
13.027546249,0.7531127698780684
13.035311572,0.7530752334601071
13.043035574,0.7530801798265097
13.050765606,0.7530581787970082
13.058480878,0.7530240106553011
13.06620761,0.7530171164371634
13.073949412,0.7530311117477513
13.081704295,0.7530653188508314
13.089453477,0.7530872392396226
13.097182409,0.7529949958297238
13.104921562,0.7529567748160982
13.112758915,0.7529248199076932
13.120499307,0.7529678148505188
13.128243809,0.7529688337755117
13.135994281,0.7530379444695616
13.143741744,0.7530368410866782
13.151474886,0.7530114726095027
13.159207078,0.7530077472387349
13.16695749,0.7529167869873786
13.174690893,0.7527914776487651
13.182422895,0.7527559340903481
13.190167227,0.752811520273175
13.197899839,0.752860783232133
13.206156196,0.7528127959945863
13.213955489,0.7527980674934615
13.221689191,0.7528319039004069
13.229414023,0.7528317033326603
13.237160606,0.7528530805306299
13.244884278,0.7528864210582608
13.252632641,0.7528846036910779
13.260366383,0.7528197571623143
13.268102685,0.7526586394132018
13.275817517,0.752665053109574
13.28358207,0.7526574261941906
13.291358542,0.7526544899356411
13.299090944,0.7526737936524133
13.306816156,0.7526765531193608
13.314619109,0.752744787042365
13.322341061,0.752804445273846
13.330072773,0.7527912433084749
13.337826386,0.752913113333855
13.345579798,0.7528727099668537
13.35331645,0.7528695861981546
13.361027033,0.7528456869356053
13.368764705,0.7528094180273021
13.376519387,0.752839644152038
13.384258099,0.7527713061387654
13.391999622,0.7527674691000636
13.399748684,0.7527073963984233
13.407470166,0.752618946187339
13.415283659,0.7526765772046276
13.423027112,0.7526091114431428
13.430771714,0.7525139635525302
13.438515876,0.7525094656405164
13.446279469,0.7525165787111977
13.454039031,0.7525697387359339
13.461759053,0.7524328964601167
13.469494595,0.7524061860852658
13.477229378,0.7523088423141528
13.48498552,0.7523057843471879
13.492720392,0.752308359812964
13.500464145,0.7523109534662354
13.508188377,0.7522428917146532
13.51599074,0.7522187543110607
13.523724442,0.7522040494487938
13.531468194,0.7522066689137561
13.539206866,0.7522568355574987
13.546971439,0.7522392757354367
13.554728761,0.7522932963788523
13.562476284,0.7522577859226618
13.570215596,0.7521944549378623
13.577944578,0.7521853470719121
13.585685811,0.7521747977233983
13.593433963,0.7521486525462389
13.601146875,0.7521114203366073
13.608864407,0.7519607473597107
13.61668189,0.7519705002283081
13.624435162,0.7519772979234327
13.632164884,0.7520248844643034
13.639884566,0.7519919335723345
13.647619309,0.7519747810344566
13.655371701,0.7520321378736322
13.663121583,0.7520036837391143
13.670874655,0.7520159229788836
13.678662218,0.7520177411858961
13.68639178,0.7520196331615363
13.694134433,0.7520304305905292
13.701893675,0.7520185202126786
13.709628017,0.7519355260253614
13.71743388,0.7519429750528771
13.725172822,0.751887500682957
13.732920465,0.7519211589287528
13.740644497,0.7519211438739245
13.748371959,0.7519052072604905
13.756131982,0.7519037295055726
13.763893054,0.7519501062461521
13.771617036,0.7519675314105697
13.779370479,0.7519365921093265
13.787115311,0.7519094696463948
13.794864733,0.7519561399683841
13.802603526,0.7520246135317956
13.810335498,0.7519391866707794
13.81813303,0.7518623242984952
13.825886073,0.7519659885768382
13.833647245,0.7519251063240966
13.841383687,0.7519294853489733
13.84912964,0.7519476297881724
13.856873072,0.7518899206632439
13.864609924,0.7517967522738763
13.872345407,0.751736296582277
13.880075919,0.7517482731488064
13.887814671,0.7517251317276491
13.895570224,0.7516994566898664
13.903328546,0.7517297406333017
13.911079058,0.7517214115761779
13.918872251,0.7516636585194756
13.926609383,0.7516593486068609
13.934355356,0.751669590646257
13.942080198,0.7516577422124954
13.94982798,0.7516301082243722
13.957575953,0.7515523174879614
13.965318345,0.7515312369625331
13.973069447,0.7515822441130161
13.980800909,0.7515831453178594
13.988572782,0.7516380938230836
13.996336715,0.7516408995423219
14.004085857,0.7516244444585036
14.011831579,0.7516008907657545
14.019616732,0.7515821526351391
14.027352134,0.7515445158702374
14.035092316,0.7515383534743908
14.042848459,0.7514597237084508
14.050565611,0.7514963261703653
14.058313723,0.7514863369874744
14.066056196,0.7514505564350782
14.073801328,0.7514075933668136
14.08154981,0.7514529577623098
14.089296593,0.7514879808956594
14.097059315,0.7515049406096106
14.104808067,0.7514261634899382
14.11254785,0.7514631944876402
14.120358563,0.7514896601843092
14.128120505,0.7514241522649506
14.135874467,0.7514122264996463
14.14360218,0.7513659651381499
14.151338312,0.7513296656951678
14.159099944,0.7513402764322404
14.166858766,0.7513565006215257
14.174600169,0.7513466214428894
14.182339921,0.7512509685301544
14.190069363,0.751229546127474
14.197811955,0.7512917210676704
14.205550858,0.7512812596762967
14.2132943,0.7512816391676784
14.221087253,0.7512710059358714
14.228829435,0.7512281041271041
14.236566358,0.751282309331595
14.24432006,0.751271035276464
14.252073833,0.7512058227141236
14.259853065,0.7511341797888014
14.267587477,0.7511657200305623
14.275315759,0.7511528042592823
14.283104492,0.751102179689119
14.290905125,0.7510229192438568
14.298667227,0.7509802411902424
14.30641093,0.750980611925583
14.314155042,0.7509375401457706
14.321963145,0.750898760526017
14.329689287,0.7508996587185529
14.337430379,0.7508365333021021
14.345169582,0.7508643798686246
14.352977444,0.7508335172118901
14.360693146,0.7508245104796915
14.368446299,0.7508771262403918
14.376201561,0.7508137444669748
14.383968644,0.7507506000774291
14.391719236,0.7507779920297551
14.399461569,0.7507987944586875
14.407193201,0.7507412635390409
14.414955933,0.7506386022723701
14.422800916,0.7506746418687292
14.430543999,0.7507325351367528
14.438291681,0.7506905551398542
14.446050573,0.7506121689871206
14.453774296,0.7505675409360284
14.461527568,0.7506413090640156
14.46924989,0.750673483828068
14.477011622,0.7506781738796786
14.484738145,0.750703163852512
14.492487967,0.7506540349906015
14.500221569,0.7505955559730288
14.507973662,0.7504440924647814
14.515709614,0.7505473009675674
14.523535967,0.7505679760678559
14.53129198,0.7505934272801349
14.539043422,0.7505342852505406
14.546798184,0.7505118099526928
14.554544087,0.7505125677024216
14.562274889,0.7505367656622751
14.570018971,0.7505029903670727
14.577776314,0.7503627204276939
14.585531446,0.7503689741624677
14.593286488,0.7503611223135024
14.601003191,0.7503080457474286
14.608728272,0.7502522203334981
14.616474905,0.7503011074599366
14.624270288,0.7502382877088396
14.63201484,0.7501017055244599
14.639758032,0.7500617791684093
14.647519705,0.7501214281844623
14.655272107,0.7500695598638404
14.663029479,0.7500660268442607
14.670785072,0.7500451093688101
14.678556944,0.7500738353122501
14.686330617,0.7499180360181018
14.694089129,0.7498535414732702
14.701844301,0.7498625331485363
14.709606794,0.7497541078299631
14.717366997,0.7497456676229756
14.725186419,0.7496687899771789
14.732934503,0.749623705977333
14.740712955,0.7495551485035288
14.748466897,0.7495374285228401
14.75624167,0.749571510555121
14.763996862,0.7495462847815643
14.771752215,0.7495086032677537
14.779494387,0.7494848557776067
14.78726913,0.7495776195297303
14.795008412,0.7496266394124519
14.802754074,0.7496860835624343
14.810502626,0.7496272865677731
14.818241069,0.7496108023926187
14.826056252,0.7495940530697212
14.833825904,0.749615401899733
14.841595037,0.749522377444558
14.849365479,0.7494670489367083
14.857108502,0.7493863102249787
14.864847254,0.7492230687279422
14.872590236,0.7491116485255769
14.880349468,0.749149723078417
14.888094991,0.749038706936054
14.895852133,0.7490813693564213
14.903596725,0.7490604223602764
14.911359188,0.7490192497833451
14.91911087,0.7490226939447402
14.926944724,0.7490093432778608
14.934696406,0.7490439609295836
14.942445278,0.7490822001037538
14.950181071,0.749121237042132
14.957966273,0.7491288281291869
14.965703536,0.7491261530636961
14.973463778,0.7489145687859399
14.98120052,0.7488115054450306
14.988944143,0.7488245859946203
14.996687205,0.7487986342796192
15.004438367,0.7488001895163389
15.012159399,0.7488055955921056
15.019944632,0.7487600052193588
15.027742825,0.7487180644042603
15.035511257,0.7486538345161872
15.04325176,0.7485610740143661
15.051009392,0.7486768751290745
15.058748934,0.7486829553959536
15.066530187,0.7486722548417867
15.07427773,0.7486224642117068
15.082011522,0.7485905078457913
15.089760524,0.7486051813147867
15.097524976,0.748553289966103
15.105277989,0.7486227095117582
15.113027231,0.7486138204139854
15.120773493,0.7486442845696933
15.128586677,0.7486561594969815
15.136329399,0.7486670108895576
15.144092641,0.7486043426912831
15.151849883,0.7485435831703792
15.159603326,0.7485427667217454
15.167353788,0.7484543565811191
15.175110671,0.7484940160656789
15.182927574,0.7485657887121361
15.190727446,0.7484759598260795
15.198471379,0.748525925387882
15.206220151,0.7485132491393195
15.213973613,0.7484895906907973
15.221727956,0.7484514707000105
15.229540099,0.7483905809100206
15.237284692,0.748369599223917
15.245037274,0.7483649115539937
15.253070639,0.7483340403645778
15.260847802,0.74825985700162
15.268628284,0.7482575748210457
15.276364326,0.7482108350235446
15.284123009,0.7481691454776019
15.291886261,0.7482433929813057
15.299628754,0.7482348859200623
15.307401606,0.7482390765056703
15.315155859,0.7482594895222002
15.322913991,0.7482297655649429
15.330746914,0.7481120761577859
15.338537457,0.7480732470410253
15.346304339,0.7481577017673647
15.354042921,0.7481288638384445
15.361801324,0.7481037357918476
15.369547176,0.7481213584574008
15.377315729,0.748140790855845
15.385051521,0.7481809858878578
15.392842604,0.7482244590857745
15.400585106,0.74825157158985
15.408359838,0.7481684178499841
15.416102721,0.748090735933362
15.423860673,0.7480600552001296
15.431685576,0.7480454854963721
15.439446269,0.7480201337876453
15.447197141,0.7479576889019102
15.454956004,0.7479070492691486
15.462721736,0.7478960500116426
15.470483979,0.7479176320599031
15.478242581,0.7478882709217463
15.486008634,0.7478739869655369
15.493757526,0.7479177191652064
15.501504698,0.7478749533501777
15.509284471,0.7478889206504871
15.517058404,0.7478983165139714
15.524798566,0.7478447596028163
15.532590209,0.7478551436190294
15.540345251,0.7478648285898672
15.548108603,0.7477953187773804
15.555875186,0.7477944114733193
15.563619858,0.747781028209455
15.571365721,0.7477817542924515
15.579116943,0.7477793501454872
15.586874465,0.747745980801647
15.594640248,0.7476626091672205
15.602431971,0.7476856717345258
15.610201143,0.7476909256678694
15.617944026,0.7477091555496718
15.625704118,0.7475928048958589
15.633514481,0.7476370441041953
15.641301904,0.74773615518833
15.649036036,0.7477194196477733
15.656799688,0.7477960030482588
15.664547861,0.7478239922590405
15.672349723,0.7478146781809358
15.680116576,0.7478156369742074
15.687889348,0.7477417166938283
15.695682771,0.7477800161084127
15.703442394,0.7478560534943604
15.711205216,0.7479730373619667
15.718961829,0.7479245579818211
15.726723722,0.7479713986268506
15.734534555,0.7479926721853991
15.742345227,0.7479859002539417
15.75011238,0.7479863920478322
15.757869702,0.7479838324943956
15.765645985,0.748000758170535
15.773418247,0.7479035295785221
15.78118104,0.7478978152988582
15.788936472,0.7479218128720333
15.796709415,0.7478554849186969
15.804470327,0.7477985067665784
15.81221524,0.7478312058765716
15.819961472,0.7478370233901684
15.827731414,0.7478402366891599
15.835562867,0.7478459398053655
15.8433296,0.747880991040376
15.851095232,0.7478006614429399
15.858885285,0.7477999198849088
15.866679438,0.7477901709754224
15.874481071,0.7479113846486465
15.882250283,0.7479106866484562
15.889998655,0.7478829028110144
15.897756008,0.7478389339167859
15.905529,0.7477783568968706
15.913295583,0.7477893178178532
15.921060645,0.7477248989307719
15.928801798,0.7477320590019235
15.936621041,0.7476503018034583
15.944394973,0.7476244642692415
15.952153176,0.7476630184280146
15.959923829,0.7476322746507754
15.967684641,0.747555279469518
15.975439664,0.7475864121119975
15.983205756,0.7476103473098414
15.991010989,0.7475515897342784
15.998805812,0.747598898768233
16.006562954,0.7476171039541748
16.014343857,0.7475400288858259
16.022106419,0.7476124332009774
16.029881482,0.747602047647304
16.037709585,0.7477093271583639
16.045477357,0.7477121469181427
16.05324463,0.747776672926617
16.060995062,0.7477755803248167
16.068744475,0.7477241711745289
16.076537017,0.747677837756875
16.08429961,0.7476855434375167
16.092099203,0.7477013864014102
16.099863455,0.747684659142864
16.107643928,0.747714694217697
16.1153786,0.7476603280838426
16.123136792,0.7476583261949347
16.130924055,0.747646644791403
16.138753928,0.7477153741948603
16.146521811,0.7476619844626436
16.154295054,0.7476585982878912
16.162069266,0.7475556642333011
16.169844299,0.7475725042021539
16.177619761,0.747526312786252
16.185392474,0.747526066471518
16.193157916,0.7474090140939834
16.200921259,0.7473514049517015
16.208682841,0.7473068297317775
16.216449754,0.7473728947058728
16.224224467,0.7473338905972546
16.231979009,0.7473533771026765
16.239815762,0.7474002460198499
16.247609775,0.7474563323188415
16.255387447,0.7474476300352938
16.2631504,0.7474103803295729
16.270944513,0.7473228190190152
16.278735676,0.7473384773707787
16.286490938,0.7472831316014269
16.294267361,0.7473086923469542
16.302027563,0.7473029258989313
16.309791786,0.7472469984025816
16.317549358,0.7472488856021913
16.32530972,0.7472102046306135
16.333074893,0.7472039752126195
16.340906996,0.7471611311266932
16.348671089,0.7470979645388237
16.356475251,0.7470721045000459
16.364255054,0.7471605926937913
16.372012596,0.7470506012399701
16.379760289,0.7470643828821926
16.387545531,0.7470610517556311
16.395337434,0.7470648846308336
16.403117737,0.7469794073087057
16.410884029,0.747001271568077
16.418654262,0.7470247525536344
16.426408654,0.7470162668249297
16.434205347,0.7469680492396208
16.44203809,0.7469890936252426
16.449811253,0.7469363674733916
16.457558826,0.7469403443041702
16.465331188,0.7469339685575308
16.473089871,0.7469285083060474
16.480872383,0.7468110288004961
16.488616535,0.7467311628792791
16.496417038,0.7467669293741265
16.504204991,0.7467160617134486
16.511978033,0.7467634721225541
16.519754766,0.7466915429364674
16.527521979,0.7466943150391007
16.535272081,0.7467237952639213
16.543113804,0.7466626956281971
16.550882137,0.7466599082787794
16.558686879,0.7465863129554692
16.566485922,0.7465283156485716
16.574239664,0.7465232601756145
16.582001407,0.7465597555375899
16.589769799,0.7465325783301447
16.597554712,0.7464807936218937
16.605332325,0.7464648471774448
16.613092727,0.7464814132342961
16.62084733,0.7464775863945149
16.628604192,0.7464962273801891
16.636402085,0.7464978012753951
16.644228488,0.7465291366722359
16.652009921,0.7465636291859437
16.659773533,0.7465685036600954
16.667541776,0.7465863725819987
16.675296708,0.7465515564762467
16.683097221,0.746478807927083
16.690890524,0.7464567237664173
16.698662926,0.7464425947981012
16.706431239,0.7464269880027912
16.714202242,0.7463989253296441
16.721978094,0.7463198995919995
16.729755527,0.7462723553815409
16.737528509,0.7462250469703595
16.745364872,0.7462215345098847
16.753145995,0.746233073511331
16.760916018,0.74618245672454
16.76867716,0.7462209666651566
16.776489903,0.7461507742991608
16.784282016,0.7460723451602345
16.792045398,0.7461408265754148
16.799801421,0.746132039373348
16.807569013,0.7460983680348585
16.815332726,0.7461004983115379
16.823090268,0.746102827396109
16.830853331,0.7461152299049569
16.838638043,0.7460716222781845
16.846466657,0.7460100123105244
16.854219189,0.7460006478243065
16.861987451,0.7460185714211129
16.869759924,0.7460021914652076
16.877536996,0.7459488088261822
16.885326889,0.7458862392680911
16.893088182,0.7459016912766305
16.900859134,0.7459643311490065
16.908616027,0.7459099713604715
16.91642079,0.7459344382542801
16.924204242,0.745903557406636
16.931981135,0.7458909974112514
16.939761077,0.745848222406483
16.947621301,0.7458755480052305
16.955387374,0.745815092783423
16.963139986,0.7459112276071065
16.970939899,0.7458576245393234
16.978702841,0.7458194901320637
16.986473664,0.7457658801289556
16.994243236,0.7456792661812202
17.002011689,0.7456884212371885
17.009779922,0.745661007912963
17.017534354,0.7456615376070205
17.025321877,0.7457010811063175
17.033095279,0.7456213954700469
17.040874022,0.7456193660863073
17.048696025,0.7456366573897627
17.056477967,0.7456797098308334
17.06423884,0.745619120602805
17.072008582,0.7455947227254182
17.079779935,0.7456782287826645
17.087567848,0.745760362630991
17.09535979,0.7458004948914216
17.103137273,0.7458724428943247
17.110923855,0.7459166441441858
17.118713238,0.7459561992768013
17.126497131,0.7459605322135319
17.134276533,0.7459685785004667
17.142040676,0.7459149776268527
17.149866359,0.7459530362020591
17.157648691,0.7459766726924576
17.165420114,0.7460615187331249
17.173172876,0.7459606087117397
17.180951159,0.7459726512618415
17.188710242,0.745979681484412
17.196486315,0.7459976816067502
17.204264127,0.7459744166259692
17.2120392,0.7459824726239046
17.219805592,0.745961351678957
17.227582715,0.7459329373166522
17.235345828,0.7458836488533949
17.24312997,0.7457705215668119
17.250940253,0.7459024373124157
17.258715866,0.745843780738398
17.266479998,0.7458586727405145
17.274249651,0.7458590320422421
17.282040343,0.7458198716970653
17.290492452,0.7458420846671119
17.298340256,0.7457758601181276
17.306100868,0.7456958189673651
17.31385963,0.7456772094371905
17.321618033,0.7455893938268893
17.329395445,0.745659417419371
17.337178478,0.7456885853939182
17.344952651,0.7456930000471285
17.352794424,0.7456833627191414
17.360566726,0.7456607605683491
17.368355809,0.7457685505897089
17.376123362,0.7458021379758869
17.383893164,0.7457355717529032
17.391690887,0.7456602779261112
17.399439199,0.7455961907056257
17.407204632,0.745594320301747
17.414983534,0.7455409183783964
17.422756487,0.745475045412571
17.43053758,0.7455160287457379
17.438334493,0.7455684468195614
17.446104695,0.7455061429873132
17.453931408,0.7455586281709061
17.461726121,0.7455132939986183
17.469489374,0.7454975885282862
17.477275576,0.7454342517672375
17.485040099,0.7454281523337561
17.492803091,0.7454397182854043
17.500579004,0.7453986524011813
17.508364577,0.7454026885026325
17.516142749,0.745421526599757
17.523922942,0.7454239304020454
17.531706315,0.745444788365539
17.539500337,0.7454434606863833
17.54727475,0.745304701651031
17.555110203,0.7452943003575528
17.562876446,0.7452273434193236
17.570647928,0.7452201271618961
17.578415851,0.7451700558207898
17.586185503,0.7451579555133073
17.593951636,0.7451178764306274
17.601726858,0.7451336689280655
17.609508471,0.7450890861921149
17.617301334,0.7450779570520583
17.625060736,0.7450370245656902
17.632855569,0.745001043323933
17.640627452,0.7450415849537687
17.648419904,0.7450736468041942
17.656240487,0.7451039694605792
17.66401303,0.7450638669406694
17.671769312,0.7450589009247864
17.679563555,0.7451161664766225
17.687329078,0.7451483560956993
17.6950999,0.7451314600726626
17.702888073,0.7451739268255516
17.710656696,0.7451508008585154
17.718421228,0.7452512709724465
17.726201401,0.7452665086481234
17.733983673,0.7453408623647245
17.741773246,0.745277341025584
17.749548909,0.7452935686601252
17.757372852,0.7452948010938655
17.765150834,0.7452904642549197
17.772923227,0.745279557621124
17.78070372,0.7451885176316477
17.788468842,0.7451399966155976
17.796222754,0.745122597344104
17.804002047,0.7452034927066897
17.81176817,0.7452203243581045
17.819526832,0.7452154120512976
17.827286204,0.7452768117810197
17.835057377,0.7452265289970167
17.842831979,0.7452533819928913
17.850609042,0.745204773314338
17.858442435,0.745153554275111
17.866219538,0.7451587211041227
17.87396781,0.7451284222486536
17.881741752,0.7451514732471897
17.889500765,0.745171409176777
17.897277428,0.7452153924011102
17.90504909,0.7452248793709422
17.912825903,0.7452418571240085
17.920601715,0.7451972184600586
17.928371579,0.7452581778120052
17.936156991,0.7452288841828605
17.943933574,0.7452835843921445
17.951711986,0.7452772500220095
17.959538439,0.7452987270531288
17.967288522,0.7453424567352817
17.975081494,0.7452464428344134
17.982873317,0.7452587690029351
17.99065202,0.7452200269156353
17.998432952,0.7451499813797989
18.006200885,0.7451343402874195
18.013985287,0.7450904073629652
18.02177285,0.7450921014124816
18.029554963,0.7451300360027096
18.037332405,0.7450703373888905
18.045103108,0.7450792065232824
18.05286905,0.7450768784692545
18.060684134,0.7450590003845968
18.068491976,0.7450614268140745
18.076271329,0.7450338681535337
18.084052252,0.7449397867693653
18.091810524,0.7449151907828969
18.099595247,0.7448213983089634
18.107364499,0.7448584971288904
18.115136942,0.7447961643830762
18.122919065,0.744826504008093
18.130683297,0.7449624628378047
18.13845248,0.7448865088296506
18.146236252,0.7449994990435906
18.154007325,0.7448704148515133
18.161840708,0.7448846488725295
18.169610971,0.7448629714859727
18.177371153,0.7447490587116847
18.185158406,0.7447063329387668
18.192944369,0.7446381366131843
18.200707911,0.7445746245370957
18.208487664,0.7445948206605255
18.216271006,0.7445218695702356
18.224048239,0.7444517037719445
18.231821292,0.7444408251801076
18.239580804,0.7443617254656008
18.247346346,0.744429591267712
18.255129669,0.7443251916051945
18.262999533,0.7442863436453406
18.270790236,0.7442681660140849
18.278551128,0.7442698835619074
18.286335941,0.7443541864421421
18.294105293,0.7443473830499164
18.301863986,0.7442693270958937
18.309637518,0.7442328321255808
18.317419341,0.7441425542529461
18.325184783,0.7441720884964103
18.332962806,0.7440829302974564
18.340745319,0.7440558648618071
18.348531721,0.7440883882098336
18.356317044,0.7441269240882402
18.364163407,0.744010928107403
18.37193642,0.7439266158035871
18.379719352,0.7438926382758486
18.387484495,0.7439059134734082
18.395258167,0.7438466571922149
18.40303169,0.7438446569905032
18.410824423,0.7439295433606157
18.418592056,0.7439876506273252
18.426385869,0.7439202461861795
18.434202782,0.7438375946313017
18.441985064,0.7438294498328019
18.449749507,0.7438475338190315
18.457507589,0.743888493275847
18.465332532,0.7439012374960319
18.473101295,0.7438676048125229
18.480872767,0.7438122010815189
18.48864758,0.7438161015288011
18.496436832,0.7438161788591808
18.504226445,0.7438631788249458
18.511981057,0.7438919533607544
18.51975081,0.7439713206263999
18.527537773,0.7439424246784003
18.535332695,0.7439244576263314
18.543112768,0.7438602403092432
18.550893331,0.7439213375419667
18.558672313,0.7439259408356428
18.566575717,0.7439026436874064
18.57433595,0.743919522008358
18.582107402,0.7438392167918226
18.589887624,0.7438647576579378
18.597673657,0.7438594014824648
18.60544944,0.7438405160882235
18.613223832,0.743772375575851
18.621010625,0.7437515937815553
18.628783648,0.7437218387218123
18.63654331,0.7437321694182334
18.644327153,0.7438569704664952
18.652091665,0.7438718532114004
18.659859798,0.743920602341674
18.667700791,0.7438756438923295
18.675495944,0.7438600124276554
18.683273977,0.7437838309659732
18.69105294,0.7436891827216503
18.698845882,0.7436561523773318
18.706647275,0.743594484816763
18.714401477,0.743555184728837
18.72217534,0.7434802332369917
18.729945392,0.7433653719062165
18.737724995,0.7433252966997507
18.745498468,0.7433687138795229
18.75329913,0.7433127473637952
18.761065753,0.7432366505650753
18.768885466,0.7431975291160173
18.776667829,0.7431540461203567
18.784446611,0.743188713382341
18.792247114,0.7431660303544888
18.800044727,0.743152972943006
18.807802419,0.7430902973365732
18.815575752,0.7431382865001671
18.823361255,0.7430954679038239
18.831152037,0.7431750941994133
18.83893077,0.743267737505008
18.846715213,0.7431842223172987
18.854507966,0.7432066388063272
18.862294008,0.7431955202711253
18.870141012,0.7432867196196565
18.877927074,0.7434286475195503
18.885701157,0.7434719204097849
18.893472039,0.7434501808331706
18.901248622,0.7435393414335291
18.909038035,0.7434602253774905
18.916800427,0.7435037068127016
18.92458815,0.7435358611040066
18.932362353,0.7434670500549108
18.940172515,0.7434423530331058
18.947961378,0.7433742041053211
18.955740171,0.743315299002933
18.963531804,0.7432667152133214
18.971384197,0.7432987873585036
18.97914693,0.7432529518022867
18.986960932,0.7431432181646933
18.994745605,0.7430764047020428
19.002536798,0.7430572818212787
19.010322591,0.743089602389627
19.018105383,0.7431324193620319
19.025878126,0.7430894733001517
19.033661788,0.7429875848643727
19.041454791,0.7430150831274995
19.049242564,0.7429905789473402
19.056999806,0.7429562133775353
19.064780989,0.7429048220430534
19.072617392,0.7429096011907074
19.080401645,0.7430159155038808
19.088167097,0.7429862369736658
19.09594235,0.7429131870204507
19.103702102,0.7429550761834981
19.111473015,0.7429423112777209
19.119252597,0.7429255691713136
19.12702866,0.7429443069785816
19.134804443,0.7428283588195193
19.142574565,0.7428524842528803
19.150381689,0.7428343252606454
19.158145621,0.742784869328326
19.165928114,0.7427895099403359
19.173774447,0.742721705878772
19.1815544,0.7427149229279535
19.189338482,0.742694699642532
19.197112695,0.7426828773650636
19.204888027,0.7426864250125208
19.2126893,0.7427627803582035
19.220482053,0.7427635837232973
19.228251225,0.7427119184715198
19.236050688,0.7427035660261525
19.243838051,0.742633879486743
19.251610823,0.7426738385067183
19.259391126,0.7427124619688297
19.267174799,0.7427367121715978
19.275006492,0.7427166483918474
19.282793014,0.742754790466727
19.290582657,0.7427913989774277
19.29839414,0.7428789525306466
19.306202353,0.742820425962661
19.313989316,0.7428357512262955
19.321762498,0.7427556204774228
19.329525781,0.7427797535438148
19.337292133,0.7427829427097403
19.345086776,0.7428338162890203
19.352862448,0.7427827987812345
19.360655991,0.7427368095145345
19.368423124,0.7426734798482058
19.376272787,0.7427201347180824
19.38405087,0.7427552882635299
19.391836593,0.7426328455870509
19.399615116,0.7426765636249315
19.407391858,0.742671552240681
19.415159301,0.7426945084811535
19.422932373,0.7426104729992719
19.430739546,0.7425844528263138
19.438520259,0.7425590208023851
19.446318791,0.7425793485948357
19.454109634,0.7425159794493678
19.461900087,0.7424750772467553
19.46972208,0.7424386751638583
19.477564083,0.7423909843016316
19.485359526,0.7423493586104335
19.493153458,0.7422933014915634
19.500932541,0.7422344755359956
19.508710654,0.742293059198636
19.516526757,0.7422538424896784
19.52433483,0.7422828306401189
19.532134342,0.7423271972241712
19.539925315,0.7424009772161281
19.547704838,0.7424186836016711
19.555497651,0.7424317785236403
19.563293944,0.7424762454183148
19.571070486,0.7424920133188525
19.578920879,0.7425055197853582
19.586697802,0.7425156182114637
19.594488035,0.7424632010714196
19.602264977,0.7424551003658652
19.61005975,0.7425278755867512
19.617842883,0.7424586862416578
19.625647196,0.7423640398274162
19.633426528,0.742427261170195
19.641206981,0.7424205355946439
19.648982014,0.7424263215283247
19.656782006,0.7423896948063414
19.664568339,0.7425172521745926
19.672602804,0.7425998797856198
19.680487988,0.7426057552383962
19.688282801,0.7426210827193956
19.696070833,0.742650253757584
19.703854376,0.7425461104348474
19.711645769,0.7425161428247729
19.719433422,0.7424791648706129
19.727213144,0.7423853691860557
19.735011067,0.7422282334516771
19.74282717,0.7421809554113813
19.750602863,0.7421125065443044
19.758395205,0.7420279601734775
19.766213408,0.7419283121197362
19.774004571,0.7418579803244686
19.781831564,0.7418747428994187
19.789630667,0.7419162442089766
19.79743075,0.7419092950824192
19.805222443,0.7418588280312863
19.813012475,0.7418914725474764
19.820803398,0.7418401006271208
19.82857685,0.741805840615365
19.836372513,0.7419265134135887
19.844152686,0.741943420665463
19.851950669,0.741914754799656
19.859740501,0.7418800639608951
19.867505134,0.7418110322710594
19.875300567,0.7418056309873554
19.883178591,0.7417324443489111
19.890968233,0.7417234602874199
19.898757366,0.741654925901344
19.906552749,0.7415842874135896
19.914317881,0.7416285639300852
19.922102094,0.7416139643226272
19.929885417,0.7415011917411437
19.93767784,0.7414933702123816
19.945470842,0.7415210565479855
19.953257875,0.7415489309227268
19.961044248,0.741579338810304
19.96882855,0.7416100440096391
19.976602723,0.7415623991595438
19.984453336,0.7416300113398668
19.992237809,0.7416109835633037
20.000003771,0.7416538655611543
20.007791684,0.7417603826506325
20.015567067,0.741712075997194
20.023349069,0.7417808101747213
20.031142522,0.7418372486774233
20.038936185,0.7418292782066577
20.046733447,0.7418139865587984
20.054521,0.7417900354181763
20.062293352,0.7417269726869165
20.070089175,0.7417159737184904
20.077888988,0.7416830135694437
20.085713621,0.741614821438036
20.093493274,0.7416446973138119
20.101297597,0.741592242752736
20.109089829,0.7416057100209537
20.116871522,0.7415416375218391
20.124661615,0.7415580242045111
20.132447438,0.7415852231870139
20.140239431,0.7415567058336667
20.148020723,0.7416454449206645
20.155801366,0.7416732204037876
20.163576459,0.7416705508120909
20.171365741,0.7416664130876464
20.179152494,0.7417209991099687
20.187016627,0.7417097832011773
20.19479789,0.7417301092904156
20.202606443,0.7417837679993166
20.210396066,0.7417920962453847
20.218185018,0.741758481589519
20.225956751,0.7417238802158524
20.233746184,0.7417437749779803
20.241540776,0.7417596085786123
20.249332749,0.7417261674313077
20.257125162,0.741712892487529
20.264902484,0.7417176389851586
20.272709357,0.7416878641925211
20.28052431,0.7417155803601024
20.288367394,0.7416732885596933
20.296154296,0.7416371079891988
20.303962719,0.7416148950519486
20.311759762,0.7415771377580392
20.319522945,0.7414785752137062
20.327327407,0.7414838192563282
20.33511372,0.7414904863365204
20.342900403,0.741502203835386
20.350686025,0.7414620912720917
20.358471718,0.7414933896126892
20.366255851,0.74147986436625
20.374054154,0.7415080408660049
20.381842116,0.7415387881470678
20.38970603,0.741469515404251
20.397473732,0.7414956622073279
20.405250935,0.741413634048784
20.413038948,0.7413340937016161
20.420830351,0.7413430439447858
20.428602263,0.7413391638031939
20.436402506,0.7414109750946806
20.444198659,0.7412821795755888
20.451991882,0.7412245391261225
20.459776324,0.7412213118262898
20.467570417,0.7412288300430248
20.475358,0.7411971427719635
20.483141852,0.7411654234374335
20.490992356,0.741167901717099
20.498797368,0.7410932610375622
20.506597451,0.7412020296507187
20.514401114,0.7411981428024147
20.522194637,0.7412700556888507
20.52998208,0.7412384165556243
20.537771563,0.7412851900946181
20.545584515,0.7411791616059996
20.553389218,0.741230377127395
20.561207201,0.7412518378603327
20.568982984,0.7413275152882598
20.576778616,0.74131057609687
20.584558489,0.7413825498267552
20.592412833,0.7412921678177664
20.600188965,0.7413531001797343
20.607972978,0.7413492755396044
20.615762811,0.7412511901081447
20.623552464,0.7412452528747583
20.631342556,0.7412449977692623
20.639136669,0.7413206273873756
20.646940312,0.741385291503025
20.654721875,0.7413653803638203
20.662510247,0.7413532555709943
20.67031432,0.7412871775213428
20.678107593,0.7413314320606564
20.685914446,0.7413494148908072
20.693759539,0.7413754463784241
20.701566892,0.7414044073617987
20.709355625,0.7414293396848578
20.717141057,0.7414723403413357
20.72493305,0.7414942841016705
20.732738923,0.7413611095552338
20.740510696,0.7413880380171393
20.748319178,0.7414460937589311
20.756098111,0.7414279790629482
20.763863903,0.7414360107120419
20.771719627,0.7414185418962638
20.77952678,0.741418539692059
20.787307542,0.7412946026167101
20.795165686,0.7413467792512451
20.802978659,0.7414027700917563
20.810813592,0.7414969398413744
20.818617754,0.7414470356162792
20.826412717,0.7414710206380892
20.83421174,0.7414036824069878
20.842007743,0.7414022104088491
20.849796265,0.741409860708864
20.857583999,0.7413738763978539
20.865374931,0.7413588175919309
20.873163884,0.7414056111809713
20.880946817,0.7413899502722321
20.888734249,0.741394633293539
20.896605663,0.7413692984518264
20.904403326,0.7414014373173333
20.912192348,0.7414287801155047
20.919988201,0.741368710819598
20.927787834,0.7413724430325488
20.935550497,0.7414190953312328
20.943314549,0.7413673537665478
20.951108472,0.741399378034507
20.958900344,0.7413819437893273
20.966732728,0.7413783158638371
20.97451903,0.7413810189539102
20.982343313,0.7413807855899811
20.990130236,0.7413742849366421
20.997991929,0.7414446076396836
21.005764912,0.741389054930775
21.013599705,0.7413524003975691
21.021396008,0.7413636467635452
21.02917593,0.7414166158279449
21.036968133,0.7414227643287846
21.044757306,0.7414121552610798
21.052557169,0.7414545538322015
21.060345571,0.7415025477704887
21.068144564,0.741507260916848
21.075929567,0.7414615221238549
21.08373735,0.7414441033233212
21.091529323,0.7414925270869257
21.099389596,0.7414609606423731
21.107171049,0.7415532483055005
21.114949882,0.7415404325279243
21.122739314,0.7414874425422578
21.130517997,0.7414311404939592
21.13832309,0.7414736145218267
21.146127133,0.7414612582805872
21.153898355,0.7414459306312374
21.161681098,0.7414440314531004
21.16947955,0.7413265799683492
21.177272703,0.7413157396656219
21.185090686,0.7413107803304732
21.192871309,0.7413047217049186
21.200707122,0.7412473937511803
21.208485055,0.7413450894096147
21.216292668,0.7413896229061274
21.224093811,0.7413478411648414
21.231905433,0.7413799394439089
21.239678606,0.7413477649298531
21.247472879,0.741341588790053
21.255253242,0.741426186547503
21.263037734,0.741250803591608
21.270822887,0.7412257478292446
21.278602949,0.7412558864184772
21.286404582,0.7411846517784316
21.294193775,0.7411978234587009
21.302049219,0.741220520113889
21.309844381,0.7411698540014254
21.317640094,0.7411208551708353
21.325417297,0.7411567151688947
21.333206919,0.7411494942789562
21.340996342,0.7412012201911028
21.348773365,0.7411833761406584
21.356584338,0.7412442147767258
21.36436778,0.7411897333712346
21.372156243,0.7412144011631833
21.379945666,0.7411816963579356
21.387735859,0.7411273473400601
21.395518071,0.7411267328642959
21.403383725,0.7411343986229673
21.411171027,0.7411257142654236
21.41898638,0.7411338576471144
21.426775913,0.7410610847795307
21.434567956,0.7410169864131955
21.442371719,0.7410153149694334
21.450186662,0.7410090654106632
21.457991765,0.7409008311090626
21.465773617,0.7408186451397316
21.47356642,0.7408266719729076
21.481368153,0.7407862461577902
21.489153666,0.7407730329134048
21.496960008,0.7406672333392005
21.504819512,0.7405877981989738
21.512595424,0.7406074053241688
21.520393847,0.7405588977357633
21.5281878,0.740614761609325
21.535979923,0.7405757496946649
21.543766285,0.7405571301218006
21.551596658,0.7406130562136832
21.559378461,0.7406169297474701
21.567168024,0.7406481444377465
21.574982407,0.7406955051076254
21.582787549,0.7406461522113746
21.590597003,0.7405744186771036
21.598384386,0.7405823058944683
21.606237329,0.7405393712991248
21.614015712,0.7404809769707339
21.621805074,0.7404384591716466
21.629586097,0.7404365541231507
21.63739198,0.7404230088958038
21.645190053,0.7403765722455562
21.653013526,0.7402423787582177
21.660834589,0.7403296796204086
21.668649202,0.7402289385934893
21.676421474,0.7402422195553858
21.684229307,0.7402653899441438
21.69202534,0.7402962171921724
21.699816002,0.7403006715433935
21.707665446,0.7403080299922834
21.715463639,0.7403129791826913
21.723254771,0.740327411675756
21.731038054,0.7403163591282074
21.738851477,0.7403306206487544
21.74665053,0.7402508260381626
21.754481333,0.7403671236276417
21.762241845,0.7403276204150674
21.770022298,0.7403541750411943
21.77782725,0.7403657443493121
21.785636154,0.7404031912977085
21.793423916,0.7404154225711677
21.801215389,0.7403615838261286
21.809071402,0.7403636759391149
21.816870455,0.7403380994417496
21.824643358,0.7403090482099456
21.832436591,0.7403256822276373
21.840237194,0.7403021393304793
21.848032847,0.7402991461392978
21.855837659,0.7402404389496502
21.863637702,0.7402417152436652
21.871428925,0.7403019272461417
21.879215218,0.7402528033876745
21.887022821,0.7401915572084659
21.894832503,0.74019884381453
21.902621516,0.7402283790746118
21.910456219,0.7402430408219927
21.918266492,0.7402169348285242
21.926058555,0.7402073323293507
21.933856607,0.7402383974531462
21.941668011,0.740197121212237
21.949459883,0.7400806329549282
21.957257916,0.7400488440178428
21.965044549,0.7400048398757375
21.972823751,0.7400097380235414
21.980632554,0.7400845875707435
21.988424447,0.7401245462072066
21.99621306,0.740204575801848
22.004002222,0.7402219868972201
22.011847696,0.7401146953904235
22.019626839,0.7401277729915101
22.027440341,0.7400788933344209
22.035218434,0.740054336244477
22.043035967,0.7399806107264099
22.05083421,0.7399229244105446
22.058673543,0.7399780943788581
22.066469156,0.7400635699488148
22.074259339,0.7399854074612774
22.082042281,0.7399237019382635
22.089852684,0.7397485448838781
22.097633387,0.7397560160524594
22.10544264,0.7397359193728615
22.113308983,0.7396896624717761
22.121104626,0.739585698068441
22.128902469,0.7395734678097503
22.136684601,0.7395428457292365
22.144476184,0.7394468505717178
22.152312518,0.73943000593154
22.16010141,0.7394673030570266
22.167912633,0.7394945291424809
22.175708736,0.739493724410956
22.183512049,0.739459450345434
22.191298542,0.7394239581028891
22.199102244,0.7394972344112295
22.206925977,0.7395741215408618
22.214800951,0.7395617427199719
22.222609964,0.7395276164299635
22.230408897,0.7395075163769367
22.23822172,0.7395369276085069
22.246034653,0.7395236314873388
22.253830385,0.7394683297624092
22.261635528,0.7394239217752934
22.269418331,0.7394184459689244
22.277225204,0.7393536096892109
22.285006166,0.7393891046858058
22.292814289,0.7394378444636709
22.300612482,0.7394344207848107
22.308411245,0.739451106761205
22.316262638,0.7393700896039292
22.324068061,0.7392830026743435
22.331852764,0.7392345105007634
22.339647227,0.7392809622145955
22.347434089,0.7393141666611753
22.355246142,0.7393389237868343
22.363033595,0.7393006219850943
22.370862968,0.7393466206894952
22.378649551,0.7393135182042275
22.386456524,0.7393523647749484
22.394268877,0.7392653204358648
22.40207143,0.7392059837942692
22.409851942,0.7392422265729864
22.417698006,0.7392542076783439
22.425481688,0.7392379817406306
22.433325651,0.739040106966544
22.441123614,0.7389710653770288
22.448911667,0.7388705794429782
22.4567107,0.7388104327058314
22.464509913,0.7386823945497976
22.472288275,0.7387316961954827
22.480095938,0.7387636626098929
22.487897921,0.7386464816844602
22.495704134,0.7386867044019706
22.503489736,0.7387833644747924
22.511285119,0.7387463889756216
22.519144743,0.7387589901235689
22.526939835,0.7386784921568678
22.534735668,0.7385773005699141
22.542553411,0.7385923631198527
22.550367214,0.7385999293248893
22.558187217,0.7386325025654918
22.56598987,0.7386030798214438
22.573796343,0.7385397474030859
22.581595916,0.7385300888722505
22.589405309,0.7385041023306212
22.597208572,0.7384346833715115
22.604993714,0.7383504682570962
22.612783057,0.7384014505614364
22.62062588,0.7384043874529576
22.628438273,0.7384389007827074
22.636250926,0.7383702199216683
22.644049839,0.7384316924857796
22.651856342,0.7383720947657122
22.659661345,0.738319020728335
22.667456487,0.7382197852971532
22.67529195,0.7382567994178779
22.683106354,0.7381695493548798
22.690887946,0.7382064579220512
22.698680189,0.7382329011197045
22.706464841,0.7382627546466286
22.714304025,0.738303152579382
22.722157238,0.7382589006765037
22.729987501,0.7382439874789929
22.737780984,0.7382278952052191
22.745572757,0.7381540513327934
22.753378539,0.7381802386999503
22.761182192,0.7381257260727998
22.768991645,0.7381425627622876
22.776773218,0.7381520285359034
22.78456317,0.738083430764695
22.792379023,0.7380183184334463
22.800173006,0.7378738788873842
22.80797831,0.737817784992514
22.815776113,0.7377837869602917
22.823651766,0.7378337348250298
22.831448989,0.7378309061643017
22.839262352,0.7378494677849414
22.847060314,0.7377850915324985
22.854889007,0.7378015859543725
22.86267837,0.737825678763833
22.870476853,0.737860835380732
22.878280996,0.7378415883757465
22.886117999,0.7378295351684414
22.893910312,0.7378164801114698
22.901722225,0.7378947659401344
22.909536668,0.7378590996588795
22.91732875,0.7378522416835249
22.925196144,0.7378396855850968
22.933003947,0.7378080027235999
22.940792479,0.73788836143651
22.948594412,0.7378965191276965
22.956380995,0.7379204249639555
22.964191778,0.737860199938424
22.972002641,0.7378952572819651
22.979813114,0.7379112379720832
22.987619867,0.7379139137191175
22.99542949,0.7379056758178345
23.003211292,0.7379111645737918
23.011025995,0.7378600894661104
23.018819048,0.7379208583771708
23.026667881,0.7379969938006576
23.034455754,0.7380324565217793
23.042247277,0.7379765683577159
23.05008451,0.7379776659657015
23.057886533,0.7380107715319787
23.065697866,0.7380007663185941
23.073503369,0.7380251036672815
23.081303092,0.7379021362043039
23.089117574,0.7378524024799399
23.096910467,0.7378965343676435
23.10473581,0.7379433208283473
23.112532663,0.7379123485865297
23.120339776,0.7378976533836896
23.128190969,0.7378997876339782
23.136006502,0.7378565743776284
23.143809225,0.7378600944060544
23.151611358,0.7379262989700844
23.159409251,0.7378361201328871
23.167214454,0.7377489810329356
23.175009507,0.7377481368123686
23.18282952,0.7376913277758858
23.190618902,0.7376862440883676
23.198424985,0.737552722825536
23.206214948,0.7374779898692619
23.214018971,0.7375017653140723
23.221822244,0.7374713803920844
23.229696537,0.7373617688512023
23.23749816,0.737363117818692
23.245306373,0.7373184686112525
23.253101386,0.7372946630737298
23.260916309,0.7373612405127187
23.268689251,0.7373152100063876
23.276505444,0.7372975703925153
23.284301027,0.737192824303379
23.29213464,0.7372022783443628
23.299949773,0.7372650673008978
23.307762066,0.7372569247880422
23.315583179,0.7372474019059942
23.323387662,0.7373002204703005
23.331252886,0.7373140541115507
23.339060618,0.737192201114766
23.346865891,0.7371410439448065
23.354673934,0.7370780846361394
23.362482447,0.7370445032925915
23.37030916,0.737025585207556
23.378121973,0.7369834626303685
23.385917946,0.7370150679210813
23.393711439,0.7369870864255699
23.401534142,0.7370115941502718
23.409367265,0.7368883536121524
23.417174208,0.7369089877576817
23.42496121,0.7368592005778779
23.432818554,0.736764824209309
23.440625357,0.7367604455248276
23.44843962,0.7367397876848665
23.456256042,0.7367563049266282
23.464059585,0.7367515144312181
23.471857208,0.7366929834432075
23.479661491,0.7366265093241001
23.487464594,0.7364863160183461
23.495272397,0.7365003389998448
23.503062529,0.7365798629751336
23.510876762,0.7365910003203328
23.518671255,0.736603880663311
23.526474358,0.7366242987435259
23.534340992,0.7365360193868128
23.542152045,0.7364851399565614
23.549958848,0.7363978163351853
23.557771381,0.7364257812973929
23.565622474,0.7363997280290921
23.573431307,0.7364513259080605
23.58124546,0.7363555442097374
23.589071413,0.7363510939169929
23.596864306,0.7364054289141909
23.604651138,0.7364310053126029
23.612448271,0.7365500593478278
23.620252844,0.7365186759037479
23.628062827,0.7363814600913985
23.63594477,0.7363513873895599
23.643748303,0.7363326501614235
23.651566626,0.7363869188768405
23.659356249,0.7363421415994057
23.667155082,0.7363658988078535
23.674945064,0.7363625895357743
23.682818148,0.7362944013943661
23.690630911,0.7362520728905825
23.698433474,0.7362633205921968
23.706222156,0.7362294695502066
23.714025229,0.7363416514993794
23.721827852,0.7363663273203885
23.729623825,0.7362908456018457
23.737482218,0.736183005965744
23.745304121,0.7361694874163806
23.753087954,0.736132283412087
23.760887437,0.7361477014700593
23.76869409,0.7361331513960342
23.776505803,0.7361834363823904
23.784330506,0.7362337324047225
23.792137559,0.7362118457381075
23.799940542,0.7362547664452581
23.807802415,0.7362011414458821
23.815600298,0.7360962427881346
23.823406641,0.7360803772779977
23.831198863,0.7361441647096216
23.839067477,0.7362143876628755
23.84689172,0.7361513571687563
23.854700943,0.7360685847694192
23.862505436,0.7361020462334464
23.870321368,0.7360319132597956
23.878129392,0.7360315035817881
23.885939764,0.7360347512373681
23.893746727,0.7361152448605912
23.90157603,0.736175560610772
23.909385323,0.7361598665029722
23.917213906,0.7361012720243544
23.924993339,0.7360783646208537
23.932816472,0.7360411341220748
23.940680405,0.736029912200109
23.948493268,0.7359897983868194
23.956326182,0.7360033910682361
23.964144384,0.7360693978630682
23.971953057,0.736112209467994
23.97975634,0.7360555562469928
23.987559403,0.7360050068456452
23.995373106,0.7359700255214361
24.003204889,0.7359931515839635
24.011008472,0.7359215939040372
24.018825135,0.7359702206047616
24.026640918,0.735985617135847
24.034434331,0.7359347667284882
24.042297445,0.7358681059201329
24.050092097,0.7358817669529782
24.05790453,0.735824828489323
24.065715533,0.7358412508251551
24.073540856,0.7358380639391925
24.081350269,0.7358434355217424
24.089209262,0.7357560127412719
24.097008695,0.7357911285336702
24.104809858,0.7357236006478491
24.112613471,0.7356273686117939
24.120442134,0.7355897766364008
24.128262957,0.7356276421757981
24.13607261,0.735708444741686
24.143933913,0.7357583303030671
24.151741686,0.7357509926370354
24.159553929,0.7357624015622817
24.167381862,0.7358498968852285
24.175163125,0.7358035841935551
24.182973518,0.7357687710079669
24.190784931,0.7357533259963787
24.198583314,0.7357706718580062
24.206389006,0.735779048382021
24.214188279,0.735752887537808
24.221993592,0.7357467364743329
24.229789895,0.7356739458379287
24.237598208,0.7356676479975864
24.245465531,0.7356222006307741
24.253271314,0.7356788200499405
24.261087047,0.7357643150565124
24.26890665,0.7357289224602037
24.276720463,0.7357193148972783
24.284547826,0.7356845407855584
24.292363119,0.7357340130913446
24.300176972,0.7357445331407988
24.307993365,0.7357631984046821
24.315793498,0.7357247551025834
24.323596901,0.7357713870633061
24.331396674,0.7357322401415188
24.339184557,0.7357867353839485
24.34703564,0.7357789102377987
24.354847023,0.7357747439593291
24.362642576,0.735763126152287
24.370465439,0.7356683584820121
24.378271662,0.7356961001339778
24.386097785,0.7357133868507193
24.393900168,0.7356980820048734
24.40169875,0.7357261483534714
24.409497233,0.7356530346904155
24.417304336,0.7357026531477974
24.425126119,0.7356115523121348
24.432946252,0.7355567362313238
24.440741125,0.7354919325385508
24.448607098,0.735461362452859
24.456406811,0.7354123441948829
24.464216254,0.7354000299884955
24.472016887,0.7354868903717586
24.47982825,0.7355253785258616
24.487628222,0.7355182283557786
24.495436325,0.7355511264241075
24.503238488,0.735525653502317
24.511035311,0.7354470595087402
24.518851044,0.7354124357217534
24.526661457,0.7353349404029398
24.53446861,0.7353488116769193
24.542282403,0.7353302913339169
24.550143607,0.7353115749204708
24.55796612,0.7352660887386501
24.565754032,0.7353486260250844
24.574194841,0.7353302437458873
24.582019804,0.7352821589009677
24.589828307,0.7352276455695003
24.59763504,0.7352302514641118
24.605445923,0.7352895702535515
24.613266306,0.7353538628388822
24.621069249,0.7353062902804142
24.628885582,0.7352115747043302
24.636708815,0.735152323458494
24.644512257,0.7351359702646967
24.652394591,0.7350874203296378
24.660213784,0.7350754360840167
24.668085848,0.7349774315652803
24.67588983,0.7349689667401798
24.683703763,0.7349763427950868
24.691511876,0.7349566327020108
24.699328319,0.7349388521339266
24.707126702,0.734867286305685
24.714954885,0.7348908502093705
24.722765918,0.7348927374107402
24.730572881,0.7348283399375005
24.738370783,0.7347084208002076
24.746196066,0.7347231597665869
24.754057371,0.7346813741187924
24.761844263,0.7347217298397779
24.769643716,0.7347055493447383
24.777453999,0.7347132888611462
24.785271142,0.7347041027643872
24.793087425,0.7347074203093201
24.800873357,0.7347042582867701
24.808692901,0.734667442628623
24.816487183,0.7346208681772524
24.824303926,0.7346293079783225
24.832133779,0.7346465577378357
24.839949922,0.7346157908236538
24.847760985,0.734587242355939
24.855633169,0.7345126924583159
24.863436561,0.734492164915329
24.871243604,0.7345046943567174
24.879042707,0.7345054217431063
24.88685964,0.7344411182794622
24.894674063,0.7344005518928479
24.902477766,0.7344236877930916
24.910278579,0.7344441021924566
24.918091691,0.7344592062667368
24.925881114,0.734538237003501
24.933676067,0.7345348001540571
24.9414991,0.7344703053290934
24.949326883,0.7344771381344376
24.957196647,0.7344376787281597
24.964994129,0.7343977559963166
24.972802752,0.734433671720256
24.980616615,0.734349572759261
24.988431889,0.7343302575212344
24.996244672,0.7343153538286814
25.004055575,0.7342763243869047
25.011849867,0.734187299894924
25.01962971,0.7341312495424475
25.027459693,0.7341287205771176
25.035273656,0.7341122397309643
25.043078299,0.7341147435785594
25.050893462,0.7340108493731167
25.058767965,0.7340169183848789
25.066611129,0.7340240343534756
25.074430511,0.7339952194254276
25.082248204,0.733991290809881
25.090075177,0.734019274342981
25.09787382,0.733921777482576
25.105692943,0.7339352694349973
25.113482946,0.7339019600059532
25.121309629,0.7338414673576168
25.129104382,0.7338118271208136
25.136921895,0.7337892467470882
25.144739108,0.7336759520297618
25.152548811,0.7336342963457819
25.160417674,0.733703819427847
25.168240627,0.7336620194968915
25.17605832,0.7336973100819143
25.183848633,0.7336504493527343
25.191672586,0.7337130978966789
25.199473709,0.7336543185506309
25.207271622,0.7336725310813037
25.215103475,0.733679947882077
25.222907638,0.7337163345298272
25.230725391,0.7337349013496887
25.238524624,0.7337180166019742
25.246346217,0.7337524489402693
25.25417113,0.7338046431718263
25.262043123,0.7337870287827419
25.269846516,0.7337457652783512
25.277677139,0.7337088276694902
25.285472132,0.7337600921508035
25.293265635,0.733691743416539
25.301083928,0.7336040954150665
25.30888214,0.7335232836734161
25.316689233,0.7334938316878549
25.324499046,0.7334266254489411
25.332301739,0.7333417487455403
25.340123002,0.7333796084197175
25.347929665,0.7333390345482332
25.355772198,0.7333274127060353
25.363659782,0.7333436748316405
25.371471175,0.7333233361040477
25.379280518,0.7332820756451661
25.387107261,0.7332621531420477
25.394906684,0.7332133140528376
25.402731167,0.7331652987057236
25.4105321,0.7332357800169284
25.418355293,0.7332320456084913
25.426173836,0.7332553604070954
25.433978879,0.7332164291019101
25.441789642,0.733142280796987
25.449593785,0.7331404006935712
25.457397307,0.7331848491761045
25.465257671,0.7331123967459546
25.473063304,0.7330858886435968
25.480880587,0.7330663330167908
25.48868905,0.7331591443494843
25.496516583,0.7331658309988142
25.504318736,0.7331497776335345
25.512123078,0.7331409492321763
25.519918231,0.7331140790836473
25.527726334,0.7330944792909595
25.535527177,0.7331326144606046
25.54335241,0.7331543203657529
25.551154463,0.7331492124680659
25.558947166,0.7331489909763409
25.566796189,0.7330976629183261
25.574623602,0.7331234471518306
25.582440145,0.7331311773289568
25.590251178,0.7330727276794377
25.598063971,0.7330728306416439
25.605866454,0.7331244732261352
25.613682817,0.7330042167648592
25.62150047,0.7328732975592481
25.629306292,0.7328663666287963
25.637102595,0.7328182648619558
25.644927738,0.7327298769304942
25.652744091,0.7327620358457764
25.660617665,0.7328087730747953
25.668514569,0.7327905680810942
25.676315481,0.7328401212633167
25.684123554,0.7329465076211976
25.691924657,0.732814540269879
25.69973314,0.7328098091543709
25.707524383,0.7327906168912078
25.715355726,0.7326416088056509
25.723151289,0.7325550601246477
25.730971372,0.7325548898107814
25.738789175,0.7325327473578508
25.746605518,0.732544672136099
25.754406741,0.732611834093507
25.762232994,0.7325647010289617
25.770098607,0.7325293428305553
25.77789847,0.7324033071058392
25.785696123,0.7323712123724051
25.793504766,0.7324087109069604
25.801313339,0.7323843760359375
25.809152692,0.7324631552782415
25.816954615,0.7325354379799163
25.824761428,0.7325204484475232
25.83257425,0.7325468134204149
25.840390114,0.7326187475425353
25.848211716,0.7325689458464272
25.856009339,0.7325823425774349
25.863796192,0.7324973181401545
25.871685615,0.7325106065783064
25.879486618,0.7323957463965952
25.887329812,0.7322847219554591
25.895119164,0.7322650626151473
25.902967667,0.7322869057426636
25.91078394,0.7322593456451294
25.918602083,0.7322938192772576
25.926399766,0.7322304871697555
25.934213769,0.7321296615007552
25.942024512,0.7320977306068354
25.949831365,0.7321374466046171
25.957636549,0.7322391560988534
25.965439031,0.7322183162134877
25.973318245,0.7322349795799992
25.981131168,0.7322668456087403
25.988958811,0.7322270305335153
25.996767584,0.7321927039446093
26.004614087,0.7322375699329111
26.01240726,0.7322208617668379
26.020215033,0.7321610667525388
26.028030926,0.7321192209123369
26.035825158,0.7321187578451472
26.043629871,0.7320841783952329
26.051432634,0.732055511838026
26.059239657,0.7320957481793169
26.067061,0.7320061318844
26.074936873,0.7319896980065145
26.082751116,0.7318899195203715
26.090557609,0.7318925855131442
26.098372672,0.7318266092383237
26.106186055,0.7319160944879826
26.113987628,0.7318705588908816
26.121783821,0.7318972644748281
26.129609314,0.7319259617585335
26.137408096,0.731970218074957
26.145219819,0.7320869443264251
26.153039382,0.7320489090287102
26.160846865,0.7319849355064099
26.168690508,0.7319335234303339
26.176554602,0.7319394855596892
26.184355085,0.7318529093717132
26.192226388,0.7317870228690594
26.200039802,0.7316468969051252
26.207875665,0.7315767933678811
26.215677168,0.7315639084082411
26.22346367,0.7315493750130564
26.231287113,0.7315608066769008
26.239109116,0.7315455762673811
26.24696288,0.7315227779391151
26.254786503,0.7315014389585663
26.262605796,0.7314955882019093
26.270399208,0.7314457833719257
26.278269492,0.731382709081416
26.286090925,0.7313102202022346
26.293892738,0.7313481322721602
26.30170419,0.7313392321190345
26.309524574,0.7313115345132218
26.317313906,0.7313963542464089
26.325128219,0.7314184184521572
26.332926792,0.7314754581904547
26.340759225,0.7315216357846865
26.348557938,0.7315416106586118
26.356395371,0.7315624276634345
26.364229424,0.731434499425854
26.372043777,0.7314832292098157
26.379907021,0.7314187200187701
26.387751524,0.7313939507596425
26.395544657,0.7313488444090468
26.40339463,0.7313405799505164
26.411204933,0.7312959332764724
26.419037916,0.731319062756498
26.426853209,0.7313106794425137
26.434665692,0.731321581396637
26.442476715,0.7313800647875174
26.450297898,0.7312798164938533
26.458096741,0.7312797198999915
26.465890324,0.731250050721933
26.473716797,0.7311697185734858
26.48160309,0.7312253812780123
26.489429373,0.7312718429720806
26.497252907,0.7312606046316504
26.5050722,0.731167529540308
26.512877682,0.7311358421207325
26.520690245,0.7311332312873582
26.528505628,0.73116523249291
26.536320381,0.7311715903172767
26.544126014,0.7312133637334844
26.551940717,0.7311543545554918
26.55976272,0.7311815669680332
26.567573843,0.7311875838118239
26.575387276,0.7312634273829365
26.583245159,0.7313417792763286
26.591070123,0.731389449095182
26.598881305,0.7313724350482159
26.606684178,0.7313846305940237
26.614510271,0.7313471666163813
26.622325824,0.7312845205521644
26.630141817,0.7313686708020692
26.63796251,0.7313885483638197
26.645775053,0.7314003614380807
26.653626687,0.7314464237999665
26.66143574,0.7314293217810738
26.669257002,0.7314487696792175
26.677078655,0.7314423799591436
26.684966949,0.7314190710319651
26.692764442,0.7313528521800186
26.700591715,0.7312539658082563
26.708390428,0.7313346011047825
26.716222391,0.7314057642384538
26.724034174,0.731415237950751
26.731837617,0.7314257049820727
26.7396541,0.7313662107935673
26.747495363,0.7313870689771288
26.755316096,0.7313934495513286
26.763139589,0.7314690523581652
26.770974962,0.731523134621728
26.778791885,0.7314987912622167
26.786664879,0.7315598865329661
26.794472052,0.7315565798074735
26.802292115,0.7315213778078965
26.810102278,0.7315457510746604
26.817887761,0.7315815495623149
26.825713803,0.7315441996495404
26.833533236,0.7314751855518514
26.84137143,0.7314466062341335
26.849190213,0.7314985642529905
26.856997855,0.7314521722541428
26.864787008,0.731321699282338
26.872617401,0.7313086774856515
26.880428944,0.7312484223140294
26.888316078,0.7311202867592563
26.896128991,0.7310699901211078
26.903925573,0.7310737173632154
26.911722786,0.7310521911996881
26.919534649,0.7310945798080302
26.927355423,0.7311070131034174
26.935170866,0.7311313905130021
26.942969849,0.7310516272705774
26.950780361,0.7310978958406368
26.958600454,0.731079485942401
26.966419467,0.7310379097945173
26.97422303,0.7310748061579733
26.982018763,0.7310856289386375
26.989895747,0.7310072245729422
26.99770532,0.7310771219175624
27.005534543,0.7309890570382251
27.013353856,0.7310104272589741
27.021178009,0.7309212884885834
27.028985901,0.7308220464646207
27.036809094,0.7308617832240469
27.044638078,0.73089723101352
27.052466451,0.7307785846058412
27.060281184,0.7308710421687081
27.068095477,0.7308079769561635
27.07593127,0.7308382518606578
27.083734303,0.7307794471084976
27.091633406,0.730752826126238
27.099427959,0.730833326498021
27.107225362,0.7308576237502097
27.115039735,0.730853217542652
27.122841188,0.7308230010419977
27.130654601,0.7308697367570759
27.138461883,0.7309610444908384
27.146270206,0.7309679055991215
27.154078219,0.7310300966374447
27.161895562,0.7310926060873819
27.169705426,0.7309953319290645
27.177538169,0.7309903306739906
27.185373622,0.7309937645436744
27.193231395,0.731011672450045
27.201039218,0.7309140863205874
27.208856211,0.7308851933638276
27.216660964,0.730933334663441
27.224482427,0.7308943395318992
27.23230675,0.7308813739765178
27.240106183,0.7309316985185321
27.247939806,0.7309161346617217
27.255743149,0.7308675184134577
27.263551442,0.7308754893263355
27.271364675,0.7308672108223071
27.279177177,0.7309556415362014
27.287011241,0.730942694500994
27.294918374,0.7309736468813001
27.302725337,0.7309327857167597
27.31055472,0.7309364851925243
27.318352133,0.7308848270209418
27.326202866,0.7309046739925085
27.334029029,0.7308568522766375
27.341852402,0.7308263530283249
27.349662845,0.7308094362325424
27.357486778,0.7307503828945656
27.365301271,0.7307562002559262
27.373129564,0.7306827728432713
27.380943477,0.7306790247938675
27.38876035,0.7307106824290269
27.396624314,0.7307728206406608
27.404434157,0.7307106334119339
27.4122761,0.7307190810390933
27.420122104,0.730719517056835
27.427971367,0.7307591283409144
27.43579235,0.7306970864650535
27.443604623,0.7307778970734605
27.451432826,0.730897023368565
27.459246459,0.730815678029445
27.467101732,0.730816754067499
27.474917745,0.7308519670633903
27.482731668,0.7308151283507021
27.490633662,0.7307699142190889
27.498525085,0.7307807667862565
27.506339428,0.7307825700291674
27.514173031,0.7308406045615081
27.521989655,0.7309045239116208
27.529797987,0.7309835059483386
27.53761888,0.7309827726770007
27.545437623,0.7309567318976387
27.553261426,0.7308894087941686
27.561088629,0.7308692513623971
27.568884492,0.7308478806607193
27.576715895,0.7307984758025113
27.584566929,0.7306988406746594
27.592394332,0.7306907466379328
27.600266205,0.730652775112965
27.608086138,0.7306098676596858
27.615885381,0.7305928307403303
27.623699074,0.7306029634854566
27.631517557,0.7305856652115069
27.63933687,0.7305417550670388
27.647155144,0.7305896346937251
27.654970236,0.7306064145315065
27.662785889,0.7305928401473122
27.670608822,0.7306321203643045
27.678426535,0.7307230058984142
27.686238548,0.73074465433074
27.694062071,0.7307846565162818
27.701924185,0.7307674989262626
27.709718347,0.7307728041012721
27.717556641,0.7308069700019758
27.725374363,0.7308033908381931
27.733205677,0.7307798408766709
27.74102948,0.7308106758969902
27.748845023,0.7308211362317458
27.756658476,0.7308416116041208
27.764490039,0.7308355976775902
27.772310412,0.7308018719690137
27.780132815,0.7307682025473101
27.787939878,0.7307170436607978
27.795762141,0.7306061648777363
27.803627894,0.7306551536152829
27.811447347,0.7306972861726508
27.81925001,0.7306684466905519
27.827064073,0.7307119225954117
27.834889126,0.7307373212693695
27.842714459,0.7307442391722182
27.850532932,0.7307051201053949
27.858345515,0.730689890428702
27.866138258,0.7307785262201479
27.873962781,0.7307715920656345
27.881766684,0.7307202687263107
27.889590557,0.7306638205722461
27.89740633,0.7306026906835709
27.905295234,0.7305981910571163
27.913117347,0.7306384109734453
27.92097477,0.7306546201701458
27.928792353,0.7306421610709649
27.936604296,0.730657895192069
27.944431979,0.7306595388039787
27.952255752,0.7306367545810803
27.960061935,0.7306118284598556
27.967877638,0.7306206872577771
27.975696481,0.7306601482609516
27.983504594,0.730678004956565
27.991333617,0.7305394923187571
27.9991462,0.7306172658484699
28.007040424,0.730623729835305
28.014862197,0.7306064826011259
28.02268788,0.7306549977284665
28.030512763,0.7306405400242577
28.038339586,0.7306075841999865
28.046180369,0.7306237255045329
28.054004202,0.7305713298731408
28.061829625,0.7305842511356536
28.069662008,0.7305199738728435
28.077501782,0.7305139065393084
28.085331155,0.7305322676069971
28.093140377,0.7304354694713684
28.100975801,0.7303237861505703
28.108850784,0.7302759966923064
28.116652197,0.7302897883120097
28.12450415,0.730354010561186
28.132313743,0.7303201791908154
28.140136206,0.7302726181424027
28.147954599,0.7302249622124992
28.155776342,0.7303232288394489
28.163595875,0.7303126330486045
28.171389978,0.7303274413003755
28.179201371,0.7303653504872903
28.187010604,0.7302840823446682
28.194831617,0.7302682354182751
28.2026364,0.7302702823903815
28.210517244,0.7302730236748619
28.218335147,0.7302644700096121
28.22615824,0.7302521935452867
28.233988853,0.7301813010979307
28.241805076,0.7302273273725912
28.249651149,0.7302239224779824
28.257468242,0.7301085826655719
28.265313845,0.7301205204088158
28.273131068,0.7301457706996951
28.280959001,0.7302171844673684
28.288772974,0.7302491256088411
28.296577937,0.7302635048171611
28.30438405,0.7301816163717438
28.312267594,0.7302196374627138
28.320080216,0.7302343487188134
28.327902599,0.730249140182721
28.335728533,0.7302273607785927
28.343550155,0.7302479613821601
28.351386739,0.730178611630021
28.359220652,0.7301786578419793
28.367030845,0.7301909199209295
28.374865808,0.7301661283024555
28.382691511,0.730192678781702
28.390524134,0.7301198911692038
28.398343547,0.7301954169285126
28.406176561,0.7302548844299955
28.414062034,0.7302499667094277
28.421884647,0.7303247143540111
28.42970781,0.7303297802886535
28.437547224,0.7303575724300938
28.445359397,0.7303910526202437
28.45319397,0.7303876401856809
28.461007112,0.730364812046615
28.468821905,0.7303550393400944
28.476627608,0.7304452524517844
28.484445001,0.7304936168754027
28.492251374,0.7305544054138619
28.500087397,0.7305910231979673
28.50789534,0.7307173218041293
28.515779344,0.7306394447004987
28.523578056,0.7305052735339996
28.531386679,0.7305485334945331
28.539206742,0.7304994699627718
28.547046775,0.7304605040657267
28.554859568,0.730532384852498
28.562682832,0.7304981853673105
28.570503925,0.7304473685683347
28.578333558,0.7304025235413807
28.586152251,0.7303118750587863
28.593965593,0.7302850160658564
28.601801506,0.7302571626483237
28.60962331,0.7302443888813241
28.617491314,0.7301889652369874
28.625316677,0.7302222305707543
28.63311939,0.7301902058297441
28.640977013,0.7301535117853162
28.648797626,0.7300390751086451
28.656626569,0.7299837666820538
28.664447722,0.7299848319312274
28.672260435,0.7299296333302406
28.680084058,0.7299122588288288
28.687909591,0.7299994963523821
28.695732154,0.7300560433915433
28.703534667,0.7301203146696501
28.71133488,0.730097357351135
28.719228643,0.7301790083318718
28.727060867,0.7302025237204917
28.734883549,0.7300987362951334
28.742693952,0.7300717843398932
28.750492685,0.7300642277669472
28.758324098,0.7301368204821
28.766134521,0.7301172230214782
28.773945414,0.7300935202845422
28.781764397,0.7301263426937517
28.78958143,0.7301009317113284
28.797410453,0.7301325770525885
28.805208856,0.7300404510948232
28.813031239,0.7299616256339594
28.820889242,0.7299535332781151
28.828707945,0.729881911529332
28.836546778,0.729961200777569
28.844368762,0.7300244680373545
28.852252816,0.7299791562681377
28.860094869,0.7299850443732481
28.867894122,0.7299547739962591
28.875722585,0.7299178823144664
28.883528808,0.7299475235625889
28.89134987,0.7298416840547861
28.899170023,0.7298246429656324
28.906992027,0.7298431210281388
28.914785529,0.7297698937454568
28.922688903,0.7297938273551884
28.930506996,0.7297724177847942
28.938322799,0.7297827232481586
28.946148182,0.7297849888043895
28.953968615,0.7297453186448949
28.961781368,0.7297295829123955
28.969613871,0.7296916345643008
28.977422254,0.729675653275763
28.985241367,0.7296998673882832
28.99305868,0.7296820185339132
29.000893473,0.7296977735746519
29.008720406,0.729726092694837
29.016566179,0.7297531550298738
29.024427363,0.7296547128856377
29.032248956,0.7296950191524898
29.040063629,0.7297155681374239
29.047896212,0.7296873664528449
29.055717425,0.7297131650323702
29.063533248,0.7297025810125138
29.071356301,0.729812754155535
29.079181464,0.7298336637480556
29.087002917,0.7298960177902178
29.09482481,0.7298451412031532
29.102654203,0.7297750139891547
29.110487217,0.7298151100838477
29.11831233,0.7298111913466714
29.126203233,0.7298202144026482
29.134011646,0.7296917015438859
29.141846429,0.7297310961909189
29.149648402,0.7296999592513432
29.157462575,0.7296955243327043
29.165265638,0.7296570844424779
29.173082821,0.729534711621842
29.180891474,0.7295002171358815
29.188720677,0.7293803123064567
29.19652907,0.7293391975066138
29.204350123,0.7294070879302242
29.212164936,0.7293599627652261
29.219977349,0.7292958370297946
29.227870632,0.7292725398868003
29.235693625,0.7293464438726859
29.243518689,0.7292986570672839
29.251338082,0.7292713170196512
29.259150035,0.7293259459968028
29.266997678,0.7293237617909374
29.274817001,0.7294081474296962
29.282646864,0.7294115392283258
29.290479637,0.7293966008767715
29.2983146,0.7294571483293573
29.306152914,0.7294594107091231
29.313990897,0.729452122497823
29.32180013,0.7294266540980422
29.329671913,0.7293432341114098
29.337479296,0.729262426215443
29.345293969,0.729263882067596
29.353116272,0.7293243619662697
29.360936105,0.7293753827943126
29.368747728,0.7293514356190728
29.376612851,0.7292818346004395
29.384458275,0.7292751984673879
29.392268008,0.7293237780405285
29.4000796,0.729230637533157
29.407894913,0.7292287356875722
29.415696546,0.7292462806334112
29.42354951,0.729299119468947
29.431439543,0.7292958873752171
29.439252456,0.7293426928694009
29.447080389,0.7293129615274063
29.454905812,0.7292448196649646
29.462752016,0.7293124112043
29.470582149,0.7292846622665516
29.478426962,0.7293016852025392
29.486264315,0.7293110259552064
29.494086578,0.729291777372459
29.501915662,0.7291982337991507
29.509730434,0.7292131593378397
29.517549577,0.7291615888878007
29.525383741,0.7291202795449176
29.533284354,0.7290411793272074
29.541092447,0.7290597645728732
29.54890512,0.7290094859731401
29.556744183,0.7290945948458478
29.564587087,0.7291454581262651
29.572399729,0.729165206612573
29.580236733,0.7291751832016626
29.588053866,0.7291249323535588
29.595865189,0.7290911262323146
29.603677222,0.7290163293847801
29.611497675,0.7290657741592398
29.619312778,0.7290811334718579
29.62712024,0.7290811503963153
29.634999794,0.7291114927350856
29.642817587,0.7290989915561055
29.65062224,0.7290895294291344
29.658454373,0.7289353705229172
29.666298646,0.7289134074607679
29.674133939,0.7289814057339545
29.681944323,0.7290153189004097
29.689781526,0.7290458231391875
29.697606839,0.7290218800500212
29.705398651,0.7290129367420691
29.713222764,0.7290021804599027
29.721058848,0.7289628152391295
29.728921531,0.7290400624924256
29.736809445,0.7290220030779989
29.744613077,0.7288777615639338
29.75244191,0.7289143570588761
29.760268374,0.7287996894140032
29.768084627,0.7287618833854865
29.7759137,0.7288278505957918
29.783745763,0.7288583228063285
29.791547955,0.7287896137836213
29.799359028,0.7288499708161547
29.807182721,0.7288675111571785
29.815003245,0.7288362591610812
29.822809808,0.7288575870419273
29.830690981,0.7289648465684739
29.838574565,0.7289697337999907
29.846421848,0.728992784872873
29.854254132,0.7290908786973693
29.862079834,0.729092168532307
29.869901467,0.7289886158449636
29.877720911,0.7289789637151628
29.885547914,0.7289749634943956
29.893379727,0.7289442904738549
29.90119181,0.7289020577062726
29.909011903,0.7289838030497998
29.916850586,0.729052061715097
29.924690549,0.7290345553597734
29.932510862,0.7290521862099661
29.940394585,0.729054167411953
29.948226699,0.7291100426692575
29.956035791,0.7291093659803336
29.963848284,0.7291160831880968
29.971691328,0.7290875272953269
29.979517111,0.7290317097689103
29.987348394,0.7290244091028388
29.995152787,0.7290213462180469
30.00297136,0.7290177437271551
30.010809023,0.729013784225534
30.018635576,0.7289913445577375
30.026472169,0.7289758205045086
30.034316842,0.7289984521687686
30.042187816,0.7290526058583681
30.050012569,0.7290762241370283
30.057839702,0.7290487260439971
30.065657706,0.7291134918928722
30.073463928,0.72912740319556
30.081282121,0.7291054708554762
30.089090474,0.7290647227861029
30.096939707,0.729095645274107
30.104768331,0.7291674200451268
30.112608954,0.7291363904149136
30.120425987,0.7292188066259193
30.12825335,0.7292084518608365
30.137019092,0.7291642905219412
30.144933966,0.7291437644882158
30.152731018,0.7290837277678244
30.160555131,0.729054977133173
30.168374874,0.7290069192569834
30.176206357,0.7290324637820083
30.18403409,0.7290120731655475
30.191865964,0.728931829035489
30.199685537,0.7289051262516063
30.20757074,0.7288929120476714
30.215389553,0.7288896588468415
30.223198426,0.7288401889991272
30.231013529,0.7289069950055079
30.238833622,0.7289963651306115
30.246754626,0.72897508611017
30.254616159,0.7289176742959786
30.262445652,0.7289220332658444
30.270284476,0.7289676487744516
30.278121129,0.7289141725340661
30.285955862,0.7289491194771972
30.293814115,0.7289115989859981
30.301650639,0.7288453921208178
30.309476392,0.7289551652338749
30.317308995,0.7290120313809628
30.325116418,0.7290594695692573
30.332931591,0.729022070731007
30.340778404,0.7291556516129352
30.348680738,0.7291019458242823
30.356503501,0.7290859955360196
30.364337494,0.7290027410200408
30.372170117,0.7290463300826968
30.37998944,0.7289444493433016
30.387810043,0.7289523325226672
30.395636026,0.7289544501473887
30.403467409,0.7289606733197408
30.411292202,0.7289361431683831
30.419099055,0.7289358562663483
30.426940988,0.7288478147969586
30.434754601,0.7287803276575576
30.442591174,0.7288182092500757
30.450478468,0.7287245192601772
30.458282841,0.7286783035465364
30.466097334,0.7286673501531862
30.473928057,0.7286835881123244
30.48174623,0.7286596362756658
30.489583673,0.728645961196499
30.497417846,0.728643538913392
30.505249539,0.7285398162346529
30.513057152,0.728467508917958
30.520884865,0.7285033657384246
30.528711648,0.7284030648110144
30.536531862,0.7283809301776325
30.544342885,0.7283877201617082
30.552225658,0.7284452241691828
30.560032521,0.7284082553040818
30.567859264,0.7283852792590988
30.575674457,0.7283649103740819
30.583510081,0.7283055283262426
30.591330134,0.7283037707744995
30.599158996,0.7282795186261279
30.606969579,0.7282046840393689
30.614794292,0.7282608934721357
30.622609615,0.7283423955860361
30.630416948,0.7283752428663078
30.638232481,0.728238211337288
30.646047954,0.7282683898862815
30.653904838,0.7281783178007668
30.661740241,0.7281850092414274
30.669573404,0.7281247759971325
30.677416697,0.7281123112599168
30.68525113,0.7281281417102642
30.693074353,0.7280945729998813
30.700901996,0.7280910862538996
30.708741529,0.7280679500421158
30.716547562,0.7280406842047521
30.724369775,0.7279353078268211
30.732201238,0.7278579952880183
30.740048172,0.7277903237290363
30.747861725,0.7278322258008485
30.755753728,0.7277368663324725
30.763580362,0.7277227649968464
30.771405484,0.7277062813994853
30.779238038,0.7276959407906209
30.787069601,0.7276155587169298
30.794891674,0.7275335703856176
30.802699437,0.7274800201718452
30.810521,0.7273965694298357
30.818335513,0.7273637257774709
30.826159306,0.7273265565168557
30.833987449,0.7273450830577136
30.841796682,0.7273616883247637
30.849650495,0.7273315594063797
30.857546989,0.7272179451766352
30.865367432,0.7272470416663077
30.873207575,0.7272290002920287
30.881042178,0.7273012735602356
30.888870451,0.7272565839541884
30.896700794,0.7271500752973877
30.904527418,0.7271631697991934
30.912371351,0.7270786802791522
30.920202724,0.7270878099637217
30.928020507,0.7270588107307961
30.93585101,0.7270975487243116
30.943685743,0.7271560349853239
30.951494836,0.7271189604237714
30.95939173,0.7271310010689728
30.967209473,0.7270730645654716
30.975040306,0.7270194578883588
30.982851499,0.7269864178932443
30.990695502,0.7269383059841174
30.998504725,0.726827916563863
31.006328088,0.7268051378841953
31.014150491,0.726763707970907
31.021968004,0.7267092133206853
31.029776617,0.7267211432747797
31.03760849,0.7266608618993662
31.045437123,0.7266945292059598
31.053269396,0.7266878698470493
31.061192881,0.7266698354651145
31.069012383,0.7266571648098694
31.076818506,0.7266595821550228
31.084634499,0.7266130597525965
31.092461153,0.7266180524571532
31.100276875,0.7265777358089419
31.108094628,0.7264994312553281
31.115909271,0.7265590343174964
31.123725984,0.7265118354941908
31.131543207,0.7265024461727694
31.13935454,0.7264511055877539
31.147186833,0.7264576862285842
31.155013346,0.7264998075051671
31.16290954,0.7263932295266439
31.170723403,0.7264267211189632
31.178537246,0.726494041641741
31.186379809,0.7265130758176934
31.194214352,0.7264859711479424
31.202043426,0.7264960537908304
31.209871199,0.7264522453777126
31.217671152,0.7264291144167839
31.225504475,0.726452999273966
31.233327908,0.7264368096066297
31.241164741,0.7265203170339284
31.248979784,0.7265770601220743
31.256811377,0.7266082536723812
31.264695521,0.7266816679504986
31.272526574,0.726744408491997
31.280338007,0.7266991253892222
31.28816858,0.7267589242502832
31.295998663,0.7267640502538146
31.303814946,0.7266848688244126
31.311639149,0.7266814328442007
31.319480742,0.7266904759018146
31.327321366,0.7266754517327775
31.335145759,0.7266839628848518
31.342963912,0.7266560944045356
31.350821565,0.7266387931855054
31.358647108,0.7267102010573245
31.366540452,0.7267350277061143
31.374343574,0.7267175548961311
31.382167268,0.7266957116945459
31.389976831,0.7266388871534927
31.397824334,0.7267003112337471
31.405637787,0.7265624787990714
31.41345746,0.7265275322176581
31.421262443,0.7264320328434349
31.429079536,0.7264487836127801
31.436895218,0.726408256627777
31.444708442,0.7263798154193273
31.452536624,0.7263849688744727
31.460360088,0.7263861414583045
31.468239211,0.7262983742187427
31.476063494,0.7262580210939529
31.483884117,0.7262579427588615
31.49172699,0.7262186858178526
31.499543344,0.7262389200047175
31.507374087,0.7262707485875008
31.51520175,0.7261989630207982
31.523030593,0.7261453255884879
31.530854906,0.7261032623119869
31.538681579,0.7262091949797372
31.546502402,0.726181021409133
31.554328505,0.7262003291894463
31.562138118,0.726079567362816
31.570023572,0.7260877891429727
31.577838795,0.7260869628416601
31.585692948,0.7261299745526597
31.593532211,0.7261911258988931
31.601386474,0.7262381767897369
31.609212208,0.7262290677988006
31.617039991,0.7262201103331417
31.624860344,0.726305604600222
31.632688327,0.7262769537872392
31.640495919,0.7262134707784003
31.648325733,0.7261794230674966
31.656121715,0.7261237321270566
31.663938338,0.7262097407502873
31.671823682,0.7261689912848175
31.679648345,0.7261770699352529
31.687464788,0.7262293337328866
31.695291631,0.7262381591081352
31.703131814,0.7262507305592879
31.710962687,0.7263044378587498
31.71879703,0.7262808748082666
31.726625203,0.726194633040879
31.734449767,0.7262055859025024
31.74225202,0.7261240540243423
31.750080923,0.7260359012581188
31.757907676,0.7261454766425783
31.765744279,0.7260870082723787
31.773637463,0.7259972309302789
31.781461536,0.7260353710772179
31.789311629,0.7260615504832597
31.797127042,0.7260515162718721
31.804928425,0.7260258670132311
31.812736208,0.7260543991638165
31.820596631,0.7260962460382259
31.828416844,0.7261021343763076
31.836224787,0.7260360031989967
31.84404239,0.7260175849016638
31.851879383,0.7259442849610724
31.859702886,0.7259588924796413
31.867529699,0.725952739139185
31.875440253,0.7259215490717976
31.883261486,0.7259247232783582
31.891107789,0.7260040990148923
31.898941592,0.7260782960217753
31.906754385,0.7260937863824425
31.914589509,0.7260894673298707
31.922405782,0.7261208589608699
31.930235575,0.7260514247107565
31.938061308,0.7260213814038186
31.945883511,0.7259410668052981
31.953709244,0.7259331322242386
31.961553717,0.7258762471141245
31.96938923,0.7258547600437851
31.977280804,0.7259178301588028
31.985107517,0.7259570516374221
31.992931421,0.7259663075679071
32.000773474,0.725953710460767
32.008609467,0.7259169079720523
32.01643737,0.7258736339569125
32.024274633,0.7258859887284983
32.032116806,0.7259631967681944
32.039946649,0.725939146095761
32.047767302,0.7258645122123059
32.055602006,0.7258307530821556
32.063431748,0.7258051431933111
32.071258092,0.7258821530221355
32.079141255,0.7258851359674526
32.086973078,0.7258044292727169
32.094784021,0.7258922397083853
32.102630754,0.7259607975817007
32.110455127,0.725999686118935
32.118307061,0.7260243877144563
32.126144034,0.7260148909618256
32.133974817,0.7260241290418663
32.14179915,0.7259652467243546
32.149636923,0.7259913733728242
32.157458476,0.7259635359330792
32.165312119,0.7260748436604716
32.173131252,0.7261298804423878
32.181034156,0.7260861675670621
32.188857119,0.726081763029998
32.196698623,0.7260929513355189
32.204520606,0.7260808370334614
32.212369609,0.7259020217983042
32.220195343,0.7258241139636337
32.228011805,0.7258547989680546
32.235828378,0.7258502626555925
32.243659571,0.725919378823991
32.251483235,0.7258764916726941
32.259303348,0.7258531276990705
32.26712449,0.7257296634752607
32.274989984,0.7257480577120746
32.282918808,0.7257485862462598
32.290760151,0.7257557835720063
32.298607944,0.7257408574211925
32.306441748,0.7257671188657645
32.314279911,0.7257420776533594
32.322121554,0.7257214877279303
32.329941597,0.7256647209559516
32.33778546,0.7257091836624866
32.345630463,0.7256891452966144
32.353480107,0.7257654456746022
32.36131467,0.7258302573940473
32.369151333,0.7257913640347285
32.376970926,0.7258200439254103
32.384854609,0.7258188797504032
32.392668442,0.725845546319678
32.400493626,0.725911403755622
32.408315188,0.7259408944587454
32.416141772,0.725850268839665
32.423965035,0.7258529566917508
32.431796568,0.7258271279038373
32.439613101,0.7257706023686521
32.447450484,0.7257636384847227
32.455285247,0.7258133819808148
32.46311704,0.7258248727440253
32.470937533,0.7258546746386987
32.478766667,0.7258074386550073
32.48664833,0.7257813797756598
32.494459093,0.725754170779837
32.502265496,0.7257601488717922
32.510093909,0.7257578896530171
32.517908182,0.7257245885285061
32.525753575,0.7257567715396603
32.533590438,0.7257876809316515
32.541419381,0.7258062153092284
32.549282665,0.7258143354240952
32.557122858,0.7257433009956777
32.564931231,0.7257755000371853
32.572753454,0.7257518213884465
32.580576217,0.7257075133450172
32.588471321,0.7256863466107528
32.596303504,0.7257019341104062
32.604139327,0.7256710219374671
32.612021941,0.725652257786599
32.619850104,0.7255985644968902
32.627669567,0.7255730713505693
32.63550121,0.7256147662989482
32.643305103,0.7256472354587871
32.651126816,0.7256859573132618
32.658933019,0.7256346415840068
32.666775332,0.7254977018447298
32.674591345,0.7255172439206204
32.682418788,0.7254812143217999
32.690337512,0.7254024086968679
32.698172035,0.725434421462653
32.705999338,0.7254409275751462
32.713825711,0.7253703262891419
32.721673794,0.7254409518036002
32.729491538,0.725462792875329
32.737316871,0.725463943106885
32.745143604,0.7254211571213781
32.752963927,0.725411460454345
32.760795,0.725447181578852
32.768628473,0.7254136517779328
32.776455906,0.7253809782958504
32.784281769,0.7253143137622436
32.792172313,0.7252230793759209
32.799987526,0.7252509395633855
32.807803229,0.7252623115893024
32.815624982,0.7252823347861365
32.823464365,0.7252718739050782
32.831284038,0.7252513879508327
32.839093451,0.725218767960116
32.846914994,0.725171373698977
32.854759267,0.7250669954855795
32.8625982,0.7251100520182238
32.870430934,0.7250872274778551
32.878247287,0.7250969178510583
32.88608118,0.7250876214245425
32.893964493,0.7251314331799629
32.901784676,0.7251476711306205
32.90963033,0.7251409848730944
32.917452363,0.7251481298260827
32.925283016,0.725092133032164
32.933113539,0.7251338107753874
32.940927012,0.7251169849441719
32.948766915,0.7250186572265787
32.956593598,0.7250875209581453
32.964435831,0.7251317207225784
32.972262074,0.7250956633770683
32.980133238,0.7251663342639725
32.987966901,0.7251099844632859
32.995866075,0.7251615481520436
33.003680618,0.7252190730972361
33.011507081,0.7252924744410253
33.019323934,0.7251839152575571
33.027164617,0.7251276412688383
33.03498411,0.7251007692241644
33.042831793,0.7250896971104884
33.050663937,0.7250880435353334
33.05852556,0.7250280352269098
33.066367863,0.7250568594471385
33.074205956,0.7250044019218193
33.082021259,0.7249965466409285
33.089859732,0.7249956377067767
33.097730236,0.7249386277835728
33.105553369,0.7249157650001736
33.113386282,0.7248907404620675
33.121212025,0.7247956618748623
33.129025708,0.7248844118641663
33.136855771,0.7249686680151334
33.144669504,0.7249538345592462
33.152482987,0.7249103123056093
33.16029938,0.7249985041079525
33.168132533,0.72494618289183
33.175992457,0.7249121279466882
33.18382936,0.7248864086659735
33.191660423,0.7248718586094418
33.199548827,0.7248041072521019
33.20737913,0.7247290412783971
33.215210053,0.7246949406683111
33.223028266,0.7246383099386678
33.230837479,0.7247130325435005
33.238663382,0.7247059023162546
33.246526475,0.724767357624991
33.254355979,0.7247685037639916
33.262165961,0.7247362946793109
33.269988045,0.7246327596587692
33.277810367,0.7246165148281066
33.285640711,0.7246487600855258
33.293470214,0.7246213621282954
33.301386858,0.7246907686215317
33.309210811,0.7247213829678226
33.317015413,0.7246580583975513
33.324854597,0.7246994035771019
33.33271168,0.7246260277057789
33.340542543,0.7246525504316049
33.348374876,0.7246611945750707
33.356214389,0.7246802053053842
33.364073883,0.724672267880748
33.371893586,0.7246389241736502
33.379739359,0.724691402004521
33.387586792,0.7247214356265183
33.395413065,0.7247413955999067
33.403298269,0.7247558292198104
33.411130432,0.724756962964585
33.418969476,0.7247324566190367
33.426816959,0.7247159496351776
33.434669662,0.7246350442238615
33.442526976,0.7246764787834021
33.450374679,0.7247277995611241
33.458217642,0.7247556006803948
33.466061735,0.7247537229920444
33.473886758,0.7246938470166921
33.481722422,0.7247093875014986
33.489569895,0.7248481414241089
33.497412698,0.7247749655879474
33.505291582,0.7247048812792067
33.513132215,0.7247447795784627
33.520951018,0.7248254410372267
33.528775291,0.7246974067543998
33.536609834,0.724599717497835
33.544428977,0.7245842798143373
33.5522598,0.7245885214822702
33.560095663,0.7246279063087827
33.567973916,0.7247125258923939
33.57580048,0.724724368596459
33.583618342,0.7247928456149894
33.591449466,0.7248057097907242
33.599265809,0.7247930625615158
33.607170632,0.7247996389290556
33.615026576,0.7247623043183714
33.622858739,0.724686956409059
33.630699542,0.7246551100656309
33.638534805,0.7245838076858078
33.646370238,0.7245223483774159
33.654202832,0.7245252928071874
33.662046435,0.7244603042527086
33.669862378,0.7244359624682084
33.677696811,0.7244150530706448
33.685508994,0.7244319590821778
33.693360758,0.7244199911284931
33.701189901,0.724386465795184
33.709079294,0.7244280571614184
33.716917398,0.7244687789621841
33.724744691,0.7244772881668111
33.732585574,0.7244337388709543
33.740403967,0.7244904385507414
33.74824494,0.7245472632321418
33.756075053,0.7245328212335639
33.763904586,0.7244272759968401
33.771733759,0.7243996777693821
33.779566072,0.7244287028392845
33.787387945,0.7244241477030922
33.795219368,0.7244626471059558
33.803050141,0.7244332159306717
33.810991285,0.7243961183874027
33.818813218,0.7243660348586191
33.826639442,0.7242972574930197
33.834456635,0.7243452572780622
33.842285788,0.7242631909597591
33.850118141,0.7242145096020222
33.857960754,0.7241956888894224
33.865791477,0.7241228622801503
33.87362195,0.724108352711952
33.881433883,0.724106276817301
33.889267487,0.7240848934393892
33.89710412,0.7241669687971913
33.904921663,0.7241359704610049
33.912803687,0.7240534181846532
33.92062639,0.7240246855956035
33.928448613,0.7239961132563999
33.936281976,0.7239081675447284
33.944113249,0.724009729763301
33.951939942,0.7240529624923745
33.959765075,0.7240546143457752
33.967596328,0.7240566819152077
33.975424811,0.7240880086194842
33.983245464,0.7240766811600349
33.991060327,0.724120133005791
33.9988948,0.7241246492110164
34.006706003,0.7241361565993674
34.014590227,0.7241122822610205
34.02243832,0.7240354882467757
34.030270993,0.7240885166027043
34.038102086,0.7240826160664094
34.045951309,0.7240242189661997
34.053795623,0.7240222901176617
34.061625666,0.7239829340962964
34.069444299,0.7239199331217205
34.077258031,0.7238740469745858
34.085086005,0.7239381215930555
34.092911488,0.7239057729013443
34.100746611,0.7238945163779497
34.108577544,0.7239299493404253
34.116480168,0.7239057322972121
34.124310431,0.7239118016624226
34.132131344,0.7239602584421689
34.139969638,0.7240268732152719
34.147810241,0.7239490583310413
34.155637114,0.7239655711698099
34.163465397,0.7238986494640032
34.17130052,0.7238306155486495
34.179114493,0.72384651025081
34.186954586,0.7238973274871788
34.194766659,0.7238273111373921
34.202595512,0.7238909749072451
34.210424445,0.72391151138454
34.218332789,0.7239146464495814
34.226161912,0.7238723452515516
34.234005775,0.7238982773491606
34.241826578,0.7239495482555663
34.249658741,0.7238672309685025
34.257488805,0.7238890461262888
34.265317127,0.7239009421999943
34.273151011,0.7239447149098274
34.280977854,0.7240534047312113
34.288804527,0.7240263613700483
34.29665016,0.7239682551012387
34.304470053,0.7239638653980988
34.312311116,0.7239130021210312
34.32022379,0.7238580877753685
34.328055403,0.7237714802103842
34.335904187,0.7238348779052977
34.34373611,0.7238485746568105
34.351568533,0.7238468218657752
34.359401366,0.723750703745768
34.36725762,0.7236539992386041
34.375104713,0.7235013328261267
34.382975206,0.7235146339533963
34.39082711,0.7234844737084659
34.398681723,0.7234798393452682
34.406525466,0.7234771506749539
34.414340109,0.7235204693459163
34.422254503,0.7234753984026249
34.430078946,0.7234813417960465
34.437912849,0.7234054151523933
34.445743462,0.7234334744929027
34.453592096,0.7234227616801049
34.461421959,0.7233928341576622
34.469596085,0.723515587082696
34.477439258,0.7234126204657303
34.485298032,0.7234140644354334
34.493124445,0.7234655332928698
34.500948688,0.7234748626410429
34.508771411,0.7234826317076741
34.516641114,0.7234272211592537
34.524530388,0.7234538200030193
34.532368641,0.7234611819440427
34.540203514,0.7234934746393828
34.548038357,0.7234521815646701
34.555883851,0.7233760268320208
34.563714204,0.723403048527767
34.571546557,0.7233617680394068
34.57936768,0.7233365103981066
34.587231673,0.7233640038582517
34.595070546,0.7233598231615371
34.60294068,0.7233212008846662
34.610784404,0.7234356610768619
34.618629287,0.7234854708264699
34.626555021,0.7234505663132788
34.634416924,0.7234807835762801
34.642269637,0.7234294400351652
34.650132021,0.7233379898164081
34.657957244,0.7233308281640963
34.665766487,0.7233123682050457
34.67361739,0.7232939593785838
34.681453173,0.7233328007646613
34.689297226,0.7232683832006326
34.69713243,0.723230121437729
34.704971183,0.7232127975745155
34.712802346,0.723218648977958
34.720655329,0.7232139925547633
34.728558643,0.723123520730629
34.736394466,0.7231145988721709
34.744222219,0.7230652166449394
34.752058172,0.7231074860618734
34.759883205,0.7230504056221683
34.767720979,0.7230838974601185
34.775547032,0.723072832438264
34.783385665,0.7230569132058874
34.791217238,0.7230196232305584
34.799055911,0.7229880176305665
34.806944365,0.7229306634651533
34.814807878,0.7229509951826919
34.822639031,0.7229180636632222
34.830571636,0.7228810506492586
34.838402089,0.7230205039152049
34.846235512,0.7230165994361937
34.854063435,0.7230674614743311
34.861898288,0.7230562497952768
34.869712771,0.723107813185832
34.877576695,0.7230679059314082
34.885421648,0.7231047774248678
34.893264691,0.7230469302780463
34.901095544,0.7230088526617459
34.908924757,0.7230133244527136
34.91676058,0.7229469571349522
34.924624514,0.722853309462938
34.932494507,0.7228457169173076
34.94029812,0.722911901305118
34.948123653,0.7228423661279949
34.955964316,0.7229682477407028
34.96379612,0.7229321204360438
34.971648333,0.7228871634834872
34.979471166,0.7227887546938838
34.987310689,0.7227110291662877
34.995140232,0.72267135358562
35.002977655,0.7227317731285697
35.010816459,0.7226640607506527
35.018662822,0.7226892219135701
35.026482725,0.7226762725016687
35.034398149,0.7226465169061768
35.042234342,0.7226088013577557
35.050073385,0.7226198046609785
35.057912928,0.7226103013139391
35.065743232,0.7226523530253081
35.073588855,0.7226717693126928
35.081419368,0.7226229397842789
35.089262221,0.7226111389591572
35.097112594,0.7225419384700741
35.104949987,0.7225547214577788
35.112785711,0.7224427374141207
35.120616324,0.7225262914651208
35.128475767,0.7224160027949089
35.136384981,0.722414672178425
35.144223994,0.7224714250680798
35.152067747,0.72236935596929
35.159943831,0.7222884580924713
35.167756844,0.7222771898842663
35.175582767,0.7223093665660693
35.18340513,0.722268752907208
35.191249803,0.7222007948181788
35.199122347,0.722161780354184
35.20699304,0.7222234673244893
35.214823384,0.7222155799049887
35.222671937,0.7221293360591609
35.23049744,0.7220077668152486
35.238413454,0.7220359466702047
35.246246687,0.7220177630569481
35.25408719,0.7220237374025101
35.261908043,0.7220410077917672
35.269747266,0.7220340841691782
35.277575739,0.7220353856507362
35.285403843,0.7220698493881612
35.293248296,0.7220642708049749
35.301094299,0.7220578024394076
35.308928622,0.7220486809827235
35.316769955,0.7219786907240178
35.324605509,0.7219222295423942
35.332442382,0.7219265397466277
35.340337205,0.7218252472687418
35.348168698,0.7218408236093322
35.355994832,0.7217659175248662
35.363835585,0.7217399250615177
35.371666528,0.7218159241077354
35.379518241,0.721769690608727
35.387364235,0.721769552375534
35.395216528,0.721743124941482
35.403050631,0.7217002487043411
35.410888134,0.7217649324705067
35.418715737,0.7217290669752005
35.426559401,0.7217272721813568
35.434395214,0.7217459599558047
35.442286237,0.7217827693320069
35.45009264,0.7217935803141292
35.457919123,0.7216511242785464
35.465745336,0.7216215629555074
35.47358913,0.7215940167425274
35.481433063,0.7216887173461362
35.489272016,0.7216861018743573
35.497087549,0.7216946554238715
35.504955753,0.7217288065482212
35.512797996,0.7217279305718663
35.520619089,0.7217121613566183
35.528473632,0.7217443636997293
35.536326195,0.7217702763541202
35.544213329,0.7217147839193578
35.552047412,0.7217908033061642
35.559872505,0.7218526983347119
35.567713539,0.7218286511731914
35.575549392,0.7218888151295421
35.583382475,0.7218177168033815
35.591207418,0.7218665465354388
35.599033161,0.7218056945392983
35.606856694,0.7218385642451651
35.614691827,0.7218781071166906
35.622548591,0.7219331153768166
35.630384214,0.7220186315198268
35.638213537,0.7219805135651698
35.646110111,0.721918181383851
35.653950114,0.7219138796121919
35.661776497,0.721918192604983
35.66960793,0.7218813021732933
35.677459953,0.7219469813439668
35.685281666,0.7219372835243452
35.693121739,0.7219707226529786
35.700953052,0.7220809113154774
35.708794056,0.722156998145635
35.716664309,0.7221913367087248
35.724515372,0.7221377531094973
35.732365536,0.7220966062795199
35.740192779,0.7221040405249742
35.748093092,0.7220543281227122
35.755929676,0.7220270838149746
35.763765739,0.7219031935806965
35.771606282,0.7219367439614993
35.779443645,0.7219148994464619
35.787267728,0.7219290809482121
35.795107961,0.7219419744763835
35.802981945,0.7219110064998507
35.810853379,0.721879107302788
35.818700912,0.7217565109503608
35.826560576,0.72179392964723
35.834376409,0.721782492993181
35.842209672,0.7217698424098467
35.850096295,0.7217145491921101
35.857959229,0.7217571434500845
35.865799702,0.7217282028377838
35.873635185,0.7217054283111737
35.881471788,0.721677550785558
35.889309681,0.7217068521883159
35.897159005,0.7217103091606184
35.905015608,0.7216914921875116
35.912881721,0.721747435465684
35.920710024,0.7217095371724597
35.928547768,0.7217790083333354
35.936378441,0.7218222966388556
35.944217294,0.7218414599620727
35.952107477,0.7218251418573378
35.959952071,0.7218711479697645
35.967793404,0.7218373980515028
35.975636787,0.7218321200289948
35.98348985,0.7218258305866845
35.991341724,0.7218133974008629
35.999174417,0.7217944043463611
36.00700877,0.7216481451895027
36.014844103,0.7216309102955123
36.022661616,0.7215863346053026
36.030501979,0.7215438722332101
36.038338733,0.7215958776147215
36.046169226,0.7215681128456319
36.05408177,0.7214952245738576
36.061924903,0.7214387040820435
36.069764956,0.7213864385963727
36.07760943,0.7213410653591801
36.085429663,0.7213549847471553
36.093280706,0.7213578949224088
36.101121159,0.7213159326434248
36.108961192,0.7212756427316388
36.116798715,0.7212248679950692
36.124670839,0.721230632685669
36.132505332,0.7211278105760193
36.140347315,0.7211214260576355
36.148181028,0.7212310166344179
36.156074312,0.7211711444910702
36.163914615,0.7211895696576895
36.171764768,0.7211660602775782
36.179607202,0.7210183834842858
36.187435745,0.7209501643043147
36.195284078,0.7209183691541109
36.203102641,0.7209354445173659
36.210938164,0.7209419637525254
36.218771177,0.7209258433554233
36.22661506,0.7209546573364652
36.234458224,0.7209077666205995
36.242286037,0.7208900820462266
36.25014133,0.720823302755855
36.258024013,0.7209046477792738
36.265840017,0.7208909641175714
36.2736752,0.7208990607516277
36.281500133,0.7209003860479772
36.289352507,0.7208163286279813
36.29719463,0.7208381695295561
36.305037413,0.7207551975241452
36.312855696,0.7207452889116344
36.32071089,0.7206787243700589
36.328538163,0.7206654147118432
36.336371786,0.7205868325687952
36.344180889,0.7205608710330766
36.352018292,0.7204935551236382
36.359915275,0.7205229220704967
36.367764059,0.7204776911071233
36.375597202,0.7205299793773661
36.383451775,0.7204953266793994
36.391277658,0.7204677470218532
36.399113991,0.7205068603641522
36.406944684,0.720544952586386
36.414783368,0.7206226559691441
36.42261563,0.7206431843456131
36.430451374,0.7206477410062679
36.438279767,0.720611905948589
36.44612241,0.7205774481835264
36.453975113,0.7206356762495878
36.461872807,0.720654534523723
36.46971058,0.7206029235209904
36.477556063,0.7206373045287634
36.485393147,0.7207001794874655
36.49323578,0.7207971233295628
36.501057253,0.7207287811850114
36.508896447,0.7206911991942374
36.51672173,0.7206795959462002
36.524562683,0.7206969263230825
36.532392606,0.7205781915257243
36.540227969,0.720618177891869
36.548062242,0.7206700952261532
36.555904385,0.7206515721766028
36.563811259,0.7206523253914009
36.571654732,0.7205014279838416
36.579504696,0.7204819205137614
36.587334209,0.7205956873032745
36.595180152,0.7205703881684155
36.603018795,0.7206704058577693
36.610847158,0.7207114964788084
36.618697261,0.7206293862233443
36.626529825,0.7206133113728663
36.634377178,0.7206963610949055
36.642212381,0.7207420622244247
36.650045094,0.7207055285931869
36.657874107,0.7206568267948155
36.665785261,0.7206258292147187
36.673624164,0.7206313616298319
36.681464167,0.72059730237949
36.689312461,0.7205802327183997
36.697158024,0.7205506557283233
36.704990317,0.7204434079144445
36.71281684,0.7204436820468646
36.720650743,0.7203741163834595
36.728476316,0.7204075120980707
36.73632313,0.7204396733562161
36.744172483,0.7204192779436952
36.751999977,0.7203338066912836
36.759835759,0.7203666540355709
36.767752244,0.7204313923625307
36.775572366,0.7204535510356365
36.783381999,0.7205006664309452
36.791204062,0.7204987675709477
36.799032355,0.7204409199094279
36.806887009,0.7205124235039319
36.814745252,0.7204694653340893
36.822592135,0.7204462286159484
36.830447499,0.7203823835235174
36.838297632,0.7204408079465494
36.846138275,0.7204717164956164
36.853977548,0.7204240612838585
36.861813531,0.7204846569814926
36.869707155,0.7205482045474865
36.877548948,0.720571457818532
36.885409592,0.720533910464241
36.893253055,0.7205757197607795
36.901084568,0.7205262746626161
36.908929181,0.7205579745869461
36.916770024,0.7204904944917818
36.924601148,0.7205711257246634
36.932435151,0.7204273366403809
36.940302584,0.7203672564631338
36.948136547,0.7202962223139958
36.95597797,0.7202749010994343
36.963811924,0.7202722033135182
36.971709757,0.720226273741768
36.979544521,0.7202678367309853
36.987365564,0.7203099551635003
36.995211617,0.7203409287853396
37.00303386,0.7203941670826189
37.010854363,0.7204198287722435
37.018680586,0.7204182550157823
37.026509659,0.7204412357163359
37.034332592,0.7204249440735709
37.042168326,0.7204219143392407
37.050001239,0.7203117689274933
37.057850252,0.7203257030203072
37.065699655,0.7202951768645428
37.073604049,0.7203207015779489
37.081431572,0.7202261909609102
37.089265905,0.7201990965748906
37.097101768,0.720253325378855
37.104942832,0.7202094343871377
37.112772305,0.7202040682267989
37.120607458,0.7201726608553621
37.128433511,0.720115858683923
37.136264634,0.7200807857628253
37.144108407,0.720181588269795
37.15194062,0.7202268036961402
37.159783764,0.7202009192808922
37.167626677,0.7200450986274539
37.175524101,0.7200090563542803
37.183357024,0.7199718445147755
37.191208577,0.7200142488109998
37.19906632,0.7199835192293135
37.206893093,0.7198994370390888
37.214741697,0.7198030208084026
37.22259588,0.7198747894883497
37.230437724,0.7198969773371641
37.238275137,0.7197802986262158
37.24611863,0.7197028395739019
37.253948403,0.7196805021535169
37.261797156,0.7196735636612506
37.269640879,0.7197453800298588
37.277546303,0.7197520902088985
37.285375766,0.7197085512917041
37.293213539,0.7196838809637918
37.301045653,0.719695011455814
37.308897226,0.7197052242010439
37.316741669,0.7197662198858013
37.324595083,0.7197008380475503
37.332436156,0.7196973580932774
37.340284409,0.7196982425151753
37.348098832,0.7196742178135296
37.355937945,0.719653235508528
37.363766638,0.7195841937838187
37.371616692,0.7195811960993593
37.379512255,0.7194702677610921
37.387358469,0.7194142133593454
37.395203112,0.7193313101826461
37.403046545,0.7192587112570594
37.410889268,0.7192575716500761
37.418741152,0.7192807501967972
37.426592025,0.7192599234368875
37.434443468,0.7192801904328339
37.442290202,0.7192828001525087
37.450123075,0.7192814018389239
37.457951728,0.7191329373356476
37.465807821,0.7192093927002113
37.473647684,0.7192016689489273
37.481564068,0.7191347360951402
37.489400681,0.7190573499735198
37.497264425,0.7190591808965523
37.505094898,0.7190239957019393
37.512921821,0.7189722206824198
37.520750714,0.7189578338167864
37.528588777,0.718929233862316
37.53640723,0.7189591278003927
37.544236883,0.7190215506465099
37.552082967,0.7189039500876736
37.55992191,0.7189607645913675
37.567741323,0.7189851535252572
37.575581826,0.719018745431958
37.58349168,0.7190662944207894
37.591326353,0.7191261836924159
37.599167566,0.7190739910840211
37.607014409,0.719096769756257
37.614878773,0.7191152489722706
37.622717396,0.7190973342638172
37.63057848,0.7190673432199963
37.638441813,0.7190538409818933
37.646275906,0.7190527355967083
37.654113689,0.7190928546297028
37.661954882,0.7189801889130832
37.669803716,0.718883708803265
37.677630729,0.7188144498134011
37.685532033,0.718767853847573
37.693381426,0.7188324072662828
37.701223499,0.7187929305224837
37.709073853,0.7187535233995944
37.716910426,0.7186570712936843
37.724748789,0.718569351753619
37.732601862,0.7186470813632774
37.740431825,0.7186196683010156
37.748286749,0.7186055908637236
37.756146172,0.7186579297133969
37.763997345,0.7187022499725982
37.771823399,0.7186963331295234
37.779660072,0.7185898079480376
37.787556785,0.7186088992259528
37.795379088,0.7186551014161308
37.803207672,0.7186128760453815
37.811064785,0.718594437112302
37.818924688,0.7185593980004255
37.826782142,0.7185816630776005
37.834643365,0.7186070705936589
37.842486058,0.7184921285283349
37.850308021,0.7185498111351156
37.858148554,0.7185172127608341
37.866003698,0.7185460879533504
37.873832221,0.7185145985617013
37.881668624,0.7184315765531382
37.889568988,0.7184394786203255
37.897410161,0.7183765816452463
37.905248514,0.7183704290346573
37.913105758,0.7183102826430416
37.920945511,0.7182860974260746
37.928772474,0.718295761765635
37.936617007,0.7182551593443377
37.94445871,0.7182628738936472
37.952296384,0.7182121566115972
37.960293698,0.718192093609333
37.968167492,0.7182380272219065
37.976007015,0.7182010966016436
37.983866028,0.7182582517357657
37.991772232,0.718298734463029
37.999588875,0.7182586546842491
38.007437219,0.7182460535127648
38.015247871,0.7181921630769792
38.023078145,0.7181811696799443
38.030948558,0.7181368682459707
38.038781561,0.7181384794058773
38.046614884,0.7180755329371838
38.054441577,0.7181253530157772
38.062282091,0.718055816983873
38.070097484,0.7181340217613696
38.077940077,0.7180139802735204
38.08577787,0.7180067157863737
38.093674204,0.7179919976334911
38.101513987,0.717905629284037
38.10937789,0.7179887169559177
38.117227133,0.718001186465184
38.125071667,0.7179739518092598
38.13294282,0.71793826200418
38.140780533,0.7177536053189935
38.148617657,0.7177178533478192
38.1564552,0.7176208847312653
38.164302193,0.7176121647555573
38.172142356,0.7175980457613991
38.179962079,0.7176388606619218
38.187780162,0.7176891747733563
38.195662416,0.71771100950526
38.203492859,0.7176208544084827
38.211329312,0.7175827327197565
38.219167716,0.7175087962358024
38.227022629,0.7174981984760208
38.234871602,0.7174066039958346
38.242712785,0.7173253918361655
38.250547949,0.7172823981999797
38.258395412,0.7172246976842139
38.266244165,0.7172374492634089
38.274071838,0.7173647882471978
38.281901901,0.7173426472557298
38.289721134,0.7173821405229176
38.297633408,0.7173341675662019
38.305468441,0.7174622837478244
38.313299184,0.7173692709638814
38.321137257,0.7173624959648177
38.328986071,0.7173477077284395
38.336821904,0.7173040511907695
38.344657787,0.7172663164769757
38.35248192,0.7172717283548535
38.360336963,0.7172535104646536
38.368161756,0.7173498383555099
38.37599134,0.7174133343170713
38.383840913,0.7174776822602532
38.391691146,0.717455466961965
38.3996132,0.7175333061634649
38.407457803,0.717604309005637
38.415299257,0.717610133728133
38.42313905,0.7176474676485458
38.430969173,0.7175990015893399
38.438807626,0.7176126311223542
38.446637629,0.7175507561843584
38.454480163,0.7174476713856589
38.462337016,0.7173709743818287
38.470181219,0.7174070904831297
38.478008522,0.7174697046677012
38.485858636,0.7174180601749368
38.493700989,0.7173448678059571
38.501644773,0.7174130652867239
38.509482436,0.7173722636117945
38.517325889,0.7174797022987538
38.525141342,0.7175097426528905
38.532992346,0.7174373081235926
38.540833809,0.7174359613415516
38.548668482,0.7174788810431625
38.556501895,0.7173980396179158
38.564344138,0.7173359669256802
38.572219642,0.717397277944405
38.580068655,0.7174481654786007
38.587914638,0.7173708646543241
38.595755961,0.7172687698454444
38.603648815,0.7172654679147632
38.611500839,0.7172394613875885
38.619346202,0.7172580897492491
38.627175605,0.7172460257857528
38.635038848,0.7172026636851107
38.642884691,0.7171829404044014
38.650711695,0.7171399426629368
38.65873347,0.7171186353598523
38.667770614,0.717049909667194
38.6770306,0.7168989987210034
38.686552979,0.716926489287514
38.696146559,0.716869900388866
38.705608478,0.7169576246353819
38.715302048,0.7169448726066737
38.724776296,0.7169701965911065
38.734299115,0.7169046205322729
38.743684143,0.7168555346254054
38.753179502,0.7168860429153923
38.76269864,0.7168003424478294
38.771921266,0.7167847585546523
38.781272784,0.7167944642336822
38.790881693,0.7168434391274612


==> fig/data/wprior/prior_wasserstein_mala_3_4.csv <==
x,y
0.0,0.8032314321985601
0.0,0.8025233668273606
0.007857074,0.80195406039261
0.015672667,0.8015753072350329
0.023395039,0.8011935443714627
0.03102473,0.8009092171631683
0.038618781,0.8006700339165338
0.046206912,0.8004240895514991
0.053785952,0.8001807049855869
0.061355893,0.7999293837145921
0.068943524,0.7997542206403487
0.076548975,0.7996215093669091
0.084124716,0.7994476113909079
0.091709177,0.7992985967350923
0.099291797,0.799074383116838
0.106909159,0.7988746016286922
0.114498999,0.7986543943829713
0.122159051,0.7985296420842846
0.129740312,0.7983936461122859
0.137303812,0.7982487654515881
0.144892243,0.7981665682415214
0.152479364,0.7980254942876605
0.160054805,0.7979143472857821
0.167626685,0.7978638317569482
0.175215206,0.7977343962387078
0.182790447,0.7976473790195204
0.190405968,0.7975415603513382
0.197983609,0.7974159620182093
0.205575859,0.7973483026185422
0.2131541,0.7971850739331898
0.220738881,0.7969915401661699
0.228383342,0.7968293919366977
0.235948783,0.796735095897599
0.243524064,0.7966391607996894
0.251118185,0.7965353116575021
0.258701496,0.7964305903660097
0.266320177,0.7963513448486854
0.273886927,0.7963040505125335
0.281464968,0.7962412277905068
0.289056299,0.7961940415319811
0.29663718,0.7962226063901761
0.304198961,0.7961692690490767
0.311788801,0.7960665132256307
0.319363922,0.7960465600416343
0.326985683,0.7959531374196086
0.334628365,0.7958579667517475
0.342229126,0.795714058234325
0.349793136,0.7956984697941767
0.357371347,0.7956414195972256
0.364961288,0.7955645496095383
0.372544749,0.7954564613335184
0.380122879,0.7953538584127653
0.3877089,0.7952358318957529
0.395303071,0.7951638361289659
0.402913482,0.7951242959538952
0.410523593,0.7951304120588244
0.418109704,0.7951381401594966
0.425694025,0.7950656151060591
0.433273635,0.7949689930744345
0.440910607,0.7948654341158534
0.448501848,0.794743298163787
0.456069338,0.7946675457379644
0.463655769,0.7946163693057626
0.47125217,0.7945101149722577
0.478872451,0.7944488593792711
0.486478752,0.7944211229469261
0.494078683,0.7943571422921379
0.501654384,0.7942962702482059
0.509242485,0.7943455872910197
0.516813326,0.7943056986485384
0.524396877,0.7942948765702624
0.531968787,0.7941683514126139
0.539555798,0.7940588898010532
0.547171889,0.7939423324893534
0.55478287,0.7939465611558336
0.562372981,0.793815170912457
0.569959932,0.7938051905569422
0.577562693,0.7937413509778649
0.585157994,0.7936652736802638
0.592770855,0.793704418032603
0.600344086,0.7936430010155346
0.607909136,0.7935442332935982
0.615481667,0.7935143978702938
0.623060008,0.7934099914287606
0.630665299,0.7933574657845585
0.638255489,0.7933173645662605
0.64586432,0.7933614817735997
0.653500952,0.7932379924979641
0.661086782,0.7931862262152066
0.668691753,0.7931210865771039
0.676253074,0.7930785098584285
0.683816105,0.7929667133578702
0.691398236,0.7928097041804112
0.698979676,0.7927068286872144
0.706596948,0.7926654835714805
0.714154678,0.7926892595129819
0.721719589,0.7926051373132583
0.729280219,0.7925118334025856
0.73686507,0.7924772228636726
0.744455411,0.7923793901643289
0.752061322,0.7923300301181538
0.759710564,0.79228487102036
0.767279345,0.7922368741705789
0.774856535,0.7922263773713543
0.782439126,0.7921742577094396
0.790021037,0.792094438215681
0.797618178,0.7919729285877272
0.805204379,0.79185326265871
0.812794119,0.791783357473883
0.82036892,0.7917309461031387
0.827945531,0.7916322836521987
0.835517882,0.7916609109120161
0.843077892,0.7915718952500029
0.850645203,0.7915025155479789
0.858224463,0.7915562585122587
0.865854574,0.7915433246144623
0.873429865,0.7914634979438167
0.881008616,0.7914213007345682
0.888593617,0.7912868200590504
0.896203118,0.7912844537262814
0.903789049,0.7912529235503519
0.91140478,0.7911683509476494
0.918992561,0.7911312112496023
0.926605812,0.7910828079264696
0.934217193,0.7910107551802691
0.941795484,0.7909625963875212
0.949361885,0.7909146856770258
0.956935445,0.7908849576429108
0.964531786,0.7908325166667038
0.972174867,0.7908346229905663
0.979759948,0.7908010297306262
0.987369499,0.7907096706067172
0.99497902,0.7906922780960596
1.002604651,0.7906111157588087
1.010225502,0.7905774601198305
1.017776633,0.7905258463159087
1.025332474,0.7904877517720121
1.032896835,0.7904669826001071
1.040468665,0.7904721626283481
1.048038866,0.7904493710030474
1.055606857,0.7904562305166051
1.063190657,0.790418585800075
1.070799548,0.7903629445133716
1.07845107,0.790350042044673
1.08602494,0.790310679247342
1.093602901,0.790252730353201
1.101177162,0.7902186629404103
1.108748093,0.7901340672832716
1.116337453,0.7901088401520366
1.123936484,0.7900608729311502
1.131538995,0.790028151403329
1.139122496,0.7899107178060256
1.146727887,0.7899388317548722
1.154317668,0.789942400603009
1.161921239,0.7898883330699972
1.16949008,0.7898539927001452
1.177088471,0.7898160898248061
1.184708842,0.7897489970680223
1.192282753,0.7896727990747698
1.199861403,0.7895872597710286
1.207453794,0.7894686331351006
1.215022755,0.7894502321092596
1.222612445,0.7893492842747999
1.230177696,0.7893135175238192
1.237760737,0.7892320880295174
1.245362728,0.78914431546432
1.252959459,0.7891010373285552
1.26054717,0.7890111691653131
1.268123051,0.7889836326048258
1.275697961,0.7889232399407712
1.283277422,0.7888876711450306
1.290925404,0.7888224339895423
1.298542155,0.7887770612440653
1.306130865,0.7887728341363226
1.313706646,0.7886837188310848
1.321309067,0.7886108339519928
1.328910488,0.7885325623973181
1.336480769,0.7884763989836194
1.34408585,0.7883805841926343
1.351655781,0.7883069375853768
1.359232281,0.7882924414775796
1.366851872,0.7882528464327352
1.374450794,0.7883093576493235
1.382036014,0.7882156554144996
1.389611045,0.7881472019665278
1.397241666,0.7881353957935697
1.404844797,0.7881605988681977
1.412411438,0.7881648037973945
1.419989979,0.7881771579864778
1.427557299,0.7880252423268249
1.43514339,0.7879544482600874
1.442755291,0.7879098578035832
1.450358462,0.7878342408882635
1.457927633,0.7876883050920519
1.465522073,0.7877269415639138
1.473105184,0.7876960626071415
1.480679715,0.7876826547280105
1.488257136,0.7876273914128308
1.495832607,0.7875808197590692
1.503491048,0.7874915313062211
1.511072459,0.7874642539616908
1.51866714,0.7873888919221861
1.526259611,0.7873533086909857
1.533840842,0.7872973794015072
1.541413382,0.7872728054347532
1.548979803,0.7872031703140047
1.556563994,0.7871639804488377
1.564132074,0.7871775714548085
1.571713685,0.7871011648208966
1.579296266,0.7871052320747375
1.587489113,0.787043851183826
1.595096054,0.7870809075453455
1.602694845,0.7871143753197007
1.610334706,0.7870802434399369
1.617901957,0.7870938674187772
1.625509438,0.78705186541488
1.633089909,0.7870069679060071
1.640657579,0.7869363887479512
1.64823568,0.7868714477117711
1.65580905,0.7867697040804804
1.663398231,0.78671527421509
1.670991162,0.7865963947568858
1.678592343,0.7865336059163384
1.686171204,0.7864825508246504
1.693739024,0.7863683766916332
1.701315815,0.7862978603742736
1.708899456,0.7862825271258943
1.716528037,0.7863278745701319
1.724107208,0.7862599133087705
1.731672609,0.786182887557814
1.739244269,0.7860616223779743
1.74684622,0.7860369294495301
1.754436951,0.7860308690388909
1.762052413,0.7860064297479513
1.769624353,0.7859817849915163
1.777197084,0.7859624336028337
1.784781785,0.785937752851102
1.792357056,0.7859014401933783
1.799934916,0.7858662803569905
1.807491917,0.7857676090330711
1.815073328,0.785696019683467
1.822739499,0.7857351388305941
1.83036028,0.7856765447348083
1.837942131,0.7855988100081347
1.845556912,0.78553217815752
1.853136273,0.7855196977771479
1.860718464,0.7854562212809262
1.868285365,0.785512601754532
1.875858685,0.7854700478538197
1.883468206,0.7854270944114393
1.891048167,0.785412088711864
1.898630968,0.7853546896229188
1.906214918,0.7853672407672145
1.913790619,0.7853361173704178
1.92138187,0.7853186711057796
1.929036941,0.7853198151940829
1.936617852,0.785306650981942
1.944201493,0.7853064986339322
1.951770884,0.785242313519059
1.959365245,0.7852281957090245
1.966951975,0.785188814931262
1.974549157,0.7851309856743827
1.982130927,0.7851570934118327
1.989707368,0.7850984968907199
1.997288629,0.7850848948742314
2.00488954,0.7850207495975795
2.012475501,0.7849840466516373
2.020045001,0.7848434642459986
2.027598342,0.7847643718634948
2.035217783,0.7847536577208213
2.042812574,0.7846484162326605
2.050419045,0.784578539347134
2.058023806,0.7845836857121541
2.065596257,0.7845720325887573
2.073179248,0.7845952492261337
2.080750368,0.7845329603364681
2.088349059,0.7845962460214907
2.09593312,0.7845279318539239
2.103539281,0.784447684002971
2.111104002,0.7844334399647582
2.118696603,0.7843906606216079
2.126303743,0.7843148190999238
2.133879724,0.7842503792828664
2.141502295,0.7842863840069001
2.149125507,0.7842208381731104
2.156703257,0.784217873399053
2.164289068,0.7842488586615629
2.171888199,0.7841968096938176
2.17946211,0.7842020966781542
2.18702599,0.7841230541616232
2.194639201,0.7840843255503946
2.202240643,0.7840147533493907
2.209825383,0.7839290187180269
2.217388694,0.7839275368535841
2.224963955,0.7839103331771757
2.232544066,0.7838681221700292
2.240124506,0.7838082025519949
2.247752017,0.7838106929042558
2.255355388,0.7838010674163801
2.262971609,0.7836931963472711
2.27056439,0.783635223604623
2.278159592,0.7835831339583018
2.285728922,0.7835417888470496
2.293308563,0.7834925086152303
2.300893304,0.7834185218220551
2.308473515,0.7833678150236619
2.316048605,0.783412501562915
2.323640866,0.7833965210546642
2.331241067,0.7832962876488634
2.338858568,0.783282669666523
2.346439599,0.7831945233520481
2.354110801,0.7831847200534401
2.361699201,0.7832702299786556
2.369261662,0.7832009186398039
2.376861523,0.7831540205045352
2.384441684,0.7831456995458764
2.392040635,0.7831596087667264
2.399602445,0.7830375537926383
2.407185556,0.7830261376009632
2.414808597,0.7829977126724571
2.422422748,0.7828875591896391
2.430001469,0.7829022191380373
2.43760875,0.7828842264014598
2.445185351,0.7828782796031577
2.452792782,0.7827832235746257
2.460416703,0.7827054202275076
2.468028014,0.7827211080133724
2.475609005,0.7827663183961646
2.483185306,0.7827038136333897
2.490781666,0.782565347449573
2.498398637,0.7824792705120206
2.505967748,0.7824619833197208
2.513562769,0.7824271320532288
2.52115336,0.782345549125166
2.528710621,0.7822981039811574
2.536292462,0.7822453353316506
2.543885033,0.7822114992639703
2.551466293,0.7820987871693996
2.559045794,0.7821219481247348
2.566726216,0.7820744506834468
2.574310017,0.7819912189770557
2.581878337,0.7819371677884205
2.589439648,0.78185166194246
2.597022129,0.7818499027822855
2.605246635,0.7818767905694662
2.612829036,0.7818517404281622
2.620419297,0.7818128928481901
2.627997008,0.7818469348847206
2.635556048,0.7817687575520695
2.643138439,0.7816482952588943
2.65074786,0.781696635579764
2.658353331,0.7816203078848194
2.665952842,0.7815579090281048
2.673579624,0.7815580669219607
2.681177855,0.7815458499753111
2.688744935,0.7815810798305844
2.696332976,0.7815755303053367
2.703914687,0.7815871214853377
2.711505787,0.7815144929934897
2.719061398,0.7814566687042288
2.726685339,0.7814021449559337
2.73430599,0.7813407585130624
2.741880241,0.7812362089738527
2.749460542,0.781333040141058
2.757047832,0.7812944402185713
2.764624393,0.7812834854478816
2.772198204,0.7812874876793439
2.779846066,0.7812418800802962
2.787398896,0.7812072794908069
2.794991627,0.7812271974421298
2.802618558,0.7811683281265236
2.810178469,0.7811260906414664
2.817740769,0.781120483685361
2.82531701,0.781159896162783
2.832912241,0.7810767618273505
2.840499812,0.7810058590197492
2.848114153,0.780963098658844
2.855687244,0.7808765152079911
2.863277605,0.7808331867682762
2.870872596,0.7808517027322642
2.878489827,0.7808313632597782
2.886129268,0.7808986574217558
2.893723949,0.780813099317108
2.90128286,0.7806986901615058
2.908869981,0.7806205462383947
2.916443641,0.780549183328879
2.924036022,0.7804006757641372
2.931615263,0.7803636176409668
2.939206964,0.780414312479254
2.946830565,0.7804084089886654
2.954433996,0.7803096235009283
2.962028866,0.7802431327906263
2.969602757,0.7802538803902663
2.977191928,0.7801956381522257
2.984779709,0.7802695006102097
2.99241289,0.7803151435575806
3.000000681,0.7803058771524285
3.007576992,0.7803214411687013
3.015192483,0.780253728439556
3.022819534,0.7802520136489088
3.030430425,0.7802101233566066
3.037994186,0.7801914460975691
3.045584227,0.7802369844826137
3.053182818,0.7801547658921169
3.060746248,0.7800399638806356
3.068319779,0.7800005286272461
3.07591462,0.7799291751665777
3.083499611,0.7798186255270353
3.091073842,0.7797761482059897
3.098743913,0.779742376867778
3.106360105,0.7797612484767643
3.113931965,0.7797214198204718
3.121510896,0.7795794327131461
3.129096417,0.779507205586238
3.136678628,0.7795459924489994
3.144279088,0.7794567136852333
3.151858459,0.7794400215639852
3.15944461,0.7794298686223113
3.167037751,0.7794464430585227
3.174643402,0.7794478277180963
3.182253983,0.7793032216544311
3.189822923,0.7792451199056707
3.197426304,0.7791275683825172
3.205081026,0.7791181298961193
3.212667437,0.7791848947779556
3.220238107,0.7790810503768487
3.227810228,0.7789604233201335
3.235390849,0.7789185065978693
3.24298698,0.7788978447968818
3.250592591,0.7788332443011772
3.258169542,0.7787817242882147
3.265748673,0.7787147612926656
3.273360864,0.7787032963229735
3.280955055,0.7786127890996993
3.288530675,0.7785940005362872
3.296126266,0.7786808997944289
3.303707657,0.7786734356688074
3.311360008,0.7785924374801926
3.31896422,0.7785819557530949
3.32653578,0.7785580267105947
3.334137441,0.7785435348924166
3.341734902,0.7785360982435233
3.349338583,0.7784754877035369
3.356920554,0.7784908945280007
3.364529085,0.77851287073774
3.372114916,0.7785265799643005
3.379694446,0.7784194468849086
3.387281437,0.7783924239274659
3.394876288,0.7782980763005753
3.402484749,0.7782298893201457
3.41007163,0.7781018817742577
3.417717701,0.7780459716277468
3.425304002,0.7779856062444882
3.432881423,0.7779424794398696
3.440479444,0.7778293367752589
3.448057385,0.7778097877140467
3.455635195,0.7778229719979521
3.463201556,0.7778433004596101
3.470839288,0.7778117071647949
3.478444839,0.7777611381601149
3.48605455,0.7776975455502214
3.49363713,0.7776606271378578
3.501223471,0.7777091329598543
3.508795132,0.7776680931351215
3.516398603,0.7776875405598864
3.524038414,0.7776692296460938
3.531631665,0.7777055590925204
3.539197086,0.7777263386368702
3.546837807,0.7777419971394635
3.554446158,0.7777467865158758
3.562059629,0.7776825454360128
3.56963694,0.7776438852880215
3.577225941,0.7776179723176144
3.584822662,0.7775619338742563
3.592394823,0.7775160231517575
3.599993814,0.7774358649560972
3.607597334,0.7774280648306262
3.615179105,0.7773873449106262
3.622772196,0.7773564915164919
3.630398477,0.7773539667119909
3.637992268,0.7773083844691628
3.645597559,0.7773295386641516
3.65317683,0.7773959345677417
3.660742701,0.7773903396094666
3.668327521,0.7773740250141786
3.676024953,0.7774355447493729
3.683661575,0.777420352547867
3.691241645,0.777428402645667
3.698874057,0.7774035904013016
3.706466617,0.7773688988577825
3.714042678,0.7774250676613591
3.721618959,0.777391965448792
3.72920489,0.7773408992288183
3.736846591,0.7773116912636716
3.744425782,0.7773781232392749
3.752012533,0.7774272263882822
3.759588863,0.777381028075624
3.767157594,0.7773324399223351
3.774784465,0.777377559500195
3.782383137,0.777374536211519
3.790012808,0.777312787005102
3.797588099,0.7772900465383029
3.80519736,0.7772788952553749
3.812810811,0.7772781448897309
3.820387191,0.7772662197343253
3.827965522,0.7772773699001015
3.835550043,0.777261425770252
3.843190054,0.7772031508316367
3.850826576,0.7771607956692885
3.858440856,0.7770229214234382
3.866056107,0.7769725779398721
3.873635278,0.7769015871465258
3.881211999,0.7769061038765623
3.88881657,0.776868712659988
3.896401131,0.7767888564109134
3.903982982,0.7767973180871218
3.911583253,0.7767448422180568
3.919178214,0.7766623890509213
3.926776175,0.7766226457345938
3.934382156,0.7765444078542969
3.941973376,0.776616914136299
3.949620998,0.7767030465571494
3.957198009,0.7766446622514279
3.964761499,0.776603970361252
3.97234749,0.7765792674777877
3.979929681,0.7764980186393883
3.987527552,0.7764740538092098
3.995124132,0.776474551636667
4.002750724,0.7764074146687291
4.010377985,0.7764098283740057
4.018001026,0.7763830773053414
4.025608277,0.776285424358691
4.033207669,0.776248933667003
4.040785399,0.7762453656781722
4.04836609,0.7762051888213433
4.055995471,0.7761878626105725
4.063593862,0.7761243449602676
4.071187173,0.776169249683228
4.078826124,0.7761247769509362
4.086453025,0.7761064308346188
4.094065156,0.776106556539785
4.101647737,0.7760926974650731
4.109244268,0.7760111476297047
4.116823149,0.7760232021397836
4.12440114,0.7760234134069877
4.132001241,0.7759657494275363
4.139588742,0.775938074610371
4.147177792,0.7758909443575444
4.154807754,0.7758385335015864
4.162463445,0.775859381169199
4.170103397,0.7757602238441617
4.177703818,0.775725023821665
4.185300228,0.77567611250011
4.192905459,0.7756749403108981
4.20050022,0.7756838100572505
4.208084621,0.7757033958156856
4.215673182,0.7756498120778854
4.223258523,0.7756235644083471
4.230876344,0.7755123406574294
4.238491085,0.7754439686184962
4.246099816,0.7753956949078227
4.253711717,0.7753438686351342
4.261306818,0.7754248293702141
4.268954859,0.7753208271164304
4.27656881,0.775349035550797
4.284176802,0.7752900429967537
4.291767163,0.7752986501570024
4.299352073,0.7752561459970841
4.306933784,0.7753032719618977
4.314558895,0.7753014478607326
4.322158126,0.7752935491681587
4.329727427,0.7752951753550329
4.337306498,0.7753100165230338
4.344893618,0.775318167597639
4.352477559,0.775280853931551
4.36008116,0.7753355810834246
4.367696162,0.7753475791141717
4.375359723,0.7754166833180819
4.382954364,0.775359306453921
4.390578115,0.775250479433066
4.398197496,0.7752168306951351
4.405795067,0.7751524724249509
4.413390628,0.7751209074002379
4.420994169,0.7751415479707053
4.42860124,0.7750394795917012
4.436197161,0.775009024023576
4.443790422,0.7750140030477111
4.451380953,0.7749766582350858
4.458971534,0.7749041899331219
4.466574965,0.7749116501715138
4.474200236,0.7747773791049161
4.481836677,0.7747276937049425
4.489426908,0.7747205190951575
4.497020529,0.7747369424678409
4.50462815,0.7747386913835564
4.512248731,0.7747596568735285
4.519840532,0.7747477114140564
4.527429953,0.7747140570543691
4.535032854,0.7746979525172196
4.542638585,0.7746499883646297
4.550258456,0.7747190667536262
4.557859087,0.774630098977549
4.565483408,0.7746236977652576
4.573082049,0.7745401578215788
4.58069337,0.7745534003639389
4.588346502,0.7745068900531895
4.595953293,0.7744973861843168
4.603554664,0.7744982105021252
4.611152265,0.7744547828125473
4.618769396,0.7744389827026893
4.626385477,0.7743813451791823
4.633974878,0.7743527958406499
4.641617309,0.7743121426236966
4.649213,0.7742558071843058
4.656827321,0.7742973933537253
4.664429152,0.774273335216823
4.672039843,0.774318164488517
4.679624354,0.7743500303839551
4.687219955,0.7743202352830341
4.694903397,0.774329173732377
4.702522317,0.7743121202942618
4.710134939,0.774238091741231
4.71780082,0.7741543629407409
4.725389561,0.7741364249269718
4.732996422,0.7741202475936162
4.740583863,0.774120194597208
4.748188384,0.774095783842969
4.755770975,0.7741297613370953
4.763367066,0.7740957910353732
4.770974687,0.7740636742165257
4.778604618,0.7739558630216805
4.786195709,0.7739187740563983
4.79377584,0.7738282221569653
4.801410981,0.7738497833159279
4.809002632,0.7738449524556742
4.816587043,0.7738417774238707
4.824184304,0.7737759774395352
4.831796675,0.7738255914142673
4.839396356,0.7738526564385604
4.846990617,0.7738672131734138
4.854594468,0.773846521327017
4.862188709,0.7737328487207574
4.86979057,0.7736716780399232
4.87737311,0.7736875274030239
4.884991142,0.7736453674718802
4.892581103,0.7736674843302662
4.900196943,0.7736182632520983
4.907866135,0.7736216323177993
4.915471766,0.7736329158172273
4.923079857,0.773740848019374
4.930713758,0.7736913308033598
4.938330919,0.7736871643646089
4.94593309,0.7736732406325966
4.953550181,0.7737458402089326
4.961139462,0.7737533637452151
4.968736853,0.7737944142335349
4.976338034,0.773841364630074
4.983949955,0.7738410302344033
4.991537206,0.7738968698246899
4.999133377,0.7738453488433157
5.006782898,0.7737971956285834
5.01445461,0.7737722076813193
5.022081781,0.7738193006575097
5.029686083,0.7737455445896299
5.037275063,0.7737680596340029
5.044867324,0.7738017666327893
5.052453205,0.7737418741940421
5.060078196,0.7737225853861419
5.067705888,0.7737286521550871
5.075295089,0.773667020872293
5.08292055,0.7736666339329052
5.090533491,0.773581596765849
5.098152142,0.7735322133377028
5.105749473,0.773532119912106
5.113360594,0.773512725341164
5.121004755,0.7734637425077444
5.128594856,0.7734867296585032
5.136181567,0.7734725062740718
5.143789048,0.7734321993214384
5.151404669,0.7734557153249443
5.15900919,0.7734537178205176
5.166635031,0.7735205146690061
5.174265982,0.7735561664337325
5.181866733,0.7735255446448666
5.189501884,0.7734480069207357
5.197124776,0.7733403515718641
5.204743937,0.7732294741965271
5.212339878,0.7732254939653379
5.219949519,0.7731964895507772
5.227639941,0.7732328742594984
5.235270962,0.7732190133756922
5.242901603,0.7731969734547385
5.250515284,0.77316442610444
5.258113345,0.7731064181941483
5.265726036,0.7731100667187624
5.273308677,0.7731444150500918
5.280920378,0.7732004683384853
5.288513489,0.7732076932191606
5.29613372,0.7731874486486356
5.303736682,0.7732448127301388
5.311339813,0.7731802753144572
5.318946544,0.7732394869034733
5.326581755,0.7732211942938536
5.334258767,0.7732171008030064
5.341855047,0.7732426051760255
5.349468578,0.7732613633896781
5.35711186,0.7732907976099495
5.364704671,0.7732026274417927
5.372337242,0.7732101527390289
5.379940173,0.7732243777019692
5.387559434,0.7732578359180038
5.395173325,0.7732017554685419
5.402833276,0.7731290368757048
5.410462318,0.773114445535088
5.418110289,0.7731274084699067
5.42569824,0.773120171954865
5.433318041,0.7730448063682696
5.441000933,0.7730071275611723
5.448599774,0.7730100929584371
5.456220745,0.7729726647266272
5.463824706,0.7730459552842305
5.471409397,0.7729788174900923
5.479024478,0.7729210166807926
5.486662029,0.7729499358372403
5.49427884,0.7728790349426811
5.501902412,0.7727456672145088
5.509510073,0.7726767049200138
5.517134464,0.7726758638832871
5.524772725,0.7726160095032879
5.532396446,0.7726009685848789
5.540023668,0.7726413331481191
5.547675319,0.7726494362819352
5.55528406,0.7726540304094416
5.562950152,0.7726852971450492
5.570585483,0.772633003565307
5.578216934,0.7725646205083871
5.585815025,0.7725351646873653
5.593417876,0.7725624757090214
5.601031417,0.7725447315188207
5.608657598,0.772560766338432
5.61627712,0.7726204248842409
5.623896071,0.7725612531587277
5.631508122,0.7725078858225233
5.639121783,0.7725016601555167
5.646779134,0.7724357535483073
5.654455576,0.7723702927288554
5.662092397,0.7723216024660862
5.669701508,0.7723093899559945
5.677313069,0.7722873655581501
5.68493367,0.7722274761172804
5.692543101,0.7721969743715402
5.700164643,0.7720925889308384
5.707774014,0.7720656089813793
5.715387795,0.7720382538033782
5.722995506,0.772044917635635
5.730613907,0.7721246143660258
5.738220398,0.772120889459871
5.745835089,0.7720808091489089
5.75345724,0.7720070300164839
5.761120122,0.7719732767927813
5.768755713,0.7719951088873982
5.776361024,0.7719566106421369
5.784017895,0.7718511872208276
5.791625367,0.771888527879474
5.799260248,0.7718466106773547
5.806900969,0.771839792606281
5.814532881,0.7717820193646683
5.822172542,0.7717410645349262
5.829768713,0.7717021081469316
5.837376224,0.7717142344182913
5.845400629,0.7716631660382294
5.85303494,0.7715757103822309
5.860659031,0.7715656935051065
5.868383863,0.771588803922582
5.876040375,0.7716190863301352
5.883646526,0.7715655666043981
5.891270947,0.7715198524416613
5.898921088,0.7714356140972474
5.90658284,0.771434555558882
5.914214201,0.7714563271935786
5.921829852,0.7714865093807781
5.929439243,0.7715355817328251
5.937087625,0.7715628815591095
5.944713706,0.7715873130966575
5.952359827,0.7715623078676089
5.959993509,0.7715472420740194
5.96762377,0.771476440670771
5.975299752,0.771501288403938
5.982965883,0.7715221679154319
5.990609775,0.7715116646442977
5.998220786,0.7715299365476836
6.005824077,0.7715354583770241
6.013427018,0.7714746156648083
6.021071819,0.7713622743983698
6.02868014,0.7713685421908548
6.036313701,0.7713959715868507
6.043948103,0.7712721710605857
6.051564954,0.7711288871856035
6.059174925,0.7711085787046544
6.066818756,0.7711130579087461
6.074464058,0.7710579995339094
6.08216704,0.7710642992779115
6.089769961,0.7711155896944029
6.097371932,0.7711264615934587
6.104994173,0.7711575085414982
6.112616594,0.7710257568855515
6.120244045,0.7709978277231847
6.127892637,0.7709750975717826
6.135529198,0.7709746942239029
6.143144579,0.771008707077309
6.1508061,0.7709613757836488
6.158450292,0.7708049638967536
6.166103113,0.770739847189813
6.173719864,0.7707464219459885
6.181350495,0.7706767933165235
6.189023327,0.7706925966440263
6.196644198,0.7706466638360863
6.2042905,0.7706140800866645
6.211929541,0.7705957328078624
6.219537082,0.7706350491345887
6.227148493,0.7706282840288878
6.234781664,0.7705401579719933
6.242415706,0.7704153156721333
6.250081097,0.7703188593690566
6.257709289,0.7703037878067706
6.26533884,0.7702172336323084
6.272948961,0.7701340109091578
6.280574662,0.7700792283267475
6.288234763,0.7701005507608033
6.295920975,0.7700809407250719
6.303527806,0.7700736263811476
6.311141088,0.770108716473485
6.318782159,0.7700084434048092
6.32643294,0.7699797524877192
6.334116082,0.7699217701658845
6.341732443,0.7698098716854785
6.349358585,0.7697590524099743
6.356984556,0.7697396909564396
6.364619407,0.7696707205306493
6.372242538,0.769709684355117
6.379865269,0.7696941214254276
6.38748341,0.7697790794764269
6.395106781,0.7696993105377471
6.402808583,0.7697046475515572
6.410464485,0.7696816802434069
6.418137236,0.7696899241885115
6.425781568,0.7695890078129716
6.433410179,0.7696282629034032
6.441079061,0.769617260130075
6.448703952,0.7696884383309198
6.456344123,0.769686189119045
6.463968374,0.7696622773998347
6.471594495,0.7696897536360229
6.479226647,0.7697055640595022
6.486855208,0.7697243477455021
6.494474879,0.7696854042964576
6.50209599,0.7696177134700234
6.509764842,0.7696019206529493
6.517395633,0.769535863720274
6.525030114,0.769523621024879
6.532656016,0.7694520445642168
6.540271577,0.769379298416835
6.547884818,0.7693264938274269
6.555500319,0.769346081771122
6.56312573,0.7692767267474245
6.570746582,0.769286266593634
6.578372293,0.7692418149982134
6.586011874,0.7692002681969208
6.593642326,0.7691710560088472
6.601273567,0.7690424052764459
6.608911228,0.769032581167186
6.61659488,0.7690076706977756
6.624240981,0.7689624115923936
6.631852472,0.7688552987457695
6.639478883,0.768846256376666
6.647105284,0.7687500749645695
6.654745556,0.7688311481195995
6.662358957,0.7688077959053528
6.669981578,0.7687421843103149
6.677607869,0.7686942575739939
6.6852268,0.7686342009419308
6.692858651,0.7685306453805933
6.700508713,0.7685790600291385
6.708141944,0.7685397513534035
6.715756395,0.7684934374562439
6.723421207,0.7684560358866294
6.731034738,0.7683999015600534
6.738679539,0.7683603465431855
6.746307471,0.7683577241146894
6.753937192,0.7683132281032539
6.761586173,0.7683288551860619
6.769224835,0.7683123561793325
6.776865076,0.7682569433934561
6.784507737,0.7682004387040746
6.792148369,0.7681593580294912
6.79978082,0.7681341065209795
6.807413281,0.7680915243208202
6.815030742,0.7681688093166641
6.822678164,0.768181585663284
6.830359036,0.7682184846471631
6.837971537,0.7681984696225408
6.845597328,0.7682573765066483
6.853236129,0.7682084082869076
6.860862201,0.7681748636228982
6.868492442,0.7681158917108641
6.876133723,0.768118252598122
6.883765274,0.7680681470479342
6.891389035,0.7680727382930865
6.899032387,0.7680422779874648
6.906664238,0.7679984030221849
6.914286009,0.7680225169856698
6.92190836,0.7680604198932629
6.929544511,0.7680313808688708
6.937226193,0.7679916581252968
6.944859644,0.7679399368088166
6.952492576,0.7679133249374791
6.960145017,0.767950339512507
6.967771818,0.767920009635625
6.975391419,0.7678808656618509
6.983022821,0.7679430216354126
6.990661412,0.767932917120126
6.998294933,0.7678852953374558
7.005919865,0.7678933210722585
7.013547076,0.7679592601852911
7.021180497,0.7680086334816403
7.028810398,0.7679925879507231
7.0364443,0.7680109945034072
7.044140792,0.767970327168903
7.051782263,0.7679566077115335
7.059399374,0.7679382037708012
7.067022465,0.7679161465017482
7.074655897,0.7678315962706643
7.082294418,0.7677757229581688
7.089932509,0.7677747604857835
7.097571231,0.7677152424907094
7.105209092,0.7676804811136739
7.112862103,0.7676832695801662
7.120512605,0.7675837523462276
7.128161536,0.7675654862147872
7.135797847,0.7675461973926749
7.14362101,0.7674284264643769
7.151300832,0.7673428016844904
7.158939293,0.7672875717632761
7.166575315,0.7672735866304776
7.174219006,0.7671287038499638
7.181846687,0.7671367658625876
7.189492229,0.7670084381435238
7.19713613,0.7669145797576745
7.204781931,0.7668904639921379
7.212431553,0.7668012068972208
7.220073634,0.7668137166673974
7.227701505,0.7667460392549755
7.235343937,0.7668324759217632
7.242988858,0.7668981077060498
7.25064423,0.7668942207901646
7.258339121,0.7668509779307167
7.266003433,0.7668353430052752
7.273638234,0.76682315759285
7.281275266,0.7668280243071758
7.288904737,0.7668102243033081
7.296555888,0.7667937163807775
7.30418575,0.7666967993105132
7.311817321,0.7666616133426161
7.319441202,0.7665849126220652
7.327069393,0.766568035085993
7.334699625,0.7664330325825924
7.342336646,0.7664759961291009
7.349977427,0.7664724621355756
7.357630959,0.7664221170468036
7.365325031,0.7663047986205697
7.372957582,0.7663795967645738
7.380605283,0.7663924147466028
7.388252195,0.766348902589214
7.395885146,0.7663019286858317
7.403520257,0.7663371135978423
7.411159838,0.7662512386275638
7.41880568,0.7663730034904781
7.426466331,0.7663983569532815
7.434099402,0.7664239347982321
7.441736094,0.7663224155888237
7.449368905,0.7662461149171405
7.457007116,0.7661814671625077
7.464659518,0.7662235510503087
7.47235669,0.7661960966943067
7.479999941,0.7661615360738084
7.487646502,0.7661094153659922
7.495280994,0.7660833337523562
7.502909105,0.7661954995454555
7.510562487,0.7661279994491028
7.518211048,0.7661337458771719
7.525867059,0.7661342465438785
7.533490271,0.7660839808332243
7.541135162,0.7660102441555056
7.548792804,0.765931218019096
7.556442225,0.7658972437110128
7.564089866,0.7658776298075743
7.571734098,0.7657877125759194
7.57943964,0.7658159875990491
7.587077531,0.7658303764838752
7.594733273,0.765809008973249
7.602391574,0.7658740330406327
7.610025905,0.7659245094544929
7.617675047,0.7657318322178366
7.625310188,0.7657354551787998
7.63297236,0.7656450363236053
7.640630191,0.7656190201874962
7.648270312,0.7656593257363828
7.655913874,0.7656997968923812
7.663568055,0.7656616439270735
7.671200976,0.7655920862401683
7.678839878,0.7655486140122446
7.68654659,0.7654640628432963
7.694203461,0.7653819574117067
7.701829992,0.7652809492581257
7.709484844,0.7652548201134984
7.717150805,0.7651608786606815
7.724798847,0.7651949896334247
7.732442338,0.7650548894858336
7.740080129,0.764923165246813
7.747735751,0.7649178760866591
7.755399453,0.7649410103019735
7.763037314,0.7648638513537867
7.770672615,0.7648652933019424
7.778309926,0.7647937145188256
7.785956368,0.7648023129164433
7.7936486,0.7648608318293382
7.801324661,0.7648911766843576
7.808973713,0.76488506974144
7.816613594,0.7648739927426134
7.824256085,0.7649442312037361
7.831913867,0.7649441619630103
7.839574289,0.7649093414714918
7.84721092,0.7649256293036468
7.854848411,0.7649133139069372
7.862506573,0.7648131671544356
7.870159384,0.7647453568541
7.877812196,0.7647241387528414
7.885458437,0.7647419613059234
7.893114859,0.7646940732629492
7.9008098,0.7646523324296904
7.908460512,0.7645967047242674
7.916106433,0.7646904608391499
7.923746405,0.7646648715863452
7.931408696,0.764691833074832
7.939070067,0.7646614339289786
7.946725849,0.7646763174434533
7.95437811,0.7646680889114066
7.962015991,0.7646786250913601
7.969675413,0.7647992438244612
7.977329365,0.764765541310217
7.984982996,0.7647025316673177
7.992634957,0.7646856746796686
8.000289849,0.7646814906203832
8.007995921,0.7646862382564398
8.015645352,0.7647547867205519
8.023282444,0.7646537128893001
8.030939585,0.7646149660573283
8.038589347,0.7646459836230515
8.046250588,0.7646678018976234
8.05390195,0.7646768662779998
8.061562611,0.7646188596852177
8.069195932,0.7646996953093061
8.076863774,0.764675618618511
8.084517735,0.7647083712132862
8.092170937,0.7646545061844637
8.099819058,0.7645954422198501
8.10746914,0.7645033379361771
8.115181482,0.7643935114273007
8.122839504,0.7643499058323582
8.130486825,0.7643976772443685
8.138158396,0.7644013803287456
8.145795268,0.7643822033808783
8.153431559,0.7643969038705903
8.161096821,0.7644310004712035
8.168743782,0.7643725475766747
8.176394824,0.7643626888245906
8.184047135,0.7642845814414588
8.191706496,0.764233474004111
8.199384868,0.7641990922627449
8.207028189,0.7641644722345634
8.214678991,0.7641320147675613
8.222378473,0.7640959290385204
8.230029484,0.7641309396957746
8.237675655,0.7641186997077625
8.245331987,0.7642017555444263
8.252975278,0.7641220991216023
8.26062087,0.7640065266575438
8.268256831,0.7640175799311257
8.275917793,0.7639631418557091
8.283584585,0.7639265904833352
8.291258466,0.7639734914734408
8.298906308,0.7640184062637064
8.306566479,0.764028697530178
8.3142258,0.763952044525774
8.321858112,0.7639109743000471
8.329576544,0.7638571313326818
8.337233335,0.7638268878868776
8.344890797,0.7638156211297351
8.352546928,0.7638362574257948
8.36020252,0.7638034649216427
8.367884671,0.7637778236061249
8.375539073,0.7637700063651622
8.383201695,0.7637192544968119
8.390873136,0.763693114979241
8.398542618,0.7637353668726569
8.406202259,0.7637441426982788
8.413859341,0.763710771851175
8.421499412,0.763713990316373
8.429175184,0.7636414860559081
8.436876956,0.7635591272110029
8.444532107,0.7635578133818911
8.452184059,0.7635492581579595
8.4598481,0.7635283987528221
8.467509862,0.763527073168847
8.475159133,0.7634209484919138
8.482819424,0.7633607965045575
8.490475976,0.7632582208929767
8.498125767,0.7632538343479778
8.505849739,0.7632233838125201
8.513526001,0.763263746068649
8.521211403,0.7632088787140023
8.528872824,0.7631367586094414
8.536537766,0.7631297804404998
8.544248278,0.763191184700574
8.55191851,0.763088551680941
8.559578361,0.7630960783264553
8.567236543,0.7630258007820002
8.574891544,0.7630380807373188
8.582559346,0.7630430392041347
8.590215377,0.7629888272715978
8.597877439,0.7630536026074385
8.60553909,0.7630881125082385
8.613215502,0.7630287062082641
8.620886494,0.7629898155685586
8.628549725,0.7630132126474707
8.636226197,0.7629683408999548
8.643886988,0.7629415202952223
8.65158347,0.7628582648545422
8.659238322,0.762833824508341
8.666879383,0.7627882153183041
8.674537055,0.7627276477899682
8.682186786,0.7627313365417824
8.689852738,0.7627779105295533
8.697512219,0.762744983131336
8.705198231,0.7626605498100593
8.712868193,0.7626060067221788
8.720523844,0.76257707458402
8.728181356,0.7625608709060818
8.735833717,0.7625659809618863
8.743480318,0.7625391029842203
8.751121359,0.7625037675656801
8.758846891,0.7624512761981963
8.766511433,0.7624932032388112
8.774165674,0.7624662292783551
8.781827906,0.7624411525932157
8.789490738,0.762334838206931
8.79716892,0.7624168758231775
8.804831312,0.7624448262996912
8.812505943,0.762415346489576
8.820188685,0.7624509326660733
8.827851766,0.7624318759418757
8.835508688,0.7623603351468626
8.843159539,0.7623331015101975
8.850822371,0.7623017352546969
8.858491252,0.7623515260623948
8.866198494,0.7623206646206565
8.873870846,0.7622458400587607
8.881547597,0.7622102597864135
8.889217709,0.7622521431741421
8.896888611,0.7622486044995076
8.904560612,0.7622471318482182
8.912228144,0.7621879425470088
8.919887625,0.7621316160572804
8.927536917,0.7621900258821096
8.935193228,0.762124917197889
8.94286349,0.7621263552076194
8.950539902,0.7620995979489092
8.958214463,0.762100010156116
8.965889935,0.7621459070221522
8.973608017,0.7620452560531887
8.981267939,0.7620476471609277
8.98892623,0.7619362875103591
8.996572151,0.7620390814789011
9.004231723,0.7619656492312035
9.011879334,0.7619715420314414
9.019544406,0.7619280440916859
9.027199727,0.761912575538304
9.034863699,0.7618295646514955
9.042558701,0.7618577821168452
9.050223213,0.7618023513758675
9.057903974,0.7617858253475158
9.065583276,0.7616927422797314
9.073250878,0.7617002557295153
9.08095972,0.7616629675019263
9.088635341,0.7616344879386445
9.096301353,0.7617398547137735
9.103971454,0.761643682498267
9.111657026,0.761575803082076
9.119340528,0.7615544128951459
9.126999009,0.7615306712169473
9.134675821,0.7614855620646656
9.142356843,0.7614064001230563
9.150043504,0.7614542387651645
9.157694556,0.7614334014396297
9.165371237,0.7613391281948568
9.173040539,0.7613159974373476
9.180709741,0.7612420791918354
9.188430183,0.7612505908308238
9.196110954,0.7612010414458527
9.203782606,0.7611162976616871
9.211454458,0.761168317435369
9.219128059,0.761137338471413
9.226815391,0.7611514975997896
9.234480693,0.7611490295297163
9.242142414,0.7611778459487696
9.249816166,0.7611007272406711
9.257503208,0.7610842194251066
9.265182519,0.7609962139125244
9.272855001,0.7609706880832076
9.280513293,0.7609006408828101
9.288194694,0.7608909825636424
9.295919537,0.7609431726315762
9.303600918,0.7609702215907788
9.31127148,0.7609351325581074
9.318933661,0.7609620065634183
9.326592253,0.7609223457090531
9.334258775,0.7609951515526538
9.341913326,0.7608773045346378
9.349588228,0.7607874830127684
9.357254429,0.7608083034923905
9.364921021,0.7608018381232771
9.372583933,0.7607897215995811
9.380249484,0.7607376064125844
9.387918096,0.7606879445633757
9.395604457,0.7606856316543796
9.403334979,0.7606326611777324
9.411003251,0.760640178461628
9.418675803,0.7606116465694137
9.426360054,0.7605029804602472
9.434023276,0.7604795246713155
9.441706198,0.7604376460617823
9.449376169,0.7604845913223857
9.457046431,0.7604686900939721
9.464719812,0.7604144473496991
9.472405774,0.7603829497282167
9.480099576,0.7604291090438929
9.487778438,0.7604232213999409
9.495446169,0.7603956011432542
9.503121731,0.7604379772543624
9.510843253,0.7603639002068672
9.518526545,0.7603817406321647
9.526193097,0.7603962608387476
9.533880708,0.7602702471585597
9.54156053,0.760255020972188
9.549243392,0.7601568085380562
9.556926614,0.760212785093647
9.564598235,0.7602588314471959
9.572268447,0.7602747084208933
9.579951749,0.7603429522572068
9.58761165,0.7603013796012025
9.595276072,0.7602872860505736
9.602971253,0.7602744767820369
9.610630835,0.7601798769619773
9.618369137,0.7600760704584862
9.626058569,0.760103743053626
9.633737951,0.7601853783351609
9.641414343,0.7601301862337543
9.649092054,0.7601386122206567
9.656757196,0.760105509981784
9.664413247,0.7600821064914047
9.672098229,0.7601313086421498
9.679775901,0.7601709077263319
9.687454772,0.7601628924510413
9.695122744,0.7600511789296113
9.702792155,0.7600593016753784
9.710482127,0.7600334116498859
9.718170259,0.7599477417696721
9.725894561,0.75997593997716
9.733583313,0.7599814247456911
9.741267134,0.7599670270827454
9.748928646,0.75992516520883
9.756590327,0.7599082721569324
9.764263039,0.7599015887900661
9.771931771,0.7599209878622966
9.779615703,0.759853745153502
9.787288094,0.7598350876099779
9.794978266,0.7598168799455138
9.802646828,0.7598529152930107
9.81034377,0.7599332006876192
9.818016601,0.7599258826231745
9.825699433,0.7599338989920371
9.833432175,0.7599238498815806
9.841115307,0.7598586979235833
9.848796139,0.7599072676661572
9.856481891,0.7598704204511663
9.864311153,0.7599822951125147
9.872024176,0.7600319682686462
9.879705037,0.7599656605532181
9.887381709,0.759991615697625
9.895067151,0.7599627340606493
9.902747503,0.7599847818097437
9.910430144,0.7599973207695168
9.918128056,0.7600330777834913
9.925824248,0.760039532620683
9.93349403,0.7600356342353223
9.941247232,0.7600350333269257
9.948923624,0.7600482373352936
9.956609875,0.7600914424253905
9.964301527,0.7600772826584359
9.971991259,0.7600464408396143
9.979677561,0.760039340026363
9.987357352,0.7600145405430103
9.995040534,0.7600057698452146
10.002733946,0.7599678690483905
10.010429138,0.7599677099507008
10.018119299,0.7599816533447512
10.025800142,0.7599002894408834
10.033487004,0.7599313434355709
10.041181245,0.7598670072559542
10.048903637,0.7598571610420706
10.056587169,0.7598672408788539
10.064278931,0.759742144261822
10.071972333,0.7597642874232092
10.079647444,0.759744404532785
10.087330346,0.7597475565368365
10.095013028,0.7596717151668986
10.102685599,0.7597060293583056
10.110371381,0.7597251679258398
10.118052833,0.7597778760048708
10.125725924,0.7597757707552776
10.133408366,0.7597542498767526
10.141087458,0.7597383886203802
10.148779029,0.75968182582205
10.156510202,0.759710551839991
10.164199864,0.759673227607526
10.171877785,0.7596699104693756
10.179584797,0.7596670091164203
10.187284019,0.7596860940072413
10.194968211,0.7597095328402379
10.202669223,0.7597166776798845
10.210348275,0.7597133470231894
10.218032706,0.7597233177798391
10.225701758,0.7596941325495713
10.23337646,0.7595947008625868
10.241075991,0.7595361779813156
10.248754103,0.7595566672381656
10.256437545,0.7595546777100234
10.264171677,0.7595900521811157
10.271849229,0.7596431203514629
10.279533141,0.7596041832955726
10.287226662,0.7595919431331657
10.294906164,0.7595471800154818
10.302597426,0.7594330778963333
10.310285988,0.7594750825593303
10.31797482,0.759422167540797
10.325662221,0.7594147093889122
10.333335333,0.7593428330697342
10.341026405,0.7592995542485688
10.348723417,0.7593342979129906
10.356401458,0.7593485116172735
10.364095,0.759338101116187
10.371827892,0.7592840690216729
10.379525364,0.7592603659665571
10.387215086,0.7592451522637417
10.394911618,0.7591758610863693
10.402604759,0.7591879171437126
10.410300431,0.7591461283009708
10.417972123,0.7591089628681795
10.425654925,0.7590991006561467
10.433325156,0.7590790442205098
10.441014128,0.7590444274285406
10.44869271,0.758977157135161
10.456371001,0.7589300214804308
10.464063293,0.7588977967555877
10.471753055,0.7588437568296987
10.479517958,0.7588971655066861
10.4872024,0.7589537936919223
10.494896211,0.7589706733488595
10.502584763,0.758930384452504
10.510266845,0.7589014650077489
10.517959027,0.7589528962234429
10.525645148,0.7588756755005666
10.5333378,0.7588129732896823
10.541014822,0.7587843446693777
10.548715954,0.7587979041668762
10.556406836,0.7587590040346
10.564116218,0.7587238667187065
10.571799059,0.7587861217301168
10.579493701,0.7587996771360622
10.587219674,0.7588485072394071
10.594913955,0.7588174442947663
10.602597657,0.7587834376523599
10.610297099,0.7587893745764964
10.617975871,0.7587948341080246
10.625677023,0.7587879679344168
10.633364774,0.7588684362631407
10.641068176,0.758910889473807
10.648747818,0.7588846661108117
10.65643947,0.758862858435955
10.664137552,0.7588506951171545
10.671827443,0.7588125576092252
10.679511675,0.7587576602044014
10.687204627,0.7586911421148477
10.694952909,0.7587491036582039
10.702659261,0.758687122911802
10.710329613,0.7586527166113883
10.718027744,0.758666483410443
10.725708536,0.7586959593916475
10.733400798,0.7587881597375783
10.74110918,0.7587431118176908
10.748797392,0.7588293653624851
10.756477863,0.7588074663766236
10.764183675,0.758772896711266
10.771875518,0.7587725581438409
10.77957416,0.7587989758328952
10.787270991,0.7587479620469327
10.794953623,0.7587378449757136
10.802712266,0.7587277791717953
10.810407947,0.7586861300426926
10.818122389,0.7586490808301095
10.825821571,0.7586566576092593
10.833498913,0.7586673930954906
10.841218805,0.758589454968665
10.848907347,0.7585354361726384
10.856600489,0.7585591032405751
10.86428156,0.7585430151963818
10.871967632,0.7584746631747659
10.879665364,0.7584419974596314
10.887376556,0.7583732309092974
10.895081108,0.7583044681151608
10.90283132,0.7583198729294808
10.910523282,0.7583168519267804
10.918210794,0.7583438407346346
10.925879066,0.7582842700975297
10.933595468,0.7582145488408482
10.94130615,0.7582079947081649
10.949024622,0.7581517858094877
10.956733884,0.7581323253342572
10.964437256,0.7580667611537191
10.972146037,0.7579787084278099
10.979848719,0.7579106733931367
10.987550961,0.7578563417468774
10.995268853,0.7578411571890972
11.003002965,0.7578532331750228
11.010709207,0.7578159903348736
11.018420019,0.7578362463114674
11.026129732,0.7579042456243219
11.033831784,0.7578193215699683
11.041536616,0.7578211343852874
11.049248838,0.7577510688063276
11.05696207,0.7577078110860457
11.064671552,0.7576808477595003
11.072396054,0.7576884660347198
11.080114356,0.7576772875416072
11.087823138,0.7576561924301951
11.095513809,0.7576633608908255
11.103287942,0.7576293880624839
11.110985354,0.7576313749081139
11.118691956,0.7575430662479489
11.126397208,0.7574622039921891
11.134104269,0.7573425889158264
11.141809732,0.7573803679921364
11.149512723,0.7573470133113829
11.157230536,0.7573197937145055
11.164940317,0.7572798849263126
11.172641079,0.7572950215180337
11.180352501,0.7573326057289167
11.188051543,0.7573068495220656
11.195749255,0.7573437668591513
11.203509038,0.7573481751814938
11.2112094,0.7573047071081122
11.218925232,0.7572447913594064
11.226641954,0.7572596506829659
11.234357506,0.7571321542744155
11.242070788,0.7570786284878258
11.2497712,0.7571335950341614
11.257475322,0.7570651941187697
11.265190314,0.75710666830863
11.272897206,0.7571208867849212
11.280593317,0.7571184046551812
11.28830898,0.757105954351806
11.296014732,0.7570487286491866
11.303782684,0.7570100398831551
11.311492876,0.7570110612379719
11.319215608,0.7569795418710492
11.32693553,0.7569622514444813
11.334647482,0.7569136146422853
11.342338604,0.7569344499872325
11.350060056,0.7569279961915969
11.357758068,0.7569447291830084
11.36546618,0.7569232694220184
11.373167522,0.7569128378234878
11.380868664,0.7569393882650295
11.388571816,0.756923448434244
11.396308968,0.7569249279769203
11.404088781,0.7568736632047368
11.411812603,0.7568767182102757
11.419501804,0.756863269353503
11.427200966,0.7568905299811607
11.434908038,0.7568282642381381
11.44262795,0.7567928146964772
11.450332852,0.756857410991948
11.458052954,0.7568137519926359
11.465763406,0.7568412504244367
11.473474168,0.7567425905063533
11.48118278,0.7567014457733796
11.488902122,0.7566387283498117
11.496606024,0.7565978182339882
11.504403557,0.7566359292627305
11.512148129,0.7565830196358224
11.519867612,0.7566505014381253
11.527574824,0.7567551569210005
11.535285666,0.7567889126739042
11.542989478,0.7568009060085813
11.55071077,0.7567945494285289
11.558422242,0.7567594011278121
11.566137194,0.756824653511827
11.573846055,0.7568863869454316
11.581588438,0.7569681674896608
11.58929089,0.7570102732968029
11.597003382,0.7569336073735186
11.604775984,0.7570222715255197
11.612499376,0.7569347728879141
11.620225799,0.7569144735287975
11.627919351,0.7568410749699158
11.635655803,0.7567678879394836
11.643356965,0.7567050644275898
11.651049487,0.7566323371865878
11.658822909,0.7566134948609997
11.666552611,0.7566932778059311
11.674269543,0.7565914546862326
11.681985145,0.7566587324021041
11.689694787,0.7564929553129756
11.697400529,0.7564781122730059
11.705190952,0.7564095013577046
11.712929634,0.7564290057160226
11.720650966,0.7563405201988599
11.728349678,0.7563157148431214
11.73607976,0.7562287396281915
11.743798402,0.7561758593316567
11.751521484,0.7562190184150346
11.759236516,0.7562443034300925
11.766960429,0.7561898380752016
11.774693311,0.7562270697652699
11.782442114,0.7562424344092934
11.790181386,0.7561635186152871
11.797918298,0.7561601584126619
11.805679051,0.7561653583593975
11.813398373,0.7561061800162087
11.821111644,0.7560145887119302
11.828811567,0.7559097401199865
11.836539159,0.7558631825542895
11.84425524,0.755827507385157
11.851962832,0.7557896500053558
11.859691065,0.7557723034108615
11.867397987,0.7558071748288083
11.875105719,0.7558205294640735
11.88281445,0.7557886335797751
11.890540932,0.7558160943796681
11.898272475,0.7557286443010487
11.906062647,0.7557139024730395
11.91378912,0.7556076359427102
11.921528762,0.7555851522880411
11.929231214,0.755565182044937
11.936958936,0.7555071739757963
11.944666988,0.7554576736185048
11.9523886,0.7554333634857261
11.960108352,0.7554218911769772
11.967843474,0.7554591451285528
11.975566416,0.7554515603983869
11.983286078,0.7554039864581498
11.99100533,0.7553988732173158
11.998745463,0.755357675548603
12.006519355,0.7553334649849747
12.014233087,0.7553107473806269
12.02196412,0.7552412203537717
12.029688502,0.755254951417298
12.037436594,0.7552739284749628
12.045150896,0.7552645877431889
12.052871958,0.7552715441316818
12.060601111,0.7552981863409401
12.068349983,0.7552718134216954
12.076081125,0.755172866103046
12.083811917,0.7552198172994345
12.091536859,0.755298649840928
12.099253461,0.7552732534720785
12.107022684,0.7552872941725942
12.114751956,0.7552978126739472
12.122467238,0.755318586669765
12.13017998,0.7553225584809279
12.137892112,0.7553474549854206
12.145635825,0.7554399122320625
12.153347926,0.7554913957341853
12.161093609,0.7554889608566574
12.168860631,0.75553649814187
12.176581413,0.7555151797055488
12.184331306,0.7555463640753362
12.192056108,0.7554717106794965
12.19978736,0.7554721590668481
12.207557023,0.7554341613023224
12.215276664,0.7554004393205412
12.223009267,0.7553980935453796
12.230758719,0.755371459242485
12.238473321,0.7552253455764979
12.246210123,0.7551500670558119
12.253928275,0.7551803704106067
12.261651658,0.7552020979134891
12.26936907,0.7552076178567395
12.277099412,0.7552398298420592
12.284819994,0.7552781254143998
12.292534376,0.7553261490593409
12.300268938,0.7553238992921051
12.308049621,0.7552248885064251
12.315780053,0.7552867492704887
12.323517485,0.7552546170393243
12.331233157,0.7552522993780961
12.338948629,0.7552023039818025
12.346657381,0.7551559768047584
12.354398694,0.7551606263087816
12.362109755,0.7551641005571933
12.369849888,0.7550095555172379
12.37756429,0.7549473226486676
12.385288772,0.7549186262595664
12.392980264,0.7548811188100741
12.400701146,0.7548263390553747
12.408476599,0.754787150965114
12.416217081,0.7546229657572965
12.423920713,0.7546401719716287
12.431628605,0.7546157096568821
12.439361047,0.7546187123289243
12.447076519,0.7545600086960038
12.454803611,0.7544447355926712
12.462582404,0.7544730465108179
12.470308206,0.754494880057302
12.478044468,0.7544635340167613
12.485788981,0.7544411484659332
12.493530403,0.7544754679980015
12.501262245,0.7544647555518372
12.509088448,0.7544275087647923
12.51678312,0.7543402938843086
12.524533512,0.7543870837661566
12.532282965,0.754418586863591
12.540037387,0.7544327138467011
12.547740229,0.7543317460865742
12.555491121,0.7543613177469403
12.563218724,0.7543635383513285
12.570968936,0.7543857318210833
12.578741249,0.7543214227892646
12.58645785,0.7543192693615247
12.594172823,0.7543033068423235
12.601914915,0.7541814663581036
12.609706268,0.754034774799092
12.6174388,0.7540269522153848
12.625155252,0.7539701680332522
12.632881344,0.7539647415346679
12.640601686,0.7539229992713458
12.648334708,0.7538720656795662
12.65605777,0.7539098406628478
12.663816353,0.753872211359278
12.671545005,0.7538634164656085
12.679251647,0.7539128219865318
12.686967909,0.7538850110084007
12.694697791,0.7539034649807256
12.702421643,0.7539245793515595
12.710207346,0.7538692102412042
12.717941468,0.7537842312548239
12.72568316,0.7537211831746927
12.733403302,0.7537665433957315
12.741131454,0.7537717742161036
12.748848736,0.7536740615770949
12.756584099,0.7536859551704953
12.764307501,0.7537003702313884
12.772061624,0.7536587839479865
12.779816276,0.7536691123523371
12.787546398,0.7537923325399617
12.79526896,0.7537219752213601
12.803017283,0.7537680131197786
12.810803615,0.7537246583890537
12.818551317,0.7537418648229677
12.826249469,0.7536724027738828
12.833981921,0.753706098893593
12.841726934,0.7537151838259193
12.849443816,0.7537031449923636
12.857168978,0.7537449710102244
12.86488429,0.7536473660033257
12.872600252,0.7536610278426585
12.880310524,0.7536761527194529
12.888044206,0.7537334250876637
12.895796359,0.7537163405042535
12.903522171,0.7537366448864646
12.911334564,0.753720161599875
12.919094726,0.7536779023072951
12.926837128,0.753538551804188
12.934564081,0.7534827875793867
12.942327713,0.753454934773127
12.950088066,0.7534646961173418
12.957815118,0.753338690224349
12.96554822,0.7532277453432455
12.973289642,0.7532499926970522
12.981033185,0.7532736540050635
12.988779537,0.7532441986697772
12.996522579,0.7531526132524564
13.004306452,0.7531523252437085
13.012091755,0.75311161388235
13.019824537,0.7530817255662373
13.027546249,0.7531127698780684
13.035311572,0.7530752334601071
13.043035574,0.7530801798265097
13.050765606,0.7530581787970082
13.058480878,0.7530240106553011
13.06620761,0.7530171164371634
13.073949412,0.7530311117477513
13.081704295,0.7530653188508314
13.089453477,0.7530872392396226
13.097182409,0.7529949958297238
13.104921562,0.7529567748160982
13.112758915,0.7529248199076932
13.120499307,0.7529678148505188
13.128243809,0.7529688337755117
13.135994281,0.7530379444695616
13.143741744,0.7530368410866782
13.151474886,0.7530114726095027
13.159207078,0.7530077472387349
13.16695749,0.7529167869873786
13.174690893,0.7527914776487651
13.182422895,0.7527559340903481
13.190167227,0.752811520273175
13.197899839,0.752860783232133
13.206156196,0.7528127959945863
13.213955489,0.7527980674934615
13.221689191,0.7528319039004069
13.229414023,0.7528317033326603
13.237160606,0.7528530805306299
13.244884278,0.7528864210582608
13.252632641,0.7528846036910779
13.260366383,0.7528197571623143
13.268102685,0.7526586394132018
13.275817517,0.752665053109574
13.28358207,0.7526574261941906
13.291358542,0.7526544899356411
13.299090944,0.7526737936524133
13.306816156,0.7526765531193608
13.314619109,0.752744787042365
13.322341061,0.752804445273846
13.330072773,0.7527912433084749
13.337826386,0.752913113333855
13.345579798,0.7528727099668537
13.35331645,0.7528695861981546
13.361027033,0.7528456869356053
13.368764705,0.7528094180273021
13.376519387,0.752839644152038
13.384258099,0.7527713061387654
13.391999622,0.7527674691000636
13.399748684,0.7527073963984233
13.407470166,0.752618946187339
13.415283659,0.7526765772046276
13.423027112,0.7526091114431428
13.430771714,0.7525139635525302
13.438515876,0.7525094656405164
13.446279469,0.7525165787111977
13.454039031,0.7525697387359339
13.461759053,0.7524328964601167
13.469494595,0.7524061860852658
13.477229378,0.7523088423141528
13.48498552,0.7523057843471879
13.492720392,0.752308359812964
13.500464145,0.7523109534662354
13.508188377,0.7522428917146532
13.51599074,0.7522187543110607
13.523724442,0.7522040494487938
13.531468194,0.7522066689137561
13.539206866,0.7522568355574987
13.546971439,0.7522392757354367
13.554728761,0.7522932963788523
13.562476284,0.7522577859226618
13.570215596,0.7521944549378623
13.577944578,0.7521853470719121
13.585685811,0.7521747977233983
13.593433963,0.7521486525462389
13.601146875,0.7521114203366073
13.608864407,0.7519607473597107
13.61668189,0.7519705002283081
13.624435162,0.7519772979234327
13.632164884,0.7520248844643034
13.639884566,0.7519919335723345
13.647619309,0.7519747810344566
13.655371701,0.7520321378736322
13.663121583,0.7520036837391143
13.670874655,0.7520159229788836
13.678662218,0.7520177411858961
13.68639178,0.7520196331615363
13.694134433,0.7520304305905292
13.701893675,0.7520185202126786
13.709628017,0.7519355260253614
13.71743388,0.7519429750528771
13.725172822,0.751887500682957
13.732920465,0.7519211589287528
13.740644497,0.7519211438739245
13.748371959,0.7519052072604905
13.756131982,0.7519037295055726
13.763893054,0.7519501062461521
13.771617036,0.7519675314105697
13.779370479,0.7519365921093265
13.787115311,0.7519094696463948
13.794864733,0.7519561399683841
13.802603526,0.7520246135317956
13.810335498,0.7519391866707794
13.81813303,0.7518623242984952
13.825886073,0.7519659885768382
13.833647245,0.7519251063240966
13.841383687,0.7519294853489733
13.84912964,0.7519476297881724
13.856873072,0.7518899206632439
13.864609924,0.7517967522738763
13.872345407,0.751736296582277
13.880075919,0.7517482731488064
13.887814671,0.7517251317276491
13.895570224,0.7516994566898664
13.903328546,0.7517297406333017
13.911079058,0.7517214115761779
13.918872251,0.7516636585194756
13.926609383,0.7516593486068609
13.934355356,0.751669590646257
13.942080198,0.7516577422124954
13.94982798,0.7516301082243722
13.957575953,0.7515523174879614
13.965318345,0.7515312369625331
13.973069447,0.7515822441130161
13.980800909,0.7515831453178594
13.988572782,0.7516380938230836
13.996336715,0.7516408995423219
14.004085857,0.7516244444585036
14.011831579,0.7516008907657545
14.019616732,0.7515821526351391
14.027352134,0.7515445158702374
14.035092316,0.7515383534743908
14.042848459,0.7514597237084508
14.050565611,0.7514963261703653
14.058313723,0.7514863369874744
14.066056196,0.7514505564350782
14.073801328,0.7514075933668136
14.08154981,0.7514529577623098
14.089296593,0.7514879808956594
14.097059315,0.7515049406096106
14.104808067,0.7514261634899382
14.11254785,0.7514631944876402
14.120358563,0.7514896601843092
14.128120505,0.7514241522649506
14.135874467,0.7514122264996463
14.14360218,0.7513659651381499
14.151338312,0.7513296656951678
14.159099944,0.7513402764322404
14.166858766,0.7513565006215257
14.174600169,0.7513466214428894
14.182339921,0.7512509685301544
14.190069363,0.751229546127474
14.197811955,0.7512917210676704
14.205550858,0.7512812596762967
14.2132943,0.7512816391676784
14.221087253,0.7512710059358714
14.228829435,0.7512281041271041
14.236566358,0.751282309331595
14.24432006,0.751271035276464
14.252073833,0.7512058227141236
14.259853065,0.7511341797888014
14.267587477,0.7511657200305623
14.275315759,0.7511528042592823
14.283104492,0.751102179689119
14.290905125,0.7510229192438568
14.298667227,0.7509802411902424
14.30641093,0.750980611925583
14.314155042,0.7509375401457706
14.321963145,0.750898760526017
14.329689287,0.7508996587185529
14.337430379,0.7508365333021021
14.345169582,0.7508643798686246
14.352977444,0.7508335172118901
14.360693146,0.7508245104796915
14.368446299,0.7508771262403918
14.376201561,0.7508137444669748
14.383968644,0.7507506000774291
14.391719236,0.7507779920297551
14.399461569,0.7507987944586875
14.407193201,0.7507412635390409
14.414955933,0.7506386022723701
14.422800916,0.7506746418687292
14.430543999,0.7507325351367528
14.438291681,0.7506905551398542
14.446050573,0.7506121689871206
14.453774296,0.7505675409360284
14.461527568,0.7506413090640156
14.46924989,0.750673483828068
14.477011622,0.7506781738796786
14.484738145,0.750703163852512
14.492487967,0.7506540349906015
14.500221569,0.7505955559730288
14.507973662,0.7504440924647814
14.515709614,0.7505473009675674
14.523535967,0.7505679760678559
14.53129198,0.7505934272801349
14.539043422,0.7505342852505406
14.546798184,0.7505118099526928
14.554544087,0.7505125677024216
14.562274889,0.7505367656622751
14.570018971,0.7505029903670727
14.577776314,0.7503627204276939
14.585531446,0.7503689741624677
14.593286488,0.7503611223135024
14.601003191,0.7503080457474286
14.608728272,0.7502522203334981
14.616474905,0.7503011074599366
14.624270288,0.7502382877088396
14.63201484,0.7501017055244599
14.639758032,0.7500617791684093
14.647519705,0.7501214281844623
14.655272107,0.7500695598638404
14.663029479,0.7500660268442607
14.670785072,0.7500451093688101
14.678556944,0.7500738353122501
14.686330617,0.7499180360181018
14.694089129,0.7498535414732702
14.701844301,0.7498625331485363
14.709606794,0.7497541078299631
14.717366997,0.7497456676229756
14.725186419,0.7496687899771789
14.732934503,0.749623705977333
14.740712955,0.7495551485035288
14.748466897,0.7495374285228401
14.75624167,0.749571510555121
14.763996862,0.7495462847815643
14.771752215,0.7495086032677537
14.779494387,0.7494848557776067
14.78726913,0.7495776195297303
14.795008412,0.7496266394124519
14.802754074,0.7496860835624343
14.810502626,0.7496272865677731
14.818241069,0.7496108023926187
14.826056252,0.7495940530697212
14.833825904,0.749615401899733
14.841595037,0.749522377444558
14.849365479,0.7494670489367083
14.857108502,0.7493863102249787
14.864847254,0.7492230687279422
14.872590236,0.7491116485255769
14.880349468,0.749149723078417
14.888094991,0.749038706936054
14.895852133,0.7490813693564213
14.903596725,0.7490604223602764
14.911359188,0.7490192497833451
14.91911087,0.7490226939447402
14.926944724,0.7490093432778608
14.934696406,0.7490439609295836
14.942445278,0.7490822001037538
14.950181071,0.749121237042132
14.957966273,0.7491288281291869
14.965703536,0.7491261530636961
14.973463778,0.7489145687859399
14.98120052,0.7488115054450306
14.988944143,0.7488245859946203
14.996687205,0.7487986342796192
15.004438367,0.7488001895163389
15.012159399,0.7488055955921056
15.019944632,0.7487600052193588
15.027742825,0.7487180644042603
15.035511257,0.7486538345161872
15.04325176,0.7485610740143661
15.051009392,0.7486768751290745
15.058748934,0.7486829553959536
15.066530187,0.7486722548417867
15.07427773,0.7486224642117068
15.082011522,0.7485905078457913
15.089760524,0.7486051813147867
15.097524976,0.748553289966103
15.105277989,0.7486227095117582
15.113027231,0.7486138204139854
15.120773493,0.7486442845696933
15.128586677,0.7486561594969815
15.136329399,0.7486670108895576
15.144092641,0.7486043426912831
15.151849883,0.7485435831703792
15.159603326,0.7485427667217454
15.167353788,0.7484543565811191
15.175110671,0.7484940160656789
15.182927574,0.7485657887121361
15.190727446,0.7484759598260795
15.198471379,0.748525925387882
15.206220151,0.7485132491393195
15.213973613,0.7484895906907973
15.221727956,0.7484514707000105
15.229540099,0.7483905809100206
15.237284692,0.748369599223917
15.245037274,0.7483649115539937
15.253070639,0.7483340403645778
15.260847802,0.74825985700162
15.268628284,0.7482575748210457
15.276364326,0.7482108350235446
15.284123009,0.7481691454776019
15.291886261,0.7482433929813057
15.299628754,0.7482348859200623
15.307401606,0.7482390765056703
15.315155859,0.7482594895222002
15.322913991,0.7482297655649429
15.330746914,0.7481120761577859
15.338537457,0.7480732470410253
15.346304339,0.7481577017673647
15.354042921,0.7481288638384445
15.361801324,0.7481037357918476
15.369547176,0.7481213584574008
15.377315729,0.748140790855845
15.385051521,0.7481809858878578
15.392842604,0.7482244590857745
15.400585106,0.74825157158985
15.408359838,0.7481684178499841
15.416102721,0.748090735933362
15.423860673,0.7480600552001296
15.431685576,0.7480454854963721
15.439446269,0.7480201337876453
15.447197141,0.7479576889019102
15.454956004,0.7479070492691486
15.462721736,0.7478960500116426
15.470483979,0.7479176320599031
15.478242581,0.7478882709217463
15.486008634,0.7478739869655369
15.493757526,0.7479177191652064
15.501504698,0.7478749533501777
15.509284471,0.7478889206504871
15.517058404,0.7478983165139714
15.524798566,0.7478447596028163
15.532590209,0.7478551436190294
15.540345251,0.7478648285898672
15.548108603,0.7477953187773804
15.555875186,0.7477944114733193
15.563619858,0.747781028209455
15.571365721,0.7477817542924515
15.579116943,0.7477793501454872
15.586874465,0.747745980801647
15.594640248,0.7476626091672205
15.602431971,0.7476856717345258
15.610201143,0.7476909256678694
15.617944026,0.7477091555496718
15.625704118,0.7475928048958589
15.633514481,0.7476370441041953
15.641301904,0.74773615518833
15.649036036,0.7477194196477733
15.656799688,0.7477960030482588
15.664547861,0.7478239922590405
15.672349723,0.7478146781809358
15.680116576,0.7478156369742074
15.687889348,0.7477417166938283
15.695682771,0.7477800161084127
15.703442394,0.7478560534943604
15.711205216,0.7479730373619667
15.718961829,0.7479245579818211
15.726723722,0.7479713986268506
15.734534555,0.7479926721853991
15.742345227,0.7479859002539417
15.75011238,0.7479863920478322
15.757869702,0.7479838324943956
15.765645985,0.748000758170535
15.773418247,0.7479035295785221
15.78118104,0.7478978152988582
15.788936472,0.7479218128720333
15.796709415,0.7478554849186969
15.804470327,0.7477985067665784
15.81221524,0.7478312058765716
15.819961472,0.7478370233901684
15.827731414,0.7478402366891599
15.835562867,0.7478459398053655
15.8433296,0.747880991040376
15.851095232,0.7478006614429399
15.858885285,0.7477999198849088
15.866679438,0.7477901709754224
15.874481071,0.7479113846486465
15.882250283,0.7479106866484562
15.889998655,0.7478829028110144
15.897756008,0.7478389339167859
15.905529,0.7477783568968706
15.913295583,0.7477893178178532
15.921060645,0.7477248989307719
15.928801798,0.7477320590019235
15.936621041,0.7476503018034583
15.944394973,0.7476244642692415
15.952153176,0.7476630184280146
15.959923829,0.7476322746507754
15.967684641,0.747555279469518
15.975439664,0.7475864121119975
15.983205756,0.7476103473098414
15.991010989,0.7475515897342784
15.998805812,0.747598898768233
16.006562954,0.7476171039541748
16.014343857,0.7475400288858259
16.022106419,0.7476124332009774
16.029881482,0.747602047647304
16.037709585,0.7477093271583639
16.045477357,0.7477121469181427
16.05324463,0.747776672926617
16.060995062,0.7477755803248167
16.068744475,0.7477241711745289
16.076537017,0.747677837756875
16.08429961,0.7476855434375167
16.092099203,0.7477013864014102
16.099863455,0.747684659142864
16.107643928,0.747714694217697
16.1153786,0.7476603280838426
16.123136792,0.7476583261949347
16.130924055,0.747646644791403
16.138753928,0.7477153741948603
16.146521811,0.7476619844626436
16.154295054,0.7476585982878912
16.162069266,0.7475556642333011
16.169844299,0.7475725042021539
16.177619761,0.747526312786252
16.185392474,0.747526066471518
16.193157916,0.7474090140939834
16.200921259,0.7473514049517015
16.208682841,0.7473068297317775
16.216449754,0.7473728947058728
16.224224467,0.7473338905972546
16.231979009,0.7473533771026765
16.239815762,0.7474002460198499
16.247609775,0.7474563323188415
16.255387447,0.7474476300352938
16.2631504,0.7474103803295729
16.270944513,0.7473228190190152
16.278735676,0.7473384773707787
16.286490938,0.7472831316014269
16.294267361,0.7473086923469542
16.302027563,0.7473029258989313
16.309791786,0.7472469984025816
16.317549358,0.7472488856021913
16.32530972,0.7472102046306135
16.333074893,0.7472039752126195
16.340906996,0.7471611311266932
16.348671089,0.7470979645388237
16.356475251,0.7470721045000459
16.364255054,0.7471605926937913
16.372012596,0.7470506012399701
16.379760289,0.7470643828821926
16.387545531,0.7470610517556311
16.395337434,0.7470648846308336
16.403117737,0.7469794073087057
16.410884029,0.747001271568077
16.418654262,0.7470247525536344
16.426408654,0.7470162668249297
16.434205347,0.7469680492396208
16.44203809,0.7469890936252426
16.449811253,0.7469363674733916
16.457558826,0.7469403443041702
16.465331188,0.7469339685575308
16.473089871,0.7469285083060474
16.480872383,0.7468110288004961
16.488616535,0.7467311628792791
16.496417038,0.7467669293741265
16.504204991,0.7467160617134486
16.511978033,0.7467634721225541
16.519754766,0.7466915429364674
16.527521979,0.7466943150391007
16.535272081,0.7467237952639213
16.543113804,0.7466626956281971
16.550882137,0.7466599082787794
16.558686879,0.7465863129554692
16.566485922,0.7465283156485716
16.574239664,0.7465232601756145
16.582001407,0.7465597555375899
16.589769799,0.7465325783301447
16.597554712,0.7464807936218937
16.605332325,0.7464648471774448
16.613092727,0.7464814132342961
16.62084733,0.7464775863945149
16.628604192,0.7464962273801891
16.636402085,0.7464978012753951
16.644228488,0.7465291366722359
16.652009921,0.7465636291859437
16.659773533,0.7465685036600954
16.667541776,0.7465863725819987
16.675296708,0.7465515564762467
16.683097221,0.746478807927083
16.690890524,0.7464567237664173
16.698662926,0.7464425947981012
16.706431239,0.7464269880027912
16.714202242,0.7463989253296441
16.721978094,0.7463198995919995
16.729755527,0.7462723553815409
16.737528509,0.7462250469703595
16.745364872,0.7462215345098847
16.753145995,0.746233073511331
16.760916018,0.74618245672454
16.76867716,0.7462209666651566
16.776489903,0.7461507742991608
16.784282016,0.7460723451602345
16.792045398,0.7461408265754148
16.799801421,0.746132039373348
16.807569013,0.7460983680348585
16.815332726,0.7461004983115379
16.823090268,0.746102827396109
16.830853331,0.7461152299049569
16.838638043,0.7460716222781845
16.846466657,0.7460100123105244
16.854219189,0.7460006478243065
16.861987451,0.7460185714211129
16.869759924,0.7460021914652076
16.877536996,0.7459488088261822
16.885326889,0.7458862392680911
16.893088182,0.7459016912766305
16.900859134,0.7459643311490065
16.908616027,0.7459099713604715
16.91642079,0.7459344382542801
16.924204242,0.745903557406636
16.931981135,0.7458909974112514
16.939761077,0.745848222406483
16.947621301,0.7458755480052305
16.955387374,0.745815092783423
16.963139986,0.7459112276071065
16.970939899,0.7458576245393234
16.978702841,0.7458194901320637
16.986473664,0.7457658801289556
16.994243236,0.7456792661812202
17.002011689,0.7456884212371885
17.009779922,0.745661007912963
17.017534354,0.7456615376070205
17.025321877,0.7457010811063175
17.033095279,0.7456213954700469
17.040874022,0.7456193660863073
17.048696025,0.7456366573897627
17.056477967,0.7456797098308334
17.06423884,0.745619120602805
17.072008582,0.7455947227254182
17.079779935,0.7456782287826645
17.087567848,0.745760362630991
17.09535979,0.7458004948914216
17.103137273,0.7458724428943247
17.110923855,0.7459166441441858
17.118713238,0.7459561992768013
17.126497131,0.7459605322135319
17.134276533,0.7459685785004667
17.142040676,0.7459149776268527
17.149866359,0.7459530362020591
17.157648691,0.7459766726924576
17.165420114,0.7460615187331249
17.173172876,0.7459606087117397
17.180951159,0.7459726512618415
17.188710242,0.745979681484412
17.196486315,0.7459976816067502
17.204264127,0.7459744166259692
17.2120392,0.7459824726239046
17.219805592,0.745961351678957
17.227582715,0.7459329373166522
17.235345828,0.7458836488533949
17.24312997,0.7457705215668119
17.250940253,0.7459024373124157
17.258715866,0.745843780738398
17.266479998,0.7458586727405145
17.274249651,0.7458590320422421
17.282040343,0.7458198716970653
17.290492452,0.7458420846671119
17.298340256,0.7457758601181276
17.306100868,0.7456958189673651
17.31385963,0.7456772094371905
17.321618033,0.7455893938268893
17.329395445,0.745659417419371
17.337178478,0.7456885853939182
17.344952651,0.7456930000471285
17.352794424,0.7456833627191414
17.360566726,0.7456607605683491
17.368355809,0.7457685505897089
17.376123362,0.7458021379758869
17.383893164,0.7457355717529032
17.391690887,0.7456602779261112
17.399439199,0.7455961907056257
17.407204632,0.745594320301747
17.414983534,0.7455409183783964
17.422756487,0.745475045412571
17.43053758,0.7455160287457379
17.438334493,0.7455684468195614
17.446104695,0.7455061429873132
17.453931408,0.7455586281709061
17.461726121,0.7455132939986183
17.469489374,0.7454975885282862
17.477275576,0.7454342517672375
17.485040099,0.7454281523337561
17.492803091,0.7454397182854043
17.500579004,0.7453986524011813
17.508364577,0.7454026885026325
17.516142749,0.745421526599757
17.523922942,0.7454239304020454
17.531706315,0.745444788365539
17.539500337,0.7454434606863833
17.54727475,0.745304701651031
17.555110203,0.7452943003575528
17.562876446,0.7452273434193236
17.570647928,0.7452201271618961
17.578415851,0.7451700558207898
17.586185503,0.7451579555133073
17.593951636,0.7451178764306274
17.601726858,0.7451336689280655
17.609508471,0.7450890861921149
17.617301334,0.7450779570520583
17.625060736,0.7450370245656902
17.632855569,0.745001043323933
17.640627452,0.7450415849537687
17.648419904,0.7450736468041942
17.656240487,0.7451039694605792
17.66401303,0.7450638669406694
17.671769312,0.7450589009247864
17.679563555,0.7451161664766225
17.687329078,0.7451483560956993
17.6950999,0.7451314600726626
17.702888073,0.7451739268255516
17.710656696,0.7451508008585154
17.718421228,0.7452512709724465
17.726201401,0.7452665086481234
17.733983673,0.7453408623647245
17.741773246,0.745277341025584
17.749548909,0.7452935686601252
17.757372852,0.7452948010938655
17.765150834,0.7452904642549197
17.772923227,0.745279557621124
17.78070372,0.7451885176316477
17.788468842,0.7451399966155976
17.796222754,0.745122597344104
17.804002047,0.7452034927066897
17.81176817,0.7452203243581045
17.819526832,0.7452154120512976
17.827286204,0.7452768117810197
17.835057377,0.7452265289970167
17.842831979,0.7452533819928913
17.850609042,0.745204773314338
17.858442435,0.745153554275111
17.866219538,0.7451587211041227
17.87396781,0.7451284222486536
17.881741752,0.7451514732471897
17.889500765,0.745171409176777
17.897277428,0.7452153924011102
17.90504909,0.7452248793709422
17.912825903,0.7452418571240085
17.920601715,0.7451972184600586
17.928371579,0.7452581778120052
17.936156991,0.7452288841828605
17.943933574,0.7452835843921445
17.951711986,0.7452772500220095
17.959538439,0.7452987270531288
17.967288522,0.7453424567352817
17.975081494,0.7452464428344134
17.982873317,0.7452587690029351
17.99065202,0.7452200269156353
17.998432952,0.7451499813797989
18.006200885,0.7451343402874195
18.013985287,0.7450904073629652
18.02177285,0.7450921014124816
18.029554963,0.7451300360027096
18.037332405,0.7450703373888905
18.045103108,0.7450792065232824
18.05286905,0.7450768784692545
18.060684134,0.7450590003845968
18.068491976,0.7450614268140745
18.076271329,0.7450338681535337
18.084052252,0.7449397867693653
18.091810524,0.7449151907828969
18.099595247,0.7448213983089634
18.107364499,0.7448584971288904
18.115136942,0.7447961643830762
18.122919065,0.744826504008093
18.130683297,0.7449624628378047
18.13845248,0.7448865088296506
18.146236252,0.7449994990435906
18.154007325,0.7448704148515133
18.161840708,0.7448846488725295
18.169610971,0.7448629714859727
18.177371153,0.7447490587116847
18.185158406,0.7447063329387668
18.192944369,0.7446381366131843
18.200707911,0.7445746245370957
18.208487664,0.7445948206605255
18.216271006,0.7445218695702356
18.224048239,0.7444517037719445
18.231821292,0.7444408251801076
18.239580804,0.7443617254656008
18.247346346,0.744429591267712
18.255129669,0.7443251916051945
18.262999533,0.7442863436453406
18.270790236,0.7442681660140849
18.278551128,0.7442698835619074
18.286335941,0.7443541864421421
18.294105293,0.7443473830499164
18.301863986,0.7442693270958937
18.309637518,0.7442328321255808
18.317419341,0.7441425542529461
18.325184783,0.7441720884964103
18.332962806,0.7440829302974564
18.340745319,0.7440558648618071
18.348531721,0.7440883882098336
18.356317044,0.7441269240882402
18.364163407,0.744010928107403
18.37193642,0.7439266158035871
18.379719352,0.7438926382758486
18.387484495,0.7439059134734082
18.395258167,0.7438466571922149
18.40303169,0.7438446569905032
18.410824423,0.7439295433606157
18.418592056,0.7439876506273252
18.426385869,0.7439202461861795
18.434202782,0.7438375946313017
18.441985064,0.7438294498328019
18.449749507,0.7438475338190315
18.457507589,0.743888493275847
18.465332532,0.7439012374960319
18.473101295,0.7438676048125229
18.480872767,0.7438122010815189
18.48864758,0.7438161015288011
18.496436832,0.7438161788591808
18.504226445,0.7438631788249458
18.511981057,0.7438919533607544
18.51975081,0.7439713206263999
18.527537773,0.7439424246784003
18.535332695,0.7439244576263314
18.543112768,0.7438602403092432
18.550893331,0.7439213375419667
18.558672313,0.7439259408356428
18.566575717,0.7439026436874064
18.57433595,0.743919522008358
18.582107402,0.7438392167918226
18.589887624,0.7438647576579378
18.597673657,0.7438594014824648
18.60544944,0.7438405160882235
18.613223832,0.743772375575851
18.621010625,0.7437515937815553
18.628783648,0.7437218387218123
18.63654331,0.7437321694182334
18.644327153,0.7438569704664952
18.652091665,0.7438718532114004
18.659859798,0.743920602341674
18.667700791,0.7438756438923295
18.675495944,0.7438600124276554
18.683273977,0.7437838309659732
18.69105294,0.7436891827216503
18.698845882,0.7436561523773318
18.706647275,0.743594484816763
18.714401477,0.743555184728837
18.72217534,0.7434802332369917
18.729945392,0.7433653719062165
18.737724995,0.7433252966997507
18.745498468,0.7433687138795229
18.75329913,0.7433127473637952
18.761065753,0.7432366505650753
18.768885466,0.7431975291160173
18.776667829,0.7431540461203567
18.784446611,0.743188713382341
18.792247114,0.7431660303544888
18.800044727,0.743152972943006
18.807802419,0.7430902973365732
18.815575752,0.7431382865001671
18.823361255,0.7430954679038239
18.831152037,0.7431750941994133
18.83893077,0.743267737505008
18.846715213,0.7431842223172987
18.854507966,0.7432066388063272
18.862294008,0.7431955202711253
18.870141012,0.7432867196196565
18.877927074,0.7434286475195503
18.885701157,0.7434719204097849
18.893472039,0.7434501808331706
18.901248622,0.7435393414335291
18.909038035,0.7434602253774905
18.916800427,0.7435037068127016
18.92458815,0.7435358611040066
18.932362353,0.7434670500549108
18.940172515,0.7434423530331058
18.947961378,0.7433742041053211
18.955740171,0.743315299002933
18.963531804,0.7432667152133214
18.971384197,0.7432987873585036
18.97914693,0.7432529518022867
18.986960932,0.7431432181646933
18.994745605,0.7430764047020428
19.002536798,0.7430572818212787
19.010322591,0.743089602389627
19.018105383,0.7431324193620319
19.025878126,0.7430894733001517
19.033661788,0.7429875848643727
19.041454791,0.7430150831274995
19.049242564,0.7429905789473402
19.056999806,0.7429562133775353
19.064780989,0.7429048220430534
19.072617392,0.7429096011907074
19.080401645,0.7430159155038808
19.088167097,0.7429862369736658
19.09594235,0.7429131870204507
19.103702102,0.7429550761834981
19.111473015,0.7429423112777209
19.119252597,0.7429255691713136
19.12702866,0.7429443069785816
19.134804443,0.7428283588195193
19.142574565,0.7428524842528803
19.150381689,0.7428343252606454
19.158145621,0.742784869328326
19.165928114,0.7427895099403359
19.173774447,0.742721705878772
19.1815544,0.7427149229279535
19.189338482,0.742694699642532
19.197112695,0.7426828773650636
19.204888027,0.7426864250125208
19.2126893,0.7427627803582035
19.220482053,0.7427635837232973
19.228251225,0.7427119184715198
19.236050688,0.7427035660261525
19.243838051,0.742633879486743
19.251610823,0.7426738385067183
19.259391126,0.7427124619688297
19.267174799,0.7427367121715978
19.275006492,0.7427166483918474
19.282793014,0.742754790466727
19.290582657,0.7427913989774277
19.29839414,0.7428789525306466
19.306202353,0.742820425962661
19.313989316,0.7428357512262955
19.321762498,0.7427556204774228
19.329525781,0.7427797535438148
19.337292133,0.7427829427097403
19.345086776,0.7428338162890203
19.352862448,0.7427827987812345
19.360655991,0.7427368095145345
19.368423124,0.7426734798482058
19.376272787,0.7427201347180824
19.38405087,0.7427552882635299
19.391836593,0.7426328455870509
19.399615116,0.7426765636249315
19.407391858,0.742671552240681
19.415159301,0.7426945084811535
19.422932373,0.7426104729992719
19.430739546,0.7425844528263138
19.438520259,0.7425590208023851
19.446318791,0.7425793485948357
19.454109634,0.7425159794493678
19.461900087,0.7424750772467553
19.46972208,0.7424386751638583
19.477564083,0.7423909843016316
19.485359526,0.7423493586104335
19.493153458,0.7422933014915634
19.500932541,0.7422344755359956
19.508710654,0.742293059198636
19.516526757,0.7422538424896784
19.52433483,0.7422828306401189
19.532134342,0.7423271972241712
19.539925315,0.7424009772161281
19.547704838,0.7424186836016711
19.555497651,0.7424317785236403
19.563293944,0.7424762454183148
19.571070486,0.7424920133188525
19.578920879,0.7425055197853582
19.586697802,0.7425156182114637
19.594488035,0.7424632010714196
19.602264977,0.7424551003658652
19.61005975,0.7425278755867512
19.617842883,0.7424586862416578
19.625647196,0.7423640398274162
19.633426528,0.742427261170195
19.641206981,0.7424205355946439
19.648982014,0.7424263215283247
19.656782006,0.7423896948063414
19.664568339,0.7425172521745926
19.672602804,0.7425998797856198
19.680487988,0.7426057552383962
19.688282801,0.7426210827193956
19.696070833,0.742650253757584
19.703854376,0.7425461104348474
19.711645769,0.7425161428247729
19.719433422,0.7424791648706129
19.727213144,0.7423853691860557
19.735011067,0.7422282334516771
19.74282717,0.7421809554113813
19.750602863,0.7421125065443044
19.758395205,0.7420279601734775
19.766213408,0.7419283121197362
19.774004571,0.7418579803244686
19.781831564,0.7418747428994187
19.789630667,0.7419162442089766
19.79743075,0.7419092950824192
19.805222443,0.7418588280312863
19.813012475,0.7418914725474764
19.820803398,0.7418401006271208
19.82857685,0.741805840615365
19.836372513,0.7419265134135887
19.844152686,0.741943420665463
19.851950669,0.741914754799656
19.859740501,0.7418800639608951
19.867505134,0.7418110322710594
19.875300567,0.7418056309873554
19.883178591,0.7417324443489111
19.890968233,0.7417234602874199
19.898757366,0.741654925901344
19.906552749,0.7415842874135896
19.914317881,0.7416285639300852
19.922102094,0.7416139643226272
19.929885417,0.7415011917411437
19.93767784,0.7414933702123816
19.945470842,0.7415210565479855
19.953257875,0.7415489309227268
19.961044248,0.741579338810304
19.96882855,0.7416100440096391
19.976602723,0.7415623991595438
19.984453336,0.7416300113398668
19.992237809,0.7416109835633037
20.000003771,0.7416538655611543
20.007791684,0.7417603826506325
20.015567067,0.741712075997194
20.023349069,0.7417808101747213
20.031142522,0.7418372486774233
20.038936185,0.7418292782066577
20.046733447,0.7418139865587984
20.054521,0.7417900354181763
20.062293352,0.7417269726869165
20.070089175,0.7417159737184904
20.077888988,0.7416830135694437
20.085713621,0.741614821438036
20.093493274,0.7416446973138119
20.101297597,0.741592242752736
20.109089829,0.7416057100209537
20.116871522,0.7415416375218391
20.124661615,0.7415580242045111
20.132447438,0.7415852231870139
20.140239431,0.7415567058336667
20.148020723,0.7416454449206645
20.155801366,0.7416732204037876
20.163576459,0.7416705508120909
20.171365741,0.7416664130876464
20.179152494,0.7417209991099687
20.187016627,0.7417097832011773
20.19479789,0.7417301092904156
20.202606443,0.7417837679993166
20.210396066,0.7417920962453847
20.218185018,0.741758481589519
20.225956751,0.7417238802158524
20.233746184,0.7417437749779803
20.241540776,0.7417596085786123
20.249332749,0.7417261674313077
20.257125162,0.741712892487529
20.264902484,0.7417176389851586
20.272709357,0.7416878641925211
20.28052431,0.7417155803601024
20.288367394,0.7416732885596933
20.296154296,0.7416371079891988
20.303962719,0.7416148950519486
20.311759762,0.7415771377580392
20.319522945,0.7414785752137062
20.327327407,0.7414838192563282
20.33511372,0.7414904863365204
20.342900403,0.741502203835386
20.350686025,0.7414620912720917
20.358471718,0.7414933896126892
20.366255851,0.74147986436625
20.374054154,0.7415080408660049
20.381842116,0.7415387881470678
20.38970603,0.741469515404251
20.397473732,0.7414956622073279
20.405250935,0.741413634048784
20.413038948,0.7413340937016161
20.420830351,0.7413430439447858
20.428602263,0.7413391638031939
20.436402506,0.7414109750946806
20.444198659,0.7412821795755888
20.451991882,0.7412245391261225
20.459776324,0.7412213118262898
20.467570417,0.7412288300430248
20.475358,0.7411971427719635
20.483141852,0.7411654234374335
20.490992356,0.741167901717099
20.498797368,0.7410932610375622
20.506597451,0.7412020296507187
20.514401114,0.7411981428024147
20.522194637,0.7412700556888507
20.52998208,0.7412384165556243
20.537771563,0.7412851900946181
20.545584515,0.7411791616059996
20.553389218,0.741230377127395
20.561207201,0.7412518378603327
20.568982984,0.7413275152882598
20.576778616,0.74131057609687
20.584558489,0.7413825498267552
20.592412833,0.7412921678177664
20.600188965,0.7413531001797343
20.607972978,0.7413492755396044
20.615762811,0.7412511901081447
20.623552464,0.7412452528747583
20.631342556,0.7412449977692623
20.639136669,0.7413206273873756
20.646940312,0.741385291503025
20.654721875,0.7413653803638203
20.662510247,0.7413532555709943
20.67031432,0.7412871775213428
20.678107593,0.7413314320606564
20.685914446,0.7413494148908072
20.693759539,0.7413754463784241
20.701566892,0.7414044073617987
20.709355625,0.7414293396848578
20.717141057,0.7414723403413357
20.72493305,0.7414942841016705
20.732738923,0.7413611095552338
20.740510696,0.7413880380171393
20.748319178,0.7414460937589311
20.756098111,0.7414279790629482
20.763863903,0.7414360107120419
20.771719627,0.7414185418962638
20.77952678,0.741418539692059
20.787307542,0.7412946026167101
20.795165686,0.7413467792512451
20.802978659,0.7414027700917563
20.810813592,0.7414969398413744
20.818617754,0.7414470356162792
20.826412717,0.7414710206380892
20.83421174,0.7414036824069878
20.842007743,0.7414022104088491
20.849796265,0.741409860708864
20.857583999,0.7413738763978539
20.865374931,0.7413588175919309
20.873163884,0.7414056111809713
20.880946817,0.7413899502722321
20.888734249,0.741394633293539
20.896605663,0.7413692984518264
20.904403326,0.7414014373173333
20.912192348,0.7414287801155047
20.919988201,0.741368710819598
20.927787834,0.7413724430325488
20.935550497,0.7414190953312328
20.943314549,0.7413673537665478
20.951108472,0.741399378034507
20.958900344,0.7413819437893273
20.966732728,0.7413783158638371
20.97451903,0.7413810189539102
20.982343313,0.7413807855899811
20.990130236,0.7413742849366421
20.997991929,0.7414446076396836
21.005764912,0.741389054930775
21.013599705,0.7413524003975691
21.021396008,0.7413636467635452
21.02917593,0.7414166158279449
21.036968133,0.7414227643287846
21.044757306,0.7414121552610798
21.052557169,0.7414545538322015
21.060345571,0.7415025477704887
21.068144564,0.741507260916848
21.075929567,0.7414615221238549
21.08373735,0.7414441033233212
21.091529323,0.7414925270869257
21.099389596,0.7414609606423731
21.107171049,0.7415532483055005
21.114949882,0.7415404325279243
21.122739314,0.7414874425422578
21.130517997,0.7414311404939592
21.13832309,0.7414736145218267
21.146127133,0.7414612582805872
21.153898355,0.7414459306312374
21.161681098,0.7414440314531004
21.16947955,0.7413265799683492
21.177272703,0.7413157396656219
21.185090686,0.7413107803304732
21.192871309,0.7413047217049186
21.200707122,0.7412473937511803
21.208485055,0.7413450894096147
21.216292668,0.7413896229061274
21.224093811,0.7413478411648414
21.231905433,0.7413799394439089
21.239678606,0.7413477649298531
21.247472879,0.741341588790053
21.255253242,0.741426186547503
21.263037734,0.741250803591608
21.270822887,0.7412257478292446
21.278602949,0.7412558864184772
21.286404582,0.7411846517784316
21.294193775,0.7411978234587009
21.302049219,0.741220520113889
21.309844381,0.7411698540014254
21.317640094,0.7411208551708353
21.325417297,0.7411567151688947
21.333206919,0.7411494942789562
21.340996342,0.7412012201911028
21.348773365,0.7411833761406584
21.356584338,0.7412442147767258
21.36436778,0.7411897333712346
21.372156243,0.7412144011631833
21.379945666,0.7411816963579356
21.387735859,0.7411273473400601
21.395518071,0.7411267328642959
21.403383725,0.7411343986229673
21.411171027,0.7411257142654236
21.41898638,0.7411338576471144
21.426775913,0.7410610847795307
21.434567956,0.7410169864131955
21.442371719,0.7410153149694334
21.450186662,0.7410090654106632
21.457991765,0.7409008311090626
21.465773617,0.7408186451397316
21.47356642,0.7408266719729076
21.481368153,0.7407862461577902
21.489153666,0.7407730329134048
21.496960008,0.7406672333392005
21.504819512,0.7405877981989738
21.512595424,0.7406074053241688
21.520393847,0.7405588977357633
21.5281878,0.740614761609325
21.535979923,0.7405757496946649
21.543766285,0.7405571301218006
21.551596658,0.7406130562136832
21.559378461,0.7406169297474701
21.567168024,0.7406481444377465
21.574982407,0.7406955051076254
21.582787549,0.7406461522113746
21.590597003,0.7405744186771036
21.598384386,0.7405823058944683
21.606237329,0.7405393712991248
21.614015712,0.7404809769707339
21.621805074,0.7404384591716466
21.629586097,0.7404365541231507
21.63739198,0.7404230088958038
21.645190053,0.7403765722455562
21.653013526,0.7402423787582177
21.660834589,0.7403296796204086
21.668649202,0.7402289385934893
21.676421474,0.7402422195553858
21.684229307,0.7402653899441438
21.69202534,0.7402962171921724
21.699816002,0.7403006715433935
21.707665446,0.7403080299922834
21.715463639,0.7403129791826913
21.723254771,0.740327411675756
21.731038054,0.7403163591282074
21.738851477,0.7403306206487544
21.74665053,0.7402508260381626
21.754481333,0.7403671236276417
21.762241845,0.7403276204150674
21.770022298,0.7403541750411943
21.77782725,0.7403657443493121
21.785636154,0.7404031912977085
21.793423916,0.7404154225711677
21.801215389,0.7403615838261286
21.809071402,0.7403636759391149
21.816870455,0.7403380994417496
21.824643358,0.7403090482099456
21.832436591,0.7403256822276373
21.840237194,0.7403021393304793
21.848032847,0.7402991461392978
21.855837659,0.7402404389496502
21.863637702,0.7402417152436652
21.871428925,0.7403019272461417
21.879215218,0.7402528033876745
21.887022821,0.7401915572084659
21.894832503,0.74019884381453
21.902621516,0.7402283790746118
21.910456219,0.7402430408219927
21.918266492,0.7402169348285242
21.926058555,0.7402073323293507
21.933856607,0.7402383974531462
21.941668011,0.740197121212237
21.949459883,0.7400806329549282
21.957257916,0.7400488440178428
21.965044549,0.7400048398757375
21.972823751,0.7400097380235414
21.980632554,0.7400845875707435
21.988424447,0.7401245462072066
21.99621306,0.740204575801848
22.004002222,0.7402219868972201
22.011847696,0.7401146953904235
22.019626839,0.7401277729915101
22.027440341,0.7400788933344209
22.035218434,0.740054336244477
22.043035967,0.7399806107264099
22.05083421,0.7399229244105446
22.058673543,0.7399780943788581
22.066469156,0.7400635699488148
22.074259339,0.7399854074612774
22.082042281,0.7399237019382635
22.089852684,0.7397485448838781
22.097633387,0.7397560160524594
22.10544264,0.7397359193728615
22.113308983,0.7396896624717761
22.121104626,0.739585698068441
22.128902469,0.7395734678097503
22.136684601,0.7395428457292365
22.144476184,0.7394468505717178
22.152312518,0.73943000593154
22.16010141,0.7394673030570266
22.167912633,0.7394945291424809
22.175708736,0.739493724410956
22.183512049,0.739459450345434
22.191298542,0.7394239581028891
22.199102244,0.7394972344112295
22.206925977,0.7395741215408618
22.214800951,0.7395617427199719
22.222609964,0.7395276164299635
22.230408897,0.7395075163769367
22.23822172,0.7395369276085069
22.246034653,0.7395236314873388
22.253830385,0.7394683297624092
22.261635528,0.7394239217752934
22.269418331,0.7394184459689244
22.277225204,0.7393536096892109
22.285006166,0.7393891046858058
22.292814289,0.7394378444636709
22.300612482,0.7394344207848107
22.308411245,0.739451106761205
22.316262638,0.7393700896039292
22.324068061,0.7392830026743435
22.331852764,0.7392345105007634
22.339647227,0.7392809622145955
22.347434089,0.7393141666611753
22.355246142,0.7393389237868343
22.363033595,0.7393006219850943
22.370862968,0.7393466206894952
22.378649551,0.7393135182042275
22.386456524,0.7393523647749484
22.394268877,0.7392653204358648
22.40207143,0.7392059837942692
22.409851942,0.7392422265729864
22.417698006,0.7392542076783439
22.425481688,0.7392379817406306
22.433325651,0.739040106966544
22.441123614,0.7389710653770288
22.448911667,0.7388705794429782
22.4567107,0.7388104327058314
22.464509913,0.7386823945497976
22.472288275,0.7387316961954827
22.480095938,0.7387636626098929
22.487897921,0.7386464816844602
22.495704134,0.7386867044019706
22.503489736,0.7387833644747924
22.511285119,0.7387463889756216
22.519144743,0.7387589901235689
22.526939835,0.7386784921568678
22.534735668,0.7385773005699141
22.542553411,0.7385923631198527
22.550367214,0.7385999293248893
22.558187217,0.7386325025654918
22.56598987,0.7386030798214438
22.573796343,0.7385397474030859
22.581595916,0.7385300888722505
22.589405309,0.7385041023306212
22.597208572,0.7384346833715115
22.604993714,0.7383504682570962
22.612783057,0.7384014505614364
22.62062588,0.7384043874529576
22.628438273,0.7384389007827074
22.636250926,0.7383702199216683
22.644049839,0.7384316924857796
22.651856342,0.7383720947657122
22.659661345,0.738319020728335
22.667456487,0.7382197852971532
22.67529195,0.7382567994178779
22.683106354,0.7381695493548798
22.690887946,0.7382064579220512
22.698680189,0.7382329011197045
22.706464841,0.7382627546466286
22.714304025,0.738303152579382
22.722157238,0.7382589006765037
22.729987501,0.7382439874789929
22.737780984,0.7382278952052191
22.745572757,0.7381540513327934
22.753378539,0.7381802386999503
22.761182192,0.7381257260727998
22.768991645,0.7381425627622876
22.776773218,0.7381520285359034
22.78456317,0.738083430764695
22.792379023,0.7380183184334463
22.800173006,0.7378738788873842
22.80797831,0.737817784992514
22.815776113,0.7377837869602917
22.823651766,0.7378337348250298
22.831448989,0.7378309061643017
22.839262352,0.7378494677849414
22.847060314,0.7377850915324985
22.854889007,0.7378015859543725
22.86267837,0.737825678763833
22.870476853,0.737860835380732
22.878280996,0.7378415883757465
22.886117999,0.7378295351684414
22.893910312,0.7378164801114698
22.901722225,0.7378947659401344
22.909536668,0.7378590996588795
22.91732875,0.7378522416835249
22.925196144,0.7378396855850968
22.933003947,0.7378080027235999
22.940792479,0.73788836143651
22.948594412,0.7378965191276965
22.956380995,0.7379204249639555
22.964191778,0.737860199938424
22.972002641,0.7378952572819651
22.979813114,0.7379112379720832
22.987619867,0.7379139137191175
22.99542949,0.7379056758178345
23.003211292,0.7379111645737918
23.011025995,0.7378600894661104
23.018819048,0.7379208583771708
23.026667881,0.7379969938006576
23.034455754,0.7380324565217793
23.042247277,0.7379765683577159
23.05008451,0.7379776659657015
23.057886533,0.7380107715319787
23.065697866,0.7380007663185941
23.073503369,0.7380251036672815
23.081303092,0.7379021362043039
23.089117574,0.7378524024799399
23.096910467,0.7378965343676435
23.10473581,0.7379433208283473
23.112532663,0.7379123485865297
23.120339776,0.7378976533836896
23.128190969,0.7378997876339782
23.136006502,0.7378565743776284
23.143809225,0.7378600944060544
23.151611358,0.7379262989700844
23.159409251,0.7378361201328871
23.167214454,0.7377489810329356
23.175009507,0.7377481368123686
23.18282952,0.7376913277758858
23.190618902,0.7376862440883676
23.198424985,0.737552722825536
23.206214948,0.7374779898692619
23.214018971,0.7375017653140723
23.221822244,0.7374713803920844
23.229696537,0.7373617688512023
23.23749816,0.737363117818692
23.245306373,0.7373184686112525
23.253101386,0.7372946630737298
23.260916309,0.7373612405127187
23.268689251,0.7373152100063876
23.276505444,0.7372975703925153
23.284301027,0.737192824303379
23.29213464,0.7372022783443628
23.299949773,0.7372650673008978
23.307762066,0.7372569247880422
23.315583179,0.7372474019059942
23.323387662,0.7373002204703005
23.331252886,0.7373140541115507
23.339060618,0.737192201114766
23.346865891,0.7371410439448065
23.354673934,0.7370780846361394
23.362482447,0.7370445032925915
23.37030916,0.737025585207556
23.378121973,0.7369834626303685
23.385917946,0.7370150679210813
23.393711439,0.7369870864255699
23.401534142,0.7370115941502718
23.409367265,0.7368883536121524
23.417174208,0.7369089877576817
23.42496121,0.7368592005778779
23.432818554,0.736764824209309
23.440625357,0.7367604455248276
23.44843962,0.7367397876848665
23.456256042,0.7367563049266282
23.464059585,0.7367515144312181
23.471857208,0.7366929834432075
23.479661491,0.7366265093241001
23.487464594,0.7364863160183461
23.495272397,0.7365003389998448
23.503062529,0.7365798629751336
23.510876762,0.7365910003203328
23.518671255,0.736603880663311
23.526474358,0.7366242987435259
23.534340992,0.7365360193868128
23.542152045,0.7364851399565614
23.549958848,0.7363978163351853
23.557771381,0.7364257812973929
23.565622474,0.7363997280290921
23.573431307,0.7364513259080605
23.58124546,0.7363555442097374
23.589071413,0.7363510939169929
23.596864306,0.7364054289141909
23.604651138,0.7364310053126029
23.612448271,0.7365500593478278
23.620252844,0.7365186759037479
23.628062827,0.7363814600913985
23.63594477,0.7363513873895599
23.643748303,0.7363326501614235
23.651566626,0.7363869188768405
23.659356249,0.7363421415994057
23.667155082,0.7363658988078535
23.674945064,0.7363625895357743
23.682818148,0.7362944013943661
23.690630911,0.7362520728905825
23.698433474,0.7362633205921968
23.706222156,0.7362294695502066
23.714025229,0.7363416514993794
23.721827852,0.7363663273203885
23.729623825,0.7362908456018457
23.737482218,0.736183005965744
23.745304121,0.7361694874163806
23.753087954,0.736132283412087
23.760887437,0.7361477014700593
23.76869409,0.7361331513960342
23.776505803,0.7361834363823904
23.784330506,0.7362337324047225
23.792137559,0.7362118457381075
23.799940542,0.7362547664452581
23.807802415,0.7362011414458821
23.815600298,0.7360962427881346
23.823406641,0.7360803772779977
23.831198863,0.7361441647096216
23.839067477,0.7362143876628755
23.84689172,0.7361513571687563
23.854700943,0.7360685847694192
23.862505436,0.7361020462334464
23.870321368,0.7360319132597956
23.878129392,0.7360315035817881
23.885939764,0.7360347512373681
23.893746727,0.7361152448605912
23.90157603,0.736175560610772
23.909385323,0.7361598665029722
23.917213906,0.7361012720243544
23.924993339,0.7360783646208537
23.932816472,0.7360411341220748
23.940680405,0.736029912200109
23.948493268,0.7359897983868194
23.956326182,0.7360033910682361
23.964144384,0.7360693978630682
23.971953057,0.736112209467994
23.97975634,0.7360555562469928
23.987559403,0.7360050068456452
23.995373106,0.7359700255214361
24.003204889,0.7359931515839635
24.011008472,0.7359215939040372
24.018825135,0.7359702206047616
24.026640918,0.735985617135847
24.034434331,0.7359347667284882
24.042297445,0.7358681059201329
24.050092097,0.7358817669529782
24.05790453,0.735824828489323
24.065715533,0.7358412508251551
24.073540856,0.7358380639391925
24.081350269,0.7358434355217424
24.089209262,0.7357560127412719
24.097008695,0.7357911285336702
24.104809858,0.7357236006478491
24.112613471,0.7356273686117939
24.120442134,0.7355897766364008
24.128262957,0.7356276421757981
24.13607261,0.735708444741686
24.143933913,0.7357583303030671
24.151741686,0.7357509926370354
24.159553929,0.7357624015622817
24.167381862,0.7358498968852285
24.175163125,0.7358035841935551
24.182973518,0.7357687710079669
24.190784931,0.7357533259963787
24.198583314,0.7357706718580062
24.206389006,0.735779048382021
24.214188279,0.735752887537808
24.221993592,0.7357467364743329
24.229789895,0.7356739458379287
24.237598208,0.7356676479975864
24.245465531,0.7356222006307741
24.253271314,0.7356788200499405
24.261087047,0.7357643150565124
24.26890665,0.7357289224602037
24.276720463,0.7357193148972783
24.284547826,0.7356845407855584
24.292363119,0.7357340130913446
24.300176972,0.7357445331407988
24.307993365,0.7357631984046821
24.315793498,0.7357247551025834
24.323596901,0.7357713870633061
24.331396674,0.7357322401415188
24.339184557,0.7357867353839485
24.34703564,0.7357789102377987
24.354847023,0.7357747439593291
24.362642576,0.735763126152287
24.370465439,0.7356683584820121
24.378271662,0.7356961001339778
24.386097785,0.7357133868507193
24.393900168,0.7356980820048734
24.40169875,0.7357261483534714
24.409497233,0.7356530346904155
24.417304336,0.7357026531477974
24.425126119,0.7356115523121348
24.432946252,0.7355567362313238
24.440741125,0.7354919325385508
24.448607098,0.735461362452859
24.456406811,0.7354123441948829
24.464216254,0.7354000299884955
24.472016887,0.7354868903717586
24.47982825,0.7355253785258616
24.487628222,0.7355182283557786
24.495436325,0.7355511264241075
24.503238488,0.735525653502317
24.511035311,0.7354470595087402
24.518851044,0.7354124357217534
24.526661457,0.7353349404029398
24.53446861,0.7353488116769193
24.542282403,0.7353302913339169
24.550143607,0.7353115749204708
24.55796612,0.7352660887386501
24.565754032,0.7353486260250844
24.574194841,0.7353302437458873
24.582019804,0.7352821589009677
24.589828307,0.7352276455695003
24.59763504,0.7352302514641118
24.605445923,0.7352895702535515
24.613266306,0.7353538628388822
24.621069249,0.7353062902804142
24.628885582,0.7352115747043302
24.636708815,0.735152323458494
24.644512257,0.7351359702646967
24.652394591,0.7350874203296378
24.660213784,0.7350754360840167
24.668085848,0.7349774315652803
24.67588983,0.7349689667401798
24.683703763,0.7349763427950868
24.691511876,0.7349566327020108
24.699328319,0.7349388521339266
24.707126702,0.734867286305685
24.714954885,0.7348908502093705
24.722765918,0.7348927374107402
24.730572881,0.7348283399375005
24.738370783,0.7347084208002076
24.746196066,0.7347231597665869
24.754057371,0.7346813741187924
24.761844263,0.7347217298397779
24.769643716,0.7347055493447383
24.777453999,0.7347132888611462
24.785271142,0.7347041027643872
24.793087425,0.7347074203093201
24.800873357,0.7347042582867701
24.808692901,0.734667442628623
24.816487183,0.7346208681772524
24.824303926,0.7346293079783225
24.832133779,0.7346465577378357
24.839949922,0.7346157908236538
24.847760985,0.734587242355939
24.855633169,0.7345126924583159
24.863436561,0.734492164915329
24.871243604,0.7345046943567174
24.879042707,0.7345054217431063
24.88685964,0.7344411182794622
24.894674063,0.7344005518928479
24.902477766,0.7344236877930916
24.910278579,0.7344441021924566
24.918091691,0.7344592062667368
24.925881114,0.734538237003501
24.933676067,0.7345348001540571
24.9414991,0.7344703053290934
24.949326883,0.7344771381344376
24.957196647,0.7344376787281597
24.964994129,0.7343977559963166
24.972802752,0.734433671720256
24.980616615,0.734349572759261
24.988431889,0.7343302575212344
24.996244672,0.7343153538286814
25.004055575,0.7342763243869047
25.011849867,0.734187299894924
25.01962971,0.7341312495424475
25.027459693,0.7341287205771176
25.035273656,0.7341122397309643
25.043078299,0.7341147435785594
25.050893462,0.7340108493731167
25.058767965,0.7340169183848789
25.066611129,0.7340240343534756
25.074430511,0.7339952194254276
25.082248204,0.733991290809881
25.090075177,0.734019274342981
25.09787382,0.733921777482576
25.105692943,0.7339352694349973
25.113482946,0.7339019600059532
25.121309629,0.7338414673576168
25.129104382,0.7338118271208136
25.136921895,0.7337892467470882
25.144739108,0.7336759520297618
25.152548811,0.7336342963457819
25.160417674,0.733703819427847
25.168240627,0.7336620194968915
25.17605832,0.7336973100819143
25.183848633,0.7336504493527343
25.191672586,0.7337130978966789
25.199473709,0.7336543185506309
25.207271622,0.7336725310813037
25.215103475,0.733679947882077
25.222907638,0.7337163345298272
25.230725391,0.7337349013496887
25.238524624,0.7337180166019742
25.246346217,0.7337524489402693
25.25417113,0.7338046431718263
25.262043123,0.7337870287827419
25.269846516,0.7337457652783512
25.277677139,0.7337088276694902
25.285472132,0.7337600921508035
25.293265635,0.733691743416539
25.301083928,0.7336040954150665
25.30888214,0.7335232836734161
25.316689233,0.7334938316878549
25.324499046,0.7334266254489411
25.332301739,0.7333417487455403
25.340123002,0.7333796084197175
25.347929665,0.7333390345482332
25.355772198,0.7333274127060353
25.363659782,0.7333436748316405
25.371471175,0.7333233361040477
25.379280518,0.7332820756451661
25.387107261,0.7332621531420477
25.394906684,0.7332133140528376
25.402731167,0.7331652987057236
25.4105321,0.7332357800169284
25.418355293,0.7332320456084913
25.426173836,0.7332553604070954
25.433978879,0.7332164291019101
25.441789642,0.733142280796987
25.449593785,0.7331404006935712
25.457397307,0.7331848491761045
25.465257671,0.7331123967459546
25.473063304,0.7330858886435968
25.480880587,0.7330663330167908
25.48868905,0.7331591443494843
25.496516583,0.7331658309988142
25.504318736,0.7331497776335345
25.512123078,0.7331409492321763
25.519918231,0.7331140790836473
25.527726334,0.7330944792909595
25.535527177,0.7331326144606046
25.54335241,0.7331543203657529
25.551154463,0.7331492124680659
25.558947166,0.7331489909763409
25.566796189,0.7330976629183261
25.574623602,0.7331234471518306
25.582440145,0.7331311773289568
25.590251178,0.7330727276794377
25.598063971,0.7330728306416439
25.605866454,0.7331244732261352
25.613682817,0.7330042167648592
25.62150047,0.7328732975592481
25.629306292,0.7328663666287963
25.637102595,0.7328182648619558
25.644927738,0.7327298769304942
25.652744091,0.7327620358457764
25.660617665,0.7328087730747953
25.668514569,0.7327905680810942
25.676315481,0.7328401212633167
25.684123554,0.7329465076211976
25.691924657,0.732814540269879
25.69973314,0.7328098091543709
25.707524383,0.7327906168912078
25.715355726,0.7326416088056509
25.723151289,0.7325550601246477
25.730971372,0.7325548898107814
25.738789175,0.7325327473578508
25.746605518,0.732544672136099
25.754406741,0.732611834093507
25.762232994,0.7325647010289617
25.770098607,0.7325293428305553
25.77789847,0.7324033071058392
25.785696123,0.7323712123724051
25.793504766,0.7324087109069604
25.801313339,0.7323843760359375
25.809152692,0.7324631552782415
25.816954615,0.7325354379799163
25.824761428,0.7325204484475232
25.83257425,0.7325468134204149
25.840390114,0.7326187475425353
25.848211716,0.7325689458464272
25.856009339,0.7325823425774349
25.863796192,0.7324973181401545
25.871685615,0.7325106065783064
25.879486618,0.7323957463965952
25.887329812,0.7322847219554591
25.895119164,0.7322650626151473
25.902967667,0.7322869057426636
25.91078394,0.7322593456451294
25.918602083,0.7322938192772576
25.926399766,0.7322304871697555
25.934213769,0.7321296615007552
25.942024512,0.7320977306068354
25.949831365,0.7321374466046171
25.957636549,0.7322391560988534
25.965439031,0.7322183162134877
25.973318245,0.7322349795799992
25.981131168,0.7322668456087403
25.988958811,0.7322270305335153
25.996767584,0.7321927039446093
26.004614087,0.7322375699329111
26.01240726,0.7322208617668379
26.020215033,0.7321610667525388
26.028030926,0.7321192209123369
26.035825158,0.7321187578451472
26.043629871,0.7320841783952329
26.051432634,0.732055511838026
26.059239657,0.7320957481793169
26.067061,0.7320061318844
26.074936873,0.7319896980065145
26.082751116,0.7318899195203715
26.090557609,0.7318925855131442
26.098372672,0.7318266092383237
26.106186055,0.7319160944879826
26.113987628,0.7318705588908816
26.121783821,0.7318972644748281
26.129609314,0.7319259617585335
26.137408096,0.731970218074957
26.145219819,0.7320869443264251
26.153039382,0.7320489090287102
26.160846865,0.7319849355064099
26.168690508,0.7319335234303339
26.176554602,0.7319394855596892
26.184355085,0.7318529093717132
26.192226388,0.7317870228690594
26.200039802,0.7316468969051252
26.207875665,0.7315767933678811
26.215677168,0.7315639084082411
26.22346367,0.7315493750130564
26.231287113,0.7315608066769008
26.239109116,0.7315455762673811
26.24696288,0.7315227779391151
26.254786503,0.7315014389585663
26.262605796,0.7314955882019093
26.270399208,0.7314457833719257
26.278269492,0.731382709081416
26.286090925,0.7313102202022346
26.293892738,0.7313481322721602
26.30170419,0.7313392321190345
26.309524574,0.7313115345132218
26.317313906,0.7313963542464089
26.325128219,0.7314184184521572
26.332926792,0.7314754581904547
26.340759225,0.7315216357846865
26.348557938,0.7315416106586118
26.356395371,0.7315624276634345
26.364229424,0.731434499425854
26.372043777,0.7314832292098157
26.379907021,0.7314187200187701
26.387751524,0.7313939507596425
26.395544657,0.7313488444090468
26.40339463,0.7313405799505164
26.411204933,0.7312959332764724
26.419037916,0.731319062756498
26.426853209,0.7313106794425137
26.434665692,0.731321581396637
26.442476715,0.7313800647875174
26.450297898,0.7312798164938533
26.458096741,0.7312797198999915
26.465890324,0.731250050721933
26.473716797,0.7311697185734858
26.48160309,0.7312253812780123
26.489429373,0.7312718429720806
26.497252907,0.7312606046316504
26.5050722,0.731167529540308
26.512877682,0.7311358421207325
26.520690245,0.7311332312873582
26.528505628,0.73116523249291
26.536320381,0.7311715903172767
26.544126014,0.7312133637334844
26.551940717,0.7311543545554918
26.55976272,0.7311815669680332
26.567573843,0.7311875838118239
26.575387276,0.7312634273829365
26.583245159,0.7313417792763286
26.591070123,0.731389449095182
26.598881305,0.7313724350482159
26.606684178,0.7313846305940237
26.614510271,0.7313471666163813
26.622325824,0.7312845205521644
26.630141817,0.7313686708020692
26.63796251,0.7313885483638197
26.645775053,0.7314003614380807
26.653626687,0.7314464237999665
26.66143574,0.7314293217810738
26.669257002,0.7314487696792175
26.677078655,0.7314423799591436
26.684966949,0.7314190710319651
26.692764442,0.7313528521800186
26.700591715,0.7312539658082563
26.708390428,0.7313346011047825
26.716222391,0.7314057642384538
26.724034174,0.731415237950751
26.731837617,0.7314257049820727
26.7396541,0.7313662107935673
26.747495363,0.7313870689771288
26.755316096,0.7313934495513286
26.763139589,0.7314690523581652
26.770974962,0.731523134621728
26.778791885,0.7314987912622167
26.786664879,0.7315598865329661
26.794472052,0.7315565798074735
26.802292115,0.7315213778078965
26.810102278,0.7315457510746604
26.817887761,0.7315815495623149
26.825713803,0.7315441996495404
26.833533236,0.7314751855518514
26.84137143,0.7314466062341335
26.849190213,0.7314985642529905
26.856997855,0.7314521722541428
26.864787008,0.731321699282338
26.872617401,0.7313086774856515
26.880428944,0.7312484223140294
26.888316078,0.7311202867592563
26.896128991,0.7310699901211078
26.903925573,0.7310737173632154
26.911722786,0.7310521911996881
26.919534649,0.7310945798080302
26.927355423,0.7311070131034174
26.935170866,0.7311313905130021
26.942969849,0.7310516272705774
26.950780361,0.7310978958406368
26.958600454,0.731079485942401
26.966419467,0.7310379097945173
26.97422303,0.7310748061579733
26.982018763,0.7310856289386375
26.989895747,0.7310072245729422
26.99770532,0.7310771219175624
27.005534543,0.7309890570382251
27.013353856,0.7310104272589741
27.021178009,0.7309212884885834
27.028985901,0.7308220464646207
27.036809094,0.7308617832240469
27.044638078,0.73089723101352
27.052466451,0.7307785846058412
27.060281184,0.7308710421687081
27.068095477,0.7308079769561635
27.07593127,0.7308382518606578
27.083734303,0.7307794471084976
27.091633406,0.730752826126238
27.099427959,0.730833326498021
27.107225362,0.7308576237502097
27.115039735,0.730853217542652
27.122841188,0.7308230010419977
27.130654601,0.7308697367570759
27.138461883,0.7309610444908384
27.146270206,0.7309679055991215
27.154078219,0.7310300966374447
27.161895562,0.7310926060873819
27.169705426,0.7309953319290645
27.177538169,0.7309903306739906
27.185373622,0.7309937645436744
27.193231395,0.731011672450045
27.201039218,0.7309140863205874
27.208856211,0.7308851933638276
27.216660964,0.730933334663441
27.224482427,0.7308943395318992
27.23230675,0.7308813739765178
27.240106183,0.7309316985185321
27.247939806,0.7309161346617217
27.255743149,0.7308675184134577
27.263551442,0.7308754893263355
27.271364675,0.7308672108223071
27.279177177,0.7309556415362014
27.287011241,0.730942694500994
27.294918374,0.7309736468813001
27.302725337,0.7309327857167597
27.31055472,0.7309364851925243
27.318352133,0.7308848270209418
27.326202866,0.7309046739925085
27.334029029,0.7308568522766375
27.341852402,0.7308263530283249
27.349662845,0.7308094362325424
27.357486778,0.7307503828945656
27.365301271,0.7307562002559262
27.373129564,0.7306827728432713
27.380943477,0.7306790247938675
27.38876035,0.7307106824290269
27.396624314,0.7307728206406608
27.404434157,0.7307106334119339
27.4122761,0.7307190810390933
27.420122104,0.730719517056835
27.427971367,0.7307591283409144
27.43579235,0.7306970864650535
27.443604623,0.7307778970734605
27.451432826,0.730897023368565
27.459246459,0.730815678029445
27.467101732,0.730816754067499
27.474917745,0.7308519670633903
27.482731668,0.7308151283507021
27.490633662,0.7307699142190889
27.498525085,0.7307807667862565
27.506339428,0.7307825700291674
27.514173031,0.7308406045615081
27.521989655,0.7309045239116208
27.529797987,0.7309835059483386
27.53761888,0.7309827726770007
27.545437623,0.7309567318976387
27.553261426,0.7308894087941686
27.561088629,0.7308692513623971
27.568884492,0.7308478806607193
27.576715895,0.7307984758025113
27.584566929,0.7306988406746594
27.592394332,0.7306907466379328
27.600266205,0.730652775112965
27.608086138,0.7306098676596858
27.615885381,0.7305928307403303
27.623699074,0.7306029634854566
27.631517557,0.7305856652115069
27.63933687,0.7305417550670388
27.647155144,0.7305896346937251
27.654970236,0.7306064145315065
27.662785889,0.7305928401473122
27.670608822,0.7306321203643045
27.678426535,0.7307230058984142
27.686238548,0.73074465433074
27.694062071,0.7307846565162818
27.701924185,0.7307674989262626
27.709718347,0.7307728041012721
27.717556641,0.7308069700019758
27.725374363,0.7308033908381931
27.733205677,0.7307798408766709
27.74102948,0.7308106758969902
27.748845023,0.7308211362317458
27.756658476,0.7308416116041208
27.764490039,0.7308355976775902
27.772310412,0.7308018719690137
27.780132815,0.7307682025473101
27.787939878,0.7307170436607978
27.795762141,0.7306061648777363
27.803627894,0.7306551536152829
27.811447347,0.7306972861726508
27.81925001,0.7306684466905519
27.827064073,0.7307119225954117
27.834889126,0.7307373212693695
27.842714459,0.7307442391722182
27.850532932,0.7307051201053949
27.858345515,0.730689890428702
27.866138258,0.7307785262201479
27.873962781,0.7307715920656345
27.881766684,0.7307202687263107
27.889590557,0.7306638205722461
27.89740633,0.7306026906835709
27.905295234,0.7305981910571163
27.913117347,0.7306384109734453
27.92097477,0.7306546201701458
27.928792353,0.7306421610709649
27.936604296,0.730657895192069
27.944431979,0.7306595388039787
27.952255752,0.7306367545810803
27.960061935,0.7306118284598556
27.967877638,0.7306206872577771
27.975696481,0.7306601482609516
27.983504594,0.730678004956565
27.991333617,0.7305394923187571
27.9991462,0.7306172658484699
28.007040424,0.730623729835305
28.014862197,0.7306064826011259
28.02268788,0.7306549977284665
28.030512763,0.7306405400242577
28.038339586,0.7306075841999865
28.046180369,0.7306237255045329
28.054004202,0.7305713298731408
28.061829625,0.7305842511356536
28.069662008,0.7305199738728435
28.077501782,0.7305139065393084
28.085331155,0.7305322676069971
28.093140377,0.7304354694713684
28.100975801,0.7303237861505703
28.108850784,0.7302759966923064
28.116652197,0.7302897883120097
28.12450415,0.730354010561186
28.132313743,0.7303201791908154
28.140136206,0.7302726181424027
28.147954599,0.7302249622124992
28.155776342,0.7303232288394489
28.163595875,0.7303126330486045
28.171389978,0.7303274413003755
28.179201371,0.7303653504872903
28.187010604,0.7302840823446682
28.194831617,0.7302682354182751
28.2026364,0.7302702823903815
28.210517244,0.7302730236748619
28.218335147,0.7302644700096121
28.22615824,0.7302521935452867
28.233988853,0.7301813010979307
28.241805076,0.7302273273725912
28.249651149,0.7302239224779824
28.257468242,0.7301085826655719
28.265313845,0.7301205204088158
28.273131068,0.7301457706996951
28.280959001,0.7302171844673684
28.288772974,0.7302491256088411
28.296577937,0.7302635048171611
28.30438405,0.7301816163717438
28.312267594,0.7302196374627138
28.320080216,0.7302343487188134
28.327902599,0.730249140182721
28.335728533,0.7302273607785927
28.343550155,0.7302479613821601
28.351386739,0.730178611630021
28.359220652,0.7301786578419793
28.367030845,0.7301909199209295
28.374865808,0.7301661283024555
28.382691511,0.730192678781702
28.390524134,0.7301198911692038
28.398343547,0.7301954169285126
28.406176561,0.7302548844299955
28.414062034,0.7302499667094277
28.421884647,0.7303247143540111
28.42970781,0.7303297802886535
28.437547224,0.7303575724300938
28.445359397,0.7303910526202437
28.45319397,0.7303876401856809
28.461007112,0.730364812046615
28.468821905,0.7303550393400944
28.476627608,0.7304452524517844
28.484445001,0.7304936168754027
28.492251374,0.7305544054138619
28.500087397,0.7305910231979673
28.50789534,0.7307173218041293
28.515779344,0.7306394447004987
28.523578056,0.7305052735339996
28.531386679,0.7305485334945331
28.539206742,0.7304994699627718
28.547046775,0.7304605040657267
28.554859568,0.730532384852498
28.562682832,0.7304981853673105
28.570503925,0.7304473685683347
28.578333558,0.7304025235413807
28.586152251,0.7303118750587863
28.593965593,0.7302850160658564
28.601801506,0.7302571626483237
28.60962331,0.7302443888813241
28.617491314,0.7301889652369874
28.625316677,0.7302222305707543
28.63311939,0.7301902058297441
28.640977013,0.7301535117853162
28.648797626,0.7300390751086451
28.656626569,0.7299837666820538
28.664447722,0.7299848319312274
28.672260435,0.7299296333302406
28.680084058,0.7299122588288288
28.687909591,0.7299994963523821
28.695732154,0.7300560433915433
28.703534667,0.7301203146696501
28.71133488,0.730097357351135
28.719228643,0.7301790083318718
28.727060867,0.7302025237204917
28.734883549,0.7300987362951334
28.742693952,0.7300717843398932
28.750492685,0.7300642277669472
28.758324098,0.7301368204821
28.766134521,0.7301172230214782
28.773945414,0.7300935202845422
28.781764397,0.7301263426937517
28.78958143,0.7301009317113284
28.797410453,0.7301325770525885
28.805208856,0.7300404510948232
28.813031239,0.7299616256339594
28.820889242,0.7299535332781151
28.828707945,0.729881911529332
28.836546778,0.729961200777569
28.844368762,0.7300244680373545
28.852252816,0.7299791562681377
28.860094869,0.7299850443732481
28.867894122,0.7299547739962591
28.875722585,0.7299178823144664
28.883528808,0.7299475235625889
28.89134987,0.7298416840547861
28.899170023,0.7298246429656324
28.906992027,0.7298431210281388
28.914785529,0.7297698937454568
28.922688903,0.7297938273551884
28.930506996,0.7297724177847942
28.938322799,0.7297827232481586
28.946148182,0.7297849888043895
28.953968615,0.7297453186448949
28.961781368,0.7297295829123955
28.969613871,0.7296916345643008
28.977422254,0.729675653275763
28.985241367,0.7296998673882832
28.99305868,0.7296820185339132
29.000893473,0.7296977735746519
29.008720406,0.729726092694837
29.016566179,0.7297531550298738
29.024427363,0.7296547128856377
29.032248956,0.7296950191524898
29.040063629,0.7297155681374239
29.047896212,0.7296873664528449
29.055717425,0.7297131650323702
29.063533248,0.7297025810125138
29.071356301,0.729812754155535
29.079181464,0.7298336637480556
29.087002917,0.7298960177902178
29.09482481,0.7298451412031532
29.102654203,0.7297750139891547
29.110487217,0.7298151100838477
29.11831233,0.7298111913466714
29.126203233,0.7298202144026482
29.134011646,0.7296917015438859
29.141846429,0.7297310961909189
29.149648402,0.7296999592513432
29.157462575,0.7296955243327043
29.165265638,0.7296570844424779
29.173082821,0.729534711621842
29.180891474,0.7295002171358815
29.188720677,0.7293803123064567
29.19652907,0.7293391975066138
29.204350123,0.7294070879302242
29.212164936,0.7293599627652261
29.219977349,0.7292958370297946
29.227870632,0.7292725398868003
29.235693625,0.7293464438726859
29.243518689,0.7292986570672839
29.251338082,0.7292713170196512
29.259150035,0.7293259459968028
29.266997678,0.7293237617909374
29.274817001,0.7294081474296962
29.282646864,0.7294115392283258
29.290479637,0.7293966008767715
29.2983146,0.7294571483293573
29.306152914,0.7294594107091231
29.313990897,0.729452122497823
29.32180013,0.7294266540980422
29.329671913,0.7293432341114098
29.337479296,0.729262426215443
29.345293969,0.729263882067596
29.353116272,0.7293243619662697
29.360936105,0.7293753827943126
29.368747728,0.7293514356190728
29.376612851,0.7292818346004395
29.384458275,0.7292751984673879
29.392268008,0.7293237780405285
29.4000796,0.729230637533157
29.407894913,0.7292287356875722
29.415696546,0.7292462806334112
29.42354951,0.729299119468947
29.431439543,0.7292958873752171
29.439252456,0.7293426928694009
29.447080389,0.7293129615274063
29.454905812,0.7292448196649646
29.462752016,0.7293124112043
29.470582149,0.7292846622665516
29.478426962,0.7293016852025392
29.486264315,0.7293110259552064
29.494086578,0.729291777372459
29.501915662,0.7291982337991507
29.509730434,0.7292131593378397
29.517549577,0.7291615888878007
29.525383741,0.7291202795449176
29.533284354,0.7290411793272074
29.541092447,0.7290597645728732
29.54890512,0.7290094859731401
29.556744183,0.7290945948458478
29.564587087,0.7291454581262651
29.572399729,0.729165206612573
29.580236733,0.7291751832016626
29.588053866,0.7291249323535588
29.595865189,0.7290911262323146
29.603677222,0.7290163293847801
29.611497675,0.7290657741592398
29.619312778,0.7290811334718579
29.62712024,0.7290811503963153
29.634999794,0.7291114927350856
29.642817587,0.7290989915561055
29.65062224,0.7290895294291344
29.658454373,0.7289353705229172
29.666298646,0.7289134074607679
29.674133939,0.7289814057339545
29.681944323,0.7290153189004097
29.689781526,0.7290458231391875
29.697606839,0.7290218800500212
29.705398651,0.7290129367420691
29.713222764,0.7290021804599027
29.721058848,0.7289628152391295
29.728921531,0.7290400624924256
29.736809445,0.7290220030779989
29.744613077,0.7288777615639338
29.75244191,0.7289143570588761
29.760268374,0.7287996894140032
29.768084627,0.7287618833854865
29.7759137,0.7288278505957918
29.783745763,0.7288583228063285
29.791547955,0.7287896137836213
29.799359028,0.7288499708161547
29.807182721,0.7288675111571785
29.815003245,0.7288362591610812
29.822809808,0.7288575870419273
29.830690981,0.7289648465684739
29.838574565,0.7289697337999907
29.846421848,0.728992784872873
29.854254132,0.7290908786973693
29.862079834,0.729092168532307
29.869901467,0.7289886158449636
29.877720911,0.7289789637151628
29.885547914,0.7289749634943956
29.893379727,0.7289442904738549
29.90119181,0.7289020577062726
29.909011903,0.7289838030497998
29.916850586,0.729052061715097
29.924690549,0.7290345553597734
29.932510862,0.7290521862099661
29.940394585,0.729054167411953
29.948226699,0.7291100426692575
29.956035791,0.7291093659803336
29.963848284,0.7291160831880968
29.971691328,0.7290875272953269
29.979517111,0.7290317097689103
29.987348394,0.7290244091028388
29.995152787,0.7290213462180469
30.00297136,0.7290177437271551
30.010809023,0.729013784225534
30.018635576,0.7289913445577375
30.026472169,0.7289758205045086
30.034316842,0.7289984521687686
30.042187816,0.7290526058583681
30.050012569,0.7290762241370283
30.057839702,0.7290487260439971
30.065657706,0.7291134918928722
30.073463928,0.72912740319556
30.081282121,0.7291054708554762
30.089090474,0.7290647227861029
30.096939707,0.729095645274107
30.104768331,0.7291674200451268
30.112608954,0.7291363904149136
30.120425987,0.7292188066259193
30.12825335,0.7292084518608365
30.137019092,0.7291642905219412
30.144933966,0.7291437644882158
30.152731018,0.7290837277678244
30.160555131,0.729054977133173
30.168374874,0.7290069192569834
30.176206357,0.7290324637820083
30.18403409,0.7290120731655475
30.191865964,0.728931829035489
30.199685537,0.7289051262516063
30.20757074,0.7288929120476714
30.215389553,0.7288896588468415
30.223198426,0.7288401889991272
30.231013529,0.7289069950055079
30.238833622,0.7289963651306115
30.246754626,0.72897508611017
30.254616159,0.7289176742959786
30.262445652,0.7289220332658444
30.270284476,0.7289676487744516
30.278121129,0.7289141725340661
30.285955862,0.7289491194771972
30.293814115,0.7289115989859981
30.301650639,0.7288453921208178
30.309476392,0.7289551652338749
30.317308995,0.7290120313809628
30.325116418,0.7290594695692573
30.332931591,0.729022070731007
30.340778404,0.7291556516129352
30.348680738,0.7291019458242823
30.356503501,0.7290859955360196
30.364337494,0.7290027410200408
30.372170117,0.7290463300826968
30.37998944,0.7289444493433016
30.387810043,0.7289523325226672
30.395636026,0.7289544501473887
30.403467409,0.7289606733197408
30.411292202,0.7289361431683831
30.419099055,0.7289358562663483
30.426940988,0.7288478147969586
30.434754601,0.7287803276575576
30.442591174,0.7288182092500757
30.450478468,0.7287245192601772
30.458282841,0.7286783035465364
30.466097334,0.7286673501531862
30.473928057,0.7286835881123244
30.48174623,0.7286596362756658
30.489583673,0.728645961196499
30.497417846,0.728643538913392
30.505249539,0.7285398162346529
30.513057152,0.728467508917958
30.520884865,0.7285033657384246
30.528711648,0.7284030648110144
30.536531862,0.7283809301776325
30.544342885,0.7283877201617082
30.552225658,0.7284452241691828
30.560032521,0.7284082553040818
30.567859264,0.7283852792590988
30.575674457,0.7283649103740819
30.583510081,0.7283055283262426
30.591330134,0.7283037707744995
30.599158996,0.7282795186261279
30.606969579,0.7282046840393689
30.614794292,0.7282608934721357
30.622609615,0.7283423955860361
30.630416948,0.7283752428663078
30.638232481,0.728238211337288
30.646047954,0.7282683898862815
30.653904838,0.7281783178007668
30.661740241,0.7281850092414274
30.669573404,0.7281247759971325
30.677416697,0.7281123112599168
30.68525113,0.7281281417102642
30.693074353,0.7280945729998813
30.700901996,0.7280910862538996
30.708741529,0.7280679500421158
30.716547562,0.7280406842047521
30.724369775,0.7279353078268211
30.732201238,0.7278579952880183
30.740048172,0.7277903237290363
30.747861725,0.7278322258008485
30.755753728,0.7277368663324725
30.763580362,0.7277227649968464
30.771405484,0.7277062813994853
30.779238038,0.7276959407906209
30.787069601,0.7276155587169298
30.794891674,0.7275335703856176
30.802699437,0.7274800201718452
30.810521,0.7273965694298357
30.818335513,0.7273637257774709
30.826159306,0.7273265565168557
30.833987449,0.7273450830577136
30.841796682,0.7273616883247637
30.849650495,0.7273315594063797
30.857546989,0.7272179451766352
30.865367432,0.7272470416663077
30.873207575,0.7272290002920287
30.881042178,0.7273012735602356
30.888870451,0.7272565839541884
30.896700794,0.7271500752973877
30.904527418,0.7271631697991934
30.912371351,0.7270786802791522
30.920202724,0.7270878099637217
30.928020507,0.7270588107307961
30.93585101,0.7270975487243116
30.943685743,0.7271560349853239
30.951494836,0.7271189604237714
30.95939173,0.7271310010689728
30.967209473,0.7270730645654716
30.975040306,0.7270194578883588
30.982851499,0.7269864178932443
30.990695502,0.7269383059841174
30.998504725,0.726827916563863
31.006328088,0.7268051378841953
31.014150491,0.726763707970907
31.021968004,0.7267092133206853
31.029776617,0.7267211432747797
31.03760849,0.7266608618993662
31.045437123,0.7266945292059598
31.053269396,0.7266878698470493
31.061192881,0.7266698354651145
31.069012383,0.7266571648098694
31.076818506,0.7266595821550228
31.084634499,0.7266130597525965
31.092461153,0.7266180524571532
31.100276875,0.7265777358089419
31.108094628,0.7264994312553281
31.115909271,0.7265590343174964
31.123725984,0.7265118354941908
31.131543207,0.7265024461727694
31.13935454,0.7264511055877539
31.147186833,0.7264576862285842
31.155013346,0.7264998075051671
31.16290954,0.7263932295266439
31.170723403,0.7264267211189632
31.178537246,0.726494041641741
31.186379809,0.7265130758176934
31.194214352,0.7264859711479424
31.202043426,0.7264960537908304
31.209871199,0.7264522453777126
31.217671152,0.7264291144167839
31.225504475,0.726452999273966
31.233327908,0.7264368096066297
31.241164741,0.7265203170339284
31.248979784,0.7265770601220743
31.256811377,0.7266082536723812
31.264695521,0.7266816679504986
31.272526574,0.726744408491997
31.280338007,0.7266991253892222
31.28816858,0.7267589242502832
31.295998663,0.7267640502538146
31.303814946,0.7266848688244126
31.311639149,0.7266814328442007
31.319480742,0.7266904759018146
31.327321366,0.7266754517327775
31.335145759,0.7266839628848518
31.342963912,0.7266560944045356
31.350821565,0.7266387931855054
31.358647108,0.7267102010573245
31.366540452,0.7267350277061143
31.374343574,0.7267175548961311
31.382167268,0.7266957116945459
31.389976831,0.7266388871534927
31.397824334,0.7267003112337471
31.405637787,0.7265624787990714
31.41345746,0.7265275322176581
31.421262443,0.7264320328434349
31.429079536,0.7264487836127801
31.436895218,0.726408256627777
31.444708442,0.7263798154193273
31.452536624,0.7263849688744727
31.460360088,0.7263861414583045
31.468239211,0.7262983742187427
31.476063494,0.7262580210939529
31.483884117,0.7262579427588615
31.49172699,0.7262186858178526
31.499543344,0.7262389200047175
31.507374087,0.7262707485875008
31.51520175,0.7261989630207982
31.523030593,0.7261453255884879
31.530854906,0.7261032623119869
31.538681579,0.7262091949797372
31.546502402,0.726181021409133
31.554328505,0.7262003291894463
31.562138118,0.726079567362816
31.570023572,0.7260877891429727
31.577838795,0.7260869628416601
31.585692948,0.7261299745526597
31.593532211,0.7261911258988931
31.601386474,0.7262381767897369
31.609212208,0.7262290677988006
31.617039991,0.7262201103331417
31.624860344,0.726305604600222
31.632688327,0.7262769537872392
31.640495919,0.7262134707784003
31.648325733,0.7261794230674966
31.656121715,0.7261237321270566
31.663938338,0.7262097407502873
31.671823682,0.7261689912848175
31.679648345,0.7261770699352529
31.687464788,0.7262293337328866
31.695291631,0.7262381591081352
31.703131814,0.7262507305592879
31.710962687,0.7263044378587498
31.71879703,0.7262808748082666
31.726625203,0.726194633040879
31.734449767,0.7262055859025024
31.74225202,0.7261240540243423
31.750080923,0.7260359012581188
31.757907676,0.7261454766425783
31.765744279,0.7260870082723787
31.773637463,0.7259972309302789
31.781461536,0.7260353710772179
31.789311629,0.7260615504832597
31.797127042,0.7260515162718721
31.804928425,0.7260258670132311
31.812736208,0.7260543991638165
31.820596631,0.7260962460382259
31.828416844,0.7261021343763076
31.836224787,0.7260360031989967
31.84404239,0.7260175849016638
31.851879383,0.7259442849610724
31.859702886,0.7259588924796413
31.867529699,0.725952739139185
31.875440253,0.7259215490717976
31.883261486,0.7259247232783582
31.891107789,0.7260040990148923
31.898941592,0.7260782960217753
31.906754385,0.7260937863824425
31.914589509,0.7260894673298707
31.922405782,0.7261208589608699
31.930235575,0.7260514247107565
31.938061308,0.7260213814038186
31.945883511,0.7259410668052981
31.953709244,0.7259331322242386
31.961553717,0.7258762471141245
31.96938923,0.7258547600437851
31.977280804,0.7259178301588028
31.985107517,0.7259570516374221
31.992931421,0.7259663075679071
32.000773474,0.725953710460767
32.008609467,0.7259169079720523
32.01643737,0.7258736339569125
32.024274633,0.7258859887284983
32.032116806,0.7259631967681944
32.039946649,0.725939146095761
32.047767302,0.7258645122123059
32.055602006,0.7258307530821556
32.063431748,0.7258051431933111
32.071258092,0.7258821530221355
32.079141255,0.7258851359674526
32.086973078,0.7258044292727169
32.094784021,0.7258922397083853
32.102630754,0.7259607975817007
32.110455127,0.725999686118935
32.118307061,0.7260243877144563
32.126144034,0.7260148909618256
32.133974817,0.7260241290418663
32.14179915,0.7259652467243546
32.149636923,0.7259913733728242
32.157458476,0.7259635359330792
32.165312119,0.7260748436604716
32.173131252,0.7261298804423878
32.181034156,0.7260861675670621
32.188857119,0.726081763029998
32.196698623,0.7260929513355189
32.204520606,0.7260808370334614
32.212369609,0.7259020217983042
32.220195343,0.7258241139636337
32.228011805,0.7258547989680546
32.235828378,0.7258502626555925
32.243659571,0.725919378823991
32.251483235,0.7258764916726941
32.259303348,0.7258531276990705
32.26712449,0.7257296634752607
32.274989984,0.7257480577120746
32.282918808,0.7257485862462598
32.290760151,0.7257557835720063
32.298607944,0.7257408574211925
32.306441748,0.7257671188657645
32.314279911,0.7257420776533594
32.322121554,0.7257214877279303
32.329941597,0.7256647209559516
32.33778546,0.7257091836624866
32.345630463,0.7256891452966144
32.353480107,0.7257654456746022
32.36131467,0.7258302573940473
32.369151333,0.7257913640347285
32.376970926,0.7258200439254103
32.384854609,0.7258188797504032
32.392668442,0.725845546319678
32.400493626,0.725911403755622
32.408315188,0.7259408944587454
32.416141772,0.725850268839665
32.423965035,0.7258529566917508
32.431796568,0.7258271279038373
32.439613101,0.7257706023686521
32.447450484,0.7257636384847227
32.455285247,0.7258133819808148
32.46311704,0.7258248727440253
32.470937533,0.7258546746386987
32.478766667,0.7258074386550073
32.48664833,0.7257813797756598
32.494459093,0.725754170779837
32.502265496,0.7257601488717922
32.510093909,0.7257578896530171
32.517908182,0.7257245885285061
32.525753575,0.7257567715396603
32.533590438,0.7257876809316515
32.541419381,0.7258062153092284
32.549282665,0.7258143354240952
32.557122858,0.7257433009956777
32.564931231,0.7257755000371853
32.572753454,0.7257518213884465
32.580576217,0.7257075133450172
32.588471321,0.7256863466107528
32.596303504,0.7257019341104062
32.604139327,0.7256710219374671
32.612021941,0.725652257786599
32.619850104,0.7255985644968902
32.627669567,0.7255730713505693
32.63550121,0.7256147662989482
32.643305103,0.7256472354587871
32.651126816,0.7256859573132618
32.658933019,0.7256346415840068
32.666775332,0.7254977018447298
32.674591345,0.7255172439206204
32.682418788,0.7254812143217999
32.690337512,0.7254024086968679
32.698172035,0.725434421462653
32.705999338,0.7254409275751462
32.713825711,0.7253703262891419
32.721673794,0.7254409518036002
32.729491538,0.725462792875329
32.737316871,0.725463943106885
32.745143604,0.7254211571213781
32.752963927,0.725411460454345
32.760795,0.725447181578852
32.768628473,0.7254136517779328
32.776455906,0.7253809782958504
32.784281769,0.7253143137622436
32.792172313,0.7252230793759209
32.799987526,0.7252509395633855
32.807803229,0.7252623115893024
32.815624982,0.7252823347861365
32.823464365,0.7252718739050782
32.831284038,0.7252513879508327
32.839093451,0.725218767960116
32.846914994,0.725171373698977
32.854759267,0.7250669954855795
32.8625982,0.7251100520182238
32.870430934,0.7250872274778551
32.878247287,0.7250969178510583
32.88608118,0.7250876214245425
32.893964493,0.7251314331799629
32.901784676,0.7251476711306205
32.90963033,0.7251409848730944
32.917452363,0.7251481298260827
32.925283016,0.725092133032164
32.933113539,0.7251338107753874
32.940927012,0.7251169849441719
32.948766915,0.7250186572265787
32.956593598,0.7250875209581453
32.964435831,0.7251317207225784
32.972262074,0.7250956633770683
32.980133238,0.7251663342639725
32.987966901,0.7251099844632859
32.995866075,0.7251615481520436
33.003680618,0.7252190730972361
33.011507081,0.7252924744410253
33.019323934,0.7251839152575571
33.027164617,0.7251276412688383
33.03498411,0.7251007692241644
33.042831793,0.7250896971104884
33.050663937,0.7250880435353334
33.05852556,0.7250280352269098
33.066367863,0.7250568594471385
33.074205956,0.7250044019218193
33.082021259,0.7249965466409285
33.089859732,0.7249956377067767
33.097730236,0.7249386277835728
33.105553369,0.7249157650001736
33.113386282,0.7248907404620675
33.121212025,0.7247956618748623
33.129025708,0.7248844118641663
33.136855771,0.7249686680151334
33.144669504,0.7249538345592462
33.152482987,0.7249103123056093
33.16029938,0.7249985041079525
33.168132533,0.72494618289183
33.175992457,0.7249121279466882
33.18382936,0.7248864086659735
33.191660423,0.7248718586094418
33.199548827,0.7248041072521019
33.20737913,0.7247290412783971
33.215210053,0.7246949406683111
33.223028266,0.7246383099386678
33.230837479,0.7247130325435005
33.238663382,0.7247059023162546
33.246526475,0.724767357624991
33.254355979,0.7247685037639916
33.262165961,0.7247362946793109
33.269988045,0.7246327596587692
33.277810367,0.7246165148281066
33.285640711,0.7246487600855258
33.293470214,0.7246213621282954
33.301386858,0.7246907686215317
33.309210811,0.7247213829678226
33.317015413,0.7246580583975513
33.324854597,0.7246994035771019
33.33271168,0.7246260277057789
33.340542543,0.7246525504316049
33.348374876,0.7246611945750707
33.356214389,0.7246802053053842
33.364073883,0.724672267880748
33.371893586,0.7246389241736502
33.379739359,0.724691402004521
33.387586792,0.7247214356265183
33.395413065,0.7247413955999067
33.403298269,0.7247558292198104
33.411130432,0.724756962964585
33.418969476,0.7247324566190367
33.426816959,0.7247159496351776
33.434669662,0.7246350442238615
33.442526976,0.7246764787834021
33.450374679,0.7247277995611241
33.458217642,0.7247556006803948
33.466061735,0.7247537229920444
33.473886758,0.7246938470166921
33.481722422,0.7247093875014986
33.489569895,0.7248481414241089
33.497412698,0.7247749655879474
33.505291582,0.7247048812792067
33.513132215,0.7247447795784627
33.520951018,0.7248254410372267
33.528775291,0.7246974067543998
33.536609834,0.724599717497835
33.544428977,0.7245842798143373
33.5522598,0.7245885214822702
33.560095663,0.7246279063087827
33.567973916,0.7247125258923939
33.57580048,0.724724368596459
33.583618342,0.7247928456149894
33.591449466,0.7248057097907242
33.599265809,0.7247930625615158
33.607170632,0.7247996389290556
33.615026576,0.7247623043183714
33.622858739,0.724686956409059
33.630699542,0.7246551100656309
33.638534805,0.7245838076858078
33.646370238,0.7245223483774159
33.654202832,0.7245252928071874
33.662046435,0.7244603042527086
33.669862378,0.7244359624682084
33.677696811,0.7244150530706448
33.685508994,0.7244319590821778
33.693360758,0.7244199911284931
33.701189901,0.724386465795184
33.709079294,0.7244280571614184
33.716917398,0.7244687789621841
33.724744691,0.7244772881668111
33.732585574,0.7244337388709543
33.740403967,0.7244904385507414
33.74824494,0.7245472632321418
33.756075053,0.7245328212335639
33.763904586,0.7244272759968401
33.771733759,0.7243996777693821
33.779566072,0.7244287028392845
33.787387945,0.7244241477030922
33.795219368,0.7244626471059558
33.803050141,0.7244332159306717
33.810991285,0.7243961183874027
33.818813218,0.7243660348586191
33.826639442,0.7242972574930197
33.834456635,0.7243452572780622
33.842285788,0.7242631909597591
33.850118141,0.7242145096020222
33.857960754,0.7241956888894224
33.865791477,0.7241228622801503
33.87362195,0.724108352711952
33.881433883,0.724106276817301
33.889267487,0.7240848934393892
33.89710412,0.7241669687971913
33.904921663,0.7241359704610049
33.912803687,0.7240534181846532
33.92062639,0.7240246855956035
33.928448613,0.7239961132563999
33.936281976,0.7239081675447284
33.944113249,0.724009729763301
33.951939942,0.7240529624923745
33.959765075,0.7240546143457752
33.967596328,0.7240566819152077
33.975424811,0.7240880086194842
33.983245464,0.7240766811600349
33.991060327,0.724120133005791
33.9988948,0.7241246492110164
34.006706003,0.7241361565993674
34.014590227,0.7241122822610205
34.02243832,0.7240354882467757
34.030270993,0.7240885166027043
34.038102086,0.7240826160664094
34.045951309,0.7240242189661997
34.053795623,0.7240222901176617
34.061625666,0.7239829340962964
34.069444299,0.7239199331217205
34.077258031,0.7238740469745858
34.085086005,0.7239381215930555
34.092911488,0.7239057729013443
34.100746611,0.7238945163779497
34.108577544,0.7239299493404253
34.116480168,0.7239057322972121
34.124310431,0.7239118016624226
34.132131344,0.7239602584421689
34.139969638,0.7240268732152719
34.147810241,0.7239490583310413
34.155637114,0.7239655711698099
34.163465397,0.7238986494640032
34.17130052,0.7238306155486495
34.179114493,0.72384651025081
34.186954586,0.7238973274871788
34.194766659,0.7238273111373921
34.202595512,0.7238909749072451
34.210424445,0.72391151138454
34.218332789,0.7239146464495814
34.226161912,0.7238723452515516
34.234005775,0.7238982773491606
34.241826578,0.7239495482555663
34.249658741,0.7238672309685025
34.257488805,0.7238890461262888
34.265317127,0.7239009421999943
34.273151011,0.7239447149098274
34.280977854,0.7240534047312113
34.288804527,0.7240263613700483
34.29665016,0.7239682551012387
34.304470053,0.7239638653980988
34.312311116,0.7239130021210312
34.32022379,0.7238580877753685
34.328055403,0.7237714802103842
34.335904187,0.7238348779052977
34.34373611,0.7238485746568105
34.351568533,0.7238468218657752
34.359401366,0.723750703745768
34.36725762,0.7236539992386041
34.375104713,0.7235013328261267
34.382975206,0.7235146339533963
34.39082711,0.7234844737084659
34.398681723,0.7234798393452682
34.406525466,0.7234771506749539
34.414340109,0.7235204693459163
34.422254503,0.7234753984026249
34.430078946,0.7234813417960465
34.437912849,0.7234054151523933
34.445743462,0.7234334744929027
34.453592096,0.7234227616801049
34.461421959,0.7233928341576622
34.469596085,0.723515587082696
34.477439258,0.7234126204657303
34.485298032,0.7234140644354334
34.493124445,0.7234655332928698
34.500948688,0.7234748626410429
34.508771411,0.7234826317076741
34.516641114,0.7234272211592537
34.524530388,0.7234538200030193
34.532368641,0.7234611819440427
34.540203514,0.7234934746393828
34.548038357,0.7234521815646701
34.555883851,0.7233760268320208
34.563714204,0.723403048527767
34.571546557,0.7233617680394068
34.57936768,0.7233365103981066
34.587231673,0.7233640038582517
34.595070546,0.7233598231615371
34.60294068,0.7233212008846662
34.610784404,0.7234356610768619
34.618629287,0.7234854708264699
34.626555021,0.7234505663132788
34.634416924,0.7234807835762801
34.642269637,0.7234294400351652
34.650132021,0.7233379898164081
34.657957244,0.7233308281640963
34.665766487,0.7233123682050457
34.67361739,0.7232939593785838
34.681453173,0.7233328007646613
34.689297226,0.7232683832006326
34.69713243,0.723230121437729
34.704971183,0.7232127975745155
34.712802346,0.723218648977958
34.720655329,0.7232139925547633
34.728558643,0.723123520730629
34.736394466,0.7231145988721709
34.744222219,0.7230652166449394
34.752058172,0.7231074860618734
34.759883205,0.7230504056221683
34.767720979,0.7230838974601185
34.775547032,0.723072832438264
34.783385665,0.7230569132058874
34.791217238,0.7230196232305584
34.799055911,0.7229880176305665
34.806944365,0.7229306634651533
34.814807878,0.7229509951826919
34.822639031,0.7229180636632222
34.830571636,0.7228810506492586
34.838402089,0.7230205039152049
34.846235512,0.7230165994361937
34.854063435,0.7230674614743311
34.861898288,0.7230562497952768
34.869712771,0.723107813185832
34.877576695,0.7230679059314082
34.885421648,0.7231047774248678
34.893264691,0.7230469302780463
34.901095544,0.7230088526617459
34.908924757,0.7230133244527136
34.91676058,0.7229469571349522
34.924624514,0.722853309462938
34.932494507,0.7228457169173076
34.94029812,0.722911901305118
34.948123653,0.7228423661279949
34.955964316,0.7229682477407028
34.96379612,0.7229321204360438
34.971648333,0.7228871634834872
34.979471166,0.7227887546938838
34.987310689,0.7227110291662877
34.995140232,0.72267135358562
35.002977655,0.7227317731285697
35.010816459,0.7226640607506527
35.018662822,0.7226892219135701
35.026482725,0.7226762725016687
35.034398149,0.7226465169061768
35.042234342,0.7226088013577557
35.050073385,0.7226198046609785
35.057912928,0.7226103013139391
35.065743232,0.7226523530253081
35.073588855,0.7226717693126928
35.081419368,0.7226229397842789
35.089262221,0.7226111389591572
35.097112594,0.7225419384700741
35.104949987,0.7225547214577788
35.112785711,0.7224427374141207
35.120616324,0.7225262914651208
35.128475767,0.7224160027949089
35.136384981,0.722414672178425
35.144223994,0.7224714250680798
35.152067747,0.72236935596929
35.159943831,0.7222884580924713
35.167756844,0.7222771898842663
35.175582767,0.7223093665660693
35.18340513,0.722268752907208
35.191249803,0.7222007948181788
35.199122347,0.722161780354184
35.20699304,0.7222234673244893
35.214823384,0.7222155799049887
35.222671937,0.7221293360591609
35.23049744,0.7220077668152486
35.238413454,0.7220359466702047
35.246246687,0.7220177630569481
35.25408719,0.7220237374025101
35.261908043,0.7220410077917672
35.269747266,0.7220340841691782
35.277575739,0.7220353856507362
35.285403843,0.7220698493881612
35.293248296,0.7220642708049749
35.301094299,0.7220578024394076
35.308928622,0.7220486809827235
35.316769955,0.7219786907240178
35.324605509,0.7219222295423942
35.332442382,0.7219265397466277
35.340337205,0.7218252472687418
35.348168698,0.7218408236093322
35.355994832,0.7217659175248662
35.363835585,0.7217399250615177
35.371666528,0.7218159241077354
35.379518241,0.721769690608727
35.387364235,0.721769552375534
35.395216528,0.721743124941482
35.403050631,0.7217002487043411
35.410888134,0.7217649324705067
35.418715737,0.7217290669752005
35.426559401,0.7217272721813568
35.434395214,0.7217459599558047
35.442286237,0.7217827693320069
35.45009264,0.7217935803141292
35.457919123,0.7216511242785464
35.465745336,0.7216215629555074
35.47358913,0.7215940167425274
35.481433063,0.7216887173461362
35.489272016,0.7216861018743573
35.497087549,0.7216946554238715
35.504955753,0.7217288065482212
35.512797996,0.7217279305718663
35.520619089,0.7217121613566183
35.528473632,0.7217443636997293
35.536326195,0.7217702763541202
35.544213329,0.7217147839193578
35.552047412,0.7217908033061642
35.559872505,0.7218526983347119
35.567713539,0.7218286511731914
35.575549392,0.7218888151295421
35.583382475,0.7218177168033815
35.591207418,0.7218665465354388
35.599033161,0.7218056945392983
35.606856694,0.7218385642451651
35.614691827,0.7218781071166906
35.622548591,0.7219331153768166
35.630384214,0.7220186315198268
35.638213537,0.7219805135651698
35.646110111,0.721918181383851
35.653950114,0.7219138796121919
35.661776497,0.721918192604983
35.66960793,0.7218813021732933
35.677459953,0.7219469813439668
35.685281666,0.7219372835243452
35.693121739,0.7219707226529786
35.700953052,0.7220809113154774
35.708794056,0.722156998145635
35.716664309,0.7221913367087248
35.724515372,0.7221377531094973
35.732365536,0.7220966062795199
35.740192779,0.7221040405249742
35.748093092,0.7220543281227122
35.755929676,0.7220270838149746
35.763765739,0.7219031935806965
35.771606282,0.7219367439614993
35.779443645,0.7219148994464619
35.787267728,0.7219290809482121
35.795107961,0.7219419744763835
35.802981945,0.7219110064998507
35.810853379,0.721879107302788
35.818700912,0.7217565109503608
35.826560576,0.72179392964723
35.834376409,0.721782492993181
35.842209672,0.7217698424098467
35.850096295,0.7217145491921101
35.857959229,0.7217571434500845
35.865799702,0.7217282028377838
35.873635185,0.7217054283111737
35.881471788,0.721677550785558
35.889309681,0.7217068521883159
35.897159005,0.7217103091606184
35.905015608,0.7216914921875116
35.912881721,0.721747435465684
35.920710024,0.7217095371724597
35.928547768,0.7217790083333354
35.936378441,0.7218222966388556
35.944217294,0.7218414599620727
35.952107477,0.7218251418573378
35.959952071,0.7218711479697645
35.967793404,0.7218373980515028
35.975636787,0.7218321200289948
35.98348985,0.7218258305866845
35.991341724,0.7218133974008629
35.999174417,0.7217944043463611
36.00700877,0.7216481451895027
36.014844103,0.7216309102955123
36.022661616,0.7215863346053026
36.030501979,0.7215438722332101
36.038338733,0.7215958776147215
36.046169226,0.7215681128456319
36.05408177,0.7214952245738576
36.061924903,0.7214387040820435
36.069764956,0.7213864385963727
36.07760943,0.7213410653591801
36.085429663,0.7213549847471553
36.093280706,0.7213578949224088
36.101121159,0.7213159326434248
36.108961192,0.7212756427316388
36.116798715,0.7212248679950692
36.124670839,0.721230632685669
36.132505332,0.7211278105760193
36.140347315,0.7211214260576355
36.148181028,0.7212310166344179
36.156074312,0.7211711444910702
36.163914615,0.7211895696576895
36.171764768,0.7211660602775782
36.179607202,0.7210183834842858
36.187435745,0.7209501643043147
36.195284078,0.7209183691541109
36.203102641,0.7209354445173659
36.210938164,0.7209419637525254
36.218771177,0.7209258433554233
36.22661506,0.7209546573364652
36.234458224,0.7209077666205995
36.242286037,0.7208900820462266
36.25014133,0.720823302755855
36.258024013,0.7209046477792738
36.265840017,0.7208909641175714
36.2736752,0.7208990607516277
36.281500133,0.7209003860479772
36.289352507,0.7208163286279813
36.29719463,0.7208381695295561
36.305037413,0.7207551975241452
36.312855696,0.7207452889116344
36.32071089,0.7206787243700589
36.328538163,0.7206654147118432
36.336371786,0.7205868325687952
36.344180889,0.7205608710330766
36.352018292,0.7204935551236382
36.359915275,0.7205229220704967
36.367764059,0.7204776911071233
36.375597202,0.7205299793773661
36.383451775,0.7204953266793994
36.391277658,0.7204677470218532
36.399113991,0.7205068603641522
36.406944684,0.720544952586386
36.414783368,0.7206226559691441
36.42261563,0.7206431843456131
36.430451374,0.7206477410062679
36.438279767,0.720611905948589
36.44612241,0.7205774481835264
36.453975113,0.7206356762495878
36.461872807,0.720654534523723
36.46971058,0.7206029235209904
36.477556063,0.7206373045287634
36.485393147,0.7207001794874655
36.49323578,0.7207971233295628
36.501057253,0.7207287811850114
36.508896447,0.7206911991942374
36.51672173,0.7206795959462002
36.524562683,0.7206969263230825
36.532392606,0.7205781915257243
36.540227969,0.720618177891869
36.548062242,0.7206700952261532
36.555904385,0.7206515721766028
36.563811259,0.7206523253914009
36.571654732,0.7205014279838416
36.579504696,0.7204819205137614
36.587334209,0.7205956873032745
36.595180152,0.7205703881684155
36.603018795,0.7206704058577693
36.610847158,0.7207114964788084
36.618697261,0.7206293862233443
36.626529825,0.7206133113728663
36.634377178,0.7206963610949055
36.642212381,0.7207420622244247
36.650045094,0.7207055285931869
36.657874107,0.7206568267948155
36.665785261,0.7206258292147187
36.673624164,0.7206313616298319
36.681464167,0.72059730237949
36.689312461,0.7205802327183997
36.697158024,0.7205506557283233
36.704990317,0.7204434079144445
36.71281684,0.7204436820468646
36.720650743,0.7203741163834595
36.728476316,0.7204075120980707
36.73632313,0.7204396733562161
36.744172483,0.7204192779436952
36.751999977,0.7203338066912836
36.759835759,0.7203666540355709
36.767752244,0.7204313923625307
36.775572366,0.7204535510356365
36.783381999,0.7205006664309452
36.791204062,0.7204987675709477
36.799032355,0.7204409199094279
36.806887009,0.7205124235039319
36.814745252,0.7204694653340893
36.822592135,0.7204462286159484
36.830447499,0.7203823835235174
36.838297632,0.7204408079465494
36.846138275,0.7204717164956164
36.853977548,0.7204240612838585
36.861813531,0.7204846569814926
36.869707155,0.7205482045474865
36.877548948,0.720571457818532
36.885409592,0.720533910464241
36.893253055,0.7205757197607795
36.901084568,0.7205262746626161
36.908929181,0.7205579745869461
36.916770024,0.7204904944917818
36.924601148,0.7205711257246634
36.932435151,0.7204273366403809
36.940302584,0.7203672564631338
36.948136547,0.7202962223139958
36.95597797,0.7202749010994343
36.963811924,0.7202722033135182
36.971709757,0.720226273741768
36.979544521,0.7202678367309853
36.987365564,0.7203099551635003
36.995211617,0.7203409287853396
37.00303386,0.7203941670826189
37.010854363,0.7204198287722435
37.018680586,0.7204182550157823
37.026509659,0.7204412357163359
37.034332592,0.7204249440735709
37.042168326,0.7204219143392407
37.050001239,0.7203117689274933
37.057850252,0.7203257030203072
37.065699655,0.7202951768645428
37.073604049,0.7203207015779489
37.081431572,0.7202261909609102
37.089265905,0.7201990965748906
37.097101768,0.720253325378855
37.104942832,0.7202094343871377
37.112772305,0.7202040682267989
37.120607458,0.7201726608553621
37.128433511,0.720115858683923
37.136264634,0.7200807857628253
37.144108407,0.720181588269795
37.15194062,0.7202268036961402
37.159783764,0.7202009192808922
37.167626677,0.7200450986274539
37.175524101,0.7200090563542803
37.183357024,0.7199718445147755
37.191208577,0.7200142488109998
37.19906632,0.7199835192293135
37.206893093,0.7198994370390888
37.214741697,0.7198030208084026
37.22259588,0.7198747894883497
37.230437724,0.7198969773371641
37.238275137,0.7197802986262158
37.24611863,0.7197028395739019
37.253948403,0.7196805021535169
37.261797156,0.7196735636612506
37.269640879,0.7197453800298588
37.277546303,0.7197520902088985
37.285375766,0.7197085512917041
37.293213539,0.7196838809637918
37.301045653,0.719695011455814
37.308897226,0.7197052242010439
37.316741669,0.7197662198858013
37.324595083,0.7197008380475503
37.332436156,0.7196973580932774
37.340284409,0.7196982425151753
37.348098832,0.7196742178135296
37.355937945,0.719653235508528
37.363766638,0.7195841937838187
37.371616692,0.7195811960993593
37.379512255,0.7194702677610921
37.387358469,0.7194142133593454
37.395203112,0.7193313101826461
37.403046545,0.7192587112570594
37.410889268,0.7192575716500761
37.418741152,0.7192807501967972
37.426592025,0.7192599234368875
37.434443468,0.7192801904328339
37.442290202,0.7192828001525087
37.450123075,0.7192814018389239
37.457951728,0.7191329373356476
37.465807821,0.7192093927002113
37.473647684,0.7192016689489273
37.481564068,0.7191347360951402
37.489400681,0.7190573499735198
37.497264425,0.7190591808965523
37.505094898,0.7190239957019393
37.512921821,0.7189722206824198
37.520750714,0.7189578338167864
37.528588777,0.718929233862316
37.53640723,0.7189591278003927
37.544236883,0.7190215506465099
37.552082967,0.7189039500876736
37.55992191,0.7189607645913675
37.567741323,0.7189851535252572
37.575581826,0.719018745431958
37.58349168,0.7190662944207894
37.591326353,0.7191261836924159
37.599167566,0.7190739910840211
37.607014409,0.719096769756257
37.614878773,0.7191152489722706
37.622717396,0.7190973342638172
37.63057848,0.7190673432199963
37.638441813,0.7190538409818933
37.646275906,0.7190527355967083
37.654113689,0.7190928546297028
37.661954882,0.7189801889130832
37.669803716,0.718883708803265
37.677630729,0.7188144498134011
37.685532033,0.718767853847573
37.693381426,0.7188324072662828
37.701223499,0.7187929305224837
37.709073853,0.7187535233995944
37.716910426,0.7186570712936843
37.724748789,0.718569351753619
37.732601862,0.7186470813632774
37.740431825,0.7186196683010156
37.748286749,0.7186055908637236
37.756146172,0.7186579297133969
37.763997345,0.7187022499725982
37.771823399,0.7186963331295234
37.779660072,0.7185898079480376
37.787556785,0.7186088992259528
37.795379088,0.7186551014161308
37.803207672,0.7186128760453815
37.811064785,0.718594437112302
37.818924688,0.7185593980004255
37.826782142,0.7185816630776005
37.834643365,0.7186070705936589
37.842486058,0.7184921285283349
37.850308021,0.7185498111351156
37.858148554,0.7185172127608341
37.866003698,0.7185460879533504
37.873832221,0.7185145985617013
37.881668624,0.7184315765531382
37.889568988,0.7184394786203255
37.897410161,0.7183765816452463
37.905248514,0.7183704290346573
37.913105758,0.7183102826430416
37.920945511,0.7182860974260746
37.928772474,0.718295761765635
37.936617007,0.7182551593443377
37.94445871,0.7182628738936472
37.952296384,0.7182121566115972
37.960293698,0.718192093609333
37.968167492,0.7182380272219065
37.976007015,0.7182010966016436
37.983866028,0.7182582517357657
37.991772232,0.718298734463029
37.999588875,0.7182586546842491
38.007437219,0.7182460535127648
38.015247871,0.7181921630769792
38.023078145,0.7181811696799443
38.030948558,0.7181368682459707
38.038781561,0.7181384794058773
38.046614884,0.7180755329371838
38.054441577,0.7181253530157772
38.062282091,0.718055816983873
38.070097484,0.7181340217613696
38.077940077,0.7180139802735204
38.08577787,0.7180067157863737
38.093674204,0.7179919976334911
38.101513987,0.717905629284037
38.10937789,0.7179887169559177
38.117227133,0.718001186465184
38.125071667,0.7179739518092598
38.13294282,0.71793826200418
38.140780533,0.7177536053189935
38.148617657,0.7177178533478192
38.1564552,0.7176208847312653
38.164302193,0.7176121647555573
38.172142356,0.7175980457613991
38.179962079,0.7176388606619218
38.187780162,0.7176891747733563
38.195662416,0.71771100950526
38.203492859,0.7176208544084827
38.211329312,0.7175827327197565
38.219167716,0.7175087962358024
38.227022629,0.7174981984760208
38.234871602,0.7174066039958346
38.242712785,0.7173253918361655
38.250547949,0.7172823981999797
38.258395412,0.7172246976842139
38.266244165,0.7172374492634089
38.274071838,0.7173647882471978
38.281901901,0.7173426472557298
38.289721134,0.7173821405229176
38.297633408,0.7173341675662019
38.305468441,0.7174622837478244
38.313299184,0.7173692709638814
38.321137257,0.7173624959648177
38.328986071,0.7173477077284395
38.336821904,0.7173040511907695
38.344657787,0.7172663164769757
38.35248192,0.7172717283548535
38.360336963,0.7172535104646536
38.368161756,0.7173498383555099
38.37599134,0.7174133343170713
38.383840913,0.7174776822602532
38.391691146,0.717455466961965
38.3996132,0.7175333061634649
38.407457803,0.717604309005637
38.415299257,0.717610133728133
38.42313905,0.7176474676485458
38.430969173,0.7175990015893399
38.438807626,0.7176126311223542
38.446637629,0.7175507561843584
38.454480163,0.7174476713856589
38.462337016,0.7173709743818287
38.470181219,0.7174070904831297
38.478008522,0.7174697046677012
38.485858636,0.7174180601749368
38.493700989,0.7173448678059571
38.501644773,0.7174130652867239
38.509482436,0.7173722636117945
38.517325889,0.7174797022987538
38.525141342,0.7175097426528905
38.532992346,0.7174373081235926
38.540833809,0.7174359613415516
38.548668482,0.7174788810431625
38.556501895,0.7173980396179158
38.564344138,0.7173359669256802
38.572219642,0.717397277944405
38.580068655,0.7174481654786007
38.587914638,0.7173708646543241
38.595755961,0.7172687698454444
38.603648815,0.7172654679147632
38.611500839,0.7172394613875885
38.619346202,0.7172580897492491
38.627175605,0.7172460257857528
38.635038848,0.7172026636851107
38.642884691,0.7171829404044014
38.650711695,0.7171399426629368
38.65873347,0.7171186353598523
38.667770614,0.717049909667194
38.6770306,0.7168989987210034
38.686552979,0.716926489287514
38.696146559,0.716869900388866
38.705608478,0.7169576246353819
38.715302048,0.7169448726066737
38.724776296,0.7169701965911065
38.734299115,0.7169046205322729
38.743684143,0.7168555346254054
38.753179502,0.7168860429153923
38.76269864,0.7168003424478294
38.771921266,0.7167847585546523
38.781272784,0.7167944642336822
38.790881693,0.7168434391274612


==> fig/data/wprior/prior_wasserstein_mala_4_1.csv <==
x,y
0.0,0.6821501333189463
0.0,0.6816319543913241
0.048214587,0.6812606381633128
0.096229071,0.6809990510907796
0.144362606,0.6807920336000337
0.192383871,0.6806223771952342
0.240465076,0.6804308253113951
0.28845188,0.6803004075265036
0.336576195,0.6801308194781089
0.384524649,0.6799992163569636
0.432611664,0.6798597878323713
0.480584058,0.6797370388759785
0.528717243,0.6796023306192289
0.576682427,0.6795202943133143
0.624799742,0.6794295495627686
0.672743466,0.679342407331739
0.720852961,0.6791791564130186
0.768856946,0.6790591856952708
0.816976891,0.6789540869122265
0.865000015,0.6788755576928313
0.913122411,0.6787528244102391
0.961112724,0.6786806829556887
1.00920107,0.678608602561625
1.057166003,0.6784753243672692
1.105294279,0.678411575132395
1.153250112,0.6783238340097233
1.201421208,0.6782078221341985
1.249354932,0.6781421896988226
1.297456037,0.6780389442618012
1.345453051,0.6779737041761038
1.393566397,0.6779201698071431
1.4415203,0.6778157012825968
1.489670436,0.6777515619521671
1.53768217,0.6776756637110678
1.585806785,0.6776123201560494
1.633764519,0.6775384339531344
1.681910605,0.677450245519094
1.729901939,0.6774302469349253
1.778014664,0.6773486357304473
1.826016078,0.6773020546898155
1.874131744,0.6772354942545985
1.922087247,0.6771517914246942
1.970203793,0.6771383353674487
2.018160036,0.6770770854384407
2.066222821,0.6770531896371194
2.114176505,0.6769915595067857
2.16226559,0.6769249473521612
2.210252014,0.6768596323412667
2.258326609,0.6767887871698111
2.306401674,0.6767698465573994
2.354493469,0.6767281455474103
2.402465812,0.6766701430043683
2.450567748,0.6766368536734166
2.498550872,0.6766092248714876
2.546637437,0.6765472175678537
2.594628521,0.6764787566954308
2.642743486,0.6764368596791539
2.69071292,0.6763571932943517
2.738813305,0.6762954119312851
2.786834569,0.6762536641704247
2.834919284,0.6762134637037969
2.882915558,0.67617265414154
2.931007274,0.6761426222292601
2.979014668,0.6761105033962951
3.027117243,0.6760991452457481
3.075044686,0.6760649937683573
3.123188812,0.6760227968909873
3.171198567,0.6759869100436717
3.219302262,0.6759575642870501
3.267282346,0.6759550931013031
3.315403851,0.6759314227582716
3.363414035,0.6759175146966708
3.411530831,0.6758697533660742
3.459550925,0.6757951087992501
3.50764692,0.6757410178039762
3.555623384,0.6756834831829451
3.603710749,0.6756256345962416
3.651689213,0.6755859049322496
3.699811878,0.6755622098656345
3.747834213,0.6755346344104232
3.795952468,0.6754662958698828
3.843882621,0.6754258261444486
3.891936316,0.675373320757097
3.93992318,0.6753119920405622
3.988011235,0.6753269422656201
4.035973049,0.6753337853902969
4.084071214,0.6753497071065296
4.132058658,0.6753537655975035
4.180151723,0.6754103093985343
4.228145357,0.6754028464545493
4.276231322,0.6753468685871566
4.324206486,0.6753285279200983
4.372287811,0.6753132202201945
4.420282665,0.675306200149987
4.468387911,0.6752679952957534
4.516359804,0.675201800394288
4.564466259,0.6752074732833083
4.612457084,0.6752052290804922
4.660586809,0.6751136286278976
4.708563943,0.6750794584690321
4.756644918,0.6750645167088476
4.804640192,0.6749995976050177
4.852743157,0.6749728676258465
4.900725851,0.674890881838875
4.948821976,0.674839719773164
4.99675753,0.6747882423896411
5.044899115,0.674759471439012
5.092841659,0.6747636226267134
5.140949204,0.6747188214065347
5.188909748,0.6746486138261795
5.237010633,0.6746607615497718
5.284954457,0.6745990017206644
5.333035221,0.6745677562307747
5.381037756,0.6745280472410028
5.429115651,0.674473879976381
5.477089944,0.6743725500998314
5.52521361,0.6743056725777584
5.573165424,0.6742307386683889
5.621294229,0.674151380027984
5.669281963,0.6741053552791183
5.717375728,0.6740536034961414
5.765336922,0.6740251475032232
5.813472227,0.6740115928716008
5.861470152,0.674028463882635
5.909572137,0.673967056325928
5.95754299,0.673995503068078
6.006166751,0.6739114887990075
6.054110905,0.6738956794444135
6.10217848,0.6739014963701963
6.150131153,0.6738356346047711
6.198223708,0.6737940435027833
6.246216302,0.6737810443840895
6.294319997,0.6737491404679337
6.342264902,0.6737081431657126
6.390366767,0.6736425809481569
6.43828694,0.6735629039534524
6.486399905,0.6735591496157373
6.534389639,0.6735205341288883
6.582489875,0.6734999908536552
6.630464398,0.6734949248284727
6.678546413,0.6734974346842583
6.726496467,0.6734135276225115
6.774587432,0.6733465428815554
6.822558726,0.6733074848296385
6.870651781,0.6732578278695033
6.918656665,0.6732448182800806
6.96677777,0.6731976805441353
7.014830215,0.6731882472339987
7.062948611,0.6731318366724297
7.110931444,0.6731222005057456
7.15903962,0.6731020745804034
7.207014613,0.6730610893862571
7.255109438,0.6729651413828726
7.303091613,0.6729616586629927
7.351196658,0.6729429826007644
7.399171072,0.6728909787450413
7.447273387,0.6728595665437811
7.495260801,0.6728458630388541
7.543442907,0.6727807465111101
7.591433921,0.6727899638092497
7.639529396,0.6727705036942186
7.68750372,0.6727428636076396
7.735629265,0.6727037795433217
7.783600569,0.6726807619831403
7.831663804,0.6726319636001331
7.879643678,0.6725996750613611
7.927733443,0.6725090994726293
7.975676246,0.6724859734490859
8.023760322,0.6725325032166187
8.071742486,0.6725572994653691
8.11981661,0.6725488842268118
8.167808754,0.6725423640428125
8.215865759,0.6725468790300242
8.263820043,0.6725186601405574
8.311929508,0.6724745939156945
8.359880042,0.6724287130578528
8.408031457,0.6723885618861377
8.455981701,0.6723523143518695
8.504060436,0.6722995113745869
8.55203103,0.6722397216590453
8.600132385,0.672241232173
8.648108119,0.6722604420910129
8.696200264,0.6722159972064036
8.744147208,0.6722111469869766
8.792242053,0.6722202156120187
8.840217217,0.6722002294259615
8.888311892,0.6721791875296612
8.936324216,0.6721371499959927
8.984462392,0.67214113909768
9.032440755,0.6720886655871862
9.080635892,0.6720927021132646
9.128672746,0.6720413742366631
9.176748561,0.6719904517990826
9.224707465,0.6719560774710894
9.27281311,0.6718692401669488
9.320810794,0.6718088423126447
9.368887449,0.6717580948404827
9.416907903,0.671683768938256
9.464985158,0.6716934650633563
9.512970872,0.671684181969394
9.561085398,0.6716420726881758
9.609122792,0.6716401577121337
9.657230607,0.6715820985062664
9.705203811,0.6714933249526478
9.753302156,0.6714664061115395
9.80128088,0.6714146676450367
9.849408666,0.6714118031428141
9.89738054,0.6713794572686309
9.945475915,0.671358474003508
9.993455589,0.671355596787499
10.041561654,0.6713176214194526
10.089596788,0.6712583867060775
10.137667333,0.6712377016677374
10.185640087,0.6711868868125138
10.233728912,0.6711781254582764
10.281703576,0.6711868758690809
10.329810341,0.6711959975538476
10.377751565,0.6711689524156492
10.42586109,0.6710964294493863
10.473825224,0.6710135082965848
10.521914259,0.671041650910082
10.569862203,0.671015856746589
10.617974608,0.6710021847085532
10.665952672,0.6709460876732012
10.714029716,0.6709295392563299
10.762023561,0.6709332359572836
10.810094416,0.670919218078781
10.858034159,0.6708415835218764
10.906135714,0.6708000573686554
10.954159108,0.6707580510922222
11.002361395,0.6707136568798895
11.050371599,0.6706969259270759
11.098509285,0.6706552809932859
11.146467998,0.6706383693916567
11.194571203,0.6706519086212275
11.242540888,0.6706711376871867
11.290702313,0.6706271726802406
11.338681697,0.6706414509216932
11.386781762,0.6706402207675959
11.434755916,0.6705999421693815
11.482823401,0.6705959777031133
11.530792375,0.6705991283945525
11.57891927,0.6705639543164628
11.626907404,0.6705335148376067
11.6750409,0.6705145752905368
11.723039724,0.6704774535285045
11.771089379,0.6704406363845321
11.819022992,0.6704725313310653
11.867115917,0.6704599716013107
11.915081431,0.6703892394566446
11.963187276,0.6703980512067647
12.01117993,0.670369026231907
12.059277245,0.670292800967337
12.107273639,0.670237978290431
12.155369594,0.6702119402117716
12.203326799,0.6702313743742067
12.251435204,0.670181120391018
12.299372597,0.6701461292810474
12.347445432,0.6701095480620911
12.395378785,0.6700394676248075
12.443485471,0.6699770240779511
12.491437644,0.6699403082012076
12.539535059,0.6699317876941727
12.587517833,0.6698699729946428
12.635609688,0.6698405489377991
12.683556812,0.6697820828126011
12.731616747,0.6697620829878376
12.77958328,0.669758081693622
12.827784207,0.6697346357213887
12.8757467,0.6697227292519019
12.923843025,0.6696684890277504
12.971812379,0.6696562928067248
13.019914814,0.6696657304547364
13.067870768,0.6696451614844611
13.115935363,0.669660711193828
13.163861986,0.6696003164032582
13.211902151,0.6695656166525038
13.259873655,0.6695277959038838
13.30797557,0.6694822964123812
13.355945404,0.6695052930626345
13.404031168,0.6694666597283339
13.452027273,0.6694642965126358
13.500115758,0.6694377019979044
13.548086702,0.6694553601741835
13.596179217,0.6694523319929162
13.64411669,0.6694925570894865
13.692196895,0.6695330488129143
13.740125159,0.6695511755534536
13.788239654,0.6695242091899355
13.836180277,0.6695194041125612
13.884243742,0.6694543884164174
13.932173296,0.6694315089494038
13.98022816,0.6693777480453865
14.028165444,0.6693239403305853
14.076208208,0.6693236626390912
14.124151432,0.6693418590550627
14.172227437,0.6693331793890698
14.22017152,0.6693049754350556
14.268240465,0.6692369384225529
14.316195989,0.669155093516406
14.364278404,0.6691234138110749
14.412241818,0.6690187224747501
14.460346613,0.6689882179895608
14.508316387,0.6689123842160452
14.556395211,0.6688421235630937
14.604354695,0.6688555486462903
14.652460311,0.6688888816385329
14.700425444,0.6688538808487311
14.748530869,0.6688338357273024
14.796488213,0.6688116092044233
14.844569368,0.6687731132940059
14.892537502,0.6687715031806869
14.940648447,0.6687688673526974
14.988628591,0.6687038387678936
15.036723166,0.6687202487881281
15.08468056,0.6686890235485904
15.132758305,0.6686948664821947
15.180700288,0.6687194083202597
15.228817754,0.6687351897733986
15.276778087,0.6687017707800257
15.324862872,0.6687270233942753
15.372869267,0.6687151028625834
15.420979392,0.6686826728305652
15.468978936,0.6686665438927792
15.517052641,0.6686116156767615
15.565021685,0.6686202498280984
15.61311724,0.6686026512329256
15.661061883,0.6685449343037639
15.709188039,0.6685222485021223
15.757110022,0.6685253192266776
15.805202717,0.6684998388403384
15.853188391,0.6684593237867719
15.901290736,0.6684770724637307
15.949273021,0.6684232863573344
15.997361985,0.6684456020297912
16.045353779,0.6684526147989379
16.093446454,0.6684609673231947
16.141446508,0.6684073139384263
16.189544014,0.6683431937164569
16.237542528,0.6683131030503483
16.285654563,0.6682988535658202
16.333602907,0.6682890329215327
16.381725912,0.6682544350917685
16.429696486,0.6682700168225375
16.477789591,0.6682192683295963
16.525760725,0.6681870166745719
16.5738559,0.668140458059627
16.621799933,0.6681370454325581
16.669870359,0.6681124964778886
16.717885953,0.6680908951518597
16.765963718,0.668079171219795
16.813963862,0.6680913475895348
16.862043577,0.668046167398503
16.910000391,0.6680461362766544
16.958154956,0.6680089745811115
17.00615575,0.6679627603245158
17.054270076,0.6679885691521809
17.102237349,0.6678955182705072
17.150347975,0.6679106600919656
17.198279018,0.6679161525333339
17.246389214,0.6678556690570691
17.294354557,0.6678204125918903
17.342476172,0.6677817093321176
17.390495037,0.6677376888878532
17.438610862,0.6676802909182001
17.486582566,0.6676058015480228
17.534650941,0.667566853116544
17.582644955,0.6675671263197488
17.63073749,0.6675565953657817
17.678702374,0.6675326286969622
17.726807149,0.6675557475594696
17.774766833,0.6675314463493686
17.822912608,0.667463066662733
17.870902382,0.667456877983439
17.918974238,0.6674633717684986
17.966950051,0.6674464007541647
18.015057447,0.6674266683487121
18.06304472,0.6674346030346432
18.111135495,0.6674000532563713
18.159097639,0.667352700104225
18.207168084,0.6673148314998784
18.255089307,0.667300528157301
18.303166662,0.6672828846899977
18.351144406,0.6672496556060081
18.399221651,0.6672201724222642
18.447215785,0.6671915442562943
18.49527435,0.6671940526957469
18.543239544,0.6671782865121948
18.591338599,0.6671270575635354
18.639319603,0.6671533541061372
18.687478949,0.6671451283535896
18.735425942,0.6671032126136303
18.783517757,0.6670528277848025
18.831513881,0.6670552522107236
18.879583316,0.6670449228993339
18.92750787,0.6670152835496584
18.975640365,0.6669592791197684
19.023628859,0.6669370554996031
19.071768294,0.6668875058867001
19.119695668,0.6668796713058711
19.167788713,0.6668331769775718
19.215906379,0.6667885481425241
19.264009264,0.6667719002797697
19.311991167,0.6667694134602364
19.360121153,0.6667549053631083
19.408079117,0.6667349086480215
19.456149002,0.6667508839972955
19.504115005,0.6667192865727319
19.552254051,0.6667029952335483
19.600210745,0.6667016794529199
19.64833413,0.6667000073688029
19.696307624,0.6666829622774164
19.744409289,0.6666844588947057
19.792351663,0.6666265257177778
19.840465118,0.6665967650614223
19.888450282,0.6665341619725945
19.936558048,0.6665248890985631
19.984522591,0.6664530049572798
20.032644446,0.6664405951102959
20.08061653,0.6664056977048155
20.128745836,0.6664172392851738
20.17672038,0.6663875074238322
20.224821355,0.6663809963950439
20.272784958,0.6664004113104125
20.320886164,0.6663684327113896
20.368841867,0.6663302757922502
20.416938382,0.666311386782148
20.464906216,0.6662936668748829
20.513008122,0.6662491420860365
20.560992035,0.6662229384224627
20.60904021,0.6662316662161516
20.657008214,0.6662535528505158
20.705127119,0.666266407365658
20.753109623,0.6662115224505255
20.801233729,0.6662182860919708
20.849209763,0.6662280044499005
20.897312067,0.6661515375391737
20.945276552,0.6661786569310283
20.993384827,0.6661409346414606
21.04134599,0.6660858695105142
21.089469966,0.6660821291943128
21.137419699,0.6660793216496622
21.185540195,0.6660747849497068
21.233516009,0.66606730884952
21.281570483,0.6660636555370496
21.329571757,0.6660075920124453
21.377643782,0.665962501317897
21.425639917,0.6659678524795781
21.473789852,0.6659681412197344
21.521772536,0.6659561091602632
21.569885402,0.6659701808647955
21.617849575,0.6659769661684268
21.665952201,0.6659590878148224
21.713895554,0.6659249051580209
21.762006449,0.665950029035101
21.810026494,0.6659530871114744
21.858102988,0.6659370101599152
21.906119813,0.6658874670651904
21.954216508,0.6658745072046385
22.002152051,0.6658598334622018
22.050247096,0.6658542073572438
22.09820324,0.6658733459140794
22.146296796,0.6657961645782675
22.19428933,0.6657557834291267
22.242383485,0.6657577709945528
22.290382919,0.6656870017069177
22.338524804,0.6656965982139724
22.386495838,0.6656936716377893
22.434656304,0.6657040285206511
22.482617588,0.665709713090687
22.530744973,0.6656886315556243
22.578716627,0.6656406811380786
22.626813962,0.6655823453044664
22.674827897,0.6655609578481587
22.722908591,0.6655143714904853
22.770915295,0.6654782484884572
22.81900851,0.6654655286039519
22.866959064,0.6654475960557997
22.91504925,0.6654146150668339
22.963015373,0.6654241767975274
23.011092598,0.6654570043419659
23.059077142,0.6653895690750151
23.107168267,0.6653967489866975
23.155157071,0.6653726610948111
23.203261406,0.6653120001861419
23.2512036,0.6652529978527588
23.299288225,0.6652357746534691
23.347228088,0.6652219041887126
23.395313303,0.665225127206292
23.443290977,0.6651794584939291
23.491356902,0.665119963992695
23.539309455,0.6650974625130176
23.58742052,0.6650592558561229
23.635386435,0.665100894364054
23.68351247,0.6650765237442059
23.731524114,0.6650259927580089
23.779579149,0.6650523376708483
23.827548672,0.6650438153258688
23.875595048,0.6650068524450795
23.923581932,0.664981848844713
23.971685467,0.6649792328328514
24.01965409,0.6649721858584009
24.067758675,0.6649475579360421
24.11574001,0.6650020964471748
24.163817145,0.6649852120756619
24.211781808,0.6649735344568944
24.259872383,0.664968803289367
24.307839927,0.6649780345169475
24.355935022,0.6649709936485027
24.403863366,0.665024088908823
24.451984961,0.6649616345016207
24.499946075,0.6648922988348133
24.54805805,0.6648733069019516
24.596117204,0.664916611799139
24.644162719,0.6649291696011151
24.692115473,0.6648897103862961
24.740183608,0.664804340267183
24.788157132,0.6647884956286709
24.836218526,0.6647921735314449
24.88417332,0.664773827120997
24.932285305,0.6647993959487484
24.980270599,0.6647874265108118
25.028358544,0.664760882931199
25.076352558,0.6647079410231383
25.124416243,0.6647028537315192
25.172381927,0.6647271855053127
25.220470582,0.6646973655226566
25.268466346,0.6646724341789121
25.316588651,0.6646576163779561
25.364570846,0.664650804650037
25.41266877,0.6646407189688612
25.460637955,0.6645780627265606
25.50876965,0.6646018623177746
25.556747114,0.6645998113715894
25.604867099,0.6646196577323547
25.652817293,0.6645728461418416
25.700905528,0.6645264259958934
25.748871992,0.6645186766937122
25.796940316,0.6645088815652123
25.844928011,0.6645012845931896
25.893020946,0.664487038372089
25.94101258,0.6644719334700606
25.989098305,0.6644296791883988
26.037066208,0.6644148429487704
26.085148203,0.6643770245586571
26.133146207,0.6643250963780408
26.181263763,0.6643138843201968
26.229220407,0.6643455844437349
26.277307091,0.664325530260808
26.325251145,0.6643615691469648
26.37332845,0.6642990543683801
26.421281813,0.6642960255123938
26.469370389,0.6642667348531912
26.517379413,0.6642750158521495
26.565519098,0.6642199134302935
26.613464922,0.6642133332453614
26.661584147,0.6642025837123099
26.709553841,0.6641994411101453
26.757659347,0.6641743232630921
26.80560851,0.664132687758154
26.853708055,0.664095148455222
26.901656619,0.66403216462479
26.949766494,0.6639925094389775
26.997745418,0.6639591806448506
27.045913494,0.663946756665001
27.093874388,0.6639653137668511
27.141987233,0.6639427648593916
27.189968437,0.6638611723991078
27.238039892,0.6638878991465511
27.286073606,0.6638639313413793
27.334123221,0.6638461374896237
27.382093554,0.663836343262598
27.4302026,0.6637962311284527
27.478202744,0.6637797346382267
27.52632358,0.6637888948014291
27.574295503,0.6637911157869798
27.622404708,0.6637390532281421
27.670371642,0.6637008359396086
27.718501088,0.6636497478323876
27.766461461,0.6636559134199422
27.814559836,0.6636696017796513
27.86253995,0.6637083984388186
27.910624765,0.6636471038176206
27.95860447,0.6636288616259215
28.006695995,0.6635634715586547
28.054702089,0.6636005207365826
28.102783523,0.6636483068568763
28.150749867,0.663619780306633
28.198820123,0.6636604138639365
28.246821097,0.6636065782379801
28.294925542,0.6634955861022613
28.342871635,0.6634898805590933
28.39092775,0.6635047348919748
28.438912004,0.6634635599960321
28.48704823,0.663423501072418
28.535022323,0.6634486869117773
28.583077338,0.6634418767065647
28.631021751,0.6633975020077539
28.679110057,0.6633607766757803
28.72705432,0.6633681409365781
28.775136605,0.6633972271108718
28.823097359,0.6633794148311337
28.871205284,0.6633879619210459
28.919163228,0.6633591457730474
28.967229123,0.6633563344977341
29.015160946,0.663322550837916
29.063258601,0.6633214579003396
29.111228055,0.6633270486110325
29.15931513,0.6633206027493157
29.207271814,0.6632767302283843
29.255387409,0.6632451815306671
29.303397203,0.6632516266917973
29.351451288,0.6632529965038724
29.399414701,0.663226035871803
29.447511327,0.6632051976871028
29.495490511,0.6632111939859772
29.543528835,0.6632255423572632
29.591479239,0.6631917015685244
29.639555203,0.6631428962063063
29.687533278,0.6631746257488129
29.735587342,0.6631623860555574
29.783518046,0.663164171604797
29.831593251,0.6631593087232659
29.879552104,0.6631422232208244
29.927590889,0.6630924543480229
29.975599773,0.6631336609890325
30.023649288,0.6631089551871369
30.071608951,0.6631274558081294
30.119667996,0.6631812686694019
30.16759375,0.6631218577007628
30.215675774,0.6630701651864594
30.263650088,0.6630626354355316
30.311722213,0.6630297060011513
30.359684987,0.6630246561272666
30.407795122,0.6630309763464641
30.455804496,0.663026049805485
30.503857691,0.6629926523589763
30.551935666,0.6629866852829106
30.600044761,0.6629833275274679
30.648002915,0.6629042728954995
30.69610793,0.6628936349014212
30.744091034,0.6628567941697562
30.792186109,0.6628533968186908
30.840136533,0.6628153644670675
30.888258298,0.6627794195847458
30.936232462,0.6627423814730632
30.984361598,0.6626771779912386
31.032359052,0.6626882592790596
31.080477227,0.6626702616728897
31.128444181,0.6626984042870888
31.176512586,0.6626990596310357
31.22450647,0.6626175741200071
31.272601435,0.6625945182427506
31.320573379,0.6625670189637435
31.368624893,0.6625890027302005
31.416578277,0.6625570363874481
31.464681872,0.6625195315403632
31.512642016,0.662471461316406
31.560751671,0.6625076990012827
31.608751235,0.6625137557780953
31.65684369,0.6625109266573387
31.704820064,0.6624927982177967
31.752927169,0.6624927272990012
31.800950144,0.6624811574032775
31.849067249,0.6624914145527003
31.897027733,0.6625026406607936
31.945161458,0.6625080544140802
31.993132122,0.6624728757787351
32.041177317,0.6624535082404241
32.08912876,0.6624370554660269
32.137228365,0.6623824286303592
32.185207,0.6623664111772098
32.233307964,0.6623371075163681
32.281295599,0.6622837743301233
32.329380664,0.6622592940110446
32.377318627,0.6622637339637922
32.425407832,0.6622343666025671
32.473433056,0.6622481087973802
32.521566772,0.6622025312064581
32.569552526,0.662227930220739
32.617673701,0.662244839588344
32.665647905,0.6622270696017918
32.71376511,0.6621800772834544
32.761763735,0.6621594898109308
32.80989297,0.6621506726932294
32.857873404,0.6621199461551829
32.905959139,0.6620985697840159
32.953903223,0.6620853115441845
33.001989997,0.6620193736225858
33.049957002,0.6619959696728276
33.098091457,0.6619849915553023
33.146087681,0.6619752522632
33.194141086,0.6619107961249702
33.242111179,0.6618930483793842
33.290231765,0.6618635501074618
33.338223429,0.661876091848051
33.386313414,0.6618720977722305
33.434308268,0.6618675770320553
33.482406843,0.6618125298417393
33.530421048,0.6617785532440726
33.578521773,0.6616813585215806
33.626478346,0.6617158042807099
33.674571112,0.6616862399417377
33.722499615,0.6616669337446404
33.770763792,0.6616330267026571
33.818749776,0.6616275715293176
33.866848451,0.6615760271019084
33.914843305,0.6615549571922248
33.96293604,0.661552993807986
34.010896794,0.6616096342357507
34.058994619,0.6615908629470645
34.106960703,0.6616231693245227
34.155053738,0.6616374599015772
34.202976721,0.6616439692025425
34.251068056,0.6616195432397629
34.29899238,0.6615829665470544
34.347091745,0.661555143012462
34.395036048,0.6615445766291882
34.443122763,0.6615037820480589
34.491051336,0.6615487008235931
34.539142932,0.6615973530566245
34.587182306,0.6615630467763812
34.635259701,0.661570255226091
34.683235335,0.661562160132649
34.73133075,0.6615316791594397
34.779288014,0.6615226071844976
34.827350489,0.661529027749624
34.875318393,0.6614871066061478
34.923418308,0.6615096044416036
34.971346541,0.6614501321190092
35.019435606,0.661447809620923
35.06739642,0.6614010670680505
35.115451344,0.6614145483666891
35.163390848,0.6614007232959088
35.211471463,0.6613832393869025
35.259409266,0.6614069570024723
35.307498871,0.6614103589359073
35.355464075,0.6614110932596662
35.40357352,0.6613962391259278
35.451484073,0.6614032643818974
35.499602089,0.6614018659620747
35.547593723,0.6613629731249024
35.595701468,0.6613654393960033
35.643673222,0.6613263457592197
35.691745427,0.6613425474988373
35.739714331,0.6613261075457313
35.787806646,0.661289733940455
35.83578585,0.6612693970052457
35.883875415,0.6612769027538985
35.931897289,0.6613074238951012
35.979953494,0.6612889784645766
36.027917958,0.6613071163042766
36.076091244,0.6613233565443206
36.124037217,0.661293813994194
36.172142072,0.6612503938035094
36.220078616,0.6612482138090634
36.268172131,0.6612548933490082
36.316139665,0.6612288335751093
36.36425183,0.6612303158396998
36.412206934,0.6612087623334375
36.460329119,0.6612094843562325
36.508303503,0.661239097931855
36.556413928,0.6611977549341822
36.604414412,0.6611721878602993
36.652506408,0.6611660734381473
36.700469201,0.6611427732446188
36.748555496,0.6611324557495356
36.7965648,0.6611226684516567
36.844667926,0.6611476709583998
36.89266823,0.6611460389360299
36.940776245,0.6611296716716091
36.988756799,0.6610936758023301
37.036877174,0.6611151877081403
37.084897099,0.661145333714942
37.132995584,0.6611941112773259
37.181007928,0.661223483574033
37.229075093,0.661199203739396
37.277079677,0.6612369786877509
37.325129592,0.661241378682348
37.373072215,0.6612293246496543
37.42116434,0.6612369761270287
37.469120244,0.6612445337344403
37.517240869,0.6612392782650474
37.565223413,0.6612245903683183
37.613339868,0.6612542823374185
37.661299642,0.6612082337528264
37.709363297,0.6612234431576729
37.757355931,0.6612054185648968
37.805458446,0.6611983637184279
37.85346875,0.6611410787462214
37.901533546,0.6611156983437685
37.949491989,0.6611192275010993
37.997542814,0.6611379863955223
38.045510307,0.6611430552858779
38.093589572,0.6610798674750072
38.141584986,0.661093848278163
38.189678462,0.6610436153953034
38.237705756,0.6610126175778418
38.285829071,0.6609309939345459
38.333768215,0.6608673715633558
38.38187974,0.6608263464697492
38.429869144,0.6607861453233627
38.477931029,0.6607492386679586
38.525865452,0.6607698215642536
38.573979468,0.6607288564164144
38.621971411,0.660755990628284
38.670068757,0.6607540243714574
38.718064931,0.6607489868009865
38.766195776,0.6607666040625135
38.81415343,0.6606804143344672
38.862275305,0.6606656168459203
38.910220169,0.660698670186919
38.958287204,0.6606269194934556
39.006250878,0.6606007696661457
39.054300222,0.6605527604304894
39.102270216,0.6605355520896048
39.150384311,0.6606050828638889
39.198388176,0.6606848593797547
39.246464371,0.6606772670720216
39.294451204,0.6606317392410218
39.342550979,0.6605930917440629
39.390541183,0.6605899859722758
39.438619939,0.6605488943262602
39.486582252,0.6605036323376715
39.534656967,0.6604933446461189
39.582619101,0.6605403612616576
39.630715396,0.6604900369197412
39.67869401,0.6604681794847481
39.726823596,0.6604534982333189
39.774773439,0.6604183503257661
39.822838654,0.660346913817484
39.870867978,0.6603580112052877
39.918934853,0.6603527669733676
39.966930877,0.6603283914752162
40.015039792,0.6603214719943504
40.063008986,0.6602643719213834
40.111106461,0.660290486101116
40.159096095,0.6602331649123528
40.207219381,0.6602193175473658
40.255182684,0.6601552163075561
40.30328532,0.6601983208703637
40.351239073,0.6602206993623013
40.399358598,0.6601831316594883
40.447347953,0.6601535527733026
40.495419548,0.6601685360074162
40.543409502,0.6601682434977316
40.591521107,0.6601734997718137
40.639501971,0.6601699347400187
40.687582206,0.6601691438783522
40.735529079,0.6602174736469906
40.783608834,0.6601806065745822
40.831557728,0.6601176892526612
40.879762304,0.6601782963933908
40.927729638,0.6601741957139918
40.975805723,0.6601742917003051
41.023742306,0.6601393095944931
41.071819401,0.6601689961866962
41.119744314,0.6601637737571542
41.167845299,0.6601395539292207
41.215770203,0.6601155398134558
41.263874518,0.6601623638332523
41.311848422,0.6601132484107974
41.359929187,0.6601385909069267
41.40787873,0.6602032836019428
41.456016216,0.6601859401446493
41.50398314,0.6601907697580592
41.552059975,0.6601465253161296
41.600006718,0.6601423003708747
41.648060303,0.6600908992612127
41.696050037,0.6600777364880946
41.744125652,0.6600538826766034
41.792080956,0.6599964319537889
41.840159901,0.6600077902399971
41.888098814,0.6599411104056397
41.936209049,0.6598781369538778
41.984154633,0.6599020167158971
42.032213928,0.6599656118008702
42.080139321,0.659980781456809
42.128171945,0.6599045281287069
42.176106869,0.6598172398950471
42.224183634,0.6598360814243859
42.272165198,0.6598522486427538
42.320261553,0.6598711740928471
42.368227636,0.6598194386051166
42.416341922,0.6597777894829704
42.464331896,0.6598038338848693
42.512423381,0.659835143680923
42.560412285,0.6598190086679923
42.60848149,0.6598014452687277
42.656447754,0.6598005064407428
42.704574639,0.6597657924211898
42.752557743,0.659723549788063
42.800650858,0.6596965906647494
42.848649982,0.6597146024101924
42.896764377,0.6596821550905143
42.944767831,0.6597121018557637
42.992856357,0.659764032595318
43.04083854,0.6597452306220863
43.088926966,0.6597310931055984
43.136880049,0.6597411712029043
43.184979054,0.6597518331758225
43.232934908,0.6597289419508979
43.281017153,0.659702177712603
43.328964217,0.6597294912536524
43.377048252,0.6597191658241314
43.424993855,0.6597291294071536
43.47307476,0.6597276697769058
43.521005354,0.6597212391640277
43.569110779,0.6597561411820921
43.617067692,0.6598175697388793
43.665147787,0.6598222960476191
43.713137481,0.6598330977570922
43.761237247,0.6597691741427743
43.809240111,0.6597529790835912
43.857335356,0.65976284878169
43.90530655,0.6597323093662726
43.953361354,0.6596944830353738
44.001339328,0.6596898518507299
44.049435253,0.6596803246976699
44.097394087,0.6596390242582161
44.145486552,0.6596265888657422
44.193447176,0.659576048678327
44.241562961,0.6595704384784613
44.289462474,0.6595767157715117
44.337531419,0.6595935355486862
44.385547554,0.6595396342797568
44.433607688,0.6595469814664715
44.481580702,0.659511948130994
44.529639147,0.6595200375402867
44.577640701,0.6595281958380655
44.625703176,0.6595333032712959
44.673656729,0.6595170019242304
44.721760794,0.6594949266653328
44.769855099,0.6594568361317018
44.817940224,0.6594812097511813
44.865895319,0.659427475448701
44.913982303,0.6594399602436866
44.961930357,0.6594158773207837
45.009992631,0.6593855534673139
45.057950785,0.6593657058361818
45.10600384,0.6592923068934966
45.153945804,0.6592442274818439
45.202072159,0.6591802383745343
45.250028052,0.6591436483917207
45.298137448,0.6591041680349032
45.346105101,0.6590531302250929
45.394216107,0.6589995890866408
45.44215467,0.6590202144462683
45.490241635,0.6590008421549262
45.538204959,0.6589922039539436
45.586298464,0.6590266658382272
45.634243858,0.6590149374684627
45.682347303,0.6590321966938549
45.730331897,0.6590812742049182
45.778439462,0.6590694515456403
45.826433096,0.6590491359076879
45.874580971,0.659044625327085
45.922578586,0.6590296871340661
45.970684251,0.6589819590663509
46.018676935,0.6589616065514824
46.066813031,0.658930322466458
46.114833075,0.6589228010973822
46.162929,0.6589123977029857
46.210891674,0.6589131844649888
46.258978189,0.6588185224932716
46.306961263,0.658763094073114
46.354996647,0.658771373489499
46.403005072,0.6587663760030633
46.451114037,0.6587293626645585
46.499115891,0.6586596359929018
46.547221076,0.6585993288987021
46.59519302,0.6585934246553005
46.643290275,0.6585864110263889
46.691278929,0.6585992712747673
46.739355794,0.6585452676900618
46.787365168,0.6585858767723406
46.835449973,0.6585469452932309
46.883407347,0.6584993860236191
46.931461122,0.658469119995562
46.979424665,0.6584274114872241
47.02750876,0.6584258297458095
47.075491184,0.658395802355613
47.123609989,0.6583278652973903
47.171532743,0.6583798754001774
47.219614868,0.6583742910102455
47.267570612,0.6583050374533519
47.315704897,0.658216705720019
47.363643411,0.6581827155265099
47.411728615,0.6582038267320011
47.459683429,0.6582187844880798
47.507784955,0.6582017806999172
47.555735638,0.6582233280876877
47.603812303,0.6582358768098551
47.651765056,0.6582171289781344
47.699850512,0.6582319437387643
47.747837586,0.6581866554467232
47.795923971,0.6582316131638385
47.843896455,0.658218702598033
47.891938219,0.6582049426885026
47.939916103,0.6581709520074301
47.988046839,0.6582174627676063
48.035986302,0.6582247249058047
48.084071627,0.6581997644376156
48.13202913,0.6582136445832507
48.180080355,0.6582529063808304
48.228023119,0.6582511978226444
48.276094913,0.6582104775804068
48.324044357,0.6581932287898772
48.372137732,0.6581588273221542
48.420096556,0.658155304210475
48.468156131,0.6581126360038646
48.516135625,0.6581295227163929
48.56422794,0.6581463770140252
48.612169973,0.6581801497318291
48.660280608,0.6581417156718349
48.708236762,0.6581409707208936
48.756334147,0.6581433563212049
48.804297971,0.658163761785503
48.852396466,0.6581373090654267
48.90037269,0.6581350194376296
48.948467535,0.6581677252255868
48.996430159,0.658112952487454
49.044499004,0.6580397112698015
49.092443387,0.6579934172241612
49.140537902,0.6579615127259645
49.188481696,0.6579851111420966
49.236613272,0.6580050456523215
49.284576925,0.6579980514921063
49.33262586,0.6579460480038675
49.380585593,0.6579440424370733
49.428704839,0.6579081202088974
49.476692533,0.6578912477951201
49.524818118,0.6578498731592927
49.572838912,0.6578003378458968
49.620963278,0.6577845993173219
49.668928042,0.6578057621978782
49.716987496,0.657790433005864
49.76496444,0.6577822023940656
49.813038955,0.6577774179897224
49.861013509,0.6577510960517425
49.909112044,0.6578081101659059
49.957083798,0.6578146269865439
50.005190983,0.6578129124637312
50.053116286,0.6578223870992685
50.101259302,0.6578263648192904
50.149219696,0.6577778148614659
50.19726657,0.6577802096345712
50.245265395,0.6578280349622994
50.29336621,0.6578113423226011
50.341377234,0.6578234308287434
50.38948594,0.6578041923254562
50.437496263,0.65780346192499
50.485611589,0.657755212561712
50.533555552,0.6577563072923811
50.581678338,0.6578268125826261
50.629627472,0.6578145129227749
50.677714927,0.6577773339634921
50.72569983,0.6577348293913398
50.773796305,0.6576964953089031
50.821764929,0.6576557802660583
50.869839505,0.6575705805361838
50.917855449,0.6575649343545164
50.965915513,0.6576175698895379
51.013886097,0.6576398405217274
51.061964412,0.6576131843549277
51.109945216,0.6576101257414013
51.157998421,0.6576274371130741
51.205940334,0.6575597559362811
51.25406922,0.6575511168893295
51.302047313,0.6575355565105941
51.350190459,0.6575479287027489
51.398137673,0.6575583800235182
51.446271768,0.6575858348636734
51.494261142,0.6576383588952975
51.542367947,0.657660560130182
51.590333771,0.6576491553968196
51.638438486,0.6576842926610524
51.68640576,0.657638673483224
51.734525906,0.657609749031704
51.782522169,0.6576002974894241
51.830590144,0.6575606636863542
51.878613238,0.657539220284902
51.926697604,0.657537046120115
51.974681248,0.6574958325885766
52.022780013,0.657477036698243
52.070724706,0.6574080526980526
52.118826921,0.6574458628725968
52.166770945,0.6574452101574286
52.21485487,0.6574863069521509
52.262829184,0.6575060007205367
52.310920609,0.6574699104701824
52.358916553,0.6574676985776491
52.407031568,0.6574494884184532
52.455016423,0.6574809125708376
52.503109738,0.6574375288560728
52.551087421,0.6574575966830123
52.599159276,0.6574107882713677
52.64710962,0.6574022196601762
52.695171515,0.6573681047035894
52.743088628,0.6573445630637735
52.791170493,0.6573317090778651
52.839138446,0.6572601195952724
52.887223811,0.6572617064931778
52.935199136,0.6572279912609026
52.983283421,0.6571748722653306
53.031252604,0.65718144975983
53.079341189,0.6571282899952788
53.127324983,0.6571194760278187
53.175395828,0.6571521072703964
53.223365762,0.6571373367543912
53.271524618,0.657116285257264
53.319517982,0.6571518875791493
53.367590297,0.6571069849812691
53.41554947,0.6571210085120718
53.463635696,0.6571349476315216
53.511599129,0.6571645743549078
53.559645974,0.65715574233548
53.607563057,0.6571188730252349
53.655651672,0.6571143941644598
53.703631745,0.657142720701905
53.751711871,0.6571312808809294
53.799674294,0.6571662872672615
53.84778992,0.6571830742396816
53.895787654,0.6571030773867811
53.943814468,0.6571431026279828
53.991754672,0.6571798192367919
54.039819757,0.6571616089721554
54.08777294,0.657122884663157
54.135861295,0.6570928434049608
54.183799719,0.6570823043691327
54.231915274,0.6569953662264402
54.279905788,0.6569941153471611
54.327978673,0.656973576122234
54.375896236,0.6569423805042647
54.423994741,0.6569289543856307
54.471934445,0.6569577911022972
54.520069521,0.6569864999485754
54.568019954,0.656992312355314
54.616120969,0.6569995954268274
54.664044792,0.6570145200853243
54.712133217,0.6569683771105297
54.760113462,0.6569921342019753
54.808237067,0.6569902559632654
54.856230101,0.6569621784499516
54.904297676,0.6569503593688403
54.952276899,0.6569410659973
55.000348634,0.6569141074770026
55.048355509,0.6569078463058649
55.096412083,0.6568701048938181
55.144364557,0.6568653360690027
55.192538443,0.6569125160512731
55.240530467,0.6568969034526844
55.288660402,0.6569206811052481
55.336573376,0.6569081213245592
55.384702481,0.6568801625286056
55.432677915,0.6568885800434868
55.4808124,0.6568431008564606
55.528820134,0.6568177263741719
55.57693809,0.6568199712323395
55.624904564,0.656753698072164
55.673002339,0.6567573937093256
55.720972833,0.6567412067506989
55.769050938,0.6567324327653317
55.817053132,0.6567734775473869
55.865118947,0.6567724665609153
55.91305315,0.6567557251248042
55.961167876,0.6567433309460182
56.00918127,0.6566942814533975
56.057275895,0.6567034142660678
56.105239528,0.6566650894789862
56.153327843,0.6566982299261654
56.201286277,0.6566741085419894
56.249382312,0.656707454292773
56.297338326,0.6566930739391714
56.345457281,0.6567577104760914
56.393452485,0.656734176526596
56.441576121,0.6567927958484809
56.489567855,0.6567434047128846
56.53766223,0.6567189955181041
56.585636514,0.6567197817191643
56.633772309,0.6567306627855237
56.681729423,0.6567274483564786
56.729889829,0.6567263165237925
56.777846083,0.6567668431380274
56.825939058,0.6568041745676334
56.873910271,0.6568152733154107
56.922027796,0.6567776615749467
56.970007761,0.6568677364518863
57.018142786,0.6569302992907546
57.06610243,0.6568824643804297
57.114227495,0.6568895388793936
57.162174699,0.6568963381638602
57.210290524,0.6569091472953745
57.258272428,0.6569140786972819
57.306395794,0.6569267830670179
57.354340987,0.6568820509337363
57.402425742,0.6569177000287519
57.450370575,0.6569004178418202
57.498496831,0.6568993627518224
57.546464965,0.6569501780875917
57.59453082,0.6568894403704515
57.642504123,0.6568758346275431
57.690625929,0.6568219182985284
57.738627653,0.6567688920562919
57.786702748,0.6567590928132669
57.834671282,0.6567100597839469
57.882782807,0.6567248824907324
57.930890782,0.6566832766112957
57.979036698,0.6566665446849625
58.026968311,0.6566241853608518
58.075117507,0.6566421488208889
58.123062311,0.6566596387729
58.171146245,0.6566692459114066
58.219075379,0.6566815931783803
58.267153454,0.6566764929378104
58.315089487,0.6566557867650772
58.363191683,0.6565920289347156
58.411169996,0.656638837714953
58.459223351,0.6566393573503664
58.507189264,0.6566272427547356
58.55531179,0.6565895036828597
58.603254654,0.6565638580552814
58.651361889,0.6564836473114516
58.699309912,0.6564508864188724
58.747412507,0.6564601625086105
58.795378622,0.6564749036237263
58.843481057,0.6564598780552234
58.891503901,0.6564655564586992
58.939609936,0.6564366066518293
58.98760541,0.6563964751854362
59.035701996,0.656380456858092
59.083673499,0.6563542401141321
59.131791625,0.6563634197554633
59.179772949,0.6563420381326752
59.227864673,0.6562933404257238
59.275820817,0.656276590090942
59.323858362,0.6562521791349628
59.371820146,0.656269324855363
59.419925751,0.6562327678648159
59.467896964,0.6562320699127818
59.51599661,0.6561972383161468
59.563937503,0.6561725810677046
59.612052359,0.656154123940693
59.660030272,0.6561556504137028
59.708109827,0.6561706090044397
59.756114431,0.6561195456989575
59.804208436,0.6561066809291093
59.85215864,0.6560856907496151
59.900243285,0.6560827433694483
59.948216639,0.6560679452798619
59.996373405,0.6560747767214369
60.044322008,0.6560313355965011
60.092428154,0.6560434311083754
60.140430948,0.6560145939454178
60.188529413,0.6559933356974167
60.236532907,0.6559762564065548
60.284600022,0.6559879842464212
60.332558205,0.6560290001976131
60.380685411,0.6560150163684146
60.428636554,0.6560072139595577
60.476673029,0.6559422528330979
60.524660663,0.6559363090985778
60.572768598,0.6559043501480517
60.620713572,0.6558921448873567
60.668789707,0.6558309912798984
60.716779661,0.6558168942262895
60.764854406,0.6557635240452513
60.812827909,0.6557157768706646
60.860953435,0.6557537685951486
60.908926039,0.6557034854119755
60.957011714,0.6557457795043169
61.004986618,0.6557688167487068
61.053046942,0.6557658181007524
61.101013396,0.6557350060989217
61.149112351,0.6557614613575616
61.197067895,0.6557685478414976
61.24516231,0.6557649633394064
61.293132464,0.6557302547556265
61.341226719,0.6556570920457151
61.389204463,0.6556361008400599
61.437293748,0.6555842898957719
61.485274111,0.6555610960180429
61.533380517,0.6554906670515668
61.581353381,0.655451863687859
61.629452686,0.6554661360960332
61.67741334,0.6554452504464154
61.725546595,0.6554571342747112
61.773503569,0.6554355260088331
61.821566884,0.6554519841473518
61.869547047,0.6554868128231099
61.917630342,0.6554544492468541
61.965573806,0.655437841924892
62.013682301,0.6553167092436081
62.061622235,0.6552990947185043
62.10969812,0.655254110582317
62.157690564,0.6552253249027249
62.205825009,0.6551555228451154
62.253798343,0.655179519494191
62.301884478,0.6552278659979872
62.349865182,0.6552257014542894
62.397986347,0.6552478295203162
62.44591092,0.655261721093032
62.494057926,0.6552440097585431
62.5420232,0.6552282341686316
62.590168526,0.655267328766746
62.638103989,0.6552586388051164
62.686259535,0.6552849668338631
62.734214848,0.6552921035379806
62.782297923,0.6552804049938271
62.830258897,0.655318914927812
62.878303272,0.6553320029808531
62.926266056,0.6552918699983061
62.974365801,0.6552185324606293
63.022378115,0.6552420289851184
63.070411579,0.6552313250508167
63.118391563,0.6552791233513436
63.166504009,0.6551940550339413
63.214467922,0.6552268668674242
63.262558237,0.6551985037695905
63.310505241,0.6552027927749415
63.358648377,0.6551628109629365
63.40660205,0.655180168970838
63.454685565,0.6551381079617408
63.502609138,0.6551242666022332
63.550732294,0.6551481232502214
63.598693237,0.6551201720934088
63.646814013,0.6551468310425006
63.694812077,0.6551506458164528
63.742911362,0.6551719617382352
63.790887446,0.6551756713369925
63.838990681,0.6551672219430662
63.886914865,0.6551402136093937
63.93501939,0.6551114886834171
63.982967814,0.6550980600815358
64.031066829,0.6551177548753538
64.079032652,0.6550664035649376
64.127163198,0.6549901467803289
64.175128972,0.6549503406850882
64.223252997,0.654900756696645
64.271224111,0.654883472477969
64.319332526,0.6548591135613637
64.36730218,0.6547920359254018
64.415400475,0.6547621069755409
64.463386469,0.654758287802072
64.511458464,0.6547502104364684
64.559396047,0.6547594014758775
64.607441632,0.6547169101255247
64.655420145,0.6547018911873571
64.703538811,0.6547357768603566
64.751502435,0.6547107412366354
64.7995834,0.6547408736118151
64.847550643,0.6547918593327058
64.895607008,0.6547806430047355
64.943581742,0.6547869126982704
64.991653757,0.6547574595837217
65.039625141,0.6546968519846089
65.087710976,0.6547162742267593
65.135668599,0.6547140932525707
65.183732234,0.6547771291601129
65.231713418,0.6546848753714359
65.279847694,0.6546881289824801
65.327804827,0.6546968671381812
65.375875812,0.6546819972106651
65.423821066,0.6547025269438618
65.471897101,0.6546922243455365
65.519827954,0.6546682434810002
65.567916409,0.6547131674380278
65.615882733,0.654685355704395
65.663972378,0.6547023055756083
65.711922731,0.6547174517026869
65.759996607,0.6547368259065103
65.80793814,0.6547182439421504
65.855981804,0.6547287005240178
65.903957198,0.6546536980704247
65.952085673,0.6546582045797207
66.000040627,0.6546651175637116
66.048098502,0.6546902894835811
66.096033065,0.6546310201473824
66.144138481,0.6546137068977016
66.192069354,0.6545919681248312
66.240122018,0.6545672777916646
66.288067492,0.6545241928536558
66.336141687,0.6546041042166818
66.384128121,0.6545956855648942
66.432226566,0.6546530284950008
66.480143999,0.6546202168240132
66.528246825,0.6545897754325514
66.576157048,0.654586295650594
66.624311504,0.6546268620616392
66.672265667,0.6546194658456923
66.720359732,0.654620692663651
66.768318536,0.65464208292381
66.816419881,0.6546361105359805
66.864405655,0.6546636032538512
66.91249485,0.6546492849713276
66.960480864,0.6546141401165537
67.008560309,0.6545214563544469
67.056536283,0.654505015684521
67.104618428,0.6544738485019584
67.152625192,0.6544552240699917
67.200732627,0.6544663399648483
67.248701181,0.654434446584542
67.296806636,0.6543986663405728
67.34480443,0.6544079355311844
67.392893176,0.6543934772252594
67.44088494,0.6543480514431744
67.489008445,0.6543475980152916
67.536988149,0.6543593087783187
67.585052834,0.6543358885965428
67.633037758,0.6543309312453641
67.681112152,0.6543338152161229
67.729100927,0.6543030141302291
67.777215152,0.6542707613712077
67.825163305,0.6542624762006599
67.873266621,0.6542583539213379
67.921255444,0.6542179178570363
67.969412121,0.6541924123277221
68.017351214,0.654200295542668
68.065461589,0.654195896752683
68.113453913,0.654196267567057
68.161580349,0.6541891791023696
68.209688494,0.6541689463805944
68.257750039,0.6541444506496948
68.305703022,0.6541866353781743
68.353757547,0.6541756307047798
68.401713361,0.6541835670610184
68.449820656,0.6542069696836369
68.497818,0.6541903742372144
68.545927715,0.6541176997949012
68.593855208,0.6540510404066723
68.641944173,0.6540601869798177
68.689901667,0.6540333059183534
68.738003362,0.6540175061148703
68.785958856,0.6540361489366001
68.834042711,0.6540000263183848
68.882008685,0.6539978460255316
68.93014425,0.653987275857043
68.978120264,0.6540355791535521
69.026206559,0.6539833407050797
69.074145973,0.6539808045275782
69.122216087,0.6539888363875007
69.170204561,0.653964554358711
69.218313187,0.6539228344067728
69.2662806,0.6539051637870524
69.314372206,0.6538927436109988
69.36234653,0.6538587332039041
69.410485225,0.6538338471726516
69.458487769,0.6538311398475158
69.506586894,0.653825180039491
69.554522787,0.6537987023166941
69.602630433,0.6538010843656953
69.650621907,0.6537929730950444
69.698683172,0.6537974540151998
69.746649215,0.6537394398391596
69.79475099,0.6537522116054685
69.842682904,0.6537698305111495
69.890786319,0.6537748818286445
69.938715863,0.653765574103754
69.986862238,0.6537027076202282
70.034791792,0.6537091017065217
70.082906927,0.6537037332395397
70.130856361,0.6536819272448638
70.178954556,0.6536641017188384
70.226900239,0.6536462536822452
70.275026434,0.6536652494842758
70.323006158,0.6536516335985711
70.371075904,0.6536621260339321
70.419074238,0.6535273075939703
70.467172733,0.653509053673283
70.515131586,0.6534395559778521
70.563208681,0.6534146179805718
70.611137354,0.6534420986622479
70.65921796,0.6533933851879306
70.707178003,0.6533723464353319
70.755275458,0.6533479167521905
70.803239182,0.6533604605692285
70.851357387,0.6533439773861875
70.899321641,0.6533309015251926
70.947433347,0.653338232643492
70.99535413,0.6532976254507081
71.043434605,0.6532535193951885
71.091379098,0.653199420309568
71.139435743,0.6531813625459383
71.187410657,0.6531777881015367
71.235557153,0.6531989302464839
71.283530306,0.6531734675058383
71.331661052,0.6531232430721373
71.379596565,0.6531500494236486
71.427702461,0.6530768801273471
71.475652604,0.6530570880103987
71.523729709,0.653052725692786
71.571645012,0.6531012689217962
71.619701777,0.6530440934615407
71.667693001,0.6530303158268584
71.715760126,0.652994368143322
71.76374565,0.6530273437416325
71.811870705,0.6530227076693575
71.859835929,0.653015737358285
71.907898443,0.6530108519028268
71.955858277,0.653019703093041
72.003932822,0.6530090052940024
72.051900656,0.6530297458383691
72.100006811,0.6529624603223722
72.147928004,0.6529070330903236
72.196027689,0.6528855458740328
72.244032554,0.6528690070435639
72.292178819,0.6528094623225208
72.340118313,0.652772791041312
72.388201438,0.6527477045505072
72.436189022,0.6527095714186942
72.484305437,0.6526898564864524
72.532241121,0.652635436998716
72.580344186,0.652618285891967
72.6283187,0.6526471031553722
72.676420255,0.6526460588781753
72.724443749,0.6525724813611836
72.772575025,0.6525774790591214
72.820480178,0.6525847054074624
72.868563283,0.6525275340069977
72.916565117,0.6525544156509646
72.964682772,0.6525110431674188
73.012687156,0.6524723771089733
73.060765111,0.6524290392040124
73.108744135,0.6523887433317461
73.156844971,0.6523783793585378
73.204827364,0.6523942099835864
73.252925809,0.652379764763369
73.300890903,0.652359433299278
73.349027299,0.652335719758634
73.397013363,0.6523225917405836
73.445105948,0.6523400170367755
73.493092862,0.6522810625703324
73.541159536,0.6522275107123995
73.589150661,0.6521900947122291
73.637227736,0.6521540640105243
73.68520008,0.6521487165423948
73.733273674,0.6521847800913941
73.781372639,0.6522124973635582
73.829495425,0.6521641844479716
73.877452118,0.65216341831725
73.925574384,0.6520999916434679
73.973538708,0.6520508024679459
74.021638753,0.6520477957456284
74.069612807,0.6520251253250141
74.117706932,0.6520394452473213
74.165725526,0.651997371440249
74.213821221,0.6519837717354878
74.261807645,0.651924590738392
74.30987767,0.65197199792958
74.357850614,0.6519573387700831
74.405931619,0.6518822618845896
74.453889312,0.6519055725157177
74.501964288,0.6519165708235244
74.549961701,0.6519314323994178
74.598077767,0.6519677557666013
74.646110971,0.651986321743819
74.694205816,0.6520119127668569
74.74216079,0.6519924487355085
74.790270235,0.6520270273691136
74.83829243,0.6519857232697487
74.886397795,0.6519953540124386
74.934412689,0.6519443753120058
74.982521444,0.6519760793265243
75.030462528,0.651935179506073
75.078526723,0.6519095484632259
75.126478386,0.6519073881619655
75.174623592,0.6518882589665173
75.222622586,0.6518821154724922
75.270705961,0.6518792628738281
75.318668105,0.6518623195733252
75.36676871,0.6518929550247042
75.414735324,0.6518890124069998
75.462859509,0.651906091293735
75.510811722,0.6518621015423562
75.558917858,0.6518601039469044
75.606888182,0.6518839426157683
75.654954507,0.6518876929581287
75.70293371,0.6519059930432488
75.751040035,0.6519197458573851
75.799028669,0.6518185770580599
75.847128925,0.6517961754510124
75.895134459,0.6518679428914205
75.943270695,0.6518053582023138
75.991247698,0.6517798689199273
76.039313103,0.6516952664799457
76.087261566,0.6516275168746662
76.135372602,0.6516917090786869
76.183330836,0.6517510923368575
76.231442291,0.6517461858890937
76.279405055,0.6517390985603717
76.327446089,0.6516878397637452
76.375421013,0.6517134666071702
76.423527168,0.6516769069023742
76.471498762,0.6516660396990271
76.519651568,0.6515697740206853
76.567634751,0.6515637330956499
76.615706216,0.6515741762673894
76.663665671,0.6516257684038129
76.711755205,0.651594601465722
76.759736279,0.6515716233869944
76.807776594,0.6515735411966553
76.855726957,0.6515809319720451
76.903800592,0.6516071901895988
76.951781266,0.6516298908522083
76.999854201,0.6515654209379266
77.047757614,0.6515670161461691
77.095845209,0.6515815649519552
77.143789302,0.6515695087463872
77.191869408,0.6515489654631585
77.239794571,0.6515062446260771
77.287868656,0.6515097624914955
77.335808969,0.6515099441394474
77.383868094,0.6514768683761782
77.431822777,0.6514265358990596
77.479928983,0.6514277656296076
77.527868186,0.6514662493522295
77.575944431,0.6514154445805687
77.623882575,0.6513871489190556
77.671939509,0.6513860867371875
77.719922243,0.6514031956862407
77.768018988,0.6513494074797963
77.815945282,0.6513535426819729
77.863990376,0.6513696763391692
77.91194382,0.6513470086717295
77.960042335,0.6513588751890361
78.008018839,0.6512882694283426
78.056090554,0.6512240830569028
78.104033527,0.6511527885168479
78.152091202,0.6511557827336053
78.200033625,0.6511759045831373
78.24810253,0.651170389245723
78.296043294,0.6511548492857342
78.344120449,0.651144914156631
78.392104913,0.6511586775054821
78.440146267,0.6511423645770186
78.48808145,0.651132919129632
78.536148426,0.6510858401683502
78.58414948,0.6510991390241482
78.632266325,0.6510921375619257
78.680251089,0.651104351832586
78.728329924,0.6510920308952477
78.776309907,0.6511198587613233
78.824416453,0.6510970050714721
78.872373887,0.6510947503230301
78.920455762,0.6510442309146075
78.968446676,0.6510563172321592
79.016562051,0.651037797787627
79.064506274,0.6510176799195733
79.112574389,0.650965912163783
79.160528573,0.6509599215792616
79.208618758,0.6509578695283263
79.256610722,0.6509326915913491
79.304737217,0.6509169265662513
79.352737722,0.6509194457194329
79.400809546,0.650895896802885
79.44876949,0.6508594294046441
79.496875055,0.6508710838102849
79.544823869,0.6508022517726207
79.592937584,0.650825063334027
79.640893938,0.6508313750441423
79.688964513,0.6507673264574086
79.736909546,0.6507539165701137
79.785008991,0.6507414858880981
79.832967705,0.6507506851459035
79.88106979,0.6507595910868634
79.929026694,0.6507563121091238
79.977126509,0.6507109440053573
80.025090903,0.6506832928995576
80.073193368,0.6506275356127784
80.121146671,0.6506260109340005
80.169229146,0.6506260331649809
80.21719792,0.6506645574323879
80.265264315,0.6506908740575106
80.313265919,0.6507002068100772
80.361356544,0.6506562695638488
80.409286388,0.650720605259616
80.457387903,0.6507776918385942
80.505349006,0.6507531224822233
80.553459962,0.6507515686231999
80.601412395,0.6507552372181751
80.649541471,0.6508010767012656
80.697547215,0.6507254082543585
80.74567102,0.6507688946514055
80.793621404,0.650794904046524
80.841712469,0.650811876755071
80.889703503,0.650777742120648
80.937783378,0.6507457502665979
80.985758962,0.6507191923647861
81.033859717,0.6507470476378039
81.081833321,0.6507738866117511
81.129969687,0.6507733362943205
81.177969871,0.6507145993458037
81.226114796,0.6507670384467452
81.27410419,0.650718321709746
81.322219435,0.650695423786548
81.37020392,0.65063673571151
81.418334445,0.6506251502774563
81.466323919,0.6506625155138367
81.514416634,0.6506532875211891
81.562424988,0.6505954942690513
81.610539903,0.650598823016116
81.658523238,0.65060983527171
81.706638413,0.6506238340832529
81.754609237,0.6506247901523078
81.802698312,0.6506164658640898
81.850655345,0.6505966140173981
81.8987417,0.650621921919275
81.946715504,0.6506772344091075
81.994769209,0.6506412880148743
82.042722532,0.6506760904997415
82.090814347,0.6506851898087139
82.138811541,0.6506555958278295
82.186902497,0.6506572301123731
82.234897281,0.6506599762293243
82.282982116,0.6506756931478387
82.330958559,0.6506544232083229
82.379042094,0.6506725884678998
82.426972338,0.6506743577636332
82.475057633,0.6506488532778567
82.523003527,0.6506614629328438
82.571129592,0.6506957308893376
82.619079455,0.650665422083087
82.66715422,0.6506233747959539
82.715099433,0.6505996525542854
82.763170999,0.6505852801846661
82.811181423,0.6506113405967034
82.859260818,0.6506002526342162
82.907237122,0.6505214193821242
82.955349967,0.6505411229581409
83.003358161,0.6505367983618237
83.051442847,0.6505167467545144
83.09941577,0.6505192745591117
83.147527765,0.6505426736210757
83.19554157,0.6504879003528101
83.243609524,0.6504849886306822
83.291571108,0.6505099115879522
83.339645373,0.6505145262942692
83.387624397,0.6505021650073629
83.435728042,0.6504905615355324
83.483690646,0.6505128280481904
83.531821641,0.6505020657181199
83.579825886,0.6505186623833554
83.627939261,0.6505096145098589
83.675891604,0.6504842159193364
83.723987139,0.6504496126704297
83.771948643,0.650437334587882
83.820074039,0.6504338995375807
83.868019912,0.6504926195597145
83.916127797,0.650445652827251
83.964070431,0.6504407018880771
84.012160456,0.6504607523968848
84.060128099,0.650445305114438
84.108217325,0.6504199531934973
84.156199019,0.6504762288169724
84.204323274,0.6504601838184987
84.252310448,0.6504344697039443
84.300407593,0.6504320860614023
84.348369557,0.650403187820546
84.396503293,0.6503753187004929
84.444499656,0.6503459758985849
84.492613312,0.6503548488058427
84.540569576,0.6503763280248188
84.588690151,0.6503395786064642
84.636712185,0.650325583327141
84.68479169,0.650314657007526
84.732809754,0.6502941965985666
84.78091684,0.6502759947736759
84.828907994,0.6502603947094127
84.877001749,0.6502437717244717
84.924977353,0.6502212524245385
84.973071518,0.6502063628502153
85.021048492,0.650142074076651
85.069131327,0.6501373658057021
85.11706276,0.6501192816834125
85.165186165,0.6501483007384394
85.21318528,0.6501231892792014
85.261272424,0.65010436570224
85.309231638,0.6501470400812697
85.357321153,0.6501379894176228
85.405281777,0.6501568680547721
85.453381742,0.6501766499153647
85.501308555,0.6501670837039114
85.54938723,0.6501092381498853
85.597363434,0.6500596614037575
85.645467239,0.6500862619538662
85.693424733,0.6501230290426186
85.741545479,0.6501213249895357
85.789562023,0.6501149806449544
85.837664948,0.6501400581222121
85.885621152,0.6501743760041612
85.933755557,0.6501466972987626
85.981711841,0.6501340776455928
86.029825196,0.6501116139662263
86.077893921,0.6500763020759126
86.125990276,0.6500503748208291
86.17395828,0.6499775002791948
86.222058915,0.6499687773638965
86.270000468,0.649944763551345
86.318028013,0.6499548312414825
86.365979256,0.649882064711016
86.414082712,0.6498517343523339
86.462018695,0.6498271462552375
86.51012848,0.6498027086864302
86.558098964,0.6497354656423308
86.606150029,0.6497281043328327
86.654120752,0.6497427140704274
86.702240978,0.6497786305814187
86.750232912,0.6497871236127378
86.798300287,0.6498002135759261
86.846296271,0.6498484658292789
86.894403356,0.6498516885101364
86.94239951,0.649830498742142
86.990504806,0.6498113350402538
87.03849791,0.6497733195765399
87.086621915,0.6496989293690703
87.134549208,0.649681215607329
87.182673763,0.6496593240680658
87.230615047,0.6496307281209303
87.278681122,0.649576158637978
87.326636736,0.649530253195039
87.374738451,0.6494797269855669
87.422687634,0.6494595095956197
87.470776149,0.6494385235654516
87.518772324,0.6494470910089084
87.566876519,0.6494427357817433
87.614824362,0.6494623372675674
87.662905177,0.6494480727410639
87.71084858,0.6494462395808127
87.758954646,0.6494824677610331
87.80690238,0.6494626052380932
87.855016975,0.6494058578371976
87.902998979,0.6493384741945945
87.951119784,0.6493113475980733
87.999081787,0.6492327366210227
88.047154203,0.6492479034129581
88.095142277,0.6492786575584398
88.143257822,0.6492376464016003
88.191255736,0.6491715499921511
88.239333241,0.6491931700483734
88.287341365,0.6492130360725827
88.335440301,0.6491564446752917
88.383395434,0.6491708120567146
88.431477049,0.6491475420488949
88.479419712,0.6491837547164767
88.527528987,0.64913463961612
88.575505531,0.6490962347313098
88.623591857,0.649105848253809
88.67157539,0.649110404857902
88.719663236,0.6491179701762311
88.767616009,0.6490900578788191
88.815660723,0.6490867281734618
88.863617897,0.6490986577823461
88.911696552,0.649064969711655
88.959609725,0.649077089895889
89.007720311,0.6490402820346617
89.055693704,0.6490201498541496
89.103792019,0.6490232713969105
89.151737703,0.6490227850844407
89.199851648,0.6490176959801853
89.247810682,0.6489873976044734
89.295868087,0.6489450473333873
89.343836141,0.6488945257493766
89.391935965,0.6488998072884907
89.43989462,0.6489096255826319
89.487972304,0.6489232136754984
89.535948338,0.6488841512711541
89.584043833,0.6489114896476885
89.632000907,0.6489249776655179
89.680093302,0.6488949228859512
89.728070036,0.6488859680537489
89.776183151,0.6488637010351272
89.824104905,0.6488761771917054
89.87219432,0.6488217769901624
89.920177333,0.6488088817342653
89.968257568,0.6488230511110664
90.016218872,0.6488872613771687
90.064279007,0.6489032476663879
90.11223322,0.6488507028636933
90.160300565,0.6488189890772719
90.208296759,0.6488704635644793
90.256414795,0.6488927827420449
90.304347018,0.6488981774683042
90.352473653,0.648962132628913
90.400444257,0.648893691748804
90.448526582,0.6488903145873198
90.496532886,0.648876319615426
90.544624082,0.6488865075424665
90.592553495,0.6488669013738382
90.64063142,0.6488282885426545
90.688573253,0.6488212729322963
90.736657528,0.6488168822177262
90.784661802,0.6487959581566635
90.832749957,0.6487797260903995
90.880726821,0.64880557673936
90.928839007,0.6488134944200088
90.976846491,0.6487905068180151
91.024939676,0.6488156360311171
91.072898169,0.6487959357241931
91.121046255,0.6488146306320896
91.169035929,0.6488157514965949
91.217137465,0.6487837130107528
91.265105448,0.6488418045499638
91.313173723,0.6488565199334568
91.361179237,0.6488525937870608
91.409275802,0.6488794957189653
91.457236566,0.6488615123607977
91.505353581,0.6488635176757691
91.553335145,0.6488297262641148
91.60140362,0.6488045619737465
91.649379204,0.6488217620485789
91.697476649,0.648857365389612
91.745473463,0.6488213955700668
91.793545548,0.648742638324677
91.841480351,0.6486816489401378
91.889589447,0.6486674389596345
91.93754687,0.6486404825539495
91.985638815,0.6486792824138654
92.033574479,0.648645409006943
92.081664614,0.6487029596937656
92.129634548,0.6486380954212453
92.177734983,0.648602463146408
92.225717127,0.6485951171159778
92.273812662,0.648594038912479
92.321761446,0.6485453781403875
92.369905881,0.6485609337576016
92.417799474,0.648573720964989
92.465881659,0.6485748439976045
92.513833493,0.648593512180347
92.561919707,0.6486078053099044
92.609856311,0.6486214006035561
92.657952126,0.6485837382400911
92.70593742,0.6485125115077577
92.754204567,0.6484845195392839
92.802185521,0.6484600254652322
92.850269686,0.6484665956665878
92.89821198,0.6484451044582081
92.946318245,0.6484618947409723
92.994256828,0.6484275264045083
93.042348403,0.6484427961608616
93.090348567,0.648449386892805
93.138442403,0.6483975674855241
93.186401346,0.6483783197641438
93.234500371,0.6483463323137456
93.282486335,0.6483436323583857
93.33057806,0.6483688769216462
93.378576954,0.6483410385413745
93.4266782,0.6483482639714366
93.474665934,0.6483327811665014
93.522804209,0.6483079371570752
93.570787543,0.6482768412996557
93.618892148,0.6482897809002469
93.666840421,0.6482240962583922
93.714920717,0.6482829667973095
93.76286735,0.6482717576558749
93.811005726,0.6483143580617257
93.858951679,0.6483037486669155
93.907056534,0.64824723846216
93.955030278,0.6482757147293666
94.003111213,0.6481929089793037
94.051080207,0.6481843559169116
94.099189882,0.6481765313260053
94.147200476,0.6481860432153727
94.195294811,0.6481428820286135
94.243270556,0.6480808670879527
94.291368481,0.6480137461225716
94.339333005,0.6479666462183874
94.387389149,0.6479650239119373
94.435383363,0.6480105457716662
94.483489928,0.6479914416039462
94.531428412,0.6479998986653461
94.579547057,0.6480567696585903
94.627521861,0.6480767406018206
94.675632396,0.6480969168153718
94.72360181,0.6480703314341331
94.771734585,0.648071879874695
94.81974903,0.6480090135657633
94.867823325,0.6479812129991138
94.915809909,0.647966774157811
94.963920934,0.647951617757189
95.011874428,0.6479031488200707
95.060014313,0.6479175656299027
95.107965857,0.6478857195058504
95.156041192,0.6478938321369301
95.203971695,0.6478870669138126
95.25203293,0.6478626104844789
95.300044234,0.6478220112081466
95.348151379,0.6477859324607366
95.396141803,0.6478361778205866
95.444218508,0.6478659933390625
95.492171562,0.647913140452704
95.540306247,0.6479303983723721
95.588277971,0.6478632040458951
95.636385897,0.6478306564149354
95.68431154,0.6477784009788454
95.732421755,0.6477119019197516
95.780382199,0.647737736462973
95.828450513,0.6477167557597756
95.876421147,0.6477690450807072
95.924538223,0.6477503421520793
95.972522057,0.6477305025500162
96.020636332,0.647737050791277
96.068629356,0.6477372289024946
96.116731991,0.6476977998935135
96.164709735,0.6476457266785104
96.21281531,0.6476268163668736
96.260772384,0.6475985329119089
96.308889159,0.6475675252786146
96.356844943,0.6475264603565405
96.404922048,0.6475845343123623
96.452916102,0.6475789303139069
96.501061377,0.6476087423211042
96.549035461,0.6476332058592393
96.597119826,0.6475870622143219
96.64511681,0.6475660993498683
96.693194305,0.6475671150060558
96.741147058,0.6475671187106592
96.789230744,0.6475831897170955
96.837217067,0.6475674534915083
96.885334193,0.6475309977735092
96.933317197,0.6475864208060103
96.981387562,0.6475710279698166
97.029355156,0.647540070666969
97.077480671,0.647521677663239
97.125404634,0.6474829132084947
97.173467029,0.6474955096477458
97.221387372,0.6474725507271245
97.269484657,0.6475131060883537
97.317475902,0.6475129881192451
97.365537886,0.6474840278624694
97.4135355,0.6474973366447473
97.461645596,0.6474438746863785
97.50965304,0.6474612987557442
97.557727155,0.6474619277201049
97.605716989,0.6474343354076111
97.653796024,0.647450258720522
97.701746187,0.6474239230648549
97.749868073,0.6474138835168549
97.797830106,0.6474106638379563
97.845913921,0.6473723053566518
97.893876305,0.6473291189819155
97.94196138,0.6473336002751129
97.989916544,0.6473406266505517
98.038005969,0.6473842372234683
98.085977322,0.6472968322516219
98.134091028,0.6472988957336978
98.182041991,0.647265604317677
98.230109126,0.647211525084659
98.27809661,0.6472116239620697
98.326165405,0.6472003807430123
98.374109948,0.6471918655179937
98.422275254,0.647167102303487
98.470249078,0.6471362949409862
98.518405884,0.6471418816875443
98.566344308,0.6471618138824994
98.614428313,0.6471589510903047
98.662384006,0.6471289483478859
98.710427481,0.6471389131366703
98.758471515,0.6471659208586388
98.80655632,0.6472210571544882
98.854522124,0.6472030375784042
98.902653009,0.6472363197935158
98.950611693,0.6472664216632953
98.998695268,0.6472744794263244
99.046648051,0.6472175194599542
99.094731816,0.6472466494043803
99.14267549,0.6472370677087657
99.190805416,0.6471969765723615
99.23880294,0.6471922096389591
99.286939445,0.6471982660276833
99.334934319,0.6471640319057588
99.383037505,0.6471348906423958
99.430966798,0.6471550413467579
99.479037033,0.6471161269687044
99.527028487,0.6470977803444775
99.575114611,0.6470916255583634
99.623078915,0.6470768166876344
99.671153511,0.6470803144144753
99.719099814,0.6470628397473887
99.767204699,0.6470486590980132
99.815130812,0.6470702413564222
99.863204957,0.6470625871208159
99.91115239,0.6470540748939787
99.959286726,0.6470114959637394
100.00722582,0.6470757470081924
100.055354215,0.6470879220203439
100.103345629,0.6470692227977113
100.151440384,0.6470889648636353
100.199368227,0.6471015109427
100.247426463,0.6470968811672825
100.295386646,0.6470625664902239
100.343480751,0.647036458218582
100.391446845,0.6470790839279924
100.43953352,0.6470749010359579
100.487472743,0.6471210357524674
100.535584109,0.6471085839397992
100.583571233,0.6470654375421953
100.631660798,0.6470805521463269
100.679692242,0.6470868259547917
100.727755237,0.6471138407323939
100.77570938,0.6470810569033187
100.823847936,0.647134810884395
100.87179311,0.6472135886438382
100.919897285,0.647191492734532
100.967893759,0.6472052685892238
101.016006724,0.6471394249142209
101.063946237,0.6471801453459252
101.112046393,0.6471917812169731
101.159964166,0.6471834586110312
101.208059591,0.6471326196949689
101.256016905,0.6471066424691029
101.30411228,0.6470863739387726
101.352038103,0.6470371103283524
101.400141138,0.6470263588372367
101.448113292,0.6470175464781429
101.496208187,0.6470044632096497
101.544188321,0.6469535930816811
101.592250386,0.6469878525565004
101.64020145,0.6470494770532699
101.688294905,0.6470452550982038
101.736277528,0.6470296865175852
101.784426894,0.6470064516763964
101.832405898,0.6470231334581825
101.880556014,0.6470040717807893
101.928527898,0.6469775519866648
101.976604763,0.6469444450360082
102.024576956,0.6469826968152937
102.072688052,0.6469619290517238
102.120648185,0.6469292003863972
102.16872715,0.6469038492689361
102.216704054,0.646853713292099
102.264818859,0.6468423761362848
102.312801604,0.6468235143237595
102.360926749,0.6468124280651182
102.408859152,0.6468222769511222
102.456959497,0.6468214175975582
102.504898281,0.6467926602764676
102.553001596,0.646781104141175
102.60099187,0.646800113996671
102.649076895,0.6467191410065654
102.697048549,0.6466751698558038
102.745120723,0.6467423256943435
102.793097417,0.6467348664942366
102.841164102,0.646734059108936
102.889101746,0.6467065426431812
102.937248991,0.6467171902404024
102.985211845,0.646691971924693
103.03330496,0.6467130555862866
103.081295024,0.6467317493853418
103.129401589,0.6466685064821741
103.177381244,0.6466193661998283
103.225488188,0.646595860377547
103.273464442,0.646614639523602
103.321560447,0.6466344829169756
103.369555021,0.6466212508728968
103.417608566,0.6465982314343358
103.46558926,0.6465850163515723
103.513683535,0.6465883685815939
103.561639939,0.6465807660703882
103.609736774,0.6465922328038821
103.657676527,0.6465849519335345
103.705813923,0.6465448400697503
103.753773027,0.6465609999409995
103.801888192,0.6465727491414074
103.849839775,0.6465204900866586
103.897960711,0.6464774188916619
103.945898204,0.6463796011716322
103.993961529,0.6463923230182186
104.041916153,0.6463305906591437
104.089978707,0.6462645096477471
104.137935331,0.6462640164504704
104.185995496,0.6462889657958404
104.233933309,0.6462762026694547
104.282027184,0.6462691100852599
104.330018858,0.6462254727198958
104.378172214,0.6461907265567096
104.426123878,0.6461751696080518
104.474240643,0.6461867809061479
104.522211677,0.6462182372948703
104.570301942,0.646213848976795
104.618262016,0.646234500964469
104.666364751,0.6462484654203856
104.714352515,0.6462074928229976
104.76244482,0.6462195384836711
104.810434543,0.6461531834040608
104.858504809,0.6461074195834045
104.906443732,0.6461205562683556
104.954534637,0.6461723165488175
105.002520881,0.646133217529121
105.050666597,0.6461083030638411
105.09861544,0.6460867230433568
105.146728736,0.6460715386628124
105.19471233,0.6459929984762718
105.242788454,0.6459576590661475
105.290775158,0.6459053981032437
105.338870863,0.6458907164837553
105.386867677,0.6458751724657396
105.434993793,0.6457836992259215
105.482971127,0.6457623985878391
105.531090262,0.64571307174755
105.579036626,0.645647151638483
105.627146721,0.6456661771672363
105.675107335,0.6456481531183276
105.72318839,0.6456112667318087
105.771141744,0.645565297841488
105.819196408,0.6455259194612005
105.867142112,0.6455066039947227
105.915222036,0.6454760661927772
105.96318946,0.6455120364607007
106.011247075,0.6454961689026136
106.059194369,0.645463735386021
106.107243203,0.64548218069487
106.15549778,0.6454768888646673
106.203601415,0.6454432434615358
106.251556378,0.6453683429466515
106.299683974,0.6453337273651722
106.347667018,0.6453204528075323
106.395771293,0.6453633918756317
106.443750497,0.6453569797556856
106.491868712,0.6453354556447637
106.539820976,0.6453803533757467
106.587954902,0.6454169500217217
106.635892355,0.6454085113821328
106.684003161,0.645368236542796
106.731997634,0.6453435990256703
106.780107479,0.6453994839811878
106.828083183,0.6453973496849371
106.876181929,0.6453730480608003
106.924229333,0.6453558355842749
106.972350729,0.6454105351080479
107.020304802,0.645438007775825
107.068395777,0.645401128819458
107.1163183,0.64540650466292
107.164441346,0.6453848781157483
107.2124271,0.645435263218899
107.260544616,0.6454171515463191
107.308493829,0.645462975131489
107.356591564,0.6453678410816381
107.404547787,0.6453600034297869
107.452625813,0.6453276503374824
107.500597186,0.6453563721064252
107.548697742,0.6453619107249622
107.596682785,0.6454084909579315
107.644789941,0.645344977767024
107.692783045,0.6452978914023704
107.74086256,0.6452810250148756
107.788806923,0.6452919776183933
107.836904989,0.645281023048241
107.884867662,0.6452217443352766
107.932951207,0.6452304381744658
107.980952911,0.645169522726216
108.029052756,0.6451633129510582
108.07701234,0.6451436990499732
108.125124625,0.6450956066749061
108.173114429,0.6451327030085922
108.221204144,0.6451068544252825
108.269182898,0.6451045815423214
108.317298043,0.6451555708587572
108.365234787,0.6451392653076797
108.413338532,0.6451173909342092
108.461275016,0.6450743534656445
108.509372561,0.6449967329746878
108.557346234,0.6449453799015897
108.605440529,0.6449285262527804
108.653391483,0.6449145232806994
108.701522649,0.6448656483039898
108.749477962,0.6448358933021973
108.797576607,0.6447490739449365
108.845534701,0.6447377874830791
108.893597406,0.6447170212446766
108.941553959,0.6446616331626436
108.989667645,0.644654644126918
109.037622258,0.6446461390269391
109.085741644,0.6446458521283356
109.133690847,0.6445926965483867
109.181801753,0.6446144136251466
109.229739616,0.6445610218921739
109.277848771,0.6445649006006048
109.325819485,0.6445754535013716
109.37393547,0.6445415588765686
109.421942894,0.6444866966053063
109.47004357,0.6444458770464322
109.518056344,0.6444866573434818
109.566160739,0.6444179947975853
109.614137553,0.6443549402529217
109.662267268,0.6443236679824274
109.710203832,0.6443455817715311
109.758337327,0.6443171345199826
109.806309992,0.6443352886087201
109.854402827,0.644374516112439
109.90236745,0.6443840723542296
109.950438835,0.6443842458456249
109.99848304,0.6444010111262167
110.046583924,0.6443697666633316
110.094550079,0.6443737587024901
110.142668794,0.6443586532955642
110.190648348,0.6442917354305258
110.238722742,0.644293057264931
110.286686066,0.6442715778333108
110.334798271,0.6442746238167224
110.382753245,0.6442781736544602
110.43084766,0.644266675616412
110.478824184,0.6442894516122357
110.52696138,0.6442112409901462
110.574923343,0.6442518132992098
110.623047389,0.6442193919883744
110.671016383,0.6442682470312435
110.719149658,0.6442629611345623
110.767119782,0.6442438659783352
110.815220257,0.644223641263348
110.863180071,0.6442249227407749
110.911259875,0.644195314364786
110.95923303,0.644128402560609
111.007400855,0.6441248147995433
111.055358169,0.6440900245482312
111.103471864,0.6440355909069558
111.151403928,0.6439991051142437
111.199519773,0.6440115868722891
111.247495327,0.6439761044107785
111.295596442,0.6439637810170292
111.343562116,0.6439263967781558
111.391628841,0.6439532685173593
111.439563944,0.6440217169049028
111.487688969,0.6440501441740001
111.535662124,0.6440104773392605
111.583742148,0.643991387723579
111.631684562,0.6439780394253966
111.679816767,0.6440335971024362
111.727791421,0.6439851880000049
111.775928556,0.6439665362812176
111.82389718,0.6440508864648977
111.872014346,0.6440188517496873
111.919986219,0.6439876301121152
111.968037574,0.6440120748068482
112.016020058,0.6439905822029677
112.064096213,0.6439833501871973
112.112041257,0.6439636757223749
112.160152622,0.6439677014421283
112.208124015,0.6439694793085363
112.256213681,0.6439830283135766
112.304188074,0.6439331268294795
112.352289569,0.6439941771419054
112.400199613,0.6439798234600752
112.448280608,0.6439949248046614
112.496261652,0.6439723080921733
112.544364947,0.643955582709328
112.59233067,0.6439849278789508
112.640425155,0.6439787335366532
112.688391479,0.6440002138764637
112.736536355,0.6439696502039616
112.784529459,0.6439047615625707
112.832611494,0.6439726017185412
112.880554177,0.6440132135106339
112.928662652,0.6440327465807094
112.976613096,0.6440341367165721
113.024712841,0.6439804651680734
113.072684715,0.6439679634382469
113.12073988,0.6440275536999275
113.168730304,0.6440200936498652
113.216815999,0.6440520107480557
113.264771433,0.6440865226208272
113.312875728,0.6441034352820206
113.360893282,0.6440644537698964
113.408996337,0.6440533444686023
113.456983941,0.6440879694259082
113.505055366,0.64411097042801
113.55304592,0.6441283210916373
113.601178506,0.6440616609231227
113.649129259,0.6440780956557524
113.697223244,0.6440843255756454
113.745174738,0.6440436118294434
113.793260313,0.6440104634613357
113.841284237,0.6440494363591217
113.889413913,0.6440082744192266
113.937404897,0.6440109587402818
113.985489642,0.6439981680795988
114.033488766,0.6439872500564261
114.081581071,0.6439532498419889
114.129556695,0.6439307388171462
114.177770961,0.643890358537822
114.225798986,0.6439123113082319
114.273918201,0.6439044653956676
114.321897175,0.6439002767484198
114.36999536,0.6439089211624733
114.417934533,0.6438792005244164
114.466029018,0.6438684236698164
114.513981092,0.643875234757075
114.562059717,0.6439303813459543
114.610055791,0.6439451163413358
114.658103395,0.6439700785513319
114.706070219,0.6440141974318835
114.754174414,0.644067726116691
114.802140498,0.6440973870052641
114.850250134,0.6441373573978938
114.898171397,0.6440018833294421
114.946312252,0.6439869589875609
114.994249726,0.6439800322539038
115.04231406,0.6439651067955513
115.090286095,0.6439964011825042
115.1383937,0.6440234535460525
115.186358203,0.6440591579084802
115.234410988,0.6440391274003241
115.282408832,0.6440087041012071
115.330512307,0.6439778658342479
115.378458711,0.6439936054253366
115.426576676,0.6440255027878187
115.47455462,0.6439977941005959
115.522612095,0.6440010242134113
115.570560178,0.6439710920722342
115.618660163,0.6438980334640766
115.666648098,0.6438718621790924
115.714755543,0.6438858536118659
115.762722177,0.6437987822792348
115.810821821,0.6438246515789275
115.858764655,0.6437774010129299
115.906833849,0.6437189642551031
115.954783944,0.6437355343221738
116.002910059,0.643695252634216
116.050863303,0.6437451222702292
116.098957938,0.6437058258344848
116.146909251,0.6437288000263587
116.194981886,0.6437043823008025
116.24291559,0.6436436147500789
116.291045155,0.6436479108486733
116.339024349,0.6436266679804038
116.387147304,0.6435887196133847
116.435107728,0.6435732715832154
116.483219563,0.6435609571758782
116.531212197,0.6436037348186432
116.579296992,0.6435714005441919
116.627264196,0.6435836527284503
116.67531948,0.6435857792154503
116.723278694,0.6436220743043123
116.771333049,0.6435937968096272
116.819258182,0.6435519275429302
116.867316437,0.6435831180266548
116.91525064,0.6436025950842879
116.963376826,0.6436192559638078
117.011319499,0.6435972742639847
117.059382584,0.6436525170680171
117.107324927,0.6436295568211557
117.155409333,0.6436171782706598
117.203392376,0.6435707592408759
117.251464711,0.6435449347836025
117.299403604,0.6435384455356083
117.34752784,0.6435408054020243
117.395512414,0.6435581908096852
117.443571429,0.6434788676316426
117.491532622,0.6434813029113458
117.539596077,0.6434650592739042
117.587539021,0.6434424298931558
117.635625005,0.6434628850978543
117.683602959,0.6434258403970055
117.731660324,0.6434710071466885
117.779579167,0.6434947628222895
117.827667633,0.6434851977453945
117.875623056,0.6434112397704795
117.923704851,0.6434196122869924
117.971699585,0.6434275377623836
118.01975853,0.6434426200935779
118.067679313,0.6434132406699677
118.115748748,0.6434055718284047
118.163680071,0.6433763813317283
118.211745696,0.6433706298298935
118.259677619,0.6433837201341518
118.307801675,0.6434070253160957
118.355713798,0.6433517742767847
118.403821313,0.6433613625000398
118.451827857,0.6433779447055186
118.499961163,0.6433554168554622
118.547911976,0.6433674415304395
118.596027032,0.6433628351026228
118.643997726,0.6433401923617833
118.692098391,0.6433141043608381
118.740062185,0.6433229939116387
118.788123569,0.64332533303074
118.836063133,0.6433701641606708
118.884174998,0.6433174534661716
118.932149192,0.643292709004624
118.980280978,0.6433161918820062
119.028237071,0.6432597461741604
119.076363156,0.6432670626009178
119.12434137,0.6432999780555574
119.172445805,0.6433088293169226
119.220398039,0.6433342855575663
119.268447424,0.6432999277887634
119.316407607,0.6432491712758098
119.364508012,0.6432128411403498
119.412459036,0.6431333023601711
119.460575591,0.6431292239947098
119.508542165,0.6431596033333431
119.55659531,0.643167204982949
119.604580504,0.6431478806271151
119.652720869,0.6430654776183842
119.700667013,0.6431057397457456
119.748739608,0.6431124526052251
119.796708402,0.6431155937956293
119.844810687,0.6430719446438768
119.892800591,0.6430541350392452
119.940899356,0.6430663317286283
119.988857669,0.6430581837651353
120.036979895,0.6430715852772164
120.084919128,0.643049151414824
120.133035874,0.6430067184274568
120.181024958,0.6429509398251106
120.229100973,0.6428958273216051
120.277108347,0.6428895237769272
120.325201482,0.642850361009867
120.373152325,0.642851113526774
120.421258281,0.6428147256843249
120.469212574,0.6428463595425373
120.517293519,0.6428138253180039
120.565311393,0.6427659598871378
120.613424599,0.6428096926963668
120.661396503,0.6428019324761001
120.709499698,0.642796365619749
120.757476102,0.6427915364976443
120.805574287,0.642742684157926
120.85351615,0.6427658357899977
120.901598435,0.6427537183773728
120.949547069,0.6427301987991793
120.997657484,0.6427486358775086
121.045563777,0.6427340861118634
121.093651592,0.6427762884906714
121.141603686,0.6427736710581732
121.189687011,0.642759758021314
121.237687255,0.6428037777567316
121.285762199,0.6427618747038072
121.333746294,0.6427730488151079
121.381868219,0.6427820350955203
121.429819993,0.6428020665514207
121.477921668,0.6427546863978135
121.525844881,0.6427352215168467
121.573959356,0.6427037592158379
121.62189886,0.6426969996887051
121.669968805,0.6427019891657744
121.717967879,0.6426696935442355
121.766063004,0.6426619231805543
121.814022657,0.6426509189373939
121.862085302,0.6426638693318019
121.910090547,0.6426810127570557
121.958160951,0.6426838050515268
122.006117465,0.6426726545530137
122.05420112,0.6426733109030384
122.102180363,0.6426817981754944
122.150234018,0.642623704475218
122.198182152,0.6426410856369769
122.246315778,0.6426489331039364
122.294250591,0.6426647821826154
122.342359686,0.6426150070546799
122.39034129,0.6425964699753897
122.438454435,0.6426414587219164
122.48645069,0.6426468702191671
122.534576955,0.6426277652024449
122.582569429,0.6426215480783817
122.630656084,0.6426644053907363
122.678663548,0.6427009010974459
122.726769043,0.642696110095971
122.774716807,0.642676140835799
122.822824972,0.642657315633563
122.870775376,0.642675252453647
122.918900251,0.6426148461487582
122.966897885,0.6426128927657344
123.01497419,0.6425931265900645
123.062928914,0.6425208512890461
123.111031849,0.6425458811801266
123.158986053,0.6425259071221469
123.207080097,0.6425333270203224
123.255047591,0.6425180500380393
123.303132586,0.6425253923784353
123.351154131,0.6425173953260854
123.399273456,0.6424816653641777
123.44725239,0.6424657589851185
123.495369665,0.642446393263852
123.543308469,0.6424556620692894
123.591429304,0.6424663943846499
123.639353178,0.6424741688401636
123.687403382,0.6424607071319614
123.735391496,0.6424697582184674
123.783501011,0.6424564545055992
123.831462885,0.6425277528393026
123.87958262,0.6425350064983629
123.927558104,0.642553853389964
123.975671949,0.6425496773936057
124.023606073,0.6425159949671203
124.071691178,0.6425540203613982
124.119673591,0.6425170988201159
124.167801427,0.6424925444344061
124.215789071,0.6424759093721598
124.263883826,0.6424923724990923
124.31184523,0.6425022997914546
124.359963575,0.642491673206053
124.407960769,0.642460034210349
124.456078445,0.6424702678647393
124.504021078,0.6425146810472105
124.552125733,0.6425050673178389
124.600066287,0.642497385092133
124.648174492,0.6424447287047893
124.696152426,0.6424255953089364
124.744274541,0.6424373899327485
124.792211724,0.6424803586107413
124.84028011,0.6424325983520436
124.888224023,0.6424231971876303
124.936305618,0.6423836534232671
124.984279112,0.6423612050565906
125.032392537,0.642344269951756
125.080388951,0.6423384829352189
125.128458846,0.6422760246395128
125.17646278,0.6422512752949453
125.224574756,0.6422558675902131
125.272558889,0.642259513884977
125.320674094,0.642265189359255
125.368654318,0.6422183028578996
125.416790364,0.6422017901329184
125.464774188,0.6422010991957656
125.512917534,0.6421996061147045
125.560905048,0.6422023175073198
125.608972952,0.6421530683724684
125.656950146,0.6421225720446694
125.705050131,0.6420967308314561
125.753037915,0.6421377719685181
125.801091,0.6421138965966541
125.849034824,0.6421267523840699
125.897125399,0.6420784177163652
125.945096772,0.6420479566884494
125.993203868,0.6420812852609986
126.041199191,0.6420552321928283
126.089316727,0.6420785738475786
126.137302601,0.64202403909119
126.185434167,0.6420717199707687
126.23342709,0.6420295362361248
126.281476515,0.6419538128745711
126.329430619,0.641987330890972
126.377505793,0.6419912885541488
126.425454047,0.6420098542538383
126.473521462,0.6420096647545481
126.521534116,0.6419871856497742
126.569611011,0.6419525605647123
126.617585155,0.6419460056961553
126.66566751,0.6419158665114291
126.713625344,0.6419129092363021
126.761684458,0.6418553816791377
126.809660362,0.6418593259104284
126.857797398,0.641884627232975
126.905727981,0.6419283984302122
126.953864426,0.641921727539105
127.00180763,0.641941871192013
127.049893415,0.6419130065032504
127.097878589,0.641936432235483
127.145968264,0.6419177586225145
127.193947438,0.6419163647793401
127.242025763,0.6419187179040504
127.290004837,0.6418844275757892
127.338147793,0.6418803381589855
127.386156407,0.6417786410872443
127.434282662,0.6417190181356369
127.482266166,0.641691648399822
127.530375711,0.6416812197013532
127.578365645,0.6416376605563947
127.62646138,0.6416496377188543
127.674413764,0.6416312676358333
127.722478909,0.6416081792005939
127.770479952,0.6416163056529638
127.818560847,0.641550095767189
127.866562222,0.6415548354498509
127.914649977,0.6414938192672901
127.962650271,0.6414682505747356
128.010741746,0.6414705824878355
128.058706339,0.6414189454634905
128.106845785,0.6414296876227449
128.15482802,0.6414426041332475
128.202900154,0.6413725541966255
128.250885948,0.641343025584829
128.298988763,0.6413218267304963
128.346974597,0.6413260153544854
128.395069532,0.6412768181906504
128.443061847,0.6413099075276578
128.491162582,0.6412681413416373
128.539173356,0.6412665363480233
128.587273411,0.6413184842051877
128.635225954,0.6412861707937237
128.683290009,0.6413075811325478
128.731173542,0.6413362784907193
128.779261157,0.6413360170425246
128.827234681,0.641355751710437
128.875331766,0.6413168001536245
128.923250659,0.6412553688939168
128.971324574,0.6412511514171021
129.019281067,0.6412249819671294
129.067326013,0.6412245892626058
129.115290526,0.6412183534513038
129.163378361,0.6411958327919745
129.211352675,0.6411415437825893
129.259411329,0.6411563014012518
129.307366733,0.6411404815160677
129.355444218,0.6411111982815771
129.403385732,0.6410513044414244
129.451442856,0.6410375700438685
129.499359679,0.6410038720287176
129.547455774,0.6410241338815083
129.595397288,0.6411035082164516
129.643498613,0.6411192713705665
129.691437427,0.6411607202359672
129.739503711,0.6411863911589252
129.787421985,0.6411723077668117
129.83551584,0.6411621440634491
129.883475603,0.6411885656946287
129.931546398,0.6411152258128833
129.979468452,0.6410893051194066
130.027542756,0.6410632718073555
130.07552188,0.6410633443302166
130.123577865,0.641154302570498
130.171512988,0.6412266199160438
130.219595383,0.6412152049315437
130.267528197,0.6411574925780691
130.315607062,0.6411682256623049
130.363589205,0.6411219305365794
130.411675771,0.6411540626095602
130.459633884,0.6411201032655518
130.507702129,0.6411404737969338
130.555666963,0.6411134162837151
130.603782168,0.6411116861736669
130.651759472,0.6411189123040169
130.699855197,0.6410714702910397
130.747825671,0.6410754807928659
130.795904775,0.6410710173190997
130.84385802,0.641073461263475
130.891966155,0.6410863438797126
130.939936538,0.6410618301357479
130.988061234,0.641075524467788
131.036046018,0.6411257222635354
131.084122142,0.6411378563361599
131.132042936,0.641143364497376
131.180156351,0.6410815002567746
131.228140425,0.6410532768625208
131.27625434,0.6410772295960244
131.324223114,0.6410291689792718
131.372329839,0.6410466971365812
131.420356714,0.6410352926539711
131.468461249,0.641029200254824
131.516431303,0.6410125628840293
131.564546508,0.6410090520470363
131.612506242,0.6409829766970058
131.660598497,0.6409590317763088
131.708588641,0.6409868864751145
131.756660876,0.6410028945846642
131.804650199,0.6409582472065286
131.852767695,0.64088816181294
131.90086954,0.6408616661249695
131.948989875,0.640828894807431
131.996955229,0.6408538000344383
132.045072434,0.6408387100798976
132.093052568,0.6407937164245936
132.141180434,0.6408014147829721
132.189172128,0.6408104389628505
132.237249143,0.640881223105708
132.285254107,0.6408552133958553
132.333385982,0.6409414852106343
132.381340996,0.6409200719930793
132.429456652,0.6408670751978335
132.477441776,0.6408482087628988
132.52553986,0.6408683426169195
132.573524684,0.6408708597560079
132.62161682,0.6408820718913639
132.669591303,0.6408435932923789
132.717714309,0.6408055841171714
132.765637112,0.6408039638716895
132.813754287,0.6407941416464447
132.861751161,0.640855852684578
132.909806306,0.6408565631193706
132.957742229,0.640837788428978
133.005840485,0.6408172119225252
133.053837139,0.640851794818494
133.101954134,0.6408737074723059
133.149911938,0.6408969810817063
133.197963052,0.6408958988679527
133.245973526,0.6409147247069408
133.294089311,0.6408683964838667
133.342051346,0.6408687158297522
133.390157701,0.6408706272340311
133.438115634,0.6408424019886604
133.48626053,0.6408626494379498
133.534277904,0.6408308399697569
133.582387689,0.6408260628785581
133.630309923,0.6408029074193533
133.678409868,0.6407971984020611
133.726410302,0.6408113245443385
133.774504407,0.6408703146773199
133.82241973,0.6409608865516706
133.870518465,0.6409516487404946
133.9185148,0.6409413828267119
133.966607075,0.6409532230632693
134.014583308,0.6409147722350668
134.062657203,0.640927477047967
134.110589407,0.6409373938703451
134.158705822,0.640914223730278
134.206651366,0.6409460117217829
134.254755281,0.6408589309475997
134.302697484,0.6408077008176549
134.35081008,0.6408384517261406
134.398765283,0.6408327913663691
134.446892078,0.6408503478251301
134.494847203,0.6408196648385782
134.542962058,0.6407926125187005
134.590911551,0.6407828643396872
134.639002646,0.6407543249798661
134.68695862,0.6407775358119131
134.735054975,0.6408361807461428
134.782998998,0.6408616209218785
134.831144514,0.6408512668057288
134.879116918,0.6408582508524844
134.927212683,0.6408730137092967
134.975184857,0.6408347024553831
135.023273671,0.6408443506964496
135.071238505,0.6408067384839196
135.119379371,0.6407896623029136
135.167408906,0.6408210716211392
135.21547912,0.6408340994811584
135.263448514,0.6407940615787244
135.311531779,0.640766718744707
135.359535623,0.6407736964048393
135.407606418,0.6407169764764181
135.455568742,0.6406882640395911
135.503603656,0.6406711715228607
135.55156734,0.6406258226251662
135.599688355,0.6405758769910957
135.647631278,0.6405623200521491
135.695724754,0.6405396619256475
135.743660517,0.6404829936365841
135.791760382,0.6404656066031421
135.839714286,0.6403957288747473
135.887796651,0.6403931455149776
135.935767704,0.6403908868823742
135.98384608,0.6403956676146286
136.031821264,0.6403354267237295
136.079953039,0.6403122929521643
136.127882182,0.6403199363308307
136.175969847,0.6403119806855209
136.223923271,0.640251185860652
136.272025596,0.6402660769382603
136.31997958,0.6402480944167177
136.368073715,0.6401986885059405
136.416072999,0.6401913535957137
136.464176914,0.6402393382026442
136.512151858,0.6401917837350575
136.560236403,0.6401644341815755
136.608160986,0.6402079492865653
136.656251821,0.6402118550278147
136.704218305,0.6402763757358113
136.75232077,0.6402969986693214
136.800331554,0.6403218095209472
136.848432879,0.6403133430483999
136.896411804,0.6403069276947903
136.944514339,0.6402591679489525
136.992452102,0.6402325474978346
137.040540507,0.640255594992167
137.088531121,0.6402524871102414
137.136618476,0.6402606725959025
137.1845739,0.6402297544815332
137.232685185,0.6402119142243421
137.280670309,0.6402362220235244
137.328808325,0.6402160065131971
137.376767528,0.6401700963995878
137.424896824,0.6401767074104187
137.472868137,0.6401661640730242
137.520951802,0.640077692367856
137.568891826,0.640081802613291
137.616988551,0.6400936014762134
137.664951415,0.6400879889837475
137.713014859,0.6401241100201203
137.760987863,0.6401381638905859
137.809079088,0.6401070858774117
137.857058332,0.6400540139693969
137.905165698,0.6400420446210406
137.953121111,0.6400169184672512
138.001235816,0.640048410029866
138.04919577,0.6400726429511188
138.097331696,0.6400678943411161
138.145300659,0.6401094917460797
138.193421115,0.6400945659869738
138.241388419,0.6400697704693807
138.289502624,0.6400550348525764
138.337512018,0.6400275176315972
138.385636833,0.6399785140560766
138.433603447,0.6399490413928073
138.481685642,0.6399244043541022
138.529650276,0.6398694723237339
138.577750621,0.6398515273847042
138.625736265,0.6398114428570792
138.67384582,0.6397901795325625
138.721782774,0.6398114334490071
138.769873878,0.6397628246798234
138.817896823,0.6397254533392568
138.866010668,0.639815158532323
138.914016773,0.6397483126006243
138.962121028,0.6397959986014206
139.010106171,0.6397410190752837
139.058182936,0.6397350447338036
139.10613723,0.6397065295638098
139.154229505,0.6396979376478005
139.202191559,0.6397295542441451
139.250286674,0.6397104926486153
139.298256988,0.6396972398807144
139.346358393,0.6397148447157165
139.394274826,0.6397153305521873
139.442423312,0.6396964088950807
139.490425996,0.6396783412985365
139.538503881,0.6397019962318866
139.586443314,0.6396984358717367
139.634526489,0.6396545033634674
139.682478043,0.6396992436811548
139.730521088,0.6397087455005723
139.778510512,0.6397200184292293
139.826544326,0.6396604752047006
139.874516829,0.6396560339043121
139.922619195,0.6396334771736146
139.970616129,0.6396685708187682
140.018714794,0.6396732732719832
140.066668848,0.6397110125477443
140.114782203,0.639740113524961
140.162759887,0.6396989604331608
140.210884812,0.6396840497005903
140.258838245,0.6396288732640524
140.306916191,0.63963730604943
140.354875925,0.6396029406697402
140.40298514,0.6396340678386412
140.450955303,0.6396265960104573
140.499053358,0.6396730479322996
140.547003742,0.6396584627753343
140.595094957,0.6396170139424134
140.643029751,0.6395797855850941
140.691149906,0.6395489993041014
140.73910386,0.6395154204012274
140.787221975,0.6394874545818581
140.835159528,0.6394764016263054
140.883222823,0.6394609341598658
140.931169697,0.6394447744378903
140.979251662,0.6394340482302463
141.027158045,0.6394221550330179
141.07523612,0.6393727712083883
141.123193683,0.6393270715152025
141.171263558,0.639307272487031
141.219262152,0.6392826821296981
141.267340317,0.6391923854313929
141.315294161,0.6391570151245516
141.363364745,0.6391258093750559
141.411345929,0.6391278292664027
141.459445764,0.6390718702728199
141.507501449,0.6390819202514054
141.555636715,0.6389981704033497
141.603571358,0.6390155116973625
141.651646943,0.6389917363392404
141.699611367,0.6389811216291124
141.747663421,0.6389742071705846
141.795647905,0.6389725868876344
141.84370673,0.6389192104725606
141.891685844,0.6389324046155819
141.939756079,0.6389561497408124
141.987697842,0.6389443399700591
142.035780407,0.6389355419365179
142.083742061,0.6389104098715244
142.131844196,0.6389317164412011
142.17981821,0.6389060480074933
142.227871774,0.6389091753570305
142.275825388,0.638875914151596
142.323903393,0.6388884227355249
142.371863446,0.6388691132041215
142.419950792,0.6388829372517842
142.467964126,0.6389034492420312
142.516069111,0.638913550424407
142.564044915,0.63895128072939
142.61215226,0.6389562662378119
142.660112294,0.6390137940180146
142.708248139,0.6389699105365488
142.756229233,0.6389143986718063
142.804344219,0.6389195758073883
142.852301232,0.6388677799582537
142.900410237,0.6389170951119735
142.948412371,0.638860730555154
142.996475446,0.6388713471734903
143.0444661,0.6389300049504526
143.092560775,0.6388806097463136
143.140504279,0.6389146897748893
143.188557974,0.6389492022357663
143.236522057,0.6388764954853391
143.284582892,0.6388371471839465
143.332540326,0.6388619960436541
143.38060183,0.6388986818052842
143.428546864,0.6388871701034607
143.476597179,0.6388194932875881
143.524543702,0.6388139645328316
143.572674367,0.6387624380336578
143.620627831,0.6388072657731433
143.668697306,0.6387932331906989
143.71665975,0.6387866258558644
143.764757735,0.6387675748962627
143.812712538,0.6388082540645617
143.860785553,0.6387808638800655
143.908742877,0.6388019937325993
143.956811372,0.6387876554227903
144.004758745,0.6387666547138526
144.052874981,0.6387743834559374
144.100828754,0.6387204423829507
144.148890869,0.638650132315779
144.196813002,0.6386555661028509
144.244925517,0.638682889998478
144.292912631,0.6387138140047578
144.341012656,0.6387067643910171
144.38896471,0.6387226680226813
144.437065385,0.6387001015683332
144.485046209,0.6387315402960173
144.533153824,0.6387700764346769
144.581134708,0.6387104787374794
144.629244923,0.638764788540802
144.677196367,0.638747287623871
144.725290142,0.6387420728989898
144.773264996,0.638803042380141
144.821347731,0.6387960968823114
144.869359035,0.6388230959311822
144.917496011,0.638860737119979
144.965476185,0.6388397539165979
145.01357431,0.638814069968769
145.061549254,0.6387623673473972
145.109673559,0.6387799341730884
145.157614292,0.6387890174690392
145.205693797,0.6387957396713322
145.253658791,0.6387985288806918
145.301765016,0.6387684777711042
145.34972139,0.6387924838624917
145.397778145,0.6388179584939472
145.445761879,0.6388014368273078
145.493843353,0.6387633192533846
145.541779187,0.6387773502846369
145.589882182,0.638763623820409
145.637859996,0.6387364177235908
145.685928661,0.6386936471018229
145.733907564,0.6386973321461006
145.78200835,0.6386498608417671
145.829991704,0.638654863726648
145.878059869,0.6387439571280871
145.926017282,0.6387412321158493
145.974152408,0.6387540311176749
146.022126802,0.6387426453437094
146.070257467,0.6386985159886385
146.118233981,0.638671907291701
146.166320866,0.6386683312606457
146.21425944,0.6386538998238935
146.262378545,0.6386185260103175
146.310395549,0.6386366476447085
146.358519824,0.6386281207900372
146.406545999,0.6386180252292618
146.454633734,0.6386489800647427
146.502613278,0.6386644335932727
146.550688883,0.6386394371435434
146.598696547,0.6386659418605409
146.646823242,0.6386879790543549
146.694779586,0.6386715090703994
146.742913491,0.638698959830971
146.790906796,0.6386761547285189
146.83897747,0.6386878592850314
146.886959464,0.6387159781980773
146.935065349,0.6386775870330356
146.983066703,0.6386523530708793
147.031173938,0.6386289055105301
147.079171713,0.63867663477149
147.127267238,0.6386524377843893
147.175252382,0.6386580764254118
147.223348837,0.6386161608198458
147.27130503,0.6386320422280446
147.319439986,0.638643710435375
147.36742834,0.6386535444366704
147.415525835,0.6386590508293336
147.463468769,0.6386876149238138
147.511557614,0.6386436092014163
147.559482197,0.6385947854345032
147.607576372,0.638583125582248
147.655490745,0.6386051605904772
147.70356008,0.6386112997792971
147.751504704,0.6385550635153371
147.799588208,0.6385281958128117
147.847540582,0.6384992646259385
147.895587887,0.6384636191143443
147.94355034,0.6384452854196395
147.991650056,0.6383975810182746
148.039616359,0.6383846637616354
148.087694974,0.6383120371737238
148.135615217,0.6383160670411739
148.183711082,0.6383663061197037
148.231674606,0.6383496733563716
148.279757711,0.6383470220679609
148.327725545,0.6383354162915178
148.37583187,0.6383818311022418
148.423768734,0.6383733842292022
148.471823168,0.6383774031115652
148.519761792,0.6383888105075979
148.567806086,0.6384518268385768
148.61578614,0.6384521971360052
148.663895595,0.6384324500391375
148.711875949,0.6384224659144665
148.759962894,0.6384032718557243
148.807917498,0.638362073339556
148.856023263,0.6383044718161209
148.903973916,0.6382400945610741
148.952046542,0.638241364015148
149.000035475,0.6382347242536844
149.04809261,0.6382373492702902
149.096064034,0.638170912691481
149.144117659,0.6381936705921736
149.192099832,0.6381597390259296
149.240163857,0.6381241186306427
149.288150821,0.6380815858706029
149.336216046,0.6380412098977831
149.384121799,0.6380417344241733
149.432176824,0.6380400264111826
149.480122837,0.6380363867535578
149.528195812,0.638001002991721
149.576121275,0.6379843260410586
149.624226261,0.6379694202342868
149.672188084,0.63795577281485
149.720226969,0.637961795089793
149.768194132,0.6379258489195797
149.816224387,0.637907576769475
149.864195421,0.6378995544476422
149.912277996,0.6378847285712309
149.96027078,0.6378731773794758
150.008361195,0.6378530288514982
150.056332518,0.6379114319010685
150.104461624,0.6378876759772595
150.152437678,0.637860516216725
150.200548053,0.6379038241807404
150.248516577,0.6379019065188619
150.296593052,0.6378854399458512
150.344581926,0.6378675725127914
150.392683621,0.637891143423717
150.440674105,0.6378976569762514
150.48874325,0.6378497892079281
150.536688343,0.6378726588701469
150.584793938,0.637830491092407
150.632740972,0.6378138132705218
150.680875547,0.6378100837947307
150.728817821,0.6377883927796385
150.776916866,0.6377568384895936
150.824819089,0.6377537651794131
150.872939575,0.637706622394221
150.920943149,0.6377596665231456
150.969077064,0.6377741800308125
151.017068848,0.6377608527791928
151.065163723,0.6377153603072396
151.113113897,0.6377334202599094
151.161216772,0.6377532234411163
151.209190096,0.6377274082207308
151.257260971,0.6377663896981564
151.305229484,0.6377891454773785
151.35333926,0.6377825399317687
151.401293903,0.6377561676619599
151.449393398,0.6377634902439872
151.497341612,0.6377890194698567
151.545438227,0.6377997277794887
151.593410441,0.6378062529140206
151.641515256,0.6378333904333435
151.689564671,0.6378168186983316
151.737663256,0.6378476182919657
151.78568824,0.6378317588045103
151.833778385,0.6378331480557557
151.881757229,0.637884367320706
151.929881314,0.6379228806784207
151.977875358,0.6378835745001805
152.025977244,0.6378588086767264
152.073942347,0.6378684009722236
152.122066333,0.6378245357981992
152.170007086,0.6377897716330162
152.218058691,0.6377583406847457
152.266015734,0.637765544484278
152.314101079,0.6377663869818202
152.362099763,0.6376942517605023
152.410158429,0.6377344325874421
152.458153482,0.6376963739174853
152.506215917,0.6376744189325
152.554181031,0.6376450733422464
152.602250096,0.6376330244268905
152.650228399,0.6376574084559954
152.698357705,0.6376559921987007
152.746344219,0.6376354363100768
152.794479544,0.6376112877820129
152.842426398,0.6376125235888519
152.890512733,0.6376539453947893
152.938495817,0.6376308798997788
152.986580001,0.6375938302774614
153.034537446,0.6375751825035061
153.08257688,0.6375770471214876
153.130573604,0.6375785148641867
153.178648009,0.6375481928625323
153.226608972,0.6375688238613455
153.274723798,0.6375345563322131
153.322702902,0.6375562281307289
153.370784577,0.6375169761340147
153.418749521,0.6375346762163393
153.466872086,0.6375128057951849
153.51488082,0.6375946451503323
153.563000055,0.6375632381809664
153.610975699,0.6375753277055137
153.659110995,0.637574409191521
153.707078659,0.6375890746731999
153.755159364,0.6375624298343255
153.803125627,0.6375246902672288
153.851205732,0.6374980046838845
153.899164255,0.6375451236570043
153.947247181,0.6375910665778457
153.995228635,0.6375720703181718
154.04330848,0.6375771238506677
154.091262103,0.6375234309420803
154.139309078,0.6375774914126059
154.187251091,0.6375231248174738
154.235301886,0.6374903935865938
154.283229099,0.6375200866253362
154.331336795,0.6375298354806381
154.379314438,0.6375544680636884
154.427387233,0.6375528488569311
154.475337146,0.6375497721329634
154.523452092,0.6375330954274876
154.571449746,0.6375834237796105
154.619518101,0.6375935818736047
154.667489335,0.6375941251416063
154.71559493,0.637540399901303
154.763517183,0.6375303515042284
154.811619038,0.6374585690869146
154.859586892,0.6374815938785142
154.907674467,0.6373951478992508
154.955624261,0.6374072597927618
155.003724826,0.6374315211260712
155.05172223,0.6374606226483414
155.099797554,0.6374405195469519
155.147810339,0.637436967561367
155.195901764,0.6374494551589233
155.243856258,0.6374384424862017
155.291991693,0.6374728393654605
155.339970687,0.6374358133199066
155.388057412,0.6374097631756137
155.436037156,0.6373700106639247
155.484130431,0.6373341096568858
155.532102275,0.6373111957414264
155.58023967,0.6372639711521378
155.628216254,0.637306919641164
155.676315449,0.6372934233702833
155.724309573,0.6372601676792605
155.772450749,0.6372294912262004
155.820434593,0.6372472149175613
155.868512478,0.637216195594999
155.916512412,0.6371397322124044
155.964591067,0.6371423631733789
156.012570681,0.637106071832164
156.060691496,0.6370562242690685
156.108605449,0.6370378456552632
156.156693304,0.6369823583441724
156.204624647,0.6369655755174503
156.252687082,0.6369378921992214
156.300645246,0.6369485379161209
156.348765981,0.6369503165743322
156.396756915,0.6369119582161468
156.44484374,0.6369202333280707
156.492807394,0.6369524661870686
156.540897759,0.6368985799369329
156.588890783,0.6368836502059515
156.636993078,0.636902033336866
156.684971032,0.63685351197424
156.733057767,0.6368091151685418
156.781005741,0.6368309180471843
156.829079405,0.636822841917331
156.877025809,0.6368291506982834
156.925106114,0.6368242579615974
156.973081778,0.6368554812145749
157.021168003,0.6368201158803543
157.069173557,0.6368560969874622
157.117273992,0.6368694997962373
157.165243536,0.6368272076424344
157.213371622,0.6368471856523445
157.261319295,0.6368614946650346
157.30941418,0.6367993379795474
157.357318403,0.6367944376226395
157.405421738,0.636753842777854
157.453375792,0.6367252486523965
157.501460877,0.6366940167379428
157.549419821,0.636699594018651
157.597539526,0.6366862199082525
157.64552509,0.6366848915984881
157.693614185,0.6366391674068759
157.741565478,0.6366567038337332
157.789651904,0.6366663338469457
157.837593207,0.6367588636922692
157.885715342,0.6367990634066213
157.933695056,0.6368031215216243
157.981786031,0.6368096109803605
158.029727914,0.6368094487376414
158.07780289,0.6367808937613988
158.125774303,0.6367370421198345
158.173916169,0.6367596420367873
158.221908543,0.6367054686422998
158.269993598,0.6367470626856763
158.317980292,0.6367447887178527
158.366093087,0.6367405854946321
158.414069481,0.6367213465010705
158.462137516,0.6367169920005219
158.51010829,0.6366762935132773
158.558217765,0.6366800739829731
158.606165168,0.6366556532336718
158.654273653,0.6366359784013497
158.702220457,0.6366927102523522
158.750338033,0.6366864756319107
158.798291156,0.6366697445964693
158.846444842,0.6367329492940482
158.894393825,0.6367389266810265
158.94251172,0.6367000249243693
158.990496294,0.6366987504543627
159.03857003,0.6366722216577051
159.086485063,0.6367047527622368
159.134585948,0.6366886718412196
159.182568092,0.6366681080141117
159.230680137,0.6366376618328669
159.27860523,0.6366276141661857
159.326696906,0.636570139784384
159.374653239,0.6365645862019434
159.422789034,0.6366133376180377
159.470735458,0.6366556954229816
159.518825873,0.6366244801073068
159.566756886,0.6366276915775675
159.614839231,0.6366318963257623
159.662838256,0.6366942660980413
159.710935261,0.6366727086481161
159.758905934,0.6366727859652587
159.807011969,0.636671264552397
159.855003313,0.6366842236162727
159.903150459,0.6366495205555968
159.951110033,0.636707209643895
159.999240368,0.63670372108067
160.047207242,0.6367151491723465
160.095278717,0.6366988994259705
160.143270051,0.6366810631588508
160.191379746,0.6366459722602068
160.23938737,0.6366341116154667
160.287458225,0.636687295034372
160.335438509,0.636675081120209
160.383536594,0.6366259068358945
160.431489208,0.6366461719517341
160.479560252,0.6366526440121354
160.527531956,0.6366243703205597
160.575613701,0.6366578028834177
160.623559805,0.6367202607126705
160.67166818,0.6366795121909217
160.719638094,0.6367029224731592
160.767763439,0.6366657040560589
160.815686972,0.636688258643391
160.863763337,0.6367279257367895
160.911709361,0.6367412533648383
160.959800396,0.6367482498626713
161.00777749,0.6367130117327762
161.055894785,0.6366751996138766
161.103880959,0.636672657169675
161.151953934,0.6366366401313981
161.199913728,0.6366063610003967
161.248000083,0.6365939012983743
161.295932016,0.6365643558387447
161.344014841,0.6366143490479818
161.391953454,0.6366094833589363
161.440055309,0.6366170622455987
161.488040983,0.6366219256028818
161.536148259,0.6366126625864653
161.584120033,0.6366041484906498
161.632214138,0.6365370344221698
161.680177021,0.6365205649076209
161.728266906,0.6365203560446422
161.77622308,0.6365316611623214
161.824297475,0.6365013188634048
161.872265069,0.6364683463708314
161.920342793,0.6364340684088959
161.968324868,0.6364541139665654
162.016409932,0.6365018221611869
162.064388156,0.6364954375278159
162.112502261,0.6364765350727934
162.160462415,0.6364446943361474
162.20857179,0.6364326309118035
162.256562905,0.6364584128504343
162.30464551,0.6364736106731405
162.352590843,0.6364686058876228
162.400682268,0.6364423754429287
162.448641382,0.6364354673266982
162.496773797,0.6364198573778783
162.544759371,0.6364610701175993
162.592893637,0.6364410511333674
162.640871311,0.6364208376132877
162.688983406,0.6364242423003837
162.73703759,0.6364141063333685
162.785098465,0.6364014696519019
162.833079509,0.6363884624583803
162.881193085,0.6363759331840981
162.929202689,0.6363374264339259
162.977287263,0.636377667817813
163.025258587,0.636348479696408
163.073352672,0.636363687913889
163.121310236,0.6363162858981313
163.169405891,0.6363632317084751
163.217338675,0.6363380332873586
163.26545221,0.6363245010293289
163.313413093,0.6362859872848996
163.361525238,0.636280184097986
163.409512523,0.6362901979321124
163.457591367,0.6363423605359473
163.505552941,0.6363435492986169
163.553622576,0.636288114396823
163.60160993,0.6362259696735572
163.649644414,0.6362240073314525
163.697643669,0.6362149738114509
163.745766364,0.6361583444826022
163.793741378,0.6361514358506697
163.841826183,0.6361536630747467
163.889760676,0.6361944685858918
163.937879082,0.6361831070407739
163.985818955,0.6361734657527028
164.03391084,0.6361665721055532
164.081862243,0.6361801661905996
164.129966079,0.6360999841398105
164.177905522,0.6361056364782812
164.225989477,0.636054238202768
164.27392217,0.6360310464577364
164.321949145,0.6360256624786254
164.369925989,0.6361085443297365
164.418017164,0.636203989092072
164.465996168,0.6362049443897421
164.514095603,0.6361251789193281
164.562043496,0.6361600631074389
164.610201032,0.6361161261580488
164.658201976,0.6360668330376382
164.706313211,0.636115396926954
164.754268305,0.6360574666921409
164.80233838,0.6360482245015169
164.850315554,0.6360151577684898
164.898435749,0.6359483354604266
164.946428383,0.6359106494379956
164.994539128,0.6359173347051982
165.042492862,0.6358959467459672
165.090619678,0.6358823781474975
165.138622742,0.6358500247100809
165.186714877,0.6358516875107942
165.23468632,0.6358525104170653
165.282830976,0.6357961491144664
165.330731159,0.6357694580438362
165.378890435,0.6357801938805839
165.426847549,0.635726767478776
165.474961054,0.6357435817980693
165.522942728,0.6357009405426611
165.571018273,0.6357322029265231
165.618982536,0.6356601410481526
165.667100401,0.6356127790944692
165.715067146,0.63562134883057
165.7631504,0.6356448806190724
165.811103594,0.6356516883897613
165.859180939,0.6356053781412523
165.907154673,0.6356290810019357
165.955190687,0.6356361974798402
166.003138721,0.635640153370256
166.051223836,0.6356390928358335
166.099150039,0.6356216815723176
166.147255414,0.635569940702399
166.195193187,0.6355997309020747
166.243288433,0.6356259663524779
166.291248046,0.6356595698547667
166.339305981,0.6355830419556668
166.387291805,0.6355712683685945
166.43539176,0.6355617018554504
166.483355794,0.6355441689991727
166.531430688,0.6355049568438614
166.579419252,0.6354588560651141
166.627497297,0.6354287528830099
166.675423291,0.6354299208197268
166.723520476,0.6354353653805476
166.77150119,0.6354545954516092
166.819577295,0.6353568428142311
166.867498488,0.6353787307462364
166.915588103,0.6353564329998486
166.963564777,0.6353545043550802
167.011643572,0.6353946137796112
167.059600425,0.6354012396461078
167.107719091,0.6354507368681007
167.155711625,0.6353762821197156
167.20379849,0.6353871890005953
167.251740873,0.6353277735937761
167.299813828,0.635358493115054
167.347775122,0.6353279387484739
167.395863057,0.6353163466967571
167.44382904,0.6353690918325785
167.491905625,0.6354368041382066
167.539869849,0.6354570617486901
167.587985795,0.6354578436377175
167.635913518,0.6353698653624557
167.683994993,0.6353571913048197
167.731964437,0.6353353437396142
167.780041931,0.6352910002449692
167.828015625,0.6352655144060405
167.87611744,0.6352847983411812
167.924094664,0.6353033591371039
167.972190669,0.6353133295522864
168.020164173,0.6353116626440443
168.068244178,0.6352654923924342
168.116214682,0.635227806186789
168.164289547,0.6352421616632371
168.212258081,0.6352388034251018
168.260369726,0.6352339052431722
168.308338159,0.635212576009792
168.356459625,0.6352508580958671
168.404399118,0.635228866518928
168.452503063,0.6351585622020466
168.500446717,0.6351607547936217
168.548538322,0.6351698523243812
168.596510676,0.635180568727136
168.644603921,0.6351510988597984
168.692553314,0.6351540568541093
168.740632129,0.6351579838410015
168.788605373,0.6351874323361586
168.836705518,0.6351036330417772
168.884694762,0.635089646137554
168.932779807,0.6350412187117118
168.980747991,0.635070869719098
169.028828386,0.6350129443945662
169.076771169,0.6349952086307877
169.124857414,0.635022767839143
169.172828338,0.6349975294382808
169.220943284,0.6349981450235397
169.268885927,0.6350626881876115
169.316997482,0.6351449689795076
169.364963886,0.6350969112928545
169.413054101,0.6351484011435047
169.461024635,0.6351816266958711
169.509095,0.6351833896879837
169.557033613,0.6351785521435582
169.605089268,0.6351827430474923
169.653066262,0.6351974055258623
169.701130236,0.6352422817827833
169.74913606,0.6352093103332422
169.797246276,0.6351362275406186
169.845179069,0.6351140839024682
169.893227473,0.6350536680822646
169.941188998,0.6350395630218457
169.989281073,0.6350533177359033
170.037229226,0.6350162118541082
170.085312931,0.6349795205333881
170.133245234,0.6349856405008932
170.181331299,0.63501950337091
170.229325944,0.634968931548676
170.277423329,0.6349257905664231
170.325415393,0.6349174445843777
170.373545048,0.634904616547372
170.421529482,0.6349559419675199
170.469580417,0.6349478945747826
170.5175195,0.6348965040117444
170.565623095,0.6349694648817276
170.613594259,0.6349895490177562
170.661627433,0.6349413526779664
170.709598767,0.6349080554636524
170.757694572,0.6348911797010041
170.805668256,0.634858770713277
170.853768131,0.6347894351387147
170.901748455,0.6348422095472341
170.94981485,0.634780055809278
170.997753993,0.6347929925513959
171.045799738,0.6347549690880521
171.093729201,0.6347285394403207
171.141795356,0.6346828373229502
171.18971311,0.6346707018556322
171.237872305,0.6346630520372294
171.285857649,0.6346814206201787
171.333980944,0.6346732366014624
171.381974198,0.6346772994387974
171.430076203,0.6346333015175359
171.478047027,0.6346258503576647
171.526148233,0.6345924995726909
171.574117006,0.63461088593845
171.622191781,0.6345714154308237
171.670170215,0.6345877927437052
171.71826393,0.6347001542422922
171.766240474,0.634730778866658
171.814357689,0.6347350397238438
171.862343743,0.6347129120772215
171.910458338,0.6346866084196765
171.958402392,0.6346968469070748
172.006470547,0.6346734396121456
172.05441985,0.634665721077874
172.102532235,0.6346764178971387
172.150499889,0.634690028100036
172.198602225,0.6346468123952865
172.246580628,0.6346628065443733
172.294668543,0.6347035527497609
172.342663647,0.6347067755547708
172.390731772,0.6346841195178266
172.438712896,0.6346948641282182
172.486813882,0.634642889393288
172.534737085,0.6346113023749475
172.58285265,0.6346233503368458
172.630770673,0.6346095902842545
172.678898588,0.6346117093315952
172.726878642,0.6345825182499224
172.774975538,0.6345727526995655
172.822948311,0.6345114393152569
172.871097847,0.6344994486116042
172.919060831,0.6345082501619356
172.967147886,0.6345569869612482
173.01515446,0.6345785142132295
173.063266035,0.6345833023321855
173.111241859,0.6345818918516667
173.159337884,0.6345671902101161
173.207275127,0.6345571803087862
173.255367673,0.63449606085944
173.303314866,0.6345639636596148
173.351428511,0.6346138425155025
173.399392235,0.6345523774003543
173.44746386,0.6345813955735848
173.495393633,0.6345653483756133
173.543476908,0.6345529756709507
173.591450472,0.634510799425522
173.639541217,0.6344956183116665
173.687529451,0.6344319710655505
173.735591836,0.6344535481589518
173.78355849,0.6344682371092453
173.831623444,0.6344646289170952
173.879581528,0.6344694121467951
173.927641302,0.6344446210521358
173.975631346,0.6344543126512544
174.023693281,0.6344961799395058
174.071655345,0.6345031397408443
174.11971578,0.634454416095999
174.167684084,0.6344536359264394
174.215766738,0.6345053756477607
174.263727192,0.6345110950502234
174.311948788,0.6345374622276326
174.359901972,0.6345153535090848
174.408000407,0.6344634356956097
174.455976081,0.6344444768166517
174.504077246,0.6344533919227869
174.55203749,0.6344647210926291
174.600142845,0.6343985366257326
174.648082248,0.63443997375217
174.696152453,0.6343638128889034
174.744071097,0.6343497789182825
174.792173352,0.6343271432560328
174.840195906,0.6343480039394034
174.888277141,0.6343459099286455
174.936220574,0.6343659378714841
174.984290269,0.634360968118369
175.032288244,0.6343905070961221
175.080381158,0.6344329278574224
175.128351762,0.6344034672529087
175.176469268,0.6343694199273342
175.224438651,0.6343684951227953
175.272552156,0.6343341013656554
175.32051958,0.6343373858901963
175.368582925,0.6343362753825464
175.416562039,0.6343537479634743
175.464647464,0.6343014303920471
175.512625038,0.6343104979842481
175.560749323,0.6342907938775786
175.608704997,0.6342338220629563
175.656806562,0.6342694447706081
175.704786366,0.6342687512674372
175.752873221,0.634289135747573
175.800855415,0.6342872298830234
175.84894569,0.6342962891779588
175.896909853,0.6342927908812772
175.944995128,0.6342796160357158
175.992923482,0.6342706174580324
176.041021457,0.6342607752074113
176.088997091,0.63429425195633
176.137052456,0.6343056566792776
176.185044559,0.6343139850602516
176.233109754,0.6342694740168056
176.281044358,0.6342650741126833
176.329188383,0.6342479122854234
176.377152657,0.6342499026858979
176.425227252,0.6342196375708784
176.473171315,0.6342125358039886
176.52124671,0.6342127940533967
176.569205744,0.6342090241289209
176.617335879,0.6341874703584534
176.665292313,0.634149905810676
176.713384758,0.6341489081267228
176.761385772,0.6341948029470018
176.809491107,0.6342098592710435
176.857493831,0.6342323789155563
176.905579887,0.6342085878263547
176.95354701,0.6341898416983868
177.001625505,0.6341580597207063
177.049580889,0.6341496952098599
177.097646733,0.6341573293402193
177.145607257,0.6341995542740816
177.193710782,0.6342145697749995
177.241664886,0.634205536902648
177.289770551,0.6341713395074989
177.337763905,0.6342250367590674
177.385870051,0.634223601494364
177.433838154,0.6342402070704903
177.481945449,0.634279528401319
177.529941143,0.6343156337146929
177.578034218,0.6342929057941945
177.626013992,0.6342721779306868
177.674107917,0.6343157233885621
177.722102562,0.6342752128054077
177.770223907,0.6342530714869116
177.81817102,0.6341934710713227
177.866246325,0.6341860334151439
177.914229679,0.634209067417964
177.962306404,0.6341623563932415
178.010252188,0.6341100565048668
178.058424254,0.6341143714002274
178.106397017,0.6341506480392276
178.154506762,0.6341187364043097
178.202473186,0.6340566827133358
178.250569251,0.6340306696949738
178.298526465,0.6340620631578653
178.34658655,0.6340793413603443
178.394518963,0.6340570734725083
178.442579588,0.6339950658015681
178.490520581,0.6339999024048387
178.538635956,0.6340241298980016
178.58660299,0.634035617162839
178.634686055,0.6340586421192517
178.682626979,0.6340138181581606
178.730721864,0.6339962197719933
178.778709698,0.634017429036742
178.826820753,0.6340211558600004
178.874821287,0.6340272975442136
178.922955012,0.6340120603661928
178.970940777,0.6340457989807444
179.019055342,0.633998611106729
179.067017876,0.6339420797243391
179.115121861,0.6339153482067665
179.163060024,0.6338882220825397
179.211157859,0.633882805352565
179.259161793,0.6338631066615281
179.307267889,0.6337959334657645
179.355251233,0.6337970283374669
179.403347378,0.6337766991916802
179.451285701,0.6337664698063659
179.499379466,0.6337540147322723
179.54737631,0.6337460634746138
179.595445695,0.633734613963187
179.643446499,0.6336998175377959
179.691549584,0.6337051714482307
179.739531858,0.6336987087119521
179.787649414,0.6336331702642193
179.835601577,0.6336469488359889
179.883695202,0.6335807009724508
179.931685846,0.6336028412520156
179.979833152,0.6335897544784649
180.027809906,0.6335665027129503
180.075879001,0.6335548140941211
180.123818874,0.6336089671549331
180.171913699,0.6336195769374883
180.219866122,0.6336730031790991
180.267970848,0.6336714704604597
180.315920891,0.6336899487048965
180.364052167,0.6336686548542977
180.412033451,0.6336455312208145
180.460108016,0.6336615311781588
180.508060959,0.6336744864249273
180.556164114,0.6336538950254649
180.604133428,0.6336094568256002
180.652253643,0.6336158550296174
180.700229627,0.6335748787111387
180.748335412,0.6335722780786369
180.796362827,0.6335477267629458
180.844479132,0.6335487367077972
180.892457996,0.6335732555909629
180.940591391,0.6335908519615546
180.988558755,0.6335806786065064
181.03659425,0.6336312931575051
181.084546663,0.6336248719368843
181.132643038,0.6335461452184669
181.180646582,0.6335146692446795
181.228766668,0.6335834144745293
181.276719231,0.6335637864709779
181.324801126,0.633592334806375
181.372793711,0.6335897921834305
181.420878555,0.6335486744409058
181.468857179,0.6335693027566154
181.516907354,0.6335467910653935
181.564838757,0.633497227595623
181.612912242,0.6334167829826185
181.660960686,0.6334238247736036
181.709058362,0.6333754840048046
181.757035536,0.633344616246222
181.805168731,0.6332831972923056
181.853133265,0.633289198694154
181.90123641,0.6332888981920197
181.949229474,0.6333222613629774
181.99734254,0.6333143624473502
182.045315773,0.6332486093274861
182.093443418,0.6332264449766483
182.141414082,0.633172307990413
182.189491537,0.6331659197919279
182.237453271,0.6331671414846964
182.285550806,0.6331848252863471
182.33352707,0.6331805420094491
182.381585555,0.6332071462227449
182.429520298,0.6331436763801193
182.477654203,0.6331137359005077
182.525611007,0.6331341721818617
182.573704182,0.633126856467169
182.621670666,0.6330910786590935
182.669759661,0.6331438508583815
182.717723425,0.6331371144652834
182.76582077,0.63317820321168
182.813821844,0.6331561004200891
182.861882148,0.6331722368067733
182.909845542,0.6331264619642226
182.957953438,0.6330892418388737
183.005872091,0.6331013620505955
183.053980706,0.6331170502191665
183.10196686,0.6331240040202839
183.150085315,0.6330845127579783
183.198082729,0.6330976135895475
183.246168614,0.6331281135788794
183.294124198,0.6331147944874371
183.342198303,0.6331259148073266
183.390178767,0.6331214292243601
183.438290732,0.6331394372643577
183.486258686,0.6331833086793784
183.534367611,0.6332021879331109
183.582341404,0.6331928567722068
183.63040822,0.633156039738179
183.678395153,0.6331704133537858
183.726501609,0.6331638529373445
183.774472062,0.6331955766510294
183.822633968,0.6332004682898912
183.870550031,0.633208925860731
183.918691757,0.6332027369609746
183.96659887,0.633223659933169
184.014722396,0.6331296085301547
184.062669199,0.6330824668874995
184.110781964,0.6331337418646446
184.158809869,0.6331222212994755
184.206910493,0.6331424526770547
184.254894398,0.6331019132380473
184.303007893,0.6330568345074402
184.350973727,0.6330914830779586
184.399054262,0.6330936251183973
184.447022175,0.6330454817867123
184.4951201,0.633013223867676
184.543110074,0.6330179584748458
184.59123823,0.6329926541158868
184.639185514,0.6329683883601724
184.687272398,0.632933276817485
184.735215562,0.6329218801628844
184.783254646,0.6329615333539176
184.831275551,0.6329305588076362
184.879352805,0.6329004341191832
184.92732783,0.6328397906357476
184.975398074,0.6328688951704421
185.023352038,0.6328806480450065
185.071485663,0.6328086444863116
185.119449747,0.6328061625416413
185.167536372,0.6328427051850285
185.215513026,0.6328555459630403
185.263572571,0.6328616868887272
185.311515174,0.6328349831499317
185.359627319,0.6328909926950982
185.407613963,0.632942063716517
185.455720028,0.6329785752939544
185.503686672,0.6329374703786802
185.551748467,0.6328868869699181
185.599713511,0.6328304549754866
185.647794086,0.6328058147802545
185.695754789,0.632748377647942
185.743873695,0.6327398009992367
185.791860079,0.6327354977114987
185.839903913,0.6327304616991087
185.887911997,0.6327943799201743
185.935998782,0.6327861785739961
185.983936796,0.6327997686315856
186.032005491,0.6327931532193883
186.079947744,0.6327539007045907
186.128031579,0.6327600782497195
186.175955132,0.6327020299758636
186.224017767,0.6326558334450422
186.27193644,0.6327107189376264
186.320035395,0.6327279985272397
186.367983859,0.6327131174607014
186.416046444,0.6326945666151957
186.464015817,0.6325953886725079
186.512135382,0.6325417005242476
186.560079636,0.6325315882181607
186.608147931,0.6325546695062367
186.656124885,0.6324977461039694
186.70421699,0.6324857739098022
186.752175813,0.6324490442455886
186.800273308,0.6324354150951232
186.848247153,0.6324657898176054
186.896323988,0.6324203248076231
186.944277151,0.6323701421052517
186.992393886,0.6323213869617771
187.04037497,0.6322406810004207
187.088500335,0.6322785036520755
187.136450599,0.6322905365187541
187.184567295,0.6322878991227858
187.232567019,0.6322512714933028
187.280659633,0.6322864912720391
187.328643158,0.6323448593302776
187.376718853,0.6323485267833993
187.424681986,0.6323997482704128
187.472783991,0.6323853842942573
187.520767905,0.6323351091328632
187.568893721,0.6323139534179811
187.616856994,0.6322838983124411
187.664930319,0.6322676680979491
187.712849902,0.6322686583137416
187.760962048,0.6322537132077745
187.808925601,0.6322321640838415
187.857007446,0.6322034063368552
187.90499414,0.6322278293915451
187.953115066,0.6322216026686717
188.001084469,0.6321833071722097
188.049158654,0.6321741495511397
188.097169528,0.6321278057739441
188.145214803,0.6321439565985206
188.193217647,0.6321726104951944
188.241310192,0.6321711407886396
188.289283386,0.6321090020152652
188.337409531,0.632097546847754
188.385338185,0.6321245759042113
188.43344166,0.6321288117647876
188.481371503,0.6320909598526298
188.529511229,0.6321034804663191
188.577492022,0.632075699534241
188.625598508,0.6320180563310089
188.673572212,0.631999553472322
188.721660127,0.6320418839915695
188.769655491,0.6320359063222207
188.817759806,0.63206756004755
188.865710039,0.6320772966990348
188.913829385,0.6320711836217996
188.961753858,0.6320836286965525
189.009810993,0.6321114265923382
189.057763276,0.6320924623625959
189.105870832,0.6320793341899636
189.153822645,0.6320254010474328
189.20194396,0.6320117432030684
189.249928524,0.6319806464350597
189.29802579,0.6319241433626271
189.346031524,0.6318734127618945
189.394159929,0.6318806251345926
189.442158743,0.631862805753671
189.490255038,0.6318326015346484
189.538202232,0.6318398176580989
189.586327878,0.6318261489502145
189.634275751,0.6318510638571205
189.682425347,0.6318099487306374
189.73038566,0.6318003773487804
189.778511616,0.6318311353484295
189.826468939,0.6318846903267336
189.874528544,0.6318783024416544
189.922513928,0.6319529711927421
189.970594533,0.631951404822612
190.018587087,0.631939159068319
190.066654402,0.6319336614773102
190.114632525,0.6319436586895618
190.16273856,0.6319470622511846
190.210713344,0.6319776215603962
190.25886883,0.6319096951306078
190.306832294,0.6318893499591232
190.354931389,0.6318788124227246
190.402887173,0.6318742776929039
190.450970967,0.6318758224524402
190.498951771,0.6318455374828058
190.547090407,0.6318475814912042
190.595043551,0.631825468511239
190.643131076,0.6318166306278804
190.691085509,0.6317884399045598
190.739193425,0.6317397908949519
190.787159688,0.631785740474457
190.835254433,0.6317156384258588
190.883194846,0.6316762753185123
190.931325863,0.6316464200719363
190.979321376,0.6316804578696481
191.027457432,0.6316472588431612
191.075395695,0.6316708426937727
191.12347539,0.6317109618849737
191.171426394,0.6317192813346115
191.219521379,0.6316669874112593
191.267465343,0.6316777585805309
191.315591848,0.631658131325853
191.363545441,0.6316731327630853
191.411658757,0.6316779852289557
191.45960708,0.6317331619838839
191.507683445,0.6317787510542152
191.555630229,0.6317326715715624
191.603728824,0.6317525578945945
191.651676017,0.6318239515409304
191.699771402,0.6318153503717063
191.747765786,0.6317864421654844
191.795890902,0.6317167343964025
191.843835815,0.6317362952955652
191.89191845,0.6317299393422219
191.939882434,0.6317250184790288
191.987984549,0.6317309977062422
192.035972793,0.6316496816311371
192.084116819,0.6316793374283469
192.132074642,0.6316264119094022
192.180182347,0.6316102033800889
192.228141061,0.6316120440529286
192.276229516,0.6316136947365089
192.32418122,0.6316505991771341
192.372301175,0.6315966602296751
192.420247229,0.6315860054636402
192.468367414,0.6315685607464301
192.516325747,0.631581044638008
192.564427403,0.6315486646097325
192.612433427,0.631500707496324
192.660539082,0.6314714390684423
192.708518606,0.6314213230018318
192.756573921,0.6313688043479343
192.804543604,0.6312852237656167
192.8526779,0.6313002505073675
192.900618983,0.6313428049745629
192.948721178,0.6313328861566286
192.996715273,0.6313639705241665
193.044808578,0.631392691698771
193.092768331,0.6313803334530194
193.140844426,0.6313655043438777
193.18880097,0.6313811284279032
193.236892955,0.6313640855565291
193.284843098,0.6313485177504625
193.332902743,0.6313481368196763
193.380881137,0.6313396284115553
193.428988102,0.6312758338266217
193.476918985,0.6312857815108415
193.52500117,0.6312773413588167
193.573007984,0.6312799971594989
193.621098419,0.6313056917196505
193.669080714,0.6312073615148109
193.717202629,0.6312468175460666
193.765142982,0.6312260606836175
193.813245707,0.631207549190662
193.861201891,0.6312592967665636
193.909257236,0.6313009730846878
193.957216989,0.6312582102450356
194.005272684,0.6312478255903432
194.053217228,0.6312705432271629
194.101280172,0.631208142397636
194.149249526,0.6312234782948293
194.197292311,0.6312219084758364
194.245245244,0.6312190270945609
194.293331659,0.6312617225564334
194.341270973,0.6312237294366461
194.389356558,0.6312006608057481
194.437316511,0.6312139672317937
194.485400306,0.6311349226725618
194.53338048,0.6311147812461244
194.581462165,0.6311316894636456
194.629447809,0.6311227964387188
194.677520874,0.6311221309604661
194.725478738,0.631129946699963
194.773593003,0.6311138903974747
194.821608417,0.6311120399707284
194.869684932,0.6310489830176019
194.917643596,0.6310321571074093
194.96571001,0.630990485081503
195.013634904,0.6309783052983403
195.061728439,0.6309596252542534
195.109693752,0.6309530455387995
195.157718507,0.6309197384858869
195.2056706,0.6309282892938601
195.253745465,0.6309681211879198
195.301721519,0.6309508447060859
195.349841025,0.6309134341102324
195.397832108,0.6308774587622266
195.445951714,0.6308666398350106
195.493914757,0.630865044399466
195.541974692,0.6308784128123481
195.589898985,0.6308587950378236
195.638002071,0.6308234018812884
195.685972045,0.6307855244154585
195.73406906,0.6307612685468805
195.782054213,0.6307753735601106
195.830193619,0.6307503095495678
195.878108172,0.6307536480171221
195.926195327,0.6307651466979786
195.974153791,0.6307921647851784
196.022230096,0.6307290733126625
196.07021095,0.6307223241620897
196.118288944,0.6307169867434784
196.166247928,0.6306787832353526
196.214315953,0.6306866989288104
196.262295966,0.630647246667589
196.310363582,0.6306147307027593
196.358309285,0.6306286988943398
196.40638539,0.6306491126739515
196.454375104,0.630627503065075
196.502458059,0.6306495850281335
196.550414342,0.6305997044504927
196.598526838,0.6306040023953949
196.646515542,0.6306191549661017
196.694593247,0.6306368049546258
196.74256483,0.6306628204180422
196.790654045,0.6306102598202061
196.838587459,0.6306276435192606
196.886714314,0.6307163346260086
196.934657057,0.6307156387122166
196.982733083,0.6307354548923845
197.030666506,0.6307188684835531
197.078773301,0.630715691660274
197.126725625,0.6306672264470021
197.17482733,0.6306791419712092
197.222729273,0.6306679804163557
197.270829698,0.6306580683516468
197.318770622,0.6306265694634388
197.366859107,0.6306137225789376
197.41483139,0.6305814183199431
197.462910335,0.6305715494431191
197.510871239,0.6305537462466128
197.558955214,0.6305748745471732
197.606924347,0.6304859853794214
197.655025893,0.6305153132560652
197.702961286,0.6305116229647595
197.751082372,0.6305006722898491
197.799028575,0.6305046028791337
197.84710917,0.6304196415153502
197.895116254,0.6304061620156444
197.943186809,0.6303781947013994
197.991168533,0.6303753020232076
198.039251048,0.6302976891526825
198.087255522,0.6302568993894696
198.135300406,0.6302132265168595
198.18325662,0.6301813442924572
198.231369975,0.6301231831082165
198.279343149,0.6301008116338691
198.327454355,0.6300438469072266
198.375373548,0.6300215673471306
198.423439023,0.6299279403758901
198.471388006,0.6298831246975449
198.519475521,0.6298268612988163
198.567414514,0.6298508550901647
198.61551965,0.629803479477804
198.663538124,0.6297813056940109
198.711611859,0.6297502741188444
198.759562023,0.6297950474038495
198.807660498,0.6297847855869123
198.855631451,0.6297773953675091
198.903733736,0.6298378551441809
198.95166428,0.6297993456963265
198.999759295,0.6298368410379211
199.047715909,0.629806119229025
199.095823044,0.6297922022295953
199.143818398,0.6298278886221957
199.191906453,0.6298886178435804
199.239875456,0.629874925185152
199.287955082,0.6298212576544933
199.335889165,0.629878107143613
199.38399339,0.6298610229156009
199.431923973,0.6298914445948901
199.480029119,0.6298888184780834
199.528126143,0.6298553938607818
199.576204648,0.6298743720979676
199.624166692,0.6299454372791272
199.672259607,0.6298933555827019
199.720189371,0.6299215371787283
199.768279806,0.6298800361617962
199.81625554,0.6298505290172063
199.864312004,0.6298610076378764
199.912267577,0.6297809378022802
199.960363933,0.629817997650381
200.008326737,0.629832767574892
200.056424792,0.6297864576734615
200.104435926,0.6297841252467201
200.152537621,0.6298155326990797
200.200518485,0.629844067484443
200.24862563,0.629858631019812
200.296573514,0.6298619001873048
200.344626288,0.6298537446620931
200.392551961,0.6298322487543357
200.440663587,0.6298183217783597
200.48860761,0.6297963945552644
200.536689365,0.6298406139688819
200.584621678,0.6298252016912209
200.632688513,0.6298268535896498
200.680635507,0.6298397155977385
200.728691561,0.6298415286979645
200.776628125,0.6298888400437364
200.82469488,0.6298629932505629
200.872651933,0.6298299804051475
200.920722058,0.6299237707654978
200.968659932,0.6298993418926468
201.016768447,0.6299157698954602
201.064744181,0.6298875293607699
201.112834766,0.6298585045161083
201.160800989,0.6298887439035469
201.208878854,0.6298662986611245
201.256834528,0.6298550810359467
201.304931273,0.6298538165218895
201.352931737,0.6298612583951564
201.401042833,0.6298259723012982
201.449015076,0.6298755737270431
201.497070971,0.6298414463218134
201.545018514,0.6297882367905928
201.593119549,0.6297914422423057
201.641102333,0.62970855508123
201.689210849,0.6296965875569103
201.737201183,0.6297464495726172
201.785273838,0.6298015904588016
201.833212871,0.6298019786860196
201.881288996,0.6298160210666666
201.92924973,0.6298208770934595
201.977336694,0.6298286778525651
202.025286098,0.629764659076143
202.073397664,0.6297069656636697
202.121377837,0.629667193157055
202.169460452,0.629639274415408
202.217428746,0.6296696132370867
202.265488391,0.6296328524707686
202.313436404,0.6296080578566625
202.361552909,0.6296426747663426
202.409514503,0.629662442984591
202.457600038,0.6296215992995289
202.505549932,0.62968535548402
202.553625097,0.6296894129689075
202.60160682,0.6296888881291351
202.649696815,0.6297332849901827
202.697639959,0.6297301253444196
202.745756384,0.6296994845122583
202.793698418,0.6296665713268365
202.841776073,0.6296079018639977
202.889724846,0.629578686961183
202.937810601,0.6295844112136927
202.985785835,0.6295970782620126
203.03387997,0.6296441215947277
203.081785783,0.6296268737333025
203.129890369,0.6296741242194223
203.177833492,0.6296484490085851
203.225939847,0.6296440075826732
203.273897461,0.629568135866687
203.321977455,0.6295432122876059
203.369925239,0.6295771911750002
203.418029264,0.6295539805967778
203.465971338,0.6294441706325705
203.514047393,0.6294766042874571
203.561991946,0.629467253183513
203.610055381,0.6294766020659475
203.657995734,0.6294788392283652
203.706106419,0.6295205180850295
203.754037133,0.6295511784599538
203.802142588,0.6296083158911702
203.850114142,0.6296197064523634
203.898240517,0.6295726574571395
203.946235121,0.6295362579053796
203.994316866,0.6294816520968635
204.04227456,0.6294387357460757
204.090399966,0.6293907298694454
204.138346499,0.629421664664336
204.186455824,0.6293954540420067
204.234403187,0.6293745327686046
204.282519043,0.6293781958695215
204.330493436,0.6293090067386206
204.378601252,0.629338083689374
204.426544066,0.629352042812778
204.474634881,0.6293661158842432
204.522574454,0.6293330211562222
204.570670409,0.629354864436064
204.618594362,0.6293838934899735
204.666671527,0.629412073211288
204.71463183,0.6294056771271737
204.762705466,0.6293835923893172
204.810655019,0.6293950448926808
204.858745824,0.6293496071790098
204.906716308,0.6293763073646305
204.954818003,0.6293954713641087
205.002789667,0.629482625423499
205.050910412,0.6294963310938593
205.098809966,0.6294308743795696
205.14689364,0.6294383485725865
205.194888194,0.629453115156891
205.24298976,0.6294383237358954
205.290982693,0.629482135388235
205.339091189,0.629514657140023
205.387030812,0.6295326150179537
205.435088207,0.6294724038547413
205.483048771,0.6294551629542842
205.531135875,0.629474267346166
205.579092179,0.6294811741319194
205.627192694,0.6294705021119109
205.675137068,0.629514369194225
205.723245403,0.6294984793729232
205.771186027,0.6294567407598243
205.819255511,0.6294218259051598
205.867260385,0.629401955482709
205.91534807,0.629340854267772
205.963317814,0.6292964405812558
206.011397569,0.6292583532075062
206.059361852,0.6292087204221248
206.107477128,0.6291987924879451
206.155397511,0.6292008150860192
206.203503867,0.6291623175804538
206.25147944,0.6291651879651758
206.299554405,0.6292100236998328
206.347492848,0.6292085238350643
206.395584083,0.6291693190981332
206.443531837,0.6291912151616489
206.491586832,0.6291969599428086
206.539588356,0.6292398298947963
206.587629101,0.6293143357502057
206.635592374,0.6292231061612349
206.683640618,0.629214490980264
206.731618532,0.6291835145832613
206.779689748,0.6291513351392586
206.827674221,0.6291601481636383
206.875804857,0.6291073157548389
206.923778921,0.6290787058587797
206.971910476,0.6290393169918167
207.0198907,0.6289899729747027
207.067941844,0.6289629943195328
207.115910179,0.6290015890890784
207.164087574,0.6290022563228493
207.212034118,0.6290315472911719
207.260174593,0.6290670476273964
207.308167507,0.6290341707330785
207.356252132,0.6290137292721474
207.404219276,0.6290438396562439
207.452312241,0.6290750849727179
207.500268875,0.6290617378234786
207.54839413,0.6290175972671725
207.596374804,0.6289871896294665
207.644488939,0.6289841619428769
207.692477013,0.6289539490297488
207.740574968,0.6288719874079213
207.788577603,0.6289231578146651
207.836672598,0.6288906786963521
207.884673172,0.6289185449604315
207.932806967,0.628924316830119
207.980790371,0.6289444191054162
208.028905856,0.6289217057408603
208.0768761,0.6288942228287501
208.124969355,0.6288209877933983
208.172944929,0.6288421109775575
208.221025504,0.6288047510155961
208.268965397,0.6288206749137469
208.317068343,0.62877995941088
208.365019456,0.6287828628716885
208.413126751,0.6287503004847245
208.461110895,0.6287511200764107
208.5092043,0.6287576411289904
208.557130694,0.6287794837208993
208.605172808,0.6287447376994233
208.653147552,0.6288126578386658
208.701221747,0.6287320139629246
208.74915609,0.6287221092300845
208.797205135,0.6287424037735116
208.845135638,0.6287313305751183
208.893239633,0.6287056082389286
208.941210367,0.6286658368507266
208.989315842,0.6286835892379444
209.037249036,0.6286490562327894
209.08532257,0.628639470948114
209.133295304,0.6285280309201198
209.181334169,0.6285622565218534
209.229327683,0.6285624450727876
209.277402318,0.6284988095096419
209.325391142,0.6284467209061743
209.373464706,0.6284123285992698
209.42144786,0.6284706143581693
209.469547995,0.6285013161541894
209.517487409,0.6284584639286873
209.565559534,0.6284639870772686
209.613502928,0.6284492490613546
209.661612743,0.6284331620932746
209.709526366,0.6283962709200808
209.757664431,0.6283051952378919
209.805640755,0.6282853851377868
209.8537444,0.62834685159122
209.901767354,0.6282909262216998
209.94987331,0.6282452197948805
209.997859534,0.628252400198507
210.045975449,0.6282666248999927
210.093939763,0.6282255245931799
210.141990117,0.6282502597853267
210.189940081,0.6282542527809789
210.237995215,0.628255580245232
210.2859893,0.6282722055544836
210.334066455,0.6282704320652099
210.381991988,0.6282838088483028
210.430079573,0.6283179067582031
210.478053216,0.6282922120413617
210.526124521,0.6282759588170553
210.574114545,0.628255118337617
210.622207801,0.6282896877057398
210.670196614,0.6282663861591048
210.71831562,0.6282518384721261
210.766306134,0.6282421655198573
210.814458089,0.6282679699000929
210.862419853,0.6282356744105768
210.910533098,0.6281804993854367
210.958490902,0.6282284032401702
211.006597087,0.6283034006158025
211.054555651,0.6283316737313737
211.102649996,0.6283426174140001
211.150595729,0.6283972031495602
211.198709694,0.6284023512376509
211.246704898,0.6283526494604514
211.294825744,0.6284270752628278
211.342799648,0.6283784575247059
211.390912203,0.628406288982561
211.438912557,0.62840404064334
211.486996722,0.6283731983956286
211.534990276,0.6283777768572114
211.583092351,0.6283770117238823
211.631076996,0.6283061834641943
211.67914636,0.6282864389402515
211.727105544,0.6283151918494931
211.775140068,0.6282983182523109
211.823047581,0.6283157286992435
211.871120256,0.6283396881469574
211.919046339,0.628341302897193
211.967129015,0.6283806267822133
212.015148029,0.628378000989374
212.063203153,0.6283835764639804
212.111153707,0.6283900095240936
212.159242802,0.6283992501457588
212.207187945,0.6283808692621287
212.25529166,0.6283401626350527
212.303213484,0.6282912445964052
212.351294629,0.6282761329846044
212.399272563,0.6282970073266744
212.447333537,0.6282074021031109
212.49523509,0.6282064897945007
212.543305085,0.628168202988602
212.591273639,0.628148971717716
212.639344874,0.6281271058638581
212.687307938,0.6281293412882735
212.735400092,0.6280991930421055
212.783367796,0.6281126738135443
212.831452671,0.6280895991959
212.879361084,0.6281302740846431
212.927470349,0.6281302652671895
212.975402033,0.628083359058949
213.023504378,0.6280573432913019
213.071520532,0.628063698044068
213.119754319,0.6281166025924516
213.167786143,0.6281223243542502
213.215892478,0.6280824729999325
213.263873102,0.628077394729771
213.311954987,0.6281295343363983
213.359890231,0.6281120173930753
213.407958706,0.6281066288146835
213.455923369,0.6281214103823436
213.504047525,0.6280992577540854
213.552009578,0.6280676368244891
213.600125133,0.6280537975788727
213.648069927,0.6280696669323923
213.696162422,0.6280511748109258
213.744090775,0.6280485254782561
213.79212304,0.6280260672139579
213.840091534,0.6279606979542868
213.888165769,0.6279388908955359
213.936126382,0.6279077422661826
213.984184817,0.627991524659716
214.032191341,0.6279885025872731
214.080276556,0.6279851364086463
214.12823575,0.6279789859896399
214.176301484,0.6280249287321813
214.224273498,0.6280384976362127
214.272386783,0.6280707477851802
214.320336807,0.6280754670131717
214.368410082,0.6280549531894867
214.416369566,0.6280675027999517
214.464462881,0.6280708842223595
214.513198853,0.6280941838841647
214.562038466,0.6280613251567048
214.61002394,0.6280454095124599
214.658123295,0.628055934548459
214.706084078,0.6280342995750531
214.754194413,0.6280851256842268
214.802205727,0.62806933609349
214.850286853,0.6280599270710717
214.898250687,0.6280574175430612
214.946390052,0.6280922477969879
214.994326185,0.6280928719128958
215.042449951,0.6280826750648539
215.090425644,0.628092486394952
215.138521249,0.6280802079904221
215.186494054,0.6280831396146362
215.234591579,0.6281052294213966
215.282574103,0.6281798940398616
215.330677448,0.6281918677979804
215.378660241,0.6282187800035229
215.426774336,0.628232385397496
215.4747518,0.6282379307393853
215.522848516,0.6282474077717277
215.57082267,0.6282005138300434
215.618876014,0.6281686055686937
215.666864268,0.6281417511182438
215.714990814,0.6281491688850697
215.762949467,0.6281989190095202
215.811054252,0.6282045619311614
215.859041237,0.6281673101916291
215.907079411,0.6281119366834979
215.955009894,0.6281294341969608
216.003069959,0.6280643953296182
216.051047373,0.6280982695760017
216.099142478,0.6280953049579128
216.147141222,0.6281214204092039
216.195216887,0.6281385760752561
216.243197331,0.6281738478964607
216.291296186,0.6281924601760583
216.339262709,0.6282048685104386
216.387378635,0.6281767791699308
216.435330928,0.6281076269679451
216.483437333,0.6280994110349816
216.531416708,0.628096218592354
216.579500302,0.6280542692705036
216.627476016,0.628073141536297
216.675551821,0.6279988836094827
216.723494944,0.6279470564177126
216.771572489,0.6279133569631127
216.819543513,0.6279359397498014
216.867630148,0.6279635376150807
216.915600102,0.6279674271873197
216.963709937,0.6280035321745756
217.011650361,0.6280378049096502
217.059744976,0.6280379295451944
217.107719819,0.6280252456312154
217.155788344,0.6279941345382072
217.203773739,0.6280075825347894
217.251898684,0.6280136566325117
217.299821227,0.6280083714483005
217.347926832,0.6280069572120546
217.395909026,0.6279482778454943
217.444020971,0.6278928806221746
217.491979935,0.6278291337854598
217.54008271,0.6278082950008745
217.587986063,0.6277754850872419
217.636028788,0.6277878693560973
217.683989962,0.6277496358253706
217.732058926,0.6277755351320817
217.78003421,0.6277676508420732
217.828062334,0.6277633641273295
217.876026818,0.6278062405243642
217.924068393,0.6276979004739314
217.971990226,0.6276699113585662
218.020055041,0.6276841880333809
218.068014744,0.6276712691058994
218.116087559,0.627659147595117
218.164027192,0.6276568481827351
218.212134678,0.6276625000098789
218.260091472,0.6276904469528714
218.308175446,0.6276201118886559
218.35613887,0.6276242449680871
218.404255715,0.6276045218276923
218.452209249,0.6276510985622072
218.500345904,0.6276421837554261
218.548329758,0.6276766608740226
218.596421094,0.6276446601901849
218.644387527,0.6276318265380101
218.692453322,0.6276122283251248
218.740432916,0.6275400259089109
218.788500451,0.6275252766036865
218.836494134,0.6275440446683287
218.884571299,0.6275065050456677
218.932516843,0.6274775224128682
218.980580548,0.627518476546369
219.028533671,0.6275135440130443
219.076660207,0.6275802138988635
219.124661431,0.6275897907560282
219.172749146,0.627557497585585
219.220724429,0.6275647715983347
219.268852585,0.6275566885780358
219.316861189,0.6275492044448786
219.364965964,0.6275239075626302
219.412932668,0.6275272320334727
219.461009823,0.6275348058432361
219.508988027,0.6275530955759907
219.557089312,0.6275548102191296
219.605060596,0.6276165031365828
219.653188871,0.6275473308810967
219.701168375,0.6275775849130253
219.74921029,0.6275117785164873
219.797167253,0.6274409655900349
219.845241338,0.6274308284322533
219.893237542,0.6274256956453323
219.941311587,0.6274359055226634
219.989291841,0.627352399015874
220.037373886,0.6273584235831998
220.08538303,0.6273478497020291
220.133495665,0.627363937260077
220.181457769,0.6273521658134833
220.229525954,0.627336214014494
220.277471407,0.6273185470512244
220.325598423,0.6273375280354849
220.373573196,0.6273300663684687
220.421681831,0.6272703426299596
220.469690156,0.6272808308740845
220.517759671,0.627249161206014
220.565727004,0.6271894103851803
220.613802629,0.6271521878417238
220.661771713,0.6271329206915311
220.709905768,0.6270754350944469
220.757869772,0.6271080941953031
220.806012308,0.627098546256703
220.854005122,0.6270763718155143
220.902093007,0.6270540798057244
220.95004283,0.6270590418782699
220.998163156,0.6270895707937689
221.046118629,0.6271202706851126
221.094200244,0.6271210516502819
221.142197968,0.6270977820640037
221.190295774,0.6270945228941576
221.238267477,0.6270935268893821
221.286342372,0.6271001026978436
221.334297166,0.6270957520175878
221.382390571,0.6271100876252738
221.430339954,0.6270669815711924
221.47846115,0.62707309788804
221.526446884,0.6270294919689146
221.574555859,0.6270462761199317
221.622534733,0.6270645602517236
221.670630948,0.6270477142632331
221.718583791,0.6270252492154794
221.766648626,0.6270240394953286
221.81463301,0.6270342270387371
221.862757756,0.6270119462619195
221.910713489,0.6269864666881236
221.958792454,0.6269873075268241
222.006734597,0.627007434136454
222.054840722,0.6270178212051247
222.102833076,0.6270671605941627
222.150914502,0.6269916181781121
222.198897606,0.62698258512434
222.24695836,0.6270265996334469
222.294934844,0.6269712576972648
222.343062039,0.6268793921106267
222.391000223,0.6268770011133227
222.439065427,0.6268561603964263
222.487056651,0.6268077977119996
222.535175107,0.6268582534475372
222.583162261,0.6268179850895259
222.631236316,0.626823737285688
222.679183699,0.6267751376952277
222.727307724,0.6267891005829639
222.775289468,0.6267776893688027
222.823415164,0.6267626174994789
222.871390588,0.6267335974074401
222.919481453,0.6267798535649978
222.967450607,0.6267848690126512
223.015543572,0.6267622241039515
223.063529045,0.6267889272481821
223.11161279,0.6268214815265761
223.159594774,0.6268744888184626
223.20771118,0.6268851917382448
223.255677114,0.6269140377540867
223.303794049,0.6269250111597907
223.351764223,0.6268587270064785
223.399884508,0.626844015811185
223.447865961,0.6268847468911339
223.495943586,0.6268877380107123
223.5438943,0.6268896542454153
223.592016206,0.6269128947007317
223.639937469,0.6269553635670212
223.687998993,0.6269400266639746
223.735979647,0.6269090598310645
223.784084042,0.6269023139700551
223.832055826,0.6269416600556208
223.880126601,0.6268870932557383
223.928121195,0.6268908826578706
223.97618842,0.6268754728210763
224.024179864,0.6268447889694025
224.07233755,0.6268001224865251
224.120300473,0.6267810953561374
224.168419318,0.6267838318077174
224.216391673,0.62680846273255
224.264491338,0.6267686762579742
224.312469551,0.6267903548151974
224.360551897,0.6267442111303195
224.40852574,0.6267504062857201
224.456605585,0.6267765150560486
224.504584639,0.6267496740181084
224.552640803,0.626748489245898
224.600654508,0.6267710719420704
224.648741493,0.626810114773815
224.696696676,0.626777056245659
224.744794822,0.6267273804207626
224.792740115,0.6267316330056685
224.84081743,0.6266721012673044
224.888794184,0.6266424509718567
224.936873229,0.6266689425161939
224.984842813,0.6266247486654145
225.032965198,0.6266090946480306
225.080924682,0.6265821930893805
225.128997526,0.6265624259817086
225.17698295,0.6265767133610955
225.225037025,0.6265683288504297
225.272976108,0.6265658376771737
225.321040563,0.6266055914086137
225.368996747,0.6265641415592399
225.417087492,0.6265453520909902
225.465043936,0.6265515813344972
225.51313248,0.6265430669115878
225.561100434,0.6265390386661625
225.6092114,0.6265485014625364
225.657171703,0.6265185930136886
225.705300288,0.6265349670321838
225.753268803,0.6265218485414105
225.801351587,0.6265092571918628
225.849343411,0.626439661465301
225.897443036,0.6264333121029881
225.94540511,0.6263470938067606
225.993510265,0.6262844618211308
226.041461958,0.626220618445648
226.089568914,0.6262306670082455
226.137538698,0.626224079606421
226.185623663,0.6262131718784033
226.233579666,0.6262269674340971
226.281657321,0.6262045084809558
226.329633225,0.6261881872382427
226.37773246,0.6261623035780431
226.425699724,0.626203044737529
226.473815711,0.6261702870905806
226.521768734,0.6261974332463419
226.569825168,0.6262172773594928
226.617818312,0.6262045500217364
226.665927438,0.6262541419403818
226.713934482,0.6262821404838781
226.762029107,0.6262411827861363
226.80997804,0.6262478830031025
226.858079406,0.6262676842997192
226.906031969,0.6262227355445228
226.954138994,0.6261918014311663
227.002133999,0.6261813695545007
227.050192233,0.6261477909387893
227.098172737,0.6261332588294245
227.146269132,0.6261306220101871
227.194210285,0.6261015718362365
227.242302831,0.6260897972526668
227.290299764,0.6261688698571317
227.33838245,0.6261392152531372
227.386294983,0.6261216192812327
227.434418768,0.626113007659712
227.482407562,0.626077934145802
227.530513897,0.6260758199474125
227.578459131,0.6261074796165129
227.626535246,0.6261269886650048
227.674518409,0.6261425413408055
227.722607935,0.6261249181217445
227.770571909,0.6261102270139441
227.818657413,0.6261131351860701
227.866617967,0.6261463674137128
227.914716552,0.6261603869438733
227.962643145,0.6261669395438764
228.01072031,0.6261616870206732
228.058647094,0.626182433526949
228.106733369,0.6261895389728958
228.154672152,0.6262024939349056
228.202782857,0.6262443133010813
228.250730681,0.6262728041223407
228.298827136,0.6263122329978023
228.346788119,0.6262750274207323
228.394906795,0.6262216315043893
228.442872979,0.6262489721031109
228.490954934,0.6262525933852298
228.538931837,0.6262773723946474
228.587014222,0.6262689391264596
228.634936665,0.6262333890418413
228.68302593,0.6262003398309922
228.731052005,0.6262228197472796
228.77913951,0.6261807098382908
228.827102284,0.6262079231962847
228.875181888,0.6262422848940516
228.923128752,0.6262415970777926
228.971198537,0.6262353618765026
229.01914137,0.6262523050038962
229.067236135,0.6262243383607354
229.115209789,0.6262168105022654
229.163299954,0.6262346539196011
229.211191617,0.62619914491675
229.259281392,0.6262129317980277
229.307195865,0.6262212951556804
229.35528899,0.6261966166466052
229.403267314,0.6262550431044777
229.451337689,0.6262547555262882
229.499282323,0.6262488537144977
229.547374538,0.6262877308104077
229.595299121,0.6262904896833305
229.643353545,0.6263290134805417
229.691333629,0.6263074804249834
229.739419394,0.6263073299208121
229.787377138,0.6263137222200071
229.835563974,0.6262754756670805
229.883537168,0.6262672138491272
229.931602723,0.62622250851133
229.979540206,0.626275035441954
230.027654171,0.6262756348325212
230.075610585,0.6262241740414519
230.12372129,0.626297123780421
230.171690924,0.6262873847072059
230.219789879,0.6262722787545612
230.267727602,0.6263591090127841
230.315851918,0.6263773011899998
230.363804881,0.6263445011232691
230.411915597,0.6263529482526846
230.45988834,0.6263697622840783
230.507949385,0.6263427094402504
230.555922829,0.6263944884201997
230.603991614,0.6264250653701582
230.651945497,0.6264677092342957
230.700048523,0.626491982310261
230.748006326,0.6265043503733613
230.796142731,0.6264965928191333
230.844098815,0.6265079330837828
230.89218329,0.6264589140813019
230.940162044,0.6265026410823359
230.98827273,0.6265165711541432
231.036247463,0.6265473380309141
231.084341178,0.6265393605659726
231.132325112,0.6265038844292329
231.180408937,0.6264668457440061
231.228397121,0.6265209768248426
231.276502186,0.6264970696402129
231.32444891,0.6264924920177327
231.372536055,0.6265046389813616
231.420498648,0.6264979165255389
231.468617574,0.6264305504015693
231.516560267,0.6264326804059375
231.564683263,0.6264366819324373
231.612663976,0.6264636275547614
231.660733091,0.6265155317876284
231.708695165,0.6265418336067191
231.75678472,0.6265156991476215
231.804766654,0.6264946531998768
231.852840838,0.6264602372755723
231.900817983,0.6264498546639712
231.948906547,0.6264699268645864
231.996896681,0.6264852304373401
232.044993527,0.6265096409075254
232.09297017,0.626552275592368
232.141086306,0.6264906118315061
232.189034799,0.626499870752903
232.237124464,0.6265348596207896
232.285078868,0.6265712259159726
232.333175323,0.6265054344077478
232.381164097,0.6264613086883939
232.429225842,0.6264201544945084
232.477197856,0.6263804054707962
232.52528951,0.6263494680879964
232.573243394,0.6263468142503908
232.62138662,0.626370310092656
232.669360613,0.6263991854612837
232.717470569,0.6263591347329284
232.765441173,0.6263974372195606
232.813580968,0.6264419636518967
232.861564532,0.6264599976042696
232.909713977,0.6264865631877156
232.957701542,0.6265639239161933
233.005804027,0.6265299778455865
233.053798771,0.6265799397531103
233.101912996,0.6265049155767735
233.149936681,0.6265139273861766
233.198053666,0.6265258458882531
233.246018049,0.6265177209234667
233.294086984,0.6265554138336712
233.342038568,0.6265689123505017
233.390138803,0.6265538002525854
233.438130437,0.6265045781872604
233.486216062,0.6264305930353793
233.534144955,0.6264417820257894
233.58223084,0.6264422427271845
233.630187254,0.6264242073048409
233.678284559,0.6263641676140509
233.726285153,0.6264413931282166
233.774375398,0.626475811439676
233.822375922,0.6264326953080186
233.870463647,0.62636439364937
233.918426311,0.6263647268883867
233.966525006,0.6263768912071114
234.01450612,0.6263315609259728
234.062586224,0.6263299860605458
234.110579248,0.6263226628344742
234.158633824,0.6263556693736976
234.206646488,0.6262873903612367
234.254688902,0.6262574544728362
234.302653296,0.6262150894229447
234.350728561,0.6261789074922806
234.398728384,0.626199198117406
234.446829459,0.6261604340676719
234.494778194,0.6261544758511653
234.542865319,0.6261631981030508
234.590829562,0.6261801442097291
234.638888727,0.6262117731754929
234.686857661,0.6261665552136934
234.735020496,0.6261680673173167
234.78299925,0.6261451317432384
234.831106476,0.626164440291491
234.879058929,0.6261718875256375
234.927151144,0.6261677006946494
234.975068307,0.6261222420990628
235.023454885,0.6261225859789135
235.071408419,0.6261772095033453
235.119509894,0.6261956598318663
235.167468688,0.6262423723001118
235.215572923,0.6262472918381295
235.263537657,0.6262465036464598
235.311601781,0.6263276873239524
235.359561995,0.6263238474856974
235.40768068,0.6263044742181292
235.455667204,0.6263046572263445
235.503770949,0.6263624131170603
235.551711063,0.626382355111214
235.599808328,0.626364980240829
235.647806092,0.62634272356497
235.695925857,0.6263287234273849
235.743896381,0.6263305641802802
235.791986866,0.6262835712502897
235.83994724,0.6262707078329481
235.888039955,0.6262613069948537
235.936028689,0.6262293882073878
235.984168064,0.6262230598850065
236.032085698,0.6262373921405543
236.080189943,0.6262430442293565
236.128126496,0.6262640050899879
236.176214901,0.6262077376276003
236.224183315,0.6261679101065202
236.27226933,0.62619342147767
236.320265714,0.6261749202199502
236.368359189,0.6261307512585991
236.416372943,0.6260089013328479
236.464504729,0.6260082557560592
236.512443512,0.6259753327646593
236.560514917,0.6259757967555515
236.608497371,0.6260293800872123
236.656598306,0.6261045307587704
236.704548699,0.6261032460042688
236.752660465,0.6261326259767772
236.800636819,0.6261341288101733
236.848784024,0.626081559301025
236.896735598,0.6261304524630117
236.944839603,0.6261173668156902
236.992790477,0.6260832723430244
237.040866071,0.6260967508099116
237.088823395,0.626118436528612
237.136929501,0.6260784054575437
237.184901564,0.6260925378421003
237.233015589,0.6260928329191279
237.280986883,0.6261261307029388
237.329120749,0.6261213068447873
237.377110422,0.6260853006797222
237.425220818,0.6260630067252508
237.473178032,0.6260521409705654
237.521263066,0.6260372484151395
237.5691944,0.626026654651983
237.617309195,0.6260272280020226
237.665306669,0.6260238894834519
237.713439195,0.6260265715165162
237.761413508,0.6260221683242865
237.809471983,0.6260570027833373
237.857439567,0.6260992971323058
237.905494781,0.6260848642103697
237.953449435,0.6260481660973093
238.00154651,0.6260493030582853
238.049479803,0.6260577473122643
238.097587019,0.6260108435659302
238.145565432,0.6260042114396386
238.193685118,0.6260013890448991
238.241709372,0.6259608036642677
238.289821577,0.6259506401907499
238.337812802,0.6259176456686266
238.385973187,0.6259060050716443
238.433957841,0.6259061608878541
238.482070226,0.6258209818399816
238.53003399,0.6258626043091378
238.578148356,0.6258283081920777
238.626106829,0.6258213507553968
238.674188594,0.6258080575563444
238.722121437,0.6258217820676657
238.770245683,0.6257894178491088
238.818251397,0.6257760380247583
238.866298712,0.6257088039469225
238.914267225,0.6256617005613713
238.96232801,0.625638466459898
239.010319534,0.6256930464634007
239.058393509,0.6256825912851871
239.106345962,0.6256507578774967
239.154428917,0.6256710444607835
239.202396181,0.6256462251266811
239.250497246,0.6255974246881822
239.29848835,0.6256731778155561
239.346606536,0.6256455874934025
239.394570089,0.6256186116461196
239.442662354,0.6255623750045238
239.490635128,0.6255501412384058
239.538757723,0.6255684555276271
239.586703407,0.6255926430942912
239.634768962,0.6255936382615424
239.682747436,0.6256078867910327
239.730870381,0.6256064014776355
239.778825274,0.6255870524862839
239.82692323,0.6255639099920635
239.874875543,0.6255682441845779
239.922995169,0.6255805765367539
239.970947762,0.6256239371531996
240.018994697,0.62557752324301
240.066978081,0.6255598875183789
240.115065765,0.6255707083564802


==> fig/data/wprior/prior_wasserstein_mala_4_2.csv <==
x,y
0.0,0.6821501333189463
0.0,0.6816319543913241
0.048214587,0.6812606381633128
0.096229071,0.6809990510907796
0.144362606,0.6807920336000337
0.192383871,0.6806223771952342
0.240465076,0.6804308253113951
0.28845188,0.6803004075265036
0.336576195,0.6801308194781089
0.384524649,0.6799992163569636
0.432611664,0.6798597878323713
0.480584058,0.6797370388759785
0.528717243,0.6796023306192289
0.576682427,0.6795202943133143
0.624799742,0.6794295495627686
0.672743466,0.679342407331739
0.720852961,0.6791791564130186
0.768856946,0.6790591856952708
0.816976891,0.6789540869122265
0.865000015,0.6788755576928313
0.913122411,0.6787528244102391
0.961112724,0.6786806829556887
1.00920107,0.678608602561625
1.057166003,0.6784753243672692
1.105294279,0.678411575132395
1.153250112,0.6783238340097233
1.201421208,0.6782078221341985
1.249354932,0.6781421896988226
1.297456037,0.6780389442618012
1.345453051,0.6779737041761038
1.393566397,0.6779201698071431
1.4415203,0.6778157012825968
1.489670436,0.6777515619521671
1.53768217,0.6776756637110678
1.585806785,0.6776123201560494
1.633764519,0.6775384339531344
1.681910605,0.677450245519094
1.729901939,0.6774302469349253
1.778014664,0.6773486357304473
1.826016078,0.6773020546898155
1.874131744,0.6772354942545985
1.922087247,0.6771517914246942
1.970203793,0.6771383353674487
2.018160036,0.6770770854384407
2.066222821,0.6770531896371194
2.114176505,0.6769915595067857
2.16226559,0.6769249473521612
2.210252014,0.6768596323412667
2.258326609,0.6767887871698111
2.306401674,0.6767698465573994
2.354493469,0.6767281455474103
2.402465812,0.6766701430043683
2.450567748,0.6766368536734166
2.498550872,0.6766092248714876
2.546637437,0.6765472175678537
2.594628521,0.6764787566954308
2.642743486,0.6764368596791539
2.69071292,0.6763571932943517
2.738813305,0.6762954119312851
2.786834569,0.6762536641704247
2.834919284,0.6762134637037969
2.882915558,0.67617265414154
2.931007274,0.6761426222292601
2.979014668,0.6761105033962951
3.027117243,0.6760991452457481
3.075044686,0.6760649937683573
3.123188812,0.6760227968909873
3.171198567,0.6759869100436717
3.219302262,0.6759575642870501
3.267282346,0.6759550931013031
3.315403851,0.6759314227582716
3.363414035,0.6759175146966708
3.411530831,0.6758697533660742
3.459550925,0.6757951087992501
3.50764692,0.6757410178039762
3.555623384,0.6756834831829451
3.603710749,0.6756256345962416
3.651689213,0.6755859049322496
3.699811878,0.6755622098656345
3.747834213,0.6755346344104232
3.795952468,0.6754662958698828
3.843882621,0.6754258261444486
3.891936316,0.675373320757097
3.93992318,0.6753119920405622
3.988011235,0.6753269422656201
4.035973049,0.6753337853902969
4.084071214,0.6753497071065296
4.132058658,0.6753537655975035
4.180151723,0.6754103093985343
4.228145357,0.6754028464545493
4.276231322,0.6753468685871566
4.324206486,0.6753285279200983
4.372287811,0.6753132202201945
4.420282665,0.675306200149987
4.468387911,0.6752679952957534
4.516359804,0.675201800394288
4.564466259,0.6752074732833083
4.612457084,0.6752052290804922
4.660586809,0.6751136286278976
4.708563943,0.6750794584690321
4.756644918,0.6750645167088476
4.804640192,0.6749995976050177
4.852743157,0.6749728676258465
4.900725851,0.674890881838875
4.948821976,0.674839719773164
4.99675753,0.6747882423896411
5.044899115,0.674759471439012
5.092841659,0.6747636226267134
5.140949204,0.6747188214065347
5.188909748,0.6746486138261795
5.237010633,0.6746607615497718
5.284954457,0.6745990017206644
5.333035221,0.6745677562307747
5.381037756,0.6745280472410028
5.429115651,0.674473879976381
5.477089944,0.6743725500998314
5.52521361,0.6743056725777584
5.573165424,0.6742307386683889
5.621294229,0.674151380027984
5.669281963,0.6741053552791183
5.717375728,0.6740536034961414
5.765336922,0.6740251475032232
5.813472227,0.6740115928716008
5.861470152,0.674028463882635
5.909572137,0.673967056325928
5.95754299,0.673995503068078
6.006166751,0.6739114887990075
6.054110905,0.6738956794444135
6.10217848,0.6739014963701963
6.150131153,0.6738356346047711
6.198223708,0.6737940435027833
6.246216302,0.6737810443840895
6.294319997,0.6737491404679337
6.342264902,0.6737081431657126
6.390366767,0.6736425809481569
6.43828694,0.6735629039534524
6.486399905,0.6735591496157373
6.534389639,0.6735205341288883
6.582489875,0.6734999908536552
6.630464398,0.6734949248284727
6.678546413,0.6734974346842583
6.726496467,0.6734135276225115
6.774587432,0.6733465428815554
6.822558726,0.6733074848296385
6.870651781,0.6732578278695033
6.918656665,0.6732448182800806
6.96677777,0.6731976805441353
7.014830215,0.6731882472339987
7.062948611,0.6731318366724297
7.110931444,0.6731222005057456
7.15903962,0.6731020745804034
7.207014613,0.6730610893862571
7.255109438,0.6729651413828726
7.303091613,0.6729616586629927
7.351196658,0.6729429826007644
7.399171072,0.6728909787450413
7.447273387,0.6728595665437811
7.495260801,0.6728458630388541
7.543442907,0.6727807465111101
7.591433921,0.6727899638092497
7.639529396,0.6727705036942186
7.68750372,0.6727428636076396
7.735629265,0.6727037795433217
7.783600569,0.6726807619831403
7.831663804,0.6726319636001331
7.879643678,0.6725996750613611
7.927733443,0.6725090994726293
7.975676246,0.6724859734490859
8.023760322,0.6725325032166187
8.071742486,0.6725572994653691
8.11981661,0.6725488842268118
8.167808754,0.6725423640428125
8.215865759,0.6725468790300242
8.263820043,0.6725186601405574
8.311929508,0.6724745939156945
8.359880042,0.6724287130578528
8.408031457,0.6723885618861377
8.455981701,0.6723523143518695
8.504060436,0.6722995113745869
8.55203103,0.6722397216590453
8.600132385,0.672241232173
8.648108119,0.6722604420910129
8.696200264,0.6722159972064036
8.744147208,0.6722111469869766
8.792242053,0.6722202156120187
8.840217217,0.6722002294259615
8.888311892,0.6721791875296612
8.936324216,0.6721371499959927
8.984462392,0.67214113909768
9.032440755,0.6720886655871862
9.080635892,0.6720927021132646
9.128672746,0.6720413742366631
9.176748561,0.6719904517990826
9.224707465,0.6719560774710894
9.27281311,0.6718692401669488
9.320810794,0.6718088423126447
9.368887449,0.6717580948404827
9.416907903,0.671683768938256
9.464985158,0.6716934650633563
9.512970872,0.671684181969394
9.561085398,0.6716420726881758
9.609122792,0.6716401577121337
9.657230607,0.6715820985062664
9.705203811,0.6714933249526478
9.753302156,0.6714664061115395
9.80128088,0.6714146676450367
9.849408666,0.6714118031428141
9.89738054,0.6713794572686309
9.945475915,0.671358474003508
9.993455589,0.671355596787499
10.041561654,0.6713176214194526
10.089596788,0.6712583867060775
10.137667333,0.6712377016677374
10.185640087,0.6711868868125138
10.233728912,0.6711781254582764
10.281703576,0.6711868758690809
10.329810341,0.6711959975538476
10.377751565,0.6711689524156492
10.42586109,0.6710964294493863
10.473825224,0.6710135082965848
10.521914259,0.671041650910082
10.569862203,0.671015856746589
10.617974608,0.6710021847085532
10.665952672,0.6709460876732012
10.714029716,0.6709295392563299
10.762023561,0.6709332359572836
10.810094416,0.670919218078781
10.858034159,0.6708415835218764
10.906135714,0.6708000573686554
10.954159108,0.6707580510922222
11.002361395,0.6707136568798895
11.050371599,0.6706969259270759
11.098509285,0.6706552809932859
11.146467998,0.6706383693916567
11.194571203,0.6706519086212275
11.242540888,0.6706711376871867
11.290702313,0.6706271726802406
11.338681697,0.6706414509216932
11.386781762,0.6706402207675959
11.434755916,0.6705999421693815
11.482823401,0.6705959777031133
11.530792375,0.6705991283945525
11.57891927,0.6705639543164628
11.626907404,0.6705335148376067
11.6750409,0.6705145752905368
11.723039724,0.6704774535285045
11.771089379,0.6704406363845321
11.819022992,0.6704725313310653
11.867115917,0.6704599716013107
11.915081431,0.6703892394566446
11.963187276,0.6703980512067647
12.01117993,0.670369026231907
12.059277245,0.670292800967337
12.107273639,0.670237978290431
12.155369594,0.6702119402117716
12.203326799,0.6702313743742067
12.251435204,0.670181120391018
12.299372597,0.6701461292810474
12.347445432,0.6701095480620911
12.395378785,0.6700394676248075
12.443485471,0.6699770240779511
12.491437644,0.6699403082012076
12.539535059,0.6699317876941727
12.587517833,0.6698699729946428
12.635609688,0.6698405489377991
12.683556812,0.6697820828126011
12.731616747,0.6697620829878376
12.77958328,0.669758081693622
12.827784207,0.6697346357213887
12.8757467,0.6697227292519019
12.923843025,0.6696684890277504
12.971812379,0.6696562928067248
13.019914814,0.6696657304547364
13.067870768,0.6696451614844611
13.115935363,0.669660711193828
13.163861986,0.6696003164032582
13.211902151,0.6695656166525038
13.259873655,0.6695277959038838
13.30797557,0.6694822964123812
13.355945404,0.6695052930626345
13.404031168,0.6694666597283339
13.452027273,0.6694642965126358
13.500115758,0.6694377019979044
13.548086702,0.6694553601741835
13.596179217,0.6694523319929162
13.64411669,0.6694925570894865
13.692196895,0.6695330488129143
13.740125159,0.6695511755534536
13.788239654,0.6695242091899355
13.836180277,0.6695194041125612
13.884243742,0.6694543884164174
13.932173296,0.6694315089494038
13.98022816,0.6693777480453865
14.028165444,0.6693239403305853
14.076208208,0.6693236626390912
14.124151432,0.6693418590550627
14.172227437,0.6693331793890698
14.22017152,0.6693049754350556
14.268240465,0.6692369384225529
14.316195989,0.669155093516406
14.364278404,0.6691234138110749
14.412241818,0.6690187224747501
14.460346613,0.6689882179895608
14.508316387,0.6689123842160452
14.556395211,0.6688421235630937
14.604354695,0.6688555486462903
14.652460311,0.6688888816385329
14.700425444,0.6688538808487311
14.748530869,0.6688338357273024
14.796488213,0.6688116092044233
14.844569368,0.6687731132940059
14.892537502,0.6687715031806869
14.940648447,0.6687688673526974
14.988628591,0.6687038387678936
15.036723166,0.6687202487881281
15.08468056,0.6686890235485904
15.132758305,0.6686948664821947
15.180700288,0.6687194083202597
15.228817754,0.6687351897733986
15.276778087,0.6687017707800257
15.324862872,0.6687270233942753
15.372869267,0.6687151028625834
15.420979392,0.6686826728305652
15.468978936,0.6686665438927792
15.517052641,0.6686116156767615
15.565021685,0.6686202498280984
15.61311724,0.6686026512329256
15.661061883,0.6685449343037639
15.709188039,0.6685222485021223
15.757110022,0.6685253192266776
15.805202717,0.6684998388403384
15.853188391,0.6684593237867719
15.901290736,0.6684770724637307
15.949273021,0.6684232863573344
15.997361985,0.6684456020297912
16.045353779,0.6684526147989379
16.093446454,0.6684609673231947
16.141446508,0.6684073139384263
16.189544014,0.6683431937164569
16.237542528,0.6683131030503483
16.285654563,0.6682988535658202
16.333602907,0.6682890329215327
16.381725912,0.6682544350917685
16.429696486,0.6682700168225375
16.477789591,0.6682192683295963
16.525760725,0.6681870166745719
16.5738559,0.668140458059627
16.621799933,0.6681370454325581
16.669870359,0.6681124964778886
16.717885953,0.6680908951518597
16.765963718,0.668079171219795
16.813963862,0.6680913475895348
16.862043577,0.668046167398503
16.910000391,0.6680461362766544
16.958154956,0.6680089745811115
17.00615575,0.6679627603245158
17.054270076,0.6679885691521809
17.102237349,0.6678955182705072
17.150347975,0.6679106600919656
17.198279018,0.6679161525333339
17.246389214,0.6678556690570691
17.294354557,0.6678204125918903
17.342476172,0.6677817093321176
17.390495037,0.6677376888878532
17.438610862,0.6676802909182001
17.486582566,0.6676058015480228
17.534650941,0.667566853116544
17.582644955,0.6675671263197488
17.63073749,0.6675565953657817
17.678702374,0.6675326286969622
17.726807149,0.6675557475594696
17.774766833,0.6675314463493686
17.822912608,0.667463066662733
17.870902382,0.667456877983439
17.918974238,0.6674633717684986
17.966950051,0.6674464007541647
18.015057447,0.6674266683487121
18.06304472,0.6674346030346432
18.111135495,0.6674000532563713
18.159097639,0.667352700104225
18.207168084,0.6673148314998784
18.255089307,0.667300528157301
18.303166662,0.6672828846899977
18.351144406,0.6672496556060081
18.399221651,0.6672201724222642
18.447215785,0.6671915442562943
18.49527435,0.6671940526957469
18.543239544,0.6671782865121948
18.591338599,0.6671270575635354
18.639319603,0.6671533541061372
18.687478949,0.6671451283535896
18.735425942,0.6671032126136303
18.783517757,0.6670528277848025
18.831513881,0.6670552522107236
18.879583316,0.6670449228993339
18.92750787,0.6670152835496584
18.975640365,0.6669592791197684
19.023628859,0.6669370554996031
19.071768294,0.6668875058867001
19.119695668,0.6668796713058711
19.167788713,0.6668331769775718
19.215906379,0.6667885481425241
19.264009264,0.6667719002797697
19.311991167,0.6667694134602364
19.360121153,0.6667549053631083
19.408079117,0.6667349086480215
19.456149002,0.6667508839972955
19.504115005,0.6667192865727319
19.552254051,0.6667029952335483
19.600210745,0.6667016794529199
19.64833413,0.6667000073688029
19.696307624,0.6666829622774164
19.744409289,0.6666844588947057
19.792351663,0.6666265257177778
19.840465118,0.6665967650614223
19.888450282,0.6665341619725945
19.936558048,0.6665248890985631
19.984522591,0.6664530049572798
20.032644446,0.6664405951102959
20.08061653,0.6664056977048155
20.128745836,0.6664172392851738
20.17672038,0.6663875074238322
20.224821355,0.6663809963950439
20.272784958,0.6664004113104125
20.320886164,0.6663684327113896
20.368841867,0.6663302757922502
20.416938382,0.666311386782148
20.464906216,0.6662936668748829
20.513008122,0.6662491420860365
20.560992035,0.6662229384224627
20.60904021,0.6662316662161516
20.657008214,0.6662535528505158
20.705127119,0.666266407365658
20.753109623,0.6662115224505255
20.801233729,0.6662182860919708
20.849209763,0.6662280044499005
20.897312067,0.6661515375391737
20.945276552,0.6661786569310283
20.993384827,0.6661409346414606
21.04134599,0.6660858695105142
21.089469966,0.6660821291943128
21.137419699,0.6660793216496622
21.185540195,0.6660747849497068
21.233516009,0.66606730884952
21.281570483,0.6660636555370496
21.329571757,0.6660075920124453
21.377643782,0.665962501317897
21.425639917,0.6659678524795781
21.473789852,0.6659681412197344
21.521772536,0.6659561091602632
21.569885402,0.6659701808647955
21.617849575,0.6659769661684268
21.665952201,0.6659590878148224
21.713895554,0.6659249051580209
21.762006449,0.665950029035101
21.810026494,0.6659530871114744
21.858102988,0.6659370101599152
21.906119813,0.6658874670651904
21.954216508,0.6658745072046385
22.002152051,0.6658598334622018
22.050247096,0.6658542073572438
22.09820324,0.6658733459140794
22.146296796,0.6657961645782675
22.19428933,0.6657557834291267
22.242383485,0.6657577709945528
22.290382919,0.6656870017069177
22.338524804,0.6656965982139724
22.386495838,0.6656936716377893
22.434656304,0.6657040285206511
22.482617588,0.665709713090687
22.530744973,0.6656886315556243
22.578716627,0.6656406811380786
22.626813962,0.6655823453044664
22.674827897,0.6655609578481587
22.722908591,0.6655143714904853
22.770915295,0.6654782484884572
22.81900851,0.6654655286039519
22.866959064,0.6654475960557997
22.91504925,0.6654146150668339
22.963015373,0.6654241767975274
23.011092598,0.6654570043419659
23.059077142,0.6653895690750151
23.107168267,0.6653967489866975
23.155157071,0.6653726610948111
23.203261406,0.6653120001861419
23.2512036,0.6652529978527588
23.299288225,0.6652357746534691
23.347228088,0.6652219041887126
23.395313303,0.665225127206292
23.443290977,0.6651794584939291
23.491356902,0.665119963992695
23.539309455,0.6650974625130176
23.58742052,0.6650592558561229
23.635386435,0.665100894364054
23.68351247,0.6650765237442059
23.731524114,0.6650259927580089
23.779579149,0.6650523376708483
23.827548672,0.6650438153258688
23.875595048,0.6650068524450795
23.923581932,0.664981848844713
23.971685467,0.6649792328328514
24.01965409,0.6649721858584009
24.067758675,0.6649475579360421
24.11574001,0.6650020964471748
24.163817145,0.6649852120756619
24.211781808,0.6649735344568944
24.259872383,0.664968803289367
24.307839927,0.6649780345169475
24.355935022,0.6649709936485027
24.403863366,0.665024088908823
24.451984961,0.6649616345016207
24.499946075,0.6648922988348133
24.54805805,0.6648733069019516
24.596117204,0.664916611799139
24.644162719,0.6649291696011151
24.692115473,0.6648897103862961
24.740183608,0.664804340267183
24.788157132,0.6647884956286709
24.836218526,0.6647921735314449
24.88417332,0.664773827120997
24.932285305,0.6647993959487484
24.980270599,0.6647874265108118
25.028358544,0.664760882931199
25.076352558,0.6647079410231383
25.124416243,0.6647028537315192
25.172381927,0.6647271855053127
25.220470582,0.6646973655226566
25.268466346,0.6646724341789121
25.316588651,0.6646576163779561
25.364570846,0.664650804650037
25.41266877,0.6646407189688612
25.460637955,0.6645780627265606
25.50876965,0.6646018623177746
25.556747114,0.6645998113715894
25.604867099,0.6646196577323547
25.652817293,0.6645728461418416
25.700905528,0.6645264259958934
25.748871992,0.6645186766937122
25.796940316,0.6645088815652123
25.844928011,0.6645012845931896
25.893020946,0.664487038372089
25.94101258,0.6644719334700606
25.989098305,0.6644296791883988
26.037066208,0.6644148429487704
26.085148203,0.6643770245586571
26.133146207,0.6643250963780408
26.181263763,0.6643138843201968
26.229220407,0.6643455844437349
26.277307091,0.664325530260808
26.325251145,0.6643615691469648
26.37332845,0.6642990543683801
26.421281813,0.6642960255123938
26.469370389,0.6642667348531912
26.517379413,0.6642750158521495
26.565519098,0.6642199134302935
26.613464922,0.6642133332453614
26.661584147,0.6642025837123099
26.709553841,0.6641994411101453
26.757659347,0.6641743232630921
26.80560851,0.664132687758154
26.853708055,0.664095148455222
26.901656619,0.66403216462479
26.949766494,0.6639925094389775
26.997745418,0.6639591806448506
27.045913494,0.663946756665001
27.093874388,0.6639653137668511
27.141987233,0.6639427648593916
27.189968437,0.6638611723991078
27.238039892,0.6638878991465511
27.286073606,0.6638639313413793
27.334123221,0.6638461374896237
27.382093554,0.663836343262598
27.4302026,0.6637962311284527
27.478202744,0.6637797346382267
27.52632358,0.6637888948014291
27.574295503,0.6637911157869798
27.622404708,0.6637390532281421
27.670371642,0.6637008359396086
27.718501088,0.6636497478323876
27.766461461,0.6636559134199422
27.814559836,0.6636696017796513
27.86253995,0.6637083984388186
27.910624765,0.6636471038176206
27.95860447,0.6636288616259215
28.006695995,0.6635634715586547
28.054702089,0.6636005207365826
28.102783523,0.6636483068568763
28.150749867,0.663619780306633
28.198820123,0.6636604138639365
28.246821097,0.6636065782379801
28.294925542,0.6634955861022613
28.342871635,0.6634898805590933
28.39092775,0.6635047348919748
28.438912004,0.6634635599960321
28.48704823,0.663423501072418
28.535022323,0.6634486869117773
28.583077338,0.6634418767065647
28.631021751,0.6633975020077539
28.679110057,0.6633607766757803
28.72705432,0.6633681409365781
28.775136605,0.6633972271108718
28.823097359,0.6633794148311337
28.871205284,0.6633879619210459
28.919163228,0.6633591457730474
28.967229123,0.6633563344977341
29.015160946,0.663322550837916
29.063258601,0.6633214579003396
29.111228055,0.6633270486110325
29.15931513,0.6633206027493157
29.207271814,0.6632767302283843
29.255387409,0.6632451815306671
29.303397203,0.6632516266917973
29.351451288,0.6632529965038724
29.399414701,0.663226035871803
29.447511327,0.6632051976871028
29.495490511,0.6632111939859772
29.543528835,0.6632255423572632
29.591479239,0.6631917015685244
29.639555203,0.6631428962063063
29.687533278,0.6631746257488129
29.735587342,0.6631623860555574
29.783518046,0.663164171604797
29.831593251,0.6631593087232659
29.879552104,0.6631422232208244
29.927590889,0.6630924543480229
29.975599773,0.6631336609890325
30.023649288,0.6631089551871369
30.071608951,0.6631274558081294
30.119667996,0.6631812686694019
30.16759375,0.6631218577007628
30.215675774,0.6630701651864594
30.263650088,0.6630626354355316
30.311722213,0.6630297060011513
30.359684987,0.6630246561272666
30.407795122,0.6630309763464641
30.455804496,0.663026049805485
30.503857691,0.6629926523589763
30.551935666,0.6629866852829106
30.600044761,0.6629833275274679
30.648002915,0.6629042728954995
30.69610793,0.6628936349014212
30.744091034,0.6628567941697562
30.792186109,0.6628533968186908
30.840136533,0.6628153644670675
30.888258298,0.6627794195847458
30.936232462,0.6627423814730632
30.984361598,0.6626771779912386
31.032359052,0.6626882592790596
31.080477227,0.6626702616728897
31.128444181,0.6626984042870888
31.176512586,0.6626990596310357
31.22450647,0.6626175741200071
31.272601435,0.6625945182427506
31.320573379,0.6625670189637435
31.368624893,0.6625890027302005
31.416578277,0.6625570363874481
31.464681872,0.6625195315403632
31.512642016,0.662471461316406
31.560751671,0.6625076990012827
31.608751235,0.6625137557780953
31.65684369,0.6625109266573387
31.704820064,0.6624927982177967
31.752927169,0.6624927272990012
31.800950144,0.6624811574032775
31.849067249,0.6624914145527003
31.897027733,0.6625026406607936
31.945161458,0.6625080544140802
31.993132122,0.6624728757787351
32.041177317,0.6624535082404241
32.08912876,0.6624370554660269
32.137228365,0.6623824286303592
32.185207,0.6623664111772098
32.233307964,0.6623371075163681
32.281295599,0.6622837743301233
32.329380664,0.6622592940110446
32.377318627,0.6622637339637922
32.425407832,0.6622343666025671
32.473433056,0.6622481087973802
32.521566772,0.6622025312064581
32.569552526,0.662227930220739
32.617673701,0.662244839588344
32.665647905,0.6622270696017918
32.71376511,0.6621800772834544
32.761763735,0.6621594898109308
32.80989297,0.6621506726932294
32.857873404,0.6621199461551829
32.905959139,0.6620985697840159
32.953903223,0.6620853115441845
33.001989997,0.6620193736225858
33.049957002,0.6619959696728276
33.098091457,0.6619849915553023
33.146087681,0.6619752522632
33.194141086,0.6619107961249702
33.242111179,0.6618930483793842
33.290231765,0.6618635501074618
33.338223429,0.661876091848051
33.386313414,0.6618720977722305
33.434308268,0.6618675770320553
33.482406843,0.6618125298417393
33.530421048,0.6617785532440726
33.578521773,0.6616813585215806
33.626478346,0.6617158042807099
33.674571112,0.6616862399417377
33.722499615,0.6616669337446404
33.770763792,0.6616330267026571
33.818749776,0.6616275715293176
33.866848451,0.6615760271019084
33.914843305,0.6615549571922248
33.96293604,0.661552993807986
34.010896794,0.6616096342357507
34.058994619,0.6615908629470645
34.106960703,0.6616231693245227
34.155053738,0.6616374599015772
34.202976721,0.6616439692025425
34.251068056,0.6616195432397629
34.29899238,0.6615829665470544
34.347091745,0.661555143012462
34.395036048,0.6615445766291882
34.443122763,0.6615037820480589
34.491051336,0.6615487008235931
34.539142932,0.6615973530566245
34.587182306,0.6615630467763812
34.635259701,0.661570255226091
34.683235335,0.661562160132649
34.73133075,0.6615316791594397
34.779288014,0.6615226071844976
34.827350489,0.661529027749624
34.875318393,0.6614871066061478
34.923418308,0.6615096044416036
34.971346541,0.6614501321190092
35.019435606,0.661447809620923
35.06739642,0.6614010670680505
35.115451344,0.6614145483666891
35.163390848,0.6614007232959088
35.211471463,0.6613832393869025
35.259409266,0.6614069570024723
35.307498871,0.6614103589359073
35.355464075,0.6614110932596662
35.40357352,0.6613962391259278
35.451484073,0.6614032643818974
35.499602089,0.6614018659620747
35.547593723,0.6613629731249024
35.595701468,0.6613654393960033
35.643673222,0.6613263457592197
35.691745427,0.6613425474988373
35.739714331,0.6613261075457313
35.787806646,0.661289733940455
35.83578585,0.6612693970052457
35.883875415,0.6612769027538985
35.931897289,0.6613074238951012
35.979953494,0.6612889784645766
36.027917958,0.6613071163042766
36.076091244,0.6613233565443206
36.124037217,0.661293813994194
36.172142072,0.6612503938035094
36.220078616,0.6612482138090634
36.268172131,0.6612548933490082
36.316139665,0.6612288335751093
36.36425183,0.6612303158396998
36.412206934,0.6612087623334375
36.460329119,0.6612094843562325
36.508303503,0.661239097931855
36.556413928,0.6611977549341822
36.604414412,0.6611721878602993
36.652506408,0.6611660734381473
36.700469201,0.6611427732446188
36.748555496,0.6611324557495356
36.7965648,0.6611226684516567
36.844667926,0.6611476709583998
36.89266823,0.6611460389360299
36.940776245,0.6611296716716091
36.988756799,0.6610936758023301
37.036877174,0.6611151877081403
37.084897099,0.661145333714942
37.132995584,0.6611941112773259
37.181007928,0.661223483574033
37.229075093,0.661199203739396
37.277079677,0.6612369786877509
37.325129592,0.661241378682348
37.373072215,0.6612293246496543
37.42116434,0.6612369761270287
37.469120244,0.6612445337344403
37.517240869,0.6612392782650474
37.565223413,0.6612245903683183
37.613339868,0.6612542823374185
37.661299642,0.6612082337528264
37.709363297,0.6612234431576729
37.757355931,0.6612054185648968
37.805458446,0.6611983637184279
37.85346875,0.6611410787462214
37.901533546,0.6611156983437685
37.949491989,0.6611192275010993
37.997542814,0.6611379863955223
38.045510307,0.6611430552858779
38.093589572,0.6610798674750072
38.141584986,0.661093848278163
38.189678462,0.6610436153953034
38.237705756,0.6610126175778418
38.285829071,0.6609309939345459
38.333768215,0.6608673715633558
38.38187974,0.6608263464697492
38.429869144,0.6607861453233627
38.477931029,0.6607492386679586
38.525865452,0.6607698215642536
38.573979468,0.6607288564164144
38.621971411,0.660755990628284
38.670068757,0.6607540243714574
38.718064931,0.6607489868009865
38.766195776,0.6607666040625135
38.81415343,0.6606804143344672
38.862275305,0.6606656168459203
38.910220169,0.660698670186919
38.958287204,0.6606269194934556
39.006250878,0.6606007696661457
39.054300222,0.6605527604304894
39.102270216,0.6605355520896048
39.150384311,0.6606050828638889
39.198388176,0.6606848593797547
39.246464371,0.6606772670720216
39.294451204,0.6606317392410218
39.342550979,0.6605930917440629
39.390541183,0.6605899859722758
39.438619939,0.6605488943262602
39.486582252,0.6605036323376715
39.534656967,0.6604933446461189
39.582619101,0.6605403612616576
39.630715396,0.6604900369197412
39.67869401,0.6604681794847481
39.726823596,0.6604534982333189
39.774773439,0.6604183503257661
39.822838654,0.660346913817484
39.870867978,0.6603580112052877
39.918934853,0.6603527669733676
39.966930877,0.6603283914752162
40.015039792,0.6603214719943504
40.063008986,0.6602643719213834
40.111106461,0.660290486101116
40.159096095,0.6602331649123528
40.207219381,0.6602193175473658
40.255182684,0.6601552163075561
40.30328532,0.6601983208703637
40.351239073,0.6602206993623013
40.399358598,0.6601831316594883
40.447347953,0.6601535527733026
40.495419548,0.6601685360074162
40.543409502,0.6601682434977316
40.591521107,0.6601734997718137
40.639501971,0.6601699347400187
40.687582206,0.6601691438783522
40.735529079,0.6602174736469906
40.783608834,0.6601806065745822
40.831557728,0.6601176892526612
40.879762304,0.6601782963933908
40.927729638,0.6601741957139918
40.975805723,0.6601742917003051
41.023742306,0.6601393095944931
41.071819401,0.6601689961866962
41.119744314,0.6601637737571542
41.167845299,0.6601395539292207
41.215770203,0.6601155398134558
41.263874518,0.6601623638332523
41.311848422,0.6601132484107974
41.359929187,0.6601385909069267
41.40787873,0.6602032836019428
41.456016216,0.6601859401446493
41.50398314,0.6601907697580592
41.552059975,0.6601465253161296
41.600006718,0.6601423003708747
41.648060303,0.6600908992612127
41.696050037,0.6600777364880946
41.744125652,0.6600538826766034
41.792080956,0.6599964319537889
41.840159901,0.6600077902399971
41.888098814,0.6599411104056397
41.936209049,0.6598781369538778
41.984154633,0.6599020167158971
42.032213928,0.6599656118008702
42.080139321,0.659980781456809
42.128171945,0.6599045281287069
42.176106869,0.6598172398950471
42.224183634,0.6598360814243859
42.272165198,0.6598522486427538
42.320261553,0.6598711740928471
42.368227636,0.6598194386051166
42.416341922,0.6597777894829704
42.464331896,0.6598038338848693
42.512423381,0.659835143680923
42.560412285,0.6598190086679923
42.60848149,0.6598014452687277
42.656447754,0.6598005064407428
42.704574639,0.6597657924211898
42.752557743,0.659723549788063
42.800650858,0.6596965906647494
42.848649982,0.6597146024101924
42.896764377,0.6596821550905143
42.944767831,0.6597121018557637
42.992856357,0.659764032595318
43.04083854,0.6597452306220863
43.088926966,0.6597310931055984
43.136880049,0.6597411712029043
43.184979054,0.6597518331758225
43.232934908,0.6597289419508979
43.281017153,0.659702177712603
43.328964217,0.6597294912536524
43.377048252,0.6597191658241314
43.424993855,0.6597291294071536
43.47307476,0.6597276697769058
43.521005354,0.6597212391640277
43.569110779,0.6597561411820921
43.617067692,0.6598175697388793
43.665147787,0.6598222960476191
43.713137481,0.6598330977570922
43.761237247,0.6597691741427743
43.809240111,0.6597529790835912
43.857335356,0.65976284878169
43.90530655,0.6597323093662726
43.953361354,0.6596944830353738
44.001339328,0.6596898518507299
44.049435253,0.6596803246976699
44.097394087,0.6596390242582161
44.145486552,0.6596265888657422
44.193447176,0.659576048678327
44.241562961,0.6595704384784613
44.289462474,0.6595767157715117
44.337531419,0.6595935355486862
44.385547554,0.6595396342797568
44.433607688,0.6595469814664715
44.481580702,0.659511948130994
44.529639147,0.6595200375402867
44.577640701,0.6595281958380655
44.625703176,0.6595333032712959
44.673656729,0.6595170019242304
44.721760794,0.6594949266653328
44.769855099,0.6594568361317018
44.817940224,0.6594812097511813
44.865895319,0.659427475448701
44.913982303,0.6594399602436866
44.961930357,0.6594158773207837
45.009992631,0.6593855534673139
45.057950785,0.6593657058361818
45.10600384,0.6592923068934966
45.153945804,0.6592442274818439
45.202072159,0.6591802383745343
45.250028052,0.6591436483917207
45.298137448,0.6591041680349032
45.346105101,0.6590531302250929
45.394216107,0.6589995890866408
45.44215467,0.6590202144462683
45.490241635,0.6590008421549262
45.538204959,0.6589922039539436
45.586298464,0.6590266658382272
45.634243858,0.6590149374684627
45.682347303,0.6590321966938549
45.730331897,0.6590812742049182
45.778439462,0.6590694515456403
45.826433096,0.6590491359076879
45.874580971,0.659044625327085
45.922578586,0.6590296871340661
45.970684251,0.6589819590663509
46.018676935,0.6589616065514824
46.066813031,0.658930322466458
46.114833075,0.6589228010973822
46.162929,0.6589123977029857
46.210891674,0.6589131844649888
46.258978189,0.6588185224932716
46.306961263,0.658763094073114
46.354996647,0.658771373489499
46.403005072,0.6587663760030633
46.451114037,0.6587293626645585
46.499115891,0.6586596359929018
46.547221076,0.6585993288987021
46.59519302,0.6585934246553005
46.643290275,0.6585864110263889
46.691278929,0.6585992712747673
46.739355794,0.6585452676900618
46.787365168,0.6585858767723406
46.835449973,0.6585469452932309
46.883407347,0.6584993860236191
46.931461122,0.658469119995562
46.979424665,0.6584274114872241
47.02750876,0.6584258297458095
47.075491184,0.658395802355613
47.123609989,0.6583278652973903
47.171532743,0.6583798754001774
47.219614868,0.6583742910102455
47.267570612,0.6583050374533519
47.315704897,0.658216705720019
47.363643411,0.6581827155265099
47.411728615,0.6582038267320011
47.459683429,0.6582187844880798
47.507784955,0.6582017806999172
47.555735638,0.6582233280876877
47.603812303,0.6582358768098551
47.651765056,0.6582171289781344
47.699850512,0.6582319437387643
47.747837586,0.6581866554467232
47.795923971,0.6582316131638385
47.843896455,0.658218702598033
47.891938219,0.6582049426885026
47.939916103,0.6581709520074301
47.988046839,0.6582174627676063
48.035986302,0.6582247249058047
48.084071627,0.6581997644376156
48.13202913,0.6582136445832507
48.180080355,0.6582529063808304
48.228023119,0.6582511978226444
48.276094913,0.6582104775804068
48.324044357,0.6581932287898772
48.372137732,0.6581588273221542
48.420096556,0.658155304210475
48.468156131,0.6581126360038646
48.516135625,0.6581295227163929
48.56422794,0.6581463770140252
48.612169973,0.6581801497318291
48.660280608,0.6581417156718349
48.708236762,0.6581409707208936
48.756334147,0.6581433563212049
48.804297971,0.658163761785503
48.852396466,0.6581373090654267
48.90037269,0.6581350194376296
48.948467535,0.6581677252255868
48.996430159,0.658112952487454
49.044499004,0.6580397112698015
49.092443387,0.6579934172241612
49.140537902,0.6579615127259645
49.188481696,0.6579851111420966
49.236613272,0.6580050456523215
49.284576925,0.6579980514921063
49.33262586,0.6579460480038675
49.380585593,0.6579440424370733
49.428704839,0.6579081202088974
49.476692533,0.6578912477951201
49.524818118,0.6578498731592927
49.572838912,0.6578003378458968
49.620963278,0.6577845993173219
49.668928042,0.6578057621978782
49.716987496,0.657790433005864
49.76496444,0.6577822023940656
49.813038955,0.6577774179897224
49.861013509,0.6577510960517425
49.909112044,0.6578081101659059
49.957083798,0.6578146269865439
50.005190983,0.6578129124637312
50.053116286,0.6578223870992685
50.101259302,0.6578263648192904
50.149219696,0.6577778148614659
50.19726657,0.6577802096345712
50.245265395,0.6578280349622994
50.29336621,0.6578113423226011
50.341377234,0.6578234308287434
50.38948594,0.6578041923254562
50.437496263,0.65780346192499
50.485611589,0.657755212561712
50.533555552,0.6577563072923811
50.581678338,0.6578268125826261
50.629627472,0.6578145129227749
50.677714927,0.6577773339634921
50.72569983,0.6577348293913398
50.773796305,0.6576964953089031
50.821764929,0.6576557802660583
50.869839505,0.6575705805361838
50.917855449,0.6575649343545164
50.965915513,0.6576175698895379
51.013886097,0.6576398405217274
51.061964412,0.6576131843549277
51.109945216,0.6576101257414013
51.157998421,0.6576274371130741
51.205940334,0.6575597559362811
51.25406922,0.6575511168893295
51.302047313,0.6575355565105941
51.350190459,0.6575479287027489
51.398137673,0.6575583800235182
51.446271768,0.6575858348636734
51.494261142,0.6576383588952975
51.542367947,0.657660560130182
51.590333771,0.6576491553968196
51.638438486,0.6576842926610524
51.68640576,0.657638673483224
51.734525906,0.657609749031704
51.782522169,0.6576002974894241
51.830590144,0.6575606636863542
51.878613238,0.657539220284902
51.926697604,0.657537046120115
51.974681248,0.6574958325885766
52.022780013,0.657477036698243
52.070724706,0.6574080526980526
52.118826921,0.6574458628725968
52.166770945,0.6574452101574286
52.21485487,0.6574863069521509
52.262829184,0.6575060007205367
52.310920609,0.6574699104701824
52.358916553,0.6574676985776491
52.407031568,0.6574494884184532
52.455016423,0.6574809125708376
52.503109738,0.6574375288560728
52.551087421,0.6574575966830123
52.599159276,0.6574107882713677
52.64710962,0.6574022196601762
52.695171515,0.6573681047035894
52.743088628,0.6573445630637735
52.791170493,0.6573317090778651
52.839138446,0.6572601195952724
52.887223811,0.6572617064931778
52.935199136,0.6572279912609026
52.983283421,0.6571748722653306
53.031252604,0.65718144975983
53.079341189,0.6571282899952788
53.127324983,0.6571194760278187
53.175395828,0.6571521072703964
53.223365762,0.6571373367543912
53.271524618,0.657116285257264
53.319517982,0.6571518875791493
53.367590297,0.6571069849812691
53.41554947,0.6571210085120718
53.463635696,0.6571349476315216
53.511599129,0.6571645743549078
53.559645974,0.65715574233548
53.607563057,0.6571188730252349
53.655651672,0.6571143941644598
53.703631745,0.657142720701905
53.751711871,0.6571312808809294
53.799674294,0.6571662872672615
53.84778992,0.6571830742396816
53.895787654,0.6571030773867811
53.943814468,0.6571431026279828
53.991754672,0.6571798192367919
54.039819757,0.6571616089721554
54.08777294,0.657122884663157
54.135861295,0.6570928434049608
54.183799719,0.6570823043691327
54.231915274,0.6569953662264402
54.279905788,0.6569941153471611
54.327978673,0.656973576122234
54.375896236,0.6569423805042647
54.423994741,0.6569289543856307
54.471934445,0.6569577911022972
54.520069521,0.6569864999485754
54.568019954,0.656992312355314
54.616120969,0.6569995954268274
54.664044792,0.6570145200853243
54.712133217,0.6569683771105297
54.760113462,0.6569921342019753
54.808237067,0.6569902559632654
54.856230101,0.6569621784499516
54.904297676,0.6569503593688403
54.952276899,0.6569410659973
55.000348634,0.6569141074770026
55.048355509,0.6569078463058649
55.096412083,0.6568701048938181
55.144364557,0.6568653360690027
55.192538443,0.6569125160512731
55.240530467,0.6568969034526844
55.288660402,0.6569206811052481
55.336573376,0.6569081213245592
55.384702481,0.6568801625286056
55.432677915,0.6568885800434868
55.4808124,0.6568431008564606
55.528820134,0.6568177263741719
55.57693809,0.6568199712323395
55.624904564,0.656753698072164
55.673002339,0.6567573937093256
55.720972833,0.6567412067506989
55.769050938,0.6567324327653317
55.817053132,0.6567734775473869
55.865118947,0.6567724665609153
55.91305315,0.6567557251248042
55.961167876,0.6567433309460182
56.00918127,0.6566942814533975
56.057275895,0.6567034142660678
56.105239528,0.6566650894789862
56.153327843,0.6566982299261654
56.201286277,0.6566741085419894
56.249382312,0.656707454292773
56.297338326,0.6566930739391714
56.345457281,0.6567577104760914
56.393452485,0.656734176526596
56.441576121,0.6567927958484809
56.489567855,0.6567434047128846
56.53766223,0.6567189955181041
56.585636514,0.6567197817191643
56.633772309,0.6567306627855237
56.681729423,0.6567274483564786
56.729889829,0.6567263165237925
56.777846083,0.6567668431380274
56.825939058,0.6568041745676334
56.873910271,0.6568152733154107
56.922027796,0.6567776615749467
56.970007761,0.6568677364518863
57.018142786,0.6569302992907546
57.06610243,0.6568824643804297
57.114227495,0.6568895388793936
57.162174699,0.6568963381638602
57.210290524,0.6569091472953745
57.258272428,0.6569140786972819
57.306395794,0.6569267830670179
57.354340987,0.6568820509337363
57.402425742,0.6569177000287519
57.450370575,0.6569004178418202
57.498496831,0.6568993627518224
57.546464965,0.6569501780875917
57.59453082,0.6568894403704515
57.642504123,0.6568758346275431
57.690625929,0.6568219182985284
57.738627653,0.6567688920562919
57.786702748,0.6567590928132669
57.834671282,0.6567100597839469
57.882782807,0.6567248824907324
57.930890782,0.6566832766112957
57.979036698,0.6566665446849625
58.026968311,0.6566241853608518
58.075117507,0.6566421488208889
58.123062311,0.6566596387729
58.171146245,0.6566692459114066
58.219075379,0.6566815931783803
58.267153454,0.6566764929378104
58.315089487,0.6566557867650772
58.363191683,0.6565920289347156
58.411169996,0.656638837714953
58.459223351,0.6566393573503664
58.507189264,0.6566272427547356
58.55531179,0.6565895036828597
58.603254654,0.6565638580552814
58.651361889,0.6564836473114516
58.699309912,0.6564508864188724
58.747412507,0.6564601625086105
58.795378622,0.6564749036237263
58.843481057,0.6564598780552234
58.891503901,0.6564655564586992
58.939609936,0.6564366066518293
58.98760541,0.6563964751854362
59.035701996,0.656380456858092
59.083673499,0.6563542401141321
59.131791625,0.6563634197554633
59.179772949,0.6563420381326752
59.227864673,0.6562933404257238
59.275820817,0.656276590090942
59.323858362,0.6562521791349628
59.371820146,0.656269324855363
59.419925751,0.6562327678648159
59.467896964,0.6562320699127818
59.51599661,0.6561972383161468
59.563937503,0.6561725810677046
59.612052359,0.656154123940693
59.660030272,0.6561556504137028
59.708109827,0.6561706090044397
59.756114431,0.6561195456989575
59.804208436,0.6561066809291093
59.85215864,0.6560856907496151
59.900243285,0.6560827433694483
59.948216639,0.6560679452798619
59.996373405,0.6560747767214369
60.044322008,0.6560313355965011
60.092428154,0.6560434311083754
60.140430948,0.6560145939454178
60.188529413,0.6559933356974167
60.236532907,0.6559762564065548
60.284600022,0.6559879842464212
60.332558205,0.6560290001976131
60.380685411,0.6560150163684146
60.428636554,0.6560072139595577
60.476673029,0.6559422528330979
60.524660663,0.6559363090985778
60.572768598,0.6559043501480517
60.620713572,0.6558921448873567
60.668789707,0.6558309912798984
60.716779661,0.6558168942262895
60.764854406,0.6557635240452513
60.812827909,0.6557157768706646
60.860953435,0.6557537685951486
60.908926039,0.6557034854119755
60.957011714,0.6557457795043169
61.004986618,0.6557688167487068
61.053046942,0.6557658181007524
61.101013396,0.6557350060989217
61.149112351,0.6557614613575616
61.197067895,0.6557685478414976
61.24516231,0.6557649633394064
61.293132464,0.6557302547556265
61.341226719,0.6556570920457151
61.389204463,0.6556361008400599
61.437293748,0.6555842898957719
61.485274111,0.6555610960180429
61.533380517,0.6554906670515668
61.581353381,0.655451863687859
61.629452686,0.6554661360960332
61.67741334,0.6554452504464154
61.725546595,0.6554571342747112
61.773503569,0.6554355260088331
61.821566884,0.6554519841473518
61.869547047,0.6554868128231099
61.917630342,0.6554544492468541
61.965573806,0.655437841924892
62.013682301,0.6553167092436081
62.061622235,0.6552990947185043
62.10969812,0.655254110582317
62.157690564,0.6552253249027249
62.205825009,0.6551555228451154
62.253798343,0.655179519494191
62.301884478,0.6552278659979872
62.349865182,0.6552257014542894
62.397986347,0.6552478295203162
62.44591092,0.655261721093032
62.494057926,0.6552440097585431
62.5420232,0.6552282341686316
62.590168526,0.655267328766746
62.638103989,0.6552586388051164
62.686259535,0.6552849668338631
62.734214848,0.6552921035379806
62.782297923,0.6552804049938271
62.830258897,0.655318914927812
62.878303272,0.6553320029808531
62.926266056,0.6552918699983061
62.974365801,0.6552185324606293
63.022378115,0.6552420289851184
63.070411579,0.6552313250508167
63.118391563,0.6552791233513436
63.166504009,0.6551940550339413
63.214467922,0.6552268668674242
63.262558237,0.6551985037695905
63.310505241,0.6552027927749415
63.358648377,0.6551628109629365
63.40660205,0.655180168970838
63.454685565,0.6551381079617408
63.502609138,0.6551242666022332
63.550732294,0.6551481232502214
63.598693237,0.6551201720934088
63.646814013,0.6551468310425006
63.694812077,0.6551506458164528
63.742911362,0.6551719617382352
63.790887446,0.6551756713369925
63.838990681,0.6551672219430662
63.886914865,0.6551402136093937
63.93501939,0.6551114886834171
63.982967814,0.6550980600815358
64.031066829,0.6551177548753538
64.079032652,0.6550664035649376
64.127163198,0.6549901467803289
64.175128972,0.6549503406850882
64.223252997,0.654900756696645
64.271224111,0.654883472477969
64.319332526,0.6548591135613637
64.36730218,0.6547920359254018
64.415400475,0.6547621069755409
64.463386469,0.654758287802072
64.511458464,0.6547502104364684
64.559396047,0.6547594014758775
64.607441632,0.6547169101255247
64.655420145,0.6547018911873571
64.703538811,0.6547357768603566
64.751502435,0.6547107412366354
64.7995834,0.6547408736118151
64.847550643,0.6547918593327058
64.895607008,0.6547806430047355
64.943581742,0.6547869126982704
64.991653757,0.6547574595837217
65.039625141,0.6546968519846089
65.087710976,0.6547162742267593
65.135668599,0.6547140932525707
65.183732234,0.6547771291601129
65.231713418,0.6546848753714359
65.279847694,0.6546881289824801
65.327804827,0.6546968671381812
65.375875812,0.6546819972106651
65.423821066,0.6547025269438618
65.471897101,0.6546922243455365
65.519827954,0.6546682434810002
65.567916409,0.6547131674380278
65.615882733,0.654685355704395
65.663972378,0.6547023055756083
65.711922731,0.6547174517026869
65.759996607,0.6547368259065103
65.80793814,0.6547182439421504
65.855981804,0.6547287005240178
65.903957198,0.6546536980704247
65.952085673,0.6546582045797207
66.000040627,0.6546651175637116
66.048098502,0.6546902894835811
66.096033065,0.6546310201473824
66.144138481,0.6546137068977016
66.192069354,0.6545919681248312
66.240122018,0.6545672777916646
66.288067492,0.6545241928536558
66.336141687,0.6546041042166818
66.384128121,0.6545956855648942
66.432226566,0.6546530284950008
66.480143999,0.6546202168240132
66.528246825,0.6545897754325514
66.576157048,0.654586295650594
66.624311504,0.6546268620616392
66.672265667,0.6546194658456923
66.720359732,0.654620692663651
66.768318536,0.65464208292381
66.816419881,0.6546361105359805
66.864405655,0.6546636032538512
66.91249485,0.6546492849713276
66.960480864,0.6546141401165537
67.008560309,0.6545214563544469
67.056536283,0.654505015684521
67.104618428,0.6544738485019584
67.152625192,0.6544552240699917
67.200732627,0.6544663399648483
67.248701181,0.654434446584542
67.296806636,0.6543986663405728
67.34480443,0.6544079355311844
67.392893176,0.6543934772252594
67.44088494,0.6543480514431744
67.489008445,0.6543475980152916
67.536988149,0.6543593087783187
67.585052834,0.6543358885965428
67.633037758,0.6543309312453641
67.681112152,0.6543338152161229
67.729100927,0.6543030141302291
67.777215152,0.6542707613712077
67.825163305,0.6542624762006599
67.873266621,0.6542583539213379
67.921255444,0.6542179178570363
67.969412121,0.6541924123277221
68.017351214,0.654200295542668
68.065461589,0.654195896752683
68.113453913,0.654196267567057
68.161580349,0.6541891791023696
68.209688494,0.6541689463805944
68.257750039,0.6541444506496948
68.305703022,0.6541866353781743
68.353757547,0.6541756307047798
68.401713361,0.6541835670610184
68.449820656,0.6542069696836369
68.497818,0.6541903742372144
68.545927715,0.6541176997949012
68.593855208,0.6540510404066723
68.641944173,0.6540601869798177
68.689901667,0.6540333059183534
68.738003362,0.6540175061148703
68.785958856,0.6540361489366001
68.834042711,0.6540000263183848
68.882008685,0.6539978460255316
68.93014425,0.653987275857043
68.978120264,0.6540355791535521
69.026206559,0.6539833407050797
69.074145973,0.6539808045275782
69.122216087,0.6539888363875007
69.170204561,0.653964554358711
69.218313187,0.6539228344067728
69.2662806,0.6539051637870524
69.314372206,0.6538927436109988
69.36234653,0.6538587332039041
69.410485225,0.6538338471726516
69.458487769,0.6538311398475158
69.506586894,0.653825180039491
69.554522787,0.6537987023166941
69.602630433,0.6538010843656953
69.650621907,0.6537929730950444
69.698683172,0.6537974540151998
69.746649215,0.6537394398391596
69.79475099,0.6537522116054685
69.842682904,0.6537698305111495
69.890786319,0.6537748818286445
69.938715863,0.653765574103754
69.986862238,0.6537027076202282
70.034791792,0.6537091017065217
70.082906927,0.6537037332395397
70.130856361,0.6536819272448638
70.178954556,0.6536641017188384
70.226900239,0.6536462536822452
70.275026434,0.6536652494842758
70.323006158,0.6536516335985711
70.371075904,0.6536621260339321
70.419074238,0.6535273075939703
70.467172733,0.653509053673283
70.515131586,0.6534395559778521
70.563208681,0.6534146179805718
70.611137354,0.6534420986622479
70.65921796,0.6533933851879306
70.707178003,0.6533723464353319
70.755275458,0.6533479167521905
70.803239182,0.6533604605692285
70.851357387,0.6533439773861875
70.899321641,0.6533309015251926
70.947433347,0.653338232643492
70.99535413,0.6532976254507081
71.043434605,0.6532535193951885
71.091379098,0.653199420309568
71.139435743,0.6531813625459383
71.187410657,0.6531777881015367
71.235557153,0.6531989302464839
71.283530306,0.6531734675058383
71.331661052,0.6531232430721373
71.379596565,0.6531500494236486
71.427702461,0.6530768801273471
71.475652604,0.6530570880103987
71.523729709,0.653052725692786
71.571645012,0.6531012689217962
71.619701777,0.6530440934615407
71.667693001,0.6530303158268584
71.715760126,0.652994368143322
71.76374565,0.6530273437416325
71.811870705,0.6530227076693575
71.859835929,0.653015737358285
71.907898443,0.6530108519028268
71.955858277,0.653019703093041
72.003932822,0.6530090052940024
72.051900656,0.6530297458383691
72.100006811,0.6529624603223722
72.147928004,0.6529070330903236
72.196027689,0.6528855458740328
72.244032554,0.6528690070435639
72.292178819,0.6528094623225208
72.340118313,0.652772791041312
72.388201438,0.6527477045505072
72.436189022,0.6527095714186942
72.484305437,0.6526898564864524
72.532241121,0.652635436998716
72.580344186,0.652618285891967
72.6283187,0.6526471031553722
72.676420255,0.6526460588781753
72.724443749,0.6525724813611836
72.772575025,0.6525774790591214
72.820480178,0.6525847054074624
72.868563283,0.6525275340069977
72.916565117,0.6525544156509646
72.964682772,0.6525110431674188
73.012687156,0.6524723771089733
73.060765111,0.6524290392040124
73.108744135,0.6523887433317461
73.156844971,0.6523783793585378
73.204827364,0.6523942099835864
73.252925809,0.652379764763369
73.300890903,0.652359433299278
73.349027299,0.652335719758634
73.397013363,0.6523225917405836
73.445105948,0.6523400170367755
73.493092862,0.6522810625703324
73.541159536,0.6522275107123995
73.589150661,0.6521900947122291
73.637227736,0.6521540640105243
73.68520008,0.6521487165423948
73.733273674,0.6521847800913941
73.781372639,0.6522124973635582
73.829495425,0.6521641844479716
73.877452118,0.65216341831725
73.925574384,0.6520999916434679
73.973538708,0.6520508024679459
74.021638753,0.6520477957456284
74.069612807,0.6520251253250141
74.117706932,0.6520394452473213
74.165725526,0.651997371440249
74.213821221,0.6519837717354878
74.261807645,0.651924590738392
74.30987767,0.65197199792958
74.357850614,0.6519573387700831
74.405931619,0.6518822618845896
74.453889312,0.6519055725157177
74.501964288,0.6519165708235244
74.549961701,0.6519314323994178
74.598077767,0.6519677557666013
74.646110971,0.651986321743819
74.694205816,0.6520119127668569
74.74216079,0.6519924487355085
74.790270235,0.6520270273691136
74.83829243,0.6519857232697487
74.886397795,0.6519953540124386
74.934412689,0.6519443753120058
74.982521444,0.6519760793265243
75.030462528,0.651935179506073
75.078526723,0.6519095484632259
75.126478386,0.6519073881619655
75.174623592,0.6518882589665173
75.222622586,0.6518821154724922
75.270705961,0.6518792628738281
75.318668105,0.6518623195733252
75.36676871,0.6518929550247042
75.414735324,0.6518890124069998
75.462859509,0.651906091293735
75.510811722,0.6518621015423562
75.558917858,0.6518601039469044
75.606888182,0.6518839426157683
75.654954507,0.6518876929581287
75.70293371,0.6519059930432488
75.751040035,0.6519197458573851
75.799028669,0.6518185770580599
75.847128925,0.6517961754510124
75.895134459,0.6518679428914205
75.943270695,0.6518053582023138
75.991247698,0.6517798689199273
76.039313103,0.6516952664799457
76.087261566,0.6516275168746662
76.135372602,0.6516917090786869
76.183330836,0.6517510923368575
76.231442291,0.6517461858890937
76.279405055,0.6517390985603717
76.327446089,0.6516878397637452
76.375421013,0.6517134666071702
76.423527168,0.6516769069023742
76.471498762,0.6516660396990271
76.519651568,0.6515697740206853
76.567634751,0.6515637330956499
76.615706216,0.6515741762673894
76.663665671,0.6516257684038129
76.711755205,0.651594601465722
76.759736279,0.6515716233869944
76.807776594,0.6515735411966553
76.855726957,0.6515809319720451
76.903800592,0.6516071901895988
76.951781266,0.6516298908522083
76.999854201,0.6515654209379266
77.047757614,0.6515670161461691
77.095845209,0.6515815649519552
77.143789302,0.6515695087463872
77.191869408,0.6515489654631585
77.239794571,0.6515062446260771
77.287868656,0.6515097624914955
77.335808969,0.6515099441394474
77.383868094,0.6514768683761782
77.431822777,0.6514265358990596
77.479928983,0.6514277656296076
77.527868186,0.6514662493522295
77.575944431,0.6514154445805687
77.623882575,0.6513871489190556
77.671939509,0.6513860867371875
77.719922243,0.6514031956862407
77.768018988,0.6513494074797963
77.815945282,0.6513535426819729
77.863990376,0.6513696763391692
77.91194382,0.6513470086717295
77.960042335,0.6513588751890361
78.008018839,0.6512882694283426
78.056090554,0.6512240830569028
78.104033527,0.6511527885168479
78.152091202,0.6511557827336053
78.200033625,0.6511759045831373
78.24810253,0.651170389245723
78.296043294,0.6511548492857342
78.344120449,0.651144914156631
78.392104913,0.6511586775054821
78.440146267,0.6511423645770186
78.48808145,0.651132919129632
78.536148426,0.6510858401683502
78.58414948,0.6510991390241482
78.632266325,0.6510921375619257
78.680251089,0.651104351832586
78.728329924,0.6510920308952477
78.776309907,0.6511198587613233
78.824416453,0.6510970050714721
78.872373887,0.6510947503230301
78.920455762,0.6510442309146075
78.968446676,0.6510563172321592
79.016562051,0.651037797787627
79.064506274,0.6510176799195733
79.112574389,0.650965912163783
79.160528573,0.6509599215792616
79.208618758,0.6509578695283263
79.256610722,0.6509326915913491
79.304737217,0.6509169265662513
79.352737722,0.6509194457194329
79.400809546,0.650895896802885
79.44876949,0.6508594294046441
79.496875055,0.6508710838102849
79.544823869,0.6508022517726207
79.592937584,0.650825063334027
79.640893938,0.6508313750441423
79.688964513,0.6507673264574086
79.736909546,0.6507539165701137
79.785008991,0.6507414858880981
79.832967705,0.6507506851459035
79.88106979,0.6507595910868634
79.929026694,0.6507563121091238
79.977126509,0.6507109440053573
80.025090903,0.6506832928995576
80.073193368,0.6506275356127784
80.121146671,0.6506260109340005
80.169229146,0.6506260331649809
80.21719792,0.6506645574323879
80.265264315,0.6506908740575106
80.313265919,0.6507002068100772
80.361356544,0.6506562695638488
80.409286388,0.650720605259616
80.457387903,0.6507776918385942
80.505349006,0.6507531224822233
80.553459962,0.6507515686231999
80.601412395,0.6507552372181751
80.649541471,0.6508010767012656
80.697547215,0.6507254082543585
80.74567102,0.6507688946514055
80.793621404,0.650794904046524
80.841712469,0.650811876755071
80.889703503,0.650777742120648
80.937783378,0.6507457502665979
80.985758962,0.6507191923647861
81.033859717,0.6507470476378039
81.081833321,0.6507738866117511
81.129969687,0.6507733362943205
81.177969871,0.6507145993458037
81.226114796,0.6507670384467452
81.27410419,0.650718321709746
81.322219435,0.650695423786548
81.37020392,0.65063673571151
81.418334445,0.6506251502774563
81.466323919,0.6506625155138367
81.514416634,0.6506532875211891
81.562424988,0.6505954942690513
81.610539903,0.650598823016116
81.658523238,0.65060983527171
81.706638413,0.6506238340832529
81.754609237,0.6506247901523078
81.802698312,0.6506164658640898
81.850655345,0.6505966140173981
81.8987417,0.650621921919275
81.946715504,0.6506772344091075
81.994769209,0.6506412880148743
82.042722532,0.6506760904997415
82.090814347,0.6506851898087139
82.138811541,0.6506555958278295
82.186902497,0.6506572301123731
82.234897281,0.6506599762293243
82.282982116,0.6506756931478387
82.330958559,0.6506544232083229
82.379042094,0.6506725884678998
82.426972338,0.6506743577636332
82.475057633,0.6506488532778567
82.523003527,0.6506614629328438
82.571129592,0.6506957308893376
82.619079455,0.650665422083087
82.66715422,0.6506233747959539
82.715099433,0.6505996525542854
82.763170999,0.6505852801846661
82.811181423,0.6506113405967034
82.859260818,0.6506002526342162
82.907237122,0.6505214193821242
82.955349967,0.6505411229581409
83.003358161,0.6505367983618237
83.051442847,0.6505167467545144
83.09941577,0.6505192745591117
83.147527765,0.6505426736210757
83.19554157,0.6504879003528101
83.243609524,0.6504849886306822
83.291571108,0.6505099115879522
83.339645373,0.6505145262942692
83.387624397,0.6505021650073629
83.435728042,0.6504905615355324
83.483690646,0.6505128280481904
83.531821641,0.6505020657181199
83.579825886,0.6505186623833554
83.627939261,0.6505096145098589
83.675891604,0.6504842159193364
83.723987139,0.6504496126704297
83.771948643,0.650437334587882
83.820074039,0.6504338995375807
83.868019912,0.6504926195597145
83.916127797,0.650445652827251
83.964070431,0.6504407018880771
84.012160456,0.6504607523968848
84.060128099,0.650445305114438
84.108217325,0.6504199531934973
84.156199019,0.6504762288169724
84.204323274,0.6504601838184987
84.252310448,0.6504344697039443
84.300407593,0.6504320860614023
84.348369557,0.650403187820546
84.396503293,0.6503753187004929
84.444499656,0.6503459758985849
84.492613312,0.6503548488058427
84.540569576,0.6503763280248188
84.588690151,0.6503395786064642
84.636712185,0.650325583327141
84.68479169,0.650314657007526
84.732809754,0.6502941965985666
84.78091684,0.6502759947736759
84.828907994,0.6502603947094127
84.877001749,0.6502437717244717
84.924977353,0.6502212524245385
84.973071518,0.6502063628502153
85.021048492,0.650142074076651
85.069131327,0.6501373658057021
85.11706276,0.6501192816834125
85.165186165,0.6501483007384394
85.21318528,0.6501231892792014
85.261272424,0.65010436570224
85.309231638,0.6501470400812697
85.357321153,0.6501379894176228
85.405281777,0.6501568680547721
85.453381742,0.6501766499153647
85.501308555,0.6501670837039114
85.54938723,0.6501092381498853
85.597363434,0.6500596614037575
85.645467239,0.6500862619538662
85.693424733,0.6501230290426186
85.741545479,0.6501213249895357
85.789562023,0.6501149806449544
85.837664948,0.6501400581222121
85.885621152,0.6501743760041612
85.933755557,0.6501466972987626
85.981711841,0.6501340776455928
86.029825196,0.6501116139662263
86.077893921,0.6500763020759126
86.125990276,0.6500503748208291
86.17395828,0.6499775002791948
86.222058915,0.6499687773638965
86.270000468,0.649944763551345
86.318028013,0.6499548312414825
86.365979256,0.649882064711016
86.414082712,0.6498517343523339
86.462018695,0.6498271462552375
86.51012848,0.6498027086864302
86.558098964,0.6497354656423308
86.606150029,0.6497281043328327
86.654120752,0.6497427140704274
86.702240978,0.6497786305814187
86.750232912,0.6497871236127378
86.798300287,0.6498002135759261
86.846296271,0.6498484658292789
86.894403356,0.6498516885101364
86.94239951,0.649830498742142
86.990504806,0.6498113350402538
87.03849791,0.6497733195765399
87.086621915,0.6496989293690703
87.134549208,0.649681215607329
87.182673763,0.6496593240680658
87.230615047,0.6496307281209303
87.278681122,0.649576158637978
87.326636736,0.649530253195039
87.374738451,0.6494797269855669
87.422687634,0.6494595095956197
87.470776149,0.6494385235654516
87.518772324,0.6494470910089084
87.566876519,0.6494427357817433
87.614824362,0.6494623372675674
87.662905177,0.6494480727410639
87.71084858,0.6494462395808127
87.758954646,0.6494824677610331
87.80690238,0.6494626052380932
87.855016975,0.6494058578371976
87.902998979,0.6493384741945945
87.951119784,0.6493113475980733
87.999081787,0.6492327366210227
88.047154203,0.6492479034129581
88.095142277,0.6492786575584398
88.143257822,0.6492376464016003
88.191255736,0.6491715499921511
88.239333241,0.6491931700483734
88.287341365,0.6492130360725827
88.335440301,0.6491564446752917
88.383395434,0.6491708120567146
88.431477049,0.6491475420488949
88.479419712,0.6491837547164767
88.527528987,0.64913463961612
88.575505531,0.6490962347313098
88.623591857,0.649105848253809
88.67157539,0.649110404857902
88.719663236,0.6491179701762311
88.767616009,0.6490900578788191
88.815660723,0.6490867281734618
88.863617897,0.6490986577823461
88.911696552,0.649064969711655
88.959609725,0.649077089895889
89.007720311,0.6490402820346617
89.055693704,0.6490201498541496
89.103792019,0.6490232713969105
89.151737703,0.6490227850844407
89.199851648,0.6490176959801853
89.247810682,0.6489873976044734
89.295868087,0.6489450473333873
89.343836141,0.6488945257493766
89.391935965,0.6488998072884907
89.43989462,0.6489096255826319
89.487972304,0.6489232136754984
89.535948338,0.6488841512711541
89.584043833,0.6489114896476885
89.632000907,0.6489249776655179
89.680093302,0.6488949228859512
89.728070036,0.6488859680537489
89.776183151,0.6488637010351272
89.824104905,0.6488761771917054
89.87219432,0.6488217769901624
89.920177333,0.6488088817342653
89.968257568,0.6488230511110664
90.016218872,0.6488872613771687
90.064279007,0.6489032476663879
90.11223322,0.6488507028636933
90.160300565,0.6488189890772719
90.208296759,0.6488704635644793
90.256414795,0.6488927827420449
90.304347018,0.6488981774683042
90.352473653,0.648962132628913
90.400444257,0.648893691748804
90.448526582,0.6488903145873198
90.496532886,0.648876319615426
90.544624082,0.6488865075424665
90.592553495,0.6488669013738382
90.64063142,0.6488282885426545
90.688573253,0.6488212729322963
90.736657528,0.6488168822177262
90.784661802,0.6487959581566635
90.832749957,0.6487797260903995
90.880726821,0.64880557673936
90.928839007,0.6488134944200088
90.976846491,0.6487905068180151
91.024939676,0.6488156360311171
91.072898169,0.6487959357241931
91.121046255,0.6488146306320896
91.169035929,0.6488157514965949
91.217137465,0.6487837130107528
91.265105448,0.6488418045499638
91.313173723,0.6488565199334568
91.361179237,0.6488525937870608
91.409275802,0.6488794957189653
91.457236566,0.6488615123607977
91.505353581,0.6488635176757691
91.553335145,0.6488297262641148
91.60140362,0.6488045619737465
91.649379204,0.6488217620485789
91.697476649,0.648857365389612
91.745473463,0.6488213955700668
91.793545548,0.648742638324677
91.841480351,0.6486816489401378
91.889589447,0.6486674389596345
91.93754687,0.6486404825539495
91.985638815,0.6486792824138654
92.033574479,0.648645409006943
92.081664614,0.6487029596937656
92.129634548,0.6486380954212453
92.177734983,0.648602463146408
92.225717127,0.6485951171159778
92.273812662,0.648594038912479
92.321761446,0.6485453781403875
92.369905881,0.6485609337576016
92.417799474,0.648573720964989
92.465881659,0.6485748439976045
92.513833493,0.648593512180347
92.561919707,0.6486078053099044
92.609856311,0.6486214006035561
92.657952126,0.6485837382400911
92.70593742,0.6485125115077577
92.754204567,0.6484845195392839
92.802185521,0.6484600254652322
92.850269686,0.6484665956665878
92.89821198,0.6484451044582081
92.946318245,0.6484618947409723
92.994256828,0.6484275264045083
93.042348403,0.6484427961608616
93.090348567,0.648449386892805
93.138442403,0.6483975674855241
93.186401346,0.6483783197641438
93.234500371,0.6483463323137456
93.282486335,0.6483436323583857
93.33057806,0.6483688769216462
93.378576954,0.6483410385413745
93.4266782,0.6483482639714366
93.474665934,0.6483327811665014
93.522804209,0.6483079371570752
93.570787543,0.6482768412996557
93.618892148,0.6482897809002469
93.666840421,0.6482240962583922
93.714920717,0.6482829667973095
93.76286735,0.6482717576558749
93.811005726,0.6483143580617257
93.858951679,0.6483037486669155
93.907056534,0.64824723846216
93.955030278,0.6482757147293666
94.003111213,0.6481929089793037
94.051080207,0.6481843559169116
94.099189882,0.6481765313260053
94.147200476,0.6481860432153727
94.195294811,0.6481428820286135
94.243270556,0.6480808670879527
94.291368481,0.6480137461225716
94.339333005,0.6479666462183874
94.387389149,0.6479650239119373
94.435383363,0.6480105457716662
94.483489928,0.6479914416039462
94.531428412,0.6479998986653461
94.579547057,0.6480567696585903
94.627521861,0.6480767406018206
94.675632396,0.6480969168153718
94.72360181,0.6480703314341331
94.771734585,0.648071879874695
94.81974903,0.6480090135657633
94.867823325,0.6479812129991138
94.915809909,0.647966774157811
94.963920934,0.647951617757189
95.011874428,0.6479031488200707
95.060014313,0.6479175656299027
95.107965857,0.6478857195058504
95.156041192,0.6478938321369301
95.203971695,0.6478870669138126
95.25203293,0.6478626104844789
95.300044234,0.6478220112081466
95.348151379,0.6477859324607366
95.396141803,0.6478361778205866
95.444218508,0.6478659933390625
95.492171562,0.647913140452704
95.540306247,0.6479303983723721
95.588277971,0.6478632040458951
95.636385897,0.6478306564149354
95.68431154,0.6477784009788454
95.732421755,0.6477119019197516
95.780382199,0.647737736462973
95.828450513,0.6477167557597756
95.876421147,0.6477690450807072
95.924538223,0.6477503421520793
95.972522057,0.6477305025500162
96.020636332,0.647737050791277
96.068629356,0.6477372289024946
96.116731991,0.6476977998935135
96.164709735,0.6476457266785104
96.21281531,0.6476268163668736
96.260772384,0.6475985329119089
96.308889159,0.6475675252786146
96.356844943,0.6475264603565405
96.404922048,0.6475845343123623
96.452916102,0.6475789303139069
96.501061377,0.6476087423211042
96.549035461,0.6476332058592393
96.597119826,0.6475870622143219
96.64511681,0.6475660993498683
96.693194305,0.6475671150060558
96.741147058,0.6475671187106592
96.789230744,0.6475831897170955
96.837217067,0.6475674534915083
96.885334193,0.6475309977735092
96.933317197,0.6475864208060103
96.981387562,0.6475710279698166
97.029355156,0.647540070666969
97.077480671,0.647521677663239
97.125404634,0.6474829132084947
97.173467029,0.6474955096477458
97.221387372,0.6474725507271245
97.269484657,0.6475131060883537
97.317475902,0.6475129881192451
97.365537886,0.6474840278624694
97.4135355,0.6474973366447473
97.461645596,0.6474438746863785
97.50965304,0.6474612987557442
97.557727155,0.6474619277201049
97.605716989,0.6474343354076111
97.653796024,0.647450258720522
97.701746187,0.6474239230648549
97.749868073,0.6474138835168549
97.797830106,0.6474106638379563
97.845913921,0.6473723053566518
97.893876305,0.6473291189819155
97.94196138,0.6473336002751129
97.989916544,0.6473406266505517
98.038005969,0.6473842372234683
98.085977322,0.6472968322516219
98.134091028,0.6472988957336978
98.182041991,0.647265604317677
98.230109126,0.647211525084659
98.27809661,0.6472116239620697
98.326165405,0.6472003807430123
98.374109948,0.6471918655179937
98.422275254,0.647167102303487
98.470249078,0.6471362949409862
98.518405884,0.6471418816875443
98.566344308,0.6471618138824994
98.614428313,0.6471589510903047
98.662384006,0.6471289483478859
98.710427481,0.6471389131366703
98.758471515,0.6471659208586388
98.80655632,0.6472210571544882
98.854522124,0.6472030375784042
98.902653009,0.6472363197935158
98.950611693,0.6472664216632953
98.998695268,0.6472744794263244
99.046648051,0.6472175194599542
99.094731816,0.6472466494043803
99.14267549,0.6472370677087657
99.190805416,0.6471969765723615
99.23880294,0.6471922096389591
99.286939445,0.6471982660276833
99.334934319,0.6471640319057588
99.383037505,0.6471348906423958
99.430966798,0.6471550413467579
99.479037033,0.6471161269687044
99.527028487,0.6470977803444775
99.575114611,0.6470916255583634
99.623078915,0.6470768166876344
99.671153511,0.6470803144144753
99.719099814,0.6470628397473887
99.767204699,0.6470486590980132
99.815130812,0.6470702413564222
99.863204957,0.6470625871208159
99.91115239,0.6470540748939787
99.959286726,0.6470114959637394
100.00722582,0.6470757470081924
100.055354215,0.6470879220203439
100.103345629,0.6470692227977113
100.151440384,0.6470889648636353
100.199368227,0.6471015109427
100.247426463,0.6470968811672825
100.295386646,0.6470625664902239
100.343480751,0.647036458218582
100.391446845,0.6470790839279924
100.43953352,0.6470749010359579
100.487472743,0.6471210357524674
100.535584109,0.6471085839397992
100.583571233,0.6470654375421953
100.631660798,0.6470805521463269
100.679692242,0.6470868259547917
100.727755237,0.6471138407323939
100.77570938,0.6470810569033187
100.823847936,0.647134810884395
100.87179311,0.6472135886438382
100.919897285,0.647191492734532
100.967893759,0.6472052685892238
101.016006724,0.6471394249142209
101.063946237,0.6471801453459252
101.112046393,0.6471917812169731
101.159964166,0.6471834586110312
101.208059591,0.6471326196949689
101.256016905,0.6471066424691029
101.30411228,0.6470863739387726
101.352038103,0.6470371103283524
101.400141138,0.6470263588372367
101.448113292,0.6470175464781429
101.496208187,0.6470044632096497
101.544188321,0.6469535930816811
101.592250386,0.6469878525565004
101.64020145,0.6470494770532699
101.688294905,0.6470452550982038
101.736277528,0.6470296865175852
101.784426894,0.6470064516763964
101.832405898,0.6470231334581825
101.880556014,0.6470040717807893
101.928527898,0.6469775519866648
101.976604763,0.6469444450360082
102.024576956,0.6469826968152937
102.072688052,0.6469619290517238
102.120648185,0.6469292003863972
102.16872715,0.6469038492689361
102.216704054,0.646853713292099
102.264818859,0.6468423761362848
102.312801604,0.6468235143237595
102.360926749,0.6468124280651182
102.408859152,0.6468222769511222
102.456959497,0.6468214175975582
102.504898281,0.6467926602764676
102.553001596,0.646781104141175
102.60099187,0.646800113996671
102.649076895,0.6467191410065654
102.697048549,0.6466751698558038
102.745120723,0.6467423256943435
102.793097417,0.6467348664942366
102.841164102,0.646734059108936
102.889101746,0.6467065426431812
102.937248991,0.6467171902404024
102.985211845,0.646691971924693
103.03330496,0.6467130555862866
103.081295024,0.6467317493853418
103.129401589,0.6466685064821741
103.177381244,0.6466193661998283
103.225488188,0.646595860377547
103.273464442,0.646614639523602
103.321560447,0.6466344829169756
103.369555021,0.6466212508728968
103.417608566,0.6465982314343358
103.46558926,0.6465850163515723
103.513683535,0.6465883685815939
103.561639939,0.6465807660703882
103.609736774,0.6465922328038821
103.657676527,0.6465849519335345
103.705813923,0.6465448400697503
103.753773027,0.6465609999409995
103.801888192,0.6465727491414074
103.849839775,0.6465204900866586
103.897960711,0.6464774188916619
103.945898204,0.6463796011716322
103.993961529,0.6463923230182186
104.041916153,0.6463305906591437
104.089978707,0.6462645096477471
104.137935331,0.6462640164504704
104.185995496,0.6462889657958404
104.233933309,0.6462762026694547
104.282027184,0.6462691100852599
104.330018858,0.6462254727198958
104.378172214,0.6461907265567096
104.426123878,0.6461751696080518
104.474240643,0.6461867809061479
104.522211677,0.6462182372948703
104.570301942,0.646213848976795
104.618262016,0.646234500964469
104.666364751,0.6462484654203856
104.714352515,0.6462074928229976
104.76244482,0.6462195384836711
104.810434543,0.6461531834040608
104.858504809,0.6461074195834045
104.906443732,0.6461205562683556
104.954534637,0.6461723165488175
105.002520881,0.646133217529121
105.050666597,0.6461083030638411
105.09861544,0.6460867230433568
105.146728736,0.6460715386628124
105.19471233,0.6459929984762718
105.242788454,0.6459576590661475
105.290775158,0.6459053981032437
105.338870863,0.6458907164837553
105.386867677,0.6458751724657396
105.434993793,0.6457836992259215
105.482971127,0.6457623985878391
105.531090262,0.64571307174755
105.579036626,0.645647151638483
105.627146721,0.6456661771672363
105.675107335,0.6456481531183276
105.72318839,0.6456112667318087
105.771141744,0.645565297841488
105.819196408,0.6455259194612005
105.867142112,0.6455066039947227
105.915222036,0.6454760661927772
105.96318946,0.6455120364607007
106.011247075,0.6454961689026136
106.059194369,0.645463735386021
106.107243203,0.64548218069487
106.15549778,0.6454768888646673
106.203601415,0.6454432434615358
106.251556378,0.6453683429466515
106.299683974,0.6453337273651722
106.347667018,0.6453204528075323
106.395771293,0.6453633918756317
106.443750497,0.6453569797556856
106.491868712,0.6453354556447637
106.539820976,0.6453803533757467
106.587954902,0.6454169500217217
106.635892355,0.6454085113821328
106.684003161,0.645368236542796
106.731997634,0.6453435990256703
106.780107479,0.6453994839811878
106.828083183,0.6453973496849371
106.876181929,0.6453730480608003
106.924229333,0.6453558355842749
106.972350729,0.6454105351080479
107.020304802,0.645438007775825
107.068395777,0.645401128819458
107.1163183,0.64540650466292
107.164441346,0.6453848781157483
107.2124271,0.645435263218899
107.260544616,0.6454171515463191
107.308493829,0.645462975131489
107.356591564,0.6453678410816381
107.404547787,0.6453600034297869
107.452625813,0.6453276503374824
107.500597186,0.6453563721064252
107.548697742,0.6453619107249622
107.596682785,0.6454084909579315
107.644789941,0.645344977767024
107.692783045,0.6452978914023704
107.74086256,0.6452810250148756
107.788806923,0.6452919776183933
107.836904989,0.645281023048241
107.884867662,0.6452217443352766
107.932951207,0.6452304381744658
107.980952911,0.645169522726216
108.029052756,0.6451633129510582
108.07701234,0.6451436990499732
108.125124625,0.6450956066749061
108.173114429,0.6451327030085922
108.221204144,0.6451068544252825
108.269182898,0.6451045815423214
108.317298043,0.6451555708587572
108.365234787,0.6451392653076797
108.413338532,0.6451173909342092
108.461275016,0.6450743534656445
108.509372561,0.6449967329746878
108.557346234,0.6449453799015897
108.605440529,0.6449285262527804
108.653391483,0.6449145232806994
108.701522649,0.6448656483039898
108.749477962,0.6448358933021973
108.797576607,0.6447490739449365
108.845534701,0.6447377874830791
108.893597406,0.6447170212446766
108.941553959,0.6446616331626436
108.989667645,0.644654644126918
109.037622258,0.6446461390269391
109.085741644,0.6446458521283356
109.133690847,0.6445926965483867
109.181801753,0.6446144136251466
109.229739616,0.6445610218921739
109.277848771,0.6445649006006048
109.325819485,0.6445754535013716
109.37393547,0.6445415588765686
109.421942894,0.6444866966053063
109.47004357,0.6444458770464322
109.518056344,0.6444866573434818
109.566160739,0.6444179947975853
109.614137553,0.6443549402529217
109.662267268,0.6443236679824274
109.710203832,0.6443455817715311
109.758337327,0.6443171345199826
109.806309992,0.6443352886087201
109.854402827,0.644374516112439
109.90236745,0.6443840723542296
109.950438835,0.6443842458456249
109.99848304,0.6444010111262167
110.046583924,0.6443697666633316
110.094550079,0.6443737587024901
110.142668794,0.6443586532955642
110.190648348,0.6442917354305258
110.238722742,0.644293057264931
110.286686066,0.6442715778333108
110.334798271,0.6442746238167224
110.382753245,0.6442781736544602
110.43084766,0.644266675616412
110.478824184,0.6442894516122357
110.52696138,0.6442112409901462
110.574923343,0.6442518132992098
110.623047389,0.6442193919883744
110.671016383,0.6442682470312435
110.719149658,0.6442629611345623
110.767119782,0.6442438659783352
110.815220257,0.644223641263348
110.863180071,0.6442249227407749
110.911259875,0.644195314364786
110.95923303,0.644128402560609
111.007400855,0.6441248147995433
111.055358169,0.6440900245482312
111.103471864,0.6440355909069558
111.151403928,0.6439991051142437
111.199519773,0.6440115868722891
111.247495327,0.6439761044107785
111.295596442,0.6439637810170292
111.343562116,0.6439263967781558
111.391628841,0.6439532685173593
111.439563944,0.6440217169049028
111.487688969,0.6440501441740001
111.535662124,0.6440104773392605
111.583742148,0.643991387723579
111.631684562,0.6439780394253966
111.679816767,0.6440335971024362
111.727791421,0.6439851880000049
111.775928556,0.6439665362812176
111.82389718,0.6440508864648977
111.872014346,0.6440188517496873
111.919986219,0.6439876301121152
111.968037574,0.6440120748068482
112.016020058,0.6439905822029677
112.064096213,0.6439833501871973
112.112041257,0.6439636757223749
112.160152622,0.6439677014421283
112.208124015,0.6439694793085363
112.256213681,0.6439830283135766
112.304188074,0.6439331268294795
112.352289569,0.6439941771419054
112.400199613,0.6439798234600752
112.448280608,0.6439949248046614
112.496261652,0.6439723080921733
112.544364947,0.643955582709328
112.59233067,0.6439849278789508
112.640425155,0.6439787335366532
112.688391479,0.6440002138764637
112.736536355,0.6439696502039616
112.784529459,0.6439047615625707
112.832611494,0.6439726017185412
112.880554177,0.6440132135106339
112.928662652,0.6440327465807094
112.976613096,0.6440341367165721
113.024712841,0.6439804651680734
113.072684715,0.6439679634382469
113.12073988,0.6440275536999275
113.168730304,0.6440200936498652
113.216815999,0.6440520107480557
113.264771433,0.6440865226208272
113.312875728,0.6441034352820206
113.360893282,0.6440644537698964
113.408996337,0.6440533444686023
113.456983941,0.6440879694259082
113.505055366,0.64411097042801
113.55304592,0.6441283210916373
113.601178506,0.6440616609231227
113.649129259,0.6440780956557524
113.697223244,0.6440843255756454
113.745174738,0.6440436118294434
113.793260313,0.6440104634613357
113.841284237,0.6440494363591217
113.889413913,0.6440082744192266
113.937404897,0.6440109587402818
113.985489642,0.6439981680795988
114.033488766,0.6439872500564261
114.081581071,0.6439532498419889
114.129556695,0.6439307388171462
114.177770961,0.643890358537822
114.225798986,0.6439123113082319
114.273918201,0.6439044653956676
114.321897175,0.6439002767484198
114.36999536,0.6439089211624733
114.417934533,0.6438792005244164
114.466029018,0.6438684236698164
114.513981092,0.643875234757075
114.562059717,0.6439303813459543
114.610055791,0.6439451163413358
114.658103395,0.6439700785513319
114.706070219,0.6440141974318835
114.754174414,0.644067726116691
114.802140498,0.6440973870052641
114.850250134,0.6441373573978938
114.898171397,0.6440018833294421
114.946312252,0.6439869589875609
114.994249726,0.6439800322539038
115.04231406,0.6439651067955513
115.090286095,0.6439964011825042
115.1383937,0.6440234535460525
115.186358203,0.6440591579084802
115.234410988,0.6440391274003241
115.282408832,0.6440087041012071
115.330512307,0.6439778658342479
115.378458711,0.6439936054253366
115.426576676,0.6440255027878187
115.47455462,0.6439977941005959
115.522612095,0.6440010242134113
115.570560178,0.6439710920722342
115.618660163,0.6438980334640766
115.666648098,0.6438718621790924
115.714755543,0.6438858536118659
115.762722177,0.6437987822792348
115.810821821,0.6438246515789275
115.858764655,0.6437774010129299
115.906833849,0.6437189642551031
115.954783944,0.6437355343221738
116.002910059,0.643695252634216
116.050863303,0.6437451222702292
116.098957938,0.6437058258344848
116.146909251,0.6437288000263587
116.194981886,0.6437043823008025
116.24291559,0.6436436147500789
116.291045155,0.6436479108486733
116.339024349,0.6436266679804038
116.387147304,0.6435887196133847
116.435107728,0.6435732715832154
116.483219563,0.6435609571758782
116.531212197,0.6436037348186432
116.579296992,0.6435714005441919
116.627264196,0.6435836527284503
116.67531948,0.6435857792154503
116.723278694,0.6436220743043123
116.771333049,0.6435937968096272
116.819258182,0.6435519275429302
116.867316437,0.6435831180266548
116.91525064,0.6436025950842879
116.963376826,0.6436192559638078
117.011319499,0.6435972742639847
117.059382584,0.6436525170680171
117.107324927,0.6436295568211557
117.155409333,0.6436171782706598
117.203392376,0.6435707592408759
117.251464711,0.6435449347836025
117.299403604,0.6435384455356083
117.34752784,0.6435408054020243
117.395512414,0.6435581908096852
117.443571429,0.6434788676316426
117.491532622,0.6434813029113458
117.539596077,0.6434650592739042
117.587539021,0.6434424298931558
117.635625005,0.6434628850978543
117.683602959,0.6434258403970055
117.731660324,0.6434710071466885
117.779579167,0.6434947628222895
117.827667633,0.6434851977453945
117.875623056,0.6434112397704795
117.923704851,0.6434196122869924
117.971699585,0.6434275377623836
118.01975853,0.6434426200935779
118.067679313,0.6434132406699677
118.115748748,0.6434055718284047
118.163680071,0.6433763813317283
118.211745696,0.6433706298298935
118.259677619,0.6433837201341518
118.307801675,0.6434070253160957
118.355713798,0.6433517742767847
118.403821313,0.6433613625000398
118.451827857,0.6433779447055186
118.499961163,0.6433554168554622
118.547911976,0.6433674415304395
118.596027032,0.6433628351026228
118.643997726,0.6433401923617833
118.692098391,0.6433141043608381
118.740062185,0.6433229939116387
118.788123569,0.64332533303074
118.836063133,0.6433701641606708
118.884174998,0.6433174534661716
118.932149192,0.643292709004624
118.980280978,0.6433161918820062
119.028237071,0.6432597461741604
119.076363156,0.6432670626009178
119.12434137,0.6432999780555574
119.172445805,0.6433088293169226
119.220398039,0.6433342855575663
119.268447424,0.6432999277887634
119.316407607,0.6432491712758098
119.364508012,0.6432128411403498
119.412459036,0.6431333023601711
119.460575591,0.6431292239947098
119.508542165,0.6431596033333431
119.55659531,0.643167204982949
119.604580504,0.6431478806271151
119.652720869,0.6430654776183842
119.700667013,0.6431057397457456
119.748739608,0.6431124526052251
119.796708402,0.6431155937956293
119.844810687,0.6430719446438768
119.892800591,0.6430541350392452
119.940899356,0.6430663317286283
119.988857669,0.6430581837651353
120.036979895,0.6430715852772164
120.084919128,0.643049151414824
120.133035874,0.6430067184274568
120.181024958,0.6429509398251106
120.229100973,0.6428958273216051
120.277108347,0.6428895237769272
120.325201482,0.642850361009867
120.373152325,0.642851113526774
120.421258281,0.6428147256843249
120.469212574,0.6428463595425373
120.517293519,0.6428138253180039
120.565311393,0.6427659598871378
120.613424599,0.6428096926963668
120.661396503,0.6428019324761001
120.709499698,0.642796365619749
120.757476102,0.6427915364976443
120.805574287,0.642742684157926
120.85351615,0.6427658357899977
120.901598435,0.6427537183773728
120.949547069,0.6427301987991793
120.997657484,0.6427486358775086
121.045563777,0.6427340861118634
121.093651592,0.6427762884906714
121.141603686,0.6427736710581732
121.189687011,0.642759758021314
121.237687255,0.6428037777567316
121.285762199,0.6427618747038072
121.333746294,0.6427730488151079
121.381868219,0.6427820350955203
121.429819993,0.6428020665514207
121.477921668,0.6427546863978135
121.525844881,0.6427352215168467
121.573959356,0.6427037592158379
121.62189886,0.6426969996887051
121.669968805,0.6427019891657744
121.717967879,0.6426696935442355
121.766063004,0.6426619231805543
121.814022657,0.6426509189373939
121.862085302,0.6426638693318019
121.910090547,0.6426810127570557
121.958160951,0.6426838050515268
122.006117465,0.6426726545530137
122.05420112,0.6426733109030384
122.102180363,0.6426817981754944
122.150234018,0.642623704475218
122.198182152,0.6426410856369769
122.246315778,0.6426489331039364
122.294250591,0.6426647821826154
122.342359686,0.6426150070546799
122.39034129,0.6425964699753897
122.438454435,0.6426414587219164
122.48645069,0.6426468702191671
122.534576955,0.6426277652024449
122.582569429,0.6426215480783817
122.630656084,0.6426644053907363
122.678663548,0.6427009010974459
122.726769043,0.642696110095971
122.774716807,0.642676140835799
122.822824972,0.642657315633563
122.870775376,0.642675252453647
122.918900251,0.6426148461487582
122.966897885,0.6426128927657344
123.01497419,0.6425931265900645
123.062928914,0.6425208512890461
123.111031849,0.6425458811801266
123.158986053,0.6425259071221469
123.207080097,0.6425333270203224
123.255047591,0.6425180500380393
123.303132586,0.6425253923784353
123.351154131,0.6425173953260854
123.399273456,0.6424816653641777
123.44725239,0.6424657589851185
123.495369665,0.642446393263852
123.543308469,0.6424556620692894
123.591429304,0.6424663943846499
123.639353178,0.6424741688401636
123.687403382,0.6424607071319614
123.735391496,0.6424697582184674
123.783501011,0.6424564545055992
123.831462885,0.6425277528393026
123.87958262,0.6425350064983629
123.927558104,0.642553853389964
123.975671949,0.6425496773936057
124.023606073,0.6425159949671203
124.071691178,0.6425540203613982
124.119673591,0.6425170988201159
124.167801427,0.6424925444344061
124.215789071,0.6424759093721598
124.263883826,0.6424923724990923
124.31184523,0.6425022997914546
124.359963575,0.642491673206053
124.407960769,0.642460034210349
124.456078445,0.6424702678647393
124.504021078,0.6425146810472105
124.552125733,0.6425050673178389
124.600066287,0.642497385092133
124.648174492,0.6424447287047893
124.696152426,0.6424255953089364
124.744274541,0.6424373899327485
124.792211724,0.6424803586107413
124.84028011,0.6424325983520436
124.888224023,0.6424231971876303
124.936305618,0.6423836534232671
124.984279112,0.6423612050565906
125.032392537,0.642344269951756
125.080388951,0.6423384829352189
125.128458846,0.6422760246395128
125.17646278,0.6422512752949453
125.224574756,0.6422558675902131
125.272558889,0.642259513884977
125.320674094,0.642265189359255
125.368654318,0.6422183028578996
125.416790364,0.6422017901329184
125.464774188,0.6422010991957656
125.512917534,0.6421996061147045
125.560905048,0.6422023175073198
125.608972952,0.6421530683724684
125.656950146,0.6421225720446694
125.705050131,0.6420967308314561
125.753037915,0.6421377719685181
125.801091,0.6421138965966541
125.849034824,0.6421267523840699
125.897125399,0.6420784177163652
125.945096772,0.6420479566884494
125.993203868,0.6420812852609986
126.041199191,0.6420552321928283
126.089316727,0.6420785738475786
126.137302601,0.64202403909119
126.185434167,0.6420717199707687
126.23342709,0.6420295362361248
126.281476515,0.6419538128745711
126.329430619,0.641987330890972
126.377505793,0.6419912885541488
126.425454047,0.6420098542538383
126.473521462,0.6420096647545481
126.521534116,0.6419871856497742
126.569611011,0.6419525605647123
126.617585155,0.6419460056961553
126.66566751,0.6419158665114291
126.713625344,0.6419129092363021
126.761684458,0.6418553816791377
126.809660362,0.6418593259104284
126.857797398,0.641884627232975
126.905727981,0.6419283984302122
126.953864426,0.641921727539105
127.00180763,0.641941871192013
127.049893415,0.6419130065032504
127.097878589,0.641936432235483
127.145968264,0.6419177586225145
127.193947438,0.6419163647793401
127.242025763,0.6419187179040504
127.290004837,0.6418844275757892
127.338147793,0.6418803381589855
127.386156407,0.6417786410872443
127.434282662,0.6417190181356369
127.482266166,0.641691648399822
127.530375711,0.6416812197013532
127.578365645,0.6416376605563947
127.62646138,0.6416496377188543
127.674413764,0.6416312676358333
127.722478909,0.6416081792005939
127.770479952,0.6416163056529638
127.818560847,0.641550095767189
127.866562222,0.6415548354498509
127.914649977,0.6414938192672901
127.962650271,0.6414682505747356
128.010741746,0.6414705824878355
128.058706339,0.6414189454634905
128.106845785,0.6414296876227449
128.15482802,0.6414426041332475
128.202900154,0.6413725541966255
128.250885948,0.641343025584829
128.298988763,0.6413218267304963
128.346974597,0.6413260153544854
128.395069532,0.6412768181906504
128.443061847,0.6413099075276578
128.491162582,0.6412681413416373
128.539173356,0.6412665363480233
128.587273411,0.6413184842051877
128.635225954,0.6412861707937237
128.683290009,0.6413075811325478
128.731173542,0.6413362784907193
128.779261157,0.6413360170425246
128.827234681,0.641355751710437
128.875331766,0.6413168001536245
128.923250659,0.6412553688939168
128.971324574,0.6412511514171021
129.019281067,0.6412249819671294
129.067326013,0.6412245892626058
129.115290526,0.6412183534513038
129.163378361,0.6411958327919745
129.211352675,0.6411415437825893
129.259411329,0.6411563014012518
129.307366733,0.6411404815160677
129.355444218,0.6411111982815771
129.403385732,0.6410513044414244
129.451442856,0.6410375700438685
129.499359679,0.6410038720287176
129.547455774,0.6410241338815083
129.595397288,0.6411035082164516
129.643498613,0.6411192713705665
129.691437427,0.6411607202359672
129.739503711,0.6411863911589252
129.787421985,0.6411723077668117
129.83551584,0.6411621440634491
129.883475603,0.6411885656946287
129.931546398,0.6411152258128833
129.979468452,0.6410893051194066
130.027542756,0.6410632718073555
130.07552188,0.6410633443302166
130.123577865,0.641154302570498
130.171512988,0.6412266199160438
130.219595383,0.6412152049315437
130.267528197,0.6411574925780691
130.315607062,0.6411682256623049
130.363589205,0.6411219305365794
130.411675771,0.6411540626095602
130.459633884,0.6411201032655518
130.507702129,0.6411404737969338
130.555666963,0.6411134162837151
130.603782168,0.6411116861736669
130.651759472,0.6411189123040169
130.699855197,0.6410714702910397
130.747825671,0.6410754807928659
130.795904775,0.6410710173190997
130.84385802,0.641073461263475
130.891966155,0.6410863438797126
130.939936538,0.6410618301357479
130.988061234,0.641075524467788
131.036046018,0.6411257222635354
131.084122142,0.6411378563361599
131.132042936,0.641143364497376
131.180156351,0.6410815002567746
131.228140425,0.6410532768625208
131.27625434,0.6410772295960244
131.324223114,0.6410291689792718
131.372329839,0.6410466971365812
131.420356714,0.6410352926539711
131.468461249,0.641029200254824
131.516431303,0.6410125628840293
131.564546508,0.6410090520470363
131.612506242,0.6409829766970058
131.660598497,0.6409590317763088
131.708588641,0.6409868864751145
131.756660876,0.6410028945846642
131.804650199,0.6409582472065286
131.852767695,0.64088816181294
131.90086954,0.6408616661249695
131.948989875,0.640828894807431
131.996955229,0.6408538000344383
132.045072434,0.6408387100798976
132.093052568,0.6407937164245936
132.141180434,0.6408014147829721
132.189172128,0.6408104389628505
132.237249143,0.640881223105708
132.285254107,0.6408552133958553
132.333385982,0.6409414852106343
132.381340996,0.6409200719930793
132.429456652,0.6408670751978335
132.477441776,0.6408482087628988
132.52553986,0.6408683426169195
132.573524684,0.6408708597560079
132.62161682,0.6408820718913639
132.669591303,0.6408435932923789
132.717714309,0.6408055841171714
132.765637112,0.6408039638716895
132.813754287,0.6407941416464447
132.861751161,0.640855852684578
132.909806306,0.6408565631193706
132.957742229,0.640837788428978
133.005840485,0.6408172119225252
133.053837139,0.640851794818494
133.101954134,0.6408737074723059
133.149911938,0.6408969810817063
133.197963052,0.6408958988679527
133.245973526,0.6409147247069408
133.294089311,0.6408683964838667
133.342051346,0.6408687158297522
133.390157701,0.6408706272340311
133.438115634,0.6408424019886604
133.48626053,0.6408626494379498
133.534277904,0.6408308399697569
133.582387689,0.6408260628785581
133.630309923,0.6408029074193533
133.678409868,0.6407971984020611
133.726410302,0.6408113245443385
133.774504407,0.6408703146773199
133.82241973,0.6409608865516706
133.870518465,0.6409516487404946
133.9185148,0.6409413828267119
133.966607075,0.6409532230632693
134.014583308,0.6409147722350668
134.062657203,0.640927477047967
134.110589407,0.6409373938703451
134.158705822,0.640914223730278
134.206651366,0.6409460117217829
134.254755281,0.6408589309475997
134.302697484,0.6408077008176549
134.35081008,0.6408384517261406
134.398765283,0.6408327913663691
134.446892078,0.6408503478251301
134.494847203,0.6408196648385782
134.542962058,0.6407926125187005
134.590911551,0.6407828643396872
134.639002646,0.6407543249798661
134.68695862,0.6407775358119131
134.735054975,0.6408361807461428
134.782998998,0.6408616209218785
134.831144514,0.6408512668057288
134.879116918,0.6408582508524844
134.927212683,0.6408730137092967
134.975184857,0.6408347024553831
135.023273671,0.6408443506964496
135.071238505,0.6408067384839196
135.119379371,0.6407896623029136
135.167408906,0.6408210716211392
135.21547912,0.6408340994811584
135.263448514,0.6407940615787244
135.311531779,0.640766718744707
135.359535623,0.6407736964048393
135.407606418,0.6407169764764181
135.455568742,0.6406882640395911
135.503603656,0.6406711715228607
135.55156734,0.6406258226251662
135.599688355,0.6405758769910957
135.647631278,0.6405623200521491
135.695724754,0.6405396619256475
135.743660517,0.6404829936365841
135.791760382,0.6404656066031421
135.839714286,0.6403957288747473
135.887796651,0.6403931455149776
135.935767704,0.6403908868823742
135.98384608,0.6403956676146286
136.031821264,0.6403354267237295
136.079953039,0.6403122929521643
136.127882182,0.6403199363308307
136.175969847,0.6403119806855209
136.223923271,0.640251185860652
136.272025596,0.6402660769382603
136.31997958,0.6402480944167177
136.368073715,0.6401986885059405
136.416072999,0.6401913535957137
136.464176914,0.6402393382026442
136.512151858,0.6401917837350575
136.560236403,0.6401644341815755
136.608160986,0.6402079492865653
136.656251821,0.6402118550278147
136.704218305,0.6402763757358113
136.75232077,0.6402969986693214
136.800331554,0.6403218095209472
136.848432879,0.6403133430483999
136.896411804,0.6403069276947903
136.944514339,0.6402591679489525
136.992452102,0.6402325474978346
137.040540507,0.640255594992167
137.088531121,0.6402524871102414
137.136618476,0.6402606725959025
137.1845739,0.6402297544815332
137.232685185,0.6402119142243421
137.280670309,0.6402362220235244
137.328808325,0.6402160065131971
137.376767528,0.6401700963995878
137.424896824,0.6401767074104187
137.472868137,0.6401661640730242
137.520951802,0.640077692367856
137.568891826,0.640081802613291
137.616988551,0.6400936014762134
137.664951415,0.6400879889837475
137.713014859,0.6401241100201203
137.760987863,0.6401381638905859
137.809079088,0.6401070858774117
137.857058332,0.6400540139693969
137.905165698,0.6400420446210406
137.953121111,0.6400169184672512
138.001235816,0.640048410029866
138.04919577,0.6400726429511188
138.097331696,0.6400678943411161
138.145300659,0.6401094917460797
138.193421115,0.6400945659869738
138.241388419,0.6400697704693807
138.289502624,0.6400550348525764
138.337512018,0.6400275176315972
138.385636833,0.6399785140560766
138.433603447,0.6399490413928073
138.481685642,0.6399244043541022
138.529650276,0.6398694723237339
138.577750621,0.6398515273847042
138.625736265,0.6398114428570792
138.67384582,0.6397901795325625
138.721782774,0.6398114334490071
138.769873878,0.6397628246798234
138.817896823,0.6397254533392568
138.866010668,0.639815158532323
138.914016773,0.6397483126006243
138.962121028,0.6397959986014206
139.010106171,0.6397410190752837
139.058182936,0.6397350447338036
139.10613723,0.6397065295638098
139.154229505,0.6396979376478005
139.202191559,0.6397295542441451
139.250286674,0.6397104926486153
139.298256988,0.6396972398807144
139.346358393,0.6397148447157165
139.394274826,0.6397153305521873
139.442423312,0.6396964088950807
139.490425996,0.6396783412985365
139.538503881,0.6397019962318866
139.586443314,0.6396984358717367
139.634526489,0.6396545033634674
139.682478043,0.6396992436811548
139.730521088,0.6397087455005723
139.778510512,0.6397200184292293
139.826544326,0.6396604752047006
139.874516829,0.6396560339043121
139.922619195,0.6396334771736146
139.970616129,0.6396685708187682
140.018714794,0.6396732732719832
140.066668848,0.6397110125477443
140.114782203,0.639740113524961
140.162759887,0.6396989604331608
140.210884812,0.6396840497005903
140.258838245,0.6396288732640524
140.306916191,0.63963730604943
140.354875925,0.6396029406697402
140.40298514,0.6396340678386412
140.450955303,0.6396265960104573
140.499053358,0.6396730479322996
140.547003742,0.6396584627753343
140.595094957,0.6396170139424134
140.643029751,0.6395797855850941
140.691149906,0.6395489993041014
140.73910386,0.6395154204012274
140.787221975,0.6394874545818581
140.835159528,0.6394764016263054
140.883222823,0.6394609341598658
140.931169697,0.6394447744378903
140.979251662,0.6394340482302463
141.027158045,0.6394221550330179
141.07523612,0.6393727712083883
141.123193683,0.6393270715152025
141.171263558,0.639307272487031
141.219262152,0.6392826821296981
141.267340317,0.6391923854313929
141.315294161,0.6391570151245516
141.363364745,0.6391258093750559
141.411345929,0.6391278292664027
141.459445764,0.6390718702728199
141.507501449,0.6390819202514054
141.555636715,0.6389981704033497
141.603571358,0.6390155116973625
141.651646943,0.6389917363392404
141.699611367,0.6389811216291124
141.747663421,0.6389742071705846
141.795647905,0.6389725868876344
141.84370673,0.6389192104725606
141.891685844,0.6389324046155819
141.939756079,0.6389561497408124
141.987697842,0.6389443399700591
142.035780407,0.6389355419365179
142.083742061,0.6389104098715244
142.131844196,0.6389317164412011
142.17981821,0.6389060480074933
142.227871774,0.6389091753570305
142.275825388,0.638875914151596
142.323903393,0.6388884227355249
142.371863446,0.6388691132041215
142.419950792,0.6388829372517842
142.467964126,0.6389034492420312
142.516069111,0.638913550424407
142.564044915,0.63895128072939
142.61215226,0.6389562662378119
142.660112294,0.6390137940180146
142.708248139,0.6389699105365488
142.756229233,0.6389143986718063
142.804344219,0.6389195758073883
142.852301232,0.6388677799582537
142.900410237,0.6389170951119735
142.948412371,0.638860730555154
142.996475446,0.6388713471734903
143.0444661,0.6389300049504526
143.092560775,0.6388806097463136
143.140504279,0.6389146897748893
143.188557974,0.6389492022357663
143.236522057,0.6388764954853391
143.284582892,0.6388371471839465
143.332540326,0.6388619960436541
143.38060183,0.6388986818052842
143.428546864,0.6388871701034607
143.476597179,0.6388194932875881
143.524543702,0.6388139645328316
143.572674367,0.6387624380336578
143.620627831,0.6388072657731433
143.668697306,0.6387932331906989
143.71665975,0.6387866258558644
143.764757735,0.6387675748962627
143.812712538,0.6388082540645617
143.860785553,0.6387808638800655
143.908742877,0.6388019937325993
143.956811372,0.6387876554227903
144.004758745,0.6387666547138526
144.052874981,0.6387743834559374
144.100828754,0.6387204423829507
144.148890869,0.638650132315779
144.196813002,0.6386555661028509
144.244925517,0.638682889998478
144.292912631,0.6387138140047578
144.341012656,0.6387067643910171
144.38896471,0.6387226680226813
144.437065385,0.6387001015683332
144.485046209,0.6387315402960173
144.533153824,0.6387700764346769
144.581134708,0.6387104787374794
144.629244923,0.638764788540802
144.677196367,0.638747287623871
144.725290142,0.6387420728989898
144.773264996,0.638803042380141
144.821347731,0.6387960968823114
144.869359035,0.6388230959311822
144.917496011,0.638860737119979
144.965476185,0.6388397539165979
145.01357431,0.638814069968769
145.061549254,0.6387623673473972
145.109673559,0.6387799341730884
145.157614292,0.6387890174690392
145.205693797,0.6387957396713322
145.253658791,0.6387985288806918
145.301765016,0.6387684777711042
145.34972139,0.6387924838624917
145.397778145,0.6388179584939472
145.445761879,0.6388014368273078
145.493843353,0.6387633192533846
145.541779187,0.6387773502846369
145.589882182,0.638763623820409
145.637859996,0.6387364177235908
145.685928661,0.6386936471018229
145.733907564,0.6386973321461006
145.78200835,0.6386498608417671
145.829991704,0.638654863726648
145.878059869,0.6387439571280871
145.926017282,0.6387412321158493
145.974152408,0.6387540311176749
146.022126802,0.6387426453437094
146.070257467,0.6386985159886385
146.118233981,0.638671907291701
146.166320866,0.6386683312606457
146.21425944,0.6386538998238935
146.262378545,0.6386185260103175
146.310395549,0.6386366476447085
146.358519824,0.6386281207900372
146.406545999,0.6386180252292618
146.454633734,0.6386489800647427
146.502613278,0.6386644335932727
146.550688883,0.6386394371435434
146.598696547,0.6386659418605409
146.646823242,0.6386879790543549
146.694779586,0.6386715090703994
146.742913491,0.638698959830971
146.790906796,0.6386761547285189
146.83897747,0.6386878592850314
146.886959464,0.6387159781980773
146.935065349,0.6386775870330356
146.983066703,0.6386523530708793
147.031173938,0.6386289055105301
147.079171713,0.63867663477149
147.127267238,0.6386524377843893
147.175252382,0.6386580764254118
147.223348837,0.6386161608198458
147.27130503,0.6386320422280446
147.319439986,0.638643710435375
147.36742834,0.6386535444366704
147.415525835,0.6386590508293336
147.463468769,0.6386876149238138
147.511557614,0.6386436092014163
147.559482197,0.6385947854345032
147.607576372,0.638583125582248
147.655490745,0.6386051605904772
147.70356008,0.6386112997792971
147.751504704,0.6385550635153371
147.799588208,0.6385281958128117
147.847540582,0.6384992646259385
147.895587887,0.6384636191143443
147.94355034,0.6384452854196395
147.991650056,0.6383975810182746
148.039616359,0.6383846637616354
148.087694974,0.6383120371737238
148.135615217,0.6383160670411739
148.183711082,0.6383663061197037
148.231674606,0.6383496733563716
148.279757711,0.6383470220679609
148.327725545,0.6383354162915178
148.37583187,0.6383818311022418
148.423768734,0.6383733842292022
148.471823168,0.6383774031115652
148.519761792,0.6383888105075979
148.567806086,0.6384518268385768
148.61578614,0.6384521971360052
148.663895595,0.6384324500391375
148.711875949,0.6384224659144665
148.759962894,0.6384032718557243
148.807917498,0.638362073339556
148.856023263,0.6383044718161209
148.903973916,0.6382400945610741
148.952046542,0.638241364015148
149.000035475,0.6382347242536844
149.04809261,0.6382373492702902
149.096064034,0.638170912691481
149.144117659,0.6381936705921736
149.192099832,0.6381597390259296
149.240163857,0.6381241186306427
149.288150821,0.6380815858706029
149.336216046,0.6380412098977831
149.384121799,0.6380417344241733
149.432176824,0.6380400264111826
149.480122837,0.6380363867535578
149.528195812,0.638001002991721
149.576121275,0.6379843260410586
149.624226261,0.6379694202342868
149.672188084,0.63795577281485
149.720226969,0.637961795089793
149.768194132,0.6379258489195797
149.816224387,0.637907576769475
149.864195421,0.6378995544476422
149.912277996,0.6378847285712309
149.96027078,0.6378731773794758
150.008361195,0.6378530288514982
150.056332518,0.6379114319010685
150.104461624,0.6378876759772595
150.152437678,0.637860516216725
150.200548053,0.6379038241807404
150.248516577,0.6379019065188619
150.296593052,0.6378854399458512
150.344581926,0.6378675725127914
150.392683621,0.637891143423717
150.440674105,0.6378976569762514
150.48874325,0.6378497892079281
150.536688343,0.6378726588701469
150.584793938,0.637830491092407
150.632740972,0.6378138132705218
150.680875547,0.6378100837947307
150.728817821,0.6377883927796385
150.776916866,0.6377568384895936
150.824819089,0.6377537651794131
150.872939575,0.637706622394221
150.920943149,0.6377596665231456
150.969077064,0.6377741800308125
151.017068848,0.6377608527791928
151.065163723,0.6377153603072396
151.113113897,0.6377334202599094
151.161216772,0.6377532234411163
151.209190096,0.6377274082207308
151.257260971,0.6377663896981564
151.305229484,0.6377891454773785
151.35333926,0.6377825399317687
151.401293903,0.6377561676619599
151.449393398,0.6377634902439872
151.497341612,0.6377890194698567
151.545438227,0.6377997277794887
151.593410441,0.6378062529140206
151.641515256,0.6378333904333435
151.689564671,0.6378168186983316
151.737663256,0.6378476182919657
151.78568824,0.6378317588045103
151.833778385,0.6378331480557557
151.881757229,0.637884367320706
151.929881314,0.6379228806784207
151.977875358,0.6378835745001805
152.025977244,0.6378588086767264
152.073942347,0.6378684009722236
152.122066333,0.6378245357981992
152.170007086,0.6377897716330162
152.218058691,0.6377583406847457
152.266015734,0.637765544484278
152.314101079,0.6377663869818202
152.362099763,0.6376942517605023
152.410158429,0.6377344325874421
152.458153482,0.6376963739174853
152.506215917,0.6376744189325
152.554181031,0.6376450733422464
152.602250096,0.6376330244268905
152.650228399,0.6376574084559954
152.698357705,0.6376559921987007
152.746344219,0.6376354363100768
152.794479544,0.6376112877820129
152.842426398,0.6376125235888519
152.890512733,0.6376539453947893
152.938495817,0.6376308798997788
152.986580001,0.6375938302774614
153.034537446,0.6375751825035061
153.08257688,0.6375770471214876
153.130573604,0.6375785148641867
153.178648009,0.6375481928625323
153.226608972,0.6375688238613455
153.274723798,0.6375345563322131
153.322702902,0.6375562281307289
153.370784577,0.6375169761340147
153.418749521,0.6375346762163393
153.466872086,0.6375128057951849
153.51488082,0.6375946451503323
153.563000055,0.6375632381809664
153.610975699,0.6375753277055137
153.659110995,0.637574409191521
153.707078659,0.6375890746731999
153.755159364,0.6375624298343255
153.803125627,0.6375246902672288
153.851205732,0.6374980046838845
153.899164255,0.6375451236570043
153.947247181,0.6375910665778457
153.995228635,0.6375720703181718
154.04330848,0.6375771238506677
154.091262103,0.6375234309420803
154.139309078,0.6375774914126059
154.187251091,0.6375231248174738
154.235301886,0.6374903935865938
154.283229099,0.6375200866253362
154.331336795,0.6375298354806381
154.379314438,0.6375544680636884
154.427387233,0.6375528488569311
154.475337146,0.6375497721329634
154.523452092,0.6375330954274876
154.571449746,0.6375834237796105
154.619518101,0.6375935818736047
154.667489335,0.6375941251416063
154.71559493,0.637540399901303
154.763517183,0.6375303515042284
154.811619038,0.6374585690869146
154.859586892,0.6374815938785142
154.907674467,0.6373951478992508
154.955624261,0.6374072597927618
155.003724826,0.6374315211260712
155.05172223,0.6374606226483414
155.099797554,0.6374405195469519
155.147810339,0.637436967561367
155.195901764,0.6374494551589233
155.243856258,0.6374384424862017
155.291991693,0.6374728393654605
155.339970687,0.6374358133199066
155.388057412,0.6374097631756137
155.436037156,0.6373700106639247
155.484130431,0.6373341096568858
155.532102275,0.6373111957414264
155.58023967,0.6372639711521378
155.628216254,0.637306919641164
155.676315449,0.6372934233702833
155.724309573,0.6372601676792605
155.772450749,0.6372294912262004
155.820434593,0.6372472149175613
155.868512478,0.637216195594999
155.916512412,0.6371397322124044
155.964591067,0.6371423631733789
156.012570681,0.637106071832164
156.060691496,0.6370562242690685
156.108605449,0.6370378456552632
156.156693304,0.6369823583441724
156.204624647,0.6369655755174503
156.252687082,0.6369378921992214
156.300645246,0.6369485379161209
156.348765981,0.6369503165743322
156.396756915,0.6369119582161468
156.44484374,0.6369202333280707
156.492807394,0.6369524661870686
156.540897759,0.6368985799369329
156.588890783,0.6368836502059515
156.636993078,0.636902033336866
156.684971032,0.63685351197424
156.733057767,0.6368091151685418
156.781005741,0.6368309180471843
156.829079405,0.636822841917331
156.877025809,0.6368291506982834
156.925106114,0.6368242579615974
156.973081778,0.6368554812145749
157.021168003,0.6368201158803543
157.069173557,0.6368560969874622
157.117273992,0.6368694997962373
157.165243536,0.6368272076424344
157.213371622,0.6368471856523445
157.261319295,0.6368614946650346
157.30941418,0.6367993379795474
157.357318403,0.6367944376226395
157.405421738,0.636753842777854
157.453375792,0.6367252486523965
157.501460877,0.6366940167379428
157.549419821,0.636699594018651
157.597539526,0.6366862199082525
157.64552509,0.6366848915984881
157.693614185,0.6366391674068759
157.741565478,0.6366567038337332
157.789651904,0.6366663338469457
157.837593207,0.6367588636922692
157.885715342,0.6367990634066213
157.933695056,0.6368031215216243
157.981786031,0.6368096109803605
158.029727914,0.6368094487376414
158.07780289,0.6367808937613988
158.125774303,0.6367370421198345
158.173916169,0.6367596420367873
158.221908543,0.6367054686422998
158.269993598,0.6367470626856763
158.317980292,0.6367447887178527
158.366093087,0.6367405854946321
158.414069481,0.6367213465010705
158.462137516,0.6367169920005219
158.51010829,0.6366762935132773
158.558217765,0.6366800739829731
158.606165168,0.6366556532336718
158.654273653,0.6366359784013497
158.702220457,0.6366927102523522
158.750338033,0.6366864756319107
158.798291156,0.6366697445964693
158.846444842,0.6367329492940482
158.894393825,0.6367389266810265
158.94251172,0.6367000249243693
158.990496294,0.6366987504543627
159.03857003,0.6366722216577051
159.086485063,0.6367047527622368
159.134585948,0.6366886718412196
159.182568092,0.6366681080141117
159.230680137,0.6366376618328669
159.27860523,0.6366276141661857
159.326696906,0.636570139784384
159.374653239,0.6365645862019434
159.422789034,0.6366133376180377
159.470735458,0.6366556954229816
159.518825873,0.6366244801073068
159.566756886,0.6366276915775675
159.614839231,0.6366318963257623
159.662838256,0.6366942660980413
159.710935261,0.6366727086481161
159.758905934,0.6366727859652587
159.807011969,0.636671264552397
159.855003313,0.6366842236162727
159.903150459,0.6366495205555968
159.951110033,0.636707209643895
159.999240368,0.63670372108067
160.047207242,0.6367151491723465
160.095278717,0.6366988994259705
160.143270051,0.6366810631588508
160.191379746,0.6366459722602068
160.23938737,0.6366341116154667
160.287458225,0.636687295034372
160.335438509,0.636675081120209
160.383536594,0.6366259068358945
160.431489208,0.6366461719517341
160.479560252,0.6366526440121354
160.527531956,0.6366243703205597
160.575613701,0.6366578028834177
160.623559805,0.6367202607126705
160.67166818,0.6366795121909217
160.719638094,0.6367029224731592
160.767763439,0.6366657040560589
160.815686972,0.636688258643391
160.863763337,0.6367279257367895
160.911709361,0.6367412533648383
160.959800396,0.6367482498626713
161.00777749,0.6367130117327762
161.055894785,0.6366751996138766
161.103880959,0.636672657169675
161.151953934,0.6366366401313981
161.199913728,0.6366063610003967
161.248000083,0.6365939012983743
161.295932016,0.6365643558387447
161.344014841,0.6366143490479818
161.391953454,0.6366094833589363
161.440055309,0.6366170622455987
161.488040983,0.6366219256028818
161.536148259,0.6366126625864653
161.584120033,0.6366041484906498
161.632214138,0.6365370344221698
161.680177021,0.6365205649076209
161.728266906,0.6365203560446422
161.77622308,0.6365316611623214
161.824297475,0.6365013188634048
161.872265069,0.6364683463708314
161.920342793,0.6364340684088959
161.968324868,0.6364541139665654
162.016409932,0.6365018221611869
162.064388156,0.6364954375278159
162.112502261,0.6364765350727934
162.160462415,0.6364446943361474
162.20857179,0.6364326309118035
162.256562905,0.6364584128504343
162.30464551,0.6364736106731405
162.352590843,0.6364686058876228
162.400682268,0.6364423754429287
162.448641382,0.6364354673266982
162.496773797,0.6364198573778783
162.544759371,0.6364610701175993
162.592893637,0.6364410511333674
162.640871311,0.6364208376132877
162.688983406,0.6364242423003837
162.73703759,0.6364141063333685
162.785098465,0.6364014696519019
162.833079509,0.6363884624583803
162.881193085,0.6363759331840981
162.929202689,0.6363374264339259
162.977287263,0.636377667817813
163.025258587,0.636348479696408
163.073352672,0.636363687913889
163.121310236,0.6363162858981313
163.169405891,0.6363632317084751
163.217338675,0.6363380332873586
163.26545221,0.6363245010293289
163.313413093,0.6362859872848996
163.361525238,0.636280184097986
163.409512523,0.6362901979321124
163.457591367,0.6363423605359473
163.505552941,0.6363435492986169
163.553622576,0.636288114396823
163.60160993,0.6362259696735572
163.649644414,0.6362240073314525
163.697643669,0.6362149738114509
163.745766364,0.6361583444826022
163.793741378,0.6361514358506697
163.841826183,0.6361536630747467
163.889760676,0.6361944685858918
163.937879082,0.6361831070407739
163.985818955,0.6361734657527028
164.03391084,0.6361665721055532
164.081862243,0.6361801661905996
164.129966079,0.6360999841398105
164.177905522,0.6361056364782812
164.225989477,0.636054238202768
164.27392217,0.6360310464577364
164.321949145,0.6360256624786254
164.369925989,0.6361085443297365
164.418017164,0.636203989092072
164.465996168,0.6362049443897421
164.514095603,0.6361251789193281
164.562043496,0.6361600631074389
164.610201032,0.6361161261580488
164.658201976,0.6360668330376382
164.706313211,0.636115396926954
164.754268305,0.6360574666921409
164.80233838,0.6360482245015169
164.850315554,0.6360151577684898
164.898435749,0.6359483354604266
164.946428383,0.6359106494379956
164.994539128,0.6359173347051982
165.042492862,0.6358959467459672
165.090619678,0.6358823781474975
165.138622742,0.6358500247100809
165.186714877,0.6358516875107942
165.23468632,0.6358525104170653
165.282830976,0.6357961491144664
165.330731159,0.6357694580438362
165.378890435,0.6357801938805839
165.426847549,0.635726767478776
165.474961054,0.6357435817980693
165.522942728,0.6357009405426611
165.571018273,0.6357322029265231
165.618982536,0.6356601410481526
165.667100401,0.6356127790944692
165.715067146,0.63562134883057
165.7631504,0.6356448806190724
165.811103594,0.6356516883897613
165.859180939,0.6356053781412523
165.907154673,0.6356290810019357
165.955190687,0.6356361974798402
166.003138721,0.635640153370256
166.051223836,0.6356390928358335
166.099150039,0.6356216815723176
166.147255414,0.635569940702399
166.195193187,0.6355997309020747
166.243288433,0.6356259663524779
166.291248046,0.6356595698547667
166.339305981,0.6355830419556668
166.387291805,0.6355712683685945
166.43539176,0.6355617018554504
166.483355794,0.6355441689991727
166.531430688,0.6355049568438614
166.579419252,0.6354588560651141
166.627497297,0.6354287528830099
166.675423291,0.6354299208197268
166.723520476,0.6354353653805476
166.77150119,0.6354545954516092
166.819577295,0.6353568428142311
166.867498488,0.6353787307462364
166.915588103,0.6353564329998486
166.963564777,0.6353545043550802
167.011643572,0.6353946137796112
167.059600425,0.6354012396461078
167.107719091,0.6354507368681007
167.155711625,0.6353762821197156
167.20379849,0.6353871890005953
167.251740873,0.6353277735937761
167.299813828,0.635358493115054
167.347775122,0.6353279387484739
167.395863057,0.6353163466967571
167.44382904,0.6353690918325785
167.491905625,0.6354368041382066
167.539869849,0.6354570617486901
167.587985795,0.6354578436377175
167.635913518,0.6353698653624557
167.683994993,0.6353571913048197
167.731964437,0.6353353437396142
167.780041931,0.6352910002449692
167.828015625,0.6352655144060405
167.87611744,0.6352847983411812
167.924094664,0.6353033591371039
167.972190669,0.6353133295522864
168.020164173,0.6353116626440443
168.068244178,0.6352654923924342
168.116214682,0.635227806186789
168.164289547,0.6352421616632371
168.212258081,0.6352388034251018
168.260369726,0.6352339052431722
168.308338159,0.635212576009792
168.356459625,0.6352508580958671
168.404399118,0.635228866518928
168.452503063,0.6351585622020466
168.500446717,0.6351607547936217
168.548538322,0.6351698523243812
168.596510676,0.635180568727136
168.644603921,0.6351510988597984
168.692553314,0.6351540568541093
168.740632129,0.6351579838410015
168.788605373,0.6351874323361586
168.836705518,0.6351036330417772
168.884694762,0.635089646137554
168.932779807,0.6350412187117118
168.980747991,0.635070869719098
169.028828386,0.6350129443945662
169.076771169,0.6349952086307877
169.124857414,0.635022767839143
169.172828338,0.6349975294382808
169.220943284,0.6349981450235397
169.268885927,0.6350626881876115
169.316997482,0.6351449689795076
169.364963886,0.6350969112928545
169.413054101,0.6351484011435047
169.461024635,0.6351816266958711
169.509095,0.6351833896879837
169.557033613,0.6351785521435582
169.605089268,0.6351827430474923
169.653066262,0.6351974055258623
169.701130236,0.6352422817827833
169.74913606,0.6352093103332422
169.797246276,0.6351362275406186
169.845179069,0.6351140839024682
169.893227473,0.6350536680822646
169.941188998,0.6350395630218457
169.989281073,0.6350533177359033
170.037229226,0.6350162118541082
170.085312931,0.6349795205333881
170.133245234,0.6349856405008932
170.181331299,0.63501950337091
170.229325944,0.634968931548676
170.277423329,0.6349257905664231
170.325415393,0.6349174445843777
170.373545048,0.634904616547372
170.421529482,0.6349559419675199
170.469580417,0.6349478945747826
170.5175195,0.6348965040117444
170.565623095,0.6349694648817276
170.613594259,0.6349895490177562
170.661627433,0.6349413526779664
170.709598767,0.6349080554636524
170.757694572,0.6348911797010041
170.805668256,0.634858770713277
170.853768131,0.6347894351387147
170.901748455,0.6348422095472341
170.94981485,0.634780055809278
170.997753993,0.6347929925513959
171.045799738,0.6347549690880521
171.093729201,0.6347285394403207
171.141795356,0.6346828373229502
171.18971311,0.6346707018556322
171.237872305,0.6346630520372294
171.285857649,0.6346814206201787
171.333980944,0.6346732366014624
171.381974198,0.6346772994387974
171.430076203,0.6346333015175359
171.478047027,0.6346258503576647
171.526148233,0.6345924995726909
171.574117006,0.63461088593845
171.622191781,0.6345714154308237
171.670170215,0.6345877927437052
171.71826393,0.6347001542422922
171.766240474,0.634730778866658
171.814357689,0.6347350397238438
171.862343743,0.6347129120772215
171.910458338,0.6346866084196765
171.958402392,0.6346968469070748
172.006470547,0.6346734396121456
172.05441985,0.634665721077874
172.102532235,0.6346764178971387
172.150499889,0.634690028100036
172.198602225,0.6346468123952865
172.246580628,0.6346628065443733
172.294668543,0.6347035527497609
172.342663647,0.6347067755547708
172.390731772,0.6346841195178266
172.438712896,0.6346948641282182
172.486813882,0.634642889393288
172.534737085,0.6346113023749475
172.58285265,0.6346233503368458
172.630770673,0.6346095902842545
172.678898588,0.6346117093315952
172.726878642,0.6345825182499224
172.774975538,0.6345727526995655
172.822948311,0.6345114393152569
172.871097847,0.6344994486116042
172.919060831,0.6345082501619356
172.967147886,0.6345569869612482
173.01515446,0.6345785142132295
173.063266035,0.6345833023321855
173.111241859,0.6345818918516667
173.159337884,0.6345671902101161
173.207275127,0.6345571803087862
173.255367673,0.63449606085944
173.303314866,0.6345639636596148
173.351428511,0.6346138425155025
173.399392235,0.6345523774003543
173.44746386,0.6345813955735848
173.495393633,0.6345653483756133
173.543476908,0.6345529756709507
173.591450472,0.634510799425522
173.639541217,0.6344956183116665
173.687529451,0.6344319710655505
173.735591836,0.6344535481589518
173.78355849,0.6344682371092453
173.831623444,0.6344646289170952
173.879581528,0.6344694121467951
173.927641302,0.6344446210521358
173.975631346,0.6344543126512544
174.023693281,0.6344961799395058
174.071655345,0.6345031397408443
174.11971578,0.634454416095999
174.167684084,0.6344536359264394
174.215766738,0.6345053756477607
174.263727192,0.6345110950502234
174.311948788,0.6345374622276326
174.359901972,0.6345153535090848
174.408000407,0.6344634356956097
174.455976081,0.6344444768166517
174.504077246,0.6344533919227869
174.55203749,0.6344647210926291
174.600142845,0.6343985366257326
174.648082248,0.63443997375217
174.696152453,0.6343638128889034
174.744071097,0.6343497789182825
174.792173352,0.6343271432560328
174.840195906,0.6343480039394034
174.888277141,0.6343459099286455
174.936220574,0.6343659378714841
174.984290269,0.634360968118369
175.032288244,0.6343905070961221
175.080381158,0.6344329278574224
175.128351762,0.6344034672529087
175.176469268,0.6343694199273342
175.224438651,0.6343684951227953
175.272552156,0.6343341013656554
175.32051958,0.6343373858901963
175.368582925,0.6343362753825464
175.416562039,0.6343537479634743
175.464647464,0.6343014303920471
175.512625038,0.6343104979842481
175.560749323,0.6342907938775786
175.608704997,0.6342338220629563
175.656806562,0.6342694447706081
175.704786366,0.6342687512674372
175.752873221,0.634289135747573
175.800855415,0.6342872298830234
175.84894569,0.6342962891779588
175.896909853,0.6342927908812772
175.944995128,0.6342796160357158
175.992923482,0.6342706174580324
176.041021457,0.6342607752074113
176.088997091,0.63429425195633
176.137052456,0.6343056566792776
176.185044559,0.6343139850602516
176.233109754,0.6342694740168056
176.281044358,0.6342650741126833
176.329188383,0.6342479122854234
176.377152657,0.6342499026858979
176.425227252,0.6342196375708784
176.473171315,0.6342125358039886
176.52124671,0.6342127940533967
176.569205744,0.6342090241289209
176.617335879,0.6341874703584534
176.665292313,0.634149905810676
176.713384758,0.6341489081267228
176.761385772,0.6341948029470018
176.809491107,0.6342098592710435
176.857493831,0.6342323789155563
176.905579887,0.6342085878263547
176.95354701,0.6341898416983868
177.001625505,0.6341580597207063
177.049580889,0.6341496952098599
177.097646733,0.6341573293402193
177.145607257,0.6341995542740816
177.193710782,0.6342145697749995
177.241664886,0.634205536902648
177.289770551,0.6341713395074989
177.337763905,0.6342250367590674
177.385870051,0.634223601494364
177.433838154,0.6342402070704903
177.481945449,0.634279528401319
177.529941143,0.6343156337146929
177.578034218,0.6342929057941945
177.626013992,0.6342721779306868
177.674107917,0.6343157233885621
177.722102562,0.6342752128054077
177.770223907,0.6342530714869116
177.81817102,0.6341934710713227
177.866246325,0.6341860334151439
177.914229679,0.634209067417964
177.962306404,0.6341623563932415
178.010252188,0.6341100565048668
178.058424254,0.6341143714002274
178.106397017,0.6341506480392276
178.154506762,0.6341187364043097
178.202473186,0.6340566827133358
178.250569251,0.6340306696949738
178.298526465,0.6340620631578653
178.34658655,0.6340793413603443
178.394518963,0.6340570734725083
178.442579588,0.6339950658015681
178.490520581,0.6339999024048387
178.538635956,0.6340241298980016
178.58660299,0.634035617162839
178.634686055,0.6340586421192517
178.682626979,0.6340138181581606
178.730721864,0.6339962197719933
178.778709698,0.634017429036742
178.826820753,0.6340211558600004
178.874821287,0.6340272975442136
178.922955012,0.6340120603661928
178.970940777,0.6340457989807444
179.019055342,0.633998611106729
179.067017876,0.6339420797243391
179.115121861,0.6339153482067665
179.163060024,0.6338882220825397
179.211157859,0.633882805352565
179.259161793,0.6338631066615281
179.307267889,0.6337959334657645
179.355251233,0.6337970283374669
179.403347378,0.6337766991916802
179.451285701,0.6337664698063659
179.499379466,0.6337540147322723
179.54737631,0.6337460634746138
179.595445695,0.633734613963187
179.643446499,0.6336998175377959
179.691549584,0.6337051714482307
179.739531858,0.6336987087119521
179.787649414,0.6336331702642193
179.835601577,0.6336469488359889
179.883695202,0.6335807009724508
179.931685846,0.6336028412520156
179.979833152,0.6335897544784649
180.027809906,0.6335665027129503
180.075879001,0.6335548140941211
180.123818874,0.6336089671549331
180.171913699,0.6336195769374883
180.219866122,0.6336730031790991
180.267970848,0.6336714704604597
180.315920891,0.6336899487048965
180.364052167,0.6336686548542977
180.412033451,0.6336455312208145
180.460108016,0.6336615311781588
180.508060959,0.6336744864249273
180.556164114,0.6336538950254649
180.604133428,0.6336094568256002
180.652253643,0.6336158550296174
180.700229627,0.6335748787111387
180.748335412,0.6335722780786369
180.796362827,0.6335477267629458
180.844479132,0.6335487367077972
180.892457996,0.6335732555909629
180.940591391,0.6335908519615546
180.988558755,0.6335806786065064
181.03659425,0.6336312931575051
181.084546663,0.6336248719368843
181.132643038,0.6335461452184669
181.180646582,0.6335146692446795
181.228766668,0.6335834144745293
181.276719231,0.6335637864709779
181.324801126,0.633592334806375
181.372793711,0.6335897921834305
181.420878555,0.6335486744409058
181.468857179,0.6335693027566154
181.516907354,0.6335467910653935
181.564838757,0.633497227595623
181.612912242,0.6334167829826185
181.660960686,0.6334238247736036
181.709058362,0.6333754840048046
181.757035536,0.633344616246222
181.805168731,0.6332831972923056
181.853133265,0.633289198694154
181.90123641,0.6332888981920197
181.949229474,0.6333222613629774
181.99734254,0.6333143624473502
182.045315773,0.6332486093274861
182.093443418,0.6332264449766483
182.141414082,0.633172307990413
182.189491537,0.6331659197919279
182.237453271,0.6331671414846964
182.285550806,0.6331848252863471
182.33352707,0.6331805420094491
182.381585555,0.6332071462227449
182.429520298,0.6331436763801193
182.477654203,0.6331137359005077
182.525611007,0.6331341721818617
182.573704182,0.633126856467169
182.621670666,0.6330910786590935
182.669759661,0.6331438508583815
182.717723425,0.6331371144652834
182.76582077,0.63317820321168
182.813821844,0.6331561004200891
182.861882148,0.6331722368067733
182.909845542,0.6331264619642226
182.957953438,0.6330892418388737
183.005872091,0.6331013620505955
183.053980706,0.6331170502191665
183.10196686,0.6331240040202839
183.150085315,0.6330845127579783
183.198082729,0.6330976135895475
183.246168614,0.6331281135788794
183.294124198,0.6331147944874371
183.342198303,0.6331259148073266
183.390178767,0.6331214292243601
183.438290732,0.6331394372643577
183.486258686,0.6331833086793784
183.534367611,0.6332021879331109
183.582341404,0.6331928567722068
183.63040822,0.633156039738179
183.678395153,0.6331704133537858
183.726501609,0.6331638529373445
183.774472062,0.6331955766510294
183.822633968,0.6332004682898912
183.870550031,0.633208925860731
183.918691757,0.6332027369609746
183.96659887,0.633223659933169
184.014722396,0.6331296085301547
184.062669199,0.6330824668874995
184.110781964,0.6331337418646446
184.158809869,0.6331222212994755
184.206910493,0.6331424526770547
184.254894398,0.6331019132380473
184.303007893,0.6330568345074402
184.350973727,0.6330914830779586
184.399054262,0.6330936251183973
184.447022175,0.6330454817867123
184.4951201,0.633013223867676
184.543110074,0.6330179584748458
184.59123823,0.6329926541158868
184.639185514,0.6329683883601724
184.687272398,0.632933276817485
184.735215562,0.6329218801628844
184.783254646,0.6329615333539176
184.831275551,0.6329305588076362
184.879352805,0.6329004341191832
184.92732783,0.6328397906357476
184.975398074,0.6328688951704421
185.023352038,0.6328806480450065
185.071485663,0.6328086444863116
185.119449747,0.6328061625416413
185.167536372,0.6328427051850285
185.215513026,0.6328555459630403
185.263572571,0.6328616868887272
185.311515174,0.6328349831499317
185.359627319,0.6328909926950982
185.407613963,0.632942063716517
185.455720028,0.6329785752939544
185.503686672,0.6329374703786802
185.551748467,0.6328868869699181
185.599713511,0.6328304549754866
185.647794086,0.6328058147802545
185.695754789,0.632748377647942
185.743873695,0.6327398009992367
185.791860079,0.6327354977114987
185.839903913,0.6327304616991087
185.887911997,0.6327943799201743
185.935998782,0.6327861785739961
185.983936796,0.6327997686315856
186.032005491,0.6327931532193883
186.079947744,0.6327539007045907
186.128031579,0.6327600782497195
186.175955132,0.6327020299758636
186.224017767,0.6326558334450422
186.27193644,0.6327107189376264
186.320035395,0.6327279985272397
186.367983859,0.6327131174607014
186.416046444,0.6326945666151957
186.464015817,0.6325953886725079
186.512135382,0.6325417005242476
186.560079636,0.6325315882181607
186.608147931,0.6325546695062367
186.656124885,0.6324977461039694
186.70421699,0.6324857739098022
186.752175813,0.6324490442455886
186.800273308,0.6324354150951232
186.848247153,0.6324657898176054
186.896323988,0.6324203248076231
186.944277151,0.6323701421052517
186.992393886,0.6323213869617771
187.04037497,0.6322406810004207
187.088500335,0.6322785036520755
187.136450599,0.6322905365187541
187.184567295,0.6322878991227858
187.232567019,0.6322512714933028
187.280659633,0.6322864912720391
187.328643158,0.6323448593302776
187.376718853,0.6323485267833993
187.424681986,0.6323997482704128
187.472783991,0.6323853842942573
187.520767905,0.6323351091328632
187.568893721,0.6323139534179811
187.616856994,0.6322838983124411
187.664930319,0.6322676680979491
187.712849902,0.6322686583137416
187.760962048,0.6322537132077745
187.808925601,0.6322321640838415
187.857007446,0.6322034063368552
187.90499414,0.6322278293915451
187.953115066,0.6322216026686717
188.001084469,0.6321833071722097
188.049158654,0.6321741495511397
188.097169528,0.6321278057739441
188.145214803,0.6321439565985206
188.193217647,0.6321726104951944
188.241310192,0.6321711407886396
188.289283386,0.6321090020152652
188.337409531,0.632097546847754
188.385338185,0.6321245759042113
188.43344166,0.6321288117647876
188.481371503,0.6320909598526298
188.529511229,0.6321034804663191
188.577492022,0.632075699534241
188.625598508,0.6320180563310089
188.673572212,0.631999553472322
188.721660127,0.6320418839915695
188.769655491,0.6320359063222207
188.817759806,0.63206756004755
188.865710039,0.6320772966990348
188.913829385,0.6320711836217996
188.961753858,0.6320836286965525
189.009810993,0.6321114265923382
189.057763276,0.6320924623625959
189.105870832,0.6320793341899636
189.153822645,0.6320254010474328
189.20194396,0.6320117432030684
189.249928524,0.6319806464350597
189.29802579,0.6319241433626271
189.346031524,0.6318734127618945
189.394159929,0.6318806251345926
189.442158743,0.631862805753671
189.490255038,0.6318326015346484
189.538202232,0.6318398176580989
189.586327878,0.6318261489502145
189.634275751,0.6318510638571205
189.682425347,0.6318099487306374
189.73038566,0.6318003773487804
189.778511616,0.6318311353484295
189.826468939,0.6318846903267336
189.874528544,0.6318783024416544
189.922513928,0.6319529711927421
189.970594533,0.631951404822612
190.018587087,0.631939159068319
190.066654402,0.6319336614773102
190.114632525,0.6319436586895618
190.16273856,0.6319470622511846
190.210713344,0.6319776215603962
190.25886883,0.6319096951306078
190.306832294,0.6318893499591232
190.354931389,0.6318788124227246
190.402887173,0.6318742776929039
190.450970967,0.6318758224524402
190.498951771,0.6318455374828058
190.547090407,0.6318475814912042
190.595043551,0.631825468511239
190.643131076,0.6318166306278804
190.691085509,0.6317884399045598
190.739193425,0.6317397908949519
190.787159688,0.631785740474457
190.835254433,0.6317156384258588
190.883194846,0.6316762753185123
190.931325863,0.6316464200719363
190.979321376,0.6316804578696481
191.027457432,0.6316472588431612
191.075395695,0.6316708426937727
191.12347539,0.6317109618849737
191.171426394,0.6317192813346115
191.219521379,0.6316669874112593
191.267465343,0.6316777585805309
191.315591848,0.631658131325853
191.363545441,0.6316731327630853
191.411658757,0.6316779852289557
191.45960708,0.6317331619838839
191.507683445,0.6317787510542152
191.555630229,0.6317326715715624
191.603728824,0.6317525578945945
191.651676017,0.6318239515409304
191.699771402,0.6318153503717063
191.747765786,0.6317864421654844
191.795890902,0.6317167343964025
191.843835815,0.6317362952955652
191.89191845,0.6317299393422219
191.939882434,0.6317250184790288
191.987984549,0.6317309977062422
192.035972793,0.6316496816311371
192.084116819,0.6316793374283469
192.132074642,0.6316264119094022
192.180182347,0.6316102033800889
192.228141061,0.6316120440529286
192.276229516,0.6316136947365089
192.32418122,0.6316505991771341
192.372301175,0.6315966602296751
192.420247229,0.6315860054636402
192.468367414,0.6315685607464301
192.516325747,0.631581044638008
192.564427403,0.6315486646097325
192.612433427,0.631500707496324
192.660539082,0.6314714390684423
192.708518606,0.6314213230018318
192.756573921,0.6313688043479343
192.804543604,0.6312852237656167
192.8526779,0.6313002505073675
192.900618983,0.6313428049745629
192.948721178,0.6313328861566286
192.996715273,0.6313639705241665
193.044808578,0.631392691698771
193.092768331,0.6313803334530194
193.140844426,0.6313655043438777
193.18880097,0.6313811284279032
193.236892955,0.6313640855565291
193.284843098,0.6313485177504625
193.332902743,0.6313481368196763
193.380881137,0.6313396284115553
193.428988102,0.6312758338266217
193.476918985,0.6312857815108415
193.52500117,0.6312773413588167
193.573007984,0.6312799971594989
193.621098419,0.6313056917196505
193.669080714,0.6312073615148109
193.717202629,0.6312468175460666
193.765142982,0.6312260606836175
193.813245707,0.631207549190662
193.861201891,0.6312592967665636
193.909257236,0.6313009730846878
193.957216989,0.6312582102450356
194.005272684,0.6312478255903432
194.053217228,0.6312705432271629
194.101280172,0.631208142397636
194.149249526,0.6312234782948293
194.197292311,0.6312219084758364
194.245245244,0.6312190270945609
194.293331659,0.6312617225564334
194.341270973,0.6312237294366461
194.389356558,0.6312006608057481
194.437316511,0.6312139672317937
194.485400306,0.6311349226725618
194.53338048,0.6311147812461244
194.581462165,0.6311316894636456
194.629447809,0.6311227964387188
194.677520874,0.6311221309604661
194.725478738,0.631129946699963
194.773593003,0.6311138903974747
194.821608417,0.6311120399707284
194.869684932,0.6310489830176019
194.917643596,0.6310321571074093
194.96571001,0.630990485081503
195.013634904,0.6309783052983403
195.061728439,0.6309596252542534
195.109693752,0.6309530455387995
195.157718507,0.6309197384858869
195.2056706,0.6309282892938601
195.253745465,0.6309681211879198
195.301721519,0.6309508447060859
195.349841025,0.6309134341102324
195.397832108,0.6308774587622266
195.445951714,0.6308666398350106
195.493914757,0.630865044399466
195.541974692,0.6308784128123481
195.589898985,0.6308587950378236
195.638002071,0.6308234018812884
195.685972045,0.6307855244154585
195.73406906,0.6307612685468805
195.782054213,0.6307753735601106
195.830193619,0.6307503095495678
195.878108172,0.6307536480171221
195.926195327,0.6307651466979786
195.974153791,0.6307921647851784
196.022230096,0.6307290733126625
196.07021095,0.6307223241620897
196.118288944,0.6307169867434784
196.166247928,0.6306787832353526
196.214315953,0.6306866989288104
196.262295966,0.630647246667589
196.310363582,0.6306147307027593
196.358309285,0.6306286988943398
196.40638539,0.6306491126739515
196.454375104,0.630627503065075
196.502458059,0.6306495850281335
196.550414342,0.6305997044504927
196.598526838,0.6306040023953949
196.646515542,0.6306191549661017
196.694593247,0.6306368049546258
196.74256483,0.6306628204180422
196.790654045,0.6306102598202061
196.838587459,0.6306276435192606
196.886714314,0.6307163346260086
196.934657057,0.6307156387122166
196.982733083,0.6307354548923845
197.030666506,0.6307188684835531
197.078773301,0.630715691660274
197.126725625,0.6306672264470021
197.17482733,0.6306791419712092
197.222729273,0.6306679804163557
197.270829698,0.6306580683516468
197.318770622,0.6306265694634388
197.366859107,0.6306137225789376
197.41483139,0.6305814183199431
197.462910335,0.6305715494431191
197.510871239,0.6305537462466128
197.558955214,0.6305748745471732
197.606924347,0.6304859853794214
197.655025893,0.6305153132560652
197.702961286,0.6305116229647595
197.751082372,0.6305006722898491
197.799028575,0.6305046028791337
197.84710917,0.6304196415153502
197.895116254,0.6304061620156444
197.943186809,0.6303781947013994
197.991168533,0.6303753020232076
198.039251048,0.6302976891526825
198.087255522,0.6302568993894696
198.135300406,0.6302132265168595
198.18325662,0.6301813442924572
198.231369975,0.6301231831082165
198.279343149,0.6301008116338691
198.327454355,0.6300438469072266
198.375373548,0.6300215673471306
198.423439023,0.6299279403758901
198.471388006,0.6298831246975449
198.519475521,0.6298268612988163
198.567414514,0.6298508550901647
198.61551965,0.629803479477804
198.663538124,0.6297813056940109
198.711611859,0.6297502741188444
198.759562023,0.6297950474038495
198.807660498,0.6297847855869123
198.855631451,0.6297773953675091
198.903733736,0.6298378551441809
198.95166428,0.6297993456963265
198.999759295,0.6298368410379211
199.047715909,0.629806119229025
199.095823044,0.6297922022295953
199.143818398,0.6298278886221957
199.191906453,0.6298886178435804
199.239875456,0.629874925185152
199.287955082,0.6298212576544933
199.335889165,0.629878107143613
199.38399339,0.6298610229156009
199.431923973,0.6298914445948901
199.480029119,0.6298888184780834
199.528126143,0.6298553938607818
199.576204648,0.6298743720979676
199.624166692,0.6299454372791272
199.672259607,0.6298933555827019
199.720189371,0.6299215371787283
199.768279806,0.6298800361617962
199.81625554,0.6298505290172063
199.864312004,0.6298610076378764
199.912267577,0.6297809378022802
199.960363933,0.629817997650381
200.008326737,0.629832767574892
200.056424792,0.6297864576734615
200.104435926,0.6297841252467201
200.152537621,0.6298155326990797
200.200518485,0.629844067484443
200.24862563,0.629858631019812
200.296573514,0.6298619001873048
200.344626288,0.6298537446620931
200.392551961,0.6298322487543357
200.440663587,0.6298183217783597
200.48860761,0.6297963945552644
200.536689365,0.6298406139688819
200.584621678,0.6298252016912209
200.632688513,0.6298268535896498
200.680635507,0.6298397155977385
200.728691561,0.6298415286979645
200.776628125,0.6298888400437364
200.82469488,0.6298629932505629
200.872651933,0.6298299804051475
200.920722058,0.6299237707654978
200.968659932,0.6298993418926468
201.016768447,0.6299157698954602
201.064744181,0.6298875293607699
201.112834766,0.6298585045161083
201.160800989,0.6298887439035469
201.208878854,0.6298662986611245
201.256834528,0.6298550810359467
201.304931273,0.6298538165218895
201.352931737,0.6298612583951564
201.401042833,0.6298259723012982
201.449015076,0.6298755737270431
201.497070971,0.6298414463218134
201.545018514,0.6297882367905928
201.593119549,0.6297914422423057
201.641102333,0.62970855508123
201.689210849,0.6296965875569103
201.737201183,0.6297464495726172
201.785273838,0.6298015904588016
201.833212871,0.6298019786860196
201.881288996,0.6298160210666666
201.92924973,0.6298208770934595
201.977336694,0.6298286778525651
202.025286098,0.629764659076143
202.073397664,0.6297069656636697
202.121377837,0.629667193157055
202.169460452,0.629639274415408
202.217428746,0.6296696132370867
202.265488391,0.6296328524707686
202.313436404,0.6296080578566625
202.361552909,0.6296426747663426
202.409514503,0.629662442984591
202.457600038,0.6296215992995289
202.505549932,0.62968535548402
202.553625097,0.6296894129689075
202.60160682,0.6296888881291351
202.649696815,0.6297332849901827
202.697639959,0.6297301253444196
202.745756384,0.6296994845122583
202.793698418,0.6296665713268365
202.841776073,0.6296079018639977
202.889724846,0.629578686961183
202.937810601,0.6295844112136927
202.985785835,0.6295970782620126
203.03387997,0.6296441215947277
203.081785783,0.6296268737333025
203.129890369,0.6296741242194223
203.177833492,0.6296484490085851
203.225939847,0.6296440075826732
203.273897461,0.629568135866687
203.321977455,0.6295432122876059
203.369925239,0.6295771911750002
203.418029264,0.6295539805967778
203.465971338,0.6294441706325705
203.514047393,0.6294766042874571
203.561991946,0.629467253183513
203.610055381,0.6294766020659475
203.657995734,0.6294788392283652
203.706106419,0.6295205180850295
203.754037133,0.6295511784599538
203.802142588,0.6296083158911702
203.850114142,0.6296197064523634
203.898240517,0.6295726574571395
203.946235121,0.6295362579053796
203.994316866,0.6294816520968635
204.04227456,0.6294387357460757
204.090399966,0.6293907298694454
204.138346499,0.629421664664336
204.186455824,0.6293954540420067
204.234403187,0.6293745327686046
204.282519043,0.6293781958695215
204.330493436,0.6293090067386206
204.378601252,0.629338083689374
204.426544066,0.629352042812778
204.474634881,0.6293661158842432
204.522574454,0.6293330211562222
204.570670409,0.629354864436064
204.618594362,0.6293838934899735
204.666671527,0.629412073211288
204.71463183,0.6294056771271737
204.762705466,0.6293835923893172
204.810655019,0.6293950448926808
204.858745824,0.6293496071790098
204.906716308,0.6293763073646305
204.954818003,0.6293954713641087
205.002789667,0.629482625423499
205.050910412,0.6294963310938593
205.098809966,0.6294308743795696
205.14689364,0.6294383485725865
205.194888194,0.629453115156891
205.24298976,0.6294383237358954
205.290982693,0.629482135388235
205.339091189,0.629514657140023
205.387030812,0.6295326150179537
205.435088207,0.6294724038547413
205.483048771,0.6294551629542842
205.531135875,0.629474267346166
205.579092179,0.6294811741319194
205.627192694,0.6294705021119109
205.675137068,0.629514369194225
205.723245403,0.6294984793729232
205.771186027,0.6294567407598243
205.819255511,0.6294218259051598
205.867260385,0.629401955482709
205.91534807,0.629340854267772
205.963317814,0.6292964405812558
206.011397569,0.6292583532075062
206.059361852,0.6292087204221248
206.107477128,0.6291987924879451
206.155397511,0.6292008150860192
206.203503867,0.6291623175804538
206.25147944,0.6291651879651758
206.299554405,0.6292100236998328
206.347492848,0.6292085238350643
206.395584083,0.6291693190981332
206.443531837,0.6291912151616489
206.491586832,0.6291969599428086
206.539588356,0.6292398298947963
206.587629101,0.6293143357502057
206.635592374,0.6292231061612349
206.683640618,0.629214490980264
206.731618532,0.6291835145832613
206.779689748,0.6291513351392586
206.827674221,0.6291601481636383
206.875804857,0.6291073157548389
206.923778921,0.6290787058587797
206.971910476,0.6290393169918167
207.0198907,0.6289899729747027
207.067941844,0.6289629943195328
207.115910179,0.6290015890890784
207.164087574,0.6290022563228493
207.212034118,0.6290315472911719
207.260174593,0.6290670476273964
207.308167507,0.6290341707330785
207.356252132,0.6290137292721474
207.404219276,0.6290438396562439
207.452312241,0.6290750849727179
207.500268875,0.6290617378234786
207.54839413,0.6290175972671725
207.596374804,0.6289871896294665
207.644488939,0.6289841619428769
207.692477013,0.6289539490297488
207.740574968,0.6288719874079213
207.788577603,0.6289231578146651
207.836672598,0.6288906786963521
207.884673172,0.6289185449604315
207.932806967,0.628924316830119
207.980790371,0.6289444191054162
208.028905856,0.6289217057408603
208.0768761,0.6288942228287501
208.124969355,0.6288209877933983
208.172944929,0.6288421109775575
208.221025504,0.6288047510155961
208.268965397,0.6288206749137469
208.317068343,0.62877995941088
208.365019456,0.6287828628716885
208.413126751,0.6287503004847245
208.461110895,0.6287511200764107
208.5092043,0.6287576411289904
208.557130694,0.6287794837208993
208.605172808,0.6287447376994233
208.653147552,0.6288126578386658
208.701221747,0.6287320139629246
208.74915609,0.6287221092300845
208.797205135,0.6287424037735116
208.845135638,0.6287313305751183
208.893239633,0.6287056082389286
208.941210367,0.6286658368507266
208.989315842,0.6286835892379444
209.037249036,0.6286490562327894
209.08532257,0.628639470948114
209.133295304,0.6285280309201198
209.181334169,0.6285622565218534
209.229327683,0.6285624450727876
209.277402318,0.6284988095096419
209.325391142,0.6284467209061743
209.373464706,0.6284123285992698
209.42144786,0.6284706143581693
209.469547995,0.6285013161541894
209.517487409,0.6284584639286873
209.565559534,0.6284639870772686
209.613502928,0.6284492490613546
209.661612743,0.6284331620932746
209.709526366,0.6283962709200808
209.757664431,0.6283051952378919
209.805640755,0.6282853851377868
209.8537444,0.62834685159122
209.901767354,0.6282909262216998
209.94987331,0.6282452197948805
209.997859534,0.628252400198507
210.045975449,0.6282666248999927
210.093939763,0.6282255245931799
210.141990117,0.6282502597853267
210.189940081,0.6282542527809789
210.237995215,0.628255580245232
210.2859893,0.6282722055544836
210.334066455,0.6282704320652099
210.381991988,0.6282838088483028
210.430079573,0.6283179067582031
210.478053216,0.6282922120413617
210.526124521,0.6282759588170553
210.574114545,0.628255118337617
210.622207801,0.6282896877057398
210.670196614,0.6282663861591048
210.71831562,0.6282518384721261
210.766306134,0.6282421655198573
210.814458089,0.6282679699000929
210.862419853,0.6282356744105768
210.910533098,0.6281804993854367
210.958490902,0.6282284032401702
211.006597087,0.6283034006158025
211.054555651,0.6283316737313737
211.102649996,0.6283426174140001
211.150595729,0.6283972031495602
211.198709694,0.6284023512376509
211.246704898,0.6283526494604514
211.294825744,0.6284270752628278
211.342799648,0.6283784575247059
211.390912203,0.628406288982561
211.438912557,0.62840404064334
211.486996722,0.6283731983956286
211.534990276,0.6283777768572114
211.583092351,0.6283770117238823
211.631076996,0.6283061834641943
211.67914636,0.6282864389402515
211.727105544,0.6283151918494931
211.775140068,0.6282983182523109
211.823047581,0.6283157286992435
211.871120256,0.6283396881469574
211.919046339,0.628341302897193
211.967129015,0.6283806267822133
212.015148029,0.628378000989374
212.063203153,0.6283835764639804
212.111153707,0.6283900095240936
212.159242802,0.6283992501457588
212.207187945,0.6283808692621287
212.25529166,0.6283401626350527
212.303213484,0.6282912445964052
212.351294629,0.6282761329846044
212.399272563,0.6282970073266744
212.447333537,0.6282074021031109
212.49523509,0.6282064897945007
212.543305085,0.628168202988602
212.591273639,0.628148971717716
212.639344874,0.6281271058638581
212.687307938,0.6281293412882735
212.735400092,0.6280991930421055
212.783367796,0.6281126738135443
212.831452671,0.6280895991959
212.879361084,0.6281302740846431
212.927470349,0.6281302652671895
212.975402033,0.628083359058949
213.023504378,0.6280573432913019
213.071520532,0.628063698044068
213.119754319,0.6281166025924516
213.167786143,0.6281223243542502
213.215892478,0.6280824729999325
213.263873102,0.628077394729771
213.311954987,0.6281295343363983
213.359890231,0.6281120173930753
213.407958706,0.6281066288146835
213.455923369,0.6281214103823436
213.504047525,0.6280992577540854
213.552009578,0.6280676368244891
213.600125133,0.6280537975788727
213.648069927,0.6280696669323923
213.696162422,0.6280511748109258
213.744090775,0.6280485254782561
213.79212304,0.6280260672139579
213.840091534,0.6279606979542868
213.888165769,0.6279388908955359
213.936126382,0.6279077422661826
213.984184817,0.627991524659716
214.032191341,0.6279885025872731
214.080276556,0.6279851364086463
214.12823575,0.6279789859896399
214.176301484,0.6280249287321813
214.224273498,0.6280384976362127
214.272386783,0.6280707477851802
214.320336807,0.6280754670131717
214.368410082,0.6280549531894867
214.416369566,0.6280675027999517
214.464462881,0.6280708842223595
214.513198853,0.6280941838841647
214.562038466,0.6280613251567048
214.61002394,0.6280454095124599
214.658123295,0.628055934548459
214.706084078,0.6280342995750531
214.754194413,0.6280851256842268
214.802205727,0.62806933609349
214.850286853,0.6280599270710717
214.898250687,0.6280574175430612
214.946390052,0.6280922477969879
214.994326185,0.6280928719128958
215.042449951,0.6280826750648539
215.090425644,0.628092486394952
215.138521249,0.6280802079904221
215.186494054,0.6280831396146362
215.234591579,0.6281052294213966
215.282574103,0.6281798940398616
215.330677448,0.6281918677979804
215.378660241,0.6282187800035229
215.426774336,0.628232385397496
215.4747518,0.6282379307393853
215.522848516,0.6282474077717277
215.57082267,0.6282005138300434
215.618876014,0.6281686055686937
215.666864268,0.6281417511182438
215.714990814,0.6281491688850697
215.762949467,0.6281989190095202
215.811054252,0.6282045619311614
215.859041237,0.6281673101916291
215.907079411,0.6281119366834979
215.955009894,0.6281294341969608
216.003069959,0.6280643953296182
216.051047373,0.6280982695760017
216.099142478,0.6280953049579128
216.147141222,0.6281214204092039
216.195216887,0.6281385760752561
216.243197331,0.6281738478964607
216.291296186,0.6281924601760583
216.339262709,0.6282048685104386
216.387378635,0.6281767791699308
216.435330928,0.6281076269679451
216.483437333,0.6280994110349816
216.531416708,0.628096218592354
216.579500302,0.6280542692705036
216.627476016,0.628073141536297
216.675551821,0.6279988836094827
216.723494944,0.6279470564177126
216.771572489,0.6279133569631127
216.819543513,0.6279359397498014
216.867630148,0.6279635376150807
216.915600102,0.6279674271873197
216.963709937,0.6280035321745756
217.011650361,0.6280378049096502
217.059744976,0.6280379295451944
217.107719819,0.6280252456312154
217.155788344,0.6279941345382072
217.203773739,0.6280075825347894
217.251898684,0.6280136566325117
217.299821227,0.6280083714483005
217.347926832,0.6280069572120546
217.395909026,0.6279482778454943
217.444020971,0.6278928806221746
217.491979935,0.6278291337854598
217.54008271,0.6278082950008745
217.587986063,0.6277754850872419
217.636028788,0.6277878693560973
217.683989962,0.6277496358253706
217.732058926,0.6277755351320817
217.78003421,0.6277676508420732
217.828062334,0.6277633641273295
217.876026818,0.6278062405243642
217.924068393,0.6276979004739314
217.971990226,0.6276699113585662
218.020055041,0.6276841880333809
218.068014744,0.6276712691058994
218.116087559,0.627659147595117
218.164027192,0.6276568481827351
218.212134678,0.6276625000098789
218.260091472,0.6276904469528714
218.308175446,0.6276201118886559
218.35613887,0.6276242449680871
218.404255715,0.6276045218276923
218.452209249,0.6276510985622072
218.500345904,0.6276421837554261
218.548329758,0.6276766608740226
218.596421094,0.6276446601901849
218.644387527,0.6276318265380101
218.692453322,0.6276122283251248
218.740432916,0.6275400259089109
218.788500451,0.6275252766036865
218.836494134,0.6275440446683287
218.884571299,0.6275065050456677
218.932516843,0.6274775224128682
218.980580548,0.627518476546369
219.028533671,0.6275135440130443
219.076660207,0.6275802138988635
219.124661431,0.6275897907560282
219.172749146,0.627557497585585
219.220724429,0.6275647715983347
219.268852585,0.6275566885780358
219.316861189,0.6275492044448786
219.364965964,0.6275239075626302
219.412932668,0.6275272320334727
219.461009823,0.6275348058432361
219.508988027,0.6275530955759907
219.557089312,0.6275548102191296
219.605060596,0.6276165031365828
219.653188871,0.6275473308810967
219.701168375,0.6275775849130253
219.74921029,0.6275117785164873
219.797167253,0.6274409655900349
219.845241338,0.6274308284322533
219.893237542,0.6274256956453323
219.941311587,0.6274359055226634
219.989291841,0.627352399015874
220.037373886,0.6273584235831998
220.08538303,0.6273478497020291
220.133495665,0.627363937260077
220.181457769,0.6273521658134833
220.229525954,0.627336214014494
220.277471407,0.6273185470512244
220.325598423,0.6273375280354849
220.373573196,0.6273300663684687
220.421681831,0.6272703426299596
220.469690156,0.6272808308740845
220.517759671,0.627249161206014
220.565727004,0.6271894103851803
220.613802629,0.6271521878417238
220.661771713,0.6271329206915311
220.709905768,0.6270754350944469
220.757869772,0.6271080941953031
220.806012308,0.627098546256703
220.854005122,0.6270763718155143
220.902093007,0.6270540798057244
220.95004283,0.6270590418782699
220.998163156,0.6270895707937689
221.046118629,0.6271202706851126
221.094200244,0.6271210516502819
221.142197968,0.6270977820640037
221.190295774,0.6270945228941576
221.238267477,0.6270935268893821
221.286342372,0.6271001026978436
221.334297166,0.6270957520175878
221.382390571,0.6271100876252738
221.430339954,0.6270669815711924
221.47846115,0.62707309788804
221.526446884,0.6270294919689146
221.574555859,0.6270462761199317
221.622534733,0.6270645602517236
221.670630948,0.6270477142632331
221.718583791,0.6270252492154794
221.766648626,0.6270240394953286
221.81463301,0.6270342270387371
221.862757756,0.6270119462619195
221.910713489,0.6269864666881236
221.958792454,0.6269873075268241
222.006734597,0.627007434136454
222.054840722,0.6270178212051247
222.102833076,0.6270671605941627
222.150914502,0.6269916181781121
222.198897606,0.62698258512434
222.24695836,0.6270265996334469
222.294934844,0.6269712576972648
222.343062039,0.6268793921106267
222.391000223,0.6268770011133227
222.439065427,0.6268561603964263
222.487056651,0.6268077977119996
222.535175107,0.6268582534475372
222.583162261,0.6268179850895259
222.631236316,0.626823737285688
222.679183699,0.6267751376952277
222.727307724,0.6267891005829639
222.775289468,0.6267776893688027
222.823415164,0.6267626174994789
222.871390588,0.6267335974074401
222.919481453,0.6267798535649978
222.967450607,0.6267848690126512
223.015543572,0.6267622241039515
223.063529045,0.6267889272481821
223.11161279,0.6268214815265761
223.159594774,0.6268744888184626
223.20771118,0.6268851917382448
223.255677114,0.6269140377540867
223.303794049,0.6269250111597907
223.351764223,0.6268587270064785
223.399884508,0.626844015811185
223.447865961,0.6268847468911339
223.495943586,0.6268877380107123
223.5438943,0.6268896542454153
223.592016206,0.6269128947007317
223.639937469,0.6269553635670212
223.687998993,0.6269400266639746
223.735979647,0.6269090598310645
223.784084042,0.6269023139700551
223.832055826,0.6269416600556208
223.880126601,0.6268870932557383
223.928121195,0.6268908826578706
223.97618842,0.6268754728210763
224.024179864,0.6268447889694025
224.07233755,0.6268001224865251
224.120300473,0.6267810953561374
224.168419318,0.6267838318077174
224.216391673,0.62680846273255
224.264491338,0.6267686762579742
224.312469551,0.6267903548151974
224.360551897,0.6267442111303195
224.40852574,0.6267504062857201
224.456605585,0.6267765150560486
224.504584639,0.6267496740181084
224.552640803,0.626748489245898
224.600654508,0.6267710719420704
224.648741493,0.626810114773815
224.696696676,0.626777056245659
224.744794822,0.6267273804207626
224.792740115,0.6267316330056685
224.84081743,0.6266721012673044
224.888794184,0.6266424509718567
224.936873229,0.6266689425161939
224.984842813,0.6266247486654145
225.032965198,0.6266090946480306
225.080924682,0.6265821930893805
225.128997526,0.6265624259817086
225.17698295,0.6265767133610955
225.225037025,0.6265683288504297
225.272976108,0.6265658376771737
225.321040563,0.6266055914086137
225.368996747,0.6265641415592399
225.417087492,0.6265453520909902
225.465043936,0.6265515813344972
225.51313248,0.6265430669115878
225.561100434,0.6265390386661625
225.6092114,0.6265485014625364
225.657171703,0.6265185930136886
225.705300288,0.6265349670321838
225.753268803,0.6265218485414105
225.801351587,0.6265092571918628
225.849343411,0.626439661465301
225.897443036,0.6264333121029881
225.94540511,0.6263470938067606
225.993510265,0.6262844618211308
226.041461958,0.626220618445648
226.089568914,0.6262306670082455
226.137538698,0.626224079606421
226.185623663,0.6262131718784033
226.233579666,0.6262269674340971
226.281657321,0.6262045084809558
226.329633225,0.6261881872382427
226.37773246,0.6261623035780431
226.425699724,0.626203044737529
226.473815711,0.6261702870905806
226.521768734,0.6261974332463419
226.569825168,0.6262172773594928
226.617818312,0.6262045500217364
226.665927438,0.6262541419403818
226.713934482,0.6262821404838781
226.762029107,0.6262411827861363
226.80997804,0.6262478830031025
226.858079406,0.6262676842997192
226.906031969,0.6262227355445228
226.954138994,0.6261918014311663
227.002133999,0.6261813695545007
227.050192233,0.6261477909387893
227.098172737,0.6261332588294245
227.146269132,0.6261306220101871
227.194210285,0.6261015718362365
227.242302831,0.6260897972526668
227.290299764,0.6261688698571317
227.33838245,0.6261392152531372
227.386294983,0.6261216192812327
227.434418768,0.626113007659712
227.482407562,0.626077934145802
227.530513897,0.6260758199474125
227.578459131,0.6261074796165129
227.626535246,0.6261269886650048
227.674518409,0.6261425413408055
227.722607935,0.6261249181217445
227.770571909,0.6261102270139441
227.818657413,0.6261131351860701
227.866617967,0.6261463674137128
227.914716552,0.6261603869438733
227.962643145,0.6261669395438764
228.01072031,0.6261616870206732
228.058647094,0.626182433526949
228.106733369,0.6261895389728958
228.154672152,0.6262024939349056
228.202782857,0.6262443133010813
228.250730681,0.6262728041223407
228.298827136,0.6263122329978023
228.346788119,0.6262750274207323
228.394906795,0.6262216315043893
228.442872979,0.6262489721031109
228.490954934,0.6262525933852298
228.538931837,0.6262773723946474
228.587014222,0.6262689391264596
228.634936665,0.6262333890418413
228.68302593,0.6262003398309922
228.731052005,0.6262228197472796
228.77913951,0.6261807098382908
228.827102284,0.6262079231962847
228.875181888,0.6262422848940516
228.923128752,0.6262415970777926
228.971198537,0.6262353618765026
229.01914137,0.6262523050038962
229.067236135,0.6262243383607354
229.115209789,0.6262168105022654
229.163299954,0.6262346539196011
229.211191617,0.62619914491675
229.259281392,0.6262129317980277
229.307195865,0.6262212951556804
229.35528899,0.6261966166466052
229.403267314,0.6262550431044777
229.451337689,0.6262547555262882
229.499282323,0.6262488537144977
229.547374538,0.6262877308104077
229.595299121,0.6262904896833305
229.643353545,0.6263290134805417
229.691333629,0.6263074804249834
229.739419394,0.6263073299208121
229.787377138,0.6263137222200071
229.835563974,0.6262754756670805
229.883537168,0.6262672138491272
229.931602723,0.62622250851133
229.979540206,0.626275035441954
230.027654171,0.6262756348325212
230.075610585,0.6262241740414519
230.12372129,0.626297123780421
230.171690924,0.6262873847072059
230.219789879,0.6262722787545612
230.267727602,0.6263591090127841
230.315851918,0.6263773011899998
230.363804881,0.6263445011232691
230.411915597,0.6263529482526846
230.45988834,0.6263697622840783
230.507949385,0.6263427094402504
230.555922829,0.6263944884201997
230.603991614,0.6264250653701582
230.651945497,0.6264677092342957
230.700048523,0.626491982310261
230.748006326,0.6265043503733613
230.796142731,0.6264965928191333
230.844098815,0.6265079330837828
230.89218329,0.6264589140813019
230.940162044,0.6265026410823359
230.98827273,0.6265165711541432
231.036247463,0.6265473380309141
231.084341178,0.6265393605659726
231.132325112,0.6265038844292329
231.180408937,0.6264668457440061
231.228397121,0.6265209768248426
231.276502186,0.6264970696402129
231.32444891,0.6264924920177327
231.372536055,0.6265046389813616
231.420498648,0.6264979165255389
231.468617574,0.6264305504015693
231.516560267,0.6264326804059375
231.564683263,0.6264366819324373
231.612663976,0.6264636275547614
231.660733091,0.6265155317876284
231.708695165,0.6265418336067191
231.75678472,0.6265156991476215
231.804766654,0.6264946531998768
231.852840838,0.6264602372755723
231.900817983,0.6264498546639712
231.948906547,0.6264699268645864
231.996896681,0.6264852304373401
232.044993527,0.6265096409075254
232.09297017,0.626552275592368
232.141086306,0.6264906118315061
232.189034799,0.626499870752903
232.237124464,0.6265348596207896
232.285078868,0.6265712259159726
232.333175323,0.6265054344077478
232.381164097,0.6264613086883939
232.429225842,0.6264201544945084
232.477197856,0.6263804054707962
232.52528951,0.6263494680879964
232.573243394,0.6263468142503908
232.62138662,0.626370310092656
232.669360613,0.6263991854612837
232.717470569,0.6263591347329284
232.765441173,0.6263974372195606
232.813580968,0.6264419636518967
232.861564532,0.6264599976042696
232.909713977,0.6264865631877156
232.957701542,0.6265639239161933
233.005804027,0.6265299778455865
233.053798771,0.6265799397531103
233.101912996,0.6265049155767735
233.149936681,0.6265139273861766
233.198053666,0.6265258458882531
233.246018049,0.6265177209234667
233.294086984,0.6265554138336712
233.342038568,0.6265689123505017
233.390138803,0.6265538002525854
233.438130437,0.6265045781872604
233.486216062,0.6264305930353793
233.534144955,0.6264417820257894
233.58223084,0.6264422427271845
233.630187254,0.6264242073048409
233.678284559,0.6263641676140509
233.726285153,0.6264413931282166
233.774375398,0.626475811439676
233.822375922,0.6264326953080186
233.870463647,0.62636439364937
233.918426311,0.6263647268883867
233.966525006,0.6263768912071114
234.01450612,0.6263315609259728
234.062586224,0.6263299860605458
234.110579248,0.6263226628344742
234.158633824,0.6263556693736976
234.206646488,0.6262873903612367
234.254688902,0.6262574544728362
234.302653296,0.6262150894229447
234.350728561,0.6261789074922806
234.398728384,0.626199198117406
234.446829459,0.6261604340676719
234.494778194,0.6261544758511653
234.542865319,0.6261631981030508
234.590829562,0.6261801442097291
234.638888727,0.6262117731754929
234.686857661,0.6261665552136934
234.735020496,0.6261680673173167
234.78299925,0.6261451317432384
234.831106476,0.626164440291491
234.879058929,0.6261718875256375
234.927151144,0.6261677006946494
234.975068307,0.6261222420990628
235.023454885,0.6261225859789135
235.071408419,0.6261772095033453
235.119509894,0.6261956598318663
235.167468688,0.6262423723001118
235.215572923,0.6262472918381295
235.263537657,0.6262465036464598
235.311601781,0.6263276873239524
235.359561995,0.6263238474856974
235.40768068,0.6263044742181292
235.455667204,0.6263046572263445
235.503770949,0.6263624131170603
235.551711063,0.626382355111214
235.599808328,0.626364980240829
235.647806092,0.62634272356497
235.695925857,0.6263287234273849
235.743896381,0.6263305641802802
235.791986866,0.6262835712502897
235.83994724,0.6262707078329481
235.888039955,0.6262613069948537
235.936028689,0.6262293882073878
235.984168064,0.6262230598850065
236.032085698,0.6262373921405543
236.080189943,0.6262430442293565
236.128126496,0.6262640050899879
236.176214901,0.6262077376276003
236.224183315,0.6261679101065202
236.27226933,0.62619342147767
236.320265714,0.6261749202199502
236.368359189,0.6261307512585991
236.416372943,0.6260089013328479
236.464504729,0.6260082557560592
236.512443512,0.6259753327646593
236.560514917,0.6259757967555515
236.608497371,0.6260293800872123
236.656598306,0.6261045307587704
236.704548699,0.6261032460042688
236.752660465,0.6261326259767772
236.800636819,0.6261341288101733
236.848784024,0.626081559301025
236.896735598,0.6261304524630117
236.944839603,0.6261173668156902
236.992790477,0.6260832723430244
237.040866071,0.6260967508099116
237.088823395,0.626118436528612
237.136929501,0.6260784054575437
237.184901564,0.6260925378421003
237.233015589,0.6260928329191279
237.280986883,0.6261261307029388
237.329120749,0.6261213068447873
237.377110422,0.6260853006797222
237.425220818,0.6260630067252508
237.473178032,0.6260521409705654
237.521263066,0.6260372484151395
237.5691944,0.626026654651983
237.617309195,0.6260272280020226
237.665306669,0.6260238894834519
237.713439195,0.6260265715165162
237.761413508,0.6260221683242865
237.809471983,0.6260570027833373
237.857439567,0.6260992971323058
237.905494781,0.6260848642103697
237.953449435,0.6260481660973093
238.00154651,0.6260493030582853
238.049479803,0.6260577473122643
238.097587019,0.6260108435659302
238.145565432,0.6260042114396386
238.193685118,0.6260013890448991
238.241709372,0.6259608036642677
238.289821577,0.6259506401907499
238.337812802,0.6259176456686266
238.385973187,0.6259060050716443
238.433957841,0.6259061608878541
238.482070226,0.6258209818399816
238.53003399,0.6258626043091378
238.578148356,0.6258283081920777
238.626106829,0.6258213507553968
238.674188594,0.6258080575563444
238.722121437,0.6258217820676657
238.770245683,0.6257894178491088
238.818251397,0.6257760380247583
238.866298712,0.6257088039469225
238.914267225,0.6256617005613713
238.96232801,0.625638466459898
239.010319534,0.6256930464634007
239.058393509,0.6256825912851871
239.106345962,0.6256507578774967
239.154428917,0.6256710444607835
239.202396181,0.6256462251266811
239.250497246,0.6255974246881822
239.29848835,0.6256731778155561
239.346606536,0.6256455874934025
239.394570089,0.6256186116461196
239.442662354,0.6255623750045238
239.490635128,0.6255501412384058
239.538757723,0.6255684555276271
239.586703407,0.6255926430942912
239.634768962,0.6255936382615424
239.682747436,0.6256078867910327
239.730870381,0.6256064014776355
239.778825274,0.6255870524862839
239.82692323,0.6255639099920635
239.874875543,0.6255682441845779
239.922995169,0.6255805765367539
239.970947762,0.6256239371531996
240.018994697,0.62557752324301
240.066978081,0.6255598875183789
240.115065765,0.6255707083564802


==> fig/data/wprior/prior_wasserstein_mala_4_3.csv <==
x,y
0.0,1.0889954391332033
0.0,1.088789023295344
0.056472724,1.0886431368226952
0.112699756,1.0885395860825082
0.169025789,1.088456194938975
0.22518003,1.088387659406801
0.281471583,1.0883162674383067
0.337628284,1.088261898775166
0.393856246,1.0881959370772067
0.449979167,1.088140274959719
0.50622356,1.0880897022292848
0.56223791,1.0880413885589941
0.618467702,1.087990270304324
0.674559562,1.0879603661955366
0.730783714,1.0879236157688947
0.786815764,1.0878903531572839
0.843090406,1.0878244547596039
0.899268028,1.0877844257033957
0.955460589,1.087741459070082
1.01157457,1.0877071327738053
1.067815713,1.08766235945461
1.123913723,1.0876384540860247
1.180131835,1.0876116771349904
1.236263596,1.0875560274398062
1.292549549,1.087525730846776
1.348600019,1.0874944886292883
1.404816981,1.0874531500847933
1.460909822,1.0874312145495817
1.517176664,1.0873913544754152
1.573298305,1.087365101043478
1.629509947,1.087341595802693
1.685590778,1.08729689054256
1.741904611,1.0872749047143888
1.798046292,1.0872469926879207
1.854304464,1.087219812840983
1.910401224,1.0871917760796868
1.966594916,1.0871589539871809
2.022722867,1.087151553775898
2.078947619,1.0871146541610528
2.13504087,1.0870965848177234
2.191285852,1.0870698184037502
2.247449673,1.0870377565682223
2.303639865,1.0870329284469784
2.359737906,1.0870098934513197
2.416006378,1.0869985983691486
2.472106139,1.0869726948528324
2.528301901,1.0869412773341403
2.584389461,1.0869206706489016
2.640613283,1.0868915040148643
2.696729084,1.0868848194106984
2.752966016,1.086866032227447
2.809183778,1.0868391510048911
2.86541121,1.0868235997009141
2.921489591,1.0868084537892322
2.977701262,1.0867872774540386
3.033815003,1.0867612474336255
3.090005694,1.0867448505627733
3.146156696,1.0867168370707274
3.202392578,1.0866922313366627
3.258503489,1.0866722006288727
3.314710271,1.0866582760680539
3.370817932,1.0866482815251641
3.427060774,1.0866362473878517
3.483121174,1.086623587063998
3.539386186,1.0866215111760034
3.595536168,1.086602913778758
3.651697729,1.0865903266201489
3.70776391,1.086570562495602
3.763987982,1.0865619461084774
3.820126223,1.0865556293729228
3.876294694,1.0865474003272755
3.932410335,1.086542824799058
3.988656357,1.0865226665322532
4.044746917,1.0864962576158528
4.10104792,1.0864744388372596
4.157145831,1.0864590866063397
4.213339922,1.0864323757056649
4.269431313,1.0864122859734824
4.325672196,1.086403147941412
4.381808277,1.0863917442402131
4.438036249,1.0863704412059154
4.49416427,1.0863556740431652
4.550428322,1.0863337705247411
4.606577783,1.0863082194559042
4.662748405,1.0863143711042271
4.718779985,1.0863142002311168
4.775014547,1.0863182818914214
4.831063437,1.0863140112317922
4.887297759,1.086329582214186
4.94336322,1.086324146838358
4.999575362,1.0863074183863435
5.055674602,1.086303283893624
5.111904724,1.0862889906516207
5.168014195,1.0862842339028296
5.224217006,1.0862712496934839
5.280316017,1.0862478495873855
5.33660809,1.0862386340586514
5.392770321,1.0862314482385893
5.448975313,1.086195223667051
5.505130974,1.0861751724985895
5.561363667,1.0861745345032103
5.617432857,1.0861575068508942
5.673674559,1.0861450995750606
5.72980082,1.0861181233661805
5.785976592,1.086099073201985
5.842052982,1.0860793825679715
5.898301705,1.0860758887977868
5.954394565,1.0860855688799909
6.010608897,1.0860627348050456
6.066696827,1.0860320139857604
6.122906259,1.086035609349834
6.178915759,1.0860170588697873
6.235135481,1.0860036594864064
6.291238162,1.085993889629044
6.347471304,1.0859786766057082
6.403550584,1.0859329142683827
6.459794236,1.0859093522155525
6.515904937,1.0858784964953203
6.572124339,1.0858473730676845
6.62820257,1.0858263867612328
6.684452712,1.0858145359061098
6.740545483,1.0857986670830815
6.796740035,1.085796335529251
6.852860566,1.0857968207075201
6.909114668,1.0857737757306734
6.965240949,1.0857846182150859
7.021476721,1.085754593011966
7.077570981,1.0857470643399498
7.133744372,1.0857442005821367
7.189882484,1.0857168716240324
7.246161986,1.0857014735725532
7.302224197,1.0856952013292724
7.358403828,1.0856821461874613
7.414509849,1.0856624655298006
7.470751811,1.0856400942082622
7.526782281,1.0856071714333833
7.583001783,1.0856050102586345
7.639139024,1.085594145220644
7.695429717,1.085582337305342
7.751508388,1.0855811460834535
7.80775555,1.0855755038302297
7.863898911,1.0855513264264633
7.920059672,1.0855202705938392
7.976172913,1.0855100710785865
8.032420965,1.0854964179699575
8.088523626,1.0854947081743924
8.144722187,1.0854723059875626
8.200821908,1.085470716499597
8.257115511,1.0854465630094416
8.313165311,1.0854337383281893
8.369399903,1.08542490111229
8.425481374,1.0854118950935414
8.481708706,1.0853791492838902
8.537911378,1.0853722575631715
8.59419845,1.0853625322827225
8.650291391,1.0853387047814813
8.706532743,1.085331432373583
8.762686285,1.0853259886203297
8.818914547,1.085303314257053
8.874976427,1.0853093891419174
8.931187028,1.0853024962512166
8.987297939,1.0852943949624283
9.043523931,1.085282988307281
9.099593212,1.0852758485066298
9.155785033,1.0852591022818578
9.211939735,1.0852543823217744
9.268164706,1.0852219806061283
9.324265147,1.0852126690777086
9.38054566,1.0852280602480522
9.436678621,1.0852415451913193
9.492889103,1.085242043896928
9.548993224,1.085235700072028
9.605245826,1.0852340241828837
9.661332487,1.0852233464371173
9.717583149,1.085202332719117
9.77373939,1.0851825497836698
9.829971562,1.0851692290673483
9.886101913,1.08515879339091
9.942364115,1.085139669203242
9.998502026,1.0851069246416405
10.054695988,1.0851112266465783
10.110757038,1.085119806387415
10.16697437,1.0850973670741875
10.223082921,1.0850964662016973
10.279292873,1.0850962632066012
10.335410644,1.0850932638517032
10.391670996,1.0850834555638786
10.447861458,1.0850628339861093
10.50406964,1.0850651811703935
10.560200891,1.0850484357466907
10.616397153,1.085046858890233
10.672480713,1.085021199740934
10.728725595,1.0850054126391862
10.784841456,1.084993471628758
10.841042437,1.0849592847637517
10.897192759,1.0849344656865056
10.95341451,1.0849131926499536
11.009451391,1.084881422448616
11.065657503,1.0848857195183463
11.121826644,1.08488462192861
11.178035096,1.0848681271589822
11.234103396,1.084870612230775
11.290362259,1.0848425437599936
11.34651136,1.0848065739033006
11.402659661,1.0847890231707498
11.458732512,1.0847748135632862
11.514961704,1.084772067464849
11.571076635,1.0847600588868833
11.627293526,1.0847590872127175
11.683390627,1.0847564844866022
11.739627349,1.084741038256802
11.795660199,1.084725855559068
11.851913701,1.0847218436186
11.908056612,1.084708816900979
11.964365275,1.084705124174337
12.020469086,1.0847058233242486
12.076727478,1.0847107572438368
12.132814889,1.0847033048550965
12.1889583,1.0846689858224792
12.245087431,1.0846351538123924
12.301480525,1.0846480452536904
12.357511785,1.084642371365399
12.413717827,1.0846301085537324
12.469845018,1.0846147030318405
12.5261066,1.0846057074770943
12.582131089,1.084609722730076
12.638369392,1.0846016724119143
12.694493573,1.0845653952147405
12.750700054,1.0845470118221923
12.806839566,1.0845294517088386
12.863111058,1.0845141927937072
12.919224909,1.084509312744609
12.975469981,1.084497421789726
13.031578682,1.0844883921275452
13.087820394,1.0844880531426273
13.143909915,1.0844947616598846
13.200226358,1.0844852253175692
13.256331779,1.0844864433556227
13.312578801,1.0844825674770573
13.368648822,1.0844701012818425
13.424848293,1.0844665777291167
13.480980733,1.0844705843339966
13.537174565,1.0844588796744516
13.593240406,1.0844399100472213
13.649520468,1.0844255622618295
13.705584429,1.0844092276334976
13.761843811,1.0843990065149336
13.817961162,1.0844080635701268
13.874193444,1.0844028865753481
13.930209404,1.0843832727270741
13.986447316,1.0843894968547585
14.042522757,1.0843783100065756
14.098800239,1.084351240062527
14.15493835,1.0843282629024593
14.211171123,1.0843129058806342
14.267253073,1.0843242965267619
14.323465434,1.0843042498003959
14.379584075,1.0842939179964237
14.435868768,1.0842808430407533
14.491966498,1.0842597386193016
14.548257991,1.0842337526430517
14.604345032,1.0842174707779813
14.660596544,1.0842198242435659
14.716625514,1.0842011211842346
14.772816456,1.0841921495265632
14.828900086,1.0841657656400219
14.885150359,1.084157151638724
14.941241609,1.084158642813503
14.997506422,1.084149657537391
15.053620023,1.0841472933931378
15.109833015,1.0841226437063989
15.165932835,1.0841224331185617
15.222194217,1.0841247337662607
15.278285178,1.0841143879422426
15.33454852,1.0841184982160614
15.390653131,1.084103042148595
15.446873273,1.0840967885427315
15.502967984,1.0840807890125632
15.559222626,1.0840664432711056
15.615312397,1.0840764139752441
15.671575859,1.0840612104190002
15.72770123,1.084059051670598
15.784002083,1.0840425876786424
15.840087523,1.084046281597557
15.896304145,1.0840410587052447
15.952411006,1.0840566393370528
16.008682058,1.0840707870369952
16.064804729,1.0840769436986608
16.121055221,1.0840649674987384
16.177182102,1.0840585148590014
16.233408574,1.0840365159914676
16.289493195,1.0840317298288749
16.345704277,1.0840091423920892
16.401781657,1.0839921566966033
16.457963519,1.0839963205332888
16.51407002,1.0839955832927166
16.570311442,1.0839936188789716
16.626341392,1.0839814701693444
16.682561334,1.0839596342502573
16.738663435,1.0839304689401137
16.795035878,1.0839202727994008
16.851123738,1.0838842538950162
16.90738412,1.0838675853858388
16.963466241,1.0838484239316861
17.019695943,1.0838194346561747
17.075824384,1.0838207663331565
17.132023996,1.0838303865424241
17.188102277,1.0838171554131872
17.244348719,1.0838076976657265
17.300411309,1.0838039831857502
17.356645561,1.0837906719044108
17.412735152,1.0837867298923258
17.468972134,1.0837864331988993
17.525092965,1.0837672751685035
17.581339797,1.0837681936573502
17.637416477,1.083755776388026
17.69367839,1.0837598029322533
17.749807011,1.0837615272923438
17.806036593,1.0837686850759816
17.862155303,1.0837590301633386
17.918440636,1.0837677907188255
17.974519707,1.0837620930469034
18.030707008,1.083750260974461
18.086784219,1.0837373994893336
18.142976071,1.0837115038084222
18.199079241,1.0837181001758185
18.255305584,1.0837086664874709
18.311398164,1.0836907703485361
18.367598686,1.0836775069292406
18.423711226,1.0836729522304858
18.479949908,1.08366452376745
18.536066859,1.0836453415183112
18.592280081,1.0836623887941463
18.648378922,1.083635204953933
18.704636034,1.0836393958720218
18.760732815,1.0836453942056243
18.816975737,1.08363816019467
18.873075718,1.0836142167146534
18.92930645,1.0835922881042508
18.985413981,1.0835776051360426
19.041683513,1.0835722322940429
19.097784804,1.083570451697328
19.153996016,1.0835591484405256
19.210154277,1.0835618185476508
19.266388209,1.0835463908335015
19.322447039,1.083541344310159
19.378661951,1.0835232317695356
19.434780862,1.0835168022285555
19.491056874,1.0835129516393232
19.547165855,1.0834981632991814
19.603348777,1.08349382623412
19.659425947,1.0834968673109433
19.715576489,1.0834748613129987
19.771682969,1.0834720529817339
19.827910851,1.0834501162125088
19.884006682,1.0834341118521993
19.940267455,1.0834530843196681
19.996363085,1.083422835292232
20.052602817,1.0834197865213642
20.108648817,1.0834227288498315
20.164898599,1.083406766846391
20.22101336,1.0833944107536577
20.277293533,1.083381344359296
20.333395714,1.0833725452065295
20.389601955,1.0833492146821833
20.445702726,1.0833246249516093
20.501940318,1.0833106053250525
20.558031989,1.083312263247438
20.614284681,1.0833059149501578
20.670446783,1.0832924744071937
20.726685785,1.0833032682163544
20.782801125,1.0832958652246565
20.839104658,1.0832790636943601
20.895159598,1.0832797563066598
20.951448131,1.0832827739502844
21.007591802,1.0832786944493573
21.063843494,1.0832703009714226
21.119895915,1.0832737104491441
21.176191197,1.0832609756164835
21.232258008,1.083242058786936
21.2884768,1.0832211601819248
21.344582941,1.0832141602479843
21.400852993,1.0832086793653204
21.456905873,1.0831919138568844
21.513138325,1.0831854701005628
21.569230365,1.0831757812344613
21.625520618,1.0831784767759927
21.681646619,1.08317390988933
21.737857021,1.0831603140298514
21.793929541,1.0831619285997873
21.850101493,1.083152832206263
21.906191434,1.0831362941141836
21.962450416,1.0831198226323997
22.018563887,1.0831217098891548
22.074754199,1.0831158809979178
22.13091729,1.0831006881692617
22.187325764,1.0830830069895083
22.243426674,1.0830822676746505
22.299686216,1.0830625941088492
22.355821367,1.0830621862710417
22.412034859,1.083045499773513
22.46815063,1.0830293169039826
22.524409942,1.0830246405471815
22.580464253,1.0830192869669812
22.636657564,1.0830203351200256
22.692736575,1.0830140358096252
22.748969057,1.0830106514572688
22.805099248,1.082998296902074
22.86134719,1.0829957886124206
22.917383641,1.0829918692481895
22.973646033,1.0829866583844054
23.029763094,1.082985555844189
23.085974105,1.0829802678878178
23.142119816,1.0829621343679532
23.198306088,1.0829525784103498
23.254405029,1.082929018562633
23.310705761,1.0829322329618583
23.366851693,1.0829016804807023
23.423124485,1.08289374318737
23.479199465,1.0828777891645498
23.535474718,1.0828767960599668
23.591545359,1.0828623225046723
23.647781121,1.0828583276619836
23.703876151,1.0828616677899012
23.760105813,1.082848849938695
23.816199693,1.0828336662209492
23.872426455,1.0828233067702266
23.928520986,1.0828184671413628
23.984713528,1.082805655815102
24.040828639,1.0827906417922006
24.097053031,1.0827960036106117
24.153131541,1.0828031045948234
24.209375494,1.0828093792953761
24.265477724,1.0827931783791567
24.321706037,1.0828083187485857
24.377812437,1.0828093169760942
24.434065689,1.0827787200690975
24.490191341,1.0827852911500115
24.546470843,1.0827652825784806
24.602602493,1.0827414576674548
24.658806735,1.0827433178894756
24.714931336,1.0827438880321147
24.771109688,1.0827434135994394
24.827201269,1.0827398241341493
24.883467771,1.082736548951739
24.939477041,1.0827227728083268
24.995704933,1.0827057099936916
25.051782883,1.0827084404147456
25.108027276,1.0827080744756867
25.164124686,1.0827039443347644
25.220367968,1.0827096508023422
25.276469559,1.0827104344629315
25.33266252,1.0827037267453763
25.388753501,1.0826883568127972
25.445037924,1.0826981703239138
25.501128204,1.0826934822438505
25.557383717,1.0826918270746941
25.613488248,1.0826704012005066
25.66976117,1.082655862863333
25.72582397,1.0826562414023102
25.782008752,1.0826519799623835
25.838124663,1.0826532482659366
25.894352255,1.0826210998884298
25.950435125,1.0826096703627301
26.006667957,1.0826099024070974
26.062820878,1.0825841981694175
26.11902868,1.0825878086369398
26.175155381,1.0825831726406132
26.231439594,1.0825899215360053
26.287545685,1.0825929789047926
26.343782857,1.0825790365271781
26.399877577,1.0825672679255636
26.456094289,1.0825436279931933
26.51218044,1.082545529157367
26.568414922,1.0825239227311112
26.624514193,1.0825150331084505
26.680661043,1.0825080415811366
26.736744994,1.0825003385012073
26.792981326,1.082483570794972
26.849075917,1.0824839704351457
26.905288349,1.0825016136210013
26.96139768,1.082475487147321
27.017638312,1.082474240411895
27.073688942,1.082463979880145
27.129957754,1.0824362336383928
27.186058255,1.0824129626036425
27.242248287,1.0824065513538146
27.298342918,1.0823986607966223
27.35456721,1.082395937291951
27.41070213,1.082384385531103
27.466911852,1.0823604112885539
27.523044393,1.0823521992453666
27.579315736,1.0823377359041888
27.635418646,1.0823466928283145
27.691641288,1.0823388625309374
27.747702319,1.0823227040018149
27.803964561,1.0823241370307288
27.860016421,1.0823239342751536
27.916260044,1.0823109603195311
27.972370605,1.082305263751061
28.028549676,1.0823017542657845
28.084674586,1.0823027784232848
28.140916168,1.0822956614786534
28.197004059,1.0823127948550129
28.253220141,1.0823091099220534
28.309322792,1.0823066823387404
28.365554194,1.0823085591191492
28.421602914,1.0823072793800856
28.477841876,1.0823054718801646
28.533931417,1.0823320351261
28.59021577,1.0823125056377356
28.647073958,1.0822927334086392
28.70332569,1.082274106633358
28.75938328,1.0822919327290514
28.815606012,1.0822988914838032
28.871650602,1.0822810595308332
28.927913854,1.0822550946304965
28.984043195,1.0822512171612897
29.040239097,1.08225212822637
29.096360168,1.0822485489772897
29.152639201,1.0822556536417938
29.208734141,1.0822509235669795
29.264947233,1.0822394839424565
29.321075854,1.0822165714792602
29.377304206,1.082208022733437
29.433402567,1.082212323727778
29.489643308,1.082196867261235
29.545722289,1.0821862261420037
29.601956631,1.0821786710714216
29.658145353,1.0821721551446566
29.714402695,1.0821759280483023
29.770519716,1.0821586587151986
29.826777978,1.08216542697004
29.882883839,1.0821641747407964
29.939171302,1.0821697423139816
29.995259683,1.082149893265102
30.051496774,1.0821358031937742
30.107607935,1.082126975298188
30.163764066,1.082122454102946
30.219882807,1.0821250181520883
30.276161919,1.0821155600523256
30.332301391,1.0821132977487642
30.388527923,1.0820974956551646
30.444652264,1.0820954092860624
30.500880376,1.0820832324088197
30.556935956,1.0820684041992519
30.613173578,1.0820648180828347
30.669255459,1.0820781967547868
30.725505631,1.0820743665709012
30.781562541,1.0820869381529514
30.837796753,1.0820673445081093
30.893916514,1.0820636178561038
30.950138076,1.0820598976314113
31.006245477,1.0820547576839958
31.062534379,1.0820393353172901
31.11863671,1.08203627407678
31.174857712,1.0820326827779991
31.230982383,1.0820272194324971
31.287220215,1.0820150617687538
31.343292486,1.0820018882800353
31.399521528,1.08199085599973
31.455624998,1.081965955056682
31.51188458,1.081950352937128
31.567967211,1.081934850839305
31.624224733,1.0819316627080349
31.680397425,1.0819377788726332
31.736636317,1.0819288930241278
31.792769138,1.0818958744487743
31.84904347,1.0819033071527386
31.905097631,1.081900407294276
31.961351363,1.0818931976379493
32.017475604,1.0818854391958832
32.073708236,1.0818663568937532
32.129806996,1.0818618621498823
32.186054358,1.0818687763361663
32.242186949,1.0818635436490402
32.298422922,1.0818464755652302
32.354540443,1.0818390470432608
32.410799565,1.0818177833858944
32.466905206,1.08182155576097
32.523135018,1.0818272912932705
32.579325579,1.0818405988628235
32.635587862,1.0818219165130152
32.691613932,1.0818186275557613
32.747892074,1.0817915675565308
32.803995294,1.0818065728720607
32.860206056,1.0818181360062915
32.916312027,1.081810116059815
32.972553409,1.0818198102614462
33.02867108,1.0817978567609654
33.084902972,1.081758077630235
33.140983603,1.0817541171324996
33.197294066,1.0817614382707266
33.253368496,1.0817452750216734
33.309626689,1.081733095343468
33.36577662,1.0817452552933802
33.422041642,1.0817424548601693
33.478092762,1.0817263127092562
33.534366624,1.081709796311716
33.590477195,1.0817193501542868
33.646640757,1.0817327183589014
33.702706807,1.0817249963981044
33.758966339,1.0817289732301987
33.81504452,1.0817204206468394
33.871291022,1.0817206989544044
33.927385273,1.0817070606116814
33.983584045,1.0817044498535764
34.039629115,1.0816999626550654
34.095887336,1.0816953440140102
34.151977167,1.0816822047141503
34.208205689,1.0816720313862958
34.26430446,1.081670597312268
34.320545512,1.081674164251896
34.376649643,1.081660052789513
34.432811164,1.081652057638032
34.488885935,1.0816594140055846
34.545113447,1.0816664110598546
34.601233628,1.081654628305706
34.65750664,1.0816332047234696
34.71358885,1.0816413817831767
34.769817852,1.081639578189538
34.825924053,1.0816429783653676
34.882159215,1.0816366490060052
34.938311396,1.0816325962363602
34.994531509,1.0816081951989849
35.05066377,1.0816197437970558
35.106994933,1.0816056524379787
35.163139284,1.081614015460835
35.219367306,1.0816365479148355
35.275472987,1.081615267914679
35.331744229,1.0815928613928867
35.387803009,1.0815930669766287
35.444041871,1.0815775901596458
35.500151532,1.0815735525700698
35.556389474,1.0815769831316264
35.612477305,1.0815814740660528
35.668695287,1.0815621933511197
35.724838638,1.081557389472512
35.780991829,1.0815563636444976
35.83710688,1.0815301144954559
35.893351722,1.081522569365467
35.949456973,1.0815111435383082
36.005650384,1.081508725668515
36.061776485,1.0814981870705653
36.118025567,1.0814884743225532
36.174119028,1.0814712874445715
36.230393081,1.0814466744642255
36.286491841,1.0814564279815355
36.342742773,1.0814449421971801
36.398820584,1.081454447688153
36.455221068,1.0814630561915612
36.511368969,1.0814323211658223
36.567615531,1.081420304206224
36.623750562,1.081416950031842
36.679974644,1.0814266827134464
36.736099635,1.0814177494734116
36.792368427,1.0814009791316157
36.848452118,1.0813810813220783
36.90469599,1.0813950550879685
36.960799511,1.0813997972879696
37.017032273,1.0813988067060492
37.073110413,1.0813904299410406
37.129295685,1.0813867666679615
37.185434756,1.0813824410496664
37.241686128,1.0813810631174345
37.297820569,1.081384636475944
37.354022391,1.0813900358788433
37.410181752,1.0813731421225234
37.466421724,1.081360762126137
37.522432674,1.0813579217263345
37.578674886,1.081341590162579
37.634785577,1.081333232255444
37.691023279,1.0813206236464012
37.74710434,1.081307129479
37.803328642,1.0812919508043546
37.859440262,1.081292607750492
37.915608693,1.0812748751346843
37.971726374,1.081282471130359
38.027977447,1.0812641196737884
38.084029047,1.0812745098992673
38.140300919,1.0812805097826188
38.19641347,1.0812806742341448
38.252646202,1.0812629921432944
38.308704463,1.0812602557922157
38.364931395,1.0812573911608097
38.421031115,1.0812460109211217
38.477274417,1.081234639462246
38.533382388,1.0812304547064768
38.58964021,1.081205226161572
38.645742391,1.0812016769015373
38.701927023,1.0811913306852086
38.758067184,1.0811965110659711
38.814306106,1.0811731722853537
38.870365086,1.0811704988021755
38.926595448,1.081159903925857
38.982706339,1.0811653698973094
39.038958721,1.0811631130870616
39.095060312,1.0811616059924554
39.151308434,1.0811376413686002
39.207358584,1.0811226803515288
39.263503615,1.0810885350847745
39.319633346,1.0811008788142236
39.375887249,1.0810866976902835
39.431979119,1.0810774542562336
39.488213631,1.0810637293311838
39.544322542,1.0810584917542774
39.600586525,1.0810440856615655
39.656637355,1.0810356372529089
39.712896017,1.0810360699419546
39.768994307,1.0810549062561121
39.825224039,1.0810434206234385
39.881241119,1.0810634288744416
39.937445131,1.081071012661959
39.993571872,1.0810720598641617
40.049789884,1.0810592507098225
40.105883045,1.081047322828211
40.162175628,1.081038075940414
40.218269218,1.081034236500859
40.274475869,1.081018633693552
40.33061459,1.0810311780819346
40.386857973,1.0810524736137628
40.442935823,1.0810372106439399
40.499168045,1.0810438826879296
40.555251256,1.0810405342294311
40.611441658,1.0810192482536682
40.667537858,1.081011931998245
40.723815061,1.0810166541045705
40.779870931,1.0810005434928072
40.836077373,1.0810083791301508
40.892164863,1.0809862853678736
40.948384705,1.0809886284942845
41.004425475,1.080969095922549
41.060701078,1.0809712429634761
41.116840939,1.0809692740469643
41.173082351,1.080963378390456
41.229163442,1.080969385461764
41.285419754,1.0809704300922673
41.341572585,1.0809728535815395
41.397738927,1.0809685259214628
41.453838897,1.0809717509361292
41.510087579,1.0809676792507963
41.56621164,1.0809529006745744
41.622415752,1.0809548556047694
41.678545223,1.0809398139717514
41.734784275,1.0809510158791418
41.790926286,1.0809430091610204
41.847181339,1.080929125105917
41.90331554,1.0809216190435684
41.959542352,1.080926134039281
42.015629092,1.0809370433049996
42.071862054,1.0809287587164023
42.127961234,1.0809379595284976
42.184188796,1.0809475069929135
42.240280307,1.0809382406200374
42.29654565,1.080919009039712
42.35257678,1.080928317780362
42.408819132,1.0809272033587953
42.464860252,1.0809087481708046
42.521122744,1.0809146154691875
42.577214205,1.0809023949317582
42.633428326,1.0809034548851326
42.689512497,1.0809204344976358
42.745701288,1.0809009359544903
42.801779829,1.0808908478748038
42.858014481,1.080890164918234
42.914142342,1.0808869885414651
42.970353844,1.0808779186563404
43.026505266,1.0808686743044933
43.082757778,1.080877945167268
43.138844418,1.0808739886976622
43.19507643,1.080866041434423
43.251187571,1.0808533653067258
43.307431963,1.0808640957205276
43.363541334,1.0808745020560837
43.419777536,1.0808915346786905
43.475908867,1.0809043580497766
43.532156919,1.08090397934269
43.58827737,1.0809146758595756
43.644499742,1.08091710839908
43.700598533,1.0809044070640834
43.756843575,1.0809068955908174
43.812945595,1.0809085034531098
43.869208108,1.0809030162294226
43.925234697,1.0808977888799476
43.981441379,1.0809095620838185
44.03754472,1.0808923687535876
44.093725292,1.0808985752972418
44.149801342,1.0808989689935258
44.206088085,1.0808914965005239
44.262149395,1.0808748122270482
44.318338146,1.0808620356729008
44.374423237,1.08086323608912
44.430689479,1.0808629091107067
44.486722819,1.0808646537561992
44.542951711,1.0808449243340728
44.599043892,1.0808473141377906
44.655292574,1.0808331237812556
44.711372275,1.08082747204552
44.767603937,1.0808003186798538
44.823681518,1.0807743147117042
44.879831869,1.080762051825211
44.935940619,1.0807477586789451
44.992219161,1.0807318783965043
45.048336973,1.0807359774225997
45.104558555,1.0807235774089163
45.160690566,1.0807332548858608
45.216881867,1.080731797727798
45.272946578,1.080734418948994
45.3291931,1.0807394629451281
45.385288871,1.0807124182956536
45.441524883,1.0807060709574954
45.497627953,1.0807205529870523
45.553853355,1.0806945637500895
45.609957606,1.0806884330289042
45.666200828,1.0806724610379665
45.722297509,1.08067205263541
45.778678932,1.0806987817230063
45.834723182,1.0807237335368343
45.890991915,1.0807174806846858
45.947154166,1.0807022754105502
46.003449618,1.0806906043001736
46.059533079,1.0806848683150803
46.115800191,1.0806704506854399
46.171906312,1.0806574984282498
46.228051243,1.0806510244488774
46.284127914,1.080664599464005
46.340358846,1.0806395169216585
46.396481157,1.0806352108688215
46.452738819,1.0806262992149938
46.50885207,1.0806155651993743
46.565104612,1.0805936265440412
46.621154662,1.0806010893284028
46.677371444,1.080601642465626
46.733489415,1.0805901467945962
46.789733637,1.080588934936537
46.845848888,1.0805738311285766
46.90213199,1.0805747169165811
46.958262452,1.0805463601686396
47.014461333,1.0805405899904772
47.070530514,1.0805230693202617
47.126791086,1.0805399265289783
47.182909176,1.0805501326588016
47.239165109,1.080533296185567
47.29530492,1.0805179643535006
47.351533802,1.080516762785837
47.407584192,1.0805164190236212
47.463823364,1.0805156698618417
47.519925485,1.0805163650229002
47.576081497,1.0805178703356477
47.632155917,1.080531537472768
47.688384049,1.080513505526874
47.744478569,1.0804850325727329
47.800728131,1.08050656579879
47.856814542,1.0805020023456473
47.913091365,1.080502568135706
47.969192515,1.080491067117747
48.025401157,1.0805080728265417
48.081483688,1.0805072324367777
48.13772371,1.0805028753769759
48.193806611,1.0804998024393986
48.250052372,1.0805125048724284
48.306149473,1.0804895481495327
48.362353624,1.0804985421097446
48.418447875,1.0805280191048439
48.474688917,1.0805262683694234
48.530797658,1.0805278967629461
48.5869949,1.080515151663243
48.643149431,1.0805155095205945
48.699401574,1.0805055809804254
48.755529295,1.0804947963115827
48.811754076,1.0804851951813725
48.867886267,1.080461293555847
48.924114449,1.080473325986496
48.98020971,1.0804495966464345
49.036492732,1.0804188934335792
49.092605923,1.0804317654186473
49.148842375,1.080455683789128
49.204950756,1.0804654240235232
49.261194928,1.080436909464822
49.317257579,1.0804100540916513
49.37347613,1.0804110269888074
49.429596781,1.0804188472447753
49.485842123,1.0804188106906247
49.541945384,1.0804008727698378
49.598177216,1.0803916700786467
49.654284547,1.080397688841567
49.710488459,1.0804080932346511
49.766587899,1.0804030074902804
49.822854682,1.0803962298897223
49.878983852,1.0803903113178486
49.935200564,1.0803809498384436
49.991327235,1.080361138940828
50.047570537,1.080355042323258
50.103592258,1.0803601855438318
50.15988589,1.0803465022243037
50.216032641,1.0803579087024682
50.272294664,1.08037745350381
50.328351934,1.080371506118789
50.384597906,1.0803609970005765
50.440698276,1.0803619751698639
50.496864898,1.0803684476052087
50.552976329,1.0803575422474574
50.609206631,1.0803484970357355
50.665358702,1.080358211932739
50.721597104,1.0803601445821525
50.777734825,1.0803712635375926
50.833964747,1.0803701925036284
50.890058258,1.0803686364415226
50.9463184,1.0803784723914134
51.00240188,1.080403521632042
51.058615212,1.0804027750241294
51.114722673,1.0803969999486924
51.170992406,1.0803738909902911
51.227094596,1.0803688544577974
51.283306148,1.0803689992359349
51.33946493,1.080356637371848
51.395704912,1.0803457057474701
51.451761472,1.0803427085871855
51.507975053,1.080339792073248
51.564074174,1.0803259352402685
51.620352957,1.0803253972702833
51.676429747,1.0803124910805662
51.73269912,1.0803108267508401
51.78879777,1.0803051322772934
51.845026982,1.0803148747492952
51.901094653,1.0802956722847332
51.957338985,1.080292897317623
52.013413265,1.0802813269872749
52.069638867,1.0802834929186358
52.125776378,1.0802907621975388
52.182066291,1.0802849681020856
52.238130041,1.0802794938450773
52.294362483,1.0802704232497717
52.350494494,1.0802568900675849
52.406766577,1.0802680201728558
52.462862327,1.0802517775607134
52.519129939,1.0802535847363626
52.575203889,1.0802452743868247
52.631414421,1.0802353783281031
52.687506752,1.0802218155140921
52.743736414,1.0801943405925767
52.799749164,1.080178803515493
52.855994666,1.0801568568649649
52.912085507,1.0801419144229105
52.968325569,1.0801268898726581
53.02441145,1.080111952040652
53.080646291,1.0800976815102956
53.136751272,1.080105434300451
53.192927963,1.0800954782375414
53.249026054,1.0800892420892128
53.305258766,1.0801047889144435
53.361372517,1.080097755509611
53.4176239,1.080103200820883
53.47371336,1.0801203285901486
53.529978433,1.080119887116365
53.586029192,1.0801059409167062
53.642266684,1.0801048583548691
53.698362085,1.0800997905680658
53.754620597,1.0800849865161386
53.810726778,1.0800806676952275
53.866992251,1.0800721682186911
53.923081011,1.0800730735191404
53.979317214,1.080071098113082
54.035396124,1.0800745850546107
54.091664176,1.0800401202822356
54.147774057,1.0800183428365588
54.204036759,1.0800252910964452
54.260173,1.080023116207955
54.316393772,1.080010831693485
54.372512653,1.0799826563407713
54.428774555,1.0799622605702726
54.484951007,1.0799603492704268
54.541114658,1.0799587894890839
54.597190498,1.0799587468987892
54.65345922,1.0799391540064984
54.709542381,1.0799516739290567
54.765804194,1.0799421698277625
54.821932175,1.0799255243108914
54.878155477,1.0799158602192058
54.934219817,1.0798995752578682
54.99049088,1.0798930718346016
55.046636531,1.0798834867753633
55.102836462,1.079858033236718
55.158886872,1.0798717160826583
55.215157085,1.079871497986708
55.271252355,1.079845136510687
55.327430447,1.0798161456663264
55.383565068,1.0798068037020998
55.43979963,1.0798121595497117
55.495890061,1.0798098436246955
55.552086172,1.0798003136520777
55.608174293,1.07980666430572
55.664420264,1.0798126055796382
55.720531535,1.079807431893924
55.776781188,1.0798132688274764
55.832925079,1.0797956374171007
55.889157041,1.0798082482701485
55.945244122,1.0798072628085529
56.001493674,1.0797970055374981
56.057611025,1.0797838565244822
56.113821817,1.0798019558453145
56.169903547,1.0798015391801623
56.226178869,1.079794719823334
56.282169939,1.079793167824942
56.33836642,1.0798101100453272
56.394440901,1.0798063658342232
56.450663063,1.0797896526476887
56.506730374,1.0797832708245942
56.563017456,1.0797747449471364
56.619139946,1.079775446387761
56.675288058,1.0797618239539786
56.731376508,1.079766570141371
56.787641651,1.0797741214347358
56.843764642,1.0797820412375567
56.900019374,1.0797642886618437
56.956248376,1.0797592977446555
57.012470978,1.0797532452204461
57.068512518,1.079757112470811
57.12479786,1.07974710095526
57.180941321,1.0797412832343876
57.237173523,1.0797518870980025
57.293272074,1.079741902244237
57.349510946,1.0797203157711972
57.405596917,1.0797067732694838
57.461812909,1.0796932202575924
57.517878759,1.0797004849964607
57.574122141,1.0797032015847854
57.630266262,1.07969654081233
57.686491214,1.079677202845263
57.742580874,1.079672937794244
57.798815197,1.0796594489029379
57.854907827,1.0796546405314775
57.91114303,1.079638604632591
57.96720962,1.0796262527205291
58.023428932,1.0796261654414043
58.079529393,1.079636316237931
58.135764404,1.0796332045058825
58.191883145,1.0796285987832765
58.248107467,1.079627636303304
58.304240528,1.0796170129636715
58.36050495,1.0796335881840238
58.416589501,1.0796332977270648
58.472790973,1.079627920357249
58.528874484,1.0796332573499752
58.585158596,1.0796344100997004
58.641277916,1.0796152948880853
58.697529298,1.0796158443040231
58.75365272,1.0796247049684449
58.809802601,1.079620884494391
58.865901512,1.079624493180191
58.922155954,1.079624536353572
58.978256335,1.0796240717137435
59.034501307,1.0796061384080218
59.090617078,1.079609337879695
59.146870539,1.0796333644787601
59.202888959,1.0796338989175065
59.259100931,1.079621738705689
59.315222412,1.0796049082428942
59.371472205,1.0795917549154603
59.427580925,1.0795776283192424
59.483821168,1.0795447454422138
59.539924958,1.0795442754586
59.59612365,1.0795683640000884
59.652254471,1.0795772388447358
59.708477192,1.0795699163961459
59.764592483,1.079571666372858
59.820813995,1.0795792170806342
59.876936926,1.0795500944324996
59.933193449,1.0795521202594536
59.989284319,1.079544509138904
60.045575512,1.0795473125125323
60.101769313,1.079548998732952
60.157935574,1.0795617895031149
60.214067846,1.0795814320823371
60.270301068,1.0795878610237462
60.326446609,1.0795824323029317
60.382680791,1.0795990729268732
60.438799552,1.0795832293316034
60.495062464,1.0795731081704067
60.551147935,1.0795758944276992
60.607423626,1.079559732290299
60.663510847,1.0795537701590618
60.71977234,1.079556904963717
60.7758613,1.0795392413880254
60.832121573,1.0795295669495601
60.888263874,1.0795021584158189
60.944454546,1.0795149908507886
61.000506196,1.0795161483747184
61.056760988,1.0795257068859796
61.112860968,1.0795338792773184
61.16908218,1.0795238024588558
61.225211601,1.0795247353320085
61.281446133,1.0795181224914276
61.337509284,1.0795254195323982
61.393732886,1.0795070169515764
61.449814226,1.0795090398538725
61.506067059,1.0794839087769166
61.562167689,1.079482098171295
61.618423421,1.079471669193372
61.674513532,1.0794664610333
61.730680033,1.0794561918914818
61.786779844,1.0794358280959666
61.843026666,1.079438541352973
61.899067336,1.0794156178655232
61.955322778,1.0794020992482716
62.01144609,1.0794052997808021
62.067704271,1.0793878014746796
62.123829742,1.0793900325205943
62.180095235,1.0794022417145657
62.236179395,1.079401781676688
62.292399207,1.0793924603795315
62.348474088,1.0794058399970412
62.40475369,1.0793885044276808
62.460824521,1.0793924876556247
62.517061452,1.0793949086539896
62.573182193,1.0794112084066172
62.629443655,1.0794111454775555
62.685502136,1.0793988297741504
62.741734148,1.0794026626624813
62.797869699,1.0794137114925098
62.854129301,1.0794086431774255
62.910178282,1.0794221719575425
62.966453924,1.0794193404732961
63.022570614,1.0793900893370902
63.078763756,1.079408613809981
63.134905417,1.0794211001134824
63.19119174,1.0794174880418452
63.247285781,1.07940027479302
63.303549593,1.079392405330221
63.359702164,1.0793943650357773
63.415947876,1.0793585094668534
63.472017767,1.0793630547739292
63.528246898,1.0793567204648238
63.584354059,1.0793394731113262
63.640547841,1.0793341478351302
63.696656942,1.079346749529731
63.752949424,1.0793538065333124
63.809045485,1.0793572311720612
63.865271317,1.079360829502958
63.921391788,1.0793670794252919
63.9776346,1.0793468394375367
64.03368068,1.0793534408647798
64.089924532,1.0793508023138771
64.146044863,1.0793401206912063
64.202308525,1.079335896369811
64.258433246,1.0793360916630361
64.314675658,1.0793275452009927
64.370753969,1.079323920717552
64.42692599,1.079313478034293
64.483070551,1.079310553552508
64.539295673,1.0793251651172209
64.595400774,1.0793152741930603
64.651597366,1.079325182818868
64.707687626,1.0793139092150001
64.763955949,1.0793033307567068
64.820002929,1.0793030491199376
64.876265721,1.0792901919453
64.932398302,1.0792850485514998
64.988645474,1.0792796960601947
65.044742435,1.0792571756983391
65.100971417,1.079252785035566
65.157084738,1.0792420345939198
65.21329103,1.0792449505575938
65.26938366,1.0792596292351948
65.325603492,1.0792619773384173
65.381641332,1.0792613378290927
65.437859154,1.0792583590238358
65.494001015,1.0792442635684203
65.550271167,1.079244036749939
65.606339958,1.0792350857603985
65.66258276,1.0792496116795727
65.718687321,1.0792433334237286
65.774836072,1.0792494570912463
65.830914032,1.0792451797252882
65.887168994,1.0792618518820867
65.943256915,1.079253904100254
65.999496037,1.079274797447639
66.055639418,1.079254468966009
66.11187126,1.079249553923656
66.167948131,1.0792509624844144
66.224211993,1.0792451427073737
66.280305363,1.0792464543214189
66.336624356,1.0792421204702483
66.392719317,1.0792588261493212
66.448956319,1.0792805917218642
66.50512323,1.0792821822743464
66.561308812,1.0792617937588096
66.617403593,1.0792950434644895
66.673662075,1.0793167673508075
66.729775676,1.0792987475196203
66.786004187,1.0792975343225482
66.842108758,1.0792944701470923
66.89834086,1.0793046935637383
66.954423891,1.0793049310402552
67.010669713,1.0793083783808441
67.066790754,1.0792922565143592
67.122998336,1.0793046994663849
67.179143767,1.0792998756555485
67.235384548,1.0792967482889197
67.29152916,1.0793158532227214
67.347743041,1.0793065709597824
67.403807682,1.0792972657980664
67.460045604,1.0792733307010385
67.516168765,1.0792489231972429
67.572441788,1.0792424251793673
67.628507858,1.079227086482348
67.68477633,1.0792397003825593
67.740889331,1.0792250078805707
67.797135193,1.07921717509931
67.853235314,1.0792017248283925
67.909407425,1.079210534801216
67.965488926,1.0792108143264751
68.021718348,1.0792194369260895
68.077824868,1.0792261809779202
68.13403086,1.0792283727491514
68.190197691,1.0792144245713355
68.246425763,1.0791869829472467
68.302502414,1.0791901016837548
68.358757156,1.0791932174914336
68.414841067,1.079186964110837
68.471085049,1.0791767299193222
68.52719359,1.0791690240240728
68.583414921,1.079146855411727
68.639500172,1.0791325622244174
68.695761254,1.0791313441431658
68.751884675,1.0791372900577232
68.808131377,1.079137643984686
68.864146207,1.0791416528491495
68.920386129,1.0791302085805685
68.9765083,1.0791151346708687
69.032790192,1.0791167548389167
69.088856252,1.0791069543343792
69.145090394,1.0791150374448595
69.201201905,1.0791024328076912
69.257388647,1.0790921399796085
69.313495548,1.0790882745810646
69.36971322,1.0790838619563279
69.42580052,1.0790897150485643
69.482013942,1.0790783134487922
69.538086412,1.0790738277394598
69.594317434,1.0790696513686473
69.650376415,1.0790666924261914
69.706598117,1.07906138324816
69.762742338,1.0790580421786213
69.81899546,1.0790644355930215
69.875073661,1.0790436942660284
69.931340092,1.0790372224497378
69.987403993,1.079026598177915
70.043611714,1.0790291929313864
70.099745866,1.0790197650506541
70.155981148,1.0790171410380618
70.212092829,1.078998152843753
70.268304151,1.0790056541362394
70.324404891,1.0789967365940853
70.380738244,1.0789850784339199
70.436815334,1.078982114195875
70.493056826,1.0789886003836584
70.549151427,1.0790019276799998
70.605330909,1.0789918424293539
70.661390229,1.0789912931598706
70.717605591,1.0789674360162629
70.773703142,1.078965755156137
70.829971223,1.0789565106032322
70.886102554,1.0789560965731386
70.942350107,1.078934580807868
70.998404997,1.0789300048689743
71.05468887,1.0789098305544953
71.11078201,1.0788906704375947
71.167000902,1.0788985462858076
71.223054743,1.078875854646688
71.279326344,1.0788945789649507
71.335470216,1.0789002877767726
71.391696047,1.078904484691052
71.447785488,1.078890839603705
71.50401721,1.0789012715358457
71.560136651,1.0789030209697192
71.616393274,1.0789022887886506
71.672497694,1.0788829659453365
71.728731696,1.0788539407930695
71.784821047,1.0788453701495566
71.841094369,1.07882404177725
71.89720398,1.0788124215834856
71.953456992,1.0787777608395859
72.009591493,1.0787629791538504
72.065815385,1.078762237571379
72.121905866,1.0787567329075167
72.178122397,1.0787660826895196
72.234206608,1.0787531062963294
72.29049704,1.0787560134753587
72.346548401,1.0787608470756282
72.402760403,1.0787500111473423
72.458859853,1.078744243958117
72.515151096,1.0786981940201756
72.571207896,1.0786854016741578
72.627432257,1.0786717047886283
72.683531168,1.0786630465739375
72.739678779,1.0786404783775594
72.795813261,1.07864926048242
72.852082873,1.0786642684695154
72.908188254,1.07866474070942
72.964438626,1.0786765175259785
73.020554717,1.078681006521916
73.076827399,1.0786725352254862
73.132844459,1.0786692843423937
73.189093381,1.0786809780338733
73.245219072,1.07867970515843
73.301469044,1.078686667871305
73.357532255,1.0786895697005197
73.413745237,1.0786902712305357
73.469858667,1.0787078832554622
73.526060729,1.0787107680937282
73.582162679,1.078697360744715
73.638412452,1.0786712766736173
73.694501702,1.0786797938179347
73.750756725,1.0786731970988495
73.806872676,1.0786965312909784
73.863131948,1.0786589371382687
73.919201038,1.0786736097774334
73.97542753,1.0786705226867195
74.03152535,1.078668967741688
74.087699522,1.0786537274280812
74.143807413,1.0786566888581304
74.200084375,1.0786377341838729
74.256179456,1.078635032553594
74.312394148,1.0786433277711236
74.368485548,1.0786317383634627
74.42471704,1.0786376064221297
74.48079342,1.0786399316531665
74.537048243,1.0786500809712785
74.593179664,1.0786568876408682
74.649463817,1.0786550458092448
74.705582107,1.0786467163100664
74.76182624,1.0786350683469947
74.817882439,1.078630886603987
74.874074491,1.078638741470233
74.930212072,1.078623279804093
74.986483334,1.0785982120101527
75.042592406,1.0785808540638389
75.098815628,1.0785626759498974
75.154907828,1.0785603457163235
75.21116867,1.078544671296306
75.26724615,1.078517033662369
75.323446262,1.0785078045907448
75.379593063,1.0785055770238186
75.435878616,1.078508713914735
75.491987027,1.0785044114453408
75.548216849,1.0784876540045554
75.60432026,1.0784845011760504
75.660548861,1.078498786068421
75.716654282,1.0784873826991492
75.772888274,1.0784903099440735
75.828925374,1.078507989153968
75.885197487,1.0785044208658008
75.941313508,1.0785035328877326
75.997542219,1.078493309253196
76.0536099,1.0784669929466955
76.109848621,1.0784768188652207
76.165933432,1.0784761680583068
76.222089813,1.0785000270129208
76.278185354,1.0784662906001303
76.334432976,1.0784715945238732
76.390577558,1.078473419678212
76.446790269,1.07846884497405
76.502888859,1.078469038127115
76.559137982,1.0784644135073211
76.615217532,1.0784530443900315
76.671494455,1.078475910213762
76.727609946,1.078466612618412
76.783850738,1.0784759806183521
76.839925228,1.078481124206747
76.89616004,1.0784926215832218
76.95223491,1.078479124356616
77.008426312,1.0784800387847673
77.064546443,1.0784543389353938
77.120779055,1.0784525950084372
77.176886836,1.0784538510570547
77.233114798,1.078462227566554
77.289173348,1.0784437168970566
77.34542369,1.0784399011131989
77.401538241,1.0784309984429779
77.457774733,1.0784276967041633
77.513933944,1.0784113348145452
77.570177826,1.0784357098849207
77.626224747,1.0784359399967585
77.682499979,1.07845656995864
77.73862492,1.0784414856981426
77.794865421,1.0784328899809899
77.850992473,1.0784303073686967
77.907238145,1.0784404450388898
77.963281375,1.0784404182586036
78.019525367,1.0784400457142869
78.075640328,1.0784516419872243
78.131897921,1.0784472151852136
78.187989591,1.078457419189433
78.244238163,1.0784500670549362
78.300322193,1.0784371013680178
78.356550345,1.0784018668199669
78.412722367,1.0783987983236112
78.468979169,1.0783885028061029
78.52511078,1.0783800333538813
78.581384653,1.0783838411009814
78.637542753,1.0783773100521858
78.693787096,1.0783664753663424
78.749881736,1.078366510159595
78.806162809,1.0783528944616032
78.862209629,1.0783327281950448
78.918488291,1.0783349033646394
78.974631543,1.0783357450883133
79.030910575,1.078316719926545
79.087044346,1.0783150016583112
79.143271308,1.0783196082600404
79.199327158,1.0783095876265383
79.25556849,1.0782973703908663
79.31159996,1.0782944023357297
79.367798062,1.0782898104516851
79.423879082,1.0782763415281185
79.480080594,1.0782709647945896
79.536116794,1.0782650250828445
79.592411117,1.078258869566168
79.648526007,1.0782587876983794
79.704703419,1.078254607929479
79.76085107,1.07824940670492
79.817110983,1.0782403577968107
79.873211533,1.0782490417351154
79.929426174,1.0782457657582845
79.985524305,1.0782492263016998
80.041751857,1.0782588517683853
80.097836478,1.0782546641210617
80.15402334,1.078226830409681
80.21010858,1.0782025744554882
80.266372082,1.0782070707471234
80.322468503,1.0781935962026887
80.378685604,1.0781862027887625
80.434811276,1.0781925965488117
80.491003817,1.0781761040378417
80.547097418,1.0781740227308718
80.60335303,1.0781690329631852
80.659459291,1.0781824732274803
80.715722973,1.0781589379819514
80.771865904,1.0781616451674954
80.828084176,1.0781673878672424
80.884167407,1.0781627238288516
80.940427389,1.0781446920642022
80.99655089,1.0781391060335748
81.052735221,1.078136812349809
81.108859662,1.0781248003510029
81.165113014,1.0781149492739126
81.221235725,1.0781211587331008
81.277461897,1.0781209560735463
81.333545798,1.0781190044170186
81.38983192,1.0781185165812512
81.445940551,1.0781210551818936
81.502175293,1.0781167573303172
81.558224273,1.0780978783295838
81.614452515,1.0781020785877298
81.670580656,1.0781102711182822
81.726831658,1.0781068220380818
81.782910379,1.0781034576058368
81.83909366,1.0780765397604493
81.895147001,1.0780752932773
81.951409792,1.0780748022887838
82.007496453,1.0780637488633447
82.063730995,1.0780583907500922
82.119849896,1.0780499516809283
82.176129159,1.0780532496042394
82.232172159,1.078053186083616
82.288367541,1.0780578108117191
82.344465801,1.0780150522755862
82.400752593,1.0780096695337826
82.456871144,1.0779803620750266
82.513119696,1.0779726089596349
82.569224637,1.0779844612150986
82.625430899,1.0779691483635117
82.68157607,1.0779601160554149
82.737821962,1.0779603869794785
82.793935873,1.0779624683066917
82.850215225,1.0779550689390014
82.906327466,1.0779492019150725
82.962546848,1.0779481339250578
83.018623839,1.0779285866195571
83.074858331,1.0779207412690006
83.130986032,1.077913977507529
83.187201733,1.0779096840891444
83.243319054,1.0779086708816115
83.299582336,1.0779205371095888
83.355689217,1.0779079724774956
83.411950879,1.0778798011873092
83.46806173,1.0778884074439306
83.524300842,1.077854358961148
83.580359272,1.0778406546789714
83.636568794,1.0778389124623151
83.692698465,1.0778607663302961
83.748928707,1.0778386893681053
83.804998487,1.0778309253735365
83.86127948,1.0778204152360955
83.917388251,1.0778338863695323
83.973583902,1.0778306413412737
84.029673832,1.0778258156515448
84.085900085,1.0778240406423247
84.142015555,1.0778237489556954
84.198240997,1.0778178693767573
84.254350448,1.0778271376260313
84.31057581,1.077802096799021
84.3666303,1.0777865612250939
84.422874522,1.077783109129021
84.478996573,1.0777835373597486
84.535256445,1.0777624678715987
84.591325956,1.0777427744250934
84.647546908,1.077723512208435
84.703639939,1.0777043272325124
84.7598769,1.0776965943063235
84.815969861,1.077677385159723
84.872250893,1.0776682264167117
84.928306454,1.0776765064425997
84.984508715,1.0776726861659442
85.040632996,1.077648721805085
85.096894879,1.0776517188944337
85.152923959,1.0776624502620529
85.20916043,1.0776345515059895
85.265284801,1.0776392696177084
85.321426093,1.0776268424995892
85.377547754,1.0776085162544888
85.433791406,1.0775908789208302
85.489872366,1.0775706158030398
85.546077068,1.0775628827788106
85.602192698,1.0775742105630002
85.65843891,1.0775740695773617
85.714527851,1.0775622304529395
85.770798004,1.0775512487080365
85.826873494,1.0775457783344364
85.883098136,1.0775577243604042
85.939170687,1.0775353526514284
85.995422618,1.077520276640106
86.051532149,1.0775085207462163
86.107710831,1.0774988900915972
86.163777701,1.0775005673421005
86.220023243,1.0775125693694965
86.276143924,1.0775283759103949
86.332370836,1.077510444597764
86.388468686,1.0775118101303987
86.444744539,1.0774894983293286
86.501291494,1.0774707304094884
86.557544806,1.0774686635453232
86.613638407,1.0774562067442763
86.669818809,1.0774599703012264
86.72594979,1.077439174141874
86.782199931,1.0774331714408065
86.838261592,1.077411478479911
86.894490703,1.0774327479339134
86.950603564,1.0774294374295597
87.006861787,1.0774047651681529
87.062927687,1.0774115070323544
87.119173089,1.0774199112293825
87.175265929,1.0774233836777474
87.231538572,1.0774374932442323
87.287597882,1.0774399545403683
87.343820564,1.0774525700642896
87.399931825,1.0774438148002443
87.456118997,1.0774528785482291
87.512240048,1.0774344850447115
87.568495779,1.0774370040830306
87.62462276,1.0774246788723276
87.680885703,1.0774337368251434
87.736995184,1.0774142709821635
87.793257106,1.0774047387052994
87.849303806,1.0774037745776106
87.905571439,1.0773990666951896
87.961698679,1.0773956092236858
88.017939281,1.0773958374666752
88.074034102,1.0773928002529902
88.130287944,1.077403837646008
88.186424505,1.077406566435413
88.242662927,1.0774139549147017
88.298791018,1.077401366053945
88.35504166,1.0773953986492282
88.411145461,1.0774035878457338
88.467391643,1.0774077439053469
88.523525734,1.0774146812864476
88.579783286,1.0774109865370332
88.635890677,1.077374847134879
88.6921522,1.0773629880845133
88.7482467,1.0773896256720952
88.804457211,1.0773706422125224
88.860519272,1.077351328948947
88.916763874,1.0773244893301468
88.972862195,1.0773013932317077
89.029057367,1.0773273004301742
89.085148267,1.0773484852806772
89.141390399,1.0773458259546784
89.197450549,1.0773365878764596
89.253735672,1.0773225065208747
89.309860763,1.0773229647696043
89.366125045,1.0773091349564465
89.422229546,1.077305523687751
89.478484448,1.077273227391346
89.534616288,1.0772653934692038
89.590832021,1.0772701762154508
89.646949551,1.0772874391289455
89.703200084,1.0772760511604618
89.759304705,1.0772656702932775
89.815520256,1.0772684063869595
89.871656397,1.0772667563154403
89.927870379,1.0772812863164292
89.983933599,1.0772863962974903
90.040178001,1.077269612635072
90.096283152,1.0772665516920414
90.152471704,1.077277898019994
90.208571564,1.0772753484005466
90.264802426,1.0772706733952657
90.320938757,1.0772576476117057
90.377182539,1.0772611550439444
90.43329294,1.0772623486513278
90.489547822,1.0772482086145467
90.545595693,1.0772302057099619
90.601796585,1.0772303151558758
90.657897085,1.0772465403905984
90.714124056,1.0772312802045454
90.770203197,1.077219652595241
90.826480159,1.0772150254190793
90.882601491,1.0772217312911674
90.938771792,1.0772056246935868
90.994874433,1.0772089189438914
91.051134215,1.0772138099947146
91.107231755,1.077201668089606
91.163508928,1.0772023379483415
91.219605048,1.0771806958039025
91.275835281,1.077160209993933
91.331963082,1.0771308870551237
91.388203644,1.0771343703706648
91.444322254,1.0771408624256822
91.500552986,1.0771349757681858
91.556672927,1.0771272610014657
91.612897699,1.0771287269971184
91.6690095,1.077129639477273
91.725209832,1.0771243672790085
91.781314382,1.0771204713241989
91.837578934,1.0771081985174256
91.893635755,1.0771150142227457
91.949901187,1.0771080662617265
92.006016108,1.0771113684924094
92.062320221,1.0771120974526616
92.118435491,1.0771293485918267
92.174715364,1.0771186193910274
92.230820604,1.07711964882774
92.287026046,1.0770954103829442
92.343132227,1.0770975706421337
92.399349489,1.077085680970465
92.455417309,1.0770803010031724
92.511639901,1.0770639936804973
92.567728582,1.0770588761305646
92.623959083,1.077050833090455
92.680000383,1.0770391608246628
92.736250256,1.0770349078695238
92.792322876,1.0770297139036376
92.848618699,1.0770199517851675
92.904689539,1.077005072400717
92.960895271,1.077009307881057
93.017005401,1.076988954458642
93.073202833,1.0770001298426681
93.129316634,1.0770021421118412
93.185585676,1.076979123897714
93.241729788,1.0769758221860777
93.2979804,1.0769747438179136
93.35408908,1.0769790070576755
93.410354692,1.0769819556980218
93.466459433,1.0769805441458813
93.522744846,1.0769647630395556
93.578892637,1.0769494182997283
93.635090979,1.076926455219238
93.69122986,1.076923503202589
93.747468261,1.076930930449579
93.803590652,1.0769435295655228
93.859806924,1.0769479288485446
93.915941475,1.076950704756343
93.972221238,1.0769305210352347
94.028250528,1.0769518937785818
94.08448834,1.0769660170778248
94.14062056,1.0769607515164683
94.196855253,1.076954239686571
94.252985194,1.0769559360160634
94.309238216,1.0769752926657281
94.365410287,1.0769478261220622
94.421590519,1.0769578685756132
94.47769274,1.076963985546507
94.533927051,1.0769716128395537
94.590050132,1.0769542632894138
94.646303594,1.0769440270637842
94.702470916,1.0769340437730053
94.758726338,1.076938023103285
94.814800719,1.0769404955710429
94.87106432,1.0769388421309904
94.927210581,1.0769243133891313
94.983415033,1.076939184499744
95.039531314,1.0769253117144615
95.095785737,1.0769139694883334
95.151899667,1.0768891614353426
95.208104569,1.0768832440013634
95.264206769,1.0769025377832004
95.320410281,1.076895349977133
95.376473102,1.076870848967088
95.432713384,1.0768757506078628
95.488848345,1.076871957368431
95.545087407,1.076872711841224
95.601156077,1.0768803377414788
95.657398539,1.0768799908352866
95.7135162,1.0768726144976128
95.769727052,1.07688629955692
95.825861183,1.0769009893879544
95.882115015,1.0768910187466723
95.938256576,1.076900782645994
95.994465927,1.0769020023178042
96.050635699,1.0768922982210005
96.106910981,1.0768931627087246
96.163079533,1.0768986089258632
96.219351525,1.076905098014161
96.275439086,1.0768962336518284
96.331685738,1.0769018050397254
96.387805158,1.0769085222019028
96.44404136,1.0768979431960397
96.500137231,1.0768965356017595
96.556366653,1.0769105214384451
96.612468774,1.0769035798413191
96.668748086,1.076889204883115
96.724847567,1.0768840304479936
96.781115629,1.076884502737296
96.83722564,1.0768885712174667
96.893471182,1.0768864505570985
96.949604423,1.076855278241497
97.005879316,1.0768572538746604
97.062028747,1.0768530122142104
97.118226058,1.0768427357574577
97.174335239,1.0768425009584703
97.230636852,1.0768489910804733
97.286762982,1.0768314200383038
97.343031635,1.0768259758952219
97.399076865,1.0768332527798372
97.455351228,1.0768327136092952
97.511435988,1.0768302171908197
97.56766975,1.0768260981928661
97.623790011,1.0768362001350145
97.680076553,1.0768295669262702
97.736176094,1.0768370247625516
97.792426616,1.0768341062389357
97.848549847,1.0768222192251486
97.904749968,1.076807658617532
97.960818599,1.0768052212601198
98.017093501,1.0767948795228162
98.073191602,1.076815928820219
98.129442434,1.076802908686997
98.185550315,1.0768032088464816
98.241805447,1.0768096942307233
98.297915288,1.0768080263222564
98.35415206,1.0767943785767198
98.410267531,1.0768165497233309
98.466543013,1.076813655313583
98.522672194,1.076804539972207
98.578898696,1.076803343155971
98.635019227,1.0767953180259988
98.691262449,1.076782554403496
98.747372639,1.0767764137081255
98.803620782,1.0767879076406888
98.859682972,1.0768007694739392
98.915943764,1.0767888069792595
98.972046715,1.0767896070082554
99.028312487,1.0767825972489737
99.084448258,1.0767763273918374
99.140715881,1.0767668471140686
99.196810611,1.0767621143072168
99.252980503,1.0767579981698037
99.309138554,1.0767510215172793
99.365404216,1.0767454849334206
99.421507567,1.076726825409835
99.477712048,1.0767248209161677
99.533830669,1.076711943369016
99.590090832,1.076723191816676
99.646177662,1.0767197741815397
99.702396563,1.076715943242685
99.758492854,1.0767329616947505
99.814756447,1.0767264507090024
99.870880628,1.0767321171855702
99.92710418,1.0767375645461215
99.98317397,1.076736424841924
100.039394211,1.0767200547616227
100.095517772,1.0767002070125105
100.151773355,1.0767032292299412
100.207965816,1.0767191004421275
100.264245569,1.0767166593947513
100.32037378,1.0767129569138372
100.376615072,1.0767237052749568
100.432702842,1.0767354306029473
100.488967674,1.0767285494304706
100.545097025,1.0767227650131668
100.601270317,1.0767153119411215
100.657412298,1.0766980148804421
100.71368245,1.0766818428901712
100.769863701,1.0766539484249449
100.826102264,1.0766462184511905
100.882244755,1.0766333225278633
100.938477977,1.0766346201842625
100.994574017,1.0766061894316512
101.05085513,1.076597702086694
101.106945581,1.0765839580915633
101.163205052,1.0765743844312858
101.219272723,1.076545793192621
101.275532035,1.0765490730461955
101.331675426,1.0765570023744062
101.387907348,1.0765700293656106
101.44404578,1.0765704902793511
101.500287281,1.0765791266439515
101.556433342,1.0765934515414763
101.612670704,1.0765961306487033
101.668785395,1.0765958209968645
101.725030577,1.0765976115233395
101.781118428,1.0765821610011885
101.83738189,1.0765556487858658
101.893530561,1.0765471317957305
101.949776493,1.0765358017091253
102.005898544,1.0765254053804634
102.062163837,1.0765055473275926
102.118291618,1.0764942373127302
102.17449996,1.0764783148473238
102.230584949,1.0764701182753351
102.286823622,1.0764590090974957
102.342869522,1.076459249807894
102.399121324,1.0764637706037472
102.455239765,1.0764771779935172
102.511508548,1.0764732985793468
102.567610678,1.0764730029310572
102.62386997,1.0764857636148317
102.680021841,1.0764732655485179
102.736186122,1.0764464339758644
102.792299663,1.0764221273197367
102.848564116,1.0764150428268677
102.904689577,1.076390260955038
102.960906048,1.0763942990475273
103.017009349,1.076406039546455
103.073286131,1.0763893797063788
103.129346682,1.0763623237988358
103.185629814,1.0763733873155514
103.241767186,1.0763834576654039
103.298016257,1.0763600812168255
103.354083708,1.0763639268808525
103.41032508,1.0763565360102183
103.466473931,1.0763660080839215
103.522642792,1.0763461300511494
103.578772663,1.0763338788781738
103.635069256,1.0763368008111651
103.691159586,1.0763378107651143
103.747440399,1.0763346203307151
103.803554089,1.0763209871414359
103.859799562,1.0763214661611527
103.915881372,1.0763269273709055
103.972123885,1.0763136304622074
104.028222345,1.0763240032392174
104.084421156,1.0763096535051935
104.140558847,1.0762979584373793
104.19680447,1.0762930061052802
104.252946621,1.0762941357041258
104.309144453,1.0762898429024477
104.365299633,1.076283712399875
104.421562165,1.0762737646471867
104.477632866,1.076257555413757
104.533916899,1.0762568488059379
104.59007387,1.076262025848078
104.646356203,1.0762623408846343
104.702445823,1.0762485173190617
104.758736585,1.0762575343329774
104.814883546,1.0762656147261678
104.871076758,1.0762620816042487
104.927191779,1.0762596735100494
104.983487641,1.0762583830962837
105.039583842,1.0762622336131786
105.095862304,1.076240514812517
105.151987765,1.076242145120258
105.208219677,1.0762349876553376
105.264279198,1.0762655710945548
105.32056449,1.0762704016230766
105.376712071,1.0762484670872074
105.432984293,1.0762428615423125
105.489115604,1.0762564136619002
105.545384437,1.0762640287263332
105.601535038,1.07626620274591
105.65774369,1.0762873105845796
105.713842811,1.0762613586634768
105.770117022,1.0762617418440381
105.826281424,1.0762547036994121
105.882490196,1.0762568507096955
105.938623637,1.076250410221295
105.994917479,1.076237321611231
106.05102821,1.0762345386415653
106.107299352,1.076239567012385
106.163427493,1.07623897199075
106.219644755,1.0762371769717047
106.275771356,1.0762382175464462
106.332055069,1.076244323786645
106.388167559,1.076235068667683
106.444404852,1.0762434710635997
106.500526512,1.0762441176992186
106.556806854,1.0762481350221509
106.612840644,1.076245207762397
106.669101227,1.0762313920835516
106.725233848,1.0762439441320495
106.78147707,1.0762462377778013
106.837624421,1.0762433383510992
106.893910613,1.076249086647736
106.949998644,1.0762486852345345
107.006236636,1.076245553508966
107.062390047,1.0762401879071233
107.11866126,1.076225395387231
107.1748341,1.0762325230559422
107.231135973,1.0762472611277532
107.287232734,1.0762336778075232
107.343485776,1.0762120327395488
107.399569577,1.076192695968754
107.455862229,1.0761863547179713
107.512041421,1.076179656117587
107.568234192,1.0761850619989048
107.624316372,1.0761792775361576
107.680614425,1.0761988430953147
107.736740576,1.0761715876798903
107.792986418,1.0761546377249338
107.84916152,1.0761544772615184
107.905429682,1.0761573449050783
107.961507912,1.0761341260141262
108.017729904,1.0761314622238427
108.073841975,1.076137104316744
108.130085347,1.0761358569922026
108.186172918,1.0761415824672924
108.24244959,1.0761464293076504
108.298559001,1.0761547143581327
108.354732572,1.0761389334298044
108.410870893,1.076115099248749
108.467154636,1.0761037644122475
108.523312557,1.0760969993213454
108.579566539,1.0760975068640868
108.63571679,1.076087535715626
108.691983702,1.07610461087178
108.748056903,1.0760913910264926
108.804288865,1.076094684019057
108.860432036,1.0760898853835772
108.916756598,1.0760697495358371
108.97293617,1.0760686156020574
109.029205822,1.0760560708555282
109.085335584,1.0760563263619003
109.141592296,1.0760566976219268
109.197722277,1.0760494621585386
109.254028199,1.0760489128889568
109.31013706,1.0760379315112945
109.366394892,1.0760319038254893
109.422583364,1.0760221778197991
109.478805426,1.076026380979858
109.534887376,1.0759999285216795
109.591140548,1.0760274750687653
109.647221758,1.0760209321742196
109.70341377,1.0760337394591855
109.759612682,1.0760299920448124
109.815876864,1.0760153629594975
109.872017325,1.0760192429064688
109.928278097,1.0759995459612395
109.984423418,1.0759926250668426
110.040700931,1.0759926531686173
110.096829432,1.0759952274687852
110.153058944,1.0759840898428314
110.209172425,1.0759651595247148
110.265446207,1.0759426332787074
110.321507327,1.0759207341666608
110.377757029,1.0759237213428359
110.43389199,1.075937962273328
110.490126882,1.0759301228889417
110.546270744,1.0759323927510762
110.602550306,1.0759496051151884
110.658629296,1.075957532363293
110.714926999,1.075962098631473
110.77105883,1.0759519291220427
110.827361802,1.0759524305061792
110.883470183,1.0759278391928533
110.939719956,1.0759195681839417
110.995788635,1.075906927945221
111.051988207,1.0759019074343938
111.108118098,1.0758889000183496
111.164401201,1.0758989255792875
111.220566982,1.07588604840209
111.276843305,1.0758898847094795
111.332950625,1.0758885901782702
111.389237037,1.0758809297109986
111.445328708,1.075873787803407
111.501600951,1.0758595714436723
111.557738982,1.075872773879462
111.613997674,1.0758829813465582
111.670113274,1.0759021979013488
111.726404477,1.0759064819405835
111.782554008,1.0758900704201015
111.83876292,1.0758781955682024
111.894858601,1.0758609142649642
111.951165033,1.0758465235543018
112.007269933,1.0758507531003954
112.063527096,1.0758411779695822
112.119638527,1.0758610961479769
112.175916289,1.0758543109304828
112.2320519,1.0758483362668876
112.288348933,1.0758496641660154
112.344470883,1.0758569526098463
112.400739676,1.0758450265175092
112.456860097,1.0758270003462438
112.513153049,1.0758190212249348
112.569320441,1.0758079531991178
112.625602393,1.0757877711280335
112.681745994,1.0757755431345473
112.738051856,1.0757946418793802
112.794128297,1.0757959390737462
112.850384469,1.0758133657997035
112.90649274,1.0758253170848038
112.962755793,1.075806826584981
113.018873873,1.0758079061978703
113.075135395,1.0758041600150647
113.131275246,1.075801198618231
113.187480878,1.075806872556272
113.243620209,1.0757924571629778
113.299941652,1.0757784878968486
113.356060952,1.0758047908248312
113.412278185,1.0757998885189133
113.468426356,1.0757883586573482
113.524703448,1.0757880014735992
113.580771369,1.0757764980813571
113.637021391,1.0757833956497478
113.693128061,1.0757739911038045
113.749388303,1.0757909405624912
113.805506414,1.07578774644154
113.861742297,1.0757780294827155
113.917888198,1.0757777237884665
113.9741014,1.0757556530688817
114.0302237,1.0757591361777838
114.086508532,1.0757567095227571
114.142690844,1.075741344533563
114.198944766,1.0757456479814844
114.255075297,1.0757428823264386
114.3113684,1.075735049986022
114.36746001,1.0757330407079575
114.423739333,1.0757155322751475
114.479841333,1.0757077651136338
114.536022735,1.0757105599878316
114.592110896,1.0757140651797232
114.648383068,1.0757304319949148
114.704545269,1.0756963872082625
114.760828231,1.0756933085335911
114.816975792,1.0756758115867924
114.873292605,1.0756596690162499
114.929357946,1.0756519093118944
114.985597898,1.075651708423595
115.041734408,1.075646909871145
115.09798278,1.0756349866013153
115.154135502,1.0756210490822464
115.210486205,1.0756258924807076
115.266617516,1.075631768982323
115.322884988,1.0756255246975346
115.378994659,1.0756038773945165
115.435237691,1.075612993035991
115.491359752,1.07562082275556
115.547588764,1.0756334553062976
115.603717345,1.0756258617092052
115.660006668,1.0756275676466562
115.716156758,1.075640112770264
115.772448111,1.0756447053150013
115.828575222,1.0756227768040134
115.884869304,1.0756286473440242
115.940997245,1.0756266778250645
115.997297688,1.0756122720088914
116.053451879,1.0756073082213533
116.109724141,1.0756145685473564
116.165858912,1.0756009571517053
116.222159405,1.0755984702253885
116.278225315,1.0756055111639093
116.334483858,1.0755903675210507
116.390639118,1.0755739815210457
116.446899301,1.0755784607058267
116.503015032,1.0755792785567788
116.559343275,1.075578218215545
116.615444905,1.0755669101299923
116.671708578,1.0755593843321145
116.727836828,1.075561227498187
116.78408706,1.0755612376157742
116.840238892,1.0755675737946766
116.896507465,1.0755493095940898
116.952629836,1.0755646788815154
117.008865277,1.0755737970163166
117.064995348,1.0755694852827073
117.121234581,1.0755676643050822
117.177368942,1.0755753293126162
117.233636985,1.075574926647794
117.289772236,1.075563727202591
117.346070708,1.0755649617044836
117.40231697,1.075578374161196
117.458535422,1.0755778707959023
117.514678423,1.075594943485841
117.570973076,1.075592717214765
117.627163088,1.0755666879250043
117.683452179,1.0755698960268278
117.739609091,1.0755697023853772
117.795915394,1.0755815319493793
117.852041864,1.0755674968924864
117.908340047,1.075592461713148
117.964427388,1.075619929457484
118.020644129,1.0756166015814645
118.07678987,1.0756123483886773
118.133028723,1.075579781704196
118.189163233,1.0755983442842987
118.245460296,1.0755901365885925
118.301593867,1.0755930031107084
118.357893629,1.0755813414601672
118.41400532,1.0755690754497047
118.470298173,1.0755666733040452
118.526430904,1.0755469667453477
118.582696256,1.0755513828299592
118.638819287,1.0755453618293696
118.695108439,1.0755352786618166
118.75124646,1.0755211485660896
118.807478203,1.0755367856458722
118.863619434,1.0755589098265275
118.919912296,1.075559850785789
118.976060337,1.0755528707453668
119.032326139,1.0755464529273466
119.08848042,1.075547013827656
119.144731253,1.0755391730205874
119.200824494,1.0755281022422472
119.257105456,1.0755096060941975
119.313214356,1.0755233718027006
119.369394708,1.0755275266864426
119.425525119,1.0755164735593616
119.481799071,1.0755035561092314
119.537958783,1.0754903744118585
119.594223935,1.0754839813885748
119.650316465,1.0754816329627035
119.706588077,1.07547446429023
119.762720218,1.0754705295312605
119.819030491,1.075471062067021
119.875204173,1.0754614804466271
119.931502125,1.0754541624694858
119.987608346,1.0754713954057802
120.043859088,1.0754408482936813
120.100027009,1.0754257964746579
120.156234241,1.0754521763416807
120.212354752,1.075448298626595
120.268615014,1.0754519746039288
120.324758315,1.0754401483545222
120.381016447,1.0754497910102796
120.437188479,1.0754486768188403
120.493440551,1.075454056797919
120.549500952,1.0754598570330631
120.605736993,1.0754388125876349
120.661859144,1.0754246938199776
120.718198507,1.0754181266147047
120.774309558,1.075426058359959
120.83058088,1.0754290753108167
120.886706211,1.075419601732189
120.942930743,1.0754120591104488
120.999057404,1.0754056799110094
121.055340976,1.0754127519144248
121.111460377,1.0754124086892485
121.16774451,1.0754094775846645
121.223894771,1.0754091842987392
121.280173543,1.0753969831180126
121.336282754,1.0754006967033953
121.392553896,1.075407770473962
121.448726107,1.0753891710025145
121.5049455,1.0753699728143777
121.56108349,1.0753441270131272
121.617403693,1.07534453132006
121.673596125,1.0753099606764271
121.729793126,1.075280185055843
121.785933407,1.0752841478227515
121.84220882,1.0752910616925955
121.89828025,1.0752870541631847
121.954575452,1.0752821774478427
122.010728243,1.0752714605353961
122.066968946,1.075257754329122
122.123097117,1.0752507414108292
122.179377049,1.0752579818806787
122.235475579,1.075261140366322
122.291726862,1.0752555722975756
122.347850663,1.0752549977738728
122.404088385,1.0752637616260379
122.460240836,1.0752478807324684
122.516489638,1.0752560973810121
122.572592988,1.0752329408732475
122.628914691,1.075216248890642
122.685029042,1.0752190623541227
122.741304225,1.0752303548871596
122.797447356,1.075213492800691
122.853699518,1.0752054139978235
122.909810808,1.075199831904734
122.966091441,1.075193354875082
123.022223732,1.0751602281246324
123.078504665,1.0751465959462674
123.134602575,1.0751278329704197
123.190880257,1.0751170709072106
123.246972028,1.075111763959324
123.30328836,1.075081559901764
123.359463002,1.075072464736387
123.415762235,1.0750590946240948
123.471897096,1.075039716299777
123.528216318,1.0750497932962317
123.584379949,1.0750473451273286
123.640568781,1.0750354369422912
123.696755953,1.0750137255449144
123.753003565,1.074994004048185
123.809103535,1.0749900772699255
123.865371497,1.074983277759948
123.921542429,1.0749961986271406
123.977839072,1.0749877733685975
124.033970693,1.0749795602144905
124.090296796,1.0749852688086792
124.146431766,1.0749814689382564
124.202680638,1.0749702238678112
124.258788869,1.0749461741918824
124.315105382,1.0749423300054588
124.371282224,1.074936034913376
124.427541106,1.07494735418602
124.483682776,1.074952512138786
124.539982649,1.0749480288207942
124.596023169,1.0749601727884115
124.652319292,1.074973374475859
124.708438153,1.0749765077675748
124.764727975,1.0749639157428328
124.820884766,1.074960813512406
124.877150099,1.0749797703186008
124.93330957,1.074973243897376
124.989548652,1.0749616135493691
125.045664643,1.0749551910070054
125.101916574,1.0749724841262236
125.158071386,1.074977734116646
125.214365048,1.0749663222839627
125.270483839,1.0749678865759125
125.326788822,1.0749605537152094
125.382888153,1.0749841446247201
125.439179805,1.0749795259431187
125.495319036,1.0749926582458547
125.551615239,1.0749597552710017
125.6077584,1.07495348734125
125.664049592,1.0749438425637083
125.720223994,1.0749515791174888
125.776467735,1.0749568328003862
125.832610237,1.0749701163608298
125.88896514,1.0749498670287314
125.945136171,1.074935267616402
126.001420814,1.074929715751151
126.057581635,1.0749353457194561
126.113866077,1.0749293898465155
126.169930307,1.0749136800596406
126.22624603,1.0749111701585374
126.282395542,1.0748955655326267
126.338617684,1.0748924021977464
126.394754134,1.0748819017980795
126.451003136,1.0748655086122882
126.507144777,1.0748736059334876
126.56339623,1.0748606602917945
126.619573241,1.074863971278691
126.675883664,1.0748817471687666
126.732023055,1.074867087513889
126.788322997,1.0748624822831367
126.844477308,1.0748482259490653
126.900805302,1.0748207684375393
126.956922783,1.0747979992746781
127.013209694,1.0747880992646013
127.069342955,1.0747892922746618
127.125584668,1.074772448252308
127.181717569,1.0747579062212376
127.237982401,1.0747216171103007
127.294103632,1.074708017788166
127.350304493,1.0747013733951265
127.406475435,1.0746767438517701
127.462753447,1.0746719480364104
127.518852588,1.0746668967898394
127.575170101,1.0746614778333146
127.631312361,1.074642017385661
127.687560113,1.0746548940905187
127.743690905,1.0746380816219248
127.799985987,1.0746405085159738
127.856098728,1.0746473608457943
127.91238501,1.0746363727691237
127.968547291,1.0746187480418434
128.024796314,1.0746053523108685
128.080883844,1.074621686160169
128.137138206,1.0745966180913487
128.193314818,1.074566596956257
128.24960939,1.0745541289218057
128.305752641,1.0745611376464945
128.362020704,1.0745499309484288
128.418160205,1.074552748182266
128.474361587,1.0745664480629558
128.530531178,1.0745700642770146
128.586787059,1.0745711206173214
128.642949651,1.0745751649303157
128.699181043,1.0745637270498059
128.755354084,1.0745653265396375
128.811638037,1.074553955454187
128.867697557,1.0745279839484962
128.923987129,1.0745181034119293
128.980168601,1.0745054283613682
129.036569434,1.0745099646703933
129.092713496,1.0745097658310223
129.148994908,1.0745072355112153
129.205144029,1.0745103079908658
129.261383071,1.074481348368365
129.317551302,1.0744942793602577
129.373805045,1.074487495535621
129.429931916,1.0745077468266766
129.486189127,1.0745037082288007
129.542312278,1.0744986710944118
129.598639151,1.0744906590905785
129.654784572,1.0744904840483611
129.710997064,1.0744751855891141
129.767123045,1.0744465149310976
129.823308416,1.074447853133715
129.879446667,1.0744391828187956
129.93576476,1.0744183800174205
129.991932292,1.07439840464027
130.048159124,1.0743998094255998
130.104322845,1.0743899204747305
130.160653107,1.0743835735255167
130.216746408,1.074367439435545
130.27297398,1.074380130213944
130.329150092,1.074396091993477
130.385435594,1.0744072806204752
130.441572455,1.0743892820611398
130.497878957,1.0743891538819672
130.554043819,1.0743777274293382
130.610273551,1.074397106050447
130.666401462,1.0743785740938663
130.722691004,1.0743707877683895
130.778803385,1.074397989835448
130.835051307,1.0743918319519863
130.891258409,1.0743803122911497
130.947524071,1.0743876464231787
131.003646572,1.0743844150017952
131.059952894,1.0743761755389627
131.116064545,1.0743651743518747
131.172352598,1.0743688443939068
131.228474279,1.074372396380119
131.284756861,1.0743798750533498
131.340931442,1.0743597959995927
131.397205384,1.0743818341092166
131.453347596,1.0743768946817351
131.509664268,1.0743909372369755
131.565775709,1.0743852821163258
131.622086372,1.0743850153434966
131.678265223,1.0743964535491424
131.734560526,1.074386605255894
131.790657996,1.0743916533185025
131.846926089,1.0743822663451998
131.90309416,1.074354671662567
131.959288501,1.0743736794733552
132.015439663,1.0743876795404104
132.071707215,1.0743939343403575
132.127891337,1.0744009659039513
132.184162119,1.0743742424370382
132.24028431,1.074366672965258
132.296534651,1.074391905178153
132.352685883,1.0743923913312878
132.408977206,1.0744043629876951
132.465141307,1.07441780855839
132.52144165,1.0744230127510748
132.577631651,1.0744072242151084
132.633921313,1.074402708729375
132.690082955,1.0744195916477282
132.746362607,1.0744204356897558
132.802516228,1.0744166294887976
132.858783071,1.0743935462589265
132.91483485,1.0744030430875589
132.971135903,1.0744078466145317
133.027261954,1.0743933540735464
133.083579137,1.0743808025189379
133.139688408,1.0743840474339534
133.19599996,1.0743702151889245
133.252174161,1.0743758516719746
133.308412563,1.074373118338048
133.364588295,1.0743721805693696
133.420903538,1.0743634079662172
133.477051839,1.0743559951527004
133.533340121,1.07434460504684
133.589478402,1.0743526389519964
133.645759575,1.0743533060555355
133.701867336,1.0743494604423718
133.758201049,1.0743509898989416
133.814341249,1.0743355132564625
133.870614012,1.0743318894212648
133.926741573,1.074322945897764
133.983046875,1.0743457121739766
134.039208547,1.0743557081336412
134.095479868,1.0743682866902007
134.151610729,1.074385101071725
134.207946193,1.0744068213840077
134.264116974,1.074426041000822
134.320384936,1.0744394367134833
134.376588038,1.0743864804011145
134.43287977,1.074384454539012
134.488987611,1.0743853551291587
134.545265674,1.0743783939860672
134.601454905,1.0743922690156924
134.657671517,1.074404992845357
134.713875768,1.074413634262139
134.770207421,1.0744042929442599
134.826366023,1.0743964542485662
134.882642825,1.0743835548266618
134.938826767,1.0743840194014826
134.995139909,1.074402541564842
135.05125859,1.074393007924212
135.107531662,1.0743956158527046
135.163676073,1.0743846667434602
135.219984536,1.074360781423907
135.276125477,1.0743489683716756
135.332375769,1.0743488803729908
135.38851232,1.0743125666417104
135.444767312,1.0743299960504393
135.500876403,1.0743112138296096
135.557179746,1.07429280786881
135.613346016,1.0742990306913374
135.66966575,1.0742826786094217
135.725839691,1.0743006862038635
135.782104383,1.0742887809590025
135.838208044,1.0742992605442565
135.894501457,1.0742897432730765
135.950657257,1.0742693941696688
136.00695872,1.0742642417535713
136.063115111,1.0742588157081214
136.119449754,1.0742479460240455
136.175645366,1.0742450703800834
136.231906618,1.0742429493032373
136.288084039,1.0742507508641206
136.344396392,1.074239441388064
136.400461243,1.0742461137195074
136.456736135,1.074246848462319
136.512895706,1.074256438555487
136.569166078,1.0742435383977367
136.625299269,1.0742270888181562
136.681644792,1.0742377138731152
136.737780724,1.074238658451826
136.794040176,1.0742446995678716
136.850179316,1.0742398148178234
136.906430339,1.0742622402252018
136.96261555,1.0742528364652606
137.018841842,1.0742456801874065
137.075031604,1.0742262665979376
137.131417947,1.0742196286314794
137.187480727,1.0742217527501132
137.243730479,1.0742254648355845
137.299909961,1.0742293861680665
137.356214374,1.0742064842315229
137.412318504,1.0742044786161633
137.468622607,1.0741949691951922
137.524788178,1.0741757101535918
137.58103375,1.0741844677982177
137.637204662,1.074173990907066
137.693514784,1.0741884271489721
137.749682815,1.0742022543400287
137.805947567,1.0741994731004354
137.862054468,1.074168547050446
137.918318871,1.0741725035615428
137.974446142,1.0741715629291506
138.030759314,1.0741792862540152
138.086876865,1.074161152795114
138.143149447,1.0741652996382065
138.199294529,1.0741531673728337
138.255597441,1.0741527821217045
138.311790532,1.0741508854017834
138.368057384,1.074156512394841
138.424186176,1.0741384619693766
138.480459648,1.0741446675178739
138.536613289,1.0741489269179665
138.592896672,1.0741365792935074
138.649084213,1.074138036881592
138.705342145,1.0741364801763547
138.761484126,1.0741260778806094
138.817800519,1.0741167738129933
138.874002601,1.0741210413827127
138.930254562,1.0741243870245396
138.986453454,1.0741321595213766
139.042765737,1.0741097154472157
139.098906048,1.0740980179175657
139.155169411,1.0741030721314075
139.211314631,1.0740820540916434
139.267635114,1.0740823897119547
139.323776465,1.0740926476897805
139.380058248,1.0740901804936775
139.436209499,1.0741092725561106
139.492545031,1.0740941189142956
139.548728393,1.0740818894130713
139.605026416,1.0740684864210106
139.661149067,1.0740389391572782
139.717422889,1.0740404858098773
139.773586921,1.0740526768652947
139.829872722,1.0740566593929057
139.886035084,1.0740466302985137
139.942347237,1.0740197389861255
139.998507288,1.0740376943908059
140.054853421,1.0740323217946397
140.110973391,1.0740390314259265
140.167257084,1.0740285799842362
140.223405895,1.0740203460639632
140.279646557,1.0740254336309298
140.335780199,1.0740226648637803
140.3920767,1.0740290496673373
140.448202251,1.0740204004094613
140.504502574,1.0740044217567017
140.560663795,1.0739879717828742
140.617003099,1.0739650742031814
140.673139739,1.0739616517367223
140.729477572,1.0739444024157216
140.785671254,1.0739461169953763
140.841969677,1.073936706906573
140.898160708,1.0739455481454265
140.954458971,1.0739299557712276
141.010653622,1.0739179336178175
141.066928584,1.0739285797623697
141.123083276,1.0739263213769215
141.179368508,1.0739254903443178
141.235472939,1.073920366605074
141.291772971,1.073899127270694
141.347981883,1.0739106057856986
141.404327656,1.0739027353721446
141.460465477,1.0738997055647335
141.51677818,1.0739055419715693
141.572992761,1.073899516516948
141.629235043,1.0739107158685075
141.685391405,1.0739074430275275
141.741646067,1.073904630960756
141.797819258,1.0739107298603359
141.85408565,1.0739025283010846
141.910248811,1.0739100897398823
141.966613255,1.0739105041764063
142.022701485,1.073918713961153
142.079015648,1.0739033984027346
142.135203179,1.0738983832632851
142.191512622,1.0738809500379238
142.247661313,1.0738738395271359
142.303995416,1.073876628989743
142.360180498,1.0738570919722978
142.41645062,1.0738569988615834
142.472594381,1.073852526270391
142.528924064,1.0738516456330098
142.585116885,1.0738603935626239
142.641439608,1.0738607197621592
142.69759628,1.0738588133765532
142.753883422,1.073851550507017
142.810008403,1.0738560086914541
142.866317486,1.07383472380319
142.922552577,1.0738437161785104
142.97877971,1.073839710321564
143.03487347,1.073839487826774
143.091227293,1.073824868671419
143.147394874,1.0738170504198226
143.203668357,1.0738245147465202
143.259854078,1.073826227509701
143.316156,1.0738146198287897
143.372234921,1.0738033296519796
143.428546644,1.0738217916233357
143.484743035,1.0738313349697775
143.541009228,1.0738303094108863
143.597156758,1.0738263766759217
143.653494691,1.0738156121396862
143.709685923,1.0738240786556277
143.765971246,1.0738092107518071
143.822112297,1.073806537788425
143.878386889,1.0737995178452255
143.93454883,1.0737703430407255
143.990903123,1.0737804848595545
144.047044134,1.0737750820072265
144.103398158,1.0737767367525355
144.159494858,1.0737694819853258
144.21578116,1.0737728488620406
144.271982612,1.073772664423735
144.328301835,1.0737672411187258
144.384441566,1.0737615676950507
144.440754189,1.0737575003476842
144.49693572,1.073756620935443
144.553198192,1.0737613507259873
144.609399844,1.073768084125526
144.665755607,1.0737639928545708
144.721857018,1.0737669026765013
144.77816768,1.0737612297734853
144.834354752,1.073780059622747
144.890668604,1.0737878507669305
144.946820196,1.073791895099772
145.003157509,1.0737810879685417
145.05937837,1.0737734932433947
145.115653223,1.0737896881725515
145.171780784,1.073772809143345
145.228082786,1.073767133979621
145.284250148,1.0737541512478648
145.340513129,1.0737561049521183
145.396685761,1.0737618431757887
145.452984483,1.0737512220574246
145.509117085,1.0737347332129006
145.565425478,1.0737375721442879
145.621582768,1.0737536601803959
145.677887511,1.0737528550599156
145.734015862,1.073760939139469
145.790311105,1.073740524505393
145.846453616,1.073732987116074
145.902724998,1.0737332434239706
145.958944329,1.0737430938745414
146.015284962,1.0737202347362396
146.071508244,1.0737195738959084
146.127819497,1.073708332871817
146.184046209,1.0737025430296472
146.240373282,1.0737000705147972
146.296524043,1.0736952216896927
146.352814745,1.073662193900863
146.408952756,1.0736527513619922
146.465222749,1.0736582051877113
146.52142063,1.0736606995041944
146.577703222,1.0736656883409506
146.633861334,1.073645401264221
146.690137716,1.0736424562406397
146.746273147,1.0736376111751296
146.80258498,1.073629380652049
146.858711561,1.073629476466157
146.915001933,1.073610446632781
146.971183475,1.0735986300061384
147.027504108,1.073587202800855
147.083616168,1.0735999436106007
147.139920361,1.073593153042313
147.196133313,1.0735938099503775
147.252389835,1.0735752026629428
147.308551476,1.0735637804039717
147.364821588,1.0735743713688097
147.420986079,1.0735703752709596
147.477320042,1.0735736915603153
147.533522894,1.073555440019401
147.589848727,1.0735742385566551
147.645997918,1.0735559100129841
147.702310931,1.073532476866538
147.758527412,1.0735377617959698
147.814860995,1.0735355843577796
147.871044057,1.073538177845855
147.927371279,1.0735421206608722
147.983582231,1.0735348924371841
148.039873414,1.0735187093500496
148.096078566,1.0735240014729825
148.152394938,1.0735044988993276
148.208498158,1.0735004065469782
148.264792561,1.0734805786509902
148.320974963,1.073486455922136
148.377264595,1.073488059371611
148.433442787,1.0735078431728406
148.489774969,1.0735036554013888
148.545969601,1.0735088750212773
148.602241833,1.07349927120764
148.658368794,1.0735049187278267
148.714718048,1.0734963578139571
148.770909859,1.0734982700338818
148.827230101,1.0735031328218934
148.883499334,1.073499773893107
148.939817057,1.0734987688469149
148.995955678,1.0734691431226053
149.052278881,1.0734522758656766
149.108458492,1.073437972884974
149.164788585,1.0734320063148313
149.220929466,1.073415029219312
149.277225538,1.073412854038315
149.33339727,1.073411346549302
149.389687942,1.073397362594558
149.445862373,1.0733991644018075
149.502148026,1.0733795036347025
149.558265237,1.0733879694846908
149.6146031,1.0733640181729327
149.670808971,1.0733503820515733
149.727112424,1.073351257514838
149.783275705,1.073332145071302
149.839595818,1.0733297577704934
149.89579123,1.0733343659784518
149.952043701,1.0733066445751716
150.008219073,1.0732936534018447
150.064531196,1.0732828952764972
150.120671877,1.0732842273799135
150.17698452,1.0732686623300045
150.233176371,1.0732781469604808
150.289494844,1.0732662117951313
150.345673275,1.073262480802271
150.401981478,1.0732863455888781
150.45819936,1.0732798809283393
150.514486132,1.0732853076602404
150.570616073,1.0732840285076706
150.626938796,1.0732834165647986
150.683105877,1.0732913826230692
150.73937402,1.073274856291882
150.79551443,1.0732557356297558
150.851818073,1.0732538542240424
150.907991654,1.0732458794091098
150.964283087,1.0732414441249583
151.020467628,1.0732401738724042
151.076784851,1.0732348524237103
151.132904901,1.0732113133107721
151.189215604,1.073216160819362
151.245382576,1.0732091881070456
151.301660168,1.0732019929185692
151.357778608,1.0731774518318538
151.414106442,1.0731678851583883
151.470317013,1.073153349165094
151.526619826,1.0731595965267562
151.582839198,1.0731842391595858
151.63917803,1.0731870758021897
151.695281041,1.0732045815627742
151.751598344,1.073214050556051
151.807788866,1.073206380603889
151.864117419,1.0732107879107255
151.920296,1.0732237079547544
151.976615782,1.073200136969975
152.032785244,1.0731931697477461
152.089058436,1.0731855207700414
152.145199497,1.0731892511209877
152.20153573,1.0732197348024026
152.257679941,1.0732421743289167
152.313965684,1.0732293884249864
152.370113945,1.0732096574505403
152.426426778,1.0732131329823018
152.482563698,1.0732023661794705
152.538850241,1.0732156744791204
152.595059783,1.0731955590215438
152.651394936,1.0731986294554898
152.707604557,1.0731913831469624
152.76391399,1.0731846447019766
152.820080391,1.0731913586393416
152.876408094,1.0731801724083387
152.932573085,1.0731869037880541
152.988922308,1.0731813264032957
153.045033369,1.0731800158164413
153.101321541,1.073182527865583
153.157516903,1.0731673679232365
153.213884276,1.0731710714952587
153.270027568,1.0731896664312315
153.32636991,1.0731989628356036
153.382591932,1.0732043273422216
153.438851824,1.0731797851095937
153.495006226,1.073172019516934
153.551347428,1.0731801838653574
153.607481869,1.0731618713533215
153.663768482,1.073165482513621
153.719936313,1.0731566351942294
153.776213546,1.0731534493943469
153.832343296,1.0731538514639773
153.888701479,1.0731508789753936
153.944915201,1.0731428127606755
154.001261824,1.0731375141862178
154.057441236,1.0731503092861983
154.113735558,1.0731557296483738
154.16996147,1.073143027099782
154.226256182,1.0731200554926643
154.282415524,1.0731057782129796
154.338786137,1.0730873974230326
154.394920178,1.073092254037132
154.45123495,1.0730838849078623
154.507418952,1.0730640315557525
154.563731515,1.0730673903957921
154.619880816,1.0730749119212437
154.676208858,1.07310129367952
154.73241384,1.073096478794876
154.788681952,1.073123620682577
154.844843084,1.0731223901230682
154.901161087,1.0731026907560712
154.957371968,1.073096649871054
155.013672441,1.073100351763995
155.069849382,1.0730938134802932
155.126209785,1.0731002055082863
155.182369677,1.0730923026223476
155.238704349,1.0730767371564969
155.29486985,1.073071148761115
155.351173133,1.0730636766521517
155.407342155,1.0730911318900143
155.463628277,1.0730880443441138
155.519757588,1.0730852347844209
155.576071151,1.073083210871957
155.632252412,1.0730993850842292
155.688620825,1.073108784781972
155.744845238,1.0731175992469926
155.801159749,1.0731145471725418
155.857362271,1.0731176625191203
155.913735385,1.0731009420298763
155.969914356,1.0731045652830506
156.026230169,1.073106735447907
156.08245587,1.0730932162364222
156.138797454,1.073098377190421
156.195037076,1.0730846936725
156.251350139,1.073077052816565
156.30753037,1.073070371208393
156.363865472,1.07307210989604
156.420106614,1.073069893767075
156.476431217,1.073088020487711
156.532539128,1.0731124130324006
156.588896002,1.073105314385189
156.645084233,1.0730928642037367
156.701424656,1.0731045277576268
156.757562547,1.0730879679106404
156.813854849,1.073097222455868
156.870569376,1.0731071203343168
156.926849558,1.073095864698526
156.98309005,1.0731009266602096
157.039407123,1.0730721020545495
157.095603915,1.0730515978147745
157.151904957,1.0730605615062294
157.208136279,1.0730533804487552
157.264451291,1.073055016135052
157.320578643,1.07305435132009
157.376890375,1.0730454680794206
157.433116107,1.073037122293954
157.48944918,1.0730317681199881
157.545643841,1.0730372572925329
157.602020625,1.0730646385491716
157.658204677,1.0730698950568875
157.714527879,1.073062119433857
157.77070173,1.073067383190204
157.827042583,1.073067133216869
157.883170744,1.0730568545649506
157.939484257,1.073058304965265
157.995727109,1.0730466061736077
158.052076692,1.0730434234208681
158.108233963,1.0730514258621824
158.164561766,1.073054461480883
158.220760958,1.0730457641955768
158.27709853,1.073031477028077
158.333276292,1.0730344474107916
158.389611535,1.0730089375979217
158.445750906,1.0729928971490479
158.502061939,1.0729903994338057
158.55825175,1.0729728080874252
158.614611753,1.0729532788713476
158.670761904,1.0729540877918355
158.727054497,1.072947265179525
158.783228768,1.0729328277311396
158.839580331,1.0729296834955437
158.895746722,1.072902025039854
158.952100055,1.0729051516364903
159.008303047,1.0729013080915484
159.06458117,1.0729049978844292
159.120810051,1.07287885175319
159.177133374,1.0728714936717658
159.233313536,1.0728737227093577
159.289660609,1.0728723989044318
159.345913151,1.072853052559487
159.402252393,1.0728559329119325
159.458409445,1.0728470784713318
159.514709428,1.0728220297634885
159.570859249,1.0728209444284842
159.627135581,1.0728381000168161
159.683350482,1.0728220468663405
159.739703316,1.072809223632581
159.795913038,1.0728275874983797
159.85221033,1.0728331560509
159.908416171,1.0728537858230331
159.964777194,1.0728600329437012
160.020966266,1.0728690417808737
160.077279139,1.0728683921343
160.133472831,1.0728606207446567
160.189806293,1.0728490917876568
160.245947924,1.0728374166446222
160.302301057,1.072843208859959
160.358502699,1.072833962997851
160.414822892,1.0728310739573692
160.471043893,1.0728140350832582
160.527412937,1.0728054828488798
160.583604508,1.072815660176741
160.639894551,1.0728084401381086
160.696086773,1.0728001402580238
160.752438115,1.0728031791230892
160.808628447,1.0728038457003426
160.864934229,1.0727685500657187
160.921133821,1.0727783833207012
160.977418524,1.0727887979727426
161.033575564,1.0727828563937567
161.089886697,1.0727986932212294
161.146072569,1.0728079578625875
161.202372962,1.0727915926810605
161.258559742,1.0727740602778875
161.314876205,1.0727669589410587
161.371020366,1.072760671398455
161.427333379,1.0727667710007858
161.483530691,1.0727849139143777
161.539906524,1.0727818301148218
161.596076795,1.0727930967029635
161.652429709,1.0727828424062587
161.70861798,1.0727797778537118
161.764882033,1.0727789414725852
161.821075554,1.072768179674608
161.877367456,1.0727566331215959
161.933549878,1.072748138290365
161.98985373,1.072744119757276
162.046043252,1.072723148640244
162.102357694,1.072721448800038
162.158475185,1.0727070781852335
162.214835638,1.072702051170224
162.27104191,1.0727089338220686
162.327398983,1.0726905562643019
162.383609925,1.0726759705526094
162.439991368,1.0727064718634287
162.49617797,1.0726824046264676
162.552504453,1.072695197486995
162.608668933,1.0726713662099248
162.665004107,1.072672529392313
162.721150718,1.0726588760733615
162.777482881,1.0726561626145108
162.833697063,1.0726664115377618
162.890067425,1.0726659795782911
162.946330068,1.0726649621026725
163.002663461,1.072677398222568
163.058891963,1.072675965124505
163.115159085,1.072671795895607
163.171309626,1.0726610301381798
163.227633029,1.0726720908977252
163.283881381,1.0726664840969147
163.340194354,1.072651159154699
163.396410285,1.0726681581099455
163.452733308,1.0726657335932674
163.508918339,1.0726706749544939
163.565290213,1.0726467265618058
163.621499015,1.0726367295577373
163.677818987,1.0726277748558772
163.734046929,1.0726367941592099
163.790402112,1.072643124471227
163.846624454,1.0726589483266529
163.902965547,1.0726723345615499
163.959181948,1.0726636172566344
164.015472151,1.072657041537073
164.071651212,1.0726393834910035
164.128010206,1.0726405661221483
164.184206588,1.0726291076128278
164.24056888,1.0726482952819116
164.296718041,1.0726451575085714
164.353049494,1.072660111219671
164.409268136,1.0726496837099873
164.465528968,1.072640117555983
164.521708309,1.0726289710423589
164.578049643,1.0726169694692904
164.634278185,1.0726054602662891
164.690599397,1.0725988541256706
164.746822219,1.0725922046332057
164.803171042,1.0725887075059626
164.859327303,1.0725824670943345
164.915646616,1.0725798592630902
164.971842498,1.0725776197208696
165.02818183,1.0725575887268068
165.084362922,1.0725435606423783
165.140718715,1.0725335353968601
165.196917597,1.0725251681028247
165.25323575,1.0724911390324945
165.30942302,1.0724785194880875
165.365726053,1.072467526056539
165.421919375,1.0724739476923
165.478251378,1.0724562003217977
165.53445466,1.0724538620212936
165.590788222,1.0724207851379193
165.646970854,1.0724300478370044
165.703296027,1.0724189449026893
165.759534339,1.0724076514188232
165.815827531,1.0723968553708925
165.872038133,1.072396748494013
165.928347545,1.072376391617714
165.984569887,1.0723803713180415
166.04090083,1.0723837459043357
166.097115781,1.0723842661899023
166.153461154,1.0723811250618107
166.209639826,1.0723725213094164
166.265973129,1.072382714376049
166.322207031,1.072374321892264
166.378542343,1.0723773713496731
166.434717315,1.0723707777997162
166.491105929,1.072377897227228
166.547340651,1.0723757378794339
166.603617593,1.0723846414713498
166.659836494,1.0723925684074962
166.716181248,1.0724016915761698
166.772360579,1.072421344087843
166.828716922,1.0724323449872761
166.884913693,1.072451815135574
166.941251106,1.0724333098971661
166.997443898,1.0724143606892598
167.053790611,1.0724146693595202
167.110019673,1.0723939689518178
167.166360256,1.0724131244018311
167.222570828,1.0723935111217051
167.278940261,1.0723951846692983
167.335151233,1.0724131935553736
167.391479605,1.0723999131772741
167.447640196,1.0724073240797576
167.503975669,1.0724200501860528
167.560193621,1.0723956759993118
167.616525834,1.0723857835536132
167.672744346,1.0723890702957264
167.729102639,1.0724023722538483
167.78529208,1.0723982756572348
167.841656334,1.0723691088956244
167.897886546,1.0723675444237768
167.954237958,1.0723510462052184
168.01044902,1.0723683993936293
168.066819133,1.0723667861990995
168.122989995,1.0723567043235673
168.179319357,1.0723568711775806
168.235525779,1.0723709932099421
168.291896353,1.072362076332041
168.348067864,1.0723724918941626
168.404406247,1.0723738136182732
168.460640638,1.0723628543538308
168.516964151,1.072373807313462
168.573180613,1.0723559096807282
168.629569067,1.0723361625648045
168.685767638,1.0723396911787437
168.742140861,1.072350468222146
168.798324033,1.0723682232736473
168.854652306,1.072361351809152
168.910886738,1.0723728974215097
168.967235681,1.0723638504957889
169.023479992,1.0723687918289428
169.079849306,1.0723827439560665
169.136065148,1.072356059314369
169.192383361,1.0723738176279984
169.248585132,1.0723730645388558
169.304848594,1.0723711120060697
169.361044946,1.0723909556422488
169.417409879,1.0723836607797432
169.473608861,1.0723957084656772
169.529940773,1.072410007749752
169.586145245,1.0724084996965777
169.642498068,1.072404167827242
169.69866396,1.0723904758635479
169.755029193,1.0723911849669903
169.811215984,1.0723967367722749
169.867563147,1.0723956008494004
169.923749699,1.0723911714367453
169.980086692,1.0723827339309144
170.036283743,1.0723977965582299
170.092579105,1.0723969111998926
170.148765217,1.0723911694868797
170.20509001,1.0723805839797775
170.261315762,1.0723864517280366
170.317645404,1.0723819660262632
170.373872956,1.0723777903898903
170.430218239,1.0723641985378198
170.486418621,1.072359639174437
170.542778314,1.072343974113965
170.598989675,1.0723450439344435
170.655275818,1.0723802333216232
170.71146153,1.0723769352039465
170.767817983,1.0723782125402772
170.824050144,1.0723745226503165
170.880376127,1.0723624612345137
170.936591759,1.0723597104132638
170.992955292,1.0723583420121805
171.049141544,1.072354654268973
171.105519397,1.0723361915794674
171.161742589,1.0723387875211434
171.218102912,1.0723329870141163
171.274272943,1.072329352481297
171.330624356,1.0723395204783277
171.386865848,1.0723468237919163
171.443150441,1.0723426261645674
171.499305022,1.0723479841475865
171.555633095,1.0723595859735888
171.611819376,1.0723562509548905
171.668163019,1.0723660925035399
171.724386661,1.0723635812719745
171.780726944,1.0723669790383792
171.836940176,1.0723750011426854
171.893277658,1.0723698063596927
171.949493,1.0723607855291744
172.005873464,1.0723470013053669
172.062065465,1.0723626936269626
172.118456328,1.0723592983302592
172.17467573,1.0723683911691708
172.231007073,1.0723432432215496
172.287282796,1.0723494024218043
172.343659359,1.0723485302124174
172.39981977,1.0723488086287436
172.456145963,1.0723449407506105
172.512366495,1.0723482596517597
172.568675357,1.0723335249712105
172.624870849,1.0723160586676068
172.681260802,1.0723201414616432
172.737439054,1.0723274168693044
172.793813967,1.0723298065981604
172.850043679,1.0723106926395103
172.906388551,1.0723011558802578
172.962625404,1.0722852692296678
173.018987507,1.0722642129248732
173.075186169,1.0722650921070804
173.131574832,1.0722554249590082
173.187778423,1.072244415493889
173.244095766,1.0722206300459571
173.300304948,1.0722247911732314
173.356624511,1.0722356829854771
173.412861422,1.07222739879272
173.469216406,1.0722202466837139
173.525459518,1.0722181260874106
173.58178492,1.0722396059520907
173.637993722,1.0722342125110416
173.694334885,1.072235250353782
173.750524466,1.072242384785896
173.806837859,1.0722684398133953
173.863039871,1.0722602618363084
173.919381114,1.0722547400800004
173.975562565,1.072256090209583
174.031951818,1.0722540456527028
174.088194621,1.0722382149729364
174.144463703,1.0722229960723781
174.200690214,1.0721972291979271
174.257038147,1.0722000103988554
174.313246339,1.0721921039624664
174.369568192,1.0721954042695212
174.425779774,1.07217563365611
174.482094886,1.0721822110952026
174.538253528,1.072173084880736
174.594592211,1.0721648475209973
174.650802663,1.0721508554534034
174.707153235,1.072137679912766
174.763355037,1.0721307531652533
174.81969631,1.0721284673502383
174.875953822,1.0721301646831174
174.932328356,1.0721131566138178
174.988568907,1.0721120197169238
175.04487817,1.0721059562228374
175.101117802,1.0720988190655363
175.157477665,1.0721000242410779
175.213675826,1.0720941393849583
175.27007441,1.072089913513839
175.326286982,1.0720870793711432
175.382596565,1.0720822736561715
175.438831307,1.0720825042184436
175.495128359,1.0720717826097834
175.551351411,1.0720931150582944
175.607724984,1.07208722215382
175.664012727,1.0720751634741355
175.720318969,1.0720929636304353
175.776546261,1.0720945554786472
175.832914234,1.072087062840499
175.889079726,1.0720777837670998
175.945432349,1.072081997866525
176.00165102,1.072083621835573
176.057998393,1.0720692838963546
176.114211645,1.072075485820036
176.170566208,1.0720566280412327
176.22681707,1.0720533491869635
176.283155413,1.0720534783171376
176.339364545,1.0720459992230968
176.395762418,1.0720295445073569
176.45198268,1.0720271484150892
176.508313693,1.072012018805546
176.564549475,1.0720354394499447
176.620943038,1.0720465958890677
176.67713183,1.072041726760631
176.733510713,1.0720272257639727
176.789742825,1.0720374592598265
176.846099028,1.0720480880706071
176.902263949,1.0720360654496426
176.958667103,1.0720448164583825
177.014924765,1.0720499475796113
177.071273978,1.0720475372423406
177.12747811,1.0720405602261174
177.183869063,1.0720401304274845
177.240059745,1.0720480864820117
177.296423517,1.0720543781850804
177.352637489,1.0720512774874935
177.409049253,1.0720610223592884
177.465273295,1.0720598885084962
177.521599057,1.0720742998984334
177.57788653,1.0720727763494469
177.634198143,1.0720731229103408
177.690396965,1.07209343515492
177.746759468,1.0721035402225016
177.803022429,1.0720938114592558
177.859336502,1.0720808677075249
177.915549374,1.0720832493380943
177.971923298,1.072063012157852
178.028146869,1.0720493750497848
178.084522212,1.0720387420939028
178.140792985,1.0720405423865487
178.197173758,1.072036616159871
178.25342069,1.0720130699814532
178.309805343,1.0720267382327489
178.366022995,1.0720054568537811
178.422341108,1.071999153907947
178.478632621,1.071987362910377
178.535036624,1.0719857712642753
178.591191235,1.0719929853928565
178.647537378,1.0719977805439953
178.70375153,1.0719915751246178
178.760167644,1.0719839655831227
178.816369145,1.071988164320512
178.872735858,1.072002739831545
178.92898566,1.0719935349156389
178.985280323,1.0719835244561706
179.041461824,1.0719740235990292
179.097812057,1.0719728682451544
179.154024599,1.071970827310259
179.210393902,1.0719631729804437
179.266634435,1.0719722432195717
179.322992837,1.0719596853551254
179.379148738,1.071967343635377
179.435509632,1.071952141847672
179.491750754,1.0719689498576477
179.548121586,1.0719616746047913
179.604314198,1.0719859441111967
179.660672611,1.0719753818365845
179.716907954,1.0719773343606842
179.773219176,1.0719834774490344
179.829492278,1.0719917360710343
179.885899782,1.0719856834139738
179.942146284,1.0719743846261964
179.998547068,1.0719677065279873
180.054778099,1.071981952688589
180.111147392,1.0719962690518168
180.167352194,1.071986082120626
180.223710907,1.0719783928286617
180.279933529,1.0719637658117016
180.336258622,1.0719861372512083
180.392512964,1.0719715999515342
180.448850167,1.0719617542349609
180.505091019,1.0719699230164572
180.561420721,1.0719670054888053
180.617600633,1.0719786368959912
180.673957816,1.071978488921443
180.730160478,1.0719751213588382
180.786494331,1.0719782844462697
180.842730282,1.071993464030159
180.899069446,1.071997492739455
180.955278287,1.0719961699813048
181.011639681,1.071973337480855
181.067873722,1.071973986697011
181.124203215,1.0719408122310776
181.180457407,1.0719492361934846
181.23680857,1.071914610403623
181.293018782,1.0719237088903484
181.349396175,1.0719323899715067
181.405647677,1.0719398686268102
181.462027871,1.0719330402886602
181.518236262,1.0719260024161097
181.574652496,1.0719305908738868
181.630888008,1.0719193844601815
181.687214341,1.0719349276766097
181.743455613,1.0719285705506834
181.799785115,1.0719141782852235
181.856051228,1.0718938716644657
181.91236716,1.0718786790884034
181.968631593,1.0718684380695307
182.025017986,1.0718489751896185
182.081179167,1.071864627425113
182.13756705,1.0718580503660498
182.193810153,1.071845867210324
182.250215286,1.0718388183222585
182.306414707,1.0718473695753377
182.362810061,1.0718415814780107
182.419029893,1.0718185981351311
182.475330996,1.0718260324753444
182.531575078,1.0718116083410612
182.58792944,1.0717943404244081
182.644149232,1.0717868639519461
182.700451965,1.071772381364867
182.756694177,1.0717678559169477
182.81308602,1.0717609666633061
182.869309552,1.071768177168919
182.925741226,1.0717672909329548
182.981965468,1.0717544013269102
183.038302151,1.0717534628843721
183.094559353,1.0717715892417732
183.150930916,1.0717539124872903
183.207183118,1.0717407323540629
183.263507871,1.07173910050988
183.319768603,1.0717210360037173
183.376107746,1.0717062744507093
183.432293107,1.0717089668847881
183.488688851,1.0717041054792749
183.544951873,1.0717104198456981
183.601327376,1.0717060067763156
183.657572658,1.071714207846305
183.713918732,1.0717080205263296
183.770175284,1.071723335934837
183.826515296,1.0717276589739706
183.882782379,1.0717118664297516
183.939162022,1.0717262133319767
183.995433914,1.0717315973867974
184.051790307,1.0717149708513214
184.108030629,1.0717163365399947
184.164412913,1.0717021139644742
184.220619755,1.0716923735121056
184.277058719,1.0716867765459093
184.33331187,1.0716932938694073
184.389692253,1.0716911933847286
184.445918586,1.0716881586531328
184.502326419,1.071669412803852
184.558565361,1.0716683896184573
184.614915954,1.0716733748983827
184.671184746,1.0717030204880682
184.727537969,1.0717153159100583
184.78370793,1.071718917112002
184.840084674,1.0717200967123495
184.896293786,1.0717176939501156
184.952708259,1.0717055640095101
185.008921131,1.0716938661074868
185.065266184,1.0716947237621746
185.121551786,1.0716777172280105
185.177877449,1.071694037043975
185.234117211,1.0716964013276835
185.290485634,1.071700528979308
185.346748126,1.0716864429818171
185.403085749,1.071686023359985
185.459383782,1.0716754519664413
185.515776406,1.071677028188602
185.571952777,1.0716685019932506
185.62835132,1.071662194908764
185.684554822,1.0716799369313914
185.740910805,1.0716773896016778
185.797177877,1.0716663939125082
185.853617211,1.0716933600065643
185.909874223,1.0716922632910921
185.966228897,1.0716752607303455
186.022514409,1.0716687689145088
186.078910902,1.0716547442419926
186.135161984,1.0716747290848259
186.191532348,1.0716680054416834
186.24777258,1.0716578657782807
186.304170933,1.0716514318374164
186.360373384,1.071646340116848
186.416717158,1.0716248019021049
186.47296474,1.0716241384670566
186.529296142,1.0716371746115267
186.585513084,1.071650712417011
186.641911548,1.071638844608711
186.69819485,1.071637105063054
186.754525933,1.0716325245325167
186.810762924,1.0716513746539664
186.867139938,1.0716477690161175
186.92333861,1.0716434059000788
186.979711223,1.071649361873939
187.035974265,1.0716516307177335
187.092387449,1.0716431386480374
187.148623971,1.0716627534385643
187.205044255,1.0716620567094255
187.261265646,1.0716654068025593
187.317577079,1.0716609325610438
187.373869971,1.071656453456049
187.430238635,1.0716464742463643
187.486522517,1.0716413474042294
187.54290724,1.071664928551875
187.599116832,1.0716590761902158
187.655509115,1.0716510720416657
187.711709227,1.07165721657709
187.76807386,1.0716548604094207
187.824324242,1.0716454071250894
187.880585904,1.0716598082077171
187.936803026,1.0716772344042753
187.99319405,1.0716664320212568
188.049452011,1.071678932663337
188.105819965,1.0716681436402296
188.162030917,1.0716758291419237
188.21842373,1.0716872817428058
188.274623901,1.0716912976799884
188.331005825,1.071696916426643
188.387209336,1.0716796017537773
188.44362873,1.0716707873572007
188.499818231,1.0716799970264141
188.556217225,1.07166582707386
188.612508888,1.0716587513269566
188.668849231,1.0716512450234645
188.725215404,1.0716354502171854
188.781601517,1.071647258546091
188.837833229,1.0716521334007734
188.894247713,1.0716537653001401
188.950497615,1.071658737550437
189.006878268,1.071656349176405
189.06309913,1.0716569191779963
189.119455033,1.0716330270197096
189.175738186,1.0716257146994792
189.232161959,1.071618998658087
189.288460981,1.07162228935909
189.344827105,1.071613769270887
189.401049977,1.0716048705155592
189.45746919,1.0715883220382345
189.513720502,1.0715991890534298
189.570166016,1.0716112705555212
189.626350418,1.0716089165290619
189.682763701,1.0715973048733434
189.739092904,1.0715889261256126
189.795497687,1.0715856807872353
189.85174392,1.0715981413516178
189.908142963,1.0716047154575516
189.964423265,1.0716074672956808
190.020722628,1.071595099223863
190.07699895,1.0715899177130168
190.133397634,1.0715795724084745
190.189618296,1.0715946732514765
190.245956078,1.0715815002681282
190.30219029,1.0715675633305073
190.358536584,1.0715634430931251
190.414761826,1.0715579454195319
190.471181749,1.0715491711671636
190.527413691,1.0715453599384088
190.583855045,1.0715467890245336
190.640131877,1.071537113162546
190.6965546,1.071549660461118
190.752805923,1.0715452100315137
190.809229327,1.07154889120849
190.865442398,1.0715248823368118
190.921838642,1.0715458042848742
190.978021153,1.071537521437754
191.034438067,1.071539029223349
191.090696339,1.0715250773932
191.147086163,1.0715243704495896
191.203306854,1.0715237579825807
191.259725458,1.0715475111770008
191.31594955,1.0715484203853012
191.372325003,1.0715264293392648
191.428584725,1.0715078122781572
191.485000528,1.0715022920744481
191.541247891,1.0715044227570432
191.597587454,1.0714845335705085
191.653850726,1.0714743693740625
191.710231739,1.0714743518505376
191.766418911,1.0714862667151195
191.822831654,1.0714777580045196
191.879097087,1.0714767672656096
191.935477749,1.0714717465484327
191.991763532,1.071477504760919
192.048178146,1.0714531431780294
192.104457798,1.0714488493508614
192.160827631,1.0714344975911207
192.217059783,1.0714235208794778
192.273445677,1.071421278677752
192.329723849,1.0714521337634415
192.386114102,1.0714880661500108
192.442352544,1.0714899384203915
192.498743548,1.071461585994849
192.55501176,1.071470776911832
192.611417964,1.071458040452398
192.667655585,1.0714390851435165
192.724006368,1.0714593375126373
192.780261511,1.0714415502138717
192.836679265,1.0714367610048692
192.892953546,1.0714288874677234
192.94930291,1.0713983691414992
193.005544012,1.071385270287654
193.061964725,1.0713866625694541
193.118218997,1.0713793587691938
193.174597801,1.0713819916322433
193.230889983,1.0713664766409294
193.287277457,1.071369753063019
193.343538929,1.0713750816089604
193.399926292,1.071358851864892
193.456164554,1.071349574276024
193.512545727,1.0713477500952924
193.56878666,1.071332995892732
193.625146502,1.0713373970306916
193.681417955,1.0713222751433649
193.737791238,1.0713402832957561
193.79401914,1.071316761928855
193.850402743,1.0712981860808075
193.906646255,1.071300184469255
193.963069959,1.0713119545450793
194.019330851,1.0713071839522297
194.075691264,1.0712855689133336
194.131926616,1.071289021564346
194.188302839,1.0712943611998573
194.244572652,1.071295642451531
194.300959225,1.071294457352997
194.357225327,1.0712864714884667
194.413655311,1.0712626091139492
194.469883783,1.0712766207674027
194.526271996,1.0712887218426084
194.582559268,1.0712999394512521
194.638962552,1.0712776485086453
194.695190964,1.071274503971083
194.751571098,1.0712695761493174
194.807796299,1.071266164922769
194.864158182,1.0712533054447868
194.920471705,1.071235767085289
194.976895239,1.0712232900951568
195.033154221,1.0712208431329937
195.089522384,1.0712255486926017
195.145737276,1.0712395073012055
195.202149149,1.071206794290316
195.258421312,1.0712162191481753
195.314821425,1.0712158683734572
195.371072937,1.0712247061681066
195.42740597,1.0712365517799767
195.483675653,1.0712370572763619
195.540049285,1.0712502997656739
195.596301798,1.0712303438208373
195.652670601,1.0712328336638102
195.708897223,1.0712070203105803
195.765288906,1.071214422700942
195.821503368,1.0712048036274349
195.877936352,1.0711998703350594
195.934219884,1.0712179309505334
195.990679078,1.0712395439451492
196.04691321,1.0712458721427434
196.103296043,1.071241104916024
196.159611506,1.0712162081829675
196.21598833,1.0712052058561055
196.272263901,1.0711921259629174
196.328689355,1.0711708066984584
196.384922587,1.0711640402093279
196.441298141,1.0711728086121768
196.497596123,1.0711785287249715
196.553985806,1.0711867202294871
196.610178368,1.0711874282448994
196.666556381,1.0711727296292193
196.722824643,1.0711586574988727
196.779280027,1.0711696852127977
196.83554292,1.0711668119123587
196.891953224,1.07116594263577
196.948181705,1.0711535830621568
197.004607329,1.0711691457107855
197.060898691,1.0711577604272982
197.117354716,1.071130526723771
197.173573227,1.0711339716935102
197.22996705,1.071138673099038
197.286233503,1.0711418376648134
197.342629096,1.071131469614922
197.398888989,1.071138186258774
197.455293512,1.0711315496864438
197.511547464,1.0711462633393274
197.567918807,1.0711170088303117
197.62417291,1.0711113543529605
197.680571432,1.0710928165476172
197.736894486,1.0711064681737512
197.793284049,1.071082650143176
197.849585452,1.0710840970235933
197.906029045,1.0710924915499662
197.962234277,1.071081885365698
198.018664021,1.0710757313984056
198.074891583,1.071096730290993
198.131318917,1.0711207813730155
198.187585758,1.0711049333616842
198.243996812,1.071116970720126
198.300182764,1.0711254323339363
198.356573078,1.0711294318438798
198.412850319,1.0711267742585018
198.469266013,1.0711298052338358
198.525491965,1.0711390335849742
198.581883569,1.0711546903588332
198.638169271,1.0711432425282637
198.694579574,1.07111706542685
198.750775666,1.071110636062616
198.80721211,1.0710925131100628
198.863485462,1.0710937751834133
198.919807105,1.07110243564689
198.976127458,1.0710814800242046
199.032525061,1.0710684272599682
199.088807584,1.0710692812817377
199.145218647,1.0710727937030058
199.201493869,1.0710509041946121
199.257897063,1.071037466691773
199.314138985,1.0710363013000876
199.370527358,1.0710318002550197
199.426815401,1.071050739816353
199.483204374,1.0710580396365634
199.539477967,1.0710306542746553
199.59589961,1.07105470982501
199.652224833,1.0710546944216301
199.708609846,1.0710388259553203
199.764879299,1.071035538103944
199.821302012,1.0710273802039372
199.877577764,1.0710117628355784
199.933964778,1.0709865166201435
199.99021211,1.0710060824437646
200.046641103,1.0709745289368675
200.102860355,1.0709818038952283
200.159189888,1.0709754163675769
200.215475481,1.0709617274222056
200.271844224,1.070941265960786
200.328129106,1.0709358836260516
200.38455975,1.070926730966153
200.440808232,1.0709222035025352
200.497239816,1.0709210287511244
200.553517978,1.0709200869809126
200.609895961,1.070899841472207
200.666140984,1.0708953096479967
200.722570318,1.07087639814702
200.778838319,1.0708787933049086
200.835245293,1.0708670997803207
200.891507555,1.070874375369229
200.947922429,1.0709122188807074
201.004205741,1.0709231981151308
201.060626005,1.070925306042812
201.116922847,1.0709146653258
201.173321931,1.0709109206554175
201.229590493,1.0709207107367205
201.286011927,1.070911738388129
201.342254219,1.070908586582719
201.398706893,1.0709154976797526
201.454988735,1.0709255876831405
201.511410789,1.0709147244220139
201.567682141,1.0709202578125059
201.624004514,1.0709305643690716
201.680240056,1.0709292168961657
201.736661909,1.0709205173103589
201.792919592,1.070931719049066
201.849342896,1.070920209033948
201.905622238,1.0709036169843074
201.962024201,1.0709057651320038
202.018240303,1.0708998567570758
202.074641227,1.07089714589577
202.13097124,1.0708818858095475
202.187371622,1.0708764140008076
202.243652985,1.0708639625682632
202.300085629,1.070858904004876
202.356365322,1.0708604490289608
202.412761705,1.0708769033509982
202.469060437,1.07088593055323
202.525484071,1.070888582963232
202.581780534,1.0708919038028397
202.638214647,1.0708845026132778
202.69451954,1.0708830680082357
202.750915833,1.0708588384186304
202.807206326,1.0708781497785649
202.863644869,1.0708941043325269
202.919958152,1.0708718911528567
202.976343416,1.07088021634128
203.032601668,1.0708684855906534
203.089035412,1.0708675243312322
203.145319354,1.0708510467161232
203.201722748,1.0708379689234644
203.2580178,1.0708110296905096
203.314449514,1.0708271886886083
203.370729616,1.070836979649125
203.42713215,1.0708300377450295
203.483435963,1.0708333837510384
203.539859896,1.0708252115903047
203.596121938,1.0708284762769937
203.652575382,1.070837689534326
203.708849525,1.0708419986463218
203.765191928,1.0708206271597036
203.82150192,1.0708208690589276
203.877925564,1.0708361586419517
203.934227816,1.0708350678332768
203.99062386,1.0708409840725597
204.046939532,1.0708408529868623
204.103364516,1.0708298635981026
204.159599108,1.070838739467605
204.216034952,1.0708411858335651
204.272303054,1.070848584553683
204.328684648,1.0708284536292518
204.38492371,1.0708418098708257
204.441296223,1.070811290853196
204.497634665,1.070808468992892
204.554068649,1.0707947100737292
204.610327692,1.0708013910571093
204.666829316,1.0707939865866576
204.723089068,1.0708016701007506
204.779498812,1.070797097814856
204.835841265,1.070809522756774
204.892286379,1.0708273072838799
204.948572631,1.0708202265584117
205.005005545,1.0708097464741233
205.061372438,1.070804020209884
205.117762282,1.0707873571431477
205.174050374,1.0707926986482694
205.230488607,1.070792257824278
205.2867292,1.0707918666431544
205.343168404,1.0707753988225768
205.399478327,1.0707837205614303
205.45590988,1.0707789952380646
205.512214222,1.0707649673659205
205.568657107,1.0707727860753753
205.62500467,1.0707710324198325
205.681397233,1.0707711917822693
205.737716086,1.0707758816756603
205.79416749,1.070778755199216
205.850416052,1.0707722753999793
205.906847475,1.0707705343407012
205.963083657,1.070764351489028
206.019522171,1.0707642704943634
206.075741113,1.0707757587447886
206.132128406,1.0707747915246577
206.188454079,1.0707821592769784
206.244874053,1.0707614792591302
206.301194906,1.0707551693905424
206.357622429,1.0707529040155868
206.413928902,1.070760242410656
206.470299305,1.070746697963593
206.526554008,1.0707482384368328
206.582976671,1.0707443659354938
206.639225013,1.070744240762405
206.695641987,1.0707319097288843
206.751953289,1.0707187962933349
206.808378363,1.070713174424179
206.864686675,1.0707262823834325
206.921117959,1.0707351548127741
206.977413292,1.0707443197459896
207.033823926,1.0707381315593452
207.090096738,1.0707351321158258
207.146522111,1.0707182674890836
207.202753674,1.0707153935880913
207.259150137,1.0707120919533988
207.315432759,1.0707366078789236
207.371885033,1.0707383982829444
207.428130825,1.070743835034328
207.484510789,1.0707301304884755
207.540783081,1.0707405886281811
207.597253955,1.0707382423594594
207.653543408,1.0707413954480638
207.709935471,1.0707526739470554
207.766212813,1.070761748141365
207.822618497,1.0707522131500922
207.878914909,1.0707525993908893
207.935372634,1.0707687416874574
207.991664615,1.0707502602134134
208.048017329,1.070744227829599
208.104277551,1.0707209564002187
208.160744235,1.0707177190985377
208.216979027,1.0707245551182147
208.273427631,1.0707080521856989
208.329704803,1.0706923091402545
208.386103117,1.070698088813819
208.442362229,1.0707045904468901
208.498793082,1.070689202310726
208.555055635,1.0706707214547182
208.611447379,1.0706598717802815
208.66772264,1.0706675349096353
208.724167064,1.0706741798707906
208.780377256,1.0706610737992361
208.836838551,1.0706409744631826
208.893141362,1.0706449197541514
208.949595217,1.070655075777002
209.005852619,1.07067126379852
209.062253273,1.070674200757578
209.118526544,1.070659260060319
209.174908438,1.0706626630758875
209.231206571,1.0706703183320605
209.287646665,1.0706665133160076
209.343945297,1.0706630139119024
209.40034461,1.0706634815612988
209.456640033,1.07067773952798
209.513089897,1.070660015043186
209.56937933,1.0706341015344847
209.625823963,1.0706250112820717
209.682121666,1.0706094139640214
209.73856585,1.0706107877290496
209.794856252,1.0706105046202494
209.851252075,1.0705882690847512
209.907521968,1.0705928627297976
209.963992832,1.0705854674662585
210.020290925,1.0705807655988655
210.076755698,1.0705757773560873
210.133010311,1.0705675422437202
210.189411344,1.0705786643477857
210.245680437,1.0705678046985345
210.30215733,1.0705662219020196
210.358467433,1.0705652721416279
210.414929878,1.0705423627951391
210.47121439,1.0705377524037676
210.527599103,1.0705204142848341
210.583862535,1.0705245766450542
210.640285019,1.0705199460220087
210.696611462,1.0705041743135222
210.753024265,1.070506075343761
210.809337638,1.0705248237806584
210.865762062,1.070538602613313
210.922028614,1.070553239551668
210.978427637,1.070555055392715
211.03474505,1.0705575566157013
211.091163524,1.0705516171530383
211.147471027,1.0705439308629214
211.20393348,1.0705484934460434
211.260225403,1.0705515642516767
211.316604636,1.0705430120896853
211.372908849,1.0705218974437416
211.429323832,1.0705246972296936
211.485582964,1.0705077278963573
211.541991798,1.0705019167563197
211.598273191,1.0704957071617092
211.654662964,1.0704900655573386
211.710938226,1.0704945740952225
211.767423531,1.0704974983567448
211.823712853,1.0704964360454545
211.880070516,1.0705139206677228
211.936384719,1.070510700435023
211.992792312,1.0704866972024651
212.049082605,1.0704814498816821
212.105465038,1.0704998007917463
212.16175678,1.0704933683815445
212.218198924,1.0705026951991514
212.274464937,1.070505348624431
212.33092648,1.0704922017448135
212.387219213,1.0704981579014745
212.443654997,1.0704842948790512
212.49994105,1.0704628718572904
212.556383923,1.070436453266922
212.612693836,1.070438573625615
212.669078009,1.0704161521161413
212.725416972,1.0704050269919514
212.781867126,1.0703872189770456
212.838155828,1.0703853039084217
212.894621633,1.0703873405729667
212.950918416,1.0703992765431596
213.007349319,1.0703981118789843
213.063677042,1.0703753316800724
213.120097806,1.0703634025688737
213.176391278,1.0703454238440095
213.232808421,1.0703350232691602
213.289116214,1.0703315776484874
213.345561588,1.0703369005732628
213.401854701,1.0703378861776467
213.458220444,1.0703478022068025
213.514510596,1.0703306355723994
213.57097497,1.0703257924725882
213.627257953,1.0703337165506872
213.683705457,1.0703247786995504
213.740001859,1.070310936461662
213.796477363,1.0703355113433335
213.852762016,1.0703317345834755
213.909197699,1.0703487979309074
213.965532882,1.0703427611723666
214.021884645,1.070347764942208
214.078193948,1.0703297883978728
214.134660092,1.070316855292551
214.190962314,1.0703172871714863
214.247356048,1.0703159146754744
214.303699691,1.0703155773050952
214.360155615,1.070297089252128
214.416413857,1.0702993474640847
214.472835591,1.0703111108311012
214.529157584,1.0703056006229876
214.585567717,1.0703100330696629
214.6419136,1.070311872897488
214.698406965,1.0703172229715103
214.754756968,1.0703262834172573
214.811191901,1.0703344624217541
214.867503154,1.0703273519328855
214.923941328,1.0703150868669737
214.98017272,1.0703204459388909
215.036571443,1.0703169013216867
215.092919396,1.0703245380262842
215.14934338,1.0703271575480993
215.205660203,1.0703275754491888
215.262087256,1.0703293693644294
215.318392699,1.070337777659956
215.374802743,1.070306773773867
215.431085235,1.070290815905236
215.487550319,1.0703100066346032
215.543891852,1.0703046780977918
215.600389287,1.070310323885106
215.656722539,1.0702962110405128
215.713186054,1.070283532536896
215.769450116,1.070295727500918
215.82591339,1.0702959709481756
215.882207292,1.0702834603281235
215.938601925,1.0702725770387884
215.994930288,1.0702687531628405
216.051363142,1.0702527945860563
216.107689655,1.0702426169035268
216.164083348,1.07023104805334
216.220414811,1.0702310577328238
216.276840905,1.0702473918550675
216.333079137,1.0702401561497297
216.38950518,1.0702279528272935
216.445808933,1.0702078125362997
216.502283658,1.070219205553275
216.55860719,1.0702207817996185
216.615109505,1.0701903424538584
216.671394147,1.070192545979269
216.727817351,1.0702082597706188
216.784174574,1.0702090001864466
216.840613868,1.070212006911158
216.89692866,1.0702049262097142
216.953368284,1.0702230980305705
217.009685647,1.070239022111597
217.066142571,1.0702491247253927
217.122450063,1.0702381269854548
217.178871137,1.070224034555597
217.23519857,1.0702047273570245
217.291593544,1.0702045875370083
217.347897246,1.0701857825696406
217.40437232,1.070187455359168
217.460673773,1.0701850590599906
217.517117226,1.0701813485130234
217.573444639,1.0702029850981332
217.629896374,1.07019848014561
217.686151546,1.0702023097839055
217.742599669,1.0701989820522857
217.798880582,1.0701859849971558
217.855334946,1.0701840827485058
217.911621839,1.0701631779035057
217.968058672,1.0701481528188828
218.024355434,1.0701688552278872
218.080739928,1.0701753460960404
218.137065251,1.0701634569073422
218.193490704,1.0701545891268278
218.249766207,1.0701228086730605
218.306197961,1.0701140397060762
218.362498163,1.0701161402737036
218.418965607,1.0701218963953505
218.475228189,1.0701088851492633
218.531676414,1.0701063571964755
218.588048217,1.070093467359819
218.64451376,1.070090731090853
218.700813833,1.0701023688397155
218.757279748,1.0700826018574914
218.81356889,1.0700687606104085
218.870002373,1.070048165887798
218.926317346,1.0700223232682309
218.98276561,1.0700342476208176
219.039012792,1.0700374498349248
219.095503166,1.070033719505976
219.151830029,1.0700185611742483
219.208279554,1.07002229221198
219.264597006,1.0700352428278923
219.32108507,1.0700431970392477
219.377361993,1.0700572083428863
219.433764036,1.0700569894144687
219.490075929,1.0700501321415012
219.546532273,1.0700376426249203
219.602862586,1.0700298597185356
219.6593075,1.0700250627155954
219.715617603,1.0700260662791348
219.772058736,1.0700202237144367
219.828359359,1.070013978241844
219.884839543,1.0700090416947114
219.941122306,1.07001799842217
219.99762868,1.0700136831262876
220.053931282,1.0700078235046948
220.110378366,1.0700059314823827
220.166639339,1.0699913903843397
220.223122133,1.070000429828242
220.279479066,1.0700037295467169
220.33589168,1.0699986508110202
220.392132482,1.0699747558921817
220.448592065,1.0699652352638058
220.504912728,1.0699716581844432
220.561387853,1.069974427809518
220.617706925,1.0699663957297427
220.674343791,1.0699678863000301
220.730651413,1.0699654686835844
220.787050887,1.0699522054369444
220.84332798,1.0699484333927918
220.899753593,1.0699670774644894
220.956088216,1.0699671435655518
221.01252524,1.069977205602892
221.068822783,1.0699837205388636
221.125289036,1.069988651375369
221.181560989,1.0699794893998256
221.237993702,1.0699902855821177
221.294319605,1.069987146815867
221.350776259,1.0699764503913423
221.407064002,1.0699634654832302
221.463499026,1.0699566964487928
221.519794068,1.0699329399871496
221.576258762,1.069914255119504
221.632539164,1.0698994074581374
221.688983788,1.0699043958503596
221.74525537,1.0698966248705104
221.801709884,1.069884560674042
221.858059297,1.069885212075543
221.914530422,1.0698775691924927
221.970816984,1.0698892706672596
222.027311858,1.0698755011899321
222.083630071,1.0698717069326673
222.140026855,1.0698787176197142
222.196333987,1.069899634505294
222.252810541,1.069899770026155
222.309137174,1.0699237768636025
222.365549098,1.0699253926768997
222.42186858,1.0699168051120287
222.478323334,1.0699156663797174
222.534614857,1.0699224167810426
222.591064801,1.0699178582369278
222.647402234,1.069927951908376
222.703890058,1.0699061375883265
222.760194691,1.06989698279115
222.816661555,1.0698972657606127
222.872979357,1.0698870400206724
222.929419481,1.0698941921718237
222.985745834,1.0698802253565955
223.042216769,1.06988100427876
223.09846377,1.069878007871022
223.154895134,1.0698732957744557
223.211225327,1.069864365798736
223.267685511,1.0698414316552802
223.323983413,1.069847988991257
223.380533388,1.0698272813791252
223.436873791,1.0698159367840636
223.493283135,1.0698031765795333
223.549585267,1.0698158687643502
223.606089522,1.0698048704202296
223.662395645,1.0698139426808724
223.718825299,1.069827567076555
223.775165351,1.0698305197714715
223.831647846,1.0698107917270858
223.887927468,1.0698173232269237
223.944388582,1.0698149770806262
224.000735735,1.0698193989677998
224.057195529,1.069820281418967
224.113493612,1.069834034728313
224.169950745,1.0698522781797684
224.226296648,1.0698448030191092
224.282714362,1.0698472903802199
224.339047485,1.069864491768703
224.395567849,1.0698658759262525
224.451890192,1.0698472054127728
224.508321296,1.0698232922412125
224.564609339,1.069830989178575
224.621088162,1.069833935164021
224.677428316,1.0698392580561509
224.73390268,1.0698440452462044
224.790264483,1.0698161998820563
224.846656546,1.0698286954041352
224.902971159,1.0698098223224515
224.959403863,1.069808380873824
225.015705486,1.0698075149712432
225.072134749,1.0698037481792848
225.128472062,1.0698130694770005
225.184966037,1.0697955136106225
225.241272739,1.0697903103159143
225.297731203,1.0697798458282122
225.354061866,1.069782523543068
225.41052445,1.0697700868139495
225.466824463,1.069752949394641
225.523316777,1.0697396595767668
225.57967076,1.0697213684785272
225.636122404,1.0696995589207892
225.692480597,1.0696690021861255
225.748988511,1.0696737859781604
225.805334265,1.069696857514717
225.861784489,1.06969188616866
225.918081531,1.0696906829154083
225.974551605,1.069704436336256
226.030840387,1.0696973860070755
226.087286662,1.0696908622061831
226.143599544,1.0696984691618883
226.199990057,1.0696905433772967
226.25626665,1.069681863814289
226.312726254,1.0696848770214455
226.369035746,1.0696830465116485
226.42546281,1.069660097547075
226.481782903,1.0696584793558843
226.538240547,1.0696538441080978
226.594544719,1.069654521171524
226.651065914,1.0696675361593542
226.707426427,1.0696297371447352
226.763912142,1.0696458428183973
226.820248534,1.0696380870393396
226.876728579,1.069632299006137
226.933041692,1.0696531135804022
226.989493776,1.0696662633926688
227.045834268,1.0696585665269727
227.102307152,1.0696562712477113
227.158624375,1.0696679412008847
227.21509479,1.0696406140271197
227.271392412,1.0696505045842792
227.327893066,1.0696425388147306
227.384235119,1.0696418905160259
227.440718494,1.069656537855784
227.497017476,1.0696417434686565
227.55341677,1.069635211787518
227.609723922,1.0696353129482752
227.666185186,1.0696135385682257
227.722540919,1.0696083694165603
227.779007703,1.0696164890745976
227.835318226,1.0696139721144313
227.89179543,1.0696169520290564
227.948096133,1.0696206024078132
228.004529997,1.069613156423885
228.06086551,1.0696119333633365
228.117353193,1.0695812158635936
228.173698227,1.069577587564174
228.230185611,1.0695705797240613
228.286497504,1.0695651683022953
228.342928017,1.0695574257018554
228.39924334,1.0695560512579936
228.455715904,1.069544513402137
228.512031747,1.0695517906737677
228.568522671,1.0695689744715142
228.624905024,1.0695613157254642
228.681338459,1.0695537172075662
228.737682662,1.0695453205854488
228.794189856,1.0695324265241928
228.850508769,1.0695285748096068
228.906864892,1.0695336087137144
228.963176385,1.0695312690594707
229.019685348,1.0695168878313732
229.076012762,1.0694999975544883
229.132501266,1.0694947456330492
229.188853409,1.0694985950556797
229.245320083,1.0694884171414178
229.301619336,1.0694932577599991
229.35809993,1.0694991909026745
229.414402262,1.069506897776831
229.470858446,1.069482670525036
229.527158499,1.0694738849604164
229.583631763,1.0694704241834403
229.639953016,1.0694597753812158
229.696375989,1.0694667728443064
229.752757233,1.0694547405003565
229.809228417,1.0694492131880968
229.865538189,1.06944954764277
229.922049034,1.069450885979532
229.978392427,1.0694440477367673
230.034864962,1.0694481061294954
230.091155833,1.0694281077281673
230.147656338,1.0694284275212835
230.203981701,1.0694298510149851
230.260431505,1.0694421788906994
230.316785368,1.0694556714242887
230.373256022,1.0694373797510413
230.429576165,1.0694405380031595
230.486015739,1.069467823141225
230.542363332,1.0694693903789714
230.598821106,1.0694755007454828
230.655101048,1.0694732989962437
230.711584092,1.0694782698605179
230.767883105,1.0694560119306866
230.824352989,1.0694601164369493
230.880615151,1.069458671839656
230.937108455,1.0694528775166425
230.993427928,1.0694395150554785
231.049878722,1.069432699116005
231.106218695,1.0694173592117355
231.162708629,1.0694128887156333
231.219079733,1.0694079008202138
231.275527187,1.069416115171575
231.33187058,1.0693884920652468
231.388400004,1.069396145571244
231.444697957,1.069394247206628
231.501170251,1.0693943877070062
231.557498274,1.0693918752648621
231.613911157,1.0693636240122013
231.6702155,1.0693665002772759
231.726666944,1.0693566454710175
231.782999357,1.0693519166659808
231.83945052,1.0693223965385703
231.895761563,1.0692976862307295
231.952197947,1.069277242537387
232.008455389,1.069261882826583
232.064927933,1.069244612776208
232.121258026,1.0692404674523337
232.17771662,1.0692173224795145
232.234018102,1.0692061626731317
232.290475617,1.0691844048171921
232.3468376,1.0691685265094935
232.403314625,1.0691514363593626
232.459624636,1.0691586137978828
232.516139241,1.0691461250534733
232.572517635,1.0691387615294357
232.628998419,1.0691294371682205
232.685329371,1.0691442466980363
232.741806356,1.069142629721907
232.798109409,1.0691376006414863
232.854572513,1.069158717763211
232.910941605,1.0691483534376318
232.967331069,1.0691578820776249
233.023694883,1.0691499075372901
233.080195637,1.0691479415594627
233.136501479,1.0691577824942704
233.192948273,1.0691715063117664
233.249267886,1.0691716681853225
233.30575556,1.0691512405066208
233.362027172,1.069167421413323
233.418512327,1.0691678840537584
233.47485518,1.069182710203167
233.531334744,1.0691821818041296
233.587638877,1.0691730091048324
233.644106081,1.0691760736411202
233.700472064,1.0691964151259084
233.756905307,1.069180741230392
233.81320816,1.0691905616552013
233.869646584,1.0691688978783367
233.925981917,1.0691597677672358
233.982447641,1.0691625064995807
234.038852314,1.0691325806318623
234.095313059,1.069149759164081
234.151620671,1.0691492881598776
234.208041965,1.069135303340917
234.264375048,1.0691368963387922
234.320778762,1.0691425897412203
234.377108574,1.0691495353631262
234.433604318,1.0691517320257273
234.490000982,1.0691522306598182
234.546463346,1.069149365855694
234.602838109,1.0691400264813438
234.659332264,1.0691354008787213
234.715594596,1.069118315539532
234.77210284,1.0691327184226047
234.828446453,1.0691254012330087
234.884931538,1.0691269989283458
234.941272661,1.069128860389098
234.997746195,1.0691304735902545
235.054114577,1.0691504417728535
235.110541292,1.0691446354400365
235.166878844,1.0691295371107477
235.223351958,1.0691605387430962
235.279706502,1.0691464876751047
235.336157936,1.0691499643298603
235.392519959,1.0691420090146728
235.449031243,1.0691335383351985
235.505306385,1.069143711009988
235.56179536,1.069137775651904
235.618151663,1.0691280507208392
235.674620657,1.0691267694401851
235.73098392,1.0691324615850437
235.787474235,1.0691163490862128
235.843783387,1.0691354966189959
235.900241381,1.0691261160992538
235.956576064,1.0691100630942785
236.013096729,1.069113640570837
236.069403441,1.0690843637428216
236.125862155,1.0690770456058714
236.182197648,1.0691002658733373
236.238651732,1.0691184386546049
236.295002635,1.069124557437333
236.351501559,1.0691319923883
236.407851913,1.0691338546013318
236.464296667,1.0691367040049555
236.52067202,1.069113355508077
236.577222885,1.0690965624182256
236.633605798,1.0690831995998675
236.690109553,1.069073959031189
236.746452595,1.069087432633171
236.80297242,1.069076638775366
236.859293393,1.0690684978540783
236.915755487,1.0690792259478439
236.972085559,1.0690925946120644
237.028598764,1.0690824529533356
237.084940127,1.0691005453274
237.141423171,1.0690983691776446
237.197752674,1.0691040067204656
237.254239549,1.069118273155678
237.310580852,1.069116158928645
237.367088836,1.0691090624026125
237.423374188,1.069097325327947
237.479860613,1.0690734844651975
237.536209476,1.0690628675164842
237.59270866,1.069059122057989
237.649006342,1.0690662554479213
237.705543627,1.0690830088300225
237.761911281,1.0690724495684243
237.818392314,1.06908384709386
237.874771568,1.069070811398283
237.931301403,1.069068717222035
237.987663065,1.0690430181782546
238.0441398,1.0690322475049658
238.100479813,1.0690471117378466
238.156946697,1.0690346897943919
238.21330923,1.0689964491051054
238.269829505,1.0690122190480356
238.326172058,1.0690152687199936
238.382674303,1.0690142974801968
238.439049025,1.0690182889011235
238.49558391,1.0690298094911477
238.551958234,1.0690463902180385
238.608430208,1.0690661567574147
238.66477738,1.0690727357450618
238.721242035,1.0690513443187335
238.777540408,1.0690344902577853
238.834014371,1.0690139947687498
238.890396364,1.0690000614926805
238.946905479,1.0689856120874641
239.003249403,1.0689906037325876
239.059733666,1.0689859500475798
239.116076159,1.0689779709418423
239.172519593,1.0689869122233666
239.228887957,1.06895735818153
239.28536591,1.0689612279334513
239.341730604,1.0689627294453279
239.398205828,1.0689651501169968
239.454558081,1.0689531086450332
239.511043505,1.0689587208422664
239.567343758,1.0689677955915518
239.623839972,1.0689803727393195
239.680179925,1.0689790593883544
239.73669773,1.0689738131301814
239.793039603,1.068979432789048
239.849557307,1.0689649617376609
239.90595077,1.0689697099361626
239.962455045,1.0689805407025674
240.018822089,1.0690038689223487
240.075312433,1.069010669830685
240.131631785,1.068985564369791
240.18811214,1.0689927373832346
240.244492013,1.0689941376397556
240.300985537,1.0689796563657963
240.35732029,1.0689888106699241
240.413815464,1.069001283061165
240.470183008,1.069002932299746
240.526617841,1.0689779612741934
240.583030305,1.0689730123643804
240.63956225,1.0689848822022443
240.695935273,1.0689853246210568
240.752402197,1.0689761990756144
240.808809181,1.0689907350920127
240.865285225,1.0689835646137549
240.921627678,1.0689725898720415
240.978164882,1.0689677259872516
241.034519756,1.068958259141054
241.09104125,1.0689392168577638
241.147399853,1.0689215548730175
241.203875097,1.0689018645825437
241.260228471,1.068882613026545
241.316696895,1.0688813087129014
241.373056788,1.0688856571475578
241.429579592,1.068869161105545
241.485879855,1.0688692992690414
241.54238192,1.0688862505366121
241.598680082,1.0688841444116028
241.655150366,1.0688703775525055
241.711481769,1.0688788987896634
241.767946924,1.0688782620361552
241.824337486,1.0688987487663064
241.88078764,1.0689172601352346
241.937142924,1.068888673940358
241.993647948,1.0688918746090763
242.050028841,1.0688787308315395
242.106501646,1.06887301571399
242.162871769,1.068875246506119
242.219412303,1.0688584165618686
242.275705396,1.068849575014309
242.33219723,1.068840386948146
242.388535333,1.0688222817228483
242.445018597,1.068811262366932
242.501408151,1.0688204626154243
242.557911276,1.0688277245276194
242.614253429,1.0688338856474446
242.670744022,1.068842825897666
242.727085526,1.0688365111517335
242.78357571,1.0688222528563736
242.839915142,1.0688363845509894
242.896433067,1.068853661248094
242.95280167,1.0688528084304048
243.009305735,1.0688408186986675
243.065652228,1.068830395947184
243.122096012,1.0688271165483083
243.178486545,1.0688218980479283
243.23495802,1.0687919801374448
243.291354303,1.0688074364536644
243.347898458,1.0687975258464983
243.404293401,1.0688073029013228
243.460776945,1.068807581046166
243.517093818,1.068816090570065
243.573636193,1.068803938071568
243.629952266,1.0687922517360327
243.6864881,1.06877002507225
243.742871394,1.0687806068393775
243.799358558,1.0687664391342828
243.855700361,1.0687735708193706
243.912213985,1.0687607708518
243.968565138,1.0687661806522066
244.025047903,1.0687566015311947
244.081414976,1.0687596918699354
244.13790685,1.068760542347334
244.194218373,1.0687630171273816
244.250702707,1.0687541666116
244.30706607,1.0687773694300393
244.363601915,1.0687475290118906
244.419919828,1.0687448159654036
244.476453623,1.068747405117818
244.532807815,1.0687420884710626
244.589240399,1.0687292071393297
244.645607483,1.0687093791713405
244.702098137,1.0687134307761934
244.75847266,1.068693755865569
244.814940864,1.068690193284086
244.871320318,1.0686520457673048
244.927818872,1.068659538206082
244.984129504,1.0686533615016487
245.0406785,1.0686367697722297
245.097059603,1.0686191380575387
245.153587257,1.0686084901977948
245.20993248,1.0686276210685692
245.266445295,1.068642118493009
245.322826289,1.0686278641732554
245.379322952,1.06862573159249
245.435672536,1.068628203894398
245.492193151,1.0686229687824151
245.548492302,1.0686064931004664
245.605017757,1.0685770213786987
245.661398541,1.0685734084011653
245.717875705,1.0685902877490818
245.774217358,1.0685688670237035
245.830757833,1.0685482675574702
245.887144576,1.0685499613275011
245.94358002,1.068551543263523
245.999936883,1.068537110382728
246.056433667,1.0685397649389214
246.112793531,1.0685386724157577
246.169262354,1.0685409243533601
246.225613977,1.0685539011034497
246.282120672,1.068554222567726
246.338465425,1.0685611425896198
246.39501746,1.0685687502337098
246.451404003,1.0685726145215426
246.507923638,1.0685723534969618
246.564262151,1.068563398727738
246.620803435,1.0685766905506344
246.677183159,1.0685684818446335
246.733672914,1.0685583195628308
246.790063916,1.0685559345858338
246.846601621,1.0685650425296869
246.902918974,1.068553875384168
246.959449909,1.068531180179669
247.015847322,1.0685539264972115
247.072357897,1.0685817009423695
247.1287224,1.0685943366791224
247.185300826,1.0685978218200114
247.241723629,1.068621014319011
247.298216833,1.06862154903242
247.354578877,1.0686049613634476
247.4110593,1.0686339600890589
247.467441774,1.0686123508165775
247.523907308,1.0686172275061006
247.580288492,1.0686144193408231
247.636786935,1.0686020456863943
247.693054338,1.0686024646770167
247.749539682,1.0686000401815816
247.805880155,1.068579806429521
247.862380949,1.0685697819263238
247.918735162,1.0685798750180928
247.975220087,1.068571151208223
248.03159895,1.0685791033321905
248.088115285,1.0685916609698103
248.144459438,1.0685902091237722
248.200969582,1.068599541019984
248.257263774,1.0685953428600525
248.313768339,1.068591743059245
248.370184203,1.0685994714080806
248.426697488,1.0686025454374386
248.48304392,1.068589259818779
248.539559075,1.0685717847857357
248.595955148,1.0685484405009527
248.652440922,1.0685404870282327
248.708827666,1.0685608424615323
248.765355171,1.0685278890668837
248.821741744,1.0685183923718946
248.878202998,1.0685063294570551
248.934583481,1.0685013554328684
248.991123036,1.0684963780359706
249.047448279,1.0685047441489324
249.103979193,1.068495532061519
249.160358977,1.0684990917007193
249.216870752,1.0684957923497878
249.273280055,1.0685066841477784
249.32980631,1.068509387110939
249.386197143,1.0684942547194332
249.442743968,1.0684827603708604
249.499124361,1.0684792372742342
249.555647666,1.0684974055862422
249.612005269,1.068508098252218
249.668520684,1.0684871334414427
249.724904647,1.0684848465570722
249.781409341,1.068498423978289
249.837790765,1.0684946107977866
249.894344149,1.068488465845605
249.950738183,1.068489290914487
250.007216277,1.0684824605197543
250.063585761,1.068475857940635
250.120077074,1.0684738798620623
250.176447988,1.068482609056593
250.232919662,1.0684693437291142
250.289252535,1.0684656352603352
250.345755479,1.0684522970366903
250.402109192,1.0684303255317655
250.458586577,1.0684282747276017
250.51495743,1.068418436459426
250.571481914,1.06844261426069
250.627861648,1.0684347175771018
250.684374713,1.068431621502772
250.740741195,1.0684270314036652
250.7972475,1.0684368392647228
250.853606793,1.068441898102794
250.910125387,1.0684505148531387
250.966495861,1.0684525519671753
251.023067136,1.0684431598097441
251.079434689,1.0684460503018365
251.135952863,1.0684466900695608
251.192316777,1.0684521039898467
251.248825871,1.0684421718095383
251.305194505,1.068432491846414
251.361652768,1.0684313933845455
251.418012782,1.068422317719235
251.474548167,1.0684336219521227
251.53093924,1.0684285222164176
251.587396614,1.068427859604293
251.643787787,1.0684257570668727
251.700295352,1.0684470779882373
251.756582704,1.0684429198620373
251.813130829,1.0684401608486922
251.869515572,1.0684430283145954
251.926025497,1.0684344907038597
251.98243737,1.0684329124340528
252.038963585,1.0684350498683466
252.095342369,1.0684531641365058
252.151857163,1.0684591593169193
252.208272336,1.0684742433237693
252.264786411,1.0684818851240991
252.321085594,1.0684831503743601
252.377580348,1.0684834315051273
252.433998942,1.068465584110746
252.490530257,1.068452431631885
252.547032621,1.0684386720054344
252.603531585,1.0684458214274588
252.659920579,1.0684636232094262
252.716380363,1.068469930122814
252.772781666,1.068460368033144
252.829304881,1.0684446486748411
252.885672084,1.0684480372800171
252.942103428,1.0684199617473704
252.998471741,1.0684326693362627
253.055017046,1.0684348660584668
253.111334159,1.0684378837682202
253.167823462,1.0684446242728531
253.224247836,1.0684545526098992
253.280749251,1.0684588585744583
253.337088764,1.0684575739409985
253.393639469,1.0684525485113223
253.449997092,1.0684360075256316
253.506481226,1.0684347854799159
253.562887429,1.0684335874299888
253.619444474,1.0684215863595465
253.675805698,1.0684299310508423
253.732313222,1.068405577540183
253.788716625,1.0683895342590322
253.84521704,1.0683768639066726
253.901570793,1.0683885259667545
253.958117128,1.0684038044793827
254.014506061,1.068402141354807
254.070971185,1.0684161051224847
254.127369499,1.0684301466515473
254.183925124,1.0684276694745103
254.240351688,1.0684266265357212
254.296872942,1.068417838506544
254.353300426,1.0684216025797997
254.40981815,1.068422193821372
254.466132953,1.0684275057411203
254.522654978,1.068425146935662
254.579074721,1.0684062111177686
254.635599036,1.0683863081578138
254.69197328,1.0683677311789204
254.748491364,1.0683553777618857
254.804876017,1.068347732358259
254.861341241,1.0683513128988216
254.917755815,1.0683414003640188
254.97427504,1.0683479735117802
255.030578512,1.0683406568159928
255.087086657,1.0683336607084237
255.14349656,1.0683481109879431
255.200045905,1.0683104782001558
255.256434508,1.0683026567430776
255.312996984,1.0683115565896566
255.369339627,1.068303108254157
255.42580138,1.068289833973801
255.482201274,1.068292190145322
255.538741459,1.0682877060455067
255.595164832,1.0682982744831442
255.651685897,1.0682756790960866
255.70805976,1.0682768341822702
255.764611496,1.0682699048042106
255.820935058,1.0682834716671166
255.877458243,1.0682817938249403
255.933839366,1.0682959893857797
255.990362511,1.0682896899570424
256.046696183,1.0682792081155668
256.103184458,1.0682740956315557
256.159585471,1.0682522708357904
256.216086755,1.068253917047194
256.272394008,1.0682635922334913
256.329009494,1.0682477310287988
256.385349277,1.0682326146335457
256.441851771,1.0682462381592486
256.498250985,1.06824748791867
256.554757709,1.0682735382367143
256.611110822,1.0682751565404616
256.667622357,1.0682664080672197
256.72403072,1.0682679905412746
256.780536485,1.0682685520377795
256.836928488,1.0682712509495076
256.893489263,1.0682616731546575
256.949848837,1.0682634486952947
257.006350221,1.0682562736804413
257.062746334,1.0682702893332636
257.119293299,1.0682679602354823
257.175661333,1.0682877663017272
257.232202127,1.0682581628861452
257.2885575,1.0682686587381929
257.345102075,1.068250355542711
257.401510569,1.0682240315798277
257.458029983,1.0682173588341564
257.514458067,1.068216478658605
257.570947311,1.0682280288812123
257.627343924,1.068199466133283
257.683895899,1.0682034159155862
257.740248233,1.0681989299663974
257.796792938,1.0681995154180257
257.8531717,1.0681987664952977
257.909727186,1.0681998610573704
257.966094989,1.068190093591876
258.022598363,1.0681951711769295
258.078985776,1.0681928372796972
258.135442211,1.068175157212105
258.191835534,1.068192485959636
258.248367598,1.0681854714666692
258.304776442,1.0681665204906912
258.361355258,1.0681533408140136
258.417786182,1.06815393484964
258.474312866,1.0681271283525098
258.530708519,1.068143200295723
258.587276215,1.0681362260058167
258.643696458,1.068127559134566
258.700230933,1.0681203165627489
258.756631487,1.0681309858483405
258.813170232,1.0681356421340353
258.869551394,1.068143682279772
258.926057629,1.068138332803097
258.982480763,1.0681276585727122
259.039019437,1.0681308551593482
259.09537236,1.0681287794227323
259.151913055,1.0681367512525417
259.208264088,1.0681336310268692
259.264807143,1.0681374083428026
259.321144976,1.0681319449013849
259.377707551,1.0681329703044098
259.434134734,1.0681158705759883
259.490640499,1.0681252359756948
259.547062093,1.0681275890947626
259.603584158,1.0681238551550027
259.659985001,1.068113203709178
259.716534436,1.0681061918074732
259.77296303,1.0681078622373104
259.829496935,1.068101548326053
259.885837157,1.0680971747855166
259.942382312,1.0681006295116282
259.998801666,1.0681060364939223
260.05531067,1.0681102739488848
260.111751744,1.0681253764391883
260.168284819,1.06810266947894
260.224685683,1.068106662306618
260.281217447,1.0681221455476013
260.337629871,1.0681014559482827
260.394157276,1.0680676349646443
260.450479198,1.0680675076217783
260.507012043,1.0680596628414785
260.563403946,1.0680459750969318
260.619971242,1.068051587884379
260.676362165,1.0680378279954947
260.732886599,1.0680407281401467
260.789322193,1.0680271784226396
260.845806637,1.0680305654706859
260.90217523,1.0680278759418844
260.958756036,1.0680262960352462
261.0151544,1.0680176568760875
261.071668244,1.0680358802046206
261.128043817,1.068037864157247
261.184598822,1.0680287506172044
261.240927245,1.068031645876998
261.297451409,1.0680390629082916
261.353841673,1.0680522788098519
261.410442039,1.068060779071122
261.466852722,1.0680663803855923
261.523419197,1.0680683864755331
261.579828731,1.0680453003800532
261.636336265,1.068048959797303
261.692746868,1.068060630215157
261.749298704,1.0680518065824083
261.805637216,1.068047764308824
261.862170211,1.0680593757464196
261.918535744,1.0680784485098864
261.975089169,1.068072062507445
262.031466853,1.0680580724300317
262.087972927,1.0680628538320873
262.144397621,1.068085142433463
262.200872325,1.068060588458886
262.257261068,1.0680642995590355
262.313811293,1.0680620593138892
262.370208557,1.0680575240893586
262.426707341,1.0680390603766399
262.483113604,1.0680363218137836
262.5396988,1.0680354471797395
262.596073073,1.0680402109967728
262.652580707,1.068020932124382
262.708967441,1.0680232346779024
262.765516506,1.0680064383298635
262.821920109,1.0680060069856048
262.878485114,1.0680145412766617
262.934865837,1.0680120687975292
262.991382432,1.0680096643706265
263.047761835,1.068012942414225
263.10431836,1.0680319282771986
263.160683213,1.0680184632450203
263.217216529,1.0679969340034545
263.273690272,1.0679998652258094
263.330232807,1.06798469490901
263.386610631,1.0679715307492286
263.443167035,1.0679788247093935
263.499534048,1.0679677260666895
263.555975542,1.0679626270253533
263.612400636,1.067945913161225
263.66891558,1.067937829327196
263.725351565,1.0679380852916018
263.781882439,1.0679346350305359
263.838300673,1.0679307725084792
263.894836558,1.0679504562100643
263.951209111,1.0679340881013428
264.007720986,1.0679331205832239
264.064133899,1.0679337620597409
264.120687064,1.0679295521494938
264.177113508,1.0679188324168738
264.233697423,1.0679294653384361
264.290125106,1.0679114754617205
264.346679012,1.0679158089154168
264.403077985,1.0679150227356502
264.459619869,1.067919860135609
264.515960453,1.0678985177794549
264.572500728,1.0678864202694656
264.628913161,1.0678533176798997
264.685486406,1.0678381307295295
264.741850599,1.067816231478901
264.798412255,1.0678159820505968
264.854848968,1.067810341487477
264.911379393,1.067803025721468
264.967755586,1.0678070202803664
265.024267001,1.0677959264828416
265.080658234,1.0677893624489234
265.137187219,1.0677828118340764
265.193615943,1.0677968581482997
265.250143447,1.0677883953561327
265.30651849,1.067796960008372
265.363059525,1.0678021784646499
265.419500539,1.0677972121601884
265.476066174,1.0678171956885996
265.532489678,1.067825139612148
265.589047443,1.0678101000815032
265.645427676,1.0678138933762849
265.701947681,1.0678212195303554
265.758375455,1.067804348792416
265.814944769,1.067794175914632
265.871318803,1.067794846756824
265.927844648,1.0677815802148796
265.984303592,1.0677697893231228
266.040799045,1.0677622561413942
266.097183759,1.067755864701201
266.153744054,1.0677474033433862
266.210248649,1.0677725796599757
266.266739973,1.0677651995251434
266.323178427,1.0677672316861775
266.379723722,1.0677638003425391
266.436130635,1.0677515088541485
266.49264753,1.0677543374770568
266.549080024,1.0677639592650947
266.605613609,1.0677746993232864
266.661972471,1.0677720562032627
266.718544887,1.0677666582170344
266.774991841,1.067759748619324
266.831572565,1.0677639071982035
266.887979869,1.0677795459676238
266.944482164,1.067787890062435
267.000907208,1.0677903894399594
267.057462612,1.0677859027831524
267.113881256,1.0677905823759388
267.170429741,1.0677930729642695
267.226780184,1.067793857223696
267.283309378,1.0678136097169009
267.339716102,1.0678263418663971
267.396236167,1.067839531072997
267.45265258,1.0678204503993376
267.509243336,1.0678040754394613
267.56574738,1.0678100297958628
267.622254644,1.0678158081308617
267.678671228,1.067829352632942
267.735273754,1.0678253358312857
267.791723557,1.0678143604016037
267.848273042,1.0678069467582163
267.904698906,1.0678176300224813
267.961273402,1.067797810845423
268.017655754,1.0678137510973125
268.074206569,1.0678262263813523
268.130610133,1.0678212314165971
268.187165248,1.0678166165266159
268.243592011,1.0678243420997189
268.300158087,1.0678130418408955
268.356589991,1.067806223589528
268.413136385,1.067809430554997
268.469574489,1.0678010112139489
268.526196815,1.0678056587598264
268.582533097,1.067807482433449
268.639087302,1.0677956988875354
268.695487446,1.067815759215608
268.752017521,1.0678214928613696
268.808429154,1.067816731313913
268.865006359,1.067830541991637
268.921416493,1.0678316114251043
268.977912657,1.067853551303353
269.034325281,1.0678453477326462
269.090899666,1.0678399853480611
269.14731416,1.0678444336322186
269.203896905,1.0678260278755909
269.260351689,1.067818010637685
269.316909424,1.067801798074309
269.373221356,1.0678181993374285
269.429802462,1.0678184839745795
269.486212075,1.0678036063219827
269.54273122,1.0678301769352905
269.599105073,1.0678277163458463
269.655671638,1.067825311936524
269.712090922,1.0678520938440048
269.768607456,1.0678613906693433
269.82501301,1.0678460305278947
269.881565465,1.0678527647692475
269.937957089,1.0678523411903758
269.994515293,1.0678437143548716
270.050925267,1.0678644452549229
270.107491062,1.0678749088427988
270.163912665,1.067895115786369
270.22041762,1.0678970209432554
270.276870374,1.0679012475250445
270.333368199,1.0678983246006812
270.389793812,1.0679021613029092
270.446365057,1.067882992765769
270.502802801,1.0678950491091874
270.559310855,1.0679041957519937
270.615742809,1.0679102075424602
270.672347115,1.0679154556421206
270.728738718,1.0679008977141229
270.785239432,1.0678814089229929
270.841698157,1.0678970507012273
270.898209321,1.0678848832541543
270.954625354,1.0678792328754705
271.011146969,1.067880432859538
271.067559873,1.0678706724015574
271.124091798,1.0678512944554337
271.180511401,1.067851696047247
271.237074306,1.0678554262619941
271.29343318,1.067864668585376
271.349997924,1.0678893348782754
271.406412008,1.0679000216471164
271.462964473,1.0678865570591551
271.519409937,1.0678774929831956
271.576014292,1.067864275129229
271.632447686,1.0678562157732496
271.688975071,1.067862312268793
271.745434714,1.0678684177245223
271.80201565,1.067875940434976
271.858479194,1.0678913457759576
271.915047999,1.0678757162406174
271.971457243,1.0678836279865902
272.028014978,1.0678963989966916
272.084390171,1.0679060834795289
272.140964576,1.0678777837822149
272.19740773,1.067865077877908
272.253919055,1.0678494444991844
272.310296237,1.0678327202096507
272.366880783,1.0678236738724955
272.423292406,1.067822231182903
272.479862712,1.0678307535286422
272.536309835,1.0678391493931663
272.592893471,1.0678179439205406
272.649295704,1.0678363131184192
272.705885159,1.0678573412434722
272.762317943,1.0678675473815176
272.818917019,1.0678827111703664
272.875370623,1.0679107117666504
272.931950107,1.0678949972833685
272.988424842,1.0679096053273662
273.044942737,1.0678889071861877
273.10136681,1.0678922128090678
273.157935375,1.067900628819282
273.214384429,1.067895539849221
273.270921404,1.0679051629025456
273.327380528,1.067911045819207
273.383978343,1.067907886950859
273.440375737,1.0678902842234665
273.496881761,1.0678725013754418
273.553312995,1.0678751897466263
273.60983046,1.0678747521358538
273.666283453,1.0678676591921858
273.722849459,1.0678465611659664
273.779296803,1.0678725382102996
273.835847128,1.0678786727542477
273.892280031,1.067863883106922
273.948866937,1.067842665177884
274.005262,1.0678490688575644
274.061857765,1.0678566948663077
274.118253009,1.067842330989314
274.174811144,1.0678458384604688
274.231217478,1.0678418540096757
274.287812522,1.0678578444316267
274.344219396,1.0678322312851245
274.400698951,1.0678190935979175
274.457076123,1.0678053090993591
274.513626468,1.0677906215047246
274.570073532,1.0678013157967379
274.626625788,1.0677842626286245
274.683038111,1.0677796325925937
274.739597876,1.0677859724100773
274.79599756,1.0677897026261731
274.852547584,1.0677972727832294
274.908945538,1.0677808600306986
274.965483443,1.067784261083361
275.021957857,1.0677750837785853
275.078503421,1.067781975043478
275.134964856,1.0677864909178354
275.191522991,1.0677822381272348
275.247923814,1.067766004708572
275.304498419,1.0677647851413168
275.360885033,1.0677733650778776
275.417418037,1.0677829486730133
275.473866291,1.0677961953856145
275.530460777,1.0677934493693886
275.58683959,1.0677913804775248
275.643418745,1.0678198723882757
275.699877929,1.0678167896721815
275.756443504,1.0678179954070852
275.812862327,1.0678133098571527
275.869451553,1.0678377223330873
275.925893417,1.0678422550451916
275.982456972,1.067830912287342
276.038936576,1.0678183215062218
276.095523701,1.067814553109737
276.151961375,1.0678186238266425
276.20852206,1.0677978208907517
276.264964584,1.0678016048278316
276.321515639,1.0677995301168204
276.377907833,1.0677946251527834
276.434510448,1.0677910234217007
276.490930391,1.0677900458550902
276.547519537,1.0677855168351336
276.60391319,1.0677914825154362
276.660498585,1.067773276900042
276.716916079,1.067767558087404
276.773483284,1.0677786491300705
276.829921848,1.0677660180402293
276.886506393,1.0677432761301924
276.942982728,1.0677000831223828
276.999602613,1.0677008840287228
277.056053047,1.0676890149882332
277.112590642,1.0676868085653235
277.169016795,1.0677041679682169
277.22557498,1.0677346835975028
277.282013044,1.0677348852207005
277.338567349,1.0677413097870994
277.395034233,1.067737312320293
277.451594148,1.067721652190094
277.507957431,1.0677366248751423
277.564555546,1.067736265081918
277.62100342,1.0677265911344174
277.677528645,1.0677368097045994
277.733968038,1.06774951784071
277.790534634,1.0677341964568763
277.846959848,1.0677433975650592
277.903512963,1.0677371350547047
277.959994327,1.067752102765144
278.016627622,1.0677580734355576
278.072982336,1.0677456194064427
278.12954218,1.0677459852835323
278.185936824,1.0677477537190394
278.24255189,1.0677485584901936
278.298968383,1.06774684905971
278.355600449,1.0677529173270488
278.412069883,1.0677522949434566
278.468604528,1.067752087705068
278.525050651,1.0677436878521858
278.581688737,1.0677597298102979
278.638166092,1.0677746735395368
278.694716767,1.0677697601943525
278.75116735,1.067765179835584
278.807745756,1.0677594518278068
278.864145419,1.0677582679699928
278.920710214,1.0677373051910672
278.977156458,1.0677303239540532
279.033686543,1.0677267304897902
279.090115626,1.0677171684536952
279.146708162,1.0677044124098067
279.203169466,1.0676974680441746
279.259729631,1.0676932645924397
279.316172784,1.0677002693265238
279.37277713,1.0676649613470157
279.429169454,1.0676788406690219
279.485764198,1.0676634937430054
279.542242873,1.0676603304052514
279.598835099,1.067649499733602
279.655265312,1.0676552465807199
279.711833307,1.0676427406851188
279.768267821,1.0676309033453566
279.824778096,1.0676066067700452
279.881253669,1.067588083511519
279.937826945,1.0675816584980033
279.994315419,1.0676016775938526
280.050892144,1.0675881969154926
280.107344418,1.0675803845439324
280.163979154,1.0675825388376312
280.220392598,1.0675723772441652
280.276966312,1.0675592796528066
280.333429077,1.0675823085270524
280.389952011,1.0675683416649233
280.446384605,1.0675627912652303
280.50297015,1.067549359253705
280.559453675,1.0675485780006015
280.616006749,1.067557898161558
280.672482184,1.0675695395772795
280.729088479,1.0675596396866973
280.785514243,1.0675709521873058
280.842136678,1.067573136669433
280.898555902,1.0675669456106873
280.955133377,1.06756220148786
281.011566841,1.0675628425508235
281.068118156,1.0675671800209996
281.12458626,1.0675682720543307
281.181108445,1.0675568313398192
281.237534588,1.0675495971497528
281.294131684,1.0675486644324126


==> fig/data/wprior/prior_wasserstein_mala_4_4.csv <==
x,y
0.0,1.0889954391332033
0.0,1.088789023295344
0.056472724,1.0886431368226952
0.112699756,1.0885395860825082
0.169025789,1.088456194938975
0.22518003,1.088387659406801
0.281471583,1.0883162674383067
0.337628284,1.088261898775166
0.393856246,1.0881959370772067
0.449979167,1.088140274959719
0.50622356,1.0880897022292848
0.56223791,1.0880413885589941
0.618467702,1.087990270304324
0.674559562,1.0879603661955366
0.730783714,1.0879236157688947
0.786815764,1.0878903531572839
0.843090406,1.0878244547596039
0.899268028,1.0877844257033957
0.955460589,1.087741459070082
1.01157457,1.0877071327738053
1.067815713,1.08766235945461
1.123913723,1.0876384540860247
1.180131835,1.0876116771349904
1.236263596,1.0875560274398062
1.292549549,1.087525730846776
1.348600019,1.0874944886292883
1.404816981,1.0874531500847933
1.460909822,1.0874312145495817
1.517176664,1.0873913544754152
1.573298305,1.087365101043478
1.629509947,1.087341595802693
1.685590778,1.08729689054256
1.741904611,1.0872749047143888
1.798046292,1.0872469926879207
1.854304464,1.087219812840983
1.910401224,1.0871917760796868
1.966594916,1.0871589539871809
2.022722867,1.087151553775898
2.078947619,1.0871146541610528
2.13504087,1.0870965848177234
2.191285852,1.0870698184037502
2.247449673,1.0870377565682223
2.303639865,1.0870329284469784
2.359737906,1.0870098934513197
2.416006378,1.0869985983691486
2.472106139,1.0869726948528324
2.528301901,1.0869412773341403
2.584389461,1.0869206706489016
2.640613283,1.0868915040148643
2.696729084,1.0868848194106984
2.752966016,1.086866032227447
2.809183778,1.0868391510048911
2.86541121,1.0868235997009141
2.921489591,1.0868084537892322
2.977701262,1.0867872774540386
3.033815003,1.0867612474336255
3.090005694,1.0867448505627733
3.146156696,1.0867168370707274
3.202392578,1.0866922313366627
3.258503489,1.0866722006288727
3.314710271,1.0866582760680539
3.370817932,1.0866482815251641
3.427060774,1.0866362473878517
3.483121174,1.086623587063998
3.539386186,1.0866215111760034
3.595536168,1.086602913778758
3.651697729,1.0865903266201489
3.70776391,1.086570562495602
3.763987982,1.0865619461084774
3.820126223,1.0865556293729228
3.876294694,1.0865474003272755
3.932410335,1.086542824799058
3.988656357,1.0865226665322532
4.044746917,1.0864962576158528
4.10104792,1.0864744388372596
4.157145831,1.0864590866063397
4.213339922,1.0864323757056649
4.269431313,1.0864122859734824
4.325672196,1.086403147941412
4.381808277,1.0863917442402131
4.438036249,1.0863704412059154
4.49416427,1.0863556740431652
4.550428322,1.0863337705247411
4.606577783,1.0863082194559042
4.662748405,1.0863143711042271
4.718779985,1.0863142002311168
4.775014547,1.0863182818914214
4.831063437,1.0863140112317922
4.887297759,1.086329582214186
4.94336322,1.086324146838358
4.999575362,1.0863074183863435
5.055674602,1.086303283893624
5.111904724,1.0862889906516207
5.168014195,1.0862842339028296
5.224217006,1.0862712496934839
5.280316017,1.0862478495873855
5.33660809,1.0862386340586514
5.392770321,1.0862314482385893
5.448975313,1.086195223667051
5.505130974,1.0861751724985895
5.561363667,1.0861745345032103
5.617432857,1.0861575068508942
5.673674559,1.0861450995750606
5.72980082,1.0861181233661805
5.785976592,1.086099073201985
5.842052982,1.0860793825679715
5.898301705,1.0860758887977868
5.954394565,1.0860855688799909
6.010608897,1.0860627348050456
6.066696827,1.0860320139857604
6.122906259,1.086035609349834
6.178915759,1.0860170588697873
6.235135481,1.0860036594864064
6.291238162,1.085993889629044
6.347471304,1.0859786766057082
6.403550584,1.0859329142683827
6.459794236,1.0859093522155525
6.515904937,1.0858784964953203
6.572124339,1.0858473730676845
6.62820257,1.0858263867612328
6.684452712,1.0858145359061098
6.740545483,1.0857986670830815
6.796740035,1.085796335529251
6.852860566,1.0857968207075201
6.909114668,1.0857737757306734
6.965240949,1.0857846182150859
7.021476721,1.085754593011966
7.077570981,1.0857470643399498
7.133744372,1.0857442005821367
7.189882484,1.0857168716240324
7.246161986,1.0857014735725532
7.302224197,1.0856952013292724
7.358403828,1.0856821461874613
7.414509849,1.0856624655298006
7.470751811,1.0856400942082622
7.526782281,1.0856071714333833
7.583001783,1.0856050102586345
7.639139024,1.085594145220644
7.695429717,1.085582337305342
7.751508388,1.0855811460834535
7.80775555,1.0855755038302297
7.863898911,1.0855513264264633
7.920059672,1.0855202705938392
7.976172913,1.0855100710785865
8.032420965,1.0854964179699575
8.088523626,1.0854947081743924
8.144722187,1.0854723059875626
8.200821908,1.085470716499597
8.257115511,1.0854465630094416
8.313165311,1.0854337383281893
8.369399903,1.08542490111229
8.425481374,1.0854118950935414
8.481708706,1.0853791492838902
8.537911378,1.0853722575631715
8.59419845,1.0853625322827225
8.650291391,1.0853387047814813
8.706532743,1.085331432373583
8.762686285,1.0853259886203297
8.818914547,1.085303314257053
8.874976427,1.0853093891419174
8.931187028,1.0853024962512166
8.987297939,1.0852943949624283
9.043523931,1.085282988307281
9.099593212,1.0852758485066298
9.155785033,1.0852591022818578
9.211939735,1.0852543823217744
9.268164706,1.0852219806061283
9.324265147,1.0852126690777086
9.38054566,1.0852280602480522
9.436678621,1.0852415451913193
9.492889103,1.085242043896928
9.548993224,1.085235700072028
9.605245826,1.0852340241828837
9.661332487,1.0852233464371173
9.717583149,1.085202332719117
9.77373939,1.0851825497836698
9.829971562,1.0851692290673483
9.886101913,1.08515879339091
9.942364115,1.085139669203242
9.998502026,1.0851069246416405
10.054695988,1.0851112266465783
10.110757038,1.085119806387415
10.16697437,1.0850973670741875
10.223082921,1.0850964662016973
10.279292873,1.0850962632066012
10.335410644,1.0850932638517032
10.391670996,1.0850834555638786
10.447861458,1.0850628339861093
10.50406964,1.0850651811703935
10.560200891,1.0850484357466907
10.616397153,1.085046858890233
10.672480713,1.085021199740934
10.728725595,1.0850054126391862
10.784841456,1.084993471628758
10.841042437,1.0849592847637517
10.897192759,1.0849344656865056
10.95341451,1.0849131926499536
11.009451391,1.084881422448616
11.065657503,1.0848857195183463
11.121826644,1.08488462192861
11.178035096,1.0848681271589822
11.234103396,1.084870612230775
11.290362259,1.0848425437599936
11.34651136,1.0848065739033006
11.402659661,1.0847890231707498
11.458732512,1.0847748135632862
11.514961704,1.084772067464849
11.571076635,1.0847600588868833
11.627293526,1.0847590872127175
11.683390627,1.0847564844866022
11.739627349,1.084741038256802
11.795660199,1.084725855559068
11.851913701,1.0847218436186
11.908056612,1.084708816900979
11.964365275,1.084705124174337
12.020469086,1.0847058233242486
12.076727478,1.0847107572438368
12.132814889,1.0847033048550965
12.1889583,1.0846689858224792
12.245087431,1.0846351538123924
12.301480525,1.0846480452536904
12.357511785,1.084642371365399
12.413717827,1.0846301085537324
12.469845018,1.0846147030318405
12.5261066,1.0846057074770943
12.582131089,1.084609722730076
12.638369392,1.0846016724119143
12.694493573,1.0845653952147405
12.750700054,1.0845470118221923
12.806839566,1.0845294517088386
12.863111058,1.0845141927937072
12.919224909,1.084509312744609
12.975469981,1.084497421789726
13.031578682,1.0844883921275452
13.087820394,1.0844880531426273
13.143909915,1.0844947616598846
13.200226358,1.0844852253175692
13.256331779,1.0844864433556227
13.312578801,1.0844825674770573
13.368648822,1.0844701012818425
13.424848293,1.0844665777291167
13.480980733,1.0844705843339966
13.537174565,1.0844588796744516
13.593240406,1.0844399100472213
13.649520468,1.0844255622618295
13.705584429,1.0844092276334976
13.761843811,1.0843990065149336
13.817961162,1.0844080635701268
13.874193444,1.0844028865753481
13.930209404,1.0843832727270741
13.986447316,1.0843894968547585
14.042522757,1.0843783100065756
14.098800239,1.084351240062527
14.15493835,1.0843282629024593
14.211171123,1.0843129058806342
14.267253073,1.0843242965267619
14.323465434,1.0843042498003959
14.379584075,1.0842939179964237
14.435868768,1.0842808430407533
14.491966498,1.0842597386193016
14.548257991,1.0842337526430517
14.604345032,1.0842174707779813
14.660596544,1.0842198242435659
14.716625514,1.0842011211842346
14.772816456,1.0841921495265632
14.828900086,1.0841657656400219
14.885150359,1.084157151638724
14.941241609,1.084158642813503
14.997506422,1.084149657537391
15.053620023,1.0841472933931378
15.109833015,1.0841226437063989
15.165932835,1.0841224331185617
15.222194217,1.0841247337662607
15.278285178,1.0841143879422426
15.33454852,1.0841184982160614
15.390653131,1.084103042148595
15.446873273,1.0840967885427315
15.502967984,1.0840807890125632
15.559222626,1.0840664432711056
15.615312397,1.0840764139752441
15.671575859,1.0840612104190002
15.72770123,1.084059051670598
15.784002083,1.0840425876786424
15.840087523,1.084046281597557
15.896304145,1.0840410587052447
15.952411006,1.0840566393370528
16.008682058,1.0840707870369952
16.064804729,1.0840769436986608
16.121055221,1.0840649674987384
16.177182102,1.0840585148590014
16.233408574,1.0840365159914676
16.289493195,1.0840317298288749
16.345704277,1.0840091423920892
16.401781657,1.0839921566966033
16.457963519,1.0839963205332888
16.51407002,1.0839955832927166
16.570311442,1.0839936188789716
16.626341392,1.0839814701693444
16.682561334,1.0839596342502573
16.738663435,1.0839304689401137
16.795035878,1.0839202727994008
16.851123738,1.0838842538950162
16.90738412,1.0838675853858388
16.963466241,1.0838484239316861
17.019695943,1.0838194346561747
17.075824384,1.0838207663331565
17.132023996,1.0838303865424241
17.188102277,1.0838171554131872
17.244348719,1.0838076976657265
17.300411309,1.0838039831857502
17.356645561,1.0837906719044108
17.412735152,1.0837867298923258
17.468972134,1.0837864331988993
17.525092965,1.0837672751685035
17.581339797,1.0837681936573502
17.637416477,1.083755776388026
17.69367839,1.0837598029322533
17.749807011,1.0837615272923438
17.806036593,1.0837686850759816
17.862155303,1.0837590301633386
17.918440636,1.0837677907188255
17.974519707,1.0837620930469034
18.030707008,1.083750260974461
18.086784219,1.0837373994893336
18.142976071,1.0837115038084222
18.199079241,1.0837181001758185
18.255305584,1.0837086664874709
18.311398164,1.0836907703485361
18.367598686,1.0836775069292406
18.423711226,1.0836729522304858
18.479949908,1.08366452376745
18.536066859,1.0836453415183112
18.592280081,1.0836623887941463
18.648378922,1.083635204953933
18.704636034,1.0836393958720218
18.760732815,1.0836453942056243
18.816975737,1.08363816019467
18.873075718,1.0836142167146534
18.92930645,1.0835922881042508
18.985413981,1.0835776051360426
19.041683513,1.0835722322940429
19.097784804,1.083570451697328
19.153996016,1.0835591484405256
19.210154277,1.0835618185476508
19.266388209,1.0835463908335015
19.322447039,1.083541344310159
19.378661951,1.0835232317695356
19.434780862,1.0835168022285555
19.491056874,1.0835129516393232
19.547165855,1.0834981632991814
19.603348777,1.08349382623412
19.659425947,1.0834968673109433
19.715576489,1.0834748613129987
19.771682969,1.0834720529817339
19.827910851,1.0834501162125088
19.884006682,1.0834341118521993
19.940267455,1.0834530843196681
19.996363085,1.083422835292232
20.052602817,1.0834197865213642
20.108648817,1.0834227288498315
20.164898599,1.083406766846391
20.22101336,1.0833944107536577
20.277293533,1.083381344359296
20.333395714,1.0833725452065295
20.389601955,1.0833492146821833
20.445702726,1.0833246249516093
20.501940318,1.0833106053250525
20.558031989,1.083312263247438
20.614284681,1.0833059149501578
20.670446783,1.0832924744071937
20.726685785,1.0833032682163544
20.782801125,1.0832958652246565
20.839104658,1.0832790636943601
20.895159598,1.0832797563066598
20.951448131,1.0832827739502844
21.007591802,1.0832786944493573
21.063843494,1.0832703009714226
21.119895915,1.0832737104491441
21.176191197,1.0832609756164835
21.232258008,1.083242058786936
21.2884768,1.0832211601819248
21.344582941,1.0832141602479843
21.400852993,1.0832086793653204
21.456905873,1.0831919138568844
21.513138325,1.0831854701005628
21.569230365,1.0831757812344613
21.625520618,1.0831784767759927
21.681646619,1.08317390988933
21.737857021,1.0831603140298514
21.793929541,1.0831619285997873
21.850101493,1.083152832206263
21.906191434,1.0831362941141836
21.962450416,1.0831198226323997
22.018563887,1.0831217098891548
22.074754199,1.0831158809979178
22.13091729,1.0831006881692617
22.187325764,1.0830830069895083
22.243426674,1.0830822676746505
22.299686216,1.0830625941088492
22.355821367,1.0830621862710417
22.412034859,1.083045499773513
22.46815063,1.0830293169039826
22.524409942,1.0830246405471815
22.580464253,1.0830192869669812
22.636657564,1.0830203351200256
22.692736575,1.0830140358096252
22.748969057,1.0830106514572688
22.805099248,1.082998296902074
22.86134719,1.0829957886124206
22.917383641,1.0829918692481895
22.973646033,1.0829866583844054
23.029763094,1.082985555844189
23.085974105,1.0829802678878178
23.142119816,1.0829621343679532
23.198306088,1.0829525784103498
23.254405029,1.082929018562633
23.310705761,1.0829322329618583
23.366851693,1.0829016804807023
23.423124485,1.08289374318737
23.479199465,1.0828777891645498
23.535474718,1.0828767960599668
23.591545359,1.0828623225046723
23.647781121,1.0828583276619836
23.703876151,1.0828616677899012
23.760105813,1.082848849938695
23.816199693,1.0828336662209492
23.872426455,1.0828233067702266
23.928520986,1.0828184671413628
23.984713528,1.082805655815102
24.040828639,1.0827906417922006
24.097053031,1.0827960036106117
24.153131541,1.0828031045948234
24.209375494,1.0828093792953761
24.265477724,1.0827931783791567
24.321706037,1.0828083187485857
24.377812437,1.0828093169760942
24.434065689,1.0827787200690975
24.490191341,1.0827852911500115
24.546470843,1.0827652825784806
24.602602493,1.0827414576674548
24.658806735,1.0827433178894756
24.714931336,1.0827438880321147
24.771109688,1.0827434135994394
24.827201269,1.0827398241341493
24.883467771,1.082736548951739
24.939477041,1.0827227728083268
24.995704933,1.0827057099936916
25.051782883,1.0827084404147456
25.108027276,1.0827080744756867
25.164124686,1.0827039443347644
25.220367968,1.0827096508023422
25.276469559,1.0827104344629315
25.33266252,1.0827037267453763
25.388753501,1.0826883568127972
25.445037924,1.0826981703239138
25.501128204,1.0826934822438505
25.557383717,1.0826918270746941
25.613488248,1.0826704012005066
25.66976117,1.082655862863333
25.72582397,1.0826562414023102
25.782008752,1.0826519799623835
25.838124663,1.0826532482659366
25.894352255,1.0826210998884298
25.950435125,1.0826096703627301
26.006667957,1.0826099024070974
26.062820878,1.0825841981694175
26.11902868,1.0825878086369398
26.175155381,1.0825831726406132
26.231439594,1.0825899215360053
26.287545685,1.0825929789047926
26.343782857,1.0825790365271781
26.399877577,1.0825672679255636
26.456094289,1.0825436279931933
26.51218044,1.082545529157367
26.568414922,1.0825239227311112
26.624514193,1.0825150331084505
26.680661043,1.0825080415811366
26.736744994,1.0825003385012073
26.792981326,1.082483570794972
26.849075917,1.0824839704351457
26.905288349,1.0825016136210013
26.96139768,1.082475487147321
27.017638312,1.082474240411895
27.073688942,1.082463979880145
27.129957754,1.0824362336383928
27.186058255,1.0824129626036425
27.242248287,1.0824065513538146
27.298342918,1.0823986607966223
27.35456721,1.082395937291951
27.41070213,1.082384385531103
27.466911852,1.0823604112885539
27.523044393,1.0823521992453666
27.579315736,1.0823377359041888
27.635418646,1.0823466928283145
27.691641288,1.0823388625309374
27.747702319,1.0823227040018149
27.803964561,1.0823241370307288
27.860016421,1.0823239342751536
27.916260044,1.0823109603195311
27.972370605,1.082305263751061
28.028549676,1.0823017542657845
28.084674586,1.0823027784232848
28.140916168,1.0822956614786534
28.197004059,1.0823127948550129
28.253220141,1.0823091099220534
28.309322792,1.0823066823387404
28.365554194,1.0823085591191492
28.421602914,1.0823072793800856
28.477841876,1.0823054718801646
28.533931417,1.0823320351261
28.59021577,1.0823125056377356
28.647073958,1.0822927334086392
28.70332569,1.082274106633358
28.75938328,1.0822919327290514
28.815606012,1.0822988914838032
28.871650602,1.0822810595308332
28.927913854,1.0822550946304965
28.984043195,1.0822512171612897
29.040239097,1.08225212822637
29.096360168,1.0822485489772897
29.152639201,1.0822556536417938
29.208734141,1.0822509235669795
29.264947233,1.0822394839424565
29.321075854,1.0822165714792602
29.377304206,1.082208022733437
29.433402567,1.082212323727778
29.489643308,1.082196867261235
29.545722289,1.0821862261420037
29.601956631,1.0821786710714216
29.658145353,1.0821721551446566
29.714402695,1.0821759280483023
29.770519716,1.0821586587151986
29.826777978,1.08216542697004
29.882883839,1.0821641747407964
29.939171302,1.0821697423139816
29.995259683,1.082149893265102
30.051496774,1.0821358031937742
30.107607935,1.082126975298188
30.163764066,1.082122454102946
30.219882807,1.0821250181520883
30.276161919,1.0821155600523256
30.332301391,1.0821132977487642
30.388527923,1.0820974956551646
30.444652264,1.0820954092860624
30.500880376,1.0820832324088197
30.556935956,1.0820684041992519
30.613173578,1.0820648180828347
30.669255459,1.0820781967547868
30.725505631,1.0820743665709012
30.781562541,1.0820869381529514
30.837796753,1.0820673445081093
30.893916514,1.0820636178561038
30.950138076,1.0820598976314113
31.006245477,1.0820547576839958
31.062534379,1.0820393353172901
31.11863671,1.08203627407678
31.174857712,1.0820326827779991
31.230982383,1.0820272194324971
31.287220215,1.0820150617687538
31.343292486,1.0820018882800353
31.399521528,1.08199085599973
31.455624998,1.081965955056682
31.51188458,1.081950352937128
31.567967211,1.081934850839305
31.624224733,1.0819316627080349
31.680397425,1.0819377788726332
31.736636317,1.0819288930241278
31.792769138,1.0818958744487743
31.84904347,1.0819033071527386
31.905097631,1.081900407294276
31.961351363,1.0818931976379493
32.017475604,1.0818854391958832
32.073708236,1.0818663568937532
32.129806996,1.0818618621498823
32.186054358,1.0818687763361663
32.242186949,1.0818635436490402
32.298422922,1.0818464755652302
32.354540443,1.0818390470432608
32.410799565,1.0818177833858944
32.466905206,1.08182155576097
32.523135018,1.0818272912932705
32.579325579,1.0818405988628235
32.635587862,1.0818219165130152
32.691613932,1.0818186275557613
32.747892074,1.0817915675565308
32.803995294,1.0818065728720607
32.860206056,1.0818181360062915
32.916312027,1.081810116059815
32.972553409,1.0818198102614462
33.02867108,1.0817978567609654
33.084902972,1.081758077630235
33.140983603,1.0817541171324996
33.197294066,1.0817614382707266
33.253368496,1.0817452750216734
33.309626689,1.081733095343468
33.36577662,1.0817452552933802
33.422041642,1.0817424548601693
33.478092762,1.0817263127092562
33.534366624,1.081709796311716
33.590477195,1.0817193501542868
33.646640757,1.0817327183589014
33.702706807,1.0817249963981044
33.758966339,1.0817289732301987
33.81504452,1.0817204206468394
33.871291022,1.0817206989544044
33.927385273,1.0817070606116814
33.983584045,1.0817044498535764
34.039629115,1.0816999626550654
34.095887336,1.0816953440140102
34.151977167,1.0816822047141503
34.208205689,1.0816720313862958
34.26430446,1.081670597312268
34.320545512,1.081674164251896
34.376649643,1.081660052789513
34.432811164,1.081652057638032
34.488885935,1.0816594140055846
34.545113447,1.0816664110598546
34.601233628,1.081654628305706
34.65750664,1.0816332047234696
34.71358885,1.0816413817831767
34.769817852,1.081639578189538
34.825924053,1.0816429783653676
34.882159215,1.0816366490060052
34.938311396,1.0816325962363602
34.994531509,1.0816081951989849
35.05066377,1.0816197437970558
35.106994933,1.0816056524379787
35.163139284,1.081614015460835
35.219367306,1.0816365479148355
35.275472987,1.081615267914679
35.331744229,1.0815928613928867
35.387803009,1.0815930669766287
35.444041871,1.0815775901596458
35.500151532,1.0815735525700698
35.556389474,1.0815769831316264
35.612477305,1.0815814740660528
35.668695287,1.0815621933511197
35.724838638,1.081557389472512
35.780991829,1.0815563636444976
35.83710688,1.0815301144954559
35.893351722,1.081522569365467
35.949456973,1.0815111435383082
36.005650384,1.081508725668515
36.061776485,1.0814981870705653
36.118025567,1.0814884743225532
36.174119028,1.0814712874445715
36.230393081,1.0814466744642255
36.286491841,1.0814564279815355
36.342742773,1.0814449421971801
36.398820584,1.081454447688153
36.455221068,1.0814630561915612
36.511368969,1.0814323211658223
36.567615531,1.081420304206224
36.623750562,1.081416950031842
36.679974644,1.0814266827134464
36.736099635,1.0814177494734116
36.792368427,1.0814009791316157
36.848452118,1.0813810813220783
36.90469599,1.0813950550879685
36.960799511,1.0813997972879696
37.017032273,1.0813988067060492
37.073110413,1.0813904299410406
37.129295685,1.0813867666679615
37.185434756,1.0813824410496664
37.241686128,1.0813810631174345
37.297820569,1.081384636475944
37.354022391,1.0813900358788433
37.410181752,1.0813731421225234
37.466421724,1.081360762126137
37.522432674,1.0813579217263345
37.578674886,1.081341590162579
37.634785577,1.081333232255444
37.691023279,1.0813206236464012
37.74710434,1.081307129479
37.803328642,1.0812919508043546
37.859440262,1.081292607750492
37.915608693,1.0812748751346843
37.971726374,1.081282471130359
38.027977447,1.0812641196737884
38.084029047,1.0812745098992673
38.140300919,1.0812805097826188
38.19641347,1.0812806742341448
38.252646202,1.0812629921432944
38.308704463,1.0812602557922157
38.364931395,1.0812573911608097
38.421031115,1.0812460109211217
38.477274417,1.081234639462246
38.533382388,1.0812304547064768
38.58964021,1.081205226161572
38.645742391,1.0812016769015373
38.701927023,1.0811913306852086
38.758067184,1.0811965110659711
38.814306106,1.0811731722853537
38.870365086,1.0811704988021755
38.926595448,1.081159903925857
38.982706339,1.0811653698973094
39.038958721,1.0811631130870616
39.095060312,1.0811616059924554
39.151308434,1.0811376413686002
39.207358584,1.0811226803515288
39.263503615,1.0810885350847745
39.319633346,1.0811008788142236
39.375887249,1.0810866976902835
39.431979119,1.0810774542562336
39.488213631,1.0810637293311838
39.544322542,1.0810584917542774
39.600586525,1.0810440856615655
39.656637355,1.0810356372529089
39.712896017,1.0810360699419546
39.768994307,1.0810549062561121
39.825224039,1.0810434206234385
39.881241119,1.0810634288744416
39.937445131,1.081071012661959
39.993571872,1.0810720598641617
40.049789884,1.0810592507098225
40.105883045,1.081047322828211
40.162175628,1.081038075940414
40.218269218,1.081034236500859
40.274475869,1.081018633693552
40.33061459,1.0810311780819346
40.386857973,1.0810524736137628
40.442935823,1.0810372106439399
40.499168045,1.0810438826879296
40.555251256,1.0810405342294311
40.611441658,1.0810192482536682
40.667537858,1.081011931998245
40.723815061,1.0810166541045705
40.779870931,1.0810005434928072
40.836077373,1.0810083791301508
40.892164863,1.0809862853678736
40.948384705,1.0809886284942845
41.004425475,1.080969095922549
41.060701078,1.0809712429634761
41.116840939,1.0809692740469643
41.173082351,1.080963378390456
41.229163442,1.080969385461764
41.285419754,1.0809704300922673
41.341572585,1.0809728535815395
41.397738927,1.0809685259214628
41.453838897,1.0809717509361292
41.510087579,1.0809676792507963
41.56621164,1.0809529006745744
41.622415752,1.0809548556047694
41.678545223,1.0809398139717514
41.734784275,1.0809510158791418
41.790926286,1.0809430091610204
41.847181339,1.080929125105917
41.90331554,1.0809216190435684
41.959542352,1.080926134039281
42.015629092,1.0809370433049996
42.071862054,1.0809287587164023
42.127961234,1.0809379595284976
42.184188796,1.0809475069929135
42.240280307,1.0809382406200374
42.29654565,1.080919009039712
42.35257678,1.080928317780362
42.408819132,1.0809272033587953
42.464860252,1.0809087481708046
42.521122744,1.0809146154691875
42.577214205,1.0809023949317582
42.633428326,1.0809034548851326
42.689512497,1.0809204344976358
42.745701288,1.0809009359544903
42.801779829,1.0808908478748038
42.858014481,1.080890164918234
42.914142342,1.0808869885414651
42.970353844,1.0808779186563404
43.026505266,1.0808686743044933
43.082757778,1.080877945167268
43.138844418,1.0808739886976622
43.19507643,1.080866041434423
43.251187571,1.0808533653067258
43.307431963,1.0808640957205276
43.363541334,1.0808745020560837
43.419777536,1.0808915346786905
43.475908867,1.0809043580497766
43.532156919,1.08090397934269
43.58827737,1.0809146758595756
43.644499742,1.08091710839908
43.700598533,1.0809044070640834
43.756843575,1.0809068955908174
43.812945595,1.0809085034531098
43.869208108,1.0809030162294226
43.925234697,1.0808977888799476
43.981441379,1.0809095620838185
44.03754472,1.0808923687535876
44.093725292,1.0808985752972418
44.149801342,1.0808989689935258
44.206088085,1.0808914965005239
44.262149395,1.0808748122270482
44.318338146,1.0808620356729008
44.374423237,1.08086323608912
44.430689479,1.0808629091107067
44.486722819,1.0808646537561992
44.542951711,1.0808449243340728
44.599043892,1.0808473141377906
44.655292574,1.0808331237812556
44.711372275,1.08082747204552
44.767603937,1.0808003186798538
44.823681518,1.0807743147117042
44.879831869,1.080762051825211
44.935940619,1.0807477586789451
44.992219161,1.0807318783965043
45.048336973,1.0807359774225997
45.104558555,1.0807235774089163
45.160690566,1.0807332548858608
45.216881867,1.080731797727798
45.272946578,1.080734418948994
45.3291931,1.0807394629451281
45.385288871,1.0807124182956536
45.441524883,1.0807060709574954
45.497627953,1.0807205529870523
45.553853355,1.0806945637500895
45.609957606,1.0806884330289042
45.666200828,1.0806724610379665
45.722297509,1.08067205263541
45.778678932,1.0806987817230063
45.834723182,1.0807237335368343
45.890991915,1.0807174806846858
45.947154166,1.0807022754105502
46.003449618,1.0806906043001736
46.059533079,1.0806848683150803
46.115800191,1.0806704506854399
46.171906312,1.0806574984282498
46.228051243,1.0806510244488774
46.284127914,1.080664599464005
46.340358846,1.0806395169216585
46.396481157,1.0806352108688215
46.452738819,1.0806262992149938
46.50885207,1.0806155651993743
46.565104612,1.0805936265440412
46.621154662,1.0806010893284028
46.677371444,1.080601642465626
46.733489415,1.0805901467945962
46.789733637,1.080588934936537
46.845848888,1.0805738311285766
46.90213199,1.0805747169165811
46.958262452,1.0805463601686396
47.014461333,1.0805405899904772
47.070530514,1.0805230693202617
47.126791086,1.0805399265289783
47.182909176,1.0805501326588016
47.239165109,1.080533296185567
47.29530492,1.0805179643535006
47.351533802,1.080516762785837
47.407584192,1.0805164190236212
47.463823364,1.0805156698618417
47.519925485,1.0805163650229002
47.576081497,1.0805178703356477
47.632155917,1.080531537472768
47.688384049,1.080513505526874
47.744478569,1.0804850325727329
47.800728131,1.08050656579879
47.856814542,1.0805020023456473
47.913091365,1.080502568135706
47.969192515,1.080491067117747
48.025401157,1.0805080728265417
48.081483688,1.0805072324367777
48.13772371,1.0805028753769759
48.193806611,1.0804998024393986
48.250052372,1.0805125048724284
48.306149473,1.0804895481495327
48.362353624,1.0804985421097446
48.418447875,1.0805280191048439
48.474688917,1.0805262683694234
48.530797658,1.0805278967629461
48.5869949,1.080515151663243
48.643149431,1.0805155095205945
48.699401574,1.0805055809804254
48.755529295,1.0804947963115827
48.811754076,1.0804851951813725
48.867886267,1.080461293555847
48.924114449,1.080473325986496
48.98020971,1.0804495966464345
49.036492732,1.0804188934335792
49.092605923,1.0804317654186473
49.148842375,1.080455683789128
49.204950756,1.0804654240235232
49.261194928,1.080436909464822
49.317257579,1.0804100540916513
49.37347613,1.0804110269888074
49.429596781,1.0804188472447753
49.485842123,1.0804188106906247
49.541945384,1.0804008727698378
49.598177216,1.0803916700786467
49.654284547,1.080397688841567
49.710488459,1.0804080932346511
49.766587899,1.0804030074902804
49.822854682,1.0803962298897223
49.878983852,1.0803903113178486
49.935200564,1.0803809498384436
49.991327235,1.080361138940828
50.047570537,1.080355042323258
50.103592258,1.0803601855438318
50.15988589,1.0803465022243037
50.216032641,1.0803579087024682
50.272294664,1.08037745350381
50.328351934,1.080371506118789
50.384597906,1.0803609970005765
50.440698276,1.0803619751698639
50.496864898,1.0803684476052087
50.552976329,1.0803575422474574
50.609206631,1.0803484970357355
50.665358702,1.080358211932739
50.721597104,1.0803601445821525
50.777734825,1.0803712635375926
50.833964747,1.0803701925036284
50.890058258,1.0803686364415226
50.9463184,1.0803784723914134
51.00240188,1.080403521632042
51.058615212,1.0804027750241294
51.114722673,1.0803969999486924
51.170992406,1.0803738909902911
51.227094596,1.0803688544577974
51.283306148,1.0803689992359349
51.33946493,1.080356637371848
51.395704912,1.0803457057474701
51.451761472,1.0803427085871855
51.507975053,1.080339792073248
51.564074174,1.0803259352402685
51.620352957,1.0803253972702833
51.676429747,1.0803124910805662
51.73269912,1.0803108267508401
51.78879777,1.0803051322772934
51.845026982,1.0803148747492952
51.901094653,1.0802956722847332
51.957338985,1.080292897317623
52.013413265,1.0802813269872749
52.069638867,1.0802834929186358
52.125776378,1.0802907621975388
52.182066291,1.0802849681020856
52.238130041,1.0802794938450773
52.294362483,1.0802704232497717
52.350494494,1.0802568900675849
52.406766577,1.0802680201728558
52.462862327,1.0802517775607134
52.519129939,1.0802535847363626
52.575203889,1.0802452743868247
52.631414421,1.0802353783281031
52.687506752,1.0802218155140921
52.743736414,1.0801943405925767
52.799749164,1.080178803515493
52.855994666,1.0801568568649649
52.912085507,1.0801419144229105
52.968325569,1.0801268898726581
53.02441145,1.080111952040652
53.080646291,1.0800976815102956
53.136751272,1.080105434300451
53.192927963,1.0800954782375414
53.249026054,1.0800892420892128
53.305258766,1.0801047889144435
53.361372517,1.080097755509611
53.4176239,1.080103200820883
53.47371336,1.0801203285901486
53.529978433,1.080119887116365
53.586029192,1.0801059409167062
53.642266684,1.0801048583548691
53.698362085,1.0800997905680658
53.754620597,1.0800849865161386
53.810726778,1.0800806676952275
53.866992251,1.0800721682186911
53.923081011,1.0800730735191404
53.979317214,1.080071098113082
54.035396124,1.0800745850546107
54.091664176,1.0800401202822356
54.147774057,1.0800183428365588
54.204036759,1.0800252910964452
54.260173,1.080023116207955
54.316393772,1.080010831693485
54.372512653,1.0799826563407713
54.428774555,1.0799622605702726
54.484951007,1.0799603492704268
54.541114658,1.0799587894890839
54.597190498,1.0799587468987892
54.65345922,1.0799391540064984
54.709542381,1.0799516739290567
54.765804194,1.0799421698277625
54.821932175,1.0799255243108914
54.878155477,1.0799158602192058
54.934219817,1.0798995752578682
54.99049088,1.0798930718346016
55.046636531,1.0798834867753633
55.102836462,1.079858033236718
55.158886872,1.0798717160826583
55.215157085,1.079871497986708
55.271252355,1.079845136510687
55.327430447,1.0798161456663264
55.383565068,1.0798068037020998
55.43979963,1.0798121595497117
55.495890061,1.0798098436246955
55.552086172,1.0798003136520777
55.608174293,1.07980666430572
55.664420264,1.0798126055796382
55.720531535,1.079807431893924
55.776781188,1.0798132688274764
55.832925079,1.0797956374171007
55.889157041,1.0798082482701485
55.945244122,1.0798072628085529
56.001493674,1.0797970055374981
56.057611025,1.0797838565244822
56.113821817,1.0798019558453145
56.169903547,1.0798015391801623
56.226178869,1.079794719823334
56.282169939,1.079793167824942
56.33836642,1.0798101100453272
56.394440901,1.0798063658342232
56.450663063,1.0797896526476887
56.506730374,1.0797832708245942
56.563017456,1.0797747449471364
56.619139946,1.079775446387761
56.675288058,1.0797618239539786
56.731376508,1.079766570141371
56.787641651,1.0797741214347358
56.843764642,1.0797820412375567
56.900019374,1.0797642886618437
56.956248376,1.0797592977446555
57.012470978,1.0797532452204461
57.068512518,1.079757112470811
57.12479786,1.07974710095526
57.180941321,1.0797412832343876
57.237173523,1.0797518870980025
57.293272074,1.079741902244237
57.349510946,1.0797203157711972
57.405596917,1.0797067732694838
57.461812909,1.0796932202575924
57.517878759,1.0797004849964607
57.574122141,1.0797032015847854
57.630266262,1.07969654081233
57.686491214,1.079677202845263
57.742580874,1.079672937794244
57.798815197,1.0796594489029379
57.854907827,1.0796546405314775
57.91114303,1.079638604632591
57.96720962,1.0796262527205291
58.023428932,1.0796261654414043
58.079529393,1.079636316237931
58.135764404,1.0796332045058825
58.191883145,1.0796285987832765
58.248107467,1.079627636303304
58.304240528,1.0796170129636715
58.36050495,1.0796335881840238
58.416589501,1.0796332977270648
58.472790973,1.079627920357249
58.528874484,1.0796332573499752
58.585158596,1.0796344100997004
58.641277916,1.0796152948880853
58.697529298,1.0796158443040231
58.75365272,1.0796247049684449
58.809802601,1.079620884494391
58.865901512,1.079624493180191
58.922155954,1.079624536353572
58.978256335,1.0796240717137435
59.034501307,1.0796061384080218
59.090617078,1.079609337879695
59.146870539,1.0796333644787601
59.202888959,1.0796338989175065
59.259100931,1.079621738705689
59.315222412,1.0796049082428942
59.371472205,1.0795917549154603
59.427580925,1.0795776283192424
59.483821168,1.0795447454422138
59.539924958,1.0795442754586
59.59612365,1.0795683640000884
59.652254471,1.0795772388447358
59.708477192,1.0795699163961459
59.764592483,1.079571666372858
59.820813995,1.0795792170806342
59.876936926,1.0795500944324996
59.933193449,1.0795521202594536
59.989284319,1.079544509138904
60.045575512,1.0795473125125323
60.101769313,1.079548998732952
60.157935574,1.0795617895031149
60.214067846,1.0795814320823371
60.270301068,1.0795878610237462
60.326446609,1.0795824323029317
60.382680791,1.0795990729268732
60.438799552,1.0795832293316034
60.495062464,1.0795731081704067
60.551147935,1.0795758944276992
60.607423626,1.079559732290299
60.663510847,1.0795537701590618
60.71977234,1.079556904963717
60.7758613,1.0795392413880254
60.832121573,1.0795295669495601
60.888263874,1.0795021584158189
60.944454546,1.0795149908507886
61.000506196,1.0795161483747184
61.056760988,1.0795257068859796
61.112860968,1.0795338792773184
61.16908218,1.0795238024588558
61.225211601,1.0795247353320085
61.281446133,1.0795181224914276
61.337509284,1.0795254195323982
61.393732886,1.0795070169515764
61.449814226,1.0795090398538725
61.506067059,1.0794839087769166
61.562167689,1.079482098171295
61.618423421,1.079471669193372
61.674513532,1.0794664610333
61.730680033,1.0794561918914818
61.786779844,1.0794358280959666
61.843026666,1.079438541352973
61.899067336,1.0794156178655232
61.955322778,1.0794020992482716
62.01144609,1.0794052997808021
62.067704271,1.0793878014746796
62.123829742,1.0793900325205943
62.180095235,1.0794022417145657
62.236179395,1.079401781676688
62.292399207,1.0793924603795315
62.348474088,1.0794058399970412
62.40475369,1.0793885044276808
62.460824521,1.0793924876556247
62.517061452,1.0793949086539896
62.573182193,1.0794112084066172
62.629443655,1.0794111454775555
62.685502136,1.0793988297741504
62.741734148,1.0794026626624813
62.797869699,1.0794137114925098
62.854129301,1.0794086431774255
62.910178282,1.0794221719575425
62.966453924,1.0794193404732961
63.022570614,1.0793900893370902
63.078763756,1.079408613809981
63.134905417,1.0794211001134824
63.19119174,1.0794174880418452
63.247285781,1.07940027479302
63.303549593,1.079392405330221
63.359702164,1.0793943650357773
63.415947876,1.0793585094668534
63.472017767,1.0793630547739292
63.528246898,1.0793567204648238
63.584354059,1.0793394731113262
63.640547841,1.0793341478351302
63.696656942,1.079346749529731
63.752949424,1.0793538065333124
63.809045485,1.0793572311720612
63.865271317,1.079360829502958
63.921391788,1.0793670794252919
63.9776346,1.0793468394375367
64.03368068,1.0793534408647798
64.089924532,1.0793508023138771
64.146044863,1.0793401206912063
64.202308525,1.079335896369811
64.258433246,1.0793360916630361
64.314675658,1.0793275452009927
64.370753969,1.079323920717552
64.42692599,1.079313478034293
64.483070551,1.079310553552508
64.539295673,1.0793251651172209
64.595400774,1.0793152741930603
64.651597366,1.079325182818868
64.707687626,1.0793139092150001
64.763955949,1.0793033307567068
64.820002929,1.0793030491199376
64.876265721,1.0792901919453
64.932398302,1.0792850485514998
64.988645474,1.0792796960601947
65.044742435,1.0792571756983391
65.100971417,1.079252785035566
65.157084738,1.0792420345939198
65.21329103,1.0792449505575938
65.26938366,1.0792596292351948
65.325603492,1.0792619773384173
65.381641332,1.0792613378290927
65.437859154,1.0792583590238358
65.494001015,1.0792442635684203
65.550271167,1.079244036749939
65.606339958,1.0792350857603985
65.66258276,1.0792496116795727
65.718687321,1.0792433334237286
65.774836072,1.0792494570912463
65.830914032,1.0792451797252882
65.887168994,1.0792618518820867
65.943256915,1.079253904100254
65.999496037,1.079274797447639
66.055639418,1.079254468966009
66.11187126,1.079249553923656
66.167948131,1.0792509624844144
66.224211993,1.0792451427073737
66.280305363,1.0792464543214189
66.336624356,1.0792421204702483
66.392719317,1.0792588261493212
66.448956319,1.0792805917218642
66.50512323,1.0792821822743464
66.561308812,1.0792617937588096
66.617403593,1.0792950434644895
66.673662075,1.0793167673508075
66.729775676,1.0792987475196203
66.786004187,1.0792975343225482
66.842108758,1.0792944701470923
66.89834086,1.0793046935637383
66.954423891,1.0793049310402552
67.010669713,1.0793083783808441
67.066790754,1.0792922565143592
67.122998336,1.0793046994663849
67.179143767,1.0792998756555485
67.235384548,1.0792967482889197
67.29152916,1.0793158532227214
67.347743041,1.0793065709597824
67.403807682,1.0792972657980664
67.460045604,1.0792733307010385
67.516168765,1.0792489231972429
67.572441788,1.0792424251793673
67.628507858,1.079227086482348
67.68477633,1.0792397003825593
67.740889331,1.0792250078805707
67.797135193,1.07921717509931
67.853235314,1.0792017248283925
67.909407425,1.079210534801216
67.965488926,1.0792108143264751
68.021718348,1.0792194369260895
68.077824868,1.0792261809779202
68.13403086,1.0792283727491514
68.190197691,1.0792144245713355
68.246425763,1.0791869829472467
68.302502414,1.0791901016837548
68.358757156,1.0791932174914336
68.414841067,1.079186964110837
68.471085049,1.0791767299193222
68.52719359,1.0791690240240728
68.583414921,1.079146855411727
68.639500172,1.0791325622244174
68.695761254,1.0791313441431658
68.751884675,1.0791372900577232
68.808131377,1.079137643984686
68.864146207,1.0791416528491495
68.920386129,1.0791302085805685
68.9765083,1.0791151346708687
69.032790192,1.0791167548389167
69.088856252,1.0791069543343792
69.145090394,1.0791150374448595
69.201201905,1.0791024328076912
69.257388647,1.0790921399796085
69.313495548,1.0790882745810646
69.36971322,1.0790838619563279
69.42580052,1.0790897150485643
69.482013942,1.0790783134487922
69.538086412,1.0790738277394598
69.594317434,1.0790696513686473
69.650376415,1.0790666924261914
69.706598117,1.07906138324816
69.762742338,1.0790580421786213
69.81899546,1.0790644355930215
69.875073661,1.0790436942660284
69.931340092,1.0790372224497378
69.987403993,1.079026598177915
70.043611714,1.0790291929313864
70.099745866,1.0790197650506541
70.155981148,1.0790171410380618
70.212092829,1.078998152843753
70.268304151,1.0790056541362394
70.324404891,1.0789967365940853
70.380738244,1.0789850784339199
70.436815334,1.078982114195875
70.493056826,1.0789886003836584
70.549151427,1.0790019276799998
70.605330909,1.0789918424293539
70.661390229,1.0789912931598706
70.717605591,1.0789674360162629
70.773703142,1.078965755156137
70.829971223,1.0789565106032322
70.886102554,1.0789560965731386
70.942350107,1.078934580807868
70.998404997,1.0789300048689743
71.05468887,1.0789098305544953
71.11078201,1.0788906704375947
71.167000902,1.0788985462858076
71.223054743,1.078875854646688
71.279326344,1.0788945789649507
71.335470216,1.0789002877767726
71.391696047,1.078904484691052
71.447785488,1.078890839603705
71.50401721,1.0789012715358457
71.560136651,1.0789030209697192
71.616393274,1.0789022887886506
71.672497694,1.0788829659453365
71.728731696,1.0788539407930695
71.784821047,1.0788453701495566
71.841094369,1.07882404177725
71.89720398,1.0788124215834856
71.953456992,1.0787777608395859
72.009591493,1.0787629791538504
72.065815385,1.078762237571379
72.121905866,1.0787567329075167
72.178122397,1.0787660826895196
72.234206608,1.0787531062963294
72.29049704,1.0787560134753587
72.346548401,1.0787608470756282
72.402760403,1.0787500111473423
72.458859853,1.078744243958117
72.515151096,1.0786981940201756
72.571207896,1.0786854016741578
72.627432257,1.0786717047886283
72.683531168,1.0786630465739375
72.739678779,1.0786404783775594
72.795813261,1.07864926048242
72.852082873,1.0786642684695154
72.908188254,1.07866474070942
72.964438626,1.0786765175259785
73.020554717,1.078681006521916
73.076827399,1.0786725352254862
73.132844459,1.0786692843423937
73.189093381,1.0786809780338733
73.245219072,1.07867970515843
73.301469044,1.078686667871305
73.357532255,1.0786895697005197
73.413745237,1.0786902712305357
73.469858667,1.0787078832554622
73.526060729,1.0787107680937282
73.582162679,1.078697360744715
73.638412452,1.0786712766736173
73.694501702,1.0786797938179347
73.750756725,1.0786731970988495
73.806872676,1.0786965312909784
73.863131948,1.0786589371382687
73.919201038,1.0786736097774334
73.97542753,1.0786705226867195
74.03152535,1.078668967741688
74.087699522,1.0786537274280812
74.143807413,1.0786566888581304
74.200084375,1.0786377341838729
74.256179456,1.078635032553594
74.312394148,1.0786433277711236
74.368485548,1.0786317383634627
74.42471704,1.0786376064221297
74.48079342,1.0786399316531665
74.537048243,1.0786500809712785
74.593179664,1.0786568876408682
74.649463817,1.0786550458092448
74.705582107,1.0786467163100664
74.76182624,1.0786350683469947
74.817882439,1.078630886603987
74.874074491,1.078638741470233
74.930212072,1.078623279804093
74.986483334,1.0785982120101527
75.042592406,1.0785808540638389
75.098815628,1.0785626759498974
75.154907828,1.0785603457163235
75.21116867,1.078544671296306
75.26724615,1.078517033662369
75.323446262,1.0785078045907448
75.379593063,1.0785055770238186
75.435878616,1.078508713914735
75.491987027,1.0785044114453408
75.548216849,1.0784876540045554
75.60432026,1.0784845011760504
75.660548861,1.078498786068421
75.716654282,1.0784873826991492
75.772888274,1.0784903099440735
75.828925374,1.078507989153968
75.885197487,1.0785044208658008
75.941313508,1.0785035328877326
75.997542219,1.078493309253196
76.0536099,1.0784669929466955
76.109848621,1.0784768188652207
76.165933432,1.0784761680583068
76.222089813,1.0785000270129208
76.278185354,1.0784662906001303
76.334432976,1.0784715945238732
76.390577558,1.078473419678212
76.446790269,1.07846884497405
76.502888859,1.078469038127115
76.559137982,1.0784644135073211
76.615217532,1.0784530443900315
76.671494455,1.078475910213762
76.727609946,1.078466612618412
76.783850738,1.0784759806183521
76.839925228,1.078481124206747
76.89616004,1.0784926215832218
76.95223491,1.078479124356616
77.008426312,1.0784800387847673
77.064546443,1.0784543389353938
77.120779055,1.0784525950084372
77.176886836,1.0784538510570547
77.233114798,1.078462227566554
77.289173348,1.0784437168970566
77.34542369,1.0784399011131989
77.401538241,1.0784309984429779
77.457774733,1.0784276967041633
77.513933944,1.0784113348145452
77.570177826,1.0784357098849207
77.626224747,1.0784359399967585
77.682499979,1.07845656995864
77.73862492,1.0784414856981426
77.794865421,1.0784328899809899
77.850992473,1.0784303073686967
77.907238145,1.0784404450388898
77.963281375,1.0784404182586036
78.019525367,1.0784400457142869
78.075640328,1.0784516419872243
78.131897921,1.0784472151852136
78.187989591,1.078457419189433
78.244238163,1.0784500670549362
78.300322193,1.0784371013680178
78.356550345,1.0784018668199669
78.412722367,1.0783987983236112
78.468979169,1.0783885028061029
78.52511078,1.0783800333538813
78.581384653,1.0783838411009814
78.637542753,1.0783773100521858
78.693787096,1.0783664753663424
78.749881736,1.078366510159595
78.806162809,1.0783528944616032
78.862209629,1.0783327281950448
78.918488291,1.0783349033646394
78.974631543,1.0783357450883133
79.030910575,1.078316719926545
79.087044346,1.0783150016583112
79.143271308,1.0783196082600404
79.199327158,1.0783095876265383
79.25556849,1.0782973703908663
79.31159996,1.0782944023357297
79.367798062,1.0782898104516851
79.423879082,1.0782763415281185
79.480080594,1.0782709647945896
79.536116794,1.0782650250828445
79.592411117,1.078258869566168
79.648526007,1.0782587876983794
79.704703419,1.078254607929479
79.76085107,1.07824940670492
79.817110983,1.0782403577968107
79.873211533,1.0782490417351154
79.929426174,1.0782457657582845
79.985524305,1.0782492263016998
80.041751857,1.0782588517683853
80.097836478,1.0782546641210617
80.15402334,1.078226830409681
80.21010858,1.0782025744554882
80.266372082,1.0782070707471234
80.322468503,1.0781935962026887
80.378685604,1.0781862027887625
80.434811276,1.0781925965488117
80.491003817,1.0781761040378417
80.547097418,1.0781740227308718
80.60335303,1.0781690329631852
80.659459291,1.0781824732274803
80.715722973,1.0781589379819514
80.771865904,1.0781616451674954
80.828084176,1.0781673878672424
80.884167407,1.0781627238288516
80.940427389,1.0781446920642022
80.99655089,1.0781391060335748
81.052735221,1.078136812349809
81.108859662,1.0781248003510029
81.165113014,1.0781149492739126
81.221235725,1.0781211587331008
81.277461897,1.0781209560735463
81.333545798,1.0781190044170186
81.38983192,1.0781185165812512
81.445940551,1.0781210551818936
81.502175293,1.0781167573303172
81.558224273,1.0780978783295838
81.614452515,1.0781020785877298
81.670580656,1.0781102711182822
81.726831658,1.0781068220380818
81.782910379,1.0781034576058368
81.83909366,1.0780765397604493
81.895147001,1.0780752932773
81.951409792,1.0780748022887838
82.007496453,1.0780637488633447
82.063730995,1.0780583907500922
82.119849896,1.0780499516809283
82.176129159,1.0780532496042394
82.232172159,1.078053186083616
82.288367541,1.0780578108117191
82.344465801,1.0780150522755862
82.400752593,1.0780096695337826
82.456871144,1.0779803620750266
82.513119696,1.0779726089596349
82.569224637,1.0779844612150986
82.625430899,1.0779691483635117
82.68157607,1.0779601160554149
82.737821962,1.0779603869794785
82.793935873,1.0779624683066917
82.850215225,1.0779550689390014
82.906327466,1.0779492019150725
82.962546848,1.0779481339250578
83.018623839,1.0779285866195571
83.074858331,1.0779207412690006
83.130986032,1.077913977507529
83.187201733,1.0779096840891444
83.243319054,1.0779086708816115
83.299582336,1.0779205371095888
83.355689217,1.0779079724774956
83.411950879,1.0778798011873092
83.46806173,1.0778884074439306
83.524300842,1.077854358961148
83.580359272,1.0778406546789714
83.636568794,1.0778389124623151
83.692698465,1.0778607663302961
83.748928707,1.0778386893681053
83.804998487,1.0778309253735365
83.86127948,1.0778204152360955
83.917388251,1.0778338863695323
83.973583902,1.0778306413412737
84.029673832,1.0778258156515448
84.085900085,1.0778240406423247
84.142015555,1.0778237489556954
84.198240997,1.0778178693767573
84.254350448,1.0778271376260313
84.31057581,1.077802096799021
84.3666303,1.0777865612250939
84.422874522,1.077783109129021
84.478996573,1.0777835373597486
84.535256445,1.0777624678715987
84.591325956,1.0777427744250934
84.647546908,1.077723512208435
84.703639939,1.0777043272325124
84.7598769,1.0776965943063235
84.815969861,1.077677385159723
84.872250893,1.0776682264167117
84.928306454,1.0776765064425997
84.984508715,1.0776726861659442
85.040632996,1.077648721805085
85.096894879,1.0776517188944337
85.152923959,1.0776624502620529
85.20916043,1.0776345515059895
85.265284801,1.0776392696177084
85.321426093,1.0776268424995892
85.377547754,1.0776085162544888
85.433791406,1.0775908789208302
85.489872366,1.0775706158030398
85.546077068,1.0775628827788106
85.602192698,1.0775742105630002
85.65843891,1.0775740695773617
85.714527851,1.0775622304529395
85.770798004,1.0775512487080365
85.826873494,1.0775457783344364
85.883098136,1.0775577243604042
85.939170687,1.0775353526514284
85.995422618,1.077520276640106
86.051532149,1.0775085207462163
86.107710831,1.0774988900915972
86.163777701,1.0775005673421005
86.220023243,1.0775125693694965
86.276143924,1.0775283759103949
86.332370836,1.077510444597764
86.388468686,1.0775118101303987
86.444744539,1.0774894983293286
86.501291494,1.0774707304094884
86.557544806,1.0774686635453232
86.613638407,1.0774562067442763
86.669818809,1.0774599703012264
86.72594979,1.077439174141874
86.782199931,1.0774331714408065
86.838261592,1.077411478479911
86.894490703,1.0774327479339134
86.950603564,1.0774294374295597
87.006861787,1.0774047651681529
87.062927687,1.0774115070323544
87.119173089,1.0774199112293825
87.175265929,1.0774233836777474
87.231538572,1.0774374932442323
87.287597882,1.0774399545403683
87.343820564,1.0774525700642896
87.399931825,1.0774438148002443
87.456118997,1.0774528785482291
87.512240048,1.0774344850447115
87.568495779,1.0774370040830306
87.62462276,1.0774246788723276
87.680885703,1.0774337368251434
87.736995184,1.0774142709821635
87.793257106,1.0774047387052994
87.849303806,1.0774037745776106
87.905571439,1.0773990666951896
87.961698679,1.0773956092236858
88.017939281,1.0773958374666752
88.074034102,1.0773928002529902
88.130287944,1.077403837646008
88.186424505,1.077406566435413
88.242662927,1.0774139549147017
88.298791018,1.077401366053945
88.35504166,1.0773953986492282
88.411145461,1.0774035878457338
88.467391643,1.0774077439053469
88.523525734,1.0774146812864476
88.579783286,1.0774109865370332
88.635890677,1.077374847134879
88.6921522,1.0773629880845133
88.7482467,1.0773896256720952
88.804457211,1.0773706422125224
88.860519272,1.077351328948947
88.916763874,1.0773244893301468
88.972862195,1.0773013932317077
89.029057367,1.0773273004301742
89.085148267,1.0773484852806772
89.141390399,1.0773458259546784
89.197450549,1.0773365878764596
89.253735672,1.0773225065208747
89.309860763,1.0773229647696043
89.366125045,1.0773091349564465
89.422229546,1.077305523687751
89.478484448,1.077273227391346
89.534616288,1.0772653934692038
89.590832021,1.0772701762154508
89.646949551,1.0772874391289455
89.703200084,1.0772760511604618
89.759304705,1.0772656702932775
89.815520256,1.0772684063869595
89.871656397,1.0772667563154403
89.927870379,1.0772812863164292
89.983933599,1.0772863962974903
90.040178001,1.077269612635072
90.096283152,1.0772665516920414
90.152471704,1.077277898019994
90.208571564,1.0772753484005466
90.264802426,1.0772706733952657
90.320938757,1.0772576476117057
90.377182539,1.0772611550439444
90.43329294,1.0772623486513278
90.489547822,1.0772482086145467
90.545595693,1.0772302057099619
90.601796585,1.0772303151558758
90.657897085,1.0772465403905984
90.714124056,1.0772312802045454
90.770203197,1.077219652595241
90.826480159,1.0772150254190793
90.882601491,1.0772217312911674
90.938771792,1.0772056246935868
90.994874433,1.0772089189438914
91.051134215,1.0772138099947146
91.107231755,1.077201668089606
91.163508928,1.0772023379483415
91.219605048,1.0771806958039025
91.275835281,1.077160209993933
91.331963082,1.0771308870551237
91.388203644,1.0771343703706648
91.444322254,1.0771408624256822
91.500552986,1.0771349757681858
91.556672927,1.0771272610014657
91.612897699,1.0771287269971184
91.6690095,1.077129639477273
91.725209832,1.0771243672790085
91.781314382,1.0771204713241989
91.837578934,1.0771081985174256
91.893635755,1.0771150142227457
91.949901187,1.0771080662617265
92.006016108,1.0771113684924094
92.062320221,1.0771120974526616
92.118435491,1.0771293485918267
92.174715364,1.0771186193910274
92.230820604,1.07711964882774
92.287026046,1.0770954103829442
92.343132227,1.0770975706421337
92.399349489,1.077085680970465
92.455417309,1.0770803010031724
92.511639901,1.0770639936804973
92.567728582,1.0770588761305646
92.623959083,1.077050833090455
92.680000383,1.0770391608246628
92.736250256,1.0770349078695238
92.792322876,1.0770297139036376
92.848618699,1.0770199517851675
92.904689539,1.077005072400717
92.960895271,1.077009307881057
93.017005401,1.076988954458642
93.073202833,1.0770001298426681
93.129316634,1.0770021421118412
93.185585676,1.076979123897714
93.241729788,1.0769758221860777
93.2979804,1.0769747438179136
93.35408908,1.0769790070576755
93.410354692,1.0769819556980218
93.466459433,1.0769805441458813
93.522744846,1.0769647630395556
93.578892637,1.0769494182997283
93.635090979,1.076926455219238
93.69122986,1.076923503202589
93.747468261,1.076930930449579
93.803590652,1.0769435295655228
93.859806924,1.0769479288485446
93.915941475,1.076950704756343
93.972221238,1.0769305210352347
94.028250528,1.0769518937785818
94.08448834,1.0769660170778248
94.14062056,1.0769607515164683
94.196855253,1.076954239686571
94.252985194,1.0769559360160634
94.309238216,1.0769752926657281
94.365410287,1.0769478261220622
94.421590519,1.0769578685756132
94.47769274,1.076963985546507
94.533927051,1.0769716128395537
94.590050132,1.0769542632894138
94.646303594,1.0769440270637842
94.702470916,1.0769340437730053
94.758726338,1.076938023103285
94.814800719,1.0769404955710429
94.87106432,1.0769388421309904
94.927210581,1.0769243133891313
94.983415033,1.076939184499744
95.039531314,1.0769253117144615
95.095785737,1.0769139694883334
95.151899667,1.0768891614353426
95.208104569,1.0768832440013634
95.264206769,1.0769025377832004
95.320410281,1.076895349977133
95.376473102,1.076870848967088
95.432713384,1.0768757506078628
95.488848345,1.076871957368431
95.545087407,1.076872711841224
95.601156077,1.0768803377414788
95.657398539,1.0768799908352866
95.7135162,1.0768726144976128
95.769727052,1.07688629955692
95.825861183,1.0769009893879544
95.882115015,1.0768910187466723
95.938256576,1.076900782645994
95.994465927,1.0769020023178042
96.050635699,1.0768922982210005
96.106910981,1.0768931627087246
96.163079533,1.0768986089258632
96.219351525,1.076905098014161
96.275439086,1.0768962336518284
96.331685738,1.0769018050397254
96.387805158,1.0769085222019028
96.44404136,1.0768979431960397
96.500137231,1.0768965356017595
96.556366653,1.0769105214384451
96.612468774,1.0769035798413191
96.668748086,1.076889204883115
96.724847567,1.0768840304479936
96.781115629,1.076884502737296
96.83722564,1.0768885712174667
96.893471182,1.0768864505570985
96.949604423,1.076855278241497
97.005879316,1.0768572538746604
97.062028747,1.0768530122142104
97.118226058,1.0768427357574577
97.174335239,1.0768425009584703
97.230636852,1.0768489910804733
97.286762982,1.0768314200383038
97.343031635,1.0768259758952219
97.399076865,1.0768332527798372
97.455351228,1.0768327136092952
97.511435988,1.0768302171908197
97.56766975,1.0768260981928661
97.623790011,1.0768362001350145
97.680076553,1.0768295669262702
97.736176094,1.0768370247625516
97.792426616,1.0768341062389357
97.848549847,1.0768222192251486
97.904749968,1.076807658617532
97.960818599,1.0768052212601198
98.017093501,1.0767948795228162
98.073191602,1.076815928820219
98.129442434,1.076802908686997
98.185550315,1.0768032088464816
98.241805447,1.0768096942307233
98.297915288,1.0768080263222564
98.35415206,1.0767943785767198
98.410267531,1.0768165497233309
98.466543013,1.076813655313583
98.522672194,1.076804539972207
98.578898696,1.076803343155971
98.635019227,1.0767953180259988
98.691262449,1.076782554403496
98.747372639,1.0767764137081255
98.803620782,1.0767879076406888
98.859682972,1.0768007694739392
98.915943764,1.0767888069792595
98.972046715,1.0767896070082554
99.028312487,1.0767825972489737
99.084448258,1.0767763273918374
99.140715881,1.0767668471140686
99.196810611,1.0767621143072168
99.252980503,1.0767579981698037
99.309138554,1.0767510215172793
99.365404216,1.0767454849334206
99.421507567,1.076726825409835
99.477712048,1.0767248209161677
99.533830669,1.076711943369016
99.590090832,1.076723191816676
99.646177662,1.0767197741815397
99.702396563,1.076715943242685
99.758492854,1.0767329616947505
99.814756447,1.0767264507090024
99.870880628,1.0767321171855702
99.92710418,1.0767375645461215
99.98317397,1.076736424841924
100.039394211,1.0767200547616227
100.095517772,1.0767002070125105
100.151773355,1.0767032292299412
100.207965816,1.0767191004421275
100.264245569,1.0767166593947513
100.32037378,1.0767129569138372
100.376615072,1.0767237052749568
100.432702842,1.0767354306029473
100.488967674,1.0767285494304706
100.545097025,1.0767227650131668
100.601270317,1.0767153119411215
100.657412298,1.0766980148804421
100.71368245,1.0766818428901712
100.769863701,1.0766539484249449
100.826102264,1.0766462184511905
100.882244755,1.0766333225278633
100.938477977,1.0766346201842625
100.994574017,1.0766061894316512
101.05085513,1.076597702086694
101.106945581,1.0765839580915633
101.163205052,1.0765743844312858
101.219272723,1.076545793192621
101.275532035,1.0765490730461955
101.331675426,1.0765570023744062
101.387907348,1.0765700293656106
101.44404578,1.0765704902793511
101.500287281,1.0765791266439515
101.556433342,1.0765934515414763
101.612670704,1.0765961306487033
101.668785395,1.0765958209968645
101.725030577,1.0765976115233395
101.781118428,1.0765821610011885
101.83738189,1.0765556487858658
101.893530561,1.0765471317957305
101.949776493,1.0765358017091253
102.005898544,1.0765254053804634
102.062163837,1.0765055473275926
102.118291618,1.0764942373127302
102.17449996,1.0764783148473238
102.230584949,1.0764701182753351
102.286823622,1.0764590090974957
102.342869522,1.076459249807894
102.399121324,1.0764637706037472
102.455239765,1.0764771779935172
102.511508548,1.0764732985793468
102.567610678,1.0764730029310572
102.62386997,1.0764857636148317
102.680021841,1.0764732655485179
102.736186122,1.0764464339758644
102.792299663,1.0764221273197367
102.848564116,1.0764150428268677
102.904689577,1.076390260955038
102.960906048,1.0763942990475273
103.017009349,1.076406039546455
103.073286131,1.0763893797063788
103.129346682,1.0763623237988358
103.185629814,1.0763733873155514
103.241767186,1.0763834576654039
103.298016257,1.0763600812168255
103.354083708,1.0763639268808525
103.41032508,1.0763565360102183
103.466473931,1.0763660080839215
103.522642792,1.0763461300511494
103.578772663,1.0763338788781738
103.635069256,1.0763368008111651
103.691159586,1.0763378107651143
103.747440399,1.0763346203307151
103.803554089,1.0763209871414359
103.859799562,1.0763214661611527
103.915881372,1.0763269273709055
103.972123885,1.0763136304622074
104.028222345,1.0763240032392174
104.084421156,1.0763096535051935
104.140558847,1.0762979584373793
104.19680447,1.0762930061052802
104.252946621,1.0762941357041258
104.309144453,1.0762898429024477
104.365299633,1.076283712399875
104.421562165,1.0762737646471867
104.477632866,1.076257555413757
104.533916899,1.0762568488059379
104.59007387,1.076262025848078
104.646356203,1.0762623408846343
104.702445823,1.0762485173190617
104.758736585,1.0762575343329774
104.814883546,1.0762656147261678
104.871076758,1.0762620816042487
104.927191779,1.0762596735100494
104.983487641,1.0762583830962837
105.039583842,1.0762622336131786
105.095862304,1.076240514812517
105.151987765,1.076242145120258
105.208219677,1.0762349876553376
105.264279198,1.0762655710945548
105.32056449,1.0762704016230766
105.376712071,1.0762484670872074
105.432984293,1.0762428615423125
105.489115604,1.0762564136619002
105.545384437,1.0762640287263332
105.601535038,1.07626620274591
105.65774369,1.0762873105845796
105.713842811,1.0762613586634768
105.770117022,1.0762617418440381
105.826281424,1.0762547036994121
105.882490196,1.0762568507096955
105.938623637,1.076250410221295
105.994917479,1.076237321611231
106.05102821,1.0762345386415653
106.107299352,1.076239567012385
106.163427493,1.07623897199075
106.219644755,1.0762371769717047
106.275771356,1.0762382175464462
106.332055069,1.076244323786645
106.388167559,1.076235068667683
106.444404852,1.0762434710635997
106.500526512,1.0762441176992186
106.556806854,1.0762481350221509
106.612840644,1.076245207762397
106.669101227,1.0762313920835516
106.725233848,1.0762439441320495
106.78147707,1.0762462377778013
106.837624421,1.0762433383510992
106.893910613,1.076249086647736
106.949998644,1.0762486852345345
107.006236636,1.076245553508966
107.062390047,1.0762401879071233
107.11866126,1.076225395387231
107.1748341,1.0762325230559422
107.231135973,1.0762472611277532
107.287232734,1.0762336778075232
107.343485776,1.0762120327395488
107.399569577,1.076192695968754
107.455862229,1.0761863547179713
107.512041421,1.076179656117587
107.568234192,1.0761850619989048
107.624316372,1.0761792775361576
107.680614425,1.0761988430953147
107.736740576,1.0761715876798903
107.792986418,1.0761546377249338
107.84916152,1.0761544772615184
107.905429682,1.0761573449050783
107.961507912,1.0761341260141262
108.017729904,1.0761314622238427
108.073841975,1.076137104316744
108.130085347,1.0761358569922026
108.186172918,1.0761415824672924
108.24244959,1.0761464293076504
108.298559001,1.0761547143581327
108.354732572,1.0761389334298044
108.410870893,1.076115099248749
108.467154636,1.0761037644122475
108.523312557,1.0760969993213454
108.579566539,1.0760975068640868
108.63571679,1.076087535715626
108.691983702,1.07610461087178
108.748056903,1.0760913910264926
108.804288865,1.076094684019057
108.860432036,1.0760898853835772
108.916756598,1.0760697495358371
108.97293617,1.0760686156020574
109.029205822,1.0760560708555282
109.085335584,1.0760563263619003
109.141592296,1.0760566976219268
109.197722277,1.0760494621585386
109.254028199,1.0760489128889568
109.31013706,1.0760379315112945
109.366394892,1.0760319038254893
109.422583364,1.0760221778197991
109.478805426,1.076026380979858
109.534887376,1.0759999285216795
109.591140548,1.0760274750687653
109.647221758,1.0760209321742196
109.70341377,1.0760337394591855
109.759612682,1.0760299920448124
109.815876864,1.0760153629594975
109.872017325,1.0760192429064688
109.928278097,1.0759995459612395
109.984423418,1.0759926250668426
110.040700931,1.0759926531686173
110.096829432,1.0759952274687852
110.153058944,1.0759840898428314
110.209172425,1.0759651595247148
110.265446207,1.0759426332787074
110.321507327,1.0759207341666608
110.377757029,1.0759237213428359
110.43389199,1.075937962273328
110.490126882,1.0759301228889417
110.546270744,1.0759323927510762
110.602550306,1.0759496051151884
110.658629296,1.075957532363293
110.714926999,1.075962098631473
110.77105883,1.0759519291220427
110.827361802,1.0759524305061792
110.883470183,1.0759278391928533
110.939719956,1.0759195681839417
110.995788635,1.075906927945221
111.051988207,1.0759019074343938
111.108118098,1.0758889000183496
111.164401201,1.0758989255792875
111.220566982,1.07588604840209
111.276843305,1.0758898847094795
111.332950625,1.0758885901782702
111.389237037,1.0758809297109986
111.445328708,1.075873787803407
111.501600951,1.0758595714436723
111.557738982,1.075872773879462
111.613997674,1.0758829813465582
111.670113274,1.0759021979013488
111.726404477,1.0759064819405835
111.782554008,1.0758900704201015
111.83876292,1.0758781955682024
111.894858601,1.0758609142649642
111.951165033,1.0758465235543018
112.007269933,1.0758507531003954
112.063527096,1.0758411779695822
112.119638527,1.0758610961479769
112.175916289,1.0758543109304828
112.2320519,1.0758483362668876
112.288348933,1.0758496641660154
112.344470883,1.0758569526098463
112.400739676,1.0758450265175092
112.456860097,1.0758270003462438
112.513153049,1.0758190212249348
112.569320441,1.0758079531991178
112.625602393,1.0757877711280335
112.681745994,1.0757755431345473
112.738051856,1.0757946418793802
112.794128297,1.0757959390737462
112.850384469,1.0758133657997035
112.90649274,1.0758253170848038
112.962755793,1.075806826584981
113.018873873,1.0758079061978703
113.075135395,1.0758041600150647
113.131275246,1.075801198618231
113.187480878,1.075806872556272
113.243620209,1.0757924571629778
113.299941652,1.0757784878968486
113.356060952,1.0758047908248312
113.412278185,1.0757998885189133
113.468426356,1.0757883586573482
113.524703448,1.0757880014735992
113.580771369,1.0757764980813571
113.637021391,1.0757833956497478
113.693128061,1.0757739911038045
113.749388303,1.0757909405624912
113.805506414,1.07578774644154
113.861742297,1.0757780294827155
113.917888198,1.0757777237884665
113.9741014,1.0757556530688817
114.0302237,1.0757591361777838
114.086508532,1.0757567095227571
114.142690844,1.075741344533563
114.198944766,1.0757456479814844
114.255075297,1.0757428823264386
114.3113684,1.075735049986022
114.36746001,1.0757330407079575
114.423739333,1.0757155322751475
114.479841333,1.0757077651136338
114.536022735,1.0757105599878316
114.592110896,1.0757140651797232
114.648383068,1.0757304319949148
114.704545269,1.0756963872082625
114.760828231,1.0756933085335911
114.816975792,1.0756758115867924
114.873292605,1.0756596690162499
114.929357946,1.0756519093118944
114.985597898,1.075651708423595
115.041734408,1.075646909871145
115.09798278,1.0756349866013153
115.154135502,1.0756210490822464
115.210486205,1.0756258924807076
115.266617516,1.075631768982323
115.322884988,1.0756255246975346
115.378994659,1.0756038773945165
115.435237691,1.075612993035991
115.491359752,1.07562082275556
115.547588764,1.0756334553062976
115.603717345,1.0756258617092052
115.660006668,1.0756275676466562
115.716156758,1.075640112770264
115.772448111,1.0756447053150013
115.828575222,1.0756227768040134
115.884869304,1.0756286473440242
115.940997245,1.0756266778250645
115.997297688,1.0756122720088914
116.053451879,1.0756073082213533
116.109724141,1.0756145685473564
116.165858912,1.0756009571517053
116.222159405,1.0755984702253885
116.278225315,1.0756055111639093
116.334483858,1.0755903675210507
116.390639118,1.0755739815210457
116.446899301,1.0755784607058267
116.503015032,1.0755792785567788
116.559343275,1.075578218215545
116.615444905,1.0755669101299923
116.671708578,1.0755593843321145
116.727836828,1.075561227498187
116.78408706,1.0755612376157742
116.840238892,1.0755675737946766
116.896507465,1.0755493095940898
116.952629836,1.0755646788815154
117.008865277,1.0755737970163166
117.064995348,1.0755694852827073
117.121234581,1.0755676643050822
117.177368942,1.0755753293126162
117.233636985,1.075574926647794
117.289772236,1.075563727202591
117.346070708,1.0755649617044836
117.40231697,1.075578374161196
117.458535422,1.0755778707959023
117.514678423,1.075594943485841
117.570973076,1.075592717214765
117.627163088,1.0755666879250043
117.683452179,1.0755698960268278
117.739609091,1.0755697023853772
117.795915394,1.0755815319493793
117.852041864,1.0755674968924864
117.908340047,1.075592461713148
117.964427388,1.075619929457484
118.020644129,1.0756166015814645
118.07678987,1.0756123483886773
118.133028723,1.075579781704196
118.189163233,1.0755983442842987
118.245460296,1.0755901365885925
118.301593867,1.0755930031107084
118.357893629,1.0755813414601672
118.41400532,1.0755690754497047
118.470298173,1.0755666733040452
118.526430904,1.0755469667453477
118.582696256,1.0755513828299592
118.638819287,1.0755453618293696
118.695108439,1.0755352786618166
118.75124646,1.0755211485660896
118.807478203,1.0755367856458722
118.863619434,1.0755589098265275
118.919912296,1.075559850785789
118.976060337,1.0755528707453668
119.032326139,1.0755464529273466
119.08848042,1.075547013827656
119.144731253,1.0755391730205874
119.200824494,1.0755281022422472
119.257105456,1.0755096060941975
119.313214356,1.0755233718027006
119.369394708,1.0755275266864426
119.425525119,1.0755164735593616
119.481799071,1.0755035561092314
119.537958783,1.0754903744118585
119.594223935,1.0754839813885748
119.650316465,1.0754816329627035
119.706588077,1.07547446429023
119.762720218,1.0754705295312605
119.819030491,1.075471062067021
119.875204173,1.0754614804466271
119.931502125,1.0754541624694858
119.987608346,1.0754713954057802
120.043859088,1.0754408482936813
120.100027009,1.0754257964746579
120.156234241,1.0754521763416807
120.212354752,1.075448298626595
120.268615014,1.0754519746039288
120.324758315,1.0754401483545222
120.381016447,1.0754497910102796
120.437188479,1.0754486768188403
120.493440551,1.075454056797919
120.549500952,1.0754598570330631
120.605736993,1.0754388125876349
120.661859144,1.0754246938199776
120.718198507,1.0754181266147047
120.774309558,1.075426058359959
120.83058088,1.0754290753108167
120.886706211,1.075419601732189
120.942930743,1.0754120591104488
120.999057404,1.0754056799110094
121.055340976,1.0754127519144248
121.111460377,1.0754124086892485
121.16774451,1.0754094775846645
121.223894771,1.0754091842987392
121.280173543,1.0753969831180126
121.336282754,1.0754006967033953
121.392553896,1.075407770473962
121.448726107,1.0753891710025145
121.5049455,1.0753699728143777
121.56108349,1.0753441270131272
121.617403693,1.07534453132006
121.673596125,1.0753099606764271
121.729793126,1.075280185055843
121.785933407,1.0752841478227515
121.84220882,1.0752910616925955
121.89828025,1.0752870541631847
121.954575452,1.0752821774478427
122.010728243,1.0752714605353961
122.066968946,1.075257754329122
122.123097117,1.0752507414108292
122.179377049,1.0752579818806787
122.235475579,1.075261140366322
122.291726862,1.0752555722975756
122.347850663,1.0752549977738728
122.404088385,1.0752637616260379
122.460240836,1.0752478807324684
122.516489638,1.0752560973810121
122.572592988,1.0752329408732475
122.628914691,1.075216248890642
122.685029042,1.0752190623541227
122.741304225,1.0752303548871596
122.797447356,1.075213492800691
122.853699518,1.0752054139978235
122.909810808,1.075199831904734
122.966091441,1.075193354875082
123.022223732,1.0751602281246324
123.078504665,1.0751465959462674
123.134602575,1.0751278329704197
123.190880257,1.0751170709072106
123.246972028,1.075111763959324
123.30328836,1.075081559901764
123.359463002,1.075072464736387
123.415762235,1.0750590946240948
123.471897096,1.075039716299777
123.528216318,1.0750497932962317
123.584379949,1.0750473451273286
123.640568781,1.0750354369422912
123.696755953,1.0750137255449144
123.753003565,1.074994004048185
123.809103535,1.0749900772699255
123.865371497,1.074983277759948
123.921542429,1.0749961986271406
123.977839072,1.0749877733685975
124.033970693,1.0749795602144905
124.090296796,1.0749852688086792
124.146431766,1.0749814689382564
124.202680638,1.0749702238678112
124.258788869,1.0749461741918824
124.315105382,1.0749423300054588
124.371282224,1.074936034913376
124.427541106,1.07494735418602
124.483682776,1.074952512138786
124.539982649,1.0749480288207942
124.596023169,1.0749601727884115
124.652319292,1.074973374475859
124.708438153,1.0749765077675748
124.764727975,1.0749639157428328
124.820884766,1.074960813512406
124.877150099,1.0749797703186008
124.93330957,1.074973243897376
124.989548652,1.0749616135493691
125.045664643,1.0749551910070054
125.101916574,1.0749724841262236
125.158071386,1.074977734116646
125.214365048,1.0749663222839627
125.270483839,1.0749678865759125
125.326788822,1.0749605537152094
125.382888153,1.0749841446247201
125.439179805,1.0749795259431187
125.495319036,1.0749926582458547
125.551615239,1.0749597552710017
125.6077584,1.07495348734125
125.664049592,1.0749438425637083
125.720223994,1.0749515791174888
125.776467735,1.0749568328003862
125.832610237,1.0749701163608298
125.88896514,1.0749498670287314
125.945136171,1.074935267616402
126.001420814,1.074929715751151
126.057581635,1.0749353457194561
126.113866077,1.0749293898465155
126.169930307,1.0749136800596406
126.22624603,1.0749111701585374
126.282395542,1.0748955655326267
126.338617684,1.0748924021977464
126.394754134,1.0748819017980795
126.451003136,1.0748655086122882
126.507144777,1.0748736059334876
126.56339623,1.0748606602917945
126.619573241,1.074863971278691
126.675883664,1.0748817471687666
126.732023055,1.074867087513889
126.788322997,1.0748624822831367
126.844477308,1.0748482259490653
126.900805302,1.0748207684375393
126.956922783,1.0747979992746781
127.013209694,1.0747880992646013
127.069342955,1.0747892922746618
127.125584668,1.074772448252308
127.181717569,1.0747579062212376
127.237982401,1.0747216171103007
127.294103632,1.074708017788166
127.350304493,1.0747013733951265
127.406475435,1.0746767438517701
127.462753447,1.0746719480364104
127.518852588,1.0746668967898394
127.575170101,1.0746614778333146
127.631312361,1.074642017385661
127.687560113,1.0746548940905187
127.743690905,1.0746380816219248
127.799985987,1.0746405085159738
127.856098728,1.0746473608457943
127.91238501,1.0746363727691237
127.968547291,1.0746187480418434
128.024796314,1.0746053523108685
128.080883844,1.074621686160169
128.137138206,1.0745966180913487
128.193314818,1.074566596956257
128.24960939,1.0745541289218057
128.305752641,1.0745611376464945
128.362020704,1.0745499309484288
128.418160205,1.074552748182266
128.474361587,1.0745664480629558
128.530531178,1.0745700642770146
128.586787059,1.0745711206173214
128.642949651,1.0745751649303157
128.699181043,1.0745637270498059
128.755354084,1.0745653265396375
128.811638037,1.074553955454187
128.867697557,1.0745279839484962
128.923987129,1.0745181034119293
128.980168601,1.0745054283613682
129.036569434,1.0745099646703933
129.092713496,1.0745097658310223
129.148994908,1.0745072355112153
129.205144029,1.0745103079908658
129.261383071,1.074481348368365
129.317551302,1.0744942793602577
129.373805045,1.074487495535621
129.429931916,1.0745077468266766
129.486189127,1.0745037082288007
129.542312278,1.0744986710944118
129.598639151,1.0744906590905785
129.654784572,1.0744904840483611
129.710997064,1.0744751855891141
129.767123045,1.0744465149310976
129.823308416,1.074447853133715
129.879446667,1.0744391828187956
129.93576476,1.0744183800174205
129.991932292,1.07439840464027
130.048159124,1.0743998094255998
130.104322845,1.0743899204747305
130.160653107,1.0743835735255167
130.216746408,1.074367439435545
130.27297398,1.074380130213944
130.329150092,1.074396091993477
130.385435594,1.0744072806204752
130.441572455,1.0743892820611398
130.497878957,1.0743891538819672
130.554043819,1.0743777274293382
130.610273551,1.074397106050447
130.666401462,1.0743785740938663
130.722691004,1.0743707877683895
130.778803385,1.074397989835448
130.835051307,1.0743918319519863
130.891258409,1.0743803122911497
130.947524071,1.0743876464231787
131.003646572,1.0743844150017952
131.059952894,1.0743761755389627
131.116064545,1.0743651743518747
131.172352598,1.0743688443939068
131.228474279,1.074372396380119
131.284756861,1.0743798750533498
131.340931442,1.0743597959995927
131.397205384,1.0743818341092166
131.453347596,1.0743768946817351
131.509664268,1.0743909372369755
131.565775709,1.0743852821163258
131.622086372,1.0743850153434966
131.678265223,1.0743964535491424
131.734560526,1.074386605255894
131.790657996,1.0743916533185025
131.846926089,1.0743822663451998
131.90309416,1.074354671662567
131.959288501,1.0743736794733552
132.015439663,1.0743876795404104
132.071707215,1.0743939343403575
132.127891337,1.0744009659039513
132.184162119,1.0743742424370382
132.24028431,1.074366672965258
132.296534651,1.074391905178153
132.352685883,1.0743923913312878
132.408977206,1.0744043629876951
132.465141307,1.07441780855839
132.52144165,1.0744230127510748
132.577631651,1.0744072242151084
132.633921313,1.074402708729375
132.690082955,1.0744195916477282
132.746362607,1.0744204356897558
132.802516228,1.0744166294887976
132.858783071,1.0743935462589265
132.91483485,1.0744030430875589
132.971135903,1.0744078466145317
133.027261954,1.0743933540735464
133.083579137,1.0743808025189379
133.139688408,1.0743840474339534
133.19599996,1.0743702151889245
133.252174161,1.0743758516719746
133.308412563,1.074373118338048
133.364588295,1.0743721805693696
133.420903538,1.0743634079662172
133.477051839,1.0743559951527004
133.533340121,1.07434460504684
133.589478402,1.0743526389519964
133.645759575,1.0743533060555355
133.701867336,1.0743494604423718
133.758201049,1.0743509898989416
133.814341249,1.0743355132564625
133.870614012,1.0743318894212648
133.926741573,1.074322945897764
133.983046875,1.0743457121739766
134.039208547,1.0743557081336412
134.095479868,1.0743682866902007
134.151610729,1.074385101071725
134.207946193,1.0744068213840077
134.264116974,1.074426041000822
134.320384936,1.0744394367134833
134.376588038,1.0743864804011145
134.43287977,1.074384454539012
134.488987611,1.0743853551291587
134.545265674,1.0743783939860672
134.601454905,1.0743922690156924
134.657671517,1.074404992845357
134.713875768,1.074413634262139
134.770207421,1.0744042929442599
134.826366023,1.0743964542485662
134.882642825,1.0743835548266618
134.938826767,1.0743840194014826
134.995139909,1.074402541564842
135.05125859,1.074393007924212
135.107531662,1.0743956158527046
135.163676073,1.0743846667434602
135.219984536,1.074360781423907
135.276125477,1.0743489683716756
135.332375769,1.0743488803729908
135.38851232,1.0743125666417104
135.444767312,1.0743299960504393
135.500876403,1.0743112138296096
135.557179746,1.07429280786881
135.613346016,1.0742990306913374
135.66966575,1.0742826786094217
135.725839691,1.0743006862038635
135.782104383,1.0742887809590025
135.838208044,1.0742992605442565
135.894501457,1.0742897432730765
135.950657257,1.0742693941696688
136.00695872,1.0742642417535713
136.063115111,1.0742588157081214
136.119449754,1.0742479460240455
136.175645366,1.0742450703800834
136.231906618,1.0742429493032373
136.288084039,1.0742507508641206
136.344396392,1.074239441388064
136.400461243,1.0742461137195074
136.456736135,1.074246848462319
136.512895706,1.074256438555487
136.569166078,1.0742435383977367
136.625299269,1.0742270888181562
136.681644792,1.0742377138731152
136.737780724,1.074238658451826
136.794040176,1.0742446995678716
136.850179316,1.0742398148178234
136.906430339,1.0742622402252018
136.96261555,1.0742528364652606
137.018841842,1.0742456801874065
137.075031604,1.0742262665979376
137.131417947,1.0742196286314794
137.187480727,1.0742217527501132
137.243730479,1.0742254648355845
137.299909961,1.0742293861680665
137.356214374,1.0742064842315229
137.412318504,1.0742044786161633
137.468622607,1.0741949691951922
137.524788178,1.0741757101535918
137.58103375,1.0741844677982177
137.637204662,1.074173990907066
137.693514784,1.0741884271489721
137.749682815,1.0742022543400287
137.805947567,1.0741994731004354
137.862054468,1.074168547050446
137.918318871,1.0741725035615428
137.974446142,1.0741715629291506
138.030759314,1.0741792862540152
138.086876865,1.074161152795114
138.143149447,1.0741652996382065
138.199294529,1.0741531673728337
138.255597441,1.0741527821217045
138.311790532,1.0741508854017834
138.368057384,1.074156512394841
138.424186176,1.0741384619693766
138.480459648,1.0741446675178739
138.536613289,1.0741489269179665
138.592896672,1.0741365792935074
138.649084213,1.074138036881592
138.705342145,1.0741364801763547
138.761484126,1.0741260778806094
138.817800519,1.0741167738129933
138.874002601,1.0741210413827127
138.930254562,1.0741243870245396
138.986453454,1.0741321595213766
139.042765737,1.0741097154472157
139.098906048,1.0740980179175657
139.155169411,1.0741030721314075
139.211314631,1.0740820540916434
139.267635114,1.0740823897119547
139.323776465,1.0740926476897805
139.380058248,1.0740901804936775
139.436209499,1.0741092725561106
139.492545031,1.0740941189142956
139.548728393,1.0740818894130713
139.605026416,1.0740684864210106
139.661149067,1.0740389391572782
139.717422889,1.0740404858098773
139.773586921,1.0740526768652947
139.829872722,1.0740566593929057
139.886035084,1.0740466302985137
139.942347237,1.0740197389861255
139.998507288,1.0740376943908059
140.054853421,1.0740323217946397
140.110973391,1.0740390314259265
140.167257084,1.0740285799842362
140.223405895,1.0740203460639632
140.279646557,1.0740254336309298
140.335780199,1.0740226648637803
140.3920767,1.0740290496673373
140.448202251,1.0740204004094613
140.504502574,1.0740044217567017
140.560663795,1.0739879717828742
140.617003099,1.0739650742031814
140.673139739,1.0739616517367223
140.729477572,1.0739444024157216
140.785671254,1.0739461169953763
140.841969677,1.073936706906573
140.898160708,1.0739455481454265
140.954458971,1.0739299557712276
141.010653622,1.0739179336178175
141.066928584,1.0739285797623697
141.123083276,1.0739263213769215
141.179368508,1.0739254903443178
141.235472939,1.073920366605074
141.291772971,1.073899127270694
141.347981883,1.0739106057856986
141.404327656,1.0739027353721446
141.460465477,1.0738997055647335
141.51677818,1.0739055419715693
141.572992761,1.073899516516948
141.629235043,1.0739107158685075
141.685391405,1.0739074430275275
141.741646067,1.073904630960756
141.797819258,1.0739107298603359
141.85408565,1.0739025283010846
141.910248811,1.0739100897398823
141.966613255,1.0739105041764063
142.022701485,1.073918713961153
142.079015648,1.0739033984027346
142.135203179,1.0738983832632851
142.191512622,1.0738809500379238
142.247661313,1.0738738395271359
142.303995416,1.073876628989743
142.360180498,1.0738570919722978
142.41645062,1.0738569988615834
142.472594381,1.073852526270391
142.528924064,1.0738516456330098
142.585116885,1.0738603935626239
142.641439608,1.0738607197621592
142.69759628,1.0738588133765532
142.753883422,1.073851550507017
142.810008403,1.0738560086914541
142.866317486,1.07383472380319
142.922552577,1.0738437161785104
142.97877971,1.073839710321564
143.03487347,1.073839487826774
143.091227293,1.073824868671419
143.147394874,1.0738170504198226
143.203668357,1.0738245147465202
143.259854078,1.073826227509701
143.316156,1.0738146198287897
143.372234921,1.0738033296519796
143.428546644,1.0738217916233357
143.484743035,1.0738313349697775
143.541009228,1.0738303094108863
143.597156758,1.0738263766759217
143.653494691,1.0738156121396862
143.709685923,1.0738240786556277
143.765971246,1.0738092107518071
143.822112297,1.073806537788425
143.878386889,1.0737995178452255
143.93454883,1.0737703430407255
143.990903123,1.0737804848595545
144.047044134,1.0737750820072265
144.103398158,1.0737767367525355
144.159494858,1.0737694819853258
144.21578116,1.0737728488620406
144.271982612,1.073772664423735
144.328301835,1.0737672411187258
144.384441566,1.0737615676950507
144.440754189,1.0737575003476842
144.49693572,1.073756620935443
144.553198192,1.0737613507259873
144.609399844,1.073768084125526
144.665755607,1.0737639928545708
144.721857018,1.0737669026765013
144.77816768,1.0737612297734853
144.834354752,1.073780059622747
144.890668604,1.0737878507669305
144.946820196,1.073791895099772
145.003157509,1.0737810879685417
145.05937837,1.0737734932433947
145.115653223,1.0737896881725515
145.171780784,1.073772809143345
145.228082786,1.073767133979621
145.284250148,1.0737541512478648
145.340513129,1.0737561049521183
145.396685761,1.0737618431757887
145.452984483,1.0737512220574246
145.509117085,1.0737347332129006
145.565425478,1.0737375721442879
145.621582768,1.0737536601803959
145.677887511,1.0737528550599156
145.734015862,1.073760939139469
145.790311105,1.073740524505393
145.846453616,1.073732987116074
145.902724998,1.0737332434239706
145.958944329,1.0737430938745414
146.015284962,1.0737202347362396
146.071508244,1.0737195738959084
146.127819497,1.073708332871817
146.184046209,1.0737025430296472
146.240373282,1.0737000705147972
146.296524043,1.0736952216896927
146.352814745,1.073662193900863
146.408952756,1.0736527513619922
146.465222749,1.0736582051877113
146.52142063,1.0736606995041944
146.577703222,1.0736656883409506
146.633861334,1.073645401264221
146.690137716,1.0736424562406397
146.746273147,1.0736376111751296
146.80258498,1.073629380652049
146.858711561,1.073629476466157
146.915001933,1.073610446632781
146.971183475,1.0735986300061384
147.027504108,1.073587202800855
147.083616168,1.0735999436106007
147.139920361,1.073593153042313
147.196133313,1.0735938099503775
147.252389835,1.0735752026629428
147.308551476,1.0735637804039717
147.364821588,1.0735743713688097
147.420986079,1.0735703752709596
147.477320042,1.0735736915603153
147.533522894,1.073555440019401
147.589848727,1.0735742385566551
147.645997918,1.0735559100129841
147.702310931,1.073532476866538
147.758527412,1.0735377617959698
147.814860995,1.0735355843577796
147.871044057,1.073538177845855
147.927371279,1.0735421206608722
147.983582231,1.0735348924371841
148.039873414,1.0735187093500496
148.096078566,1.0735240014729825
148.152394938,1.0735044988993276
148.208498158,1.0735004065469782
148.264792561,1.0734805786509902
148.320974963,1.073486455922136
148.377264595,1.073488059371611
148.433442787,1.0735078431728406
148.489774969,1.0735036554013888
148.545969601,1.0735088750212773
148.602241833,1.07349927120764
148.658368794,1.0735049187278267
148.714718048,1.0734963578139571
148.770909859,1.0734982700338818
148.827230101,1.0735031328218934
148.883499334,1.073499773893107
148.939817057,1.0734987688469149
148.995955678,1.0734691431226053
149.052278881,1.0734522758656766
149.108458492,1.073437972884974
149.164788585,1.0734320063148313
149.220929466,1.073415029219312
149.277225538,1.073412854038315
149.33339727,1.073411346549302
149.389687942,1.073397362594558
149.445862373,1.0733991644018075
149.502148026,1.0733795036347025
149.558265237,1.0733879694846908
149.6146031,1.0733640181729327
149.670808971,1.0733503820515733
149.727112424,1.073351257514838
149.783275705,1.073332145071302
149.839595818,1.0733297577704934
149.89579123,1.0733343659784518
149.952043701,1.0733066445751716
150.008219073,1.0732936534018447
150.064531196,1.0732828952764972
150.120671877,1.0732842273799135
150.17698452,1.0732686623300045
150.233176371,1.0732781469604808
150.289494844,1.0732662117951313
150.345673275,1.073262480802271
150.401981478,1.0732863455888781
150.45819936,1.0732798809283393
150.514486132,1.0732853076602404
150.570616073,1.0732840285076706
150.626938796,1.0732834165647986
150.683105877,1.0732913826230692
150.73937402,1.073274856291882
150.79551443,1.0732557356297558
150.851818073,1.0732538542240424
150.907991654,1.0732458794091098
150.964283087,1.0732414441249583
151.020467628,1.0732401738724042
151.076784851,1.0732348524237103
151.132904901,1.0732113133107721
151.189215604,1.073216160819362
151.245382576,1.0732091881070456
151.301660168,1.0732019929185692
151.357778608,1.0731774518318538
151.414106442,1.0731678851583883
151.470317013,1.073153349165094
151.526619826,1.0731595965267562
151.582839198,1.0731842391595858
151.63917803,1.0731870758021897
151.695281041,1.0732045815627742
151.751598344,1.073214050556051
151.807788866,1.073206380603889
151.864117419,1.0732107879107255
151.920296,1.0732237079547544
151.976615782,1.073200136969975
152.032785244,1.0731931697477461
152.089058436,1.0731855207700414
152.145199497,1.0731892511209877
152.20153573,1.0732197348024026
152.257679941,1.0732421743289167
152.313965684,1.0732293884249864
152.370113945,1.0732096574505403
152.426426778,1.0732131329823018
152.482563698,1.0732023661794705
152.538850241,1.0732156744791204
152.595059783,1.0731955590215438
152.651394936,1.0731986294554898
152.707604557,1.0731913831469624
152.76391399,1.0731846447019766
152.820080391,1.0731913586393416
152.876408094,1.0731801724083387
152.932573085,1.0731869037880541
152.988922308,1.0731813264032957
153.045033369,1.0731800158164413
153.101321541,1.073182527865583
153.157516903,1.0731673679232365
153.213884276,1.0731710714952587
153.270027568,1.0731896664312315
153.32636991,1.0731989628356036
153.382591932,1.0732043273422216
153.438851824,1.0731797851095937
153.495006226,1.073172019516934
153.551347428,1.0731801838653574
153.607481869,1.0731618713533215
153.663768482,1.073165482513621
153.719936313,1.0731566351942294
153.776213546,1.0731534493943469
153.832343296,1.0731538514639773
153.888701479,1.0731508789753936
153.944915201,1.0731428127606755
154.001261824,1.0731375141862178
154.057441236,1.0731503092861983
154.113735558,1.0731557296483738
154.16996147,1.073143027099782
154.226256182,1.0731200554926643
154.282415524,1.0731057782129796
154.338786137,1.0730873974230326
154.394920178,1.073092254037132
154.45123495,1.0730838849078623
154.507418952,1.0730640315557525
154.563731515,1.0730673903957921
154.619880816,1.0730749119212437
154.676208858,1.07310129367952
154.73241384,1.073096478794876
154.788681952,1.073123620682577
154.844843084,1.0731223901230682
154.901161087,1.0731026907560712
154.957371968,1.073096649871054
155.013672441,1.073100351763995
155.069849382,1.0730938134802932
155.126209785,1.0731002055082863
155.182369677,1.0730923026223476
155.238704349,1.0730767371564969
155.29486985,1.073071148761115
155.351173133,1.0730636766521517
155.407342155,1.0730911318900143
155.463628277,1.0730880443441138
155.519757588,1.0730852347844209
155.576071151,1.073083210871957
155.632252412,1.0730993850842292
155.688620825,1.073108784781972
155.744845238,1.0731175992469926
155.801159749,1.0731145471725418
155.857362271,1.0731176625191203
155.913735385,1.0731009420298763
155.969914356,1.0731045652830506
156.026230169,1.073106735447907
156.08245587,1.0730932162364222
156.138797454,1.073098377190421
156.195037076,1.0730846936725
156.251350139,1.073077052816565
156.30753037,1.073070371208393
156.363865472,1.07307210989604
156.420106614,1.073069893767075
156.476431217,1.073088020487711
156.532539128,1.0731124130324006
156.588896002,1.073105314385189
156.645084233,1.0730928642037367
156.701424656,1.0731045277576268
156.757562547,1.0730879679106404
156.813854849,1.073097222455868
156.870569376,1.0731071203343168
156.926849558,1.073095864698526
156.98309005,1.0731009266602096
157.039407123,1.0730721020545495
157.095603915,1.0730515978147745
157.151904957,1.0730605615062294
157.208136279,1.0730533804487552
157.264451291,1.073055016135052
157.320578643,1.07305435132009
157.376890375,1.0730454680794206
157.433116107,1.073037122293954
157.48944918,1.0730317681199881
157.545643841,1.0730372572925329
157.602020625,1.0730646385491716
157.658204677,1.0730698950568875
157.714527879,1.073062119433857
157.77070173,1.073067383190204
157.827042583,1.073067133216869
157.883170744,1.0730568545649506
157.939484257,1.073058304965265
157.995727109,1.0730466061736077
158.052076692,1.0730434234208681
158.108233963,1.0730514258621824
158.164561766,1.073054461480883
158.220760958,1.0730457641955768
158.27709853,1.073031477028077
158.333276292,1.0730344474107916
158.389611535,1.0730089375979217
158.445750906,1.0729928971490479
158.502061939,1.0729903994338057
158.55825175,1.0729728080874252
158.614611753,1.0729532788713476
158.670761904,1.0729540877918355
158.727054497,1.072947265179525
158.783228768,1.0729328277311396
158.839580331,1.0729296834955437
158.895746722,1.072902025039854
158.952100055,1.0729051516364903
159.008303047,1.0729013080915484
159.06458117,1.0729049978844292
159.120810051,1.07287885175319
159.177133374,1.0728714936717658
159.233313536,1.0728737227093577
159.289660609,1.0728723989044318
159.345913151,1.072853052559487
159.402252393,1.0728559329119325
159.458409445,1.0728470784713318
159.514709428,1.0728220297634885
159.570859249,1.0728209444284842
159.627135581,1.0728381000168161
159.683350482,1.0728220468663405
159.739703316,1.072809223632581
159.795913038,1.0728275874983797
159.85221033,1.0728331560509
159.908416171,1.0728537858230331
159.964777194,1.0728600329437012
160.020966266,1.0728690417808737
160.077279139,1.0728683921343
160.133472831,1.0728606207446567
160.189806293,1.0728490917876568
160.245947924,1.0728374166446222
160.302301057,1.072843208859959
160.358502699,1.072833962997851
160.414822892,1.0728310739573692
160.471043893,1.0728140350832582
160.527412937,1.0728054828488798
160.583604508,1.072815660176741
160.639894551,1.0728084401381086
160.696086773,1.0728001402580238
160.752438115,1.0728031791230892
160.808628447,1.0728038457003426
160.864934229,1.0727685500657187
160.921133821,1.0727783833207012
160.977418524,1.0727887979727426
161.033575564,1.0727828563937567
161.089886697,1.0727986932212294
161.146072569,1.0728079578625875
161.202372962,1.0727915926810605
161.258559742,1.0727740602778875
161.314876205,1.0727669589410587
161.371020366,1.072760671398455
161.427333379,1.0727667710007858
161.483530691,1.0727849139143777
161.539906524,1.0727818301148218
161.596076795,1.0727930967029635
161.652429709,1.0727828424062587
161.70861798,1.0727797778537118
161.764882033,1.0727789414725852
161.821075554,1.072768179674608
161.877367456,1.0727566331215959
161.933549878,1.072748138290365
161.98985373,1.072744119757276
162.046043252,1.072723148640244
162.102357694,1.072721448800038
162.158475185,1.0727070781852335
162.214835638,1.072702051170224
162.27104191,1.0727089338220686
162.327398983,1.0726905562643019
162.383609925,1.0726759705526094
162.439991368,1.0727064718634287
162.49617797,1.0726824046264676
162.552504453,1.072695197486995
162.608668933,1.0726713662099248
162.665004107,1.072672529392313
162.721150718,1.0726588760733615
162.777482881,1.0726561626145108
162.833697063,1.0726664115377618
162.890067425,1.0726659795782911
162.946330068,1.0726649621026725
163.002663461,1.072677398222568
163.058891963,1.072675965124505
163.115159085,1.072671795895607
163.171309626,1.0726610301381798
163.227633029,1.0726720908977252
163.283881381,1.0726664840969147
163.340194354,1.072651159154699
163.396410285,1.0726681581099455
163.452733308,1.0726657335932674
163.508918339,1.0726706749544939
163.565290213,1.0726467265618058
163.621499015,1.0726367295577373
163.677818987,1.0726277748558772
163.734046929,1.0726367941592099
163.790402112,1.072643124471227
163.846624454,1.0726589483266529
163.902965547,1.0726723345615499
163.959181948,1.0726636172566344
164.015472151,1.072657041537073
164.071651212,1.0726393834910035
164.128010206,1.0726405661221483
164.184206588,1.0726291076128278
164.24056888,1.0726482952819116
164.296718041,1.0726451575085714
164.353049494,1.072660111219671
164.409268136,1.0726496837099873
164.465528968,1.072640117555983
164.521708309,1.0726289710423589
164.578049643,1.0726169694692904
164.634278185,1.0726054602662891
164.690599397,1.0725988541256706
164.746822219,1.0725922046332057
164.803171042,1.0725887075059626
164.859327303,1.0725824670943345
164.915646616,1.0725798592630902
164.971842498,1.0725776197208696
165.02818183,1.0725575887268068
165.084362922,1.0725435606423783
165.140718715,1.0725335353968601
165.196917597,1.0725251681028247
165.25323575,1.0724911390324945
165.30942302,1.0724785194880875
165.365726053,1.072467526056539
165.421919375,1.0724739476923
165.478251378,1.0724562003217977
165.53445466,1.0724538620212936
165.590788222,1.0724207851379193
165.646970854,1.0724300478370044
165.703296027,1.0724189449026893
165.759534339,1.0724076514188232
165.815827531,1.0723968553708925
165.872038133,1.072396748494013
165.928347545,1.072376391617714
165.984569887,1.0723803713180415
166.04090083,1.0723837459043357
166.097115781,1.0723842661899023
166.153461154,1.0723811250618107
166.209639826,1.0723725213094164
166.265973129,1.072382714376049
166.322207031,1.072374321892264
166.378542343,1.0723773713496731
166.434717315,1.0723707777997162
166.491105929,1.072377897227228
166.547340651,1.0723757378794339
166.603617593,1.0723846414713498
166.659836494,1.0723925684074962
166.716181248,1.0724016915761698
166.772360579,1.072421344087843
166.828716922,1.0724323449872761
166.884913693,1.072451815135574
166.941251106,1.0724333098971661
166.997443898,1.0724143606892598
167.053790611,1.0724146693595202
167.110019673,1.0723939689518178
167.166360256,1.0724131244018311
167.222570828,1.0723935111217051
167.278940261,1.0723951846692983
167.335151233,1.0724131935553736
167.391479605,1.0723999131772741
167.447640196,1.0724073240797576
167.503975669,1.0724200501860528
167.560193621,1.0723956759993118
167.616525834,1.0723857835536132
167.672744346,1.0723890702957264
167.729102639,1.0724023722538483
167.78529208,1.0723982756572348
167.841656334,1.0723691088956244
167.897886546,1.0723675444237768
167.954237958,1.0723510462052184
168.01044902,1.0723683993936293
168.066819133,1.0723667861990995
168.122989995,1.0723567043235673
168.179319357,1.0723568711775806
168.235525779,1.0723709932099421
168.291896353,1.072362076332041
168.348067864,1.0723724918941626
168.404406247,1.0723738136182732
168.460640638,1.0723628543538308
168.516964151,1.072373807313462
168.573180613,1.0723559096807282
168.629569067,1.0723361625648045
168.685767638,1.0723396911787437
168.742140861,1.072350468222146
168.798324033,1.0723682232736473
168.854652306,1.072361351809152
168.910886738,1.0723728974215097
168.967235681,1.0723638504957889
169.023479992,1.0723687918289428
169.079849306,1.0723827439560665
169.136065148,1.072356059314369
169.192383361,1.0723738176279984
169.248585132,1.0723730645388558
169.304848594,1.0723711120060697
169.361044946,1.0723909556422488
169.417409879,1.0723836607797432
169.473608861,1.0723957084656772
169.529940773,1.072410007749752
169.586145245,1.0724084996965777
169.642498068,1.072404167827242
169.69866396,1.0723904758635479
169.755029193,1.0723911849669903
169.811215984,1.0723967367722749
169.867563147,1.0723956008494004
169.923749699,1.0723911714367453
169.980086692,1.0723827339309144
170.036283743,1.0723977965582299
170.092579105,1.0723969111998926
170.148765217,1.0723911694868797
170.20509001,1.0723805839797775
170.261315762,1.0723864517280366
170.317645404,1.0723819660262632
170.373872956,1.0723777903898903
170.430218239,1.0723641985378198
170.486418621,1.072359639174437
170.542778314,1.072343974113965
170.598989675,1.0723450439344435
170.655275818,1.0723802333216232
170.71146153,1.0723769352039465
170.767817983,1.0723782125402772
170.824050144,1.0723745226503165
170.880376127,1.0723624612345137
170.936591759,1.0723597104132638
170.992955292,1.0723583420121805
171.049141544,1.072354654268973
171.105519397,1.0723361915794674
171.161742589,1.0723387875211434
171.218102912,1.0723329870141163
171.274272943,1.072329352481297
171.330624356,1.0723395204783277
171.386865848,1.0723468237919163
171.443150441,1.0723426261645674
171.499305022,1.0723479841475865
171.555633095,1.0723595859735888
171.611819376,1.0723562509548905
171.668163019,1.0723660925035399
171.724386661,1.0723635812719745
171.780726944,1.0723669790383792
171.836940176,1.0723750011426854
171.893277658,1.0723698063596927
171.949493,1.0723607855291744
172.005873464,1.0723470013053669
172.062065465,1.0723626936269626
172.118456328,1.0723592983302592
172.17467573,1.0723683911691708
172.231007073,1.0723432432215496
172.287282796,1.0723494024218043
172.343659359,1.0723485302124174
172.39981977,1.0723488086287436
172.456145963,1.0723449407506105
172.512366495,1.0723482596517597
172.568675357,1.0723335249712105
172.624870849,1.0723160586676068
172.681260802,1.0723201414616432
172.737439054,1.0723274168693044
172.793813967,1.0723298065981604
172.850043679,1.0723106926395103
172.906388551,1.0723011558802578
172.962625404,1.0722852692296678
173.018987507,1.0722642129248732
173.075186169,1.0722650921070804
173.131574832,1.0722554249590082
173.187778423,1.072244415493889
173.244095766,1.0722206300459571
173.300304948,1.0722247911732314
173.356624511,1.0722356829854771
173.412861422,1.07222739879272
173.469216406,1.0722202466837139
173.525459518,1.0722181260874106
173.58178492,1.0722396059520907
173.637993722,1.0722342125110416
173.694334885,1.072235250353782
173.750524466,1.072242384785896
173.806837859,1.0722684398133953
173.863039871,1.0722602618363084
173.919381114,1.0722547400800004
173.975562565,1.072256090209583
174.031951818,1.0722540456527028
174.088194621,1.0722382149729364
174.144463703,1.0722229960723781
174.200690214,1.0721972291979271
174.257038147,1.0722000103988554
174.313246339,1.0721921039624664
174.369568192,1.0721954042695212
174.425779774,1.07217563365611
174.482094886,1.0721822110952026
174.538253528,1.072173084880736
174.594592211,1.0721648475209973
174.650802663,1.0721508554534034
174.707153235,1.072137679912766
174.763355037,1.0721307531652533
174.81969631,1.0721284673502383
174.875953822,1.0721301646831174
174.932328356,1.0721131566138178
174.988568907,1.0721120197169238
175.04487817,1.0721059562228374
175.101117802,1.0720988190655363
175.157477665,1.0721000242410779
175.213675826,1.0720941393849583
175.27007441,1.072089913513839
175.326286982,1.0720870793711432
175.382596565,1.0720822736561715
175.438831307,1.0720825042184436
175.495128359,1.0720717826097834
175.551351411,1.0720931150582944
175.607724984,1.07208722215382
175.664012727,1.0720751634741355
175.720318969,1.0720929636304353
175.776546261,1.0720945554786472
175.832914234,1.072087062840499
175.889079726,1.0720777837670998
175.945432349,1.072081997866525
176.00165102,1.072083621835573
176.057998393,1.0720692838963546
176.114211645,1.072075485820036
176.170566208,1.0720566280412327
176.22681707,1.0720533491869635
176.283155413,1.0720534783171376
176.339364545,1.0720459992230968
176.395762418,1.0720295445073569
176.45198268,1.0720271484150892
176.508313693,1.072012018805546
176.564549475,1.0720354394499447
176.620943038,1.0720465958890677
176.67713183,1.072041726760631
176.733510713,1.0720272257639727
176.789742825,1.0720374592598265
176.846099028,1.0720480880706071
176.902263949,1.0720360654496426
176.958667103,1.0720448164583825
177.014924765,1.0720499475796113
177.071273978,1.0720475372423406
177.12747811,1.0720405602261174
177.183869063,1.0720401304274845
177.240059745,1.0720480864820117
177.296423517,1.0720543781850804
177.352637489,1.0720512774874935
177.409049253,1.0720610223592884
177.465273295,1.0720598885084962
177.521599057,1.0720742998984334
177.57788653,1.0720727763494469
177.634198143,1.0720731229103408
177.690396965,1.07209343515492
177.746759468,1.0721035402225016
177.803022429,1.0720938114592558
177.859336502,1.0720808677075249
177.915549374,1.0720832493380943
177.971923298,1.072063012157852
178.028146869,1.0720493750497848
178.084522212,1.0720387420939028
178.140792985,1.0720405423865487
178.197173758,1.072036616159871
178.25342069,1.0720130699814532
178.309805343,1.0720267382327489
178.366022995,1.0720054568537811
178.422341108,1.071999153907947
178.478632621,1.071987362910377
178.535036624,1.0719857712642753
178.591191235,1.0719929853928565
178.647537378,1.0719977805439953
178.70375153,1.0719915751246178
178.760167644,1.0719839655831227
178.816369145,1.071988164320512
178.872735858,1.072002739831545
178.92898566,1.0719935349156389
178.985280323,1.0719835244561706
179.041461824,1.0719740235990292
179.097812057,1.0719728682451544
179.154024599,1.071970827310259
179.210393902,1.0719631729804437
179.266634435,1.0719722432195717
179.322992837,1.0719596853551254
179.379148738,1.071967343635377
179.435509632,1.071952141847672
179.491750754,1.0719689498576477
179.548121586,1.0719616746047913
179.604314198,1.0719859441111967
179.660672611,1.0719753818365845
179.716907954,1.0719773343606842
179.773219176,1.0719834774490344
179.829492278,1.0719917360710343
179.885899782,1.0719856834139738
179.942146284,1.0719743846261964
179.998547068,1.0719677065279873
180.054778099,1.071981952688589
180.111147392,1.0719962690518168
180.167352194,1.071986082120626
180.223710907,1.0719783928286617
180.279933529,1.0719637658117016
180.336258622,1.0719861372512083
180.392512964,1.0719715999515342
180.448850167,1.0719617542349609
180.505091019,1.0719699230164572
180.561420721,1.0719670054888053
180.617600633,1.0719786368959912
180.673957816,1.071978488921443
180.730160478,1.0719751213588382
180.786494331,1.0719782844462697
180.842730282,1.071993464030159
180.899069446,1.071997492739455
180.955278287,1.0719961699813048
181.011639681,1.071973337480855
181.067873722,1.071973986697011
181.124203215,1.0719408122310776
181.180457407,1.0719492361934846
181.23680857,1.071914610403623
181.293018782,1.0719237088903484
181.349396175,1.0719323899715067
181.405647677,1.0719398686268102
181.462027871,1.0719330402886602
181.518236262,1.0719260024161097
181.574652496,1.0719305908738868
181.630888008,1.0719193844601815
181.687214341,1.0719349276766097
181.743455613,1.0719285705506834
181.799785115,1.0719141782852235
181.856051228,1.0718938716644657
181.91236716,1.0718786790884034
181.968631593,1.0718684380695307
182.025017986,1.0718489751896185
182.081179167,1.071864627425113
182.13756705,1.0718580503660498
182.193810153,1.071845867210324
182.250215286,1.0718388183222585
182.306414707,1.0718473695753377
182.362810061,1.0718415814780107
182.419029893,1.0718185981351311
182.475330996,1.0718260324753444
182.531575078,1.0718116083410612
182.58792944,1.0717943404244081
182.644149232,1.0717868639519461
182.700451965,1.071772381364867
182.756694177,1.0717678559169477
182.81308602,1.0717609666633061
182.869309552,1.071768177168919
182.925741226,1.0717672909329548
182.981965468,1.0717544013269102
183.038302151,1.0717534628843721
183.094559353,1.0717715892417732
183.150930916,1.0717539124872903
183.207183118,1.0717407323540629
183.263507871,1.07173910050988
183.319768603,1.0717210360037173
183.376107746,1.0717062744507093
183.432293107,1.0717089668847881
183.488688851,1.0717041054792749
183.544951873,1.0717104198456981
183.601327376,1.0717060067763156
183.657572658,1.071714207846305
183.713918732,1.0717080205263296
183.770175284,1.071723335934837
183.826515296,1.0717276589739706
183.882782379,1.0717118664297516
183.939162022,1.0717262133319767
183.995433914,1.0717315973867974
184.051790307,1.0717149708513214
184.108030629,1.0717163365399947
184.164412913,1.0717021139644742
184.220619755,1.0716923735121056
184.277058719,1.0716867765459093
184.33331187,1.0716932938694073
184.389692253,1.0716911933847286
184.445918586,1.0716881586531328
184.502326419,1.071669412803852
184.558565361,1.0716683896184573
184.614915954,1.0716733748983827
184.671184746,1.0717030204880682
184.727537969,1.0717153159100583
184.78370793,1.071718917112002
184.840084674,1.0717200967123495
184.896293786,1.0717176939501156
184.952708259,1.0717055640095101
185.008921131,1.0716938661074868
185.065266184,1.0716947237621746
185.121551786,1.0716777172280105
185.177877449,1.071694037043975
185.234117211,1.0716964013276835
185.290485634,1.071700528979308
185.346748126,1.0716864429818171
185.403085749,1.071686023359985
185.459383782,1.0716754519664413
185.515776406,1.071677028188602
185.571952777,1.0716685019932506
185.62835132,1.071662194908764
185.684554822,1.0716799369313914
185.740910805,1.0716773896016778
185.797177877,1.0716663939125082
185.853617211,1.0716933600065643
185.909874223,1.0716922632910921
185.966228897,1.0716752607303455
186.022514409,1.0716687689145088
186.078910902,1.0716547442419926
186.135161984,1.0716747290848259
186.191532348,1.0716680054416834
186.24777258,1.0716578657782807
186.304170933,1.0716514318374164
186.360373384,1.071646340116848
186.416717158,1.0716248019021049
186.47296474,1.0716241384670566
186.529296142,1.0716371746115267
186.585513084,1.071650712417011
186.641911548,1.071638844608711
186.69819485,1.071637105063054
186.754525933,1.0716325245325167
186.810762924,1.0716513746539664
186.867139938,1.0716477690161175
186.92333861,1.0716434059000788
186.979711223,1.071649361873939
187.035974265,1.0716516307177335
187.092387449,1.0716431386480374
187.148623971,1.0716627534385643
187.205044255,1.0716620567094255
187.261265646,1.0716654068025593
187.317577079,1.0716609325610438
187.373869971,1.071656453456049
187.430238635,1.0716464742463643
187.486522517,1.0716413474042294
187.54290724,1.071664928551875
187.599116832,1.0716590761902158
187.655509115,1.0716510720416657
187.711709227,1.07165721657709
187.76807386,1.0716548604094207
187.824324242,1.0716454071250894
187.880585904,1.0716598082077171
187.936803026,1.0716772344042753
187.99319405,1.0716664320212568
188.049452011,1.071678932663337
188.105819965,1.0716681436402296
188.162030917,1.0716758291419237
188.21842373,1.0716872817428058
188.274623901,1.0716912976799884
188.331005825,1.071696916426643
188.387209336,1.0716796017537773
188.44362873,1.0716707873572007
188.499818231,1.0716799970264141
188.556217225,1.07166582707386
188.612508888,1.0716587513269566
188.668849231,1.0716512450234645
188.725215404,1.0716354502171854
188.781601517,1.071647258546091
188.837833229,1.0716521334007734
188.894247713,1.0716537653001401
188.950497615,1.071658737550437
189.006878268,1.071656349176405
189.06309913,1.0716569191779963
189.119455033,1.0716330270197096
189.175738186,1.0716257146994792
189.232161959,1.071618998658087
189.288460981,1.07162228935909
189.344827105,1.071613769270887
189.401049977,1.0716048705155592
189.45746919,1.0715883220382345
189.513720502,1.0715991890534298
189.570166016,1.0716112705555212
189.626350418,1.0716089165290619
189.682763701,1.0715973048733434
189.739092904,1.0715889261256126
189.795497687,1.0715856807872353
189.85174392,1.0715981413516178
189.908142963,1.0716047154575516
189.964423265,1.0716074672956808
190.020722628,1.071595099223863
190.07699895,1.0715899177130168
190.133397634,1.0715795724084745
190.189618296,1.0715946732514765
190.245956078,1.0715815002681282
190.30219029,1.0715675633305073
190.358536584,1.0715634430931251
190.414761826,1.0715579454195319
190.471181749,1.0715491711671636
190.527413691,1.0715453599384088
190.583855045,1.0715467890245336
190.640131877,1.071537113162546
190.6965546,1.071549660461118
190.752805923,1.0715452100315137
190.809229327,1.07154889120849
190.865442398,1.0715248823368118
190.921838642,1.0715458042848742
190.978021153,1.071537521437754
191.034438067,1.071539029223349
191.090696339,1.0715250773932
191.147086163,1.0715243704495896
191.203306854,1.0715237579825807
191.259725458,1.0715475111770008
191.31594955,1.0715484203853012
191.372325003,1.0715264293392648
191.428584725,1.0715078122781572
191.485000528,1.0715022920744481
191.541247891,1.0715044227570432
191.597587454,1.0714845335705085
191.653850726,1.0714743693740625
191.710231739,1.0714743518505376
191.766418911,1.0714862667151195
191.822831654,1.0714777580045196
191.879097087,1.0714767672656096
191.935477749,1.0714717465484327
191.991763532,1.071477504760919
192.048178146,1.0714531431780294
192.104457798,1.0714488493508614
192.160827631,1.0714344975911207
192.217059783,1.0714235208794778
192.273445677,1.071421278677752
192.329723849,1.0714521337634415
192.386114102,1.0714880661500108
192.442352544,1.0714899384203915
192.498743548,1.071461585994849
192.55501176,1.071470776911832
192.611417964,1.071458040452398
192.667655585,1.0714390851435165
192.724006368,1.0714593375126373
192.780261511,1.0714415502138717
192.836679265,1.0714367610048692
192.892953546,1.0714288874677234
192.94930291,1.0713983691414992
193.005544012,1.071385270287654
193.061964725,1.0713866625694541
193.118218997,1.0713793587691938
193.174597801,1.0713819916322433
193.230889983,1.0713664766409294
193.287277457,1.071369753063019
193.343538929,1.0713750816089604
193.399926292,1.071358851864892
193.456164554,1.071349574276024
193.512545727,1.0713477500952924
193.56878666,1.071332995892732
193.625146502,1.0713373970306916
193.681417955,1.0713222751433649
193.737791238,1.0713402832957561
193.79401914,1.071316761928855
193.850402743,1.0712981860808075
193.906646255,1.071300184469255
193.963069959,1.0713119545450793
194.019330851,1.0713071839522297
194.075691264,1.0712855689133336
194.131926616,1.071289021564346
194.188302839,1.0712943611998573
194.244572652,1.071295642451531
194.300959225,1.071294457352997
194.357225327,1.0712864714884667
194.413655311,1.0712626091139492
194.469883783,1.0712766207674027
194.526271996,1.0712887218426084
194.582559268,1.0712999394512521
194.638962552,1.0712776485086453
194.695190964,1.071274503971083
194.751571098,1.0712695761493174
194.807796299,1.071266164922769
194.864158182,1.0712533054447868
194.920471705,1.071235767085289
194.976895239,1.0712232900951568
195.033154221,1.0712208431329937
195.089522384,1.0712255486926017
195.145737276,1.0712395073012055
195.202149149,1.071206794290316
195.258421312,1.0712162191481753
195.314821425,1.0712158683734572
195.371072937,1.0712247061681066
195.42740597,1.0712365517799767
195.483675653,1.0712370572763619
195.540049285,1.0712502997656739
195.596301798,1.0712303438208373
195.652670601,1.0712328336638102
195.708897223,1.0712070203105803
195.765288906,1.071214422700942
195.821503368,1.0712048036274349
195.877936352,1.0711998703350594
195.934219884,1.0712179309505334
195.990679078,1.0712395439451492
196.04691321,1.0712458721427434
196.103296043,1.071241104916024
196.159611506,1.0712162081829675
196.21598833,1.0712052058561055
196.272263901,1.0711921259629174
196.328689355,1.0711708066984584
196.384922587,1.0711640402093279
196.441298141,1.0711728086121768
196.497596123,1.0711785287249715
196.553985806,1.0711867202294871
196.610178368,1.0711874282448994
196.666556381,1.0711727296292193
196.722824643,1.0711586574988727
196.779280027,1.0711696852127977
196.83554292,1.0711668119123587
196.891953224,1.07116594263577
196.948181705,1.0711535830621568
197.004607329,1.0711691457107855
197.060898691,1.0711577604272982
197.117354716,1.071130526723771
197.173573227,1.0711339716935102
197.22996705,1.071138673099038
197.286233503,1.0711418376648134
197.342629096,1.071131469614922
197.398888989,1.071138186258774
197.455293512,1.0711315496864438
197.511547464,1.0711462633393274
197.567918807,1.0711170088303117
197.62417291,1.0711113543529605
197.680571432,1.0710928165476172
197.736894486,1.0711064681737512
197.793284049,1.071082650143176
197.849585452,1.0710840970235933
197.906029045,1.0710924915499662
197.962234277,1.071081885365698
198.018664021,1.0710757313984056
198.074891583,1.071096730290993
198.131318917,1.0711207813730155
198.187585758,1.0711049333616842
198.243996812,1.071116970720126
198.300182764,1.0711254323339363
198.356573078,1.0711294318438798
198.412850319,1.0711267742585018
198.469266013,1.0711298052338358
198.525491965,1.0711390335849742
198.581883569,1.0711546903588332
198.638169271,1.0711432425282637
198.694579574,1.07111706542685
198.750775666,1.071110636062616
198.80721211,1.0710925131100628
198.863485462,1.0710937751834133
198.919807105,1.07110243564689
198.976127458,1.0710814800242046
199.032525061,1.0710684272599682
199.088807584,1.0710692812817377
199.145218647,1.0710727937030058
199.201493869,1.0710509041946121
199.257897063,1.071037466691773
199.314138985,1.0710363013000876
199.370527358,1.0710318002550197
199.426815401,1.071050739816353
199.483204374,1.0710580396365634
199.539477967,1.0710306542746553
199.59589961,1.07105470982501
199.652224833,1.0710546944216301
199.708609846,1.0710388259553203
199.764879299,1.071035538103944
199.821302012,1.0710273802039372
199.877577764,1.0710117628355784
199.933964778,1.0709865166201435
199.99021211,1.0710060824437646
200.046641103,1.0709745289368675
200.102860355,1.0709818038952283
200.159189888,1.0709754163675769
200.215475481,1.0709617274222056
200.271844224,1.070941265960786
200.328129106,1.0709358836260516
200.38455975,1.070926730966153
200.440808232,1.0709222035025352
200.497239816,1.0709210287511244
200.553517978,1.0709200869809126
200.609895961,1.070899841472207
200.666140984,1.0708953096479967
200.722570318,1.07087639814702
200.778838319,1.0708787933049086
200.835245293,1.0708670997803207
200.891507555,1.070874375369229
200.947922429,1.0709122188807074
201.004205741,1.0709231981151308
201.060626005,1.070925306042812
201.116922847,1.0709146653258
201.173321931,1.0709109206554175
201.229590493,1.0709207107367205
201.286011927,1.070911738388129
201.342254219,1.070908586582719
201.398706893,1.0709154976797526
201.454988735,1.0709255876831405
201.511410789,1.0709147244220139
201.567682141,1.0709202578125059
201.624004514,1.0709305643690716
201.680240056,1.0709292168961657
201.736661909,1.0709205173103589
201.792919592,1.070931719049066
201.849342896,1.070920209033948
201.905622238,1.0709036169843074
201.962024201,1.0709057651320038
202.018240303,1.0708998567570758
202.074641227,1.07089714589577
202.13097124,1.0708818858095475
202.187371622,1.0708764140008076
202.243652985,1.0708639625682632
202.300085629,1.070858904004876
202.356365322,1.0708604490289608
202.412761705,1.0708769033509982
202.469060437,1.07088593055323
202.525484071,1.070888582963232
202.581780534,1.0708919038028397
202.638214647,1.0708845026132778
202.69451954,1.0708830680082357
202.750915833,1.0708588384186304
202.807206326,1.0708781497785649
202.863644869,1.0708941043325269
202.919958152,1.0708718911528567
202.976343416,1.07088021634128
203.032601668,1.0708684855906534
203.089035412,1.0708675243312322
203.145319354,1.0708510467161232
203.201722748,1.0708379689234644
203.2580178,1.0708110296905096
203.314449514,1.0708271886886083
203.370729616,1.070836979649125
203.42713215,1.0708300377450295
203.483435963,1.0708333837510384
203.539859896,1.0708252115903047
203.596121938,1.0708284762769937
203.652575382,1.070837689534326
203.708849525,1.0708419986463218
203.765191928,1.0708206271597036
203.82150192,1.0708208690589276
203.877925564,1.0708361586419517
203.934227816,1.0708350678332768
203.99062386,1.0708409840725597
204.046939532,1.0708408529868623
204.103364516,1.0708298635981026
204.159599108,1.070838739467605
204.216034952,1.0708411858335651
204.272303054,1.070848584553683
204.328684648,1.0708284536292518
204.38492371,1.0708418098708257
204.441296223,1.070811290853196
204.497634665,1.070808468992892
204.554068649,1.0707947100737292
204.610327692,1.0708013910571093
204.666829316,1.0707939865866576
204.723089068,1.0708016701007506
204.779498812,1.070797097814856
204.835841265,1.070809522756774
204.892286379,1.0708273072838799
204.948572631,1.0708202265584117
205.005005545,1.0708097464741233
205.061372438,1.070804020209884
205.117762282,1.0707873571431477
205.174050374,1.0707926986482694
205.230488607,1.070792257824278
205.2867292,1.0707918666431544
205.343168404,1.0707753988225768
205.399478327,1.0707837205614303
205.45590988,1.0707789952380646
205.512214222,1.0707649673659205
205.568657107,1.0707727860753753
205.62500467,1.0707710324198325
205.681397233,1.0707711917822693
205.737716086,1.0707758816756603
205.79416749,1.070778755199216
205.850416052,1.0707722753999793
205.906847475,1.0707705343407012
205.963083657,1.070764351489028
206.019522171,1.0707642704943634
206.075741113,1.0707757587447886
206.132128406,1.0707747915246577
206.188454079,1.0707821592769784
206.244874053,1.0707614792591302
206.301194906,1.0707551693905424
206.357622429,1.0707529040155868
206.413928902,1.070760242410656
206.470299305,1.070746697963593
206.526554008,1.0707482384368328
206.582976671,1.0707443659354938
206.639225013,1.070744240762405
206.695641987,1.0707319097288843
206.751953289,1.0707187962933349
206.808378363,1.070713174424179
206.864686675,1.0707262823834325
206.921117959,1.0707351548127741
206.977413292,1.0707443197459896
207.033823926,1.0707381315593452
207.090096738,1.0707351321158258
207.146522111,1.0707182674890836
207.202753674,1.0707153935880913
207.259150137,1.0707120919533988
207.315432759,1.0707366078789236
207.371885033,1.0707383982829444
207.428130825,1.070743835034328
207.484510789,1.0707301304884755
207.540783081,1.0707405886281811
207.597253955,1.0707382423594594
207.653543408,1.0707413954480638
207.709935471,1.0707526739470554
207.766212813,1.070761748141365
207.822618497,1.0707522131500922
207.878914909,1.0707525993908893
207.935372634,1.0707687416874574
207.991664615,1.0707502602134134
208.048017329,1.070744227829599
208.104277551,1.0707209564002187
208.160744235,1.0707177190985377
208.216979027,1.0707245551182147
208.273427631,1.0707080521856989
208.329704803,1.0706923091402545
208.386103117,1.070698088813819
208.442362229,1.0707045904468901
208.498793082,1.070689202310726
208.555055635,1.0706707214547182
208.611447379,1.0706598717802815
208.66772264,1.0706675349096353
208.724167064,1.0706741798707906
208.780377256,1.0706610737992361
208.836838551,1.0706409744631826
208.893141362,1.0706449197541514
208.949595217,1.070655075777002
209.005852619,1.07067126379852
209.062253273,1.070674200757578
209.118526544,1.070659260060319
209.174908438,1.0706626630758875
209.231206571,1.0706703183320605
209.287646665,1.0706665133160076
209.343945297,1.0706630139119024
209.40034461,1.0706634815612988
209.456640033,1.07067773952798
209.513089897,1.070660015043186
209.56937933,1.0706341015344847
209.625823963,1.0706250112820717
209.682121666,1.0706094139640214
209.73856585,1.0706107877290496
209.794856252,1.0706105046202494
209.851252075,1.0705882690847512
209.907521968,1.0705928627297976
209.963992832,1.0705854674662585
210.020290925,1.0705807655988655
210.076755698,1.0705757773560873
210.133010311,1.0705675422437202
210.189411344,1.0705786643477857
210.245680437,1.0705678046985345
210.30215733,1.0705662219020196
210.358467433,1.0705652721416279
210.414929878,1.0705423627951391
210.47121439,1.0705377524037676
210.527599103,1.0705204142848341
210.583862535,1.0705245766450542
210.640285019,1.0705199460220087
210.696611462,1.0705041743135222
210.753024265,1.070506075343761
210.809337638,1.0705248237806584
210.865762062,1.070538602613313
210.922028614,1.070553239551668
210.978427637,1.070555055392715
211.03474505,1.0705575566157013
211.091163524,1.0705516171530383
211.147471027,1.0705439308629214
211.20393348,1.0705484934460434
211.260225403,1.0705515642516767
211.316604636,1.0705430120896853
211.372908849,1.0705218974437416
211.429323832,1.0705246972296936
211.485582964,1.0705077278963573
211.541991798,1.0705019167563197
211.598273191,1.0704957071617092
211.654662964,1.0704900655573386
211.710938226,1.0704945740952225
211.767423531,1.0704974983567448
211.823712853,1.0704964360454545
211.880070516,1.0705139206677228
211.936384719,1.070510700435023
211.992792312,1.0704866972024651
212.049082605,1.0704814498816821
212.105465038,1.0704998007917463
212.16175678,1.0704933683815445
212.218198924,1.0705026951991514
212.274464937,1.070505348624431
212.33092648,1.0704922017448135
212.387219213,1.0704981579014745
212.443654997,1.0704842948790512
212.49994105,1.0704628718572904
212.556383923,1.070436453266922
212.612693836,1.070438573625615
212.669078009,1.0704161521161413
212.725416972,1.0704050269919514
212.781867126,1.0703872189770456
212.838155828,1.0703853039084217
212.894621633,1.0703873405729667
212.950918416,1.0703992765431596
213.007349319,1.0703981118789843
213.063677042,1.0703753316800724
213.120097806,1.0703634025688737
213.176391278,1.0703454238440095
213.232808421,1.0703350232691602
213.289116214,1.0703315776484874
213.345561588,1.0703369005732628
213.401854701,1.0703378861776467
213.458220444,1.0703478022068025
213.514510596,1.0703306355723994
213.57097497,1.0703257924725882
213.627257953,1.0703337165506872
213.683705457,1.0703247786995504
213.740001859,1.070310936461662
213.796477363,1.0703355113433335
213.852762016,1.0703317345834755
213.909197699,1.0703487979309074
213.965532882,1.0703427611723666
214.021884645,1.070347764942208
214.078193948,1.0703297883978728
214.134660092,1.070316855292551
214.190962314,1.0703172871714863
214.247356048,1.0703159146754744
214.303699691,1.0703155773050952
214.360155615,1.070297089252128
214.416413857,1.0702993474640847
214.472835591,1.0703111108311012
214.529157584,1.0703056006229876
214.585567717,1.0703100330696629
214.6419136,1.070311872897488
214.698406965,1.0703172229715103
214.754756968,1.0703262834172573
214.811191901,1.0703344624217541
214.867503154,1.0703273519328855
214.923941328,1.0703150868669737
214.98017272,1.0703204459388909
215.036571443,1.0703169013216867
215.092919396,1.0703245380262842
215.14934338,1.0703271575480993
215.205660203,1.0703275754491888
215.262087256,1.0703293693644294
215.318392699,1.070337777659956
215.374802743,1.070306773773867
215.431085235,1.070290815905236
215.487550319,1.0703100066346032
215.543891852,1.0703046780977918
215.600389287,1.070310323885106
215.656722539,1.0702962110405128
215.713186054,1.070283532536896
215.769450116,1.070295727500918
215.82591339,1.0702959709481756
215.882207292,1.0702834603281235
215.938601925,1.0702725770387884
215.994930288,1.0702687531628405
216.051363142,1.0702527945860563
216.107689655,1.0702426169035268
216.164083348,1.07023104805334
216.220414811,1.0702310577328238
216.276840905,1.0702473918550675
216.333079137,1.0702401561497297
216.38950518,1.0702279528272935
216.445808933,1.0702078125362997
216.502283658,1.070219205553275
216.55860719,1.0702207817996185
216.615109505,1.0701903424538584
216.671394147,1.070192545979269
216.727817351,1.0702082597706188
216.784174574,1.0702090001864466
216.840613868,1.070212006911158
216.89692866,1.0702049262097142
216.953368284,1.0702230980305705
217.009685647,1.070239022111597
217.066142571,1.0702491247253927
217.122450063,1.0702381269854548
217.178871137,1.070224034555597
217.23519857,1.0702047273570245
217.291593544,1.0702045875370083
217.347897246,1.0701857825696406
217.40437232,1.070187455359168
217.460673773,1.0701850590599906
217.517117226,1.0701813485130234
217.573444639,1.0702029850981332
217.629896374,1.07019848014561
217.686151546,1.0702023097839055
217.742599669,1.0701989820522857
217.798880582,1.0701859849971558
217.855334946,1.0701840827485058
217.911621839,1.0701631779035057
217.968058672,1.0701481528188828
218.024355434,1.0701688552278872
218.080739928,1.0701753460960404
218.137065251,1.0701634569073422
218.193490704,1.0701545891268278
218.249766207,1.0701228086730605
218.306197961,1.0701140397060762
218.362498163,1.0701161402737036
218.418965607,1.0701218963953505
218.475228189,1.0701088851492633
218.531676414,1.0701063571964755
218.588048217,1.070093467359819
218.64451376,1.070090731090853
218.700813833,1.0701023688397155
218.757279748,1.0700826018574914
218.81356889,1.0700687606104085
218.870002373,1.070048165887798
218.926317346,1.0700223232682309
218.98276561,1.0700342476208176
219.039012792,1.0700374498349248
219.095503166,1.070033719505976
219.151830029,1.0700185611742483
219.208279554,1.07002229221198
219.264597006,1.0700352428278923
219.32108507,1.0700431970392477
219.377361993,1.0700572083428863
219.433764036,1.0700569894144687
219.490075929,1.0700501321415012
219.546532273,1.0700376426249203
219.602862586,1.0700298597185356
219.6593075,1.0700250627155954
219.715617603,1.0700260662791348
219.772058736,1.0700202237144367
219.828359359,1.070013978241844
219.884839543,1.0700090416947114
219.941122306,1.07001799842217
219.99762868,1.0700136831262876
220.053931282,1.0700078235046948
220.110378366,1.0700059314823827
220.166639339,1.0699913903843397
220.223122133,1.070000429828242
220.279479066,1.0700037295467169
220.33589168,1.0699986508110202
220.392132482,1.0699747558921817
220.448592065,1.0699652352638058
220.504912728,1.0699716581844432
220.561387853,1.069974427809518
220.617706925,1.0699663957297427
220.674343791,1.0699678863000301
220.730651413,1.0699654686835844
220.787050887,1.0699522054369444
220.84332798,1.0699484333927918
220.899753593,1.0699670774644894
220.956088216,1.0699671435655518
221.01252524,1.069977205602892
221.068822783,1.0699837205388636
221.125289036,1.069988651375369
221.181560989,1.0699794893998256
221.237993702,1.0699902855821177
221.294319605,1.069987146815867
221.350776259,1.0699764503913423
221.407064002,1.0699634654832302
221.463499026,1.0699566964487928
221.519794068,1.0699329399871496
221.576258762,1.069914255119504
221.632539164,1.0698994074581374
221.688983788,1.0699043958503596
221.74525537,1.0698966248705104
221.801709884,1.069884560674042
221.858059297,1.069885212075543
221.914530422,1.0698775691924927
221.970816984,1.0698892706672596
222.027311858,1.0698755011899321
222.083630071,1.0698717069326673
222.140026855,1.0698787176197142
222.196333987,1.069899634505294
222.252810541,1.069899770026155
222.309137174,1.0699237768636025
222.365549098,1.0699253926768997
222.42186858,1.0699168051120287
222.478323334,1.0699156663797174
222.534614857,1.0699224167810426
222.591064801,1.0699178582369278
222.647402234,1.069927951908376
222.703890058,1.0699061375883265
222.760194691,1.06989698279115
222.816661555,1.0698972657606127
222.872979357,1.0698870400206724
222.929419481,1.0698941921718237
222.985745834,1.0698802253565955
223.042216769,1.06988100427876
223.09846377,1.069878007871022
223.154895134,1.0698732957744557
223.211225327,1.069864365798736
223.267685511,1.0698414316552802
223.323983413,1.069847988991257
223.380533388,1.0698272813791252
223.436873791,1.0698159367840636
223.493283135,1.0698031765795333
223.549585267,1.0698158687643502
223.606089522,1.0698048704202296
223.662395645,1.0698139426808724
223.718825299,1.069827567076555
223.775165351,1.0698305197714715
223.831647846,1.0698107917270858
223.887927468,1.0698173232269237
223.944388582,1.0698149770806262
224.000735735,1.0698193989677998
224.057195529,1.069820281418967
224.113493612,1.069834034728313
224.169950745,1.0698522781797684
224.226296648,1.0698448030191092
224.282714362,1.0698472903802199
224.339047485,1.069864491768703
224.395567849,1.0698658759262525
224.451890192,1.0698472054127728
224.508321296,1.0698232922412125
224.564609339,1.069830989178575
224.621088162,1.069833935164021
224.677428316,1.0698392580561509
224.73390268,1.0698440452462044
224.790264483,1.0698161998820563
224.846656546,1.0698286954041352
224.902971159,1.0698098223224515
224.959403863,1.069808380873824
225.015705486,1.0698075149712432
225.072134749,1.0698037481792848
225.128472062,1.0698130694770005
225.184966037,1.0697955136106225
225.241272739,1.0697903103159143
225.297731203,1.0697798458282122
225.354061866,1.069782523543068
225.41052445,1.0697700868139495
225.466824463,1.069752949394641
225.523316777,1.0697396595767668
225.57967076,1.0697213684785272
225.636122404,1.0696995589207892
225.692480597,1.0696690021861255
225.748988511,1.0696737859781604
225.805334265,1.069696857514717
225.861784489,1.06969188616866
225.918081531,1.0696906829154083
225.974551605,1.069704436336256
226.030840387,1.0696973860070755
226.087286662,1.0696908622061831
226.143599544,1.0696984691618883
226.199990057,1.0696905433772967
226.25626665,1.069681863814289
226.312726254,1.0696848770214455
226.369035746,1.0696830465116485
226.42546281,1.069660097547075
226.481782903,1.0696584793558843
226.538240547,1.0696538441080978
226.594544719,1.069654521171524
226.651065914,1.0696675361593542
226.707426427,1.0696297371447352
226.763912142,1.0696458428183973
226.820248534,1.0696380870393396
226.876728579,1.069632299006137
226.933041692,1.0696531135804022
226.989493776,1.0696662633926688
227.045834268,1.0696585665269727
227.102307152,1.0696562712477113
227.158624375,1.0696679412008847
227.21509479,1.0696406140271197
227.271392412,1.0696505045842792
227.327893066,1.0696425388147306
227.384235119,1.0696418905160259
227.440718494,1.069656537855784
227.497017476,1.0696417434686565
227.55341677,1.069635211787518
227.609723922,1.0696353129482752
227.666185186,1.0696135385682257
227.722540919,1.0696083694165603
227.779007703,1.0696164890745976
227.835318226,1.0696139721144313
227.89179543,1.0696169520290564
227.948096133,1.0696206024078132
228.004529997,1.069613156423885
228.06086551,1.0696119333633365
228.117353193,1.0695812158635936
228.173698227,1.069577587564174
228.230185611,1.0695705797240613
228.286497504,1.0695651683022953
228.342928017,1.0695574257018554
228.39924334,1.0695560512579936
228.455715904,1.069544513402137
228.512031747,1.0695517906737677
228.568522671,1.0695689744715142
228.624905024,1.0695613157254642
228.681338459,1.0695537172075662
228.737682662,1.0695453205854488
228.794189856,1.0695324265241928
228.850508769,1.0695285748096068
228.906864892,1.0695336087137144
228.963176385,1.0695312690594707
229.019685348,1.0695168878313732
229.076012762,1.0694999975544883
229.132501266,1.0694947456330492
229.188853409,1.0694985950556797
229.245320083,1.0694884171414178
229.301619336,1.0694932577599991
229.35809993,1.0694991909026745
229.414402262,1.069506897776831
229.470858446,1.069482670525036
229.527158499,1.0694738849604164
229.583631763,1.0694704241834403
229.639953016,1.0694597753812158
229.696375989,1.0694667728443064
229.752757233,1.0694547405003565
229.809228417,1.0694492131880968
229.865538189,1.06944954764277
229.922049034,1.069450885979532
229.978392427,1.0694440477367673
230.034864962,1.0694481061294954
230.091155833,1.0694281077281673
230.147656338,1.0694284275212835
230.203981701,1.0694298510149851
230.260431505,1.0694421788906994
230.316785368,1.0694556714242887
230.373256022,1.0694373797510413
230.429576165,1.0694405380031595
230.486015739,1.069467823141225
230.542363332,1.0694693903789714
230.598821106,1.0694755007454828
230.655101048,1.0694732989962437
230.711584092,1.0694782698605179
230.767883105,1.0694560119306866
230.824352989,1.0694601164369493
230.880615151,1.069458671839656
230.937108455,1.0694528775166425
230.993427928,1.0694395150554785
231.049878722,1.069432699116005
231.106218695,1.0694173592117355
231.162708629,1.0694128887156333
231.219079733,1.0694079008202138
231.275527187,1.069416115171575
231.33187058,1.0693884920652468
231.388400004,1.069396145571244
231.444697957,1.069394247206628
231.501170251,1.0693943877070062
231.557498274,1.0693918752648621
231.613911157,1.0693636240122013
231.6702155,1.0693665002772759
231.726666944,1.0693566454710175
231.782999357,1.0693519166659808
231.83945052,1.0693223965385703
231.895761563,1.0692976862307295
231.952197947,1.069277242537387
232.008455389,1.069261882826583
232.064927933,1.069244612776208
232.121258026,1.0692404674523337
232.17771662,1.0692173224795145
232.234018102,1.0692061626731317
232.290475617,1.0691844048171921
232.3468376,1.0691685265094935
232.403314625,1.0691514363593626
232.459624636,1.0691586137978828
232.516139241,1.0691461250534733
232.572517635,1.0691387615294357
232.628998419,1.0691294371682205
232.685329371,1.0691442466980363
232.741806356,1.069142629721907
232.798109409,1.0691376006414863
232.854572513,1.069158717763211
232.910941605,1.0691483534376318
232.967331069,1.0691578820776249
233.023694883,1.0691499075372901
233.080195637,1.0691479415594627
233.136501479,1.0691577824942704
233.192948273,1.0691715063117664
233.249267886,1.0691716681853225
233.30575556,1.0691512405066208
233.362027172,1.069167421413323
233.418512327,1.0691678840537584
233.47485518,1.069182710203167
233.531334744,1.0691821818041296
233.587638877,1.0691730091048324
233.644106081,1.0691760736411202
233.700472064,1.0691964151259084
233.756905307,1.069180741230392
233.81320816,1.0691905616552013
233.869646584,1.0691688978783367
233.925981917,1.0691597677672358
233.982447641,1.0691625064995807
234.038852314,1.0691325806318623
234.095313059,1.069149759164081
234.151620671,1.0691492881598776
234.208041965,1.069135303340917
234.264375048,1.0691368963387922
234.320778762,1.0691425897412203
234.377108574,1.0691495353631262
234.433604318,1.0691517320257273
234.490000982,1.0691522306598182
234.546463346,1.069149365855694
234.602838109,1.0691400264813438
234.659332264,1.0691354008787213
234.715594596,1.069118315539532
234.77210284,1.0691327184226047
234.828446453,1.0691254012330087
234.884931538,1.0691269989283458
234.941272661,1.069128860389098
234.997746195,1.0691304735902545
235.054114577,1.0691504417728535
235.110541292,1.0691446354400365
235.166878844,1.0691295371107477
235.223351958,1.0691605387430962
235.279706502,1.0691464876751047
235.336157936,1.0691499643298603
235.392519959,1.0691420090146728
235.449031243,1.0691335383351985
235.505306385,1.069143711009988
235.56179536,1.069137775651904
235.618151663,1.0691280507208392
235.674620657,1.0691267694401851
235.73098392,1.0691324615850437
235.787474235,1.0691163490862128
235.843783387,1.0691354966189959
235.900241381,1.0691261160992538
235.956576064,1.0691100630942785
236.013096729,1.069113640570837
236.069403441,1.0690843637428216
236.125862155,1.0690770456058714
236.182197648,1.0691002658733373
236.238651732,1.0691184386546049
236.295002635,1.069124557437333
236.351501559,1.0691319923883
236.407851913,1.0691338546013318
236.464296667,1.0691367040049555
236.52067202,1.069113355508077
236.577222885,1.0690965624182256
236.633605798,1.0690831995998675
236.690109553,1.069073959031189
236.746452595,1.069087432633171
236.80297242,1.069076638775366
236.859293393,1.0690684978540783
236.915755487,1.0690792259478439
236.972085559,1.0690925946120644
237.028598764,1.0690824529533356
237.084940127,1.0691005453274
237.141423171,1.0690983691776446
237.197752674,1.0691040067204656
237.254239549,1.069118273155678
237.310580852,1.069116158928645
237.367088836,1.0691090624026125
237.423374188,1.069097325327947
237.479860613,1.0690734844651975
237.536209476,1.0690628675164842
237.59270866,1.069059122057989
237.649006342,1.0690662554479213
237.705543627,1.0690830088300225
237.761911281,1.0690724495684243
237.818392314,1.06908384709386
237.874771568,1.069070811398283
237.931301403,1.069068717222035
237.987663065,1.0690430181782546
238.0441398,1.0690322475049658
238.100479813,1.0690471117378466
238.156946697,1.0690346897943919
238.21330923,1.0689964491051054
238.269829505,1.0690122190480356
238.326172058,1.0690152687199936
238.382674303,1.0690142974801968
238.439049025,1.0690182889011235
238.49558391,1.0690298094911477
238.551958234,1.0690463902180385
238.608430208,1.0690661567574147
238.66477738,1.0690727357450618
238.721242035,1.0690513443187335
238.777540408,1.0690344902577853
238.834014371,1.0690139947687498
238.890396364,1.0690000614926805
238.946905479,1.0689856120874641
239.003249403,1.0689906037325876
239.059733666,1.0689859500475798
239.116076159,1.0689779709418423
239.172519593,1.0689869122233666
239.228887957,1.06895735818153
239.28536591,1.0689612279334513
239.341730604,1.0689627294453279
239.398205828,1.0689651501169968
239.454558081,1.0689531086450332
239.511043505,1.0689587208422664
239.567343758,1.0689677955915518
239.623839972,1.0689803727393195
239.680179925,1.0689790593883544
239.73669773,1.0689738131301814
239.793039603,1.068979432789048
239.849557307,1.0689649617376609
239.90595077,1.0689697099361626
239.962455045,1.0689805407025674
240.018822089,1.0690038689223487
240.075312433,1.069010669830685
240.131631785,1.068985564369791
240.18811214,1.0689927373832346
240.244492013,1.0689941376397556
240.300985537,1.0689796563657963
240.35732029,1.0689888106699241
240.413815464,1.069001283061165
240.470183008,1.069002932299746
240.526617841,1.0689779612741934
240.583030305,1.0689730123643804
240.63956225,1.0689848822022443
240.695935273,1.0689853246210568
240.752402197,1.0689761990756144
240.808809181,1.0689907350920127
240.865285225,1.0689835646137549
240.921627678,1.0689725898720415
240.978164882,1.0689677259872516
241.034519756,1.068958259141054
241.09104125,1.0689392168577638
241.147399853,1.0689215548730175
241.203875097,1.0689018645825437
241.260228471,1.068882613026545
241.316696895,1.0688813087129014
241.373056788,1.0688856571475578
241.429579592,1.068869161105545
241.485879855,1.0688692992690414
241.54238192,1.0688862505366121
241.598680082,1.0688841444116028
241.655150366,1.0688703775525055
241.711481769,1.0688788987896634
241.767946924,1.0688782620361552
241.824337486,1.0688987487663064
241.88078764,1.0689172601352346
241.937142924,1.068888673940358
241.993647948,1.0688918746090763
242.050028841,1.0688787308315395
242.106501646,1.06887301571399
242.162871769,1.068875246506119
242.219412303,1.0688584165618686
242.275705396,1.068849575014309
242.33219723,1.068840386948146
242.388535333,1.0688222817228483
242.445018597,1.068811262366932
242.501408151,1.0688204626154243
242.557911276,1.0688277245276194
242.614253429,1.0688338856474446
242.670744022,1.068842825897666
242.727085526,1.0688365111517335
242.78357571,1.0688222528563736
242.839915142,1.0688363845509894
242.896433067,1.068853661248094
242.95280167,1.0688528084304048
243.009305735,1.0688408186986675
243.065652228,1.068830395947184
243.122096012,1.0688271165483083
243.178486545,1.0688218980479283
243.23495802,1.0687919801374448
243.291354303,1.0688074364536644
243.347898458,1.0687975258464983
243.404293401,1.0688073029013228
243.460776945,1.068807581046166
243.517093818,1.068816090570065
243.573636193,1.068803938071568
243.629952266,1.0687922517360327
243.6864881,1.06877002507225
243.742871394,1.0687806068393775
243.799358558,1.0687664391342828
243.855700361,1.0687735708193706
243.912213985,1.0687607708518
243.968565138,1.0687661806522066
244.025047903,1.0687566015311947
244.081414976,1.0687596918699354
244.13790685,1.068760542347334
244.194218373,1.0687630171273816
244.250702707,1.0687541666116
244.30706607,1.0687773694300393
244.363601915,1.0687475290118906
244.419919828,1.0687448159654036
244.476453623,1.068747405117818
244.532807815,1.0687420884710626
244.589240399,1.0687292071393297
244.645607483,1.0687093791713405
244.702098137,1.0687134307761934
244.75847266,1.068693755865569
244.814940864,1.068690193284086
244.871320318,1.0686520457673048
244.927818872,1.068659538206082
244.984129504,1.0686533615016487
245.0406785,1.0686367697722297
245.097059603,1.0686191380575387
245.153587257,1.0686084901977948
245.20993248,1.0686276210685692
245.266445295,1.068642118493009
245.322826289,1.0686278641732554
245.379322952,1.06862573159249
245.435672536,1.068628203894398
245.492193151,1.0686229687824151
245.548492302,1.0686064931004664
245.605017757,1.0685770213786987
245.661398541,1.0685734084011653
245.717875705,1.0685902877490818
245.774217358,1.0685688670237035
245.830757833,1.0685482675574702
245.887144576,1.0685499613275011
245.94358002,1.068551543263523
245.999936883,1.068537110382728
246.056433667,1.0685397649389214
246.112793531,1.0685386724157577
246.169262354,1.0685409243533601
246.225613977,1.0685539011034497
246.282120672,1.068554222567726
246.338465425,1.0685611425896198
246.39501746,1.0685687502337098
246.451404003,1.0685726145215426
246.507923638,1.0685723534969618
246.564262151,1.068563398727738
246.620803435,1.0685766905506344
246.677183159,1.0685684818446335
246.733672914,1.0685583195628308
246.790063916,1.0685559345858338
246.846601621,1.0685650425296869
246.902918974,1.068553875384168
246.959449909,1.068531180179669
247.015847322,1.0685539264972115
247.072357897,1.0685817009423695
247.1287224,1.0685943366791224
247.185300826,1.0685978218200114
247.241723629,1.068621014319011
247.298216833,1.06862154903242
247.354578877,1.0686049613634476
247.4110593,1.0686339600890589
247.467441774,1.0686123508165775
247.523907308,1.0686172275061006
247.580288492,1.0686144193408231
247.636786935,1.0686020456863943
247.693054338,1.0686024646770167
247.749539682,1.0686000401815816
247.805880155,1.068579806429521
247.862380949,1.0685697819263238
247.918735162,1.0685798750180928
247.975220087,1.068571151208223
248.03159895,1.0685791033321905
248.088115285,1.0685916609698103
248.144459438,1.0685902091237722
248.200969582,1.068599541019984
248.257263774,1.0685953428600525
248.313768339,1.068591743059245
248.370184203,1.0685994714080806
248.426697488,1.0686025454374386
248.48304392,1.068589259818779
248.539559075,1.0685717847857357
248.595955148,1.0685484405009527
248.652440922,1.0685404870282327
248.708827666,1.0685608424615323
248.765355171,1.0685278890668837
248.821741744,1.0685183923718946
248.878202998,1.0685063294570551
248.934583481,1.0685013554328684
248.991123036,1.0684963780359706
249.047448279,1.0685047441489324
249.103979193,1.068495532061519
249.160358977,1.0684990917007193
249.216870752,1.0684957923497878
249.273280055,1.0685066841477784
249.32980631,1.068509387110939
249.386197143,1.0684942547194332
249.442743968,1.0684827603708604
249.499124361,1.0684792372742342
249.555647666,1.0684974055862422
249.612005269,1.068508098252218
249.668520684,1.0684871334414427
249.724904647,1.0684848465570722
249.781409341,1.068498423978289
249.837790765,1.0684946107977866
249.894344149,1.068488465845605
249.950738183,1.068489290914487
250.007216277,1.0684824605197543
250.063585761,1.068475857940635
250.120077074,1.0684738798620623
250.176447988,1.068482609056593
250.232919662,1.0684693437291142
250.289252535,1.0684656352603352
250.345755479,1.0684522970366903
250.402109192,1.0684303255317655
250.458586577,1.0684282747276017
250.51495743,1.068418436459426
250.571481914,1.06844261426069
250.627861648,1.0684347175771018
250.684374713,1.068431621502772
250.740741195,1.0684270314036652
250.7972475,1.0684368392647228
250.853606793,1.068441898102794
250.910125387,1.0684505148531387
250.966495861,1.0684525519671753
251.023067136,1.0684431598097441
251.079434689,1.0684460503018365
251.135952863,1.0684466900695608
251.192316777,1.0684521039898467
251.248825871,1.0684421718095383
251.305194505,1.068432491846414
251.361652768,1.0684313933845455
251.418012782,1.068422317719235
251.474548167,1.0684336219521227
251.53093924,1.0684285222164176
251.587396614,1.068427859604293
251.643787787,1.0684257570668727
251.700295352,1.0684470779882373
251.756582704,1.0684429198620373
251.813130829,1.0684401608486922
251.869515572,1.0684430283145954
251.926025497,1.0684344907038597
251.98243737,1.0684329124340528
252.038963585,1.0684350498683466
252.095342369,1.0684531641365058
252.151857163,1.0684591593169193
252.208272336,1.0684742433237693
252.264786411,1.0684818851240991
252.321085594,1.0684831503743601
252.377580348,1.0684834315051273
252.433998942,1.068465584110746
252.490530257,1.068452431631885
252.547032621,1.0684386720054344
252.603531585,1.0684458214274588
252.659920579,1.0684636232094262
252.716380363,1.068469930122814
252.772781666,1.068460368033144
252.829304881,1.0684446486748411
252.885672084,1.0684480372800171
252.942103428,1.0684199617473704
252.998471741,1.0684326693362627
253.055017046,1.0684348660584668
253.111334159,1.0684378837682202
253.167823462,1.0684446242728531
253.224247836,1.0684545526098992
253.280749251,1.0684588585744583
253.337088764,1.0684575739409985
253.393639469,1.0684525485113223
253.449997092,1.0684360075256316
253.506481226,1.0684347854799159
253.562887429,1.0684335874299888
253.619444474,1.0684215863595465
253.675805698,1.0684299310508423
253.732313222,1.068405577540183
253.788716625,1.0683895342590322
253.84521704,1.0683768639066726
253.901570793,1.0683885259667545
253.958117128,1.0684038044793827
254.014506061,1.068402141354807
254.070971185,1.0684161051224847
254.127369499,1.0684301466515473
254.183925124,1.0684276694745103
254.240351688,1.0684266265357212
254.296872942,1.068417838506544
254.353300426,1.0684216025797997
254.40981815,1.068422193821372
254.466132953,1.0684275057411203
254.522654978,1.068425146935662
254.579074721,1.0684062111177686
254.635599036,1.0683863081578138
254.69197328,1.0683677311789204
254.748491364,1.0683553777618857
254.804876017,1.068347732358259
254.861341241,1.0683513128988216
254.917755815,1.0683414003640188
254.97427504,1.0683479735117802
255.030578512,1.0683406568159928
255.087086657,1.0683336607084237
255.14349656,1.0683481109879431
255.200045905,1.0683104782001558
255.256434508,1.0683026567430776
255.312996984,1.0683115565896566
255.369339627,1.068303108254157
255.42580138,1.068289833973801
255.482201274,1.068292190145322
255.538741459,1.0682877060455067
255.595164832,1.0682982744831442
255.651685897,1.0682756790960866
255.70805976,1.0682768341822702
255.764611496,1.0682699048042106
255.820935058,1.0682834716671166
255.877458243,1.0682817938249403
255.933839366,1.0682959893857797
255.990362511,1.0682896899570424
256.046696183,1.0682792081155668
256.103184458,1.0682740956315557
256.159585471,1.0682522708357904
256.216086755,1.068253917047194
256.272394008,1.0682635922334913
256.329009494,1.0682477310287988
256.385349277,1.0682326146335457
256.441851771,1.0682462381592486
256.498250985,1.06824748791867
256.554757709,1.0682735382367143
256.611110822,1.0682751565404616
256.667622357,1.0682664080672197
256.72403072,1.0682679905412746
256.780536485,1.0682685520377795
256.836928488,1.0682712509495076
256.893489263,1.0682616731546575
256.949848837,1.0682634486952947
257.006350221,1.0682562736804413
257.062746334,1.0682702893332636
257.119293299,1.0682679602354823
257.175661333,1.0682877663017272
257.232202127,1.0682581628861452
257.2885575,1.0682686587381929
257.345102075,1.068250355542711
257.401510569,1.0682240315798277
257.458029983,1.0682173588341564
257.514458067,1.068216478658605
257.570947311,1.0682280288812123
257.627343924,1.068199466133283
257.683895899,1.0682034159155862
257.740248233,1.0681989299663974
257.796792938,1.0681995154180257
257.8531717,1.0681987664952977
257.909727186,1.0681998610573704
257.966094989,1.068190093591876
258.022598363,1.0681951711769295
258.078985776,1.0681928372796972
258.135442211,1.068175157212105
258.191835534,1.068192485959636
258.248367598,1.0681854714666692
258.304776442,1.0681665204906912
258.361355258,1.0681533408140136
258.417786182,1.06815393484964
258.474312866,1.0681271283525098
258.530708519,1.068143200295723
258.587276215,1.0681362260058167
258.643696458,1.068127559134566
258.700230933,1.0681203165627489
258.756631487,1.0681309858483405
258.813170232,1.0681356421340353
258.869551394,1.068143682279772
258.926057629,1.068138332803097
258.982480763,1.0681276585727122
259.039019437,1.0681308551593482
259.09537236,1.0681287794227323
259.151913055,1.0681367512525417
259.208264088,1.0681336310268692
259.264807143,1.0681374083428026
259.321144976,1.0681319449013849
259.377707551,1.0681329703044098
259.434134734,1.0681158705759883
259.490640499,1.0681252359756948
259.547062093,1.0681275890947626
259.603584158,1.0681238551550027
259.659985001,1.068113203709178
259.716534436,1.0681061918074732
259.77296303,1.0681078622373104
259.829496935,1.068101548326053
259.885837157,1.0680971747855166
259.942382312,1.0681006295116282
259.998801666,1.0681060364939223
260.05531067,1.0681102739488848
260.111751744,1.0681253764391883
260.168284819,1.06810266947894
260.224685683,1.068106662306618
260.281217447,1.0681221455476013
260.337629871,1.0681014559482827
260.394157276,1.0680676349646443
260.450479198,1.0680675076217783
260.507012043,1.0680596628414785
260.563403946,1.0680459750969318
260.619971242,1.068051587884379
260.676362165,1.0680378279954947
260.732886599,1.0680407281401467
260.789322193,1.0680271784226396
260.845806637,1.0680305654706859
260.90217523,1.0680278759418844
260.958756036,1.0680262960352462
261.0151544,1.0680176568760875
261.071668244,1.0680358802046206
261.128043817,1.068037864157247
261.184598822,1.0680287506172044
261.240927245,1.068031645876998
261.297451409,1.0680390629082916
261.353841673,1.0680522788098519
261.410442039,1.068060779071122
261.466852722,1.0680663803855923
261.523419197,1.0680683864755331
261.579828731,1.0680453003800532
261.636336265,1.068048959797303
261.692746868,1.068060630215157
261.749298704,1.0680518065824083
261.805637216,1.068047764308824
261.862170211,1.0680593757464196
261.918535744,1.0680784485098864
261.975089169,1.068072062507445
262.031466853,1.0680580724300317
262.087972927,1.0680628538320873
262.144397621,1.068085142433463
262.200872325,1.068060588458886
262.257261068,1.0680642995590355
262.313811293,1.0680620593138892
262.370208557,1.0680575240893586
262.426707341,1.0680390603766399
262.483113604,1.0680363218137836
262.5396988,1.0680354471797395
262.596073073,1.0680402109967728
262.652580707,1.068020932124382
262.708967441,1.0680232346779024
262.765516506,1.0680064383298635
262.821920109,1.0680060069856048
262.878485114,1.0680145412766617
262.934865837,1.0680120687975292
262.991382432,1.0680096643706265
263.047761835,1.068012942414225
263.10431836,1.0680319282771986
263.160683213,1.0680184632450203
263.217216529,1.0679969340034545
263.273690272,1.0679998652258094
263.330232807,1.06798469490901
263.386610631,1.0679715307492286
263.443167035,1.0679788247093935
263.499534048,1.0679677260666895
263.555975542,1.0679626270253533
263.612400636,1.067945913161225
263.66891558,1.067937829327196
263.725351565,1.0679380852916018
263.781882439,1.0679346350305359
263.838300673,1.0679307725084792
263.894836558,1.0679504562100643
263.951209111,1.0679340881013428
264.007720986,1.0679331205832239
264.064133899,1.0679337620597409
264.120687064,1.0679295521494938
264.177113508,1.0679188324168738
264.233697423,1.0679294653384361
264.290125106,1.0679114754617205
264.346679012,1.0679158089154168
264.403077985,1.0679150227356502
264.459619869,1.067919860135609
264.515960453,1.0678985177794549
264.572500728,1.0678864202694656
264.628913161,1.0678533176798997
264.685486406,1.0678381307295295
264.741850599,1.067816231478901
264.798412255,1.0678159820505968
264.854848968,1.067810341487477
264.911379393,1.067803025721468
264.967755586,1.0678070202803664
265.024267001,1.0677959264828416
265.080658234,1.0677893624489234
265.137187219,1.0677828118340764
265.193615943,1.0677968581482997
265.250143447,1.0677883953561327
265.30651849,1.067796960008372
265.363059525,1.0678021784646499
265.419500539,1.0677972121601884
265.476066174,1.0678171956885996
265.532489678,1.067825139612148
265.589047443,1.0678101000815032
265.645427676,1.0678138933762849
265.701947681,1.0678212195303554
265.758375455,1.067804348792416
265.814944769,1.067794175914632
265.871318803,1.067794846756824
265.927844648,1.0677815802148796
265.984303592,1.0677697893231228
266.040799045,1.0677622561413942
266.097183759,1.067755864701201
266.153744054,1.0677474033433862
266.210248649,1.0677725796599757
266.266739973,1.0677651995251434
266.323178427,1.0677672316861775
266.379723722,1.0677638003425391
266.436130635,1.0677515088541485
266.49264753,1.0677543374770568
266.549080024,1.0677639592650947
266.605613609,1.0677746993232864
266.661972471,1.0677720562032627
266.718544887,1.0677666582170344
266.774991841,1.067759748619324
266.831572565,1.0677639071982035
266.887979869,1.0677795459676238
266.944482164,1.067787890062435
267.000907208,1.0677903894399594
267.057462612,1.0677859027831524
267.113881256,1.0677905823759388
267.170429741,1.0677930729642695
267.226780184,1.067793857223696
267.283309378,1.0678136097169009
267.339716102,1.0678263418663971
267.396236167,1.067839531072997
267.45265258,1.0678204503993376
267.509243336,1.0678040754394613
267.56574738,1.0678100297958628
267.622254644,1.0678158081308617
267.678671228,1.067829352632942
267.735273754,1.0678253358312857
267.791723557,1.0678143604016037
267.848273042,1.0678069467582163
267.904698906,1.0678176300224813
267.961273402,1.067797810845423
268.017655754,1.0678137510973125
268.074206569,1.0678262263813523
268.130610133,1.0678212314165971
268.187165248,1.0678166165266159
268.243592011,1.0678243420997189
268.300158087,1.0678130418408955
268.356589991,1.067806223589528
268.413136385,1.067809430554997
268.469574489,1.0678010112139489
268.526196815,1.0678056587598264
268.582533097,1.067807482433449
268.639087302,1.0677956988875354
268.695487446,1.067815759215608
268.752017521,1.0678214928613696
268.808429154,1.067816731313913
268.865006359,1.067830541991637
268.921416493,1.0678316114251043
268.977912657,1.067853551303353
269.034325281,1.0678453477326462
269.090899666,1.0678399853480611
269.14731416,1.0678444336322186
269.203896905,1.0678260278755909
269.260351689,1.067818010637685
269.316909424,1.067801798074309
269.373221356,1.0678181993374285
269.429802462,1.0678184839745795
269.486212075,1.0678036063219827
269.54273122,1.0678301769352905
269.599105073,1.0678277163458463
269.655671638,1.067825311936524
269.712090922,1.0678520938440048
269.768607456,1.0678613906693433
269.82501301,1.0678460305278947
269.881565465,1.0678527647692475
269.937957089,1.0678523411903758
269.994515293,1.0678437143548716
270.050925267,1.0678644452549229
270.107491062,1.0678749088427988
270.163912665,1.067895115786369
270.22041762,1.0678970209432554
270.276870374,1.0679012475250445
270.333368199,1.0678983246006812
270.389793812,1.0679021613029092
270.446365057,1.067882992765769
270.502802801,1.0678950491091874
270.559310855,1.0679041957519937
270.615742809,1.0679102075424602
270.672347115,1.0679154556421206
270.728738718,1.0679008977141229
270.785239432,1.0678814089229929
270.841698157,1.0678970507012273
270.898209321,1.0678848832541543
270.954625354,1.0678792328754705
271.011146969,1.067880432859538
271.067559873,1.0678706724015574
271.124091798,1.0678512944554337
271.180511401,1.067851696047247
271.237074306,1.0678554262619941
271.29343318,1.067864668585376
271.349997924,1.0678893348782754
271.406412008,1.0679000216471164
271.462964473,1.0678865570591551
271.519409937,1.0678774929831956
271.576014292,1.067864275129229
271.632447686,1.0678562157732496
271.688975071,1.067862312268793
271.745434714,1.0678684177245223
271.80201565,1.067875940434976
271.858479194,1.0678913457759576
271.915047999,1.0678757162406174
271.971457243,1.0678836279865902
272.028014978,1.0678963989966916
272.084390171,1.0679060834795289
272.140964576,1.0678777837822149
272.19740773,1.067865077877908
272.253919055,1.0678494444991844
272.310296237,1.0678327202096507
272.366880783,1.0678236738724955
272.423292406,1.067822231182903
272.479862712,1.0678307535286422
272.536309835,1.0678391493931663
272.592893471,1.0678179439205406
272.649295704,1.0678363131184192
272.705885159,1.0678573412434722
272.762317943,1.0678675473815176
272.818917019,1.0678827111703664
272.875370623,1.0679107117666504
272.931950107,1.0678949972833685
272.988424842,1.0679096053273662
273.044942737,1.0678889071861877
273.10136681,1.0678922128090678
273.157935375,1.067900628819282
273.214384429,1.067895539849221
273.270921404,1.0679051629025456
273.327380528,1.067911045819207
273.383978343,1.067907886950859
273.440375737,1.0678902842234665
273.496881761,1.0678725013754418
273.553312995,1.0678751897466263
273.60983046,1.0678747521358538
273.666283453,1.0678676591921858
273.722849459,1.0678465611659664
273.779296803,1.0678725382102996
273.835847128,1.0678786727542477
273.892280031,1.067863883106922
273.948866937,1.067842665177884
274.005262,1.0678490688575644
274.061857765,1.0678566948663077
274.118253009,1.067842330989314
274.174811144,1.0678458384604688
274.231217478,1.0678418540096757
274.287812522,1.0678578444316267
274.344219396,1.0678322312851245
274.400698951,1.0678190935979175
274.457076123,1.0678053090993591
274.513626468,1.0677906215047246
274.570073532,1.0678013157967379
274.626625788,1.0677842626286245
274.683038111,1.0677796325925937
274.739597876,1.0677859724100773
274.79599756,1.0677897026261731
274.852547584,1.0677972727832294
274.908945538,1.0677808600306986
274.965483443,1.067784261083361
275.021957857,1.0677750837785853
275.078503421,1.067781975043478
275.134964856,1.0677864909178354
275.191522991,1.0677822381272348
275.247923814,1.067766004708572
275.304498419,1.0677647851413168
275.360885033,1.0677733650778776
275.417418037,1.0677829486730133
275.473866291,1.0677961953856145
275.530460777,1.0677934493693886
275.58683959,1.0677913804775248
275.643418745,1.0678198723882757
275.699877929,1.0678167896721815
275.756443504,1.0678179954070852
275.812862327,1.0678133098571527
275.869451553,1.0678377223330873
275.925893417,1.0678422550451916
275.982456972,1.067830912287342
276.038936576,1.0678183215062218
276.095523701,1.067814553109737
276.151961375,1.0678186238266425
276.20852206,1.0677978208907517
276.264964584,1.0678016048278316
276.321515639,1.0677995301168204
276.377907833,1.0677946251527834
276.434510448,1.0677910234217007
276.490930391,1.0677900458550902
276.547519537,1.0677855168351336
276.60391319,1.0677914825154362
276.660498585,1.067773276900042
276.716916079,1.067767558087404
276.773483284,1.0677786491300705
276.829921848,1.0677660180402293
276.886506393,1.0677432761301924
276.942982728,1.0677000831223828
276.999602613,1.0677008840287228
277.056053047,1.0676890149882332
277.112590642,1.0676868085653235
277.169016795,1.0677041679682169
277.22557498,1.0677346835975028
277.282013044,1.0677348852207005
277.338567349,1.0677413097870994
277.395034233,1.067737312320293
277.451594148,1.067721652190094
277.507957431,1.0677366248751423
277.564555546,1.067736265081918
277.62100342,1.0677265911344174
277.677528645,1.0677368097045994
277.733968038,1.06774951784071
277.790534634,1.0677341964568763
277.846959848,1.0677433975650592
277.903512963,1.0677371350547047
277.959994327,1.067752102765144
278.016627622,1.0677580734355576
278.072982336,1.0677456194064427
278.12954218,1.0677459852835323
278.185936824,1.0677477537190394
278.24255189,1.0677485584901936
278.298968383,1.06774684905971
278.355600449,1.0677529173270488
278.412069883,1.0677522949434566
278.468604528,1.067752087705068
278.525050651,1.0677436878521858
278.581688737,1.0677597298102979
278.638166092,1.0677746735395368
278.694716767,1.0677697601943525
278.75116735,1.067765179835584
278.807745756,1.0677594518278068
278.864145419,1.0677582679699928
278.920710214,1.0677373051910672
278.977156458,1.0677303239540532
279.033686543,1.0677267304897902
279.090115626,1.0677171684536952
279.146708162,1.0677044124098067
279.203169466,1.0676974680441746
279.259729631,1.0676932645924397
279.316172784,1.0677002693265238
279.37277713,1.0676649613470157
279.429169454,1.0676788406690219
279.485764198,1.0676634937430054
279.542242873,1.0676603304052514
279.598835099,1.067649499733602
279.655265312,1.0676552465807199
279.711833307,1.0676427406851188
279.768267821,1.0676309033453566
279.824778096,1.0676066067700452
279.881253669,1.067588083511519
279.937826945,1.0675816584980033
279.994315419,1.0676016775938526
280.050892144,1.0675881969154926
280.107344418,1.0675803845439324
280.163979154,1.0675825388376312
280.220392598,1.0675723772441652
280.276966312,1.0675592796528066
280.333429077,1.0675823085270524
280.389952011,1.0675683416649233
280.446384605,1.0675627912652303
280.50297015,1.067549359253705
280.559453675,1.0675485780006015
280.616006749,1.067557898161558
280.672482184,1.0675695395772795
280.729088479,1.0675596396866973
280.785514243,1.0675709521873058
280.842136678,1.067573136669433
280.898555902,1.0675669456106873
280.955133377,1.06756220148786
281.011566841,1.0675628425508235
281.068118156,1.0675671800209996
281.12458626,1.0675682720543307
281.181108445,1.0675568313398192
281.237534588,1.0675495971497528
281.294131684,1.0675486644324126

